Hydraulic Parameter Estimation for District Heating Based on Laboratory Experiments

In this paper we consider calibration of hydraulic models for district heating systems based on operational data. We extend previous theoretical work on the topic to handle real-world complications, namely unknown valve characteristics and hysteresis. We generate two datasets in the Smart Water Infrastructure laboratory in Aalborg, Denmark, on which we evaluate the proposed procedure. In the first data set the system is controlled in such a way to excite all operational modes in terms of combinations of valve set-points. Here the best performing model predicted volume flow rates within roughly 5 and 10 \% deviation from the mean volume flow rate for the consumer with the highest and lowest mean volume flow rates respectively. This performance was met in the majority of the operational region. In the second data set, the system was controlled in order to mimic real load curves. The model trained on this data set performed similarly well when evaluated on data in the operational range represented in the training data. However, the model performance deteriorated when evaluated on data which was not represented in the training data.

==> data/exciting.csv <==
sample,q0,q1,q2,q3,q4,q5,q6,v0,v1,v2,v3,ps_pump,pr_pump,dp_pump,dp0,dp1,dp2,dp3,time
0,2.601666666666666,2.565666666666666,1.9993333333333334,1.5420000000000003,8.708666666666666,6.106999999999999,3.5413333333333337,0.5,0.5,0.5,0.5,7.602999999999999,0.28,7.322999999999999,6.264666666666668,5.905666666666667,4.599333333333334,4.263666666666667,0
1,2.4859999999999998,7.1093333333333355,1.710666666666667,3.2133333333333325,14.519333333333336,12.033333333333335,4.9239999999999995,0.51,0.87,0.55,0.85,7.354333333333335,0.25666666666666665,7.097666666666668,5.208666666666666,3.965333333333334,2.4206666666666647,1.1619999999999981,1
2,5.363666666666666,2.7033333333333345,1.8079999999999998,0.005333333333333333,9.880333333333333,4.516666666666668,1.8133333333333332,0.69,0.48,0.37,0.34,7.595,0.28,7.3149999999999995,6.081999999999999,5.879000000000001,5.508666666666667,5.438000000000001,2
3,5.572666666666666,5.133666666666667,3.2759999999999994,2.4723333333333333,16.454666666666668,10.882,5.748333333333333,0.77,0.79,0.81,0.85,6.9990000000000006,0.24366666666666673,6.755333333333334,4.483666666666666,3.490333333333332,1.4233333333333338,0.7176666666666662,3
4,1.2326666666666668,3.044666666666666,4.772,1.6133333333333335,10.662666666666667,9.43,6.3853333333333335,0.35,0.52,0.82,0.53,7.602,0.28,7.322,6.021999999999998,5.244000000000001,2.652000000000002,2.5066666666666646,4
5,4.334666666666667,2.0610000000000004,2.3003333333333336,2.4266666666666676,11.12266666666667,6.788000000000002,4.727000000000001,0.63,0.43,0.53,0.62,7.587000000000001,0.2793333333333334,7.307666666666667,5.927000000000001,5.503333333333332,4.056999999999999,3.275999999999999,5
6,4.8420000000000005,2.490666666666667,1.864,3.332,12.528666666666666,7.6866666666666665,5.196,0.67,0.51,0.49,0.77,7.545333333333335,0.2699999999999999,7.275333333333335,5.690666666666667,5.163333333333332,3.5179999999999976,2.135666666666668,6
7,2.400333333333334,5.703666666666667,2.5080000000000005,2.0826666666666664,12.694666666666668,10.294333333333334,4.590666666666667,0.46,0.77,0.6,0.57,7.5409999999999995,0.2699999999999999,7.271,5.674333333333332,4.752666666666668,3.396666666666667,2.811666666666671,7
8,2.789,4.494333333333333,4.930000000000001,1.8236666666666668,14.037,11.248,6.753666666666668,0.53,0.66,0.99,0.67,7.525333333333335,0.2593333333333333,7.266000000000002,5.458,4.383000000000001,1.5503333333333327,1.3569999999999993,8
9,6.329999999999999,3.4226666666666676,1.0556666666666668,3.5349999999999997,14.343333333333334,8.013333333333334,4.5906666666666665,0.78,0.57,0.38,0.8,7.498333333333334,0.25266666666666665,7.245666666666668,5.350666666666666,4.7909999999999995,3.5146666666666664,1.9453333333333314,9
10,4.156333333333334,3.9436666666666667,2.2843333333333335,0.7500000000000002,11.134333333333334,6.978,3.0343333333333335,0.59,0.62,0.53,0.37,7.607000000000001,0.2796666666666667,7.327333333333335,5.945000000000004,5.485666666666665,4.7266666666666675,4.650666666666666,10
11,3.8646666666666665,7.061333333333335,1.4570000000000003,2.2833333333333328,14.666333333333336,10.801666666666668,3.740333333333333,0.62,0.86,0.44,0.63,7.403,0.25,7.153,5.2253333333333325,4.201666666666664,3.358999999999998,2.6046666666666654,11
12,2.128,1.2383333333333335,0.7740000000000001,1.2103333333333335,5.350666666666667,3.222666666666667,1.9843333333333337,0.43,0.35,0.32,0.41,7.543333333333335,0.30000000000000004,7.243333333333335,6.456333333333333,6.304333333333336,5.880666666666667,5.575,12
13,2.308,1.1039999999999999,5.350333333333334,2.092,10.854333333333335,8.546333333333335,7.442333333333334,0.48,0.35,0.95,0.68,7.531666666666666,0.28,7.251666666666666,5.922999999999999,5.276999999999998,1.8423333333333325,1.5909999999999993,13
14,7.853666666666666,6.785000000000001,1.9126666666666663,1.5376666666666665,18.089,10.235333333333333,3.450333333333333,0.98,0.93,0.57,0.57,6.734666666666668,0.2300000000000001,6.504666666666668,3.8599999999999985,2.9759999999999995,2.0796666666666663,1.677333333333333,14
15,5.756333333333335,7.170666666666667,2.089666666666666,2.002,17.018666666666668,11.262333333333334,4.091666666666666,0.76,0.9,0.61,0.67,6.974333333333334,0.2300000000000001,6.7443333333333335,4.360999999999999,3.286666666666666,2.1563333333333334,1.5876666666666641,15
16,1.8453333333333335,5.175333333333332,1.0513333333333335,4.179333333333333,12.251333333333331,10.405999999999999,5.230666666666666,0.41,0.69,0.39,0.96,7.615333333333334,0.2699999999999999,7.345333333333334,5.82,4.878000000000001,3.2376666666666676,1.1516666666666655,16
17,8.477333333333332,2.461666666666667,4.253,1.281,16.473,7.995666666666667,5.534,0.99,0.51,0.84,0.52,7.039666666666666,0.24166666666666667,6.798,4.477666666666667,3.959666666666664,1.8703333333333338,1.7923333333333331,17
18,8.554000000000002,2.4343333333333335,3.8149999999999995,1.6193333333333335,16.422666666666668,7.868666666666666,5.434333333333333,0.98,0.5,0.77,0.6,7.058666666666668,0.24600000000000002,6.812666666666668,4.513333333333332,4.025333333333332,2.046333333333336,1.8030000000000013,18
19,3.804666666666667,5.027,4.438999999999999,0.052666666666666674,13.323333333333334,9.518666666666666,4.491666666666666,0.58,0.71,0.71,0.34,7.605666666666666,0.2699999999999999,7.335666666666667,5.645666666666665,4.856666666666667,3.174999999999999,3.520999999999998,19
20,3.777333333333333,5.973666666666668,0.5980000000000005,3.4716666666666667,13.820666666666668,10.043333333333337,4.069666666666667,0.59,0.79,0.32,0.79,7.579000000000002,0.2679999999999999,7.311000000000003,5.533666666666666,4.654,3.562333333333333,2.0369999999999973,20
21,2.618666666666667,4.7639999999999985,3.297333333333333,1.865,12.544999999999998,9.926333333333332,5.162333333333333,0.48,0.66,0.68,0.55,7.603999999999999,0.2699999999999999,7.334,5.754999999999999,4.906666666666667,3.126666666666666,2.748333333333334,21
22,3.7123333333333335,1.2086666666666668,2.408333333333333,0.0,7.3293333333333335,3.617,2.408333333333333,0.58,0.35,0.46,0.3,7.556,0.2993333333333334,7.256666666666667,6.309333333333334,6.160666666666664,5.528000000000002,5.627999999999998,22
23,2.231,1.1769999999999998,2.4413333333333336,3.703333333333334,9.552666666666667,7.321666666666667,6.144666666666668,0.44,0.38,0.6,0.83,7.545333333333334,0.28,7.265333333333333,6.087000000000001,5.596333333333335,3.1620000000000004,1.7530000000000001,23
24,6.315666666666667,4.762000000000001,1.5406666666666669,3.0460000000000003,15.664333333333335,9.348666666666668,4.586666666666667,0.8,0.73,0.49,0.77,7.2153333333333345,0.25,6.9653333333333345,4.8263333333333325,4.099999999999998,2.537000000000001,1.5249999999999986,24
25,1.9716666666666667,6.074,3.1646666666666667,2.6059999999999994,13.816333333333333,11.844666666666667,5.770666666666666,0.43,0.81,0.73,0.72,7.577000000000001,0.2686666666666666,7.3083333333333345,5.557,4.366333333333337,2.1213333333333324,1.5223333333333322,25
26,5.940666666666666,4.473333333333333,2.981666666666667,2.4436666666666667,15.839333333333332,9.898666666666667,5.425333333333334,0.78,0.68,0.71,0.72,7.201666666666666,0.25,6.951666666666666,4.787000000000001,3.9656666666666665,1.9069999999999987,1.3739999999999997,26
27,2.830333333333333,7.594,0.744,3.6360000000000006,14.804333333333334,11.974000000000002,4.380000000000001,0.51,0.9,0.35,0.89,7.425666666666666,0.25,7.175666666666666,5.221333333333333,4.0009999999999994,2.7963333333333305,1.1419999999999995,27
28,5.118333333333334,2.156,4.9030000000000005,2.1546666666666665,14.332,9.213666666666668,7.057666666666667,0.7,0.46,0.92,0.7,7.531,0.2513333333333333,7.2796666666666665,5.387666666666668,4.683,1.588333333333333,1.2006666666666659,28
29,1.170333333333333,7.150999999999999,4.656999999999999,1.4939999999999998,14.472333333333331,13.301999999999998,6.150999999999999,0.35,0.88,0.93,0.59,7.5120000000000005,0.253,7.259,5.380000000000003,3.897666666666668,1.4343333333333348,1.3319999999999999,29
30,4.693,4.873,4.314333333333334,1.9893333333333332,15.869666666666665,11.176666666666668,6.3036666666666665,0.69,0.73,0.98,0.77,7.190333333333334,0.25,6.940333333333334,4.7856666666666685,3.7513333333333345,1.2086666666666677,0.8306666666666667,30
31,4.295333333333334,2.231666666666667,5.573666666666666,1.1433333333333335,13.244,8.948666666666668,6.717,0.61,0.46,0.92,0.48,7.598999999999999,0.2699999999999999,7.329,5.648333333333333,4.96933333333333,1.9783333333333344,2.173333333333333,31
32,1.363333333333333,6.087000000000001,0.83,1.8486666666666667,10.129,8.765666666666668,2.6786666666666665,0.36,0.77,0.33,0.53,7.597666666666667,0.28,7.317666666666667,6.081666666666667,5.360333333333335,4.863999999999999,4.270333333333337,32
33,3.4380000000000006,7.475666666666668,2.0146666666666664,2.754666666666667,15.683000000000002,12.245000000000001,4.769333333333334,0.6,0.92,0.6,0.81,7.251666666666665,0.25,7.001666666666665,4.895333333333334,3.6230000000000007,2.213333333333336,1.1686666666666659,33
34,3.6893333333333334,4.076666666666665,4.538666666666668,1.3663333333333334,13.671,9.981666666666666,5.905000000000001,0.59,0.62,0.82,0.5,7.586333333333334,0.26933333333333326,7.317000000000001,5.571666666666667,4.717666666666666,2.411,2.3659999999999988,34
35,5.002666666666667,5.144666666666667,4.832333333333334,0.0,14.979666666666667,9.977,4.832333333333334,0.7,0.75,0.78,0.36,7.377666666666668,0.25,7.127666666666668,5.138333333333332,4.286,2.4916666666666676,2.7910000000000004,35
36,4.9593333333333325,3.4260000000000006,2.809333333333333,1.985333333333333,13.18,8.220666666666666,4.794666666666666,0.65,0.56,0.6,0.58,7.598999999999999,0.2699999999999999,7.329,5.643999999999999,5.059666666666665,3.4663333333333366,3.0083333333333346,36
37,1.9153333333333333,7.4673333333333325,2.1923333333333335,3.0713333333333335,14.646333333333333,12.731,5.263666666666667,0.43,0.9,0.62,0.86,7.460333333333334,0.25,7.210333333333334,5.285999999999999,3.908,2.1686666666666685,0.9990000000000006,37
38,5.304000000000001,3.0766666666666658,3.4786666666666664,3.0080000000000005,14.867333333333333,9.563333333333333,6.486666666666666,0.72,0.55,0.79,0.89,7.416666666666666,0.25,7.166666666666666,5.184333333333331,4.423000000000001,1.8179999999999996,0.8176666666666659,38
39,1.5773333333333333,6.5103333333333335,3.0963333333333334,2.4396666666666675,13.623666666666669,12.046333333333335,5.536000000000001,0.39,0.83,0.68,0.68,7.581000000000002,0.2699999999999999,7.311000000000003,5.587333333333333,4.352333333333334,2.3779999999999992,1.700666666666665,39
40,8.602666666666668,3.8216666666666663,1.185,2.4810000000000003,16.090333333333334,7.487666666666666,3.6660000000000004,0.92,0.62,0.41,0.64,7.154,0.25,6.904,4.651999999999999,4.197333333333334,3.1903333333333346,2.330999999999999,40
41,1.4043333333333334,4.131,3.545333333333333,3.2646666666666673,12.345333333333333,10.941,6.8100000000000005,0.37,0.64,0.78,0.93,7.612333333333335,0.2699999999999999,7.342333333333335,5.802333333333332,4.788333333333332,1.987000000000001,0.7899999999999983,41
42,2.928666666666666,2.6796666666666664,1.1766666666666665,4.362999999999999,11.147999999999998,8.219333333333331,5.539666666666665,0.53,0.49,0.4,0.98,7.611666666666667,0.28,7.331666666666667,5.951333333333338,5.349333333333336,3.4856666666666687,1.2459999999999987,42
43,6.090666666666667,6.478666666666667,1.8786666666666672,1.1816666666666669,15.629666666666669,9.539000000000001,3.0603333333333342,0.79,0.84,0.53,0.45,7.259666666666665,0.25,7.009666666666665,4.878666666666668,4.092333333333336,3.3156666666666665,3.1053333333333337,43
44,1.583,5.325,5.401333333333332,0.8373333333333333,13.146666666666665,11.563666666666666,6.238666666666665,0.39,0.72,0.96,0.43,7.597333333333333,0.2699999999999999,7.327333333333334,5.677333333333333,4.5443333333333324,1.8743333333333334,2.196666666666667,44
45,9.032666666666668,4.690333333333333,1.3986666666666665,0.0,15.121666666666668,6.0889999999999995,1.3986666666666665,0.97,0.66,0.35,0.33,7.361666666666668,0.25,7.111666666666668,5.029666666666665,4.728999999999999,4.513000000000003,4.505666666666664,45
46,8.235666666666667,3.032666666666666,4.273333333333334,1.7000000000000002,17.241666666666667,9.006,5.9733333333333345,0.9,0.58,0.95,0.69,6.944000000000002,0.2300000000000001,6.714000000000001,4.243666666666668,3.5976666666666666,1.2220000000000013,1.0346666666666637,46
47,1.091,4.017,0.8863333333333331,0.9873333333333334,6.981666666666667,5.890666666666666,1.8736666666666664,0.33,0.6,0.33,0.39,7.5676666666666685,0.30000000000000004,7.267666666666669,6.368333333333335,5.9993333333333325,5.677666666666668,5.5023333333333335,47
48,3.1506666666666665,5.642999999999999,2.820333333333333,2.4033333333333338,14.017333333333331,10.866666666666665,5.2236666666666665,0.56,0.78,0.66,0.68,7.542666666666667,0.2699999999999999,7.272666666666668,5.463000000000003,4.459000000000003,2.7093333333333356,2.005000000000001,48
49,5.418666666666668,6.39,3.116666666666667,0.7670000000000001,15.692333333333334,10.273666666666667,3.8836666666666675,0.74,0.84,0.68,0.4,7.261999999999999,0.25,7.011999999999999,4.8806666666666665,3.9876666666666645,2.802666666666664,2.8603333333333305,49
50,1.47,1.474666666666667,1.5096666666666667,1.2506666666666666,5.705,4.235,2.7603333333333335,0.37,0.37,0.4,0.45,7.542000000000002,0.30000000000000004,7.242000000000002,6.422000000000001,6.209666666666665,5.584333333333335,5.341000000000001,50
51,8.146666666666667,1.277,1.1440000000000003,4.105666666666667,14.673333333333332,6.526666666666667,5.249666666666667,0.87,0.37,0.41,0.92,7.477666666666666,0.25433333333333336,7.223333333333333,5.242999999999999,4.9126666666666665,3.2203333333333326,1.2019999999999973,51
52,8.093,2.8313333333333333,2.7546666666666666,1.2899999999999998,14.969,6.876,4.044666666666666,0.87,0.55,0.62,0.46,7.415666666666665,0.25,7.165666666666665,5.119999999999998,4.7393333333333345,3.51933333333333,3.2939999999999987,52
53,5.786333333333333,7.434333333333332,2.134666666666667,0.0,15.355333333333334,9.568999999999999,2.134666666666667,0.74,0.88,0.47,0.32,7.328000000000001,0.25,7.078000000000001,5.0040000000000004,4.201999999999998,3.8023333333333342,3.848333333333335,53
54,7.196,2.312333333333333,5.205333333333334,0.0,14.713666666666667,7.517666666666667,5.205333333333334,0.83,0.47,0.81,0.38,7.492333333333335,0.25033333333333335,7.242000000000001,5.256666666666666,4.792999999999999,2.7966666666666673,3.1340000000000003,54
55,6.471,2.3683333333333327,0.6333333333333332,4.3376666666666654,13.81033333333333,7.3393333333333315,4.970999999999998,0.76,0.47,0.32,0.93,7.581666666666668,0.26733333333333326,7.314333333333335,5.504,5.063666666666666,3.5929999999999986,1.3043333333333331,55
56,5.051666666666667,2.656333333333334,3.881333333333333,3.0203333333333333,14.609666666666666,9.558,6.901666666666666,0.67,0.54,0.83,0.97,7.500000000000001,0.25266666666666665,7.2473333333333345,5.298,4.540666666666665,1.6786666666666692,0.658666666666667,56
57,7.624333333333333,6.573000000000001,3.7159999999999993,0.7126666666666668,18.626,11.001666666666669,4.4286666666666665,0.94,0.98,0.87,0.45,6.684333333333331,0.228,6.4563333333333315,3.7013333333333343,2.7169999999999996,1.1940000000000008,1.3709999999999982,57
58,4.658333333333333,3.838,1.5233333333333334,2.812,12.831666666666665,8.173333333333334,4.335333333333333,0.63,0.59,0.43,0.67,7.617,0.2699999999999999,7.347,5.713999999999999,5.132333333333333,3.897333333333334,2.874333333333333,58
59,4.305000000000001,4.757000000000001,1.681,2.5826666666666664,13.325666666666669,9.020666666666667,4.2636666666666665,0.61,0.69,0.49,0.62,7.588000000000002,0.2699999999999999,7.318000000000002,5.603999999999999,4.907000000000003,3.690333333333333,2.8083333333333322,59
60,7.041333333333333,1.587666666666667,4.762333333333332,2.0179999999999993,15.40933333333333,8.367999999999999,6.780333333333331,0.83,0.41,0.99,0.71,7.3100000000000005,0.25,7.0600000000000005,4.959000000000001,4.393999999999998,1.4699999999999998,1.2173333333333352,60
61,0.9580000000000001,2.765333333333333,4.148,2.507333333333334,10.378666666666666,9.420666666666666,6.655333333333333,0.32,0.53,0.76,0.67,7.614333333333334,0.28,7.334333333333333,6.071333333333331,5.286333333333334,2.536333333333331,1.929333333333335,61
62,5.242333333333333,7.602666666666667,1.172666666666667,2.188,16.205666666666666,10.963333333333335,3.360666666666667,0.74,0.96,0.42,0.62,7.144333333333334,0.25,6.894333333333334,4.663000000000002,3.6303333333333327,2.8176666666666654,2.1283333333333325,62
63,2.1323333333333334,8.503333333333334,1.5016666666666667,1.2933333333333332,13.430666666666667,11.298333333333334,2.795,0.44,0.96,0.46,0.45,7.607333333333332,0.2699999999999999,7.337333333333333,5.623333333333333,4.498333333333332,3.9593333333333343,3.7186666666666697,63
64,2.308,7.531333333333334,3.1596666666666677,2.5023333333333335,15.501333333333335,13.193333333333335,5.662000000000001,0.5,0.97,0.79,0.83,7.308000000000002,0.25,7.058000000000002,4.978333333333335,3.5283333333333333,1.5336666666666678,0.8380000000000001,64
65,2.2310000000000003,0.7646666666666666,2.586333333333333,4.078999999999999,9.660999999999998,7.429999999999999,6.665333333333332,0.44,0.31,0.59,0.93,7.605666666666667,0.28,7.325666666666667,6.127333333333332,5.634333333333333,3.0399999999999983,1.1656666666666666,65
66,0.841,2.016,3.0903333333333327,3.788,9.735333333333333,8.894333333333332,6.878333333333332,0.31,0.46,0.69,0.91,7.591,0.28,7.311,6.112666666666664,5.4183333333333366,2.620666666666664,1.0226666666666642,66
67,1.6096666666666666,7.215333333333333,2.1926666666666668,3.348666666666666,14.366333333333333,12.756666666666666,5.541333333333332,0.43,0.88,0.6,0.98,7.502666666666667,0.2576666666666666,7.245000000000001,5.379000000000001,4.002000000000001,2.1463333333333328,0.7810000000000024,67
68,8.109666666666666,5.452,2.369333333333333,1.272,17.203,9.093333333333334,3.641333333333333,0.92,0.78,0.59,0.49,6.942333333333332,0.2320000000000001,6.710333333333332,4.235333333333333,3.5603333333333342,2.549333333333332,2.3473333333333337,68
69,1.0880000000000003,1.0553333333333335,5.324000000000002,2.3539999999999996,9.821333333333335,8.733333333333334,7.678000000000001,0.33,0.34,0.93,0.72,7.602999999999999,0.28,7.322999999999999,6.115999999999998,5.457000000000001,1.8246666666666664,1.4866666666666655,69
70,7.891333333333333,3.883666666666666,4.223000000000001,1.4719999999999993,17.47,9.578666666666667,5.695,0.91,0.69,0.94,0.61,6.908666666666666,0.23033333333333345,6.678333333333333,4.143999999999998,3.410000000000001,1.1973333333333338,1.1213333333333368,70
71,3.100666666666667,2.0573333333333332,3.5819999999999994,3.4443333333333332,12.184333333333333,9.083666666666666,7.026333333333333,0.52,0.44,0.74,0.93,7.6176666666666675,0.2699999999999999,7.347666666666668,5.8163333333333345,5.112666666666664,2.179666666666665,0.8750000000000009,71
72,5.171333333333334,2.916000000000001,3.209,2.1653333333333333,13.461666666666668,8.290333333333335,5.374333333333333,0.7,0.55,0.65,0.59,7.569333333333333,0.2699999999999999,7.299333333333333,5.556666666666667,4.975333333333335,3.0726666666666653,2.558333333333332,72
73,4.744999999999999,3.2850000000000006,4.794666666666666,1.8186666666666669,14.643333333333333,9.898333333333333,6.613333333333333,0.65,0.6,0.9,0.65,7.458666666666667,0.25,7.208666666666667,5.256333333333333,4.438333333333334,1.639666666666666,1.4923333333333355,73
74,2.6430000000000002,2.4523333333333337,1.4226666666666667,4.321666666666667,10.839666666666668,8.196666666666667,5.7443333333333335,0.48,0.47,0.43,0.93,7.620000000000001,0.28,7.340000000000001,5.994999999999999,5.401666666666667,3.4429999999999987,1.2863333333333324,74
75,5.256666666666665,3.245,5.686333333333335,0.001,14.188999999999998,8.932333333333334,5.687333333333335,0.71,0.59,0.87,0.32,7.534,0.2623333333333333,7.2716666666666665,5.400666666666668,4.726000000000001,2.3963333333333345,2.8630000000000004,75
76,5.337666666666667,3.308,0.7513333333333334,4.252000000000001,13.649000000000001,8.311333333333334,5.003333333333334,0.71,0.58,0.34,0.93,7.557000000000003,0.26933333333333326,7.28766666666667,5.519333333333331,4.933666666666669,3.4396666666666675,1.2609999999999992,76
77,1.4199999999999997,7.645666666666666,3.2356666666666665,2.6446666666666667,14.945999999999998,13.526,5.880333333333333,0.38,0.97,0.8,0.86,7.405666666666665,0.25,7.155666666666665,5.181000000000001,3.6533333333333307,1.4939999999999989,0.6630000000000003,77
78,3.0000000000000004,7.666666666666666,3.0236666666666667,1.6566666666666663,15.347,12.347,4.6803333333333335,0.56,0.9,0.68,0.56,7.331333333333334,0.25,7.081333333333334,5.029999999999999,3.7329999999999988,2.267666666666666,1.9756666666666671,78
79,7.917333333333331,4.893666666666666,2.623666666666666,0.0,15.434666666666661,7.517333333333332,2.623666666666666,0.87,0.69,0.5,0.36,7.284333333333333,0.25,7.034333333333333,4.9046666666666665,4.4353333333333325,3.8839999999999995,3.8873333333333315,79
80,8.240666666666666,7.5873333333333335,0.858,0.0,16.686,8.445333333333334,0.858,0.91,0.91,0.32,0.3,7.031000000000001,0.23833333333333337,6.792666666666667,4.423999999999999,3.801333333333335,3.794333333333334,3.756,80
81,4.171,5.554333333333334,2.802666666666667,3.0230000000000006,15.551000000000002,11.380000000000003,5.825666666666668,0.62,0.77,0.71,0.91,7.298333333333333,0.25,7.048333333333333,4.9513333333333325,3.879000000000001,1.8939999999999997,0.7440000000000007,81
82,0.9183333333333328,5.429333333333332,2.0186666666666664,2.219333333333333,10.585666666666665,9.667333333333332,4.2379999999999995,0.32,0.7,0.49,0.56,7.617999999999999,0.28,7.337999999999999,6.0443333333333324,5.196999999999999,4.056000000000003,3.3510000000000044,82
83,0.8910000000000005,6.211333333333333,3.501,1.865,12.468333333333334,11.577333333333334,5.366,0.32,0.81,0.72,0.6,7.5516666666666685,0.2699999999999999,7.281666666666669,5.7299999999999995,4.573666666666668,2.768333333333333,2.3543333333333316,83
84,7.612333333333335,6.702333333333333,1.3880000000000001,2.5106666666666664,18.213333333333335,10.600999999999999,3.8986666666666663,0.91,0.92,0.5,0.8,6.779333333333332,0.2300000000000001,6.5493333333333315,3.877333333333333,2.949666666666666,1.9726666666666652,1.0423333333333353,84
85,8.644333333333332,0.9376666666666665,4.21,2.4116666666666666,16.203666666666663,7.559333333333333,6.621666666666666,0.95,0.34,0.86,0.76,7.1949999999999985,0.245,6.949999999999998,4.671666666666668,4.245666666666667,1.5949999999999989,0.9973333333333327,85
86,3.0143333333333335,5.215333333333334,3.6003333333333334,1.988333333333333,13.818333333333333,10.804,5.588666666666667,0.52,0.74,0.71,0.59,7.593333333333333,0.26699999999999996,7.3263333333333325,5.521666666666668,4.560666666666668,2.6123333333333356,2.1663333333333314,86
87,5.0343333333333335,1.344,0.950333333333333,1.4779999999999995,8.806666666666667,3.772333333333333,2.428333333333333,0.67,0.36,0.34,0.44,7.574333333333333,0.2803333333333333,7.294,6.128666666666667,6.028666666666667,5.610666666666667,5.204666666666668,87
88,0.7963333333333331,1.0103333333333333,2.9076666666666666,3.2923333333333336,8.006666666666668,7.210333333333334,6.2,0.3,0.33,0.63,0.76,7.565333333333333,0.29300000000000004,7.272333333333333,6.248666666666667,5.781666666666667,3.512333333333334,2.192666666666666,88
89,3.8106666666666666,3.0433333333333326,2.789,3.605333333333333,13.248333333333331,9.437666666666665,6.394333333333333,0.61,0.57,0.67,0.96,7.540000000000001,0.2699999999999999,7.270000000000001,5.534999999999999,4.812,2.454333333333333,0.8869999999999996,89
90,8.674666666666667,3.3713333333333337,2.671,1.1720000000000002,15.889000000000001,7.214333333333334,3.843,0.92,0.61,0.59,0.45,7.222666666666667,0.25,6.972666666666667,4.748333333333333,4.350666666666665,3.289666666666667,3.105333333333333,90
91,8.823,2.9070000000000005,1.2560000000000002,0.7833333333333335,13.769333333333334,4.9463333333333335,2.039333333333334,0.86,0.51,0.38,0.37,7.590666666666667,0.2633333333333333,7.327333333333334,5.471666666666668,5.297000000000002,4.9773333333333305,4.846999999999998,91
92,8.685666666666666,2.545,2.146333333333333,2.734333333333333,16.11133333333333,7.4256666666666655,4.8806666666666665,0.96,0.54,0.59,0.74,7.1773333333333325,0.24466666666666667,6.932666666666666,4.6610000000000005,4.238666666666667,2.7806666666666673,1.7766666666666655,92
93,6.746999999999999,5.953666666666666,1.749333333333333,1.852,16.301999999999996,9.555,3.601333333333333,0.8,0.82,0.5,0.56,7.121,0.24566666666666664,6.875333333333334,4.598333333333334,3.8456666666666695,3.014666666666665,2.4776666666666682,93
94,7.009666666666665,4.244666666666666,3.6413333333333338,2.3800000000000003,17.275666666666666,10.266,6.0213333333333345,0.85,0.69,0.87,0.9,6.940666666666666,0.23100000000000012,6.709666666666666,4.230666666666668,3.3906666666666667,1.1746666666666696,0.5246666666666666,94
95,7.355333333333333,7.002333333333335,1.8363333333333336,1.6073333333333335,17.801333333333336,10.446000000000002,3.443666666666667,0.88,0.96,0.55,0.56,6.828999999999999,0.2300000000000001,6.598999999999998,4.008000000000002,3.106666666666666,2.3066666666666658,1.8876666666666648,95
96,7.933666666666664,6.038666666666667,0.638,1.6836666666666664,16.293999999999997,8.360333333333333,2.3216666666666663,0.88,0.79,0.32,0.51,7.154,0.24000000000000005,6.914,4.627666666666666,4.051333333333334,3.7266666666666644,3.1986666666666674,96
97,2.053666666666667,2.5773333333333337,4.7810000000000015,1.1379999999999997,10.550000000000002,8.496333333333334,5.919000000000001,0.43,0.48,0.8,0.44,7.620333333333335,0.28,7.3403333333333345,6.037666666666666,5.4026666666666685,3.117333333333331,3.179333333333335,97
98,3.6560000000000006,4.021,5.354333333333332,0.9309999999999998,13.962333333333332,10.306333333333331,6.285333333333332,0.6,0.65,0.91,0.45,7.5409999999999995,0.2666666666666666,7.274333333333333,5.455666666666669,4.564333333333332,1.9393333333333347,2.211333333333332,98
99,2.9723333333333337,4.062333333333333,2.9686666666666666,2.5919999999999996,12.595333333333333,9.623,5.560666666666666,0.51,0.61,0.63,0.69,7.59,0.2699999999999999,7.32,5.721333333333331,4.936666666666668,3.017333333333332,2.2050000000000036,99
100,5.676666666666665,7.165666666666667,2.435666666666667,1.5816666666666668,16.859666666666666,11.183,4.017333333333334,0.78,0.92,0.62,0.56,7.013999999999999,0.23133333333333345,6.782666666666666,4.391666666666666,3.3486666666666665,2.2433333333333345,1.9000000000000021,100
101,1.6626666666666667,6.980333333333334,2.4226666666666667,3.292666666666667,14.358333333333334,12.695666666666668,5.715333333333334,0.4,0.83,0.62,0.9,7.566333333333334,0.25066666666666665,7.315666666666667,5.448333333333333,4.097666666666664,2.206000000000001,0.8846666666666652,101
102,3.6426666666666665,3.0893333333333333,4.4159999999999995,0.859,12.007,8.364333333333333,5.2749999999999995,0.59,0.53,0.77,0.4,7.612,0.2699999999999999,7.3420000000000005,5.820999999999999,5.215000000000001,3.292666666666666,3.455666666666664,102
103,2.5589999999999997,2.5919999999999996,2.180333333333334,2.842333333333332,10.173666666666666,7.6146666666666665,5.022666666666666,0.47,0.48,0.52,0.67,7.620666666666667,0.28,7.3406666666666665,6.0799999999999965,5.549999999999999,3.9790000000000005,2.955666666666667,103
104,8.402,4.453666666666666,1.789,2.243,16.887666666666664,8.485666666666665,4.032,0.97,0.72,0.55,0.65,7.019000000000001,0.23300000000000007,6.786000000000001,4.355333333333334,3.7846666666666677,2.679666666666668,1.975666666666665,104
105,5.605999999999999,6.677666666666666,3.3763333333333336,1.878,17.537999999999997,11.932,5.254333333333333,0.76,0.91,0.84,0.75,6.888666666666665,0.2300000000000001,6.658666666666664,4.158666666666665,2.985000000000002,1.208333333333333,0.822333333333332,105
106,3.616333333333333,5.231333333333334,0.9723333333333332,3.552666666666667,13.372666666666667,9.756333333333334,4.525,0.56,0.7,0.37,0.8,7.6066666666666665,0.2699999999999999,7.336666666666667,5.622999999999998,4.810666666666667,3.5686666666666675,1.9609999999999994,106
107,1.2963333333333336,7.481,1.1686666666666667,3.1600000000000006,13.106,11.809666666666667,4.328666666666667,0.36,0.87,0.43,0.73,7.603666666666666,0.2699999999999999,7.333666666666667,5.678,4.471666666666666,3.332666666666668,2.001666666666666,107
108,0.7966666666666665,7.667333333333333,3.525333333333333,2.6936666666666667,14.682999999999998,13.886333333333333,6.218999999999999,0.31,0.94,0.83,0.99,7.4813333333333345,0.25,7.2313333333333345,5.303,3.703000000000001,1.4023333333333339,0.5426666666666682,108
109,3.8916666666666666,4.120333333333333,4.501333333333334,0.9766666666666667,13.490000000000002,9.598333333333333,5.478000000000001,0.61,0.62,0.77,0.43,7.593,0.2699999999999999,7.323,5.585333333333333,4.811333333333334,2.7883333333333318,2.915999999999999,109
110,4.865,4.293,2.5759999999999996,3.3626666666666667,15.096666666666668,10.231666666666666,5.938666666666666,0.69,0.68,0.64,0.97,7.384333333333332,0.25,7.134333333333332,5.103666666666666,4.2456666666666685,2.1490000000000005,0.7906666666666666,110
111,3.2920000000000003,0.8686666666666667,1.067,4.017,9.244666666666667,5.952666666666667,5.0840000000000005,0.53,0.32,0.37,0.78,7.593,0.28,7.313,6.1563333333333325,5.828666666666666,4.273,2.304666666666667,111
112,2.847333333333333,8.118666666666666,3.431333333333334,0.0,14.397333333333332,11.55,3.431333333333334,0.51,0.92,0.65,0.33,7.524000000000001,0.2596666666666667,7.264333333333334,5.374666666666665,4.222666666666665,3.323999999999999,3.4593333333333343,112
113,4.975,3.7569999999999997,2.8786666666666663,1.005666666666667,12.616333333333332,7.641333333333332,3.884333333333333,0.68,0.58,0.58,0.44,7.605999999999998,0.2699999999999999,7.3359999999999985,5.717666666666666,5.209666666666667,4.099333333333332,4.047666666666666,113
114,5.366666666666666,5.976666666666668,3.1583333333333337,1.2856666666666667,15.787333333333333,10.42066666666667,4.444000000000001,0.74,0.82,0.7,0.52,7.245666666666665,0.25,6.995666666666665,4.839,3.9216666666666673,2.565,2.4299999999999984,114
115,3.0536666666666665,2.763333333333333,1.9626666666666668,1.922333333333333,9.702,6.648333333333333,3.885,0.51,0.49,0.47,0.54,7.592,0.28,7.311999999999999,6.0909999999999975,5.690333333333333,4.6483333333333325,4.143999999999999,115
116,4.331,2.0353333333333334,1.9533333333333334,1.925,10.244666666666667,5.913666666666667,3.8783333333333334,0.63,0.43,0.49,0.51,7.5806666666666676,0.28,7.300666666666667,6.018666666666665,5.695333333333336,4.647666666666666,4.147666666666664,116
117,0.8200000000000004,7.652666666666667,3.4916666666666667,2.7203333333333335,14.684666666666669,13.864666666666668,6.212,0.31,0.94,0.83,0.96,7.461666666666667,0.25066666666666665,7.211,5.285333333333332,3.6903333333333324,1.3859999999999992,0.5610000000000008,117
118,8.570000000000002,1.0656666666666668,5.371000000000001,0.003,15.009666666666671,6.439666666666668,5.374000000000001,0.89,0.35,0.83,0.33,7.405999999999998,0.25,7.155999999999998,5.090666666666669,4.784333333333335,2.6976666666666675,3.079666666666669,118
119,2.4193333333333333,5.246333333333334,2.133666666666667,3.490666666666667,13.290000000000003,10.870666666666668,5.624333333333334,0.47,0.74,0.56,0.86,7.573000000000002,0.2699999999999999,7.303000000000003,5.601000000000001,4.612,2.739333333333333,1.2576666666666663,119
120,1.139,2.5493333333333323,5.123666666666666,1.9919999999999998,10.803999999999997,9.664999999999997,7.115666666666666,0.34,0.48,0.88,0.61,7.6096666666666675,0.28,7.329666666666667,6.005999999999998,5.195666666666667,2.040000000000001,1.8449999999999998,120
121,3.044666666666666,1.11,2.109,2.8766666666666665,9.140333333333333,6.095666666666666,4.985666666666667,0.54,0.34,0.5,0.66,7.598666666666666,0.28,7.318666666666665,6.174333333333332,5.826666666666666,4.249333333333334,3.1996666666666678,121
122,1.5360000000000003,1.0546666666666666,4.900333333333332,3.0353333333333334,10.526333333333334,8.990333333333332,7.935666666666666,0.38,0.36,0.97,0.93,7.543,0.28,7.263,5.969666666666667,5.269333333333334,1.5586666666666682,0.7009999999999987,122
123,7.628333333333332,1.1793333333333333,3.681666666666667,1.7349999999999999,14.224333333333332,6.596,5.416666666666667,0.84,0.39,0.69,0.53,7.527333333333334,0.2653333333333333,7.2620000000000005,5.356000000000001,5.019666666666664,3.094999999999998,2.8286666666666673,123
124,7.925999999999998,4.779999999999999,4.4206666666666665,0.6523333333333335,17.779,9.853,5.073,0.92,0.78,0.89,0.44,6.8229999999999995,0.2300000000000001,6.592999999999999,4.006333333333336,3.2333333333333307,1.4123333333333314,1.591666666666669,124
125,7.515333333333334,0.7086666666666664,3.1303333333333327,1.976,13.330333333333332,5.8149999999999995,5.106333333333333,0.8,0.3,0.62,0.57,7.6066666666666665,0.2699999999999999,7.336666666666667,5.587666666666667,5.333,3.630000000000002,3.210333333333333,125
126,4.163,0.9853333333333333,3.4390000000000005,1.14,9.727333333333334,5.564333333333334,4.579000000000001,0.59,0.36,0.63,0.42,7.596,0.28,7.316,6.089999999999998,5.819,4.334666666666667,4.289666666666668,126
127,4.217666666666666,1.7526666666666666,1.385333333333333,4.331666666666666,11.687333333333331,7.469666666666666,5.716999999999999,0.63,0.44,0.43,0.95,7.543,0.2713333333333333,7.2716666666666665,5.790666666666666,5.306666666666668,3.414666666666666,1.2439999999999998,127
128,7.8146666666666675,6.853,0.4556666666666666,3.169333333333334,18.292666666666666,10.478,3.6250000000000004,0.95,0.97,0.32,0.97,6.778333333333332,0.2290000000000001,6.549333333333332,3.8559999999999977,2.948000000000001,2.128999999999998,0.7190000000000012,128
129,0.7666666666666667,5.535333333333332,5.065666666666668,1.676333333333333,13.044,12.277333333333331,6.742000000000001,0.3,0.74,0.93,0.59,7.618666666666669,0.2699999999999999,7.348666666666669,5.710333333333333,4.455666666666666,1.671333333333335,1.5599999999999996,129
130,3.8346666666666662,7.483333333333333,2.1936666666666667,2.5113333333333334,16.023,12.188333333333333,4.705,0.63,0.94,0.6,0.76,7.203,0.25,6.953,4.768000000000001,3.5219999999999994,2.168666666666668,1.3210000000000015,130
131,8.419,1.927,4.305666666666666,2.226,16.877666666666666,8.458666666666666,6.531666666666666,0.93,0.46,0.94,0.81,7.045333333333335,0.23166666666666677,6.813666666666668,4.398666666666666,3.8500000000000005,1.2440000000000007,0.7626666666666653,131
132,7.865000000000001,4.927666666666666,2.7823333333333333,2.5593333333333335,18.134333333333334,10.269333333333332,5.341666666666667,0.93,0.8,0.75,0.98,6.802333333333334,0.23033333333333342,6.572000000000001,3.917666666666666,3.078666666666669,1.3286666666666669,0.5043333333333342,132
133,8.592666666666668,3.186000000000001,4.629666666666667,0.007000000000000001,16.41533333333334,7.8226666666666675,4.636666666666667,0.91,0.57,0.79,0.34,7.152,0.23733333333333337,6.914666666666667,4.588,4.116333333333333,2.5776666666666648,2.797333333333334,133
134,1.343,2.550333333333333,2.195,3.055333333333333,9.143666666666666,7.800666666666666,5.250333333333333,0.36,0.47,0.52,0.7,7.604,0.28,7.324,6.178666666666665,5.625333333333334,3.9650000000000007,2.7596666666666665,134
135,9.427666666666669,0.7436666666666665,0.9456666666666665,2.4050000000000002,13.522000000000002,4.094333333333333,3.3506666666666667,0.94,0.31,0.35,0.57,7.538333333333332,0.2699999999999999,7.268333333333333,5.447000000000001,5.364000000000002,4.597,3.747666666666667,135
136,4.985333333333331,0.99,3.6603333333333343,0.6496666666666666,10.285333333333332,5.300000000000001,4.3100000000000005,0.64,0.36,0.66,0.36,7.600333333333334,0.28,7.320333333333334,6.017333333333331,5.769666666666666,4.421000000000001,4.538000000000002,136
137,3.7346666666666666,2.598333333333333,2.0589999999999997,3.965666666666666,12.357666666666665,8.623,6.024666666666666,0.57,0.52,0.54,0.92,7.546000000000001,0.2699999999999999,7.276000000000002,5.714333333333332,5.0760000000000005,3.008666666666665,1.1289999999999996,137
138,1.405,7.5056666666666665,3.701,2.529333333333333,15.141,13.736,6.230333333333333,0.38,0.94,0.86,0.97,7.3906666666666645,0.25,7.1406666666666645,5.133666666666665,3.5616666666666683,1.2596666666666643,0.4956666666666685,138
139,1.5356666666666667,5.345666666666667,2.985333333333334,0.9953333333333334,10.862,9.326333333333334,3.9806666666666675,0.41,0.69,0.59,0.41,7.612666666666667,0.28,7.332666666666666,5.994333333333333,5.216333333333334,4.1033333333333335,4.029666666666667,139
140,3.039666666666667,5.132666666666666,1.4520000000000002,3.092999999999999,12.717333333333332,9.677666666666665,4.544999999999999,0.55,0.69,0.43,0.73,7.5516666666666685,0.2699999999999999,7.281666666666669,5.670000000000001,4.8629999999999995,3.609333333333334,2.345999999999998,140
141,9.123666666666667,0.916,4.268333333333333,0.6349999999999999,14.943,5.819333333333333,4.903333333333332,0.94,0.33,0.76,0.37,7.424333333333332,0.25,7.174333333333332,5.111666666666665,4.877999999999999,3.1763333333333343,3.357666666666669,141
142,8.365,2.081,2.443,3.1613333333333333,16.050333333333334,7.685333333333333,5.604333333333333,0.87,0.49,0.61,0.85,7.208666666666665,0.25,6.958666666666665,4.713000000000001,4.2620000000000005,2.3879999999999995,1.1303333333333319,142
143,2.784333333333332,3.7596666666666665,4.822333333333334,2.3186666666666667,13.685,10.900666666666668,7.141,0.5,0.63,0.95,0.74,7.597999999999999,0.26799999999999996,7.329999999999999,5.577333333333335,4.588666666666667,1.5183333333333362,1.086666666666666,143
144,8.346,2.0489999999999995,2.254,3.1873333333333327,15.836333333333332,7.490333333333332,5.441333333333333,0.89,0.46,0.58,0.83,7.256666666666666,0.24866666666666667,7.007999999999999,4.801333333333333,4.367333333333331,2.579000000000003,1.3056666666666654,144
145,1.4433333333333331,2.268666666666667,3.8926666666666665,3.403666666666666,11.008333333333333,9.565,7.296333333333333,0.37,0.47,0.8,0.92,7.618666666666668,0.2773333333333333,7.341333333333335,5.989999999999998,5.1963333333333335,2.120333333333333,0.8613333333333317,145
146,5.058999999999999,2.7506666666666666,1.0166666666666666,2.6926666666666668,11.518999999999998,6.46,3.7093333333333334,0.68,0.52,0.36,0.6,7.603999999999999,0.2723333333333333,7.331666666666666,5.875333333333334,5.503333333333334,4.587999999999997,3.5903333333333336,146
147,5.5646666666666675,5.610666666666666,1.8166666666666664,2.4683333333333337,15.460333333333335,9.895666666666667,4.285,0.75,0.79,0.54,0.68,7.3196666666666665,0.25,7.0696666666666665,4.969666666666666,4.1483333333333325,2.9789999999999983,2.158666666666667,147
148,5.711666666666667,6.9626666666666654,4.696000000000001,0.0,17.370333333333335,11.658666666666665,4.696000000000001,0.79,0.93,0.87,0.38,6.932666666666665,0.23033333333333345,6.702333333333332,4.23,3.099666666666666,1.5373333333333337,1.763999999999999,148
149,7.850666666666667,5.179666666666667,4.226333333333334,0.9673333333333335,18.224,10.373333333333335,5.193666666666667,0.96,0.79,0.98,0.53,6.771666666666666,0.22966666666666674,6.541999999999999,3.8693333333333317,3.018000000000001,1.1826666666666652,1.279,149
150,3.587,5.900666666666667,4.769333333333332,1.2933333333333332,15.550333333333333,11.963333333333331,6.062666666666665,0.58,0.8,0.94,0.57,7.344000000000002,0.25,7.094000000000002,5.0040000000000004,3.824333333333334,1.4713333333333347,1.5190000000000001,150
151,4.728999999999999,7.379333333333334,0.9563333333333334,3.3956666666666675,16.460333333333335,11.731333333333335,4.352000000000001,0.7,0.93,0.4,0.93,7.134,0.24500000000000002,6.889,4.612666666666667,3.4603333333333324,2.3329999999999997,0.844666666666666,151
152,4.393666666666666,5.203333333333332,1.326,2.024333333333333,12.947333333333331,8.553666666666665,3.350333333333333,0.61,0.69,0.4,0.53,7.611333333333333,0.2699999999999999,7.341333333333333,5.674666666666668,5.03833333333333,4.2780000000000005,3.6846666666666663,152
153,3.0679999999999996,6.816666666666666,4.240333333333334,1.7399999999999998,15.865,12.797,5.980333333333334,0.54,0.89,0.92,0.7,7.226999999999999,0.25,6.976999999999999,4.829333333333333,3.4730000000000003,1.2293333333333312,1.0133333333333345,153
154,1.381666666666667,8.100333333333335,1.161333333333333,2.144,12.787333333333336,11.405666666666669,3.3053333333333335,0.37,0.9,0.39,0.56,7.612666666666667,0.2699999999999999,7.342666666666667,5.731999999999998,4.5859999999999985,3.886666666666668,3.2206666666666686,154
155,7.538666666666667,6.6196666666666655,2.895333333333334,1.47,18.523666666666664,10.985000000000001,4.365333333333334,0.91,0.99,0.77,0.63,6.705333333333334,0.2293333333333334,6.476000000000001,3.7409999999999997,2.750666666666666,1.4720000000000013,1.211333333333335,155
156,6.409666666666666,4.569999999999999,4.513666666666666,1.3690000000000002,16.862333333333332,10.452666666666666,5.882666666666665,0.79,0.71,0.93,0.57,7.060666666666665,0.2300000000000001,6.830666666666665,4.454666666666666,3.5663333333333327,1.346,1.3226666666666693,156
157,1.9839999999999998,1.9133333333333336,2.6846666666666668,3.9573333333333327,10.539333333333332,8.555333333333333,6.6419999999999995,0.42,0.42,0.61,0.95,7.615666666666668,0.28,7.3356666666666674,6.044333333333331,5.396666666666667,2.870333333333336,1.0613333333333301,157
158,2.309333333333333,1.5643333333333336,5.639,1.4703333333333328,10.983,8.673666666666668,7.109333333333333,0.48,0.39,0.91,0.52,7.602666666666665,0.28,7.322666666666665,5.971000000000002,5.316666666666668,2.1163333333333343,2.2233333333333336,158
159,6.326333333333333,4.638666666666667,3.9080000000000004,2.242,17.115000000000002,10.788666666666668,6.15,0.82,0.76,0.96,0.89,6.985,0.23133333333333345,6.753666666666667,4.309333333333335,3.3693333333333326,1.0309999999999988,0.5036666666666676,159
160,1.9759999999999998,1.2606666666666666,5.113333333333333,2.239333333333333,10.589333333333332,8.613333333333333,7.352666666666666,0.42,0.36,0.85,0.65,7.614000000000001,0.28,7.3340000000000005,6.034666666666665,5.386666666666667,2.1166666666666663,1.7846666666666673,160
161,3.591666666666666,7.654,3.5796666666666663,0.8026666666666668,15.627999999999998,12.036333333333333,4.382333333333333,0.61,0.94,0.73,0.42,7.278333333333332,0.25,7.028333333333332,4.916999999999998,3.6856666666666693,2.357333333333333,2.4080000000000013,161
162,8.149,2.8689999999999993,1.9756666666666662,0.006,12.999666666666666,4.850666666666665,1.9816666666666662,0.85,0.5,0.41,0.32,7.602333333333332,0.2699999999999999,7.332333333333333,5.621333333333332,5.446666666666666,5.103000000000001,5.103000000000002,162
163,2.3323333333333327,2.05,2.7199999999999993,3.000333333333334,10.102666666666666,7.770333333333333,5.7203333333333335,0.45,0.43,0.61,0.71,7.606333333333333,0.28,7.3263333333333325,6.075666666666665,5.540000000000001,3.5893333333333297,2.5026666666666664,163
164,2.2800000000000002,2.6373333333333333,2.559666666666666,3.8989999999999996,11.376,9.095999999999998,6.458666666666666,0.46,0.52,0.63,0.96,7.567333333333333,0.2763333333333334,7.2909999999999995,5.872333333333334,5.160666666666664,2.7836666666666665,1.0156666666666636,164
165,5.385666666666666,6.025000000000001,2.1323333333333334,2.196,15.739,10.353333333333333,4.328333333333333,0.74,0.82,0.56,0.62,7.266,0.25,7.016,4.869,3.9706666666666686,2.7746666666666666,2.1056666666666657,165
166,8.017999999999999,4.142,4.071,1.6833333333333333,17.914333333333335,9.896333333333335,5.754333333333333,0.94,0.69,0.98,0.71,6.825000000000002,0.22966666666666674,6.595333333333335,3.987000000000002,3.2086666666666654,1.1100000000000012,0.8920000000000021,166
167,2.1763333333333335,3.0523333333333325,3.012666666666666,3.698,11.939333333333332,9.762999999999998,6.710666666666667,0.44,0.53,0.66,0.97,7.621,0.2699999999999999,7.351000000000001,5.8549999999999995,5.049999999999999,2.4890000000000003,0.92533333333333,167
168,1.5159999999999998,7.559333333333333,0.6026666666666667,2.6790000000000007,12.357,10.841,3.281666666666667,0.38,0.86,0.31,0.62,7.606999999999999,0.2699999999999999,7.337,5.788333333333331,4.741333333333333,4.097333333333335,3.03233333333333,168
169,2.830333333333333,6.661666666666666,2.5610000000000004,2.886,14.939,12.108666666666668,5.447000000000001,0.54,0.82,0.66,0.82,7.434333333333332,0.25,7.184333333333332,5.208333333333333,3.9706666666666663,2.245333333333332,1.151666666666669,169
170,2.69,6.550666666666667,4.991,0.8746666666666666,15.106333333333334,12.416333333333334,5.865666666666666,0.5,0.82,0.95,0.45,7.399,0.25,7.149,5.143000000000001,3.857999999999998,1.6279999999999992,1.8223333333333356,170
171,3.5396666666666663,7.036333333333334,4.227666666666667,1.5676666666666668,16.371333333333336,12.831666666666667,5.795333333333334,0.61,0.91,0.96,0.67,7.1419999999999995,0.24033333333333337,6.901666666666666,4.656333333333333,3.286333333333333,1.197333333333332,1.0243333333333338,171
172,7.527666666666668,6.127,4.818333333333333,0.0,18.473,10.945333333333334,4.818333333333333,0.9,0.86,0.94,0.41,6.732333333333333,0.2246666666666667,6.507666666666666,3.793333333333332,2.827666666666665,1.2180000000000009,1.4056666666666682,172
173,2.1809999999999996,2.389333333333334,4.526,2.970333333333334,12.066666666666668,9.885666666666667,7.496333333333334,0.44,0.47,0.84,0.87,7.618666666666667,0.2699999999999999,7.348666666666667,5.835000000000001,5.0233333333333325,1.761333333333332,0.875,173
174,5.6576666666666675,6.622333333333332,3.3013333333333326,1.448,17.02933333333333,11.371666666666664,4.7493333333333325,0.78,0.89,0.75,0.56,7.004333333333334,0.23033333333333345,6.774000000000001,4.364333333333334,3.285666666666667,1.8129999999999988,1.5879999999999992,174
175,2.834,5.290000000000001,4.525999999999999,2.226666666666666,14.876666666666665,12.042666666666666,6.752666666666665,0.51,0.74,0.95,0.78,7.498,0.25,7.248,5.283333333333335,4.093333333333332,1.3566666666666656,0.9349999999999987,175
176,6.115666666666667,2.550333333333333,2.9050000000000007,1.2633333333333332,12.834333333333335,6.7186666666666675,4.168333333333334,0.76,0.48,0.58,0.44,7.601333333333332,0.2699999999999999,7.331333333333332,5.671333333333333,5.288000000000002,4.102666666666669,3.9283333333333337,176
177,5.2076666666666656,2.4666666666666672,4.514666666666667,1.152,13.341,8.133333333333333,5.666666666666667,0.67,0.5,0.79,0.48,7.578666666666669,0.2699999999999999,7.308666666666669,5.590999999999999,5.028666666666665,2.9266666666666663,2.9843333333333355,177
178,2.9393333333333334,3.5639999999999996,0.9096666666666666,1.5096666666666665,8.922666666666666,5.9833333333333325,2.4193333333333333,0.5,0.58,0.34,0.45,7.599333333333333,0.28,7.319333333333333,6.199000000000001,5.842999999999998,5.437000000000002,5.057666666666666,178
179,8.302666666666667,3.435000000000001,1.6529999999999996,3.295666666666666,16.686333333333334,8.383666666666667,4.948666666666666,0.91,0.63,0.54,0.87,7.0790000000000015,0.23666666666666672,6.842333333333335,4.470333333333332,3.9136666666666655,2.4689999999999985,1.0596666666666685,179
180,7.331666666666667,3.887,1.4613333333333332,1.906666666666667,14.586666666666666,7.255,3.3680000000000003,0.8,0.61,0.42,0.52,7.567999999999999,0.25,7.317999999999999,5.350666666666669,4.918666666666669,4.174666666666669,3.633333333333334,180
181,3.6860000000000004,5.154666666666666,1.5990000000000002,3.197,13.636666666666667,9.950666666666667,4.796,0.57,0.73,0.49,0.76,7.596999999999999,0.2679999999999999,7.328999999999999,5.571666666666667,4.729333333333335,3.381666666666666,2.0666666666666655,181
182,7.972999999999999,6.039666666666668,3.063666666666666,0.9533333333333333,18.029666666666667,10.056666666666667,4.0169999999999995,0.94,0.86,0.73,0.46,6.829333333333334,0.22966666666666674,6.599666666666668,3.960666666666666,3.1350000000000002,2.029666666666665,1.9699999999999975,182
183,6.5373333333333346,6.306,3.398333333333333,0.9960000000000001,17.237666666666666,10.700333333333333,4.394333333333333,0.8,0.85,0.76,0.46,7.001,0.23100000000000012,6.7700000000000005,4.318666666666667,3.378,2.0900000000000016,2.0556666666666685,183
184,4.629333333333333,6.931666666666664,0.9489999999999998,3.232666666666667,15.742666666666663,11.11333333333333,4.181666666666667,0.65,0.87,0.38,0.81,7.338000000000003,0.25,7.088000000000003,4.947666666666667,3.9109999999999987,2.898000000000001,1.525999999999998,184
185,1.143,4.483999999999999,0.591666666666667,4.492333333333334,10.710999999999999,9.568,5.0840000000000005,0.34,0.63,0.31,0.93,7.625333333333333,0.2796666666666667,7.345666666666666,6.032999999999998,5.226666666666666,3.778666666666668,1.389333333333333,185
186,2.0753333333333335,5.831666666666666,4.012333333333334,2.051333333333333,13.970666666666666,11.895333333333333,6.063666666666667,0.47,0.8,0.81,0.64,7.534666666666666,0.261,7.273666666666666,5.476333333333336,4.282666666666666,2.064,1.629666666666668,186
187,1.5583333333333331,6.0470000000000015,2.831666666666666,3.300333333333333,13.737333333333334,12.179,6.132,0.39,0.81,0.67,0.92,7.546333333333335,0.2699999999999999,7.276333333333335,5.525999999999999,4.273666666666665,2.133000000000003,0.8209999999999997,187
188,3.0479999999999996,6.318,1.772,2.035333333333333,13.173333333333332,10.125333333333334,3.8073333333333332,0.55,0.78,0.47,0.55,7.572,0.2699999999999999,7.3020000000000005,5.625333333333332,4.729999999999999,3.816000000000003,3.219333333333335,188
189,7.589666666666665,1.8993333333333335,1.1273333333333335,1.9779999999999995,12.594333333333333,5.004666666666667,3.1053333333333333,0.83,0.42,0.37,0.51,7.589333333333332,0.2699999999999999,7.319333333333333,5.6846666666666685,5.486999999999999,4.822333333333331,4.232666666666668,189
190,3.002666666666666,2.9436666666666667,1.4746666666666668,3.702666666666667,11.123666666666667,8.121,5.177333333333333,0.51,0.54,0.46,0.8,7.615,0.2750000000000001,7.34,5.954333333333335,5.371000000000003,3.820999999999999,2.121999999999999,190
191,7.531333333333334,5.300666666666667,3.5619999999999994,2.083666666666667,18.477666666666664,10.946333333333332,5.645666666666666,0.9,0.84,0.96,1.0,6.742333333333332,0.22666666666666668,6.515666666666665,3.7910000000000004,2.829000000000001,0.8766666666666678,0.36733333333333285,191
192,8.007,4.057999999999999,5.344333333333335,0.005333333333333333,17.414666666666665,9.407666666666668,5.349666666666669,0.88,0.66,0.97,0.36,6.980333333333334,0.2300000000000001,6.750333333333334,4.247666666666667,3.5536666666666634,1.574999999999998,1.8920000000000008,192
193,8.101,2.978333333333333,3.1863333333333346,2.850333333333333,17.116,9.015,6.036666666666667,0.88,0.57,0.76,0.97,7.029333333333333,0.23100000000000012,6.798333333333333,4.345000000000001,3.7049999999999983,1.5530000000000008,0.5919999999999996,193
194,8.125666666666667,2.887666666666667,3.205666666666666,2.8626666666666662,17.081666666666667,8.956,6.0683333333333325,0.88,0.56,0.79,0.96,7.043999999999999,0.23033333333333345,6.813666666666665,4.365666666666665,3.7349999999999994,1.5633333333333352,0.6023333333333314,194
195,4.919999999999999,6.1063333333333345,1.8300000000000003,1.0333333333333337,13.889666666666667,8.969666666666669,2.863333333333334,0.65,0.79,0.46,0.41,7.61,0.25066666666666665,7.359333333333334,5.536666666666666,4.835333333333334,4.2829999999999995,4.116,195
196,3.4853333333333336,7.4176666666666655,2.098666666666667,3.082666666666667,16.084333333333333,12.598999999999998,5.181333333333334,0.58,0.96,0.63,0.98,7.215666666666666,0.24833333333333338,6.9673333333333325,4.774666666666667,3.4486666666666657,1.900666666666666,0.6949999999999976,196
197,3.0836666666666663,4.133333333333333,2.0269999999999997,3.14,12.383999999999999,9.300333333333333,5.167,0.52,0.61,0.52,0.71,7.614666666666667,0.2699999999999999,7.344666666666668,5.780333333333332,5.037666666666664,3.460666666666669,2.2333333333333343,197
198,4.034,6.941000000000001,0.8616666666666668,1.151,12.987666666666668,8.953666666666667,2.012666666666667,0.62,0.83,0.34,0.42,7.592000000000001,0.2699999999999999,7.322000000000002,5.662333333333332,4.940666666666668,4.698666666666668,4.438000000000001,198
199,4.054333333333334,3.446333333333334,4.715666666666667,0.0,12.216333333333335,8.162,4.715666666666667,0.59,0.56,0.74,0.33,7.590000000000002,0.2699999999999999,7.320000000000002,5.782666666666667,5.2006666666666685,3.6449999999999982,3.883333333333335,199
200,6.495666666666667,4.028,4.1290000000000004,2.1313333333333335,16.784000000000002,10.288333333333334,6.2603333333333335,0.82,0.69,0.91,0.8,7.052666666666667,0.2300000000000001,6.822666666666667,4.458333333333332,3.6016666666666675,1.2063333333333333,0.7753333333333323,200
201,2.4866666666666664,2.0826666666666664,0.7356666666666667,3.1059999999999994,8.411,5.924333333333333,3.841666666666666,0.46,0.43,0.32,0.63,7.590666666666666,0.28,7.310666666666665,6.251000000000001,5.911666666666666,4.989666666666665,3.694666666666667,201
202,2.2080000000000006,2.276333333333333,2.5103333333333335,2.6133333333333324,9.608,7.3999999999999995,5.123666666666666,0.44,0.48,0.58,0.61,7.5663333333333345,0.28,7.286333333333334,6.095333333333332,5.599333333333334,3.9983333333333317,3.1316666666666655,202
203,6.062666666666667,4.013333333333334,4.638333333333333,0.0,14.714333333333332,8.651666666666667,4.638333333333333,0.77,0.65,0.76,0.34,7.486666666666667,0.25133333333333335,7.235333333333334,5.268333333333335,4.632666666666666,3.1253333333333337,3.327333333333335,203
204,4.018,3.864666666666666,1.094,4.232333333333334,13.209,9.190999999999999,5.326333333333334,0.59,0.6,0.39,0.98,7.589,0.2699999999999999,7.319000000000001,5.633333333333333,4.9140000000000015,3.322333333333335,1.1790000000000012,204
205,4.800333333333333,6.0293333333333345,1.45,0.8099999999999999,13.089666666666668,8.289333333333335,2.26,0.67,0.78,0.44,0.38,7.594999999999999,0.2699999999999999,7.324999999999999,5.651333333333332,5.023,4.677999999999999,4.534333333333333,205
206,6.161333333333332,6.762333333333334,0.616,3.4626666666666663,17.002333333333333,10.841000000000001,4.078666666666666,0.81,0.89,0.34,0.92,7.024333333333334,0.23100000000000012,6.793333333333334,4.3856666666666655,3.407666666666666,2.4716666666666662,0.8950000000000005,206
207,7.605,1.1003333333333338,2.8683333333333323,2.996,14.569666666666667,6.964666666666666,5.864333333333333,0.84,0.35,0.65,0.72,7.575000000000002,0.25,7.325000000000002,5.373999999999999,4.992000000000001,2.986333333333333,1.9250000000000007,207
208,5.618,1.0773333333333333,4.674333333333334,2.917,14.286666666666667,8.668666666666667,7.591333333333334,0.71,0.35,0.95,0.98,7.573333333333335,0.25066666666666665,7.322666666666668,5.428666666666667,4.816333333333333,1.4433333333333334,0.6239999999999979,208
209,9.369333333333334,1.3260000000000003,3.1026666666666665,0.009333333333333334,13.807333333333334,4.438,3.1119999999999997,0.92,0.4,0.56,0.31,7.596333333333332,0.26933333333333326,7.326999999999999,5.478000000000001,5.362333333333334,4.5773333333333355,4.6640000000000015,209
210,8.264999999999999,4.567333333333334,2.314666666666666,2.2023333333333333,17.34933333333333,9.084333333333333,4.5169999999999995,0.94,0.74,0.63,0.69,6.974666666666667,0.2300000000000001,6.744666666666666,4.240333333333332,3.5813333333333315,2.293333333333331,1.648333333333332,210
211,8.583,3.022333333333333,2.0709999999999997,2.9143333333333334,16.590666666666667,8.007666666666665,4.985333333333333,0.99,0.56,0.56,0.79,7.1273333333333335,0.23566666666666675,6.891666666666667,4.5363333333333316,4.041666666666666,2.548333333333333,1.4613333333333314,211
212,7.673999999999999,2.6049999999999995,1.8339999999999999,0.006666666666666667,12.119666666666664,4.445666666666666,1.8406666666666665,0.8,0.48,0.37,0.35,7.623,0.2699999999999999,7.353000000000001,5.775666666666664,5.615,5.348333333333333,5.256666666666667,212
213,0.868666666666667,3.1846666666666668,4.322666666666667,2.8446666666666665,11.220666666666668,10.352,7.167333333333334,0.31,0.57,0.83,0.81,7.6036666666666655,0.2776666666666667,7.325999999999999,5.950000000000004,5.0340000000000025,2.0379999999999985,1.232666666666665,213
214,4.466999999999999,1.5766666666666667,0.9069999999999999,4.017333333333334,10.968,6.501000000000001,4.924333333333334,0.64,0.39,0.35,0.82,7.612333333333333,0.28,7.332333333333333,5.960000000000002,5.5876666666666654,4.174333333333332,2.2003333333333313,214
215,7.7826666666666675,6.118666666666668,3.753333333333333,0.861,18.515666666666668,10.733,4.614333333333333,0.98,0.89,0.85,0.47,6.741666666666666,0.22333333333333333,6.518333333333333,3.777666666666667,2.8426666666666653,1.3856666666666655,1.422333333333334,215
216,7.771333333333333,6.707333333333334,1.1813333333333331,2.9206666666666665,18.580666666666666,10.809333333333333,4.101999999999999,0.93,0.98,0.47,0.94,6.7203333333333335,0.221,6.499333333333333,3.757666666666667,2.8026666666666658,1.7956666666666679,0.6409999999999982,216
217,1.1793333333333331,1.7130000000000003,1.5386666666666668,1.0766666666666669,5.507666666666667,4.328333333333334,2.615333333333334,0.34,0.39,0.4,0.4,7.565333333333333,0.30000000000000004,7.265333333333333,6.447666666666667,6.222999999999999,5.630333333333334,5.432333333333332,217
218,5.528666666666666,4.730666666666667,4.857333333333332,1.0403333333333336,16.157,10.628333333333332,5.897666666666666,0.77,0.74,0.99,0.52,7.2013333333333325,0.24933333333333335,6.951999999999999,4.7470000000000026,3.8150000000000013,1.519666666666665,1.6570000000000027,218
219,6.401666666666667,6.222666666666666,4.315333333333333,0.0,16.939666666666668,10.538,4.315333333333333,0.82,0.85,0.76,0.38,7.047000000000001,0.23033333333333345,6.816666666666667,4.423,3.498333333333331,2.149666666666666,2.289666666666665,219
220,7.145,1.565,5.506,0.9129999999999999,15.129,7.984,6.4190000000000005,0.83,0.4,0.96,0.47,7.456,0.25,7.206,5.155999999999999,4.653333333333332,1.9316666666666649,2.2189999999999985,220
221,1.625,1.9686666666666668,4.914333333333332,2.874666666666666,11.382666666666665,9.757666666666664,7.788999999999998,0.39,0.46,0.99,0.88,7.621666666666668,0.2740000000000001,7.347666666666668,5.943000000000001,5.129999999999999,1.5493333333333341,0.7903333333333311,221
222,2.443,7.211333333333331,3.8533333333333326,2.2339999999999995,15.741666666666665,13.298666666666664,6.087333333333332,0.52,0.91,0.86,0.81,7.286333333333333,0.25,7.036333333333333,4.915000000000001,3.4446666666666665,1.158666666666666,0.6426666666666669,222
223,2.1450000000000005,5.162,1.68,3.9336666666666678,12.920666666666667,10.775666666666668,5.613666666666668,0.44,0.7,0.49,0.95,7.607666666666666,0.2699999999999999,7.337666666666666,5.716333333333332,4.721,2.8926666666666656,1.0393333333333334,223
224,5.4863333333333335,4.707999999999998,3.0693333333333337,2.563333333333333,15.826999999999998,10.340666666666666,5.632666666666667,0.75,0.7,0.73,0.75,7.2799999999999985,0.24833333333333335,7.031666666666665,4.870333333333333,3.992333333333332,2.0363333333333333,1.213,224
225,4.334666666666666,6.203666666666667,4.943,0.0,15.481333333333334,11.146666666666667,4.943,0.63,0.83,0.84,0.32,7.351333333333335,0.25,7.101333333333335,5.020666666666665,3.9753333333333343,2.2176666666666676,2.524666666666668,225
226,2.2843333333333335,2.8870000000000005,4.075333333333334,1.8796666666666666,11.126333333333335,8.842,5.955,0.45,0.51,0.73,0.58,7.6193333333333335,0.27866666666666673,7.3406666666666665,5.961333333333334,5.278,3.032000000000002,2.742000000000002,226
227,2.500333333333333,1.4613333333333332,5.715999999999999,1.4483333333333335,11.126,8.625666666666666,7.1643333333333326,0.5,0.38,0.99,0.52,7.616333333333334,0.2766666666666666,7.339666666666668,5.956000000000002,5.315333333333334,2.0616666666666656,2.1830000000000007,227
228,5.573333333333334,7.082000000000002,1.224,3.186,17.065333333333335,11.492,4.41,0.78,0.92,0.46,0.98,7.010666666666667,0.2300000000000001,6.780666666666667,4.358000000000002,3.257000000000001,2.0686666666666658,0.7256666666666653,228
229,6.006666666666665,5.0089999999999995,0.9406666666666668,1.6583333333333328,13.614666666666665,7.607999999999999,2.5989999999999993,0.73,0.67,0.35,0.48,7.597999999999999,0.2686666666666666,7.329333333333333,5.559333333333333,5.057999999999999,4.608666666666666,4.163666666666668,229
230,6.394333333333332,3.3206666666666664,4.878666666666666,0.0,14.593666666666664,8.199333333333332,4.878666666666666,0.79,0.56,0.79,0.31,7.528333333333333,0.25,7.278333333333333,5.324000000000002,4.766,3.0659999999999976,3.365,230
231,5.110333333333333,1.072,1.2206666666666668,2.6830000000000003,10.086,4.975666666666667,3.903666666666667,0.65,0.34,0.38,0.62,7.603666666666666,0.28,7.323666666666666,6.064666666666665,5.829999999999999,4.865666666666667,3.8943333333333334,231
232,1.9853333333333334,1.041,3.3259999999999996,3.7110000000000003,10.063333333333333,8.078,7.037,0.42,0.34,0.71,0.91,7.556000000000002,0.28,7.276000000000002,6.039333333333335,5.457000000000001,2.6230000000000016,1.0706666666666669,232
233,6.551000000000001,4.815666666666667,1.971666666666667,2.063333333333334,15.401666666666669,8.850666666666667,4.035000000000001,0.81,0.72,0.52,0.58,7.343000000000001,0.25,7.093000000000001,4.988666666666665,4.339333333333332,3.2599999999999993,2.6553333333333335,233
234,1.0853333333333335,6.933333333333334,4.092,2.5833333333333335,14.694,13.608666666666666,6.675333333333333,0.34,0.87,0.9,0.95,7.530333333333332,0.25,7.280333333333332,5.3566666666666665,3.828000000000002,1.208333333333334,0.5290000000000017,234
235,0.8843333333333335,7.542666666666666,1.7480000000000002,2.152,12.327000000000002,11.442666666666668,3.9000000000000004,0.32,0.83,0.47,0.57,7.607333333333333,0.2699999999999999,7.3373333333333335,5.796666666666665,4.659666666666666,3.6920000000000024,3.0396666666666676,235
236,0.9459999999999998,5.596666666666666,1.4933333333333332,3.7946666666666666,11.830666666666664,10.884666666666666,5.288,0.35,0.73,0.45,0.86,7.592666666666665,0.2699999999999999,7.322666666666666,5.860333333333332,4.834333333333335,3.2173333333333334,1.471333333333333,236
237,8.480333333333334,3.2376666666666667,3.9293333333333336,0.9933333333333336,16.640666666666668,8.160333333333334,4.922666666666667,0.94,0.58,0.79,0.45,7.113666666666666,0.23966666666666678,6.874,4.5009999999999994,3.975666666666669,2.304666666666667,2.329333333333334,237
238,2.1983333333333337,5.023000000000001,1.6599999999999997,2.5483333333333333,11.429666666666668,9.231333333333334,4.208333333333333,0.44,0.7,0.45,0.63,7.614333333333333,0.27133333333333337,7.342999999999999,5.915333333333335,5.171333333333333,4.031999999999999,3.167666666666666,238
239,7.261,3.463,3.687333333333334,0.0,14.411333333333335,7.150333333333334,3.687333333333334,0.83,0.57,0.64,0.34,7.532666666666666,0.25,7.282666666666666,5.34266666666667,4.921666666666667,3.8966666666666643,3.9706666666666646,239
240,6.603666666666666,2.4170000000000007,5.485333333333333,0.0,14.506,7.902333333333334,5.485333333333333,0.77,0.48,0.84,0.32,7.525666666666668,0.25,7.275666666666668,5.335333333333335,4.8149999999999995,2.697666666666666,3.0713333333333344,240
241,2.888,4.504666666666667,4.071666666666667,2.6586666666666674,14.123000000000001,11.235000000000001,6.730333333333334,0.51,0.69,0.82,0.82,7.546333333333332,0.253,7.293333333333332,5.452666666666668,4.405333333333335,1.7133333333333347,0.9913333333333343,241
242,2.8003333333333336,2.6116666666666672,4.575,0.001,9.988000000000001,7.187666666666668,4.5760000000000005,0.49,0.48,0.68,0.33,7.6113333333333335,0.28,7.331333333333333,6.086333333333331,5.622666666666666,4.091666666666665,4.2993333333333315,242
243,5.068666666666667,6.044333333333333,3.8673333333333337,1.416,16.396333333333335,11.327666666666667,5.283333333333333,0.73,0.84,0.82,0.58,7.171000000000001,0.24066666666666675,6.930333333333334,4.659333333333334,3.586999999999999,1.7866666666666648,1.6480000000000024,243
244,3.286,3.8449999999999998,5.556000000000001,0.8139999999999998,13.501000000000001,10.215,6.370000000000001,0.54,0.6,0.91,0.42,7.605999999999999,0.2683333333333333,7.3376666666666654,5.610333333333335,4.735,2.069333333333333,2.3890000000000007,244
245,3.371666666666667,2.3386666666666667,3.5893333333333333,2.036333333333333,11.336,7.964333333333332,5.625666666666666,0.56,0.46,0.67,0.59,7.616666666666668,0.2713333333333334,7.345333333333334,5.930666666666669,5.366333333333335,3.3753333333333333,2.952333333333335,245
246,8.376666666666667,3.562333333333333,1.6936666666666664,1.2746666666666664,14.907333333333334,6.530666666666666,2.968333333333333,0.88,0.61,0.45,0.44,7.436666666666666,0.25,7.186666666666666,5.147,4.811333333333335,4.147333333333335,3.893000000000002,246
247,3.7159999999999997,5.095666666666668,1.493333333333333,0.0,10.305,6.589000000000001,1.493333333333333,0.56,0.69,0.36,0.31,7.614000000000001,0.28,7.3340000000000005,6.048333333333332,5.629333333333331,5.453333333333332,5.4316666666666675,247
248,8.012666666666666,1.5396666666666663,1.1143333333333334,2.503,13.169666666666666,5.157,3.6173333333333337,0.85,0.39,0.4,0.61,7.5486666666666675,0.2699999999999999,7.278666666666668,5.552,5.347333333333335,4.532666666666666,3.6736666666666657,248
249,2.7849999999999997,7.654,4.011666666666667,0.9856666666666668,15.436333333333334,12.651333333333334,4.997333333333334,0.51,0.98,0.81,0.46,7.328333333333334,0.25,7.078333333333334,5.008333333333334,3.6680000000000006,2.028666666666668,2.063000000000001,249
250,4.3100000000000005,1.6023333333333334,1.3123333333333336,3.585,10.809666666666669,6.499666666666667,4.897333333333334,0.63,0.39,0.4,0.76,7.6193333333333335,0.2796666666666667,7.339666666666667,5.987333333333332,5.606666666666667,4.186666666666664,2.5869999999999997,250
251,8.666333333333332,1.4673333333333336,1.8396666666666668,3.242666666666667,15.216,6.549666666666667,5.082333333333334,0.9,0.39,0.53,0.79,7.372333333333334,0.25,7.122333333333334,5.024666666666666,4.707666666666666,3.157000000000001,1.8196666666666665,251
252,7.971333333333332,5.861333333333332,1.0623333333333336,2.28,17.174999999999997,9.203666666666665,3.3423333333333334,0.9,0.83,0.4,0.63,6.990333333333335,0.23033333333333345,6.760000000000002,4.274666666666667,3.591666666666667,2.863666666666668,2.095666666666668,252
253,2.126666666666667,4.429,2.730666666666667,3.515666666666667,12.802000000000003,10.675333333333334,6.246333333333334,0.44,0.64,0.66,0.89,7.604333333333332,0.2699999999999999,7.3343333333333325,5.704666666666665,4.750333333333335,2.518666666666667,1.0716666666666663,253
254,6.489999999999999,1.5670000000000002,2.755333333333333,3.5433333333333334,14.355666666666664,7.865666666666666,6.298666666666667,0.79,0.4,0.64,0.89,7.537666666666666,0.25,7.287666666666666,5.3519999999999985,4.8646666666666665,2.567333333333334,1.0986666666666665,254
255,7.647333333333334,6.693,1.1793333333333331,2.8953333333333346,18.415,10.767666666666667,4.074666666666667,0.91,0.93,0.46,0.91,6.783333333333331,0.22533333333333333,6.557999999999998,3.8280000000000007,2.8963333333333328,1.8783333333333325,0.7069999999999999,255
256,2.086,1.847333333333333,5.3740000000000006,0.009000000000000001,9.316333333333333,7.230333333333334,5.383000000000001,0.43,0.41,0.79,0.31,7.611666666666666,0.28,7.331666666666666,6.164333333333334,5.6949999999999985,3.6556666666666646,4.0156666666666645,256
257,1.892,8.017333333333333,1.3393333333333335,3.3603333333333323,14.608999999999998,12.716999999999999,4.6996666666666655,0.45,0.98,0.45,0.85,7.499333333333334,0.25,7.249333333333334,5.324666666666668,3.962,2.6876666666666686,1.2610000000000001,257
258,3.5466666666666664,2.5596666666666663,2.979333333333334,2.1576666666666666,11.243333333333332,7.696666666666666,5.1370000000000005,0.58,0.48,0.63,0.56,7.609999999999999,0.27433333333333343,7.335666666666666,5.918000000000003,5.405,3.743666666666669,3.2006666666666637,258
259,8.83066666666667,1.0476666666666667,1.9596666666666664,3.7190000000000003,15.557000000000002,6.726333333333334,5.6786666666666665,0.95,0.35,0.55,0.94,7.299666666666665,0.25,7.049666666666665,4.882,4.556000000000001,2.656,0.9743333333333339,259
260,2.008,5.312666666666668,4.3229999999999995,1.0799999999999998,12.723666666666668,10.715666666666667,5.403,0.43,0.74,0.78,0.44,7.608,0.2699999999999999,7.338,5.732333333333332,4.751333333333334,2.841333333333335,2.897666666666667,260
261,1.5883333333333334,1.6419999999999997,4.405666666666667,0.0,7.636,6.047666666666666,4.405666666666667,0.38,0.39,0.66,0.3,7.5939999999999985,0.28633333333333333,7.307666666666665,6.326333333333333,5.969333333333335,4.531333333333333,4.767999999999999,261
262,2.852333333333333,6.1530000000000005,3.731333333333333,1.0563333333333333,13.793,10.940666666666667,4.7876666666666665,0.54,0.81,0.73,0.47,7.543666666666668,0.2699999999999999,7.273666666666668,5.4976666666666665,4.480333333333336,2.9509999999999974,2.9439999999999995,262
263,1.2329999999999999,6.616666666666666,0.66,1.5980000000000003,10.107666666666667,8.874666666666666,2.2580000000000005,0.35,0.77,0.31,0.5,7.597333333333334,0.28,7.317333333333334,6.075666666666666,5.333666666666668,5.028666666666667,4.594666666666669,263
264,6.547333333333335,3.7746666666666666,0.5143333333333333,4.171000000000001,15.007333333333337,8.46,4.685333333333334,0.8,0.6,0.32,0.93,7.448666666666667,0.25,7.198666666666667,5.162333333333333,4.577333333333332,3.320000000000001,1.2186666666666666,264
265,2.628,7.651000000000001,2.8339999999999987,2.432,15.545,12.917,5.265999999999998,0.5,0.99,0.71,0.74,7.336000000000001,0.25,7.086000000000001,4.988666666666667,3.602333333333334,1.9533333333333327,1.1830000000000034,265
266,1.654333333333333,2.1206666666666667,4.197333333333334,2.5013333333333336,10.473666666666666,8.819333333333335,6.698666666666668,0.39,0.44,0.78,0.66,7.614,0.28,7.334,6.045333333333331,5.364666666666666,2.6826666666666683,2.0486666666666666,266
267,1.0446666666666669,3.399666666666667,3.419666666666667,3.141,11.005,9.960333333333335,6.560666666666667,0.33,0.59,0.7,0.81,7.591333333333334,0.2796666666666667,7.311666666666667,5.963000000000002,5.112666666666667,2.587666666666665,1.4676666666666671,267
268,5.499666666666667,6.561666666666667,3.73,1.879,17.670333333333335,12.170666666666667,5.609,0.78,0.91,0.93,0.81,6.908333333333332,0.2300000000000001,6.678333333333332,4.138999999999999,2.926999999999999,0.9586666666666659,0.5970000000000013,268
269,4.088333333333333,1.0656666666666668,3.810333333333334,3.1183333333333323,12.082666666666666,7.994333333333333,6.9286666666666665,0.59,0.34,0.74,0.8,7.620666666666668,0.2699999999999999,7.350666666666668,5.815999999999999,5.287000000000002,2.4943333333333326,1.4363333333333346,269
270,3.164,4.159,2.7753333333333337,1.8296666666666668,11.928,8.764,4.605,0.53,0.64,0.58,0.52,7.605999999999999,0.2699999999999999,7.335999999999999,5.823333333333333,5.171666666666665,3.7923333333333344,3.377666666666665,270
271,2.1316666666666664,8.734,1.8939999999999997,0.0,12.759666666666666,10.628,1.8939999999999997,0.44,0.99,0.39,0.36,7.576666666666667,0.2699999999999999,7.3066666666666675,5.6853333333333325,4.680666666666667,4.469666666666667,4.373666666666667,271
272,7.576666666666665,6.341999999999999,3.406,1.7020000000000002,19.026666666666664,11.45,5.1080000000000005,0.97,0.97,0.9,0.79,6.661333333333333,0.22199999999999995,6.439333333333334,3.5823333333333363,2.5340000000000003,0.8876666666666653,0.5746666666666673,272
273,1.6233333333333333,5.257333333333334,1.7029999999999998,3.729333333333334,12.313000000000002,10.689666666666668,5.432333333333334,0.39,0.7,0.48,0.85,7.623666666666668,0.2699999999999999,7.353666666666668,5.818999999999999,4.845333333333334,3.168333333333332,1.5009999999999994,273
274,4.399333333333334,7.200333333333332,2.018666666666667,2.9236666666666675,16.542,12.142666666666667,4.942333333333334,0.68,0.92,0.62,0.89,7.123,0.2320000000000001,6.891,4.580999999999998,3.354000000000001,1.9186666666666685,0.7796666666666683,274
275,4.895666666666666,3.7343333333333333,3.7030000000000007,1.408333333333333,13.741333333333333,8.845666666666666,5.1113333333333335,0.68,0.59,0.71,0.48,7.598666666666666,0.2593333333333333,7.339333333333332,5.5486666666666675,4.899666666666668,3.214,3.0666666666666633,275
276,7.841,5.162333333333333,1.978333333333333,2.9369999999999994,17.918666666666667,10.077666666666666,4.915333333333333,0.91,0.81,0.6,0.94,6.853333333333335,0.22966666666666674,6.623666666666669,4.006000000000001,3.2093333333333325,1.7603333333333349,0.6513333333333335,276
277,6.212666666666666,2.0933333333333333,4.362666666666667,2.7929999999999997,15.461666666666666,9.248999999999999,7.155666666666667,0.76,0.46,0.9,1.0,7.381666666666665,0.25,7.131666666666665,5.033333333333333,4.3533333333333335,1.352999999999998,0.5736666666666652,277
278,8.717,0.9243333333333335,4.783666666666666,1.741333333333333,16.166333333333334,7.449333333333332,6.524999999999999,1.0,0.34,0.89,0.61,7.220666666666667,0.24366666666666667,6.977,4.693666666666669,4.289999999999998,1.6176666666666684,1.4610000000000003,278
279,5.751000000000001,4.538333333333332,4.294666666666667,1.8889999999999998,16.473,10.721999999999998,6.183666666666667,0.75,0.73,0.89,0.72,7.161666666666665,0.23533333333333337,6.926333333333332,4.625000000000001,3.6933333333333342,1.3183333333333351,1.0336666666666687,279
280,8.891999999999998,0.7810000000000001,4.845,1.0976666666666666,15.615666666666664,6.7236666666666665,5.942666666666666,0.92,0.32,0.82,0.46,7.368666666666669,0.25,7.118666666666669,4.946,4.619333333333335,2.3069999999999986,2.417999999999999,280
281,4.026000000000001,1.9589999999999996,2.372333333333333,1.2576666666666663,9.614999999999998,5.5889999999999995,3.6299999999999994,0.58,0.45,0.51,0.43,7.6193333333333335,0.28,7.339333333333333,6.119666666666667,5.841333333333333,4.893666666666666,4.680333333333334,281
282,5.549000000000001,2.238,3.416666666666667,2.3400000000000003,13.543666666666667,7.994666666666667,5.756666666666668,0.73,0.49,0.7,0.65,7.544,0.2699999999999999,7.274,5.508999999999999,4.987,2.955999999999999,2.350333333333337,282
283,5.645333333333334,1.152666666666667,3.130333333333333,2.5046666666666666,12.433000000000002,6.7876666666666665,5.635,0.73,0.35,0.63,0.64,7.586333333333332,0.2699999999999999,7.316333333333333,5.7126666666666654,5.342666666666666,3.3919999999999995,2.6669999999999985,283
284,3.931666666666667,0.8460000000000002,4.055666666666666,2.2030000000000003,11.036333333333335,7.104666666666667,6.258666666666667,0.58,0.32,0.75,0.59,7.616666666666668,0.2796666666666667,7.3370000000000015,5.951000000000001,5.516333333333335,3.112000000000001,2.6546666666666683,284
285,7.127666666666667,2.664666666666667,1.3639999999999999,3.0829999999999997,14.239333333333336,7.111666666666666,4.446999999999999,0.82,0.53,0.42,0.72,7.526333333333334,0.2596666666666667,7.2666666666666675,5.360333333333332,4.9583333333333375,3.7353333333333323,2.50566666666667,285
286,2.6113333333333344,6.5103333333333335,3.715333333333333,1.5383333333333333,14.375333333333336,11.764000000000001,5.253666666666667,0.49,0.84,0.76,0.53,7.516333333333334,0.251,7.265333333333333,5.370333333333333,4.213333333333331,2.4613333333333274,2.272333333333335,286
287,4.471333333333334,3.686666666666667,2.864,1.9079999999999997,12.930000000000001,8.458666666666666,4.771999999999999,0.65,0.58,0.6,0.57,7.583666666666669,0.2699999999999999,7.31366666666667,5.656999999999998,5.0479999999999965,3.5883333333333316,3.149999999999999,287
288,1.0466666666666666,2.6123333333333334,4.507333333333333,2.9893333333333345,11.155666666666669,10.109000000000002,7.496666666666668,0.33,0.49,0.86,0.86,7.616666666666668,0.2756666666666667,7.341000000000001,5.959333333333335,5.094666666666666,1.8226666666666684,0.953333333333334,288
289,1.5053333333333334,7.721666666666667,4.7669999999999995,1.0270000000000001,15.021,13.515666666666668,5.794,0.42,0.99,0.95,0.49,7.437999999999999,0.25,7.187999999999999,5.201,3.6726666666666654,1.4926666666666675,1.6116666666666681,289
290,8.349333333333334,5.703333333333332,1.5186666666666668,1.5923333333333336,17.163666666666668,8.814333333333334,3.1110000000000007,0.99,0.79,0.46,0.55,7.000666666666668,0.23100000000000012,6.7696666666666685,4.2986666666666675,3.6679999999999984,3.0023333333333335,2.606333333333336,290
291,1.5883333333333334,0.8736666666666666,3.3653333333333335,3.544666666666666,9.372,7.783666666666666,6.91,0.38,0.32,0.7,0.84,7.622,0.28,7.342,6.181333333333334,5.640000000000001,2.9056666666666664,1.505,291
292,8.627999999999998,1.8103333333333333,3.265333333333333,2.6179999999999994,16.321666666666665,7.693666666666666,5.883333333333333,0.98,0.47,0.75,0.76,7.166666666666667,0.24466666666666673,6.922000000000001,4.607999999999999,4.159000000000001,2.060666666666667,1.2146666666666661,292
293,2.0423333333333327,1.3836666666666668,6.083,0.8633333333333334,10.372333333333334,8.33,6.9463333333333335,0.43,0.37,0.97,0.42,7.620666666666667,0.28,7.3406666666666665,6.0506666666666655,5.449333333333334,2.3203333333333314,2.6973333333333342,293
294,4.319666666666666,5.563,3.6593333333333335,0.0,13.541999999999998,9.222333333333333,3.6593333333333335,0.64,0.76,0.63,0.31,7.540333333333332,0.26799999999999996,7.272333333333332,5.517333333333332,4.781999999999999,3.7813333333333343,3.91666666666667,294
295,2.416,7.586333333333334,3.4180000000000006,1.6320000000000003,15.052333333333335,12.636333333333335,5.050000000000001,0.48,0.91,0.75,0.59,7.427666666666666,0.25,7.177666666666666,5.172,3.835666666666664,2.2399999999999993,1.9773333333333305,295
296,0.9599999999999999,1.0383333333333333,1.1380000000000001,1.0803333333333331,4.216666666666666,3.256666666666667,2.2183333333333333,0.32,0.33,0.36,0.4,7.473,0.30000000000000004,7.173,6.438999999999999,6.3039999999999985,5.6786666666666665,5.455333333333334,296
297,0.7773333333333338,6.564333333333335,1.5986666666666667,0.030333333333333334,8.970666666666668,8.193333333333335,1.629,0.3,0.79,0.41,0.31,7.560333333333333,0.28,7.280333333333333,6.166666666666665,5.531333333333335,5.122000000000002,5.099333333333334,297
298,1.6376666666666666,4.734666666666667,2.056333333333333,2.5319999999999996,10.960666666666667,9.322999999999999,4.588333333333333,0.42,0.65,0.54,0.64,7.548000000000001,0.28,7.268000000000001,5.923333333333334,5.167333333333332,3.782,2.955666666666668,298
299,5.458,5.041333333333333,0.7996666666666669,3.9650000000000003,15.264,9.806000000000001,4.764666666666667,0.74,0.74,0.36,1.0,7.399666666666666,0.25,7.149666666666666,5.091333333333334,4.290999999999998,2.946333333333332,1.039666666666669,299
300,1.7376666666666667,8.297666666666666,2.214,1.7936666666666667,14.043000000000001,12.305333333333333,4.007666666666667,0.41,1.0,0.58,0.54,7.573333333333332,0.25366666666666665,7.319666666666666,5.499666666666664,4.207666666666665,3.1706666666666643,2.721666666666666,300
301,1.1523333333333332,1.5116666666666667,1.6870000000000003,4.415,8.766,7.613666666666667,6.102,0.34,0.38,0.47,0.96,7.565333333333332,0.28,7.285333333333332,6.189333333333334,5.675000000000001,3.517333333333332,1.2800000000000002,301
302,4.159666666666667,7.302666666666667,2.0393333333333334,2.9733333333333336,16.475,12.315333333333335,5.012666666666667,0.66,0.95,0.63,0.98,7.140666666666666,0.24366666666666675,6.896999999999999,4.608999999999998,3.345,1.8103333333333347,0.6473333333333331,302
303,3.0926666666666667,1.9179999999999997,2.8646666666666665,3.675,11.550333333333333,8.457666666666665,6.539666666666666,0.52,0.42,0.66,0.85,7.614,0.2703333333333333,7.343666666666667,5.893000000000001,5.2780000000000005,2.7723333333333327,1.2299999999999995,303
304,2.828333333333333,7.969666666666666,2.6843333333333343,1.385333333333333,14.867666666666667,12.039333333333333,4.069666666666667,0.51,0.93,0.61,0.49,7.471333333333334,0.25,7.221333333333334,5.245333333333334,4.009,2.883666666666665,2.6436666666666664,304
305,4.737333333333334,6.300333333333334,3.957666666666667,0.7546666666666668,15.75,11.012666666666668,4.7123333333333335,0.69,0.81,0.79,0.41,7.293666666666666,0.25,7.043666666666666,4.899666666666667,3.887666666666669,2.3270000000000004,2.423333333333335,305
306,4.572000000000001,7.119333333333333,3.815333333333333,1.4699999999999998,16.976666666666667,12.404666666666664,5.285333333333332,0.7,0.99,0.86,0.63,7.041666666666667,0.23100000000000012,6.810666666666667,4.417,3.1503333333333354,1.3450000000000006,1.1793333333333331,306
307,6.289333333333334,7.241,1.4943333333333333,2.319,17.343666666666667,11.054333333333332,3.8133333333333335,0.82,0.96,0.49,0.71,6.979000000000001,0.23033333333333345,6.748666666666668,4.268333333333333,3.246333333333333,2.2970000000000006,1.5539999999999976,307
308,3.1653333333333338,6.856000000000001,2.9916666666666667,2.835333333333333,15.848333333333334,12.683,5.827,0.55,0.85,0.77,0.94,7.299333333333333,0.2486666666666667,7.050666666666666,4.903000000000001,3.5853333333333346,1.5616666666666665,0.6123333333333338,308
309,1.3163333333333331,3.056333333333333,3.5673333333333326,3.4616666666666673,11.401666666666666,10.085333333333333,7.029,0.36,0.53,0.74,0.91,7.619000000000001,0.27066666666666667,7.348333333333334,5.938666666666668,5.0716666666666645,2.1839999999999984,0.8599999999999994,309
310,6.798000000000001,1.7773333333333334,4.542666666666666,1.4600000000000002,14.578000000000003,7.78,6.002666666666666,0.81,0.42,0.82,0.51,7.52,0.25,7.27,5.299333333333335,4.812,2.462000000000003,2.3960000000000012,310
311,2.7616666666666663,1.1320000000000001,5.046000000000001,2.7003333333333344,11.640000000000002,8.878333333333336,7.746333333333336,0.49,0.35,1.0,0.82,7.609666666666666,0.2699999999999999,7.339666666666666,5.882,5.213333333333335,1.6359999999999992,1.0183333333333344,311
312,2.802333333333334,2.1106666666666665,4.417666666666666,1.022666666666667,10.353333333333333,7.550999999999999,5.440333333333333,0.52,0.47,0.73,0.42,7.599333333333332,0.28,7.319333333333332,6.028666666666664,5.531666666666668,3.4923333333333315,3.5693333333333346,312
313,4.423666666666667,6.508000000000001,4.383333333333334,1.2346666666666664,16.549666666666667,12.126000000000001,5.618,0.68,0.87,0.92,0.58,7.130333333333334,0.24500000000000002,6.8853333333333335,4.591333333333331,3.375999999999999,1.304666666666666,1.2940000000000014,313
314,6.055333333333334,1.3553333333333333,2.018333333333333,0.005333333333333333,9.434333333333333,3.3789999999999996,2.0236666666666663,0.74,0.36,0.4,0.33,7.596333333333332,0.28,7.316333333333332,6.085666666666665,5.999000000000002,5.645333333333335,5.6030000000000015,314
315,4.904000000000001,2.889333333333334,4.510000000000001,2.2506666666666666,14.554000000000002,9.650000000000002,6.760666666666667,0.66,0.56,0.86,0.72,7.5409999999999995,0.25233333333333335,7.288666666666666,5.362666666666668,4.592333333333334,1.8009999999999984,1.3780000000000001,315
316,5.4910000000000005,2.388,1.0986666666666667,4.2909999999999995,13.268666666666668,7.777666666666666,5.389666666666666,0.72,0.47,0.39,0.95,7.594333333333334,0.2699999999999999,7.3243333333333345,5.608333333333334,5.101666666666663,3.3959999999999977,1.2306666666666661,316
317,6.300333333333334,5.782333333333333,1.6853333333333331,2.829999999999999,16.598,10.297666666666665,4.5153333333333325,0.81,0.82,0.55,0.77,7.123666666666667,0.23533333333333342,6.888333333333334,4.550333333333334,3.6793333333333345,2.390666666666667,1.3163333333333327,317
318,3.5719999999999987,0.9083333333333332,3.310666666666667,1.0006666666666668,8.791666666666666,5.219666666666667,4.311333333333334,0.55,0.32,0.63,0.4,7.595666666666668,0.28,7.315666666666668,6.194,5.9446666666666665,4.59866666666667,4.548000000000002,318
319,4.7700000000000005,2.768666666666666,4.622999999999999,1.2243333333333333,13.386,8.616,5.847333333333332,0.67,0.54,0.81,0.5,7.554666666666668,0.2699999999999999,7.284666666666668,5.554333333333334,4.931666666666668,2.6859999999999977,2.7159999999999984,319
320,9.149666666666667,0.8219999999999998,2.585333333333333,1.4689999999999999,14.025999999999998,4.876333333333333,4.054333333333332,0.91,0.32,0.56,0.5,7.548333333333335,0.2573333333333333,7.291000000000001,5.380666666666668,5.237,4.077999999999999,3.803333333333333,320
321,4.078999999999999,3.701333333333333,0.9010000000000001,3.8813333333333326,12.562666666666663,8.483666666666666,4.782333333333333,0.59,0.61,0.36,0.83,7.596666666666667,0.2699999999999999,7.326666666666667,5.718666666666665,5.107999999999998,3.7319999999999984,1.8936666666666682,321
322,0.9043333333333335,2.8319999999999994,4.474333333333333,2.78,10.990666666666666,10.086333333333332,7.254333333333333,0.32,0.51,0.85,0.78,7.572333333333334,0.2783333333333334,7.2940000000000005,5.945666666666666,5.071666666666666,1.9429999999999987,1.1726666666666672,322
323,1.19,7.949333333333334,1.8493333333333333,2.2579999999999996,13.246666666666666,12.056666666666667,4.107333333333333,0.38,0.9,0.5,0.6,7.548333333333335,0.2699999999999999,7.278333333333335,5.603000000000001,4.355000000000002,3.285333333333334,2.606,323
324,8.036666666666667,6.776666666666666,0.43466666666666676,2.653000000000001,17.901,9.864333333333335,3.0876666666666677,0.97,0.9,0.31,0.75,6.864666666666667,0.22966666666666674,6.635000000000001,4.012666666666667,3.2230000000000008,2.5750000000000024,1.572,324
325,2.9756666666666667,8.807333333333334,0.99,0.004666666666666667,12.777666666666669,9.802000000000001,0.9946666666666667,0.51,0.93,0.34,0.31,7.610666666666668,0.2699999999999999,7.340666666666668,5.713666666666667,4.837666666666666,4.827,4.776666666666667,325
326,1.343,1.3273333333333333,0.6029999999999999,4.832000000000002,8.105333333333334,6.762333333333334,5.435000000000001,0.36,0.36,0.32,0.97,7.580666666666669,0.28066666666666673,7.3000000000000025,6.267333333333334,5.8453333333333335,4.163999999999999,1.5039999999999996,326
327,4.680666666666666,1.7216666666666665,2.942666666666667,3.4046666666666665,12.749666666666666,8.068999999999999,6.347333333333333,0.66,0.44,0.67,0.81,7.542,0.2699999999999999,7.272,5.636333333333334,5.093333333333331,2.7213333333333334,1.3796666666666697,327
328,3.2213333333333334,1.962,1.5016666666666665,1.0876666666666668,7.772666666666668,4.551333333333334,2.5893333333333333,0.52,0.45,0.4,0.4,7.569,0.28200000000000003,7.287,6.262333333333334,6.058999999999999,5.571999999999997,5.364999999999999,328
329,6.633,0.6663333333333331,1.7423333333333333,4.091666666666666,13.133333333333333,6.500333333333332,5.834,0.79,0.3,0.51,0.9,7.556666666666668,0.2699999999999999,7.286666666666669,5.571666666666666,5.242000000000001,3.286,1.3296666666666663,329
330,8.847000000000001,0.6156666666666669,4.760666666666666,1.4929999999999999,15.716333333333337,6.8693333333333335,6.253666666666666,0.93,0.31,0.86,0.54,7.296,0.25,7.046,4.8486666666666665,4.510333333333334,1.9986666666666686,1.9426666666666668,330
331,3.8609999999999993,1.308,0.6616666666666666,3.405,9.235666666666665,5.374666666666666,4.066666666666666,0.57,0.39,0.31,0.7,7.5840000000000005,0.28,7.304,6.126666666666666,5.866666666666667,4.811666666666669,3.316999999999998,331
332,6.017666666666667,5.609999999999999,3.6923333333333335,2.231333333333333,17.551333333333332,11.533666666666667,5.923666666666667,0.81,0.84,0.96,0.96,6.946,0.23033333333333345,6.7156666666666665,4.187999999999999,3.1089999999999987,0.947000000000001,0.41233333333333366,332
333,6.273,2.197666666666667,1.8880000000000001,0.01966666666666667,10.378333333333332,4.105333333333334,1.9076666666666668,0.73,0.44,0.39,0.33,7.5969999999999995,0.28,7.316999999999999,5.9883333333333315,5.845999999999999,5.536333333333334,5.492666666666667,333
334,8.719,0.6316666666666667,2.302333333333333,3.6156666666666664,15.268666666666665,6.549666666666666,5.917999999999999,0.9,0.3,0.61,0.89,7.388999999999999,0.25,7.138999999999999,5.026999999999999,4.712,2.6686666666666685,1.1293333333333342,334
335,6.017333333333334,4.259666666666667,1.6219999999999997,2.6826666666666674,14.581666666666669,8.564333333333334,4.304666666666667,0.74,0.66,0.46,0.64,7.546000000000001,0.25,7.296000000000001,5.339000000000001,4.722666666666667,3.5540000000000007,2.6136666666666666,335
336,9.291,2.741,1.7139999999999997,0.7993333333333336,14.545333333333334,5.254333333333333,2.513333333333333,0.94,0.5,0.44,0.38,7.540666666666667,0.25,7.290666666666667,5.289333333333334,5.104666666666666,4.631999999999999,4.527999999999999,336
337,7.231,3.1246666666666667,1.4889999999999997,1.1546666666666665,12.999333333333333,5.768333333333333,2.6436666666666664,0.79,0.56,0.41,0.45,7.600666666666666,0.2699999999999999,7.330666666666667,5.632333333333333,5.358333333333334,4.863999999999999,4.6353333333333335,337
338,9.047,3.5196666666666667,1.2026666666666663,0.7616666666666669,14.530999999999999,5.484,1.9643333333333333,0.91,0.6,0.38,0.37,7.529666666666666,0.25,7.279666666666666,5.285666666666667,5.060999999999998,4.7703333333333315,4.650999999999998,338
339,1.3353333333333335,8.050666666666666,1.6246666666666667,3.1726666666666667,14.183333333333332,12.847999999999999,4.7973333333333334,0.37,0.93,0.52,0.81,7.556000000000001,0.25133333333333335,7.304666666666668,5.467000000000001,4.074666666666665,2.7386666666666653,1.4789999999999974,339
340,3.424333333333334,7.063666666666666,0.8989999999999997,3.7836666666666665,15.170666666666666,11.746333333333332,4.682666666666666,0.59,0.84,0.38,0.99,7.410333333333331,0.25,7.160333333333331,5.130333333333334,3.9656666666666682,2.706333333333334,0.9523333333333328,340
341,4.998,4.000666666666667,4.303333333333333,2.404333333333333,15.706333333333333,10.708333333333332,6.707666666666666,0.71,0.64,1.0,0.82,7.283666666666665,0.25,7.033666666666665,4.888000000000001,3.9593333333333316,1.2300000000000013,0.6953333333333322,341
342,5.066333333333333,4.690333333333332,5.686333333333335,0.0,15.442999999999998,10.376666666666667,5.686333333333335,0.69,0.72,0.98,0.32,7.342333333333335,0.25,7.092333333333335,4.996,4.115666666666665,1.8606666666666651,2.2643333333333344,342
343,8.206333333333333,4.7636666666666665,2.741333333333333,1.6773333333333336,17.388666666666666,9.182333333333332,4.418666666666667,0.96,0.76,0.65,0.6,6.956000000000001,0.23033333333333345,6.725666666666668,4.212333333333335,3.5493333333333337,2.2573333333333307,1.9056666666666655,343
344,8.256,2.1460000000000004,1.3266666666666667,1.2766666666666666,13.005333333333335,4.749333333333333,2.6033333333333335,0.83,0.44,0.39,0.43,7.602999999999999,0.2699999999999999,7.332999999999999,5.609000000000001,5.448666666666666,4.977000000000002,4.6960000000000015,344
345,0.8973333333333336,2.9613333333333336,3.7416666666666667,3.072333333333333,10.672666666666666,9.775333333333332,6.814,0.31,0.55,0.76,0.8,7.621666666666667,0.2796666666666667,7.3420000000000005,6.035666666666665,5.206666666666667,2.494666666666666,1.4759999999999982,345
346,4.638000000000001,7.209333333333333,2.9383333333333335,1.9813333333333327,16.767,12.128999999999998,4.919666666666666,0.7,0.95,0.72,0.67,7.077666666666667,0.23033333333333345,6.847333333333334,4.486666666666667,3.2673333333333345,1.7379999999999995,1.267999999999999,346
347,7.425333333333334,6.389666666666666,3.693666666666667,1.3026666666666669,18.811333333333334,11.386,4.996333333333334,0.91,0.92,0.93,0.62,6.667666666666665,0.22099999999999997,6.4466666666666645,3.6446666666666676,2.598666666666669,0.9513333333333334,0.833333333333333,347
348,0.9026666666666665,2.575333333333333,2.651666666666667,1.5870000000000002,7.716666666666667,6.814,4.238666666666667,0.31,0.47,0.55,0.47,7.580333333333335,0.282,7.298333333333335,6.319666666666667,5.864333333333333,4.649333333333333,4.336666666666664,348
349,1.884,8.151000000000002,3.870333333333334,0.0,13.905333333333335,12.021333333333335,3.870333333333334,0.45,0.92,0.69,0.34,7.541999999999998,0.2653333333333333,7.276666666666665,5.491666666666668,4.249333333333334,3.175666666666669,3.3003333333333327,349
350,2.0343333333333335,7.177999999999999,2.966333333333333,1.9359999999999997,14.114666666666666,12.080333333333332,4.902333333333333,0.47,0.83,0.65,0.61,7.531999999999999,0.252,7.279999999999999,5.442666666666667,4.206666666666666,2.704333333333333,2.2683333333333335,350
351,5.062333333333333,7.577333333333334,1.1369999999999998,2.5909999999999993,16.367666666666665,11.305333333333333,3.727999999999999,0.73,0.95,0.42,0.72,7.165666666666667,0.23466666666666675,6.931,4.6576666666666675,3.5726666666666653,2.7133333333333334,1.8089999999999988,351
352,8.202666666666666,3.1483333333333334,4.216333333333334,1.8756666666666668,17.443,9.240333333333334,6.0920000000000005,0.93,0.59,0.92,0.73,6.954000000000002,0.23133333333333345,6.722666666666669,4.204000000000001,3.5396666666666676,1.2143333333333297,0.9303333333333343,352
353,5.4833333333333325,5.556666666666666,3.310333333333333,1.7129999999999999,16.063333333333333,10.579999999999998,5.0233333333333325,0.72,0.8,0.71,0.57,7.246999999999999,0.24333333333333335,7.003666666666666,4.790999999999999,3.868666666666668,2.255333333333333,1.945333333333334,353
354,7.224333333333332,6.783333333333333,3.5163333333333333,0.7776666666666668,18.301666666666666,11.077333333333334,4.2940000000000005,0.88,0.95,0.81,0.44,6.795333333333333,0.2300000000000001,6.565333333333332,3.8899999999999992,2.896333333333333,1.607333333333334,1.6456666666666675,354
355,8.036,5.617,2.511666666666667,0.0,16.164666666666665,8.128666666666668,2.511666666666667,0.88,0.76,0.53,0.31,7.242999999999999,0.24166666666666672,7.001333333333332,4.739999999999998,4.198333333333333,3.7270000000000008,3.7693333333333334,355
356,6.099,6.621666666666667,4.417333333333334,0.0,17.137999999999998,11.039000000000001,4.417333333333334,0.78,0.88,0.8,0.43,7.021000000000001,0.2300000000000001,6.791,4.352,3.357666666666667,2.027666666666669,2.128666666666665,356
357,5.899666666666667,6.212333333333333,3.6106666666666665,2.103333333333334,17.826,11.926333333333332,5.714,0.8,0.89,0.93,0.89,6.851333333333335,0.23033333333333345,6.621000000000001,4.059000000000001,2.9049999999999994,0.907333333333332,0.4419999999999984,357
358,6.202666666666667,6.696333333333333,4.327,0.6263333333333333,17.852333333333334,11.649666666666667,4.953333333333333,0.82,0.92,0.95,0.42,6.846666666666668,0.22966666666666674,6.617000000000001,4.045000000000002,2.9366666666666665,1.2533333333333339,1.4336666666666664,358
359,7.570666666666668,4.326333333333333,2.1256666666666666,0.7283333333333333,14.751000000000003,7.1803333333333335,2.854,0.84,0.63,0.5,0.37,7.511000000000001,0.25,7.261000000000001,5.267666666666667,4.8423333333333325,4.260333333333333,4.203999999999999,359
360,5.005,1.2143333333333335,5.1690000000000005,2.0936666666666666,13.482,8.477,7.262666666666667,0.66,0.36,0.95,0.69,7.565666666666668,0.2686666666666666,7.2970000000000015,5.550000000000001,4.961666666666669,1.7393333333333345,1.4936666666666651,360
361,1.3260000000000003,6.625333333333335,1.0896666666666668,3.1440000000000006,12.185000000000002,10.859000000000002,4.233666666666667,0.36,0.82,0.38,0.73,7.598666666666666,0.2699999999999999,7.328666666666666,5.803333333333332,4.776000000000002,3.6946666666666665,2.4220000000000024,361
362,8.736333333333334,1.0143333333333333,5.247000000000001,0.9640000000000002,15.961666666666668,7.225333333333334,6.211000000000001,0.94,0.35,0.95,0.46,7.221333333333334,0.24800000000000003,6.973333333333334,4.730333333333333,4.350333333333332,1.7893333333333308,1.994000000000001,362
363,2.8106666666666658,0.9400000000000001,2.4963333333333337,3.6390000000000007,9.886000000000001,7.075333333333335,6.135333333333334,0.49,0.32,0.57,0.81,7.613333333333333,0.28,7.333333333333333,6.096666666666666,5.6530000000000005,3.462999999999999,1.9199999999999973,363
364,2.6933333333333342,7.157333333333333,3.9223333333333334,2.2323333333333335,16.005333333333333,13.312,6.154666666666667,0.54,0.92,0.99,0.88,7.225,0.24900000000000003,6.976,4.795666666666663,3.3366666666666673,1.0313333333333317,0.5203333333333289,364
365,4.149,6.670333333333334,3.8943333333333348,2.0466666666666664,16.760333333333335,12.611333333333334,5.941000000000001,0.66,0.87,0.9,0.79,7.070000000000001,0.23033333333333342,6.839666666666668,4.4926666666666675,3.1913333333333345,1.0440000000000023,0.6356666666666655,365
366,2.6213333333333333,2.1763333333333335,1.2269999999999999,4.423000000000001,10.447666666666667,7.826333333333334,5.65,0.48,0.44,0.4,0.92,7.608666666666667,0.28,7.328666666666667,6.01933333333333,5.49,3.6566666666666685,1.3916666666666666,366
367,9.178666666666667,2.0259999999999994,1.2970000000000004,2.2199999999999993,14.721666666666666,5.542999999999999,3.5169999999999995,1.0,0.46,0.41,0.56,7.469666666666667,0.25,7.219666666666667,5.1946666666666665,4.978333333333335,4.1336666666666675,3.4203333333333332,367
368,4.437333333333333,1.0616666666666668,4.376666666666667,0.8899999999999999,10.765666666666668,6.328333333333333,5.266666666666667,0.61,0.34,0.74,0.4,7.617666666666667,0.28,7.337666666666666,5.982,5.632000000000001,3.7513333333333345,3.859333333333334,368
369,1.0286666666666668,2.4770000000000008,4.786,2.9650000000000007,11.256666666666668,10.228000000000002,7.751,0.33,0.51,0.92,0.91,7.584000000000002,0.275,7.309000000000002,5.926666666666668,5.045333333333333,1.528666666666668,0.7299999999999986,369
370,0.9393333333333337,3.3296666666666663,4.9223333333333334,2.3720000000000003,11.563333333333333,10.623999999999999,7.294333333333334,0.32,0.59,0.87,0.72,7.578000000000001,0.27099999999999996,7.307000000000001,5.875333333333334,4.923333333333334,1.724000000000001,1.2889999999999988,370
371,7.946,6.953999999999999,0.6903333333333332,2.545666666666667,18.136,10.19,3.236,0.96,0.94,0.36,0.74,6.8290000000000015,0.23033333333333345,6.598666666666668,3.9389999999999996,3.077333333333334,2.4013333333333335,1.481999999999998,371
372,7.7206666666666655,2.430666666666667,3.833666666666666,1.757333333333333,15.742333333333333,8.021666666666667,5.590999999999999,0.83,0.49,0.77,0.56,7.343666666666667,0.25,7.093666666666667,4.926666666666666,4.425666666666668,2.4559999999999977,2.1879999999999993,372
373,3.9133333333333336,0.807,0.8410000000000001,2.681666666666666,8.243,4.329666666666666,3.5226666666666664,0.57,0.31,0.33,0.61,7.5906666666666665,0.28,7.310666666666666,6.254333333333336,6.065666666666664,5.244333333333335,4.268,373
374,3.5793333333333326,6.187666666666667,2.852999999999999,3.0020000000000007,15.621999999999998,12.042666666666667,5.8549999999999995,0.61,0.84,0.74,1.0,7.294666666666667,0.25,7.044666666666667,4.926666666666666,3.735333333333331,1.7053333333333338,0.6476666666666677,374
375,8.875,3.256666666666667,3.3973333333333335,0.019000000000000003,15.548000000000002,6.673,3.4163333333333337,0.92,0.56,0.6,0.34,7.347666666666668,0.25,7.097666666666668,4.933333333333334,4.602,3.698000000000001,3.7596666666666683,375
376,5.100666666666667,4.578666666666666,1.9993333333333336,2.9960000000000004,14.674666666666667,9.574,4.995333333333334,0.67,0.69,0.53,0.75,7.532333333333332,0.25,7.282333333333332,5.321333333333335,4.555333333333332,3.057666666666667,1.9320000000000013,376
377,1.0006666666666668,5.710999999999999,4.511333333333334,2.4990000000000006,13.722,12.721333333333334,7.010333333333334,0.33,0.79,0.94,0.84,7.6066666666666665,0.2553333333333333,7.351333333333333,5.582666666666666,4.250333333333334,1.343,0.7873333333333381,377
378,7.3916666666666675,5.9033333333333315,1.6886666666666665,2.2753333333333328,17.258999999999997,9.867333333333331,3.9639999999999995,0.87,0.84,0.52,0.66,6.982333333333334,0.2300000000000001,6.7523333333333335,4.269666666666668,3.4723333333333337,2.4533333333333305,1.7456666666666698,378
379,7.751666666666667,6.312666666666667,2.8463333333333325,1.6543333333333332,18.565,10.813333333333333,4.500666666666666,0.93,0.9,0.76,0.63,6.736,0.22233333333333336,6.5136666666666665,3.764,2.8179999999999996,1.5109999999999997,1.1796666666666664,379
380,8.760333333333334,3.1483333333333334,3.452,0.7530000000000001,16.113666666666667,7.3533333333333335,4.205,0.9,0.56,0.67,0.39,7.262,0.23866666666666672,7.0233333333333325,4.756,4.348333333333333,3.089333333333335,3.138333333333334,380
381,3.9486666666666674,1.2726666666666668,2.7066666666666674,2.9653333333333336,10.893333333333334,6.944666666666668,5.672000000000001,0.58,0.36,0.58,0.7,7.617666666666667,0.276,7.341666666666667,5.9686666666666675,5.552666666666667,3.634,2.6010000000000018,381
382,1.82,4.325000000000001,5.108666666666668,1.7326666666666664,12.986333333333336,11.166333333333336,6.841333333333335,0.41,0.67,1.0,0.6,7.551,0.2699999999999999,7.281000000000001,5.638666666666667,4.593666666666667,1.6856666666666689,1.6006666666666653,382
383,1.87,2.6439999999999997,5.665333333333334,1.3006666666666669,11.479999999999999,9.61,6.966000000000001,0.44,0.49,0.97,0.5,7.601666666666665,0.2699999999999999,7.331666666666665,5.910333333333334,5.112999999999998,2.0346666666666664,2.2033333333333323,383
384,0.9236666666666664,3.8933333333333335,3.939666666666667,0.0,8.756666666666668,7.833,3.939666666666667,0.32,0.61,0.63,0.3,7.604333333333333,0.28,7.324333333333333,6.230000000000001,5.663333333333331,4.495999999999999,4.671333333333333,384
385,2.037,5.707999999999999,0.7906666666666667,4.154999999999999,12.690666666666665,10.653666666666666,4.945666666666666,0.46,0.77,0.35,0.91,7.557666666666667,0.2699999999999999,7.287666666666667,5.697999999999999,4.7170000000000005,3.362999999999999,1.3143333333333347,385
386,2.5989999999999998,5.553,4.583,2.0486666666666666,14.783666666666665,12.184666666666665,6.631666666666667,0.52,0.79,0.97,0.71,7.476666666666666,0.25,7.226666666666666,5.276333333333332,4.0489999999999995,1.3773333333333326,1.0476666666666672,386
387,3.4696666666666665,6.9623333333333335,1.2683333333333335,1.1356666666666666,12.836,9.366333333333335,2.404,0.58,0.83,0.39,0.42,7.599666666666666,0.2699999999999999,7.329666666666666,5.6960000000000015,4.921666666666669,4.5489999999999995,4.310333333333336,387
388,4.792333333333334,2.699000000000001,4.492000000000001,2.366,14.349333333333336,9.557000000000002,6.8580000000000005,0.68,0.51,0.86,0.74,7.538999999999999,0.25,7.288999999999999,5.385000000000002,4.639000000000001,1.8266666666666644,1.3513333333333328,388
389,8.832666666666666,1.2799999999999998,0.9130000000000004,4.193666666666667,15.219333333333333,6.386666666666667,5.106666666666667,0.91,0.37,0.37,1.0,7.40133333333333,0.25,7.15133333333333,5.048333333333334,4.750333333333334,3.2373333333333325,1.144666666666665,389
390,1.5976666666666668,7.828666666666668,2.193,3.2620000000000005,14.881333333333334,13.283666666666669,5.455,0.4,0.99,0.63,0.93,7.476000000000001,0.25,7.226000000000001,5.257666666666667,3.7783333333333338,2.065333333333331,0.7556666666666692,390
391,1.5520000000000003,4.964333333333333,0.9856666666666666,3.9270000000000005,11.429000000000002,9.877,4.912666666666667,0.38,0.67,0.37,0.81,7.6113333333333335,0.2699999999999999,7.341333333333334,5.926000000000001,5.071333333333331,3.6756666666666646,1.8223333333333347,391
392,1.7280000000000002,5.923333333333332,1.9169999999999996,2.5529999999999995,12.12133333333333,10.39333333333333,4.469999999999999,0.43,0.78,0.52,0.62,7.586333333333335,0.2699999999999999,7.316333333333335,5.809333333333334,4.866666666666665,3.6436666666666677,2.758666666666665,392
393,8.053666666666667,4.320666666666666,0.87,2.569333333333333,15.813666666666665,7.759999999999999,3.439333333333333,0.88,0.65,0.36,0.66,7.263999999999999,0.25,7.013999999999999,4.8149999999999995,4.330333333333331,3.554666666666668,2.6303333333333327,393
394,6.542666666666666,3.7380000000000004,1.5493333333333335,1.6226666666666667,13.452666666666667,6.91,3.172,0.76,0.58,0.45,0.48,7.604666666666666,0.2699999999999999,7.334666666666666,5.572333333333333,5.171333333333334,4.462333333333333,4.060333333333336,394
395,7.796666666666669,5.059333333333333,3.5496666666666665,2.140333333333333,18.546000000000003,10.749333333333333,5.6899999999999995,0.99,0.82,0.98,0.99,6.754,0.2236666666666667,6.530333333333333,3.783333333333334,2.8633333333333337,0.8733333333333348,0.3819999999999988,395
396,3.06,3.6910000000000007,1.092,2.8073333333333332,10.650333333333336,7.5903333333333345,3.8993333333333333,0.51,0.57,0.37,0.61,7.617000000000001,0.27866666666666673,7.338333333333334,6.015999999999997,5.497999999999999,4.543999999999998,3.5153333333333356,396
397,1.5613333333333332,5.548333333333335,4.991666666666666,1.5499999999999998,13.651333333333334,12.09,6.541666666666666,0.39,0.78,0.92,0.57,7.546666666666668,0.2666666666666666,7.280000000000001,5.540333333333331,4.3229999999999995,1.6613333333333333,1.6406666666666654,397
398,4.799333333333333,7.720999999999999,1.9789999999999999,1.3929999999999998,15.892333333333333,11.093,3.372,0.7,0.93,0.53,0.49,7.239333333333333,0.24666666666666667,6.992666666666666,4.820333333333333,3.76733333333333,3.010666666666665,2.7146666666666683,398
399,3.177,7.6223333333333345,3.3723333333333323,1.5653333333333328,15.737,12.56,4.937666666666665,0.55,0.99,0.76,0.59,7.289,0.24933333333333335,7.039666666666666,4.908666666666669,3.589666666666667,2.0666666666666664,1.8223333333333342,399
400,6.748666666666668,6.848333333333333,2.2076666666666664,2.2499999999999996,18.054666666666666,11.306,4.457666666666666,0.85,0.95,0.63,0.77,6.816000000000001,0.2293333333333334,6.586666666666668,3.9603333333333324,2.915666666666667,1.6890000000000014,1.0243333333333338,400
401,7.919666666666666,5.409999999999999,2.4250000000000003,2.424666666666667,18.179333333333332,10.259666666666666,4.849666666666668,0.95,0.8,0.69,0.81,6.814666666666667,0.22733333333333333,6.5873333333333335,3.9266666666666663,3.0856666666666683,1.6523333333333339,0.9079999999999995,401
402,2.4590000000000005,4.492666666666667,1.583333333333333,4.090999999999999,12.626,10.166999999999998,5.674333333333332,0.47,0.64,0.47,0.95,7.611999999999999,0.2699999999999999,7.342,5.7509999999999994,4.875333333333334,3.0636666666666663,1.1149999999999993,402
403,2.0476666666666667,4.6306666666666665,2.910000000000001,1.6093333333333335,11.197666666666668,9.15,4.519333333333335,0.43,0.67,0.62,0.49,7.618333333333334,0.273,7.345333333333334,5.943000000000002,5.207999999999999,3.879,3.5606666666666653,403
404,8.848000000000003,1.2109999999999999,3.2173333333333343,2.476666666666667,15.753000000000004,6.905000000000001,5.694000000000001,0.98,0.37,0.71,0.71,7.2766666666666655,0.25,7.0266666666666655,4.831666666666667,4.478999999999999,2.505000000000002,1.796000000000003,404
405,8.354333333333333,4.110333333333334,2.4099999999999997,2.261333333333333,17.136,8.781666666666666,4.671333333333333,0.94,0.69,0.61,0.66,7.012333333333333,0.23100000000000012,6.781333333333333,4.321999999999999,3.707333333333332,2.35,1.7006666666666646,405
406,3.8129999999999993,2.0706666666666664,5.134,2.12,13.137666666666668,9.324666666666666,7.2540000000000004,0.58,0.44,0.92,0.67,7.6083333333333325,0.26933333333333326,7.3389999999999995,5.659333333333333,4.933333333333335,1.7553333333333319,1.4963333333333333,406
407,8.139999999999999,2.095666666666667,1.4186666666666665,2.3340000000000005,13.988333333333333,5.848333333333334,3.7526666666666673,0.86,0.46,0.41,0.57,7.572666666666667,0.25133333333333335,7.3213333333333335,5.435333333333336,5.188333333333334,4.2553333333333345,3.510999999999998,407
408,8.009000000000002,5.369666666666666,0.9979999999999998,3.1103333333333336,17.487000000000002,9.478,4.108333333333333,0.91,0.81,0.4,0.84,6.949333333333333,0.23066666666666677,6.718666666666666,4.197999999999999,3.4619999999999993,2.432999999999998,1.1693333333333351,408
409,3.047666666666666,7.413999999999999,2.3379999999999996,3.027,15.826666666666664,12.779,5.365,0.54,0.92,0.66,0.9,7.278333333333332,0.24799999999999997,7.030333333333332,4.892333333333334,3.5426666666666664,1.8856666666666664,0.7683333333333326,409
410,4.763999999999999,7.722666666666666,1.789333333333333,1.5663333333333331,15.84233333333333,11.078333333333331,3.355666666666666,0.69,0.91,0.5,0.51,7.272333333333333,0.24800000000000005,7.024333333333333,4.870333333333335,3.8286666666666664,3.091,2.7220000000000018,410
411,2.8843333333333336,2.602333333333333,0.8413333333333334,4.540000000000001,10.868,7.983666666666668,5.381333333333334,0.5,0.48,0.35,0.93,7.622,0.27666666666666667,7.3453333333333335,5.995666666666667,5.432333333333333,3.7886666666666677,1.4123333333333319,411
412,0.873,2.220333333333332,4.937999999999999,0.004333333333333333,8.035666666666664,7.162666666666665,4.942333333333332,0.31,0.44,0.74,0.32,7.589000000000001,0.2803333333333333,7.308666666666668,6.296333333333334,5.814666666666666,4.087999999999997,4.343,412
413,3.9873333333333334,4.3066666666666675,4.247333333333333,2.681333333333334,15.222666666666669,11.235333333333333,6.9286666666666665,0.63,0.69,0.92,0.97,7.3953333333333315,0.25,7.1453333333333315,5.112666666666666,4.063666666666665,1.243333333333334,0.5386666666666668,413
414,2.6800000000000006,1.7763333333333333,5.749,1.1606666666666665,11.366,8.686,6.909666666666666,0.48,0.41,0.88,0.47,7.610333333333333,0.2716666666666666,7.338666666666667,5.927000000000001,5.272333333333336,2.232333333333334,2.4570000000000007,414
415,5.323666666666667,1.582,1.2820000000000005,3.6579999999999995,11.845666666666666,6.522,4.9399999999999995,0.7,0.39,0.4,0.78,7.585000000000002,0.2699999999999999,7.315000000000002,5.8166666666666655,5.448333333333335,4.014000000000003,2.3749999999999982,415
416,8.377666666666666,1.3030000000000002,0.9476666666666667,3.52,14.148333333333333,5.770666666666667,4.467666666666666,0.87,0.37,0.36,0.74,7.5346666666666655,0.2533333333333333,7.2813333333333325,5.364999999999998,5.1226666666666665,3.9189999999999987,2.3619999999999974,416
417,8.557333333333332,2.614,2.419666666666667,2.9420000000000006,16.533,7.975666666666667,5.361666666666668,0.97,0.55,0.64,0.82,7.128,0.23166666666666677,6.896333333333334,4.539666666666666,4.0503333333333345,2.324333333333334,1.2326666666666686,417
418,8.921999999999999,2.2060000000000004,2.008666666666666,1.2156666666666665,14.352333333333334,5.430333333333333,3.2243333333333326,0.87,0.45,0.48,0.43,7.5836666666666686,0.25,7.3336666666666686,5.386999999999999,5.174000000000001,4.415333333333333,4.1963333333333335,418
419,8.672666666666666,1.2009999999999998,3.903333333333334,2.3286666666666664,16.105666666666668,7.433,6.232000000000001,0.92,0.37,0.81,0.73,7.228666666666667,0.24133333333333337,6.987333333333334,4.723000000000001,4.308,1.9443333333333341,1.4006666666666678,419
420,8.911,2.2986666666666666,1.911333333333333,2.1563333333333334,15.277333333333335,6.366333333333333,4.067666666666667,0.89,0.5,0.49,0.57,7.402999999999998,0.25,7.152999999999998,5.043333333333335,4.738666666666667,3.6716666666666677,3.046999999999997,420
421,3.509333333333333,4.6466666666666665,2.963666666666667,3.3189999999999995,14.438666666666665,10.929333333333332,6.282666666666667,0.56,0.7,0.71,0.9,7.575000000000002,0.25,7.325000000000002,5.421000000000001,4.429333333333334,2.162,0.9156666666666666,421
422,7.402666666666666,4.240666666666667,2.4166666666666665,1.3660000000000003,15.425999999999998,8.023333333333333,3.7826666666666666,0.84,0.64,0.56,0.47,7.378000000000001,0.25,7.128000000000001,5.016999999999999,4.486666666666667,3.5126666666666693,3.2600000000000016,422
423,1.069,1.3246666666666667,0.5996666666666666,4.836000000000001,7.829333333333334,6.760333333333334,5.435666666666668,0.33,0.36,0.31,0.94,7.584000000000001,0.28,7.304000000000001,6.311333333333335,5.870999999999999,4.215666666666666,1.5470000000000006,423
424,3.0866666666666664,6.066333333333334,4.678999999999999,1.4713333333333334,15.303333333333335,12.216666666666667,6.150333333333332,0.57,0.83,0.96,0.58,7.356,0.25,7.106,5.059333333333333,3.8186666666666667,1.4409999999999998,1.3853333333333344,424
425,4.888666666666666,6.670666666666665,5.182333333333332,0.0,16.741666666666664,11.852999999999998,5.182333333333332,0.72,0.89,0.99,0.36,7.070333333333333,0.23066666666666677,6.839666666666666,4.493666666666666,3.324666666666666,1.4869999999999992,1.777333333333336,425
426,3.5643333333333334,2.143333333333333,3.326,1.9106666666666665,10.944333333333333,7.38,5.236666666666666,0.55,0.44,0.63,0.56,7.608999999999999,0.2750000000000001,7.333999999999999,5.963000000000004,5.482666666666667,3.7523333333333317,3.365666666666668,426
427,3.5756666666666654,1.4099999999999997,3.4590000000000005,1.5766666666666667,10.021333333333333,6.445666666666666,5.035666666666668,0.57,0.37,0.65,0.48,7.6066666666666665,0.28,7.326666666666666,6.076999999999999,5.699666666666665,4.051333333333334,3.8166666666666655,427
428,1.0593333333333335,1.8796666666666668,4.129666666666667,2.5173333333333336,9.586,8.526666666666667,6.647,0.33,0.45,0.77,0.68,7.597666666666665,0.28,7.317666666666665,6.147,5.494000000000001,2.85966666666667,2.2429999999999994,428
429,6.141000000000001,3.029333333333333,4.458666666666667,2.0409999999999995,15.670000000000002,9.529,6.499666666666666,0.79,0.59,0.88,0.71,7.294,0.25,7.044,4.899333333333333,4.166333333333332,1.5826666666666664,1.2556666666666665,429
430,3.4549999999999996,7.166333333333332,3.444000000000001,2.4526666666666666,16.518,13.062999999999999,5.896666666666667,0.58,0.99,0.83,0.97,7.117333333333333,0.2330000000000001,6.884333333333332,4.597666666666667,3.1860000000000004,1.126666666666666,0.4643333333333324,430
431,9.344666666666665,1.8670000000000002,0.9386666666666666,2.331,14.481333333333332,5.136666666666667,3.2696666666666667,0.99,0.42,0.35,0.56,7.567000000000001,0.25,7.317000000000001,5.341000000000001,5.1736666666666675,4.459999999999999,3.7116666666666664,431
432,4.0233333333333325,2.6506666666666674,2.3746666666666667,0.6496666666666665,9.698333333333332,5.675000000000001,3.0243333333333333,0.58,0.51,0.53,0.35,7.606333333333334,0.28,7.326333333333333,6.113999999999998,5.809666666666668,5.079666666666663,5.067999999999999,432
433,4.3693333333333335,3.8679999999999994,3.653666666666667,0.0,11.890999999999998,7.5216666666666665,3.653666666666667,0.64,0.62,0.63,0.33,7.543000000000003,0.2699999999999999,7.273000000000003,5.765666666666668,5.272666666666668,4.2730000000000015,4.364333333333337,433
434,1.9963333333333333,6.7363333333333335,4.074333333333333,2.4660000000000006,15.273,13.276666666666667,6.540333333333333,0.44,0.87,0.94,0.92,7.364000000000002,0.25,7.114000000000002,5.083666666666666,3.631000000000002,1.1133333333333342,0.5146666666666677,434
435,5.517000000000001,1.4726666666666668,4.872666666666666,2.4829999999999997,14.345333333333333,8.828333333333333,7.355666666666665,0.73,0.39,0.89,0.76,7.557333333333332,0.25,7.307333333333332,5.407999999999999,4.767000000000002,1.5876666666666654,1.0826666666666656,435
436,0.9660000000000001,1.5746666666666664,0.6433333333333332,3.873333333333333,7.057333333333332,6.091333333333333,4.516666666666667,0.32,0.38,0.31,0.73,7.576666666666667,0.295,7.281666666666667,6.374666666666667,6.007666666666669,4.7909999999999995,2.9543333333333344,436
437,1.2166666666666663,5.511,1.1493333333333333,3.604999999999999,11.481999999999998,10.265333333333333,4.754333333333332,0.38,0.75,0.42,0.8,7.542000000000002,0.2716666666666666,7.270333333333335,5.851000000000001,4.9339999999999975,3.6216666666666684,2.0233333333333343,437
438,4.629333333333332,4.050000000000001,4.114000000000001,2.6780000000000013,15.471333333333334,10.842000000000002,6.792000000000002,0.68,0.64,0.89,0.97,7.326333333333334,0.25,7.076333333333334,4.985333333333335,4.021333333333333,1.291666666666666,0.5423333333333318,438
439,2.2066666666666666,7.6883333333333335,3.113,2.173,15.181,12.974333333333334,5.286,0.46,0.95,0.71,0.67,7.374333333333332,0.25,7.124333333333332,5.098666666666668,3.6916666666666655,2.0153333333333334,1.474333333333333,439
440,4.6303333333333345,3.3023333333333325,3.7310000000000003,2.522333333333334,14.186000000000002,9.555666666666667,6.253333333333334,0.66,0.56,0.77,0.72,7.571666666666666,0.25066666666666665,7.321,5.4606666666666674,4.6893333333333365,2.372333333333334,1.7113333333333332,440
441,4.346000000000001,1.9513333333333338,2.775,1.162333333333333,10.234666666666667,5.8886666666666665,3.937333333333333,0.6,0.42,0.56,0.42,7.599333333333333,0.28,7.319333333333333,6.039999999999999,5.732000000000002,4.643333333333333,4.4990000000000006,441
442,2.5943333333333327,5.451,2.3833333333333333,2.255666666666667,12.684333333333331,10.09,4.639,0.48,0.75,0.58,0.62,7.560666666666666,0.2699999999999999,7.290666666666667,5.686999999999999,4.806000000000001,3.489666666666668,2.851666666666665,442
443,4.843999999999999,7.307333333333334,1.839666666666667,2.7116666666666664,16.702666666666666,11.858666666666668,4.551333333333334,0.71,0.97,0.56,0.8,7.098000000000001,0.23133333333333345,6.866666666666667,4.533,3.3539999999999996,2.1223333333333327,1.1819999999999986,443
444,8.463333333333331,4.241333333333333,1.9179999999999997,1.7476666666666665,16.37033333333333,7.906999999999999,3.665666666666666,0.91,0.65,0.51,0.53,7.185999999999998,0.2320000000000001,6.953999999999998,4.643333333333334,4.146333333333334,3.2589999999999972,2.8250000000000006,444
445,9.003333333333332,3.0409999999999995,2.0636666666666663,1.4166666666666659,15.524666666666663,6.521333333333332,3.4803333333333324,0.99,0.54,0.51,0.47,7.38,0.25,7.13,4.972666666666667,4.6530000000000005,3.8056666666666663,3.5156666666666667,445
446,5.372333333333333,2.9500000000000006,3.7563333333333326,2.973333333333333,15.051999999999998,9.679666666666666,6.729666666666666,0.7,0.56,0.81,0.87,7.470000000000001,0.25,7.220000000000001,5.203666666666665,4.428333333333335,1.8096666666666694,0.8679999999999959,446
447,1.5473333333333334,6.513000000000001,1.7926666666666664,0.9183333333333332,10.771333333333335,9.224,2.7109999999999994,0.38,0.8,0.45,0.39,7.601999999999999,0.27866666666666673,7.323333333333332,5.997333333333334,5.217333333333333,4.716666666666669,4.5823333333333345,447
448,6.175666666666667,1.8453333333333333,1.6980000000000004,3.9833333333333343,13.702333333333335,7.526666666666668,5.681333333333335,0.77,0.42,0.51,0.89,7.549666666666668,0.2686666666666666,7.2810000000000015,5.493333333333332,5.022999999999998,3.200000000000001,1.3373333333333344,448
449,8.531666666666668,1.871333333333333,1.9579999999999997,3.617666666666667,15.978666666666667,7.446999999999999,5.575666666666667,0.91,0.47,0.58,0.93,7.221000000000001,0.24533333333333338,6.975666666666668,4.741333333333333,4.315333333333333,2.5240000000000005,0.9499999999999993,449
450,1.5890000000000002,1.1036666666666668,5.014333333333332,0.555,8.261999999999999,6.672999999999998,5.569333333333332,0.38,0.34,0.78,0.36,7.587666666666667,0.2806666666666667,7.307,6.271333333333335,5.8486666666666665,3.7400000000000007,3.998333333333334,450
451,3.5353333333333326,2.217,3.4146666666666676,1.7516666666666663,10.918666666666667,7.383333333333334,5.166333333333334,0.58,0.48,0.64,0.54,7.539999999999998,0.2793333333333334,7.260666666666665,5.901666666666665,5.42,3.714333333333334,3.4143333333333334,451
452,6.463,2.7996666666666656,3.430666666666667,0.7443333333333333,13.437666666666667,6.974666666666666,4.175000000000001,0.78,0.54,0.63,0.38,7.555000000000002,0.2699999999999999,7.285000000000003,5.532333333333334,5.127999999999998,3.9073333333333347,3.9433333333333316,452
453,4.863666666666666,4.119000000000001,0.8736666666666669,3.9596666666666667,13.816,8.952333333333334,4.833333333333334,0.65,0.65,0.36,0.86,7.545000000000002,0.2546666666666667,7.290333333333335,5.483666666666666,4.793333333333335,3.468333333333334,1.5923333333333316,453
454,5.666666666666666,2.0719999999999996,5.004333333333333,1.8806666666666667,14.623666666666665,8.956999999999999,6.885,0.74,0.45,0.9,0.62,7.5280000000000005,0.25,7.2780000000000005,5.3323333333333345,4.663666666666668,1.7686666666666637,1.5936666666666657,454
455,1.6046666666666667,3.6456666666666666,2.6053333333333333,3.8399999999999994,11.695666666666666,10.091,6.445333333333332,0.39,0.61,0.61,0.98,7.611000000000001,0.2699999999999999,7.341000000000001,5.887333333333334,5.016000000000001,2.678999999999998,0.9926666666666675,455
456,8.439666666666666,0.5783333333333337,4.198333333333333,2.7926666666666664,16.008999999999997,7.569333333333334,6.991,0.9,0.3,0.88,0.96,7.228999999999999,0.2413333333333334,6.987666666666666,4.739666666666668,4.299333333333333,1.407,0.5870000000000015,456
457,1.3123333333333336,5.7476666666666665,3.799666666666666,1.308,12.167666666666666,10.855333333333332,5.107666666666666,0.36,0.77,0.7,0.47,7.604333333333333,0.2699999999999999,7.334333333333333,5.8183333333333325,4.808666666666667,3.123666666666666,3.0243333333333315,457
458,4.218666666666667,0.8433333333333335,3.2376666666666667,3.755666666666667,12.055333333333333,7.836666666666668,6.993333333333334,0.63,0.32,0.68,0.95,7.604333333333334,0.2699999999999999,7.334333333333334,5.810666666666666,5.287333333333334,2.523666666666665,0.9689999999999994,458
459,6.150333333333333,6.910666666666667,3.4380000000000006,0.001,16.500000000000004,10.349666666666666,3.4390000000000005,0.8,0.88,0.66,0.32,7.125333333333332,0.23166666666666677,6.8936666666666655,4.578333333333333,3.6670000000000007,2.7820000000000014,2.8913333333333306,459
460,6.310000000000001,0.6706666666666669,3.983000000000001,3.2596666666666674,14.223333333333336,7.913333333333336,7.242666666666668,0.75,0.3,0.82,0.91,7.588000000000002,0.25,7.338000000000002,5.451666666666665,4.947333333333333,1.9383333333333344,0.8446666666666678,460
461,3.5333333333333328,4.728,3.621666666666667,2.9983333333333335,14.881333333333332,11.348,6.620000000000001,0.57,0.72,0.82,1.0,7.4750000000000005,0.25,7.2250000000000005,5.244333333333333,4.180999999999997,1.633,0.6606666666666667,461
462,7.403666666666667,2.329999999999999,2.7939999999999996,2.765,15.292666666666666,7.888999999999999,5.558999999999999,0.84,0.48,0.63,0.71,7.379666666666666,0.25,7.129666666666666,5.047,4.546000000000002,2.697666666666667,1.7876666666666683,462
463,4.1546666666666665,7.304000000000002,3.6959999999999997,1.328,16.48266666666667,12.328000000000001,5.024,0.63,0.96,0.81,0.54,7.140333333333333,0.23266666666666674,6.907666666666667,4.625333333333333,3.354,1.7403333333333335,1.612666666666665,463
464,1.1803333333333335,7.596333333333334,4.270666666666667,2.0266666666666664,15.074000000000002,13.893666666666668,6.2973333333333334,0.35,0.93,0.91,0.75,7.461333333333332,0.25,7.211333333333332,5.231,3.627666666666666,1.2710000000000008,0.9360000000000017,464
465,4.524333333333333,3.9453333333333336,4.489,1.8356666666666668,14.794333333333332,10.27,6.324666666666666,0.66,0.62,0.82,0.6,7.5296666666666665,0.25,7.2796666666666665,5.307333333333336,4.434000000000001,1.9876666666666658,1.7606666666666655,465
466,2.822,4.208333333333333,2.8596666666666675,2.533,12.423,9.601,5.392666666666667,0.5,0.64,0.61,0.66,7.613333333333332,0.2699999999999999,7.343333333333333,5.776666666666667,4.989999999999998,3.2410000000000005,2.4966666666666675,466
467,3.082333333333333,7.393999999999999,2.7706666666666666,2.418666666666667,15.665666666666667,12.583333333333332,5.189333333333334,0.57,0.91,0.7,0.75,7.305333333333333,0.25,7.055333333333333,4.9493333333333345,3.6186666666666674,2.0219999999999994,1.3133333333333326,467
468,7.735666666666665,2.691,0.666,4.203333333333332,15.296,7.5603333333333325,4.869333333333333,0.85,0.51,0.33,0.96,7.408666666666663,0.25,7.158666666666663,5.069999999999999,4.615666666666666,3.260000000000001,1.1580000000000013,468
469,7.11,4.552333333333333,2.492,2.978,17.132333333333335,10.022333333333334,5.470000000000001,0.83,0.74,0.69,0.96,7.0070000000000014,0.23033333333333345,6.776666666666668,4.332333333333335,3.5239999999999974,1.7610000000000028,0.6496666666666666,469
470,4.990666666666668,6.5729999999999995,4.6176666666666675,0.6703333333333333,16.851666666666667,11.861,5.288000000000001,0.7,0.88,0.91,0.42,7.068333333333334,0.2300000000000001,6.838333333333334,4.478333333333332,3.316666666666667,1.458333333333333,1.661000000000001,470
471,3.636333333333333,4.9846666666666675,4.4303333333333335,1.5009999999999997,14.552333333333333,10.916,5.931333333333333,0.57,0.7,0.8,0.56,7.5633333333333335,0.25,7.3133333333333335,5.392666666666666,4.405000000000001,2.2053333333333316,2.1149999999999993,471
472,7.236,3.6343333333333327,3.6903333333333332,2.114333333333333,16.675,9.438999999999998,5.804666666666666,0.85,0.62,0.79,0.72,7.088666666666667,0.23233333333333342,6.856333333333334,4.501999999999997,3.787666666666668,1.7083333333333308,1.2596666666666687,472
473,4.42,3.821333333333333,1.9013333333333329,1.408,11.550666666666666,7.1306666666666665,3.309333333333333,0.61,0.58,0.46,0.45,7.618666666666668,0.2703333333333333,7.3483333333333345,5.888666666666667,5.431000000000003,4.676666666666668,4.373333333333335,473
474,4.798000000000001,3.689666666666667,5.376333333333333,0.9149999999999999,14.779,9.981,6.291333333333333,0.68,0.63,0.93,0.44,7.484666666666668,0.25,7.234666666666668,5.270000000000001,4.438666666666669,1.8753333333333355,2.1163333333333334,474
475,7.142666666666667,7.486999999999999,1.2749999999999997,1.0859999999999999,16.990666666666666,9.847999999999999,2.3609999999999998,0.85,0.93,0.42,0.46,7.033000000000001,0.23066666666666677,6.802333333333334,4.388,3.5566666666666666,3.2039999999999984,2.9786666666666664,475
476,6.495333333333333,0.7316666666666668,3.8389999999999995,3.3073333333333337,14.373333333333333,7.878,7.146333333333333,0.76,0.31,0.8,0.9,7.584333333333334,0.25,7.334333333333334,5.429666666666666,4.932333333333334,2.032,0.8973333333333349,476
477,1.578,1.9560000000000002,3.909666666666667,0.003,7.446666666666667,5.868666666666667,3.912666666666667,0.38,0.45,0.61,0.31,7.579,0.2876666666666667,7.291333333333333,6.340000000000002,5.996666666666668,4.846,4.992999999999998,477
478,7.356,1.9176666666666662,1.9826666666666666,3.300333333333333,14.556666666666665,7.200666666666666,5.2829999999999995,0.83,0.46,0.52,0.78,7.531,0.25066666666666665,7.280333333333333,5.324666666666667,4.908,3.2736666666666654,1.9626666666666654,478
479,1.1246666666666667,3.248,2.712000000000001,3.4356666666666684,10.520333333333337,9.395666666666669,6.1476666666666695,0.34,0.57,0.63,0.81,7.6129999999999995,0.28,7.332999999999999,6.035999999999998,5.275333333333334,3.104333333333334,1.7503333333333329,479
480,0.9143333333333334,2.089,4.615666666666668,3.155000000000001,10.774000000000003,9.85966666666667,7.770666666666669,0.32,0.44,0.88,0.94,7.599666666666668,0.2796666666666667,7.320000000000001,5.999333333333334,5.1743333333333315,1.6896666666666675,0.734,480
481,4.196,2.390333333333334,4.004333333333333,2.183666666666667,12.774333333333335,8.578333333333335,6.188000000000001,0.63,0.5,0.74,0.61,7.551000000000002,0.2699999999999999,7.281000000000002,5.656666666666668,5.037333333333331,2.699333333333334,2.2486666666666695,481
482,2.5166666666666666,8.289333333333335,0.7529999999999999,2.6569999999999996,14.216000000000001,11.699333333333335,3.4099999999999993,0.48,0.98,0.34,0.67,7.536666666666665,0.25066666666666665,7.285999999999999,5.430999999999999,4.239000000000001,3.557666666666668,2.609,482
483,1.5433333333333332,6.367000000000001,2.9713333333333334,0.7146666666666667,11.596333333333334,10.053,3.686,0.38,0.77,0.62,0.37,7.596333333333333,0.2699999999999999,7.326333333333333,5.884333333333333,4.992666666666663,4.048000000000002,4.054,483
484,1.7109999999999999,4.486000000000001,5.349666666666666,1.2566666666666668,12.803333333333335,11.092333333333332,6.606333333333333,0.43,0.65,0.92,0.53,7.556666666666668,0.2699999999999999,7.286666666666669,5.682,4.644,1.8909999999999991,2.022999999999996,484
485,1.8076666666666668,2.2253333333333334,1.7213333333333334,1.9289999999999998,7.683333333333334,5.875666666666667,3.650333333333333,0.41,0.44,0.43,0.5,7.573000000000001,0.2816666666666667,7.291333333333335,6.313333333333336,5.957666666666668,5.0776666666666666,4.5546666666666695,485
486,5.559333333333334,1.9086666666666665,2.066666666666666,2.7033333333333336,12.238,6.6786666666666665,4.77,0.72,0.42,0.53,0.65,7.552333333333335,0.2699999999999999,7.2823333333333355,5.729666666666664,5.338333333333334,3.954666666666668,3.0463333333333367,486
487,5.935,6.458,3.5953333333333335,1.3263333333333334,17.314666666666668,11.379666666666669,4.921666666666667,0.8,0.88,0.81,0.55,6.986666666666667,0.23033333333333345,6.756333333333334,4.291333333333334,3.2170000000000014,1.6679999999999988,1.523666666666664,487
488,6.4833333333333325,4.582333333333334,0.8879999999999999,3.307666666666667,15.261333333333333,8.778,4.195666666666667,0.77,0.66,0.36,0.77,7.446333333333332,0.25,7.196333333333332,5.139333333333332,4.496666666666668,3.4606666666666652,2.079666666666667,488
489,1.8703333333333332,7.659,2.9090000000000003,2.923666666666667,15.362000000000002,13.491666666666667,5.832666666666667,0.43,1.0,0.75,0.93,7.413333333333331,0.25,7.163333333333331,5.122333333333332,3.6066666666666656,1.6590000000000016,0.6640000000000006,489
490,7.681666666666666,5.586666666666667,3.437666666666667,2.0700000000000003,18.776,11.094333333333335,5.507666666666667,0.93,0.83,0.94,0.95,6.707666666666666,0.221,6.486666666666666,3.699333333333334,2.709666666666667,0.8353333333333319,0.36799999999999855,490
491,7.781666666666667,3.2673333333333336,3.8926666666666683,1.1443333333333334,16.086000000000002,8.304333333333336,5.037000000000002,0.84,0.57,0.74,0.46,7.281,0.23933333333333337,7.041666666666666,4.810333333333334,4.2543333333333315,2.596000000000003,2.5683333333333347,491
492,3.368333333333333,5.984999999999999,4.850666666666667,1.2553333333333332,15.459333333333332,12.091,6.106,0.56,0.82,0.99,0.56,7.399333333333332,0.25,7.149333333333332,5.077000000000001,3.8659999999999983,1.5133333333333345,1.5626666666666678,492
493,3.7943333333333333,6.258333333333334,5.542000000000001,0.0,15.594666666666669,11.800333333333334,5.542000000000001,0.62,0.84,0.96,0.32,7.376,0.24933333333333335,7.126666666666667,5.029,3.8670000000000013,1.7779999999999987,2.155333333333331,493
494,8.174999999999999,2.267333333333333,0.6190000000000001,3.2973333333333334,14.358666666666664,6.183666666666667,3.9163333333333337,0.86,0.46,0.31,0.72,7.597333333333334,0.25,7.347333333333334,5.4153333333333356,5.125999999999998,4.193,2.8123333333333345,494
495,1.1966666666666663,8.803333333333335,0.614,1.3163333333333334,11.930333333333333,10.733666666666668,1.9303333333333335,0.35,0.96,0.34,0.44,7.601666666666666,0.2699999999999999,7.331666666666666,5.860666666666667,4.8023333333333325,4.613333333333335,4.287333333333333,495
496,7.956,5.264,2.068,1.7506666666666664,17.038666666666668,9.082666666666666,3.818666666666666,0.89,0.76,0.58,0.59,7.039666666666668,0.23066666666666677,6.809000000000001,4.371333333333332,3.698666666666665,2.7880000000000007,2.3449999999999984,496
497,0.7956666666666669,0.8033333333333333,2.9513333333333334,0.692,5.242333333333334,4.446666666666666,3.6433333333333335,0.3,0.31,0.56,0.36,7.561666666666667,0.30000000000000004,7.261666666666668,6.497333333333334,6.2716666666666665,5.341666666666669,5.340333333333331,497
498,4.491333333333333,4.197666666666667,4.018999999999999,2.7279999999999998,15.435999999999998,10.944666666666665,6.746999999999999,0.67,0.68,0.87,0.9,7.359000000000001,0.25,7.109000000000001,5.037666666666666,4.0536666666666665,1.4013333333333327,0.6509999999999989,498
499,1.2536666666666667,6.521000000000001,3.1623333333333346,3.0390000000000006,13.976000000000003,12.722333333333335,6.201333333333335,0.36,0.84,0.72,0.84,7.583333333333335,0.25066666666666665,7.332666666666668,5.527999999999999,4.173333333333332,1.9680000000000009,0.9290000000000038,499
500,4.674666666666666,4.702999999999999,1.9249999999999998,3.3493333333333326,14.652,9.977333333333332,5.274333333333333,0.67,0.67,0.53,0.79,7.5486666666666675,0.25,7.2986666666666675,5.356999999999999,4.508333333333332,2.904333333333333,1.5616666666666665,500
501,3.7663333333333338,1.4346666666666665,3.765,0.0003333333333333333,8.966333333333335,5.2,3.7653333333333334,0.56,0.37,0.63,0.31,7.564000000000001,0.28,7.284000000000001,6.158333333333331,5.892666666666667,4.8273333333333355,4.955000000000002,501
502,1.0743333333333334,1.6593333333333329,2.3153333333333332,1.1396666666666664,6.188666666666666,5.114333333333333,3.4549999999999996,0.33,0.42,0.49,0.44,7.557,0.30000000000000004,7.257000000000001,6.42,6.153666666666664,5.298000000000001,5.122999999999999,502
503,1.1043333333333334,6.878,0.6826666666666666,2.107,10.771999999999998,9.667666666666667,2.7896666666666667,0.37,0.82,0.32,0.56,7.544333333333333,0.28,7.264333333333333,5.948666666666669,5.095999999999999,4.643666666666666,3.988999999999999,503
504,3.6210000000000004,6.374000000000001,4.3966666666666665,0.0,14.391666666666667,10.770666666666667,4.3966666666666665,0.6,0.81,0.73,0.36,7.543333333333334,0.25066666666666665,7.292666666666667,5.402333333333336,4.410000000000002,3.1263333333333354,3.2626666666666684,504
505,4.097666666666667,6.132666666666666,1.390666666666667,2.3499999999999996,13.971,9.873333333333333,3.740666666666667,0.63,0.77,0.42,0.62,7.560666666666667,0.25733333333333336,7.303333333333334,5.482666666666667,4.647,3.8206666666666673,3.0750000000000015,505
506,1.062,3.0479999999999987,3.1326666666666667,0.9086666666666666,8.151333333333332,7.089333333333332,4.041333333333333,0.33,0.51,0.61,0.39,7.562333333333333,0.2813333333333333,7.281,6.253666666666667,5.783666666666666,4.682,4.648999999999999,506
507,5.157,1.7546666666666666,0.5113333333333332,4.633666666666667,12.056666666666667,6.899666666666667,5.145,0.69,0.41,0.3,0.95,7.567333333333333,0.2699999999999999,7.2973333333333334,5.765666666666665,5.36066666666667,3.8826666666666676,1.4063333333333334,507
508,5.556333333333333,5.926999999999998,1.1966666666666665,2.8463333333333334,15.526333333333332,9.969999999999997,4.043,0.75,0.81,0.44,0.7,7.342666666666668,0.25,7.092666666666668,4.984,4.144666666666666,3.1613333333333324,2.068333333333334,508
509,3.9796666666666662,5.929333333333333,2.2666666666666666,2.9350000000000014,15.110666666666667,11.131,5.201666666666668,0.6,0.81,0.61,0.79,7.436666666666667,0.25,7.186666666666667,5.1773333333333325,4.134666666666666,2.5623333333333362,1.4973333333333327,509
510,3.816666666666666,1.0086666666666668,1.5630000000000002,4.052333333333333,10.440666666666667,6.6240000000000006,5.615333333333334,0.57,0.33,0.44,0.84,7.603,0.2796666666666667,7.323333333333333,6.023999999999997,5.632333333333333,3.838999999999999,1.9250000000000007,510
511,1.2783333333333335,6.563666666666667,2.927333333333333,2.405,13.174333333333333,11.895999999999999,5.332333333333333,0.36,0.83,0.67,0.65,7.547000000000001,0.2699999999999999,7.277000000000001,5.615333333333334,4.414666666666669,2.7236666666666665,2.0346666666666655,511
512,3.5743333333333327,5.826333333333335,5.415333333333335,0.0,14.816000000000003,11.24166666666667,5.415333333333335,0.6,0.77,0.85,0.37,7.498333333333335,0.25,7.248333333333335,5.294333333333335,4.221333333333332,2.2733333333333343,2.5423333333333344,512
513,1.4409999999999996,2.0296666666666665,2.5469999999999997,0.0003333333333333333,6.018,4.577,2.547333333333333,0.37,0.42,0.47,0.31,7.514666666666667,0.30000000000000004,7.214666666666667,6.397333333333333,6.162999999999997,5.652999999999998,5.680000000000002,513
514,4.875333333333334,6.787999999999999,2.3489999999999998,0.0,14.012333333333334,9.136999999999999,2.3489999999999998,0.68,0.83,0.51,0.31,7.551333333333334,0.25166666666666665,7.299666666666667,5.464000000000002,4.722333333333335,4.339333333333334,4.360999999999999,514
515,8.219666666666665,4.848333333333334,2.462,2.058,17.587999999999997,9.368333333333334,4.52,0.97,0.74,0.65,0.67,6.951999999999999,0.23066666666666677,6.721333333333332,4.1770000000000005,3.4703333333333344,2.230333333333333,1.6803333333333352,515
516,0.9696666666666668,1.4596666666666667,2.7656666666666663,1.154,6.349,5.379333333333333,3.919666666666666,0.32,0.37,0.55,0.41,7.549333333333334,0.2953333333333334,7.2540000000000004,6.398333333333333,6.096666666666667,5.073666666666667,4.926666666666665,516
517,7.254666666666667,4.397333333333334,5.482666666666666,0.0,17.134666666666668,9.879999999999999,5.482666666666666,0.86,0.73,1.0,0.42,7.017,0.23166666666666677,6.785333333333334,4.34,3.549999999999999,1.5350000000000006,1.7743333333333369,517
518,1.771666666666667,1.7496666666666667,4.451666666666667,2.941333333333334,10.914333333333335,9.142666666666669,7.393000000000001,0.4,0.41,0.81,0.81,7.613666666666666,0.27433333333333343,7.339333333333332,5.998666666666666,5.2763333333333335,2.1096666666666657,1.2863333333333333,518
519,3.990333333333333,1.04,3.6203333333333334,3.5610000000000004,12.211666666666666,8.221333333333334,7.181333333333334,0.62,0.34,0.74,0.98,7.569,0.2699999999999999,7.299,5.753333333333333,5.179333333333333,2.251666666666667,0.8820000000000032,519
520,4.892333333333332,4.956999999999999,3.120333333333333,2.642333333333333,15.611999999999997,10.719666666666665,5.762666666666666,0.7,0.75,0.71,0.76,7.3180000000000005,0.24933333333333335,7.068666666666667,4.950666666666664,3.995,2.0273333333333325,1.2276666666666678,520
521,3.1996666666666673,5.0583333333333345,4.778666666666666,1.8493333333333333,14.886000000000003,11.686333333333334,6.627999999999999,0.54,0.73,0.99,0.65,7.492000000000001,0.25,7.242000000000001,5.272666666666667,4.139999999999999,1.4743333333333313,1.2829999999999977,521
522,6.2059999999999995,1.6760000000000004,1.6409999999999998,2.7283333333333335,12.251333333333333,6.045333333333334,4.3693333333333335,0.76,0.4,0.44,0.61,7.605666666666667,0.2699999999999999,7.3356666666666674,5.770333333333332,5.457,4.277333333333335,3.3323333333333336,522
523,4.5216666666666665,2.5206666666666666,0.9606666666666667,0.6063333333333332,8.609333333333334,4.087666666666666,1.5669999999999997,0.61,0.49,0.34,0.34,7.559666666666667,0.28,7.2796666666666665,6.181333333333331,6.012666666666669,5.817666666666666,5.722999999999999,523
524,4.341666666666667,5.452666666666665,1.125,3.652333333333333,14.571666666666664,10.229999999999997,4.777333333333333,0.65,0.76,0.43,0.84,7.540999999999999,0.25,7.290999999999999,5.366999999999998,4.4780000000000015,3.1963333333333317,1.5839999999999996,524
525,5.938333333333333,4.671,0.8463333333333333,3.108666666666666,14.564333333333332,8.626,3.954999999999999,0.76,0.66,0.35,0.69,7.539999999999997,0.25,7.289999999999997,5.352,4.7086666666666686,3.7919999999999994,2.528333333333333,525
526,1.1053333333333333,2.779666666666666,5.792,0.8776666666666665,10.554666666666666,9.449333333333332,6.669666666666666,0.34,0.5,0.9,0.42,7.5440000000000005,0.28,7.264,5.972333333333333,5.198333333333332,2.3419999999999987,2.659000000000001,526
527,1.7826666666666666,4.531333333333333,4.782,1.6453333333333335,12.741333333333333,10.958666666666666,6.427333333333333,0.44,0.68,0.83,0.59,7.549333333333335,0.2699999999999999,7.279333333333335,5.684333333333334,4.670666666666667,2.120000000000002,2.016666666666663,527
528,1.831,4.939000000000001,4.710333333333334,0.0,11.480333333333334,9.649333333333335,4.710333333333334,0.41,0.7,0.73,0.31,7.596333333333333,0.27066666666666656,7.325666666666667,5.904666666666666,5.08433333333333,3.5220000000000025,3.789666666666665,528
529,6.472666666666667,7.087666666666667,1.188333333333333,2.895333333333333,17.644,11.171333333333333,4.083666666666666,0.83,0.98,0.45,0.84,6.938,0.23033333333333345,6.707666666666666,4.173666666666666,3.1286666666666663,2.1436666666666673,1.0439999999999987,529
530,5.618333333333334,3.535333333333333,4.423666666666667,1.1619999999999997,14.739333333333331,9.120999999999999,5.585666666666667,0.71,0.58,0.8,0.46,7.566999999999999,0.25,7.316999999999999,5.360000000000003,4.673333333333335,2.675666666666666,2.702333333333337,530
531,3.6433333333333335,4.718333333333334,1.8470000000000006,3.7430000000000008,13.95166666666667,10.308333333333335,5.590000000000002,0.57,0.7,0.52,0.89,7.583666666666667,0.25,7.333666666666667,5.511666666666667,4.617666666666667,2.861666666666666,1.2040000000000006,531
532,8.765999999999998,3.638333333333334,1.3993333333333333,2.303666666666666,16.10733333333333,7.341333333333333,3.7029999999999994,0.99,0.6,0.43,0.6,7.240666666666668,0.2373333333333334,7.003333333333334,4.734,4.310333333333332,3.4363333333333355,2.697333333333334,532
533,2.7453333333333334,2.2283333333333335,3.309333333333333,0.0003333333333333333,8.283333333333333,5.538,3.3096666666666663,0.48,0.44,0.59,0.31,7.582,0.28,7.302,6.241666666666667,5.947666666666667,5.104333333333335,5.192666666666667,533
534,3.985,5.847666666666668,4.1690000000000005,2.153,16.154666666666667,12.16966666666667,6.322000000000001,0.64,0.83,0.95,0.81,7.225999999999998,0.2456666666666667,6.9803333333333315,4.771999999999998,3.5543333333333327,1.1680000000000001,0.7530000000000028,534
535,5.772666666666668,6.381,1.3949999999999998,3.3429999999999995,16.891666666666666,11.119,4.7379999999999995,0.78,0.86,0.48,0.98,7.084333333333334,0.2300000000000001,6.854333333333334,4.480666666666665,3.4523333333333337,2.161666666666665,0.7833333333333323,535
536,4.758,6.825000000000002,1.3506666666666667,3.4323333333333332,16.366000000000003,11.608,4.7829999999999995,0.67,0.88,0.47,0.92,7.200000000000001,0.23500000000000007,6.965000000000001,4.705000000000001,3.572666666666666,2.2760000000000002,0.8266666666666671,536
537,3.111666666666666,8.449,2.3896666666666673,0.004333333333333333,13.954666666666666,10.843,2.3940000000000006,0.53,0.93,0.53,0.3,7.589,0.25,7.339,5.516333333333334,4.481,4.097666666666669,4.1320000000000014,537
538,1.0096666666666667,7.439333333333332,3.375666666666667,1.8263333333333331,13.650999999999998,12.641333333333332,5.202,0.33,0.85,0.72,0.6,7.576666666666667,0.2613333333333333,7.315333333333334,5.576333333333334,4.223333333333334,2.5950000000000006,2.241666666666665,538
539,2.4483333333333337,7.493666666666667,1.126333333333333,3.123333333333334,14.191666666666666,11.743333333333332,4.249666666666667,0.5,0.85,0.4,0.76,7.549333333333336,0.25,7.299333333333336,5.453666666666669,4.271,3.2390000000000034,2.0009999999999994,539
540,2.461666666666667,6.574666666666668,4.907333333333335,1.1296666666666664,15.073333333333336,12.61166666666667,6.037000000000001,0.51,0.82,0.93,0.5,7.435666666666666,0.25,7.185666666666666,5.196999999999998,3.8679999999999986,1.5739999999999998,1.6786666666666692,540
541,1.5646666666666664,1.8929999999999998,5.219333333333333,2.4010000000000007,11.078,9.513333333333334,7.620333333333334,0.38,0.42,0.95,0.74,7.614000000000001,0.2740000000000001,7.340000000000001,5.9783333333333335,5.198,1.7653333333333316,1.3736666666666668,541
542,6.938666666666665,4.187666666666667,2.1743333333333337,2.7863333333333333,16.086999999999996,9.148333333333333,4.960666666666667,0.83,0.68,0.57,0.76,7.255333333333334,0.24800000000000005,7.007333333333333,4.785333333333333,4.094333333333335,2.624666666666666,1.6546666666666674,542
543,1.1443333333333334,4.217666666666667,1.738,3.1580000000000004,10.258,9.113666666666667,4.896000000000001,0.34,0.61,0.46,0.68,7.598999999999999,0.28,7.318999999999999,6.070333333333332,5.3290000000000015,3.924666666666668,2.700666666666667,543
544,0.955333333333333,1.811,2.4260000000000006,4.16,9.352333333333334,8.397,6.586,0.32,0.41,0.6,0.95,7.590000000000001,0.28,7.3100000000000005,6.161666666666666,5.539,3.1123333333333325,1.1720000000000024,544
545,2.364333333333333,5.4336666666666655,2.8193333333333332,2.1149999999999998,12.732333333333331,10.367999999999999,4.934333333333333,0.49,0.75,0.63,0.58,7.5486666666666675,0.2699999999999999,7.278666666666668,5.680666666666667,4.748666666666666,3.2620000000000022,2.723666666666666,545
546,7.743666666666666,6.625333333333333,2.0369999999999995,2.326333333333333,18.732333333333333,10.988666666666665,4.363333333333332,0.98,0.99,0.65,0.81,6.723333333333334,0.22400000000000003,6.499333333333333,3.725,2.7403333333333344,1.5733333333333315,0.8643333333333336,546
547,3.7090000000000005,7.462666666666667,5.191666666666666,0.0003333333333333333,16.363666666666667,12.654666666666667,5.192,0.59,0.98,0.96,0.32,7.221666666666668,0.2333333333333334,6.988333333333334,4.748333333333336,3.415999999999998,1.581666666666667,1.9206666666666656,547
548,7.946666666666666,6.985999999999999,1.7939999999999998,1.494333333333333,18.221,10.274333333333333,3.288333333333333,0.94,0.94,0.54,0.57,6.819000000000001,0.224,6.595000000000001,3.9286666666666665,3.047666666666669,2.3480000000000003,1.9939999999999989,548
549,8.515333333333334,3.842999999999999,1.3440000000000005,3.2783333333333338,16.980666666666668,8.465333333333334,4.6223333333333345,0.99,0.63,0.45,0.84,7.0886666666666684,0.23100000000000012,6.857666666666669,4.428000000000001,3.862666666666668,2.611333333333332,1.2820000000000018,549
550,7.993666666666667,5.4639999999999995,1.6020000000000003,3.0683333333333334,18.128,10.134333333333334,4.670333333333334,0.92,0.83,0.57,0.97,6.834333333333334,0.225,6.609333333333335,3.962,3.1306666666666674,1.867,0.674666666666667,550
551,5.040333333333334,6.606,2.4120000000000004,2.6329999999999996,16.691333333333336,11.651,5.045,0.7,0.87,0.66,0.77,7.147666666666667,0.2300000000000001,6.917666666666666,4.595,3.472,1.984999999999999,1.1386666666666683,551
552,5.192333333333333,5.2139999999999995,1.0223333333333335,3.335333333333333,14.764,9.571666666666665,4.357666666666667,0.68,0.71,0.38,0.74,7.5633333333333335,0.25,7.3133333333333335,5.346333333333336,4.572000000000001,3.4653333333333314,2.0969999999999995,552
553,4.956666666666666,5.171666666666666,3.424666666666667,1.893,15.446,10.489333333333335,5.317666666666667,0.67,0.76,0.74,0.59,7.390333333333333,0.25,7.140333333333333,5.056,4.128666666666668,2.393333333333335,2.0146666666666677,553
554,2.035333333333333,2.758666666666666,5.964666666666668,0.6953333333333332,11.454,9.418666666666669,6.660000000000001,0.43,0.5,0.95,0.39,7.617333333333334,0.2699999999999999,7.347333333333334,5.928666666666667,5.164666666666666,2.27166666666667,2.679666666666668,554
555,1.0286666666666668,1.6586666666666665,4.707999999999999,3.0949999999999993,10.490333333333332,9.461666666666664,7.802999999999999,0.33,0.4,0.85,0.88,7.595333333333332,0.2796666666666667,7.315666666666665,6.038333333333331,5.269,1.7830000000000013,0.8953333333333324,555
556,4.257000000000001,7.152666666666668,4.447,0.9440000000000002,16.800666666666668,12.543666666666669,5.391,0.67,0.98,0.95,0.49,7.084666666666668,0.23133333333333345,6.853333333333334,4.502000000000001,3.188666666666667,1.3149999999999995,1.3949999999999978,556
557,2.3160000000000003,7.6113333333333335,3.3103333333333325,1.0913333333333333,14.328999999999999,12.013,4.4016666666666655,0.46,0.86,0.66,0.44,7.582666666666668,0.25,7.332666666666668,5.468999999999999,4.2393333333333345,2.994999999999998,2.9156666666666666,557
558,5.995333333333335,5.422666666666666,3.927666666666667,0.8093333333333332,16.155,10.159666666666666,4.737,0.78,0.76,0.78,0.42,7.243666666666667,0.2413333333333334,7.0023333333333335,4.774999999999999,3.905666666666668,2.398666666666665,2.4656666666666647,558
559,1.6046666666666667,5.735333333333333,4.056666666666667,2.593333333333333,13.989999999999998,12.385333333333332,6.6499999999999995,0.39,0.79,0.84,0.81,7.585000000000003,0.25133333333333335,7.333666666666669,5.538999999999999,4.261333333333333,1.6946666666666657,1.033666666666666,559
560,6.343333333333332,6.612666666666667,4.455333333333333,0.565,17.976333333333333,11.633,5.020333333333333,0.83,0.91,0.94,0.44,6.8740000000000006,0.23033333333333342,6.643666666666667,4.0473333333333334,2.932333333333335,1.2543333333333342,1.393333333333334,560
561,7.941666666666667,6.963666666666666,3.3683333333333323,0.0,18.273666666666664,10.331999999999997,3.3683333333333323,0.97,0.97,0.7,0.31,6.809333333333334,0.22499999999999998,6.584333333333334,3.9153333333333324,3.034000000000002,2.204333333333333,2.3176666666666654,561
562,1.4696666666666662,6.862333333333334,4.188,2.5226666666666664,15.042666666666666,13.573,6.710666666666667,0.38,0.84,0.96,0.9,7.486333333333334,0.25,7.236333333333334,5.259333333333332,3.7530000000000006,1.1603333333333339,0.5656666666666661,562
563,3.876666666666667,6.555333333333334,5.543666666666668,0.0003333333333333333,15.976000000000003,12.099333333333336,5.544000000000001,0.63,0.83,0.95,0.39,7.279333333333332,0.24100000000000005,7.038333333333332,4.866999999999999,3.6450000000000005,1.6109999999999998,1.8840000000000003,563
564,6.086666666666667,5.834,4.885000000000001,0.0,16.805666666666667,10.719000000000001,4.885000000000001,0.8,0.8,0.82,0.36,7.093333333333335,0.23033333333333345,6.863000000000001,4.497666666666665,3.5446666666666653,1.924,2.1483333333333317,564
565,4.615666666666668,2.826333333333333,2.7083333333333335,1.86,12.010333333333334,7.394666666666667,4.568333333333333,0.62,0.5,0.57,0.55,7.619666666666666,0.2699999999999999,7.349666666666667,5.834,5.355333333333333,4.033999999999998,3.609,565
566,4.189,2.505,4.272333333333334,1.38,12.346333333333334,8.157333333333334,5.652333333333334,0.6,0.48,0.76,0.48,7.605666666666665,0.2699999999999999,7.335666666666666,5.782666666666667,5.206333333333335,3.176333333333334,3.1036666666666655,566
567,4.3276666666666666,1.9306666666666668,2.997,3.7119999999999993,12.967333333333332,8.639666666666667,6.709,0.64,0.43,0.66,0.95,7.581666666666669,0.2699999999999999,7.311666666666669,5.658666666666667,5.0233333333333325,2.4983333333333304,0.956666666666667,567
568,2.215666666666667,5.156,2.8199999999999985,3.4186666666666676,13.610333333333333,11.394666666666666,6.238666666666666,0.45,0.74,0.68,0.89,7.553,0.26133333333333325,7.291666666666667,5.55,4.456333333333335,2.246666666666666,0.8949999999999969,568
569,6.584333333333334,1.052,4.236666666666666,3.034666666666666,14.907666666666668,8.323333333333332,7.271333333333333,0.8,0.35,0.86,0.98,7.462666666666668,0.25,7.212666666666668,5.2093333333333325,4.643666666666667,1.604000000000001,0.6636666666666651,569
570,3.206,7.054333333333333,3.9753333333333334,1.997333333333333,16.233,13.027000000000001,5.972666666666666,0.56,0.91,0.9,0.75,7.201333333333333,0.2370000000000001,6.964333333333333,4.734333333333334,3.321000000000001,1.1709999999999985,0.7909999999999986,570
571,8.452000000000002,2.9476666666666675,5.568,0.0,16.967666666666666,8.515666666666668,5.568,0.99,0.56,0.97,0.35,7.058666666666666,0.2300000000000001,6.828666666666666,4.403,3.8363333333333354,1.7266666666666657,2.0743333333333327,571
572,5.305666666666667,6.835666666666668,0.7449999999999999,2.684,15.570333333333334,10.264666666666669,3.4290000000000003,0.7,0.85,0.34,0.68,7.389333333333332,0.24933333333333335,7.139999999999999,5.0390000000000015,4.131333333333334,3.443,2.4783333333333335,572
573,3.4829999999999997,3.9923333333333337,2.089,2.8663333333333325,12.430666666666667,8.947666666666667,4.955333333333332,0.55,0.6,0.55,0.69,7.617333333333335,0.2699999999999999,7.347333333333335,5.783333333333334,5.084999999999999,3.6263333333333323,2.625666666666667,573
574,3.0910000000000006,6.591666666666666,4.381,1.6069999999999998,15.670666666666666,12.579666666666665,5.9879999999999995,0.54,0.86,0.89,0.61,7.320000000000001,0.25,7.070000000000001,4.954666666666666,3.6420000000000026,1.445666666666666,1.2923333333333336,574
575,5.432666666666666,2.5276666666666667,3.087,3.3763333333333327,14.423666666666666,8.991,6.463333333333333,0.72,0.49,0.68,0.87,7.5600000000000005,0.25,7.3100000000000005,5.404666666666666,4.735333333333332,2.3656666666666664,1.0966666666666658,575
576,3.3896666666666664,3.228,4.593666666666667,2.055333333333333,13.266666666666666,9.877,6.648999999999999,0.55,0.58,0.84,0.62,7.605666666666666,0.26933333333333326,7.336333333333333,5.645333333333333,4.822000000000001,2.168333333333334,1.8529999999999989,576
577,3.1113333333333335,8.466666666666665,0.9573333333333334,1.391333333333333,13.926666666666666,10.815333333333331,2.3486666666666665,0.53,0.96,0.36,0.46,7.581666666666668,0.25233333333333335,7.329333333333334,5.509666666666667,4.4706666666666655,4.154333333333334,3.811666666666666,577
578,7.956333333333334,6.088666666666668,1.2406666666666666,2.204666666666667,17.490333333333336,9.534000000000002,3.445333333333334,0.9,0.82,0.46,0.65,6.966666666666667,0.23033333333333345,6.7363333333333335,4.224,3.468666666666666,2.761000000000001,2.0693333333333324,578
579,4.819,6.067000000000001,4.54,1.2379999999999998,16.664,11.845,5.778,0.68,0.83,0.97,0.54,7.146666666666667,0.23066666666666677,6.916,4.602333333333332,3.4440000000000017,1.3576666666666668,1.362000000000001,579
580,8.363999999999999,6.202666666666664,0.5853333333333333,1.9610000000000005,17.112999999999996,8.748999999999997,2.546333333333334,0.96,0.81,0.32,0.59,7.047333333333332,0.23033333333333342,6.816999999999998,4.368666666666666,3.7306666666666666,3.3396666666666697,2.7553333333333367,580
581,4.3806666666666665,4.254333333333332,4.214333333333333,2.4406666666666674,15.289999999999997,10.909333333333333,6.655000000000001,0.63,0.65,0.87,0.8,7.417333333333332,0.25,7.167333333333332,5.1196666666666655,4.138333333333333,1.5363333333333324,0.9840000000000009,581
582,1.0060000000000002,7.989999999999999,2.6036666666666672,2.727666666666666,14.327333333333332,13.321333333333333,5.331333333333333,0.33,0.97,0.63,0.74,7.586333333333334,0.25,7.336333333333334,5.4786666666666655,3.9839999999999978,2.351000000000001,1.4586666666666668,582
583,6.7713333333333345,1.963666666666667,1.067666666666667,1.732333333333333,11.535000000000002,4.763666666666667,2.8,0.79,0.42,0.36,0.48,7.616666666666666,0.2699999999999999,7.346666666666667,5.87766666666667,5.671666666666666,5.152666666666667,4.678333333333334,583
584,5.980333333333334,4.74,3.2323333333333335,2.491,16.44366666666667,10.463333333333333,5.723333333333334,0.79,0.75,0.77,0.79,7.1560000000000015,0.23066666666666677,6.9253333333333345,4.640666666666668,3.7320000000000024,1.8049999999999997,1.1000000000000005,584
585,9.190333333333333,2.468666666666667,0.5466666666666667,2.914,15.119666666666667,5.929333333333334,3.460666666666667,0.99,0.48,0.3,0.64,7.473000000000002,0.25,7.223000000000002,5.145999999999998,4.888999999999999,4.146333333333332,3.0406666666666657,585
586,8.111,2.6743333333333337,1.279,2.8019999999999996,14.866333333333333,6.755333333333333,4.0809999999999995,0.84,0.53,0.43,0.64,7.514333333333335,0.25,7.264333333333335,5.242000000000002,4.883333333333333,3.8786666666666663,2.863666666666665,586
587,5.639666666666666,2.697333333333334,4.823333333333334,2.044666666666666,15.205,9.565333333333335,6.868,0.72,0.55,0.93,0.71,7.410999999999999,0.25,7.160999999999999,5.114333333333331,4.359333333333335,1.5253333333333332,1.2520000000000007,587
588,2.8693333333333326,1.3719999999999999,5.999333333333332,0.9176666666666666,11.158333333333331,8.288999999999998,6.916999999999998,0.5,0.37,0.95,0.43,7.622000000000001,0.272,7.3500000000000005,5.964000000000002,5.363666666666666,2.294666666666666,2.6436666666666664,588
589,2.5313333333333334,1.1350000000000002,2.2066666666666674,4.270666666666667,10.143666666666668,7.612333333333335,6.477333333333334,0.47,0.35,0.55,0.98,7.620333333333334,0.28,7.340333333333334,6.081999999999997,5.565999999999999,3.2489999999999997,1.1959999999999988,589
590,3.5356666666666663,7.923333333333333,0.5670000000000001,1.2016666666666667,13.227666666666666,9.691999999999998,1.7686666666666668,0.59,0.88,0.3,0.43,7.542333333333333,0.2699999999999999,7.272333333333333,5.58,4.724999999999998,4.5603333333333325,4.271333333333331,590
591,4.110333333333333,7.039000000000001,4.380333333333334,1.1636666666666664,16.693333333333335,12.583,5.5440000000000005,0.66,0.92,0.93,0.57,7.088333333333333,0.23066666666666677,6.857666666666666,4.5299999999999985,3.211666666666668,1.2866666666666644,1.2863333333333324,591
592,3.3153333333333332,1.2029999999999998,1.8516666666666666,2.9450000000000007,9.315,5.999666666666667,4.796666666666667,0.53,0.35,0.46,0.66,7.613666666666668,0.28,7.333666666666668,6.169666666666668,5.8276666666666666,4.4556666666666676,3.3663333333333356,592
593,2.5859999999999994,7.941333333333333,1.4503333333333333,2.9516666666666675,14.929333333333332,12.343333333333334,4.402000000000001,0.49,0.97,0.49,0.77,7.457,0.25,7.207,5.228666666666667,3.9206666666666683,2.8240000000000016,1.6973333333333303,593
594,3.783,7.050000000000001,0.662,3.858333333333333,15.353333333333333,11.570333333333334,4.520333333333333,0.62,0.84,0.34,0.96,7.370333333333331,0.25,7.120333333333331,5.064,3.9246666666666665,2.803000000000002,0.9996666666666689,594
595,5.965,6.765666666666667,2.699333333333334,2.5189999999999997,17.949,11.984000000000002,5.218333333333334,0.81,0.96,0.77,0.96,6.886999999999999,0.23033333333333345,6.656666666666665,4.0799999999999965,2.8869999999999987,1.2920000000000007,0.49599999999999955,595
596,8.508666666666667,3.1623333333333337,3.027333333333333,0.839,15.537333333333333,7.028666666666666,3.866333333333333,0.89,0.55,0.61,0.39,7.392333333333331,0.24933333333333335,7.142999999999998,5.004333333333333,4.6146666666666665,3.604333333333334,3.585666666666666,596
597,2.789999999999999,5.380333333333332,4.3469999999999995,0.8573333333333335,13.374666666666664,10.584666666666664,5.204333333333333,0.5,0.75,0.78,0.44,7.610666666666668,0.2679999999999999,7.342666666666668,5.645999999999999,4.683333333333334,2.9193333333333342,3.032333333333332,597
598,7.911000000000001,4.682333333333333,1.6476666666666666,2.9740000000000006,17.215,9.304,4.621666666666667,0.89,0.73,0.52,0.82,7.012333333333334,0.23066666666666674,6.781666666666667,4.318333333333335,3.6183333333333327,2.353333333333334,1.2346666666666657,598
599,3.924,5.811999999999999,4.153666666666667,0.9019999999999999,14.791666666666666,10.867666666666667,5.055666666666667,0.59,0.79,0.78,0.42,7.535666666666667,0.25,7.285666666666667,5.3323333333333345,4.332666666666668,2.6736666666666684,2.752333333333334,599
600,2.2266666666666666,1.5110000000000003,0.8706666666666664,4.599,9.207333333333334,6.980666666666667,5.469666666666667,0.44,0.38,0.35,0.9,7.603,0.28,7.3229999999999995,6.172333333333332,5.732666666666665,4.079999999999997,1.6566666666666636,600
601,3.447333333333334,7.725333333333333,2.3603333333333327,1.9896666666666663,15.522666666666668,12.075333333333333,4.349999999999999,0.6,0.94,0.62,0.6,7.3356666666666674,0.25,7.0856666666666674,5.002666666666666,3.7569999999999997,2.6140000000000025,2.086999999999999,601
602,6.621666666666668,1.836,5.340333333333333,1.2486666666666664,15.046666666666669,8.424999999999999,6.588999999999999,0.8,0.43,0.91,0.5,7.482333333333334,0.25,7.232333333333334,5.207666666666666,4.626333333333335,1.9143333333333317,2.0366666666666644,602
603,4.888999999999999,1.4943333333333333,1.4313333333333333,4.231,12.045666666666666,7.156666666666666,5.662333333333333,0.64,0.38,0.43,0.89,7.619666666666668,0.2699999999999999,7.349666666666669,5.816,5.372666666666669,3.572333333333335,1.51366666666667,603
604,2.365666666666667,8.096333333333332,4.240333333333334,0.0003333333333333333,14.702666666666667,12.337,4.240666666666668,0.47,0.99,0.75,0.34,7.505666666666666,0.25,7.255666666666666,5.320000000000001,4.022333333333335,2.7989999999999986,2.9640000000000004,604
605,0.9313333333333332,1.2810000000000001,4.723333333333334,3.2413333333333325,10.177,9.245666666666665,7.964666666666666,0.32,0.36,0.88,0.94,7.620333333333334,0.28,7.340333333333334,6.09333333333333,5.358666666666666,1.7519999999999998,0.770333333333336,605
606,7.978999999999999,7.148,0.7173333333333333,2.072,17.91633333333333,9.937333333333333,2.7893333333333334,0.92,0.95,0.35,0.61,6.898666666666665,0.23033333333333342,6.668333333333332,4.055666666666667,3.222666666666669,2.7459999999999978,2.082666666666667,606
607,2.093333333333333,1.607666666666667,1.9296666666666664,3.9353333333333342,9.566,7.472666666666668,5.865,0.43,0.39,0.52,0.83,7.610333333333333,0.28,7.330333333333333,6.153666666666666,5.643333333333332,3.7266666666666657,1.9300000000000024,607
608,9.008333333333333,1.4313333333333331,3.365666666666667,1.4699999999999998,15.275333333333332,6.2669999999999995,4.835666666666667,0.93,0.39,0.68,0.49,7.3790000000000004,0.25,7.1290000000000004,5.0169999999999995,4.731,3.2383333333333333,3.0170000000000026,608
609,4.909666666666667,3.8249999999999997,0.8713333333333335,1.8353333333333335,11.441333333333334,6.531666666666667,2.706666666666667,0.64,0.61,0.34,0.51,7.600333333333333,0.2699999999999999,7.330333333333334,5.890000000000002,5.491,5.029000000000002,4.508000000000001,609
610,4.711333333333333,5.673333333333333,3.8800000000000003,2.2113333333333336,16.476,11.764666666666667,6.091333333333334,0.7,0.82,0.87,0.8,7.166333333333335,0.23133333333333345,6.935000000000001,4.654666666666669,3.5066666666666673,1.3133333333333326,0.8199999999999994,610
611,2.412666666666667,4.8983333333333325,3.235666666666667,3.340666666666666,13.887333333333332,11.474666666666666,6.5763333333333325,0.47,0.69,0.72,0.95,7.592,0.25066666666666665,7.341333333333333,5.550666666666667,4.445333333333332,2.029333333333332,0.7936666666666659,611
612,7.470666666666667,3.6253333333333333,4.354666666666668,1.7656666666666667,17.216333333333335,9.745666666666667,6.120333333333335,0.87,0.63,0.98,0.67,7.014333333333334,0.23066666666666677,6.783666666666667,4.325000000000001,3.5593333333333317,1.2523333333333317,1.0263333333333327,612
613,0.8803333333333333,7.897333333333333,3.0659999999999994,2.735,14.578666666666665,13.698333333333332,5.800999999999999,0.32,0.95,0.71,0.81,7.577666666666667,0.25,7.327666666666667,5.430333333333334,3.865333333333333,1.9559999999999986,1.1136666666666688,613
614,6.393333333333334,6.265666666666666,3.6436666666666664,0.0,16.302666666666667,9.909333333333333,3.6436666666666664,0.81,0.81,0.67,0.32,7.2026666666666666,0.23233333333333342,6.9703333333333335,4.696666666666669,3.8593333333333306,2.911999999999999,3.029333333333332,614
615,1.363,4.888999999999999,4.654,2.539333333333333,13.445333333333332,12.082333333333333,7.193333333333333,0.37,0.69,0.93,0.83,7.607666666666668,0.2633333333333333,7.344333333333334,5.6383333333333345,4.422333333333336,1.4260000000000002,0.8670000000000009,615
616,2.8666666666666667,3.991666666666667,3.277666666666666,2.1473333333333335,12.283333333333333,9.416666666666666,5.424999999999999,0.53,0.6,0.65,0.58,7.613666666666666,0.2699999999999999,7.343666666666667,5.801666666666666,5.038666666666664,3.2576666666666685,2.7526666666666673,616
617,6.237666666666667,7.504333333333334,0.701,2.415,16.858,10.620333333333335,3.116,0.81,0.98,0.34,0.68,7.0776666666666666,0.23133333333333345,6.846333333333333,4.472999999999999,3.501,2.9293333333333322,2.1003333333333347,617
618,0.9719999999999999,4.3183333333333325,1.7743333333333335,0.002333333333333333,7.066999999999999,6.095,1.7766666666666668,0.32,0.6,0.4,0.33,7.573666666666666,0.28700000000000003,7.286666666666666,6.366333333333334,5.976666666666668,5.7396666666666665,5.680666666666665,618
619,2.5289999999999995,6.910333333333333,3.015,2.0666666666666664,14.520999999999999,11.991999999999999,5.081666666666667,0.51,0.85,0.68,0.63,7.543333333333334,0.25,7.293333333333334,5.400333333333335,4.1773333333333325,2.6556666666666664,2.1663333333333306,619
620,2.1053333333333333,1.4740000000000002,1.6493333333333333,1.527,6.755666666666667,4.650333333333333,3.176333333333333,0.43,0.37,0.42,0.45,7.564666666666667,0.29433333333333334,7.270333333333333,6.388333333333333,6.147666666666665,5.4673333333333325,5.111000000000001,620
621,1.8296666666666668,7.896999999999999,1.432333333333333,3.6229999999999998,14.781999999999998,12.952333333333332,5.055333333333333,0.42,0.96,0.5,0.94,7.505666666666668,0.25,7.255666666666668,5.313666666666668,3.896333333333333,2.5023333333333344,0.9210000000000003,621
622,7.242666666666667,6.771333333333333,1.23,3.0333333333333328,18.27733333333333,11.034666666666666,4.263333333333333,0.88,0.93,0.49,0.97,6.813666666666667,0.2256666666666667,6.588,3.9203333333333337,2.9126666666666674,1.8689999999999993,0.6636666666666686,622
623,6.400999999999998,0.7376666666666666,4.706999999999999,2.9406666666666674,14.78633333333333,8.385333333333334,7.647666666666666,0.76,0.31,0.98,0.92,7.553333333333334,0.25,7.303333333333334,5.331333333333335,4.757333333333334,1.4306666666666645,0.6353333333333318,623
624,3.2239999999999998,4.507000000000001,3.616333333333333,2.942333333333332,14.289666666666665,11.065666666666665,6.5586666666666655,0.54,0.69,0.76,0.82,7.564666666666667,0.25,7.314666666666667,5.44466666666667,4.422666666666668,1.9533333333333331,1.003333333333333,624
625,8.472333333333335,4.2956666666666665,3.008666666666666,1.1146666666666667,16.891333333333336,8.418999999999999,4.123333333333333,0.98,0.7,0.65,0.46,7.076000000000001,0.23033333333333345,6.845666666666668,4.433333333333333,3.865000000000002,2.7350000000000008,2.6053333333333346,625
626,5.411,7.140000000000001,3.6746666666666665,1.0333333333333337,17.259,11.848,4.708,0.74,0.99,0.81,0.52,6.985333333333334,0.2300000000000001,6.755333333333334,4.309000000000001,3.1460000000000004,1.7206666666666677,1.678333333333332,626
627,1.751333333333333,4.922000000000001,2.01,0.9316666666666666,9.615,7.863666666666667,2.9416666666666664,0.4,0.65,0.47,0.39,7.594666666666666,0.28,7.314666666666666,6.136999999999999,5.554000000000001,4.934000000000002,4.806333333333333,627
628,6.425666666666666,5.27,3.756333333333333,2.2723333333333335,17.72433333333333,11.298666666666668,6.028666666666666,0.83,0.82,1.0,0.97,6.9286666666666665,0.2300000000000001,6.698666666666666,4.1546666666666665,3.114333333333332,0.9553333333333329,0.42299999999999827,628
629,4.744999999999999,6.889333333333332,3.6486666666666663,2.2039999999999997,17.487,12.741999999999997,5.852666666666666,0.69,0.99,0.93,0.99,6.972333333333333,0.2300000000000001,6.742333333333333,4.266,2.9296666666666673,0.9109999999999996,0.3980000000000006,629
630,2.630666666666667,4.173666666666666,1.2346666666666666,4.292333333333334,12.331333333333331,9.700666666666667,5.527,0.48,0.62,0.41,1.0,7.611999999999999,0.2699999999999999,7.342,5.795666666666666,4.989999999999998,3.309666666666667,1.1883333333333317,630
631,9.357999999999999,2.1173333333333333,1.677,0.9206666666666667,14.072999999999999,4.715,2.597666666666667,0.99,0.44,0.46,0.39,7.560333333333335,0.25133333333333335,7.309000000000002,5.389333333333335,5.244999999999999,4.761333333333332,4.603666666666667,631
632,8.991666666666667,0.6183333333333333,1.125,4.237000000000001,14.972000000000001,5.980333333333334,5.362000000000001,0.89,0.3,0.4,0.94,7.451,0.25,7.201,5.140999999999998,4.8803333333333345,3.2896666666666645,1.2130000000000019,632
633,1.2866666666666666,2.625333333333334,4.586333333333334,2.96,11.458333333333336,10.171666666666667,7.546333333333334,0.36,0.52,0.87,0.83,7.620666666666667,0.2699999999999999,7.350666666666667,5.9363333333333355,5.050666666666666,1.7819999999999991,0.9346666666666659,633
634,2.296666666666667,4.4383333333333335,4.187,0.8613333333333333,11.783333333333333,9.486666666666666,5.048333333333334,0.48,0.66,0.72,0.4,7.608333333333333,0.2699999999999999,7.338333333333334,5.869,5.0843333333333325,3.3796666666666684,3.480333333333331,634
635,3.063333333333333,1.4343333333333335,4.805666666666667,3.039,12.342333333333334,9.279,7.844666666666667,0.55,0.38,0.94,0.98,7.586666666666668,0.2699999999999999,7.316666666666668,5.773,5.034666666666668,1.5073333333333334,0.6686666666666685,635
636,2.9819999999999998,4.066999999999999,1.161,4.239333333333334,12.449333333333332,9.467333333333332,5.400333333333334,0.51,0.64,0.4,0.9,7.584333333333334,0.2699999999999999,7.314333333333335,5.754,4.969333333333335,3.3423333333333334,1.2543333333333333,636
637,9.378000000000002,1.1216666666666668,3.6980000000000004,0.0016666666666666668,14.199333333333335,4.821333333333334,3.699666666666667,0.99,0.35,0.65,0.31,7.551333333333335,0.25,7.301333333333335,5.370333333333334,5.216333333333334,4.2023333333333355,4.329666666666668,637
638,7.902333333333333,5.888666666666666,3.9113333333333324,0.6203333333333333,18.322666666666667,10.42033333333333,4.531666666666665,0.97,0.86,0.83,0.46,6.801333333333333,0.22199999999999995,6.5793333333333335,3.880666666666664,3.0000000000000004,1.6179999999999977,1.6990000000000003,638
639,8.701333333333334,1.1676666666666666,4.779,1.8820000000000003,16.53,7.828666666666667,6.6610000000000005,0.98,0.37,0.93,0.68,7.1966666666666645,0.23033333333333345,6.966333333333331,4.6270000000000024,4.160333333333334,1.4879999999999987,1.2846666666666646,639
640,1.71,4.686666666666667,3.7036666666666673,3.119666666666666,13.22,11.51,6.823333333333333,0.4,0.7,0.77,0.88,7.613666666666668,0.2636666666666666,7.350000000000001,5.681000000000001,4.569,1.931333333333333,0.9106666666666667,640
641,3.4716666666666667,7.201666666666666,4.0089999999999995,1.848,16.53033333333333,13.058666666666666,5.856999999999999,0.61,1.0,0.91,0.72,7.140333333333332,0.2320000000000001,6.908333333333331,4.622333333333333,3.2090000000000023,1.1389999999999993,0.8343333333333351,641
642,5.114000000000001,6.141,1.251333333333333,2.042333333333333,14.548666666666668,9.434666666666667,3.293666666666666,0.7,0.77,0.4,0.54,7.575333333333334,0.25,7.325333333333334,5.401000000000002,4.629999999999999,3.953000000000002,3.364666666666666,642
643,5.1803333333333335,1.8163333333333331,5.808666666666668,0.828333333333333,13.633666666666667,8.453333333333335,6.637000000000001,0.7,0.42,0.99,0.42,7.583,0.2576666666666666,7.325333333333334,5.5553333333333335,4.949999999999999,2.1223333333333354,2.4599999999999964,643
644,8.646333333333335,1.8843333333333336,1.3820000000000001,3.9123333333333337,15.825000000000003,7.178666666666667,5.294333333333334,0.91,0.47,0.45,0.94,7.292333333333333,0.2426666666666667,7.049666666666666,4.841666666666667,4.4479999999999995,2.865,1.0633333333333361,644
645,1.4176666666666666,5.075,3.1820000000000004,0.8703333333333332,10.545,9.127333333333334,4.052333333333333,0.37,0.7,0.63,0.39,7.628333333333334,0.2773333333333333,7.351000000000001,6.055333333333332,5.303333333333335,4.197666666666666,4.167333333333335,645
646,7.749,6.6709999999999985,3.240666666666667,0.9773333333333334,18.637999999999998,10.889,4.218,0.93,0.97,0.79,0.52,6.759333333333332,0.22233333333333333,6.536999999999999,3.7756666666666665,2.796333333333334,1.6170000000000018,1.5513333333333343,646
647,8.667333333333335,2.5669999999999993,1.7383333333333328,3.512000000000001,16.48466666666667,7.817333333333332,5.250333333333334,0.99,0.51,0.52,0.88,7.1800000000000015,0.2300000000000001,6.950000000000001,4.623000000000001,4.1493333333333355,2.5863333333333323,1.1113333333333353,647
648,1.5290000000000001,5.735666666666666,2.3193333333333332,3.5600000000000005,13.144,11.615,5.879333333333333,0.38,0.78,0.61,0.87,7.613000000000001,0.2673333333333333,7.345666666666668,5.690333333333335,4.551333333333334,2.633333333333333,1.1570000000000018,648
649,4.643333333333333,1.2846666666666668,5.123666666666667,0.003,11.054666666666666,6.411333333333333,5.126666666666667,0.65,0.36,0.75,0.36,7.609333333333334,0.27199999999999996,7.3373333333333335,5.95166666666667,5.585333333333334,3.799333333333333,3.9996666666666667,649
650,1.018,4.3580000000000005,5.0969999999999995,1.939,12.411999999999999,11.394,7.036,0.33,0.67,0.95,0.67,7.564000000000001,0.2699999999999999,7.294000000000001,5.75,4.652333333333335,1.6916666666666673,1.5059999999999993,650
651,2.3176666666666663,7.492,3.0113333333333334,2.775666666666666,15.596666666666666,13.279,5.786999999999999,0.5,0.94,0.74,0.89,7.330666666666668,0.25,7.080666666666668,4.9943333333333335,3.524333333333334,1.6016666666666675,0.7153333333333363,651
652,7.272333333333335,1.1776666666666664,3.652,2.8783333333333325,14.980333333333332,7.707999999999998,6.530333333333333,0.83,0.36,0.74,0.76,7.479000000000001,0.25,7.229000000000001,5.205333333333334,4.729666666666667,2.2776666666666663,1.4066666666666672,652
653,4.989666666666667,4.619000000000001,1.0470000000000002,3.322333333333333,13.978000000000002,8.988333333333333,4.3693333333333335,0.66,0.68,0.38,0.72,7.5923333333333325,0.2533333333333333,7.3389999999999995,5.508,4.813999999999999,3.706333333333335,2.3443333333333367,653
654,2.844666666666667,6.772999999999999,2.2479999999999998,0.6046666666666667,12.47033333333333,9.625666666666666,2.8526666666666665,0.5,0.82,0.54,0.35,7.619000000000001,0.2699999999999999,7.349000000000001,5.779999999999999,4.942666666666668,4.399333333333335,4.372333333333334,654
655,4.3180000000000005,8.286333333333333,1.4143333333333332,0.8159999999999997,14.834666666666665,10.516666666666666,2.230333333333333,0.65,0.96,0.42,0.42,7.506333333333332,0.25,7.256333333333332,5.284333333333336,4.299333333333335,4.001333333333331,3.870333333333334,655
656,4.61,5.373666666666666,2.7000000000000006,3.1819999999999995,15.865666666666666,11.255666666666666,5.882,0.68,0.76,0.7,0.97,7.2940000000000005,0.24800000000000003,7.046,4.898,3.8540000000000005,1.8936666666666655,0.721000000000001,656
657,7.731999999999999,6.855999999999999,0.9796666666666665,0.9616666666666668,16.52933333333333,8.797333333333333,1.9413333333333331,0.87,0.86,0.37,0.41,7.1850000000000005,0.2320000000000001,6.953,4.631000000000001,3.966666666666667,3.7369999999999983,3.5393333333333348,657
658,1.2730000000000001,7.493999999999998,1.076,3.960333333333333,13.803333333333331,12.530333333333331,5.036333333333333,0.36,0.88,0.43,0.99,7.598666666666666,0.25,7.348666666666666,5.578666666666668,4.249333333333333,2.8796666666666684,1.030666666666666,658
659,1.2803333333333333,8.039666666666667,1.0576666666666668,3.85,14.227666666666666,12.947333333333333,4.907666666666667,0.36,0.93,0.42,1.0,7.578333333333335,0.25,7.328333333333335,5.488333333333334,4.066666666666667,2.7626666666666653,0.9873333333333347,659
660,2.9073333333333338,5.604333333333333,1.126,4.042666666666667,13.680333333333333,10.773,5.168666666666667,0.54,0.74,0.41,0.89,7.604333333333332,0.2563333333333333,7.347999999999999,5.5843333333333325,4.596333333333335,3.124333333333331,1.1983333333333324,660
661,3.0739999999999994,1.1463333333333332,2.563999999999999,3.1079999999999997,9.892333333333331,6.818333333333332,5.671999999999999,0.54,0.35,0.59,0.68,7.6193333333333335,0.28,7.339333333333333,6.118,5.686999999999999,3.838333333333334,2.691666666666666,661
662,6.095000000000001,5.477666666666666,3.128333333333333,2.0816666666666666,16.782666666666668,10.687666666666665,5.209999999999999,0.8,0.81,0.75,0.67,7.090666666666666,0.23266666666666677,6.857999999999999,4.498333333333333,3.547999999999998,1.9109999999999978,1.4043333333333328,662
663,8.890333333333333,2.313666666666666,1.063666666666667,3.6206666666666663,15.888333333333332,6.997999999999999,4.684333333333333,0.93,0.48,0.39,0.83,7.3146666666666675,0.245,7.069666666666667,4.857666666666668,4.485333333333335,3.2293333333333325,1.640666666666668,663
664,6.9559999999999995,6.017666666666668,3.135333333333333,2.2656666666666667,18.374666666666666,11.418666666666667,5.401,0.84,0.88,0.84,0.91,6.792333333333334,0.22433333333333336,6.5680000000000005,3.8779999999999997,2.809333333333335,1.0746666666666664,0.47733333333333405,664
665,6.771000000000002,6.478999999999999,3.087333333333333,2.1656666666666666,18.503,11.732,5.253,0.83,0.93,0.81,0.84,6.742333333333332,0.22033333333333333,6.5219999999999985,3.816999999999999,2.691666666666665,1.0666666666666682,0.5183333333333335,665
666,1.57,7.230999999999999,2.259,3.1983333333333333,14.258333333333333,12.688333333333333,5.457333333333333,0.39,0.84,0.58,0.8,7.584666666666667,0.25,7.334666666666667,5.495000000000001,4.1469999999999985,2.5043333333333315,1.2946666666666644,666
667,1.8123333333333336,7.523333333333332,4.661666666666667,1.313,15.310333333333332,13.498,5.974666666666667,0.45,0.92,0.92,0.55,7.442333333333332,0.25,7.192333333333332,5.160333333333334,3.644999999999998,1.4543333333333335,1.444333333333332,667
668,5.403333333333334,7.343333333333335,4.188333333333334,0.0,16.935000000000002,11.53166666666667,4.188333333333334,0.76,0.98,0.77,0.33,7.070666666666667,0.23033333333333345,6.840333333333334,4.4673333333333325,3.344,2.140000000000003,2.316000000000001,668
669,2.4636666666666676,5.375999999999999,5.0743333333333345,1.4893333333333334,14.403333333333334,11.939666666666666,6.563666666666668,0.47,0.74,1.0,0.59,7.5836666666666686,0.25,7.3336666666666686,5.463,4.272000000000002,1.6469999999999994,1.6420000000000003,669
670,4.317666666666667,7.340999999999998,3.342999999999999,1.496333333333333,16.497999999999998,12.18033333333333,4.839333333333332,0.67,0.94,0.74,0.58,7.153333333333334,0.23166666666666677,6.921666666666668,4.639000000000001,3.3913333333333324,1.9373333333333322,1.7003333333333313,670
671,2.1723333333333334,5.511333333333334,4.0293333333333345,2.747,14.46,12.287666666666668,6.776333333333334,0.45,0.75,0.85,0.86,7.579333333333335,0.25,7.329333333333335,5.446333333333333,4.193999999999999,1.5759999999999996,0.8193333333333364,671
672,6.378000000000001,3.6270000000000002,1.4336666666666664,0.8539999999999999,12.292666666666666,5.914666666666666,2.2876666666666665,0.77,0.57,0.4,0.38,7.613666666666668,0.2699999999999999,7.343666666666668,5.765,5.446999999999999,5.068333333333335,4.925333333333333,672
673,1.2596666666666667,5.243333333333334,1.362666666666667,0.7586666666666668,8.624333333333334,7.364666666666667,2.1213333333333337,0.35,0.7,0.39,0.36,7.590999999999999,0.28,7.310999999999999,6.237333333333334,5.7,5.386999999999999,5.262999999999998,673
674,7.368666666666666,7.007000000000001,2.646333333333333,0.9696666666666669,17.991666666666667,10.623000000000001,3.616,0.88,0.95,0.67,0.49,6.871666666666667,0.23000000000000007,6.641666666666667,4.031333333333335,3.089666666666665,2.2473333333333314,2.1293333333333315,674
675,1.2633333333333332,1.8193333333333332,5.304333333333335,0.7060000000000001,9.093,7.829666666666669,6.010333333333335,0.35,0.41,0.82,0.38,7.603,0.28,7.3229999999999995,6.201666666666668,5.641,3.2899999999999996,3.5780000000000025,675
676,4.364333333333334,1.6143333333333334,1.3139999999999998,2.5243333333333333,9.817,5.4526666666666666,3.838333333333333,0.63,0.39,0.39,0.6,7.581666666666666,0.28,7.301666666666666,6.074333333333332,5.802333333333332,4.888333333333334,4.048666666666664,676
677,8.224666666666666,2.7086666666666672,2.984,2.335,16.252333333333333,8.027666666666669,5.319,0.89,0.56,0.69,0.69,7.209666666666666,0.24366666666666667,6.965999999999999,4.693000000000003,4.183666666666667,2.48,1.8439999999999985,677
678,7.542333333333334,3.683666666666667,4.052666666666667,1.4229999999999998,16.701666666666668,9.159333333333334,5.475666666666667,0.84,0.65,0.82,0.54,7.099666666666666,0.23066666666666674,6.868999999999999,4.508333333333335,3.8360000000000016,1.9516666666666667,1.8196666666666665,678
679,2.513333333333333,7.1676666666666655,0.6869999999999998,1.9163333333333334,12.284333333333333,9.770999999999999,2.6033333333333335,0.47,0.84,0.32,0.51,7.611333333333333,0.2699999999999999,7.341333333333333,5.801666666666666,4.944333333333335,4.546000000000002,3.983333333333331,679
680,4.935999999999999,2.9483333333333346,3.2060000000000013,1.9699999999999993,13.060333333333334,8.124333333333334,5.176,0.68,0.52,0.66,0.58,7.578666666666669,0.2696666666666666,7.309000000000002,5.640000000000001,5.076333333333332,3.4523333333333364,3.0153333333333308,680
681,6.297666666666666,2.738666666666667,3.0859999999999994,3.1640000000000006,15.286333333333335,8.988666666666667,6.25,0.79,0.55,0.72,0.86,7.394666666666666,0.25,7.144666666666666,5.0836666666666686,4.419333333333334,2.1893333333333342,1.0593333333333295,681
682,5.483,4.844,4.532,1.5773333333333333,16.436333333333334,10.953333333333335,6.109333333333334,0.73,0.76,0.93,0.61,7.165333333333334,0.23133333333333345,6.934,4.653333333333334,3.658333333333334,1.3633333333333342,1.2373333333333347,682
683,1.8013333333333335,5.677333333333333,2.7099999999999995,0.001,10.189666666666666,8.388333333333332,2.7109999999999994,0.4,0.71,0.5,0.32,7.616333333333334,0.28,7.336333333333334,6.087666666666665,5.423333333333332,4.911,4.923666666666666,683
684,1.7879999999999998,3.252,1.2046666666666666,2.8423333333333334,9.087,7.2989999999999995,4.047,0.42,0.53,0.38,0.64,7.569,0.28,7.289,6.165666666666666,5.664666666666665,4.715666666666666,3.6806666666666668,684
685,3.685000000000001,2.0769999999999995,2.0469999999999997,0.8260000000000001,8.635,4.949999999999999,2.8729999999999998,0.58,0.43,0.49,0.37,7.583333333333335,0.28,7.303333333333335,6.217000000000001,5.977000000000002,5.387333333333333,5.292666666666667,685
686,3.6290000000000004,1.9659999999999997,3.197333333333334,3.0593333333333335,11.851666666666668,8.222666666666667,6.256666666666668,0.59,0.46,0.68,0.76,7.546666666666667,0.2699999999999999,7.276666666666667,5.797,5.207333333333331,2.9593333333333343,1.9210000000000012,686
687,1.5799999999999998,2.1373333333333333,2.365,0.8263333333333336,6.908666666666667,5.328666666666667,3.1913333333333336,0.38,0.46,0.5,0.37,7.574666666666666,0.2866666666666667,7.287999999999999,6.377666666666668,6.087666666666665,5.350333333333335,5.2780000000000005,687
688,7.853000000000001,1.1266666666666667,0.7643333333333334,3.005333333333334,12.749333333333334,4.8963333333333345,3.7696666666666676,0.84,0.35,0.33,0.66,7.552666666666668,0.2699999999999999,7.282666666666668,5.626333333333334,5.437333333333334,4.606,3.45,688
689,1.5659999999999998,1.1213333333333333,3.3163333333333336,3.870666666666666,9.874333333333333,8.308333333333334,7.186999999999999,0.38,0.37,0.71,0.98,7.596666666666667,0.28,7.316666666666666,6.107999999999997,5.491333333333334,2.632666666666667,1.0043333333333333,689
690,4.366333333333333,0.801666666666667,4.9159999999999995,2.767000000000001,12.851,8.484666666666667,7.683,0.64,0.32,0.92,0.81,7.549,0.2699999999999999,7.279000000000001,5.647,5.03933333333333,1.613666666666668,0.9433333333333316,690
691,4.718,0.7516666666666667,3.6826666666666665,3.1223333333333327,12.274666666666665,7.556666666666666,6.805,0.66,0.31,0.72,0.77,7.572,0.2699999999999999,7.3020000000000005,5.748999999999999,5.259333333333335,2.6136666666666653,1.5696666666666692,691
692,1.0693333333333332,0.8266666666666672,2.638,2.1206666666666667,6.654666666666667,5.585333333333334,4.758666666666667,0.33,0.33,0.55,0.53,7.563999999999999,0.28800000000000003,7.275999999999999,6.3919999999999995,6.073666666666668,4.6690000000000005,4.120999999999999,692
693,3.9809999999999994,0.8623333333333334,3.325333333333333,2.551333333333333,10.719999999999999,6.739,5.876666666666666,0.61,0.35,0.67,0.65,7.546000000000001,0.2796666666666667,7.266333333333335,5.939666666666667,5.529333333333334,3.486333333333334,2.780000000000003,693
694,3.5963333333333334,7.611000000000001,2.6716666666666673,2.0029999999999997,15.882000000000001,12.285666666666668,4.674666666666667,0.61,0.95,0.65,0.63,7.293333333333332,0.25,7.043333333333332,4.896333333333334,3.620333333333335,2.311333333333335,1.803666666666667,694
695,4.287666666666667,4.048,3.83,2.928666666666667,15.094333333333335,10.806666666666667,6.758666666666667,0.65,0.63,0.83,0.9,7.465333333333334,0.25,7.215333333333334,5.214666666666665,4.243666666666664,1.615666666666666,0.7309999999999999,695
696,6.028000000000001,5.729333333333332,3.6296666666666666,0.7996666666666667,16.186666666666667,10.158666666666665,4.429333333333333,0.79,0.81,0.72,0.41,7.223666666666667,0.2383333333333334,6.985333333333334,4.757000000000002,3.8796666666666675,2.5776666666666674,2.618333333333335,696
697,8.993666666666666,1.6653333333333327,2.2263333333333337,2.591666666666667,15.476999999999999,6.483333333333333,4.8180000000000005,0.95,0.41,0.55,0.67,7.394666666666665,0.25,7.144666666666665,5.004666666666666,4.691666666666666,3.3123333333333327,2.4859999999999993,697
698,7.875666666666666,6.705333333333333,1.7473333333333334,1.989333333333333,18.317666666666668,10.441999999999998,3.7366666666666664,0.94,0.91,0.56,0.65,6.808333333333334,0.22466666666666668,6.583666666666667,3.8963333333333328,2.991000000000002,2.1376666666666666,1.5729999999999986,698
699,3.4626666666666663,4.785333333333333,4.857666666666668,1.846,14.951666666666668,11.489,6.703666666666668,0.56,0.69,1.0,0.64,7.517000000000001,0.25,7.267000000000001,5.292666666666667,4.204333333333331,1.5246666666666666,1.3476666666666652,699
700,8.522,1.654,2.8986666666666667,3.2296666666666667,16.304333333333332,7.782333333333334,6.128333333333334,0.91,0.42,0.68,0.9,7.218333333333333,0.2320000000000001,6.986333333333333,4.688333333333334,4.214666666666667,2.069333333333332,0.8709999999999996,700
701,8.426,1.5966666666666667,4.243999999999999,2.5673333333333335,16.834,8.408,6.811333333333332,0.92,0.42,0.94,0.91,7.0873333333333335,0.23066666666666677,6.8566666666666665,4.466333333333332,3.91333333333333,1.206333333333335,0.5773333333333364,701
702,7.9403333333333315,5.5023333333333335,2.4490000000000003,2.4056666666666673,18.29733333333333,10.357000000000001,4.854666666666668,0.98,0.84,0.67,0.78,6.799333333333334,0.22366666666666665,6.575666666666668,3.897333333333332,3.0216666666666687,1.6216666666666657,0.8953333333333342,702
703,1.3923333333333334,6.500333333333333,2.0276666666666667,3.010666666666667,12.931,11.538666666666666,5.038333333333334,0.37,0.79,0.53,0.71,7.611999999999999,0.2699999999999999,7.342,5.7253333333333325,4.586666666666668,3.1516666666666646,2.0629999999999997,703
704,4.087666666666666,1.7216666666666667,0.6736666666666667,2.6229999999999993,9.105999999999998,5.018333333333333,3.296666666666666,0.61,0.4,0.31,0.57,7.593999999999999,0.28,7.313999999999999,6.1803333333333335,5.928666666666668,5.246,4.318666666666665,704
705,1.7213333333333334,7.725,2.8990000000000005,2.6870000000000003,15.032333333333334,13.311,5.586,0.41,0.94,0.72,0.81,7.447333333333334,0.25,7.197333333333334,5.214333333333332,3.732666666666668,1.9446666666666679,1.1126666666666685,705
706,2.974666666666666,6.811999999999999,2.6573333333333338,1.365,13.809,10.834333333333333,4.022333333333334,0.55,0.81,0.58,0.47,7.574333333333334,0.25466666666666665,7.3196666666666665,5.541666666666667,4.513666666666667,3.4923333333333346,3.259666666666668,706
707,2.893666666666667,2.9120000000000004,2.196333333333334,1.533333333333333,9.535333333333334,6.6416666666666675,3.7296666666666667,0.5,0.5,0.49,0.46,7.609999999999999,0.28,7.329999999999999,6.152666666666666,5.733666666666669,4.816000000000001,4.487333333333332,707
708,3.5736666666666657,1.2103333333333335,4.865333333333333,2.9183333333333343,12.567666666666666,8.994000000000002,7.783666666666667,0.59,0.36,0.93,0.88,7.564333333333334,0.2699999999999999,7.294333333333334,5.715666666666665,5.028666666666666,1.5546666666666669,0.8103333333333333,708
709,8.059000000000001,2.3426666666666662,4.491666666666666,1.9570000000000003,16.850333333333335,8.791333333333332,6.448666666666666,0.89,0.53,0.98,0.7,7.089666666666667,0.23033333333333345,6.859333333333334,4.468,3.8500000000000023,1.3223333333333356,1.0406666666666666,709
710,7.477999999999999,6.204999999999999,4.744666666666666,0.0,18.427666666666664,10.949666666666666,4.744666666666666,0.87,0.89,0.99,0.33,6.793333333333334,0.22400000000000006,6.569333333333334,3.8680000000000003,2.8866666666666667,1.331333333333332,1.6016666666666661,710
711,8.052333333333333,3.292,5.559333333333333,0.0,16.903666666666666,8.851333333333333,5.559333333333333,0.87,0.59,0.96,0.34,7.103666666666666,0.23033333333333345,6.873333333333333,4.476333333333332,3.8496666666666677,1.7623333333333346,2.1376666666666675,711
712,1.9866666666666668,3.9836666666666667,5.398333333333334,0.0003333333333333333,11.369000000000002,9.382333333333335,5.398666666666668,0.42,0.63,0.78,0.36,7.611333333333334,0.2699999999999999,7.341333333333335,5.9380000000000015,5.171666666666667,3.2003333333333344,3.523000000000001,712
713,2.651666666666667,4.016,4.787666666666667,0.0,11.455333333333336,8.803666666666668,4.787666666666667,0.51,0.63,0.72,0.36,7.614666666666667,0.2699999999999999,7.344666666666668,5.922666666666668,5.228666666666667,3.6543333333333328,3.886,713
714,8.838333333333333,4.097333333333333,0.7696666666666668,2.126666666666667,15.832,6.993666666666667,2.8963333333333336,0.94,0.66,0.34,0.59,7.283333333333333,0.24633333333333335,7.037,4.827666666666667,4.4336666666666655,3.9123333333333328,3.2570000000000006,714
715,4.570666666666666,7.215333333333333,1.3359999999999999,3.377666666666666,16.499666666666663,11.928999999999998,4.713666666666666,0.66,0.91,0.5,0.95,7.1403333333333325,0.23033333333333345,6.909999999999999,4.626,3.4309999999999996,2.1986666666666665,0.8039999999999994,715
716,5.557333333333334,2.192,1.841,1.6446666666666665,11.235,5.677666666666667,3.4856666666666665,0.71,0.44,0.45,0.47,7.617666666666667,0.2716666666666667,7.346,5.933666666666667,5.628333333333336,4.8533333333333335,4.459,716
717,4.978666666666667,5.328666666666667,5.031000000000001,0.7129999999999999,16.051333333333336,11.072666666666667,5.744000000000001,0.7,0.79,0.97,0.42,7.237333333333334,0.24933333333333335,6.988,4.808666666666665,3.7896666666666645,1.6366666666666676,1.8819999999999988,717
718,5.259666666666666,7.355999999999999,1.7160000000000002,2.4790000000000005,16.810666666666666,11.551,4.195,0.75,0.97,0.53,0.73,7.0806666666666676,0.2300000000000001,6.850666666666667,4.498666666666668,3.378666666666667,2.3583333333333347,1.5539999999999994,718
719,7.347999999999999,6.171000000000001,3.3406666666666665,2.0683333333333334,18.927999999999997,11.58,5.409,0.9,0.88,0.91,0.98,6.682333333333332,0.21999999999999995,6.462333333333333,3.6583333333333345,2.5696666666666665,0.8300000000000001,0.3550000000000013,719
720,6.515666666666666,4.434666666666668,0.8913333333333332,3.2553333333333336,15.097000000000001,8.581333333333333,4.1466666666666665,0.77,0.65,0.36,0.72,7.443333333333333,0.25,7.193333333333333,5.167999999999999,4.5486666666666675,3.563333333333335,2.256999999999997,720
721,1.0316666666666667,7.1499999999999995,0.8136666666666668,1.6783333333333337,10.673666666666666,9.642,2.4920000000000004,0.33,0.83,0.33,0.48,7.621666666666668,0.2773333333333333,7.344333333333335,6.039999999999998,5.184666666666669,4.8186666666666635,4.359999999999998,721
722,0.8056666666666662,3.323,1.8733333333333335,1.1856666666666664,7.187666666666665,6.382,3.059,0.3,0.53,0.47,0.41,7.5886666666666684,0.2836666666666667,7.3050000000000015,6.376000000000001,5.962333333333335,5.349,5.121666666666666,722
723,3.3086666666666664,4.552333333333333,3.554333333333333,1.5956666666666666,13.011,9.702333333333332,5.1499999999999995,0.57,0.68,0.7,0.54,7.563999999999999,0.2699999999999999,7.294,5.650666666666666,4.830666666666666,3.206333333333332,2.963666666666666,723
724,7.667333333333333,6.482333333333335,2.2063333333333333,2.5409999999999995,18.897000000000002,11.229666666666667,4.747333333333333,1.0,0.99,0.68,0.99,6.690999999999998,0.22033333333333333,6.470666666666665,3.664333333333333,2.6340000000000003,1.313333333333334,0.49499999999999833,724
725,8.158,7.355666666666667,2.2716666666666665,0.015333333333333336,17.800666666666668,9.642666666666665,2.287,1.0,1.0,0.5,0.36,6.917333333333332,0.23066666666666677,6.686666666666665,4.118666666666666,3.338666666666666,2.995333333333334,2.948333333333332,725
726,1.451,5.471333333333334,2.284,0.6469999999999998,9.853333333333333,8.402333333333333,2.9309999999999996,0.37,0.69,0.5,0.35,7.605666666666666,0.28,7.325666666666666,6.113999999999997,5.465,4.8820000000000014,4.843999999999999,726
727,8.461,2.2736666666666663,2.732,3.1099999999999994,16.576666666666664,8.115666666666666,5.842,0.92,0.49,0.69,0.88,7.111999999999999,0.23366666666666672,6.878333333333332,4.527333333333333,4.009666666666666,2.049333333333335,0.9123333333333337,727
728,4.398666666666667,7.364000000000002,2.22,2.304,16.28666666666667,11.888000000000002,4.524,0.64,0.92,0.59,0.67,7.179333333333333,0.23533333333333342,6.944,4.706000000000002,3.5093333333333327,2.3103333333333333,1.6349999999999993,728
729,1.0176666666666667,5.767333333333334,3.9163333333333346,2.7043333333333335,13.405666666666669,12.388000000000002,6.6206666666666685,0.33,0.76,0.82,0.81,7.605999999999999,0.25766666666666665,7.348333333333333,5.648000000000001,4.363000000000003,1.8406666666666682,1.1070000000000002,729
730,6.753333333333335,2.326666666666666,4.274,2.6800000000000006,16.034000000000002,9.280666666666667,6.954000000000001,0.82,0.49,0.92,0.96,7.236333333333333,0.23800000000000007,6.998333333333332,4.775999999999998,4.078,1.251333333333335,0.5496666666666661,730
731,8.572666666666667,1.1566666666666663,4.215333333333333,2.653333333333334,16.598,8.025333333333332,6.868666666666667,0.98,0.37,0.88,0.89,7.108333333333333,0.23033333333333345,6.878,4.525333333333335,4.025333333333333,1.2636666666666638,0.5893333333333368,731
732,6.473666666666667,7.213333333333333,0.5893333333333334,1.1609999999999998,15.437333333333335,8.963666666666667,1.7503333333333333,0.77,0.86,0.31,0.43,7.376,0.25,7.126,5.038,4.3216666666666645,4.145333333333332,3.8756666666666666,732
733,8.613000000000001,6.9689999999999985,0.9400000000000001,0.0,16.522000000000002,7.908999999999999,0.9400000000000001,0.97,0.85,0.3,0.33,7.134,0.23300000000000007,6.901000000000001,4.570666666666667,4.035666666666666,3.998000000000002,3.927999999999998,733
734,4.7716666666666665,6.856,3.732333333333334,2.0826666666666664,17.442666666666668,12.671000000000001,5.815,0.69,0.96,0.98,0.86,6.963333333333335,0.23066666666666677,6.732666666666668,4.2636666666666665,2.944000000000001,0.9470000000000001,0.5079999999999991,734
735,5.475666666666665,2.682666666666667,2.4923333333333333,3.311666666666666,13.96233333333333,8.486666666666666,5.803999999999999,0.7,0.5,0.58,0.77,7.5903333333333345,0.25,7.3403333333333345,5.511333333333334,4.911000000000003,3.0183333333333326,1.7486666666666677,735
736,5.141333333333334,6.8870000000000005,2.596333333333333,1.0740000000000003,15.698666666666666,10.557333333333334,3.6703333333333332,0.69,0.86,0.62,0.44,7.311333333333335,0.24933333333333335,7.062000000000001,4.933,3.967333333333332,3.0976666666666683,2.9513333333333343,736
737,1.5446666666666666,5.749,0.6340000000000002,3.6570000000000005,11.584666666666667,10.040000000000001,4.291,0.38,0.73,0.32,0.78,7.609,0.2699999999999999,7.339,5.918000000000001,5.018333333333334,3.9890000000000017,2.376666666666665,737
738,5.848666666666668,1.6683333333333334,1.0670000000000002,1.6976666666666669,10.281666666666668,4.433000000000001,2.764666666666667,0.73,0.39,0.39,0.47,7.604666666666665,0.2796666666666667,7.324999999999998,6.0303333333333295,5.853666666666666,5.345333333333334,4.888666666666665,738
739,6.814000000000002,2.007,3.294333333333334,2.7066666666666666,14.822000000000003,8.008000000000001,6.001,0.81,0.47,0.71,0.73,7.491000000000001,0.25,7.241000000000001,5.254,4.724333333333334,2.6300000000000003,1.8249999999999975,739
740,4.390666666666666,0.8443333333333334,3.7426666666666666,3.5533333333333337,12.530999999999999,8.140333333333334,7.296,0.61,0.32,0.78,0.95,7.607,0.2699999999999999,7.337000000000001,5.755333333333334,5.188333333333334,2.2029999999999994,0.8813333333333313,740
741,8.535666666666666,2.102333333333333,2.736,3.227666666666667,16.601666666666667,8.065999999999999,5.963666666666667,0.95,0.5,0.67,0.91,7.125000000000001,0.23066666666666674,6.894333333333334,4.5360000000000005,4.027333333333335,1.990000000000001,0.770999999999999,741
742,2.894666666666666,4.909999999999999,5.002,1.685666666666667,14.492333333333331,11.597666666666665,6.687666666666667,0.51,0.73,0.96,0.6,7.580000000000001,0.25,7.330000000000001,5.437666666666666,4.315999999999999,1.615000000000002,1.5213333333333345,742
743,1.1286666666666665,4.075333333333332,4.0183333333333335,2.196,11.418333333333331,10.289666666666665,6.214333333333334,0.34,0.61,0.74,0.64,7.613,0.2699999999999999,7.343000000000001,5.9346666666666685,5.017999999999999,2.7236666666666656,2.274,743
744,3.4650000000000003,3.9693333333333336,4.667,2.413,14.514333333333333,11.049333333333333,7.08,0.59,0.65,0.98,0.8,7.528333333333333,0.25,7.278333333333333,5.378333333333334,4.3596666666666675,1.424999999999999,0.9526666666666666,744
745,3.2303333333333337,1.1486666666666667,2.6286666666666667,3.977,10.984666666666667,7.754333333333333,6.605666666666666,0.53,0.35,0.6,0.9,7.613333333333333,0.272,7.341333333333333,5.983333333333334,5.445333333333335,3.0306666666666646,1.2619999999999987,745
746,5.098666666666668,4.671,4.945666666666666,1.1129999999999998,15.828333333333335,10.729666666666667,6.0586666666666655,0.72,0.73,0.96,0.5,7.282666666666667,0.24966666666666668,7.033,4.881666666666669,3.9193333333333342,1.5909999999999993,1.6966666666666663,746
747,3.8009999999999997,5.468666666666667,2.181,2.098333333333333,13.549,9.748,4.279333333333334,0.58,0.75,0.53,0.59,7.605666666666665,0.264,7.341666666666665,5.602,4.769333333333332,3.670333333333335,3.0953333333333344,747
748,5.271333333333333,3.647333333333334,5.275333333333334,0.9770000000000001,15.171000000000001,9.899666666666668,6.252333333333334,0.72,0.6,0.92,0.46,7.433333333333332,0.25,7.183333333333332,5.151333333333332,4.327,1.838666666666665,2.0403333333333364,748
749,2.107,6.003666666666667,5.374333333333332,0.7226666666666667,14.207666666666666,12.100666666666665,6.096999999999999,0.44,0.81,0.94,0.41,7.5729999999999995,0.25,7.3229999999999995,5.481666666666665,4.252000000000001,1.8596666666666666,2.154666666666666,749
750,2.859333333333333,5.676999999999999,2.5276666666666667,3.4823333333333335,14.546333333333331,11.686999999999998,6.01,0.54,0.76,0.63,0.97,7.550666666666668,0.25,7.300666666666668,5.3930000000000025,4.248999999999999,2.2353333333333314,0.8403333333333336,750
751,2.6159999999999997,3.160666666666667,3.452666666666667,2.5756666666666663,11.805000000000001,9.189,6.028333333333333,0.48,0.54,0.7,0.65,7.606999999999999,0.2699999999999999,7.337,5.869999999999999,5.131999999999998,3.0150000000000006,2.293,751
752,2.4946666666666664,7.294666666666668,4.901,0.0,14.690333333333335,12.195666666666668,4.901,0.5,0.88,0.82,0.33,7.517,0.25,7.267,5.333,4.065999999999999,2.4510000000000027,2.723666666666667,752
753,1.7726666666666668,7.973666666666665,1.0113333333333334,3.5823333333333336,14.34,12.56733333333333,4.5936666666666675,0.41,0.92,0.39,0.85,7.542333333333333,0.25,7.292333333333333,5.4346666666666685,4.08033333333333,2.929333333333334,1.3869999999999987,753
754,2.713,7.929000000000001,3.1493333333333333,1.216666666666667,15.008000000000001,12.295000000000002,4.3660000000000005,0.53,0.97,0.69,0.47,7.4540000000000015,0.25,7.2040000000000015,5.216333333333331,3.919333333333334,2.728000000000002,2.5883333333333325,754
755,7.7410000000000005,6.533666666666666,1.738333333333333,2.7206666666666672,18.733666666666664,10.992666666666665,4.4590000000000005,0.93,0.9,0.58,0.91,6.731666666666667,0.22166666666666665,6.510000000000001,3.745000000000001,2.7513333333333345,1.587000000000001,0.6349999999999989,755
756,7.479666666666666,5.809000000000001,1.1283333333333336,3.234333333333333,17.651333333333334,10.171666666666667,4.362666666666667,0.85,0.81,0.43,0.85,6.961666666666669,0.2300000000000001,6.731666666666668,4.202666666666667,3.3420000000000023,2.2616666666666685,0.9663333333333366,756
757,5.207333333333333,6.848000000000002,2.6743333333333346,0.002333333333333333,14.732000000000001,9.524666666666668,2.676666666666668,0.68,0.81,0.57,0.3,7.553333333333333,0.25,7.303333333333333,5.358333333333334,4.5596666666666685,4.058333333333335,4.1143333333333345,757
758,3.0476666666666667,2.7503333333333333,0.6909999999999997,3.502333333333333,9.991333333333333,6.943666666666666,4.1933333333333325,0.51,0.49,0.32,0.72,7.597333333333334,0.28,7.317333333333334,6.082333333333333,5.635333333333332,4.632333333333332,3.128,758
759,2.9443333333333332,3.0983333333333336,5.492666666666666,1.0710000000000002,12.606333333333334,9.661999999999999,6.563666666666666,0.54,0.57,0.89,0.46,7.549666666666667,0.2699999999999999,7.279666666666667,5.701333333333333,4.9016666666666655,2.1863333333333346,2.4040000000000004,759
760,5.147333333333332,7.373666666666666,4.255333333333334,0.0,16.77633333333333,11.629,4.255333333333334,0.74,0.98,0.76,0.37,7.091,0.23233333333333342,6.858666666666667,4.510333333333333,3.369333333333334,2.147999999999999,2.2783333333333333,760
761,7.493,4.983666666666666,2.1250000000000004,3.001666666666667,17.60333333333333,10.110333333333333,5.126666666666667,0.88,0.76,0.61,0.9,6.956666666666668,0.2300000000000001,6.7266666666666675,4.202666666666667,3.3666666666666676,1.8596666666666666,0.7673333333333332,761
762,3.868333333333333,1.2533333333333334,4.7476666666666665,2.8439999999999994,12.713333333333333,8.844999999999999,7.591666666666666,0.58,0.36,0.88,0.8,7.6113333333333335,0.2699999999999999,7.341333333333334,5.741333333333332,5.08,1.770666666666667,1.0589999999999975,762
763,1.0763333333333334,6.321333333333334,4.910666666666667,1.5990000000000002,13.907333333333334,12.831000000000001,6.509666666666667,0.34,0.83,0.99,0.59,7.540333333333333,0.2513333333333333,7.289,5.498666666666668,4.115,1.551333333333334,1.479666666666665,763
764,2.553666666666666,2.407666666666667,6.539666666666666,0.0,11.501,8.947333333333333,6.539666666666666,0.5,0.47,1.0,0.33,7.614333333333334,0.2699999999999999,7.344333333333334,5.922333333333335,5.211,2.3920000000000003,2.9170000000000003,764
765,4.996333333333333,7.171000000000001,4.644666666666668,0.0,16.812000000000005,11.815666666666669,4.644666666666668,0.73,0.92,0.8,0.43,7.083,0.23066666666666677,6.852333333333333,4.503333333333332,3.323333333333334,1.8850000000000007,2.018666666666669,765
766,5.528666666666665,4.411333333333333,2.5036666666666667,2.0549999999999997,14.498666666666665,8.969999999999999,4.558666666666666,0.73,0.64,0.57,0.59,7.583333333333335,0.25,7.333333333333335,5.426000000000002,4.739000000000001,3.4816666666666674,2.9606666666666666,766
767,4.242333333333333,4.300999999999999,3.002333333333333,3.0060000000000007,14.551666666666666,10.309333333333333,6.008333333333334,0.61,0.66,0.69,0.8,7.573666666666667,0.25,7.323666666666667,5.407666666666668,4.513666666666666,2.457333333333334,1.4359999999999982,767
768,2.424,4.574,1.7970000000000004,2.7673333333333336,11.562333333333333,9.138333333333334,4.564333333333334,0.46,0.64,0.47,0.63,7.611666666666666,0.2699999999999999,7.341666666666667,5.908,5.164666666666666,3.944666666666667,2.9893333333333323,768
769,3.983333333333334,7.087666666666667,3.307333333333333,2.481666666666667,16.86,12.876666666666667,5.789,0.65,1.0,0.84,0.97,7.065666666666667,0.23133333333333345,6.834333333333333,4.4929999999999986,3.1163333333333343,1.1756666666666655,0.4823333333333304,769
770,6.11,2.664,3.0129999999999995,2.9536666666666664,14.740666666666668,8.630666666666666,5.966666666666666,0.77,0.5,0.65,0.73,7.569666666666666,0.25,7.319666666666666,5.368000000000001,4.744666666666668,2.719333333333331,1.7483333333333304,770
771,6.683333333333332,7.057666666666668,2.6443333333333343,1.0420000000000003,17.427333333333337,10.744000000000002,3.6863333333333346,0.84,0.91,0.63,0.46,6.9910000000000005,0.23033333333333345,6.760666666666667,4.280666666666669,3.3013333333333312,2.408000000000001,2.274999999999999,771
772,0.8693333333333337,2.9136666666666664,5.729666666666668,0.6206666666666666,10.133333333333335,9.264000000000001,6.350333333333334,0.31,0.51,0.87,0.37,7.618333333333333,0.2796666666666667,7.338666666666667,6.096666666666666,5.350666666666668,2.723333333333333,3.113666666666668,772
773,6.973000000000001,4.599,0.551,2.903,15.026000000000002,8.053,3.454,0.82,0.69,0.31,0.68,7.454666666666667,0.25,7.204666666666667,5.179,4.620333333333331,3.9076666666666675,2.816333333333334,773
774,8.436333333333332,2.3753333333333333,4.367666666666667,1.6916666666666667,16.871,8.434666666666667,6.059333333333333,0.95,0.5,0.87,0.61,7.069000000000001,0.2320000000000001,6.837000000000001,4.440666666666667,3.8746666666666685,1.6163333333333316,1.4256666666666673,774
775,5.958,6.630666666666667,3.4676666666666676,2.123666666666667,18.18,12.222000000000001,5.591333333333335,0.79,0.99,0.91,0.95,6.811333333333335,0.22566666666666668,6.585666666666668,3.952666666666667,2.731333333333334,0.8780000000000019,0.37966666666666615,775
776,3.911,7.526333333333334,1.5476666666666667,3.3483333333333323,16.333333333333332,12.422333333333334,4.895999999999999,0.61,0.96,0.51,0.91,7.245999999999999,0.2320000000000001,7.0139999999999985,4.775333333333332,3.477,2.154666666666668,0.8036666666666683,776
777,2.8239999999999994,0.8526666666666665,1.987333333333333,4.3629999999999995,10.026999999999997,7.202999999999999,6.3503333333333325,0.49,0.32,0.52,0.91,7.624333333333333,0.2796666666666667,7.344666666666667,6.104333333333333,5.635999999999999,3.435666666666666,1.2896666666666654,777
778,4.587,7.318999999999999,1.7819999999999998,3.013666666666667,16.701666666666664,12.114666666666666,4.7956666666666665,0.69,1.0,0.59,0.85,7.109666666666667,0.23033333333333342,6.879333333333333,4.552333333333334,3.3143333333333342,1.9980000000000016,0.8486666666666673,778
779,4.607333333333333,7.051666666666667,3.6239999999999997,1.7743333333333335,17.057333333333332,12.45,5.398333333333333,0.7,0.91,0.84,0.66,7.038333333333332,0.23033333333333345,6.807999999999999,4.425666666666666,3.1260000000000026,1.3793333333333342,1.0699999999999994,779
780,4.059333333333333,2.2343333333333333,4.724333333333332,2.067333333333333,13.085333333333331,9.026,6.791666666666665,0.59,0.46,0.82,0.61,7.6113333333333335,0.26733333333333326,7.344,5.681666666666668,4.986333333333335,2.248333333333333,1.9506666666666677,780
781,3.387,5.263333333333334,2.482999999999999,2.595666666666667,13.729,10.341999999999999,5.078666666666666,0.55,0.74,0.58,0.68,7.580333333333335,0.25066666666666665,7.329666666666668,5.562000000000001,4.634333333333332,3.129666666666664,2.321999999999999,781
782,2.3649999999999998,6.712999999999999,1.2216666666666665,2.9649999999999994,13.264666666666665,10.899666666666665,4.186666666666666,0.46,0.83,0.4,0.71,7.601999999999999,0.26699999999999996,7.334999999999999,5.657333333333333,4.6190000000000015,3.6340000000000003,2.5143333333333353,782
783,1.6176666666666661,6.980999999999998,1.339666666666667,1.940333333333334,11.878666666666666,10.260999999999997,3.280000000000001,0.39,0.82,0.43,0.52,7.615333333333334,0.2699999999999999,7.345333333333334,5.871666666666664,4.938000000000002,4.2936666666666685,3.7370000000000005,783
784,1.8196666666666668,6.651333333333333,1.9113333333333336,1.873666666666667,12.256,10.436333333333334,3.7850000000000006,0.44,0.79,0.51,0.52,7.6,0.2699999999999999,7.33,5.801666666666666,4.840666666666667,3.9829999999999988,3.4893333333333323,784
785,2.156,8.264999999999999,1.433,2.169,14.023,11.866999999999999,3.6020000000000003,0.48,0.96,0.43,0.61,7.537666666666665,0.25,7.287666666666665,5.4733333333333345,4.242666666666667,3.500666666666666,2.8429999999999986,785
786,8.338666666666667,4.513000000000001,1.4043333333333334,2.907666666666667,17.163666666666668,8.825000000000001,4.312,0.95,0.7,0.49,0.78,7.022333333333334,0.23066666666666677,6.791666666666667,4.3309999999999995,3.6999999999999993,2.6166666666666676,1.5316666666666663,786
787,6.703666666666667,6.496666666666665,0.585333333333333,3.5256666666666665,17.311333333333334,10.607666666666665,4.111,0.81,0.87,0.33,0.94,7.001333333333335,0.23033333333333345,6.771000000000002,4.308666666666669,3.3716666666666675,2.423666666666665,0.8876666666666662,787
788,3.2353333333333327,6.917,2.1766666666666667,3.1903333333333332,15.519333333333334,12.284,5.367,0.55,0.84,0.62,0.84,7.399666666666665,0.24666666666666667,7.152999999999998,5.079,3.8096666666666663,2.2089999999999996,0.9983333333333313,788
789,4.359333333333334,6.879333333333334,4.199666666666667,1.5233333333333334,16.961666666666666,12.602333333333334,5.723000000000001,0.68,0.91,0.99,0.63,7.075000000000001,0.23033333333333345,6.844666666666668,4.478,3.155000000000001,1.1646666666666672,1.020333333333335,789
790,9.413333333333332,0.6626666666666666,1.2220000000000002,2.6736666666666675,13.971666666666666,4.5583333333333345,3.895666666666668,1.0,0.3,0.38,0.6,7.598,0.25133333333333335,7.346666666666667,5.467666666666667,5.333000000000001,4.43,3.5043333333333333,790
791,4.02,1.7710000000000001,4.847333333333335,2.8033333333333337,13.44166666666667,9.421666666666669,7.650666666666669,0.59,0.45,0.97,0.86,7.614333333333334,0.2653333333333333,7.349,5.628,4.877333333333336,1.5226666666666668,0.8483333333333345,791
792,8.850666666666667,0.9466666666666668,2.856666666666666,3.2430000000000003,15.897,7.046333333333333,6.099666666666666,0.97,0.34,0.66,0.86,7.281,0.2416666666666667,7.039333333333333,4.826333333333334,4.435,2.303000000000001,1.1050000000000004,792
793,5.454333333333333,1.163,3.1833333333333345,2.1613333333333333,11.962000000000002,6.507666666666668,5.344666666666668,0.68,0.38,0.62,0.56,7.625,0.2699999999999999,7.355,5.8496666666666695,5.461,3.740666666666667,3.2199999999999975,793
794,7.471,2.0716666666666668,1.2573333333333332,4.105666666666667,14.905666666666669,7.434666666666667,5.363,0.84,0.48,0.42,0.93,7.460000000000002,0.25,7.210000000000002,5.201333333333332,4.741333333333333,3.1459999999999995,1.1803333333333343,794
795,1.4340000000000004,7.705666666666667,4.915999999999999,0.8939999999999999,14.949666666666666,13.515666666666666,5.809999999999999,0.38,0.94,0.94,0.46,7.461666666666668,0.25,7.211666666666668,5.246999999999999,3.7159999999999993,1.5813333333333333,1.7490000000000023,795
796,8.860666666666667,1.3113333333333332,4.492333333333333,1.1123333333333334,15.776666666666667,6.916,5.604666666666667,0.93,0.38,0.79,0.48,7.294666666666668,0.2486666666666667,7.046000000000001,4.860333333333333,4.493333333333334,2.484333333333332,2.5256666666666674,796
797,5.475,0.998,2.295666666666666,1.534,10.302666666666667,4.827666666666666,3.8296666666666663,0.67,0.33,0.5,0.49,7.623333333333333,0.28,7.343333333333333,6.055333333333332,5.8403333333333345,4.879333333333335,4.562666666666669,797
798,6.061000000000001,5.968333333333335,1.543,1.9273333333333336,15.499666666666668,9.438666666666668,3.4703333333333335,0.78,0.81,0.45,0.58,7.339333333333334,0.25,7.089333333333334,4.988999999999997,4.216333333333335,3.478,2.9339999999999993,798
799,3.4690000000000003,7.765000000000001,1.319666666666667,3.141666666666667,15.695333333333336,12.226333333333335,4.461333333333334,0.57,0.99,0.46,0.82,7.3176666666666685,0.24866666666666667,7.069000000000002,4.956666666666665,3.684333333333332,2.580333333333335,1.355333333333336,799
800,4.839666666666667,1.2480000000000002,5.8596666666666675,0.997,12.944333333333335,8.104666666666668,6.856666666666667,0.67,0.36,0.98,0.44,7.611000000000001,0.26933333333333326,7.341666666666668,5.694333333333335,5.136999999999999,2.164666666666667,2.464333333333333,800
801,3.9370000000000003,6.345666666666669,3.9829999999999997,2.136,16.401666666666667,12.46466666666667,6.119,0.61,0.86,0.87,0.81,7.180666666666666,0.23166666666666677,6.949,4.6896666666666675,3.397999999999997,1.179333333333334,0.7329999999999997,801
802,1.6320000000000003,4.883,1.9713333333333336,2.923666666666667,11.410000000000002,9.778,4.8950000000000005,0.39,0.66,0.5,0.66,7.623,0.2699999999999999,7.353000000000001,5.945000000000002,5.1023333333333305,3.727333333333334,2.6783333333333346,802
803,8.647333333333332,4.398,0.5236666666666666,2.6796666666666664,16.248666666666665,7.601333333333333,3.203333333333333,0.93,0.67,0.31,0.64,7.190333333333332,0.23133333333333345,6.958999999999999,4.659333333333334,4.188666666666666,3.5576666666666674,2.584666666666665,803
804,8.931333333333333,2.673333333333334,4.053,0.0,15.657666666666668,6.726333333333334,4.053,0.98,0.51,0.71,0.31,7.320000000000001,0.25,7.070000000000001,4.900000000000002,4.549666666666666,3.3846666666666665,3.562333333333336,804
805,2.163666666666667,5.316000000000001,4.109666666666667,1.2589999999999997,12.848333333333334,10.684666666666669,5.368666666666666,0.44,0.74,0.76,0.5,7.607333333333333,0.2699999999999999,7.3373333333333335,5.726333333333331,4.743666666666669,2.949666666666664,2.893666666666666,805
806,6.7109999999999985,6.440666666666666,3.3086666666666664,1.8566666666666667,18.316999999999997,11.606,5.165333333333333,0.85,0.91,0.84,0.76,6.800000000000002,0.22133333333333335,6.578666666666669,3.907999999999999,2.7966666666666677,1.1769999999999987,0.7996666666666679,806
807,7.264333333333335,6.471333333333333,4.184,0.0,17.919666666666668,10.655333333333333,4.184,0.87,0.86,0.77,0.37,6.889333333333331,0.2286666666666667,6.660666666666665,4.078999999999995,3.140666666666663,1.9603333333333328,2.083333333333333,807
808,3.372,7.219333333333333,4.214333333333333,1.6576666666666666,16.463333333333335,13.091333333333335,5.872,0.57,0.95,0.92,0.68,7.179333333333333,0.23100000000000012,6.948333333333333,4.695333333333336,3.2710000000000004,1.2060000000000022,1.0239999999999991,808
809,1.7246666666666668,3.534,1.769,3.560666666666667,10.588333333333335,8.863666666666667,5.329666666666667,0.4,0.56,0.47,0.78,7.631,0.2736666666666668,7.357333333333333,6.0573333333333315,5.365333333333335,3.7679999999999993,2.257666666666668,809
810,1.0913333333333335,8.759333333333334,0.6029999999999998,1.7160000000000002,12.169666666666668,11.078333333333333,2.319,0.34,0.98,0.31,0.49,7.584666666666668,0.2699999999999999,7.314666666666668,5.801333333333334,4.698666666666668,4.4126666666666665,3.9383333333333357,810
811,6.4063333333333325,3.0299999999999994,2.575666666666667,3.503,15.514999999999999,9.108666666666666,6.078666666666667,0.8,0.55,0.66,0.98,7.342666666666668,0.25,7.092666666666668,4.9849999999999985,4.297999999999999,2.2413333333333356,0.8420000000000014,811
812,6.694000000000001,3.2520000000000002,1.4886666666666668,2.9733333333333336,14.408000000000001,7.714,4.462000000000001,0.8,0.56,0.43,0.67,7.5580000000000025,0.25,7.3080000000000025,5.399666666666667,4.894,3.738666666666669,2.636666666666665,812
813,7.892333333333332,6.429666666666666,1.1566666666666665,2.9309999999999996,18.409666666666666,10.517333333333331,4.087666666666666,0.99,0.9,0.48,0.87,6.793666666666666,0.22299999999999995,6.570666666666666,3.865,2.9516666666666667,1.9843333333333324,0.8643333333333327,813
814,8.471333333333334,3.5116666666666663,2.5619999999999994,2.08,16.625,8.153666666666666,4.6419999999999995,0.89,0.6,0.63,0.6,7.148333333333334,0.23033333333333342,6.918000000000001,4.575333333333333,4.046666666666668,2.7443333333333313,2.20433333333333,814
815,3.462333333333333,8.099,3.455333333333334,0.0,15.016666666666667,11.554333333333334,3.455333333333334,0.56,0.95,0.63,0.37,7.477333333333335,0.25,7.227333333333335,5.248666666666668,4.086333333333334,3.310999999999997,3.3190000000000017,815
816,1.3056666666666668,6.087666666666668,1.8026666666666669,3.7010000000000005,12.897000000000002,11.591333333333335,5.503666666666668,0.36,0.77,0.51,0.87,7.603999999999999,0.2699999999999999,7.334,5.714,4.576333333333334,2.9113333333333338,1.3099999999999996,816
817,3.865333333333333,2.312,4.287999999999999,3.114333333333333,13.579666666666666,9.714333333333332,7.402333333333333,0.61,0.47,0.86,0.96,7.575666666666668,0.255,7.320666666666668,5.568666666666667,4.772000000000002,1.6526666666666658,0.7016666666666689,817
818,4.000333333333334,2.194666666666667,0.7039999999999998,3.2380000000000004,10.137,6.136666666666667,3.942,0.58,0.44,0.32,0.65,7.621333333333333,0.28,7.341333333333333,6.0829999999999975,5.7256666666666645,4.805333333333335,3.4770000000000025,818
819,3.8980000000000006,5.353333333333333,3.3423333333333334,2.0003333333333333,14.594000000000001,10.696,5.342666666666666,0.62,0.76,0.71,0.59,7.519333333333334,0.25,7.269333333333334,5.346333333333336,4.378,2.664666666666668,2.2359999999999984,819
820,2.2636666666666665,3.3049999999999997,3.796,3.296,12.660666666666666,10.396999999999998,7.092,0.45,0.56,0.8,0.91,7.613,0.2699999999999999,7.343000000000001,5.754666666666664,4.837,2.0043333333333315,0.8723333333333345,820
821,3.7866666666666666,2.495333333333334,5.5903333333333345,0.003,11.875333333333334,8.088666666666668,5.593333333333335,0.6,0.48,0.81,0.35,7.614,0.2699999999999999,7.344,5.862333333333334,5.273,3.1920000000000015,3.494999999999998,821
822,2.2779999999999996,2.618666666666667,4.315,0.0,9.211666666666666,6.933666666666667,4.315,0.44,0.48,0.65,0.32,7.623333333333335,0.28,7.343333333333335,6.2010000000000005,5.750666666666666,4.465000000000001,4.630666666666668,822
823,8.007666666666665,3.911,4.410000000000001,1.3896666666666662,17.718333333333334,9.710666666666668,5.799666666666667,0.91,0.69,0.98,0.62,6.935,0.23166666666666677,6.703333333333333,4.150000000000001,3.381666666666669,1.2846666666666682,1.2093333333333307,823
824,4.987333333333334,0.9766666666666665,3.326333333333333,3.4056666666666664,12.696,7.708666666666666,6.731999999999999,0.65,0.33,0.68,0.84,7.625333333333333,0.2699999999999999,7.355333333333333,5.742666666666666,5.234000000000002,2.6859999999999995,1.4136666666666677,824
825,5.394,6.312333333333333,3.694000000000001,2.1873333333333336,17.587666666666667,12.193666666666667,5.881333333333334,0.77,0.89,1.0,0.92,6.958333333333333,0.23133333333333345,6.726999999999999,4.224000000000001,2.9900000000000024,0.9406666666666652,0.43099999999999916,825
826,6.139,0.920666666666667,4.715333333333334,2.9416666666666678,14.716666666666669,8.57766666666667,7.657000000000002,0.75,0.33,0.91,0.89,7.574666666666667,0.25,7.324666666666667,5.377666666666667,4.769999999999998,1.449333333333331,0.6839999999999993,826
827,8.234,1.880666666666667,0.49366666666666675,4.406666666666667,15.015,6.781000000000001,4.900333333333334,0.87,0.46,0.3,0.95,7.514666666666667,0.25,7.264666666666667,5.228333333333335,4.857,3.5240000000000022,1.282,827
828,6.688,0.8669999999999997,2.3006666666666664,2.2776666666666667,12.133333333333333,5.445333333333332,4.578333333333333,0.76,0.32,0.55,0.56,7.616333333333333,0.2699999999999999,7.346333333333334,5.790333333333332,5.531666666666666,4.262999999999996,3.6093333333333346,828
829,7.956666666666666,6.912333333333333,0.42699999999999994,2.8579999999999997,18.154,10.197333333333333,3.2849999999999997,0.94,0.93,0.31,0.8,6.825000000000001,0.2256666666666667,6.599333333333334,3.9433333333333334,3.066000000000002,2.4319999999999986,1.3299999999999992,829
830,3.031666666666666,5.578333333333333,2.9750000000000005,0.005333333333333333,11.590333333333334,8.558666666666667,2.9803333333333337,0.51,0.71,0.57,0.32,7.623333333333333,0.2699999999999999,7.3533333333333335,5.911000000000001,5.248333333333334,4.604333333333333,4.639333333333333,830
831,8.741666666666667,2.5429999999999997,0.98,3.958333333333333,16.223,7.481333333333333,4.938333333333333,0.94,0.51,0.39,0.98,7.206333333333332,0.23466666666666672,6.971666666666666,4.6896666666666675,4.248999999999999,2.890333333333335,1.0429999999999975,831
832,4.260666666666667,5.2126666666666654,1.9610000000000005,2.1509999999999994,13.585333333333333,9.324666666666666,4.112,0.61,0.73,0.52,0.56,7.598000000000001,0.2543333333333333,7.3436666666666675,5.592666666666665,4.835999999999999,3.8203333333333327,3.19666666666667,832
833,2.6413333333333338,1.3703333333333336,0.7123333333333334,1.3329999999999995,6.057,3.4156666666666666,2.045333333333333,0.47,0.36,0.31,0.42,7.566333333333334,0.29800000000000004,7.2683333333333335,6.443999999999998,6.291,5.990666666666666,5.663999999999999,833
834,2.342333333333333,4.706333333333333,0.6873333333333332,1.2523333333333335,8.988333333333333,6.646,1.9396666666666667,0.45,0.66,0.31,0.42,7.532666666666667,0.28,7.252666666666666,6.133999999999998,5.698666666666668,5.42633333333333,5.126000000000001,834
835,2.2416666666666663,4.3950000000000005,3.8700000000000006,1.5410000000000001,12.047666666666668,9.806000000000001,5.4110000000000005,0.46,0.66,0.73,0.53,7.544666666666667,0.2699999999999999,7.2746666666666675,5.771000000000001,4.950666666666668,3.1373333333333324,2.9586666666666677,835
836,4.367999999999999,4.427999999999999,2.8946666666666663,0.9153333333333332,12.605999999999998,8.237999999999998,3.8099999999999996,0.64,0.63,0.58,0.4,7.558000000000002,0.2699999999999999,7.288000000000002,5.699666666666667,5.090999999999997,4.121333333333332,4.057666666666666,836
837,3.2516666666666665,1.4600000000000002,1.627,4.416333333333332,10.754999999999999,7.503333333333332,6.043333333333332,0.53,0.38,0.46,0.99,7.5649999999999995,0.27666666666666667,7.288333333333333,5.956333333333333,5.458,3.467333333333334,1.2649999999999988,837
838,5.5793333333333335,3.0353333333333326,3.2879999999999994,3.2780000000000005,15.180666666666665,9.601333333333333,6.566,0.74,0.58,0.76,0.96,7.438,0.25,7.188,5.154333333333332,4.385666666666668,1.9410000000000007,0.7530000000000001,838
839,1.975333333333333,0.8566666666666666,3.1993333333333336,3.9340000000000006,9.965333333333334,7.99,7.133333333333335,0.42,0.32,0.67,0.96,7.592333333333333,0.28,7.312333333333333,6.098333333333333,5.523333333333333,2.6956666666666678,1.022333333333334,839
840,3.6829999999999994,5.997666666666666,1.9263333333333335,2.0176666666666665,13.624666666666666,9.941666666666666,3.944,0.6,0.79,0.49,0.55,7.547666666666668,0.2603333333333333,7.2873333333333346,5.540666666666667,4.661000000000001,3.719,3.162999999999998,840
841,3.95,3.0373333333333337,4.675333333333334,2.148,13.810666666666666,9.860666666666667,6.823333333333334,0.62,0.54,0.86,0.69,7.545666666666666,0.25033333333333335,7.295333333333332,5.497666666666667,4.673,1.9233333333333302,1.5723333333333356,841
842,7.287000000000001,0.9749999999999999,1.5446666666666669,3.5126666666666666,13.319333333333333,6.032333333333334,5.057333333333333,0.82,0.33,0.44,0.77,7.581333333333334,0.26433333333333325,7.317000000000001,5.5793333333333335,5.275000000000001,3.8000000000000016,2.333333333333332,842
843,0.7386666666666667,7.014,3.5636666666666654,2.934333333333333,14.250666666666666,13.511999999999999,6.497999999999998,0.3,0.87,0.82,1.0,7.540666666666667,0.25,7.290666666666667,5.440333333333333,3.9193333333333333,1.525333333333334,0.6146666666666665,843
844,7.853333333333331,4.709999999999999,3.6380000000000003,2.0296666666666665,18.230999999999998,10.377666666666666,5.667666666666667,0.92,0.76,0.88,0.79,6.817666666666667,0.22366666666666665,6.594,3.9250000000000003,3.044000000000002,1.0853333333333346,0.6509999999999998,844
845,5.067000000000001,5.290000000000002,3.9896666666666665,1.914,16.26066666666667,11.193666666666667,5.903666666666666,0.69,0.78,0.81,0.65,7.273999999999999,0.23033333333333345,7.043666666666666,4.809666666666667,3.770333333333333,1.677666666666668,1.354333333333333,845
846,6.351000000000001,4.889333333333334,5.483999999999999,0.0,16.724333333333334,10.373333333333333,5.483999999999999,0.81,0.73,0.91,0.38,7.151000000000001,0.23033333333333345,6.920666666666667,4.577666666666666,3.6916666666666673,1.6886666666666659,1.983999999999999,846
847,1.5236666666666667,7.838666666666668,3.070666666666667,0.715,13.148,11.624333333333334,3.7856666666666667,0.38,0.89,0.62,0.4,7.609666666666667,0.26466666666666666,7.345,5.681333333333334,4.501666666666663,3.5589999999999993,3.5729999999999986,847
848,1.2773333333333334,0.8313333333333334,3.0456666666666665,1.1096666666666666,6.264,4.986666666666666,4.155333333333333,0.35,0.31,0.57,0.44,7.575000000000001,0.29600000000000004,7.279000000000001,6.430999999999997,6.168333333333331,5.015333333333334,4.899000000000001,848
849,4.144666666666667,2.585333333333333,4.834,2.3749999999999996,13.939,9.794333333333332,7.209,0.63,0.53,0.9,0.76,7.557666666666665,0.25533333333333336,7.302333333333332,5.498999999999999,4.68,1.6456666666666635,1.2089999999999996,849
850,5.123,6.9346666666666685,2.7869999999999995,2.595999999999999,17.44066666666667,12.317666666666668,5.382999999999999,0.75,0.97,0.75,0.96,6.976000000000001,0.23033333333333345,6.745666666666668,4.2746666666666675,3.0053333333333354,1.3246666666666673,0.5196666666666658,850
851,8.776333333333332,0.8773333333333334,5.195666666666666,1.29,16.13933333333333,7.3629999999999995,6.485666666666666,0.95,0.33,0.95,0.51,7.264666666666667,0.23333333333333342,7.031333333333333,4.776,4.356666666666666,1.7446666666666664,1.8410000000000002,851
852,4.669666666666668,1.3116666666666665,4.524666666666666,1.8286666666666669,12.334666666666667,7.664999999999999,6.353333333333333,0.63,0.4,0.77,0.58,7.613,0.2699999999999999,7.343000000000001,5.785333333333333,5.272,2.819333333333335,2.6013333333333346,852
853,0.894,6.091000000000002,2.72,3.4540000000000006,13.159000000000002,12.265000000000002,6.174000000000001,0.32,0.81,0.65,0.92,7.5550000000000015,0.2699999999999999,7.285000000000002,5.632000000000001,4.3643333333333345,2.2383333333333306,0.8893333333333313,853
854,1.812,1.7329999999999999,0.9646666666666668,3.5946666666666665,8.104333333333333,6.292333333333334,4.559333333333333,0.43,0.4,0.35,0.7,7.5920000000000005,0.28,7.312,6.2903333333333356,5.904000000000001,4.709000000000003,3.135000000000002,854
855,6.357333333333334,6.156666666666667,3.288666666666667,0.0,15.802666666666667,9.445333333333334,3.288666666666667,0.8,0.82,0.64,0.33,7.293333333333333,0.25,7.043333333333333,4.886666666666668,4.116666666666665,3.3429999999999986,3.41133333333333,855
856,3.0476666666666663,4.836333333333332,2.397,2.461666666666666,12.742666666666665,9.694999999999999,4.858666666666666,0.52,0.66,0.56,0.64,7.611999999999999,0.2699999999999999,7.342,5.7416666666666645,4.924000000000003,3.528000000000002,2.793999999999999,856
857,3.2066666666666666,8.212333333333333,0.495,2.7553333333333336,14.669333333333334,11.462666666666667,3.2503333333333337,0.57,0.96,0.3,0.68,7.513333333333333,0.25,7.263333333333333,5.333333333333334,4.193333333333333,3.6053333333333346,2.5899999999999985,857
858,5.265000000000001,4.748333333333334,1.1389999999999998,3.9840000000000004,15.136333333333335,9.871333333333334,5.123,0.72,0.68,0.44,0.99,7.442333333333334,0.25,7.192333333333334,5.172333333333333,4.347333333333334,2.8886666666666683,1.037333333333331,858
859,2.3223333333333325,1.5279999999999998,2.019,2.786666666666667,8.655999999999999,6.333666666666667,4.805666666666667,0.45,0.38,0.51,0.61,7.578,0.28,7.298,6.220666666666668,5.8373333333333335,4.461666666666666,3.483333333333333,859
860,4.076333333333333,3.774,3.366333333333334,2.8599999999999994,14.076666666666666,10.000333333333334,6.226333333333333,0.63,0.63,0.73,0.78,7.545666666666666,0.25,7.295666666666666,5.457000000000002,4.611666666666668,2.3906666666666663,1.4880000000000013,860
861,6.872333333333334,1.9053333333333333,4.7509999999999994,2.072666666666667,15.601333333333333,8.729,6.823666666666666,0.82,0.44,0.91,0.68,7.331333333333333,0.24933333333333335,7.082,4.957,4.330999999999999,1.5523333333333307,1.255,861
862,1.8029999999999997,2.210000000000001,2.231,2.5683333333333334,8.812333333333335,7.009333333333334,4.799333333333333,0.4,0.45,0.51,0.59,7.579666666666668,0.28,7.299666666666668,6.200333333333333,5.746333333333332,4.371666666666668,3.549666666666668,862
863,4.628666666666667,5.086,3.981333333333333,0.0,13.696,9.067333333333334,3.981333333333333,0.66,0.72,0.68,0.32,7.548000000000001,0.25766666666666665,7.290333333333335,5.523000000000001,4.798333333333336,3.6926666666666654,3.8396666666666674,863
864,8.778333333333334,2.7943333333333324,3.6510000000000002,0.9760000000000002,16.199666666666666,7.421333333333332,4.627000000000001,0.98,0.53,0.73,0.46,7.204666666666666,0.23633333333333342,6.968333333333333,4.703000000000003,4.267999999999999,2.8423333333333356,2.831999999999999,864
865,1.5323333333333335,4.858666666666666,1.3479999999999999,3.7223333333333333,11.461333333333332,9.928999999999998,5.070333333333333,0.38,0.69,0.42,0.81,7.613333333333333,0.2699999999999999,7.343333333333334,5.9253333333333345,5.072999999999997,3.6366666666666654,2.003333333333333,865
866,1.9826666666666668,5.733,3.1960000000000006,3.0493333333333337,13.961,11.978333333333333,6.245333333333335,0.46,0.79,0.74,0.85,7.541333333333333,0.25066666666666665,7.290666666666667,5.480666666666669,4.2780000000000005,2.0740000000000007,1.0346666666666628,866
867,7.542,4.168666666666668,2.919333333333334,1.6706666666666663,16.300666666666668,8.758666666666667,4.59,0.86,0.65,0.64,0.54,7.201666666666668,0.23266666666666674,6.969000000000001,4.689666666666668,4.056,2.7353333333333327,2.4026666666666676,867
868,3.4170000000000007,2.9506666666666677,4.269,3.0776666666666666,13.714333333333336,10.297333333333334,7.346666666666667,0.55,0.53,0.86,0.94,7.598333333333333,0.252,7.346333333333333,5.578666666666667,4.691666666666666,1.6319999999999988,0.7096666666666689,868
869,2.1483333333333334,0.8956666666666665,1.9573333333333334,0.7856666666666665,5.787,3.6386666666666665,2.743,0.43,0.32,0.44,0.37,7.553333333333332,0.2976666666666668,7.255666666666665,6.440333333333333,6.276,5.737,5.623000000000001,869
870,2.04,3.4440000000000004,2.683666666666667,3.0823333333333327,11.25,9.21,5.766,0.44,0.59,0.62,0.74,7.575333333333333,0.27266666666666667,7.302666666666666,5.910666666666668,5.171333333333331,3.2830000000000013,2.1873333333333322,870
871,0.7436666666666667,5.544666666666667,4.522,1.2759999999999998,12.086333333333334,11.342666666666666,5.798,0.3,0.76,0.81,0.48,7.549333333333335,0.2699999999999999,7.279333333333335,5.776666666666666,4.683333333333335,2.5863333333333345,2.5843333333333347,871
872,0.817,5.690999999999999,3.0699999999999994,3.123333333333333,12.701333333333332,11.884333333333332,6.1933333333333325,0.34,0.78,0.68,0.83,7.552333333333334,0.2699999999999999,7.282333333333335,5.695000000000001,4.5023333333333335,2.3449999999999998,1.2526666666666664,872
873,1.1026666666666667,3.2040000000000006,2.4963333333333333,3.9063333333333334,10.709333333333333,9.606666666666667,6.402666666666667,0.37,0.54,0.59,0.9,7.598333333333333,0.2793333333333334,7.318999999999999,6.004000000000001,5.211,2.9446666666666688,1.2316666666666656,873
874,2.995,7.703333333333333,3.100333333333332,0.002333333333333333,13.800999999999998,10.805999999999997,3.1026666666666656,0.55,0.88,0.58,0.31,7.554999999999999,0.26133333333333325,7.293666666666666,5.524666666666666,4.485666666666666,3.8179999999999974,3.890000000000002,874
875,5.140333333333333,7.200666666666666,2.801999999999999,1.1656666666666666,16.308666666666667,11.168333333333331,3.967666666666666,0.73,0.9,0.66,0.5,7.207666666666666,0.2320000000000001,6.975666666666666,4.728000000000003,3.6666666666666683,2.661000000000001,2.5116666666666685,875
876,6.909666666666666,6.846,2.6790000000000007,1.7346666666666661,18.169333333333334,11.259666666666666,4.413666666666667,0.86,0.99,0.72,0.66,6.809333333333333,0.2300000000000001,6.579333333333333,3.9443333333333332,2.8973333333333318,1.7073333333333331,1.3179999999999996,876
877,4.337666666666666,7.2173333333333325,1.6443333333333332,1.7653333333333334,14.964666666666666,10.626999999999999,3.4096666666666664,0.62,0.83,0.46,0.52,7.497666666666668,0.25,7.247666666666668,5.266000000000001,4.286333333333333,3.5879999999999983,3.1266666666666665,877
878,7.09,7.161666666666668,2.7463333333333333,0.7496666666666667,17.747666666666667,10.657666666666668,3.496,0.86,0.98,0.67,0.41,6.926999999999998,0.23066666666666674,6.696333333333331,4.155333333333331,3.189000000000001,2.3819999999999983,2.3436666666666692,878
879,8.323666666666666,4.077,2.5519999999999996,2.452,17.404666666666664,9.081,5.004,0.99,0.66,0.64,0.74,7.0036666666666685,0.2300000000000001,6.773666666666668,4.277333333333333,3.6126666666666645,2.1419999999999995,1.4156666666666666,879
880,5.9079999999999995,2.7313333333333336,3.708666666666667,2.4240000000000004,14.771999999999998,8.864,6.132666666666667,0.73,0.51,0.76,0.66,7.5473333333333334,0.25,7.2973333333333334,5.327333333333334,4.671333333333333,2.469,1.8759999999999994,880
881,4.728666666666667,4.383,0.9983333333333334,3.991333333333333,14.101333333333335,9.372666666666666,4.9896666666666665,0.64,0.67,0.38,0.87,7.595666666666665,0.25,7.345666666666665,5.5053333333333345,4.751333333333333,3.3549999999999973,1.4923333333333328,881
882,5.150666666666667,4.070333333333333,2.0816666666666666,0.9139999999999999,12.216666666666667,7.065999999999999,2.9956666666666667,0.69,0.6,0.51,0.39,7.612333333333334,0.2699999999999999,7.342333333333334,5.792333333333332,5.342999999999999,4.711333333333332,4.581333333333334,882
883,3.493666666666667,6.627,3.881333333333333,0.0,14.001999999999999,10.508333333333333,3.881333333333333,0.56,0.83,0.69,0.31,7.542333333333334,0.25066666666666665,7.291666666666667,5.467000000000001,4.503333333333332,3.4650000000000003,3.623000000000002,883
884,6.303666666666667,6.758,1.0656666666666668,0.5773333333333334,14.704666666666668,8.401,1.6430000000000002,0.78,0.81,0.37,0.38,7.536999999999998,0.25,7.286999999999998,5.321666666666667,4.687666666666665,4.519333333333334,4.425666666666665,884
885,3.683666666666667,8.237666666666666,1.788,1.281,14.990333333333334,11.306666666666667,3.069,0.58,0.99,0.51,0.49,7.507,0.25,7.257,5.269666666666667,4.145666666666665,3.5846666666666662,3.3230000000000013,885
886,7.1113333333333335,4.087666666666666,1.642,3.5946666666666665,16.435666666666666,9.324333333333334,5.236666666666666,0.84,0.65,0.54,0.95,7.190333333333332,0.23500000000000001,6.955333333333332,4.672333333333334,3.9526666666666674,2.4289999999999976,0.8936666666666655,886
887,3.0606666666666666,3.087999999999999,5.085000000000002,1.9013333333333333,13.135000000000002,10.074333333333335,6.986333333333335,0.52,0.54,0.89,0.61,7.613,0.2679999999999999,7.345000000000001,5.679000000000002,4.818333333333332,1.8946666666666685,1.7230000000000008,887
888,4.676,2.784333333333333,2.5386666666666664,3.5596666666666663,13.558666666666666,8.882666666666665,6.098333333333333,0.66,0.51,0.6,0.85,7.5870000000000015,0.256,7.331000000000001,5.580666666666667,4.908000000000001,2.811666666666667,1.371333333333335,888
889,7.785333333333335,6.688,1.3880000000000003,2.745333333333334,18.60666666666667,10.821333333333335,4.133333333333335,0.96,0.94,0.51,0.84,6.770666666666667,0.22033333333333333,6.550333333333334,3.803666666666667,2.8363333333333323,1.8386666666666662,0.8583333333333352,889
890,2.073,1.4119999999999997,1.8953333333333335,4.237333333333334,9.617666666666667,7.544666666666667,6.132666666666667,0.43,0.37,0.49,0.88,7.620666666666667,0.28,7.3406666666666665,6.164333333333332,5.641,3.590000000000002,1.5779999999999985,890
891,4.636333333333332,2.2190000000000003,3.6603333333333334,3.050333333333333,13.565999999999999,8.929666666666666,6.710666666666667,0.66,0.49,0.77,0.79,7.5393333333333326,0.25833333333333336,7.280999999999999,5.529666666666666,4.846333333333333,2.2870000000000017,1.3086666666666673,891
892,3.3416666666666663,4.197333333333334,2.698666666666667,2.423333333333334,12.661,9.319333333333335,5.122000000000001,0.54,0.65,0.59,0.61,7.577666666666668,0.2699999999999999,7.307666666666669,5.7139999999999995,4.955666666666669,3.403,2.6986666666666683,892
893,9.034,1.8396666666666668,3.597666666666666,0.0,14.471333333333334,5.437333333333333,3.597666666666666,0.91,0.42,0.59,0.35,7.525666666666668,0.25,7.275666666666668,5.307,5.086666666666663,4.176333333333336,4.2126666666666654,893
894,6.139666666666666,2.8556666666666666,3.3019999999999996,2.8276666666666666,15.125,8.985333333333333,6.129666666666666,0.75,0.56,0.73,0.78,7.445666666666668,0.25,7.195666666666668,5.170999999999999,4.494999999999998,2.3349999999999995,1.455000000000001,894
895,6.0360000000000005,7.274000000000001,3.6786666666666665,0.0,16.988666666666667,10.952666666666667,3.6786666666666665,0.8,0.92,0.67,0.38,7.076999999999999,0.2300000000000001,6.846999999999999,4.456333333333333,3.427666666666667,2.5203333333333338,2.559333333333333,895
896,2.3179999999999996,0.7970000000000002,3.6510000000000007,2.5829999999999997,9.349,7.031000000000001,6.234,0.45,0.31,0.67,0.65,7.620333333333334,0.28,7.340333333333334,6.179333333333331,5.732333333333335,3.4686666666666683,2.7836666666666656,896
897,6.224333333333331,3.8289999999999997,0.822,3.6836666666666678,14.558999999999997,8.334666666666667,4.505666666666667,0.78,0.63,0.35,0.81,7.516000000000002,0.25,7.266000000000002,5.325333333333333,4.7330000000000005,3.583666666666667,1.9629999999999983,897
898,1.7763333333333333,1.5193333333333336,2.4456666666666673,2.7293333333333334,8.470666666666668,6.694333333333335,5.175000000000001,0.4,0.38,0.57,0.61,7.591,0.28,7.311,6.255000000000001,5.829666666666667,4.260666666666667,3.357333333333332,898
899,5.106666666666667,3.0776666666666657,0.6146666666666666,1.0086666666666668,9.807666666666666,4.700999999999999,1.6233333333333335,0.68,0.54,0.3,0.39,7.559666666666668,0.28,7.279666666666667,6.058999999999999,5.838333333333333,5.634666666666668,5.419333333333333,899
900,0.7653333333333336,2.4766666666666666,2.2766666666666664,4.183000000000001,9.701666666666668,8.936333333333334,6.459666666666667,0.3,0.47,0.59,0.96,7.557666666666667,0.28,7.277666666666667,6.1006666666666645,5.393333333333335,3.115666666666669,1.1606666666666676,900
901,7.209999999999999,6.632000000000001,1.6743333333333332,2.7583333333333337,18.274666666666665,11.064666666666668,4.432666666666667,0.88,0.92,0.59,0.85,6.819666666666668,0.22433333333333333,6.595333333333335,3.9203333333333332,2.8953333333333333,1.746666666666668,0.7456666666666658,901
902,4.244666666666667,1.2633333333333332,5.285666666666667,1.259,12.052666666666667,7.808,6.544666666666666,0.6,0.36,0.85,0.47,7.621666666666668,0.2699999999999999,7.351666666666668,5.8403333333333345,5.312000000000002,2.6496666666666653,2.757,902
903,4.543333333333334,1.2366666666666668,4.296333333333334,1.9513333333333334,12.027666666666669,7.484333333333335,6.247666666666667,0.65,0.37,0.75,0.59,7.6193333333333335,0.2699999999999999,7.349333333333334,5.838,5.345333333333332,2.9880000000000018,2.6913333333333322,903
904,6.393333333333334,3.731,3.1303333333333336,2.4603333333333337,15.715000000000003,9.321666666666667,5.590666666666667,0.8,0.64,0.68,0.72,7.330333333333335,0.24733333333333335,7.083000000000001,4.940000000000001,4.219999999999999,2.381666666666669,1.6836666666666646,904
905,1.5383333333333333,6.0743333333333345,4.408666666666667,2.4963333333333333,14.517666666666667,12.979333333333333,6.905,0.39,0.82,0.96,0.85,7.555000000000001,0.25,7.305000000000001,5.4176666666666655,4.018666666666668,1.280333333333334,0.7299999999999978,905
906,2.2796666666666665,3.735666666666667,1.6843333333333335,3.834,11.533666666666667,9.254,5.5183333333333335,0.48,0.58,0.47,0.81,7.622333333333334,0.2699999999999999,7.352333333333334,5.928666666666667,5.1783333333333355,3.4743333333333313,1.7659999999999991,906
907,2.6833333333333345,3.9313333333333342,1.1526666666666665,3.075333333333334,10.84266666666667,8.159333333333334,4.228000000000001,0.51,0.62,0.38,0.65,7.623666666666667,0.272,7.351666666666667,6.0093333333333305,5.404333333333334,4.3566666666666665,3.160666666666664,907
908,6.273666666666667,6.713333333333332,2.7346666666666666,2.4613333333333336,18.182999999999996,11.909333333333333,5.196,0.83,0.98,0.78,0.93,6.854666666666669,0.22566666666666665,6.629000000000003,3.9993333333333347,2.821333333333333,1.2516666666666656,0.506333333333334,908
909,4.777666666666668,7.537333333333334,3.2233333333333336,0.9953333333333335,16.53366666666667,11.756,4.2186666666666675,0.67,0.96,0.69,0.45,7.207,0.23100000000000012,6.976,4.689666666666668,3.5226666666666664,2.3930000000000002,2.3309999999999995,909
910,1.1456666666666664,1.3763333333333336,3.5689999999999995,3.3283333333333327,9.419333333333332,8.273666666666665,6.897333333333332,0.34,0.37,0.7,0.8,7.614000000000001,0.28,7.3340000000000005,6.1713333333333305,5.570333333333332,2.8949999999999974,1.724333333333334,910
911,2.873333333333334,8.108666666666668,2.0276666666666663,1.7363333333333333,14.746000000000002,11.872666666666667,3.7639999999999993,0.54,0.96,0.53,0.53,7.511666666666667,0.25,7.261666666666667,5.318999999999999,4.101333333333332,3.2470000000000008,2.829999999999997,911
912,0.8096666666666669,8.117666666666668,1.2336666666666665,3.8119999999999994,13.973,13.163333333333334,5.045666666666666,0.31,0.99,0.43,0.99,7.567333333333333,0.25066666666666665,7.316666666666666,5.516333333333329,4.049999999999999,2.683666666666665,0.9670000000000023,912
913,6.632333333333334,1.056,5.206666666666666,1.880666666666667,14.775666666666666,8.143333333333333,7.0873333333333335,0.8,0.35,0.98,0.62,7.510000000000002,0.25,7.260000000000002,5.278666666666668,4.736000000000002,1.7293333333333312,1.5850000000000017,913
914,2.457666666666667,1.091,3.8373333333333326,2.5556666666666663,9.941666666666666,7.483999999999999,6.392999999999999,0.46,0.34,0.7,0.66,7.605333333333332,0.2793333333333334,7.325999999999999,6.1069999999999975,5.597666666666668,3.2110000000000007,2.5533333333333337,914
915,5.324666666666667,3.4153333333333333,2.7873333333333337,0.0,11.527333333333335,6.202666666666667,2.7873333333333337,0.7,0.58,0.49,0.34,7.562666666666668,0.2699999999999999,7.292666666666668,5.842666666666667,5.485666666666667,4.922666666666666,4.900999999999998,915
916,0.7686666666666667,1.541,4.932666666666666,3.1340000000000003,10.376333333333333,9.607666666666667,8.066666666666666,0.3,0.39,1.0,0.98,7.578333333333334,0.2796666666666667,7.2986666666666675,6.035,5.250000000000001,1.564333333333332,0.6990000000000016,916
917,8.348999999999998,7.275,1.0719999999999998,0.003,16.698999999999998,8.35,1.0749999999999997,0.91,0.89,0.32,0.34,7.129999999999999,0.23066666666666677,6.899333333333332,4.527999999999999,3.9159999999999986,3.859999999999998,3.7783333333333333,917
918,6.967666666666665,0.8239999999999997,3.633333333333334,2.447666666666666,13.872666666666666,6.904999999999999,6.081,0.78,0.32,0.72,0.66,7.599999999999999,0.25133333333333335,7.348666666666666,5.522,5.130333333333333,2.977666666666668,2.3503333333333343,918
919,2.523,4.855,0.7256666666666665,3.785666666666667,11.889333333333335,9.366333333333333,4.511333333333334,0.47,0.69,0.33,0.8,7.619,0.2699999999999999,7.349,5.868666666666664,5.092,3.951000000000002,2.2273333333333323,919
920,5.889333333333334,8.099333333333336,1.7226666666666666,0.0003333333333333333,15.711666666666671,9.822333333333336,1.7229999999999999,0.77,0.97,0.42,0.35,7.324666666666668,0.24733333333333332,7.077333333333335,4.942666666666666,4.083333333333332,3.9113333333333338,3.830333333333336,920
921,7.766,4.255333333333334,4.646333333333333,0.9483333333333334,17.616000000000003,9.850000000000001,5.594666666666666,0.89,0.69,0.98,0.51,6.955000000000001,0.23066666666666674,6.724333333333334,4.194666666666667,3.414333333333334,1.4063333333333352,1.5276666666666632,921
922,5.151666666666667,3.966666666666667,3.93,1.406666666666666,14.455,9.303333333333333,5.336666666666666,0.67,0.61,0.72,0.52,7.584333333333336,0.25,7.334333333333336,5.439333333333335,4.706999999999999,2.942666666666666,2.8186666666666675,922
923,4.210333333333334,3.298666666666667,1.3900000000000001,0.8179999999999997,9.717,5.506666666666667,2.2079999999999997,0.59,0.53,0.39,0.37,7.608333333333334,0.28,7.328333333333334,6.121666666666665,5.826666666666666,5.479666666666667,5.342666666666669,923
924,6.015666666666666,4.8740000000000006,3.237,1.742333333333333,15.869,9.853333333333333,4.979333333333333,0.78,0.74,0.71,0.59,7.284999999999999,0.24233333333333337,7.0426666666666655,4.876333333333334,4.062333333333332,2.551666666666666,2.2189999999999985,924
925,4.946999999999998,7.117666666666666,1.512333333333333,0.001,13.577999999999996,8.630999999999998,1.513333333333333,0.65,0.84,0.36,0.33,7.604333333333333,0.25266666666666665,7.351666666666667,5.6016666666666675,4.911000000000003,4.768333333333333,4.7059999999999995,925
926,0.7673333333333333,5.004333333333334,2.3920000000000003,2.671,10.834666666666667,10.067333333333334,5.063000000000001,0.3,0.67,0.58,0.66,7.614999999999999,0.27466666666666667,7.340333333333333,6.011333333333333,5.128999999999999,3.6506666666666665,2.7876666666666647,926
927,7.554,4.467999999999999,3.201666666666667,1.7256666666666662,16.949333333333332,9.395333333333333,4.927333333333333,0.87,0.72,0.73,0.58,7.072000000000002,0.2300000000000001,6.842000000000001,4.444999999999999,3.718000000000001,2.2156666666666673,1.8796666666666684,927
928,4.421,7.651000000000001,3.2479999999999998,0.7993333333333333,16.119333333333334,11.698333333333334,4.0473333333333334,0.64,0.96,0.68,0.41,7.262,0.23566666666666675,7.026333333333333,4.822666666666667,3.651333333333336,2.6043333333333325,2.6056666666666626,928
929,3.149666666666667,4.389333333333334,2.3026666666666666,1.0809999999999997,10.922666666666668,7.773,3.3836666666666666,0.52,0.62,0.51,0.44,7.618333333333334,0.272,7.346333333333334,5.987666666666667,5.429666666666668,4.675666666666666,4.514999999999998,929
930,5.7620000000000005,2.250666666666667,5.138333333333332,1.5696666666666668,14.720666666666666,8.958666666666666,6.707999999999998,0.75,0.47,0.9,0.59,7.485333333333334,0.25,7.235333333333334,5.282,4.611333333333333,1.8636666666666706,1.8340000000000014,930
931,8.49,1.4100000000000001,4.301666666666667,2.5429999999999997,16.744666666666667,8.254666666666667,6.844666666666667,0.95,0.4,0.97,0.89,7.104666666666668,0.23266666666666674,6.872000000000001,4.495999999999999,3.9616666666666656,1.2223333333333324,0.6190000000000024,931
932,8.17333333333333,1.7756666666666667,4.640666666666666,1.602,16.191666666666663,8.018333333333333,6.242666666666667,0.86,0.46,0.84,0.57,7.243666666666666,0.24233333333333337,7.001333333333332,4.750333333333332,4.241999999999999,1.8533333333333326,1.7396666666666638,932
933,7.869333333333333,4.547000000000001,3.888333333333334,1.8983333333333332,18.203000000000003,10.333666666666668,5.786666666666667,0.92,0.77,0.92,0.78,6.8180000000000005,0.22533333333333333,6.592666666666667,3.9359999999999986,3.0756666666666677,1.0576666666666688,0.7069999999999972,933
934,5.758333333333334,5.873333333333333,3.222000000000001,1.8666666666666667,16.720333333333336,10.962000000000002,5.088666666666668,0.75,0.83,0.72,0.61,7.142666666666667,0.23033333333333345,6.912333333333334,4.587999999999998,3.5800000000000005,2.030333333333333,1.6423333333333323,934
935,8.59,2.4189999999999996,5.647000000000001,0.0,16.656000000000002,8.066,5.647000000000001,0.93,0.5,0.94,0.31,7.1530000000000005,0.23066666666666677,6.9223333333333334,4.571,4.056999999999999,1.9003333333333323,2.3086666666666664,935
936,8.990666666666666,2.6206666666666663,1.6729999999999998,2.2643333333333326,15.548666666666666,6.557999999999998,3.9373333333333322,0.94,0.53,0.46,0.61,7.380333333333332,0.24866666666666667,7.131666666666665,4.9816666666666665,4.657666666666667,3.7166666666666663,3.0313333333333343,936
937,1.5523333333333333,6.054333333333334,3.1856666666666658,0.0016666666666666668,10.794,9.241666666666667,3.1873333333333322,0.38,0.77,0.59,0.32,7.625333333333333,0.27399999999999997,7.351333333333333,6.019666666666664,5.247666666666667,4.523333333333335,4.590333333333335,937
938,1.4929999999999999,8.557333333333334,0.7399999999999999,2.182666666666667,12.973000000000003,11.48,2.9226666666666667,0.38,0.98,0.33,0.59,7.548666666666668,0.2699999999999999,7.278666666666669,5.650333333333333,4.481666666666669,4.021000000000001,3.3423333333333334,938
939,1.4540000000000006,7.903333333333332,3.4166666666666674,2.0076666666666663,14.781666666666666,13.327666666666666,5.424333333333333,0.38,0.99,0.76,0.66,7.497666666666666,0.25,7.247666666666666,5.310333333333334,3.819333333333333,2.1040000000000005,1.6836666666666655,939
940,1.4669999999999999,8.288333333333334,2.461333333333334,1.7769999999999997,13.993666666666668,12.526666666666667,4.238333333333333,0.39,0.98,0.58,0.54,7.568,0.25,7.318,5.509666666666664,4.162666666666666,3.0946666666666665,2.695999999999998,940
941,5.173999999999999,0.8596666666666668,6.4446666666666665,0.006666666666666667,12.484999999999998,7.311,6.451333333333333,0.69,0.32,0.91,0.31,7.617333333333334,0.2699999999999999,7.347333333333334,5.772333333333333,5.304666666666668,2.5340000000000003,3.078333333333334,941
942,5.269666666666667,6.923666666666666,1.2323333333333335,3.0656666666666665,16.49133333333333,11.221666666666666,4.298,0.74,0.89,0.44,0.82,7.1770000000000005,0.23100000000000012,6.946000000000001,4.661000000000003,3.5766666666666658,2.529999999999999,1.3419999999999987,942
943,4.625,0.7026666666666664,3.633,2.183333333333334,11.144,6.519,5.8163333333333345,0.62,0.3,0.69,0.57,7.621333333333335,0.27066666666666667,7.350666666666668,5.9586666666666686,5.574,3.5616666666666665,3.0716666666666654,943
944,1.1376666666666666,3.718333333333334,2.559333333333333,2.430333333333334,9.845666666666668,8.708,4.9896666666666665,0.34,0.6,0.56,0.62,7.615333333333334,0.28,7.335333333333334,6.124666666666665,5.441333333333333,3.972333333333334,3.2609999999999997,944
945,6.2413333333333325,4.255,2.319,2.193,15.008333333333331,8.767,4.5120000000000005,0.78,0.67,0.56,0.6,7.451333333333333,0.25,7.201333333333333,5.192999999999999,4.5280000000000005,3.3056666666666668,2.6956666666666655,945
946,7.986333333333333,3.401000000000001,2.9323333333333337,1.4663333333333337,15.786000000000001,7.799666666666669,4.398666666666667,0.87,0.58,0.65,0.49,7.308000000000002,0.2486666666666667,7.059333333333335,4.891333333333334,4.387999999999999,3.164,2.919666666666664,946
947,9.019,1.5233333333333332,0.8680000000000002,4.006666666666667,15.417000000000002,6.398,4.874666666666667,0.93,0.4,0.36,0.87,7.3906666666666645,0.25,7.1406666666666645,5.019000000000001,4.705333333333333,3.378999999999999,1.5,947
948,6.747333333333333,5.829666666666666,1.1093333333333333,2.976,16.662333333333333,9.915,4.085333333333333,0.8,0.82,0.44,0.75,7.123333333333334,0.23033333333333345,6.893000000000001,4.552666666666665,3.724333333333334,2.7706666666666657,1.6286666666666676,948
949,3.6090000000000004,4.060333333333333,2.6936666666666667,2.6033333333333326,12.966333333333335,9.357333333333333,5.296999999999999,0.56,0.61,0.62,0.64,7.605,0.26933333333333326,7.3356666666666674,5.690666666666669,4.939333333333334,3.3093333333333357,2.4939999999999976,949
950,2.612333333333333,8.118999999999998,4.034,0.0,14.76533333333333,12.152999999999999,4.034,0.49,0.98,0.7,0.37,7.521000000000002,0.25,7.271000000000002,5.328000000000001,4.059666666666667,3.0003333333333355,3.070333333333333,950
951,5.877666666666667,0.9916666666666668,2.4396666666666675,3.206666666666668,12.515666666666668,6.638000000000002,5.646333333333335,0.74,0.33,0.56,0.74,7.613,0.2699999999999999,7.343000000000001,5.757,5.373,3.5496666666666674,2.360333333333335,951
952,6.0166666666666675,2.2270000000000008,2.2460000000000004,0.0003333333333333333,10.490000000000002,4.4733333333333345,2.2463333333333337,0.74,0.47,0.42,0.34,7.612,0.27866666666666673,7.333333333333333,6.009999999999997,5.825,5.447333333333331,5.38,952
953,7.869,6.882333333333333,2.4386666666666668,1.134,18.324,10.455,3.5726666666666667,0.95,0.96,0.65,0.52,6.806333333333333,0.22433333333333338,6.582,3.8963333333333323,2.984666666666668,2.1723333333333334,1.9860000000000015,953
954,5.866666666666669,1.8723333333333338,4.980999999999999,2.224333333333333,14.944333333333336,9.077666666666666,7.205333333333332,0.73,0.43,0.99,0.73,7.532666666666667,0.25,7.282666666666667,5.292666666666667,4.621666666666668,1.5870000000000006,1.2576666666666663,954
955,8.068666666666667,5.635000000000001,1.0233333333333334,3.1333333333333333,17.860333333333333,9.791666666666668,4.156666666666666,0.95,0.83,0.41,0.86,6.905666666666666,0.2290000000000001,6.676666666666666,4.082666666666665,3.295999999999999,2.3056666666666668,1.0556666666666672,955
956,7.515,5.436333333333333,3.566,1.9576666666666669,18.475,10.959999999999999,5.523666666666667,0.87,0.84,0.88,0.77,6.7940000000000005,0.222,6.572,3.864666666666666,2.8946666666666663,1.0549999999999988,0.665,956
957,6.043000000000001,4.923333333333333,2.343666666666666,2.902666666666667,16.212666666666667,10.169666666666666,5.246333333333333,0.76,0.72,0.6,0.77,7.269333333333333,0.23166666666666677,7.0376666666666665,4.799333333333332,3.934666666666668,2.3693333333333353,1.360666666666667,957
958,1.858666666666667,6.361666666666667,2.7416666666666667,3.388,14.350000000000001,12.491333333333333,6.129666666666667,0.42,0.83,0.69,0.95,7.594666666666667,0.25,7.344666666666667,5.483666666666665,4.178333333333333,2.0940000000000007,0.8080000000000016,958
959,2.8569999999999998,6.242999999999999,3.729666666666667,2.112,14.941666666666666,12.084666666666667,5.841666666666667,0.54,0.8,0.79,0.65,7.522000000000002,0.25,7.272000000000002,5.299000000000001,4.073999999999998,2.067,1.626333333333334,959
960,7.516333333333334,0.7433333333333334,3.707,2.956666666666666,14.923333333333336,7.406999999999999,6.663666666666666,0.84,0.31,0.75,0.8,7.533666666666666,0.25,7.283666666666666,5.276666666666667,4.828333333333333,2.283666666666668,1.3823333333333316,960
961,1.031,4.064333333333333,5.100333333333334,1.6130000000000002,11.808666666666667,10.777666666666667,6.713333333333335,0.33,0.64,0.87,0.55,7.622333333333334,0.2699999999999999,7.352333333333334,5.892999999999999,4.905000000000001,2.158000000000002,2.120000000000001,961
962,1.7083333333333333,4.126,4.701000000000001,1.9636666666666671,12.499,10.790666666666668,6.664666666666669,0.43,0.65,0.82,0.64,7.5969999999999995,0.2699999999999999,7.327,5.773333333333333,4.775000000000001,2.129333333333335,1.8716666666666661,962
963,7.801666666666666,6.697666666666666,1.9649999999999996,2.1953333333333336,18.659666666666666,10.857999999999999,4.160333333333333,0.94,0.96,0.6,0.75,6.771999999999999,0.2213333333333333,6.550666666666666,3.7936666666666663,2.821666666666666,1.7806666666666668,1.1253333333333329,963
964,7.689000000000001,6.515333333333334,2.5176666666666656,2.1520000000000006,18.874000000000002,11.185,4.669666666666666,0.92,0.94,0.73,0.8,6.705666666666665,0.21999999999999995,6.485666666666665,3.6906666666666674,2.6713333333333313,1.3823333333333347,0.7943333333333351,964
965,5.408333333333333,2.7696666666666663,1.2673333333333332,1.6539999999999995,11.099333333333332,5.690999999999999,2.9213333333333327,0.67,0.49,0.38,0.47,7.627,0.2699999999999999,7.357,5.963666666666668,5.663333333333331,5.107333333333335,4.682000000000002,965
966,6.132666666666666,3.015666666666667,3.5150000000000006,0.0,12.663333333333334,6.530666666666668,3.5150000000000006,0.76,0.55,0.6,0.35,7.581333333333334,0.2699999999999999,7.311333333333335,5.691000000000001,5.319666666666669,4.463333333333335,4.479999999999999,966
967,5.653333333333332,6.970333333333333,2.0766666666666667,2.5033333333333334,17.203666666666663,11.550333333333333,4.58,0.78,0.91,0.62,0.77,7.030666666666666,0.2300000000000001,6.8006666666666655,4.364999999999998,3.251666666666667,2.0370000000000004,1.2503333333333337,967
968,3.359666666666667,1.7643333333333333,4.545333333333333,2.6719999999999997,12.341333333333335,8.981666666666666,7.2173333333333325,0.54,0.41,0.84,0.73,7.621666666666667,0.2699999999999999,7.3516666666666675,5.807666666666666,5.115333333333332,2.1049999999999995,1.4733333333333354,968
969,4.093333333333333,5.245333333333334,3.181666666666667,1.534333333333333,14.054666666666666,9.961333333333334,4.716,0.63,0.74,0.64,0.5,7.549666666666669,0.25,7.299666666666669,5.462666666666669,4.611333333333334,3.233666666666664,2.9823333333333317,969
970,0.8469999999999998,4.028666666666667,4.362333333333334,2.580333333333333,11.818333333333332,10.971333333333334,6.942666666666667,0.31,0.61,0.83,0.75,7.621,0.2699999999999999,7.351000000000001,5.888,4.862666666666666,2.0693333333333337,1.4643333333333315,970
971,3.5146666666666664,3.0509999999999997,1.3733333333333333,4.328666666666666,12.267666666666665,8.753,5.701999999999999,0.58,0.53,0.43,0.98,7.606333333333334,0.2699999999999999,7.336333333333334,5.796666666666665,5.128666666666666,3.343666666666668,1.2216666666666667,971
972,6.063666666666668,2.2806666666666664,0.6116666666666671,4.498333333333334,13.454333333333334,7.390666666666668,5.110000000000001,0.76,0.46,0.32,0.95,7.561666666666666,0.2666666666666666,7.294999999999999,5.556333333333333,5.088333333333331,3.6339999999999977,1.3150000000000004,972
973,7.3306666666666676,5.459999999999999,1.7930000000000001,1.983333333333333,16.567,9.236333333333333,3.776333333333333,0.85,0.79,0.53,0.58,7.164000000000001,0.23033333333333345,6.933666666666667,4.6080000000000005,3.901,3.0199999999999987,2.4613333333333305,973
974,7.5836666666666686,4.941333333333333,2.549666666666666,1.0983333333333334,16.173000000000002,8.589333333333332,3.6479999999999997,0.86,0.71,0.61,0.44,7.200999999999999,0.23466666666666675,6.966333333333332,4.720333333333334,4.102333333333332,3.223333333333335,3.0766666666666658,974
975,4.182333333333334,3.108333333333334,4.488666666666665,2.8726666666666665,14.652000000000001,10.469666666666665,7.361333333333332,0.61,0.55,0.92,1.0,7.539000000000001,0.25,7.289000000000001,5.360666666666667,4.450000000000002,1.3583333333333298,0.5970000000000022,975
976,4.878,1.1196666666666666,2.2849999999999993,1.4773333333333334,9.76,4.881999999999999,3.7623333333333324,0.66,0.34,0.5,0.45,7.625333333333335,0.28,7.345333333333334,6.125333333333331,5.893666666666668,4.957666666666662,4.666333333333336,976
977,9.088666666666667,0.9926666666666667,2.918333333333334,1.9979999999999996,14.997666666666666,5.909,4.916333333333333,0.96,0.35,0.64,0.59,7.425333333333332,0.25,7.175333333333332,5.119,4.861666666666668,3.373,2.9063333333333308,977
978,3.8856666666666664,1.493,4.9946666666666655,2.0633333333333335,12.436666666666664,8.550999999999998,7.057999999999999,0.58,0.42,0.86,0.65,7.614000000000001,0.2699999999999999,7.344000000000001,5.7826666666666675,5.152333333333333,2.184666666666666,1.9323333333333332,978
979,7.930333333333333,2.2870000000000004,1.1789999999999998,3.6013333333333324,14.997666666666666,7.067333333333332,4.780333333333332,0.86,0.5,0.4,0.81,7.444,0.25,7.194,5.161333333333333,4.748333333333334,3.452666666666666,1.8956666666666653,979
980,1.6190000000000004,3.0066666666666664,4.9879999999999995,2.4026666666666663,12.016333333333334,10.397333333333332,7.390666666666666,0.39,0.56,0.9,0.72,7.616333333333333,0.2699999999999999,7.346333333333334,5.860333333333333,4.940000000000002,1.754333333333335,1.3246666666666647,980
981,1.6336666666666666,3.4699999999999998,3.8896666666666673,1.8693333333333333,10.862666666666668,9.229000000000001,5.759,0.42,0.59,0.7,0.54,7.620666666666667,0.2736666666666666,7.347,6.012666666666664,5.2650000000000015,3.2606666666666673,2.9410000000000007,981
982,6.804,6.346666666666667,0.44166666666666704,3.619999999999999,17.212333333333333,10.408333333333333,4.0616666666666665,0.84,0.86,0.31,0.99,7.007666666666666,0.23033333333333342,6.777333333333333,4.3263333333333325,3.412999999999998,2.4869999999999997,0.883333333333332,982
983,3.2693333333333334,7.005000000000001,3.629,1.5326666666666666,15.436,12.166666666666668,5.161666666666667,0.55,0.87,0.77,0.54,7.3953333333333315,0.25,7.1453333333333315,5.086000000000002,3.838000000000001,2.2243333333333335,2.017999999999998,983
984,1.745,2.948000000000001,5.387333333333333,0.0003333333333333333,10.08066666666667,8.335666666666668,5.387666666666667,0.4,0.51,0.78,0.35,7.626,0.28,7.346,6.103999999999999,5.4896666666666665,3.5566666666666684,3.8143333333333342,984
985,1.4646666666666666,8.207333333333333,2.0666666666666664,2.212666666666667,13.951333333333332,12.486666666666666,4.279333333333334,0.38,0.99,0.54,0.63,7.534,0.252,7.282,5.477000000000002,4.1386666666666665,3.0870000000000015,2.444333333333333,985
986,2.3203333333333327,2.497,5.6080000000000005,1.4360000000000002,11.861333333333333,9.541,7.0440000000000005,0.48,0.48,0.92,0.52,7.615666666666667,0.2699999999999999,7.345666666666667,5.872,5.0956666666666655,2.055999999999999,2.167666666666668,986
987,8.425,2.9246666666666665,3.665,1.9106666666666667,16.925333333333334,8.500333333333334,5.575666666666667,0.97,0.59,0.77,0.66,7.040666666666667,0.23033333333333342,6.810333333333333,4.395666666666665,3.824666666666668,1.9309999999999992,1.5653333333333324,987
988,6.778666666666667,1.7553333333333332,4.462666666666666,2.719,15.715666666666666,8.937,7.181666666666667,0.79,0.43,0.95,0.91,7.324666666666669,0.249,7.075666666666669,4.932666666666665,4.282666666666667,1.3179999999999996,0.6363333333333321,988
989,1.3436666666666668,7.973,2.7116666666666664,2.3736666666666664,14.402,13.058333333333334,5.085333333333333,0.37,0.93,0.63,0.66,7.554666666666669,0.25,7.304666666666669,5.439000000000001,3.9923333333333306,2.5033333333333365,1.83,989
990,2.766666666666666,3.9720000000000004,3.9490000000000003,3.1239999999999997,13.811666666666667,11.045000000000002,7.073,0.53,0.62,0.83,0.94,7.581333333333334,0.25066666666666665,7.3306666666666676,5.549333333333333,4.526333333333332,1.7116666666666696,0.7226666666666643,990
991,2.929666666666667,1.0670000000000002,3.903000000000001,2.1503333333333337,10.050000000000002,7.120333333333335,6.053333333333335,0.53,0.34,0.69,0.57,7.6193333333333335,0.28,7.339333333333333,6.098999999999998,5.642666666666667,3.4550000000000005,3.011666666666665,991
992,7.655666666666666,5.210333333333334,3.739333333333334,0.0,16.605333333333334,8.949666666666667,3.739333333333334,0.87,0.78,0.66,0.36,7.117000000000001,0.23033333333333345,6.886666666666668,4.546666666666666,3.871000000000001,2.8916666666666657,2.967333333333333,992
993,2.2090000000000005,7.025999999999999,2.5509999999999997,2.198666666666667,13.984666666666666,11.775666666666666,4.749666666666666,0.45,0.85,0.59,0.63,7.5923333333333325,0.25,7.3423333333333325,5.5376666666666665,4.35866666666667,3.038999999999998,2.4429999999999987,993
994,6.314333333333334,3.9749999999999996,0.5706666666666665,3.6153333333333326,14.475333333333332,8.161,4.185999999999999,0.78,0.61,0.31,0.79,7.568,0.25,7.318,5.388333333333335,4.828,3.8270000000000026,2.2276666666666705,994
995,8.143333333333333,6.078666666666668,0.6663333333333334,0.9863333333333333,15.874666666666668,7.7313333333333345,1.6526666666666667,0.88,0.81,0.35,0.41,7.300666666666666,0.24100000000000005,7.059666666666667,4.868666666666667,4.347999999999998,4.168666666666665,3.9469999999999974,995
996,8.610666666666669,3.760999999999999,1.1666666666666665,3.076999999999999,16.615333333333332,8.004666666666665,4.243666666666666,0.97,0.62,0.44,0.77,7.139333333333334,0.23133333333333345,6.908,4.555666666666666,4.044666666666666,3.0130000000000012,1.8289999999999997,996
997,3.105999999999999,3.878666666666667,4.585666666666667,2.672666666666667,14.242999999999999,11.137,7.258333333333334,0.53,0.61,0.91,0.85,7.587666666666667,0.25,7.337666666666667,5.4896666666666665,4.453333333333331,1.4409999999999998,0.801999999999996,997
998,5.920666666666666,7.546666666666668,0.9566666666666664,2.2709999999999995,16.695,10.774333333333333,3.227666666666666,0.79,0.97,0.38,0.62,7.124333333333333,0.23033333333333345,6.894,4.560666666666665,3.5616666666666656,2.960666666666666,2.2286666666666672,998
999,0.8440000000000006,8.089666666666668,1.6393333333333333,3.642333333333333,14.215333333333335,13.371333333333334,5.281666666666666,0.31,1.0,0.53,0.93,7.587666666666667,0.25,7.337666666666667,5.506999999999998,4.007333333333334,2.5143333333333344,0.9453333333333367,999
1000,2.993,6.650666666666667,3.136666666666668,2.890666666666666,15.671000000000001,12.678,6.027333333333334,0.56,0.83,0.78,0.93,7.341666666666668,0.24633333333333335,7.095333333333334,4.987666666666666,3.655666666666668,1.5923333333333343,0.6480000000000006,1000
1001,5.125333333333334,2.5346666666666664,1.6036666666666668,3.5949999999999993,12.858666666666666,7.7333333333333325,5.198666666666666,0.69,0.48,0.45,0.76,7.608999999999999,0.2699999999999999,7.3389999999999995,5.695000000000003,5.188000000000002,3.6646666666666667,2.134666666666665,1001
1002,4.835999999999999,4.992999999999999,4.800000000000001,0.8400000000000001,15.469,10.633,5.640000000000001,0.67,0.75,0.86,0.43,7.369666666666668,0.25,7.119666666666668,5.040666666666667,4.085666666666667,2.046333333333331,2.2183333333333364,1002
1003,1.7959999999999998,7.500333333333334,4.4043333333333345,1.7416666666666663,15.442333333333334,13.646333333333335,6.146000000000001,0.42,0.93,0.96,0.69,7.376666666666667,0.25,7.126666666666667,5.078666666666665,3.5330000000000013,1.2783333333333315,1.0793333333333326,1003
1004,8.82066666666667,2.886666666666667,4.346333333333333,0.0,16.05366666666667,7.2330000000000005,4.346333333333333,0.99,0.54,0.71,0.34,7.248666666666666,0.2383333333333334,7.010333333333333,4.766666666666665,4.356999999999999,3.0466666666666655,3.2036666666666656,1004
1005,6.2286666666666655,4.511333333333334,2.8686666666666665,2.492666666666667,16.101333333333333,9.872666666666667,5.3613333333333335,0.77,0.71,0.66,0.73,7.2316666666666665,0.23666666666666672,6.995,4.7763333333333335,3.9663333333333335,2.297333333333333,1.5696666666666648,1005
1006,2.9336666666666673,2.961,4.808999999999999,2.4676666666666667,13.171333333333333,10.237666666666666,7.2766666666666655,0.51,0.53,0.89,0.77,7.6033333333333335,0.2686666666666666,7.334666666666667,5.672999999999998,4.786,1.7076666666666673,1.2173333333333334,1006
1007,7.803666666666667,4.1706666666666665,3.930333333333334,1.2556666666666667,17.160333333333334,9.356666666666667,5.186000000000001,0.89,0.7,0.79,0.51,7.023666666666669,0.2300000000000001,6.7936666666666685,4.339666666666664,3.6359999999999997,1.9279999999999995,1.8450000000000002,1007
1008,1.001,6.884666666666667,3.683333333333333,2.9039999999999995,14.473,13.472,6.587333333333333,0.33,0.86,0.83,0.93,7.584666666666667,0.25,7.334666666666667,5.457333333333333,3.959666666666666,1.5269999999999975,0.6480000000000006,1008
1009,2.3276666666666666,1.927,1.257333333333333,4.329666666666666,9.841666666666667,7.513999999999999,5.587,0.48,0.42,0.4,0.84,7.624666666666667,0.28,7.344666666666667,6.1323333333333325,5.613999999999999,3.9043333333333328,1.7683333333333318,1009
1010,2.311,1.4040000000000001,4.839,0.8889999999999999,9.443,7.132000000000001,5.728000000000001,0.48,0.37,0.78,0.4,7.625,0.28,7.345,6.179666666666666,5.712333333333333,3.593666666666667,3.7756666666666674,1010
1011,7.539000000000001,1.1206666666666665,4.095666666666666,2.962333333333333,15.717666666666666,8.178666666666667,7.058,0.85,0.36,0.86,0.97,7.297333333333333,0.25,7.047333333333333,4.892333333333335,4.360999999999997,1.5136666666666683,0.6446666666666676,1011
1012,8.336,4.575,0.6573333333333334,2.952333333333333,16.520666666666667,8.184666666666667,3.609666666666666,0.9,0.71,0.33,0.7,7.169333333333333,0.2333333333333334,6.936,4.6096666666666675,4.067333333333334,3.299000000000002,2.167666666666665,1012
1013,8.124,5.319,1.371,2.2506666666666666,17.064666666666668,8.940666666666665,3.6216666666666666,0.88,0.79,0.47,0.62,7.044666666666668,0.2300000000000001,6.8146666666666675,4.388,3.7220000000000004,2.938999999999999,2.244999999999998,1013
1014,2.22,1.8153333333333335,2.2203333333333335,4.239666666666667,10.495333333333335,8.275333333333334,6.460000000000001,0.44,0.41,0.58,0.99,7.622333333333334,0.27433333333333326,7.348000000000001,6.061999999999999,5.4506666666666685,3.1779999999999995,1.1770000000000014,1014
1015,4.152333333333333,8.137666666666666,2.858666666666666,0.004666666666666667,15.153333333333332,11.001,2.8633333333333324,0.64,0.99,0.57,0.35,7.420666666666665,0.25,7.170666666666665,5.149666666666666,4.082333333333332,3.546333333333334,3.5430000000000024,1015
1016,4.613,7.290333333333333,1.3299999999999996,0.7876666666666668,14.020999999999999,9.408,2.1176666666666666,0.66,0.82,0.4,0.41,7.572999999999999,0.25,7.322999999999999,5.492333333333332,4.6896666666666675,4.406666666666666,4.283999999999999,1016
1017,7.689666666666666,5.928333333333332,3.521,1.6320000000000001,18.771,11.081333333333331,5.1530000000000005,0.95,0.88,0.87,0.71,6.7170000000000005,0.22099999999999997,6.496,3.7186666666666666,2.723333333333333,1.108,0.8399999999999999,1017
1018,7.694333333333334,1.273666666666667,2.368666666666667,3.8343333333333334,15.171,7.4766666666666675,6.203,0.82,0.37,0.59,0.98,7.471666666666668,0.25,7.221666666666668,5.174666666666665,4.726666666666667,2.612000000000001,0.9736666666666665,1018
1019,0.91,2.812666666666666,4.800333333333333,2.906666666666667,11.429666666666666,10.519666666666666,7.707,0.32,0.54,0.9,0.84,7.627666666666667,0.2699999999999999,7.357666666666668,5.948666666666668,5.014333333333333,1.6256666666666657,0.8603333333333314,1019
1020,8.413,1.8523333333333334,4.144333333333333,2.499,16.908666666666665,8.495666666666667,6.643333333333333,0.93,0.45,0.87,0.88,7.066000000000001,0.23033333333333345,6.8356666666666674,4.426333333333333,3.8573333333333326,1.2603333333333344,0.6366666666666676,1020
1021,4.086333333333333,4.533333333333333,4.192333333333334,2.6686666666666667,15.480666666666668,11.394333333333334,6.861000000000001,0.61,0.71,0.88,0.91,7.396666666666665,0.25,7.146666666666665,5.077,4.001333333333333,1.2916666666666679,0.6180000000000012,1021
1022,4.2123333333333335,4.197,5.200333333333333,0.8846666666666666,14.494333333333332,10.281999999999998,6.085,0.62,0.63,0.85,0.43,7.584333333333334,0.25,7.334333333333334,5.433666666666669,4.540666666666668,2.179000000000001,2.410666666666667,1022
1023,3.7743333333333324,7.825000000000002,2.699666666666667,1.276333333333333,15.575333333333335,11.801000000000002,3.976,0.59,0.96,0.61,0.51,7.371666666666668,0.24833333333333335,7.123333333333335,5.031999999999999,3.832666666666667,2.8580000000000028,2.6443333333333308,1023
1024,3.392666666666668,3.6886666666666676,5.2396666666666665,1.2363333333333333,13.557333333333334,10.164666666666667,6.476,0.55,0.59,0.88,0.52,7.598333333333332,0.2523333333333333,7.345999999999998,5.596666666666667,4.722666666666667,2.131333333333333,2.240000000000001,1024
1025,3.4376666666666664,4.283,0.8396666666666667,4.186666666666666,12.746999999999998,9.309333333333333,5.026333333333333,0.57,0.65,0.35,0.88,7.618666666666668,0.2699999999999999,7.348666666666668,5.740666666666666,4.987666666666666,3.609333333333333,1.5670000000000002,1025
1026,1.0650000000000002,6.747000000000001,0.8109999999999999,0.607,9.23,8.165000000000001,1.418,0.33,0.8,0.32,0.35,7.623333333333333,0.28,7.343333333333333,6.209666666666669,5.557666666666667,5.4386666666666645,5.316666666666664,1026
1027,5.566666666666667,5.384333333333333,0.49233333333333335,4.0683333333333325,15.511666666666667,9.945,4.560666666666666,0.75,0.74,0.31,0.95,7.360000000000001,0.25,7.110000000000001,5.0166666666666675,4.182666666666664,3.0423333333333327,1.105333333333335,1027
1028,8.462666666666665,1.409,0.7013333333333333,0.8876666666666665,11.460666666666665,2.9979999999999998,1.5889999999999997,0.86,0.37,0.31,0.38,7.620666666666667,0.2699999999999999,7.350666666666667,5.860333333333333,5.802,5.604333333333332,5.422333333333335,1028
1029,7.4,6.847666666666667,2.8733333333333335,0.7819999999999998,17.903000000000002,10.503,3.655333333333333,0.88,0.91,0.69,0.46,6.890666666666665,0.23100000000000012,6.6596666666666655,4.070333333333334,3.1463333333333323,2.2670000000000003,2.2133333333333356,1029
1030,4.904000000000001,7.005333333333334,2.727333333333333,2.6409999999999996,17.277666666666665,12.373666666666667,5.368333333333332,0.7,0.95,0.75,0.89,7.029999999999999,0.23066666666666677,6.799333333333332,4.365333333333332,3.099000000000002,1.4700000000000006,0.6493333333333347,1030
1031,5.658333333333334,0.7046666666666669,3.7073333333333336,3.0006666666666666,13.071000000000002,7.412666666666667,6.708,0.7,0.3,0.75,0.74,7.6160000000000005,0.2679999999999999,7.348000000000001,5.676333333333334,5.214666666666668,2.6566666666666667,1.7399999999999993,1031
1032,2.090333333333333,2.611333333333333,2.717333333333334,2.3136666666666668,9.732666666666667,7.642333333333333,5.031000000000001,0.43,0.51,0.57,0.57,7.617999999999999,0.28,7.337999999999999,6.145,5.602333333333334,4.101999999999995,3.4520000000000017,1032
1033,1.9553333333333331,6.953333333333334,3.792,1.869,14.569666666666667,12.614333333333335,5.661,0.46,0.86,0.79,0.63,7.528666666666666,0.25,7.278666666666666,5.376000000000001,4.043666666666665,2.132666666666666,1.8079999999999998,1033
1034,1.454666666666667,1.022,4.675666666666666,0.8510000000000001,8.003333333333334,6.548666666666667,5.526666666666666,0.37,0.33,0.73,0.39,7.607666666666668,0.28,7.327666666666667,6.3083333333333345,5.896666666666666,3.9233333333333325,4.0746666666666655,1034
1035,6.249333333333332,2.07,4.6946666666666665,2.3933333333333335,15.40733333333333,9.158000000000001,7.088,0.79,0.49,0.97,0.8,7.376333333333334,0.25,7.126333333333334,5.045666666666666,4.348666666666665,1.4289999999999994,0.9606666666666657,1035
1036,3.8693333333333344,7.709999999999998,1.488,2.723666666666667,15.790999999999999,11.921666666666665,4.211666666666667,0.6,0.95,0.47,0.71,7.304999999999999,0.24500000000000005,7.059999999999999,4.9223333333333334,3.7089999999999987,2.7146666666666657,1.7589999999999995,1036
1037,3.4759999999999995,8.335,1.3766666666666667,1.486,14.673666666666668,11.197666666666668,2.8626666666666667,0.56,0.98,0.42,0.48,7.543666666666667,0.25,7.293666666666667,5.362666666666666,4.261000000000001,3.777666666666667,3.4179999999999997,1037
1038,8.420333333333334,4.693,0.6846666666666666,1.2113333333333332,15.009333333333334,6.5889999999999995,1.896,0.88,0.66,0.32,0.43,7.464,0.25,7.214,5.1739999999999995,4.804666666666666,4.561666666666668,4.274,1038
1039,3.1613333333333333,7.495333333333334,4.119,1.1496666666666664,15.925333333333333,12.764000000000001,5.268666666666666,0.55,0.98,0.84,0.53,7.261666666666665,0.24100000000000005,7.020666666666665,4.863666666666667,3.4896666666666647,1.7756666666666643,1.7623333333333346,1039
1040,7.147000000000001,2.6023333333333327,2.3123333333333327,3.306666666666666,15.368333333333334,8.221333333333332,5.618999999999999,0.83,0.5,0.58,0.82,7.407333333333332,0.25,7.157333333333332,5.080000000000002,4.532333333333333,2.7456666666666685,1.4846666666666692,1040
1041,1.129333333333333,2.4936666666666665,1.9343333333333337,4.3306666666666676,9.888000000000002,8.758666666666667,6.2650000000000015,0.34,0.47,0.51,0.97,7.620333333333334,0.28,7.340333333333334,6.128,5.4476666666666675,3.317666666666666,1.226,1041
1042,7.091333333333334,4.727333333333334,4.395,1.3350000000000004,17.54866666666667,10.457333333333334,5.73,0.86,0.77,0.99,0.58,6.959666666666667,0.23033333333333342,6.729333333333334,4.219000000000001,3.3253333333333326,1.2713333333333328,1.2150000000000025,1042
1043,0.8533333333333334,2.467333333333334,3.3396666666666666,3.7596666666666665,10.42,9.566666666666666,7.099333333333333,0.31,0.47,0.69,0.97,7.6176666666666675,0.27799999999999997,7.339666666666668,6.071999999999999,5.2780000000000005,2.5006666666666653,0.9733333333333345,1043
1044,3.5133333333333336,2.4513333333333334,1.5866666666666667,4.277333333333333,11.828666666666667,8.315333333333333,5.864,0.58,0.5,0.46,0.91,7.570333333333332,0.2699999999999999,7.300333333333333,5.830333333333333,5.222,3.335666666666668,1.2540000000000004,1044
1045,5.409999999999999,2.3169999999999997,3.4876666666666667,3.048333333333333,14.262999999999998,8.852999999999998,6.536,0.72,0.49,0.75,0.79,7.536999999999998,0.25,7.286999999999998,5.408000000000002,4.747666666666665,2.3183333333333347,1.3133333333333352,1045
1046,1.111333333333333,5.765,2.234333333333333,2.8803333333333327,11.991,10.879666666666665,5.114666666666666,0.34,0.77,0.55,0.68,7.604333333333332,0.2699999999999999,7.3343333333333325,5.849666666666666,4.820666666666666,3.325666666666665,2.321333333333336,1046
1047,2.7156666666666665,2.660333333333334,0.8623333333333336,3.4243333333333346,9.662666666666668,6.947000000000003,4.286666666666668,0.51,0.48,0.34,0.69,7.620000000000001,0.28,7.340000000000001,6.1496666666666675,5.693999999999999,4.636000000000001,3.1960000000000015,1047
1048,4.538333333333333,5.496666666666667,0.994,0.6973333333333332,11.726333333333333,7.188,1.6913333333333331,0.65,0.73,0.38,0.36,7.556333333333336,0.2699999999999999,7.286333333333336,5.812999999999999,5.317000000000001,5.127000000000001,5.006333333333332,1048
1049,3.548,4.749666666666666,4.142666666666667,2.7096666666666667,15.15,11.602,6.852333333333334,0.57,0.73,0.88,0.89,7.452333333333335,0.25,7.202333333333335,5.193999999999999,4.0749999999999975,1.3909999999999991,0.6879999999999971,1049
1050,4.395,5.172999999999999,2.2710000000000004,2.128333333333333,13.967333333333332,9.572333333333333,4.399333333333333,0.65,0.72,0.55,0.57,7.578333333333334,0.25066666666666665,7.327666666666667,5.502666666666669,4.709999999999999,3.5516666666666654,2.9683333333333337,1050
1051,7.704666666666668,6.455333333333333,3.5973333333333324,1.0583333333333331,18.815666666666665,11.110999999999999,4.655666666666665,0.98,0.93,0.85,0.52,6.708666666666668,0.21999999999999995,6.488666666666668,3.697333333333333,2.6903333333333324,1.3019999999999996,1.2546666666666688,1051
1052,2.636,2.571333333333333,5.312666666666669,2.000666666666666,12.520666666666667,9.884666666666668,7.313333333333334,0.48,0.49,0.96,0.66,7.623666666666667,0.2699999999999999,7.353666666666667,5.790999999999999,4.962666666666665,1.807999999999998,1.6346666666666652,1052
1053,0.8260000000000001,7.793333333333334,2.733666666666666,3.1733333333333342,14.526333333333334,13.700333333333333,5.907,0.32,0.93,0.68,0.95,7.524000000000001,0.25,7.274000000000001,5.379000000000001,3.8076666666666665,1.8726666666666656,0.7276666666666651,1053
1054,2.11,7.668333333333333,2.5996666666666663,2.945666666666667,15.323666666666664,13.213666666666665,5.545333333333334,0.48,0.95,0.66,0.83,7.3906666666666645,0.24933333333333335,7.141333333333331,5.104000000000001,3.6459999999999977,1.920666666666667,0.9060000000000024,1054
1055,1.3856666666666668,6.4076666666666675,1.351666666666667,3.055333333333334,12.200333333333335,10.814666666666668,4.407000000000001,0.37,0.78,0.42,0.68,7.610333333333332,0.2699999999999999,7.340333333333333,5.8229999999999995,4.800333333333332,3.712000000000001,2.559666666666666,1055
1056,1.0866666666666664,1.7439999999999998,2.1896666666666667,2.3123333333333336,7.332666666666666,6.246,4.502000000000001,0.33,0.4,0.52,0.55,7.596666666666666,0.28200000000000003,7.314666666666666,6.360666666666668,5.978333333333334,4.759333333333334,4.080666666666667,1056
1057,4.102666666666667,7.0876666666666654,2.977333333333333,1.27,15.437666666666665,11.334999999999997,4.247333333333334,0.64,0.87,0.67,0.48,7.377,0.25,7.127,5.054666666666666,3.952666666666668,2.8290000000000015,2.650666666666665,1057
1058,5.321666666666667,5.326333333333333,1.9259999999999997,2.8396666666666657,15.413666666666666,10.091999999999999,4.765666666666665,0.73,0.74,0.53,0.74,7.372333333333334,0.24933333333333335,7.123,5.047666666666666,4.182333333333335,2.8843333333333314,1.8890000000000011,1058
1059,2.8830000000000005,4.136,2.571333333333333,1.1383333333333332,10.728666666666667,7.845666666666666,3.7096666666666662,0.5,0.6,0.57,0.42,7.617333333333334,0.273,7.344333333333334,6.011999999999997,5.456333333333334,4.547333333333333,4.385666666666667,1059
1060,8.154333333333335,4.234333333333334,1.0316666666666667,3.645,17.065333333333335,8.911,4.676666666666667,0.9,0.7,0.41,0.95,7.0583333333333345,0.23100000000000012,6.827333333333335,4.396333333333334,3.749000000000001,2.509,0.9183333333333348,1060
1061,6.750333333333333,5.965000000000001,1.9539999999999997,1.2193333333333336,15.888666666666667,9.138333333333334,3.1733333333333333,0.79,0.81,0.53,0.45,7.333000000000001,0.24066666666666672,7.092333333333334,4.913666666666667,4.205,3.5453333333333337,3.3169999999999975,1061
1062,8.271666666666667,4.475333333333333,3.2849999999999997,1.3276666666666666,17.359666666666666,9.088000000000001,4.612666666666666,0.96,0.7,0.73,0.54,6.999333333333334,0.2300000000000001,6.769333333333334,4.283333333333333,3.6186666666666665,2.271,2.1059999999999977,1062
1063,1.5903333333333338,1.2890000000000001,5.829666666666668,1.2193333333333334,9.928333333333336,8.338000000000001,7.049000000000001,0.38,0.36,0.89,0.47,7.622333333333334,0.2796666666666667,7.342666666666667,6.127666666666667,5.5056666666666665,2.433666666666668,2.6530000000000014,1063
1064,5.090333333333333,1.2536666666666665,5.161333333333333,1.4036666666666664,12.908999999999999,7.818666666666666,6.5649999999999995,0.69,0.38,0.83,0.53,7.546666666666667,0.2699999999999999,7.276666666666667,5.631666666666669,5.109999999999998,2.442,2.4879999999999978,1064
1065,3.5753333333333326,2.2493333333333334,4.881333333333333,2.275666666666666,12.981666666666666,9.406333333333333,7.156999999999999,0.56,0.49,0.88,0.71,7.549000000000002,0.2699999999999999,7.279000000000003,5.635000000000001,4.889999999999999,1.8726666666666674,1.508666666666663,1065
1066,0.9610000000000001,6.765666666666667,4.241666666666666,2.594,14.562333333333333,13.601333333333333,6.835666666666667,0.33,0.86,0.99,0.93,7.531666666666667,0.25,7.281666666666667,5.378666666666668,3.851333333333334,1.181333333333332,0.5473333333333326,1066
1067,3.6616666666666666,7.278000000000001,2.968666666666666,2.391333333333333,16.299666666666667,12.638000000000002,5.359999999999999,0.62,0.92,0.72,0.75,7.213666666666665,0.23366666666666672,6.979999999999998,4.742333333333334,3.4093333333333313,1.7499999999999973,1.0840000000000023,1067
1068,1.8829999999999998,2.1766666666666667,1.3086666666666666,4.354,9.722333333333333,7.839333333333333,5.6626666666666665,0.41,0.44,0.41,0.88,7.616333333333333,0.28,7.336333333333333,6.143333333333333,5.582666666666666,3.832666666666666,1.6789999999999985,1068
1069,5.919333333333332,7.095666666666667,2.199666666666667,2.1456666666666666,17.360333333333333,11.441,4.3453333333333335,0.8,0.93,0.63,0.67,7.004333333333334,0.23100000000000012,6.773333333333334,4.302333333333334,3.1993333333333327,2.0830000000000015,1.468333333333332,1069
1070,6.4783333333333335,3.3993333333333333,1.907,1.067,12.851666666666667,6.373333333333333,2.974,0.75,0.55,0.46,0.41,7.610333333333333,0.2699999999999999,7.340333333333334,5.691000000000002,5.332333333333332,4.727999999999997,4.543333333333335,1070
1071,2.2456666666666667,7.651999999999999,2.4773333333333336,3.011666666666667,15.386666666666667,13.141,5.489000000000001,0.46,0.95,0.67,0.87,7.400333333333331,0.25,7.150333333333331,5.102666666666668,3.655999999999998,1.9813333333333332,0.8999999999999995,1071
1072,1.6049999999999998,1.896,2.902666666666667,1.754,8.157666666666666,6.552666666666667,4.656666666666667,0.38,0.41,0.57,0.49,7.596,0.28,7.316,6.294666666666666,5.879333333333332,4.536666666666666,4.172999999999999,1072
1073,1.480333333333333,6.789000000000001,5.143333333333333,0.9490000000000001,14.361666666666666,12.881333333333332,6.0923333333333325,0.4,0.85,0.94,0.46,7.541333333333333,0.25,7.291333333333333,5.426000000000001,4.040333333333333,1.7093333333333334,1.9093333333333353,1073
1074,3.277333333333333,6.5473333333333334,4.771333333333334,0.934,15.53,12.252666666666666,5.705333333333334,0.58,0.85,0.86,0.49,7.346000000000002,0.25,7.096000000000002,5.022333333333333,3.7623333333333315,1.7063333333333341,1.8446666666666678,1074
1075,2.0183333333333335,7.490666666666666,4.196333333333333,1.8436666666666668,15.549,13.530666666666665,6.039999999999999,0.44,0.97,0.87,0.7,7.346333333333334,0.25,7.096333333333334,5.023666666666667,3.507333333333334,1.3433333333333346,1.0850000000000026,1075
1076,4.820666666666668,4.549,1.3753333333333333,3.971333333333333,14.716333333333335,9.895666666666667,5.346666666666666,0.68,0.66,0.44,0.92,7.542666666666666,0.25,7.292666666666666,5.344333333333335,4.511333333333331,2.947333333333335,1.1260000000000039,1076
1077,0.9386666666666665,4.962666666666666,2.9756666666666667,1.4723333333333328,10.349333333333332,9.410666666666666,4.4479999999999995,0.32,0.69,0.62,0.47,7.615333333333334,0.2793333333333334,7.336,6.068666666666665,5.276000000000002,4.031666666666668,3.777000000000001,1077
1078,2.7183333333333337,2.661,4.5793333333333335,3.015666666666667,12.974333333333334,10.256,7.595000000000001,0.52,0.5,0.9,0.99,7.557666666666667,0.2699999999999999,7.287666666666667,5.650666666666667,4.768333333333332,1.501333333333335,0.6516666666666664,1078
1079,4.199666666666666,1.3176666666666665,4.894666666666667,2.0953333333333335,12.507333333333332,8.307666666666666,6.99,0.63,0.37,0.83,0.62,7.575666666666666,0.2699999999999999,7.305666666666666,5.724666666666666,5.129666666666665,2.2280000000000006,1.937000000000002,1079
1080,3.416333333333334,0.7910000000000001,6.244,0.0,10.451333333333334,7.035,6.244,0.54,0.31,0.86,0.32,7.606333333333331,0.27866666666666673,7.327666666666664,6.037999999999998,5.591333333333334,3.006333333333332,3.4806666666666675,1080
1081,7.448666666666665,1.1773333333333331,1.3743333333333332,2.146666666666666,12.146999999999997,4.698333333333332,3.520999999999999,0.82,0.38,0.4,0.56,7.581333333333334,0.2699999999999999,7.311333333333335,5.7440000000000015,5.567999999999999,4.784999999999999,4.150000000000001,1081
1082,4.897000000000001,2.078,3.048666666666666,3.6429999999999993,13.666666666666666,8.769666666666666,6.6916666666666655,0.65,0.48,0.7,0.94,7.551666666666668,0.26466666666666666,7.287000000000001,5.530666666666667,4.878333333333332,2.3873333333333346,0.9416666666666664,1082
1083,2.5319999999999996,7.190666666666667,0.5756666666666669,3.7356666666666674,14.034,11.502,4.311333333333335,0.48,0.86,0.32,0.81,7.5409999999999995,0.25,7.2909999999999995,5.4700000000000015,4.330000000000002,3.310666666666665,1.6416666666666675,1083
1084,1.2016666666666667,5.657666666666666,0.9006666666666665,4.122,11.881999999999998,10.680333333333332,5.022666666666666,0.35,0.73,0.39,0.88,7.605666666666666,0.2699999999999999,7.335666666666667,5.867333333333333,4.873999999999999,3.505000000000001,1.5216666666666665,1084
1085,4.828000000000001,3.3183333333333334,1.0506666666666669,1.7456666666666663,10.942666666666668,6.1146666666666665,2.796333333333333,0.66,0.54,0.36,0.48,7.604666666666665,0.2726666666666667,7.331999999999998,5.970000000000002,5.611333333333334,5.098666666666668,4.623999999999999,1085
1086,8.463999999999999,2.539,4.456666666666666,1.4869999999999994,16.946666666666662,8.482666666666667,5.943666666666665,0.94,0.52,0.87,0.6,7.0840000000000005,0.23100000000000012,6.853000000000001,4.4363333333333355,3.8643333333333363,1.6816666666666649,1.5909999999999984,1086
1087,3.4063333333333334,7.8356666666666674,2.839,1.5590000000000002,15.64,12.233666666666668,4.398,0.56,1.0,0.64,0.53,7.378333333333334,0.24933333333333335,7.1290000000000004,5.035333333333334,3.7543333333333337,2.5936666666666683,2.309666666666665,1087
1088,1.7936666666666663,1.603333333333333,0.7859999999999999,1.0526666666666666,5.235666666666665,3.4419999999999997,1.8386666666666667,0.4,0.38,0.32,0.39,7.563,0.2993333333333334,7.2636666666666665,6.498666666666667,6.341333333333334,6.085,5.855666666666668,1088
1089,2.7449999999999997,0.8019999999999997,3.0176666666666665,1.3223333333333334,7.886999999999999,5.1419999999999995,4.34,0.51,0.31,0.6,0.47,7.512333333333332,0.28,7.232333333333332,6.219666666666664,5.951999999999998,4.742000000000001,4.5633333333333335,1089
1090,4.682333333333333,4.925666666666667,1.4550000000000003,3.5170000000000003,14.580000000000002,9.897666666666668,4.972,0.67,0.72,0.45,0.82,7.533666666666666,0.25,7.283666666666666,5.356666666666667,4.525666666666666,3.1470000000000007,1.6780000000000017,1090
1091,5.057333333333333,4.948999999999999,4.490666666666666,1.566,16.063,11.005666666666665,6.056666666666666,0.72,0.76,0.88,0.59,7.251333333333332,0.24333333333333335,7.007999999999999,4.807666666666666,3.8063333333333316,1.5763333333333334,1.4463333333333335,1091
1092,3.907666666666667,5.080666666666665,1.9053333333333329,3.7943333333333333,14.687999999999999,10.780333333333331,5.699666666666666,0.59,0.71,0.54,0.98,7.553,0.25,7.303,5.370000000000003,4.391,2.614666666666667,0.9636666666666658,1092
1093,3.2406666666666677,5.5649999999999995,3.333666666666667,1.9223333333333328,14.061666666666666,10.821,5.255999999999999,0.54,0.77,0.7,0.57,7.584000000000001,0.25066666666666665,7.333333333333335,5.506666666666666,4.508999999999999,2.8596666666666684,2.460666666666665,1093
1094,6.964666666666664,0.8630000000000001,3.658,0.7690000000000002,12.254666666666665,5.29,4.4270000000000005,0.8,0.32,0.64,0.38,7.6083333333333325,0.2699999999999999,7.338333333333333,5.776666666666666,5.5266666666666655,4.205999999999998,4.258666666666667,1094
1095,7.826999999999999,1.4446666666666668,2.724666666666667,3.1189999999999993,15.115333333333332,7.288333333333332,5.843666666666666,0.85,0.42,0.62,0.79,7.456666666666667,0.25,7.206666666666667,5.157666666666666,4.732666666666667,2.7800000000000016,1.6643333333333326,1095
1096,2.4126666666666665,4.383333333333335,4.1626666666666665,2.9263333333333335,13.885000000000002,11.472333333333335,7.089,0.47,0.68,0.86,0.9,7.581333333333333,0.25066666666666665,7.330666666666667,5.5409999999999995,4.437666666666668,1.58,0.7463333333333324,1096
1097,6.487666666666665,0.745,5.485666666666665,1.5153333333333332,14.233666666666663,7.745999999999999,7.000999999999999,0.79,0.31,0.97,0.54,7.561666666666669,0.25,7.311666666666669,5.432,4.940333333333334,1.9193333333333342,1.9800000000000013,1097
1098,8.62133333333333,5.595666666666668,1.4353333333333333,0.0,15.652333333333331,7.0310000000000015,1.4353333333333333,0.9,0.77,0.36,0.33,7.3546666666666685,0.24933333333333335,7.105333333333335,4.947666666666667,4.527000000000001,4.385666666666667,4.321333333333333,1098
1099,5.468999999999999,4.683000000000001,5.077333333333334,0.0,15.229333333333335,9.760333333333335,5.077333333333334,0.71,0.68,0.82,0.33,7.446333333333333,0.25,7.196333333333333,5.1549999999999985,4.3466666666666685,2.6156666666666655,2.9026666666666667,1099
1100,7.703666666666666,2.0693333333333332,1.7556666666666667,0.0016666666666666668,11.530333333333333,3.8266666666666667,1.7573333333333334,0.83,0.43,0.36,0.38,7.602999999999999,0.2699999999999999,7.332999999999999,5.8580000000000005,5.7336666666666645,5.492333333333335,5.398666666666666,1100
1101,2.7013333333333334,4.528333333333333,2.089,2.9120000000000013,12.230666666666668,9.529333333333334,5.001000000000001,0.49,0.67,0.55,0.7,7.580000000000002,0.2699999999999999,7.310000000000002,5.786,4.992999999999999,3.5626666666666678,2.537999999999998,1101
1102,7.792,4.053000000000001,2.8963333333333336,1.6036666666666668,16.345,8.553,4.5,0.87,0.66,0.66,0.53,7.202333333333334,0.2320000000000001,6.9703333333333335,4.6833333333333345,4.0840000000000005,2.8213333333333326,2.503999999999999,1102
1103,2.700000000000001,1.7776666666666665,6.583666666666667,0.0,11.061333333333334,8.361333333333333,6.583666666666667,0.48,0.41,0.98,0.31,7.612333333333335,0.27066666666666656,7.341666666666669,5.975000000000001,5.356999999999999,2.486333333333333,3.053333333333334,1103
1104,8.466666666666665,2.175333333333333,3.289333333333333,2.215333333333333,16.146666666666665,7.68,5.504666666666666,0.9,0.5,0.69,0.67,7.245999999999999,0.23600000000000007,7.009999999999999,4.759666666666665,4.291333333333334,2.4760000000000018,1.924666666666667,1104
1105,2.656333333333334,6.511000000000001,1.879,2.6686666666666667,13.715000000000002,11.058666666666667,4.547666666666666,0.49,0.82,0.5,0.68,7.594666666666666,0.25066666666666665,7.343999999999999,5.585,4.530666666666665,3.3479999999999994,2.4520000000000017,1105
1106,4.587000000000001,0.7163333333333335,3.0173333333333336,3.1770000000000005,11.497666666666667,6.910666666666668,6.194333333333335,0.65,0.3,0.65,0.75,7.610666666666666,0.2699999999999999,7.3406666666666665,5.897666666666666,5.481666666666667,3.2986666666666657,2.1820000000000004,1106
1107,7.784666666666666,4.533,2.798,2.310666666666667,17.426333333333336,9.641666666666667,5.108666666666667,0.89,0.74,0.71,0.71,6.985333333333333,0.23033333333333345,6.755,4.257333333333333,3.4989999999999988,1.9410000000000016,1.303,1107
1108,4.971666666666666,1.7523333333333335,3.4363333333333346,2.887333333333333,13.047666666666666,8.076,6.323666666666668,0.65,0.41,0.7,0.71,7.608333333333333,0.26599999999999996,7.342333333333333,5.681000000000003,5.121666666666666,2.8243333333333305,1.9373333333333358,1108
1109,2.8139999999999996,7.311666666666668,4.820666666666667,0.7906666666666666,15.737000000000002,12.923000000000002,5.6113333333333335,0.52,0.91,0.94,0.44,7.306,0.247,7.059,4.940333333333333,3.537000000000002,1.5316666666666672,1.7233333333333314,1109
1110,4.011666666666667,2.1590000000000003,2.850333333333333,2.1443333333333334,11.165333333333335,7.153666666666666,4.994666666666666,0.61,0.44,0.58,0.58,7.6176666666666675,0.2699999999999999,7.347666666666668,5.954000000000002,5.499333333333333,3.998000000000001,3.4483333333333324,1110
1111,3.071666666666666,4.300999999999999,3.2849999999999993,1.494333333333333,12.151999999999997,9.080333333333332,4.779333333333332,0.52,0.65,0.66,0.48,7.5823333333333345,0.2699999999999999,7.312333333333335,5.802333333333333,5.073666666666663,3.6456666666666644,3.425000000000002,1111
1112,7.511333333333334,6.0453333333333354,1.6536666666666664,1.1693333333333333,16.37966666666667,8.868333333333336,2.8229999999999995,0.86,0.82,0.47,0.45,7.159666666666666,0.2320000000000001,6.927666666666666,4.636333333333335,3.965000000000002,3.441333333333336,3.209,1112
1113,5.2253333333333325,1.0310000000000001,3.047333333333334,1.3560000000000003,10.659666666666666,5.434333333333335,4.403333333333334,0.66,0.33,0.61,0.44,7.619666666666668,0.2733333333333333,7.346333333333335,6.003666666666667,5.743333333333332,4.490666666666666,4.300999999999998,1113
1114,2.508,4.977666666666665,5.413666666666665,0.9179999999999999,13.81733333333333,11.30933333333333,6.331666666666665,0.48,0.73,0.92,0.47,7.547333333333335,0.25566666666666665,7.291666666666669,5.518999999999999,4.445333333333334,1.9130000000000011,2.1676666666666673,1114
1115,4.444333333333334,2.8770000000000002,2.13,2.609,12.060333333333334,7.616,4.739,0.64,0.51,0.51,0.64,7.604666666666668,0.2699999999999999,7.334666666666668,5.821999999999999,5.306666666666668,3.9846666666666644,3.142666666666664,1115
1116,4.087999999999999,5.413,1.8463333333333334,2.2636666666666665,13.611,9.523,4.109999999999999,0.6,0.75,0.48,0.58,7.548000000000001,0.258,7.290000000000001,5.537333333333334,4.739,3.7416666666666685,3.0689999999999977,1116
1117,8.120333333333333,4.4783333333333335,3.1180000000000003,2.1123333333333334,17.829,9.708666666666668,5.230333333333334,0.99,0.75,0.77,0.73,6.897666666666665,0.2293333333333334,6.668333333333331,4.088666666666665,3.326666666666667,1.6936666666666649,1.1783333333333346,1117
1118,2.5143333333333335,1.0343333333333333,0.5323333333333332,4.8469999999999995,8.927999999999999,6.413666666666666,5.379333333333332,0.46,0.33,0.3,0.92,7.606666666666667,0.28,7.326666666666667,6.218666666666667,5.834666666666665,4.263,1.6313333333333349,1118
1119,2.179,1.139333333333333,4.502,3.288333333333333,11.108666666666664,8.929666666666666,7.790333333333333,0.44,0.38,0.86,0.97,7.543666666666667,0.2720000000000001,7.2716666666666665,5.898999999999999,5.2109999999999985,1.7960000000000003,0.7593333333333305,1119
1120,6.588333333333334,5.642,1.601,2.658333333333334,16.48966666666667,9.901333333333334,4.259333333333334,0.82,0.81,0.49,0.7,7.129333333333333,0.23033333333333345,6.899,4.595666666666667,3.772000000000002,2.6969999999999987,1.7839999999999971,1120
1121,8.509666666666666,2.288,4.526,1.432,16.755666666666666,8.246,5.958,0.97,0.49,0.87,0.55,7.083333333333334,0.2300000000000001,6.8533333333333335,4.476333333333333,3.947333333333333,1.7466666666666675,1.6853333333333325,1121
1122,4.893666666666666,0.7736666666666667,6.187333333333334,0.0,11.854666666666667,6.961,6.187333333333334,0.64,0.31,0.87,0.31,7.611333333333334,0.2699999999999999,7.341333333333335,5.849999999999999,5.425999999999999,2.8746666666666685,3.3636666666666657,1122
1123,7.572666666666667,1.5713333333333328,5.217,1.2923333333333331,15.653333333333334,8.080666666666666,6.509333333333332,0.85,0.44,0.96,0.55,7.289,0.25,7.039,4.895333333333333,4.370999999999999,1.7390000000000017,1.825333333333334,1123
1124,7.310666666666666,3.4340000000000006,2.5356666666666663,3.2633333333333336,16.543666666666667,9.233,5.7989999999999995,0.83,0.63,0.65,0.96,7.119666666666666,0.2300000000000001,6.889666666666666,4.575000000000001,3.8783333333333325,1.9713333333333325,0.754333333333336,1124
1125,4.286666666666666,7.4079999999999995,4.733000000000001,0.0036666666666666666,16.431333333333335,12.144666666666668,4.736666666666668,0.64,0.94,0.83,0.38,7.155333333333334,0.2320000000000001,6.923333333333334,4.6623333333333346,3.420666666666665,1.9403333333333346,2.124333333333331,1125
1126,4.039333333333333,6.974333333333332,1.5080000000000002,0.7843333333333337,13.306000000000001,9.266666666666667,2.292333333333334,0.59,0.8,0.42,0.4,7.616,0.2666666666666666,7.349333333333333,5.653999999999998,4.868333333333335,4.525333333333331,4.408000000000001,1126
1127,8.71,1.6700000000000002,2.547333333333333,3.2470000000000003,16.174333333333333,7.464333333333334,5.794333333333333,0.95,0.42,0.65,0.85,7.209999999999999,0.23366666666666674,6.976333333333332,4.705000000000003,4.272999999999999,2.3740000000000006,1.1686666666666667,1127
1128,8.733333333333333,1.2943333333333336,3.0176666666666665,3.1553333333333335,16.200666666666667,7.467333333333334,6.173,0.97,0.38,0.72,0.87,7.206999999999999,0.23500000000000004,6.971999999999999,4.698999999999999,4.2716666666666665,2.101999999999998,0.9893333333333345,1128
1129,5.055666666666666,7.060000000000001,2.4263333333333335,2.6780000000000013,17.220000000000002,12.164333333333335,5.104333333333335,0.71,0.97,0.67,0.84,7.004666666666666,0.23033333333333342,6.774333333333333,4.3533333333333335,3.1160000000000005,1.620999999999996,0.7506666666666648,1129
1130,5.325000000000001,1.7090000000000003,5.750000000000001,1.0303333333333335,13.814333333333336,8.489333333333335,6.780333333333335,0.68,0.41,0.98,0.45,7.596666666666667,0.25066666666666665,7.346,5.554666666666668,4.947666666666667,2.074,2.3463333333333347,1130
1131,3.9350000000000005,3.8680000000000003,0.9650000000000001,3.117,11.885000000000002,7.95,4.082,0.58,0.62,0.36,0.69,7.613666666666668,0.2699999999999999,7.343666666666668,5.8646666666666665,5.280666666666669,4.320666666666666,3.1086666666666662,1131
1132,0.9173333333333337,8.211,1.4563333333333333,0.9053333333333332,11.49,10.572666666666667,2.3616666666666664,0.32,0.89,0.44,0.39,7.621333333333335,0.2699999999999999,7.3513333333333355,5.935000000000002,4.925333333333336,4.5693333333333355,4.430999999999998,1132
1133,1.443,6.604,4.5216666666666665,1.922,14.490666666666668,13.047666666666668,6.443666666666666,0.41,0.82,0.89,0.69,7.533,0.25,7.283,5.3969999999999985,3.976666666666668,1.5256666666666652,1.269000000000002,1133
1134,5.870333333333333,1.3476666666666672,4.400666666666668,0.9523333333333333,12.571000000000002,6.7006666666666685,5.3530000000000015,0.74,0.37,0.73,0.41,7.605,0.2699999999999999,7.335000000000001,5.736999999999998,5.3519999999999985,3.4953333333333343,3.598000000000001,1134
1135,5.104666666666666,6.033000000000001,2.4760000000000004,2.7783333333333338,16.392000000000003,11.287333333333336,5.254333333333334,0.7,0.84,0.64,0.82,7.1576666666666675,0.23600000000000007,6.921666666666668,4.661000000000001,3.5859999999999994,2.0020000000000002,1.0776666666666666,1135
1136,6.091666666666668,3.0170000000000003,1.5210000000000001,3.3739999999999997,14.003666666666668,7.912,4.895,0.76,0.53,0.44,0.73,7.591,0.25,7.341,5.502000000000002,4.969999999999997,3.6193333333333353,2.2540000000000004,1136
1137,5.3646666666666665,5.391666666666666,2.0943333333333336,2.7646666666666673,15.615333333333332,10.250666666666666,4.859000000000001,0.71,0.78,0.59,0.71,7.316666666666667,0.25,7.066666666666667,4.955999999999998,4.068,2.705333333333336,1.770999999999999,1137
1138,2.062666666666667,4.072,1.3026666666666669,3.3753333333333333,10.812666666666667,8.75,4.678,0.43,0.6,0.4,0.7,7.622333333333334,0.27433333333333343,7.348,6.015999999999998,5.338000000000001,4.090999999999999,2.7213333333333343,1138
1139,2.137333333333333,4.135666666666666,2.5599999999999996,3.7570000000000006,12.59,10.452666666666666,6.317,0.47,0.65,0.64,0.93,7.566999999999998,0.2699999999999999,7.296999999999999,5.727333333333332,4.787000000000002,2.59,1.0109999999999983,1139
1140,2.4850000000000003,7.659999999999999,2.499666666666667,2.398,15.042666666666666,12.557666666666666,4.897666666666668,0.51,0.91,0.61,0.67,7.438333333333333,0.25,7.188333333333333,5.200333333333334,3.8639999999999985,2.4830000000000005,1.7839999999999998,1140
1141,7.478333333333334,2.2906666666666666,3.619666666666666,0.0003333333333333333,13.389000000000001,5.910666666666666,3.619999999999999,0.83,0.46,0.6,0.32,7.593999999999998,0.2666666666666666,7.327333333333331,5.579666666666667,5.2903333333333356,4.35633333333333,4.453999999999999,1141
1142,1.1466666666666667,7.725666666666666,2.488,3.299,14.659333333333333,13.512666666666666,5.787,0.35,0.92,0.67,0.96,7.533666666666667,0.25,7.283666666666667,5.357000000000001,3.8403333333333323,2.005000000000001,0.7630000000000026,1142
1143,8.501333333333333,4.894,2.143333333333333,1.261333333333333,16.799999999999997,8.298666666666666,3.404666666666666,0.98,0.72,0.55,0.47,7.071,0.23033333333333345,6.8406666666666665,4.448333333333333,3.8846666666666674,3.1233333333333326,2.8789999999999987,1143
1144,7.201,3.3849999999999993,3.404666666666667,1.15,15.140666666666666,7.939666666666666,4.554666666666667,0.8,0.57,0.68,0.44,7.467666666666667,0.25,7.217666666666667,5.177666666666665,4.655333333333333,3.319666666666665,3.233999999999999,1144
1145,3.1776666666666666,1.379333333333333,1.7613333333333336,3.696333333333334,10.014666666666667,6.837000000000001,5.457666666666667,0.52,0.37,0.46,0.78,7.625,0.28,7.345,6.101666666666667,5.677666666666667,4.014999999999999,2.4253333333333345,1145
1146,1.3363333333333336,3.7603333333333335,2.933333333333334,3.2169999999999996,11.247,9.910666666666668,6.150333333333334,0.36,0.62,0.66,0.79,7.568666666666666,0.27033333333333326,7.298333333333333,5.906,5.0556666666666645,2.9279999999999995,1.7766666666666655,1146
1147,4.902666666666666,7.067333333333334,3.827666666666667,1.4596666666666664,17.25733333333333,12.354666666666668,5.287333333333334,0.73,0.99,0.86,0.6,7.015000000000001,0.23066666666666677,6.7843333333333335,4.350333333333333,3.0873333333333344,1.3636666666666657,1.1963333333333335,1147
1148,6.839,3.404000000000001,1.6743333333333332,1.1789999999999996,13.096333333333336,6.257333333333333,2.8533333333333326,0.8,0.55,0.43,0.42,7.6033333333333335,0.2696666666666666,7.333666666666667,5.646000000000002,5.300666666666668,4.755000000000001,4.529,1148
1149,3.3346666666666662,6.182999999999999,3.7263333333333333,2.478,15.721999999999998,12.387333333333332,6.2043333333333335,0.56,0.84,0.84,0.83,7.325000000000002,0.24900000000000003,7.076000000000002,4.962333333333332,3.6923333333333312,1.4609999999999994,0.8263333333333369,1149
1150,4.7826666666666675,7.550999999999999,0.8470000000000002,3.072,16.252666666666666,11.469999999999999,3.9190000000000005,0.7,0.92,0.37,0.76,7.224333333333334,0.23900000000000007,6.985333333333334,4.763,3.6410000000000005,2.7930000000000006,1.5966666666666667,1150
1151,8.025,2.0603333333333333,5.384666666666666,0.7083333333333334,16.178333333333335,8.153333333333332,6.092999999999999,0.88,0.46,0.99,0.41,7.246333333333333,0.23133333333333345,7.015,4.76,4.229666666666665,1.8326666666666682,2.1400000000000015,1151
1152,8.281333333333334,2.7076666666666664,4.0409999999999995,2.459,17.489,9.207666666666666,6.5,0.99,0.58,0.98,0.95,6.963333333333334,0.23033333333333342,6.7330000000000005,4.226000000000001,3.5596666666666668,1.0829999999999984,0.4863333333333335,1152
1153,8.698333333333332,1.4550000000000005,3.166666666666667,3.206000000000001,16.526,7.827666666666669,6.372666666666667,0.91,0.4,0.73,0.97,7.193,0.2300000000000001,6.962999999999999,4.631333333333336,4.159999999999998,1.8533333333333335,0.7270000000000003,1153
1154,4.901333333333333,3.289,4.009333333333333,1.6913333333333336,13.890999999999998,8.989666666666668,5.700666666666667,0.65,0.59,0.73,0.53,7.588333333333334,0.25,7.338333333333334,5.530333333333332,4.842333333333333,2.8700000000000028,2.646666666666666,1154
1155,3.3779999999999997,7.415,5.362000000000001,0.0,16.155,12.777000000000001,5.362000000000001,0.57,0.98,0.92,0.39,7.2363333333333335,0.23166666666666677,7.004666666666667,4.790333333333333,3.428333333333333,1.5533333333333355,1.8116666666666683,1155
1156,5.644,4.441666666666667,5.379000000000001,0.0,15.46466666666667,9.820666666666668,5.379000000000001,0.75,0.66,0.83,0.33,7.392666666666664,0.25,7.142666666666664,5.066333333333337,4.258999999999999,2.3233333333333346,2.6653333333333302,1156
1157,1.2806666666666664,7.653333333333334,1.3933333333333338,3.332999999999999,13.660333333333334,12.379666666666667,4.726333333333333,0.36,0.89,0.44,0.8,7.597666666666666,0.251,7.346666666666666,5.59,4.289000000000002,3.068,1.7300000000000013,1157
1158,7.464999999999999,6.174666666666666,1.7346666666666668,2.920000000000001,18.294333333333334,10.829333333333334,4.654666666666667,0.89,0.85,0.6,0.98,6.804666666666666,0.223,6.581666666666666,3.9093333333333335,2.939666666666668,1.6943333333333346,0.6276666666666664,1158
1159,7.164666666666666,2.693,1.6030000000000004,3.9613333333333336,15.422,8.257333333333333,5.564333333333334,0.8,0.51,0.48,0.92,7.4383333333333335,0.24933333333333335,7.189,5.104999999999997,4.550000000000001,2.8453333333333335,1.0560000000000018,1159
1160,3.786666666666667,7.2076666666666656,2.374,2.06,15.428333333333335,11.641666666666666,4.434,0.59,0.88,0.61,0.6,7.401999999999998,0.24966666666666668,7.152333333333332,5.090666666666667,3.937999999999999,2.7806666666666664,2.2296666666666676,1160
1161,4.166333333333333,3.8663333333333343,1.8210000000000002,3.971333333333334,13.825000000000001,9.658666666666669,5.792333333333334,0.63,0.6,0.51,0.93,7.590333333333334,0.25,7.340333333333334,5.5553333333333335,4.758666666666667,2.917999999999997,1.1123333333333312,1161
1162,7.107333333333333,4.409666666666667,4.787999999999999,0.7850000000000001,17.09,9.982666666666667,5.5729999999999995,0.85,0.73,0.92,0.44,7.022000000000001,0.23066666666666677,6.791333333333334,4.365000000000001,3.5476666666666667,1.5363333333333333,1.7263333333333324,1162
1163,2.314333333333333,4.937999999999999,0.6170000000000001,2.102333333333333,9.971666666666664,7.657333333333332,2.719333333333333,0.45,0.65,0.3,0.55,7.607333333333334,0.28,7.327333333333334,6.103666666666665,5.5456666666666665,5.0906666666666665,4.441666666666668,1163
1164,1.9756666666666665,6.625333333333334,1.9176666666666664,3.5403333333333333,14.059000000000001,12.083333333333332,5.458,0.43,0.84,0.57,0.88,7.542333333333333,0.252,7.290333333333333,5.470666666666667,4.238,2.608999999999999,1.1506666666666652,1164
1165,8.683,0.9756666666666669,3.5180000000000007,3.0996666666666663,16.276333333333334,7.593333333333334,6.617666666666667,0.96,0.35,0.8,0.96,7.196333333333332,0.2343333333333334,6.961999999999998,4.670666666666668,4.2250000000000005,1.7396666666666665,0.7009999999999996,1165
1166,5.156000000000001,4.7043333333333335,4.527666666666667,1.8243333333333334,16.212333333333333,11.056333333333333,6.352,0.7,0.74,0.98,0.67,7.224,0.23100000000000012,6.993,4.756333333333336,3.7480000000000007,1.328999999999998,1.107333333333333,1166
1167,1.3393333333333333,6.847333333333333,4.833666666666667,1.1686666666666663,14.189,12.849666666666668,6.002333333333333,0.37,0.85,0.85,0.49,7.584666666666669,0.25,7.334666666666669,5.496333333333332,4.123666666666665,1.894333333333333,1.9780000000000006,1167
1168,1.6429999999999998,2.469,4.751666666666667,1.3453333333333335,10.209,8.565999999999999,6.097,0.42,0.47,0.77,0.47,7.614000000000001,0.2793333333333334,7.334666666666667,6.084999999999999,5.435333333333333,3.1293333333333306,3.1413333333333324,1168
1169,2.5289999999999995,5.886666666666667,2.0933333333333333,3.6780000000000013,14.187000000000001,11.658000000000001,5.7713333333333345,0.51,0.8,0.57,0.98,7.538333333333333,0.25,7.288333333333333,5.447666666666667,4.304333333333334,2.4709999999999974,0.9149999999999974,1169
1170,5.650666666666667,6.129333333333332,0.8863333333333333,1.9550000000000003,14.621333333333332,8.970666666666666,2.8413333333333335,0.74,0.8,0.35,0.53,7.544333333333335,0.25,7.294333333333335,5.353333333333334,4.646666666666667,4.157333333333334,3.5836666666666663,1170
1171,6.541333333333333,6.889333333333335,1.2813333333333334,2.6346666666666665,17.346666666666668,10.805333333333335,3.916,0.83,0.9,0.48,0.75,6.9846666666666675,0.23100000000000012,6.753666666666668,4.289333333333335,3.312333333333333,2.4290000000000025,1.5253333333333314,1171
1172,2.5259999999999994,7.381666666666667,3.9623333333333335,2.1876666666666664,16.057666666666666,13.531666666666668,6.15,0.49,0.98,0.9,0.82,7.257999999999998,0.2373333333333333,7.020666666666665,4.849333333333334,3.338999999999999,1.1486666666666672,0.7013333333333307,1172
1173,2.4060000000000006,7.397333333333333,4.164333333333334,1.9809999999999997,15.94866666666667,13.542666666666667,6.145333333333334,0.48,0.96,0.99,0.74,7.28,0.24033333333333337,7.039666666666667,4.884333333333334,3.3643333333333336,1.1496666666666648,0.8163333333333309,1173
1174,1.813666666666667,1.6803333333333335,2.134,0.46799999999999997,6.096,4.282333333333334,2.602,0.4,0.39,0.46,0.33,7.540666666666668,0.2943333333333334,7.246333333333335,6.4236666666666675,6.2073333333333345,5.686333333333332,5.668333333333334,1174
1175,7.212666666666666,4.242333333333334,3.7576666666666663,2.1253333333333333,17.338,10.125333333333334,5.882999999999999,0.86,0.72,0.85,0.77,6.973666666666667,0.23033333333333345,6.743333333333334,4.2776666666666685,3.4393333333333325,1.3916666666666657,0.9330000000000007,1175
1176,3.6603333333333334,1.8863333333333332,1.8663333333333334,4.210333333333335,11.623333333333335,7.963000000000001,6.076666666666668,0.56,0.42,0.5,0.91,7.6160000000000005,0.2699999999999999,7.346000000000001,5.891,5.3453333333333335,3.322999999999998,1.3339999999999979,1176
1177,1.4299999999999997,3.1823333333333332,3.7640000000000002,1.096666666666667,9.473,8.043000000000001,4.860666666666667,0.37,0.56,0.68,0.42,7.584333333333335,0.28,7.304333333333335,6.140666666666665,5.545666666666666,4.026999999999998,3.993333333333333,1177
1178,2.994666666666667,3.127666666666667,2.9443333333333337,1.8046666666666666,10.871333333333332,7.876666666666668,4.7490000000000006,0.54,0.55,0.59,0.54,7.545000000000001,0.2796666666666667,7.265333333333334,5.9303333333333335,5.365666666666668,3.988666666666667,3.6129999999999973,1178
1179,3.6716666666666673,5.168666666666667,2.304,2.219666666666667,13.364,9.692333333333334,4.523666666666667,0.6,0.73,0.55,0.61,7.549333333333334,0.2686666666666666,7.280666666666668,5.578999999999999,4.761000000000001,3.5496666666666643,2.929666666666665,1179
1180,2.735333333333334,6.923333333333334,1.8536666666666668,2.7976666666666667,14.310000000000002,11.574666666666667,4.6513333333333335,0.5,0.85,0.51,0.72,7.528,0.25066666666666665,7.277333333333333,5.4183333333333366,4.273666666666668,3.0506666666666655,2.0806666666666658,1180
1181,0.9416666666666667,3.4243333333333337,2.425666666666667,0.8626666666666665,7.6543333333333345,6.712666666666667,3.288333333333333,0.32,0.54,0.51,0.38,7.557666666666667,0.28,7.277666666666667,6.299666666666668,5.854333333333332,5.125333333333335,5.045666666666668,1181
1182,1.4216666666666669,0.6896666666666665,6.327,0.6323333333333333,9.070666666666666,7.649,6.959333333333333,0.4,0.3,0.95,0.41,7.541666666666668,0.28,7.261666666666668,6.143333333333331,5.616000000000001,2.5119999999999996,3.001999999999998,1182
1183,3.473666666666667,3.0,4.599,2.886000000000001,13.958666666666668,10.485000000000001,7.485000000000001,0.59,0.57,0.91,0.99,7.546666666666668,0.25133333333333335,7.295333333333335,5.481666666666668,4.567666666666666,1.3816666666666668,0.6286666666666667,1183
1184,7.731999999999999,3.5163333333333333,3.3289999999999993,2.268,16.845333333333333,9.113333333333333,5.5969999999999995,0.88,0.64,0.74,0.7,7.066666666666667,0.23133333333333345,6.835333333333334,4.451999999999999,3.781,1.923000000000001,1.349666666666665,1184
1185,1.6266666666666665,7.479,4.711666666666668,0.9056666666666666,14.723,13.096333333333336,5.617333333333335,0.4,0.9,0.86,0.44,7.544333333333333,0.25,7.294333333333333,5.368666666666668,3.9319999999999995,1.9606666666666683,2.107333333333333,1185
1186,6.391666666666667,2.477333333333333,4.549333333333333,2.334333333333333,15.752666666666666,9.360999999999999,6.883666666666667,0.8,0.5,0.91,0.79,7.308999999999999,0.24800000000000005,7.060999999999999,4.913333333333332,4.2059999999999995,1.4236666666666666,0.9756666666666662,1186
1187,6.029333333333333,1.9233333333333331,1.3903333333333334,4.266666666666667,13.609666666666666,7.580333333333333,5.657,0.73,0.43,0.43,0.93,7.596333333333333,0.252,7.344333333333333,5.573666666666668,5.092999999999998,3.329000000000002,1.253333333333332,1187
1188,2.205666666666667,5.749999999999999,3.722,1.0606666666666666,12.738333333333332,10.532666666666666,4.782666666666667,0.45,0.77,0.71,0.43,7.606333333333334,0.2699999999999999,7.336333333333334,5.737666666666665,4.770999999999997,3.3156666666666657,3.2973333333333326,1188
1189,1.826,4.391333333333334,3.369333333333333,3.0633333333333335,12.650000000000002,10.824000000000002,6.432666666666666,0.41,0.64,0.73,0.81,7.599333333333332,0.2699999999999999,7.329333333333333,5.751999999999998,4.749666666666667,2.4106666666666663,1.3963333333333319,1189
1190,8.99033333333333,4.359999999999999,1.0456666666666667,1.0066666666666668,15.402666666666665,6.412333333333333,2.0523333333333333,0.93,0.67,0.37,0.41,7.356666666666668,0.24933333333333335,7.107333333333335,4.983999999999998,4.654333333333335,4.340666666666668,4.134666666666666,1190
1191,3.303333333333333,1.5226666666666664,1.1376666666666668,3.220666666666667,9.184333333333333,5.881,4.358333333333333,0.53,0.38,0.4,0.68,7.590999999999999,0.28,7.310999999999999,6.168333333333333,5.834,4.7456666666666685,3.4649999999999985,1191
1192,2.549666666666666,1.6953333333333336,0.792,4.497,9.533999999999999,6.984333333333334,5.289,0.47,0.43,0.34,0.87,7.580666666666668,0.28,7.300666666666668,6.124666666666665,5.671999999999999,4.144999999999999,1.8606666666666651,1192
1193,8.972666666666665,1.5183333333333338,1.1896666666666667,3.8483333333333336,15.529,6.556333333333334,5.038,0.97,0.4,0.44,0.84,7.338333333333335,0.25,7.088333333333335,4.939333333333332,4.619666666666667,3.1833333333333345,1.4303333333333317,1193
1194,5.92,5.549000000000002,3.438333333333334,0.8916666666666664,15.799000000000001,9.879000000000001,4.33,0.75,0.79,0.71,0.42,7.2733333333333325,0.247,7.026333333333333,4.868333333333333,4.048,2.825666666666669,2.814000000000001,1194
1195,6.959333333333333,6.1389999999999985,1.9899999999999998,2.9096666666666673,17.998,11.038666666666664,4.899666666666667,0.86,0.87,0.61,0.98,6.834333333333335,0.22833333333333336,6.606000000000002,4.009333333333333,3.0123333333333364,1.6456666666666648,0.6106666666666678,1195
1196,7.949999999999999,3.9086666666666674,1.856,3.206333333333333,16.921,8.971,5.062333333333333,0.89,0.64,0.55,0.82,7.0843333333333325,0.23066666666666677,6.8536666666666655,4.454,3.809666666666668,2.361000000000001,1.1370000000000005,1196
1197,4.819000000000001,2.8099999999999996,5.7046666666666646,0.002333333333333333,13.335999999999999,8.516999999999996,5.706999999999998,0.64,0.51,0.83,0.35,7.608666666666666,0.2576666666666666,7.351,5.634666666666668,5.013,2.869666666666665,3.206000000000002,1197
1198,1.4526666666666666,1.5786666666666669,1.8730000000000002,1.4109999999999998,6.315333333333333,4.862666666666667,3.284,0.37,0.38,0.44,0.47,7.557666666666666,0.29133333333333333,7.266333333333333,6.411333333333332,6.161333333333333,5.449666666666667,5.150333333333334,1198
1199,3.5306666666666664,2.777999999999999,4.683333333333333,0.7060000000000001,11.697999999999997,8.167333333333332,5.389333333333333,0.58,0.53,0.78,0.38,7.566,0.2699999999999999,7.296,5.843666666666667,5.258333333333334,3.3590000000000027,3.563999999999999,1199
1200,1.6103333333333334,5.724999999999999,4.260000000000001,0.0,11.595333333333333,9.985,4.260000000000001,0.39,0.76,0.66,0.35,7.5699999999999985,0.2699999999999999,7.299999999999999,5.864,4.98766666666667,3.767666666666668,3.8946666666666667,1200
1201,7.681333333333333,5.852,3.5553333333333326,1.7543333333333335,18.843,11.161666666666667,5.309666666666666,0.97,0.88,0.9,0.78,6.695999999999999,0.22033333333333333,6.475666666666665,3.6820000000000017,2.669333333333333,0.9526666666666657,0.6423333333333323,1201
1202,1.8840000000000003,7.487,2.2070000000000003,2.5436666666666667,14.121666666666668,12.237666666666668,4.7506666666666675,0.42,0.86,0.56,0.65,7.5969999999999995,0.25,7.3469999999999995,5.523333333333332,4.259333333333334,2.987666666666664,2.201666666666667,1202
1203,6.610333333333334,2.388333333333334,3.266,2.5276666666666667,14.792333333333335,8.182,5.793666666666667,0.8,0.48,0.7,0.69,7.525333333333334,0.25,7.275333333333334,5.291000000000001,4.732666666666667,2.778666666666669,2.0813333333333333,1203
1204,4.851333333333333,5.423333333333333,3.5180000000000002,2.672666666666667,16.465333333333334,11.614,6.190666666666667,0.68,0.81,0.84,0.95,7.149000000000001,0.2300000000000001,6.9190000000000005,4.6433333333333335,3.5266666666666673,1.323333333333336,0.5493333333333323,1204
1205,7.882666666666667,6.306666666666667,2.640333333333333,1.608666666666667,18.438333333333336,10.555666666666665,4.249,0.94,0.89,0.67,0.59,6.797666666666667,0.222,6.575666666666667,3.8749999999999996,2.966000000000001,1.854,1.5116666666666667,1205
1206,5.4833333333333325,3.3286666666666673,0.6693333333333331,1.9379999999999995,11.41933333333333,5.936,2.6073333333333326,0.68,0.54,0.31,0.5,7.626333333333332,0.2699999999999999,7.356333333333333,5.921333333333335,5.593666666666665,5.155333333333335,4.58233333333333,1206
1207,2.3473333333333333,7.967333333333331,1.9753333333333332,1.5626666666666664,13.852666666666664,11.505333333333331,3.5379999999999994,0.46,0.9,0.53,0.49,7.539000000000001,0.25,7.289000000000001,5.506000000000001,4.354666666666669,3.600999999999998,3.246,1207
1208,0.8216666666666665,8.602333333333332,1.4076666666666666,1.6569999999999996,12.488666666666667,11.666999999999998,3.064666666666666,0.31,0.97,0.42,0.51,7.598,0.2699999999999999,7.328,5.7746666666666675,4.570666666666666,4.030000000000003,3.606666666666665,1208
1209,4.233333333333333,6.149666666666666,2.87,1.9409999999999996,15.193999999999999,10.960666666666665,4.811,0.65,0.79,0.66,0.61,7.421333333333332,0.25,7.171333333333332,5.1469999999999985,4.130666666666666,2.7536666666666667,2.2970000000000006,1209
1210,7.289666666666667,1.536,4.0440000000000005,0.8186666666666664,13.688333333333334,6.398666666666666,4.862666666666667,0.82,0.39,0.72,0.39,7.593,0.2516666666666667,7.341333333333333,5.532333333333333,5.199666666666667,3.6506666666666674,3.742,1210
1211,5.061666666666667,6.97,1.8143333333333331,3.1173333333333337,16.963333333333335,11.901666666666667,4.931666666666667,0.71,0.91,0.57,0.96,7.064333333333333,0.23166666666666677,6.832666666666666,4.458333333333334,3.263333333333335,1.8976666666666677,0.705666666666664,1211
1212,7.775666666666667,4.2636666666666665,1.8823333333333336,1.8219999999999998,15.743666666666666,7.968,3.7043333333333335,0.86,0.64,0.49,0.53,7.340666666666667,0.24166666666666667,7.099000000000001,4.934666666666666,4.411000000000001,3.5700000000000003,3.0983333333333327,1212
1213,7.931,5.147,2.560333333333333,2.387666666666667,18.026,10.094999999999999,4.948,0.92,0.81,0.7,0.79,6.841666666666669,0.22566666666666668,6.616000000000001,3.994,3.173333333333332,1.7296666666666671,1.030999999999998,1213
1214,6.746666666666667,4.0216666666666665,3.1636666666666664,1.2130000000000003,15.145000000000001,8.398333333333333,4.376666666666667,0.78,0.62,0.63,0.45,7.467666666666668,0.24933333333333335,7.218333333333335,5.183999999999999,4.588333333333333,3.371333333333332,3.243999999999997,1214
1215,2.673000000000001,5.122333333333334,2.8126666666666664,3.5093333333333336,14.117333333333335,11.444333333333335,6.322,0.49,0.74,0.69,0.98,7.583000000000002,0.25,7.333000000000002,5.503333333333331,4.409999999999999,2.2063333333333306,0.8406666666666629,1215
1216,1.8130000000000002,6.165666666666666,4.003333333333334,2.7716666666666665,14.753666666666666,12.940666666666667,6.775,0.42,0.83,0.87,0.91,7.533333333333333,0.25,7.283333333333333,5.3450000000000015,3.9596666666666667,1.3670000000000009,0.594666666666666,1216
1217,4.2876666666666665,4.948333333333333,4.004666666666667,1.9513333333333338,15.192000000000002,10.904333333333334,5.956000000000001,0.65,0.71,0.78,0.62,7.437666666666666,0.25,7.187666666666666,5.1610000000000005,4.164666666666667,2.0549999999999993,1.7153333333333318,1217
1218,2.9643333333333337,4.701333333333333,4.392,2.735666666666667,14.793333333333333,11.829,7.127666666666667,0.52,0.69,0.97,0.95,7.528999999999999,0.25,7.278999999999999,5.33,4.167999999999998,1.2690000000000001,0.5713333333333344,1218
1219,1.2866666666666668,6.046666666666667,0.6259999999999998,4.324666666666666,12.283999999999999,10.997333333333334,4.950666666666666,0.36,0.79,0.32,0.9,7.625000000000001,0.2699999999999999,7.355000000000001,5.822000000000001,4.780666666666665,3.463333333333333,1.299999999999999,1219
1220,4.9093333333333335,1.934666666666667,1.4360000000000004,0.003,8.283000000000001,3.3736666666666677,1.4390000000000003,0.66,0.41,0.37,0.32,7.592666666666667,0.28,7.312666666666667,6.241,6.122333333333334,5.943666666666665,5.874999999999998,1220
1221,0.8493333333333336,3.3349999999999995,4.556333333333333,2.732,11.472666666666665,10.623333333333331,7.288333333333333,0.31,0.59,0.86,0.8,7.535666666666667,0.2699999999999999,7.265666666666667,5.853333333333332,4.898,1.868333333333334,1.1980000000000022,1221
1222,9.211000000000002,0.722,0.6240000000000001,4.234,14.791000000000002,5.58,4.8580000000000005,0.97,0.31,0.32,0.88,7.504333333333333,0.25,7.254333333333333,5.232999999999998,5.008666666666668,3.6820000000000013,1.6079999999999997,1222
1223,1.541,4.700666666666666,2.2796666666666665,1.5429999999999997,10.06433333333333,8.523333333333332,3.822666666666666,0.38,0.67,0.54,0.47,7.612333333333334,0.28,7.332333333333334,6.089666666666664,5.436333333333334,4.519666666666666,4.186000000000002,1223
1224,4.008,3.425,2.3213333333333335,1.2503333333333335,11.004666666666667,6.996666666666667,3.571666666666667,0.61,0.55,0.53,0.43,7.584333333333333,0.2709999999999999,7.3133333333333335,5.944666666666668,5.490333333333333,4.658999999999999,4.448666666666667,1224
1225,2.2756666666666665,3.3816666666666673,5.1209999999999996,1.0186666666666668,11.796999999999999,9.521333333333333,6.139666666666667,0.45,0.59,0.84,0.47,7.555000000000001,0.2699999999999999,7.285000000000001,5.828333333333334,5.040666666666665,2.6570000000000005,2.8260000000000005,1225
1226,5.765333333333333,6.791333333333332,3.5926666666666662,1.743333333333333,17.892666666666663,12.12733333333333,5.335999999999999,0.8,0.98,0.87,0.73,6.883666666666666,0.23066666666666677,6.652999999999999,4.087999999999999,2.869,1.1456666666666653,0.8356666666666657,1226
1227,3.050333333333334,3.6956666666666673,0.9993333333333332,2.998333333333334,10.74366666666667,7.693333333333334,3.9976666666666674,0.51,0.57,0.36,0.63,7.623,0.27233333333333337,7.350666666666667,6.019999999999997,5.485333333333331,4.5509999999999975,3.414333333333331,1227
1228,5.748,1.2536666666666667,5.528999999999999,1.440333333333334,13.970999999999998,8.222999999999999,6.969333333333333,0.74,0.37,0.97,0.53,7.539999999999998,0.25,7.289999999999998,5.453999999999999,4.894333333333332,1.927666666666667,2.0263333333333353,1228
1229,4.9573333333333345,1.358,2.593333333333333,2.396333333333333,11.305000000000001,6.347666666666666,4.9896666666666665,0.64,0.39,0.56,0.61,7.615666666666667,0.2699999999999999,7.345666666666667,5.922333333333333,5.552999999999999,4.072666666666667,3.3786666666666663,1229
1230,8.014666666666667,2.1466666666666665,1.4523333333333333,3.9663333333333335,15.58,7.565333333333333,5.418666666666667,0.87,0.49,0.46,0.99,7.339333333333334,0.24933333333333335,7.090000000000001,4.955333333333333,4.496666666666669,2.8636666666666675,1.0413333333333306,1230
1231,5.105333333333332,5.885,3.8110000000000004,0.005333333333333333,14.806666666666665,9.701333333333332,3.8163333333333336,0.67,0.79,0.68,0.31,7.528000000000001,0.25,7.278000000000001,5.315333333333334,4.496,3.496000000000001,3.6493333333333333,1231
1232,3.0280000000000005,2.2626666666666666,3.9843333333333333,2.5943333333333327,11.869333333333334,8.841333333333333,6.578666666666666,0.51,0.46,0.77,0.7,7.613666666666666,0.2699999999999999,7.343666666666667,5.865999999999999,5.192333333333334,2.6846666666666636,2.0243333333333347,1232
1233,2.102333333333333,6.8616666666666655,4.476333333333333,1.8350000000000002,15.275333333333332,13.172999999999998,6.311333333333333,0.45,0.87,0.95,0.68,7.415333333333332,0.25,7.165333333333332,5.141999999999998,3.7006666666666668,1.3276666666666666,1.0933333333333337,1233
1234,8.272,1.9426666666666665,4.576666666666666,1.9193333333333336,16.710666666666665,8.438666666666666,6.4959999999999996,0.9,0.46,0.89,0.69,7.112333333333334,0.23066666666666677,6.881666666666667,4.513666666666667,3.960000000000001,1.4169999999999998,1.1676666666666673,1234
1235,5.524333333333335,0.941333333333333,4.920666666666666,2.688333333333334,14.074666666666667,8.550333333333333,7.609,0.7,0.33,0.98,0.83,7.593333333333334,0.25,7.343333333333334,5.498666666666669,4.888000000000002,1.556333333333333,0.9593333333333351,1235
1236,8.277333333333335,3.386333333333334,3.0636666666666654,2.756666666666667,17.484,9.206666666666667,5.820333333333332,0.98,0.64,0.75,0.89,6.9766666666666675,0.23033333333333345,6.746333333333334,4.226333333333335,3.551333333333333,1.58,0.7120000000000024,1236
1237,6.522333333333334,2.7373333333333334,0.7703333333333333,3.956666666666665,13.986666666666666,7.464333333333332,4.7269999999999985,0.76,0.5,0.34,0.8,7.5956666666666655,0.25,7.3456666666666655,5.504666666666668,5.040666666666663,3.78933333333333,1.9626666666666681,1237
1238,2.247333333333333,6.1066666666666665,4.2956666666666665,2.4403333333333332,15.089999999999998,12.842666666666666,6.736,0.46,0.83,0.96,0.86,7.442333333333333,0.25,7.192333333333333,5.202333333333333,3.834333333333332,1.2173333333333343,0.6666666666666679,1238
1239,3.9646666666666666,7.939999999999999,0.9853333333333333,2.6509999999999994,15.540999999999999,11.576333333333332,3.6363333333333325,0.63,0.98,0.38,0.66,7.377999999999999,0.24933333333333335,7.128666666666666,5.044333333333333,3.890666666666666,3.155333333333335,2.225000000000001,1239
1240,1.1486666666666665,1.5243333333333335,1.531,4.574333333333334,8.778333333333332,7.629666666666667,6.105333333333333,0.34,0.38,0.47,0.98,7.612333333333334,0.28,7.332333333333334,6.246333333333336,5.72,3.7003333333333344,1.3646666666666665,1240
1241,1.0486666666666669,6.123000000000001,1.4893333333333334,3.674666666666666,12.335666666666668,11.287,5.164,0.33,0.8,0.48,0.81,7.545666666666665,0.2699999999999999,7.275666666666665,5.736999999999999,4.6413333333333355,3.174333333333336,1.5919999999999996,1241
1242,2.026333333333333,6.236666666666667,1.5636666666666668,2.4739999999999993,12.300666666666665,10.274333333333335,4.0376666666666665,0.46,0.77,0.44,0.6,7.548333333333333,0.2699999999999999,7.278333333333333,5.743333333333332,4.814333333333334,3.867333333333334,3.0716666666666685,1242
1243,7.626666666666667,6.422666666666666,2.5036666666666667,2.3903333333333334,18.943333333333335,11.316666666666666,4.894,0.98,0.96,0.76,0.93,6.689999999999999,0.22033333333333333,6.469666666666665,3.6473333333333358,2.601333333333336,1.1959999999999984,0.47933333333333383,1243
1244,4.324666666666667,1.1123333333333334,4.668666666666666,0.016666666666666666,10.122333333333335,5.797666666666665,4.6853333333333325,0.6,0.34,0.69,0.31,7.6129999999999995,0.27666666666666667,7.336333333333333,6.083666666666665,5.765666666666666,4.261333333333331,4.504333333333332,1244
1245,7.983666666666666,6.910666666666666,2.0776666666666666,1.136,18.107999999999997,10.124333333333333,3.2136666666666667,0.95,0.92,0.57,0.51,6.834000000000001,0.22533333333333339,6.608666666666668,3.974333333333334,3.1093333333333346,2.4386666666666654,2.2289999999999988,1245
1246,1.829666666666667,7.775666666666668,3.6270000000000007,2.02,15.252333333333334,13.422666666666668,5.647,0.42,0.99,0.8,0.68,7.463,0.25,7.213,5.206666666666665,3.6986666666666665,1.854333333333333,1.4556666666666667,1246
1247,8.969666666666667,0.6646666666666667,2.4513333333333334,2.8836666666666657,14.969333333333335,5.999666666666666,5.334999999999999,0.91,0.3,0.57,0.71,7.512333333333334,0.25,7.262333333333334,5.216333333333333,4.956666666666669,3.314666666666667,2.338000000000001,1247
1248,3.9876666666666676,7.745333333333333,1.7076666666666669,2.2916666666666665,15.732333333333333,11.744666666666665,3.9993333333333334,0.61,0.94,0.5,0.63,7.3163333333333345,0.24800000000000003,7.068333333333334,4.942333333333334,3.7623333333333315,2.8296666666666646,2.122000000000002,1248
1249,8.386666666666665,2.816999999999999,2.3786666666666663,2.787333333333333,16.369666666666664,7.982999999999999,5.1659999999999995,0.9,0.54,0.62,0.75,7.185,0.23166666666666677,6.953333333333333,4.653000000000002,4.144333333333334,2.600666666666665,1.6740000000000022,1249
1250,4.254666666666667,5.394666666666667,4.359333333333334,1.3776666666666668,15.386333333333335,11.131666666666668,5.737,0.62,0.78,0.83,0.52,7.4063333333333325,0.25,7.1563333333333325,5.1033333333333335,4.061333333333332,2.0510000000000006,1.9960000000000009,1250
1251,2.826999999999999,2.240666666666667,3.917333333333333,3.4266666666666667,12.411666666666665,9.584666666666667,7.343999999999999,0.5,0.46,0.78,0.97,7.624666666666667,0.2699999999999999,7.354666666666668,5.800999999999999,5.025333333333331,2.009999999999999,0.817000000000002,1251
1252,7.665,5.731999999999999,3.3673333333333333,2.0656666666666665,18.83,11.165,5.433,0.96,0.87,0.89,0.87,6.700333333333333,0.22033333333333333,6.4799999999999995,3.685666666666667,2.6783333333333346,0.9046666666666665,0.4316666666666684,1252
1253,0.9703333333333334,4.454,2.590333333333333,0.011666666666666667,8.026333333333334,7.055999999999999,2.602,0.32,0.61,0.47,0.33,7.603333333333333,0.28,7.323333333333332,6.307333333333333,5.822,5.3309999999999995,5.314333333333333,1253
1254,7.629333333333333,6.883666666666667,1.6583333333333328,2.0506666666666664,18.222,10.592666666666666,3.708999999999999,0.9,0.94,0.56,0.68,6.822000000000001,0.2263333333333333,6.595666666666667,3.9336666666666673,2.9940000000000024,2.1786666666666648,1.5789999999999997,1254
1255,7.055333333333334,4.259333333333334,4.660666666666667,1.1799999999999997,17.155333333333335,10.100000000000001,5.8406666666666665,0.82,0.68,0.94,0.52,7.051333333333335,0.23033333333333345,6.8210000000000015,4.399333333333333,3.5636666666666645,1.434000000000001,1.4826666666666668,1255
1256,2.9470000000000005,7.837333333333332,4.3373333333333335,0.0,15.121666666666666,12.174666666666665,4.3373333333333335,0.52,0.92,0.75,0.3,7.468,0.25,7.218,5.223333333333333,3.952666666666665,2.6893333333333342,2.917666666666667,1256
1257,6.347666666666667,6.5683333333333325,1.3886666666666667,3.212666666666667,17.517333333333333,11.169666666666666,4.601333333333334,0.82,0.86,0.49,0.95,6.960666666666666,0.23033333333333345,6.730333333333332,4.2396666666666665,3.198,2.020666666666664,0.7433333333333358,1257
1258,4.041666666666667,7.068999999999999,4.595000000000001,0.89,16.595666666666666,12.554,5.485,0.62,0.91,0.92,0.47,7.141,0.23033333333333345,6.910666666666667,4.621666666666666,3.305666666666667,1.410666666666665,1.5423333333333349,1258
1259,4.41,7.263333333333333,4.242,0.823,16.738333333333333,12.328333333333333,5.0649999999999995,0.68,0.96,0.83,0.44,7.123000000000001,0.23033333333333342,6.892666666666668,4.569333333333334,3.3016666666666676,1.682666666666666,1.784666666666669,1259
1260,3.1983333333333346,2.244,1.8713333333333333,1.7496666666666665,9.063333333333334,5.865,3.6209999999999996,0.52,0.44,0.45,0.51,7.602333333333332,0.28,7.322333333333332,6.1933333333333325,5.861333333333333,5.030333333333331,4.592333333333336,1260
1261,0.9289999999999998,2.2096666666666676,1.8456666666666663,3.5443333333333333,8.528666666666666,7.599666666666667,5.39,0.32,0.44,0.5,0.75,7.591333333333333,0.28,7.311333333333333,6.245666666666668,5.719,4.093333333333332,2.6259999999999977,1261
1262,8.092,4.3566666666666665,3.4186666666666676,1.9976666666666667,17.865000000000002,9.773000000000001,5.416333333333334,0.94,0.74,0.81,0.7,6.888666666666665,0.2286666666666667,6.659999999999998,4.067,3.2953333333333346,1.5176666666666665,1.0789999999999997,1262
1263,6.882333333333334,1.9283333333333335,4.277666666666666,2.3686666666666665,15.457,8.574666666666666,6.646333333333333,0.79,0.44,0.84,0.71,7.409333333333332,0.24666666666666667,7.162666666666665,5.0723333333333365,4.469333333333334,1.9046666666666674,1.4013333333333335,1263
1264,5.779333333333333,2.9960000000000004,1.192666666666667,1.1376666666666668,11.105666666666666,5.326333333333334,2.330333333333334,0.7,0.54,0.37,0.41,7.617999999999999,0.2703333333333333,7.347666666666666,5.9486666666666705,5.6803333333333335,5.295333333333332,5.051666666666666,1264
1265,3.787,4.898666666666666,1.1463333333333332,1.4503333333333337,11.282333333333332,7.495333333333334,2.5966666666666667,0.57,0.68,0.38,0.48,7.621333333333333,0.27033333333333326,7.351,5.949333333333336,5.422333333333333,4.987,4.6306666666666665,1265
1266,5.775666666666666,5.1499999999999995,4.067333333333333,2.0323333333333333,17.025333333333332,11.249666666666666,6.099666666666666,0.79,0.8,0.92,0.79,7.0246666666666675,0.23066666666666677,6.7940000000000005,4.402666666666666,3.3596666666666666,1.150333333333334,0.7716666666666674,1266
1267,3.1083333333333334,6.153333333333333,1.5733333333333333,0.9309999999999999,11.766,8.657666666666666,2.5043333333333333,0.52,0.75,0.42,0.39,7.620333333333334,0.2699999999999999,7.350333333333334,5.889,5.200000000000001,4.78633333333333,4.627000000000001,1267
1268,6.881333333333333,2.5273333333333334,5.446666666666666,0.7090000000000001,15.564333333333334,8.683,6.155666666666667,0.82,0.5,0.93,0.44,7.328000000000003,0.24866666666666667,7.079333333333336,4.957333333333333,4.345666666666666,1.9053333333333322,2.2113333333333323,1268
1269,1.5053333333333334,7.813999999999998,5.583000000000001,0.0,14.902333333333331,13.396999999999998,5.583000000000001,0.39,0.98,0.89,0.37,7.478333333333334,0.25,7.228333333333334,5.2669999999999995,3.7626666666666675,1.7483333333333357,2.0619999999999994,1269
1270,3.843333333333333,5.137666666666667,2.843666666666666,3.2963333333333336,15.120999999999999,11.277666666666667,6.14,0.62,0.73,0.68,0.94,7.422666666666666,0.25,7.172666666666666,5.174999999999999,4.112333333333331,2.0009999999999986,0.7850000000000001,1270
1271,1.2623333333333335,8.401666666666667,3.912666666666667,0.0036666666666666666,13.580333333333334,12.318,3.9163333333333337,0.36,0.99,0.67,0.32,7.597333333333334,0.259,7.338333333333334,5.607333333333333,4.301333333333336,3.2850000000000006,3.423666666666666,1271
1272,6.234666666666666,4.188333333333334,4.956666666666665,1.011666666666667,16.391333333333332,10.156666666666666,5.968333333333332,0.8,0.66,0.99,0.51,7.178333333333332,0.2343333333333334,6.943999999999998,4.671000000000001,3.817666666666667,1.5729999999999986,1.7103333333333355,1272
1273,7.672333333333333,4.378,2.2753333333333337,2.842999999999999,17.168666666666667,9.496333333333332,5.118333333333332,0.88,0.72,0.61,0.82,7.017666666666669,0.23166666666666677,6.786000000000002,4.345333333333333,3.620999999999999,2.108333333333333,1.1383333333333354,1273
1274,1.6036666666666668,0.7396666666666668,1.851333333333333,1.6346666666666663,5.829333333333333,4.225666666666666,3.4859999999999993,0.38,0.3,0.44,0.46,7.5583333333333345,0.2990000000000001,7.259333333333334,6.453333333333333,6.243000000000001,5.460666666666665,5.066333333333336,1274
1275,5.409,5.213666666666667,1.5683333333333336,2.848666666666666,15.039666666666667,9.630666666666666,4.417,0.73,0.75,0.49,0.71,7.454333333333334,0.25,7.204333333333334,5.198999999999998,4.400000000000002,3.285666666666668,2.271000000000001,1275
1276,2.8163333333333322,7.973666666666666,3.646333333333333,0.6259999999999999,15.06233333333333,12.245999999999999,4.272333333333333,0.51,0.98,0.74,0.38,7.425333333333332,0.25,7.175333333333332,5.190666666666666,3.902333333333333,2.7180000000000004,2.810333333333334,1276
1277,2.8393333333333333,5.858333333333333,3.016666666666666,3.2063333333333333,14.920666666666666,12.081333333333333,6.222999999999999,0.52,0.78,0.73,1.0,7.4703333333333335,0.25,7.2203333333333335,5.2559999999999985,4.038000000000001,1.8823333333333316,0.7363333333333326,1277
1278,4.839666666666667,7.149,2.185666666666667,2.924000000000001,17.098333333333333,12.258666666666668,5.1096666666666675,0.72,0.99,0.63,0.98,7.0230000000000015,0.23033333333333345,6.792666666666668,4.396333333333333,3.141666666666667,1.674666666666667,0.6323333333333343,1278
1279,6.754999999999999,3.276666666666667,2.7836666666666665,1.517666666666666,14.332999999999998,7.577999999999999,4.301333333333332,0.8,0.55,0.58,0.48,7.583000000000001,0.25,7.333000000000001,5.439333333333334,4.96533333333333,3.8056666666666654,3.5336666666666683,1279
1280,4.206333333333334,5.660999999999999,2.6229999999999993,3.2400000000000007,15.730333333333332,11.524,5.8629999999999995,0.62,0.81,0.69,0.98,7.324000000000001,0.239,7.085000000000001,4.960333333333332,3.852666666666667,1.9343333333333321,0.7343333333333373,1280
1281,8.040333333333333,7.190333333333332,1.090666666666667,1.6483333333333332,17.969666666666665,9.929333333333332,2.739,0.97,0.98,0.41,0.54,6.8563333333333345,0.22700000000000004,6.629333333333334,4.018333333333336,3.188999999999999,2.7333333333333343,2.2930000000000006,1281
1282,0.8613333333333336,5.451999999999999,4.364,0.011333333333333334,10.688666666666666,9.827333333333332,4.375333333333333,0.31,0.7,0.7,0.33,7.623333333333333,0.274,7.349333333333333,6.046666666666665,5.1926666666666685,3.895000000000002,4.067666666666669,1282
1283,5.553666666666667,0.8266666666666668,3.417,2.791333333333333,12.588666666666668,7.035,6.208333333333333,0.72,0.32,0.67,0.71,7.5586666666666655,0.2699999999999999,7.288666666666666,5.691666666666666,5.265000000000001,3.0460000000000007,2.2103333333333337,1283
1284,0.8080000000000002,7.316,3.9140000000000006,1.5186666666666668,13.556666666666667,12.748666666666667,5.432666666666668,0.31,0.87,0.78,0.53,7.539999999999998,0.25566666666666665,7.284333333333332,5.557333333333334,4.187333333333332,2.398333333333337,2.2366666666666672,1284
1285,5.962666666666666,4.267,3.4596666666666667,2.330333333333334,16.019666666666666,10.057,5.790000000000001,0.78,0.66,0.75,0.73,7.237333333333334,0.24066666666666675,6.996666666666667,4.8039999999999985,3.956333333333333,1.984666666666668,1.3999999999999977,1285
1286,2.0776666666666666,5.804666666666666,4.975333333333333,1.5773333333333335,14.435,12.357333333333333,6.552666666666667,0.44,0.8,0.98,0.58,7.571333333333333,0.25,7.321333333333333,5.445000000000004,4.164999999999999,1.5806666666666658,1.5330000000000004,1286
1287,3.0336666666666665,3.5849999999999995,3.8800000000000003,2.8970000000000007,13.395666666666667,10.362,6.777000000000001,0.55,0.58,0.77,0.81,7.602999999999999,0.26299999999999996,7.339999999999999,5.638000000000002,4.725333333333333,2.115000000000001,1.258333333333332,1287
1288,8.963333333333333,1.6336666666666668,0.7123333333333334,4.223666666666666,15.532999999999998,6.569666666666666,4.935999999999999,0.94,0.41,0.34,0.97,7.332666666666668,0.249,7.0836666666666686,4.937333333333334,4.612333333333336,3.2510000000000012,1.1806666666666672,1288
1289,5.380999999999999,1.7746666666666664,5.656333333333334,0.004666666666666667,12.816666666666668,7.435666666666668,5.661000000000001,0.68,0.41,0.82,0.35,7.611666666666666,0.2699999999999999,7.341666666666667,5.699666666666668,5.223666666666668,3.0986666666666687,3.4173333333333336,1289
1290,3.2643333333333326,4.162333333333333,4.120333333333334,2.340333333333333,13.887333333333334,10.623000000000001,6.460666666666667,0.54,0.66,0.79,0.71,7.544999999999999,0.25066666666666665,7.2943333333333324,5.497333333333335,4.542333333333334,2.1099999999999977,1.605666666666667,1290
1291,7.103000000000001,2.519333333333333,0.9883333333333334,4.2363333333333335,14.847000000000001,7.744,5.224666666666667,0.82,0.49,0.38,0.98,7.490000000000001,0.25,7.240000000000001,5.251,4.757333333333335,3.250999999999999,1.1830000000000007,1291
1292,5.477666666666666,1.3643333333333336,0.9643333333333332,3.986333333333334,11.792666666666667,6.315000000000001,4.950666666666667,0.68,0.37,0.36,0.78,7.616666666666666,0.2699999999999999,7.346666666666667,5.867333333333333,5.508000000000001,4.134000000000001,2.2733333333333334,1292
1293,9.354333333333333,2.1523333333333334,1.1353333333333333,1.361,14.003,4.648666666666666,2.4963333333333333,0.95,0.48,0.4,0.44,7.549333333333336,0.25,7.299333333333336,5.405333333333336,5.261000000000001,4.823333333333331,4.498666666666667,1293
1294,5.857,7.069999999999999,1.6863333333333335,2.8739999999999997,17.487333333333332,11.630333333333333,4.560333333333333,0.77,0.97,0.58,0.86,6.965,0.23166666666666677,6.733333333333333,4.252666666666668,3.1196666666666646,1.9336666666666646,0.8883333333333319,1294
1295,3.5879999999999996,7.793,2.8209999999999993,1.2433333333333332,15.445333333333334,11.857333333333333,4.064333333333332,0.57,0.89,0.65,0.47,7.402666666666664,0.25,7.152666666666664,5.092,3.8900000000000006,2.885000000000002,2.7040000000000033,1295
1296,1.4586666666666666,0.7953333333333333,0.7759999999999999,4.866333333333334,7.8963333333333345,6.437666666666668,5.642333333333334,0.37,0.31,0.33,0.94,7.6036666666666655,0.28,7.323666666666665,6.3323333333333345,5.927333333333333,4.218333333333334,1.5653333333333324,1296
1297,8.803333333333335,1.1723333333333332,2.0306666666666664,2.566,14.572333333333333,5.768999999999999,4.596666666666666,0.89,0.39,0.53,0.61,7.525000000000001,0.25,7.275000000000001,5.3016666666666685,5.050333333333334,3.8016666666666645,2.973666666666665,1297
1298,8.244,3.5353333333333334,1.9356666666666664,2.6056666666666666,16.320666666666668,8.076666666666666,4.541333333333333,0.89,0.63,0.56,0.7,7.196666666666666,0.23800000000000004,6.958666666666666,4.678000000000001,4.152999999999999,2.9323333333333346,2.0723333333333307,1298
1299,8.402666666666669,4.715,1.182333333333333,2.756666666666667,17.05666666666667,8.654,3.939,0.96,0.74,0.42,0.73,7.0440000000000005,0.2300000000000001,6.814,4.386666666666666,3.7760000000000025,2.861,1.8796666666666657,1299
1300,2.461333333333333,1.56,3.234000000000001,3.763,11.018333333333334,8.557,6.997000000000001,0.46,0.39,0.7,0.9,7.623000000000001,0.2699999999999999,7.3530000000000015,5.997666666666666,5.358333333333333,2.6680000000000024,1.1463333333333345,1300
1301,2.0216666666666665,2.9429999999999996,3.0936666666666666,3.7363333333333335,11.794666666666668,9.773,6.83,0.43,0.55,0.68,0.97,7.596333333333332,0.2699999999999999,7.3263333333333325,5.869000000000001,5.046666666666668,2.463666666666668,0.9416666666666655,1301
1302,1.0146666666666666,8.533000000000001,2.2433333333333336,0.8513333333333334,12.642333333333335,11.627666666666668,3.094666666666667,0.33,0.97,0.53,0.39,7.572333333333333,0.2699999999999999,7.302333333333333,5.728666666666666,4.5313333333333325,3.929666666666667,3.8266666666666693,1302
1303,7.308333333333334,7.914999999999998,0.8816666666666666,0.43166666666666664,16.53666666666667,9.228333333333332,1.3133333333333332,0.85,1.0,0.32,0.38,7.150333333333334,0.23133333333333342,6.9190000000000005,4.601000000000001,3.8506666666666645,3.768666666666665,3.6243333333333334,1303
1304,2.744666666666667,1.449333333333333,0.7686666666666666,3.3156666666666674,8.278333333333334,5.533666666666667,4.084333333333334,0.48,0.37,0.35,0.68,7.594666666666667,0.28,7.314666666666667,6.270666666666668,5.971666666666669,4.994999999999999,3.6426666666666665,1304
1305,3.555666666666666,8.580333333333334,1.545666666666666,0.0,13.681666666666665,10.126,1.545666666666666,0.59,0.93,0.42,0.3,7.550333333333335,0.26033333333333336,7.290000000000002,5.538,4.5969999999999995,4.468999999999999,4.455999999999998,1305
1306,6.559000000000001,3.2926666666666664,0.8260000000000001,1.3670000000000002,12.044666666666668,5.485666666666666,2.1930000000000005,0.78,0.54,0.33,0.47,7.6066666666666665,0.2699999999999999,7.336666666666667,5.7959999999999985,5.525666666666666,5.204666666666665,4.861666666666669,1306
1307,4.737,6.827333333333334,3.7506666666666666,2.0973333333333333,17.412333333333336,12.675333333333333,5.848,0.69,0.94,0.96,0.86,6.990666666666668,0.23033333333333345,6.760333333333334,4.299666666666665,2.971,0.9649999999999999,0.5196666666666676,1307
1308,4.118333333333333,7.154666666666667,2.7543333333333333,2.789,16.816333333333333,12.698,5.543333333333333,0.63,0.96,0.73,1.0,7.103333333333334,0.2300000000000001,6.873333333333334,4.539,3.203666666666667,1.4703333333333317,0.5629999999999971,1308
1309,7.200666666666667,6.966333333333332,0.6546666666666667,3.1810000000000014,18.002666666666666,10.802,3.8356666666666683,0.87,0.92,0.35,0.85,6.853333333333336,0.22533333333333336,6.628000000000003,4.024333333333336,3.052333333333337,2.2246666666666663,0.9400000000000004,1309
1310,1.9469999999999998,6.617,3.462000000000001,2.9019999999999997,14.928,12.981,6.364000000000001,0.43,0.82,0.8,0.85,7.535666666666668,0.25,7.285666666666668,5.3323333333333345,3.9313333333333325,1.679666666666666,0.789666666666669,1310
1311,4.010333333333333,1.9126666666666667,5.062333333333334,2.4173333333333336,13.402666666666667,9.392333333333333,7.479666666666668,0.62,0.43,0.97,0.73,7.619333333333334,0.25533333333333336,7.364000000000001,5.642666666666667,4.898333333333338,1.6486666666666672,1.219000000000003,1311
1312,6.845000000000001,0.7023333333333334,4.275,2.858333333333333,14.680666666666667,7.835666666666667,7.133333333333333,0.81,0.31,0.81,0.82,7.540000000000001,0.25,7.290000000000001,5.329666666666668,4.823666666666666,1.916333333333335,1.1373333333333342,1312
1313,1.7736666666666665,1.2786666666666668,2.467333333333334,2.9930000000000003,8.512666666666668,6.739000000000001,5.460333333333335,0.4,0.39,0.55,0.65,7.596000000000001,0.28,7.316000000000001,6.249333333333333,5.821,4.102000000000002,3.0476666666666676,1313
1314,3.082666666666666,1.2796666666666665,3.4066666666666667,1.0740000000000003,8.842999999999998,5.7603333333333335,4.480666666666667,0.54,0.36,0.64,0.41,7.585000000000002,0.28,7.3050000000000015,6.200666666666668,5.872666666666666,4.5713333333333335,4.510666666666667,1314
1315,1.8380000000000003,7.102,2.6640000000000006,3.1926666666666677,14.79666666666667,12.95866666666667,5.856666666666668,0.42,0.87,0.69,0.9,7.509666666666666,0.25,7.259666666666666,5.322666666666667,3.9219999999999993,2.011333333333333,0.8556666666666679,1315
1316,1.527666666666667,2.426,2.9236666666666675,1.3936666666666666,8.271,6.743333333333334,4.317333333333334,0.38,0.46,0.57,0.45,7.580000000000003,0.28,7.3000000000000025,6.256666666666666,5.828333333333332,4.637666666666667,4.414666666666666,1316
1317,2.2153333333333336,7.400333333333332,4.577333333333334,1.3676666666666668,15.560666666666666,13.345333333333333,5.945,0.49,0.92,0.96,0.6,7.347666666666668,0.25,7.097666666666668,5.0233333333333325,3.534999999999999,1.3783333333333303,1.3529999999999998,1317
1318,3.7086666666666663,2.3789999999999996,0.5786666666666668,3.334666666666666,10.000999999999998,6.292333333333332,3.9133333333333327,0.59,0.46,0.3,0.69,7.605999999999999,0.28,7.325999999999999,6.082333333333333,5.720000000000001,4.820666666666666,3.4503333333333344,1318
1319,4.669,6.965666666666667,3.104666666666666,1.5093333333333334,16.24866666666667,11.579666666666668,4.613999999999999,0.69,0.89,0.71,0.54,7.210333333333332,0.23233333333333342,6.977999999999999,4.740333333333335,3.6096666666666675,2.313666666666666,2.0523333333333333,1319
1320,8.781,4.223333333333334,0.7230000000000001,2.2749999999999995,16.002333333333336,7.221333333333333,2.9979999999999993,0.96,0.64,0.33,0.61,7.273666666666666,0.24000000000000002,7.033666666666666,4.801666666666668,4.378333333333332,3.831333333333333,3.094333333333332,1320
1321,2.316666666666667,7.277000000000001,2.6623333333333337,3.137333333333333,15.393333333333333,13.076666666666666,5.799666666666667,0.47,0.9,0.7,0.94,7.414999999999997,0.25,7.164999999999997,5.129,3.7023333333333333,1.8513333333333333,0.7260000000000018,1321
1322,8.377999999999998,5.295666666666667,0.6446666666666666,2.7276666666666665,17.046,8.668000000000001,3.372333333333333,0.96,0.76,0.33,0.68,7.050333333333334,0.23100000000000012,6.819333333333334,4.389333333333333,3.7766666666666673,3.106333333333335,2.110666666666666,1322
1323,5.945666666666667,5.762333333333333,3.606666666666666,0.0,15.314666666666666,9.369,3.606666666666666,0.74,0.78,0.67,0.31,7.446666666666667,0.24933333333333335,7.197333333333334,5.137333333333332,4.391333333333334,3.474333333333332,3.6069999999999967,1323
1324,4.251333333333334,5.498,4.704,1.0073333333333336,15.460666666666667,11.209333333333333,5.711333333333333,0.62,0.77,0.86,0.49,7.404666666666665,0.25,7.154666666666665,5.0893333333333315,4.034666666666665,1.9826666666666672,2.1003333333333334,1324
1325,7.976,6.9593333333333325,1.7209999999999996,1.4196666666666666,18.076,10.099999999999998,3.1406666666666663,0.93,0.92,0.52,0.55,6.842666666666668,0.22733333333333336,6.615333333333335,3.9923333333333346,3.1353333333333318,2.5206666666666657,2.194999999999999,1325
1326,4.695666666666666,7.303,1.1863333333333332,3.4656666666666665,16.650666666666666,11.954999999999998,4.651999999999999,0.67,0.9,0.44,0.97,7.156333333333333,0.23033333333333345,6.926,4.627000000000001,3.425666666666664,2.2583333333333333,0.8179999999999987,1326
1327,5.034666666666667,5.352000000000001,1.2073333333333334,3.461666666666667,15.055666666666667,10.021,4.6690000000000005,0.67,0.73,0.41,0.78,7.499666666666668,0.25,7.249666666666668,5.253333333333333,4.391,3.1846666666666663,1.7526666666666664,1327
1328,8.548333333333334,1.627,4.624666666666666,1.8223333333333331,16.622333333333334,8.074,6.446999999999999,0.96,0.42,0.9,0.64,7.138000000000001,0.23233333333333342,6.905666666666668,4.5603333333333325,4.0440000000000005,1.5280000000000022,1.323333333333335,1328
1329,4.666333333333332,7.263333333333334,3.0203333333333333,1.813,16.762999999999998,12.096666666666668,4.833333333333333,0.67,0.95,0.71,0.62,7.096666666666668,0.23033333333333345,6.866333333333334,4.529,3.3030000000000004,1.9056666666666677,1.5153333333333325,1329
1330,1.799,7.36,1.6693333333333331,2.6919999999999997,13.520333333333333,11.721333333333334,4.361333333333333,0.41,0.83,0.47,0.68,7.612333333333334,0.25366666666666665,7.358666666666667,5.636,4.450333333333332,3.3743333333333334,2.463333333333335,1330
1331,1.9306666666666668,2.410333333333334,1.1050000000000002,0.0003333333333333333,5.446333333333335,3.5156666666666676,1.1053333333333335,0.43,0.45,0.32,0.3,7.493000000000001,0.2993333333333334,7.193666666666668,6.413333333333334,6.250333333333332,6.129666666666666,5.931666666666667,1331
1332,8.162333333333333,1.816,0.658,1.9463333333333337,12.582666666666666,4.420333333333334,2.604333333333334,0.85,0.41,0.31,0.53,7.574999999999999,0.2699999999999999,7.305,5.668666666666668,5.515333333333334,5.081333333333335,4.511333333333333,1332
1333,1.6529999999999996,2.8456666666666663,2.6483333333333334,3.984,11.131,9.478,6.632333333333333,0.39,0.54,0.64,1.0,7.605999999999999,0.27033333333333326,7.335666666666666,5.970333333333336,5.188,2.784999999999999,1.0496666666666643,1333
1334,4.799333333333334,3.402666666666667,2.487,3.707666666666667,14.396666666666668,9.597333333333333,6.1946666666666665,0.68,0.6,0.62,0.96,7.538333333333331,0.25,7.288333333333331,5.392,4.614333333333334,2.4860000000000007,0.9236666666666702,1334
1335,8.505333333333333,4.651666666666667,0.7733333333333335,2.822,16.752333333333333,8.247,3.5953333333333335,0.94,0.73,0.35,0.69,7.089666666666668,0.23133333333333345,6.858333333333334,4.481333333333333,3.926999999999999,3.168,2.121666666666668,1335
1336,3.9306666666666668,7.4910000000000005,2.419,2.4039999999999995,16.244666666666667,12.314,4.8229999999999995,0.61,0.94,0.65,0.73,7.221000000000001,0.23133333333333345,6.989666666666667,4.766333333333333,3.4953333333333325,2.1646666666666694,1.4583333333333321,1336
1337,2.5166666666666666,3.3149999999999995,2.926666666666667,3.105333333333333,11.863666666666665,9.347,6.032,0.47,0.55,0.65,0.76,7.6113333333333335,0.2699999999999999,7.341333333333334,5.871666666666664,5.10933333333333,3.0593333333333357,1.9713333333333374,1337
1338,3.9526666666666666,6.667,3.065666666666667,2.7150000000000003,16.400333333333336,12.447666666666667,5.780666666666667,0.64,0.88,0.78,0.9,7.182333333333335,0.2320000000000001,6.950333333333335,4.699666666666668,3.4029999999999996,1.5090000000000012,0.6593333333333318,1338
1339,1.390666666666667,8.180666666666665,1.1729999999999998,2.6420000000000003,13.386333333333333,11.995666666666665,3.8150000000000004,0.37,0.91,0.4,0.63,7.605999999999999,0.259,7.346999999999999,5.649333333333332,4.399333333333333,3.5906666666666647,2.6836666666666695,1339
1340,1.188,4.711333333333333,5.051,1.9620000000000004,12.912333333333333,11.724333333333334,7.013000000000001,0.35,0.67,0.97,0.68,7.581333333333334,0.26899999999999996,7.312333333333334,5.6996666666666655,4.547333333333333,1.640666666666668,1.4346666666666659,1340
1341,1.4526666666666668,7.506666666666666,4.187666666666667,2.195666666666667,15.342666666666666,13.89,6.383333333333334,0.42,0.97,0.98,0.82,7.398333333333332,0.25,7.148333333333332,5.114333333333333,3.514333333333333,1.1570000000000018,0.7129999999999983,1341
1342,4.721333333333333,0.9693333333333334,5.808666666666668,1.2136666666666671,12.713000000000001,7.991666666666669,7.022333333333336,0.66,0.33,0.92,0.48,7.607666666666666,0.2699999999999999,7.337666666666666,5.728666666666666,5.192000000000002,2.146666666666664,2.362666666666666,1342
1343,5.623666666666666,3.562,4.307333333333332,2.538333333333333,16.031333333333333,10.407666666666664,6.8456666666666655,0.76,0.64,1.0,0.89,7.2589999999999995,0.2406666666666667,7.018333333333333,4.828333333333331,3.928,1.216666666666666,0.6113333333333353,1343
1344,5.192333333333333,0.8169999999999998,1.98,0.7806666666666666,8.77,3.5776666666666666,2.7606666666666664,0.65,0.31,0.45,0.37,7.578666666666667,0.28,7.298666666666667,6.1866666666666665,6.046666666666665,5.489666666666668,5.387000000000002,1344
1345,9.122000000000002,4.710333333333333,1.2750000000000001,0.004666666666666667,15.112000000000002,5.99,1.2796666666666667,0.93,0.69,0.34,0.32,7.437666666666666,0.25,7.187666666666666,5.118,4.827000000000001,4.705333333333333,4.649666666666667,1345
1346,1.4416666666666669,5.444333333333333,1.7926666666666666,0.002333333333333333,8.681,7.239333333333333,1.795,0.37,0.71,0.4,0.37,7.586333333333334,0.28,7.306333333333334,6.234,5.711666666666668,5.479666666666668,5.401333333333332,1346
1347,6.7923333333333344,6.808666666666666,1.6516666666666666,2.8950000000000005,18.14766666666667,11.355333333333334,4.546666666666667,0.85,0.98,0.59,0.92,6.83,0.2256666666666667,6.604333333333333,3.973333333333334,2.9043333333333337,1.733000000000001,0.666666666666667,1347
1348,3.0979999999999994,3.832333333333333,3.752333333333333,1.3196666666666668,12.002333333333333,8.904333333333334,5.072,0.52,0.59,0.7,0.46,7.622,0.2699999999999999,7.352,5.861000000000001,5.164333333333335,3.5643333333333334,3.4576666666666664,1348
1349,2.882333333333334,5.304,1.1356666666666666,1.5383333333333333,10.860333333333335,7.978,2.674,0.5,0.71,0.37,0.48,7.620666666666667,0.272,7.3486666666666665,6.0059999999999985,5.407000000000001,4.953333333333333,4.569333333333331,1349
1350,7.608333333333334,0.8320000000000002,2.206000000000001,3.837666666666666,14.484000000000002,6.8756666666666675,6.043666666666667,0.84,0.32,0.59,0.89,7.539666666666665,0.25,7.289666666666665,5.345333333333334,4.966666666666669,2.942333333333335,1.2783333333333315,1350
1351,6.613666666666668,5.308000000000001,2.040666666666666,1.535,15.497333333333335,8.883666666666667,3.575666666666666,0.78,0.76,0.52,0.49,7.358666666666668,0.249,7.109666666666668,5.009666666666666,4.333666666666664,3.530333333333335,3.190999999999999,1351
1352,1.8393333333333335,5.242333333333333,4.491666666666668,2.5826666666666664,14.156,12.316666666666668,7.0743333333333345,0.42,0.73,0.92,0.85,7.572,0.25,7.322,5.486999999999999,4.2330000000000005,1.3659999999999997,0.7703333333333342,1352
1353,3.7130000000000005,2.274,2.4739999999999998,1.6509999999999996,10.112,6.398999999999999,4.124999999999999,0.59,0.45,0.53,0.48,7.610666666666666,0.2796666666666667,7.3309999999999995,6.080333333333332,5.696333333333332,4.622333333333332,4.269,1353
1354,1.3656666666666664,5.033000000000001,5.396333333333333,1.1749999999999998,12.969999999999999,11.604333333333333,6.571333333333333,0.37,0.73,0.99,0.52,7.548000000000001,0.2699999999999999,7.278000000000001,5.652000000000001,4.519333333333334,1.8483333333333345,2.0209999999999972,1354
1355,3.533666666666667,6.540000000000001,1.7359999999999998,2.092,13.901666666666669,10.368,3.828,0.59,0.82,0.47,0.59,7.574666666666668,0.2516666666666667,7.323000000000001,5.527333333333333,4.584,3.715999999999997,3.1246666666666663,1355
1356,4.847666666666667,2.271333333333333,4.185666666666666,1.3850000000000002,12.689666666666666,7.841999999999999,5.570666666666666,0.67,0.46,0.75,0.48,7.605666666666665,0.2699999999999999,7.335666666666666,5.733333333333331,5.1976666666666675,3.2676666666666687,3.1836666666666695,1356
1357,2.468666666666666,1.0766666666666669,4.881666666666665,0.9009999999999999,9.327999999999998,6.859333333333332,5.782666666666665,0.46,0.34,0.78,0.4,7.609666666666667,0.28,7.329666666666666,6.176333333333336,5.7376666666666685,3.601000000000001,3.785000000000001,1357
1358,3.2293333333333334,7.013666666666667,3.7240000000000006,1.5663333333333334,15.533333333333333,12.304,5.290333333333334,0.58,0.88,0.79,0.59,7.354000000000002,0.25,7.104000000000002,5.027333333333333,3.746666666666667,2.053333333333332,1.8430000000000013,1358
1359,4.938,6.808666666666666,3.0949999999999998,1.8060000000000003,16.647666666666666,11.709666666666667,4.901,0.72,0.89,0.71,0.64,7.108666666666665,0.2300000000000001,6.878666666666665,4.575666666666666,3.4226666666666676,1.9816666666666656,1.6083333333333316,1359
1360,6.746,5.617333333333334,4.274,0.0,16.637333333333334,9.891333333333334,4.274,0.83,0.78,0.77,0.34,7.123,0.23033333333333342,6.892666666666667,4.567333333333332,3.7503333333333355,2.5096666666666665,2.6746666666666683,1360
1361,0.8290000000000003,7.961333333333333,5.681333333333333,0.003,14.474666666666666,13.645666666666667,5.684333333333333,0.31,0.99,0.93,0.35,7.582,0.25,7.332,5.4590000000000005,3.8956666666666657,1.8133333333333352,2.1846666666666676,1361
1362,6.558000000000001,6.879333333333333,1.7409999999999997,2.8356666666666666,18.014000000000003,11.456,4.576666666666666,0.84,0.99,0.57,0.9,6.8546666666666685,0.22566666666666665,6.629000000000002,4.030666666666667,2.9396666666666675,1.734666666666667,0.7129999999999992,1362
1363,2.5613333333333324,4.422,2.5260000000000002,3.7700000000000005,13.279333333333334,10.718,6.296000000000001,0.48,0.64,0.64,1.0,7.615333333333334,0.2533333333333333,7.362000000000001,5.671000000000001,4.7013333333333325,2.5219999999999994,0.9466666666666681,1363
1364,2.102333333333333,8.445,1.0666666666666669,2.187333333333333,13.801333333333334,11.699,3.254,0.44,0.98,0.38,0.57,7.583000000000002,0.25066666666666665,7.332333333333335,5.5633333333333335,4.359000000000002,3.764333333333335,3.0926666666666685,1364
1365,2.5503333333333336,4.793666666666668,2.384,1.2063333333333333,10.934333333333335,8.384,3.590333333333333,0.5,0.65,0.55,0.43,7.6193333333333335,0.27066666666666656,7.348666666666667,6.000333333333333,5.354333333333333,4.519000000000001,4.3213333333333335,1365
1366,4.163666666666667,4.635666666666666,2.1910000000000007,1.9396666666666669,12.930000000000001,8.766333333333334,4.130666666666667,0.63,0.65,0.54,0.56,7.550333333333334,0.2699999999999999,7.280333333333334,5.6463333333333345,4.973333333333336,3.927666666666665,3.4363333333333332,1366
1367,1.044,7.259333333333334,1.9546666666666668,3.547333333333333,13.805333333333333,12.761333333333333,5.502,0.34,0.87,0.58,0.9,7.542333333333333,0.25133333333333335,7.2909999999999995,5.519333333333334,4.143333333333332,2.5023333333333313,1.0413333333333314,1367
1368,3.662333333333333,3.2336666666666662,2.961333333333334,3.546666666666667,13.404,9.741666666666667,6.508000000000001,0.6,0.55,0.69,0.89,7.563,0.26333333333333336,7.299666666666666,5.588666666666666,4.778666666666669,2.419666666666668,1.0426666666666646,1368
1369,8.441,2.73,2.638666666666667,3.1199999999999997,16.92966666666667,8.488666666666667,5.758666666666667,0.95,0.54,0.69,0.88,7.067666666666668,0.23033333333333345,6.837333333333334,4.433333333333333,3.8556666666666675,1.9610000000000007,0.8300000000000036,1369
1370,9.505333333333333,1.9140000000000001,0.7243333333333332,1.480333333333333,13.623999999999999,4.118666666666666,2.2046666666666663,0.99,0.42,0.32,0.45,7.610333333333334,0.25066666666666665,7.3596666666666675,5.514,5.420666666666667,5.081666666666669,4.708666666666666,1370
1371,8.678333333333335,0.9933333333333335,4.571,2.1536666666666666,16.396333333333335,7.718,6.724666666666666,0.99,0.35,0.9,0.74,7.1866666666666665,0.23133333333333342,6.955333333333333,4.649666666666668,4.178666666666666,1.5016666666666652,1.1463333333333319,1371
1372,8.121666666666668,6.251333333333333,0.4183333333333333,3.0176666666666665,17.809,9.687333333333333,3.436,0.95,0.86,0.3,0.8,6.9033333333333315,0.22766666666666666,6.675666666666665,4.099333333333331,3.3156666666666665,2.638,1.4526666666666657,1372
1373,9.206666666666669,2.5350000000000006,1.4043333333333334,1.3553333333333335,14.501333333333337,5.294666666666667,2.759666666666667,0.89,0.48,0.43,0.44,7.585666666666668,0.25,7.335666666666668,5.369666666666669,5.167000000000001,4.649333333333334,4.362333333333334,1373
1374,5.0583333333333345,4.582666666666667,1.9613333333333332,3.0743333333333336,14.676666666666668,9.618333333333334,5.035666666666667,0.67,0.69,0.55,0.75,7.548333333333334,0.25,7.298333333333334,5.363666666666666,4.575000000000001,3.148333333333335,2.0186666666666655,1374
1375,8.329666666666666,5.960666666666667,1.6706666666666663,1.3090000000000002,17.27,8.940333333333333,2.9796666666666667,0.93,0.83,0.48,0.48,7.017333333333335,0.23066666666666677,6.786666666666668,4.314333333333334,3.6509999999999994,3.080333333333333,2.7940000000000014,1375
1376,7.339666666666668,4.738,5.2540000000000004,0.0,17.33166666666667,9.992,5.2540000000000004,0.84,0.73,0.94,0.33,7.005333333333334,0.2300000000000001,6.775333333333333,4.306666666666667,3.496,1.6266666666666643,1.9653333333333354,1376
1377,4.504000000000001,1.6363333333333332,1.848,1.9169999999999996,9.905333333333333,5.401333333333333,3.7649999999999997,0.61,0.39,0.45,0.53,7.624333333333334,0.28,7.344333333333334,6.109333333333333,5.837,4.949666666666667,4.439333333333334,1377
1378,0.7733333333333334,1.8663333333333334,3.6959999999999997,3.5829999999999993,9.918666666666667,9.145333333333333,7.278999999999999,0.3,0.45,0.76,0.89,7.600666666666667,0.28,7.320666666666667,6.109666666666666,5.385000000000002,2.4429999999999987,1.1113333333333317,1378
1379,7.615999999999999,2.4069999999999996,0.7473333333333333,3.8800000000000003,14.650333333333332,7.034333333333333,4.6273333333333335,0.84,0.51,0.34,0.8,7.524000000000001,0.25,7.274000000000001,5.304333333333335,4.896,3.68466666666667,1.9019999999999984,1379
1380,8.896000000000003,2.1203333333333334,4.820333333333334,0.0,15.83666666666667,6.940666666666667,4.820333333333334,0.99,0.46,0.77,0.38,7.285,0.24533333333333335,7.039666666666667,4.8456666666666655,4.472000000000001,2.907999999999999,3.055333333333331,1380
1381,2.024,6.918999999999999,4.822,1.3093333333333335,15.07433333333333,13.050333333333333,6.131333333333334,0.44,0.87,0.96,0.57,7.4626666666666654,0.25,7.2126666666666654,5.229333333333334,3.8143333333333325,1.5163333333333346,1.5456666666666674,1381
1382,5.012,2.423333333333334,4.3806666666666665,2.332333333333333,14.148333333333332,9.136333333333333,6.712999999999999,0.69,0.48,0.8,0.7,7.576666666666667,0.25,7.326666666666667,5.477999999999999,4.772999999999998,2.148666666666667,1.6773333333333333,1382
1383,5.710666666666665,2.852666666666666,4.351333333333334,2.7336666666666667,15.648333333333332,9.937666666666667,7.085000000000001,0.76,0.57,0.94,0.99,7.329333333333334,0.24833333333333335,7.081000000000001,4.960666666666666,4.147666666666666,1.2600000000000025,0.5499999999999998,1383
1384,1.6290000000000002,7.809666666666667,2.2303333333333337,2.899666666666666,14.568666666666667,12.939666666666668,5.13,0.4,0.91,0.58,0.75,7.553,0.25,7.303,5.408999999999999,3.9963333333333306,2.529000000000003,1.5219999999999967,1384
1385,6.490333333333331,4.871333333333334,0.6733333333333332,2.283,14.317999999999998,7.827666666666667,2.9563333333333333,0.79,0.67,0.32,0.56,7.569666666666666,0.25,7.319666666666666,5.420333333333332,4.885,4.356000000000002,3.61,1385
1386,4.450666666666667,4.3103333333333325,2.973666666666667,1.8159999999999998,13.550666666666665,9.099999999999998,4.789666666666667,0.62,0.63,0.64,0.53,7.584333333333333,0.2649999999999999,7.319333333333334,5.5806666666666676,4.854333333333332,3.479000000000003,3.092333333333333,1386
1387,8.080666666666668,4.669666666666667,3.922,0.9939999999999999,17.666333333333334,9.585666666666667,4.916,0.92,0.76,0.82,0.47,6.928999999999999,0.22933333333333336,6.699666666666666,4.156000000000001,3.406333333333334,1.8479999999999994,1.8653333333333348,1387
1388,1.9420000000000002,7.627666666666666,3.82,1.819333333333333,15.209,13.267,5.639333333333333,0.43,0.92,0.78,0.64,7.4656666666666665,0.25,7.2156666666666665,5.214333333333332,3.739666666666666,1.886333333333333,1.5886666666666658,1388
1389,4.075666666666666,2.2629999999999995,6.412999999999999,0.0003333333333333333,12.751999999999999,8.676333333333332,6.413333333333333,0.62,0.46,0.94,0.32,7.6146666666666665,0.2699999999999999,7.344666666666667,5.732999999999998,5.089666666666665,2.373666666666665,2.885,1389
1390,1.9789999999999999,0.8436666666666663,6.803666666666667,0.0,9.626333333333333,7.647333333333334,6.803666666666667,0.42,0.32,0.91,0.36,7.619,0.28,7.3389999999999995,6.158999999999999,5.633333333333333,2.604666666666668,3.1733333333333316,1390
1391,1.3326666666666662,1.1969999999999998,4.3293333333333335,2.4196666666666666,9.278666666666666,7.946,6.7490000000000006,0.36,0.38,0.75,0.65,7.624333333333334,0.28,7.344333333333334,6.202999999999999,5.64,2.9846666666666666,2.4556666666666667,1391
1392,5.042666666666666,1.3373333333333333,4.385666666666667,0.8333333333333333,11.599000000000002,6.556333333333334,5.219,0.68,0.4,0.72,0.39,7.555333333333335,0.2699999999999999,7.285333333333336,5.833666666666668,5.4460000000000015,3.663000000000001,3.7940000000000023,1392
1393,6.2379999999999995,2.5723333333333325,2.268333333333333,3.7916666666666665,14.870333333333331,8.632333333333332,6.06,0.78,0.53,0.58,0.95,7.485,0.25,7.235,5.248999999999999,4.6270000000000024,2.602333333333333,0.9843333333333355,1393
1394,5.094333333333333,2.399,0.8783333333333333,4.49,12.861666666666666,7.767333333333333,5.368333333333333,0.66,0.47,0.36,0.98,7.605,0.2699999999999999,7.335000000000001,5.6990000000000025,5.178333333333335,3.601000000000002,1.3126666666666678,1394
1395,6.299333333333333,3.7399999999999998,2.973333333333334,3.136333333333333,16.149,9.849666666666668,6.1096666666666675,0.8,0.65,0.74,0.93,7.211999999999998,0.23400000000000007,6.977999999999998,4.746333333333335,3.9490000000000016,1.8289999999999988,0.7053333333333347,1395
1396,1.6800000000000002,2.3983333333333334,1.067,4.038,9.183333333333334,7.503333333333334,5.105,0.39,0.46,0.37,0.78,7.621666666666668,0.28,7.341666666666668,6.2123333333333335,5.695999999999999,4.248999999999999,2.3423333333333325,1396
1397,1.3760000000000001,8.638,2.4533333333333336,0.0,12.467333333333332,11.091333333333333,2.4533333333333336,0.37,0.94,0.5,0.35,7.545,0.2699999999999999,7.275,5.724,4.621000000000002,4.2406666666666695,4.192,1397
1398,5.444333333333334,6.418,4.150666666666667,1.3396666666666668,17.352666666666668,11.908333333333333,5.490333333333334,0.77,0.85,0.88,0.61,7.002666666666668,0.23033333333333345,6.772333333333335,4.321,3.152333333333334,1.2946666666666662,1.2046666666666663,1398
1399,9.103333333333332,2.082333333333333,0.7353333333333335,3.4073333333333338,15.328333333333331,6.2250000000000005,4.142666666666667,0.93,0.45,0.33,0.75,7.449000000000001,0.25,7.199000000000001,5.0969999999999995,4.805666666666665,3.827,2.413333333333334,1399
1400,1.1433333333333333,2.3173333333333326,0.7650000000000001,4.328999999999999,8.554666666666664,7.4113333333333316,5.093999999999999,0.34,0.48,0.35,0.84,7.605333333333333,0.28,7.325333333333333,6.256666666666668,5.749,4.317666666666665,2.1686666666666676,1400
1401,4.5856666666666674,4.421333333333333,5.347666666666666,0.8013333333333335,15.156,10.570333333333332,6.148999999999999,0.67,0.69,0.99,0.43,7.436666666666666,0.25,7.186666666666666,5.169333333333334,4.234666666666666,1.8196666666666665,2.088999999999999,1401
1402,3.429666666666667,7.204666666666666,2.0803333333333334,3.192333333333333,15.907,12.477333333333334,5.272666666666666,0.57,0.9,0.59,0.91,7.286,0.24600000000000005,7.039999999999999,4.894000000000001,3.5883333333333343,2.0443333333333342,0.8290000000000015,1402
1403,4.275,5.114999999999999,1.1483333333333332,3.7313333333333336,14.269666666666668,9.994666666666667,4.879666666666667,0.64,0.7,0.4,0.81,7.571666666666666,0.25,7.321666666666666,5.459333333333335,4.595,3.289333333333332,1.6460000000000017,1403
1404,2.558666666666666,7.294333333333335,4.056000000000001,2.0966666666666667,16.00566666666667,13.447000000000003,6.152666666666668,0.5,0.94,0.94,0.78,7.246999999999999,0.2333333333333334,7.013666666666666,4.838666666666665,3.3386666666666653,1.112666666666664,0.7043333333333344,1404
1405,4.650666666666667,3.9416666666666678,4.828333333333333,1.531,14.951666666666668,10.301000000000002,6.359333333333333,0.67,0.62,0.85,0.55,7.489000000000001,0.25,7.239000000000001,5.258,4.370000000000001,1.9066666666666672,1.8556666666666688,1405
1406,1.4189999999999996,1.0476666666666665,3.841666666666666,3.659333333333335,9.967666666666666,8.548666666666668,7.501000000000001,0.37,0.34,0.75,0.92,7.608666666666667,0.2793333333333334,7.3293333333333335,6.105999999999998,5.466000000000001,2.3643333333333327,0.9843333333333346,1406
1407,8.463,3.4333333333333345,0.9496666666666667,2.8506666666666662,15.696666666666669,7.233666666666667,3.8003333333333327,0.89,0.61,0.37,0.66,7.327333333333335,0.24766666666666673,7.079666666666668,4.908666666666668,4.484000000000002,3.6286666666666663,2.568999999999998,1407
1408,4.844666666666667,6.6979999999999995,2.761333333333334,2.1566666666666667,16.460666666666665,11.616,4.918000000000001,0.68,0.87,0.69,0.69,7.171999999999999,0.23066666666666677,6.941333333333332,4.6723333333333334,3.540333333333331,2.116666666666669,1.557666666666667,1408
1409,1.9283333333333332,6.184666666666667,2.6043333333333334,1.1563333333333332,11.873666666666665,9.945333333333332,3.7606666666666664,0.42,0.76,0.56,0.43,7.605999999999999,0.2699999999999999,7.335999999999999,5.870000000000002,4.994333333333329,4.098000000000001,3.9330000000000003,1409
1410,5.033666666666667,6.049666666666668,2.3573333333333335,1.570666666666667,15.011333333333337,9.97766666666667,3.928000000000001,0.7,0.81,0.57,0.53,7.448666666666667,0.25,7.198666666666667,5.204333333333333,4.340666666666667,3.388666666666666,3.0586666666666678,1410
1411,6.033333333333335,3.849333333333333,1.8679999999999997,3.3323333333333327,15.083000000000002,9.049666666666665,5.200333333333332,0.77,0.61,0.52,0.81,7.440999999999999,0.25,7.190999999999999,5.179333333333331,4.4780000000000015,2.961666666666669,1.6476666666666642,1411
1412,2.185,6.208666666666665,2.544333333333333,3.4676666666666662,14.405666666666663,12.220666666666665,6.011999999999999,0.45,0.82,0.66,0.98,7.555666666666669,0.25,7.305666666666669,5.444666666666668,4.179666666666666,2.1919999999999993,0.8243333333333327,1412
1413,1.0553333333333335,4.42,2.014,3.3506666666666667,10.84,9.784666666666666,5.3646666666666665,0.33,0.63,0.51,0.73,7.617333333333334,0.2709999999999999,7.346333333333334,6.012999999999997,5.1753333333333345,3.5673333333333344,2.2476666666666665,1413
1414,1.0550000000000002,3.6270000000000007,3.742666666666667,3.231666666666667,11.656333333333334,10.601333333333335,6.974333333333334,0.33,0.58,0.78,0.86,7.589333333333333,0.2699999999999999,7.319333333333334,5.886999999999999,4.928333333333335,2.1960000000000015,1.1093333333333337,1414
1415,8.877333333333333,1.937333333333333,1.4370000000000005,3.298333333333333,15.55,6.672666666666666,4.735333333333333,0.92,0.44,0.44,0.75,7.350333333333334,0.25,7.100333333333334,4.947000000000001,4.604666666666667,3.309000000000001,1.9769999999999994,1415
1416,7.366666666666665,6.667000000000001,1.3543333333333334,1.4846666666666661,16.872666666666664,9.506,2.8389999999999995,0.83,0.86,0.43,0.5,7.086666666666667,0.23033333333333342,6.856333333333334,4.477999999999999,3.7103333333333355,3.2036666666666664,2.836666666666665,1416
1417,6.015333333333334,4.803666666666668,3.2523333333333335,0.026,14.097333333333335,8.082,3.2783333333333333,0.73,0.66,0.6,0.33,7.599666666666666,0.25,7.349666666666666,5.504000000000001,4.928666666666667,4.174000000000001,4.2330000000000005,1417
1418,1.6786666666666668,5.938666666666666,1.8043333333333336,3.6296666666666666,13.051333333333334,11.372666666666667,5.434,0.4,0.79,0.51,0.85,7.580000000000001,0.2603333333333333,7.319666666666667,5.673,4.569333333333335,2.953666666666665,1.4313333333333338,1418
1419,6.490333333333334,3.511666666666667,1.6626666666666665,3.697666666666666,15.362333333333334,8.872,5.360333333333333,0.8,0.59,0.49,0.89,7.3790000000000004,0.24866666666666667,7.130333333333334,5.059333333333334,4.4013333333333335,2.799666666666666,1.1949999999999985,1419
1420,4.186333333333333,6.556000000000001,3.1580000000000004,0.7986666666666669,14.699000000000003,10.51266666666667,3.956666666666667,0.61,0.83,0.66,0.39,7.528333333333333,0.25,7.278333333333333,5.341000000000003,4.378,3.363666666666667,3.3633333333333324,1420
1421,4.314000000000001,1.0873333333333335,4.7860000000000005,3.023,13.210333333333335,8.896333333333335,7.809000000000001,0.63,0.35,0.92,0.92,7.598666666666666,0.26499999999999996,7.333666666666666,5.655333333333333,4.9883333333333315,1.525333333333334,0.7099999999999991,1421
1422,7.849666666666668,2.948,2.685333333333334,3.1823333333333337,16.665333333333336,8.815666666666667,5.8676666666666675,0.88,0.59,0.67,0.92,7.117333333333334,0.2300000000000001,6.887333333333333,4.536666666666667,3.9109999999999974,1.9393333333333342,0.7716666666666674,1422
1423,5.386666666666667,3.1046666666666662,1.265,4.238,13.994333333333334,8.607666666666667,5.503,0.69,0.54,0.42,0.97,7.597666666666666,0.25,7.347666666666666,5.5073333333333325,4.880000000000001,3.235,1.1879999999999962,1423
1424,2.077666666666667,3.466666666666667,1.8620000000000003,2.3973333333333335,9.803666666666668,7.726000000000001,4.259333333333334,0.43,0.58,0.49,0.57,7.608999999999999,0.28,7.328999999999999,6.1229999999999976,5.569333333333332,4.492333333333331,3.743666666666666,1424
1425,4.812,6.909,1.8889999999999998,3.0726666666666658,16.682666666666666,11.870666666666665,4.961666666666666,0.71,0.9,0.6,0.89,7.113666666666668,0.2300000000000001,6.8836666666666675,4.568,3.381000000000001,2.00666666666667,0.8546666666666676,1425
1426,8.836666666666668,3.2893333333333334,2.263333333333333,1.6596666666666666,16.049000000000003,7.2123333333333335,3.923,0.94,0.57,0.55,0.51,7.289666666666666,0.23233333333333342,7.057333333333333,4.811,4.398666666666665,3.441999999999999,3.067,1426
1427,5.0906666666666665,4.5393333333333326,5.055000000000001,1.0593333333333335,15.744333333333332,10.653666666666666,6.1143333333333345,0.69,0.71,0.95,0.48,7.330333333333335,0.24266666666666667,7.087666666666668,4.953999999999999,4.011333333333333,1.665,1.8180000000000023,1427
1428,5.393333333333332,1.9056666666666666,5.590000000000001,1.1916666666666667,14.080666666666666,8.687333333333335,6.781666666666667,0.71,0.43,0.95,0.5,7.596666666666666,0.25,7.346666666666666,5.504333333333333,4.868000000000001,2.0086666666666684,2.2006666666666668,1428
1429,4.162000000000001,1.9443333333333335,4.056333333333333,2.7056666666666667,12.868333333333332,8.706333333333333,6.762,0.6,0.44,0.76,0.74,7.616333333333333,0.26899999999999996,7.347333333333333,5.714666666666667,5.0713333333333335,2.4356666666666653,1.7200000000000015,1429
1430,3.4943333333333326,7.286000000000001,2.7306666666666657,2.856666666666667,16.36766666666667,12.873333333333335,5.587333333333333,0.58,0.97,0.71,0.98,7.184666666666668,0.2300000000000001,6.954666666666667,4.704666666666668,3.3206666666666664,1.5590000000000015,0.5956666666666672,1430
1431,4.375,3.6793333333333336,3.779666666666666,3.001,14.834999999999999,10.459999999999999,6.780666666666666,0.65,0.6,0.81,0.84,7.525666666666666,0.25,7.275666666666666,5.3213333333333335,4.407,1.8243333333333345,0.8916666666666639,1431
1432,3.3823333333333334,3.433666666666667,4.654333333333335,2.0276666666666663,13.498000000000003,10.11566666666667,6.682000000000002,0.55,0.57,0.85,0.62,7.596666666666665,0.25566666666666665,7.340999999999998,5.612666666666668,4.739666666666668,2.0983333333333327,1.8059999999999983,1432
1433,6.589666666666668,2.5879999999999996,4.423,1.9166666666666665,15.517333333333333,8.927666666666665,6.339666666666666,0.81,0.51,0.85,0.64,7.345333333333334,0.25,7.095333333333334,4.992666666666665,4.335333333333333,1.9113333333333316,1.6356666666666664,1433
1434,2.5689999999999995,1.725666666666667,4.0343333333333335,1.2996666666666667,9.628666666666668,7.059666666666668,5.3340000000000005,0.47,0.4,0.68,0.45,7.615,0.28,7.335,6.151999999999999,5.685333333333333,3.8899999999999997,3.819666666666668,1434
1435,6.075000000000001,7.434666666666667,1.928,1.4276666666666666,16.865333333333336,10.790333333333333,3.3556666666666666,0.8,0.94,0.54,0.54,7.073333333333333,0.23033333333333345,6.843,4.474333333333334,3.471999999999998,2.7713333333333328,2.45133333333333,1435
1436,3.327,7.315333333333333,1.06,3.1106666666666665,14.813,11.486,4.1706666666666665,0.55,0.84,0.39,0.75,7.542666666666666,0.25,7.292666666666666,5.346666666666668,4.212999999999999,3.2503333333333333,2.0459999999999985,1436
1437,1.4509999999999998,3.2350000000000003,2.7060000000000004,0.6646666666666667,8.056666666666667,6.605666666666668,3.370666666666667,0.37,0.52,0.57,0.36,7.589,0.28,7.309,6.294333333333334,5.866,5.079999999999998,5.056999999999999,1437
1438,7.615666666666667,6.4353333333333325,2.748666666666667,2.167333333333333,18.967,11.351333333333333,4.916,1.0,0.99,0.8,0.86,6.675333333333334,0.22099999999999997,6.4543333333333335,3.641000000000001,2.580000000000001,1.1366666666666645,0.5570000000000004,1438
1439,5.151333333333333,0.9246666666666664,3.234,0.7853333333333334,10.095333333333333,4.943999999999999,4.019333333333334,0.65,0.32,0.59,0.37,7.624999999999999,0.2793333333333334,7.3456666666666655,6.089333333333332,5.862,4.767000000000001,4.77866666666667,1439
1440,8.256333333333334,3.265333333333334,4.262666666666666,1.6860000000000002,17.470333333333336,9.214,5.948666666666666,0.97,0.63,0.89,0.67,6.966000000000002,0.2300000000000001,6.7360000000000015,4.226666666666669,3.548333333333333,1.3720000000000034,1.1829999999999998,1440
1441,7.567000000000001,6.223666666666665,3.3603333333333336,1.9903333333333328,19.141333333333332,11.57433333333333,5.350666666666666,0.92,0.94,0.99,0.96,6.633,0.21999999999999995,6.413,3.5706666666666673,2.480000000000001,0.7826666666666666,0.3446666666666669,1441
1442,0.9700000000000001,7.581666666666667,4.101999999999999,2.490333333333333,15.143999999999998,14.174,6.5923333333333325,0.33,0.91,0.94,0.88,7.455333333333335,0.25,7.205333333333335,5.223333333333333,3.570666666666665,1.1166666666666663,0.5370000000000008,1442
1443,8.659333333333334,2.417333333333333,3.377666666666667,1.4679999999999995,15.922333333333334,7.263,4.845666666666666,0.91,0.49,0.67,0.5,7.288666666666666,0.2363333333333334,7.0523333333333325,4.8340000000000005,4.417333333333334,2.940333333333332,2.7276666666666665,1443
1444,1.1766666666666667,8.479999999999999,0.6043333333333334,2.1683333333333334,12.429333333333332,11.252666666666665,2.772666666666667,0.35,0.91,0.31,0.58,7.616666666666666,0.2699999999999999,7.346666666666667,5.797333333333333,4.6693333333333324,4.244,3.569999999999999,1444
1445,0.952666666666667,3.537999999999999,2.4316666666666666,4.027333333333333,10.949666666666666,9.996999999999998,6.459,0.32,0.57,0.61,0.96,7.628,0.2709999999999999,7.357,6.024999999999998,5.154333333333332,2.8906666666666676,1.0843333333333334,1445
1446,2.636,2.8313333333333333,2.8576666666666664,3.817333333333333,12.142333333333333,9.506333333333334,6.674999999999999,0.51,0.51,0.67,0.95,7.592999999999999,0.2699999999999999,7.3229999999999995,5.812333333333333,5.029666666666669,2.5870000000000006,0.9756666666666662,1446
1447,2.137666666666667,6.186666666666666,3.7126666666666677,0.0036666666666666666,12.040666666666665,9.902999999999999,3.7163333333333344,0.44,0.79,0.63,0.3,7.596999999999999,0.2699999999999999,7.326999999999999,5.827333333333331,4.958333333333336,3.9966666666666657,4.144999999999998,1447
1448,8.264333333333333,4.883333333333334,1.1786666666666668,3.083333333333333,17.409666666666666,9.145333333333333,4.262,0.99,0.74,0.43,0.82,6.968666666666667,0.23033333333333345,6.738333333333333,4.237,3.5566666666666666,2.5083333333333333,1.3096666666666659,1448
1449,2.659666666666667,1.163333333333333,5.221666666666666,1.9069999999999998,10.951666666666666,8.291999999999998,7.128666666666666,0.48,0.35,0.86,0.58,7.627666666666666,0.2703333333333333,7.357333333333333,6.006999999999997,5.404999999999999,2.3850000000000016,2.2296666666666676,1449
1450,3.0903333333333323,8.282333333333334,0.823,2.2463333333333333,14.442,11.351666666666667,3.0693333333333332,0.56,0.96,0.35,0.6,7.529999999999999,0.25,7.279999999999999,5.400333333333335,4.260333333333334,3.7393333333333305,3.02766666666667,1450
1451,5.0936666666666675,7.225666666666665,4.626,0.0,16.945333333333334,11.851666666666667,4.626,0.74,0.93,0.85,0.33,7.049,0.23066666666666677,6.818333333333333,4.448333333333332,3.2670000000000012,1.8276666666666634,2.070666666666666,1451
1452,2.2223333333333333,1.7879999999999998,3.242666666666666,3.6716666666666664,10.924666666666667,8.702333333333332,6.9143333333333326,0.44,0.41,0.67,0.87,7.626666666666666,0.27033333333333326,7.356333333333333,6.018333333333331,5.353666666666667,2.7233333333333345,1.2766666666666682,1452
1453,0.9279999999999997,4.405333333333333,1.7979999999999998,4.121,11.252333333333333,10.324333333333334,5.9190000000000005,0.32,0.66,0.5,0.93,7.615666666666668,0.27066666666666656,7.3450000000000015,5.95366666666667,5.030666666666668,3.1210000000000004,1.1963333333333326,1453
1454,1.7963333333333336,1.771666666666667,5.797666666666667,0.9736666666666667,10.339333333333334,8.543000000000001,6.771333333333334,0.43,0.41,0.88,0.43,7.6273333333333335,0.28,7.347333333333333,6.085999999999997,5.438,2.5450000000000004,2.847666666666669,1454
1455,3.2843333333333335,3.2133333333333334,6.357,0.0,12.854666666666667,9.570333333333334,6.357,0.57,0.58,0.91,0.37,7.546666666666667,0.2699999999999999,7.276666666666667,5.654333333333332,4.877666666666667,2.2406666666666686,2.65966666666667,1455
1456,2.7183333333333337,2.871666666666667,5.211999999999999,1.9570000000000003,12.759,10.040666666666667,7.168999999999999,0.49,0.52,0.93,0.66,7.550666666666669,0.2699999999999999,7.2806666666666695,5.680666666666667,4.815999999999998,1.7603333333333318,1.5876666666666654,1456
1457,5.170333333333333,3.376333333333333,3.0306666666666664,1.8216666666666665,13.399000000000001,8.228666666666667,4.852333333333333,0.7,0.59,0.61,0.53,7.565333333333333,0.2656666666666666,7.299666666666667,5.579666666666666,4.997333333333332,3.5583333333333345,3.1663333333333328,1457
1458,1.3166666666666667,5.194333333333333,0.5820000000000001,3.862333333333333,10.955333333333332,9.638666666666666,4.444333333333333,0.36,0.71,0.31,0.8,7.618666666666668,0.27099999999999996,7.347666666666668,6.006333333333332,5.177999999999999,4.076999999999999,2.310999999999999,1458
1459,5.396999999999998,1.4146666666666663,5.097333333333332,0.8013333333333333,12.71033333333333,7.313333333333332,5.898666666666665,0.71,0.38,0.82,0.4,7.5583333333333345,0.2699999999999999,7.288333333333335,5.675333333333336,5.2233333333333345,2.975333333333334,3.201666666666666,1459
1460,1.9406666666666668,3.581333333333333,1.5666666666666669,4.284333333333334,11.373000000000001,9.432333333333334,5.851000000000001,0.42,0.6,0.46,0.95,7.608666666666666,0.2699999999999999,7.338666666666667,5.934666666666668,5.163,3.2946666666666675,1.222999999999999,1460
1461,7.238666666666668,2.1693333333333333,4.366666666666666,2.081,15.855666666666668,8.616999999999999,6.447666666666667,0.84,0.47,0.86,0.67,7.251666666666665,0.247,7.004666666666665,4.829666666666666,4.221666666666667,1.7340000000000009,1.3756666666666684,1461
1462,1.2036666666666669,8.815,0.8130000000000001,1.1363333333333332,11.968,10.764333333333333,1.9493333333333331,0.35,0.94,0.33,0.42,7.6190000000000015,0.2699999999999999,7.349000000000002,5.8696666666666655,4.810333333333333,4.6126666666666685,4.361333333333334,1462
1463,3.1133333333333337,1.0420000000000003,2.0509999999999997,1.2386666666666666,7.445,4.331666666666667,3.2896666666666663,0.54,0.33,0.49,0.43,7.596333333333333,0.28,7.316333333333333,6.342333333333334,6.1356666666666655,5.406666666666668,5.18,1463
1464,2.9933333333333336,4.916333333333332,1.8233333333333337,1.786,11.519,8.525666666666666,3.6093333333333337,0.51,0.69,0.46,0.53,7.544666666666667,0.2699999999999999,7.2746666666666675,5.856666666666667,5.189666666666664,4.386333333333332,3.9276666666666675,1464
1465,5.757,1.1623333333333334,1.222,3.2783333333333338,11.419666666666668,5.6626666666666665,4.500333333333334,0.73,0.35,0.39,0.7,7.560666666666666,0.2699999999999999,7.290666666666667,5.853,5.568333333333334,4.401666666666664,3.0993333333333326,1465
1466,5.949333333333332,0.8020000000000002,3.4196666666666666,2.992333333333334,13.163333333333334,7.214,6.412000000000001,0.75,0.32,0.71,0.76,7.550333333333334,0.2699999999999999,7.280333333333334,5.593,5.148999999999999,2.8029999999999977,1.841333333333334,1466
1467,2.433,3.348666666666667,1.0573333333333332,4.48,11.318999999999999,8.886000000000001,5.537333333333334,0.46,0.58,0.38,0.98,7.615666666666668,0.27033333333333326,7.345333333333334,5.949666666666671,5.255666666666668,3.5880000000000005,1.3146666666666684,1467
1468,4.696,0.8423333333333333,3.348666666666666,3.7146666666666666,12.601666666666665,7.905666666666665,7.063333333333333,0.66,0.32,0.73,0.97,7.569333333333333,0.2699999999999999,7.299333333333333,5.704666666666665,5.168,2.400666666666666,0.9316666666666658,1468
1469,1.0603333333333336,2.7293333333333334,6.035333333333335,0.7900000000000001,10.615000000000004,9.55466666666667,6.825333333333335,0.33,0.53,0.98,0.41,7.614999999999999,0.279,7.335999999999999,6.032666666666664,5.241666666666667,2.271000000000001,2.658333333333336,1469
1470,1.2303333333333333,2.3813333333333335,4.793666666666667,0.7376666666666669,9.143,7.912666666666667,5.531333333333333,0.38,0.46,0.75,0.38,7.592999999999999,0.28,7.312999999999999,6.187666666666665,5.620000000000001,3.6256666666666657,3.8326666666666687,1470
1471,1.1466666666666667,8.270666666666667,2.0516666666666667,1.3830000000000002,12.852000000000002,11.705333333333334,3.4346666666666668,0.38,0.91,0.51,0.5,7.552333333333335,0.2699999999999999,7.2823333333333355,5.667666666666666,4.471333333333333,3.7640000000000007,3.481666666666666,1471
1472,3.546666666666666,1.1663333333333332,2.159333333333333,3.8469999999999995,10.719333333333331,7.172666666666666,6.006333333333332,0.58,0.35,0.56,0.83,7.6080000000000005,0.2776666666666667,7.330333333333334,6.000333333333334,5.544333333333334,3.553000000000001,1.8853333333333335,1472
1473,0.9713333333333334,7.295333333333334,3.4653333333333336,2.6319999999999997,14.364,13.392666666666667,6.097333333333333,0.33,0.89,0.79,0.78,7.536,0.25,7.286,5.423666666666671,3.924,1.805666666666669,1.0549999999999988,1473
1474,8.062333333333333,4.880333333333332,2.413666666666667,2.54,17.89633333333333,9.834,4.953666666666667,0.97,0.76,0.65,0.79,6.8759999999999994,0.22900000000000004,6.646999999999999,4.045666666666669,3.2533333333333343,1.8110000000000004,1.0046666666666653,1474
1475,7.643,4.926333333333332,2.8973333333333344,2.635666666666667,18.102333333333334,10.459333333333333,5.533000000000001,0.87,0.8,0.79,0.98,6.821,0.22333333333333333,6.597666666666666,3.9696666666666656,3.0833333333333353,1.3130000000000002,0.5146666666666695,1475
1476,6.651666666666666,3.115333333333333,3.3426666666666667,3.093333333333333,16.203,9.551333333333332,6.436,0.79,0.57,0.76,0.97,7.2559999999999985,0.23100000000000012,7.024999999999999,4.786333333333331,4.040666666666668,1.7106666666666666,0.6766666666666685,1476
1477,8.44233333333333,3.0369999999999995,3.2010000000000005,2.3713333333333333,17.051666666666662,8.609333333333332,5.572333333333334,0.95,0.6,0.72,0.71,7.0566666666666675,0.23100000000000012,6.825666666666668,4.401000000000001,3.810333333333335,1.9873333333333338,1.3483333333333318,1477
1478,4.916666666666667,3.861666666666666,1.0976666666666666,3.9903333333333335,13.866333333333333,8.949666666666666,5.088,0.65,0.63,0.39,0.86,7.600666666666665,0.25,7.350666666666665,5.561666666666667,4.862666666666668,3.4473333333333342,1.6050000000000004,1478
1479,1.1373333333333333,1.9179999999999997,3.3443333333333327,3.6513333333333335,10.050999999999998,8.913666666666666,6.995666666666667,0.34,0.42,0.71,0.87,7.6066666666666665,0.28,7.326666666666666,6.102666666666664,5.4056666666666695,2.6990000000000007,1.2716666666666674,1479
1480,2.0046666666666666,7.785000000000001,2.708666666666667,2.4936666666666674,14.992000000000003,12.987333333333336,5.202333333333334,0.47,0.95,0.65,0.71,7.420333333333332,0.25,7.170333333333332,5.194333333333333,3.770666666666667,2.2326666666666646,1.482666666666666,1480
1481,1.6396666666666668,1.991,4.060999999999999,2.697,10.388666666666666,8.748999999999999,6.757999999999999,0.39,0.43,0.77,0.68,7.618333333333334,0.27766666666666673,7.340666666666667,6.071666666666665,5.389,2.7653333333333343,2.0500000000000016,1481
1482,2.383,7.479333333333334,3.4596666666666667,2.4000000000000004,15.722000000000001,13.339,5.8596666666666675,0.51,1.0,0.82,0.82,7.284666666666666,0.24800000000000005,7.036666666666666,4.927666666666667,3.4456666666666655,1.4643333333333342,0.8336666666666659,1482
1483,9.054,4.293333333333334,1.1810000000000003,0.6903333333333332,15.21866666666667,6.164666666666667,1.8713333333333335,0.96,0.63,0.38,0.36,7.4333333333333345,0.25,7.1833333333333345,5.096666666666666,4.793333333333335,4.532333333333332,4.429666666666665,1483
1484,2.3529999999999998,4.238333333333333,5.210666666666666,1.4546666666666672,13.256666666666668,10.903666666666666,6.665333333333333,0.46,0.66,0.89,0.56,7.6129999999999995,0.26266666666666666,7.3503333333333325,5.665666666666666,4.665666666666667,1.9693333333333332,1.9946666666666673,1484
1485,7.624666666666666,5.041,3.9203333333333337,1.2169999999999996,17.802999999999997,10.178333333333335,5.137333333333333,0.89,0.8,0.82,0.56,6.885333333333334,0.22766666666666677,6.6576666666666675,4.087999999999997,3.240333333333333,1.5646666666666662,1.493333333333334,1485
1486,6.316999999999999,7.791,1.7630000000000003,0.557,16.428,10.111,2.3200000000000003,0.78,0.97,0.48,0.36,7.173999999999998,0.23033333333333345,6.943666666666664,4.662666666666668,3.767666666666667,3.417000000000002,3.375333333333332,1486
1487,8.447333333333335,4.796666666666668,0.857,2.087,16.188000000000002,7.740666666666668,2.944,0.9,0.69,0.35,0.59,7.238666666666665,0.23466666666666672,7.003999999999999,4.746333333333333,4.245333333333331,3.7146666666666697,3.0836666666666654,1487
1488,2.9223333333333334,1.0243333333333335,0.8843333333333335,4.768666666666666,9.599666666666668,6.677333333333333,5.653,0.5,0.33,0.37,0.97,7.613333333333332,0.28,7.333333333333332,6.152666666666668,5.733333333333335,4.008000000000001,1.467666666666668,1488
1489,2.7343333333333333,4.610333333333333,1.4613333333333332,3.729,12.535,9.800666666666666,5.190333333333333,0.49,0.68,0.47,0.8,7.551000000000003,0.2699999999999999,7.281000000000003,5.722333333333332,4.881333333333334,3.3919999999999995,1.759666666666666,1489
1490,4.402333333333333,4.391333333333333,2.029,3.091999999999999,13.914666666666665,9.512333333333332,5.120999999999999,0.65,0.64,0.56,0.72,7.538333333333333,0.25066666666666665,7.2876666666666665,5.48066666666667,4.703333333333331,3.208666666666667,2.068999999999998,1490
1491,0.8353333333333336,7.329333333333334,3.422333333333334,1.1766666666666665,12.763666666666667,11.928333333333335,4.599,0.31,0.86,0.69,0.45,7.589333333333333,0.2699999999999999,7.319333333333334,5.724666666666668,4.505333333333332,3.189666666666666,3.091999999999998,1491
1492,6.415666666666666,6.942666666666666,2.771,1.6599999999999997,17.78933333333333,11.373666666666665,4.430999999999999,0.83,0.94,0.72,0.63,6.905999999999997,0.2290000000000001,6.676999999999997,4.120999999999999,3.037000000000002,1.8316666666666666,1.4866666666666664,1492
1493,4.074000000000001,1.1246666666666667,1.0206666666666668,1.9420000000000004,8.161333333333335,4.0873333333333335,2.9626666666666672,0.58,0.34,0.35,0.49,7.581,0.28,7.301,6.254000000000001,6.08333333333333,5.513333333333334,4.952999999999999,1493
1494,4.466333333333333,6.536333333333333,3.524,1.2613333333333334,15.788,11.321666666666665,4.785333333333334,0.67,0.85,0.75,0.49,7.277333333333332,0.24366666666666667,7.033666666666665,4.900000000000001,3.8203333333333322,2.3880000000000017,2.2683333333333326,1494
1495,4.827666666666667,0.9410000000000001,3.826,3.450333333333334,13.045000000000002,8.217333333333334,7.2763333333333335,0.65,0.33,0.79,0.91,7.603999999999999,0.26633333333333326,7.337666666666666,5.682666666666667,5.104666666666663,2.1560000000000006,0.9413333333333336,1495
1496,5.783666666666668,4.962333333333333,3.1203333333333343,2.838333333333333,16.704666666666668,10.921,5.958666666666668,0.78,0.78,0.76,0.98,7.091666666666666,0.23133333333333345,6.860333333333332,4.529,3.5420000000000003,1.5103333333333344,0.5933333333333319,1496
1497,6.077333333333334,0.8119999999999997,3.151333333333334,1.2016666666666669,11.242333333333333,5.165000000000001,4.353000000000001,0.72,0.31,0.59,0.43,7.6240000000000006,0.2699999999999999,7.354000000000001,5.933333333333335,5.688666666666668,4.461666666666666,4.329000000000001,1497
1498,4.680333333333333,2.805,4.5183333333333335,2.832333333333333,14.836,10.155666666666667,7.350666666666667,0.64,0.56,0.98,0.99,7.478,0.25,7.228,5.266999999999998,4.409333333333334,1.3309999999999977,0.5870000000000024,1498
1499,7.5923333333333325,4.691333333333334,5.167333333333333,0.001,17.451999999999998,9.859666666666666,5.168333333333333,0.88,0.76,0.93,0.31,6.9670000000000005,0.23166666666666677,6.735333333333334,4.243333333333333,3.444666666666665,1.6206666666666663,1.9573333333333327,1499
1500,7.1196666666666655,4.969999999999998,3.899666666666667,1.5933333333333335,17.58266666666666,10.463,5.493,0.83,0.79,0.83,0.64,6.931333333333333,0.22966666666666674,6.701666666666666,4.197333333333333,3.3026666666666684,1.4616666666666687,1.2620000000000013,1500
1501,4.949333333333333,1.518666666666667,4.803333333333334,2.1726666666666667,13.444,8.494666666666667,6.976000000000001,0.65,0.39,0.84,0.67,7.605333333333332,0.25133333333333335,7.353999999999999,5.619,5.007,2.155333333333333,1.8240000000000016,1501
1502,4.804333333333333,5.631,4.259000000000001,1.8889999999999996,16.583333333333332,11.779,6.148000000000001,0.71,0.82,0.94,0.74,7.138333333333334,0.2300000000000001,6.908333333333333,4.610999999999999,3.4636666666666653,1.2103333333333328,0.9180000000000001,1502
1503,7.768666666666666,6.770666666666666,1.451,2.55,18.540333333333333,10.771666666666665,4.0009999999999994,0.92,1.0,0.51,0.8,6.7573333333333325,0.21999999999999995,6.537333333333333,3.817,2.856666666666669,1.9316666666666658,1.0689999999999982,1503
1504,2.235,6.6370000000000005,4.322666666666667,2.208,15.402666666666667,13.167666666666667,6.530666666666667,0.46,0.83,0.98,0.77,7.401999999999999,0.24633333333333335,7.155666666666666,5.118,3.6823333333333315,1.221666666666665,0.8130000000000006,1504
1505,4.976666666666666,6.441666666666666,2.545666666666667,2.6213333333333333,16.585333333333335,11.608666666666668,5.167,0.72,0.86,0.65,0.78,7.136666666666667,0.23033333333333345,6.906333333333333,4.611333333333333,3.475666666666664,1.9556666666666644,1.128333333333332,1505
1506,7.655666666666666,6.424666666666667,4.662666666666667,0.0,18.743,11.087333333333333,4.662666666666667,0.93,0.92,0.97,0.36,6.6916666666666655,0.22033333333333333,6.471333333333332,3.7076666666666673,2.701666666666667,1.2313333333333327,1.4570000000000034,1506
1507,2.709,1.508,3.0466666666666664,3.3859999999999997,10.649666666666667,7.940666666666665,6.432666666666666,0.48,0.38,0.63,0.79,7.631,0.272,7.359,6.052666666666667,5.495666666666667,3.1830000000000007,1.9316666666666666,1507
1508,3.4113333333333338,5.7620000000000005,2.5420000000000003,3.2086666666666663,14.924,11.512666666666666,5.750666666666667,0.59,0.8,0.64,0.86,7.4479999999999995,0.25,7.1979999999999995,5.216999999999999,4.109333333333332,2.2646666666666673,1.076666666666668,1508
1509,7.921666666666666,4.915000000000001,4.199666666666666,1.1853333333333331,18.221666666666664,10.3,5.385,0.94,0.77,0.91,0.55,6.8163333333333345,0.22166666666666668,6.594666666666668,3.9263333333333326,3.0673333333333366,1.2353333333333323,1.2096666666666671,1509
1510,1.9356666666666662,4.328666666666666,5.911666666666667,0.003,12.178999999999998,10.243333333333332,5.914666666666667,0.42,0.63,0.85,0.3,7.6209999999999996,0.2699999999999999,7.351,5.841000000000001,4.939666666666669,2.610999999999999,3.0659999999999985,1510
1511,2.1863333333333332,5.0520000000000005,3.033,0.0,10.271333333333333,8.085,3.033,0.47,0.69,0.55,0.34,7.623,0.28,7.343,6.085333333333331,5.481666666666667,4.816,4.877999999999998,1511
1512,2.880333333333334,4.293666666666667,5.418,0.9713333333333334,13.563333333333336,10.683,6.389333333333333,0.54,0.64,0.9,0.48,7.543666666666668,0.25666666666666665,7.287000000000001,5.548666666666666,4.5823333333333345,2.033666666666666,2.262666666666667,1512
1513,2.6386666666666665,3.185,1.6293333333333335,2.9636666666666667,10.416666666666666,7.7780000000000005,4.593,0.48,0.53,0.44,0.67,7.619,0.2773333333333333,7.341666666666667,6.068333333333331,5.505333333333334,4.2813333333333325,3.1886666666666663,1513
1514,8.380666666666666,4.104666666666667,3.784,0.0,16.269333333333332,7.8886666666666665,3.784,0.9,0.67,0.67,0.37,7.193,0.23133333333333345,6.961666666666666,4.677666666666667,4.174666666666665,3.187000000000001,3.2319999999999984,1514
1515,4.407666666666667,3.6823333333333337,2.0313333333333334,3.937,14.058333333333332,9.650666666666666,5.968333333333334,0.62,0.59,0.55,0.97,7.5886666666666684,0.25,7.3386666666666684,5.509333333333333,4.72,2.783999999999999,1.0316666666666636,1515
1516,7.564000000000001,5.653666666666665,3.4466666666666668,2.027333333333333,18.691666666666663,11.127666666666665,5.474,0.91,0.86,0.89,0.83,6.7186666666666675,0.2213333333333333,6.4973333333333345,3.742333333333333,2.7293333333333316,0.9376666666666678,0.48666666666666636,1516
1517,8.234666666666666,2.366333333333334,4.392,1.9736666666666662,16.966666666666665,8.732000000000001,6.365666666666667,0.88,0.5,0.87,0.68,7.0790000000000015,0.23066666666666677,6.8483333333333345,4.446,3.8380000000000027,1.4436666666666653,1.1376666666666662,1517
1518,3.8603333333333336,4.694333333333333,4.237666666666667,2.386,15.178333333333331,11.317999999999998,6.623666666666667,0.59,0.72,0.84,0.78,7.448666666666667,0.25,7.198666666666667,5.181999999999999,4.114999999999998,1.5786666666666669,1.0650000000000004,1518
1519,5.901333333333332,5.114999999999999,0.515,3.303666666666666,14.834999999999999,8.933666666666666,3.818666666666666,0.76,0.73,0.3,0.71,7.528666666666666,0.25,7.278666666666666,5.306000000000002,4.619333333333333,3.79,2.439333333333336,1519
1520,0.9560000000000001,1.6923333333333335,1.4163333333333332,1.7549999999999997,5.8196666666666665,4.863666666666666,3.171333333333333,0.32,0.39,0.42,0.47,7.583666666666667,0.2923333333333334,7.291333333333333,6.480666666666667,6.2266666666666675,5.585999999999999,5.124333333333334,1520
1521,8.509000000000002,2.8536666666666672,3.093333333333333,2.1950000000000003,16.651000000000003,8.142,5.288333333333333,0.93,0.58,0.71,0.68,7.101999999999999,0.2300000000000001,6.871999999999999,4.507333333333333,3.981999999999998,2.3096666666666668,1.750333333333332,1521
1522,8.829333333333334,5.908333333333333,1.217,0.0,15.954666666666668,7.125333333333334,1.217,0.93,0.8,0.34,0.32,7.276333333333333,0.2386666666666667,7.037666666666666,4.8146666666666675,4.386333333333333,4.29,4.2280000000000015,1522
1523,0.7613333333333332,4.143333333333334,4.543000000000001,2.3666666666666667,11.814333333333336,11.053000000000003,6.909666666666668,0.3,0.62,0.84,0.71,7.625,0.2699999999999999,7.355,5.897,4.857666666666667,2.1009999999999973,1.6293333333333315,1523
1524,4.537000000000001,6.858999999999999,3.7003333333333335,2.184333333333334,17.28066666666667,12.743666666666666,5.884666666666668,0.7,0.93,0.92,0.9,6.9956666666666685,0.23066666666666677,6.7650000000000015,4.334333333333333,2.9919999999999978,0.963000000000001,0.4533333333333296,1524
1525,5.245666666666667,2.6630000000000007,1.4663333333333337,3.7923333333333336,13.167333333333334,7.921666666666668,5.2586666666666675,0.7,0.49,0.43,0.79,7.618,0.26133333333333325,7.356666666666667,5.670333333333332,5.129666666666666,3.6113333333333344,1.9423333333333321,1525
1526,4.974333333333334,4.559333333333333,5.557333333333335,0.0,15.091000000000001,10.116666666666667,5.557333333333335,0.7,0.7,0.86,0.36,7.437666666666668,0.25,7.187666666666668,5.181333333333331,4.311,2.274000000000003,2.588000000000002,1526
1527,5.339,0.8533333333333336,2.388,3.055333333333334,11.635666666666667,6.296666666666667,5.443333333333333,0.67,0.32,0.55,0.7,7.617666666666667,0.2699999999999999,7.347666666666667,5.884,5.527333333333332,3.8356666666666652,2.736333333333331,1527
1528,7.918000000000001,6.659666666666666,1.384,2.0726666666666667,18.034333333333336,10.116333333333333,3.4566666666666666,0.92,0.9,0.47,0.63,6.839666666666668,0.22633333333333336,6.613333333333334,3.986666666666665,3.1233333333333344,2.4119999999999995,1.7796666666666678,1528
1529,2.2066666666666666,0.7836666666666668,4.412999999999999,3.380666666666666,10.783999999999999,8.577333333333332,7.793666666666665,0.44,0.31,0.84,0.91,7.622666666666666,0.27099999999999996,7.351666666666666,6.030999999999998,5.387333333333335,2.0073333333333325,0.901666666666662,1529
1530,3.206000000000001,4.164666666666666,4.468333333333333,2.629666666666667,14.468666666666666,11.262666666666666,7.098,0.57,0.67,0.9,0.82,7.526000000000001,0.25,7.276000000000001,5.384333333333334,4.324333333333334,1.4379999999999988,0.8110000000000026,1530
1531,4.394333333333334,7.626000000000001,0.7186666666666665,3.383666666666666,16.122666666666667,11.728333333333333,4.102333333333332,0.67,0.95,0.35,0.85,7.214333333333334,0.23300000000000007,6.9813333333333345,4.775333333333332,3.600666666666667,2.6816666666666658,1.2646666666666677,1531
1532,4.665333333333334,2.766,2.666666666666667,2.9106666666666667,13.008666666666667,8.343333333333334,5.577333333333334,0.63,0.5,0.62,0.68,7.6113333333333335,0.2676666666666666,7.343666666666667,5.689333333333336,5.0943333333333305,3.307666666666666,2.342666666666668,1532
1533,4.976,3.086,3.2433333333333336,3.3926666666666665,14.698,9.722,6.636,0.69,0.58,0.75,0.95,7.503000000000001,0.25,7.253000000000001,5.310333333333333,4.5166666666666675,2.054999999999998,0.809666666666665,1533
1534,2.948000000000001,5.170333333333333,1.4539999999999997,3.5653333333333332,13.137666666666666,10.189666666666666,5.019333333333333,0.51,0.73,0.44,0.78,7.605333333333333,0.2666666666666666,7.338666666666667,5.678333333333334,4.768000000000001,3.3709999999999987,1.8640000000000008,1534
1535,2.0356666666666663,4.575,1.3936666666666666,3.509,11.513333333333334,9.477666666666666,4.902666666666667,0.43,0.64,0.42,0.74,7.615666666666667,0.2699999999999999,7.345666666666667,5.923,5.130333333333331,3.7923333333333313,2.3283333333333323,1535
1536,4.820000000000001,4.688333333333333,4.377,2.1103333333333336,15.995666666666665,11.175666666666665,6.487333333333334,0.7,0.74,0.92,0.74,7.236666666666666,0.23800000000000007,6.998666666666666,4.813666666666666,3.779999999999997,1.2946666666666644,0.9200000000000008,1536
1537,3.809333333333333,7.500666666666667,1.4813333333333332,3.389666666666666,16.180999999999997,12.371666666666666,4.870999999999999,0.6,0.98,0.5,0.97,7.2,0.2320000000000001,6.968,4.761,3.471333333333333,2.1739999999999995,0.7896666666666672,1537
1538,3.105,1.3453333333333333,5.549666666666667,1.8706666666666671,11.870666666666667,8.765666666666668,7.420333333333334,0.52,0.37,0.98,0.6,7.615333333333334,0.2699999999999999,7.345333333333334,5.868999999999999,5.209333333333335,1.931,1.8550000000000013,1538
1539,4.2586666666666675,1.3296666666666668,3.7063333333333333,2.5446666666666657,11.839333333333334,7.580666666666666,6.2509999999999994,0.63,0.38,0.69,0.67,7.611,0.2699999999999999,7.341,5.862,5.354666666666665,3.089666666666667,2.4209999999999994,1539
1540,4.133,3.297666666666666,2.046,3.9796666666666676,13.456333333333333,9.323333333333334,6.025666666666668,0.63,0.59,0.55,0.99,7.551,0.25566666666666665,7.295333333333334,5.564333333333333,4.815333333333333,2.8363333333333367,1.0546666666666678,1540
1541,1.643666666666667,4.860666666666666,4.387333333333333,2.226,13.117666666666665,11.474,6.613333333333333,0.4,0.71,0.84,0.67,7.565333333333333,0.26933333333333326,7.296,5.644666666666666,4.538333333333334,1.9873333333333312,1.5613333333333337,1541
1542,3.731333333333333,4.846333333333333,0.9496666666666671,3.1143333333333327,12.641666666666666,8.910333333333334,4.064,0.6,0.66,0.36,0.67,7.585333333333334,0.2699999999999999,7.315333333333334,5.720666666666666,5.021,4.075333333333333,2.8583333333333325,1542
1543,4.215333333333334,7.976,2.1399999999999997,1.0976666666666666,15.429,11.213666666666667,3.2376666666666662,0.65,0.95,0.57,0.44,7.363,0.25,7.113,5.045999999999999,3.956333333333334,3.3046666666666655,3.124333333333332,1543
1544,6.050333333333334,6.471666666666667,4.058000000000001,0.9653333333333335,17.545333333333335,11.495000000000001,5.023333333333334,0.81,0.86,0.86,0.51,6.945333333333333,0.2300000000000001,6.715333333333333,4.220333333333334,3.116999999999997,1.5166666666666675,1.5506666666666686,1544
1545,5.1723333333333334,0.8370000000000001,4.771666666666666,3.052,13.832999999999998,8.660666666666666,7.823666666666666,0.67,0.32,0.93,0.99,7.598,0.25,7.348,5.566666666666668,4.935666666666668,1.4826666666666677,0.6576666666666702,1545
1546,1.4146666666666665,3.6380000000000003,3.518333333333334,2.0686666666666667,10.639666666666669,9.225000000000001,5.587000000000001,0.37,0.6,0.66,0.56,7.618666666666668,0.27166666666666667,7.347000000000001,6.041666666666666,5.288333333333333,3.427,2.9883333333333355,1546
1547,4.105666666666666,6.977999999999999,3.6763333333333335,2.203333333333333,16.96333333333333,12.857666666666665,5.879666666666667,0.66,0.95,0.89,0.86,7.032666666666667,0.2300000000000001,6.802666666666666,4.4366666666666665,3.068666666666667,1.054333333333334,0.554333333333334,1547
1548,2.6029999999999998,3.344,1.8630000000000002,4.165,11.975,9.372,6.0280000000000005,0.48,0.55,0.51,0.94,7.619666666666668,0.2699999999999999,7.349666666666669,5.866333333333332,5.099999999999998,3.119666666666668,1.1879999999999988,1548
1549,5.3020000000000005,3.8593333333333333,1.4896666666666667,1.5096666666666665,12.160666666666666,6.858666666666666,2.9993333333333334,0.7,0.62,0.41,0.46,7.609666666666667,0.2699999999999999,7.339666666666667,5.796999999999998,5.367333333333336,4.791333333333334,4.43333333333333,1549
1550,7.719666666666666,5.656333333333333,3.8666666666666663,1.4543333333333335,18.697,10.977333333333334,5.321,0.95,0.86,0.93,0.68,6.727000000000001,0.22166666666666662,6.5053333333333345,3.7460000000000018,2.7640000000000002,1.0216666666666674,0.8499999999999996,1550
1551,7.838666666666669,1.2546666666666664,3.985,2.294333333333333,15.372666666666667,7.533999999999999,6.279333333333333,0.83,0.37,0.76,0.65,7.414999999999998,0.24800000000000003,7.166999999999998,5.082666666666666,4.630666666666665,2.3400000000000016,1.8379999999999983,1551
1552,7.531333333333334,3.528666666666667,3.585666666666666,2.5033333333333334,17.149,9.617666666666667,6.0889999999999995,0.87,0.65,0.83,0.84,7.020666666666667,0.2300000000000001,6.790666666666667,4.355666666666666,3.609999999999998,1.4569999999999999,0.7976666666666645,1552
1553,0.8173333333333332,7.734666666666666,3.4350000000000005,2.8643333333333323,14.851333333333333,14.033999999999999,6.299333333333333,0.31,0.98,0.79,0.93,7.517333333333334,0.25,7.267333333333334,5.3260000000000005,3.6943333333333346,1.5010000000000012,0.6296666666666679,1553
1554,5.351666666666668,4.515666666666665,3.5116666666666663,2.822333333333333,16.201333333333334,10.849666666666664,6.334,0.74,0.69,0.82,0.89,7.221,0.23133333333333345,6.9896666666666665,4.753999999999999,3.7833333333333314,1.491666666666668,0.6403333333333361,1554
1555,8.283,2.2523333333333335,3.347333333333333,1.6376666666666664,15.520333333333333,7.237333333333332,4.984999999999999,0.88,0.47,0.66,0.52,7.367666666666667,0.25,7.117666666666667,4.996666666666667,4.575333333333332,3.0486666666666657,2.770999999999999,1555
1556,2.165666666666666,8.136333333333335,2.9936666666666665,1.201,14.496666666666668,12.331000000000001,4.1946666666666665,0.45,0.93,0.63,0.46,7.575666666666667,0.25,7.325666666666667,5.430000000000002,4.129333333333332,3.048000000000001,2.8976666666666646,1556
1557,3.627333333333333,3.193666666666667,1.8023333333333336,3.8773333333333326,12.500666666666666,8.873333333333333,5.679666666666666,0.59,0.54,0.49,0.85,7.621666666666668,0.2699999999999999,7.351666666666668,5.788999999999999,5.100333333333331,3.3256666666666677,1.6093333333333346,1557
1558,1.101,7.846333333333333,1.4733333333333332,2.336,12.756666666666666,11.655666666666667,3.809333333333333,0.34,0.89,0.43,0.59,7.580666666666668,0.2699999999999999,7.310666666666669,5.716000000000001,4.528999999999998,3.712666666666667,2.9830000000000005,1558
1559,0.825666666666667,5.3373333333333335,3.2216666666666667,3.2836666666666674,12.668333333333335,11.842666666666668,6.5053333333333345,0.31,0.72,0.73,0.87,7.581666666666668,0.2699999999999999,7.311666666666668,5.737333333333334,4.553333333333332,2.212333333333334,1.0370000000000008,1559
1560,8.474,3.6633333333333336,0.947,3.739,16.823333333333334,8.349333333333334,4.686,0.94,0.62,0.39,0.98,7.070999999999999,0.23100000000000012,6.839999999999999,4.4496666666666655,3.8823333333333343,2.6406666666666663,0.9623333333333317,1560
1561,0.8779999999999996,2.693333333333334,4.117666666666667,0.011333333333333334,7.700333333333333,6.822333333333333,4.129,0.31,0.48,0.66,0.31,7.5793333333333335,0.28,7.299333333333333,6.319666666666667,5.864333333333334,4.671000000000001,4.844333333333334,1561
1562,6.717333333333333,2.4713333333333334,6.0089999999999995,0.0,15.197666666666667,8.480333333333332,6.0089999999999995,0.81,0.52,1.0,0.34,7.415333333333332,0.25,7.165333333333332,5.118,4.525000000000002,2.1089999999999995,2.5803333333333316,1562
1563,3.8686666666666656,2.1733333333333333,5.175000000000001,1.3896666666666666,12.606666666666666,8.738000000000001,6.5646666666666675,0.58,0.45,0.83,0.53,7.616333333333333,0.2699999999999999,7.346333333333334,5.762,5.1023333333333305,2.4479999999999973,2.5063333333333304,1563
1564,4.286666666666666,1.587,5.367666666666667,0.0,11.241333333333333,6.954666666666666,5.367666666666667,0.63,0.39,0.75,0.36,7.615333333333334,0.2699999999999999,7.345333333333334,5.9470000000000045,5.510666666666668,3.601999999999999,3.8476666666666657,1564
1565,8.040666666666665,4.415333333333334,2.765333333333333,2.77,17.991333333333333,9.950666666666667,5.535333333333333,0.96,0.75,0.73,0.99,6.877000000000001,0.22733333333333336,6.6496666666666675,4.040000000000003,3.241,1.4753333333333338,0.5706666666666669,1565
1566,7.650999999999999,5.447666666666665,3.842666666666666,1.5366666666666664,18.477999999999994,10.826999999999998,5.379333333333332,0.88,0.84,0.89,0.64,6.794666666666669,0.22200000000000003,6.572666666666668,3.861666666666667,2.9143333333333334,1.1423333333333323,0.9563333333333315,1566
1567,6.1656666666666675,3.8780000000000006,3.8523333333333336,2.682000000000001,16.578000000000003,10.412333333333335,6.534333333333334,0.77,0.64,0.84,0.92,7.169333333333333,0.23033333333333345,6.939,4.642000000000001,3.7510000000000003,1.3096666666666685,0.588000000000001,1567
1568,9.02533333333333,2.0829999999999997,0.8276666666666669,3.6586666666666674,15.594666666666665,6.569333333333335,4.486333333333334,0.98,0.45,0.35,0.78,7.390333333333331,0.2443333333333334,7.145999999999997,4.988666666666666,4.661333333333334,3.5263333333333327,1.9273333333333325,1568
1569,8.243999999999998,4.800333333333334,0.7293333333333334,3.630666666666666,17.40433333333333,9.160333333333334,4.359999999999999,0.9,0.76,0.39,0.96,6.979,0.23033333333333345,6.748666666666667,4.258000000000001,3.575999999999997,2.501333333333336,0.9013333333333327,1569
1570,2.3243333333333327,5.208333333333332,4.346666666666666,2.759000000000001,14.638333333333332,12.313999999999998,7.105666666666666,0.46,0.76,0.92,0.92,7.568666666666668,0.25,7.318666666666668,5.412333333333334,4.154,1.2843333333333327,0.5763333333333325,1570
1571,4.114333333333334,2.6623333333333346,4.202333333333333,3.0903333333333327,14.069333333333333,9.955,7.2926666666666655,0.63,0.5,0.83,0.89,7.612666666666667,0.25,7.362666666666667,5.528333333333334,4.701999999999998,1.6819999999999986,0.7430000000000012,1571
1572,7.846666666666667,0.9979999999999999,3.913333333333334,0.003,12.761000000000001,4.914333333333334,3.916333333333334,0.84,0.33,0.61,0.34,7.608666666666665,0.2699999999999999,7.338666666666666,5.683666666666668,5.493000000000003,4.423,4.508333333333333,1572
1573,1.3493333333333333,5.6483333333333325,0.7739999999999999,2.727666666666667,10.499333333333333,9.149999999999999,3.501666666666667,0.36,0.74,0.33,0.63,7.622,0.27366666666666667,7.348333333333334,6.071333333333332,5.2909999999999995,4.583666666666668,3.6160000000000028,1573
1574,2.036333333333333,5.424333333333334,4.396666666666666,2.650333333333334,14.507666666666667,12.471333333333334,7.047,0.47,0.78,0.97,0.9,7.533666666666665,0.25,7.283666666666665,5.395333333333333,4.109,1.2706666666666653,0.6293333333333324,1574
1575,6.183000000000001,5.621999999999999,2.744333333333333,0.6556666666666666,15.205,9.021999999999998,3.3999999999999995,0.78,0.78,0.58,0.37,7.4129999999999985,0.25,7.1629999999999985,5.127333333333333,4.420666666666667,3.6440000000000006,3.6420000000000003,1575
1576,1.2406666666666664,7.157333333333335,4.6290000000000004,1.755,14.782,13.541333333333334,6.384,0.36,0.89,0.99,0.67,7.5040000000000004,0.25,7.2540000000000004,5.318666666666667,3.803666666666665,1.3966666666666656,1.232333333333333,1576
1577,8.581333333333333,1.717,2.897333333333334,3.2280000000000006,16.42366666666667,7.842333333333335,6.125333333333335,0.95,0.43,0.69,0.92,7.137333333333332,0.23300000000000007,6.904333333333333,4.597,4.1163333333333325,1.982333333333334,0.7930000000000001,1577
1578,3.186000000000001,1.319,2.5496666666666665,2.3793333333333333,9.434000000000001,6.247999999999999,4.929,0.52,0.36,0.55,0.57,7.614666666666667,0.28,7.334666666666667,6.165333333333332,5.795333333333333,4.354666666666667,3.657666666666669,1578
1579,4.874333333333334,7.424333333333332,1.9179999999999997,0.936,15.152666666666665,10.278333333333332,2.8539999999999996,0.69,0.88,0.49,0.41,7.398666666666666,0.25,7.148666666666666,5.133999999999999,4.199333333333332,3.677999999999999,3.5330000000000013,1579
1580,5.508666666666668,2.645666666666666,3.3723333333333327,1.7003333333333333,13.227,7.718333333333332,5.072666666666666,0.72,0.49,0.67,0.54,7.602666666666666,0.26799999999999996,7.334666666666666,5.639666666666668,5.122666666666666,3.5456666666666656,3.251666666666668,1580
1581,5.570999999999999,2.1993333333333336,3.9273333333333342,0.7013333333333333,12.399,6.828000000000001,4.628666666666668,0.69,0.45,0.7,0.37,7.608333333333333,0.2699999999999999,7.338333333333334,5.776,5.359333333333334,3.9293333333333336,4.033999999999999,1581
1582,7.911,6.802666666666667,2.3699999999999997,1.257,18.340666666666667,10.429666666666666,3.627,0.94,0.93,0.62,0.54,6.800000000000001,0.22166666666666662,6.578333333333334,3.890666666666666,2.9806666666666666,2.149666666666666,1.917666666666665,1582
1583,7.2923333333333344,5.3676666666666675,0.9100000000000001,3.610666666666666,17.180666666666667,9.888333333333334,4.520666666666666,0.83,0.77,0.39,0.96,7.0409999999999995,0.23100000000000012,6.81,4.379666666666666,3.5703333333333314,2.442666666666666,0.875333333333332,1583
1584,8.78,1.3896666666666664,2.8603333333333327,3.0716666666666663,16.101666666666667,7.321666666666665,5.931999999999999,1.0,0.39,0.68,0.79,7.270666666666666,0.2320000000000001,7.038666666666666,4.783666666666665,4.369999999999999,2.378666666666668,1.3076666666666688,1584
1585,2.238666666666667,5.3713333333333315,3.1980000000000004,2.452333333333334,13.260333333333334,11.021666666666667,5.650333333333334,0.45,0.75,0.69,0.65,7.615333333333334,0.2573333333333333,7.3580000000000005,5.671666666666666,4.636000000000001,2.786666666666666,2.1193333333333317,1585
1586,8.397,4.002,3.2596666666666674,1.3736666666666666,17.032333333333334,8.635333333333334,4.633333333333334,1.0,0.65,0.72,0.51,7.049333333333334,0.2300000000000001,6.819333333333334,4.388999999999999,3.7876666666666683,2.43,2.2326666666666646,1586
1587,2.118333333333333,5.0906666666666665,3.2686666666666664,2.9219999999999993,13.399666666666665,11.28133333333333,6.190666666666665,0.44,0.73,0.71,0.78,7.609333333333334,0.25666666666666665,7.352666666666667,5.652333333333333,4.578666666666666,2.4393333333333342,1.508,1587
1588,5.188999999999998,4.789666666666667,3.551333333333333,2.4579999999999997,15.987999999999998,10.799000000000001,6.009333333333332,0.73,0.74,0.8,0.77,7.252999999999999,0.24100000000000002,7.012,4.834,3.867,1.7616666666666676,1.1186666666666678,1588
1589,3.3936666666666677,4.648666666666667,2.3920000000000003,3.298333333333333,13.732666666666667,10.339,5.690333333333333,0.55,0.66,0.58,0.81,7.595333333333332,0.25066666666666665,7.344666666666665,5.574000000000002,4.655666666666666,2.851,1.5983333333333336,1589
1590,7.71333333333333,3.994333333333334,1.9040000000000001,1.7773333333333332,15.388999999999998,7.675666666666667,3.6813333333333333,0.85,0.62,0.49,0.52,7.383999999999999,0.25,7.133999999999999,5.042333333333334,4.542666666666667,3.6966666666666654,3.251333333333332,1590
1591,3.420000000000001,1.8136666666666665,4.771333333333334,3.0020000000000002,13.007000000000001,9.587,7.773333333333333,0.55,0.42,0.93,0.93,7.608,0.26933333333333326,7.338666666666667,5.698666666666668,4.922333333333336,1.4913333333333325,0.6873333333333305,1591
1592,1.1793333333333331,4.872,3.3333333333333326,3.422000000000001,12.806666666666667,11.627333333333333,6.755333333333334,0.35,0.71,0.73,1.0,7.611666666666666,0.2699999999999999,7.341666666666667,5.743666666666664,4.601000000000001,2.072333333333334,0.8029999999999999,1592
1593,9.117333333333333,1.5210000000000001,2.850999999999999,1.6813333333333336,15.170666666666666,6.053333333333333,4.532333333333333,0.94,0.4,0.6,0.51,7.426999999999998,0.25,7.176999999999998,5.095666666666667,4.818,3.5373333333333328,3.189333333333334,1593
1594,8.063333333333334,4.209666666666666,4.322666666666667,1.3423333333333334,17.938,9.874666666666666,5.665,1.0,0.73,0.96,0.61,6.872333333333334,0.22766666666666674,6.644666666666667,4.047666666666668,3.251666666666668,1.2479999999999993,1.1933333333333334,1594
1595,2.447333333333334,8.320666666666666,2.8040000000000003,0.813,14.385000000000002,11.937666666666667,3.617,0.47,0.98,0.6,0.39,7.595666666666667,0.25,7.345666666666667,5.4863333333333335,4.248333333333335,3.433333333333332,3.3983333333333308,1595
1596,4.387666666666666,2.3543333333333325,1.3776666666666666,1.2319999999999998,9.351666666666665,4.963999999999999,2.6096666666666666,0.63,0.45,0.39,0.45,7.619000000000001,0.28,7.339,6.169666666666666,5.915333333333333,5.450000000000001,5.1803333333333335,1596
1597,0.9486666666666662,1.3963333333333336,0.9873333333333333,4.774666666666667,8.107,7.158333333333333,5.762,0.32,0.37,0.37,0.95,7.585999999999999,0.28,7.305999999999999,6.286666666666667,5.805666666666665,4.019666666666668,1.4829999999999988,1597
1598,5.911333333333333,7.466666666666668,0.8146666666666664,2.5403333333333333,16.733,10.821666666666667,3.3549999999999995,0.79,0.94,0.39,0.67,7.1063333333333345,0.23066666666666677,6.8756666666666675,4.534333333333333,3.520999999999998,2.8773333333333326,1.9876666666666658,1598
1599,0.7996666666666666,7.961666666666667,2.3616666666666664,3.2653333333333334,14.388333333333332,13.588666666666668,5.627,0.31,0.92,0.64,0.88,7.589666666666667,0.25,7.339666666666667,5.478333333333332,3.937,2.221666666666666,0.9956666666666676,1599
1600,8.717999999999998,2.1123333333333334,4.147,0.001,14.978333333333332,6.260333333333334,4.148000000000001,0.89,0.45,0.7,0.31,7.526333333333334,0.25,7.276333333333334,5.234333333333333,4.922333333333333,3.712000000000001,3.902,1600
1601,2.8066666666666666,7.806666666666667,2.0176666666666665,2.701666666666667,15.332666666666668,12.526,4.719333333333333,0.51,0.95,0.56,0.75,7.408333333333331,0.25,7.158333333333331,5.123,3.783333333333333,2.5369999999999986,1.6233333333333348,1601
1602,2.9226666666666676,5.296000000000001,4.862333333333333,1.7283333333333337,14.809333333333337,11.886666666666668,6.5906666666666665,0.55,0.74,0.94,0.61,7.5156666666666645,0.25,7.2656666666666645,5.316666666666667,4.138333333333334,1.5469999999999988,1.429999999999998,1602
1603,1.1383333333333332,1.7896666666666665,3.940333333333334,2.867,9.735333333333333,8.597000000000001,6.807333333333334,0.34,0.41,0.73,0.73,7.610666666666666,0.28,7.330666666666666,6.148,5.483666666666668,2.841333333333333,2.0133333333333345,1603
1604,1.6916666666666667,4.7076666666666656,5.4896666666666665,1.021666666666667,12.910666666666666,11.219,6.511333333333333,0.43,0.7,0.94,0.46,7.545666666666667,0.2699999999999999,7.275666666666668,5.6530000000000005,4.59,1.9406666666666652,2.1643333333333343,1604
1605,1.2326666666666666,2.7969999999999993,1.6853333333333333,2.251333333333333,7.966333333333332,6.733666666666666,3.9366666666666665,0.35,0.49,0.43,0.57,7.5870000000000015,0.28,7.307000000000001,6.292333333333335,5.854666666666667,4.921999999999999,4.242666666666665,1605
1606,1.972,2.018333333333333,5.236999999999999,0.6526666666666665,9.879999999999999,7.9079999999999995,5.889666666666666,0.45,0.43,0.82,0.37,7.545333333333334,0.28,7.265333333333333,6.052333333333335,5.492000000000003,3.2363333333333317,3.5279999999999974,1606
1607,0.8386666666666667,2.4070000000000005,4.297666666666667,2.9406666666666674,10.484000000000002,9.645333333333335,7.238333333333335,0.31,0.5,0.81,0.8,7.540666666666666,0.2796666666666667,7.260999999999999,5.982666666666665,5.1853333333333325,2.213,1.3743333333333325,1607
1608,3.916,0.9480000000000002,5.348,2.1153333333333335,12.327333333333334,8.411333333333333,7.463333333333333,0.61,0.33,0.95,0.65,7.548333333333334,0.2699999999999999,7.278333333333334,5.734333333333332,5.128666666666666,1.8453333333333326,1.6146666666666656,1608
1609,8.714,1.2326666666666666,0.7796666666666668,2.8343333333333325,13.560666666666666,4.846666666666666,3.6139999999999994,0.88,0.39,0.33,0.61,7.592666666666665,0.2616666666666666,7.330999999999999,5.532666666666668,5.361666666666669,4.572666666666664,3.523666666666666,1609
1610,4.137,6.284000000000002,4.148666666666668,0.263,14.83266666666667,10.69566666666667,4.411666666666668,0.61,0.82,0.74,0.36,7.487333333333334,0.25,7.237333333333334,5.281333333333334,4.296666666666667,3.0083333333333355,3.1406666666666663,1610
1611,3.4120000000000004,4.1803333333333335,1.717,3.6796666666666673,12.989000000000003,9.577000000000002,5.396666666666667,0.55,0.62,0.48,0.83,7.597333333333333,0.2686666666666666,7.328666666666667,5.69,4.899333333333333,3.289333333333332,1.7253333333333325,1611
1612,3.115666666666667,2.307333333333333,4.827333333333334,1.0596666666666665,11.31,8.194333333333333,5.8870000000000005,0.52,0.46,0.8,0.43,7.616666666666665,0.2699999999999999,7.346666666666666,5.946333333333337,5.354333333333333,3.1586666666666665,3.267666666666665,1612
1613,4.7139999999999995,0.9490000000000002,3.0606666666666653,3.832,12.555666666666664,7.841666666666665,6.892666666666665,0.66,0.33,0.66,0.95,7.571666666666666,0.2699999999999999,7.301666666666667,5.723333333333333,5.188000000000001,2.576333333333334,0.9986666666666659,1613
1614,3.7396666666666665,4.281000000000001,3.8216666666666663,2.3706666666666663,14.213,10.473333333333334,6.192333333333332,0.58,0.67,0.78,0.67,7.5426666666666655,0.25,7.2926666666666655,5.445333333333333,4.513666666666666,2.2749999999999995,1.7070000000000007,1614
1615,1.4463333333333332,7.5393333333333326,3.188333333333333,2.747666666666667,14.921666666666665,13.475333333333333,5.936,0.38,0.91,0.74,0.84,7.475666666666667,0.25,7.225666666666667,5.268333333333334,3.7560000000000007,1.7783333333333324,0.9280000000000008,1615
1616,5.906000000000001,6.605666666666667,1.206666666666667,0.001,13.719333333333333,7.813333333333334,1.2076666666666669,0.75,0.78,0.34,0.31,7.581333333333335,0.2563333333333333,7.325000000000002,5.5393333333333326,4.975999999999997,4.879,4.838333333333333,1616
1617,2.3916666666666666,4.343666666666666,4.704999999999999,0.797,12.237333333333332,9.845666666666666,5.501999999999999,0.46,0.63,0.8,0.43,7.576333333333333,0.2699999999999999,7.306333333333334,5.788666666666666,4.956333333333336,3.019333333333333,3.190666666666667,1617
1618,5.150666666666666,7.725666666666666,2.5489999999999995,0.7393333333333335,16.164666666666665,11.013999999999998,3.288333333333333,0.73,0.97,0.59,0.41,7.213333333333335,0.23933333333333337,6.974000000000001,4.760333333333335,3.714,3.0116666666666667,2.9596666666666676,1618
1619,4.3116666666666665,1.322666666666667,3.334666666666666,0.9706666666666667,9.939666666666666,5.627999999999999,4.305333333333333,0.6,0.36,0.63,0.41,7.610666666666666,0.28,7.330666666666666,6.094999999999998,5.798333333333333,4.579000000000001,4.533666666666667,1619
1620,4.668666666666667,5.636,3.9423333333333344,2.2146666666666666,16.461666666666666,11.793000000000001,6.157000000000001,0.7,0.82,0.88,0.81,7.155666666666667,0.23233333333333342,6.923333333333334,4.649,3.4946666666666664,1.2683333333333335,0.7856666666666658,1620
1621,8.372000000000002,3.9896666666666674,1.826,2.8993333333333338,17.087000000000003,8.715,4.725333333333333,0.95,0.65,0.54,0.76,7.036333333333333,0.23033333333333342,6.806,4.370666666666667,3.765000000000002,2.476333333333333,1.4416666666666655,1621
1622,1.8783333333333334,4.874999999999999,1.8216666666666665,1.4366666666666668,10.011666666666667,8.133333333333333,3.2583333333333333,0.41,0.67,0.45,0.45,7.6209999999999996,0.2796666666666667,7.341333333333333,6.119,5.498333333333332,4.834333333333333,4.5200000000000005,1622
1623,3.9173333333333336,1.393333333333333,3.964666666666666,3.409333333333334,12.684666666666667,8.767333333333333,7.3740000000000006,0.61,0.38,0.81,0.94,7.556333333333334,0.2699999999999999,7.286333333333334,5.693666666666667,5.039999999999997,2.0090000000000012,0.8323333333333354,1623
1624,3.489,3.4893333333333336,3.520000000000001,1.0793333333333335,11.57766666666667,8.088666666666668,4.599333333333334,0.55,0.59,0.64,0.42,7.596666666666667,0.2699999999999999,7.326666666666667,5.8806666666666665,5.290333333333333,3.9333333333333336,3.876333333333335,1624
1625,4.081333333333333,4.669,1.854,3.095333333333332,13.699666666666666,9.618333333333332,4.949333333333332,0.63,0.69,0.5,0.74,7.546000000000001,0.25833333333333336,7.287666666666667,5.523999999999999,4.7200000000000015,3.335666666666669,2.1853333333333316,1625
1626,1.6409999999999998,7.724666666666666,1.7880000000000003,2.872666666666666,14.026333333333332,12.385333333333332,4.660666666666666,0.4,0.9,0.53,0.74,7.534,0.251,7.2829999999999995,5.476333333333335,4.167333333333332,2.9579999999999993,1.9316666666666649,1626
1627,3.9829999999999997,6.994666666666668,5.0473333333333334,0.0,16.025000000000002,12.042000000000002,5.0473333333333334,0.64,0.86,0.87,0.33,7.242999999999998,0.23833333333333334,7.004666666666664,4.828333333333331,3.6063333333333345,1.899333333333335,2.200333333333333,1627
1628,3.9126666666666674,7.128666666666666,3.541666666666666,1.8210000000000002,16.404,12.491333333333332,5.362666666666666,0.64,0.91,0.78,0.67,7.160333333333332,0.23066666666666674,6.929666666666665,4.681666666666668,3.3743333333333347,1.6696666666666657,1.3363333333333332,1628
1629,3.222,3.4,4.291333333333332,0.6786666666666666,11.591999999999999,8.37,4.969999999999999,0.53,0.55,0.71,0.37,7.619,0.2699999999999999,7.349,5.916666666666666,5.284666666666666,3.672333333333334,3.8243333333333327,1629
1630,6.603333333333334,3.6676666666666673,5.156999999999999,0.0,15.428,8.824666666666666,5.156999999999999,0.81,0.63,0.82,0.35,7.360000000000002,0.25,7.110000000000002,5.031000000000001,4.373333333333331,2.599333333333335,2.8509999999999995,1630
1631,4.9830000000000005,2.5226666666666664,0.8870000000000001,2.533,10.925666666666666,5.942666666666666,3.42,0.64,0.47,0.34,0.6,7.614666666666667,0.2716666666666666,7.343000000000001,5.977333333333334,5.648333333333334,4.9410000000000025,4.079333333333334,1631
1632,4.9910000000000005,6.365,3.985666666666667,1.0206666666666668,16.362333333333336,11.371333333333334,5.006333333333334,0.72,0.85,0.81,0.47,7.184666666666666,0.23400000000000007,6.950666666666666,4.7056666666666676,3.613666666666667,2.026,2.029333333333333,1632
1633,7.612999999999999,6.218000000000001,3.5896666666666666,1.6363333333333332,19.057,11.444,5.226,0.94,0.92,0.99,0.76,6.651333333333333,0.21999999999999995,6.431333333333333,3.6036666666666686,2.537,0.8856666666666682,0.6223333333333319,1633
1634,6.5280000000000005,7.319,1.3813333333333335,2.252333333333333,17.480666666666668,10.952666666666666,3.6336666666666666,0.8,0.99,0.46,0.65,7.001333333333334,0.23066666666666677,6.770666666666667,4.293333333333333,3.274333333333333,2.5219999999999976,1.820000000000003,1634
1635,3.9210000000000007,3.4243333333333337,0.7059999999999998,0.9083333333333331,8.959666666666667,5.038666666666667,1.614333333333333,0.57,0.54,0.31,0.38,7.598666666666668,0.28,7.318666666666668,6.203666666666665,5.934000000000002,5.748333333333334,5.561333333333333,1635
1636,2.0683333333333334,1.0550000000000002,5.045333333333335,2.6623333333333337,10.831000000000003,8.762666666666668,7.707666666666668,0.43,0.34,0.89,0.78,7.539666666666666,0.2753333333333334,7.264333333333333,5.937333333333334,5.271000000000001,1.8586666666666671,1.3053333333333335,1636
1637,8.253666666666668,3.3656666666666673,4.606999999999999,1.2286666666666664,17.455000000000002,9.201333333333334,5.835666666666666,0.98,0.64,0.99,0.54,6.962666666666666,0.23066666666666677,6.731999999999999,4.219333333333335,3.5406666666666684,1.3886666666666674,1.3986666666666672,1637
1638,8.057666666666668,4.923,2.5236666666666663,2.4526666666666666,17.957,9.899333333333333,4.976333333333333,1.0,0.79,0.66,0.79,6.858666666666667,0.226,6.632666666666667,4.037333333333335,3.2416666666666685,1.8040000000000003,1.0683333333333325,1638
1639,8.280666666666669,2.028666666666667,4.154333333333334,1.9869999999999999,16.450666666666667,8.17,6.141333333333334,0.87,0.46,0.83,0.64,7.189999999999999,0.23100000000000012,6.958999999999999,4.652333333333334,4.122666666666666,1.877666666666666,1.5406666666666666,1639
1640,6.116666666666666,7.446999999999999,3.0033333333333347,0.0,16.567,10.450333333333333,3.0033333333333347,0.77,0.91,0.59,0.34,7.1560000000000015,0.23066666666666677,6.9253333333333345,4.6209999999999996,3.6793333333333336,3.057333333333332,3.097000000000002,1640
1641,5.286000000000001,3.163333333333333,3.5516666666666663,3.185,15.186000000000002,9.9,6.736666666666666,0.69,0.56,0.79,0.92,7.465,0.25,7.215,5.193666666666664,4.37766666666667,1.8480000000000016,0.7673333333333341,1641
1642,3.7869999999999995,5.589,0.9006666666666665,4.063999999999999,14.340666666666664,10.553666666666665,4.964666666666666,0.58,0.77,0.37,0.88,7.592333333333333,0.25,7.342333333333333,5.475999999999998,4.514333333333333,3.169000000000002,1.2473333333333319,1642
1643,5.7203333333333335,0.923333333333333,4.8803333333333345,2.723,14.247,8.526666666666667,7.603333333333334,0.74,0.33,0.96,0.81,7.5906666666666665,0.25,7.3406666666666665,5.475,4.860666666666667,1.5419999999999972,0.9196666666666662,1643
1644,6.624666666666667,1.808,1.986333333333333,1.0333333333333337,11.452333333333334,4.827666666666667,3.0196666666666667,0.78,0.44,0.46,0.4,7.619333333333334,0.2699999999999999,7.349333333333335,5.891333333333334,5.684666666666667,5.049000000000003,4.874666666666667,1644
1645,4.260000000000001,6.609333333333334,4.394333333333334,0.697,15.960666666666667,11.700666666666667,5.091333333333334,0.63,0.86,0.84,0.44,7.242000000000001,0.24333333333333335,6.998666666666668,4.833999999999999,3.6780000000000013,1.9960000000000022,2.1563333333333334,1645
1646,1.3476666666666663,8.258,0.7306666666666666,3.2123333333333335,13.548666666666666,12.200999999999999,3.943,0.37,0.92,0.34,0.75,7.603999999999999,0.26266666666666666,7.341333333333332,5.6240000000000006,4.330333333333335,3.4943333333333304,2.207333333333332,1646
1647,1.4106666666666665,4.706333333333333,2.6223333333333327,1.38,10.119333333333334,8.708666666666666,4.002333333333333,0.38,0.64,0.58,0.45,7.608333333333333,0.28,7.328333333333333,6.086666666666665,5.401000000000003,4.387333333333332,4.150333333333332,1647
1648,1.3926666666666667,3.4026666666666667,4.208,2.299666666666666,11.303,9.910333333333334,6.507666666666666,0.39,0.56,0.79,0.66,7.572,0.2716666666666666,7.300333333333334,5.906,5.057333333333332,2.587000000000001,2.112000000000002,1648
1649,7.876666666666665,5.947666666666665,2.950666666666667,1.5083333333333333,18.28333333333333,10.406666666666665,4.4590000000000005,0.93,0.86,0.72,0.58,6.799666666666668,0.22866666666666674,6.5710000000000015,3.9006666666666665,3.006333333333335,1.7606666666666664,1.483333333333332,1649
1650,7.533666666666667,6.956333333333332,0.9313333333333332,1.345,16.766333333333332,9.232666666666665,2.276333333333333,0.84,0.87,0.37,0.47,7.113666666666666,0.2300000000000001,6.883666666666666,4.519666666666668,3.7906666666666657,3.4753333333333365,3.1510000000000007,1650
1651,7.801666666666667,3.800666666666666,4.7523333333333335,0.0,16.354666666666667,8.552999999999999,4.7523333333333335,0.87,0.62,0.79,0.37,7.212,0.23433333333333342,6.977666666666666,4.6960000000000015,4.102999999999999,2.5953333333333313,2.762333333333334,1651
1652,5.266666666666667,4.570666666666667,3.8033333333333337,0.6113333333333333,14.252,8.985333333333333,4.414666666666667,0.68,0.68,0.68,0.36,7.601666666666665,0.25,7.351666666666665,5.487333333333334,4.785333333333332,3.4973333333333345,3.6089999999999995,1652
1653,3.5236666666666663,1.3716666666666668,4.4783333333333335,1.5056666666666665,10.879333333333333,7.355666666666667,5.984,0.55,0.37,0.77,0.52,7.6190000000000015,0.27466666666666667,7.344333333333335,6.008333333333333,5.516333333333334,3.3173333333333344,3.2213333333333316,1653
1654,4.831666666666667,0.6910000000000002,3.2986666666666666,3.5116666666666676,12.333000000000002,7.501333333333335,6.810333333333334,0.67,0.3,0.68,0.85,7.568333333333333,0.2699999999999999,7.298333333333334,5.745000000000001,5.2573333333333325,2.6733333333333342,1.3490000000000002,1654
1655,4.270333333333334,5.181333333333334,2.96,0.6293333333333332,13.041000000000002,8.770666666666667,3.5893333333333333,0.61,0.72,0.59,0.36,7.544333333333336,0.2696666666666666,7.274666666666669,5.624666666666668,4.936,4.053333333333333,4.068666666666664,1655
1656,8.181,4.127000000000001,5.280666666666668,0.0,17.58866666666667,9.407666666666668,5.280666666666668,1.0,0.68,0.93,0.4,6.916999999999998,0.23033333333333345,6.686666666666665,4.159333333333332,3.441333333333332,1.5609999999999982,1.8513333333333333,1656
1657,7.808000000000001,7.666666666666665,1.6426666666666665,0.004666666666666667,17.121999999999996,9.313999999999998,1.647333333333333,0.86,0.99,0.4,0.34,7.018,0.23166666666666677,6.786333333333333,4.355,3.6103333333333314,3.438666666666666,3.383999999999999,1657
1658,5.059,3.118666666666667,4.438666666666667,2.7339999999999995,15.350333333333333,10.291333333333334,7.172666666666666,0.68,0.56,0.97,0.92,7.400666666666666,0.24933333333333335,7.151333333333333,5.098333333333333,4.229666666666665,1.2916666666666679,0.6056666666666679,1658
1659,1.9093333333333333,3.0356666666666667,3.771666666666667,3.3716666666666666,12.088333333333333,10.179,7.1433333333333335,0.42,0.53,0.76,0.87,7.619666666666668,0.2699999999999999,7.349666666666669,5.846666666666667,4.965999999999997,2.1333333333333337,0.9536666666666669,1659
1660,7.091000000000002,5.050666666666667,3.1676666666666677,2.3449999999999998,17.654333333333337,10.563333333333336,5.512666666666668,0.86,0.8,0.8,0.79,6.915999999999999,0.23066666666666677,6.685333333333332,4.1643333333333326,3.2443333333333326,1.444666666666667,0.815999999999999,1660
1661,2.2520000000000002,1.669,3.5183333333333335,0.6749999999999999,8.114333333333335,5.862333333333333,4.193333333333333,0.44,0.39,0.61,0.36,7.595333333333333,0.28,7.315333333333332,6.294333333333334,5.955666666666667,4.757333333333333,4.8163333333333345,1661
1662,0.8983333333333332,1.6960000000000002,0.6993333333333333,1.4386666666666663,4.732333333333333,3.8339999999999996,2.1379999999999995,0.31,0.41,0.31,0.46,7.5553333333333335,0.30000000000000004,7.255333333333334,6.535333333333333,6.352666666666668,6.023333333333333,5.669999999999998,1662
1663,1.974333333333333,2.8483333333333336,5.771000000000002,0.5879999999999999,11.181666666666667,9.207333333333334,6.359000000000002,0.45,0.54,0.88,0.37,7.568333333333333,0.27299999999999996,7.295333333333334,5.921333333333332,5.183999999999998,2.5749999999999984,2.976666666666669,1663
1664,1.0543333333333333,7.834666666666667,4.852666666666666,0.8006666666666664,14.542333333333334,13.488,5.653333333333332,0.34,0.93,0.87,0.46,7.536999999999998,0.25,7.286999999999998,5.392666666666668,3.8653333333333353,1.859333333333331,2.0543333333333336,1664
1665,1.1036666666666668,5.377,1.2650000000000003,4.182666666666667,11.928333333333335,10.824666666666667,5.4476666666666675,0.37,0.71,0.42,0.92,7.6083333333333325,0.2699999999999999,7.338333333333333,5.8646666666666665,4.85,3.2493333333333316,1.2439999999999998,1665
1666,8.272333333333334,4.890666666666666,4.2363333333333335,0.0003333333333333333,17.39966666666667,9.127333333333333,4.236666666666667,0.99,0.77,0.76,0.39,6.979333333333334,0.2300000000000001,6.749333333333333,4.243000000000001,3.5679999999999996,2.3409999999999997,2.4236666666666666,1666
1667,7.971666666666667,6.996666666666667,1.4853333333333336,1.7246666666666666,18.178333333333335,10.206666666666667,3.21,0.96,0.96,0.48,0.6,6.810333333333333,0.22266666666666662,6.587666666666666,3.9329999999999994,3.0616666666666688,2.4436666666666653,1.9793333333333312,1667
1668,1.8783333333333332,7.389333333333335,3.9853333333333336,2.484666666666667,15.73766666666667,13.859333333333336,6.470000000000001,0.43,0.97,1.0,0.99,7.352000000000001,0.24200000000000002,7.110000000000001,5.006000000000001,3.4216666666666655,1.0626666666666678,0.46333333333333027,1668
1669,3.2016666666666675,6.491,1.8566666666666665,1.4019999999999997,12.951333333333332,9.749666666666664,3.258666666666666,0.56,0.78,0.47,0.46,7.607666666666665,0.2699999999999999,7.3376666666666654,5.700333333333336,4.852666666666666,4.196666666666667,3.897999999999999,1669
1670,1.8873333333333335,4.503666666666666,5.285333333333335,1.110666666666667,12.787,10.899666666666668,6.396000000000002,0.42,0.65,0.88,0.5,7.565666666666667,0.2699999999999999,7.295666666666667,5.693666666666665,4.679,2.141000000000001,2.3083333333333327,1670
1671,5.428333333333332,1.856,0.9339999999999998,1.7993333333333328,10.017666666666665,4.589333333333332,2.7333333333333325,0.7,0.41,0.34,0.51,7.599999999999999,0.28,7.3199999999999985,6.075333333333333,5.859333333333334,5.380000000000001,4.867000000000001,1671
1672,4.086,4.614666666666666,1.393,3.8733333333333335,13.967,9.880999999999998,5.266333333333334,0.6,0.69,0.47,0.87,7.545,0.25066666666666665,7.294333333333333,5.483666666666668,4.645,3.1273333333333335,1.3933333333333344,1672
1673,3.7843333333333335,4.5409999999999995,0.618,2.886333333333333,11.829666666666666,8.045333333333332,3.504333333333333,0.57,0.63,0.31,0.62,7.605666666666666,0.2699999999999999,7.335666666666667,5.863333333333335,5.2666666666666675,4.552,3.4699999999999975,1673
1674,8.067,5.919666666666666,3.5256666666666665,0.0,17.512333333333334,9.445333333333332,3.5256666666666665,0.91,0.84,0.69,0.35,6.968000000000001,0.23066666666666677,6.737333333333334,4.226666666666667,3.479666666666666,2.6126666666666676,2.6860000000000013,1674
1675,3.7860000000000005,5.625,4.416666666666667,1.7356666666666665,15.563333333333336,11.777333333333335,6.152333333333333,0.59,0.77,0.87,0.64,7.3953333333333315,0.25,7.1453333333333315,5.073,3.919,1.6580000000000004,1.4703333333333335,1675
1676,1.3193333333333335,7.263,4.941333333333332,1.0120000000000002,14.535666666666664,13.216333333333331,5.953333333333332,0.37,0.88,0.89,0.47,7.583333333333335,0.25,7.333333333333335,5.443666666666669,3.986666666666664,1.7979999999999992,1.9326666666666688,1676
1677,8.674333333333333,0.8629999999999997,4.974666666666667,1.6253333333333333,16.137333333333334,7.462999999999999,6.6,0.92,0.33,0.92,0.62,7.235666666666666,0.23400000000000007,7.001666666666666,4.740333333333335,4.304666666666666,1.6426666666666678,1.5633333333333335,1677
1678,4.984,3.8706666666666663,3.5289999999999995,0.0003333333333333333,12.384,7.3999999999999995,3.5293333333333328,0.65,0.62,0.59,0.32,7.608666666666666,0.2699999999999999,7.338666666666667,5.779333333333333,5.277333333333335,4.400666666666664,4.494000000000001,1678
1679,5.637666666666666,1.2586666666666668,1.4676666666666667,4.372666666666666,12.736666666666665,7.098999999999999,5.840333333333332,0.73,0.36,0.44,0.96,7.569,0.2699999999999999,7.299,5.675666666666668,5.249000000000001,3.3969999999999967,1.2509999999999994,1679
1680,6.548666666666666,2.9680000000000004,4.147000000000001,1.350666666666667,15.014333333333335,8.46566666666667,5.497666666666668,0.8,0.57,0.78,0.49,7.421999999999999,0.25,7.171999999999999,5.160333333333329,4.55366666666667,2.666333333333335,2.5899999999999985,1680
1681,6.4670000000000005,4.517333333333334,1.254333333333333,2.9113333333333333,15.150000000000002,8.683,4.165666666666667,0.77,0.69,0.41,0.71,7.403333333333332,0.25,7.153333333333332,5.117666666666667,4.472333333333334,3.476666666666668,2.405333333333335,1681
1682,1.9896666666666667,3.4526666666666666,3.512,1.4633333333333332,10.417666666666666,8.427999999999999,4.975333333333333,0.42,0.55,0.67,0.47,7.609333333333335,0.27866666666666673,7.3306666666666676,6.063999999999997,5.4159999999999995,3.8739999999999983,3.6826666666666674,1682
1683,5.103333333333334,7.231999999999999,1.350666666666667,3.2876666666666665,16.973666666666666,11.870333333333333,4.638333333333334,0.74,0.97,0.48,0.97,7.057000000000001,0.2300000000000001,6.827000000000001,4.4556666666666676,3.267333333333335,2.0786666666666695,0.7543333333333342,1683
1684,8.298000000000002,7.549333333333334,1.5676666666666665,0.005333333333333333,17.420333333333335,9.122333333333334,1.573,0.97,0.91,0.41,0.32,6.986666666666667,0.2300000000000001,6.756666666666667,4.2633333333333345,3.5489999999999995,3.3866666666666676,3.350666666666665,1684
1685,7.031,3.8603333333333327,1.153333333333333,3.751,15.795666666666664,8.764666666666665,4.904333333333333,0.8,0.62,0.43,0.87,7.336333333333335,0.24333333333333335,7.093000000000002,4.9366666666666665,4.299666666666666,2.965999999999998,1.3126666666666624,1685
1686,1.2213333333333334,4.070333333333333,5.181,1.9500000000000004,12.422666666666666,11.201333333333334,7.131,0.35,0.65,0.94,0.63,7.6160000000000005,0.2699999999999999,7.346000000000001,5.797666666666666,4.7426666666666675,1.7416666666666663,1.5709999999999997,1686
1687,7.102333333333334,2.715666666666667,4.617,1.9169999999999996,16.352,9.249666666666666,6.534,0.84,0.53,0.94,0.7,7.188333333333334,0.23233333333333342,6.956000000000001,4.679000000000002,3.9813333333333336,1.4190000000000005,1.1776666666666653,1687
1688,2.5036666666666667,6.871333333333335,1.537,0.9733333333333334,11.885333333333335,9.381666666666668,2.5103333333333335,0.47,0.82,0.42,0.4,7.612333333333334,0.2699999999999999,7.342333333333334,5.875333333333335,5.058333333333332,4.654666666666666,4.4830000000000005,1688
1689,7.943,5.270666666666668,2.1366666666666663,2.8149999999999995,18.165333333333336,10.222333333333333,4.951666666666666,0.96,0.82,0.66,0.9,6.814333333333334,0.224,6.590333333333334,3.939333333333333,3.0880000000000014,1.661,0.6946666666666683,1689
1690,7.697,6.565,2.0746666666666664,2.47,18.806666666666665,11.109666666666667,4.544666666666666,0.96,0.97,0.64,0.82,6.7059999999999995,0.21999999999999995,6.486,3.715333333333334,2.7020000000000013,1.510666666666665,0.7246666666666659,1690
1691,8.505,2.1386666666666665,3.2210000000000005,2.973666666666666,16.838333333333335,8.333333333333334,6.1946666666666665,0.96,0.47,0.77,0.88,7.118333333333334,0.23033333333333345,6.888000000000001,4.505666666666666,3.966,1.7953333333333328,0.8233333333333368,1691
1692,5.1339999999999995,4.635,4.102666666666667,2.552333333333334,16.424,11.29,6.655000000000001,0.7,0.74,0.96,0.97,7.211666666666667,0.23033333333333345,6.981333333333334,4.719666666666666,3.6666666666666683,1.1253333333333355,0.5013333333333332,1692
1693,0.9406666666666667,1.5656666666666665,2.2143333333333337,0.6376666666666666,5.3583333333333325,4.417666666666667,2.8520000000000003,0.32,0.38,0.47,0.35,7.541666666666667,0.29800000000000004,7.243666666666667,6.471333333333331,6.250333333333334,5.651666666666668,5.601333333333333,1693
1694,1.5993333333333335,8.078333333333333,0.5753333333333334,0.6479999999999999,10.901,9.301666666666666,1.2233333333333332,0.42,0.87,0.3,0.38,7.570000000000001,0.2763333333333334,7.293666666666668,5.959333333333333,5.145999999999999,5.078666666666665,4.969666666666667,1694
1695,4.674666666666666,1.8863333333333336,1.0076666666666665,1.9853333333333332,9.553999999999998,4.879333333333333,2.9929999999999994,0.65,0.41,0.38,0.53,7.5906666666666665,0.28,7.310666666666666,6.125333333333333,5.884333333333333,5.301,4.728000000000001,1695
1696,8.399000000000001,3.814333333333333,4.184,0.7703333333333335,17.16766666666667,8.768666666666666,4.9543333333333335,0.99,0.67,0.82,0.42,7.010666666666667,0.23033333333333342,6.780333333333334,4.326,3.706333333333333,2.0923333333333303,2.204666666666664,1696
1697,6.011666666666667,4.066,5.728000000000001,0.0,15.805666666666667,9.794,5.728000000000001,0.75,0.67,0.97,0.3,7.320000000000001,0.24166666666666667,7.078333333333335,4.926666666666666,4.132333333333332,1.9423333333333317,2.380999999999999,1697
1698,5.525333333333334,6.173,3.739,2.1963333333333335,17.63366666666667,12.108333333333333,5.935333333333333,0.76,0.87,0.99,0.91,6.931666666666666,0.2300000000000001,6.701666666666665,4.200333333333331,3.002000000000003,0.9470000000000018,0.4526666666666692,1698
1699,7.767666666666668,6.633999999999999,1.2986666666666664,2.9653333333333336,18.665666666666667,10.898,4.264,0.98,0.96,0.49,0.97,6.717666666666665,0.21999999999999995,6.497666666666666,3.7453333333333334,2.7706666666666657,1.755,0.6403333333333325,1699
1700,8.345333333333334,4.466666666666667,3.9500000000000006,0.6866666666666666,17.448666666666668,9.103333333333335,4.636666666666668,0.95,0.7,0.8,0.4,6.983333333333333,0.2300000000000001,6.753333333333333,4.26,3.589,2.172666666666665,2.2826666666666653,1700
1701,4.249666666666667,5.1543333333333345,2.915,1.8490000000000002,14.168000000000003,9.918333333333335,4.764,0.61,0.7,0.61,0.57,7.600666666666665,0.25,7.350666666666665,5.507,4.663000000000002,3.3150000000000004,2.914666666666667,1701
1702,4.414000000000001,4.604333333333333,2.3126666666666664,0.0,11.331000000000001,6.917,2.3126666666666664,0.62,0.63,0.45,0.32,7.6,0.2699999999999999,7.33,5.918,5.465000000000002,5.069000000000001,5.053666666666669,1702
1703,7.955666666666664,2.31,1.6343333333333334,3.800333333333333,15.700333333333331,7.744666666666667,5.434666666666667,0.87,0.48,0.52,0.91,7.299333333333333,0.24933333333333335,7.05,4.894,4.419999999999998,2.7799999999999976,1.1103333333333358,1703
1704,8.709666666666665,2.2506666666666666,3.134,2.159666666666667,16.253999999999998,7.5443333333333324,5.293666666666667,0.97,0.51,0.7,0.62,7.185333333333333,0.23133333333333345,6.954,4.673333333333335,4.226000000000001,2.5536666666666656,2.0249999999999977,1704
1705,3.651333333333333,6.626333333333333,1.0233333333333332,3.138666666666666,14.439666666666666,10.788333333333332,4.161999999999999,0.57,0.83,0.38,0.74,7.580000000000001,0.25,7.330000000000001,5.443666666666667,4.435000000000001,3.4683333333333346,2.2543333333333315,1705
1706,4.313999999999999,6.950666666666665,3.7250000000000005,0.0,14.989666666666665,10.675666666666665,3.7250000000000005,0.65,0.85,0.69,0.3,7.4943333333333335,0.25,7.2443333333333335,5.255666666666665,4.263333333333333,3.3040000000000016,3.466333333333333,1706
1707,6.071666666666667,6.149666666666666,0.9446666666666667,0.0,13.166,7.094333333333332,0.9446666666666667,0.76,0.75,0.3,0.34,7.603999999999999,0.2656666666666666,7.338333333333333,5.643333333333335,5.173000000000002,5.121666666666664,5.070333333333335,1707
1708,7.004999999999999,4.6290000000000004,1.4236666666666662,2.7446666666666677,15.802333333333333,8.797333333333334,4.168333333333334,0.83,0.68,0.47,0.7,7.292,0.246,7.045999999999999,4.884333333333334,4.235666666666665,3.225333333333334,2.2606666666666673,1708
1709,7.998666666666667,5.621666666666667,2.802666666666666,1.6519999999999997,18.075000000000003,10.076333333333332,4.454666666666666,0.97,0.84,0.71,0.59,6.825333333333335,0.22633333333333336,6.599000000000001,3.9683333333333333,3.136666666666666,1.9213333333333331,1.578666666666666,1709
1710,8.804,2.292,2.9426666666666668,2.1763333333333335,16.215,7.411,5.119,0.97,0.48,0.64,0.64,7.254333333333332,0.2343333333333334,7.019999999999999,4.753999999999998,4.321333333333333,2.762333333333337,2.2076666666666664,1710
1711,1.9796666666666665,5.524333333333335,4.9719999999999995,1.7476666666666667,14.223666666666668,12.244000000000002,6.719666666666666,0.43,0.78,0.98,0.62,7.594333333333335,0.25,7.344333333333335,5.507333333333333,4.262333333333333,1.576999999999999,1.466000000000001,1711
1712,5.915333333333332,7.075666666666667,1.8113333333333335,1.4253333333333331,16.227666666666668,10.312333333333333,3.2366666666666664,0.78,0.88,0.5,0.49,7.196999999999999,0.23466666666666672,6.962333333333333,4.724333333333336,3.8103333333333342,3.1636666666666655,2.8453333333333353,1712
1713,6.227666666666667,2.1250000000000004,4.678,0.001,13.031666666666668,6.804000000000001,4.679,0.74,0.44,0.74,0.31,7.606,0.2656666666666666,7.340333333333334,5.664999999999997,5.264333333333333,3.7689999999999992,4.0166666666666675,1713
1714,5.674000000000001,2.046,3.473666666666667,2.765666666666667,13.959333333333333,8.285333333333334,6.2393333333333345,0.71,0.45,0.7,0.73,7.565666666666666,0.25,7.315666666666666,5.487666666666666,4.911333333333335,2.6796666666666686,1.8679999999999977,1714
1715,9.088666666666665,2.4070000000000005,2.176,1.5173333333333332,15.188999999999998,6.100333333333333,3.6933333333333334,0.93,0.51,0.52,0.48,7.420666666666666,0.25,7.170666666666666,5.096000000000001,4.808999999999998,3.9350000000000023,3.603999999999999,1715
1716,7.484,3.0799999999999996,1.5163333333333335,2.575333333333333,14.655666666666667,7.171666666666666,4.091666666666667,0.81,0.57,0.43,0.64,7.540666666666666,0.25,7.290666666666666,5.331000000000001,4.8983333333333325,3.909666666666664,3.0566666666666684,1716
1717,3.3383333333333334,6.740333333333335,5.382999999999999,0.0,15.461666666666668,12.123333333333335,5.382999999999999,0.56,0.86,0.9,0.31,7.36066666666667,0.25,7.11066666666667,5.0459999999999985,3.808666666666667,1.8786666666666672,2.2536666666666645,1717
1718,8.554666666666668,2.742666666666667,2.570666666666666,2.871333333333333,16.739333333333335,8.184666666666665,5.441999999999998,0.94,0.54,0.63,0.8,7.1163333333333325,0.23066666666666677,6.8856666666666655,4.514333333333332,3.978666666666666,2.2793333333333328,1.3069999999999995,1718
1719,2.369,5.945666666666667,1.412333333333333,3.6733333333333342,13.400333333333334,11.031333333333334,5.0856666666666674,0.46,0.79,0.44,0.84,7.599,0.25466666666666665,7.344333333333333,5.6416666666666675,4.596333333333334,3.1846666666666645,1.604000000000001,1719
1720,2.061666666666667,6.793000000000001,4.501333333333333,1.532,14.888000000000002,12.826333333333334,6.033333333333333,0.44,0.86,0.87,0.57,7.492333333333334,0.25,7.242333333333334,5.287333333333333,3.914333333333333,1.722666666666667,1.6226666666666665,1720
1721,1.6036666666666668,8.931666666666667,1.2663333333333333,0.004666666666666667,11.806333333333335,10.202666666666667,1.271,0.39,0.96,0.32,0.34,7.618,0.2699999999999999,7.348000000000001,5.8883333333333345,4.925333333333336,4.856333333333334,4.763333333333333,1721
1722,2.906333333333334,5.914999999999998,3.5799999999999996,2.425666666666667,14.826999999999998,11.920666666666664,6.0056666666666665,0.55,0.78,0.78,0.74,7.499333333333333,0.25,7.249333333333333,5.2973333333333334,4.107333333333331,2.031999999999999,1.4253333333333318,1722
1723,2.9313333333333333,1.9736666666666667,3.125333333333333,0.9963333333333335,9.026666666666667,6.095333333333333,4.121666666666666,0.5,0.42,0.58,0.4,7.594666666666665,0.28,7.314666666666665,6.190333333333334,5.831,4.709333333333335,4.643666666666668,1723
1724,2.5046666666666666,1.1886666666666668,4.739999999999999,0.0,8.433333333333334,5.9286666666666665,4.739999999999999,0.46,0.35,0.71,0.32,7.596000000000001,0.28,7.316000000000001,6.259666666666667,5.921000000000001,4.389333333333333,4.606,1724
1725,7.9783333333333335,1.7646666666666668,3.8173333333333326,2.6303333333333336,16.190666666666665,8.212333333333333,6.447666666666667,0.88,0.46,0.82,0.81,7.215,0.23966666666666672,6.975333333333333,4.720666666666669,4.182333333333332,1.7689999999999992,1.0586666666666673,1725
1726,5.307666666666668,7.411,3.027,0.9496666666666668,16.695333333333334,11.387666666666666,3.976666666666667,0.72,0.96,0.67,0.44,7.1,0.23066666666666677,6.869333333333333,4.543333333333332,3.4330000000000003,2.4240000000000013,2.3593333333333333,1726
1727,1.4436666666666667,7.957666666666666,1.6496666666666668,3.6006666666666662,14.651666666666667,13.207999999999998,5.250333333333333,0.38,0.95,0.51,0.92,7.564666666666666,0.25,7.314666666666666,5.407,3.932666666666667,2.4583333333333357,0.948999999999999,1727
1728,3.5773333333333333,7.461666666666667,5.097333333333333,0.001,16.137333333333334,12.56,5.098333333333334,0.61,0.91,0.87,0.38,7.245333333333333,0.23166666666666677,7.0136666666666665,4.813999999999998,3.4809999999999994,1.7859999999999987,2.021666666666668,1728
1729,3.9783333333333335,4.069333333333334,5.348000000000001,0.6233333333333332,14.019000000000002,10.040666666666668,5.971333333333334,0.62,0.62,0.85,0.39,7.599,0.25,7.349,5.5329999999999995,4.676000000000002,2.373666666666665,2.7006666666666677,1729
1730,3.983666666666666,2.963666666666667,5.396666666666666,1.4646666666666666,13.808666666666664,9.825,6.861333333333333,0.61,0.53,0.94,0.57,7.598333333333333,0.251,7.347333333333332,5.569666666666668,4.746333333333334,1.8776666666666673,1.934333333333333,1730
1731,1.1386666666666667,0.8733333333333333,2.9769999999999994,3.457666666666667,8.446666666666665,7.308,6.434666666666667,0.34,0.32,0.61,0.78,7.589666666666667,0.28,7.309666666666667,6.262666666666667,5.762666666666668,3.4599999999999986,2.1389999999999993,1731
1732,3.0249999999999995,6.317666666666667,3.4420000000000006,2.4539999999999997,15.238666666666667,12.213666666666668,5.896000000000001,0.56,0.84,0.78,0.74,7.413666666666666,0.25,7.163666666666666,5.139666666666665,3.8826666666666676,1.8786666666666672,1.2256666666666671,1732
1733,3.0653333333333332,7.405666666666667,1.2896666666666667,3.125666666666667,14.886333333333335,11.821000000000002,4.415333333333334,0.56,0.89,0.43,0.78,7.482000000000001,0.25,7.232000000000001,5.2653333333333325,4.072999999999999,2.9846666666666657,1.7876666666666674,1733
1734,5.917333333333333,6.208666666666667,3.6533333333333347,2.151666666666667,17.931,12.01366666666667,5.8050000000000015,0.81,0.89,0.96,0.91,6.883666666666665,0.22900000000000006,6.654666666666665,4.0843333333333325,2.895333333333333,0.9146666666666645,0.4356666666666662,1734
1735,6.449000000000001,5.767333333333334,2.619666666666667,0.5723333333333334,15.408333333333335,8.959333333333333,3.192,0.77,0.76,0.57,0.35,7.414333333333332,0.24933333333333335,7.164999999999998,5.0906666666666665,4.398,3.706666666666665,3.727,1735
1736,7.401,3.8169999999999997,4.232333333333334,1.9406666666666672,17.391000000000002,9.99,6.173000000000001,0.87,0.65,1.0,0.75,6.979333333333335,0.23033333333333345,6.749000000000001,4.275,3.4650000000000007,1.1886666666666654,0.8860000000000028,1736
1737,7.312333333333334,1.1480000000000001,2.498666666666667,1.6396666666666666,12.598666666666668,5.286333333333333,4.138333333333334,0.79,0.35,0.54,0.48,7.614666666666667,0.2699999999999999,7.344666666666668,5.719666666666666,5.4940000000000015,4.408333333333331,4.0676666666666685,1737
1738,5.122,7.396333333333334,2.268,1.8296666666666668,16.616000000000003,11.494,4.097666666666667,0.71,0.96,0.62,0.62,7.112,0.23066666666666677,6.881333333333333,4.568333333333334,3.4429999999999983,2.4336666666666664,1.9759999999999986,1738
1739,5.507000000000002,5.0216666666666665,0.8170000000000001,4.056333333333333,15.402000000000003,9.895,4.873333333333333,0.74,0.71,0.36,0.98,7.414333333333332,0.24799999999999997,7.1663333333333314,5.101333333333331,4.276333333333333,2.9846666666666666,1.083666666666665,1739
1740,2.433333333333333,1.3453333333333335,5.457666666666666,1.4936666666666663,10.729999999999999,8.296666666666667,6.9513333333333325,0.46,0.37,0.87,0.51,7.604,0.27366666666666667,7.330333333333334,6.011666666666667,5.4026666666666685,2.4576666666666664,2.5199999999999996,1740
1741,8.728333333333333,4.220666666666666,1.6483333333333332,1.6573333333333329,16.254666666666665,7.526333333333333,3.3056666666666663,0.98,0.68,0.46,0.52,7.209999999999999,0.23433333333333337,6.975666666666665,4.689666666666668,4.225999999999999,3.532,3.1129999999999973,1741
1742,1.312666666666667,3.5799999999999996,2.3659999999999997,3.930333333333334,11.189,9.876333333333333,6.296333333333333,0.36,0.57,0.6,0.9,7.614999999999999,0.2699999999999999,7.345,5.974666666666668,5.126666666666664,2.966333333333333,1.2460000000000004,1742
1743,2.9669999999999996,4.770333333333332,0.8156666666666667,4.106,12.658999999999999,9.692,4.921666666666667,0.54,0.69,0.35,0.84,7.558333333333334,0.2699999999999999,7.288333333333334,5.702666666666666,4.888,3.5600000000000014,1.6049999999999995,1743
1744,1.089,5.54466666666667,2.9313333333333333,3.3269999999999995,12.892000000000003,11.803000000000003,6.258333333333333,0.34,0.77,0.69,0.85,7.548000000000001,0.2696666666666666,7.278333333333334,5.661999999999999,4.484666666666669,2.3283333333333323,1.086333333333335,1744
1745,1.0746666666666669,6.800666666666666,4.129666666666667,1.9979999999999998,14.003,12.928333333333333,6.127666666666666,0.37,0.85,0.83,0.64,7.532666666666667,0.25,7.282666666666667,5.480333333333332,4.079333333333336,1.8793333333333333,1.5396666666666654,1745
1746,0.9233333333333333,5.298666666666667,3.4476666666666675,0.0,9.669666666666668,8.746333333333334,3.4476666666666675,0.32,0.68,0.57,0.34,7.601333333333332,0.28,7.321333333333332,6.139666666666665,5.4330000000000025,4.617666666666665,4.655999999999997,1746
1747,8.611333333333334,3.4053333333333335,2.3510000000000004,2.0446666666666666,16.412333333333336,7.801,4.395666666666667,0.96,0.59,0.6,0.62,7.1803333333333335,0.23233333333333342,6.948,4.631000000000001,4.145666666666665,2.9690000000000025,2.4236666666666675,1747
1748,1.086,7.807666666666666,1.881,3.609333333333333,14.384,13.297999999999998,5.490333333333333,0.34,0.91,0.55,0.96,7.584333333333334,0.25,7.334333333333334,5.478999999999998,3.995666666666665,2.3846666666666683,0.8873333333333351,1748
1749,8.633333333333333,0.8846666666666666,3.0069999999999992,3.390333333333333,15.915333333333331,7.281999999999998,6.397333333333332,0.91,0.33,0.72,0.91,7.281,0.23600000000000007,7.045,4.827000000000001,4.4143333333333326,2.1069999999999975,0.8333333333333348,1749
1750,1.9446666666666668,1.06,3.743,3.6476666666666673,10.395333333333335,8.450666666666667,7.390666666666667,0.42,0.37,0.77,0.88,7.6190000000000015,0.279,7.340000000000002,6.068666666666664,5.436333333333333,2.411666666666666,1.036333333333335,1750
1751,5.557333333333333,3.141666666666667,4.4446666666666665,1.9893333333333332,15.133,9.575666666666667,6.433999999999999,0.74,0.59,0.85,0.63,7.433333333333333,0.25,7.183333333333333,5.168666666666663,4.399000000000001,1.9393333333333365,1.6316666666666677,1751
1752,3.596999999999999,6.341666666666667,4.2443333333333335,0.7973333333333332,14.980333333333332,11.383333333333333,5.041666666666667,0.57,0.83,0.77,0.41,7.469333333333335,0.25,7.219333333333335,5.242999999999999,4.138666666666666,2.5110000000000006,2.6213333333333324,1752
1753,3.934666666666667,4.841666666666666,1.411,4.014333333333334,14.201666666666668,10.267,5.4253333333333345,0.62,0.68,0.45,0.94,7.559000000000001,0.25,7.309000000000001,5.460333333333337,4.5663333333333345,2.9586666666666654,1.1103333333333332,1753
1754,3.7640000000000002,4.808333333333334,4.220000000000001,2.6513333333333335,15.443666666666667,11.679666666666668,6.871333333333334,0.6,0.74,0.95,0.98,7.355333333333334,0.2486666666666667,7.106666666666667,5.038666666666667,3.9153333333333316,1.1950000000000012,0.5316666666666663,1754
1755,7.622000000000001,2.2033333333333336,0.8300000000000003,4.145666666666667,14.801000000000002,7.179000000000001,4.975666666666667,0.84,0.46,0.35,0.85,7.531333333333333,0.25,7.281333333333333,5.293666666666669,4.874666666666665,3.5126666666666693,1.517999999999998,1755
1756,8.878666666666668,0.6999999999999998,4.7139999999999995,1.5183333333333333,15.810999999999998,6.932333333333333,6.232333333333333,0.95,0.31,0.85,0.54,7.319333333333333,0.24666666666666667,7.072666666666666,4.882999999999999,4.508000000000001,2.1180000000000025,2.0420000000000016,1756
1757,3.7496666666666667,5.214333333333333,1.0286666666666666,2.823,12.815666666666667,9.066,3.8516666666666666,0.57,0.72,0.37,0.66,7.610999999999999,0.2699999999999999,7.340999999999999,5.7173333333333325,4.9946666666666655,4.131000000000002,3.111666666666666,1757
1758,2.9656666666666665,3.0083333333333337,6.478333333333334,0.0,12.452333333333335,9.486666666666668,6.478333333333334,0.51,0.53,0.98,0.35,7.571,0.2699999999999999,7.301,5.746333333333334,4.9780000000000015,2.254333333333335,2.7303333333333337,1758
1759,3.506,2.5923333333333334,1.7083333333333333,0.7623333333333331,8.568999999999999,5.063,2.4706666666666663,0.57,0.47,0.42,0.4,7.591,0.28,7.311,6.235333333333334,5.961333333333334,5.511333333333331,5.395333333333335,1759
1760,7.866333333333333,2.823666666666666,5.090333333333334,0.8666666666666665,16.647,8.780666666666667,5.957,0.88,0.58,0.98,0.48,7.118666666666666,0.23066666666666677,6.887999999999999,4.546666666666666,3.9229999999999983,1.655333333333333,1.8629999999999995,1760
1761,2.084333333333333,0.6880000000000003,4.899666666666666,2.8103333333333333,10.482333333333333,8.398,7.709999999999999,0.43,0.3,0.84,0.79,7.613333333333333,0.2763333333333334,7.337,6.057999999999998,5.4303333333333335,2.0310000000000006,1.3653333333333348,1761
1762,0.7450000000000002,7.843666666666666,2.924666666666668,0.0,11.513333333333335,10.768333333333334,2.924666666666668,0.3,0.87,0.55,0.32,7.551333333333335,0.2699999999999999,7.281333333333335,5.863999999999999,4.818666666666666,4.240333333333332,4.286666666666665,1762
1763,1.558,1.2016666666666664,1.6673333333333331,4.049666666666666,8.476666666666667,6.918666666666666,5.716999999999999,0.41,0.35,0.45,0.82,7.596666666666667,0.28,7.316666666666666,6.269666666666666,5.821666666666665,4.030333333333331,2.171000000000001,1763
1764,5.749999999999999,2.7760000000000002,1.4276666666666666,3.7259999999999995,13.679666666666666,7.929666666666666,5.153666666666666,0.74,0.54,0.43,0.8,7.545333333333334,0.26599999999999996,7.279333333333334,5.51,4.9763333333333355,3.4900000000000007,1.8583333333333343,1764
1765,9.290333333333336,2.0846666666666662,0.6223333333333334,2.416333333333333,14.413666666666671,5.123333333333333,3.038666666666667,0.93,0.44,0.31,0.57,7.5470000000000015,0.25,7.2970000000000015,5.338333333333335,5.151666666666666,4.575,3.7616666666666663,1765
1766,0.9736666666666668,7.085333333333334,4.296,2.356666666666667,14.711666666666668,13.738000000000001,6.652666666666667,0.33,0.88,0.95,0.83,7.523333333333334,0.25,7.273333333333334,5.349333333333334,3.789,1.2396666666666674,0.7446666666666681,1766
1767,5.176,6.656999999999999,2.472,2.4739999999999998,16.778999999999996,11.603,4.946,0.74,0.87,0.64,0.74,7.0939999999999985,0.23066666666666674,6.8633333333333315,4.526,3.394333333333334,1.9830000000000014,1.2236666666666665,1767
1768,1.073,1.1960000000000004,0.5396666666666667,4.928,7.736666666666666,6.663666666666667,5.467666666666666,0.33,0.35,0.3,0.96,7.582666666666667,0.28,7.302666666666667,6.322666666666667,5.898999999999999,4.285666666666666,1.561333333333332,1768
1769,6.120666666666667,5.807666666666667,1.035666666666667,3.6013333333333333,16.565333333333335,10.444666666666667,4.6370000000000005,0.8,0.82,0.44,0.96,7.123000000000001,0.23133333333333345,6.8916666666666675,4.585666666666665,3.667666666666667,2.462,0.894000000000001,1769
1770,5.336666666666667,3.1823333333333337,2.915,3.0930000000000004,14.527000000000001,9.190333333333333,6.008000000000001,0.69,0.55,0.67,0.76,7.574,0.25,7.324,5.418,4.705333333333334,2.675666666666664,1.6069999999999984,1770
1771,1.540333333333333,8.325333333333333,0.7916666666666666,3.1183333333333327,13.775666666666664,12.235333333333331,3.9099999999999993,0.39,0.98,0.35,0.71,7.573666666666667,0.25366666666666665,7.32,5.552333333333333,4.258666666666668,3.4293333333333336,2.2079999999999993,1771
1772,7.761666666666668,6.983999999999999,0.647,2.759666666666667,18.152333333333335,10.390666666666666,3.406666666666667,0.91,0.94,0.36,0.79,6.823333333333335,0.22733333333333336,6.596000000000002,3.9529999999999994,3.046666666666669,2.3760000000000012,1.3573333333333317,1772
1773,3.057333333333333,2.28,0.8126666666666668,4.1946666666666665,10.344666666666665,7.287333333333333,5.007333333333333,0.51,0.45,0.34,0.83,7.608666666666666,0.27666666666666667,7.332,6.063999999999998,5.572333333333331,4.200666666666664,2.173333333333331,1773
1774,2.1003333333333334,5.359333333333333,4.401666666666666,1.9430000000000003,13.804333333333332,11.703999999999999,6.344666666666667,0.44,0.76,0.84,0.62,7.542999999999998,0.25366666666666665,7.289333333333332,5.521333333333334,4.367000000000001,1.9863333333333344,1.7003333333333321,1774
1775,7.189333333333334,1.0553333333333332,3.5253333333333337,3.2896666666666667,15.059666666666669,7.870333333333333,6.815,0.83,0.35,0.75,0.9,7.432999999999999,0.25,7.182999999999999,5.156,4.652666666666667,2.038666666666665,0.895999999999999,1775
1776,8.085,3.8083333333333327,3.843333333333333,2.281333333333333,18.018,9.932999999999998,6.124666666666666,0.98,0.69,0.94,0.89,6.859666666666668,0.22733333333333341,6.632333333333335,4.023666666666669,3.229999999999998,1.0126666666666688,0.4876666666666658,1776
1777,3.019333333333333,6.949333333333332,4.829,0.6599999999999998,15.457666666666665,12.438333333333333,5.489,0.53,0.87,0.85,0.4,7.407666666666666,0.24666666666666667,7.160999999999999,5.108999999999998,3.8103333333333333,1.8859999999999997,2.1236666666666655,1777
1778,4.1273333333333335,6.392333333333331,4.911333333333333,0.7356666666666667,16.166666666666664,12.039333333333332,5.647,0.65,0.82,0.93,0.46,7.253333333333332,0.23266666666666674,7.020666666666665,4.808,3.6039999999999996,1.569333333333332,1.7840000000000007,1778
1779,7.655333333333333,6.440666666666667,2.1700000000000004,2.585666666666666,18.851666666666667,11.196333333333333,4.7556666666666665,0.96,0.93,0.66,0.97,6.684999999999999,0.21999999999999995,6.464999999999999,3.672333333333333,2.649000000000002,1.349333333333334,0.5059999999999985,1779
1780,5.662666666666667,0.8770000000000002,1.7856666666666665,2.0906666666666665,10.416,4.753333333333333,3.876333333333333,0.69,0.32,0.44,0.52,7.607333333333333,0.2756666666666667,7.331666666666666,6.028333333333332,5.822666666666665,4.895666666666669,4.3,1780
1781,7.904000000000001,1.97,3.847666666666666,2.2453333333333334,15.967,8.062999999999999,6.093,0.87,0.48,0.8,0.7,7.240666666666665,0.24000000000000005,7.000666666666665,4.7929999999999975,4.273,2.074333333333332,1.5803333333333365,1781
1782,7.3180000000000005,7.201666666666664,0.5363333333333334,2.655666666666667,17.711666666666666,10.393666666666665,3.192,0.85,0.97,0.32,0.74,6.910999999999999,0.2293333333333334,6.681666666666665,4.146333333333332,3.231333333333333,2.6496666666666684,1.6946666666666679,1782
1783,0.8569999999999998,7.414999999999998,4.578000000000001,0.005333333333333333,12.855333333333332,11.998333333333331,4.583333333333335,0.31,0.83,0.76,0.32,7.614666666666667,0.26933333333333326,7.345333333333334,5.744333333333332,4.503333333333334,3.120666666666668,3.346000000000001,1783
1784,5.935333333333333,4.1129999999999995,3.9833333333333334,1.9183333333333334,15.95,10.014666666666667,5.901666666666667,0.78,0.65,0.82,0.66,7.2416666666666645,0.23500000000000004,7.006666666666664,4.818333333333332,3.9786666666666672,1.8936666666666673,1.5646666666666667,1784
1785,3.590333333333333,2.239,1.7379999999999998,1.6636666666666662,9.230999999999998,5.640666666666665,3.401666666666666,0.55,0.44,0.43,0.47,7.610666666666666,0.28,7.330666666666666,6.189666666666668,5.874333333333333,5.131333333333332,4.721666666666668,1785
1786,1.8246666666666664,6.102666666666667,3.7363333333333335,2.894333333333333,14.558,12.733333333333334,6.6306666666666665,0.42,0.82,0.83,0.91,7.5299999999999985,0.25,7.2799999999999985,5.3839999999999995,4.042999999999999,1.5606666666666644,0.7013333333333307,1786
1787,8.043000000000001,4.547,2.887666666666667,2.420666666666667,17.898333333333333,9.855333333333334,5.308333333333334,0.96,0.73,0.73,0.78,6.880999999999999,0.2303333333333334,6.650666666666666,4.057000000000001,3.266666666666668,1.609333333333332,0.9226666666666672,1787
1788,4.671,1.1589999999999998,6.5296666666666665,0.002,12.361666666666666,7.690666666666666,6.531666666666666,0.63,0.35,0.99,0.31,7.613666666666668,0.2699999999999999,7.343666666666668,5.788,5.276,2.448999999999998,3.0140000000000002,1788
1789,4.868666666666666,3.0736666666666665,1.022,3.444666666666667,12.408999999999999,7.540333333333333,4.466666666666667,0.67,0.56,0.37,0.74,7.611666666666666,0.2699999999999999,7.341666666666667,5.780333333333333,5.270000000000001,4.139333333333335,2.7093333333333347,1789
1790,3.561666666666666,4.970333333333333,4.161666666666667,2.2729999999999992,14.966666666666665,11.405,6.434666666666667,0.57,0.74,0.85,0.73,7.460333333333335,0.25,7.210333333333335,5.228999999999999,4.147666666666664,1.7143333333333324,1.2540000000000031,1790
1791,7.765666666666666,4.516,1.7246666666666668,1.7106666666666663,15.717,7.951333333333333,3.4353333333333333,0.86,0.66,0.47,0.51,7.322333333333333,0.24733333333333332,7.074999999999999,4.916,4.382999999999999,3.651666666666665,3.225333333333334,1791
1792,3.1186666666666674,5.182999999999999,4.867666666666666,0.8963333333333331,14.065666666666663,10.946999999999997,5.7639999999999985,0.53,0.74,0.84,0.43,7.585000000000003,0.25,7.335000000000003,5.514,4.498666666666665,2.3886666666666674,2.5593333333333357,1792
1793,8.926333333333332,2.862333333333334,2.8416666666666663,1.0486666666666666,15.678999999999998,6.752666666666667,3.890333333333333,0.94,0.53,0.6,0.43,7.315,0.24800000000000003,7.067,4.895666666666667,4.537000000000002,3.534333333333334,3.420666666666667,1793
1794,5.391666666666666,0.7723333333333334,5.618,0.7236666666666667,12.505666666666666,7.114,6.341666666666667,0.68,0.31,0.86,0.39,7.609333333333333,0.2699999999999999,7.339333333333333,5.754666666666664,5.314000000000002,2.7319999999999998,3.066666666666668,1794
1795,5.749333333333334,6.733333333333333,2.284333333333333,2.2356666666666665,17.002666666666666,11.253333333333334,4.52,0.79,0.89,0.61,0.71,7.042,0.23033333333333345,6.8116666666666665,4.42,3.3553333333333337,2.145666666666669,1.4923333333333355,1795
1796,6.589666666666667,4.492333333333334,2.15,0.0003333333333333333,13.232333333333335,6.642666666666667,2.150333333333333,0.78,0.63,0.45,0.3,7.603999999999999,0.2649999999999999,7.3389999999999995,5.634000000000002,5.236333333333334,4.880666666666666,4.9013333333333335,1796
1797,1.656,6.599333333333334,5.117000000000001,0.0,13.372333333333335,11.716333333333335,5.117000000000001,0.4,0.83,0.82,0.35,7.5953333333333335,0.26266666666666666,7.332666666666666,5.6353333333333335,4.462666666666667,2.7196666666666687,3.038,1797
1798,3.0140000000000002,1.7489999999999999,3.094666666666667,3.5490000000000004,11.406666666666666,8.392666666666667,6.643666666666667,0.54,0.41,0.65,0.84,7.6226666666666665,0.2699999999999999,7.352666666666667,5.94366666666667,5.322666666666668,2.885333333333336,1.5120000000000013,1798
1799,5.636666666666666,5.5120000000000005,5.386666666666667,0.0,16.535333333333334,10.898666666666667,5.386666666666667,0.77,0.81,0.98,0.33,7.137333333333333,0.23033333333333345,6.907,4.616999999999998,3.6189999999999976,1.6750000000000016,2.0316666666666645,1799
1800,3.9516666666666667,7.146333333333333,1.9243333333333335,3.131333333333332,16.153666666666666,12.201999999999998,5.055666666666665,0.61,0.9,0.57,0.87,7.2330000000000005,0.2320000000000001,7.001,4.795999999999999,3.5456666666666656,2.1323333333333356,0.9543333333333335,1800
1801,6.833,1.0583333333333333,1.94,3.5676666666666663,13.399,6.565999999999999,5.507666666666666,0.8,0.34,0.5,0.76,7.605666666666665,0.261,7.344666666666665,5.604,5.244000000000001,3.555666666666667,2.0890000000000013,1801
1802,0.7736666666666668,2.7196666666666665,1.4346666666666663,4.513333333333334,9.441333333333333,8.667666666666666,5.948,0.3,0.52,0.43,0.97,7.612333333333334,0.28,7.332333333333334,6.169999999999998,5.502999999999999,3.6019999999999985,1.3320000000000007,1802
1803,1.7390000000000003,1.754333333333333,3.3393333333333337,3.7969999999999997,10.629666666666665,8.890666666666666,7.136333333333333,0.43,0.41,0.72,0.95,7.577,0.277,7.3,6.0000000000000036,5.311666666666669,2.5176666666666665,0.9689999999999994,1803
1804,3.8950000000000005,3.729333333333334,4.450333333333333,2.732333333333334,14.807000000000002,10.911999999999999,7.182666666666667,0.62,0.64,0.92,0.88,7.489333333333334,0.25,7.239333333333334,5.290333333333333,4.294333333333334,1.3360000000000003,0.6386666666666665,1804
1805,7.5486666666666675,6.759,2.811333333333333,1.2796666666666665,18.398666666666667,10.850000000000001,4.090999999999999,0.9,0.95,0.69,0.53,6.791666666666666,0.2223333333333333,6.569333333333333,3.868,2.8903333333333316,1.8400000000000003,1.6373333333333346,1805
1806,2.574,8.773,0.6473333333333333,0.9163333333333333,12.910666666666668,10.336666666666668,1.5636666666666668,0.48,0.96,0.31,0.39,7.617333333333334,0.26933333333333326,7.348000000000001,5.7239999999999975,4.745333333333333,4.636333333333335,4.447333333333334,1806
1807,8.035666666666666,1.2333333333333334,4.603666666666666,1.622666666666667,15.495333333333331,7.459666666666667,6.226333333333333,0.87,0.37,0.84,0.58,7.348666666666668,0.24900000000000003,7.099666666666669,4.982666666666668,4.54,2.1876666666666673,2.065666666666666,1807
1808,1.1806666666666668,8.845666666666666,1.0230000000000001,0.8026666666666665,11.852,10.671333333333333,1.8256666666666668,0.35,0.96,0.36,0.38,7.6096666666666675,0.2699999999999999,7.339666666666668,5.876666666666667,4.834333333333334,4.648999999999998,4.504333333333333,1808
1809,0.8863333333333332,7.030666666666666,3.4326666666666665,2.3313333333333333,13.681,12.794666666666666,5.763999999999999,0.32,0.83,0.75,0.7,7.539999999999998,0.25,7.289999999999998,5.539666666666665,4.161666666666665,2.2666666666666697,1.6786666666666665,1809
1810,5.934333333333333,1.9529999999999998,1.4873333333333334,1.9893333333333332,11.363999999999999,5.429666666666666,3.4766666666666666,0.74,0.42,0.41,0.51,7.626,0.2699999999999999,7.356000000000001,5.928000000000002,5.660999999999999,4.893666666666668,4.336333333333331,1810
1811,7.8950000000000005,5.718,1.945,2.823333333333333,18.381333333333334,10.486333333333333,4.768333333333333,0.98,0.85,0.63,0.91,6.795666666666667,0.22166666666666668,6.574000000000001,3.877999999999999,2.9763333333333333,1.6703333333333346,0.6703333333333354,1811
1812,4.675,4.785333333333333,3.216666666666667,2.8089999999999997,15.485999999999999,10.810999999999998,6.025666666666666,0.65,0.7,0.75,0.78,7.385333333333333,0.24666666666666667,7.138666666666666,5.068333333333334,4.090999999999999,2.037333333333332,1.1770000000000014,1812
1813,1.6783333333333332,5.402333333333333,1.1649999999999998,0.0016666666666666668,8.247333333333332,6.569,1.1666666666666665,0.39,0.67,0.31,0.32,7.5840000000000005,0.28,7.304,6.261000000000001,5.8199999999999985,5.732999999999999,5.659999999999999,1813
1814,1.4186666666666663,0.8393333333333337,4.899666666666667,2.3896666666666664,9.547333333333333,8.128666666666668,7.289333333333333,0.37,0.32,0.84,0.68,7.537999999999999,0.28,7.257999999999999,6.092999999999999,5.507333333333332,2.428,2.003,1814
1815,3.783666666666666,4.715,2.69,0.0,11.188666666666665,7.404999999999999,2.69,0.6,0.67,0.49,0.33,7.560000000000001,0.27299999999999996,7.287000000000002,5.896333333333334,5.384666666666666,4.864333333333331,4.864,1815
1816,0.9373333333333336,3.2439999999999998,5.297333333333335,1.8146666666666667,11.293333333333337,10.356000000000002,7.112000000000002,0.32,0.55,0.9,0.62,7.552333333333335,0.27033333333333326,7.282000000000002,5.889000000000001,4.984666666666669,1.9600000000000017,1.8683333333333323,1816
1817,1.1156666666666666,7.648,3.699333333333333,2.5313333333333334,14.994333333333334,13.878666666666668,6.230666666666666,0.38,0.98,0.82,0.85,7.438666666666666,0.25,7.188666666666666,5.2159999999999975,3.6203333333333316,1.4026666666666667,0.7366666666666637,1817
1818,7.877333333333331,7.082333333333336,1.4149999999999998,1.4849999999999999,17.859666666666666,9.982333333333335,2.8999999999999995,0.91,0.89,0.46,0.52,6.888333333333331,0.22900000000000006,6.659333333333331,4.073666666666666,3.239,2.710333333333334,2.3413333333333366,1818
1819,5.843666666666667,2.997666666666667,4.0136666666666665,1.456666666666667,14.311666666666667,8.468,5.4703333333333335,0.72,0.53,0.75,0.49,7.588333333333335,0.25,7.338333333333335,5.462,4.8533333333333335,3.015333333333332,2.881,1819
1820,2.873666666666667,1.6613333333333336,2.1916666666666673,4.150000000000001,10.876666666666669,8.003000000000002,6.341666666666669,0.5,0.4,0.55,0.91,7.609,0.27033333333333326,7.338666666666667,5.994333333333335,5.423666666666666,3.2379999999999995,1.3173333333333357,1820
1821,8.452333333333334,4.3886666666666665,3.033000000000001,1.0670000000000002,16.941000000000003,8.488666666666667,4.100000000000001,0.97,0.71,0.68,0.45,7.044666666666665,0.2300000000000001,6.814666666666665,4.405333333333333,3.815333333333335,2.7073333333333336,2.6046666666666685,1821
1822,4.382333333333333,4.922666666666666,2.785333333333333,3.2073333333333336,15.297666666666668,10.915333333333333,5.992666666666667,0.63,0.74,0.69,0.87,7.417999999999998,0.24933333333333335,7.168666666666665,5.133666666666667,4.137333333333332,2.1366666666666645,0.9863333333333326,1822
1823,7.397333333333332,1.3030000000000002,5.115666666666667,1.6896666666666667,15.505666666666666,8.108333333333334,6.8053333333333335,0.84,0.38,0.93,0.59,7.381666666666665,0.24933333333333335,7.132333333333332,5.022666666666669,4.49,1.6979999999999986,1.620000000000001,1823
1824,8.868,1.2120000000000002,2.5566666666666666,3.208666666666667,15.845333333333333,6.977333333333334,5.765333333333333,1.0,0.37,0.61,0.82,7.296333333333333,0.2426666666666667,7.0536666666666665,4.849333333333334,4.474666666666669,2.5896666666666657,1.4083333333333332,1824
1825,7.752999999999999,0.8723333333333335,4.270333333333334,0.002333333333333333,12.898,5.145000000000001,4.272666666666668,0.81,0.32,0.68,0.33,7.603333333333333,0.2686666666666666,7.334666666666666,5.666999999999999,5.446666666666667,4.176999999999999,4.334333333333334,1825
1826,5.912333333333334,1.4160000000000001,5.209666666666665,0.6703333333333334,13.208333333333334,7.295999999999999,5.879999999999999,0.72,0.41,0.83,0.41,7.575333333333333,0.2593333333333333,7.316,5.617333333333333,5.164666666666667,2.9150000000000014,3.1919999999999984,1826
1827,7.412,3.379666666666667,2.8936666666666673,2.9543333333333335,16.63966666666667,9.227666666666668,5.848000000000001,0.86,0.63,0.7,0.87,7.083333333333334,0.23033333333333345,6.853000000000001,4.517666666666667,3.825000000000002,1.8776666666666686,0.8723333333333345,1827
1828,7.229,1.353,1.3783333333333336,3.1579999999999995,13.118333333333334,5.889333333333333,4.536333333333333,0.79,0.37,0.41,0.67,7.604333333333333,0.2646666666666666,7.339666666666666,5.635666666666668,5.350000000000001,4.163666666666664,2.9426666666666663,1828
1829,8.111666666666666,5.0403333333333356,1.3743333333333334,3.1913333333333345,17.717666666666666,9.606000000000003,4.565666666666668,0.97,0.79,0.51,0.89,6.895,0.23066666666666674,6.6643333333333326,4.110666666666666,3.349333333333334,2.167666666666667,0.9096666666666664,1829
1830,1.7706666666666664,1.8366666666666664,3.9663333333333335,1.9483333333333337,9.522,7.751333333333333,5.914666666666667,0.4,0.41,0.72,0.54,7.6126666666666685,0.28,7.332666666666668,6.163666666666665,5.620666666666667,3.525666666666667,3.188666666666666,1830
1831,8.948666666666668,1.6386666666666665,3.3669999999999995,1.5049999999999997,15.459333333333332,6.510666666666666,4.871999999999999,0.97,0.43,0.66,0.5,7.321,0.25,7.071,4.944666666666666,4.6193333333333335,3.1276666666666673,2.9070000000000014,1831
1832,6.909999999999999,0.797666666666667,3.887333333333333,2.6223333333333323,14.21733333333333,7.307333333333332,6.509666666666665,0.78,0.32,0.77,0.72,7.567999999999999,0.25,7.317999999999999,5.440666666666667,4.997666666666664,2.5450000000000026,1.8570000000000002,1832
1833,5.7013333333333325,4.234666666666667,4.073666666666666,1.0340000000000003,15.043666666666667,9.342333333333334,5.107666666666667,0.72,0.67,0.75,0.44,7.4336666666666655,0.25,7.1836666666666655,5.176333333333333,4.435333333333334,2.770666666666667,2.787666666666665,1833
1834,1.0346666666666668,5.599666666666667,3.3256666666666654,0.7693333333333336,10.729333333333333,9.694666666666667,4.094999999999999,0.33,0.74,0.62,0.38,7.621,0.276,7.345000000000001,6.029666666666664,5.194333333333335,4.080333333333331,4.110000000000001,1834
1835,4.126,7.691666666666665,0.526,3.510333333333334,15.853999999999997,11.727999999999998,4.036333333333334,0.65,0.97,0.32,0.86,7.2559999999999985,0.2443333333333334,7.011666666666665,4.862666666666668,3.684333333333332,2.7903333333333338,1.277333333333333,1835
1836,4.760000000000001,1.6053333333333335,2.0326666666666666,3.390999999999999,11.788999999999998,7.028999999999999,5.423666666666666,0.66,0.39,0.53,0.72,7.619000000000001,0.2699999999999999,7.349000000000001,5.873333333333334,5.435666666666668,3.783333333333331,2.4443333333333337,1836
1837,8.292,3.9189999999999996,4.232,0.0,16.442999999999998,8.151,4.232,0.9,0.66,0.76,0.31,7.1370000000000005,0.23300000000000007,6.904000000000001,4.591666666666667,4.047999999999998,2.7949999999999995,3.0043333333333333,1837
1838,1.0513333333333335,2.2606666666666664,3.983666666666667,2.770333333333333,10.066,9.014666666666667,6.754,0.33,0.45,0.75,0.72,7.6179999999999986,0.2796666666666667,7.338333333333332,6.1133333333333315,5.404000000000002,2.7923333333333336,2.0359999999999996,1838
1839,1.467666666666667,2.795666666666666,0.5556666666666668,4.077999999999999,8.896999999999998,7.429333333333332,4.633666666666667,0.4,0.52,0.3,0.8,7.601666666666665,0.28,7.3216666666666645,6.214333333333332,5.712999999999999,4.502666666666665,2.5633333333333326,1839
1840,3.1473333333333335,4.032333333333333,4.605333333333333,1.9380000000000002,13.723,10.575666666666667,6.543333333333333,0.56,0.65,0.85,0.61,7.542666666666666,0.25999999999999995,7.282666666666667,5.525666666666666,4.580666666666666,2.046999999999999,1.7846666666666664,1840
1841,3.1569999999999996,5.929999999999999,1.2993333333333337,3.3503333333333325,13.736666666666665,10.579666666666665,4.649666666666667,0.54,0.79,0.42,0.78,7.549333333333335,0.25666666666666665,7.292666666666668,5.533000000000001,4.559666666666665,3.3633333333333333,2.0063333333333313,1841
1842,1.647,2.2643333333333335,1.5039999999999998,4.295333333333333,9.710666666666665,8.063666666666666,5.799333333333332,0.39,0.45,0.47,0.88,7.601000000000001,0.28,7.321000000000001,6.131999999999998,5.548333333333334,3.7010000000000023,1.6270000000000007,1842
1843,6.744,6.499333333333335,3.6790000000000007,1.6329999999999998,18.555333333333337,11.811333333333335,5.312,0.86,0.95,0.98,0.72,6.750666666666666,0.22199999999999995,6.528666666666666,3.809333333333332,2.6666666666666687,0.9303333333333343,0.6739999999999995,1843
1844,3.2580000000000005,7.344666666666667,4.492666666666667,1.2433333333333327,16.33866666666667,13.080666666666666,5.735999999999999,0.56,0.98,0.97,0.54,7.224666666666667,0.23100000000000012,6.993666666666667,4.759333333333334,3.3406666666666665,1.3249999999999966,1.3383333333333347,1844
1845,8.076666666666664,7.234333333333334,0.6083333333333332,1.9953333333333332,17.914666666666665,9.838000000000001,2.6036666666666664,1.0,0.98,0.33,0.62,6.886666666666668,0.22599999999999998,6.660666666666668,4.062666666666669,3.2453333333333347,2.843666666666665,2.238,1845
1846,6.627999999999999,2.5349999999999997,4.280666666666667,1.505333333333333,14.948999999999998,8.321,5.786,0.77,0.49,0.79,0.51,7.508,0.25,7.258,5.266666666666667,4.698,2.642333333333335,2.5340000000000016,1846
1847,2.568333333333333,2.1786666666666665,2.7996666666666665,2.533,10.079666666666666,7.511333333333333,5.332666666666666,0.47,0.44,0.58,0.63,7.6226666666666665,0.2796666666666667,7.343,6.094999999999999,5.593666666666668,3.9283333333333323,3.1859999999999995,1847
1848,9.249666666666666,3.3313333333333333,1.1966666666666665,0.9193333333333331,14.697,5.447333333333333,2.1159999999999997,0.99,0.59,0.38,0.39,7.495666666666668,0.25,7.245666666666668,5.245666666666667,5.018333333333334,4.692666666666666,4.518333333333334,1848
1849,5.568333333333336,3.427333333333334,5.122666666666666,1.2339999999999998,15.352333333333336,9.783999999999999,6.356666666666666,0.72,0.62,0.92,0.54,7.349000000000002,0.25,7.099000000000002,5.032666666666666,4.239333333333333,1.7379999999999987,1.8350000000000009,1849
1850,7.080333333333335,1.133,4.536333333333333,2.7706666666666666,15.520333333333335,8.44,7.307,0.83,0.36,1.0,0.91,7.331000000000001,0.24866666666666667,7.0823333333333345,4.975333333333333,4.393333333333333,1.3403333333333336,0.6479999999999997,1850
1851,8.225666666666665,5.752666666666667,2.167666666666667,1.4756666666666667,17.621666666666663,9.396,3.6433333333333335,0.99,0.83,0.57,0.52,6.942666666666668,0.23100000000000012,6.711666666666668,4.177666666666667,3.447333333333334,2.608333333333332,2.288999999999999,1851
1852,1.592,0.8809999999999997,4.350666666666667,1.806666666666667,8.630333333333335,7.038333333333334,6.157333333333334,0.38,0.32,0.75,0.55,7.603999999999999,0.28,7.323999999999999,6.254333333333334,5.799999999999999,3.514000000000001,3.287666666666666,1852
1853,6.328666666666668,4.698333333333333,3.0176666666666665,1.7329999999999999,15.777666666666669,9.449,4.750666666666667,0.8,0.72,0.65,0.58,7.267999999999999,0.24800000000000005,7.019999999999999,4.867,4.120999999999999,2.7433333333333354,2.3903333333333356,1853
1854,7.988333333333334,6.352,0.669,3.1076666666666664,18.117,10.128666666666668,3.7766666666666664,0.93,0.88,0.35,0.85,6.822666666666667,0.22666666666666668,6.596,3.966,3.1166666666666667,2.309666666666667,1.0776666666666683,1854
1855,8.209666666666667,1.6669999999999996,1.7153333333333336,3.934,15.526,7.316333333333334,5.649333333333334,0.85,0.41,0.52,0.93,7.389333333333332,0.243,7.146333333333332,5.027333333333333,4.6000000000000005,2.8563333333333336,1.0906666666666665,1855
1856,1.135,2.0506666666666664,1.391333333333333,4.576333333333334,9.153333333333332,8.018333333333334,5.967666666666667,0.34,0.46,0.42,0.99,7.612666666666667,0.28,7.332666666666666,6.203,5.627333333333333,3.709000000000002,1.3499999999999979,1856
1857,7.621666666666667,6.374333333333334,3.7736666666666667,1.2089999999999999,18.97866666666667,11.357000000000001,4.982666666666667,0.99,0.98,0.95,0.6,6.662333333333333,0.22033333333333333,6.441999999999999,3.6220000000000026,2.56,0.9813333333333341,0.8903333333333316,1857
1858,3.1213333333333324,1.1436666666666666,5.343666666666667,2.3093333333333335,11.917999999999997,8.796666666666667,7.6530000000000005,0.52,0.35,0.99,0.71,7.625,0.2699999999999999,7.355,5.878333333333333,5.212666666666667,1.8116666666666674,1.5073333333333352,1858
1859,4.323666666666667,5.755333333333334,3.9753333333333334,2.398000000000001,16.452333333333335,12.12866666666667,6.373333333333335,0.67,0.83,0.92,0.92,7.146333333333334,0.23033333333333345,6.916,4.641333333333333,3.4273333333333316,1.064333333333332,0.4946666666666655,1859
1860,4.631,2.7853333333333326,5.9896666666666665,0.006666666666666667,13.412666666666665,8.781666666666665,5.996333333333333,0.63,0.51,0.84,0.34,7.608666666666666,0.25399999999999995,7.354666666666667,5.627333333333334,4.9676666666666645,2.6056666666666666,2.9980000000000007,1860
1861,4.758333333333334,8.441333333333334,0.89,0.7720000000000002,14.86166666666667,10.103333333333335,1.6620000000000004,0.68,0.99,0.35,0.41,7.493333333333335,0.25,7.243333333333335,5.276000000000001,4.3483333333333345,4.199,4.055333333333332,1861
1862,2.5323333333333333,8.086333333333334,0.6619999999999998,3.569666666666666,14.850333333333333,12.318,4.231666666666666,0.48,0.95,0.34,0.84,7.506333333333333,0.25,7.256333333333333,5.311666666666667,4.022333333333334,3.0489999999999977,1.5206666666666626,1862
1863,4.923666666666667,2.693333333333334,2.3783333333333343,3.5313333333333334,13.526666666666667,8.603000000000002,5.909666666666668,0.68,0.5,0.6,0.8,7.602999999999999,0.252,7.350999999999999,5.5969999999999995,4.967333333333329,3.0209999999999986,1.6006666666666653,1863
1864,2.0260000000000002,2.7156666666666665,5.266666666666667,2.0893333333333333,12.097666666666665,10.071666666666665,7.356,0.43,0.51,0.93,0.65,7.621,0.2699999999999999,7.351000000000001,5.846666666666668,4.986666666666665,1.7959999999999985,1.5666666666666655,1864
1865,7.276333333333335,6.997,3.3423333333333334,0.0,17.61566666666667,10.339333333333332,3.3423333333333334,0.87,0.91,0.65,0.36,6.925333333333331,0.2300000000000001,6.6953333333333305,4.1739999999999995,3.2693333333333334,2.4936666666666687,2.5446666666666657,1865
1866,1.9470000000000003,4.332,5.438333333333333,0.9069999999999999,12.624333333333333,10.677333333333333,6.345333333333333,0.42,0.63,0.88,0.46,7.616,0.2696666666666666,7.346333333333333,5.780666666666667,4.810333333333333,2.2749999999999977,2.533666666666668,1866
1867,1.125,4.618666666666667,2.0690000000000004,3.0533333333333337,10.866,9.741,5.122333333333334,0.34,0.67,0.51,0.71,7.621666666666668,0.2703333333333333,7.351333333333335,6.013999999999998,5.191,3.7023333333333324,2.5813333333333337,1867
1868,1.0673333333333335,3.675,1.956,2.8649999999999993,9.563333333333333,8.495999999999999,4.821,0.33,0.57,0.48,0.63,7.616333333333333,0.28,7.336333333333333,6.163999999999998,5.507333333333333,4.181333333333335,3.1796666666666646,1868
1869,1.5899999999999999,7.564666666666667,4.592666666666667,1.4689999999999996,15.216333333333333,13.626333333333333,6.0616666666666665,0.43,0.94,0.96,0.59,7.402333333333332,0.25,7.152333333333332,5.145333333333332,3.5886666666666693,1.3699999999999983,1.3043333333333322,1869
1870,0.8196666666666664,6.051333333333334,6.012666666666666,0.0,12.883666666666667,12.064,6.012666666666666,0.31,0.77,0.89,0.32,7.611666666666667,0.2699999999999999,7.341666666666668,5.726333333333333,4.495333333333333,2.1259999999999986,2.575999999999998,1870
1871,2.568666666666666,5.676666666666666,4.29,2.393,14.928333333333331,12.359666666666666,6.683,0.52,0.77,0.86,0.81,7.464666666666667,0.25,7.214666666666667,5.248999999999999,3.983666666666666,1.410333333333333,0.8906666666666654,1871
1872,2.747333333333333,1.8943333333333332,5.15,1.5646666666666667,11.356333333333335,8.609,6.714666666666667,0.51,0.42,0.82,0.52,7.622000000000001,0.2699999999999999,7.352000000000001,5.946333333333337,5.300000000000002,2.553666666666666,2.5416666666666647,1872
1873,4.279333333333333,4.792,1.369666666666667,4.0103333333333335,14.451333333333332,10.172,5.380000000000001,0.64,0.71,0.44,0.97,7.533666666666667,0.25,7.283666666666667,5.385666666666666,4.503666666666664,2.9266666666666663,1.0736666666666697,1873
1874,1.6753333333333333,1.1503333333333332,3.1046666666666662,3.9703333333333335,9.900666666666666,8.225333333333332,7.074999999999999,0.39,0.35,0.68,0.92,7.613666666666668,0.28,7.333666666666668,6.121666666666666,5.521000000000001,2.7760000000000025,1.0740000000000034,1874
1875,8.704,0.9919999999999999,3.255666666666667,3.188666666666667,16.140333333333334,7.436333333333334,6.444333333333335,0.97,0.36,0.76,0.89,7.205333333333332,0.23466666666666675,6.9706666666666655,4.70766666666667,4.276,1.912999999999999,0.7880000000000011,1875
1876,8.643333333333334,2.0546666666666664,3.227333333333334,2.402,16.327333333333335,7.684,5.629333333333334,0.94,0.49,0.7,0.68,7.163666666666667,0.23066666666666677,6.933,4.638999999999999,4.171333333333334,2.3106666666666666,1.663666666666666,1876
1877,4.838333333333334,7.623333333333333,1.5573333333333332,2.307,16.325999999999997,11.487666666666668,3.864333333333333,0.68,0.98,0.48,0.64,7.160666666666667,0.23100000000000012,6.929666666666667,4.688000000000002,3.560666666666665,2.7029999999999994,1.9713333333333325,1877
1878,7.980666666666667,1.674333333333333,4.728,1.9823333333333328,16.365333333333332,8.384666666666666,6.710333333333333,0.88,0.42,0.99,0.71,7.193666666666667,0.23066666666666677,6.963,4.674333333333335,4.119666666666666,1.4413333333333327,1.187666666666666,1878
1879,5.716666666666667,0.6896666666666668,3.700333333333334,2.2576666666666667,12.364333333333335,6.647666666666668,5.958,0.7,0.3,0.68,0.59,7.612000000000001,0.2699999999999999,7.342000000000001,5.7826666666666675,5.400666666666665,3.298333333333331,2.787333333333333,1879
1880,4.478999999999999,4.877,1.2979999999999998,2.5589999999999997,13.212999999999997,8.734,3.8569999999999993,0.62,0.7,0.4,0.63,7.566999999999999,0.26599999999999996,7.300999999999999,5.613000000000001,4.945333333333336,4.071999999999999,3.22,1880
1881,1.9573333333333331,2.1303333333333336,5.978,0.6306666666666667,10.696333333333333,8.739,6.608666666666666,0.42,0.44,0.89,0.38,7.593333333333334,0.27266666666666667,7.320666666666667,6.015666666666666,5.339000000000001,2.5379999999999976,2.965,1881
1882,1.1563333333333334,5.601666666666666,4.7139999999999995,1.6963333333333337,13.168333333333331,12.011999999999999,6.410333333333333,0.35,0.78,0.84,0.61,7.543,0.26933333333333326,7.273666666666667,5.621333333333334,4.403000000000001,1.9363333333333355,1.8006666666666655,1882
1883,8.722666666666667,0.6969999999999998,3.9346666666666668,1.9269999999999998,15.281333333333333,6.558666666666666,5.861666666666666,0.9,0.31,0.74,0.6,7.389999999999999,0.25,7.139999999999999,5.047999999999998,4.714666666666668,2.634333333333334,2.300999999999997,1883
1884,8.556999999999999,3.218000000000001,0.9279999999999998,3.8566666666666665,16.559666666666665,8.002666666666666,4.784666666666666,0.93,0.61,0.38,0.96,7.120666666666667,0.23033333333333345,6.890333333333333,4.550333333333332,4.037,2.7563333333333344,0.9986666666666659,1884
1885,4.926666666666666,7.506333333333333,2.7550000000000003,1.3750000000000002,16.563000000000002,11.636333333333333,4.130000000000001,0.69,1.0,0.67,0.51,7.141666666666667,0.23066666666666677,6.911,4.620333333333331,3.470333333333332,2.419666666666668,2.187333333333331,1885
1886,5.535,3.9130000000000007,4.011333333333334,0.7873333333333334,14.246666666666666,8.711666666666668,4.7986666666666675,0.73,0.6,0.73,0.39,7.588333333333335,0.25,7.338333333333335,5.481666666666667,4.832333333333332,3.3273333333333306,3.4246666666666656,1886
1887,3.7350000000000003,1.6443333333333334,1.801,2.0109999999999997,9.191333333333333,5.456333333333333,3.8119999999999994,0.56,0.39,0.44,0.54,7.608666666666667,0.28,7.328666666666667,6.1960000000000015,5.898333333333335,4.994999999999997,4.4506666666666685,1887
1888,7.884666666666667,3.7926666666666664,3.7819999999999996,2.2000000000000006,17.659333333333333,9.774666666666667,5.982,0.9,0.68,0.87,0.81,6.921999999999997,0.23066666666666677,6.69133333333333,4.1563333333333325,3.3830000000000022,1.2616666666666685,0.7733333333333325,1888
1889,4.317666666666666,1.9680000000000004,2.127666666666667,1.6883333333333337,10.101666666666667,5.784000000000001,3.8160000000000007,0.6,0.42,0.48,0.48,7.606000000000001,0.2796666666666667,7.326333333333334,6.081999999999999,5.758999999999999,4.841333333333336,4.453999999999998,1889
1890,1.6790000000000005,8.645333333333333,0.7556666666666666,1.5273333333333334,12.607333333333333,10.928333333333333,2.283,0.4,0.95,0.33,0.47,7.546333333333335,0.2699999999999999,7.276333333333335,5.7070000000000025,4.625333333333334,4.338333333333331,3.9506666666666668,1890
1891,8.128666666666668,4.501333333333333,5.1370000000000005,0.0,17.767000000000003,9.638333333333334,5.1370000000000005,1.0,0.72,0.9,0.37,6.912666666666666,0.22866666666666674,6.683999999999999,4.119,3.364333333333333,1.5916666666666677,1.858000000000001,1891
1892,4.6019999999999985,2.699,2.4653333333333336,3.908,13.674333333333331,9.072333333333333,6.373333333333333,0.63,0.5,0.6,0.99,7.600999999999999,0.25066666666666665,7.3503333333333325,5.585333333333333,4.892666666666669,2.684666666666664,1.0,1892
1893,2.0976666666666666,7.7013333333333325,2.5909999999999997,2.7436666666666674,15.133666666666667,13.036,5.334666666666667,0.45,0.93,0.67,0.77,7.415,0.25,7.165,5.17,3.7406666666666664,2.128999999999999,1.2363333333333335,1893
1894,3.8070000000000004,0.8463333333333335,0.9673333333333333,1.2020000000000002,6.8226666666666675,3.015666666666667,2.1693333333333333,0.59,0.31,0.34,0.41,7.5853333333333355,0.28200000000000003,7.3033333333333355,6.393666666666666,6.275666666666669,5.920333333333332,5.655333333333333,1894
1895,1.6660000000000004,4.958333333333334,1.0123333333333333,1.1436666666666666,8.780333333333335,7.114333333333334,2.1559999999999997,0.39,0.68,0.38,0.42,7.532333333333333,0.28,7.252333333333333,6.166333333333332,5.659333333333333,5.343333333333335,5.106666666666668,1895
1896,2.5540000000000003,5.1789999999999985,0.6583333333333334,1.5606666666666666,9.951999999999998,7.397999999999998,2.2190000000000003,0.5,0.7,0.31,0.49,7.543000000000001,0.28,7.263000000000001,6.048000000000003,5.518333333333332,5.206333333333334,4.794,1896
1897,5.7636666666666665,3.9513333333333334,1.408333333333333,3.428,14.551333333333332,8.787666666666667,4.836333333333333,0.75,0.61,0.46,0.79,7.535333333333332,0.25,7.285333333333332,5.36,4.705,3.391666666666668,2.0010000000000003,1897
1898,8.438333333333333,3.3106666666666666,0.7219999999999999,3.9330000000000007,16.404,7.965666666666667,4.655,0.91,0.58,0.35,0.93,7.178,0.23266666666666674,6.945333333333333,4.642666666666669,4.134666666666666,2.913333333333335,1.0910000000000002,1898
1899,1.078,2.4899999999999998,4.982666666666668,1.1943333333333335,9.745000000000001,8.667,6.177000000000001,0.33,0.47,0.81,0.45,7.599666666666667,0.28,7.3196666666666665,6.135333333333331,5.461999999999999,3.082666666666668,3.1799999999999984,1899
1900,8.616666666666667,1.3563333333333332,3.799333333333333,2.5593333333333335,16.331666666666667,7.715,6.358666666666666,0.92,0.39,0.81,0.79,7.192666666666667,0.23066666666666677,6.962,4.665000000000003,4.201666666666666,1.8453333333333344,1.17,1900
1901,4.505333333333332,5.6273333333333335,2.777333333333333,0.001,12.910999999999998,8.405666666666667,2.778333333333333,0.62,0.75,0.53,0.31,7.6033333333333335,0.26899999999999996,7.334333333333333,5.699999999999999,5.0603333333333325,4.497666666666667,4.545333333333335,1901
1902,7.465999999999999,6.100333333333334,1.6743333333333335,0.0,15.240666666666666,7.7746666666666675,1.6743333333333335,0.84,0.8,0.4,0.35,7.411666666666664,0.25,7.161666666666664,5.097666666666666,4.564666666666668,4.359666666666669,4.329666666666666,1902
1903,2.0989999999999998,5.223,3.3029999999999995,3.2620000000000005,13.886999999999999,11.788,6.5649999999999995,0.44,0.72,0.76,0.91,7.581000000000001,0.25,7.331000000000001,5.55,4.384333333333334,1.993666666666666,0.846333333333332,1903
1904,6.8276666666666666,4.5409999999999995,2.677333333333333,2.4636666666666676,16.509666666666668,9.681999999999999,5.141,0.83,0.69,0.64,0.7,7.167000000000001,0.23133333333333345,6.935666666666667,4.629666666666666,3.8556666666666644,2.308666666666668,1.5680000000000005,1904
1905,1.6449999999999998,3.495,2.8263333333333325,3.816,11.782333333333332,10.137333333333332,6.642333333333332,0.39,0.57,0.65,0.99,7.610333333333333,0.2699999999999999,7.340333333333334,5.881666666666667,5.011333333333331,2.577999999999998,0.9706666666666663,1905
1906,4.744,1.0889999999999997,4.8213333333333335,2.9050000000000002,13.559333333333335,8.815333333333333,7.726333333333334,0.67,0.35,0.98,0.87,7.546666666666668,0.25266666666666665,7.294000000000001,5.544,4.891666666666665,1.4893333333333318,0.7423333333333328,1906
1907,5.141999999999999,4.567666666666668,5.856,0.001,15.566666666666666,10.424666666666667,5.857,0.72,0.71,0.88,0.4,7.341333333333336,0.24933333333333335,7.092000000000002,4.998999999999999,4.081333333333333,1.8649999999999984,2.154666666666665,1907
1908,1.3760000000000001,1.973666666666667,2.847999999999999,1.965666666666667,8.163333333333332,6.787333333333333,4.813666666666666,0.36,0.42,0.57,0.55,7.592666666666667,0.28,7.312666666666667,6.290000000000001,5.851333333333333,4.425,3.966999999999999,1908
1909,5.036333333333334,1.879,0.5846666666666667,4.209333333333333,11.709333333333335,6.673,4.7940000000000005,0.68,0.43,0.31,0.84,7.556000000000001,0.2699999999999999,7.286000000000001,5.818333333333332,5.416000000000001,4.139333333333333,2.097333333333335,1909
1910,4.768000000000002,3.5156666666666667,5.308000000000001,1.178,14.76966666666667,10.001666666666669,6.486000000000001,0.68,0.62,0.92,0.49,7.511333333333334,0.25,7.261333333333334,5.307333333333334,4.464000000000002,1.8463333333333356,1.9976666666666674,1910
1911,2.5123333333333338,3.185,1.977666666666667,3.7156666666666656,11.390666666666666,8.878333333333332,5.6933333333333325,0.47,0.54,0.51,0.82,7.621,0.2699999999999999,7.351000000000001,5.939333333333335,5.244666666666667,3.4586666666666654,1.8730000000000002,1911
1912,5.3226666666666675,3.879666666666666,0.8680000000000001,3.672000000000001,13.742333333333335,8.419666666666668,4.540000000000001,0.71,0.63,0.35,0.77,7.544333333333332,0.25066666666666665,7.293666666666665,5.508333333333335,4.8919999999999995,3.735000000000001,2.121333333333334,1912
1913,0.9376666666666666,1.709,3.017333333333333,2.768666666666667,8.432666666666666,7.494999999999999,5.786,0.32,0.4,0.63,0.63,7.589,0.28,7.309,6.266333333333334,5.747333333333333,3.8129999999999997,2.94733333333333,1913
1914,1.5223333333333333,1.9556666666666662,2.1069999999999998,3.051666666666667,8.636666666666667,7.114333333333333,5.158666666666667,0.41,0.45,0.5,0.68,7.583,0.28,7.303,6.230333333333332,5.764000000000001,4.238000000000001,3.1300000000000012,1914
1915,1.4553333333333331,3.2303333333333333,0.9556666666666664,2.9140000000000006,8.555333333333333,7.1000000000000005,3.8696666666666673,0.37,0.56,0.35,0.61,7.5856666666666674,0.28,7.305666666666667,6.2363333333333335,5.7636666666666665,4.877666666666666,3.7979999999999987,1915
1916,2.0973333333333333,1.0023333333333335,6.254333333333332,0.6543333333333331,10.008333333333333,7.910999999999999,6.908666666666665,0.46,0.33,0.97,0.38,7.548000000000001,0.28,7.268000000000001,6.050666666666669,5.493333333333331,2.4349999999999987,2.9116666666666657,1916
1917,5.496,8.050333333333334,1.766333333333333,0.0,15.312666666666669,9.816666666666668,1.766333333333333,0.74,0.91,0.41,0.33,7.408999999999998,0.25,7.158999999999998,5.1,4.245333333333333,4.040999999999999,4.0006666666666675,1917
1918,8.035333333333332,4.703333333333333,2.3950000000000005,2.820999999999999,17.954666666666665,9.919333333333332,5.215999999999999,0.92,0.74,0.68,0.88,6.899333333333332,0.22766666666666674,6.671666666666665,4.069999999999998,3.2793333333333328,1.7190000000000007,0.7656666666666663,1918
1919,7.807333333333333,3.475333333333334,3.1680000000000006,1.7216666666666667,16.172333333333334,8.365000000000002,4.889666666666667,0.84,0.59,0.69,0.54,7.285666666666667,0.23066666666666677,7.055,4.812666666666667,4.241,2.7806666666666686,2.4513333333333347,1919
1920,3.05,4.887333333333332,0.6176666666666668,4.137,12.692,9.642,4.754666666666666,0.52,0.7,0.32,0.86,7.606,0.26933333333333326,7.336666666666667,5.739333333333331,4.935666666666669,3.7026666666666666,1.714666666666668,1920
1921,2.4296666666666673,2.8003333333333336,3.7606666666666664,1.838,10.828666666666667,8.399000000000001,5.5986666666666665,0.46,0.5,0.7,0.53,7.605666666666665,0.27199999999999996,7.333666666666665,5.9973333333333345,5.373666666666665,3.4883333333333333,3.173333333333333,1921
1922,1.402,3.6400000000000006,2.037333333333333,3.353666666666666,10.433,9.030999999999999,5.390999999999999,0.37,0.6,0.51,0.75,7.600666666666666,0.2783333333333333,7.322333333333333,6.050999999999997,5.323333333333334,3.6916666666666678,2.3783333333333347,1922
1923,4.733666666666666,6.7206666666666655,1.742666666666667,3.1243333333333334,16.32133333333333,11.587666666666667,4.867000000000001,0.7,0.87,0.57,0.85,7.204333333333334,0.23100000000000012,6.9733333333333345,4.727000000000002,3.5916666666666646,2.2636666666666683,1.0826666666666682,1923
1924,8.098,0.9006666666666668,4.302666666666666,2.168666666666667,15.469999999999999,7.372,6.471333333333334,0.87,0.33,0.82,0.64,7.4286666666666665,0.25,7.1786666666666665,5.079666666666665,4.642333333333333,2.181666666666665,1.7860000000000014,1924
1925,2.287333333333333,1.9893333333333334,5.851,0.7280000000000001,10.855666666666666,8.568333333333333,6.579,0.45,0.46,0.88,0.39,7.623666666666667,0.27033333333333326,7.3533333333333335,6.017333333333331,5.364666666666668,2.600666666666665,2.9816666666666696,1925
1926,8.234666666666667,6.434333333333333,1.2979999999999996,1.5443333333333333,17.511333333333333,9.276666666666667,2.842333333333333,0.96,0.86,0.43,0.55,6.966000000000002,0.2300000000000001,6.7360000000000015,4.2170000000000005,3.4896666666666674,2.983333333333333,2.5850000000000004,1926
1927,5.833000000000001,5.751000000000001,1.0333333333333332,1.9103333333333328,14.527666666666669,8.694666666666667,2.943666666666666,0.72,0.74,0.37,0.54,7.586666666666668,0.25,7.336666666666668,5.41866666666667,4.757333333333332,4.236999999999998,3.6989999999999994,1927
1928,6.164333333333332,1.5543333333333333,6.414333333333333,0.0,14.133,7.968666666666667,6.414333333333333,0.77,0.4,0.94,0.36,7.546666666666667,0.25,7.296666666666667,5.444,4.911333333333334,2.2346666666666666,2.685333333333333,1928
1929,3.7953333333333332,5.279,3.337333333333333,1.2806666666666666,13.692333333333334,9.897,4.617999999999999,0.58,0.74,0.65,0.49,7.5716666666666645,0.25033333333333335,7.321333333333331,5.548999999999999,4.701000000000001,3.360333333333335,3.226666666666668,1929
1930,9.303,1.9493333333333338,2.9580000000000006,0.0,14.210333333333335,4.907333333333335,2.9580000000000006,0.96,0.43,0.54,0.32,7.543666666666667,0.25,7.293666666666667,5.370666666666667,5.202666666666667,4.552666666666667,4.597000000000001,1930
1931,2.7593333333333327,4.202333333333334,1.1836666666666666,1.1559999999999997,9.301333333333332,6.542,2.339666666666666,0.48,0.63,0.37,0.44,7.608333333333333,0.28,7.328333333333333,6.178333333333334,5.752999999999999,5.387999999999999,5.140000000000001,1931
1932,4.8723333333333345,7.048666666666666,2.8746666666666667,0.9143333333333333,15.709999999999999,10.837666666666665,3.789,0.7,0.87,0.65,0.45,7.326666666666668,0.24766666666666665,7.0790000000000015,4.953666666666665,3.9460000000000006,3.019000000000003,2.9479999999999995,1932
1933,4.162666666666667,0.8496666666666669,1.6063333333333332,3.8626666666666662,10.481333333333334,6.318666666666666,5.468999999999999,0.59,0.32,0.44,0.8,7.606333333333334,0.2783333333333333,7.328,6.03033333333333,5.659333333333334,4.011666666666666,2.2976666666666663,1933
1934,2.470333333333334,3.6830000000000003,5.527666666666666,0.8999999999999999,12.581000000000001,10.110666666666667,6.427666666666665,0.47,0.62,0.89,0.43,7.550000000000002,0.2699999999999999,7.280000000000002,5.717,4.8359999999999985,2.2223333333333324,2.501333333333337,1934
1935,2.4416666666666673,3.606333333333333,5.107333333333333,1.9513333333333338,13.106666666666667,10.665000000000001,7.058666666666667,0.47,0.61,0.94,0.67,7.543333333333334,0.26833333333333326,7.275,5.6223333333333345,4.658,1.7006666666666677,1.517666666666667,1935
1936,8.371,2.774333333333333,3.659,2.4103333333333334,17.214666666666666,8.843666666666666,6.069333333333333,0.97,0.55,0.8,0.81,7.021333333333334,0.23033333333333345,6.791,4.329666666666665,3.7043333333333317,1.5426666666666682,0.923,1936
1937,4.261333333333334,3.9226666666666667,2.2143333333333333,1.3299999999999998,11.728333333333333,7.4670000000000005,3.5443333333333333,0.6,0.62,0.5,0.44,7.617,0.2699999999999999,7.347,5.888333333333337,5.370000000000003,4.561999999999998,4.301666666666666,1937
1938,4.285333333333333,3.4813333333333336,4.438000000000001,2.7999999999999994,15.004666666666667,10.719333333333333,7.2379999999999995,0.65,0.59,0.97,0.96,7.476000000000001,0.25,7.226000000000001,5.239666666666665,4.2879999999999985,1.3006666666666655,0.584666666666668,1938
1939,8.436666666666666,3.170000000000001,2.598999999999999,2.744,16.949666666666666,8.513,5.342999999999999,0.95,0.58,0.64,0.76,7.067666666666666,0.2300000000000001,6.8376666666666654,4.4303333333333335,3.8470000000000018,2.192333333333336,1.2983333333333347,1939
1940,5.257000000000001,6.526000000000001,2.0893333333333337,2.9910000000000005,16.863333333333337,11.606333333333335,5.080333333333334,0.72,0.87,0.6,0.88,7.089333333333334,0.2300000000000001,6.859333333333334,4.5056666666666665,3.3833333333333337,1.9310000000000005,0.841333333333333,1940
1941,8.499,1.3336666666666666,2.7953333333333332,2.8726666666666665,15.500666666666667,7.001666666666666,5.667999999999999,0.89,0.38,0.65,0.71,7.4163333333333314,0.24799999999999997,7.168333333333331,5.0533333333333355,4.665333333333333,2.833666666666668,1.889333333333333,1941
1942,7.9623333333333335,1.2793333333333334,4.275666666666666,2.7676666666666665,16.285,8.322666666666667,7.043333333333333,0.85,0.41,0.9,0.94,7.230666666666665,0.23166666666666677,6.998999999999999,4.721000000000001,4.171666666666667,1.3176666666666668,0.5919999999999987,1942
1943,9.328666666666667,0.971666666666667,3.0596666666666663,1.0999999999999999,14.46,5.131333333333333,4.159666666666666,0.96,0.33,0.6,0.42,7.593333333333334,0.25,7.343333333333334,5.383333333333333,5.203666666666668,4.060666666666668,3.957000000000003,1943
1944,8.211999999999998,4.203,5.155666666666666,0.0,17.570666666666664,9.358666666666666,5.155666666666666,0.95,0.71,0.88,0.38,6.9636666666666684,0.23033333333333345,6.733333333333335,4.2043333333333335,3.4890000000000003,1.707999999999998,1.9596666666666671,1944
1945,8.083666666666668,4.711333333333332,2.534333333333333,2.536,17.865333333333332,9.781666666666665,5.070333333333333,0.92,0.77,0.66,0.8,6.894333333333332,0.23033333333333342,6.663999999999999,4.079333333333333,3.309999999999998,1.815666666666667,1.0439999999999987,1945
1946,7.489666666666667,1.536,0.7353333333333333,4.159333333333333,13.920333333333334,6.430666666666665,4.894666666666666,0.8,0.39,0.33,0.85,7.611999999999999,0.25,7.361999999999999,5.513,5.1800000000000015,3.859666666666668,1.8636666666666626,1946
1947,0.9133333333333333,5.833666666666668,2.551,1.341,10.639000000000001,9.725666666666667,3.8920000000000003,0.32,0.76,0.58,0.45,7.617333333333335,0.27599999999999997,7.341333333333335,6.041999999999998,5.19766666666667,4.231333333333332,4.013333333333335,1947
1948,1.7426666666666664,7.756666666666666,2.827333333333333,2.2496666666666667,14.57633333333333,12.833666666666666,5.077,0.44,0.91,0.67,0.67,7.535,0.25,7.285,5.384333333333333,3.9896666666666674,2.513333333333336,1.926333333333334,1948
1949,2.002,8.269666666666668,1.3326666666666669,2.306666666666667,13.911000000000001,11.909,3.639333333333334,0.46,0.93,0.42,0.59,7.566,0.25,7.316,5.525,4.288666666666668,3.543666666666667,2.8289999999999993,1949
1950,0.8353333333333334,8.225000000000001,1.1976666666666667,1.8999999999999997,12.158000000000001,11.322666666666668,3.097666666666666,0.31,0.87,0.39,0.52,7.613666666666668,0.2699999999999999,7.343666666666668,5.8373333333333335,4.708333333333336,4.146666666666663,3.613000000000001,1950
1951,3.235,3.415000000000001,2.871666666666667,2.5200000000000005,12.041666666666668,8.806666666666668,5.3916666666666675,0.56,0.56,0.63,0.65,7.61,0.2699999999999999,7.340000000000001,5.836,5.160666666666667,3.463999999999998,2.737666666666666,1951
1952,5.266333333333334,2.664333333333334,1.9916666666666667,2.625999999999999,12.548333333333334,7.282,4.617666666666666,0.7,0.49,0.49,0.61,7.592333333333333,0.2699999999999999,7.322333333333334,5.724000000000002,5.264000000000003,4.003666666666669,3.1410000000000005,1952
1953,1.4840000000000002,8.213666666666665,1.091666666666667,2.8293333333333335,13.618666666666666,12.134666666666664,3.9210000000000003,0.38,0.92,0.39,0.7,7.547333333333335,0.2533333333333333,7.294000000000002,5.5476666666666645,4.286000000000001,3.426666666666666,2.3983333333333334,1953
1954,5.182666666666667,2.324666666666666,0.7673333333333334,1.107,9.381666666666666,4.199,1.8743333333333334,0.68,0.45,0.32,0.4,7.608333333333333,0.28,7.328333333333333,6.145666666666666,5.973666666666669,5.707333333333335,5.472333333333334,1954
1955,7.033666666666666,4.130999999999999,0.7503333333333333,3.909333333333334,15.824333333333334,8.790666666666667,4.659666666666667,0.83,0.67,0.38,0.9,7.297666666666667,0.24600000000000002,7.051666666666667,4.885666666666667,4.242999999999999,3.038333333333332,1.2359999999999998,1955
1956,8.817,0.959,5.418666666666666,0.8273333333333331,16.022,7.204999999999998,6.245999999999999,0.93,0.34,0.93,0.43,7.270999999999999,0.23533333333333337,7.035666666666666,4.804000000000001,4.406999999999998,1.8986666666666663,2.1676666666666664,1956
1957,3.299666666666666,6.4093333333333335,4.271333333333333,1.8600000000000003,15.840333333333334,12.540666666666667,6.131333333333333,0.56,0.85,0.86,0.7,7.316000000000001,0.2383333333333334,7.077666666666667,4.933000000000001,3.6303333333333327,1.3936666666666646,1.1249999999999991,1957
1958,2.923666666666667,7.3373333333333335,2.845333333333333,1.8413333333333337,14.947666666666667,12.024,4.6866666666666665,0.52,0.88,0.63,0.56,7.508333333333335,0.25,7.258333333333335,5.2890000000000015,4.058333333333334,2.754666666666664,2.356000000000001,1958
1959,5.310666666666666,6.8406666666666665,4.4366666666666665,0.7743333333333335,17.362333333333336,12.051666666666666,5.211,0.76,0.91,0.91,0.45,6.993,0.2300000000000001,6.763,4.312000000000002,3.101666666666667,1.3606666666666647,1.4973333333333305,1959
1960,8.307333333333334,3.073,3.513333333333334,2.4886666666666666,17.382333333333335,9.075000000000001,6.002000000000001,0.93,0.58,0.79,0.82,7.0,0.23100000000000012,6.769,4.285333333333332,3.635333333333333,1.542666666666669,0.8759999999999986,1960
1961,7.285333333333335,5.347666666666668,3.704666666666666,0.8196666666666665,17.157333333333334,9.872,4.524333333333333,0.83,0.8,0.75,0.42,7.045,0.23066666666666677,6.814333333333333,4.379999999999999,3.577666666666665,2.2409999999999974,2.2863333333333307,1961
1962,4.656000000000001,7.741666666666668,2.6206666666666663,1.2036666666666669,16.222,11.566,3.824333333333333,0.66,0.98,0.61,0.5,7.272333333333333,0.23033333333333342,7.042,4.818333333333335,3.679333333333336,2.7736666666666667,2.5996666666666663,1962
1963,7.3916666666666675,7.098,0.5670000000000001,1.3393333333333333,16.396,9.004333333333333,1.9063333333333334,0.85,0.84,0.31,0.46,7.213,0.23066666666666677,6.982333333333333,4.698999999999999,3.997666666666667,3.774666666666668,3.438666666666667,1963
1964,4.414,6.588333333333335,3.2733333333333334,0.9283333333333332,15.204,10.790000000000001,4.201666666666666,0.63,0.81,0.68,0.42,7.468666666666667,0.25,7.218666666666667,5.194999999999999,4.1983333333333315,3.0666666666666673,3.0299999999999985,1964
1965,7.699999999999999,2.9766666666666666,0.7653333333333333,4.007666666666667,15.449666666666666,7.749666666666667,4.773000000000001,0.85,0.54,0.35,0.88,7.408666666666664,0.24933333333333335,7.159333333333331,5.065333333333335,4.565000000000002,3.3016666666666654,1.4323333333333332,1965
1966,6.778000000000001,0.9456666666666665,1.9589999999999999,4.078666666666667,13.761333333333335,6.983333333333333,6.0376666666666665,0.77,0.33,0.55,0.91,7.604333333333333,0.25166666666666665,7.352666666666666,5.550666666666668,5.144000000000001,3.1423333333333345,1.2653333333333343,1966
1967,3.2250000000000005,3.3793333333333333,2.283333333333333,2.475666666666667,11.363333333333335,8.138333333333334,4.759,0.53,0.58,0.56,0.59,7.6226666666666665,0.2699999999999999,7.352666666666667,5.945333333333336,5.353,4.015333333333333,3.257999999999997,1967
1968,7.77,4.962,1.684,2.3509999999999995,16.767,8.997,4.034999999999999,0.88,0.76,0.5,0.67,7.097666666666667,0.23033333333333345,6.867333333333334,4.499999999999999,3.8356666666666674,2.857666666666666,2.1273333333333353,1968
1969,4.305000000000001,2.128333333333333,3.654000000000001,3.1316666666666664,13.219,8.914,6.785666666666668,0.61,0.45,0.76,0.82,7.602999999999999,0.2613333333333333,7.341666666666666,5.66,4.987666666666664,2.3969999999999985,1.367666666666664,1969
1970,6.523666666666668,0.8230000000000001,4.210666666666667,2.419333333333334,13.97666666666667,7.453000000000001,6.630000000000001,0.79,0.32,0.8,0.66,7.568,0.25,7.318,5.472666666666667,5.015333333333334,2.4473333333333303,1.9026666666666676,1970
1971,2.787999999999999,1.797666666666667,4.246666666666667,1.6163333333333334,10.448666666666666,7.660666666666668,5.863,0.49,0.44,0.72,0.5,7.621666666666668,0.279,7.342666666666668,6.064666666666666,5.523333333333334,3.423333333333333,3.2649999999999966,1971
1972,1.2713333333333334,6.8216666666666645,0.5800000000000002,4.2346666666666675,12.907666666666666,11.636333333333333,4.8146666666666675,0.36,0.84,0.32,0.99,7.546333333333334,0.2699999999999999,7.276333333333334,5.654333333333334,4.49566666666667,3.2519999999999993,1.1723333333333334,1972
1973,1.0793333333333335,2.4099999999999997,1.5783333333333331,0.7090000000000001,5.7766666666666655,4.697333333333333,2.287333333333333,0.33,0.45,0.43,0.36,7.584000000000001,0.29566666666666663,7.288333333333335,6.480333333333333,6.241666666666667,5.843333333333333,5.735333333333333,1973
1974,8.445,3.239666666666667,3.9210000000000003,1.3296666666666668,16.935333333333336,8.490333333333334,5.2506666666666675,1.0,0.62,0.8,0.55,7.081,0.23033333333333345,6.850666666666667,4.441333333333333,3.862000000000001,2.1263333333333336,2.0133333333333354,1974
1975,0.8399999999999997,8.425666666666666,0.7546666666666667,3.0606666666666666,13.081,12.241,3.8153333333333332,0.31,0.96,0.34,0.72,7.605333333333333,0.2699999999999999,7.335333333333334,5.699666666666669,4.411333333333333,3.6229999999999998,2.446333333333332,1975
1976,3.75,1.6586666666666667,1.6503333333333328,2.106,9.165,5.414999999999999,3.7563333333333326,0.59,0.39,0.45,0.52,7.592666666666665,0.28,7.312666666666665,6.181666666666665,5.8853333333333335,5.018999999999998,4.407666666666667,1976
1977,5.0646666666666675,6.983,0.706,0.619,13.372666666666667,8.308,1.325,0.69,0.83,0.32,0.35,7.556666666666669,0.266,7.290666666666669,5.581333333333333,4.943666666666669,4.844333333333334,4.739333333333336,1977
1978,5.058000000000001,3.4666666666666672,2.3096666666666663,2.7336666666666662,13.568000000000001,8.51,5.043333333333333,0.68,0.57,0.58,0.68,7.548000000000002,0.25199999999999995,7.296000000000002,5.543666666666667,4.916666666666666,3.4510000000000027,2.5453333333333332,1978
1979,1.4893333333333332,7.528666666666666,3.7759999999999994,2.546333333333334,15.340333333333334,13.850999999999999,6.322333333333333,0.39,0.98,0.87,0.9,7.4003333333333305,0.25,7.1503333333333305,5.122666666666667,3.5270000000000015,1.2526666666666637,0.5850000000000035,1979
1980,3.2176666666666667,5.855666666666666,4.057,2.3486666666666665,15.479,12.261333333333333,6.405666666666667,0.58,0.79,0.84,0.77,7.376999999999999,0.24933333333333335,7.1276666666666655,5.064666666666666,3.8186666666666675,1.4410000000000007,0.9179999999999984,1980
1981,8.361333333333333,3.3429999999999995,3.075333333333333,2.500333333333333,17.279999999999998,8.918666666666667,5.575666666666666,0.98,0.6,0.72,0.75,7.024000000000002,0.23133333333333345,6.792666666666668,4.3176666666666685,3.6833333333333327,1.8693333333333317,1.158333333333335,1981
1982,4.2,4.4286666666666665,3.2430000000000003,1.0563333333333333,12.928,8.728,4.299333333333333,0.6,0.66,0.62,0.42,7.609666666666667,0.26099999999999995,7.3486666666666665,5.703333333333336,5.036999999999999,3.8480000000000003,3.767666666666664,1982
1983,6.051333333333334,3.0949999999999998,5.073666666666668,1.3710000000000002,15.591000000000003,9.539666666666667,6.444666666666668,0.78,0.56,1.0,0.57,7.338333333333336,0.24400000000000005,7.094333333333336,4.9879999999999995,4.230333333333332,1.6590000000000007,1.7070000000000007,1983
1984,3.640666666666667,3.5883333333333334,3.800666666666666,1.3266666666666667,12.356333333333334,8.715666666666666,5.127333333333333,0.56,0.6,0.68,0.46,7.6083333333333325,0.2699999999999999,7.338333333333333,5.795333333333333,5.120999999999997,3.481666666666667,3.372000000000002,1984
1985,3.5026666666666677,5.990333333333333,3.1460000000000004,1.6806666666666665,14.319666666666668,10.817,4.826666666666667,0.59,0.8,0.65,0.56,7.53,0.25,7.28,5.416000000000002,4.411000000000001,2.995666666666668,2.6869999999999994,1985
1986,1.998666666666667,1.6906666666666668,4.403333333333333,1.790333333333333,9.883,7.884333333333333,6.193666666666666,0.42,0.4,0.77,0.54,7.603666666666666,0.2796666666666667,7.324,6.113666666666664,5.559666666666666,3.2403333333333326,3.0170000000000003,1986
1987,6.24,1.0793333333333335,2.3636666666666666,3.412666666666668,13.095666666666668,6.855666666666668,5.776333333333334,0.77,0.35,0.56,0.79,7.549666666666668,0.2686666666666666,7.2810000000000015,5.592666666666666,5.198666666666666,3.3186666666666675,1.9773333333333358,1987
1988,3.3833333333333337,7.257666666666666,1.9340000000000002,0.9906666666666667,13.565666666666665,10.182333333333332,2.924666666666667,0.55,0.85,0.48,0.41,7.543333333333334,0.26099999999999995,7.282333333333334,5.543999999999999,4.623666666666666,4.080333333333336,3.9229999999999983,1988
1989,7.790666666666667,1.863333333333333,4.699333333333332,0.8289999999999998,15.182333333333332,7.391666666666665,5.5283333333333315,0.85,0.43,0.81,0.42,7.445000000000001,0.25,7.195000000000001,5.131666666666667,4.692333333333334,2.713000000000003,2.8796666666666653,1989
1990,8.448,2.4703333333333335,4.452666666666667,0.7933333333333334,16.164333333333335,7.716333333333335,5.246,0.9,0.53,0.81,0.43,7.239333333333333,0.23766666666666675,7.001666666666666,4.746333333333334,4.271666666666665,2.464,2.617999999999997,1990
1991,0.9353333333333336,3.3136666666666654,4.944,2.6673333333333336,11.860333333333331,10.924999999999999,7.6113333333333335,0.32,0.59,0.98,0.82,7.614999999999999,0.2699999999999999,7.345,5.8793333333333315,4.875,1.5686666666666644,1.0049999999999981,1991
1992,7.293333333333334,6.557333333333333,2.336333333333333,1.8813333333333333,18.068333333333335,10.775,4.217666666666666,0.88,0.9,0.63,0.63,6.864666666666667,0.22466666666666674,6.640000000000001,4.014000000000002,3.0463333333333367,1.9660000000000006,1.4923333333333337,1992
1993,7.135,1.0503333333333331,2.737,3.396,14.318333333333332,7.183333333333334,6.133,0.79,0.34,0.61,0.81,7.598666666666666,0.25,7.348666666666666,5.457,5.039333333333332,2.9439999999999995,1.664333333333336,1993
1994,7.229333333333332,0.7563333333333335,5.167333333333334,0.0003333333333333333,13.153333333333332,5.924000000000001,5.167666666666667,0.8,0.31,0.79,0.3,7.602333333333333,0.26466666666666666,7.337666666666666,5.628666666666668,5.340333333333333,3.4999999999999996,3.838333333333334,1994
1995,5.711333333333331,7.797666666666667,1.7929999999999997,0.8779999999999999,16.179999999999996,10.468666666666667,2.6709999999999994,0.74,0.96,0.49,0.44,7.223333333333332,0.23533333333333337,6.987999999999999,4.761000000000001,3.8033333333333332,3.3393333333333346,3.207,1995
1996,3.870666666666667,6.760999999999999,2.2416666666666663,0.0,12.873333333333331,9.002666666666666,2.2416666666666663,0.58,0.79,0.45,0.33,7.611000000000001,0.2699999999999999,7.341000000000001,5.707,4.971999999999996,4.612666666666666,4.5933333333333355,1996
1997,6.1610000000000005,1.94,4.507999999999999,2.5500000000000003,15.159,8.998,7.058,0.78,0.44,0.88,0.8,7.447666666666666,0.25,7.197666666666666,5.169666666666666,4.4993333333333325,1.6206666666666667,1.0533333333333301,1997
1998,1.0870000000000002,2.2640000000000002,2.3426666666666662,0.8709999999999999,6.564666666666667,5.477666666666666,3.2136666666666662,0.33,0.44,0.49,0.38,7.58,0.28200000000000003,7.298,6.421000000000001,6.105333333333333,5.382333333333335,5.2876666666666665,1998
1999,0.8850000000000003,1.360666666666667,4.360666666666666,0.0,6.606333333333334,5.721333333333333,4.360666666666666,0.31,0.36,0.66,0.34,7.571000000000001,0.28700000000000003,7.284000000000001,6.413999999999998,6.081666666666664,4.786000000000003,4.91,1999
2000,2.689,2.245333333333333,4.655666666666667,2.960666666666668,12.550666666666668,9.861666666666668,7.616333333333335,0.52,0.49,0.89,0.88,7.560333333333333,0.2699999999999999,7.290333333333334,5.729333333333332,4.899333333333333,1.6066666666666647,0.8296666666666654,2000


==> data/q3_sorted.csv <==
,sample,q0,q1,q2,q3,q4,q5,q6,v0,v1,v2,v3,ps_pump,pr_pump,dp_pump,dp0,dp1,dp2,dp3,time,x
1865,1865,7.276333333333335,6.997,3.3423333333333334,0.0,17.61566666666667,10.339333333333332,3.3423333333333334,0.87,0.91,0.65,0.36,6.925333333333331,0.2300000000000001,6.6953333333333305,4.174,3.269333333333333,2.4936666666666687,2.5446666666666657,1865,0
349,349,1.884,8.151000000000002,3.870333333333334,0.0,13.905333333333337,12.021333333333336,3.870333333333334,0.45,0.92,0.69,0.34,7.541999999999998,0.2653333333333333,7.276666666666665,5.491666666666668,4.249333333333334,3.175666666666669,3.3003333333333327,349,1
760,760,5.147333333333332,7.373666666666666,4.255333333333334,0.0,16.77633333333333,11.629,4.255333333333334,0.74,0.98,0.76,0.37,7.091,0.2323333333333334,6.858666666666667,4.510333333333333,3.369333333333334,2.147999999999999,2.2783333333333333,760,2
342,342,5.066333333333333,4.690333333333332,5.686333333333335,0.0,15.442999999999998,10.376666666666669,5.686333333333335,0.69,0.72,0.98,0.32,7.342333333333335,0.25,7.092333333333335,4.996,4.115666666666665,1.8606666666666647,2.2643333333333344,342,3
764,764,2.553666666666666,2.407666666666667,6.539666666666666,0.0,11.501,8.947333333333333,6.539666666666666,0.5,0.47,1.0,0.33,7.614333333333334,0.2699999999999999,7.344333333333334,5.922333333333335,5.211,2.3920000000000003,2.9170000000000003,764,4
1269,1269,1.5053333333333334,7.813999999999998,5.583000000000001,0.0,14.902333333333331,13.396999999999998,5.583000000000001,0.39,0.98,0.89,0.37,7.478333333333334,0.25,7.228333333333334,5.267,3.762666666666668,1.7483333333333355,2.0619999999999994,1269,5
765,765,4.996333333333333,7.171000000000001,4.644666666666668,0.0,16.812000000000005,11.815666666666669,4.644666666666668,0.73,0.92,0.8,0.43,7.083,0.2306666666666667,6.852333333333333,4.503333333333332,3.323333333333334,1.885000000000001,2.018666666666669,765,6
883,883,3.493666666666667,6.627,3.881333333333333,0.0,14.002,10.508333333333333,3.881333333333333,0.56,0.83,0.69,0.31,7.542333333333334,0.2506666666666666,7.291666666666667,5.467000000000001,4.503333333333332,3.4650000000000003,3.623000000000002,883,7
1707,1707,6.071666666666667,6.149666666666666,0.9446666666666668,0.0,13.166,7.094333333333332,0.9446666666666668,0.76,0.75,0.3,0.34,7.603999999999999,0.2656666666666666,7.338333333333333,5.643333333333335,5.173000000000002,5.121666666666664,5.070333333333335,1707,8
1706,1706,4.313999999999999,6.950666666666665,3.725000000000001,0.0,14.989666666666665,10.675666666666665,3.725000000000001,0.65,0.85,0.69,0.3,7.494333333333333,0.25,7.244333333333333,5.255666666666665,4.263333333333333,3.3040000000000016,3.466333333333333,1706,9
1702,1702,4.414000000000001,4.604333333333333,2.3126666666666664,0.0,11.331,6.917,2.3126666666666664,0.62,0.63,0.45,0.32,7.6,0.2699999999999999,7.33,5.918,5.465000000000002,5.069000000000001,5.053666666666669,1702,10
1390,1390,1.979,0.8436666666666663,6.803666666666667,0.0,9.626333333333331,7.647333333333334,6.803666666666667,0.42,0.32,0.91,0.36,7.619,0.28,7.338999999999999,6.158999999999999,5.633333333333333,2.604666666666668,3.173333333333332,1390,11
1891,1891,8.128666666666668,4.501333333333333,5.1370000000000005,0.0,17.767000000000003,9.638333333333334,5.1370000000000005,1.0,0.72,0.9,0.37,6.912666666666666,0.2286666666666667,6.683999999999999,4.119,3.364333333333333,1.5916666666666677,1.858000000000001,1891,12
1511,1511,2.186333333333333,5.0520000000000005,3.033,0.0,10.271333333333333,8.085,3.033,0.47,0.69,0.55,0.34,7.623,0.28,7.343,6.085333333333331,5.481666666666667,4.816,4.877999999999998,1511,13
294,294,4.319666666666666,5.563,3.6593333333333335,0.0,13.541999999999998,9.222333333333331,3.6593333333333335,0.64,0.76,0.63,0.31,7.540333333333332,0.2679999999999999,7.272333333333332,5.517333333333332,4.781999999999999,3.7813333333333343,3.91666666666667,294,14
1514,1514,8.380666666666666,4.104666666666667,3.784,0.0,16.269333333333332,7.888666666666666,3.784,0.9,0.67,0.67,0.37,7.193,0.2313333333333334,6.961666666666666,4.677666666666667,4.174666666666665,3.187000000000001,3.2319999999999984,1514,15
1697,1697,6.011666666666667,4.066,5.728000000000001,0.0,15.805666666666667,9.794,5.728000000000001,0.75,0.67,0.97,0.3,7.320000000000001,0.2416666666666666,7.078333333333335,4.926666666666666,4.132333333333332,1.942333333333332,2.380999999999999,1697,16
355,355,8.036,5.617,2.511666666666667,0.0,16.164666666666665,8.128666666666668,2.511666666666667,0.88,0.76,0.53,0.31,7.242999999999999,0.2416666666666667,7.001333333333332,4.739999999999998,4.198333333333333,3.7270000000000008,3.769333333333333,355,17
752,752,2.4946666666666664,7.294666666666668,4.901,0.0,14.690333333333337,12.195666666666668,4.901,0.5,0.88,0.82,0.33,7.517,0.25,7.267,5.333,4.065999999999999,2.4510000000000027,2.723666666666667,752,18
1526,1526,4.974333333333334,4.559333333333333,5.557333333333335,0.0,15.091,10.116666666666667,5.557333333333335,0.7,0.7,0.86,0.36,7.437666666666668,0.25,7.187666666666668,5.181333333333331,4.311,2.274000000000003,2.588000000000002,1526,19
733,733,8.613000000000001,6.968999999999999,0.94,0.0,16.522000000000002,7.908999999999999,0.94,0.97,0.85,0.3,0.33,7.134,0.233,6.901000000000001,4.570666666666667,4.035666666666666,3.998000000000002,3.927999999999998,733,20
1522,1522,8.829333333333334,5.908333333333333,1.217,0.0,15.954666666666668,7.125333333333334,1.217,0.93,0.8,0.34,0.32,7.276333333333333,0.2386666666666667,7.037666666666666,4.814666666666668,4.386333333333333,4.29,4.2280000000000015,1522,21
1999,1999,0.8850000000000003,1.360666666666667,4.360666666666666,0.0,6.606333333333334,5.721333333333333,4.360666666666666,0.31,0.36,0.66,0.34,7.571000000000001,0.287,7.284000000000001,6.413999999999998,6.081666666666664,4.786000000000003,4.91,1999,22
895,895,6.0360000000000005,7.274000000000001,3.6786666666666665,0.0,16.988666666666667,10.952666666666667,3.6786666666666665,0.8,0.92,0.67,0.38,7.076999999999999,0.2300000000000001,6.846999999999999,4.456333333333333,3.427666666666667,2.5203333333333338,2.559333333333333,895,23
79,79,7.917333333333331,4.893666666666666,2.623666666666666,0.0,15.43466666666666,7.517333333333332,2.623666666666666,0.87,0.69,0.5,0.36,7.284333333333333,0.25,7.034333333333333,4.9046666666666665,4.4353333333333325,3.884,3.887333333333332,79,24
356,356,6.099,6.621666666666667,4.417333333333334,0.0,17.137999999999998,11.039,4.417333333333334,0.78,0.88,0.8,0.43,7.021000000000001,0.2300000000000001,6.791,4.352,3.357666666666667,2.027666666666669,2.128666666666665,356,25
80,80,8.240666666666666,7.587333333333333,0.858,0.0,16.686,8.445333333333334,0.858,0.91,0.91,0.32,0.3,7.031000000000001,0.2383333333333333,6.792666666666667,4.423999999999999,3.801333333333335,3.794333333333334,3.756,80,26
1717,1717,3.3383333333333334,6.740333333333335,5.382999999999999,0.0,15.461666666666668,12.123333333333337,5.382999999999999,0.56,0.86,0.9,0.31,7.36066666666667,0.25,7.11066666666667,5.045999999999999,3.808666666666667,1.8786666666666672,2.2536666666666645,1717,27
893,893,9.034,1.8396666666666668,3.597666666666666,0.0,14.471333333333334,5.437333333333333,3.597666666666666,0.91,0.42,0.59,0.35,7.525666666666668,0.25,7.275666666666668,5.307,5.086666666666663,4.176333333333336,4.2126666666666654,893,28
1256,1256,2.9470000000000005,7.837333333333332,4.3373333333333335,0.0,15.121666666666666,12.174666666666663,4.3373333333333335,0.52,0.92,0.75,0.3,7.468,0.25,7.218,5.223333333333333,3.952666666666665,2.6893333333333342,2.917666666666667,1256,29
1397,1397,1.376,8.638,2.4533333333333336,0.0,12.467333333333332,11.091333333333331,2.4533333333333336,0.37,0.94,0.5,0.35,7.545,0.2699999999999999,7.275,5.724,4.621000000000002,4.2406666666666695,4.192,1397,30
1656,1656,8.181,4.127000000000001,5.280666666666668,0.0,17.58866666666667,9.407666666666668,5.280666666666668,1.0,0.68,0.93,0.4,6.916999999999998,0.2303333333333334,6.686666666666665,4.159333333333332,3.441333333333332,1.5609999999999982,1.8513333333333333,1656,31
1870,1870,0.8196666666666664,6.051333333333334,6.012666666666666,0.0,12.883666666666668,12.064,6.012666666666666,0.31,0.77,0.89,0.32,7.611666666666667,0.2699999999999999,7.341666666666668,5.726333333333333,4.495333333333333,2.1259999999999986,2.575999999999998,1870,32
384,384,0.9236666666666664,3.8933333333333335,3.939666666666667,0.0,8.756666666666668,7.833,3.939666666666667,0.32,0.61,0.63,0.3,7.604333333333333,0.28,7.324333333333333,6.230000000000001,5.663333333333331,4.495999999999999,4.671333333333333,384,33
1724,1724,2.5046666666666666,1.1886666666666668,4.739999999999999,0.0,8.433333333333334,5.9286666666666665,4.739999999999999,0.46,0.35,0.71,0.32,7.596000000000001,0.28,7.316000000000001,6.259666666666667,5.921000000000001,4.389333333333333,4.606,1724,34
1506,1506,7.655666666666666,6.424666666666667,4.662666666666667,0.0,18.743,11.087333333333332,4.662666666666667,0.93,0.92,0.97,0.36,6.6916666666666655,0.2203333333333333,6.471333333333332,3.7076666666666673,2.701666666666667,1.2313333333333327,1.4570000000000034,1506,35
804,804,8.931333333333333,2.673333333333334,4.053,0.0,15.657666666666668,6.726333333333334,4.053,0.98,0.51,0.71,0.31,7.320000000000001,0.25,7.070000000000001,4.900000000000002,4.549666666666666,3.3846666666666665,3.562333333333336,804,36
863,863,4.628666666666667,5.086,3.981333333333333,0.0,13.696,9.067333333333334,3.981333333333333,0.66,0.72,0.68,0.32,7.548000000000001,0.2576666666666666,7.290333333333335,5.523000000000001,4.798333333333336,3.6926666666666654,3.839666666666667,863,37
1930,1930,9.303,1.9493333333333336,2.9580000000000006,0.0,14.210333333333336,4.907333333333335,2.9580000000000006,0.96,0.43,0.54,0.32,7.543666666666667,0.25,7.293666666666667,5.370666666666667,5.202666666666667,4.552666666666667,4.597000000000001,1930,38
203,203,6.062666666666667,4.013333333333334,4.638333333333333,0.0,14.714333333333332,8.651666666666667,4.638333333333333,0.77,0.65,0.76,0.34,7.486666666666667,0.2513333333333333,7.235333333333334,5.268333333333335,4.632666666666666,3.1253333333333337,3.327333333333335,203,39
1004,1004,8.82066666666667,2.886666666666667,4.346333333333333,0.0,16.05366666666667,7.233,4.346333333333333,0.99,0.54,0.71,0.34,7.248666666666666,0.2383333333333334,7.010333333333333,4.766666666666665,4.356999999999999,3.046666666666665,3.2036666666666656,1004,40
199,199,4.054333333333334,3.446333333333334,4.715666666666667,0.0,12.216333333333337,8.162,4.715666666666667,0.59,0.56,0.74,0.33,7.590000000000002,0.2699999999999999,7.320000000000002,5.782666666666667,5.2006666666666685,3.6449999999999982,3.883333333333335,199,41
992,992,7.655666666666666,5.210333333333334,3.739333333333334,0.0,16.605333333333334,8.949666666666667,3.739333333333334,0.87,0.78,0.66,0.36,7.117000000000001,0.2303333333333334,6.886666666666668,4.546666666666666,3.871000000000001,2.8916666666666657,2.967333333333333,992,42
1928,1928,6.164333333333332,1.5543333333333331,6.414333333333333,0.0,14.133,7.968666666666667,6.414333333333333,0.77,0.4,0.94,0.36,7.546666666666667,0.25,7.296666666666667,5.444,4.911333333333334,2.2346666666666666,2.685333333333333,1928,43
1944,1944,8.211999999999998,4.203,5.155666666666666,0.0,17.570666666666664,9.358666666666666,5.155666666666666,0.95,0.71,0.88,0.38,6.9636666666666684,0.2303333333333334,6.733333333333335,4.2043333333333335,3.4890000000000003,1.707999999999998,1.9596666666666671,1944,44
148,148,5.711666666666667,6.9626666666666654,4.696000000000001,0.0,17.370333333333335,11.658666666666663,4.696000000000001,0.79,0.93,0.87,0.38,6.932666666666665,0.2303333333333334,6.702333333333332,4.23,3.099666666666666,1.5373333333333337,1.763999999999999,148,45
1627,1627,3.983,6.994666666666668,5.047333333333333,0.0,16.025000000000002,12.042000000000002,5.047333333333333,0.64,0.86,0.87,0.33,7.242999999999998,0.2383333333333333,7.004666666666664,4.828333333333331,3.6063333333333354,1.899333333333335,2.200333333333333,1627,46
172,172,7.527666666666668,6.127,4.818333333333333,0.0,18.473,10.945333333333334,4.818333333333333,0.9,0.86,0.94,0.41,6.732333333333333,0.2246666666666667,6.507666666666666,3.793333333333332,2.827666666666665,1.2180000000000009,1.4056666666666682,172,47
1360,1360,6.746,5.617333333333334,4.274,0.0,16.637333333333334,9.891333333333334,4.274,0.83,0.78,0.77,0.34,7.123,0.2303333333333334,6.892666666666667,4.567333333333332,3.750333333333336,2.5096666666666665,2.6746666666666683,1360,48
1630,1630,6.603333333333334,3.6676666666666673,5.156999999999999,0.0,15.428,8.824666666666666,5.156999999999999,0.81,0.63,0.82,0.35,7.360000000000002,0.25,7.110000000000002,5.031000000000001,4.373333333333331,2.599333333333335,2.8509999999999995,1630,49
846,846,6.351000000000001,4.889333333333334,5.483999999999999,0.0,16.724333333333334,10.373333333333331,5.483999999999999,0.81,0.73,0.91,0.38,7.151000000000001,0.2303333333333334,6.920666666666667,4.577666666666666,3.6916666666666673,1.688666666666666,1.983999999999999,846,50
1674,1674,8.067,5.919666666666666,3.5256666666666665,0.0,17.512333333333334,9.445333333333332,3.5256666666666665,0.91,0.84,0.69,0.35,6.968000000000001,0.2306666666666667,6.737333333333334,4.226666666666667,3.479666666666666,2.612666666666668,2.6860000000000013,1674,51
112,112,2.847333333333333,8.118666666666666,3.431333333333334,0.0,14.397333333333332,11.55,3.431333333333334,0.51,0.92,0.65,0.33,7.524000000000001,0.2596666666666667,7.264333333333334,5.374666666666665,4.222666666666665,3.323999999999999,3.4593333333333343,112,52
219,219,6.401666666666667,6.222666666666666,4.315333333333333,0.0,16.939666666666668,10.538,4.315333333333333,0.82,0.85,0.76,0.38,7.047000000000001,0.2303333333333334,6.816666666666667,4.423,3.498333333333331,2.149666666666666,2.289666666666665,219,53
822,822,2.278,2.618666666666667,4.315,0.0,9.211666666666666,6.933666666666667,4.315,0.44,0.48,0.65,0.32,7.623333333333335,0.28,7.343333333333335,6.2010000000000005,5.750666666666666,4.465000000000001,4.630666666666668,822,54
271,271,2.1316666666666664,8.734,1.894,0.0,12.759666666666666,10.628,1.894,0.44,0.99,0.39,0.36,7.576666666666667,0.2699999999999999,7.3066666666666675,5.6853333333333325,4.680666666666667,4.469666666666667,4.373666666666667,271,55
1902,1902,7.465999999999999,6.100333333333334,1.6743333333333337,0.0,15.240666666666666,7.7746666666666675,1.6743333333333337,0.84,0.8,0.4,0.35,7.411666666666664,0.25,7.161666666666664,5.097666666666666,4.564666666666668,4.359666666666669,4.329666666666666,1902,56
807,807,7.264333333333335,6.471333333333333,4.184,0.0,17.919666666666668,10.655333333333331,4.184,0.87,0.86,0.77,0.37,6.889333333333331,0.2286666666666667,6.660666666666665,4.078999999999995,3.140666666666663,1.9603333333333328,2.083333333333333,807,57
261,261,1.5883333333333334,1.6419999999999997,4.405666666666667,0.0,7.636,6.047666666666666,4.405666666666667,0.38,0.39,0.66,0.3,7.5939999999999985,0.2863333333333333,7.307666666666665,6.326333333333333,5.969333333333335,4.531333333333333,4.767999999999999,261,58
1305,1305,3.555666666666666,8.580333333333334,1.545666666666666,0.0,13.681666666666665,10.126,1.545666666666666,0.59,0.93,0.42,0.3,7.550333333333335,0.2603333333333333,7.290000000000002,5.538,4.597,4.468999999999999,4.455999999999998,1305,59
1917,1917,5.496,8.050333333333334,1.766333333333333,0.0,15.312666666666669,9.816666666666668,1.766333333333333,0.74,0.91,0.41,0.33,7.408999999999998,0.25,7.158999999999998,5.1,4.245333333333333,4.040999999999999,4.000666666666668,1917,60
225,225,4.334666666666666,6.203666666666667,4.943,0.0,15.481333333333334,11.146666666666668,4.943,0.63,0.83,0.84,0.32,7.351333333333335,0.25,7.101333333333335,5.020666666666665,3.9753333333333343,2.217666666666668,2.524666666666668,225,61
247,247,3.716,5.095666666666668,1.493333333333333,0.0,10.305,6.589000000000001,1.493333333333333,0.56,0.69,0.36,0.31,7.614000000000001,0.28,7.334,6.048333333333332,5.629333333333331,5.453333333333332,5.431666666666668,247,62
240,240,6.603666666666666,2.4170000000000007,5.485333333333333,0.0,14.506,7.902333333333334,5.485333333333333,0.77,0.48,0.84,0.32,7.525666666666668,0.25,7.275666666666668,5.335333333333335,4.815,2.697666666666666,3.0713333333333344,240,63
239,239,7.261,3.463,3.687333333333334,0.0,14.411333333333337,7.150333333333334,3.687333333333334,0.83,0.57,0.64,0.34,7.532666666666666,0.25,7.282666666666666,5.34266666666667,4.921666666666667,3.896666666666664,3.970666666666665,239,64
1380,1380,8.896000000000003,2.1203333333333334,4.820333333333334,0.0,15.83666666666667,6.940666666666667,4.820333333333334,0.99,0.46,0.77,0.38,7.285,0.2453333333333333,7.039666666666667,4.8456666666666655,4.472000000000001,2.907999999999999,3.055333333333331,1380,65
1323,1323,5.945666666666667,5.762333333333333,3.606666666666666,0.0,15.314666666666666,9.369,3.606666666666666,0.74,0.78,0.67,0.31,7.446666666666667,0.2493333333333333,7.197333333333334,5.137333333333332,4.391333333333334,3.474333333333332,3.6069999999999967,1323,66
1376,1376,7.339666666666668,4.738,5.254,0.0,17.33166666666667,9.992,5.254,0.84,0.73,0.94,0.33,7.005333333333334,0.2300000000000001,6.775333333333333,4.306666666666667,3.496,1.6266666666666645,1.9653333333333356,1376,67
230,230,6.394333333333332,3.3206666666666664,4.878666666666666,0.0,14.593666666666664,8.199333333333332,4.878666666666666,0.79,0.56,0.79,0.31,7.528333333333333,0.25,7.278333333333333,5.324000000000002,4.766,3.0659999999999976,3.365,230,68
815,815,3.462333333333333,8.099,3.455333333333334,0.0,15.016666666666667,11.554333333333334,3.455333333333334,0.56,0.95,0.63,0.37,7.477333333333335,0.25,7.227333333333335,5.248666666666668,4.086333333333334,3.310999999999997,3.3190000000000017,815,69
425,425,4.888666666666666,6.670666666666665,5.182333333333332,0.0,16.741666666666664,11.852999999999998,5.182333333333332,0.72,0.89,0.99,0.36,7.070333333333333,0.2306666666666667,6.839666666666666,4.493666666666666,3.324666666666666,1.4869999999999992,1.777333333333336,425,70
855,855,6.357333333333334,6.156666666666667,3.288666666666667,0.0,15.802666666666669,9.445333333333334,3.288666666666667,0.8,0.82,0.64,0.33,7.293333333333333,0.25,7.043333333333333,4.886666666666668,4.116666666666665,3.342999999999998,3.41133333333333,855,71
713,713,2.651666666666667,4.016,4.787666666666667,0.0,11.455333333333336,8.803666666666668,4.787666666666667,0.51,0.63,0.72,0.36,7.614666666666667,0.2699999999999999,7.344666666666668,5.922666666666668,5.228666666666667,3.6543333333333328,3.886,713,72
514,514,4.875333333333334,6.787999999999999,2.349,0.0,14.012333333333334,9.137,2.349,0.68,0.83,0.51,0.31,7.551333333333334,0.2516666666666666,7.299666666666667,5.464000000000002,4.722333333333335,4.339333333333334,4.360999999999999,514,73
517,517,7.254666666666667,4.397333333333334,5.482666666666666,0.0,17.134666666666668,9.88,5.482666666666666,0.86,0.73,1.0,0.42,7.017,0.2316666666666667,6.785333333333334,4.34,3.549999999999999,1.5350000000000006,1.7743333333333369,517,74
1746,1746,0.9233333333333332,5.298666666666667,3.4476666666666675,0.0,9.669666666666668,8.746333333333334,3.4476666666666675,0.32,0.68,0.57,0.34,7.601333333333332,0.28,7.321333333333332,6.139666666666665,5.4330000000000025,4.617666666666665,4.655999999999997,1746,75
528,528,1.831,4.939000000000001,4.710333333333334,0.0,11.480333333333334,9.649333333333336,4.710333333333334,0.41,0.7,0.73,0.31,7.596333333333333,0.2706666666666665,7.325666666666667,5.904666666666666,5.08433333333333,3.5220000000000025,3.789666666666665,528,76
35,35,5.002666666666667,5.144666666666667,4.832333333333334,0.0,14.979666666666668,9.977,4.832333333333334,0.7,0.75,0.78,0.36,7.377666666666668,0.25,7.127666666666668,5.138333333333332,4.286,2.491666666666668,2.7910000000000004,35,77
1156,1156,5.644,4.441666666666667,5.379000000000001,0.0,15.46466666666667,9.820666666666668,5.379000000000001,0.75,0.66,0.83,0.33,7.392666666666664,0.25,7.142666666666664,5.066333333333337,4.258999999999999,2.3233333333333346,2.6653333333333302,1156,78
1562,1562,6.717333333333333,2.4713333333333334,6.009,0.0,15.197666666666668,8.480333333333332,6.009,0.81,0.52,1.0,0.34,7.415333333333332,0.25,7.165333333333332,5.118,4.525000000000002,2.1089999999999995,2.580333333333332,1562,79
1799,1799,5.636666666666666,5.5120000000000005,5.386666666666667,0.0,16.535333333333334,10.898666666666667,5.386666666666667,0.77,0.81,0.98,0.33,7.137333333333333,0.2303333333333334,6.907,4.616999999999998,3.6189999999999976,1.6750000000000016,2.0316666666666645,1799,80
1797,1797,1.656,6.599333333333334,5.117000000000001,0.0,13.372333333333335,11.716333333333337,5.117000000000001,0.4,0.83,0.82,0.35,7.595333333333333,0.2626666666666666,7.332666666666666,5.6353333333333335,4.462666666666667,2.7196666666666687,3.038,1797,81
1564,1564,4.286666666666666,1.587,5.367666666666667,0.0,11.241333333333332,6.954666666666666,5.367666666666667,0.63,0.39,0.75,0.36,7.615333333333334,0.2699999999999999,7.345333333333334,5.9470000000000045,5.510666666666668,3.601999999999999,3.8476666666666657,1564,82
561,561,7.941666666666667,6.963666666666666,3.3683333333333323,0.0,18.273666666666664,10.331999999999995,3.3683333333333323,0.97,0.97,0.7,0.31,6.809333333333334,0.2249999999999999,6.584333333333334,3.915333333333333,3.034000000000002,2.204333333333333,2.317666666666665,561,83
22,22,3.7123333333333335,1.2086666666666668,2.408333333333333,0.0,7.329333333333333,3.617,2.408333333333333,0.58,0.35,0.46,0.3,7.556,0.2993333333333334,7.256666666666667,6.309333333333334,6.160666666666664,5.528000000000002,5.627999999999998,22,84
564,564,6.086666666666667,5.834,4.885000000000001,0.0,16.805666666666667,10.719,4.885000000000001,0.8,0.8,0.82,0.36,7.093333333333335,0.2303333333333334,6.863000000000001,4.497666666666665,3.5446666666666653,1.924,2.148333333333332,564,85
1758,1758,2.9656666666666665,3.0083333333333337,6.478333333333334,0.0,12.452333333333335,9.486666666666668,6.478333333333334,0.51,0.53,0.98,0.35,7.571,0.2699999999999999,7.301,5.746333333333334,4.9780000000000015,2.254333333333335,2.7303333333333337,1758,86
935,935,8.59,2.419,5.647000000000001,0.0,16.656000000000002,8.066,5.647000000000001,0.93,0.5,0.94,0.31,7.1530000000000005,0.2306666666666667,6.922333333333333,4.571,4.056999999999999,1.9003333333333323,2.3086666666666664,935,87
571,571,8.452000000000002,2.9476666666666675,5.568,0.0,16.967666666666666,8.515666666666668,5.568,0.99,0.56,0.97,0.35,7.058666666666666,0.2300000000000001,6.828666666666666,4.403,3.836333333333336,1.7266666666666657,2.0743333333333327,571,88
1098,1098,8.62133333333333,5.595666666666668,1.4353333333333331,0.0,15.652333333333331,7.0310000000000015,1.4353333333333331,0.9,0.77,0.36,0.33,7.3546666666666685,0.2493333333333333,7.105333333333335,4.947666666666667,4.527000000000001,4.385666666666667,4.321333333333333,1098,89
1762,1762,0.7450000000000002,7.843666666666666,2.924666666666668,0.0,11.513333333333335,10.768333333333334,2.924666666666668,0.3,0.87,0.55,0.32,7.551333333333335,0.2699999999999999,7.281333333333335,5.863999999999999,4.818666666666666,4.240333333333332,4.286666666666665,1762,90
1996,1996,3.870666666666667,6.760999999999999,2.2416666666666663,0.0,12.873333333333331,9.002666666666666,2.2416666666666663,0.58,0.79,0.45,0.33,7.611000000000001,0.2699999999999999,7.341000000000001,5.707,4.971999999999996,4.612666666666666,4.593333333333336,1996,91
1099,1099,5.468999999999999,4.683000000000001,5.077333333333334,0.0,15.229333333333336,9.760333333333335,5.077333333333334,0.71,0.68,0.82,0.33,7.446333333333333,0.25,7.196333333333333,5.154999999999999,4.3466666666666685,2.615666666666665,2.9026666666666667,1099,92
1640,1640,6.116666666666666,7.446999999999999,3.0033333333333347,0.0,16.567,10.450333333333331,3.0033333333333347,0.77,0.91,0.59,0.34,7.1560000000000015,0.2306666666666667,6.925333333333335,4.621,3.6793333333333336,3.057333333333332,3.097000000000002,1640,93
1122,1122,4.893666666666666,0.7736666666666667,6.187333333333334,0.0,11.854666666666668,6.961,6.187333333333334,0.64,0.31,0.87,0.31,7.611333333333334,0.2699999999999999,7.341333333333335,5.849999999999999,5.425999999999999,2.8746666666666685,3.3636666666666657,1122,94
950,950,2.612333333333333,8.118999999999998,4.034,0.0,14.76533333333333,12.153,4.034,0.49,0.98,0.7,0.37,7.521000000000002,0.25,7.271000000000002,5.328000000000001,4.059666666666667,3.0003333333333355,3.070333333333333,950,95
614,614,6.393333333333334,6.265666666666666,3.6436666666666655,0.0,16.302666666666667,9.909333333333333,3.6436666666666655,0.81,0.81,0.67,0.32,7.2026666666666666,0.2323333333333334,6.9703333333333335,4.696666666666669,3.8593333333333306,2.911999999999999,3.029333333333332,614,96
1103,1103,2.700000000000001,1.7776666666666665,6.583666666666667,0.0,11.061333333333334,8.361333333333333,6.583666666666667,0.48,0.41,0.98,0.31,7.612333333333335,0.2706666666666665,7.341666666666669,5.975000000000001,5.356999999999999,2.486333333333333,3.053333333333334,1103,97
915,915,5.324666666666667,3.4153333333333333,2.7873333333333337,0.0,11.527333333333337,6.202666666666667,2.7873333333333337,0.7,0.58,0.49,0.34,7.562666666666668,0.2699999999999999,7.292666666666668,5.842666666666667,5.485666666666667,4.922666666666666,4.900999999999998,915,98
512,512,3.5743333333333327,5.826333333333335,5.415333333333335,0.0,14.816000000000004,11.24166666666667,5.415333333333335,0.6,0.77,0.85,0.37,7.498333333333335,0.25,7.248333333333335,5.294333333333335,4.221333333333332,2.2733333333333343,2.5423333333333344,512,99
1155,1155,3.378,7.415,5.362000000000001,0.0,16.155,12.777,5.362000000000001,0.57,0.98,0.92,0.39,7.236333333333333,0.2316666666666667,7.004666666666667,4.790333333333333,3.428333333333333,1.5533333333333357,1.8116666666666683,1155,100
45,45,9.032666666666668,4.690333333333333,1.3986666666666665,0.0,15.121666666666668,6.089,1.3986666666666665,0.97,0.66,0.35,0.33,7.361666666666668,0.25,7.111666666666668,5.029666666666665,4.728999999999999,4.513000000000003,4.505666666666664,45,101
433,433,4.3693333333333335,3.868,3.653666666666667,0.0,11.890999999999998,7.521666666666666,3.653666666666667,0.64,0.62,0.63,0.33,7.543000000000003,0.2699999999999999,7.273000000000003,5.765666666666668,5.272666666666668,4.2730000000000015,4.364333333333337,433,102
711,711,8.052333333333333,3.292,5.559333333333333,0.0,16.903666666666666,8.851333333333333,5.559333333333333,0.87,0.59,0.96,0.34,7.103666666666666,0.2303333333333334,6.873333333333333,4.476333333333332,3.849666666666668,1.7623333333333346,2.1376666666666675,711,103
966,966,6.132666666666666,3.015666666666667,3.515000000000001,0.0,12.663333333333334,6.530666666666668,3.515000000000001,0.76,0.55,0.6,0.35,7.581333333333334,0.2699999999999999,7.311333333333335,5.691000000000001,5.319666666666669,4.463333333333335,4.479999999999999,966,104
1455,1455,3.284333333333333,3.2133333333333334,6.357,0.0,12.854666666666668,9.570333333333334,6.357,0.57,0.58,0.91,0.37,7.546666666666667,0.2699999999999999,7.276666666666667,5.654333333333332,4.877666666666667,2.2406666666666686,2.65966666666667,1455,105
710,710,7.477999999999999,6.204999999999999,4.744666666666666,0.0,18.427666666666664,10.949666666666666,4.744666666666666,0.87,0.89,0.99,0.33,6.793333333333334,0.224,6.569333333333334,3.868,2.8866666666666667,1.331333333333332,1.601666666666666,710,106
1200,1200,1.6103333333333334,5.724999999999999,4.260000000000001,0.0,11.595333333333333,9.985,4.260000000000001,0.39,0.76,0.66,0.35,7.5699999999999985,0.2699999999999999,7.299999999999999,5.864,4.98766666666667,3.767666666666668,3.8946666666666663,1200,107
1451,1451,5.093666666666668,7.225666666666665,4.626,0.0,16.945333333333334,11.851666666666668,4.626,0.74,0.93,0.85,0.33,7.049,0.2306666666666667,6.818333333333333,4.448333333333332,3.267000000000001,1.8276666666666637,2.070666666666666,1451,108
1651,1651,7.801666666666667,3.800666666666666,4.7523333333333335,0.0,16.354666666666667,8.552999999999999,4.7523333333333335,0.87,0.62,0.79,0.37,7.212,0.2343333333333334,6.977666666666666,4.6960000000000015,4.102999999999999,2.5953333333333317,2.762333333333334,1651,109
1080,1080,3.416333333333334,0.7910000000000001,6.244,0.0,10.451333333333334,7.035,6.244,0.54,0.31,0.86,0.32,7.606333333333331,0.2786666666666667,7.327666666666664,6.037999999999998,5.591333333333334,3.006333333333332,3.4806666666666675,1080,110
54,54,7.196,2.312333333333333,5.205333333333334,0.0,14.713666666666668,7.517666666666667,5.205333333333334,0.83,0.47,0.81,0.38,7.492333333333335,0.2503333333333333,7.242000000000001,5.256666666666666,4.792999999999999,2.7966666666666677,3.1340000000000003,54,111
53,53,5.786333333333333,7.434333333333332,2.134666666666667,0.0,15.355333333333334,9.569,2.134666666666667,0.74,0.88,0.47,0.32,7.328000000000001,0.25,7.078000000000001,5.004,4.201999999999998,3.8023333333333342,3.848333333333335,53,112
1837,1837,8.292,3.919,4.232,0.0,16.442999999999998,8.151,4.232,0.9,0.66,0.76,0.31,7.1370000000000005,0.233,6.904000000000001,4.591666666666667,4.047999999999998,2.7949999999999995,3.0043333333333333,1837,113
668,668,5.403333333333334,7.343333333333335,4.188333333333334,0.0,16.935000000000002,11.53166666666667,4.188333333333334,0.76,0.98,0.77,0.33,7.070666666666667,0.2303333333333334,6.840333333333334,4.4673333333333325,3.344,2.140000000000003,2.316000000000001,668,114
493,493,3.794333333333333,6.258333333333334,5.542000000000001,0.0,15.594666666666669,11.800333333333334,5.542000000000001,0.62,0.84,0.96,0.32,7.376,0.2493333333333333,7.126666666666667,5.029,3.867000000000001,1.7779999999999987,2.155333333333331,493,115
1815,1815,3.783666666666666,4.715,2.69,0.0,11.188666666666665,7.404999999999999,2.69,0.6,0.67,0.49,0.33,7.560000000000001,0.2729999999999999,7.287000000000002,5.896333333333334,5.384666666666666,4.864333333333331,4.864,1815,116
504,504,3.621,6.374000000000001,4.3966666666666665,0.0,14.391666666666667,10.770666666666669,4.3966666666666665,0.6,0.81,0.73,0.36,7.543333333333334,0.2506666666666666,7.292666666666667,5.402333333333336,4.410000000000002,3.1263333333333354,3.2626666666666684,504,117
920,920,5.889333333333334,8.099333333333336,1.7226666666666666,0.0003333333333333,15.711666666666671,9.822333333333336,1.723,0.77,0.97,0.42,0.35,7.324666666666668,0.2473333333333333,7.077333333333335,4.942666666666666,4.083333333333332,3.9113333333333338,3.830333333333336,920,118
533,533,2.7453333333333334,2.228333333333333,3.309333333333333,0.0003333333333333,8.283333333333333,5.538,3.3096666666666663,0.48,0.44,0.59,0.31,7.582,0.28,7.302,6.241666666666667,5.947666666666667,5.104333333333335,5.192666666666667,533,119
1331,1331,1.9306666666666668,2.410333333333334,1.1050000000000002,0.0003333333333333,5.446333333333335,3.515666666666668,1.1053333333333335,0.43,0.45,0.32,0.3,7.493000000000001,0.2993333333333334,7.193666666666668,6.413333333333334,6.250333333333332,6.129666666666666,5.931666666666667,1331,120
1994,1994,7.229333333333332,0.7563333333333335,5.167333333333334,0.0003333333333333,13.153333333333332,5.924000000000001,5.167666666666667,0.8,0.31,0.79,0.3,7.602333333333333,0.2646666666666666,7.337666666666666,5.628666666666668,5.340333333333333,3.5,3.838333333333334,1994,121
984,984,1.745,2.948000000000001,5.387333333333333,0.0003333333333333,10.08066666666667,8.335666666666668,5.387666666666667,0.4,0.51,0.78,0.35,7.626,0.28,7.346,6.103999999999999,5.4896666666666665,3.5566666666666684,3.8143333333333342,984,122
1666,1666,8.272333333333334,4.890666666666666,4.2363333333333335,0.0003333333333333,17.39966666666667,9.127333333333333,4.236666666666667,0.99,0.77,0.76,0.39,6.979333333333334,0.2300000000000001,6.749333333333333,4.243000000000001,3.568,2.341,2.423666666666666,1666,123
501,501,3.7663333333333338,1.4346666666666663,3.765,0.0003333333333333,8.966333333333335,5.2,3.765333333333333,0.56,0.37,0.63,0.31,7.564000000000001,0.28,7.284000000000001,6.158333333333331,5.892666666666667,4.827333333333336,4.955000000000002,501,124
563,563,3.876666666666667,6.555333333333334,5.543666666666668,0.0003333333333333,15.976000000000004,12.099333333333336,5.544000000000001,0.63,0.83,0.95,0.39,7.279333333333332,0.241,7.038333333333332,4.866999999999999,3.645000000000001,1.6109999999999998,1.8840000000000003,563,125
1389,1389,4.075666666666666,2.2629999999999995,6.412999999999999,0.0003333333333333,12.752,8.676333333333332,6.413333333333333,0.62,0.46,0.94,0.32,7.614666666666666,0.2699999999999999,7.344666666666667,5.732999999999998,5.089666666666665,2.373666666666665,2.885,1389,126
952,952,6.016666666666668,2.2270000000000008,2.2460000000000004,0.0003333333333333,10.490000000000002,4.473333333333335,2.2463333333333337,0.74,0.47,0.42,0.34,7.612,0.2786666666666667,7.333333333333333,6.009999999999997,5.825,5.447333333333331,5.38,952,127
513,513,1.4409999999999996,2.0296666666666665,2.547,0.0003333333333333,6.018,4.577,2.547333333333333,0.37,0.42,0.47,0.31,7.514666666666667,0.3,7.214666666666667,6.397333333333333,6.162999999999997,5.652999999999998,5.680000000000002,513,128
1796,1796,6.589666666666667,4.492333333333334,2.15,0.0003333333333333,13.232333333333337,6.642666666666667,2.150333333333333,0.78,0.63,0.45,0.3,7.603999999999999,0.2649999999999999,7.338999999999999,5.634000000000002,5.236333333333334,4.880666666666666,4.9013333333333335,1796,129
547,547,3.709000000000001,7.462666666666667,5.191666666666666,0.0003333333333333,16.363666666666667,12.654666666666667,5.192,0.59,0.98,0.96,0.32,7.221666666666668,0.2333333333333334,6.988333333333334,4.748333333333336,3.415999999999998,1.581666666666667,1.9206666666666656,547,130
604,604,2.365666666666667,8.096333333333332,4.240333333333334,0.0003333333333333,14.702666666666667,12.337,4.240666666666668,0.47,0.99,0.75,0.34,7.505666666666666,0.25,7.255666666666666,5.320000000000001,4.022333333333335,2.7989999999999986,2.9640000000000004,604,131
712,712,1.9866666666666668,3.9836666666666662,5.398333333333334,0.0003333333333333,11.369000000000002,9.382333333333335,5.398666666666668,0.42,0.63,0.78,0.36,7.611333333333334,0.2699999999999999,7.341333333333335,5.9380000000000015,5.171666666666667,3.2003333333333344,3.523000000000001,712,132
1678,1678,4.984,3.870666666666666,3.5289999999999995,0.0003333333333333,12.384,7.399999999999999,3.5293333333333328,0.65,0.62,0.59,0.32,7.608666666666666,0.2699999999999999,7.338666666666667,5.779333333333333,5.277333333333335,4.400666666666664,4.494000000000001,1678,133
1141,1141,7.478333333333334,2.290666666666666,3.619666666666666,0.0003333333333333,13.389,5.910666666666666,3.619999999999999,0.83,0.46,0.6,0.32,7.593999999999998,0.2666666666666666,7.327333333333331,5.579666666666667,5.290333333333336,4.35633333333333,4.453999999999999,1141,134
75,75,5.256666666666665,3.245,5.686333333333335,0.001,14.188999999999998,8.932333333333334,5.687333333333335,0.71,0.59,0.87,0.32,7.534,0.2623333333333333,7.271666666666666,5.400666666666668,4.726000000000001,2.3963333333333345,2.8630000000000004,75,135
1728,1728,3.5773333333333333,7.461666666666667,5.097333333333333,0.001,16.137333333333334,12.56,5.098333333333334,0.61,0.91,0.87,0.38,7.245333333333333,0.2316666666666667,7.0136666666666665,4.813999999999998,3.4809999999999994,1.7859999999999987,2.021666666666668,1728,136
1901,1901,4.505333333333332,5.6273333333333335,2.777333333333333,0.001,12.910999999999998,8.405666666666667,2.778333333333333,0.62,0.75,0.53,0.31,7.603333333333333,0.2689999999999999,7.334333333333333,5.699999999999999,5.0603333333333325,4.497666666666667,4.545333333333335,1901,137
1907,1907,5.141999999999999,4.567666666666668,5.856,0.001,15.566666666666666,10.424666666666669,5.857,0.72,0.71,0.88,0.4,7.341333333333336,0.2493333333333333,7.092000000000002,4.998999999999999,4.081333333333333,1.8649999999999984,2.154666666666665,1907,138
1713,1713,6.227666666666667,2.1250000000000004,4.678,0.001,13.031666666666668,6.804000000000001,4.679,0.74,0.44,0.74,0.31,7.606,0.2656666666666666,7.340333333333334,5.664999999999997,5.264333333333333,3.7689999999999992,4.016666666666668,1713,139
1499,1499,7.592333333333332,4.691333333333334,5.167333333333333,0.001,17.451999999999998,9.859666666666666,5.168333333333333,0.88,0.76,0.93,0.31,6.9670000000000005,0.2316666666666667,6.735333333333334,4.243333333333333,3.444666666666665,1.6206666666666665,1.9573333333333327,1499,140
925,925,4.946999999999998,7.117666666666666,1.512333333333333,0.001,13.577999999999996,8.630999999999998,1.513333333333333,0.65,0.84,0.36,0.33,7.604333333333333,0.2526666666666666,7.351666666666667,5.601666666666668,4.911000000000003,4.768333333333333,4.706,925,141
242,242,2.8003333333333336,2.6116666666666672,4.575,0.001,9.988,7.187666666666668,4.5760000000000005,0.49,0.48,0.68,0.33,7.611333333333333,0.28,7.331333333333333,6.086333333333331,5.622666666666666,4.091666666666665,4.299333333333332,242,142
1616,1616,5.906000000000001,6.605666666666667,1.206666666666667,0.001,13.719333333333331,7.813333333333334,1.2076666666666669,0.75,0.78,0.34,0.31,7.581333333333335,0.2563333333333333,7.325000000000002,5.5393333333333326,4.975999999999997,4.879,4.838333333333333,1616,143
459,459,6.150333333333333,6.910666666666667,3.4380000000000006,0.001,16.500000000000004,10.349666666666666,3.4390000000000005,0.8,0.88,0.66,0.32,7.125333333333332,0.2316666666666667,6.8936666666666655,4.578333333333333,3.6670000000000007,2.7820000000000014,2.89133333333333,459,144
1600,1600,8.717999999999998,2.1123333333333334,4.147,0.001,14.978333333333332,6.260333333333334,4.148000000000001,0.89,0.45,0.7,0.31,7.526333333333334,0.25,7.276333333333334,5.234333333333333,4.922333333333333,3.712000000000001,3.902,1600,145
683,683,1.8013333333333337,5.677333333333333,2.7099999999999995,0.001,10.189666666666666,8.388333333333332,2.7109999999999994,0.4,0.71,0.5,0.32,7.616333333333334,0.28,7.336333333333334,6.087666666666665,5.423333333333332,4.911,4.923666666666666,683,146
637,637,9.378000000000002,1.1216666666666668,3.698,0.0016666666666666,14.199333333333335,4.821333333333334,3.699666666666667,0.99,0.35,0.65,0.31,7.551333333333335,0.25,7.301333333333335,5.370333333333334,5.216333333333334,4.202333333333336,4.329666666666668,637,147
1813,1813,1.6783333333333332,5.402333333333333,1.1649999999999998,0.0016666666666666,8.247333333333332,6.569,1.1666666666666663,0.39,0.67,0.31,0.32,7.584,0.28,7.304,6.261000000000001,5.819999999999999,5.732999999999999,5.659999999999999,1813,148
1100,1100,7.703666666666666,2.069333333333333,1.7556666666666667,0.0016666666666666,11.530333333333331,3.826666666666666,1.7573333333333334,0.83,0.43,0.36,0.38,7.602999999999999,0.2699999999999999,7.332999999999999,5.8580000000000005,5.7336666666666645,5.492333333333335,5.398666666666666,1100,149
937,937,1.5523333333333331,6.054333333333334,3.1856666666666658,0.0016666666666666,10.794,9.241666666666667,3.187333333333332,0.38,0.77,0.59,0.32,7.625333333333333,0.2739999999999999,7.351333333333333,6.019666666666664,5.247666666666667,4.523333333333335,4.590333333333335,937,150
1788,1788,4.671,1.1589999999999998,6.5296666666666665,0.002,12.361666666666666,7.690666666666666,6.531666666666666,0.63,0.35,0.99,0.31,7.613666666666668,0.2699999999999999,7.343666666666668,5.788,5.276,2.448999999999998,3.014,1788,151
1346,1346,1.4416666666666669,5.444333333333333,1.7926666666666666,0.0023333333333333,8.681,7.239333333333333,1.795,0.37,0.71,0.4,0.37,7.586333333333334,0.28,7.306333333333334,6.234,5.711666666666668,5.479666666666668,5.401333333333332,1346,152
1197,1197,4.819000000000001,2.81,5.7046666666666646,0.0023333333333333,13.336,8.516999999999996,5.706999999999998,0.64,0.51,0.83,0.35,7.608666666666666,0.2576666666666666,7.351,5.634666666666668,5.013,2.869666666666665,3.206000000000002,1197,153
1825,1825,7.752999999999999,0.8723333333333335,4.270333333333334,0.0023333333333333,12.898,5.145000000000001,4.272666666666668,0.81,0.32,0.68,0.33,7.603333333333333,0.2686666666666666,7.334666666666666,5.666999999999999,5.446666666666667,4.176999999999999,4.334333333333334,1825,154
757,757,5.207333333333333,6.848000000000002,2.6743333333333346,0.0023333333333333,14.732,9.524666666666668,2.676666666666668,0.68,0.81,0.57,0.3,7.553333333333333,0.25,7.303333333333333,5.358333333333334,4.5596666666666685,4.058333333333335,4.114333333333335,757,155
618,618,0.972,4.3183333333333325,1.7743333333333335,0.0023333333333333,7.066999999999999,6.095,1.7766666666666668,0.32,0.6,0.4,0.33,7.573666666666666,0.287,7.286666666666666,6.366333333333334,5.976666666666668,5.7396666666666665,5.680666666666665,618,156
874,874,2.995,7.703333333333333,3.100333333333332,0.0023333333333333,13.800999999999998,10.805999999999996,3.1026666666666656,0.55,0.88,0.58,0.31,7.554999999999999,0.2613333333333332,7.293666666666666,5.524666666666666,4.485666666666666,3.817999999999997,3.890000000000002,874,157
477,477,1.578,1.956,3.909666666666667,0.003,7.446666666666667,5.868666666666667,3.912666666666667,0.38,0.45,0.61,0.31,7.579,0.2876666666666667,7.291333333333333,6.340000000000002,5.996666666666668,4.846,4.992999999999998,477,158
1510,1510,1.9356666666666664,4.328666666666666,5.911666666666667,0.003,12.178999999999998,10.243333333333332,5.914666666666667,0.42,0.63,0.85,0.3,7.620999999999999,0.2699999999999999,7.351,5.841000000000001,4.939666666666669,2.610999999999999,3.0659999999999985,1510,159
649,649,4.643333333333333,1.2846666666666668,5.123666666666667,0.003,11.054666666666666,6.411333333333333,5.126666666666667,0.65,0.36,0.75,0.36,7.609333333333334,0.2719999999999999,7.337333333333333,5.95166666666667,5.585333333333334,3.799333333333333,3.9996666666666663,649,160
821,821,3.786666666666666,2.495333333333334,5.590333333333335,0.003,11.875333333333334,8.088666666666668,5.593333333333335,0.6,0.48,0.81,0.35,7.614,0.2699999999999999,7.344,5.862333333333334,5.273,3.192000000000001,3.494999999999998,821,161
917,917,8.348999999999998,7.275,1.0719999999999998,0.003,16.698999999999998,8.35,1.0749999999999995,0.91,0.89,0.32,0.34,7.129999999999999,0.2306666666666667,6.899333333333332,4.527999999999999,3.915999999999999,3.859999999999998,3.778333333333333,917,162
118,118,8.570000000000002,1.0656666666666668,5.371000000000001,0.003,15.009666666666671,6.439666666666668,5.374000000000001,0.89,0.35,0.83,0.33,7.405999999999998,0.25,7.155999999999998,5.090666666666669,4.784333333333335,2.6976666666666675,3.079666666666669,118,163
1361,1361,0.8290000000000003,7.961333333333333,5.681333333333333,0.003,14.474666666666666,13.645666666666669,5.684333333333333,0.31,0.99,0.93,0.35,7.582,0.25,7.332,5.4590000000000005,3.8956666666666657,1.8133333333333352,2.184666666666668,1361,164
1220,1220,4.9093333333333335,1.934666666666667,1.4360000000000004,0.003,8.283000000000001,3.373666666666668,1.4390000000000005,0.66,0.41,0.37,0.32,7.592666666666667,0.28,7.312666666666667,6.241,6.122333333333334,5.943666666666665,5.874999999999998,1220,165
1572,1572,7.846666666666667,0.998,3.913333333333334,0.003,12.761,4.914333333333334,3.916333333333334,0.84,0.33,0.61,0.34,7.608666666666665,0.2699999999999999,7.338666666666666,5.683666666666668,5.493000000000003,4.423,4.508333333333333,1572,166
1271,1271,1.2623333333333335,8.401666666666667,3.912666666666667,0.0036666666666666,13.580333333333334,12.318,3.9163333333333337,0.36,0.99,0.67,0.32,7.597333333333334,0.259,7.338333333333334,5.607333333333333,4.301333333333336,3.2850000000000006,3.423666666666666,1271,167
1125,1125,4.286666666666666,7.407999999999999,4.733000000000001,0.0036666666666666,16.431333333333335,12.144666666666668,4.736666666666668,0.64,0.94,0.83,0.38,7.155333333333334,0.2320000000000001,6.923333333333334,4.662333333333335,3.420666666666665,1.9403333333333344,2.124333333333331,1125,168
1447,1447,2.137666666666667,6.186666666666666,3.712666666666668,0.0036666666666666,12.040666666666665,9.903,3.7163333333333344,0.44,0.79,0.63,0.3,7.596999999999999,0.2699999999999999,7.326999999999999,5.827333333333331,4.958333333333336,3.9966666666666657,4.144999999999998,1447,169
537,537,3.111666666666666,8.449,2.3896666666666677,0.0043333333333333,13.954666666666666,10.843,2.394000000000001,0.53,0.93,0.53,0.3,7.589,0.25,7.339,5.516333333333334,4.481,4.097666666666669,4.1320000000000014,537,170
412,412,0.873,2.220333333333332,4.937999999999999,0.0043333333333333,8.035666666666664,7.162666666666665,4.942333333333332,0.31,0.44,0.74,0.32,7.589000000000001,0.2803333333333333,7.308666666666668,6.296333333333334,5.814666666666666,4.087999999999997,4.343,412,171
1721,1721,1.6036666666666668,8.931666666666667,1.2663333333333333,0.0046666666666666,11.806333333333336,10.202666666666667,1.271,0.39,0.96,0.32,0.34,7.618,0.2699999999999999,7.348000000000001,5.888333333333335,4.925333333333336,4.856333333333334,4.763333333333333,1721,172
325,325,2.9756666666666667,8.807333333333334,0.99,0.0046666666666666,12.777666666666669,9.802,0.9946666666666668,0.51,0.93,0.34,0.31,7.610666666666668,0.2699999999999999,7.340666666666668,5.713666666666667,4.837666666666666,4.827,4.776666666666667,325,173
1345,1345,9.122000000000002,4.710333333333333,1.275,0.0046666666666666,15.112000000000002,5.99,1.2796666666666667,0.93,0.69,0.34,0.32,7.437666666666666,0.25,7.187666666666666,5.118,4.827000000000001,4.705333333333333,4.649666666666667,1345,174
1289,1289,5.380999999999999,1.7746666666666664,5.656333333333334,0.0046666666666666,12.816666666666668,7.435666666666668,5.661000000000001,0.68,0.41,0.82,0.35,7.611666666666666,0.2699999999999999,7.341666666666667,5.699666666666668,5.223666666666668,3.0986666666666687,3.4173333333333336,1289,175
1015,1015,4.152333333333333,8.137666666666666,2.858666666666666,0.0046666666666666,15.153333333333332,11.001,2.8633333333333324,0.64,0.99,0.57,0.35,7.420666666666665,0.25,7.170666666666665,5.149666666666666,4.082333333333332,3.546333333333334,3.5430000000000024,1015,176
1657,1657,7.808000000000001,7.666666666666665,1.6426666666666665,0.0046666666666666,17.121999999999996,9.313999999999998,1.647333333333333,0.86,0.99,0.4,0.34,7.018,0.2316666666666667,6.786333333333333,4.355,3.6103333333333314,3.438666666666666,3.383999999999999,1657,177
1783,1783,0.8569999999999998,7.414999999999998,4.578000000000001,0.0053333333333333,12.855333333333332,11.998333333333331,4.583333333333335,0.31,0.83,0.76,0.32,7.614666666666667,0.2693333333333332,7.345333333333334,5.744333333333332,4.503333333333334,3.120666666666668,3.346000000000001,1783,178
1684,1684,8.298000000000002,7.549333333333334,1.5676666666666663,0.0053333333333333,17.420333333333335,9.122333333333334,1.573,0.97,0.91,0.41,0.32,6.986666666666667,0.2300000000000001,6.756666666666667,4.263333333333335,3.5489999999999995,3.386666666666668,3.350666666666665,1684,179
192,192,8.007,4.057999999999999,5.344333333333335,0.0053333333333333,17.414666666666665,9.407666666666668,5.349666666666669,0.88,0.66,0.97,0.36,6.980333333333334,0.2300000000000001,6.750333333333334,4.247666666666667,3.5536666666666634,1.574999999999998,1.8920000000000008,192,180
314,314,6.055333333333334,1.3553333333333333,2.018333333333333,0.0053333333333333,9.434333333333331,3.379,2.0236666666666663,0.74,0.36,0.4,0.33,7.596333333333332,0.28,7.316333333333332,6.085666666666665,5.999000000000002,5.645333333333335,5.6030000000000015,314,181
2,2,5.363666666666666,2.7033333333333345,1.808,0.0053333333333333,9.880333333333333,4.516666666666668,1.8133333333333328,0.69,0.48,0.37,0.34,7.595,0.28,7.314999999999999,6.081999999999999,5.879000000000001,5.508666666666667,5.438000000000001,2,182
830,830,3.031666666666666,5.578333333333333,2.9750000000000005,0.0053333333333333,11.590333333333334,8.558666666666667,2.9803333333333337,0.51,0.71,0.57,0.32,7.623333333333333,0.2699999999999999,7.353333333333333,5.911000000000001,5.248333333333334,4.604333333333333,4.639333333333333,830,183
1231,1231,5.105333333333332,5.885,3.811,0.0053333333333333,14.806666666666665,9.701333333333332,3.8163333333333336,0.67,0.79,0.68,0.31,7.528000000000001,0.25,7.278000000000001,5.315333333333334,4.496,3.496000000000001,3.649333333333333,1231,184
162,162,8.149,2.8689999999999998,1.9756666666666665,0.006,12.999666666666666,4.850666666666665,1.9816666666666665,0.85,0.5,0.41,0.32,7.602333333333332,0.2699999999999999,7.332333333333333,5.621333333333332,5.446666666666666,5.103000000000001,5.103000000000002,162,185
941,941,5.173999999999999,0.8596666666666668,6.4446666666666665,0.0066666666666666,12.484999999999998,7.311,6.451333333333333,0.69,0.32,0.91,0.31,7.617333333333334,0.2699999999999999,7.347333333333334,5.772333333333333,5.304666666666668,2.5340000000000003,3.078333333333334,941,186
1860,1860,4.631,2.785333333333333,5.9896666666666665,0.0066666666666666,13.412666666666665,8.781666666666665,5.996333333333333,0.63,0.51,0.84,0.34,7.608666666666666,0.2539999999999999,7.354666666666667,5.627333333333334,4.9676666666666645,2.6056666666666666,2.9980000000000007,1860,187
212,212,7.673999999999999,2.6049999999999995,1.834,0.0066666666666666,12.119666666666664,4.445666666666666,1.8406666666666665,0.8,0.48,0.37,0.35,7.623,0.2699999999999999,7.353000000000001,5.775666666666664,5.615,5.348333333333333,5.256666666666667,212,188
133,133,8.592666666666668,3.186000000000001,4.629666666666667,0.007,16.41533333333334,7.8226666666666675,4.636666666666667,0.91,0.57,0.79,0.34,7.152,0.2373333333333333,6.914666666666667,4.588,4.116333333333333,2.5776666666666648,2.797333333333334,133,189
256,256,2.086,1.847333333333333,5.3740000000000006,0.009,9.316333333333333,7.230333333333334,5.383000000000001,0.43,0.41,0.79,0.31,7.611666666666666,0.28,7.331666666666666,6.164333333333334,5.694999999999999,3.6556666666666646,4.0156666666666645,256,190
209,209,9.369333333333334,1.3260000000000003,3.1026666666666665,0.0093333333333333,13.807333333333334,4.438,3.112,0.92,0.4,0.56,0.31,7.596333333333332,0.2693333333333332,7.326999999999999,5.478000000000001,5.362333333333334,4.577333333333336,4.6640000000000015,209,191
1282,1282,0.8613333333333336,5.451999999999999,4.364,0.0113333333333333,10.688666666666666,9.827333333333332,4.375333333333333,0.31,0.7,0.7,0.33,7.623333333333333,0.274,7.349333333333333,6.046666666666665,5.1926666666666685,3.895000000000002,4.067666666666669,1282,192
1561,1561,0.8779999999999996,2.693333333333334,4.117666666666667,0.0113333333333333,7.700333333333333,6.822333333333333,4.129,0.31,0.48,0.66,0.31,7.579333333333333,0.28,7.299333333333333,6.319666666666667,5.864333333333334,4.671000000000001,4.844333333333334,1561,193
1253,1253,0.9703333333333334,4.454,2.590333333333333,0.0116666666666666,8.026333333333334,7.055999999999999,2.602,0.32,0.61,0.47,0.33,7.603333333333333,0.28,7.323333333333332,6.307333333333333,5.822,5.331,5.314333333333333,1253,194
725,725,8.158,7.355666666666667,2.2716666666666665,0.0153333333333333,17.800666666666668,9.642666666666663,2.287,1.0,1.0,0.5,0.36,6.917333333333332,0.2306666666666667,6.686666666666665,4.118666666666666,3.338666666666666,2.995333333333334,2.948333333333332,725,195
1244,1244,4.324666666666667,1.1123333333333334,4.668666666666666,0.0166666666666666,10.122333333333335,5.797666666666665,4.6853333333333325,0.6,0.34,0.69,0.31,7.612999999999999,0.2766666666666666,7.336333333333333,6.083666666666665,5.765666666666666,4.261333333333331,4.504333333333332,1244,196
375,375,8.875,3.256666666666667,3.397333333333333,0.019,15.548000000000002,6.673,3.4163333333333337,0.92,0.56,0.6,0.34,7.347666666666668,0.25,7.097666666666668,4.933333333333334,4.602,3.698000000000001,3.759666666666668,375,197
333,333,6.273,2.197666666666667,1.888,0.0196666666666666,10.378333333333332,4.105333333333334,1.9076666666666668,0.73,0.44,0.39,0.33,7.596999999999999,0.28,7.316999999999999,5.988333333333332,5.845999999999999,5.536333333333334,5.492666666666667,333,198
1417,1417,6.015333333333334,4.803666666666668,3.252333333333333,0.026,14.097333333333337,8.082,3.2783333333333333,0.73,0.66,0.6,0.33,7.599666666666666,0.25,7.349666666666666,5.504000000000001,4.928666666666667,4.174000000000001,4.2330000000000005,1417,199
297,297,0.7773333333333338,6.564333333333335,1.598666666666667,0.0303333333333333,8.970666666666668,8.193333333333335,1.629,0.3,0.79,0.41,0.31,7.560333333333333,0.28,7.280333333333333,6.166666666666665,5.531333333333335,5.122000000000002,5.099333333333334,297,200
19,19,3.804666666666667,5.027,4.438999999999999,0.0526666666666666,13.323333333333334,9.518666666666666,4.491666666666666,0.58,0.71,0.71,0.34,7.605666666666666,0.2699999999999999,7.335666666666667,5.645666666666665,4.856666666666667,3.174999999999999,3.520999999999998,19,201
1610,1610,4.137,6.284000000000002,4.148666666666668,0.263,14.83266666666667,10.69566666666667,4.411666666666668,0.61,0.82,0.74,0.36,7.487333333333334,0.25,7.237333333333334,5.281333333333334,4.296666666666667,3.0083333333333355,3.1406666666666663,1610,202
1303,1303,7.308333333333334,7.914999999999998,0.8816666666666666,0.4316666666666666,16.53666666666667,9.228333333333332,1.3133333333333332,0.85,1.0,0.32,0.38,7.150333333333334,0.2313333333333334,6.9190000000000005,4.601000000000001,3.850666666666665,3.768666666666665,3.624333333333333,1303,203
1174,1174,1.813666666666667,1.6803333333333337,2.134,0.4679999999999999,6.096,4.282333333333334,2.602,0.4,0.39,0.46,0.33,7.540666666666668,0.2943333333333334,7.246333333333335,6.423666666666668,6.207333333333335,5.686333333333332,5.668333333333334,1174,204
450,450,1.5890000000000002,1.1036666666666668,5.014333333333332,0.555,8.261999999999999,6.672999999999998,5.569333333333332,0.38,0.34,0.78,0.36,7.587666666666667,0.2806666666666667,7.307,6.271333333333335,5.8486666666666665,3.7400000000000007,3.998333333333334,450,205
1486,1486,6.316999999999999,7.791,1.7630000000000003,0.557,16.428,10.111,2.3200000000000003,0.78,0.97,0.48,0.36,7.173999999999998,0.2303333333333334,6.943666666666664,4.662666666666668,3.767666666666667,3.417000000000002,3.375333333333332,1486,206
560,560,6.343333333333332,6.612666666666667,4.455333333333333,0.565,17.976333333333333,11.633,5.020333333333333,0.83,0.91,0.94,0.44,6.8740000000000006,0.2303333333333334,6.643666666666667,4.047333333333333,2.932333333333335,1.2543333333333342,1.393333333333334,560,207
1735,1735,6.449000000000001,5.767333333333334,2.619666666666667,0.5723333333333334,15.408333333333337,8.959333333333333,3.192,0.77,0.76,0.57,0.35,7.414333333333332,0.2493333333333333,7.164999999999998,5.0906666666666665,4.398,3.706666666666665,3.727,1735,208
884,884,6.303666666666667,6.758,1.0656666666666668,0.5773333333333334,14.704666666666668,8.401,1.6430000000000002,0.78,0.81,0.37,0.38,7.536999999999998,0.25,7.286999999999998,5.321666666666667,4.687666666666665,4.519333333333334,4.425666666666665,884,209
1663,1663,1.974333333333333,2.8483333333333336,5.771000000000002,0.5879999999999999,11.181666666666668,9.207333333333334,6.359000000000002,0.45,0.54,0.88,0.37,7.568333333333333,0.2729999999999999,7.295333333333334,5.921333333333332,5.183999999999998,2.5749999999999984,2.976666666666669,1663,210
654,654,2.844666666666667,6.772999999999999,2.248,0.6046666666666667,12.47033333333333,9.625666666666666,2.8526666666666665,0.5,0.82,0.54,0.35,7.619000000000001,0.2699999999999999,7.349000000000001,5.779999999999999,4.942666666666668,4.399333333333335,4.372333333333334,654,211
523,523,4.5216666666666665,2.5206666666666666,0.9606666666666668,0.6063333333333332,8.609333333333334,4.087666666666666,1.5669999999999995,0.61,0.49,0.34,0.34,7.559666666666667,0.28,7.279666666666666,6.181333333333331,6.012666666666669,5.817666666666666,5.722999999999999,523,212
1026,1026,1.0650000000000002,6.747000000000001,0.8109999999999999,0.607,9.23,8.165000000000001,1.418,0.33,0.8,0.32,0.35,7.623333333333333,0.28,7.343333333333333,6.209666666666669,5.557666666666667,5.4386666666666645,5.316666666666664,1026,213
1652,1652,5.266666666666667,4.570666666666667,3.8033333333333337,0.6113333333333333,14.252,8.985333333333333,4.414666666666667,0.68,0.68,0.68,0.36,7.601666666666665,0.25,7.351666666666665,5.487333333333334,4.785333333333332,3.4973333333333345,3.609,1652,214
1977,1977,5.064666666666668,6.983,0.706,0.619,13.372666666666667,8.308,1.325,0.69,0.83,0.32,0.35,7.556666666666669,0.266,7.290666666666669,5.581333333333333,4.943666666666669,4.844333333333334,4.739333333333336,1977,215
638,638,7.902333333333333,5.888666666666666,3.911333333333333,0.6203333333333333,18.322666666666667,10.42033333333333,4.531666666666665,0.97,0.86,0.83,0.46,6.801333333333333,0.2219999999999999,6.5793333333333335,3.880666666666664,3.0000000000000004,1.6179999999999977,1.6990000000000005,638,216
772,772,0.8693333333333337,2.9136666666666664,5.729666666666668,0.6206666666666666,10.133333333333336,9.264,6.350333333333334,0.31,0.51,0.87,0.37,7.618333333333333,0.2796666666666667,7.338666666666667,6.096666666666666,5.350666666666668,2.723333333333333,3.113666666666668,772,217
1729,1729,3.9783333333333335,4.069333333333334,5.348000000000001,0.6233333333333332,14.019000000000002,10.040666666666668,5.971333333333334,0.62,0.62,0.85,0.39,7.599,0.25,7.349,5.533,4.676000000000002,2.373666666666665,2.700666666666668,1729,218
1276,1276,2.816333333333332,7.973666666666666,3.646333333333333,0.6259999999999999,15.06233333333333,12.246,4.272333333333333,0.51,0.98,0.74,0.38,7.425333333333332,0.25,7.175333333333332,5.190666666666666,3.902333333333333,2.7180000000000004,2.810333333333334,1276,219
358,358,6.202666666666667,6.696333333333333,4.327,0.6263333333333333,17.852333333333334,11.649666666666668,4.953333333333333,0.82,0.92,0.95,0.42,6.846666666666668,0.2296666666666667,6.617000000000001,4.045000000000002,2.9366666666666665,1.253333333333334,1.4336666666666664,358,220
1655,1655,4.270333333333334,5.181333333333334,2.96,0.6293333333333332,13.041000000000002,8.770666666666667,3.5893333333333333,0.61,0.72,0.59,0.36,7.544333333333336,0.2696666666666666,7.274666666666669,5.624666666666668,4.936,4.053333333333333,4.068666666666664,1655,221
1881,1881,1.9573333333333327,2.1303333333333336,5.978,0.6306666666666667,10.696333333333332,8.739,6.608666666666666,0.42,0.44,0.89,0.38,7.593333333333334,0.2726666666666666,7.320666666666667,6.015666666666666,5.339000000000001,2.5379999999999976,2.965,1881,222
1182,1182,1.4216666666666669,0.6896666666666665,6.327,0.6323333333333333,9.070666666666666,7.649,6.959333333333333,0.4,0.3,0.95,0.41,7.541666666666668,0.28,7.261666666666668,6.143333333333331,5.616000000000001,2.512,3.001999999999998,1182,223
141,141,9.123666666666669,0.916,4.268333333333333,0.6349999999999999,14.943,5.819333333333333,4.903333333333332,0.94,0.33,0.76,0.37,7.424333333333332,0.25,7.174333333333332,5.111666666666665,4.877999999999999,3.1763333333333343,3.357666666666669,141,224
1693,1693,0.9406666666666668,1.5656666666666663,2.2143333333333337,0.6376666666666666,5.3583333333333325,4.417666666666667,2.8520000000000003,0.32,0.38,0.47,0.35,7.541666666666667,0.298,7.243666666666667,6.471333333333331,6.250333333333334,5.651666666666668,5.601333333333333,1693,225
726,726,1.451,5.471333333333334,2.284,0.6469999999999998,9.853333333333332,8.402333333333333,2.931,0.37,0.69,0.5,0.35,7.605666666666666,0.28,7.325666666666666,6.113999999999997,5.465,4.8820000000000014,4.843999999999999,726,226
1694,1694,1.5993333333333335,8.078333333333333,0.5753333333333334,0.6479999999999999,10.901,9.301666666666666,1.2233333333333332,0.42,0.87,0.3,0.38,7.570000000000001,0.2763333333333334,7.293666666666668,5.959333333333333,5.145999999999999,5.078666666666665,4.969666666666667,1694,227
432,432,4.0233333333333325,2.6506666666666674,2.3746666666666667,0.6496666666666665,9.698333333333332,5.675000000000001,3.0243333333333333,0.58,0.51,0.53,0.35,7.606333333333334,0.28,7.326333333333333,6.113999999999998,5.809666666666668,5.079666666666663,5.067999999999999,432,228
136,136,4.985333333333331,0.99,3.6603333333333343,0.6496666666666666,10.285333333333332,5.300000000000001,4.3100000000000005,0.64,0.36,0.66,0.36,7.600333333333334,0.28,7.320333333333334,6.017333333333331,5.769666666666666,4.421000000000001,4.538000000000002,136,229
124,124,7.925999999999998,4.779999999999999,4.4206666666666665,0.6523333333333335,17.779,9.853,5.073,0.92,0.78,0.89,0.44,6.823,0.2300000000000001,6.592999999999999,4.006333333333336,3.2333333333333307,1.4123333333333314,1.591666666666669,124,230
1606,1606,1.972,2.018333333333333,5.236999999999999,0.6526666666666665,9.88,7.907999999999999,5.889666666666666,0.45,0.43,0.82,0.37,7.545333333333334,0.28,7.265333333333333,6.052333333333335,5.492000000000003,3.236333333333332,3.5279999999999974,1606,231
1916,1916,2.0973333333333333,1.0023333333333335,6.254333333333332,0.6543333333333331,10.008333333333333,7.910999999999999,6.908666666666665,0.46,0.33,0.97,0.38,7.548000000000001,0.28,7.268000000000001,6.050666666666669,5.493333333333331,2.4349999999999987,2.9116666666666657,1916,232
1575,1575,6.183000000000001,5.621999999999999,2.744333333333333,0.6556666666666666,15.205,9.021999999999998,3.3999999999999995,0.78,0.78,0.58,0.37,7.4129999999999985,0.25,7.162999999999999,5.127333333333333,4.420666666666667,3.644000000000001,3.642,1575,233
1777,1777,3.019333333333333,6.949333333333332,4.829,0.6599999999999998,15.457666666666665,12.438333333333333,5.489,0.53,0.87,0.85,0.4,7.407666666666666,0.2466666666666666,7.160999999999999,5.108999999999998,3.810333333333333,1.886,2.123666666666665,1777,234
1437,1437,1.4509999999999998,3.2350000000000003,2.7060000000000004,0.6646666666666667,8.056666666666667,6.605666666666668,3.370666666666667,0.37,0.52,0.57,0.36,7.589,0.28,7.309,6.294333333333334,5.866,5.079999999999998,5.056999999999999,1437,235
470,470,4.990666666666668,6.573,4.617666666666668,0.6703333333333333,16.851666666666667,11.861,5.288000000000001,0.7,0.88,0.91,0.42,7.068333333333334,0.2300000000000001,6.838333333333334,4.478333333333332,3.316666666666667,1.458333333333333,1.661000000000001,470,236
1826,1826,5.912333333333334,1.416,5.209666666666665,0.6703333333333334,13.208333333333334,7.295999999999999,5.879999999999999,0.72,0.41,0.83,0.41,7.575333333333333,0.2593333333333333,7.316,5.617333333333333,5.164666666666667,2.9150000000000014,3.1919999999999984,1826,237
1661,1661,2.252,1.669,3.518333333333333,0.6749999999999999,8.114333333333335,5.862333333333333,4.193333333333333,0.44,0.39,0.61,0.36,7.595333333333333,0.28,7.315333333333332,6.294333333333334,5.955666666666667,4.757333333333333,4.816333333333335,1661,238
1629,1629,3.222,3.4,4.291333333333332,0.6786666666666666,11.592,8.37,4.969999999999999,0.53,0.55,0.71,0.37,7.619,0.2699999999999999,7.349,5.916666666666666,5.284666666666666,3.672333333333334,3.8243333333333327,1629,239
1700,1700,8.345333333333334,4.466666666666667,3.9500000000000006,0.6866666666666666,17.448666666666668,9.103333333333335,4.636666666666668,0.95,0.7,0.8,0.4,6.983333333333333,0.2300000000000001,6.753333333333333,4.26,3.589,2.172666666666665,2.2826666666666653,1700,240
1483,1483,9.054,4.293333333333334,1.1810000000000005,0.6903333333333332,15.21866666666667,6.164666666666667,1.8713333333333333,0.96,0.63,0.38,0.36,7.4333333333333345,0.25,7.183333333333335,5.096666666666666,4.793333333333335,4.532333333333332,4.429666666666665,1483,241
497,497,0.7956666666666669,0.8033333333333333,2.9513333333333334,0.692,5.242333333333334,4.446666666666666,3.6433333333333335,0.3,0.31,0.56,0.36,7.561666666666667,0.3,7.261666666666668,6.497333333333334,6.2716666666666665,5.341666666666669,5.340333333333331,497,242
554,554,2.035333333333333,2.758666666666666,5.964666666666668,0.6953333333333332,11.454,9.418666666666669,6.660000000000001,0.43,0.5,0.95,0.39,7.617333333333334,0.2699999999999999,7.347333333333334,5.928666666666667,5.164666666666666,2.27166666666667,2.679666666666668,554,243
1645,1645,4.260000000000001,6.609333333333334,4.394333333333334,0.697,15.960666666666668,11.700666666666669,5.091333333333334,0.63,0.86,0.84,0.44,7.242000000000001,0.2433333333333333,6.998666666666668,4.833999999999999,3.678000000000001,1.9960000000000024,2.156333333333333,1645,244
1048,1048,4.538333333333333,5.496666666666667,0.994,0.6973333333333332,11.726333333333333,7.188,1.6913333333333331,0.65,0.73,0.38,0.36,7.556333333333336,0.2699999999999999,7.286333333333336,5.812999999999999,5.317000000000001,5.127000000000001,5.006333333333332,1048,245
1581,1581,5.570999999999999,2.1993333333333336,3.9273333333333342,0.7013333333333333,12.399,6.828000000000001,4.628666666666668,0.69,0.45,0.7,0.37,7.608333333333333,0.2699999999999999,7.338333333333334,5.776,5.359333333333334,3.9293333333333336,4.033999999999999,1581,246
675,675,1.2633333333333332,1.8193333333333328,5.304333333333335,0.7060000000000001,9.093,7.829666666666669,6.010333333333335,0.35,0.41,0.82,0.38,7.603,0.28,7.322999999999999,6.201666666666668,5.641,3.29,3.5780000000000025,675,247
1199,1199,3.5306666666666664,2.777999999999999,4.683333333333333,0.7060000000000001,11.697999999999997,8.167333333333332,5.389333333333333,0.58,0.53,0.78,0.38,7.566,0.2699999999999999,7.296,5.843666666666667,5.258333333333334,3.3590000000000027,3.563999999999999,1199,248
1151,1151,8.025,2.0603333333333333,5.384666666666666,0.7083333333333334,16.178333333333335,8.153333333333332,6.092999999999999,0.88,0.46,0.99,0.41,7.246333333333333,0.2313333333333334,7.015,4.76,4.229666666666665,1.832666666666668,2.140000000000001,1151,249
1268,1268,6.881333333333333,2.527333333333333,5.446666666666666,0.7090000000000001,15.564333333333334,8.683,6.155666666666667,0.82,0.5,0.93,0.44,7.328000000000003,0.2486666666666666,7.079333333333336,4.957333333333333,4.345666666666666,1.905333333333332,2.2113333333333323,1268,250
1973,1973,1.0793333333333337,2.41,1.5783333333333331,0.7090000000000001,5.7766666666666655,4.697333333333333,2.287333333333333,0.33,0.45,0.43,0.36,7.584000000000001,0.2956666666666666,7.288333333333335,6.480333333333333,6.241666666666667,5.843333333333333,5.735333333333333,1973,251
57,57,7.624333333333333,6.573000000000001,3.7159999999999993,0.7126666666666668,18.626,11.001666666666669,4.4286666666666665,0.94,0.98,0.87,0.45,6.684333333333331,0.228,6.456333333333332,3.7013333333333343,2.717,1.1940000000000008,1.3709999999999982,57,252
717,717,4.978666666666667,5.328666666666667,5.031000000000001,0.7129999999999999,16.051333333333336,11.072666666666668,5.744000000000001,0.7,0.79,0.97,0.42,7.237333333333334,0.2493333333333333,6.988,4.808666666666665,3.789666666666665,1.6366666666666676,1.8819999999999988,717,253
483,483,1.5433333333333332,6.367000000000001,2.9713333333333334,0.7146666666666667,11.596333333333334,10.053,3.686,0.38,0.77,0.62,0.37,7.596333333333333,0.2699999999999999,7.326333333333333,5.884333333333333,4.992666666666663,4.048000000000002,4.054,483,254
847,847,1.5236666666666667,7.838666666666668,3.070666666666667,0.715,13.148,11.624333333333334,3.7856666666666663,0.38,0.89,0.62,0.4,7.609666666666667,0.2646666666666666,7.345,5.681333333333334,4.501666666666663,3.5589999999999997,3.5729999999999986,847,255
749,749,2.107,6.003666666666667,5.374333333333332,0.7226666666666667,14.207666666666666,12.100666666666664,6.096999999999999,0.44,0.81,0.94,0.41,7.572999999999999,0.25,7.322999999999999,5.481666666666665,4.252000000000001,1.8596666666666664,2.154666666666666,749,256
1794,1794,5.391666666666666,0.7723333333333334,5.618,0.7236666666666667,12.505666666666666,7.114,6.341666666666667,0.68,0.31,0.86,0.39,7.609333333333333,0.2699999999999999,7.339333333333333,5.754666666666664,5.314000000000002,2.732,3.066666666666668,1794,257
1925,1925,2.287333333333333,1.9893333333333332,5.851,0.7280000000000001,10.855666666666666,8.568333333333333,6.579,0.45,0.46,0.88,0.39,7.623666666666667,0.2703333333333332,7.353333333333333,6.017333333333331,5.364666666666668,2.600666666666665,2.9816666666666696,1925,258
359,359,7.570666666666668,4.326333333333333,2.1256666666666666,0.7283333333333333,14.751000000000005,7.1803333333333335,2.854,0.84,0.63,0.5,0.37,7.511000000000001,0.25,7.261000000000001,5.267666666666667,4.8423333333333325,4.260333333333333,4.203999999999999,359,259
1778,1778,4.1273333333333335,6.392333333333331,4.911333333333333,0.7356666666666667,16.166666666666664,12.039333333333332,5.647,0.65,0.82,0.93,0.46,7.253333333333332,0.2326666666666667,7.020666666666665,4.808,3.604,1.569333333333332,1.7840000000000007,1778,260
1470,1470,1.2303333333333333,2.381333333333333,4.793666666666667,0.7376666666666669,9.143,7.912666666666667,5.531333333333333,0.38,0.46,0.75,0.38,7.592999999999999,0.28,7.312999999999999,6.187666666666665,5.620000000000001,3.6256666666666657,3.8326666666666687,1470,261
1618,1618,5.150666666666666,7.725666666666666,2.5489999999999995,0.7393333333333335,16.164666666666665,11.013999999999998,3.288333333333333,0.73,0.97,0.59,0.41,7.213333333333335,0.2393333333333333,6.974000000000001,4.760333333333335,3.714,3.0116666666666667,2.959666666666668,1618,262
452,452,6.463,2.7996666666666656,3.430666666666667,0.7443333333333333,13.437666666666669,6.974666666666666,4.175000000000001,0.78,0.54,0.63,0.38,7.555000000000002,0.2699999999999999,7.285000000000003,5.532333333333334,5.127999999999998,3.907333333333335,3.943333333333332,452,263
878,878,7.09,7.161666666666668,2.7463333333333333,0.7496666666666667,17.747666666666667,10.657666666666668,3.496,0.86,0.98,0.67,0.41,6.926999999999998,0.2306666666666667,6.696333333333331,4.155333333333331,3.189000000000001,2.3819999999999983,2.343666666666669,878,264
10,10,4.156333333333334,3.943666666666666,2.284333333333333,0.7500000000000002,11.134333333333334,6.978,3.034333333333333,0.59,0.62,0.53,0.37,7.607000000000001,0.2796666666666667,7.327333333333335,5.945000000000004,5.485666666666665,4.726666666666668,4.650666666666666,10,265
380,380,8.760333333333334,3.148333333333333,3.452,0.7530000000000001,16.113666666666667,7.353333333333333,4.205,0.9,0.56,0.67,0.39,7.262,0.2386666666666667,7.0233333333333325,4.756,4.348333333333333,3.089333333333335,3.138333333333334,380,266
305,305,4.737333333333334,6.300333333333334,3.957666666666667,0.7546666666666668,15.75,11.012666666666668,4.7123333333333335,0.69,0.81,0.79,0.41,7.293666666666666,0.25,7.043666666666666,4.899666666666667,3.887666666666669,2.3270000000000004,2.423333333333335,305,267
673,673,1.2596666666666667,5.243333333333334,1.362666666666667,0.7586666666666668,8.624333333333334,7.364666666666667,2.1213333333333337,0.35,0.7,0.39,0.36,7.590999999999999,0.28,7.310999999999999,6.237333333333334,5.7,5.386999999999999,5.262999999999998,673,268
338,338,9.047,3.5196666666666667,1.2026666666666663,0.7616666666666669,14.531,5.484,1.9643333333333333,0.91,0.6,0.38,0.37,7.529666666666666,0.25,7.279666666666666,5.285666666666667,5.060999999999998,4.770333333333332,4.650999999999998,338,269
1759,1759,3.506,2.5923333333333334,1.7083333333333333,0.7623333333333331,8.568999999999999,5.063,2.4706666666666663,0.57,0.47,0.42,0.4,7.591,0.28,7.311,6.235333333333334,5.961333333333334,5.511333333333331,5.395333333333335,1759,270
49,49,5.418666666666668,6.39,3.116666666666667,0.7670000000000001,15.692333333333334,10.273666666666667,3.883666666666668,0.74,0.84,0.68,0.4,7.261999999999999,0.25,7.011999999999999,4.8806666666666665,3.987666666666665,2.802666666666664,2.8603333333333305,49,271
1094,1094,6.964666666666664,0.8630000000000001,3.658,0.7690000000000002,12.254666666666663,5.29,4.4270000000000005,0.8,0.32,0.64,0.38,7.608333333333332,0.2699999999999999,7.338333333333333,5.776666666666666,5.5266666666666655,4.205999999999998,4.258666666666667,1094,272
1834,1834,1.0346666666666668,5.599666666666667,3.325666666666665,0.7693333333333336,10.729333333333331,9.694666666666668,4.094999999999999,0.33,0.74,0.62,0.38,7.621,0.276,7.345000000000001,6.029666666666664,5.194333333333335,4.080333333333331,4.110000000000001,1834,273
1696,1696,8.399000000000001,3.814333333333333,4.184,0.7703333333333335,17.16766666666667,8.768666666666666,4.9543333333333335,0.99,0.67,0.82,0.42,7.010666666666667,0.2303333333333334,6.780333333333334,4.326,3.706333333333333,2.0923333333333303,2.204666666666664,1696,274
1861,1861,4.758333333333334,8.441333333333334,0.89,0.7720000000000002,14.86166666666667,10.103333333333335,1.6620000000000004,0.68,0.99,0.35,0.41,7.493333333333335,0.25,7.243333333333335,5.276000000000001,4.348333333333335,4.199,4.055333333333332,1861,275
1959,1959,5.310666666666666,6.8406666666666665,4.4366666666666665,0.7743333333333335,17.362333333333336,12.051666666666666,5.211,0.76,0.91,0.91,0.45,6.993,0.2300000000000001,6.763,4.312000000000002,3.101666666666667,1.3606666666666647,1.4973333333333303,1959,276
354,354,7.224333333333332,6.783333333333333,3.5163333333333333,0.7776666666666668,18.301666666666662,11.077333333333334,4.2940000000000005,0.88,0.95,0.81,0.44,6.795333333333333,0.2300000000000001,6.565333333333332,3.8899999999999992,2.896333333333333,1.607333333333334,1.6456666666666675,354,277
1344,1344,5.192333333333333,0.8169999999999998,1.98,0.7806666666666666,8.77,3.5776666666666666,2.7606666666666664,0.65,0.31,0.45,0.37,7.578666666666667,0.28,7.298666666666667,6.1866666666666665,6.046666666666665,5.489666666666668,5.387000000000002,1344,278
1029,1029,7.4,6.847666666666667,2.873333333333333,0.7819999999999998,17.903000000000002,10.503,3.655333333333333,0.88,0.91,0.69,0.46,6.890666666666665,0.2310000000000001,6.6596666666666655,4.070333333333334,3.1463333333333323,2.2670000000000003,2.213333333333336,1029,279
91,91,8.823,2.9070000000000005,1.2560000000000002,0.7833333333333335,13.769333333333334,4.9463333333333335,2.039333333333334,0.86,0.51,0.38,0.37,7.590666666666667,0.2633333333333333,7.327333333333334,5.471666666666668,5.297000000000002,4.9773333333333305,4.846999999999998,91,280
1126,1126,4.039333333333333,6.974333333333332,1.5080000000000002,0.7843333333333337,13.306,9.266666666666667,2.292333333333334,0.59,0.8,0.42,0.4,7.616,0.2666666666666666,7.349333333333333,5.653999999999998,4.868333333333335,4.525333333333331,4.408000000000001,1126,281
1162,1162,7.107333333333333,4.409666666666667,4.787999999999999,0.7850000000000001,17.09,9.982666666666669,5.573,0.85,0.73,0.92,0.44,7.022000000000001,0.2306666666666667,6.791333333333334,4.365000000000001,3.5476666666666667,1.536333333333333,1.7263333333333324,1162,282
1439,1439,5.151333333333333,0.9246666666666664,3.234,0.7853333333333334,10.095333333333333,4.943999999999999,4.019333333333334,0.65,0.32,0.59,0.37,7.624999999999999,0.2793333333333334,7.3456666666666655,6.089333333333332,5.862,4.767000000000001,4.77866666666667,1439,283
869,869,2.148333333333333,0.8956666666666665,1.9573333333333331,0.7856666666666665,5.787,3.6386666666666665,2.743,0.43,0.32,0.44,0.37,7.553333333333332,0.2976666666666668,7.255666666666665,6.440333333333333,6.276,5.737,5.623000000000001,869,284
1886,1886,5.535,3.9130000000000007,4.011333333333334,0.7873333333333334,14.246666666666666,8.711666666666668,4.798666666666668,0.73,0.6,0.73,0.39,7.588333333333335,0.25,7.338333333333335,5.481666666666667,4.832333333333332,3.3273333333333306,3.4246666666666656,1886,285
1016,1016,4.613,7.290333333333333,1.3299999999999996,0.7876666666666668,14.021,9.408,2.1176666666666666,0.66,0.82,0.4,0.41,7.572999999999999,0.25,7.322999999999999,5.492333333333332,4.689666666666668,4.406666666666666,4.283999999999999,1016,286
1469,1469,1.0603333333333336,2.7293333333333334,6.035333333333335,0.7900000000000001,10.615000000000004,9.55466666666667,6.825333333333335,0.33,0.53,0.98,0.41,7.614999999999999,0.279,7.335999999999999,6.032666666666664,5.241666666666667,2.271000000000001,2.658333333333336,1469,287
1109,1109,2.814,7.311666666666668,4.820666666666667,0.7906666666666666,15.737000000000002,12.923000000000002,5.6113333333333335,0.52,0.91,0.94,0.44,7.306,0.247,7.059,4.940333333333333,3.537000000000002,1.5316666666666672,1.7233333333333314,1109,288
1990,1990,8.448,2.470333333333333,4.452666666666667,0.7933333333333334,16.164333333333335,7.716333333333335,5.246,0.9,0.53,0.81,0.43,7.239333333333333,0.2376666666666667,7.001666666666666,4.746333333333334,4.271666666666665,2.464,2.617999999999997,1990,289
1617,1617,2.3916666666666666,4.343666666666666,4.704999999999999,0.797,12.237333333333332,9.845666666666666,5.501999999999999,0.46,0.63,0.8,0.43,7.576333333333333,0.2699999999999999,7.306333333333334,5.788666666666666,4.956333333333336,3.019333333333333,3.190666666666667,1617,290
1752,1752,3.596999999999999,6.341666666666667,4.2443333333333335,0.7973333333333332,14.980333333333332,11.383333333333333,5.041666666666667,0.57,0.83,0.77,0.41,7.469333333333335,0.25,7.219333333333335,5.242999999999999,4.138666666666666,2.511000000000001,2.6213333333333324,1752,291
1420,1420,4.186333333333333,6.556000000000001,3.1580000000000004,0.7986666666666669,14.699000000000003,10.51266666666667,3.956666666666667,0.61,0.83,0.66,0.39,7.528333333333333,0.25,7.278333333333333,5.341000000000003,4.378,3.363666666666667,3.3633333333333324,1420,292
928,928,4.421,7.651000000000001,3.248,0.7993333333333333,16.119333333333334,11.698333333333334,4.047333333333333,0.64,0.96,0.68,0.41,7.262,0.2356666666666667,7.026333333333333,4.822666666666667,3.651333333333336,2.6043333333333325,2.6056666666666626,928,293
336,336,9.291,2.741,1.7139999999999995,0.7993333333333336,14.545333333333334,5.254333333333333,2.513333333333333,0.94,0.5,0.44,0.38,7.540666666666667,0.25,7.290666666666667,5.289333333333334,5.104666666666666,4.631999999999999,4.527999999999999,336,294
696,696,6.028000000000001,5.729333333333332,3.6296666666666666,0.7996666666666667,16.186666666666667,10.158666666666663,4.429333333333333,0.79,0.81,0.72,0.41,7.223666666666667,0.2383333333333334,6.985333333333334,4.757000000000002,3.879666666666668,2.5776666666666674,2.618333333333335,696,295
1664,1664,1.0543333333333331,7.834666666666667,4.852666666666666,0.8006666666666664,14.542333333333334,13.488,5.653333333333332,0.34,0.93,0.87,0.46,7.536999999999998,0.25,7.286999999999998,5.392666666666668,3.8653333333333353,1.859333333333331,2.0543333333333336,1664,296
1459,1459,5.396999999999998,1.4146666666666663,5.097333333333332,0.8013333333333333,12.71033333333333,7.313333333333332,5.898666666666665,0.71,0.38,0.82,0.4,7.5583333333333345,0.2699999999999999,7.288333333333335,5.675333333333336,5.223333333333335,2.975333333333334,3.201666666666666,1459,297
1401,1401,4.5856666666666674,4.421333333333333,5.347666666666666,0.8013333333333335,15.156,10.570333333333332,6.148999999999999,0.67,0.69,0.99,0.43,7.436666666666666,0.25,7.186666666666666,5.169333333333334,4.234666666666666,1.8196666666666663,2.088999999999999,1401,298
1808,1808,1.1806666666666668,8.845666666666666,1.023,0.8026666666666665,11.852,10.671333333333331,1.8256666666666668,0.35,0.96,0.36,0.38,7.6096666666666675,0.2699999999999999,7.339666666666668,5.876666666666667,4.834333333333334,4.648999999999998,4.504333333333333,1808,299
161,161,3.591666666666666,7.654,3.5796666666666663,0.8026666666666668,15.627999999999998,12.036333333333332,4.382333333333333,0.61,0.94,0.73,0.42,7.278333333333332,0.25,7.028333333333332,4.916999999999998,3.685666666666669,2.357333333333333,2.4080000000000013,161,300
558,558,5.995333333333335,5.422666666666666,3.927666666666667,0.8093333333333332,16.155,10.159666666666666,4.737,0.78,0.76,0.78,0.42,7.243666666666667,0.2413333333333334,7.0023333333333335,4.774999999999999,3.905666666666668,2.398666666666665,2.4656666666666647,558,301
205,205,4.800333333333333,6.029333333333335,1.45,0.8099999999999999,13.089666666666668,8.289333333333335,2.26,0.67,0.78,0.44,0.38,7.594999999999999,0.2699999999999999,7.324999999999999,5.651333333333332,5.023,4.677999999999999,4.534333333333333,205,302
1595,1595,2.447333333333334,8.320666666666666,2.8040000000000003,0.813,14.385000000000002,11.937666666666669,3.617,0.47,0.98,0.6,0.39,7.595666666666667,0.25,7.345666666666667,5.4863333333333335,4.248333333333335,3.433333333333332,3.3983333333333308,1595,303
244,244,3.286,3.845,5.556000000000001,0.8139999999999998,13.501,10.215,6.370000000000001,0.54,0.6,0.91,0.42,7.605999999999999,0.2683333333333333,7.3376666666666654,5.610333333333335,4.735,2.069333333333333,2.3890000000000007,244,304
655,655,4.3180000000000005,8.286333333333333,1.4143333333333332,0.8159999999999997,14.834666666666664,10.516666666666666,2.230333333333333,0.65,0.96,0.42,0.42,7.506333333333332,0.25,7.256333333333332,5.284333333333336,4.299333333333335,4.001333333333331,3.870333333333334,655,305
923,923,4.210333333333334,3.298666666666667,1.39,0.8179999999999997,9.717,5.506666666666667,2.208,0.59,0.53,0.39,0.37,7.608333333333334,0.28,7.328333333333334,6.121666666666665,5.826666666666666,5.479666666666667,5.342666666666669,923,306
1210,1210,7.289666666666667,1.536,4.0440000000000005,0.8186666666666664,13.688333333333334,6.398666666666666,4.862666666666667,0.82,0.39,0.72,0.39,7.593,0.2516666666666667,7.341333333333333,5.532333333333333,5.199666666666667,3.6506666666666674,3.742,1210,307
1961,1961,7.285333333333335,5.347666666666668,3.704666666666666,0.8196666666666665,17.157333333333334,9.872,4.524333333333333,0.83,0.8,0.75,0.42,7.045,0.2306666666666667,6.814333333333333,4.379999999999999,3.577666666666665,2.240999999999997,2.2863333333333307,1961,308
1259,1259,4.41,7.263333333333333,4.242,0.823,16.738333333333333,12.328333333333331,5.065,0.68,0.96,0.83,0.44,7.123000000000001,0.2303333333333334,6.892666666666668,4.569333333333334,3.301666666666668,1.682666666666666,1.784666666666669,1259,309
685,685,3.685000000000001,2.0769999999999995,2.047,0.8260000000000001,8.635,4.949999999999999,2.873,0.58,0.43,0.49,0.37,7.583333333333335,0.28,7.303333333333335,6.217000000000001,5.977000000000002,5.387333333333333,5.292666666666667,685,310
687,687,1.5799999999999998,2.1373333333333333,2.365,0.8263333333333336,6.908666666666667,5.328666666666667,3.1913333333333336,0.38,0.46,0.5,0.37,7.574666666666666,0.2866666666666667,7.287999999999999,6.377666666666668,6.087666666666665,5.350333333333335,5.2780000000000005,687,311
1956,1956,8.817,0.959,5.418666666666666,0.8273333333333331,16.022,7.204999999999998,6.245999999999999,0.93,0.34,0.93,0.43,7.270999999999999,0.2353333333333333,7.035666666666666,4.804000000000001,4.406999999999998,1.8986666666666665,2.1676666666666664,1956,312
643,643,5.1803333333333335,1.8163333333333327,5.808666666666668,0.828333333333333,13.633666666666668,8.453333333333335,6.637000000000001,0.7,0.42,0.99,0.42,7.583,0.2576666666666666,7.325333333333334,5.5553333333333335,4.949999999999999,2.1223333333333354,2.4599999999999964,643,313
1989,1989,7.790666666666667,1.863333333333333,4.699333333333332,0.8289999999999998,15.182333333333332,7.391666666666665,5.528333333333332,0.85,0.43,0.81,0.42,7.445000000000001,0.25,7.195000000000001,5.131666666666667,4.692333333333334,2.713000000000003,2.8796666666666653,1989,314
1392,1392,5.042666666666666,1.3373333333333333,4.385666666666667,0.8333333333333333,11.599000000000002,6.556333333333334,5.219,0.68,0.4,0.72,0.39,7.555333333333335,0.2699999999999999,7.285333333333336,5.833666666666668,5.4460000000000015,3.663000000000001,3.794000000000002,1392,315
44,44,1.583,5.325,5.401333333333332,0.8373333333333333,13.146666666666665,11.563666666666666,6.238666666666665,0.39,0.72,0.96,0.43,7.597333333333333,0.2699999999999999,7.327333333333334,5.677333333333333,4.5443333333333324,1.8743333333333332,2.196666666666667,44,316
596,596,8.508666666666667,3.1623333333333337,3.027333333333333,0.839,15.537333333333333,7.028666666666666,3.866333333333333,0.89,0.55,0.61,0.39,7.392333333333331,0.2493333333333333,7.142999999999998,5.004333333333333,4.6146666666666665,3.604333333333334,3.585666666666666,596,317
1002,1002,4.835999999999999,4.992999999999999,4.800000000000001,0.8400000000000001,15.469,10.633,5.640000000000001,0.67,0.75,0.86,0.43,7.369666666666668,0.25,7.119666666666668,5.040666666666667,4.085666666666667,2.046333333333331,2.2183333333333364,1002,318
1034,1034,1.454666666666667,1.022,4.675666666666666,0.8510000000000001,8.003333333333334,6.548666666666667,5.526666666666666,0.37,0.33,0.73,0.39,7.607666666666668,0.28,7.327666666666667,6.308333333333335,5.896666666666666,3.923333333333333,4.0746666666666655,1034,319
1302,1302,1.0146666666666666,8.533000000000001,2.2433333333333336,0.8513333333333334,12.642333333333337,11.627666666666668,3.094666666666667,0.33,0.97,0.53,0.39,7.572333333333333,0.2699999999999999,7.302333333333333,5.728666666666666,4.5313333333333325,3.929666666666667,3.826666666666669,1302,320
672,672,6.378000000000001,3.627,1.4336666666666664,0.8539999999999999,12.292666666666666,5.914666666666666,2.2876666666666665,0.77,0.57,0.4,0.38,7.613666666666668,0.2699999999999999,7.343666666666668,5.765,5.446999999999999,5.068333333333335,4.925333333333333,672,321
597,597,2.789999999999999,5.380333333333332,4.347,0.8573333333333335,13.374666666666664,10.584666666666664,5.204333333333333,0.5,0.75,0.78,0.44,7.610666666666668,0.2679999999999999,7.342666666666668,5.645999999999999,4.683333333333334,2.9193333333333342,3.032333333333332,597,322
102,102,3.6426666666666665,3.0893333333333333,4.416,0.859,12.007,8.364333333333333,5.275,0.59,0.53,0.77,0.4,7.612,0.2699999999999999,7.342,5.820999999999999,5.215000000000001,3.292666666666666,3.455666666666664,102,323
215,215,7.7826666666666675,6.118666666666668,3.753333333333333,0.861,18.515666666666668,10.733,4.614333333333333,0.98,0.89,0.85,0.47,6.741666666666666,0.2233333333333333,6.518333333333333,3.777666666666667,2.8426666666666653,1.3856666666666655,1.422333333333334,215,324
634,634,2.296666666666667,4.4383333333333335,4.187,0.8613333333333333,11.783333333333331,9.486666666666666,5.048333333333334,0.48,0.66,0.72,0.4,7.608333333333333,0.2699999999999999,7.338333333333334,5.869,5.0843333333333325,3.3796666666666684,3.480333333333331,634,325
1181,1181,0.9416666666666668,3.4243333333333337,2.425666666666667,0.8626666666666665,7.6543333333333345,6.712666666666667,3.288333333333333,0.32,0.54,0.51,0.38,7.557666666666667,0.28,7.277666666666667,6.299666666666668,5.854333333333332,5.125333333333335,5.045666666666668,1181,326
293,293,2.0423333333333327,1.3836666666666668,6.083,0.8633333333333334,10.372333333333334,8.33,6.9463333333333335,0.43,0.37,0.97,0.42,7.620666666666667,0.28,7.340666666666666,6.0506666666666655,5.449333333333334,2.320333333333332,2.6973333333333342,293,327
1760,1760,7.866333333333333,2.823666666666666,5.090333333333334,0.8666666666666665,16.647,8.780666666666667,5.957,0.88,0.58,0.98,0.48,7.118666666666666,0.2306666666666667,6.887999999999999,4.546666666666666,3.9229999999999983,1.655333333333333,1.8629999999999995,1760,328
645,645,1.4176666666666666,5.075,3.1820000000000004,0.8703333333333332,10.545,9.127333333333334,4.052333333333333,0.37,0.7,0.63,0.39,7.628333333333334,0.2773333333333333,7.351000000000001,6.055333333333332,5.303333333333335,4.197666666666666,4.167333333333335,645,329
1998,1998,1.0870000000000002,2.264,2.3426666666666662,0.8709999999999999,6.564666666666667,5.477666666666666,3.2136666666666662,0.33,0.44,0.49,0.38,7.58,0.282,7.298,6.421000000000001,6.105333333333333,5.382333333333335,5.2876666666666665,1998,330
170,170,2.69,6.550666666666667,4.991,0.8746666666666666,15.106333333333334,12.416333333333334,5.865666666666666,0.5,0.82,0.95,0.45,7.399,0.25,7.149,5.143000000000001,3.857999999999998,1.6279999999999992,1.822333333333336,170,331
526,526,1.1053333333333333,2.779666666666666,5.792,0.8776666666666665,10.554666666666666,9.449333333333332,6.669666666666666,0.34,0.5,0.9,0.42,7.544,0.28,7.264,5.972333333333333,5.198333333333332,2.3419999999999987,2.659000000000001,526,332
1995,1995,5.711333333333331,7.797666666666667,1.7929999999999997,0.8779999999999999,16.179999999999996,10.468666666666667,2.671,0.74,0.96,0.49,0.44,7.223333333333332,0.2353333333333333,6.987999999999999,4.761000000000001,3.803333333333333,3.3393333333333346,3.207,1995,333
1022,1022,4.2123333333333335,4.197,5.200333333333333,0.8846666666666666,14.494333333333332,10.281999999999998,6.085,0.62,0.63,0.85,0.43,7.584333333333334,0.25,7.334333333333334,5.433666666666669,4.540666666666668,2.179000000000001,2.410666666666667,1022,334
1028,1028,8.462666666666665,1.409,0.7013333333333333,0.8876666666666665,11.460666666666665,2.998,1.5889999999999995,0.86,0.37,0.31,0.38,7.620666666666667,0.2699999999999999,7.350666666666667,5.860333333333333,5.802,5.604333333333332,5.422333333333335,1028,335
1010,1010,2.311,1.404,4.839,0.8889999999999999,9.443,7.132000000000001,5.728000000000001,0.48,0.37,0.78,0.4,7.625,0.28,7.345,6.179666666666666,5.712333333333333,3.593666666666667,3.7756666666666674,1010,336
368,368,4.437333333333333,1.0616666666666668,4.376666666666667,0.8899999999999999,10.765666666666668,6.328333333333333,5.266666666666667,0.61,0.34,0.74,0.4,7.617666666666667,0.28,7.337666666666666,5.982,5.632000000000001,3.7513333333333354,3.859333333333334,368,337
1258,1258,4.041666666666667,7.068999999999999,4.595000000000001,0.89,16.595666666666666,12.554,5.485,0.62,0.91,0.92,0.47,7.141,0.2303333333333334,6.910666666666667,4.621666666666666,3.305666666666667,1.410666666666665,1.5423333333333349,1258,338
1194,1194,5.92,5.549000000000002,3.438333333333334,0.8916666666666664,15.799,9.879,4.33,0.75,0.79,0.71,0.42,7.273333333333331,0.247,7.026333333333333,4.868333333333333,4.048,2.825666666666669,2.814000000000001,1194,339
795,795,1.4340000000000004,7.705666666666667,4.915999999999999,0.8939999999999999,14.949666666666666,13.515666666666666,5.809999999999999,0.38,0.94,0.94,0.46,7.461666666666668,0.25,7.211666666666668,5.246999999999999,3.7159999999999993,1.5813333333333333,1.7490000000000023,795,340
1792,1792,3.118666666666668,5.182999999999999,4.867666666666666,0.8963333333333331,14.065666666666663,10.946999999999996,5.763999999999999,0.53,0.74,0.84,0.43,7.585000000000003,0.25,7.335000000000003,5.514,4.498666666666665,2.3886666666666674,2.559333333333336,1792,341
1934,1934,2.470333333333334,3.683,5.527666666666666,0.8999999999999999,12.581,10.110666666666669,6.427666666666665,0.47,0.62,0.89,0.43,7.550000000000002,0.2699999999999999,7.280000000000002,5.717,4.835999999999999,2.2223333333333324,2.501333333333337,1934,342
1357,1357,2.468666666666666,1.0766666666666669,4.881666666666665,0.901,9.327999999999998,6.859333333333332,5.782666666666665,0.46,0.34,0.78,0.4,7.609666666666667,0.28,7.329666666666666,6.176333333333336,5.7376666666666685,3.601000000000001,3.785000000000001,1357,343
599,599,3.924,5.811999999999999,4.153666666666667,0.902,14.791666666666666,10.867666666666668,5.055666666666667,0.59,0.79,0.78,0.42,7.535666666666667,0.25,7.285666666666667,5.332333333333335,4.332666666666668,2.6736666666666684,2.752333333333334,599,344
1132,1132,0.9173333333333336,8.211,1.4563333333333333,0.9053333333333332,11.49,10.572666666666668,2.3616666666666664,0.32,0.89,0.44,0.39,7.621333333333335,0.2699999999999999,7.351333333333335,5.935000000000002,4.925333333333336,4.569333333333336,4.430999999999998,1132,345
1185,1185,1.6266666666666665,7.479,4.711666666666668,0.9056666666666666,14.723,13.096333333333336,5.617333333333335,0.4,0.9,0.86,0.44,7.544333333333333,0.25,7.294333333333333,5.368666666666668,3.932,1.9606666666666683,2.107333333333333,1185,346
1866,1866,1.9470000000000005,4.332,5.438333333333333,0.907,12.624333333333333,10.677333333333332,6.345333333333333,0.42,0.63,0.88,0.46,7.616,0.2696666666666666,7.346333333333333,5.780666666666667,4.810333333333333,2.2749999999999977,2.533666666666668,1866,347
1635,1635,3.9210000000000007,3.4243333333333337,0.7059999999999998,0.9083333333333332,8.959666666666667,5.038666666666667,1.614333333333333,0.57,0.54,0.31,0.38,7.598666666666668,0.28,7.318666666666668,6.203666666666665,5.934000000000002,5.748333333333334,5.561333333333333,1635,348
506,506,1.062,3.0479999999999987,3.1326666666666667,0.9086666666666666,8.151333333333332,7.089333333333332,4.041333333333333,0.33,0.51,0.61,0.39,7.562333333333333,0.2813333333333333,7.281,6.253666666666667,5.783666666666666,4.682,4.648999999999999,506,349
220,220,7.145,1.565,5.506,0.913,15.129,7.984,6.4190000000000005,0.83,0.4,0.96,0.47,7.456,0.25,7.206,5.155999999999999,4.653333333333332,1.9316666666666649,2.2189999999999985,220,350
882,882,5.150666666666667,4.070333333333333,2.0816666666666666,0.914,12.216666666666669,7.065999999999999,2.9956666666666667,0.69,0.6,0.51,0.39,7.612333333333334,0.2699999999999999,7.342333333333334,5.792333333333332,5.342999999999999,4.711333333333332,4.581333333333334,882,351
1932,1932,4.872333333333335,7.048666666666666,2.8746666666666667,0.9143333333333332,15.71,10.837666666666664,3.789,0.7,0.87,0.65,0.45,7.326666666666668,0.2476666666666666,7.0790000000000015,4.953666666666665,3.9460000000000006,3.019000000000003,2.9479999999999995,1932,352
474,474,4.798000000000001,3.689666666666667,5.376333333333333,0.915,14.779,9.981,6.291333333333333,0.68,0.63,0.93,0.44,7.484666666666668,0.25,7.234666666666668,5.270000000000001,4.438666666666669,1.8753333333333355,2.1163333333333334,474,353
836,836,4.367999999999999,4.427999999999999,2.8946666666666663,0.9153333333333332,12.605999999999998,8.237999999999998,3.81,0.64,0.63,0.58,0.4,7.558000000000002,0.2699999999999999,7.288000000000002,5.699666666666667,5.090999999999997,4.121333333333332,4.057666666666666,836,354
1806,1806,2.574,8.773,0.6473333333333333,0.9163333333333332,12.910666666666668,10.336666666666668,1.5636666666666668,0.48,0.96,0.31,0.39,7.617333333333334,0.2693333333333332,7.348000000000001,5.7239999999999975,4.745333333333333,4.636333333333335,4.447333333333334,1806,355
588,588,2.8693333333333326,1.372,5.999333333333332,0.9176666666666666,11.158333333333331,8.288999999999998,6.916999999999998,0.5,0.37,0.95,0.43,7.622000000000001,0.272,7.35,5.964000000000002,5.363666666666666,2.294666666666666,2.6436666666666664,588,356
1114,1114,2.508,4.977666666666665,5.413666666666665,0.918,13.81733333333333,11.30933333333333,6.331666666666665,0.48,0.73,0.92,0.47,7.547333333333335,0.2556666666666666,7.291666666666669,5.518999999999999,4.445333333333334,1.9130000000000007,2.1676666666666677,1114,357
447,447,1.5473333333333334,6.513000000000001,1.7926666666666664,0.9183333333333332,10.771333333333336,9.224,2.7109999999999994,0.38,0.8,0.45,0.39,7.601999999999999,0.2786666666666667,7.323333333333332,5.997333333333334,5.217333333333333,4.716666666666669,4.582333333333335,447,358
1848,1848,9.249666666666666,3.3313333333333333,1.1966666666666663,0.9193333333333332,14.697,5.447333333333333,2.116,0.99,0.59,0.38,0.39,7.495666666666668,0.25,7.245666666666668,5.245666666666667,5.018333333333334,4.692666666666666,4.518333333333334,1848,359
631,631,9.358,2.1173333333333333,1.677,0.9206666666666669,14.073,4.715,2.597666666666667,0.99,0.44,0.46,0.39,7.560333333333335,0.2513333333333333,7.309000000000002,5.389333333333335,5.244999999999999,4.761333333333332,4.603666666666667,631,360
1964,1964,4.414,6.588333333333335,3.273333333333333,0.9283333333333332,15.204,10.79,4.201666666666666,0.63,0.81,0.68,0.42,7.468666666666667,0.25,7.218666666666667,5.194999999999999,4.198333333333332,3.0666666666666678,3.0299999999999985,1964,361
98,98,3.6560000000000006,4.021,5.354333333333332,0.9309999999999998,13.962333333333332,10.306333333333331,6.285333333333332,0.6,0.65,0.91,0.45,7.540999999999999,0.2666666666666666,7.274333333333333,5.455666666666669,4.564333333333332,1.939333333333335,2.211333333333332,98,362
1267,1267,3.1083333333333334,6.153333333333333,1.5733333333333333,0.931,11.766,8.657666666666666,2.5043333333333333,0.52,0.75,0.42,0.39,7.620333333333334,0.2699999999999999,7.350333333333334,5.889,5.200000000000001,4.78633333333333,4.627000000000001,1267,363
627,627,1.751333333333333,4.922000000000001,2.01,0.9316666666666666,9.615,7.863666666666667,2.9416666666666664,0.4,0.65,0.47,0.39,7.594666666666666,0.28,7.314666666666666,6.136999999999999,5.554000000000001,4.934000000000002,4.806333333333333,627,364
1074,1074,3.277333333333333,6.547333333333333,4.771333333333334,0.934,15.53,12.252666666666666,5.705333333333334,0.58,0.85,0.86,0.49,7.346000000000002,0.25,7.096000000000002,5.022333333333333,3.762333333333332,1.706333333333334,1.844666666666668,1074,365
1579,1579,4.874333333333334,7.424333333333332,1.918,0.936,15.152666666666663,10.278333333333332,2.854,0.69,0.88,0.49,0.41,7.398666666666666,0.25,7.148666666666666,5.133999999999999,4.199333333333332,3.677999999999999,3.5330000000000013,1579,366
556,556,4.257000000000001,7.152666666666668,4.447,0.9440000000000002,16.800666666666668,12.543666666666669,5.391,0.67,0.98,0.95,0.49,7.084666666666668,0.2313333333333334,6.853333333333334,4.502000000000001,3.188666666666667,1.3149999999999995,1.3949999999999978,556,367
921,921,7.766,4.255333333333334,4.646333333333333,0.9483333333333334,17.616000000000003,9.85,5.594666666666666,0.89,0.69,0.98,0.51,6.955000000000001,0.2306666666666667,6.724333333333334,4.194666666666667,3.414333333333334,1.4063333333333352,1.5276666666666632,921,368
1073,1073,1.480333333333333,6.789000000000001,5.143333333333333,0.949,14.361666666666666,12.881333333333332,6.0923333333333325,0.4,0.85,0.94,0.46,7.541333333333333,0.25,7.291333333333333,5.426000000000001,4.040333333333333,1.7093333333333334,1.9093333333333355,1073,369
1726,1726,5.307666666666668,7.411,3.027,0.9496666666666668,16.695333333333334,11.387666666666666,3.976666666666667,0.72,0.96,0.67,0.44,7.1,0.2306666666666667,6.869333333333333,4.543333333333332,3.4330000000000003,2.4240000000000013,2.3593333333333333,1726,370
1134,1134,5.870333333333333,1.3476666666666672,4.400666666666668,0.9523333333333333,12.571000000000002,6.7006666666666685,5.3530000000000015,0.74,0.37,0.73,0.41,7.605,0.2699999999999999,7.335000000000001,5.736999999999998,5.351999999999999,3.4953333333333343,3.598000000000001,1134,371
182,182,7.972999999999999,6.039666666666668,3.063666666666666,0.9533333333333333,18.029666666666667,10.056666666666668,4.017,0.94,0.86,0.73,0.46,6.829333333333334,0.2296666666666667,6.599666666666668,3.960666666666666,3.135,2.029666666666665,1.9699999999999973,182,372
657,657,7.731999999999999,6.855999999999999,0.9796666666666664,0.9616666666666668,16.52933333333333,8.797333333333333,1.9413333333333327,0.87,0.86,0.37,0.41,7.1850000000000005,0.2320000000000001,6.953,4.631000000000001,3.966666666666667,3.7369999999999983,3.5393333333333348,657,373
362,362,8.736333333333334,1.0143333333333333,5.247000000000001,0.9640000000000002,15.961666666666668,7.225333333333334,6.211000000000001,0.94,0.35,0.95,0.46,7.221333333333334,0.248,6.973333333333334,4.730333333333333,4.350333333333332,1.7893333333333308,1.994000000000001,362,374
1544,1544,6.050333333333334,6.471666666666667,4.058000000000001,0.9653333333333336,17.545333333333335,11.495,5.023333333333334,0.81,0.86,0.86,0.51,6.945333333333333,0.2300000000000001,6.715333333333333,4.220333333333334,3.116999999999997,1.5166666666666675,1.5506666666666686,1544,375
149,149,7.850666666666667,5.179666666666667,4.226333333333334,0.9673333333333336,18.224,10.373333333333337,5.193666666666667,0.96,0.79,0.98,0.53,6.771666666666666,0.2296666666666667,6.541999999999999,3.869333333333332,3.018000000000001,1.1826666666666652,1.279,149,376
674,674,7.368666666666666,7.007000000000001,2.646333333333333,0.9696666666666668,17.991666666666667,10.623,3.616,0.88,0.95,0.67,0.49,6.871666666666667,0.23,6.641666666666667,4.031333333333335,3.089666666666665,2.2473333333333314,2.1293333333333315,674,377
1619,1619,4.3116666666666665,1.322666666666667,3.334666666666666,0.9706666666666668,9.939666666666666,5.627999999999999,4.305333333333333,0.6,0.36,0.63,0.41,7.610666666666666,0.28,7.330666666666666,6.094999999999998,5.798333333333333,4.579000000000001,4.533666666666667,1619,378
1512,1512,2.880333333333334,4.293666666666667,5.418,0.9713333333333334,13.563333333333336,10.683,6.389333333333333,0.54,0.64,0.9,0.48,7.543666666666668,0.2566666666666666,7.287000000000001,5.548666666666666,4.582333333333335,2.033666666666666,2.262666666666667,1512,379
1688,1688,2.5036666666666667,6.871333333333335,1.537,0.9733333333333334,11.885333333333335,9.381666666666668,2.510333333333333,0.47,0.82,0.42,0.4,7.612333333333334,0.2699999999999999,7.342333333333334,5.875333333333335,5.058333333333332,4.654666666666666,4.4830000000000005,1688,380
1454,1454,1.7963333333333336,1.771666666666667,5.797666666666667,0.9736666666666668,10.339333333333334,8.543000000000001,6.771333333333334,0.43,0.41,0.88,0.43,7.627333333333333,0.28,7.347333333333333,6.085999999999997,5.438,2.5450000000000004,2.847666666666669,1454,381
864,864,8.778333333333334,2.7943333333333324,3.651,0.9760000000000002,16.199666666666666,7.421333333333332,4.627000000000001,0.98,0.53,0.73,0.46,7.204666666666666,0.2363333333333334,6.968333333333333,4.703000000000003,4.267999999999999,2.842333333333336,2.831999999999999,864,382
109,109,3.8916666666666666,4.120333333333333,4.501333333333334,0.9766666666666668,13.490000000000002,9.598333333333333,5.478000000000001,0.61,0.62,0.77,0.43,7.593,0.2699999999999999,7.323,5.585333333333333,4.811333333333334,2.788333333333332,2.915999999999999,109,383
748,748,5.271333333333333,3.647333333333334,5.275333333333334,0.977,15.171,9.899666666666668,6.252333333333334,0.72,0.6,0.92,0.46,7.433333333333332,0.25,7.183333333333332,5.151333333333332,4.327,1.838666666666665,2.0403333333333364,748,384
646,646,7.749,6.670999999999999,3.240666666666667,0.9773333333333334,18.638,10.889,4.218,0.93,0.97,0.79,0.52,6.759333333333332,0.2223333333333333,6.536999999999999,3.7756666666666665,2.796333333333334,1.6170000000000018,1.5513333333333343,646,385
249,249,2.785,7.654,4.011666666666667,0.9856666666666668,15.436333333333334,12.651333333333334,4.997333333333334,0.51,0.98,0.81,0.46,7.328333333333334,0.25,7.078333333333334,5.008333333333334,3.6680000000000006,2.028666666666668,2.063000000000001,249,386
995,995,8.143333333333333,6.078666666666668,0.6663333333333334,0.9863333333333332,15.874666666666668,7.7313333333333345,1.6526666666666667,0.88,0.81,0.35,0.41,7.300666666666666,0.241,7.059666666666667,4.868666666666667,4.347999999999998,4.168666666666665,3.946999999999997,995,387
47,47,1.091,4.017,0.8863333333333331,0.9873333333333334,6.981666666666667,5.890666666666666,1.8736666666666664,0.33,0.6,0.33,0.39,7.5676666666666685,0.3,7.267666666666669,6.368333333333335,5.9993333333333325,5.677666666666668,5.5023333333333335,47,388
1988,1988,3.3833333333333337,7.257666666666666,1.934,0.9906666666666668,13.565666666666663,10.182333333333332,2.924666666666667,0.55,0.85,0.48,0.41,7.543333333333334,0.2609999999999999,7.282333333333334,5.543999999999999,4.623666666666666,4.080333333333336,3.9229999999999983,1988,389
237,237,8.480333333333334,3.2376666666666667,3.9293333333333336,0.9933333333333336,16.640666666666668,8.160333333333334,4.922666666666667,0.94,0.58,0.79,0.45,7.113666666666666,0.2396666666666667,6.874,4.501,3.975666666666669,2.304666666666667,2.329333333333334,237,390
1387,1387,8.080666666666668,4.669666666666667,3.922,0.994,17.666333333333334,9.585666666666668,4.916,0.92,0.76,0.82,0.47,6.928999999999999,0.2293333333333333,6.699666666666666,4.156000000000001,3.406333333333334,1.8479999999999996,1.8653333333333348,1387,391
139,139,1.5356666666666667,5.345666666666667,2.985333333333334,0.9953333333333334,10.862,9.326333333333334,3.980666666666668,0.41,0.69,0.59,0.41,7.612666666666667,0.28,7.332666666666666,5.994333333333333,5.216333333333334,4.1033333333333335,4.029666666666667,139,392
909,909,4.777666666666668,7.537333333333334,3.2233333333333336,0.9953333333333336,16.53366666666667,11.756,4.218666666666668,0.67,0.96,0.69,0.45,7.207,0.2310000000000001,6.976,4.689666666666668,3.5226666666666664,2.393,2.3309999999999995,909,393
183,183,6.537333333333335,6.306,3.398333333333333,0.996,17.237666666666666,10.700333333333331,4.394333333333333,0.8,0.85,0.76,0.46,7.001,0.2310000000000001,6.7700000000000005,4.318666666666667,3.378,2.0900000000000016,2.0556666666666685,183,394
1723,1723,2.9313333333333333,1.973666666666667,3.125333333333333,0.9963333333333336,9.026666666666667,6.095333333333333,4.121666666666666,0.5,0.42,0.58,0.4,7.594666666666665,0.28,7.314666666666665,6.190333333333334,5.831,4.709333333333335,4.643666666666668,1723,395
800,800,4.839666666666667,1.2480000000000002,5.859666666666668,0.997,12.944333333333336,8.104666666666668,6.856666666666667,0.67,0.36,0.98,0.44,7.611000000000001,0.2693333333333332,7.341666666666668,5.694333333333335,5.136999999999999,2.164666666666667,2.464333333333333,800,396
318,318,3.5719999999999987,0.9083333333333332,3.310666666666667,1.0006666666666668,8.791666666666666,5.219666666666667,4.311333333333334,0.55,0.32,0.63,0.4,7.595666666666668,0.28,7.315666666666668,6.194,5.9446666666666665,4.59866666666667,4.548000000000002,318,397
113,113,4.975,3.757,2.8786666666666663,1.005666666666667,12.616333333333332,7.641333333333332,3.884333333333333,0.68,0.58,0.58,0.44,7.605999999999998,0.2699999999999999,7.3359999999999985,5.717666666666666,5.209666666666667,4.099333333333332,4.047666666666666,113,398
1190,1190,8.99033333333333,4.359999999999999,1.0456666666666667,1.0066666666666668,15.402666666666663,6.412333333333333,2.0523333333333333,0.93,0.67,0.37,0.41,7.356666666666668,0.2493333333333333,7.107333333333335,4.983999999999998,4.654333333333335,4.340666666666668,4.134666666666666,1190,399
1324,1324,4.251333333333334,5.498,4.704,1.0073333333333336,15.460666666666668,11.209333333333332,5.711333333333333,0.62,0.77,0.86,0.49,7.404666666666665,0.25,7.154666666666665,5.089333333333332,4.034666666666665,1.9826666666666672,2.1003333333333334,1324,400
899,899,5.106666666666667,3.0776666666666657,0.6146666666666666,1.0086666666666668,9.807666666666666,4.700999999999999,1.6233333333333335,0.68,0.54,0.3,0.39,7.559666666666668,0.28,7.279666666666667,6.058999999999999,5.838333333333333,5.634666666666668,5.419333333333333,899,401
1272,1272,6.234666666666666,4.188333333333334,4.956666666666665,1.011666666666667,16.391333333333332,10.156666666666666,5.968333333333332,0.8,0.66,0.99,0.51,7.178333333333332,0.2343333333333334,6.943999999999998,4.671000000000001,3.817666666666667,1.5729999999999986,1.7103333333333357,1272,402
1676,1676,1.3193333333333337,7.263,4.941333333333332,1.0120000000000002,14.535666666666664,13.216333333333331,5.953333333333332,0.37,0.88,0.89,0.47,7.583333333333335,0.25,7.333333333333335,5.443666666666669,3.986666666666664,1.7979999999999992,1.9326666666666688,1676,403
1225,1225,2.2756666666666665,3.3816666666666677,5.121,1.0186666666666668,11.797,9.521333333333333,6.139666666666667,0.45,0.59,0.84,0.47,7.555000000000001,0.2699999999999999,7.285000000000001,5.828333333333334,5.040666666666665,2.6570000000000005,2.8260000000000005,1225,404
1632,1632,4.9910000000000005,6.365,3.985666666666667,1.0206666666666668,16.362333333333336,11.371333333333334,5.006333333333334,0.72,0.85,0.81,0.47,7.184666666666666,0.234,6.950666666666666,4.705666666666668,3.613666666666667,2.026,2.029333333333333,1632,405
1604,1604,1.6916666666666669,4.7076666666666656,5.4896666666666665,1.021666666666667,12.910666666666666,11.219,6.511333333333333,0.43,0.7,0.94,0.46,7.545666666666667,0.2699999999999999,7.275666666666668,5.6530000000000005,4.59,1.9406666666666648,2.1643333333333343,1604,406
312,312,2.802333333333334,2.1106666666666665,4.417666666666666,1.022666666666667,10.353333333333332,7.550999999999999,5.440333333333333,0.52,0.47,0.73,0.42,7.599333333333332,0.28,7.319333333333332,6.028666666666664,5.531666666666668,3.4923333333333315,3.5693333333333346,312,407
289,289,1.5053333333333334,7.721666666666667,4.767,1.027,15.021,13.515666666666668,5.794,0.42,0.99,0.95,0.49,7.437999999999999,0.25,7.187999999999999,5.201,3.6726666666666654,1.4926666666666677,1.611666666666668,289,408
1130,1130,5.325000000000001,1.7090000000000003,5.750000000000001,1.0303333333333335,13.814333333333336,8.489333333333335,6.780333333333335,0.68,0.41,0.98,0.45,7.596666666666667,0.2506666666666666,7.346,5.554666666666668,4.947666666666667,2.074,2.3463333333333347,1130,409
626,626,5.411,7.140000000000001,3.6746666666666665,1.0333333333333337,17.259,11.848,4.708,0.74,0.99,0.81,0.52,6.985333333333334,0.2300000000000001,6.755333333333334,4.309000000000001,3.1460000000000004,1.7206666666666677,1.678333333333332,626,410
1644,1644,6.624666666666667,1.808,1.986333333333333,1.0333333333333337,11.452333333333334,4.827666666666667,3.0196666666666667,0.78,0.44,0.46,0.4,7.619333333333334,0.2699999999999999,7.349333333333335,5.891333333333334,5.684666666666667,5.049000000000003,4.874666666666667,1644,411
195,195,4.919999999999999,6.106333333333335,1.8300000000000003,1.0333333333333337,13.889666666666669,8.969666666666669,2.863333333333334,0.65,0.79,0.46,0.41,7.61,0.2506666666666666,7.359333333333334,5.536666666666666,4.835333333333334,4.283,4.116,195,412
1833,1833,5.7013333333333325,4.234666666666667,4.073666666666666,1.0340000000000005,15.043666666666669,9.342333333333334,5.107666666666667,0.72,0.67,0.75,0.44,7.4336666666666655,0.25,7.1836666666666655,5.176333333333333,4.435333333333334,2.770666666666667,2.787666666666665,1833,413
218,218,5.528666666666666,4.730666666666667,4.857333333333332,1.0403333333333336,16.157,10.628333333333332,5.897666666666666,0.77,0.74,0.99,0.52,7.2013333333333325,0.2493333333333333,6.951999999999999,4.7470000000000026,3.815000000000001,1.519666666666665,1.6570000000000027,218,414
771,771,6.683333333333332,7.057666666666668,2.6443333333333343,1.0420000000000005,17.427333333333337,10.744000000000002,3.686333333333335,0.84,0.91,0.63,0.46,6.9910000000000005,0.2303333333333334,6.760666666666667,4.280666666666669,3.3013333333333312,2.408000000000001,2.274999999999999,771,415
1793,1793,8.926333333333332,2.862333333333334,2.8416666666666663,1.0486666666666666,15.678999999999998,6.752666666666667,3.890333333333333,0.94,0.53,0.6,0.43,7.315,0.248,7.067,4.895666666666667,4.537000000000002,3.534333333333334,3.420666666666667,1793,416
1088,1088,1.7936666666666663,1.603333333333333,0.7859999999999999,1.0526666666666666,5.235666666666665,3.442,1.838666666666667,0.4,0.38,0.32,0.39,7.563,0.2993333333333334,7.263666666666666,6.498666666666667,6.341333333333334,6.085,5.855666666666668,1088,417
262,262,2.852333333333333,6.1530000000000005,3.731333333333333,1.0563333333333331,13.793,10.940666666666669,4.7876666666666665,0.54,0.81,0.73,0.47,7.543666666666668,0.2699999999999999,7.273666666666668,5.4976666666666665,4.480333333333336,2.9509999999999974,2.9439999999999995,262,418
1982,1982,4.2,4.4286666666666665,3.2430000000000003,1.0563333333333331,12.928,8.728,4.299333333333333,0.6,0.66,0.62,0.42,7.609666666666667,0.2609999999999999,7.348666666666666,5.703333333333336,5.036999999999999,3.848,3.767666666666664,1982,419
1051,1051,7.704666666666668,6.455333333333333,3.5973333333333324,1.0583333333333331,18.815666666666665,11.111,4.655666666666665,0.98,0.93,0.85,0.52,6.708666666666668,0.2199999999999999,6.488666666666668,3.697333333333333,2.6903333333333324,1.3019999999999996,1.2546666666666688,1051,420
1427,1427,5.0906666666666665,4.5393333333333326,5.055000000000001,1.0593333333333337,15.744333333333332,10.653666666666666,6.114333333333335,0.69,0.71,0.95,0.48,7.330333333333335,0.2426666666666666,7.087666666666668,4.953999999999999,4.011333333333333,1.665,1.8180000000000025,1427,421
1612,1612,3.115666666666667,2.307333333333333,4.827333333333334,1.0596666666666663,11.31,8.194333333333333,5.8870000000000005,0.52,0.46,0.8,0.43,7.616666666666665,0.2699999999999999,7.346666666666666,5.946333333333337,5.354333333333333,3.1586666666666665,3.267666666666665,1612,422
1188,1188,2.205666666666667,5.749999999999999,3.722,1.0606666666666666,12.738333333333332,10.532666666666666,4.782666666666667,0.45,0.77,0.71,0.43,7.606333333333334,0.2699999999999999,7.336333333333334,5.737666666666665,4.770999999999997,3.3156666666666657,3.297333333333333,1188,423
1070,1070,6.4783333333333335,3.3993333333333333,1.907,1.067,12.851666666666668,6.373333333333333,2.974,0.75,0.55,0.46,0.41,7.610333333333333,0.2699999999999999,7.340333333333334,5.691000000000002,5.332333333333332,4.727999999999997,4.543333333333335,1070,424
1821,1821,8.452333333333334,4.3886666666666665,3.033000000000001,1.0670000000000002,16.941000000000003,8.488666666666667,4.100000000000001,0.97,0.71,0.68,0.45,7.044666666666665,0.2300000000000001,6.814666666666665,4.405333333333333,3.815333333333335,2.7073333333333336,2.6046666666666685,1821,425
759,759,2.944333333333333,3.0983333333333336,5.492666666666666,1.0710000000000002,12.606333333333334,9.662,6.563666666666666,0.54,0.57,0.89,0.46,7.549666666666667,0.2699999999999999,7.279666666666667,5.701333333333333,4.9016666666666655,2.1863333333333346,2.4040000000000004,759,426
736,736,5.141333333333334,6.8870000000000005,2.596333333333333,1.0740000000000005,15.698666666666666,10.557333333333334,3.670333333333333,0.69,0.86,0.62,0.44,7.311333333333335,0.2493333333333333,7.062000000000001,4.933,3.967333333333332,3.0976666666666683,2.9513333333333343,736,427
1314,1314,3.082666666666666,1.2796666666666665,3.4066666666666667,1.0740000000000005,8.842999999999998,5.7603333333333335,4.480666666666667,0.54,0.36,0.64,0.41,7.585000000000002,0.28,7.3050000000000015,6.200666666666668,5.872666666666666,4.5713333333333335,4.510666666666667,1314,428
217,217,1.1793333333333331,1.7130000000000003,1.5386666666666668,1.0766666666666669,5.507666666666667,4.328333333333334,2.615333333333334,0.34,0.39,0.4,0.4,7.565333333333333,0.3,7.265333333333333,6.447666666666667,6.222999999999999,5.630333333333334,5.432333333333332,217,429
1624,1624,3.489,3.4893333333333336,3.520000000000001,1.0793333333333337,11.57766666666667,8.088666666666668,4.599333333333334,0.55,0.59,0.64,0.42,7.596666666666667,0.2699999999999999,7.326666666666667,5.8806666666666665,5.290333333333333,3.9333333333333336,3.876333333333335,1624,430
260,260,2.008,5.312666666666668,4.323,1.0799999999999998,12.723666666666668,10.715666666666667,5.403,0.43,0.74,0.78,0.44,7.608,0.2699999999999999,7.338,5.732333333333332,4.751333333333334,2.841333333333335,2.897666666666667,260,431
296,296,0.96,1.038333333333333,1.138,1.0803333333333331,4.216666666666666,3.256666666666667,2.2183333333333333,0.32,0.33,0.36,0.4,7.473,0.3,7.173,6.438999999999999,6.303999999999999,5.6786666666666665,5.455333333333334,296,432
929,929,3.149666666666667,4.389333333333334,2.302666666666666,1.0809999999999995,10.922666666666668,7.773,3.3836666666666666,0.52,0.62,0.51,0.44,7.618333333333334,0.272,7.346333333333334,5.987666666666667,5.429666666666668,4.675666666666666,4.514999999999998,929,433
475,475,7.142666666666667,7.486999999999999,1.2749999999999997,1.086,16.990666666666666,9.848,2.361,0.85,0.93,0.42,0.46,7.033000000000001,0.2306666666666667,6.802333333333334,4.388,3.556666666666666,3.2039999999999984,2.9786666666666664,475,434
328,328,3.2213333333333334,1.962,1.5016666666666665,1.0876666666666668,7.772666666666668,4.551333333333334,2.5893333333333333,0.52,0.45,0.4,0.4,7.569,0.282,7.287,6.262333333333334,6.058999999999999,5.571999999999997,5.364999999999999,328,435
557,557,2.3160000000000003,7.611333333333333,3.3103333333333325,1.0913333333333333,14.329,12.013,4.4016666666666655,0.46,0.86,0.66,0.44,7.582666666666668,0.25,7.332666666666668,5.468999999999999,4.239333333333335,2.994999999999998,2.915666666666666,557,436
1177,1177,1.4299999999999995,3.182333333333333,3.764,1.096666666666667,9.473,8.043000000000001,4.860666666666667,0.37,0.56,0.68,0.42,7.584333333333335,0.28,7.304333333333335,6.140666666666665,5.545666666666666,4.026999999999998,3.993333333333333,1177,437
280,280,8.891999999999998,0.7810000000000001,4.845,1.0976666666666666,15.615666666666664,6.7236666666666665,5.942666666666666,0.92,0.32,0.82,0.46,7.368666666666669,0.25,7.118666666666669,4.946,4.619333333333335,2.3069999999999986,2.417999999999999,280,438
1543,1543,4.215333333333334,7.976,2.14,1.0976666666666666,15.429,11.213666666666668,3.2376666666666662,0.65,0.95,0.57,0.44,7.363,0.25,7.113,5.045999999999999,3.956333333333334,3.304666666666665,3.124333333333332,1543,439
974,974,7.5836666666666686,4.941333333333333,2.549666666666666,1.0983333333333334,16.173000000000002,8.589333333333332,3.648,0.86,0.71,0.61,0.44,7.200999999999999,0.2346666666666667,6.966333333333332,4.720333333333334,4.102333333333332,3.223333333333335,3.0766666666666658,974,440
1943,1943,9.328666666666669,0.971666666666667,3.0596666666666663,1.1,14.46,5.131333333333333,4.159666666666666,0.96,0.33,0.6,0.42,7.593333333333334,0.25,7.343333333333334,5.383333333333333,5.203666666666668,4.060666666666668,3.957000000000003,1943,441
1954,1954,5.182666666666667,2.324666666666666,0.7673333333333334,1.107,9.381666666666666,4.199,1.8743333333333332,0.68,0.45,0.32,0.4,7.608333333333333,0.28,7.328333333333333,6.145666666666666,5.973666666666669,5.707333333333335,5.472333333333334,1954,442
848,848,1.2773333333333334,0.8313333333333334,3.0456666666666665,1.1096666666666666,6.264,4.986666666666666,4.155333333333333,0.35,0.31,0.57,0.44,7.575000000000001,0.296,7.279000000000001,6.430999999999997,6.168333333333331,5.015333333333334,4.899000000000001,848,443
1670,1670,1.8873333333333333,4.503666666666666,5.285333333333335,1.110666666666667,12.787,10.899666666666668,6.396000000000002,0.42,0.65,0.88,0.5,7.565666666666667,0.2699999999999999,7.295666666666667,5.693666666666665,4.679,2.141000000000001,2.3083333333333327,1670,444
796,796,8.860666666666667,1.3113333333333332,4.492333333333333,1.1123333333333334,15.776666666666667,6.916,5.604666666666667,0.93,0.38,0.79,0.48,7.294666666666668,0.2486666666666667,7.046000000000001,4.860333333333333,4.493333333333334,2.484333333333332,2.5256666666666674,796,445
746,746,5.098666666666668,4.671,4.945666666666666,1.1129999999999998,15.828333333333337,10.729666666666668,6.0586666666666655,0.72,0.73,0.96,0.5,7.282666666666667,0.2496666666666666,7.033,4.881666666666669,3.9193333333333342,1.5909999999999993,1.6966666666666663,746,446
625,625,8.472333333333335,4.2956666666666665,3.008666666666666,1.1146666666666667,16.891333333333336,8.418999999999999,4.123333333333333,0.98,0.7,0.65,0.46,7.076000000000001,0.2303333333333334,6.845666666666668,4.433333333333333,3.865000000000002,2.7350000000000008,2.6053333333333346,625,447
540,540,2.461666666666667,6.574666666666668,4.907333333333335,1.1296666666666664,15.073333333333336,12.61166666666667,6.037000000000001,0.51,0.82,0.93,0.5,7.435666666666666,0.25,7.185666666666666,5.196999999999998,3.867999999999999,1.5739999999999998,1.6786666666666692,540,448
953,953,7.869,6.882333333333333,2.4386666666666668,1.134,18.324,10.455,3.5726666666666667,0.95,0.96,0.65,0.52,6.806333333333333,0.2243333333333333,6.582,3.896333333333332,2.984666666666668,2.172333333333333,1.986000000000001,953,449
387,387,3.4696666666666665,6.9623333333333335,1.2683333333333335,1.1356666666666666,12.836,9.366333333333335,2.404,0.58,0.83,0.39,0.42,7.599666666666666,0.2699999999999999,7.329666666666666,5.6960000000000015,4.921666666666669,4.549,4.310333333333336,387,450
1245,1245,7.983666666666666,6.910666666666666,2.0776666666666666,1.136,18.108,10.124333333333333,3.2136666666666667,0.95,0.92,0.57,0.51,6.834000000000001,0.2253333333333333,6.608666666666668,3.974333333333334,3.1093333333333346,2.438666666666665,2.2289999999999988,1245,451
1462,1462,1.2036666666666669,8.815,0.8130000000000001,1.1363333333333332,11.968,10.764333333333331,1.9493333333333327,0.35,0.94,0.33,0.42,7.6190000000000015,0.2699999999999999,7.349000000000002,5.8696666666666655,4.810333333333333,4.6126666666666685,4.361333333333334,1462,452
1264,1264,5.779333333333333,2.9960000000000004,1.192666666666667,1.1376666666666668,11.105666666666666,5.326333333333334,2.330333333333334,0.7,0.54,0.37,0.41,7.617999999999999,0.2703333333333333,7.347666666666666,5.948666666666671,5.6803333333333335,5.295333333333332,5.051666666666666,1264,453
97,97,2.053666666666667,2.5773333333333337,4.7810000000000015,1.1379999999999997,10.550000000000002,8.496333333333334,5.919000000000001,0.43,0.48,0.8,0.44,7.620333333333335,0.28,7.3403333333333345,6.037666666666666,5.4026666666666685,3.117333333333331,3.179333333333335,97,454
1059,1059,2.8830000000000005,4.136,2.571333333333333,1.1383333333333332,10.728666666666667,7.845666666666666,3.709666666666666,0.5,0.6,0.57,0.42,7.617333333333334,0.273,7.344333333333334,6.011999999999997,5.456333333333334,4.547333333333333,4.385666666666667,1059,455
502,502,1.0743333333333334,1.6593333333333329,2.315333333333333,1.1396666666666664,6.188666666666666,5.114333333333333,3.455,0.33,0.42,0.49,0.44,7.557,0.3,7.257000000000001,6.42,6.153666666666664,5.298000000000001,5.122999999999999,502,456
126,126,4.163,0.9853333333333332,3.4390000000000005,1.14,9.727333333333334,5.564333333333334,4.579000000000001,0.59,0.36,0.63,0.42,7.596,0.28,7.316,6.089999999999998,5.819,4.334666666666667,4.289666666666668,126,457
31,31,4.295333333333334,2.231666666666667,5.573666666666666,1.1433333333333335,13.244,8.948666666666668,6.717,0.61,0.46,0.92,0.48,7.598999999999999,0.2699999999999999,7.329,5.648333333333333,4.96933333333333,1.9783333333333344,2.173333333333333,31,458
1895,1895,1.6660000000000004,4.958333333333334,1.0123333333333333,1.1436666666666666,8.780333333333335,7.114333333333334,2.156,0.39,0.68,0.38,0.42,7.532333333333333,0.28,7.252333333333333,6.166333333333332,5.659333333333333,5.343333333333335,5.106666666666668,1895,459
491,491,7.781666666666667,3.2673333333333336,3.892666666666668,1.1443333333333334,16.086000000000002,8.304333333333336,5.037000000000002,0.84,0.57,0.74,0.46,7.281,0.2393333333333333,7.041666666666666,4.810333333333334,4.254333333333332,2.596000000000003,2.5683333333333347,491,460
1039,1039,3.1613333333333333,7.495333333333334,4.119,1.1496666666666664,15.925333333333333,12.764,5.268666666666666,0.55,0.98,0.84,0.53,7.261666666666665,0.241,7.020666666666665,4.863666666666667,3.4896666666666647,1.7756666666666645,1.7623333333333346,1039,461
1144,1144,7.201,3.385,3.404666666666667,1.15,15.140666666666666,7.939666666666666,4.554666666666667,0.8,0.57,0.68,0.44,7.467666666666667,0.25,7.217666666666667,5.177666666666665,4.655333333333333,3.319666666666665,3.233999999999999,1144,462
198,198,4.034,6.941000000000001,0.8616666666666668,1.151,12.987666666666668,8.953666666666667,2.012666666666667,0.62,0.83,0.34,0.42,7.592000000000001,0.2699999999999999,7.322000000000002,5.662333333333332,4.940666666666668,4.698666666666668,4.438000000000001,198,463
177,177,5.2076666666666656,2.4666666666666672,4.514666666666667,1.152,13.341,8.133333333333333,5.666666666666667,0.67,0.5,0.79,0.48,7.578666666666669,0.2699999999999999,7.308666666666669,5.590999999999999,5.028666666666665,2.9266666666666663,2.9843333333333355,177,464
516,516,0.9696666666666668,1.459666666666667,2.7656666666666663,1.154,6.349,5.379333333333333,3.919666666666666,0.32,0.37,0.55,0.41,7.549333333333334,0.2953333333333334,7.254,6.398333333333333,6.096666666666667,5.073666666666667,4.926666666666665,516,465
337,337,7.231,3.1246666666666667,1.4889999999999997,1.1546666666666665,12.999333333333333,5.768333333333333,2.6436666666666664,0.79,0.56,0.41,0.45,7.600666666666666,0.2699999999999999,7.330666666666667,5.632333333333333,5.358333333333334,4.863999999999999,4.6353333333333335,337,466
1931,1931,2.7593333333333327,4.202333333333334,1.1836666666666666,1.1559999999999997,9.301333333333332,6.542,2.339666666666666,0.48,0.63,0.37,0.44,7.608333333333333,0.28,7.328333333333333,6.178333333333334,5.752999999999999,5.387999999999999,5.140000000000001,1931,467
1409,1409,1.9283333333333328,6.184666666666667,2.6043333333333334,1.1563333333333332,11.873666666666663,9.945333333333332,3.7606666666666655,0.42,0.76,0.56,0.43,7.605999999999999,0.2699999999999999,7.335999999999999,5.870000000000002,4.994333333333329,4.098000000000001,3.933,1409,468
414,414,2.6800000000000006,1.776333333333333,5.749,1.1606666666666663,11.366,8.686,6.909666666666666,0.48,0.41,0.88,0.47,7.610333333333333,0.2716666666666666,7.338666666666667,5.927000000000001,5.272333333333336,2.232333333333334,2.4570000000000007,414,469
732,732,6.473666666666667,7.213333333333333,0.5893333333333334,1.1609999999999998,15.437333333333337,8.963666666666667,1.7503333333333333,0.77,0.86,0.31,0.43,7.376,0.25,7.126,5.038,4.3216666666666645,4.145333333333332,3.8756666666666666,732,470
530,530,5.618333333333334,3.535333333333333,4.423666666666667,1.1619999999999997,14.739333333333333,9.121,5.585666666666667,0.71,0.58,0.8,0.46,7.566999999999999,0.25,7.316999999999999,5.360000000000003,4.673333333333335,2.675666666666666,2.702333333333337,530,471
441,441,4.346000000000001,1.9513333333333336,2.775,1.162333333333333,10.234666666666667,5.8886666666666665,3.937333333333333,0.6,0.42,0.56,0.42,7.599333333333333,0.28,7.319333333333333,6.039999999999999,5.732000000000002,4.643333333333333,4.4990000000000006,441,472
591,591,4.110333333333333,7.039000000000001,4.380333333333334,1.1636666666666664,16.693333333333335,12.583,5.5440000000000005,0.66,0.92,0.93,0.57,7.088333333333333,0.2306666666666667,6.857666666666666,4.529999999999999,3.211666666666668,1.2866666666666644,1.2863333333333324,591,473
875,875,5.140333333333333,7.200666666666666,2.801999999999999,1.1656666666666666,16.308666666666667,11.168333333333331,3.967666666666666,0.73,0.9,0.66,0.5,7.207666666666666,0.2320000000000001,6.975666666666666,4.728000000000003,3.666666666666668,2.661000000000001,2.5116666666666685,875,474
1167,1167,1.3393333333333333,6.847333333333333,4.833666666666667,1.1686666666666663,14.189,12.849666666666668,6.002333333333333,0.37,0.85,0.85,0.49,7.584666666666669,0.25,7.334666666666669,5.496333333333332,4.123666666666665,1.894333333333333,1.9780000000000009,1167,475
1112,1112,7.511333333333334,6.045333333333336,1.6536666666666664,1.1693333333333331,16.37966666666667,8.868333333333336,2.8229999999999995,0.86,0.82,0.47,0.45,7.159666666666666,0.2320000000000001,6.927666666666666,4.636333333333335,3.965000000000002,3.441333333333336,3.209,1112,476
90,90,8.674666666666667,3.3713333333333337,2.671,1.1720000000000002,15.889,7.214333333333334,3.843,0.92,0.61,0.59,0.45,7.222666666666667,0.25,6.972666666666667,4.748333333333333,4.350666666666665,3.289666666666667,3.105333333333333,90,477
1354,1354,1.3656666666666664,5.033000000000001,5.396333333333333,1.1749999999999998,12.97,11.604333333333331,6.571333333333333,0.37,0.73,0.99,0.52,7.548000000000001,0.2699999999999999,7.278000000000001,5.652000000000001,4.519333333333334,1.8483333333333345,2.020999999999997,1354,478
1491,1491,0.8353333333333336,7.329333333333334,3.422333333333334,1.1766666666666663,12.763666666666667,11.928333333333336,4.599,0.31,0.86,0.69,0.45,7.589333333333333,0.2699999999999999,7.319333333333334,5.724666666666668,4.505333333333332,3.189666666666666,3.091999999999998,1491,479
1910,1910,4.768000000000002,3.5156666666666667,5.308000000000001,1.178,14.76966666666667,10.001666666666669,6.486000000000001,0.68,0.62,0.92,0.49,7.511333333333334,0.25,7.261333333333334,5.307333333333334,4.464000000000002,1.846333333333336,1.9976666666666676,1910,480
1148,1148,6.839,3.404000000000001,1.6743333333333332,1.1789999999999996,13.096333333333336,6.257333333333333,2.8533333333333326,0.8,0.55,0.43,0.42,7.603333333333333,0.2696666666666666,7.333666666666667,5.646000000000002,5.300666666666668,4.755000000000001,4.529,1148,481
1255,1255,7.055333333333334,4.259333333333334,4.660666666666667,1.1799999999999995,17.155333333333335,10.1,5.8406666666666665,0.82,0.68,0.94,0.52,7.051333333333335,0.2303333333333334,6.8210000000000015,4.399333333333333,3.5636666666666645,1.434000000000001,1.4826666666666668,1255,482
43,43,6.090666666666667,6.478666666666667,1.8786666666666672,1.1816666666666669,15.629666666666669,9.539,3.0603333333333342,0.79,0.84,0.53,0.45,7.259666666666665,0.25,7.009666666666665,4.878666666666668,4.092333333333336,3.3156666666666665,3.1053333333333337,43,483
1509,1509,7.921666666666666,4.915000000000001,4.199666666666666,1.1853333333333331,18.221666666666664,10.3,5.385,0.94,0.77,0.91,0.55,6.816333333333335,0.2216666666666666,6.594666666666668,3.926333333333333,3.067333333333337,1.2353333333333325,1.2096666666666671,1509,484
722,722,0.8056666666666662,3.323,1.8733333333333333,1.1856666666666664,7.187666666666665,6.382,3.059,0.3,0.53,0.47,0.41,7.5886666666666684,0.2836666666666667,7.3050000000000015,6.376000000000001,5.962333333333335,5.349,5.121666666666666,722,485
1428,1428,5.393333333333332,1.9056666666666664,5.590000000000001,1.1916666666666669,14.080666666666666,8.687333333333335,6.781666666666667,0.71,0.43,0.95,0.5,7.596666666666666,0.25,7.346666666666666,5.504333333333333,4.868000000000001,2.0086666666666684,2.2006666666666668,1428,486
1899,1899,1.078,2.49,4.982666666666668,1.1943333333333337,9.745,8.667,6.177000000000001,0.33,0.47,0.81,0.45,7.599666666666667,0.28,7.319666666666666,6.135333333333331,5.461999999999999,3.082666666666668,3.1799999999999984,1899,487
1556,1556,2.165666666666666,8.136333333333335,2.9936666666666665,1.201,14.496666666666668,12.331,4.1946666666666665,0.45,0.93,0.63,0.46,7.575666666666667,0.25,7.325666666666667,5.430000000000002,4.129333333333332,3.048000000000001,2.8976666666666646,1556,488
590,590,3.5356666666666663,7.923333333333333,0.5670000000000001,1.2016666666666669,13.227666666666666,9.691999999999998,1.7686666666666668,0.59,0.88,0.3,0.43,7.542333333333333,0.2699999999999999,7.272333333333333,5.58,4.724999999999998,4.5603333333333325,4.271333333333331,590,489
1497,1497,6.077333333333334,0.8119999999999997,3.151333333333334,1.2016666666666669,11.242333333333333,5.165000000000001,4.353000000000001,0.72,0.31,0.59,0.43,7.624,0.2699999999999999,7.354000000000001,5.933333333333335,5.688666666666668,4.461666666666666,4.329000000000001,1497,490
1894,1894,3.807,0.8463333333333335,0.9673333333333332,1.2020000000000002,6.822666666666668,3.015666666666667,2.1693333333333333,0.59,0.31,0.34,0.41,7.585333333333335,0.282,7.303333333333335,6.393666666666666,6.275666666666669,5.920333333333332,5.655333333333333,1894,491
1962,1962,4.656000000000001,7.741666666666668,2.6206666666666663,1.2036666666666669,16.222,11.566,3.824333333333333,0.66,0.98,0.61,0.5,7.272333333333333,0.2303333333333334,7.042,4.818333333333335,3.679333333333336,2.7736666666666667,2.5996666666666663,1962,492
1365,1365,2.5503333333333336,4.793666666666668,2.384,1.2063333333333333,10.934333333333337,8.384,3.590333333333333,0.5,0.65,0.55,0.43,7.619333333333333,0.2706666666666665,7.348666666666667,6.000333333333333,5.354333333333333,4.519000000000001,4.3213333333333335,1365,493
1857,1857,7.621666666666667,6.374333333333334,3.7736666666666663,1.209,18.97866666666667,11.357,4.982666666666667,0.99,0.98,0.95,0.6,6.662333333333333,0.2203333333333333,6.441999999999999,3.6220000000000026,2.56,0.981333333333334,0.8903333333333316,1857,494
12,12,2.128,1.2383333333333335,0.7740000000000001,1.2103333333333337,5.350666666666667,3.222666666666667,1.9843333333333335,0.43,0.35,0.32,0.41,7.543333333333335,0.3,7.243333333333335,6.456333333333333,6.304333333333336,5.880666666666667,5.575,12,495
1038,1038,8.420333333333334,4.693,0.6846666666666666,1.2113333333333332,15.009333333333334,6.589,1.896,0.88,0.66,0.32,0.43,7.464,0.25,7.214,5.174,4.804666666666666,4.561666666666668,4.274,1038,496
1214,1214,6.746666666666667,4.0216666666666665,3.1636666666666664,1.2130000000000003,15.145,8.398333333333333,4.376666666666667,0.78,0.62,0.63,0.45,7.467666666666668,0.2493333333333333,7.218333333333335,5.183999999999999,4.588333333333333,3.371333333333332,3.243999999999997,1214,497
1342,1342,4.721333333333333,0.9693333333333334,5.808666666666668,1.2136666666666671,12.713,7.991666666666669,7.022333333333336,0.66,0.33,0.92,0.48,7.607666666666666,0.2699999999999999,7.337666666666666,5.728666666666666,5.192000000000002,2.146666666666664,2.362666666666666,1342,498
418,418,8.921999999999999,2.2060000000000004,2.008666666666666,1.2156666666666665,14.352333333333334,5.430333333333333,3.2243333333333326,0.87,0.45,0.48,0.43,7.5836666666666686,0.25,7.3336666666666686,5.386999999999999,5.174000000000001,4.415333333333333,4.1963333333333335,418,499
754,754,2.713,7.929000000000001,3.1493333333333333,1.216666666666667,15.008,12.295000000000002,4.3660000000000005,0.53,0.97,0.69,0.47,7.4540000000000015,0.25,7.2040000000000015,5.216333333333331,3.919333333333334,2.728000000000002,2.5883333333333325,754,500
1485,1485,7.624666666666666,5.041,3.9203333333333337,1.2169999999999996,17.802999999999997,10.178333333333336,5.137333333333333,0.89,0.8,0.82,0.56,6.885333333333334,0.2276666666666667,6.657666666666668,4.087999999999997,3.240333333333333,1.5646666666666662,1.493333333333334,1485,501
1063,1063,1.5903333333333338,1.289,5.829666666666668,1.2193333333333334,9.928333333333336,8.338000000000001,7.049000000000001,0.38,0.36,0.89,0.47,7.622333333333334,0.2796666666666667,7.342666666666667,6.127666666666667,5.5056666666666665,2.433666666666668,2.6530000000000014,1063,502
1061,1061,6.750333333333333,5.965000000000001,1.954,1.2193333333333336,15.888666666666667,9.138333333333334,3.1733333333333333,0.79,0.81,0.53,0.45,7.333000000000001,0.2406666666666667,7.092333333333334,4.913666666666667,4.205,3.5453333333333337,3.316999999999997,1061,503
319,319,4.7700000000000005,2.768666666666666,4.622999999999999,1.2243333333333333,13.386,8.616,5.847333333333332,0.67,0.54,0.81,0.5,7.554666666666668,0.2699999999999999,7.284666666666668,5.554333333333334,4.931666666666668,2.6859999999999977,2.7159999999999984,319,504
1637,1637,8.253666666666668,3.3656666666666677,4.606999999999999,1.2286666666666664,17.455000000000002,9.201333333333334,5.835666666666666,0.98,0.64,0.99,0.54,6.962666666666666,0.2306666666666667,6.731999999999999,4.219333333333335,3.5406666666666684,1.3886666666666674,1.3986666666666672,1637,505
1596,1596,4.387666666666666,2.3543333333333325,1.3776666666666666,1.2319999999999998,9.351666666666665,4.963999999999999,2.6096666666666666,0.63,0.45,0.39,0.45,7.619000000000001,0.28,7.339,6.169666666666666,5.915333333333333,5.450000000000001,5.1803333333333335,1596,506
1849,1849,5.568333333333336,3.427333333333334,5.122666666666666,1.2339999999999998,15.352333333333336,9.784,6.356666666666666,0.72,0.62,0.92,0.54,7.349000000000002,0.25,7.099000000000002,5.032666666666666,4.239333333333333,1.7379999999999989,1.8350000000000009,1849,507
313,313,4.423666666666667,6.508000000000001,4.383333333333334,1.2346666666666664,16.549666666666667,12.126,5.618,0.68,0.87,0.92,0.58,7.130333333333334,0.245,6.8853333333333335,4.591333333333331,3.375999999999999,1.304666666666666,1.2940000000000014,313,508
1024,1024,3.392666666666668,3.688666666666668,5.2396666666666665,1.2363333333333333,13.557333333333334,10.164666666666667,6.476,0.55,0.59,0.88,0.52,7.598333333333332,0.2523333333333333,7.345999999999998,5.596666666666667,4.722666666666667,2.131333333333333,2.240000000000001,1024,509
579,579,4.819,6.067000000000001,4.54,1.2379999999999998,16.664,11.845,5.778,0.68,0.83,0.97,0.54,7.146666666666667,0.2306666666666667,6.916,4.602333333333332,3.4440000000000017,1.3576666666666668,1.362000000000001,579,510
1463,1463,3.1133333333333337,1.0420000000000005,2.051,1.2386666666666666,7.445,4.331666666666667,3.2896666666666663,0.54,0.33,0.49,0.43,7.596333333333333,0.28,7.316333333333333,6.342333333333334,6.1356666666666655,5.406666666666668,5.18,1463,511
1844,1844,3.2580000000000005,7.344666666666667,4.492666666666667,1.2433333333333327,16.33866666666667,13.080666666666666,5.735999999999999,0.56,0.98,0.97,0.54,7.224666666666667,0.2310000000000001,6.993666666666667,4.759333333333334,3.3406666666666665,1.3249999999999966,1.3383333333333347,1844,512
1295,1295,3.588,7.793,2.8209999999999997,1.2433333333333332,15.445333333333334,11.857333333333331,4.064333333333332,0.57,0.89,0.65,0.47,7.402666666666664,0.25,7.152666666666664,5.092,3.890000000000001,2.885000000000002,2.7040000000000037,1295,513
602,602,6.621666666666668,1.836,5.340333333333333,1.2486666666666664,15.046666666666669,8.424999999999999,6.588999999999999,0.8,0.43,0.91,0.5,7.482333333333334,0.25,7.232333333333334,5.207666666666666,4.626333333333335,1.914333333333332,2.0366666666666644,602,514
1224,1224,4.008,3.425,2.321333333333333,1.2503333333333335,11.004666666666669,6.996666666666667,3.571666666666667,0.61,0.55,0.53,0.43,7.584333333333333,0.2709999999999999,7.313333333333333,5.944666666666668,5.490333333333333,4.658999999999999,4.448666666666667,1224,515
50,50,1.47,1.474666666666667,1.5096666666666667,1.2506666666666666,5.705,4.235,2.760333333333333,0.37,0.37,0.4,0.45,7.542000000000002,0.3,7.242000000000002,6.422000000000001,6.209666666666665,5.584333333333335,5.341000000000001,50,516
834,834,2.342333333333333,4.706333333333333,0.6873333333333332,1.2523333333333335,8.988333333333333,6.646,1.9396666666666669,0.45,0.66,0.31,0.42,7.532666666666667,0.28,7.252666666666666,6.133999999999998,5.698666666666668,5.42633333333333,5.126000000000001,834,517
492,492,3.368333333333333,5.984999999999999,4.850666666666667,1.2553333333333332,15.459333333333332,12.091,6.106,0.56,0.82,0.99,0.56,7.399333333333332,0.25,7.149333333333332,5.077000000000001,3.8659999999999983,1.5133333333333343,1.5626666666666678,492,518
1007,1007,7.803666666666667,4.1706666666666665,3.930333333333334,1.2556666666666667,17.160333333333334,9.356666666666667,5.186000000000001,0.89,0.7,0.79,0.51,7.023666666666669,0.2300000000000001,6.7936666666666685,4.339666666666664,3.636,1.9279999999999995,1.845,1007,519
484,484,1.711,4.486000000000001,5.349666666666666,1.2566666666666668,12.803333333333336,11.092333333333332,6.606333333333333,0.43,0.65,0.92,0.53,7.556666666666668,0.2699999999999999,7.286666666666669,5.682,4.644,1.8909999999999991,2.022999999999996,484,520
1582,1582,7.911,6.802666666666667,2.37,1.257,18.340666666666667,10.429666666666666,3.627,0.94,0.93,0.62,0.54,6.800000000000001,0.2216666666666666,6.578333333333334,3.890666666666666,2.9806666666666666,2.149666666666666,1.917666666666665,1582,521
281,281,4.026000000000001,1.959,2.372333333333333,1.2576666666666665,9.614999999999998,5.589,3.63,0.58,0.45,0.51,0.43,7.619333333333333,0.28,7.339333333333333,6.119666666666667,5.841333333333333,4.893666666666666,4.680333333333334,281,522
805,805,2.163666666666667,5.316000000000001,4.109666666666667,1.2589999999999997,12.848333333333334,10.684666666666669,5.368666666666666,0.44,0.74,0.76,0.5,7.607333333333333,0.2699999999999999,7.337333333333333,5.726333333333331,4.743666666666669,2.949666666666664,2.893666666666666,805,523
902,902,4.244666666666667,1.2633333333333332,5.285666666666667,1.259,12.052666666666669,7.808,6.544666666666666,0.6,0.36,0.85,0.47,7.621666666666668,0.2699999999999999,7.351666666666668,5.840333333333335,5.312000000000002,2.6496666666666653,2.757,902,524
1143,1143,8.501333333333333,4.894,2.143333333333333,1.261333333333333,16.799999999999997,8.298666666666666,3.404666666666666,0.98,0.72,0.55,0.47,7.071,0.2303333333333334,6.8406666666666665,4.448333333333333,3.8846666666666674,3.1233333333333326,2.8789999999999987,1143,525
1494,1494,4.466333333333333,6.536333333333333,3.524,1.2613333333333334,15.788,11.321666666666664,4.785333333333334,0.67,0.85,0.75,0.49,7.277333333333332,0.2436666666666666,7.033666666666665,4.900000000000001,3.820333333333332,2.3880000000000017,2.2683333333333326,1494,526
176,176,6.115666666666667,2.550333333333333,2.9050000000000007,1.2633333333333332,12.834333333333335,6.718666666666668,4.168333333333334,0.76,0.48,0.58,0.44,7.601333333333332,0.2699999999999999,7.331333333333332,5.671333333333333,5.288000000000002,4.102666666666669,3.9283333333333337,176,527
1057,1057,4.102666666666667,7.0876666666666654,2.977333333333333,1.27,15.437666666666663,11.334999999999996,4.247333333333334,0.64,0.87,0.67,0.48,7.377,0.25,7.127,5.054666666666666,3.952666666666668,2.829000000000001,2.650666666666665,1057,528
68,68,8.109666666666666,5.452,2.369333333333333,1.272,17.203,9.093333333333334,3.641333333333333,0.92,0.78,0.59,0.49,6.942333333333332,0.2320000000000001,6.710333333333332,4.235333333333333,3.5603333333333342,2.549333333333332,2.3473333333333337,68,529
246,246,8.376666666666667,3.562333333333333,1.6936666666666664,1.2746666666666664,14.907333333333334,6.530666666666666,2.968333333333333,0.88,0.61,0.45,0.44,7.436666666666666,0.25,7.186666666666666,5.147,4.811333333333335,4.147333333333335,3.893000000000002,246,530
871,871,0.7436666666666667,5.544666666666667,4.522,1.2759999999999998,12.086333333333334,11.342666666666666,5.798,0.3,0.76,0.81,0.48,7.549333333333335,0.2699999999999999,7.279333333333335,5.776666666666666,4.683333333333335,2.5863333333333345,2.5843333333333347,871,531
1023,1023,3.774333333333333,7.825000000000002,2.699666666666667,1.276333333333333,15.575333333333337,11.801000000000002,3.976,0.59,0.96,0.61,0.51,7.371666666666668,0.2483333333333333,7.123333333333335,5.031999999999999,3.832666666666667,2.8580000000000028,2.6443333333333308,1023,532
344,344,8.256,2.1460000000000004,1.3266666666666669,1.2766666666666666,13.005333333333336,4.749333333333333,2.603333333333333,0.83,0.44,0.39,0.43,7.602999999999999,0.2699999999999999,7.332999999999999,5.609000000000001,5.448666666666666,4.977000000000002,4.6960000000000015,344,533
1805,1805,7.5486666666666675,6.759,2.811333333333333,1.2796666666666665,18.398666666666667,10.85,4.090999999999999,0.9,0.95,0.69,0.53,6.791666666666666,0.2223333333333333,6.569333333333333,3.868,2.890333333333332,1.8400000000000003,1.6373333333333346,1805,534
1929,1929,3.795333333333333,5.279,3.337333333333333,1.2806666666666666,13.692333333333334,9.897,4.617999999999999,0.58,0.74,0.65,0.49,7.571666666666664,0.2503333333333333,7.321333333333331,5.548999999999999,4.701000000000001,3.360333333333335,3.226666666666668,1929,535
885,885,3.683666666666667,8.237666666666666,1.788,1.281,14.990333333333334,11.306666666666668,3.069,0.58,0.99,0.51,0.49,7.507,0.25,7.257,5.269666666666667,4.145666666666665,3.5846666666666662,3.3230000000000013,885,536
17,17,8.477333333333332,2.461666666666667,4.253,1.281,16.473,7.995666666666667,5.534,0.99,0.51,0.84,0.52,7.039666666666666,0.2416666666666666,6.798,4.477666666666667,3.959666666666664,1.8703333333333336,1.7923333333333331,17,537
114,114,5.366666666666666,5.976666666666668,3.1583333333333337,1.2856666666666667,15.787333333333333,10.42066666666667,4.444000000000001,0.74,0.82,0.7,0.52,7.245666666666665,0.25,6.995666666666665,4.839,3.9216666666666673,2.565,2.4299999999999984,114,538
52,52,8.093,2.8313333333333333,2.7546666666666666,1.2899999999999998,14.969,6.876,4.044666666666666,0.87,0.55,0.62,0.46,7.415666666666665,0.25,7.165666666666665,5.119999999999998,4.739333333333335,3.51933333333333,3.2939999999999987,52,539
851,851,8.776333333333332,0.8773333333333334,5.195666666666666,1.29,16.13933333333333,7.362999999999999,6.485666666666666,0.95,0.33,0.95,0.51,7.264666666666667,0.2333333333333334,7.031333333333333,4.776,4.356666666666666,1.7446666666666664,1.841,851,540
1123,1123,7.572666666666667,1.5713333333333328,5.217,1.2923333333333331,15.653333333333334,8.080666666666666,6.509333333333332,0.85,0.44,0.96,0.55,7.289,0.25,7.039,4.895333333333333,4.370999999999999,1.7390000000000017,1.825333333333334,1123,541
150,150,3.587,5.900666666666667,4.769333333333332,1.2933333333333332,15.550333333333333,11.963333333333331,6.062666666666665,0.58,0.8,0.94,0.57,7.344000000000002,0.25,7.094000000000002,5.004,3.824333333333334,1.4713333333333347,1.519,150,542
63,63,2.1323333333333334,8.503333333333334,1.5016666666666667,1.2933333333333332,13.430666666666667,11.298333333333334,2.795,0.44,0.96,0.46,0.45,7.607333333333332,0.2699999999999999,7.337333333333333,5.623333333333333,4.498333333333332,3.9593333333333343,3.7186666666666697,63,543
1434,1434,2.5689999999999995,1.725666666666667,4.0343333333333335,1.2996666666666667,9.628666666666668,7.059666666666668,5.3340000000000005,0.47,0.4,0.68,0.45,7.615,0.28,7.335,6.151999999999999,5.685333333333333,3.89,3.819666666666668,1434,544
383,383,1.87,2.644,5.665333333333334,1.3006666666666669,11.48,9.61,6.966000000000001,0.44,0.49,0.97,0.5,7.601666666666665,0.2699999999999999,7.331666666666665,5.910333333333334,5.112999999999998,2.0346666666666664,2.2033333333333323,383,545
347,347,7.425333333333334,6.389666666666666,3.693666666666667,1.3026666666666669,18.811333333333334,11.386,4.996333333333334,0.91,0.92,0.93,0.62,6.667666666666665,0.2209999999999999,6.4466666666666645,3.644666666666668,2.598666666666669,0.9513333333333334,0.833333333333333,347,546
457,457,1.3123333333333336,5.7476666666666665,3.799666666666666,1.308,12.167666666666666,10.855333333333332,5.107666666666666,0.36,0.77,0.7,0.47,7.604333333333333,0.2699999999999999,7.334333333333333,5.8183333333333325,4.808666666666667,3.123666666666666,3.0243333333333315,457,547
1375,1375,8.329666666666666,5.960666666666667,1.6706666666666663,1.3090000000000002,17.27,8.940333333333333,2.9796666666666667,0.93,0.83,0.48,0.48,7.017333333333335,0.2306666666666667,6.786666666666668,4.314333333333334,3.651,3.080333333333333,2.7940000000000014,1375,548
1381,1381,2.024,6.918999999999999,4.822,1.3093333333333337,15.07433333333333,13.050333333333333,6.131333333333334,0.44,0.87,0.96,0.57,7.4626666666666654,0.25,7.2126666666666654,5.229333333333334,3.814333333333333,1.5163333333333346,1.5456666666666674,1381,549
667,667,1.8123333333333336,7.523333333333332,4.661666666666667,1.313,15.310333333333332,13.498,5.974666666666667,0.45,0.92,0.92,0.55,7.442333333333332,0.25,7.192333333333332,5.160333333333334,3.644999999999998,1.4543333333333337,1.444333333333332,667,550
495,495,1.1966666666666663,8.803333333333335,0.614,1.3163333333333334,11.930333333333332,10.733666666666668,1.9303333333333332,0.35,0.96,0.34,0.44,7.601666666666666,0.2699999999999999,7.331666666666666,5.860666666666667,4.8023333333333325,4.613333333333335,4.287333333333333,495,551
1348,1348,3.0979999999999994,3.832333333333333,3.752333333333333,1.3196666666666668,12.002333333333333,8.904333333333334,5.072,0.52,0.59,0.7,0.46,7.622,0.2699999999999999,7.352,5.861000000000001,5.164333333333335,3.5643333333333334,3.4576666666666664,1348,552
1089,1089,2.745,0.8019999999999997,3.0176666666666665,1.3223333333333334,7.886999999999999,5.142,4.34,0.51,0.31,0.6,0.47,7.512333333333332,0.28,7.232333333333332,6.219666666666664,5.951999999999998,4.742000000000001,4.5633333333333335,1089,553
487,487,5.935,6.458,3.595333333333333,1.3263333333333334,17.314666666666668,11.379666666666669,4.921666666666667,0.8,0.88,0.81,0.55,6.986666666666667,0.2303333333333334,6.756333333333334,4.291333333333334,3.2170000000000014,1.6679999999999988,1.523666666666664,487,554
1984,1984,3.640666666666667,3.5883333333333334,3.800666666666666,1.3266666666666669,12.356333333333334,8.715666666666666,5.127333333333333,0.56,0.6,0.68,0.46,7.608333333333332,0.2699999999999999,7.338333333333333,5.795333333333333,5.120999999999997,3.481666666666667,3.372000000000002,1984,555
1062,1062,8.271666666666667,4.475333333333333,3.285,1.3276666666666666,17.359666666666666,9.088,4.612666666666666,0.96,0.7,0.73,0.54,6.999333333333334,0.2300000000000001,6.769333333333334,4.283333333333333,3.6186666666666665,2.271,2.1059999999999977,1062,556
463,463,4.1546666666666665,7.304000000000002,3.696,1.328,16.48266666666667,12.328,5.024,0.63,0.96,0.81,0.54,7.140333333333333,0.2326666666666667,6.907666666666667,4.625333333333333,3.354,1.7403333333333335,1.612666666666665,463,557
1974,1974,8.445,3.239666666666667,3.921,1.3296666666666668,16.935333333333336,8.490333333333334,5.250666666666668,1.0,0.62,0.8,0.55,7.081,0.2303333333333334,6.850666666666667,4.441333333333333,3.862000000000001,2.1263333333333336,2.0133333333333354,1974,558
1937,1937,4.261333333333334,3.9226666666666663,2.2143333333333333,1.3299999999999998,11.728333333333332,7.467,3.5443333333333333,0.6,0.62,0.5,0.44,7.617,0.2699999999999999,7.347,5.888333333333337,5.370000000000003,4.561999999999998,4.301666666666666,1937,559
833,833,2.6413333333333338,1.3703333333333336,0.7123333333333334,1.3329999999999995,6.057,3.415666666666666,2.045333333333333,0.47,0.36,0.31,0.42,7.566333333333334,0.298,7.268333333333333,6.443999999999998,6.291,5.990666666666666,5.663999999999999,833,560
1042,1042,7.091333333333334,4.727333333333334,4.395,1.3350000000000004,17.54866666666667,10.457333333333334,5.73,0.86,0.77,0.99,0.58,6.959666666666667,0.2303333333333334,6.729333333333334,4.219000000000001,3.3253333333333326,1.2713333333333328,1.2150000000000023,1042,561
1963,1963,7.3916666666666675,7.098,0.5670000000000001,1.3393333333333333,16.396,9.004333333333333,1.9063333333333332,0.85,0.84,0.31,0.46,7.213,0.2306666666666667,6.982333333333333,4.698999999999999,3.997666666666667,3.774666666666668,3.438666666666667,1963,562
1398,1398,5.444333333333334,6.418,4.150666666666667,1.3396666666666668,17.352666666666668,11.908333333333331,5.490333333333334,0.77,0.85,0.88,0.61,7.002666666666668,0.2303333333333334,6.772333333333335,4.321,3.152333333333334,1.2946666666666662,1.2046666666666663,1398,563
1947,1947,0.9133333333333332,5.833666666666668,2.551,1.341,10.639,9.725666666666667,3.892,0.32,0.76,0.58,0.45,7.617333333333335,0.2759999999999999,7.341333333333335,6.041999999999998,5.19766666666667,4.231333333333332,4.013333333333335,1947,564
1594,1594,8.063333333333334,4.209666666666666,4.322666666666667,1.3423333333333334,17.938,9.874666666666666,5.665,1.0,0.73,0.96,0.61,6.872333333333334,0.2276666666666667,6.644666666666667,4.047666666666668,3.251666666666668,1.247999999999999,1.1933333333333334,1594,565
1650,1650,7.533666666666667,6.956333333333332,0.9313333333333332,1.345,16.766333333333332,9.232666666666663,2.276333333333333,0.84,0.87,0.37,0.47,7.113666666666666,0.2300000000000001,6.883666666666666,4.519666666666668,3.7906666666666657,3.4753333333333365,3.1510000000000007,1650,566
1168,1168,1.6429999999999998,2.469,4.751666666666667,1.3453333333333335,10.209,8.565999999999999,6.097,0.42,0.47,0.77,0.47,7.614000000000001,0.2793333333333334,7.334666666666667,6.084999999999999,5.435333333333333,3.12933333333333,3.1413333333333324,1168,567
1680,1680,6.548666666666666,2.9680000000000004,4.147000000000001,1.350666666666667,15.014333333333337,8.46566666666667,5.497666666666668,0.8,0.57,0.78,0.49,7.421999999999999,0.25,7.171999999999999,5.160333333333329,4.55366666666667,2.666333333333335,2.5899999999999985,1680,568
1373,1373,9.206666666666669,2.5350000000000006,1.4043333333333334,1.3553333333333335,14.501333333333337,5.294666666666667,2.759666666666667,0.89,0.48,0.43,0.44,7.585666666666668,0.25,7.335666666666668,5.369666666666669,5.167000000000001,4.649333333333334,4.362333333333334,1373,569
1113,1113,5.2253333333333325,1.031,3.047333333333334,1.3560000000000003,10.659666666666666,5.434333333333335,4.403333333333334,0.66,0.33,0.61,0.44,7.619666666666668,0.2733333333333333,7.346333333333335,6.003666666666667,5.743333333333332,4.490666666666666,4.300999999999998,1113,570
1293,1293,9.354333333333331,2.152333333333333,1.1353333333333333,1.361,14.003,4.648666666666666,2.4963333333333333,0.95,0.48,0.4,0.44,7.549333333333336,0.25,7.299333333333336,5.405333333333336,5.261000000000001,4.823333333333331,4.498666666666667,1293,571
706,706,2.974666666666666,6.811999999999999,2.6573333333333338,1.365,13.809,10.834333333333332,4.022333333333334,0.55,0.81,0.58,0.47,7.574333333333334,0.2546666666666666,7.319666666666666,5.541666666666667,4.513666666666667,3.4923333333333346,3.259666666666668,706,572
422,422,7.402666666666666,4.240666666666667,2.4166666666666665,1.3660000000000003,15.425999999999998,8.023333333333333,3.7826666666666666,0.84,0.64,0.56,0.47,7.378000000000001,0.25,7.128000000000001,5.016999999999999,4.486666666666667,3.5126666666666693,3.2600000000000016,422,573
34,34,3.689333333333333,4.076666666666665,4.538666666666668,1.3663333333333334,13.671,9.981666666666666,5.905000000000001,0.59,0.62,0.82,0.5,7.586333333333334,0.2693333333333332,7.317000000000001,5.571666666666667,4.717666666666666,2.411,2.3659999999999988,34,574
1306,1306,6.559000000000001,3.2926666666666664,0.8260000000000001,1.3670000000000002,12.044666666666668,5.485666666666666,2.1930000000000005,0.78,0.54,0.33,0.47,7.606666666666666,0.2699999999999999,7.336666666666667,5.795999999999999,5.525666666666666,5.204666666666665,4.861666666666669,1306,575
1317,1317,2.2153333333333336,7.400333333333332,4.577333333333334,1.3676666666666668,15.560666666666666,13.345333333333333,5.945,0.49,0.92,0.96,0.6,7.347666666666668,0.25,7.097666666666668,5.0233333333333325,3.534999999999999,1.3783333333333303,1.3529999999999998,1317,576
156,156,6.409666666666666,4.569999999999999,4.513666666666666,1.3690000000000002,16.862333333333332,10.452666666666666,5.882666666666665,0.79,0.71,0.93,0.57,7.060666666666665,0.2300000000000001,6.830666666666665,4.454666666666666,3.5663333333333327,1.346,1.322666666666669,156,577
1983,1983,6.051333333333334,3.095,5.073666666666668,1.3710000000000002,15.591000000000005,9.539666666666667,6.444666666666668,0.78,0.56,1.0,0.57,7.338333333333336,0.244,7.094333333333336,4.988,4.230333333333332,1.6590000000000007,1.7070000000000007,1983,578
1586,1586,8.397,4.002,3.2596666666666674,1.3736666666666666,17.032333333333334,8.635333333333334,4.633333333333334,1.0,0.65,0.72,0.51,7.049333333333334,0.2300000000000001,6.819333333333334,4.388999999999999,3.787666666666668,2.43,2.2326666666666646,1586,579
1885,1885,4.926666666666666,7.506333333333333,2.7550000000000003,1.3750000000000002,16.563000000000002,11.636333333333331,4.130000000000001,0.69,1.0,0.67,0.51,7.141666666666667,0.2306666666666667,6.911,4.620333333333331,3.470333333333332,2.419666666666668,2.187333333333331,1885,580
1250,1250,4.254666666666667,5.394666666666667,4.359333333333334,1.3776666666666668,15.386333333333337,11.131666666666668,5.737,0.62,0.78,0.83,0.52,7.406333333333331,0.25,7.1563333333333325,5.1033333333333335,4.061333333333332,2.0510000000000006,1.9960000000000009,1250,581
566,566,4.189,2.505,4.272333333333334,1.38,12.346333333333334,8.157333333333334,5.652333333333334,0.6,0.48,0.76,0.48,7.605666666666665,0.2699999999999999,7.335666666666666,5.782666666666667,5.206333333333335,3.176333333333334,3.103666666666665,566,582
1647,1647,1.4106666666666663,4.706333333333333,2.6223333333333327,1.38,10.119333333333334,8.708666666666666,4.002333333333333,0.38,0.64,0.58,0.45,7.608333333333333,0.28,7.328333333333333,6.086666666666665,5.401000000000003,4.387333333333332,4.150333333333332,1647,583
1471,1471,1.1466666666666667,8.270666666666667,2.0516666666666667,1.3830000000000002,12.852000000000002,11.705333333333334,3.4346666666666668,0.38,0.91,0.51,0.5,7.552333333333335,0.2699999999999999,7.282333333333335,5.667666666666666,4.471333333333333,3.7640000000000007,3.481666666666666,1471,584
1356,1356,4.847666666666667,2.271333333333333,4.185666666666666,1.3850000000000002,12.689666666666666,7.841999999999999,5.570666666666666,0.67,0.46,0.75,0.48,7.605666666666665,0.2699999999999999,7.335666666666666,5.733333333333331,5.197666666666668,3.2676666666666687,3.183666666666669,1356,585
304,304,2.828333333333333,7.969666666666666,2.6843333333333343,1.385333333333333,14.867666666666668,12.039333333333332,4.069666666666667,0.51,0.93,0.61,0.49,7.471333333333334,0.25,7.221333333333334,5.245333333333334,4.009,2.883666666666665,2.6436666666666664,304,586
823,823,8.007666666666665,3.911,4.410000000000001,1.3896666666666662,17.718333333333334,9.710666666666668,5.799666666666667,0.91,0.69,0.98,0.62,6.935,0.2316666666666667,6.703333333333333,4.150000000000001,3.381666666666669,1.2846666666666682,1.2093333333333307,823,587
1563,1563,3.8686666666666656,2.1733333333333333,5.175000000000001,1.3896666666666666,12.606666666666666,8.738000000000001,6.564666666666668,0.58,0.45,0.83,0.53,7.616333333333333,0.2699999999999999,7.346333333333334,5.762,5.1023333333333305,2.4479999999999973,2.5063333333333304,1563,588
577,577,3.111333333333333,8.466666666666665,0.9573333333333334,1.391333333333333,13.926666666666666,10.815333333333331,2.3486666666666665,0.53,0.96,0.36,0.46,7.581666666666668,0.2523333333333333,7.329333333333334,5.509666666666667,4.4706666666666655,4.154333333333334,3.811666666666666,577,589
398,398,4.799333333333333,7.720999999999999,1.979,1.3929999999999998,15.892333333333331,11.093,3.372,0.7,0.93,0.53,0.49,7.239333333333333,0.2466666666666666,6.992666666666666,4.820333333333333,3.76733333333333,3.010666666666665,2.7146666666666683,398,590
1316,1316,1.527666666666667,2.426,2.9236666666666675,1.3936666666666666,8.271,6.743333333333334,4.317333333333334,0.38,0.46,0.57,0.45,7.580000000000003,0.28,7.300000000000002,6.256666666666666,5.828333333333332,4.637666666666667,4.414666666666666,1316,591
1669,1669,3.2016666666666675,6.491,1.8566666666666665,1.4019999999999997,12.951333333333332,9.749666666666664,3.258666666666666,0.56,0.78,0.47,0.46,7.607666666666665,0.2699999999999999,7.3376666666666654,5.700333333333336,4.852666666666666,4.196666666666667,3.897999999999999,1669,592
1064,1064,5.090333333333333,1.2536666666666665,5.161333333333333,1.4036666666666664,12.909,7.818666666666666,6.565,0.69,0.38,0.83,0.53,7.546666666666667,0.2699999999999999,7.276666666666667,5.631666666666669,5.109999999999998,2.442,2.4879999999999978,1064,593
922,922,5.151666666666667,3.966666666666667,3.93,1.406666666666666,14.455,9.303333333333333,5.336666666666666,0.67,0.61,0.72,0.52,7.584333333333336,0.25,7.334333333333336,5.439333333333335,4.706999999999999,2.942666666666666,2.8186666666666675,922,594
473,473,4.42,3.821333333333333,1.9013333333333329,1.408,11.550666666666666,7.1306666666666665,3.309333333333333,0.61,0.58,0.46,0.45,7.618666666666668,0.2703333333333333,7.3483333333333345,5.888666666666667,5.431000000000003,4.676666666666668,4.373333333333335,473,595
275,275,4.895666666666666,3.734333333333333,3.7030000000000007,1.408333333333333,13.741333333333332,8.845666666666666,5.1113333333333335,0.68,0.59,0.71,0.48,7.598666666666666,0.2593333333333333,7.339333333333332,5.548666666666668,4.899666666666668,3.214,3.0666666666666638,275,596
1198,1198,1.4526666666666666,1.5786666666666669,1.873,1.4109999999999998,6.315333333333333,4.862666666666667,3.284,0.37,0.38,0.44,0.47,7.557666666666666,0.2913333333333333,7.266333333333333,6.411333333333332,6.161333333333333,5.449666666666667,5.150333333333334,1198,597
243,243,5.068666666666667,6.044333333333333,3.8673333333333337,1.416,16.396333333333335,11.327666666666667,5.283333333333333,0.73,0.84,0.82,0.58,7.171000000000001,0.2406666666666667,6.930333333333334,4.659333333333334,3.586999999999999,1.7866666666666648,1.6480000000000024,243,598
445,445,9.003333333333332,3.0409999999999995,2.0636666666666663,1.416666666666666,15.524666666666665,6.521333333333332,3.4803333333333324,0.99,0.54,0.51,0.47,7.38,0.25,7.13,4.972666666666667,4.6530000000000005,3.8056666666666654,3.5156666666666667,445,599
1325,1325,7.976,6.9593333333333325,1.7209999999999996,1.4196666666666666,18.076,10.099999999999998,3.1406666666666663,0.93,0.92,0.52,0.55,6.842666666666668,0.2273333333333333,6.615333333333335,3.992333333333335,3.135333333333332,2.5206666666666657,2.194999999999999,1325,600
678,678,7.542333333333334,3.683666666666667,4.052666666666667,1.4229999999999998,16.701666666666668,9.159333333333334,5.475666666666667,0.84,0.65,0.82,0.54,7.099666666666666,0.2306666666666667,6.868999999999999,4.508333333333335,3.8360000000000016,1.9516666666666669,1.8196666666666663,678,601
1712,1712,5.915333333333332,7.075666666666667,1.8113333333333332,1.4253333333333331,16.227666666666668,10.312333333333331,3.2366666666666664,0.78,0.88,0.5,0.49,7.196999999999999,0.2346666666666667,6.962333333333333,4.724333333333336,3.8103333333333342,3.163666666666665,2.8453333333333357,1712,602
1435,1435,6.075000000000001,7.434666666666667,1.928,1.4276666666666666,16.865333333333336,10.790333333333333,3.3556666666666666,0.8,0.94,0.54,0.54,7.073333333333333,0.2303333333333334,6.843,4.474333333333334,3.471999999999998,2.7713333333333328,2.45133333333333,1435,603
1121,1121,8.509666666666666,2.288,4.526,1.432,16.755666666666666,8.246,5.958,0.97,0.49,0.87,0.55,7.083333333333334,0.2300000000000001,6.8533333333333335,4.476333333333333,3.947333333333333,1.7466666666666677,1.6853333333333325,1121,604
986,986,2.3203333333333327,2.497,5.6080000000000005,1.4360000000000002,11.861333333333333,9.541,7.0440000000000005,0.48,0.48,0.92,0.52,7.615666666666667,0.2699999999999999,7.345666666666667,5.872,5.0956666666666655,2.055999999999999,2.167666666666668,986,605
1622,1622,1.8783333333333332,4.874999999999999,1.8216666666666663,1.4366666666666668,10.011666666666668,8.133333333333333,3.2583333333333333,0.41,0.67,0.45,0.45,7.620999999999999,0.2796666666666667,7.341333333333333,6.119,5.498333333333332,4.834333333333333,4.5200000000000005,1622,606
1662,1662,0.8983333333333332,1.6960000000000002,0.6993333333333333,1.4386666666666663,4.732333333333333,3.834,2.1379999999999995,0.31,0.41,0.31,0.46,7.555333333333333,0.3,7.255333333333334,6.535333333333333,6.352666666666668,6.023333333333333,5.669999999999998,1662,607
1228,1228,5.748,1.2536666666666667,5.528999999999999,1.440333333333334,13.970999999999998,8.222999999999999,6.969333333333333,0.74,0.37,0.97,0.53,7.539999999999998,0.25,7.289999999999998,5.453999999999999,4.894333333333332,1.927666666666667,2.0263333333333358,1228,608
174,174,5.657666666666668,6.622333333333332,3.301333333333333,1.448,17.02933333333333,11.371666666666664,4.7493333333333325,0.78,0.89,0.75,0.56,7.004333333333334,0.2303333333333334,6.774000000000001,4.364333333333334,3.285666666666667,1.8129999999999988,1.5879999999999992,174,609
227,227,2.500333333333333,1.4613333333333332,5.715999999999999,1.4483333333333337,11.126,8.625666666666666,7.1643333333333326,0.5,0.38,0.99,0.52,7.616333333333334,0.2766666666666666,7.339666666666668,5.956000000000002,5.315333333333334,2.0616666666666656,2.1830000000000007,227,610
1265,1265,3.787,4.898666666666666,1.1463333333333332,1.4503333333333337,11.282333333333332,7.495333333333334,2.5966666666666667,0.57,0.68,0.38,0.48,7.621333333333333,0.2703333333333332,7.351,5.949333333333336,5.422333333333333,4.987,4.6306666666666665,1265,611
1550,1550,7.719666666666666,5.656333333333333,3.866666666666666,1.4543333333333337,18.697,10.977333333333334,5.321,0.95,0.86,0.93,0.68,6.727000000000001,0.2216666666666666,6.505333333333335,3.7460000000000018,2.764,1.0216666666666674,0.8499999999999996,1550,612
1484,1484,2.353,4.238333333333333,5.210666666666666,1.4546666666666672,13.256666666666668,10.903666666666666,6.665333333333333,0.46,0.66,0.89,0.56,7.612999999999999,0.2626666666666666,7.350333333333332,5.665666666666666,4.665666666666667,1.9693333333333327,1.9946666666666677,1484,613
1819,1819,5.843666666666667,2.997666666666667,4.0136666666666665,1.456666666666667,14.311666666666667,8.468,5.4703333333333335,0.72,0.53,0.75,0.49,7.588333333333335,0.25,7.338333333333335,5.462,4.8533333333333335,3.015333333333332,2.881,1819,614
1147,1147,4.902666666666666,7.067333333333334,3.827666666666667,1.4596666666666664,17.25733333333333,12.354666666666668,5.287333333333334,0.73,0.99,0.86,0.6,7.015000000000001,0.2306666666666667,6.7843333333333335,4.350333333333333,3.0873333333333344,1.3636666666666657,1.1963333333333337,1147,615
310,310,6.798000000000001,1.7773333333333334,4.542666666666666,1.4600000000000002,14.578000000000005,7.78,6.002666666666666,0.81,0.42,0.82,0.51,7.52,0.25,7.27,5.299333333333335,4.812,2.462000000000003,2.396000000000001,310,616
1682,1682,1.9896666666666667,3.4526666666666666,3.512,1.4633333333333332,10.417666666666666,8.427999999999999,4.975333333333333,0.42,0.55,0.67,0.47,7.609333333333335,0.2786666666666667,7.3306666666666676,6.063999999999997,5.416,3.8739999999999983,3.6826666666666674,1682,617
1730,1730,3.983666666666666,2.963666666666667,5.396666666666666,1.4646666666666666,13.808666666666664,9.825,6.861333333333333,0.61,0.53,0.94,0.57,7.598333333333333,0.251,7.347333333333332,5.569666666666668,4.746333333333334,1.8776666666666677,1.934333333333333,1730,618
946,946,7.986333333333333,3.401000000000001,2.9323333333333337,1.4663333333333337,15.786,7.799666666666669,4.398666666666667,0.87,0.58,0.65,0.49,7.308000000000002,0.2486666666666667,7.059333333333335,4.891333333333334,4.387999999999999,3.164,2.919666666666664,946,619
1443,1443,8.659333333333334,2.417333333333333,3.377666666666667,1.4679999999999995,15.922333333333334,7.263,4.845666666666666,0.91,0.49,0.67,0.5,7.288666666666666,0.2363333333333334,7.0523333333333325,4.8340000000000005,4.417333333333334,2.940333333333332,2.7276666666666665,1443,620
1869,1869,1.59,7.564666666666667,4.592666666666667,1.4689999999999996,15.216333333333331,13.626333333333331,6.0616666666666665,0.43,0.94,0.96,0.59,7.402333333333332,0.25,7.152333333333332,5.145333333333332,3.5886666666666693,1.3699999999999983,1.3043333333333322,1869,621
320,320,9.149666666666668,0.8219999999999998,2.585333333333333,1.469,14.025999999999998,4.876333333333333,4.054333333333332,0.91,0.32,0.56,0.5,7.548333333333335,0.2573333333333333,7.291000000000001,5.380666666666668,5.237,4.077999999999999,3.803333333333333,320,622
306,306,4.572000000000001,7.119333333333333,3.815333333333333,1.4699999999999998,16.976666666666667,12.404666666666664,5.285333333333332,0.7,0.99,0.86,0.63,7.041666666666667,0.2310000000000001,6.810666666666667,4.417,3.1503333333333354,1.3450000000000006,1.1793333333333331,306,623
608,608,9.008333333333333,1.4313333333333331,3.365666666666667,1.4699999999999998,15.275333333333332,6.267,4.835666666666667,0.93,0.39,0.68,0.49,7.379,0.25,7.129,5.017,4.731,3.2383333333333333,3.0170000000000026,608,624
155,155,7.538666666666667,6.6196666666666655,2.895333333333334,1.47,18.523666666666664,10.985,4.365333333333334,0.91,0.99,0.77,0.63,6.705333333333334,0.2293333333333334,6.476000000000001,3.741,2.750666666666666,1.4720000000000013,1.211333333333335,155,625
158,158,2.309333333333333,1.5643333333333336,5.639,1.4703333333333328,10.983,8.673666666666668,7.109333333333333,0.48,0.39,0.91,0.52,7.602666666666665,0.28,7.322666666666665,5.971000000000002,5.316666666666668,2.1163333333333343,2.2233333333333336,158,626
424,424,3.0866666666666664,6.066333333333334,4.678999999999999,1.4713333333333334,15.303333333333336,12.216666666666669,6.150333333333332,0.57,0.83,0.96,0.58,7.356,0.25,7.106,5.059333333333333,3.818666666666666,1.4409999999999998,1.3853333333333344,424,627
70,70,7.891333333333333,3.883666666666666,4.223000000000001,1.4719999999999993,17.47,9.578666666666669,5.695,0.91,0.69,0.94,0.61,6.908666666666666,0.2303333333333334,6.678333333333333,4.143999999999998,3.410000000000001,1.1973333333333338,1.1213333333333368,70,628
1077,1077,0.9386666666666664,4.962666666666666,2.9756666666666667,1.4723333333333328,10.349333333333332,9.410666666666666,4.448,0.32,0.69,0.62,0.47,7.615333333333334,0.2793333333333334,7.336,6.068666666666665,5.276000000000002,4.031666666666668,3.777000000000001,1077,629
1851,1851,8.225666666666665,5.752666666666667,2.167666666666667,1.475666666666667,17.621666666666663,9.396,3.6433333333333335,0.99,0.83,0.57,0.52,6.942666666666668,0.2310000000000001,6.711666666666668,4.177666666666667,3.447333333333334,2.608333333333332,2.288999999999999,1851,630
976,976,4.878,1.1196666666666666,2.2849999999999997,1.4773333333333334,9.76,4.881999999999999,3.762333333333333,0.66,0.34,0.5,0.45,7.625333333333335,0.28,7.345333333333334,6.125333333333331,5.893666666666668,4.957666666666662,4.666333333333336,976,631
87,87,5.0343333333333335,1.344,0.950333333333333,1.4779999999999995,8.806666666666667,3.772333333333333,2.428333333333333,0.67,0.36,0.34,0.44,7.574333333333333,0.2803333333333333,7.294,6.128666666666667,6.028666666666667,5.610666666666667,5.204666666666668,87,632
1370,1370,9.505333333333333,1.914,0.7243333333333332,1.480333333333333,13.624,4.118666666666666,2.2046666666666663,0.99,0.42,0.32,0.45,7.610333333333334,0.2506666666666666,7.3596666666666675,5.514,5.420666666666667,5.081666666666669,4.708666666666666,1370,633
1416,1416,7.366666666666665,6.667000000000001,1.3543333333333334,1.484666666666666,16.872666666666664,9.506,2.8389999999999995,0.83,0.86,0.43,0.5,7.086666666666667,0.2303333333333334,6.856333333333334,4.477999999999999,3.710333333333336,3.2036666666666664,2.836666666666665,1416,634
1818,1818,7.877333333333331,7.082333333333336,1.4149999999999998,1.485,17.859666666666666,9.982333333333337,2.8999999999999995,0.91,0.89,0.46,0.52,6.888333333333331,0.229,6.659333333333331,4.073666666666666,3.239,2.710333333333334,2.3413333333333366,1818,635
1037,1037,3.4759999999999995,8.335,1.3766666666666667,1.486,14.673666666666668,11.197666666666668,2.8626666666666667,0.56,0.98,0.42,0.48,7.543666666666667,0.25,7.293666666666667,5.362666666666666,4.261000000000001,3.777666666666667,3.418,1037,636
1086,1086,8.463999999999999,2.539,4.456666666666666,1.4869999999999994,16.946666666666662,8.482666666666667,5.943666666666665,0.94,0.52,0.87,0.6,7.0840000000000005,0.2310000000000001,6.853000000000001,4.436333333333336,3.864333333333336,1.6816666666666649,1.5909999999999984,1086,637
669,669,2.463666666666668,5.375999999999999,5.074333333333335,1.4893333333333334,14.403333333333334,11.939666666666666,6.563666666666668,0.47,0.74,1.0,0.59,7.5836666666666686,0.25,7.3336666666666686,5.463,4.272000000000002,1.6469999999999994,1.6420000000000003,669,638
330,330,8.847000000000001,0.6156666666666669,4.760666666666666,1.493,15.716333333333337,6.8693333333333335,6.253666666666666,0.93,0.31,0.86,0.54,7.296,0.25,7.046,4.8486666666666665,4.510333333333334,1.9986666666666688,1.9426666666666668,330,639
1740,1740,2.433333333333333,1.3453333333333335,5.457666666666666,1.4936666666666665,10.73,8.296666666666667,6.9513333333333325,0.46,0.37,0.87,0.51,7.604,0.2736666666666666,7.330333333333334,6.011666666666667,5.4026666666666685,2.4576666666666664,2.52,1740,640
29,29,1.170333333333333,7.150999999999999,4.656999999999999,1.4939999999999998,14.472333333333331,13.301999999999998,6.150999999999999,0.35,0.88,0.93,0.59,7.512,0.253,7.259,5.380000000000003,3.897666666666668,1.4343333333333348,1.332,29,641
548,548,7.946666666666666,6.985999999999999,1.7939999999999998,1.494333333333333,18.221,10.274333333333333,3.288333333333333,0.94,0.94,0.54,0.57,6.819000000000001,0.224,6.595000000000001,3.9286666666666665,3.047666666666669,2.3480000000000003,1.9939999999999989,548,642
1111,1111,3.071666666666666,4.300999999999999,3.2849999999999997,1.494333333333333,12.151999999999996,9.080333333333332,4.779333333333332,0.52,0.65,0.66,0.48,7.5823333333333345,0.2699999999999999,7.312333333333335,5.802333333333333,5.073666666666663,3.645666666666664,3.425000000000002,1111,643
670,670,4.317666666666667,7.340999999999998,3.342999999999999,1.496333333333333,16.497999999999998,12.18033333333333,4.839333333333332,0.67,0.94,0.74,0.58,7.153333333333334,0.2316666666666667,6.921666666666668,4.639000000000001,3.3913333333333324,1.937333333333332,1.7003333333333313,670,644
471,471,3.636333333333333,4.984666666666668,4.4303333333333335,1.5009999999999997,14.552333333333332,10.916,5.931333333333333,0.57,0.7,0.8,0.56,7.563333333333333,0.25,7.313333333333333,5.392666666666666,4.405000000000001,2.205333333333332,2.1149999999999998,471,645
1831,1831,8.948666666666668,1.6386666666666665,3.3669999999999995,1.5049999999999997,15.459333333333332,6.510666666666666,4.871999999999999,0.97,0.43,0.66,0.5,7.321,0.25,7.071,4.944666666666666,4.6193333333333335,3.1276666666666677,2.9070000000000014,1831,646
1846,1846,6.627999999999999,2.535,4.280666666666667,1.505333333333333,14.948999999999998,8.321,5.786,0.77,0.49,0.79,0.51,7.508,0.25,7.258,5.266666666666667,4.698,2.642333333333335,2.5340000000000016,1846,647
1653,1653,3.5236666666666663,1.3716666666666668,4.4783333333333335,1.5056666666666665,10.879333333333332,7.355666666666667,5.984,0.55,0.37,0.77,0.52,7.6190000000000015,0.2746666666666666,7.344333333333335,6.008333333333333,5.516333333333334,3.3173333333333344,3.221333333333332,1653,648
1649,1649,7.876666666666665,5.947666666666665,2.950666666666667,1.5083333333333333,18.28333333333333,10.406666666666665,4.4590000000000005,0.93,0.86,0.72,0.58,6.799666666666668,0.2286666666666667,6.5710000000000015,3.9006666666666665,3.006333333333335,1.7606666666666664,1.483333333333332,1649,649
1319,1319,4.669,6.965666666666667,3.104666666666666,1.5093333333333334,16.24866666666667,11.579666666666668,4.613999999999999,0.69,0.89,0.71,0.54,7.210333333333332,0.2323333333333334,6.977999999999999,4.740333333333335,3.609666666666668,2.313666666666666,2.0523333333333333,1319,650
178,178,2.9393333333333334,3.564,0.9096666666666666,1.5096666666666665,8.922666666666666,5.9833333333333325,2.4193333333333333,0.5,0.58,0.34,0.45,7.599333333333333,0.28,7.319333333333333,6.199000000000001,5.842999999999998,5.437000000000002,5.057666666666666,178,651
1549,1549,5.3020000000000005,3.859333333333333,1.4896666666666667,1.5096666666666665,12.160666666666666,6.858666666666666,2.9993333333333334,0.7,0.62,0.41,0.46,7.609666666666667,0.2699999999999999,7.339666666666667,5.796999999999998,5.367333333333336,4.791333333333334,4.43333333333333,1549,652
1097,1097,6.487666666666665,0.745,5.485666666666665,1.5153333333333332,14.233666666666664,7.745999999999999,7.000999999999999,0.79,0.31,0.97,0.54,7.561666666666669,0.25,7.311666666666669,5.432,4.940333333333334,1.9193333333333344,1.980000000000001,1097,653
1715,1715,9.088666666666663,2.4070000000000005,2.176,1.5173333333333332,15.188999999999998,6.100333333333333,3.693333333333333,0.93,0.51,0.52,0.48,7.420666666666666,0.25,7.170666666666666,5.096000000000001,4.808999999999998,3.9350000000000014,3.603999999999999,1715,654
1279,1279,6.754999999999999,3.276666666666667,2.7836666666666665,1.517666666666666,14.332999999999998,7.577999999999999,4.301333333333332,0.8,0.55,0.58,0.48,7.583000000000001,0.25,7.333000000000001,5.439333333333334,4.96533333333333,3.8056666666666654,3.5336666666666683,1279,655
1756,1756,8.878666666666668,0.6999999999999998,4.714,1.518333333333333,15.810999999999998,6.932333333333333,6.232333333333333,0.95,0.31,0.85,0.54,7.319333333333333,0.2466666666666666,7.072666666666666,4.882999999999999,4.508000000000001,2.1180000000000025,2.0420000000000016,1756,656
1284,1284,0.8080000000000002,7.316,3.9140000000000006,1.5186666666666668,13.556666666666668,12.748666666666669,5.432666666666668,0.31,0.87,0.78,0.53,7.539999999999998,0.2556666666666666,7.284333333333332,5.557333333333334,4.187333333333332,2.398333333333337,2.2366666666666672,1284,657
789,789,4.359333333333334,6.879333333333334,4.199666666666667,1.5233333333333334,16.961666666666666,12.602333333333334,5.723000000000001,0.68,0.91,0.99,0.63,7.075000000000001,0.2303333333333334,6.844666666666668,4.478,3.155000000000001,1.1646666666666672,1.020333333333335,789,658
620,620,2.1053333333333333,1.4740000000000002,1.649333333333333,1.527,6.755666666666667,4.650333333333333,3.176333333333333,0.43,0.37,0.42,0.45,7.564666666666667,0.2943333333333333,7.270333333333333,6.388333333333333,6.147666666666665,5.4673333333333325,5.111000000000001,620,659
1890,1890,1.6790000000000005,8.645333333333333,0.7556666666666666,1.5273333333333334,12.607333333333331,10.928333333333333,2.283,0.4,0.95,0.33,0.47,7.546333333333335,0.2699999999999999,7.276333333333335,5.7070000000000025,4.625333333333334,4.338333333333331,3.9506666666666663,1890,660
1405,1405,4.650666666666667,3.941666666666668,4.828333333333333,1.531,14.951666666666668,10.301000000000002,6.359333333333333,0.67,0.62,0.85,0.55,7.489000000000001,0.25,7.239000000000001,5.258,4.370000000000001,1.9066666666666672,1.8556666666666688,1405,661
1720,1720,2.061666666666667,6.793000000000001,4.501333333333333,1.532,14.888000000000002,12.826333333333334,6.033333333333333,0.44,0.86,0.87,0.57,7.492333333333334,0.25,7.242333333333334,5.287333333333333,3.914333333333333,1.722666666666667,1.6226666666666665,1720,662
983,983,3.269333333333333,7.005000000000001,3.629,1.5326666666666666,15.436,12.166666666666668,5.161666666666667,0.55,0.87,0.77,0.54,7.3953333333333315,0.25,7.145333333333332,5.086000000000002,3.838000000000001,2.224333333333333,2.017999999999998,983,663
707,707,2.893666666666667,2.9120000000000004,2.196333333333334,1.533333333333333,9.535333333333334,6.641666666666668,3.7296666666666662,0.5,0.5,0.49,0.46,7.609999999999999,0.28,7.329999999999999,6.152666666666666,5.733666666666669,4.816000000000001,4.487333333333332,707,664
797,797,5.475,0.998,2.295666666666666,1.534,10.302666666666669,4.827666666666666,3.8296666666666654,0.67,0.33,0.5,0.49,7.623333333333333,0.28,7.343333333333333,6.055333333333332,5.840333333333335,4.879333333333335,4.562666666666669,797,665
969,969,4.093333333333333,5.245333333333334,3.181666666666667,1.534333333333333,14.054666666666666,9.961333333333334,4.716,0.63,0.74,0.64,0.5,7.549666666666669,0.25,7.299666666666669,5.462666666666669,4.611333333333334,3.233666666666664,2.982333333333332,969,666
1351,1351,6.613666666666668,5.308000000000001,2.040666666666666,1.535,15.497333333333335,8.883666666666667,3.575666666666666,0.78,0.76,0.52,0.49,7.358666666666668,0.249,7.109666666666668,5.009666666666666,4.333666666666664,3.530333333333335,3.190999999999999,1351,667
1566,1566,7.650999999999999,5.447666666666665,3.842666666666666,1.5366666666666664,18.477999999999994,10.826999999999998,5.379333333333332,0.88,0.84,0.89,0.64,6.794666666666669,0.222,6.572666666666668,3.861666666666667,2.914333333333333,1.1423333333333323,0.9563333333333316,1566,668
14,14,7.853666666666666,6.785000000000001,1.9126666666666663,1.5376666666666663,18.089,10.235333333333331,3.450333333333333,0.98,0.93,0.57,0.57,6.734666666666668,0.2300000000000001,6.504666666666668,3.859999999999999,2.9759999999999995,2.0796666666666663,1.677333333333333,14,669
1349,1349,2.882333333333334,5.304,1.1356666666666666,1.538333333333333,10.860333333333337,7.978,2.674,0.5,0.71,0.37,0.48,7.620666666666667,0.272,7.348666666666666,6.005999999999999,5.407000000000001,4.953333333333333,4.569333333333331,1349,670
286,286,2.6113333333333344,6.5103333333333335,3.715333333333333,1.538333333333333,14.375333333333336,11.764,5.253666666666667,0.49,0.84,0.76,0.53,7.516333333333334,0.251,7.265333333333333,5.370333333333333,4.213333333333331,2.461333333333328,2.272333333333335,286,671
835,835,2.2416666666666663,4.3950000000000005,3.870000000000001,1.541,12.047666666666668,9.806,5.4110000000000005,0.46,0.66,0.73,0.53,7.544666666666667,0.2699999999999999,7.2746666666666675,5.771000000000001,4.950666666666668,3.1373333333333324,2.958666666666668,835,672
0,0,2.601666666666666,2.565666666666666,1.9993333333333332,1.5420000000000005,8.708666666666666,6.106999999999999,3.5413333333333337,0.5,0.5,0.5,0.5,7.602999999999999,0.28,7.322999999999999,6.264666666666668,5.905666666666667,4.599333333333334,4.263666666666667,0,673
1223,1223,1.541,4.700666666666666,2.2796666666666665,1.5429999999999997,10.06433333333333,8.523333333333332,3.822666666666666,0.38,0.67,0.54,0.47,7.612333333333334,0.28,7.332333333333334,6.089666666666664,5.436333333333334,4.519666666666666,4.186000000000002,1223,674
1926,1926,8.234666666666667,6.434333333333333,1.2979999999999996,1.5443333333333331,17.511333333333333,9.276666666666667,2.842333333333333,0.96,0.86,0.43,0.55,6.966000000000002,0.2300000000000001,6.7360000000000015,4.2170000000000005,3.489666666666668,2.983333333333333,2.5850000000000004,1926,675
397,397,1.5613333333333332,5.548333333333335,4.991666666666666,1.5499999999999998,13.651333333333334,12.09,6.541666666666666,0.39,0.78,0.92,0.57,7.546666666666668,0.2666666666666666,7.280000000000001,5.540333333333331,4.323,1.661333333333333,1.6406666666666654,397,676
1087,1087,3.406333333333333,7.8356666666666674,2.839,1.5590000000000002,15.64,12.233666666666668,4.398,0.56,1.0,0.64,0.53,7.378333333333334,0.2493333333333333,7.129,5.035333333333334,3.7543333333333337,2.5936666666666683,2.309666666666665,1087,677
1896,1896,2.5540000000000003,5.178999999999999,0.6583333333333334,1.5606666666666666,9.951999999999998,7.397999999999998,2.2190000000000003,0.5,0.7,0.31,0.49,7.543000000000001,0.28,7.263000000000001,6.048000000000003,5.518333333333332,5.206333333333334,4.794,1896,678
1207,1207,2.3473333333333333,7.967333333333331,1.9753333333333327,1.5626666666666664,13.852666666666664,11.505333333333333,3.538,0.46,0.9,0.53,0.49,7.539000000000001,0.25,7.289000000000001,5.506000000000001,4.354666666666669,3.600999999999998,3.246,1207,679
1872,1872,2.747333333333333,1.8943333333333328,5.15,1.5646666666666669,11.356333333333335,8.609,6.714666666666667,0.51,0.42,0.82,0.52,7.622000000000001,0.2699999999999999,7.352000000000001,5.946333333333337,5.300000000000002,2.553666666666666,2.5416666666666647,1872,680
399,399,3.177,7.6223333333333345,3.3723333333333323,1.5653333333333328,15.737,12.56,4.937666666666665,0.55,0.99,0.76,0.59,7.289,0.2493333333333333,7.039666666666666,4.908666666666669,3.589666666666667,2.0666666666666664,1.8223333333333345,399,681
1091,1091,5.057333333333333,4.948999999999999,4.490666666666666,1.566,16.063,11.005666666666665,6.056666666666666,0.72,0.76,0.88,0.59,7.251333333333332,0.2433333333333333,7.007999999999999,4.807666666666666,3.806333333333332,1.5763333333333334,1.4463333333333337,1091,682
410,410,4.763999999999999,7.722666666666666,1.789333333333333,1.5663333333333331,15.84233333333333,11.078333333333331,3.355666666666666,0.69,0.91,0.5,0.51,7.272333333333333,0.248,7.024333333333333,4.870333333333335,3.8286666666666656,3.091,2.7220000000000018,410,683
1358,1358,3.2293333333333334,7.013666666666667,3.7240000000000006,1.5663333333333334,15.533333333333331,12.304,5.290333333333334,0.58,0.88,0.79,0.59,7.354000000000002,0.25,7.104000000000002,5.027333333333333,3.746666666666667,2.053333333333332,1.8430000000000013,1358,684
171,171,3.5396666666666663,7.036333333333334,4.227666666666667,1.5676666666666668,16.371333333333336,12.831666666666669,5.795333333333334,0.61,0.91,0.96,0.67,7.142,0.2403333333333333,6.901666666666666,4.656333333333333,3.286333333333333,1.197333333333332,1.0243333333333338,171,685
930,930,5.7620000000000005,2.250666666666667,5.138333333333332,1.5696666666666668,14.720666666666666,8.958666666666666,6.707999999999998,0.75,0.47,0.9,0.59,7.485333333333334,0.25,7.235333333333334,5.282,4.611333333333333,1.8636666666666704,1.8340000000000012,930,686
1410,1410,5.033666666666667,6.049666666666668,2.357333333333333,1.570666666666667,15.011333333333337,9.97766666666667,3.928000000000001,0.7,0.81,0.57,0.53,7.448666666666667,0.25,7.198666666666667,5.204333333333333,4.340666666666667,3.388666666666666,3.058666666666668,1410,687
427,427,3.575666666666665,1.4099999999999997,3.4590000000000005,1.5766666666666669,10.021333333333333,6.445666666666666,5.035666666666668,0.57,0.37,0.65,0.48,7.606666666666666,0.28,7.326666666666666,6.076999999999999,5.699666666666665,4.051333333333334,3.8166666666666655,427,688
682,682,5.483,4.844,4.532,1.5773333333333333,16.436333333333334,10.953333333333337,6.109333333333334,0.73,0.76,0.93,0.61,7.165333333333334,0.2313333333333334,6.934,4.653333333333334,3.658333333333334,1.3633333333333342,1.2373333333333347,682,689
1286,1286,2.0776666666666666,5.804666666666666,4.975333333333333,1.5773333333333337,14.435,12.357333333333331,6.552666666666667,0.44,0.8,0.98,0.58,7.571333333333333,0.25,7.321333333333333,5.445000000000004,4.164999999999999,1.5806666666666658,1.5330000000000004,1286,690
100,100,5.676666666666665,7.165666666666667,2.435666666666667,1.5816666666666668,16.859666666666666,11.183,4.017333333333334,0.78,0.92,0.62,0.56,7.013999999999999,0.2313333333333334,6.782666666666666,4.391666666666666,3.3486666666666665,2.2433333333333345,1.900000000000002,100,691
348,348,0.9026666666666664,2.575333333333333,2.651666666666667,1.5870000000000002,7.716666666666667,6.814,4.238666666666667,0.31,0.47,0.55,0.47,7.580333333333335,0.282,7.298333333333335,6.319666666666667,5.864333333333333,4.649333333333333,4.336666666666664,348,692
290,290,8.349333333333334,5.703333333333332,1.5186666666666668,1.5923333333333336,17.163666666666668,8.814333333333334,3.1110000000000007,0.99,0.79,0.46,0.55,7.000666666666668,0.2310000000000001,6.7696666666666685,4.298666666666668,3.6679999999999984,3.002333333333333,2.606333333333336,290,693
1500,1500,7.1196666666666655,4.969999999999998,3.899666666666667,1.5933333333333335,17.58266666666666,10.463,5.493,0.83,0.79,0.83,0.64,6.931333333333333,0.2296666666666667,6.701666666666666,4.197333333333333,3.3026666666666684,1.461666666666669,1.2620000000000011,1500,694
723,723,3.3086666666666664,4.552333333333333,3.554333333333333,1.5956666666666666,13.011,9.702333333333332,5.15,0.57,0.68,0.7,0.54,7.563999999999999,0.2699999999999999,7.294,5.650666666666666,4.830666666666666,3.206333333333332,2.963666666666666,723,695
263,263,1.233,6.616666666666666,0.66,1.5980000000000003,10.107666666666669,8.874666666666666,2.2580000000000005,0.35,0.77,0.31,0.5,7.597333333333334,0.28,7.317333333333334,6.075666666666666,5.333666666666668,5.028666666666667,4.594666666666669,263,696
763,763,1.0763333333333334,6.321333333333334,4.910666666666667,1.5990000000000002,13.907333333333334,12.831,6.509666666666667,0.34,0.83,0.99,0.59,7.540333333333333,0.2513333333333333,7.289,5.498666666666668,4.115,1.551333333333334,1.479666666666665,763,697
932,932,8.17333333333333,1.7756666666666667,4.640666666666666,1.602,16.191666666666663,8.018333333333333,6.242666666666667,0.86,0.46,0.84,0.57,7.243666666666666,0.2423333333333333,7.001333333333332,4.750333333333332,4.241999999999999,1.8533333333333328,1.7396666666666638,932,698
1102,1102,7.792,4.053000000000001,2.8963333333333336,1.6036666666666668,16.345,8.553,4.5,0.87,0.66,0.66,0.53,7.202333333333334,0.2320000000000001,6.9703333333333335,4.683333333333335,4.0840000000000005,2.8213333333333326,2.503999999999999,1102,699
574,574,3.0910000000000006,6.591666666666666,4.381,1.6069999999999998,15.670666666666666,12.579666666666665,5.988,0.54,0.86,0.89,0.61,7.320000000000001,0.25,7.070000000000001,4.954666666666666,3.6420000000000026,1.445666666666666,1.2923333333333336,574,700
95,95,7.355333333333333,7.002333333333335,1.8363333333333336,1.6073333333333335,17.801333333333336,10.446000000000002,3.443666666666667,0.88,0.96,0.55,0.56,6.828999999999999,0.2300000000000001,6.598999999999998,4.008000000000002,3.106666666666666,2.3066666666666658,1.8876666666666648,95,701
1205,1205,7.882666666666667,6.306666666666667,2.640333333333333,1.608666666666667,18.438333333333336,10.555666666666664,4.249,0.94,0.89,0.67,0.59,6.797666666666667,0.222,6.575666666666667,3.875,2.966000000000001,1.854,1.5116666666666667,1205,702
403,403,2.0476666666666667,4.6306666666666665,2.910000000000001,1.6093333333333335,11.197666666666668,9.15,4.519333333333335,0.43,0.67,0.62,0.49,7.618333333333334,0.273,7.345333333333334,5.943000000000002,5.207999999999999,3.879,3.5606666666666653,403,703
961,961,1.031,4.064333333333333,5.100333333333334,1.6130000000000002,11.808666666666667,10.777666666666669,6.713333333333335,0.33,0.64,0.87,0.55,7.622333333333334,0.2699999999999999,7.352333333333334,5.892999999999999,4.905000000000001,2.158000000000002,2.120000000000001,961,704
4,4,1.2326666666666668,3.044666666666666,4.772,1.6133333333333335,10.662666666666668,9.43,6.3853333333333335,0.35,0.52,0.82,0.53,7.602,0.28,7.322,6.021999999999998,5.244000000000001,2.652000000000002,2.5066666666666646,4,705
1971,1971,2.787999999999999,1.797666666666667,4.246666666666667,1.6163333333333334,10.448666666666666,7.660666666666668,5.863,0.49,0.44,0.72,0.5,7.621666666666668,0.279,7.342666666666668,6.064666666666666,5.523333333333334,3.423333333333333,3.264999999999997,1971,706
18,18,8.554000000000002,2.434333333333333,3.815,1.6193333333333335,16.422666666666668,7.868666666666666,5.434333333333333,0.98,0.5,0.77,0.6,7.058666666666668,0.246,6.812666666666668,4.513333333333332,4.025333333333332,2.046333333333336,1.8030000000000013,18,707
394,394,6.542666666666666,3.738,1.5493333333333337,1.6226666666666667,13.452666666666667,6.91,3.172,0.76,0.58,0.45,0.48,7.604666666666666,0.2699999999999999,7.334666666666666,5.572333333333333,5.171333333333334,4.462333333333333,4.060333333333336,394,708
1807,1807,8.035666666666666,1.2333333333333334,4.603666666666666,1.622666666666667,15.495333333333331,7.459666666666667,6.226333333333333,0.87,0.37,0.84,0.58,7.348666666666668,0.249,7.099666666666669,4.982666666666668,4.54,2.1876666666666678,2.065666666666666,1807,709
1677,1677,8.674333333333333,0.8629999999999997,4.974666666666667,1.6253333333333333,16.137333333333334,7.462999999999999,6.6,0.92,0.33,0.92,0.62,7.235666666666666,0.234,7.001666666666666,4.740333333333335,4.304666666666666,1.6426666666666678,1.5633333333333337,1677,710
1017,1017,7.689666666666666,5.928333333333332,3.521,1.632,18.771,11.081333333333331,5.1530000000000005,0.95,0.88,0.87,0.71,6.7170000000000005,0.2209999999999999,6.496,3.7186666666666666,2.723333333333333,1.108,0.8399999999999999,1017,711
295,295,2.416,7.586333333333334,3.4180000000000006,1.6320000000000003,15.052333333333335,12.636333333333337,5.050000000000001,0.48,0.91,0.75,0.59,7.427666666666666,0.25,7.177666666666666,5.172,3.835666666666664,2.2399999999999998,1.9773333333333305,295,712
1843,1843,6.744,6.499333333333335,3.6790000000000007,1.6329999999999998,18.555333333333337,11.811333333333335,5.312,0.86,0.95,0.98,0.72,6.750666666666666,0.2219999999999999,6.528666666666666,3.809333333333332,2.6666666666666687,0.9303333333333343,0.6739999999999995,1843,713
1274,1274,1.6036666666666668,0.7396666666666668,1.851333333333333,1.6346666666666665,5.829333333333333,4.225666666666666,3.4859999999999998,0.38,0.3,0.44,0.46,7.5583333333333345,0.2990000000000001,7.259333333333334,6.453333333333333,6.243000000000001,5.460666666666665,5.066333333333336,1274,714
1633,1633,7.612999999999999,6.218000000000001,3.5896666666666666,1.6363333333333332,19.057,11.444,5.226,0.94,0.92,0.99,0.76,6.651333333333333,0.2199999999999999,6.431333333333333,3.603666666666669,2.537,0.8856666666666682,0.6223333333333319,1633,715
1555,1555,8.283,2.252333333333333,3.347333333333333,1.6376666666666664,15.520333333333332,7.237333333333332,4.984999999999999,0.88,0.47,0.66,0.52,7.367666666666667,0.25,7.117666666666667,4.996666666666667,4.575333333333332,3.0486666666666657,2.770999999999999,1555,716
1737,1737,7.312333333333334,1.148,2.498666666666667,1.6396666666666666,12.598666666666668,5.286333333333333,4.138333333333334,0.79,0.35,0.54,0.48,7.614666666666667,0.2699999999999999,7.344666666666668,5.719666666666666,5.4940000000000015,4.408333333333331,4.0676666666666685,1737,717
716,716,5.557333333333334,2.192,1.841,1.6446666666666665,11.235,5.677666666666667,3.4856666666666665,0.71,0.44,0.45,0.47,7.617666666666667,0.2716666666666667,7.346,5.933666666666667,5.628333333333336,4.8533333333333335,4.459,716,718
527,527,1.7826666666666666,4.531333333333333,4.782,1.6453333333333335,12.741333333333332,10.958666666666666,6.427333333333333,0.44,0.68,0.83,0.59,7.549333333333335,0.2699999999999999,7.279333333333335,5.684333333333334,4.670666666666667,2.120000000000002,2.016666666666663,527,719
1281,1281,8.040333333333333,7.190333333333332,1.090666666666667,1.6483333333333332,17.969666666666665,9.929333333333332,2.739,0.97,0.98,0.41,0.54,6.856333333333335,0.227,6.629333333333334,4.018333333333336,3.188999999999999,2.7333333333333343,2.2930000000000006,1281,720
1353,1353,3.713000000000001,2.274,2.474,1.6509999999999996,10.112,6.398999999999999,4.124999999999999,0.59,0.45,0.53,0.48,7.610666666666666,0.2796666666666667,7.330999999999999,6.080333333333332,5.696333333333332,4.622333333333332,4.269,1353,721
1709,1709,7.998666666666667,5.621666666666667,2.802666666666666,1.6519999999999997,18.075000000000003,10.076333333333332,4.454666666666666,0.97,0.84,0.71,0.59,6.825333333333335,0.2263333333333333,6.599000000000001,3.968333333333333,3.136666666666666,1.921333333333333,1.578666666666666,1709,722
965,965,5.408333333333333,2.7696666666666663,1.2673333333333332,1.6539999999999997,11.099333333333332,5.690999999999999,2.9213333333333327,0.67,0.49,0.38,0.47,7.627,0.2699999999999999,7.357,5.963666666666668,5.663333333333331,5.107333333333335,4.682000000000002,965,723
379,379,7.751666666666667,6.312666666666667,2.8463333333333325,1.6543333333333332,18.565,10.813333333333333,4.500666666666666,0.93,0.9,0.76,0.63,6.736,0.2223333333333333,6.5136666666666665,3.764,2.818,1.5109999999999997,1.1796666666666664,379,724
78,78,3.0000000000000004,7.666666666666666,3.0236666666666667,1.6566666666666665,15.347,12.347,4.6803333333333335,0.56,0.9,0.68,0.56,7.331333333333334,0.25,7.081333333333334,5.029999999999999,3.732999999999999,2.267666666666666,1.9756666666666671,78,725
1208,1208,0.8216666666666665,8.602333333333332,1.4076666666666666,1.6569999999999996,12.488666666666669,11.666999999999998,3.064666666666666,0.31,0.97,0.42,0.51,7.598,0.2699999999999999,7.328,5.774666666666668,4.570666666666666,4.030000000000003,3.606666666666665,1208,726
1741,1741,8.728333333333333,4.220666666666666,1.6483333333333332,1.6573333333333329,16.254666666666665,7.526333333333333,3.3056666666666663,0.98,0.68,0.46,0.52,7.209999999999999,0.2343333333333333,6.975666666666665,4.689666666666668,4.225999999999999,3.532,3.1129999999999973,1741,727
808,808,3.372,7.219333333333333,4.214333333333333,1.6576666666666666,16.463333333333335,13.091333333333337,5.872,0.57,0.95,0.92,0.68,7.179333333333333,0.2310000000000001,6.948333333333333,4.695333333333336,3.2710000000000004,1.2060000000000022,1.0239999999999991,808,728
229,229,6.006666666666665,5.009,0.9406666666666668,1.6583333333333328,13.614666666666665,7.607999999999999,2.5989999999999998,0.73,0.67,0.35,0.48,7.597999999999999,0.2686666666666666,7.329333333333333,5.559333333333333,5.057999999999999,4.608666666666666,4.163666666666668,229,729
1426,1426,8.836666666666668,3.289333333333333,2.263333333333333,1.6596666666666666,16.049000000000003,7.212333333333333,3.923,0.94,0.57,0.55,0.51,7.289666666666666,0.2323333333333334,7.057333333333333,4.811,4.398666666666665,3.441999999999999,3.067,1426,730
1492,1492,6.415666666666666,6.942666666666666,2.771,1.6599999999999997,17.78933333333333,11.373666666666663,4.430999999999999,0.83,0.94,0.72,0.63,6.905999999999997,0.2290000000000001,6.676999999999997,4.120999999999999,3.037000000000002,1.8316666666666663,1.4866666666666664,1492,731
1785,1785,3.590333333333333,2.239,1.7379999999999998,1.6636666666666662,9.230999999999998,5.640666666666665,3.401666666666666,0.55,0.44,0.43,0.47,7.610666666666666,0.28,7.330666666666666,6.189666666666668,5.874333333333333,5.131333333333332,4.721666666666668,1785,732
867,867,7.542,4.168666666666668,2.919333333333334,1.6706666666666663,16.300666666666668,8.758666666666667,4.59,0.86,0.65,0.64,0.54,7.201666666666668,0.2326666666666667,6.969000000000001,4.689666666666668,4.056,2.7353333333333327,2.402666666666668,867,733
129,129,0.7666666666666667,5.535333333333332,5.065666666666668,1.676333333333333,13.044,12.277333333333331,6.742000000000001,0.3,0.74,0.93,0.59,7.618666666666669,0.2699999999999999,7.348666666666669,5.710333333333333,4.455666666666666,1.671333333333335,1.5599999999999996,129,734
343,343,8.206333333333333,4.7636666666666665,2.741333333333333,1.6773333333333336,17.388666666666666,9.182333333333332,4.418666666666667,0.96,0.76,0.65,0.6,6.956000000000001,0.2303333333333334,6.725666666666668,4.212333333333335,3.5493333333333337,2.2573333333333307,1.9056666666666653,343,735
721,721,1.0316666666666667,7.15,0.8136666666666668,1.6783333333333337,10.673666666666666,9.642,2.4920000000000004,0.33,0.83,0.33,0.48,7.621666666666668,0.2773333333333333,7.344333333333335,6.039999999999998,5.184666666666669,4.818666666666664,4.359999999999998,721,736
1985,1985,3.502666666666668,5.990333333333333,3.1460000000000004,1.6806666666666663,14.319666666666668,10.817,4.826666666666667,0.59,0.8,0.65,0.56,7.53,0.25,7.28,5.416000000000002,4.411000000000001,2.995666666666668,2.6869999999999994,1985,737
1593,1593,9.117333333333333,1.521,2.850999999999999,1.6813333333333336,15.170666666666666,6.053333333333333,4.532333333333333,0.94,0.4,0.6,0.51,7.426999999999998,0.25,7.176999999999998,5.095666666666667,4.818,3.5373333333333328,3.189333333333334,1593,738
166,166,8.017999999999999,4.142,4.071,1.6833333333333331,17.914333333333335,9.896333333333336,5.754333333333333,0.94,0.69,0.98,0.71,6.825000000000002,0.2296666666666667,6.595333333333335,3.987000000000002,3.208666666666665,1.1100000000000012,0.8920000000000021,166,739
96,96,7.933666666666664,6.038666666666667,0.638,1.6836666666666664,16.293999999999997,8.360333333333333,2.3216666666666663,0.88,0.79,0.32,0.51,7.154,0.24,6.914,4.627666666666666,4.051333333333334,3.726666666666664,3.1986666666666674,96,740
742,742,2.894666666666666,4.909999999999999,5.002,1.685666666666667,14.492333333333333,11.597666666666663,6.687666666666667,0.51,0.73,0.96,0.6,7.580000000000001,0.25,7.330000000000001,5.437666666666666,4.315999999999999,1.615000000000002,1.5213333333333343,742,741
1440,1440,8.256333333333334,3.265333333333334,4.262666666666666,1.6860000000000002,17.470333333333336,9.214,5.948666666666666,0.97,0.63,0.89,0.67,6.966000000000002,0.2300000000000001,6.7360000000000015,4.226666666666669,3.548333333333333,1.3720000000000034,1.1829999999999998,1440,742
1889,1889,4.317666666666666,1.9680000000000004,2.127666666666667,1.6883333333333337,10.101666666666668,5.784000000000001,3.8160000000000007,0.6,0.42,0.48,0.48,7.606000000000001,0.2796666666666667,7.326333333333334,6.081999999999999,5.758999999999999,4.841333333333336,4.453999999999998,1889,743
1823,1823,7.397333333333332,1.3030000000000002,5.115666666666667,1.6896666666666669,15.505666666666666,8.108333333333334,6.8053333333333335,0.84,0.38,0.93,0.59,7.381666666666665,0.2493333333333333,7.132333333333332,5.022666666666669,4.49,1.6979999999999986,1.620000000000001,1823,744
1154,1154,4.901333333333333,3.289,4.009333333333333,1.6913333333333336,13.890999999999998,8.989666666666668,5.700666666666667,0.65,0.59,0.73,0.53,7.588333333333334,0.25,7.338333333333334,5.530333333333332,4.842333333333333,2.8700000000000028,2.646666666666666,1154,745
774,774,8.436333333333332,2.3753333333333333,4.367666666666667,1.6916666666666669,16.871,8.434666666666667,6.059333333333333,0.95,0.5,0.87,0.61,7.069000000000001,0.2320000000000001,6.837000000000001,4.440666666666667,3.874666666666669,1.6163333333333316,1.4256666666666673,774,746
1882,1882,1.1563333333333334,5.601666666666666,4.714,1.6963333333333337,13.168333333333331,12.012,6.410333333333333,0.35,0.78,0.84,0.61,7.543,0.2693333333333332,7.273666666666667,5.621333333333334,4.403000000000001,1.9363333333333357,1.8006666666666655,1882,747
738,738,5.848666666666668,1.6683333333333334,1.0670000000000002,1.6976666666666669,10.281666666666668,4.433000000000001,2.764666666666667,0.73,0.39,0.39,0.47,7.604666666666665,0.2796666666666667,7.324999999999998,6.0303333333333295,5.853666666666666,5.345333333333334,4.888666666666665,738,748
46,46,8.235666666666667,3.032666666666666,4.273333333333334,1.7000000000000002,17.241666666666667,9.006,5.973333333333335,0.9,0.58,0.95,0.69,6.944000000000002,0.2300000000000001,6.714000000000001,4.243666666666668,3.5976666666666666,1.2220000000000013,1.0346666666666635,46,749
1580,1580,5.508666666666668,2.645666666666666,3.3723333333333327,1.7003333333333333,13.227,7.718333333333332,5.072666666666666,0.72,0.49,0.67,0.54,7.602666666666666,0.2679999999999999,7.334666666666666,5.639666666666668,5.122666666666666,3.5456666666666656,3.251666666666668,1580,750
272,272,7.576666666666665,6.341999999999999,3.406,1.7020000000000002,19.026666666666664,11.45,5.1080000000000005,0.97,0.97,0.9,0.79,6.661333333333333,0.2219999999999999,6.439333333333334,3.5823333333333363,2.5340000000000003,0.8876666666666653,0.5746666666666673,272,751
1791,1791,7.765666666666666,4.516,1.7246666666666668,1.7106666666666663,15.717,7.951333333333333,3.4353333333333333,0.86,0.66,0.47,0.51,7.322333333333333,0.2473333333333333,7.074999999999999,4.916,4.382999999999999,3.651666666666665,3.225333333333334,1791,752
353,353,5.4833333333333325,5.556666666666666,3.310333333333333,1.713,16.063333333333333,10.579999999999998,5.0233333333333325,0.72,0.8,0.71,0.57,7.246999999999999,0.2433333333333333,7.003666666666666,4.790999999999999,3.868666666666668,2.255333333333333,1.945333333333334,353,753
810,810,1.0913333333333337,8.759333333333334,0.6029999999999998,1.7160000000000002,12.169666666666668,11.078333333333331,2.319,0.34,0.98,0.31,0.49,7.584666666666668,0.2699999999999999,7.314666666666668,5.801333333333334,4.698666666666668,4.4126666666666665,3.938333333333336,810,754
1919,1919,7.807333333333333,3.475333333333334,3.1680000000000006,1.721666666666667,16.172333333333334,8.365000000000002,4.889666666666667,0.84,0.59,0.69,0.54,7.285666666666667,0.2306666666666667,7.055,4.812666666666667,4.241,2.7806666666666686,2.4513333333333347,1919,755
1667,1667,7.971666666666667,6.996666666666667,1.4853333333333336,1.7246666666666666,18.17833333333333,10.206666666666669,3.21,0.96,0.96,0.48,0.6,6.810333333333333,0.2226666666666666,6.587666666666666,3.933,3.0616666666666688,2.4436666666666653,1.9793333333333312,1667,756
927,927,7.554,4.467999999999999,3.201666666666667,1.7256666666666662,16.949333333333332,9.395333333333332,4.927333333333333,0.87,0.72,0.73,0.58,7.072000000000002,0.2300000000000001,6.842000000000001,4.444999999999999,3.718000000000001,2.215666666666668,1.8796666666666684,927,757
1602,1602,2.922666666666668,5.296000000000001,4.862333333333333,1.7283333333333335,14.809333333333337,11.886666666666668,6.5906666666666665,0.55,0.74,0.94,0.61,7.515666666666664,0.25,7.265666666666664,5.316666666666667,4.138333333333334,1.5469999999999988,1.429999999999998,1602,758
583,583,6.771333333333335,1.963666666666667,1.067666666666667,1.732333333333333,11.535000000000002,4.763666666666667,2.8,0.79,0.42,0.36,0.48,7.616666666666666,0.2699999999999999,7.346666666666667,5.87766666666667,5.671666666666666,5.152666666666667,4.678333333333334,583,759
382,382,1.82,4.325000000000001,5.108666666666668,1.7326666666666664,12.986333333333336,11.166333333333336,6.841333333333335,0.41,0.67,1.0,0.6,7.551,0.2699999999999999,7.281000000000001,5.638666666666667,4.593666666666667,1.6856666666666689,1.6006666666666651,382,760
1853,1853,6.328666666666668,4.698333333333333,3.0176666666666665,1.733,15.777666666666669,9.449,4.750666666666667,0.8,0.72,0.65,0.58,7.267999999999999,0.248,7.019999999999999,4.867,4.120999999999999,2.7433333333333354,2.390333333333336,1853,761
876,876,6.909666666666666,6.846,2.6790000000000007,1.734666666666666,18.16933333333333,11.259666666666666,4.413666666666667,0.86,0.99,0.72,0.66,6.809333333333333,0.2300000000000001,6.579333333333333,3.944333333333333,2.897333333333332,1.7073333333333331,1.3179999999999996,876,762
123,123,7.628333333333332,1.1793333333333331,3.681666666666667,1.735,14.224333333333332,6.596,5.416666666666667,0.84,0.39,0.69,0.53,7.527333333333334,0.2653333333333333,7.262,5.356000000000001,5.019666666666664,3.094999999999998,2.8286666666666678,123,763
1675,1675,3.786000000000001,5.625,4.416666666666667,1.7356666666666665,15.563333333333336,11.777333333333337,6.152333333333333,0.59,0.77,0.87,0.64,7.3953333333333315,0.25,7.145333333333332,5.073,3.919,1.6580000000000004,1.4703333333333335,1675,764
911,911,2.873333333333334,8.108666666666668,2.0276666666666663,1.7363333333333333,14.746000000000002,11.872666666666667,3.7639999999999993,0.54,0.96,0.53,0.53,7.511666666666667,0.25,7.261666666666667,5.318999999999999,4.101333333333332,3.2470000000000008,2.829999999999997,911,765
153,153,3.068,6.816666666666666,4.240333333333334,1.7399999999999998,15.865,12.797,5.980333333333334,0.54,0.89,0.92,0.7,7.226999999999999,0.25,6.976999999999999,4.829333333333333,3.4730000000000003,1.2293333333333312,1.0133333333333343,153,766
278,278,8.717,0.9243333333333336,4.783666666666666,1.741333333333333,16.166333333333334,7.449333333333332,6.524999999999999,1.0,0.34,0.89,0.61,7.220666666666667,0.2436666666666666,6.977,4.693666666666669,4.289999999999998,1.6176666666666684,1.4610000000000003,278,767
1003,1003,1.7959999999999998,7.500333333333334,4.404333333333335,1.7416666666666665,15.442333333333334,13.646333333333336,6.146000000000001,0.42,0.93,0.96,0.69,7.376666666666667,0.25,7.126666666666667,5.078666666666665,3.5330000000000013,1.2783333333333315,1.0793333333333326,1003,768
924,924,6.015666666666666,4.8740000000000006,3.237,1.742333333333333,15.869,9.853333333333332,4.979333333333333,0.78,0.74,0.71,0.59,7.284999999999999,0.2423333333333333,7.0426666666666655,4.876333333333334,4.062333333333332,2.551666666666666,2.2189999999999985,924,769
1226,1226,5.765333333333333,6.791333333333332,3.5926666666666662,1.743333333333333,17.892666666666663,12.12733333333333,5.335999999999999,0.8,0.98,0.87,0.73,6.883666666666666,0.2306666666666667,6.652999999999999,4.087999999999999,2.869,1.1456666666666653,0.8356666666666657,1226,770
1085,1085,4.828000000000001,3.3183333333333334,1.0506666666666669,1.7456666666666665,10.942666666666668,6.1146666666666665,2.796333333333333,0.66,0.54,0.36,0.48,7.604666666666665,0.2726666666666667,7.331999999999998,5.970000000000002,5.611333333333334,5.098666666666668,4.623999999999999,1085,771
444,444,8.463333333333331,4.241333333333333,1.918,1.7476666666666665,16.37033333333333,7.906999999999999,3.665666666666666,0.91,0.65,0.51,0.53,7.185999999999998,0.2320000000000001,6.953999999999998,4.643333333333334,4.146333333333334,3.258999999999997,2.8250000000000006,444,772
1711,1711,1.9796666666666665,5.524333333333335,4.972,1.7476666666666667,14.223666666666668,12.244000000000002,6.719666666666666,0.43,0.78,0.98,0.62,7.594333333333335,0.25,7.344333333333335,5.507333333333333,4.262333333333333,1.576999999999999,1.466000000000001,1711,773
1260,1260,3.1983333333333346,2.244,1.8713333333333333,1.7496666666666665,9.063333333333334,5.865,3.621,0.52,0.44,0.45,0.51,7.602333333333332,0.28,7.322333333333332,6.1933333333333325,5.861333333333333,5.030333333333331,4.592333333333336,1260,774
496,496,7.956,5.264,2.068,1.7506666666666664,17.038666666666668,9.082666666666666,3.818666666666666,0.89,0.76,0.58,0.59,7.039666666666668,0.2306666666666667,6.809000000000001,4.371333333333332,3.698666666666665,2.7880000000000007,2.3449999999999984,496,775
451,451,3.535333333333333,2.217,3.414666666666668,1.7516666666666665,10.918666666666669,7.383333333333334,5.166333333333334,0.58,0.48,0.64,0.54,7.539999999999998,0.2793333333333334,7.260666666666665,5.901666666666665,5.42,3.714333333333334,3.414333333333333,451,776
1072,1072,1.6049999999999998,1.896,2.902666666666667,1.754,8.157666666666666,6.552666666666667,4.656666666666667,0.38,0.41,0.57,0.49,7.596,0.28,7.316,6.294666666666666,5.879333333333332,4.536666666666666,4.172999999999999,1072,777
1201,1201,7.681333333333333,5.852,3.555333333333333,1.7543333333333335,18.843,11.161666666666669,5.309666666666666,0.97,0.88,0.9,0.78,6.695999999999999,0.2203333333333333,6.475666666666665,3.6820000000000017,2.669333333333333,0.9526666666666656,0.6423333333333323,1201,778
1520,1520,0.956,1.6923333333333337,1.4163333333333332,1.7549999999999997,5.8196666666666665,4.863666666666666,3.171333333333333,0.32,0.39,0.42,0.47,7.583666666666667,0.2923333333333334,7.291333333333333,6.480666666666667,6.226666666666668,5.585999999999999,5.124333333333334,1520,779
1576,1576,1.2406666666666664,7.157333333333335,4.629,1.755,14.782,13.541333333333334,6.384,0.36,0.89,0.99,0.67,7.504,0.25,7.254,5.318666666666667,3.803666666666665,1.3966666666666656,1.232333333333333,1576,780
372,372,7.7206666666666655,2.430666666666667,3.833666666666666,1.757333333333333,15.742333333333333,8.021666666666667,5.590999999999999,0.83,0.49,0.77,0.56,7.343666666666667,0.25,7.093666666666667,4.926666666666666,4.425666666666668,2.4559999999999977,2.1879999999999997,372,781
877,877,4.337666666666666,7.217333333333332,1.6443333333333332,1.7653333333333334,14.964666666666666,10.627,3.4096666666666664,0.62,0.83,0.46,0.52,7.497666666666668,0.25,7.247666666666668,5.266000000000001,4.286333333333333,3.5879999999999983,3.1266666666666665,877,782
612,612,7.470666666666667,3.625333333333333,4.354666666666668,1.7656666666666667,17.216333333333335,9.745666666666668,6.120333333333335,0.87,0.63,0.98,0.67,7.014333333333334,0.2306666666666667,6.783666666666667,4.325000000000001,3.559333333333332,1.2523333333333315,1.0263333333333329,612,783
779,779,4.607333333333333,7.051666666666667,3.624,1.7743333333333335,17.057333333333332,12.45,5.398333333333333,0.7,0.91,0.84,0.66,7.038333333333332,0.2303333333333334,6.807999999999999,4.425666666666666,3.1260000000000026,1.3793333333333342,1.0699999999999994,779,784
940,940,1.467,8.288333333333334,2.461333333333334,1.7769999999999997,13.993666666666668,12.526666666666667,4.238333333333333,0.39,0.98,0.58,0.54,7.568,0.25,7.318,5.509666666666664,4.162666666666666,3.0946666666666665,2.695999999999998,940,785
1590,1590,7.71333333333333,3.994333333333334,1.904,1.7773333333333332,15.388999999999998,7.675666666666667,3.681333333333333,0.85,0.62,0.49,0.52,7.383999999999999,0.25,7.133999999999999,5.042333333333334,4.542666666666667,3.6966666666666654,3.251333333333332,1590,786
1464,1464,2.9933333333333336,4.916333333333332,1.8233333333333337,1.786,11.519,8.525666666666666,3.6093333333333337,0.51,0.69,0.46,0.53,7.544666666666667,0.2699999999999999,7.2746666666666675,5.856666666666667,5.189666666666664,4.386333333333332,3.927666666666668,1464,787
1986,1986,1.998666666666667,1.6906666666666668,4.403333333333333,1.790333333333333,9.883,7.884333333333333,6.193666666666666,0.42,0.4,0.77,0.54,7.603666666666666,0.2796666666666667,7.324,6.113666666666664,5.559666666666666,3.2403333333333326,3.0170000000000003,1986,788
300,300,1.7376666666666667,8.297666666666666,2.214,1.7936666666666667,14.043,12.305333333333332,4.007666666666667,0.41,1.0,0.58,0.54,7.573333333333332,0.2536666666666666,7.319666666666666,5.499666666666664,4.207666666666665,3.1706666666666643,2.721666666666666,300,789
1671,1671,5.428333333333332,1.856,0.9339999999999998,1.7993333333333328,10.017666666666663,4.589333333333332,2.7333333333333325,0.7,0.41,0.34,0.51,7.599999999999999,0.28,7.3199999999999985,6.075333333333333,5.859333333333334,5.380000000000001,4.867000000000001,1671,790
1178,1178,2.994666666666667,3.127666666666667,2.9443333333333337,1.8046666666666664,10.871333333333332,7.876666666666668,4.7490000000000006,0.54,0.55,0.59,0.54,7.545000000000001,0.2796666666666667,7.265333333333334,5.9303333333333335,5.365666666666668,3.988666666666667,3.612999999999997,1178,791
1359,1359,4.938,6.808666666666666,3.095,1.8060000000000005,16.647666666666666,11.709666666666667,4.901,0.72,0.89,0.71,0.64,7.108666666666665,0.2300000000000001,6.878666666666665,4.575666666666666,3.422666666666668,1.9816666666666656,1.6083333333333316,1359,792
1852,1852,1.592,0.8809999999999997,4.350666666666667,1.806666666666667,8.630333333333335,7.038333333333334,6.157333333333334,0.38,0.32,0.75,0.55,7.603999999999999,0.28,7.323999999999999,6.254333333333334,5.799999999999999,3.514000000000001,3.287666666666666,1852,793
1329,1329,4.666333333333332,7.263333333333334,3.0203333333333333,1.813,16.762999999999998,12.096666666666668,4.833333333333333,0.67,0.95,0.71,0.62,7.096666666666668,0.2303333333333334,6.866333333333334,4.529,3.3030000000000004,1.905666666666668,1.5153333333333323,1329,794
1816,1816,0.9373333333333336,3.244,5.297333333333335,1.8146666666666669,11.293333333333337,10.356000000000002,7.112000000000002,0.32,0.55,0.9,0.62,7.552333333333335,0.2703333333333332,7.282000000000002,5.889000000000001,4.984666666666669,1.9600000000000015,1.8683333333333323,1816,795
1386,1386,4.450666666666667,4.3103333333333325,2.973666666666667,1.816,13.550666666666665,9.099999999999998,4.789666666666667,0.62,0.63,0.64,0.53,7.584333333333333,0.2649999999999999,7.319333333333334,5.580666666666668,4.854333333333332,3.479000000000003,3.092333333333333,1386,796
73,73,4.744999999999999,3.2850000000000006,4.794666666666666,1.8186666666666669,14.643333333333333,9.898333333333332,6.613333333333333,0.65,0.6,0.9,0.65,7.458666666666667,0.25,7.208666666666667,5.256333333333333,4.438333333333334,1.639666666666666,1.4923333333333355,73,797
1388,1388,1.942,7.627666666666666,3.82,1.819333333333333,15.209,13.267,5.639333333333333,0.43,0.92,0.78,0.64,7.465666666666666,0.25,7.215666666666666,5.214333333333332,3.739666666666666,1.886333333333333,1.5886666666666658,1388,798
1628,1628,3.9126666666666674,7.128666666666666,3.541666666666666,1.821,16.404,12.491333333333332,5.362666666666666,0.64,0.91,0.78,0.67,7.160333333333332,0.2306666666666667,6.929666666666665,4.681666666666668,3.3743333333333347,1.6696666666666655,1.3363333333333332,1628,799
1457,1457,5.170333333333333,3.376333333333333,3.0306666666666664,1.8216666666666663,13.399,8.228666666666667,4.852333333333333,0.7,0.59,0.61,0.53,7.565333333333333,0.2656666666666666,7.299666666666667,5.579666666666666,4.997333333333332,3.5583333333333345,3.1663333333333328,1457,800
1212,1212,7.775666666666667,4.2636666666666665,1.8823333333333336,1.822,15.743666666666666,7.968,3.7043333333333335,0.86,0.64,0.49,0.53,7.340666666666667,0.2416666666666666,7.099000000000001,4.934666666666666,4.411000000000001,3.5700000000000003,3.0983333333333327,1212,801
1328,1328,8.548333333333334,1.627,4.624666666666666,1.8223333333333327,16.622333333333334,8.074,6.446999999999999,0.96,0.42,0.9,0.64,7.138000000000001,0.2323333333333334,6.905666666666668,4.5603333333333325,4.0440000000000005,1.5280000000000022,1.323333333333335,1328,802
8,8,2.789,4.494333333333333,4.930000000000001,1.8236666666666668,14.037,11.248,6.753666666666668,0.53,0.66,0.99,0.67,7.525333333333335,0.2593333333333333,7.266000000000002,5.458,4.383000000000001,1.550333333333333,1.356999999999999,8,803
1166,1166,5.156000000000001,4.7043333333333335,4.527666666666667,1.8243333333333331,16.212333333333333,11.056333333333331,6.352,0.7,0.74,0.98,0.67,7.224,0.2310000000000001,6.993,4.756333333333336,3.7480000000000007,1.328999999999998,1.107333333333333,1166,804
538,538,1.0096666666666667,7.439333333333332,3.375666666666667,1.8263333333333327,13.650999999999998,12.641333333333332,5.202,0.33,0.85,0.72,0.6,7.576666666666667,0.2613333333333333,7.315333333333334,5.576333333333334,4.223333333333334,2.5950000000000006,2.241666666666665,538,805
852,852,4.669666666666668,1.3116666666666663,4.524666666666666,1.8286666666666669,12.334666666666667,7.664999999999999,6.353333333333333,0.63,0.4,0.77,0.58,7.613,0.2699999999999999,7.343000000000001,5.785333333333333,5.272,2.819333333333335,2.6013333333333346,852,806
1738,1738,5.122,7.396333333333334,2.268,1.8296666666666668,16.616000000000003,11.494,4.097666666666667,0.71,0.96,0.62,0.62,7.112,0.2306666666666667,6.881333333333333,4.568333333333334,3.4429999999999983,2.4336666666666664,1.9759999999999984,1738,807
270,270,3.164,4.159,2.7753333333333337,1.8296666666666668,11.928,8.764,4.605,0.53,0.64,0.58,0.52,7.605999999999999,0.2699999999999999,7.335999999999999,5.823333333333333,5.171666666666665,3.7923333333333344,3.377666666666665,270,808
1233,1233,2.102333333333333,6.8616666666666655,4.476333333333333,1.835,15.275333333333332,13.172999999999998,6.311333333333333,0.45,0.87,0.95,0.68,7.415333333333332,0.25,7.165333333333332,5.141999999999998,3.7006666666666663,1.3276666666666666,1.0933333333333335,1233,809
609,609,4.909666666666667,3.825,0.8713333333333335,1.8353333333333333,11.441333333333334,6.531666666666667,2.706666666666667,0.64,0.61,0.34,0.51,7.600333333333333,0.2699999999999999,7.330333333333334,5.890000000000002,5.491,5.029000000000002,4.508000000000001,609,810
465,465,4.524333333333333,3.9453333333333336,4.489,1.8356666666666668,14.794333333333332,10.27,6.324666666666666,0.66,0.62,0.82,0.6,7.529666666666666,0.25,7.279666666666666,5.307333333333336,4.434000000000001,1.9876666666666656,1.7606666666666655,465,811
1921,1921,2.4296666666666678,2.8003333333333336,3.7606666666666655,1.838,10.828666666666669,8.399000000000001,5.5986666666666665,0.46,0.5,0.7,0.53,7.605666666666665,0.2719999999999999,7.333666666666665,5.997333333333335,5.373666666666665,3.4883333333333333,3.173333333333333,1921,812
1958,1958,2.923666666666667,7.337333333333333,2.845333333333333,1.8413333333333337,14.947666666666668,12.024,4.6866666666666665,0.52,0.88,0.63,0.56,7.508333333333335,0.25,7.258333333333335,5.2890000000000015,4.058333333333334,2.754666666666664,2.356000000000001,1958,813
1075,1075,2.018333333333333,7.490666666666666,4.196333333333333,1.8436666666666668,15.549,13.530666666666663,6.039999999999999,0.44,0.97,0.87,0.7,7.346333333333334,0.25,7.096333333333334,5.023666666666667,3.507333333333334,1.3433333333333346,1.0850000000000026,1075,814
699,699,3.4626666666666663,4.785333333333333,4.857666666666668,1.846,14.951666666666668,11.489,6.703666666666668,0.56,0.69,1.0,0.64,7.517000000000001,0.25,7.267000000000001,5.292666666666667,4.204333333333331,1.5246666666666666,1.3476666666666652,699,815
641,641,3.4716666666666667,7.201666666666666,4.009,1.848,16.53033333333333,13.058666666666666,5.856999999999999,0.61,1.0,0.91,0.72,7.140333333333332,0.2320000000000001,6.908333333333331,4.622333333333333,3.2090000000000023,1.1389999999999991,0.8343333333333351,641,816
32,32,1.363333333333333,6.087000000000001,0.83,1.848666666666667,10.129,8.765666666666668,2.6786666666666665,0.36,0.77,0.33,0.53,7.597666666666667,0.28,7.317666666666667,6.081666666666667,5.360333333333335,4.863999999999999,4.270333333333337,32,817
1701,1701,4.249666666666667,5.154333333333335,2.915,1.849,14.168000000000005,9.918333333333337,4.764,0.61,0.7,0.61,0.57,7.600666666666665,0.25,7.350666666666665,5.507,4.663000000000002,3.3150000000000004,2.914666666666667,1701,818
521,521,3.1996666666666678,5.058333333333335,4.778666666666666,1.8493333333333333,14.886000000000005,11.686333333333334,6.627999999999999,0.54,0.73,0.99,0.65,7.492000000000001,0.25,7.242000000000001,5.272666666666667,4.139999999999999,1.4743333333333313,1.2829999999999977,521,819
93,93,6.746999999999999,5.953666666666666,1.749333333333333,1.852,16.301999999999996,9.555,3.601333333333333,0.8,0.82,0.5,0.56,7.121,0.2456666666666666,6.875333333333334,4.598333333333334,3.8456666666666695,3.014666666666665,2.477666666666668,93,820
806,806,6.710999999999999,6.440666666666666,3.3086666666666664,1.856666666666667,18.317,11.606,5.165333333333333,0.85,0.91,0.84,0.76,6.800000000000002,0.2213333333333333,6.578666666666669,3.907999999999999,2.796666666666668,1.1769999999999987,0.7996666666666679,806,821
565,565,4.615666666666668,2.826333333333333,2.708333333333333,1.86,12.010333333333334,7.394666666666667,4.568333333333333,0.62,0.5,0.57,0.55,7.619666666666666,0.2699999999999999,7.349666666666667,5.834,5.355333333333333,4.033999999999998,3.609,565,822
1957,1957,3.299666666666666,6.4093333333333335,4.271333333333333,1.8600000000000003,15.840333333333334,12.540666666666668,6.131333333333333,0.56,0.85,0.86,0.7,7.316000000000001,0.2383333333333334,7.077666666666667,4.933000000000001,3.6303333333333327,1.3936666666666646,1.1249999999999991,1957,823
83,83,0.8910000000000005,6.211333333333333,3.501,1.865,12.468333333333334,11.577333333333334,5.366,0.32,0.81,0.72,0.6,7.5516666666666685,0.2699999999999999,7.281666666666669,5.73,4.573666666666668,2.768333333333333,2.354333333333332,83,824
21,21,2.618666666666667,4.763999999999999,3.297333333333333,1.865,12.544999999999998,9.926333333333332,5.162333333333333,0.48,0.66,0.68,0.55,7.603999999999999,0.2699999999999999,7.334,5.754999999999999,4.906666666666667,3.126666666666666,2.748333333333334,21,825
934,934,5.758333333333334,5.873333333333333,3.222000000000001,1.8666666666666667,16.720333333333336,10.962000000000002,5.088666666666668,0.75,0.83,0.72,0.61,7.142666666666667,0.2303333333333334,6.912333333333334,4.587999999999998,3.5800000000000005,2.030333333333333,1.6423333333333323,934,826
1033,1033,1.9553333333333327,6.953333333333334,3.792,1.869,14.569666666666668,12.614333333333336,5.661,0.46,0.86,0.79,0.63,7.528666666666666,0.25,7.278666666666666,5.376000000000001,4.043666666666665,2.132666666666666,1.808,1033,827
981,981,1.6336666666666666,3.47,3.8896666666666673,1.8693333333333333,10.862666666666668,9.229,5.759,0.42,0.59,0.7,0.54,7.620666666666667,0.2736666666666666,7.347,6.012666666666664,5.2650000000000015,3.2606666666666677,2.9410000000000007,981,828
1538,1538,3.105,1.3453333333333333,5.549666666666667,1.8706666666666671,11.870666666666668,8.765666666666668,7.420333333333334,0.52,0.37,0.98,0.6,7.615333333333334,0.2699999999999999,7.345333333333334,5.868999999999999,5.209333333333335,1.931,1.855000000000001,1538,829
784,784,1.8196666666666668,6.651333333333333,1.9113333333333336,1.873666666666667,12.256,10.436333333333334,3.7850000000000006,0.44,0.79,0.51,0.52,7.6,0.2699999999999999,7.33,5.801666666666666,4.840666666666667,3.982999999999999,3.4893333333333323,784,830
352,352,8.202666666666666,3.148333333333333,4.216333333333334,1.8756666666666668,17.443,9.240333333333334,6.0920000000000005,0.93,0.59,0.92,0.73,6.954000000000002,0.2313333333333334,6.722666666666669,4.204000000000001,3.539666666666668,1.2143333333333295,0.9303333333333343,352,831
105,105,5.605999999999999,6.677666666666666,3.3763333333333336,1.878,17.537999999999997,11.932,5.254333333333333,0.76,0.91,0.84,0.75,6.888666666666665,0.2300000000000001,6.658666666666664,4.158666666666665,2.985000000000002,1.208333333333333,0.822333333333332,105,832
268,268,5.499666666666667,6.561666666666667,3.73,1.879,17.670333333333335,12.170666666666667,5.609,0.78,0.91,0.93,0.81,6.908333333333332,0.2300000000000001,6.678333333333332,4.138999999999999,2.926999999999999,0.958666666666666,0.5970000000000013,268,833
226,226,2.284333333333333,2.8870000000000005,4.075333333333334,1.8796666666666664,11.126333333333337,8.842,5.955,0.45,0.51,0.73,0.58,7.619333333333333,0.2786666666666667,7.340666666666666,5.961333333333334,5.278,3.032000000000002,2.742000000000002,226,834
454,454,5.666666666666666,2.072,5.004333333333333,1.8806666666666667,14.623666666666663,8.956999999999999,6.885,0.74,0.45,0.9,0.62,7.528,0.25,7.278,5.332333333333335,4.663666666666668,1.7686666666666635,1.5936666666666657,454,835
913,913,6.632333333333334,1.056,5.206666666666666,1.880666666666667,14.775666666666666,8.143333333333333,7.0873333333333335,0.8,0.35,0.98,0.62,7.510000000000002,0.25,7.260000000000002,5.278666666666668,4.736000000000002,1.7293333333333312,1.5850000000000015,913,836
1992,1992,7.293333333333334,6.557333333333333,2.336333333333333,1.8813333333333333,18.06833333333333,10.775,4.217666666666666,0.88,0.9,0.63,0.63,6.864666666666667,0.2246666666666667,6.640000000000001,4.014000000000002,3.0463333333333367,1.9660000000000009,1.4923333333333335,1992,837
639,639,8.701333333333334,1.1676666666666666,4.779,1.8820000000000003,16.53,7.828666666666667,6.6610000000000005,0.98,0.37,0.93,0.68,7.1966666666666645,0.2303333333333334,6.966333333333331,4.627000000000002,4.160333333333334,1.4879999999999989,1.2846666666666646,639,838
279,279,5.751000000000001,4.538333333333332,4.294666666666667,1.889,16.473,10.721999999999998,6.183666666666667,0.75,0.73,0.89,0.72,7.161666666666665,0.2353333333333333,6.926333333333332,4.625000000000001,3.6933333333333342,1.3183333333333351,1.0336666666666687,279,839
1502,1502,4.804333333333333,5.631,4.259000000000001,1.889,16.583333333333332,11.779,6.148000000000001,0.71,0.82,0.94,0.74,7.138333333333334,0.2300000000000001,6.908333333333333,4.610999999999999,3.4636666666666653,1.2103333333333328,0.918,1502,840
553,553,4.956666666666666,5.171666666666666,3.424666666666667,1.893,15.446,10.489333333333336,5.317666666666667,0.67,0.76,0.74,0.59,7.390333333333333,0.25,7.140333333333333,5.056,4.128666666666668,2.393333333333335,2.014666666666668,553,841
933,933,7.869333333333333,4.547000000000001,3.888333333333334,1.8983333333333328,18.203000000000003,10.333666666666668,5.786666666666667,0.92,0.77,0.92,0.78,6.8180000000000005,0.2253333333333333,6.592666666666667,3.935999999999999,3.075666666666668,1.0576666666666688,0.7069999999999972,933,842
1950,1950,0.8353333333333334,8.225000000000001,1.1976666666666669,1.9,12.158,11.322666666666668,3.097666666666666,0.31,0.87,0.39,0.52,7.613666666666668,0.2699999999999999,7.343666666666668,5.8373333333333335,4.708333333333336,4.146666666666663,3.613000000000001,1950,843
887,887,3.060666666666666,3.087999999999999,5.085000000000002,1.901333333333333,13.135000000000002,10.074333333333335,6.986333333333335,0.52,0.54,0.89,0.61,7.613,0.2679999999999999,7.345000000000001,5.679000000000002,4.818333333333332,1.8946666666666685,1.7230000000000008,887,844
180,180,7.331666666666667,3.887,1.4613333333333332,1.906666666666667,14.586666666666666,7.255,3.3680000000000003,0.8,0.61,0.42,0.52,7.567999999999999,0.25,7.317999999999999,5.350666666666669,4.918666666666669,4.174666666666669,3.633333333333334,180,845
1449,1449,2.659666666666667,1.163333333333333,5.221666666666666,1.907,10.951666666666666,8.291999999999998,7.128666666666666,0.48,0.35,0.86,0.58,7.627666666666666,0.2703333333333333,7.357333333333333,6.006999999999997,5.404999999999999,2.3850000000000016,2.229666666666668,1449,846
287,287,4.471333333333334,3.686666666666667,2.864,1.908,12.93,8.458666666666666,4.771999999999999,0.65,0.58,0.6,0.57,7.583666666666669,0.2699999999999999,7.31366666666667,5.656999999999998,5.0479999999999965,3.588333333333332,3.149999999999999,287,847
1927,1927,5.833000000000001,5.751000000000001,1.0333333333333332,1.9103333333333328,14.527666666666669,8.694666666666667,2.943666666666666,0.72,0.74,0.37,0.54,7.586666666666668,0.25,7.336666666666668,5.41866666666667,4.757333333333332,4.236999999999998,3.699,1927,848
426,426,3.5643333333333334,2.143333333333333,3.326,1.9106666666666663,10.944333333333333,7.38,5.236666666666666,0.55,0.44,0.63,0.56,7.608999999999999,0.2750000000000001,7.333999999999999,5.963000000000004,5.482666666666667,3.752333333333332,3.365666666666668,426,849
987,987,8.425,2.9246666666666665,3.665,1.9106666666666667,16.925333333333334,8.500333333333334,5.575666666666667,0.97,0.59,0.77,0.66,7.040666666666667,0.2303333333333334,6.810333333333333,4.395666666666665,3.824666666666668,1.9309999999999992,1.5653333333333324,987,850
845,845,5.067000000000001,5.290000000000002,3.9896666666666665,1.914,16.26066666666667,11.193666666666669,5.903666666666666,0.69,0.78,0.81,0.65,7.273999999999999,0.2303333333333334,7.043666666666666,4.809666666666667,3.770333333333333,1.677666666666668,1.354333333333333,845,851
679,679,2.513333333333333,7.1676666666666655,0.6869999999999998,1.9163333333333332,12.284333333333333,9.771,2.603333333333333,0.47,0.84,0.32,0.51,7.611333333333333,0.2699999999999999,7.341333333333333,5.801666666666666,4.944333333333335,4.546000000000002,3.983333333333331,679,852
1433,1433,6.589666666666668,2.588,4.423,1.9166666666666663,15.517333333333331,8.927666666666665,6.339666666666666,0.81,0.51,0.85,0.64,7.345333333333334,0.25,7.095333333333334,4.992666666666665,4.335333333333333,1.911333333333332,1.6356666666666664,1433,853
1377,1377,4.504000000000001,1.6363333333333332,1.848,1.917,9.905333333333331,5.401333333333333,3.765,0.61,0.39,0.45,0.53,7.624333333333334,0.28,7.344333333333334,6.109333333333333,5.837,4.949666666666667,4.439333333333334,1377,854
1687,1687,7.102333333333334,2.715666666666667,4.617,1.917,16.352,9.249666666666666,6.534,0.84,0.53,0.94,0.7,7.188333333333334,0.2323333333333334,6.956000000000001,4.679000000000002,3.9813333333333336,1.4190000000000005,1.1776666666666653,1687,855
1784,1784,5.935333333333333,4.113,3.983333333333333,1.9183333333333332,15.95,10.014666666666669,5.901666666666667,0.78,0.65,0.82,0.66,7.241666666666664,0.235,7.006666666666664,4.818333333333332,3.9786666666666672,1.8936666666666675,1.5646666666666669,1784,856
1234,1234,8.272,1.9426666666666663,4.576666666666666,1.9193333333333336,16.710666666666665,8.438666666666666,6.496,0.9,0.46,0.89,0.69,7.112333333333334,0.2306666666666667,6.881666666666667,4.513666666666667,3.960000000000001,1.4169999999999998,1.1676666666666673,1234,857
1133,1133,1.443,6.604,4.5216666666666665,1.922,14.490666666666668,13.047666666666668,6.443666666666666,0.41,0.82,0.89,0.69,7.533,0.25,7.283,5.396999999999999,3.976666666666668,1.5256666666666652,1.269000000000002,1133,858
1093,1093,3.240666666666668,5.565,3.333666666666667,1.9223333333333328,14.061666666666666,10.821,5.255999999999999,0.54,0.77,0.7,0.57,7.584000000000001,0.2506666666666666,7.333333333333335,5.506666666666666,4.508999999999999,2.8596666666666684,2.460666666666665,1093,859
115,115,3.0536666666666665,2.763333333333333,1.9626666666666668,1.922333333333333,9.702,6.648333333333333,3.885,0.51,0.49,0.47,0.54,7.592,0.28,7.311999999999999,6.0909999999999975,5.690333333333333,4.6483333333333325,4.143999999999999,115,860
116,116,4.331,2.035333333333333,1.9533333333333331,1.925,10.244666666666667,5.913666666666667,3.878333333333333,0.63,0.43,0.49,0.51,7.5806666666666676,0.28,7.300666666666667,6.018666666666665,5.695333333333336,4.647666666666666,4.147666666666664,116,861
1883,1883,8.722666666666667,0.6969999999999998,3.9346666666666663,1.927,15.281333333333333,6.558666666666666,5.861666666666666,0.9,0.31,0.74,0.6,7.389999999999999,0.25,7.139999999999999,5.047999999999998,4.714666666666668,2.634333333333334,2.300999999999997,1883,862
798,798,6.061000000000001,5.968333333333335,1.543,1.9273333333333336,15.499666666666668,9.438666666666668,3.470333333333333,0.78,0.81,0.45,0.58,7.339333333333334,0.25,7.089333333333334,4.988999999999997,4.216333333333335,3.478,2.9339999999999997,798,863
485,485,1.8076666666666668,2.2253333333333334,1.7213333333333334,1.929,7.683333333333334,5.875666666666667,3.650333333333333,0.41,0.44,0.43,0.5,7.573000000000001,0.2816666666666667,7.291333333333335,6.313333333333336,5.957666666666668,5.0776666666666666,4.5546666666666695,485,864
350,350,2.034333333333333,7.177999999999999,2.966333333333333,1.936,14.114666666666666,12.080333333333332,4.902333333333333,0.47,0.83,0.65,0.61,7.531999999999999,0.252,7.279999999999999,5.442666666666667,4.206666666666666,2.704333333333333,2.268333333333333,350,865
1206,1206,5.4833333333333325,3.3286666666666678,0.6693333333333331,1.9379999999999995,11.41933333333333,5.936,2.6073333333333326,0.68,0.54,0.31,0.5,7.626333333333332,0.2699999999999999,7.356333333333333,5.921333333333335,5.593666666666665,5.155333333333335,4.58233333333333,1206,866
1840,1840,3.147333333333333,4.032333333333333,4.605333333333333,1.938,13.723,10.575666666666669,6.543333333333333,0.56,0.65,0.85,0.61,7.542666666666666,0.2599999999999999,7.282666666666667,5.525666666666666,4.580666666666666,2.046999999999999,1.7846666666666664,1840,867
650,650,1.018,4.3580000000000005,5.097,1.939,12.412,11.394,7.036,0.33,0.67,0.95,0.67,7.564000000000001,0.2699999999999999,7.294000000000001,5.75,4.652333333333335,1.691666666666667,1.5059999999999991,650,868
1366,1366,4.163666666666667,4.635666666666666,2.1910000000000007,1.9396666666666669,12.93,8.766333333333334,4.130666666666667,0.63,0.65,0.54,0.56,7.550333333333334,0.2699999999999999,7.280333333333334,5.646333333333335,4.973333333333336,3.927666666666665,3.436333333333333,1366,869
783,783,1.617666666666666,6.980999999999998,1.339666666666667,1.940333333333334,11.878666666666666,10.260999999999996,3.280000000000001,0.39,0.82,0.43,0.52,7.615333333333334,0.2699999999999999,7.345333333333334,5.871666666666664,4.938000000000002,4.2936666666666685,3.737000000000001,783,870
1736,1736,7.401,3.817,4.232333333333334,1.9406666666666672,17.391000000000002,9.99,6.173000000000001,0.87,0.65,1.0,0.75,6.979333333333335,0.2303333333333334,6.749000000000001,4.275,3.4650000000000007,1.1886666666666654,0.8860000000000028,1736,871
1209,1209,4.233333333333333,6.149666666666666,2.87,1.941,15.194,10.960666666666665,4.811,0.65,0.79,0.66,0.61,7.421333333333332,0.25,7.171333333333332,5.146999999999999,4.130666666666666,2.7536666666666667,2.2970000000000006,1209,872
1493,1493,4.074000000000001,1.1246666666666667,1.0206666666666668,1.9420000000000004,8.161333333333335,4.0873333333333335,2.9626666666666672,0.58,0.34,0.35,0.49,7.581,0.28,7.301,6.254000000000001,6.08333333333333,5.513333333333334,4.952999999999999,1493,873
1774,1774,2.1003333333333334,5.359333333333333,4.401666666666666,1.9430000000000005,13.804333333333332,11.704,6.344666666666667,0.44,0.76,0.84,0.62,7.542999999999998,0.2536666666666666,7.289333333333332,5.521333333333334,4.367000000000001,1.9863333333333344,1.700333333333332,1774,874
1332,1332,8.162333333333333,1.816,0.658,1.9463333333333337,12.582666666666666,4.420333333333334,2.604333333333334,0.85,0.41,0.31,0.53,7.574999999999999,0.2699999999999999,7.305,5.668666666666668,5.515333333333334,5.081333333333335,4.511333333333333,1332,875
1830,1830,1.7706666666666664,1.8366666666666664,3.9663333333333335,1.9483333333333337,9.522,7.751333333333333,5.914666666666667,0.4,0.41,0.72,0.54,7.6126666666666685,0.28,7.332666666666668,6.163666666666665,5.620666666666667,3.525666666666667,3.188666666666666,1830,876
1686,1686,1.2213333333333334,4.070333333333333,5.181,1.9500000000000004,12.422666666666666,11.201333333333334,7.131,0.35,0.65,0.94,0.63,7.616,0.2699999999999999,7.346000000000001,5.797666666666666,4.742666666666668,1.7416666666666665,1.5709999999999995,1686,877
903,903,4.543333333333334,1.2366666666666668,4.296333333333334,1.9513333333333331,12.027666666666669,7.484333333333335,6.247666666666667,0.65,0.37,0.75,0.59,7.619333333333333,0.2699999999999999,7.349333333333334,5.838,5.345333333333332,2.9880000000000018,2.691333333333332,903,878
1935,1935,2.4416666666666678,3.606333333333333,5.107333333333333,1.9513333333333336,13.106666666666667,10.665,7.058666666666667,0.47,0.61,0.94,0.67,7.543333333333334,0.2683333333333332,7.275,5.622333333333335,4.658,1.7006666666666677,1.517666666666667,1935,879
1217,1217,4.2876666666666665,4.948333333333333,4.004666666666667,1.9513333333333336,15.192000000000002,10.904333333333334,5.956000000000001,0.65,0.71,0.78,0.62,7.437666666666666,0.25,7.187666666666666,5.1610000000000005,4.164666666666667,2.0549999999999997,1.7153333333333318,1217,880
1170,1170,5.650666666666667,6.129333333333332,0.8863333333333333,1.9550000000000003,14.621333333333332,8.970666666666666,2.841333333333333,0.74,0.8,0.35,0.53,7.544333333333335,0.25,7.294333333333335,5.353333333333334,4.646666666666667,4.157333333333334,3.5836666666666663,1170,881
709,709,8.059000000000001,2.3426666666666662,4.491666666666666,1.9570000000000003,16.850333333333335,8.791333333333332,6.448666666666666,0.89,0.53,0.98,0.7,7.089666666666667,0.2303333333333334,6.859333333333334,4.468,3.8500000000000014,1.3223333333333356,1.0406666666666666,709,882
1456,1456,2.7183333333333337,2.871666666666667,5.211999999999999,1.9570000000000003,12.759,10.040666666666668,7.168999999999999,0.49,0.52,0.93,0.66,7.550666666666669,0.2699999999999999,7.280666666666669,5.680666666666667,4.815999999999998,1.7603333333333318,1.5876666666666654,1456,883
956,956,7.515,5.436333333333333,3.566,1.9576666666666669,18.475,10.96,5.523666666666667,0.87,0.84,0.88,0.77,6.7940000000000005,0.222,6.572,3.864666666666666,2.8946666666666663,1.0549999999999988,0.665,956,884
580,580,8.363999999999999,6.202666666666664,0.5853333333333333,1.9610000000000003,17.112999999999996,8.748999999999997,2.546333333333334,0.96,0.81,0.32,0.59,7.047333333333332,0.2303333333333334,6.816999999999998,4.368666666666666,3.7306666666666666,3.3396666666666697,2.7553333333333367,580,885
1340,1340,1.188,4.711333333333333,5.051,1.9620000000000004,12.912333333333333,11.724333333333334,7.013000000000001,0.35,0.67,0.97,0.68,7.581333333333334,0.2689999999999999,7.312333333333334,5.6996666666666655,4.547333333333333,1.640666666666668,1.434666666666666,1340,886
962,962,1.7083333333333333,4.126,4.701000000000001,1.9636666666666671,12.499,10.790666666666668,6.664666666666669,0.43,0.65,0.82,0.64,7.596999999999999,0.2699999999999999,7.327,5.773333333333333,4.775000000000001,2.129333333333335,1.871666666666666,962,887
1908,1908,1.376,1.973666666666667,2.847999999999999,1.965666666666667,8.163333333333332,6.787333333333333,4.813666666666666,0.36,0.42,0.57,0.55,7.592666666666667,0.28,7.312666666666667,6.290000000000001,5.851333333333333,4.425,3.966999999999999,1908,888
680,680,4.935999999999999,2.9483333333333346,3.2060000000000013,1.9699999999999995,13.060333333333334,8.124333333333334,5.176,0.68,0.52,0.66,0.58,7.578666666666669,0.2696666666666666,7.309000000000002,5.640000000000001,5.076333333333332,3.4523333333333364,3.0153333333333308,680,889
1517,1517,8.234666666666666,2.366333333333334,4.392,1.9736666666666665,16.966666666666665,8.732000000000001,6.365666666666667,0.88,0.5,0.87,0.68,7.0790000000000015,0.2306666666666667,6.848333333333335,4.446,3.8380000000000023,1.443666666666665,1.1376666666666662,1517,890
125,125,7.515333333333334,0.7086666666666664,3.1303333333333327,1.976,13.330333333333332,5.815,5.106333333333333,0.8,0.3,0.62,0.57,7.606666666666666,0.2699999999999999,7.336666666666667,5.587666666666667,5.333,3.630000000000002,3.210333333333333,125,891
189,189,7.589666666666665,1.899333333333333,1.1273333333333335,1.9779999999999995,12.594333333333331,5.004666666666667,3.1053333333333333,0.83,0.42,0.37,0.51,7.589333333333332,0.2699999999999999,7.319333333333333,5.6846666666666685,5.486999999999999,4.822333333333331,4.232666666666668,189,892
1173,1173,2.4060000000000006,7.397333333333333,4.164333333333334,1.981,15.94866666666667,13.542666666666667,6.145333333333334,0.48,0.96,0.99,0.74,7.28,0.2403333333333333,7.039666666666667,4.884333333333334,3.3643333333333336,1.1496666666666648,0.8163333333333309,1173,893
346,346,4.638000000000001,7.209333333333333,2.938333333333333,1.9813333333333327,16.767,12.128999999999998,4.919666666666666,0.7,0.95,0.72,0.67,7.077666666666667,0.2303333333333334,6.847333333333334,4.486666666666667,3.2673333333333345,1.7379999999999995,1.267999999999999,346,894
1878,1878,7.980666666666667,1.674333333333333,4.728,1.9823333333333328,16.365333333333332,8.384666666666666,6.710333333333333,0.88,0.42,0.99,0.71,7.193666666666667,0.2306666666666667,6.963,4.674333333333335,4.119666666666666,1.4413333333333327,1.187666666666666,1878,895
973,973,7.3306666666666676,5.459999999999999,1.793,1.983333333333333,16.567,9.236333333333333,3.776333333333333,0.85,0.79,0.53,0.58,7.164000000000001,0.2303333333333334,6.933666666666667,4.6080000000000005,3.901,3.0199999999999987,2.4613333333333305,973,896
1695,1695,4.674666666666666,1.8863333333333336,1.0076666666666665,1.9853333333333327,9.553999999999998,4.879333333333333,2.9929999999999994,0.65,0.41,0.38,0.53,7.590666666666666,0.28,7.310666666666666,6.125333333333333,5.884333333333333,5.301,4.728000000000001,1695,897
36,36,4.9593333333333325,3.4260000000000006,2.809333333333333,1.985333333333333,13.18,8.220666666666666,4.794666666666666,0.65,0.56,0.6,0.58,7.598999999999999,0.2699999999999999,7.329,5.643999999999999,5.059666666666665,3.4663333333333366,3.008333333333334,36,898
1639,1639,8.280666666666669,2.028666666666667,4.154333333333334,1.987,16.450666666666667,8.17,6.141333333333334,0.87,0.46,0.83,0.64,7.189999999999999,0.2310000000000001,6.958999999999999,4.652333333333334,4.122666666666666,1.877666666666666,1.5406666666666666,1639,899
86,86,3.014333333333333,5.215333333333334,3.6003333333333334,1.988333333333333,13.818333333333332,10.804,5.588666666666667,0.52,0.74,0.71,0.59,7.593333333333333,0.2669999999999999,7.326333333333332,5.521666666666668,4.560666666666668,2.612333333333336,2.1663333333333314,86,900
30,30,4.693,4.873,4.314333333333334,1.9893333333333327,15.869666666666664,11.176666666666668,6.3036666666666665,0.69,0.73,0.98,0.77,7.190333333333334,0.25,6.940333333333334,4.7856666666666685,3.7513333333333354,1.2086666666666677,0.8306666666666667,30,901
1751,1751,5.557333333333333,3.141666666666667,4.4446666666666665,1.9893333333333327,15.133,9.575666666666669,6.433999999999999,0.74,0.59,0.85,0.63,7.433333333333333,0.25,7.183333333333333,5.168666666666663,4.399000000000001,1.9393333333333365,1.6316666666666677,1751,902
1810,1810,5.934333333333333,1.953,1.4873333333333334,1.9893333333333327,11.364,5.429666666666666,3.4766666666666666,0.74,0.42,0.41,0.51,7.626,0.2699999999999999,7.356000000000001,5.928000000000002,5.660999999999999,4.893666666666668,4.336333333333331,1810,903
698,698,7.875666666666666,6.705333333333333,1.7473333333333334,1.989333333333333,18.317666666666668,10.441999999999998,3.7366666666666655,0.94,0.91,0.56,0.65,6.808333333333334,0.2246666666666666,6.583666666666667,3.8963333333333328,2.991000000000002,2.1376666666666666,1.5729999999999986,698,904
601,601,3.447333333333334,7.725333333333333,2.3603333333333327,1.9896666666666665,15.522666666666668,12.075333333333331,4.349999999999999,0.6,0.94,0.62,0.6,7.3356666666666674,0.25,7.0856666666666674,5.002666666666666,3.757,2.6140000000000025,2.086999999999999,601,905
1441,1441,7.567000000000001,6.223666666666665,3.3603333333333336,1.9903333333333328,19.14133333333333,11.57433333333333,5.350666666666666,0.92,0.94,0.99,0.96,6.633,0.2199999999999999,6.413,3.5706666666666678,2.480000000000001,0.7826666666666666,0.3446666666666669,1441,906
120,120,1.139,2.5493333333333323,5.123666666666666,1.992,10.803999999999997,9.664999999999996,7.115666666666666,0.34,0.48,0.88,0.61,7.6096666666666675,0.28,7.329666666666667,6.005999999999998,5.195666666666667,2.040000000000001,1.845,120,907
1845,1845,8.076666666666664,7.234333333333334,0.6083333333333332,1.9953333333333327,17.914666666666665,9.838,2.6036666666666664,1.0,0.98,0.33,0.62,6.886666666666668,0.2259999999999999,6.660666666666668,4.062666666666669,3.2453333333333347,2.843666666666665,2.238,1845,908
570,570,3.206,7.054333333333333,3.975333333333333,1.997333333333333,16.233,13.027,5.972666666666666,0.56,0.91,0.9,0.75,7.201333333333333,0.2370000000000001,6.964333333333333,4.734333333333334,3.321000000000001,1.1709999999999985,0.7909999999999986,570,909
1262,1262,8.092,4.3566666666666665,3.418666666666668,1.9976666666666667,17.865000000000002,9.773,5.416333333333334,0.94,0.74,0.81,0.7,6.888666666666665,0.2286666666666667,6.659999999999998,4.067,3.2953333333333346,1.5176666666666665,1.0789999999999995,1262,910
977,977,9.088666666666668,0.9926666666666668,2.918333333333334,1.998,14.997666666666666,5.909,4.916333333333333,0.96,0.35,0.64,0.59,7.425333333333332,0.25,7.175333333333332,5.119,4.861666666666668,3.373,2.9063333333333308,977,911
1745,1745,1.0746666666666669,6.800666666666666,4.129666666666667,1.998,14.003,12.928333333333333,6.127666666666666,0.37,0.85,0.83,0.64,7.532666666666667,0.25,7.282666666666667,5.480333333333332,4.079333333333336,1.8793333333333333,1.5396666666666654,1745,912
819,819,3.898000000000001,5.353333333333333,3.3423333333333334,2.0003333333333333,14.594,10.696,5.342666666666666,0.62,0.76,0.71,0.59,7.519333333333334,0.25,7.269333333333334,5.346333333333336,4.378,2.664666666666668,2.2359999999999984,819,913
1052,1052,2.636,2.571333333333333,5.312666666666669,2.000666666666666,12.520666666666669,9.884666666666668,7.313333333333334,0.48,0.49,0.96,0.66,7.623666666666667,0.2699999999999999,7.353666666666667,5.790999999999999,4.962666666666665,1.807999999999998,1.6346666666666652,1052,914
15,15,5.756333333333335,7.170666666666667,2.089666666666666,2.002,17.018666666666668,11.262333333333334,4.091666666666666,0.76,0.9,0.61,0.67,6.974333333333334,0.2300000000000001,6.7443333333333335,4.360999999999999,3.286666666666666,2.156333333333333,1.587666666666664,15,915
694,694,3.5963333333333334,7.611000000000001,2.6716666666666677,2.003,15.882,12.285666666666668,4.674666666666667,0.61,0.95,0.65,0.63,7.293333333333332,0.25,7.043333333333332,4.896333333333334,3.620333333333335,2.311333333333335,1.803666666666667,694,916
939,939,1.4540000000000006,7.903333333333332,3.4166666666666674,2.0076666666666663,14.781666666666666,13.327666666666666,5.424333333333333,0.38,0.99,0.76,0.66,7.497666666666666,0.25,7.247666666666666,5.310333333333334,3.819333333333333,2.1040000000000005,1.6836666666666655,939,917
1887,1887,3.735,1.6443333333333334,1.801,2.011,9.191333333333333,5.456333333333333,3.812,0.56,0.39,0.44,0.54,7.608666666666667,0.28,7.328666666666667,6.1960000000000015,5.898333333333335,4.994999999999997,4.4506666666666685,1887,918
840,840,3.683,5.997666666666666,1.9263333333333332,2.0176666666666665,13.624666666666666,9.941666666666666,3.944,0.6,0.79,0.49,0.55,7.547666666666668,0.2603333333333333,7.2873333333333346,5.540666666666667,4.661000000000001,3.719,3.162999999999998,840,919
60,60,7.041333333333333,1.587666666666667,4.762333333333332,2.018,15.40933333333333,8.367999999999999,6.780333333333331,0.83,0.41,0.99,0.71,7.31,0.25,7.0600000000000005,4.959000000000001,4.393999999999998,1.4699999999999998,1.2173333333333352,60,920
1246,1246,1.829666666666667,7.775666666666668,3.6270000000000007,2.02,15.252333333333334,13.422666666666668,5.647,0.42,0.99,0.8,0.68,7.463,0.25,7.213,5.206666666666665,3.6986666666666665,1.854333333333333,1.4556666666666669,1246,921
152,152,4.393666666666666,5.203333333333332,1.326,2.024333333333333,12.947333333333331,8.553666666666665,3.350333333333333,0.61,0.69,0.4,0.53,7.611333333333333,0.2699999999999999,7.341333333333333,5.674666666666668,5.03833333333333,4.2780000000000005,3.6846666666666654,152,922
464,464,1.1803333333333337,7.596333333333334,4.270666666666667,2.0266666666666664,15.074000000000002,13.893666666666668,6.297333333333333,0.35,0.93,0.91,0.75,7.461333333333332,0.25,7.211333333333332,5.231,3.627666666666666,1.2710000000000008,0.9360000000000016,464,923
1516,1516,7.564000000000001,5.653666666666665,3.4466666666666668,2.027333333333333,18.691666666666663,11.127666666666665,5.474,0.91,0.86,0.89,0.83,6.718666666666668,0.2213333333333333,6.497333333333335,3.742333333333333,2.729333333333332,0.9376666666666678,0.4866666666666663,1516,924
1432,1432,3.3823333333333334,3.433666666666667,4.654333333333335,2.0276666666666663,13.498000000000005,10.11566666666667,6.682000000000002,0.55,0.57,0.85,0.62,7.596666666666665,0.2556666666666666,7.340999999999998,5.612666666666668,4.739666666666668,2.0983333333333327,1.8059999999999985,1432,925
844,844,7.853333333333331,4.709999999999999,3.638,2.0296666666666665,18.231,10.377666666666666,5.667666666666667,0.92,0.76,0.88,0.79,6.817666666666667,0.2236666666666666,6.594,3.925,3.044000000000002,1.0853333333333346,0.6509999999999998,844,926
1266,1266,5.775666666666666,5.15,4.067333333333333,2.0323333333333333,17.025333333333332,11.249666666666666,6.099666666666666,0.79,0.8,0.92,0.79,7.024666666666668,0.2306666666666667,6.7940000000000005,4.402666666666666,3.3596666666666666,1.150333333333334,0.7716666666666674,1266,927
188,188,3.048,6.318,1.772,2.035333333333333,13.173333333333332,10.125333333333334,3.807333333333333,0.55,0.78,0.47,0.55,7.572,0.2699999999999999,7.302,5.625333333333332,4.729999999999999,3.816000000000003,3.219333333333335,188,928
245,245,3.371666666666667,2.3386666666666667,3.5893333333333333,2.036333333333333,11.336,7.964333333333332,5.625666666666666,0.56,0.46,0.67,0.59,7.616666666666668,0.2713333333333334,7.345333333333334,5.930666666666669,5.366333333333335,3.3753333333333333,2.952333333333335,245,929
429,429,6.141000000000001,3.029333333333333,4.458666666666667,2.0409999999999995,15.670000000000002,9.529,6.499666666666666,0.79,0.59,0.88,0.71,7.294,0.25,7.044,4.899333333333333,4.166333333333332,1.5826666666666664,1.2556666666666665,429,930
642,642,5.114000000000001,6.141,1.251333333333333,2.042333333333333,14.548666666666668,9.434666666666669,3.293666666666666,0.7,0.77,0.4,0.54,7.575333333333334,0.25,7.325333333333334,5.401000000000002,4.629999999999999,3.953000000000002,3.364666666666666,642,931
1747,1747,8.611333333333334,3.405333333333333,2.3510000000000004,2.044666666666666,16.412333333333336,7.801,4.395666666666667,0.96,0.59,0.6,0.62,7.1803333333333335,0.2323333333333334,6.948,4.631000000000001,4.145666666666665,2.9690000000000025,2.4236666666666675,1747,932
587,587,5.639666666666666,2.697333333333334,4.823333333333334,2.044666666666666,15.205,9.565333333333337,6.868,0.72,0.55,0.93,0.71,7.410999999999999,0.25,7.160999999999999,5.114333333333331,4.359333333333335,1.5253333333333332,1.252000000000001,587,933
365,365,4.149,6.670333333333334,3.894333333333335,2.0466666666666664,16.760333333333335,12.611333333333334,5.941000000000001,0.66,0.87,0.9,0.79,7.070000000000001,0.2303333333333334,6.839666666666668,4.492666666666668,3.1913333333333345,1.0440000000000025,0.6356666666666655,365,934
386,386,2.599,5.553,4.583,2.048666666666666,14.783666666666663,12.184666666666663,6.631666666666667,0.52,0.79,0.97,0.71,7.476666666666666,0.25,7.226666666666666,5.276333333333332,4.049,1.3773333333333326,1.0476666666666672,386,935
1254,1254,7.629333333333333,6.883666666666667,1.6583333333333328,2.0506666666666664,18.222,10.592666666666666,3.708999999999999,0.9,0.94,0.56,0.68,6.822000000000001,0.2263333333333333,6.595666666666667,3.9336666666666673,2.9940000000000024,2.1786666666666648,1.5789999999999995,1254,936
186,186,2.075333333333333,5.831666666666666,4.012333333333334,2.051333333333333,13.970666666666666,11.895333333333332,6.063666666666667,0.47,0.8,0.81,0.64,7.534666666666666,0.261,7.273666666666666,5.476333333333336,4.282666666666666,2.064,1.629666666666668,186,937
766,766,5.528666666666665,4.411333333333333,2.5036666666666667,2.055,14.498666666666663,8.969999999999999,4.558666666666666,0.73,0.64,0.57,0.59,7.583333333333335,0.25,7.333333333333335,5.426000000000002,4.739000000000001,3.481666666666668,2.9606666666666666,766,938
576,576,3.3896666666666664,3.228,4.593666666666667,2.055333333333333,13.266666666666666,9.877,6.648999999999999,0.55,0.58,0.84,0.62,7.605666666666666,0.2693333333333332,7.336333333333333,5.645333333333333,4.822000000000001,2.168333333333334,1.8529999999999989,576,939
515,515,8.219666666666665,4.848333333333334,2.462,2.058,17.587999999999997,9.368333333333334,4.52,0.97,0.74,0.65,0.67,6.951999999999999,0.2306666666666667,6.721333333333332,4.1770000000000005,3.4703333333333344,2.230333333333333,1.6803333333333352,515,940
1160,1160,3.786666666666667,7.2076666666666656,2.374,2.06,15.428333333333336,11.641666666666666,4.434,0.59,0.88,0.61,0.6,7.401999999999998,0.2496666666666666,7.152333333333332,5.090666666666667,3.937999999999999,2.7806666666666664,2.229666666666668,1160,941
978,978,3.8856666666666655,1.493,4.9946666666666655,2.063333333333333,12.436666666666664,8.550999999999998,7.057999999999999,0.58,0.42,0.86,0.65,7.614000000000001,0.2699999999999999,7.344000000000001,5.782666666666668,5.152333333333333,2.184666666666666,1.9323333333333328,978,942
233,233,6.551000000000001,4.815666666666667,1.971666666666667,2.063333333333334,15.401666666666667,8.850666666666667,4.035000000000001,0.81,0.72,0.52,0.58,7.343000000000001,0.25,7.093000000000001,4.988666666666665,4.339333333333332,3.26,2.655333333333333,233,943
1252,1252,7.665,5.731999999999999,3.3673333333333333,2.0656666666666665,18.83,11.165,5.433,0.96,0.87,0.89,0.87,6.700333333333333,0.2203333333333333,6.48,3.685666666666667,2.6783333333333346,0.9046666666666664,0.4316666666666684,1252,944
619,619,2.5289999999999995,6.910333333333333,3.015,2.0666666666666664,14.521,11.992,5.081666666666667,0.51,0.85,0.68,0.63,7.543333333333334,0.25,7.293333333333334,5.400333333333335,4.1773333333333325,2.6556666666666664,2.1663333333333306,619,945
780,780,4.059333333333333,2.2343333333333333,4.724333333333332,2.067333333333333,13.085333333333333,9.026,6.791666666666665,0.59,0.46,0.82,0.61,7.611333333333333,0.2673333333333332,7.344,5.681666666666668,4.986333333333335,2.248333333333333,1.950666666666668,780,946
719,719,7.347999999999999,6.171000000000001,3.3406666666666665,2.0683333333333334,18.928,11.58,5.409,0.9,0.88,0.91,0.98,6.682333333333332,0.2199999999999999,6.462333333333333,3.658333333333335,2.5696666666666665,0.8300000000000001,0.3550000000000013,719,947
1546,1546,1.4146666666666663,3.638,3.518333333333334,2.0686666666666667,10.639666666666669,9.225,5.587000000000001,0.37,0.6,0.66,0.56,7.618666666666668,0.2716666666666666,7.347000000000001,6.041666666666666,5.288333333333333,3.427,2.9883333333333355,1546,948
490,490,7.681666666666666,5.586666666666667,3.437666666666667,2.0700000000000003,18.776,11.094333333333337,5.507666666666667,0.93,0.83,0.94,0.95,6.707666666666666,0.221,6.486666666666666,3.699333333333334,2.709666666666667,0.8353333333333319,0.3679999999999985,490,949
606,606,7.978999999999999,7.148,0.7173333333333333,2.072,17.91633333333333,9.937333333333331,2.789333333333333,0.92,0.95,0.35,0.61,6.898666666666665,0.2303333333333334,6.668333333333332,4.055666666666667,3.222666666666669,2.7459999999999978,2.082666666666667,606,950
1528,1528,7.918000000000001,6.659666666666666,1.384,2.0726666666666667,18.034333333333336,10.116333333333332,3.4566666666666666,0.92,0.9,0.47,0.63,6.839666666666668,0.2263333333333333,6.613333333333334,3.986666666666665,3.1233333333333344,2.4119999999999995,1.7796666666666678,1528,951
861,861,6.872333333333334,1.905333333333333,4.751,2.072666666666667,15.601333333333333,8.729,6.823666666666666,0.82,0.44,0.91,0.68,7.331333333333333,0.2493333333333333,7.082,4.957,4.330999999999999,1.552333333333331,1.255,861,952
814,814,8.471333333333334,3.5116666666666663,2.5619999999999994,2.08,16.625,8.153666666666666,4.642,0.89,0.6,0.63,0.6,7.148333333333334,0.2303333333333334,6.918000000000001,4.575333333333333,4.046666666666668,2.7443333333333317,2.20433333333333,814,953
1461,1461,7.238666666666668,2.1693333333333333,4.366666666666666,2.081,15.855666666666668,8.616999999999999,6.447666666666667,0.84,0.47,0.86,0.67,7.251666666666665,0.247,7.004666666666665,4.829666666666666,4.221666666666667,1.7340000000000009,1.3756666666666684,1461,954
662,662,6.095000000000001,5.477666666666666,3.128333333333333,2.0816666666666666,16.782666666666668,10.687666666666663,5.209999999999999,0.8,0.81,0.75,0.67,7.090666666666666,0.2326666666666667,6.857999999999999,4.498333333333333,3.547999999999998,1.9109999999999976,1.4043333333333328,662,955
734,734,4.7716666666666665,6.856,3.732333333333334,2.0826666666666664,17.442666666666668,12.671,5.815,0.69,0.96,0.98,0.86,6.963333333333335,0.2306666666666667,6.732666666666668,4.2636666666666665,2.944000000000001,0.947,0.5079999999999991,734,956
7,7,2.400333333333334,5.703666666666667,2.5080000000000005,2.0826666666666664,12.694666666666668,10.294333333333334,4.590666666666667,0.46,0.77,0.6,0.57,7.540999999999999,0.2699999999999999,7.271,5.674333333333332,4.752666666666668,3.396666666666667,2.811666666666671,7,957
191,191,7.531333333333334,5.300666666666667,3.5619999999999994,2.083666666666667,18.477666666666664,10.946333333333332,5.645666666666666,0.9,0.84,0.96,1.0,6.742333333333332,0.2266666666666666,6.515666666666665,3.791,2.829000000000001,0.8766666666666678,0.3673333333333328,191,958
1487,1487,8.447333333333335,4.796666666666668,0.857,2.087,16.188000000000002,7.740666666666668,2.944,0.9,0.69,0.35,0.59,7.238666666666665,0.2346666666666667,7.003999999999999,4.746333333333333,4.245333333333331,3.7146666666666697,3.083666666666665,1487,959
1864,1864,2.026,2.7156666666666665,5.266666666666667,2.0893333333333333,12.097666666666663,10.071666666666664,7.356,0.43,0.51,0.93,0.65,7.621,0.2699999999999999,7.351000000000001,5.846666666666668,4.986666666666665,1.7959999999999985,1.5666666666666655,1864,960
1780,1780,5.662666666666667,0.8770000000000002,1.7856666666666663,2.0906666666666665,10.416,4.753333333333333,3.876333333333333,0.69,0.32,0.44,0.52,7.607333333333333,0.2756666666666667,7.331666666666666,6.028333333333332,5.822666666666665,4.895666666666669,4.3,1780,961
1355,1355,3.533666666666667,6.540000000000001,1.7359999999999998,2.092,13.901666666666667,10.368,3.828,0.59,0.82,0.47,0.59,7.574666666666668,0.2516666666666667,7.323000000000001,5.527333333333333,4.584,3.715999999999997,3.1246666666666663,1355,962
13,13,2.308,1.104,5.350333333333334,2.092,10.854333333333336,8.546333333333335,7.442333333333334,0.48,0.35,0.95,0.68,7.531666666666666,0.28,7.251666666666666,5.922999999999999,5.276999999999998,1.8423333333333325,1.5909999999999993,13,963
360,360,5.005,1.2143333333333337,5.1690000000000005,2.0936666666666666,13.482,8.477,7.262666666666667,0.66,0.36,0.95,0.69,7.565666666666668,0.2686666666666666,7.2970000000000015,5.550000000000001,4.961666666666669,1.7393333333333345,1.4936666666666651,360,964
1079,1079,4.199666666666666,1.3176666666666663,4.894666666666667,2.095333333333333,12.507333333333332,8.307666666666666,6.99,0.63,0.37,0.83,0.62,7.575666666666666,0.2699999999999999,7.305666666666666,5.724666666666666,5.129666666666665,2.2280000000000006,1.937000000000002,1079,965
1404,1404,2.558666666666666,7.294333333333335,4.056000000000001,2.0966666666666667,16.00566666666667,13.447000000000005,6.152666666666668,0.5,0.94,0.94,0.78,7.246999999999999,0.2333333333333334,7.013666666666666,4.838666666666665,3.3386666666666653,1.112666666666664,0.7043333333333344,1404,966
1307,1307,4.737,6.827333333333334,3.7506666666666666,2.0973333333333333,17.412333333333336,12.675333333333333,5.848,0.69,0.94,0.96,0.86,6.990666666666668,0.2303333333333334,6.760333333333334,4.299666666666665,2.971,0.965,0.5196666666666676,1307,967
747,747,3.801,5.468666666666667,2.181,2.098333333333333,13.549,9.748,4.279333333333334,0.58,0.75,0.53,0.59,7.605666666666665,0.264,7.341666666666665,5.602,4.769333333333332,3.670333333333335,3.0953333333333344,747,968
1163,1163,2.314333333333333,4.937999999999999,0.6170000000000001,2.102333333333333,9.971666666666664,7.657333333333332,2.719333333333333,0.45,0.65,0.3,0.55,7.607333333333334,0.28,7.327333333333334,6.103666666666665,5.5456666666666665,5.0906666666666665,4.441666666666668,1163,969
357,357,5.899666666666667,6.212333333333333,3.6106666666666665,2.103333333333334,17.826,11.926333333333332,5.714,0.8,0.89,0.93,0.89,6.851333333333335,0.2303333333333334,6.621000000000001,4.059000000000001,2.905,0.907333333333332,0.4419999999999984,357,970
1976,1976,3.75,1.6586666666666667,1.6503333333333328,2.106,9.165,5.414999999999999,3.7563333333333326,0.59,0.39,0.45,0.52,7.592666666666665,0.28,7.312666666666665,6.181666666666665,5.8853333333333335,5.018999999999998,4.407666666666667,1976,971
503,503,1.1043333333333334,6.878,0.6826666666666666,2.107,10.771999999999998,9.667666666666667,2.7896666666666667,0.37,0.82,0.32,0.56,7.544333333333333,0.28,7.264333333333333,5.948666666666669,5.095999999999999,4.643666666666666,3.988999999999999,503,972
1536,1536,4.820000000000001,4.688333333333333,4.377,2.1103333333333336,15.995666666666663,11.175666666666665,6.487333333333334,0.7,0.74,0.92,0.74,7.236666666666666,0.238,6.998666666666666,4.813666666666666,3.779999999999997,1.2946666666666644,0.9200000000000008,1536,973
959,959,2.857,6.242999999999999,3.729666666666667,2.112,14.941666666666666,12.084666666666667,5.841666666666667,0.54,0.8,0.79,0.65,7.522000000000002,0.25,7.272000000000002,5.299000000000001,4.073999999999998,2.067,1.626333333333334,959,974
1117,1117,8.120333333333333,4.4783333333333335,3.1180000000000003,2.1123333333333334,17.829,9.708666666666668,5.230333333333334,0.99,0.75,0.77,0.73,6.897666666666665,0.2293333333333334,6.668333333333331,4.088666666666665,3.326666666666667,1.6936666666666649,1.1783333333333346,1117,975
472,472,7.236,3.6343333333333327,3.690333333333333,2.114333333333333,16.675,9.438999999999998,5.804666666666666,0.85,0.62,0.79,0.72,7.088666666666667,0.2323333333333334,6.856333333333334,4.501999999999997,3.787666666666668,1.7083333333333308,1.2596666666666687,472,976
545,545,2.364333333333333,5.4336666666666655,2.819333333333333,2.115,12.732333333333331,10.368,4.934333333333333,0.49,0.75,0.63,0.58,7.5486666666666675,0.2699999999999999,7.278666666666668,5.680666666666667,4.748666666666666,3.2620000000000022,2.723666666666666,545,977
1608,1608,3.916,0.9480000000000002,5.348,2.115333333333333,12.327333333333334,8.411333333333333,7.463333333333333,0.61,0.33,0.95,0.65,7.548333333333334,0.2699999999999999,7.278333333333334,5.734333333333332,5.128666666666666,1.8453333333333328,1.6146666666666656,1608,978
406,406,3.8129999999999993,2.0706666666666664,5.134,2.12,13.137666666666668,9.324666666666666,7.254,0.58,0.44,0.92,0.67,7.608333333333332,0.2693333333333332,7.338999999999999,5.659333333333333,4.933333333333335,1.755333333333332,1.4963333333333333,406,979
692,692,1.0693333333333332,0.8266666666666672,2.638,2.1206666666666667,6.654666666666667,5.585333333333334,4.758666666666667,0.33,0.33,0.55,0.53,7.563999999999999,0.288,7.275999999999999,6.392,6.073666666666668,4.6690000000000005,4.120999999999999,692,980
775,775,5.958,6.630666666666667,3.467666666666668,2.123666666666667,18.18,12.222,5.591333333333335,0.79,0.99,0.91,0.95,6.811333333333335,0.2256666666666666,6.585666666666668,3.952666666666667,2.731333333333334,0.8780000000000019,0.3796666666666661,775,981
1175,1175,7.212666666666666,4.242333333333334,3.7576666666666654,2.1253333333333333,17.338,10.125333333333334,5.882999999999999,0.86,0.72,0.85,0.77,6.973666666666667,0.2303333333333334,6.743333333333334,4.2776666666666685,3.4393333333333325,1.3916666666666655,0.9330000000000008,1175,982
714,714,8.838333333333333,4.097333333333333,0.7696666666666668,2.126666666666667,15.832,6.993666666666667,2.8963333333333336,0.94,0.66,0.34,0.59,7.283333333333333,0.2463333333333333,7.037,4.827666666666667,4.4336666666666655,3.9123333333333328,3.257000000000001,714,983
1050,1050,4.395,5.172999999999999,2.2710000000000004,2.128333333333333,13.967333333333332,9.572333333333331,4.399333333333333,0.65,0.72,0.55,0.57,7.578333333333334,0.2506666666666666,7.327666666666667,5.502666666666669,4.709999999999999,3.5516666666666654,2.9683333333333337,1050,984
200,200,6.495666666666667,4.028,4.129,2.131333333333333,16.784000000000002,10.288333333333334,6.2603333333333335,0.82,0.69,0.91,0.8,7.052666666666667,0.2300000000000001,6.822666666666667,4.458333333333332,3.6016666666666675,1.2063333333333333,0.7753333333333323,200,985
801,801,3.937,6.345666666666669,3.983,2.136,16.401666666666667,12.46466666666667,6.119,0.61,0.86,0.87,0.81,7.180666666666666,0.2316666666666667,6.949,4.689666666666668,3.397999999999997,1.179333333333334,0.7329999999999997,801,986
395,395,7.796666666666669,5.059333333333333,3.5496666666666665,2.140333333333333,18.546000000000003,10.749333333333333,5.69,0.99,0.82,0.98,0.99,6.754,0.2236666666666667,6.530333333333333,3.783333333333334,2.8633333333333337,0.8733333333333348,0.3819999999999988,395,987
154,154,1.381666666666667,8.100333333333335,1.161333333333333,2.144,12.787333333333336,11.405666666666669,3.305333333333333,0.37,0.9,0.39,0.56,7.612666666666667,0.2699999999999999,7.342666666666667,5.731999999999998,4.585999999999999,3.886666666666668,3.220666666666669,154,988
1110,1110,4.011666666666667,2.1590000000000003,2.850333333333333,2.144333333333333,11.165333333333336,7.153666666666666,4.994666666666666,0.61,0.44,0.58,0.58,7.6176666666666675,0.2699999999999999,7.347666666666668,5.954000000000002,5.499333333333333,3.998000000000001,3.4483333333333324,1110,989
1069,1069,5.919333333333332,7.095666666666667,2.199666666666667,2.1456666666666666,17.360333333333333,11.441,4.3453333333333335,0.8,0.93,0.63,0.67,7.004333333333334,0.2310000000000001,6.773333333333334,4.302333333333334,3.1993333333333327,2.083000000000001,1.468333333333332,1069,990
1081,1081,7.448666666666665,1.1773333333333331,1.3743333333333332,2.146666666666666,12.146999999999997,4.698333333333332,3.520999999999999,0.82,0.38,0.4,0.56,7.581333333333334,0.2699999999999999,7.311333333333335,5.7440000000000015,5.567999999999999,4.784999999999999,4.150000000000001,1081,991
616,616,2.8666666666666667,3.991666666666667,3.277666666666666,2.147333333333333,12.283333333333331,9.416666666666666,5.424999999999999,0.53,0.6,0.65,0.58,7.613666666666666,0.2699999999999999,7.343666666666667,5.801666666666666,5.038666666666664,3.2576666666666685,2.7526666666666677,616,992
841,841,3.95,3.0373333333333337,4.675333333333334,2.148,13.810666666666666,9.860666666666669,6.823333333333334,0.62,0.54,0.86,0.69,7.545666666666666,0.2503333333333333,7.295333333333332,5.497666666666667,4.673,1.9233333333333305,1.5723333333333356,841,993
991,991,2.929666666666667,1.0670000000000002,3.903000000000001,2.1503333333333337,10.050000000000002,7.120333333333335,6.053333333333335,0.53,0.34,0.69,0.57,7.619333333333333,0.28,7.339333333333333,6.098999999999998,5.642666666666667,3.4550000000000005,3.011666666666665,991,994
832,832,4.260666666666667,5.2126666666666654,1.9610000000000003,2.151,13.585333333333333,9.324666666666666,4.112,0.61,0.73,0.52,0.56,7.598000000000001,0.2543333333333333,7.3436666666666675,5.592666666666665,4.835999999999999,3.8203333333333327,3.19666666666667,832,995
1734,1734,5.917333333333333,6.208666666666667,3.653333333333335,2.151666666666667,17.931,12.01366666666667,5.8050000000000015,0.81,0.89,0.96,0.91,6.883666666666665,0.229,6.654666666666665,4.0843333333333325,2.895333333333333,0.9146666666666644,0.4356666666666662,1734,996
235,235,0.8843333333333335,7.542666666666666,1.7480000000000002,2.152,12.327000000000002,11.442666666666668,3.9,0.32,0.83,0.47,0.57,7.607333333333333,0.2699999999999999,7.337333333333333,5.796666666666665,4.659666666666666,3.6920000000000015,3.039666666666668,235,997
964,964,7.689000000000001,6.515333333333334,2.5176666666666656,2.1520000000000006,18.874,11.185,4.669666666666666,0.92,0.94,0.73,0.8,6.705666666666665,0.2199999999999999,6.485666666666665,3.690666666666667,2.671333333333332,1.3823333333333347,0.7943333333333351,964,998
534,534,3.985,5.847666666666668,4.1690000000000005,2.153,16.154666666666667,12.16966666666667,6.322000000000001,0.64,0.83,0.95,0.81,7.225999999999998,0.2456666666666667,6.980333333333332,4.771999999999998,3.5543333333333327,1.168,0.7530000000000028,534,999
1371,1371,8.678333333333335,0.9933333333333336,4.571,2.1536666666666666,16.396333333333335,7.718,6.724666666666666,0.99,0.35,0.9,0.74,7.1866666666666665,0.2313333333333334,6.955333333333333,4.649666666666668,4.178666666666666,1.5016666666666652,1.146333333333332,1371,1000
28,28,5.118333333333334,2.156,4.9030000000000005,2.1546666666666665,14.332,9.213666666666668,7.057666666666667,0.7,0.46,0.92,0.7,7.531,0.2513333333333333,7.279666666666666,5.387666666666668,4.683,1.588333333333333,1.200666666666666,28,1001
420,420,8.911,2.298666666666666,1.911333333333333,2.156333333333333,15.277333333333337,6.366333333333333,4.067666666666667,0.89,0.5,0.49,0.57,7.402999999999998,0.25,7.152999999999998,5.043333333333335,4.738666666666667,3.671666666666668,3.046999999999997,420,1002
1408,1408,4.844666666666667,6.698,2.761333333333334,2.1566666666666667,16.460666666666665,11.616,4.918000000000001,0.68,0.87,0.69,0.69,7.171999999999999,0.2306666666666667,6.941333333333332,4.672333333333333,3.540333333333331,2.116666666666669,1.557666666666667,1408,1003
258,258,3.5466666666666664,2.5596666666666663,2.979333333333334,2.1576666666666666,11.243333333333332,7.696666666666666,5.1370000000000005,0.58,0.48,0.63,0.56,7.609999999999999,0.2743333333333334,7.335666666666666,5.918000000000003,5.405,3.743666666666669,3.200666666666664,258,1004
1704,1704,8.709666666666665,2.2506666666666666,3.134,2.159666666666667,16.253999999999998,7.544333333333332,5.293666666666667,0.97,0.51,0.7,0.62,7.185333333333333,0.2313333333333334,6.954,4.673333333333335,4.226000000000001,2.5536666666666656,2.0249999999999977,1704,1005
793,793,5.454333333333333,1.163,3.1833333333333345,2.1613333333333333,11.962000000000002,6.507666666666668,5.344666666666668,0.68,0.38,0.62,0.56,7.625,0.2699999999999999,7.355,5.8496666666666695,5.461,3.740666666666667,3.219999999999997,793,1006
72,72,5.171333333333334,2.916000000000001,3.209,2.1653333333333333,13.461666666666668,8.290333333333335,5.374333333333333,0.7,0.55,0.65,0.59,7.569333333333333,0.2699999999999999,7.299333333333333,5.556666666666667,4.975333333333335,3.0726666666666653,2.558333333333332,72,1007
665,665,6.771000000000002,6.478999999999999,3.087333333333333,2.165666666666666,18.503,11.732,5.253,0.83,0.93,0.81,0.84,6.742333333333332,0.2203333333333333,6.521999999999999,3.816999999999999,2.691666666666665,1.0666666666666682,0.5183333333333335,665,1008
1438,1438,7.615666666666667,6.4353333333333325,2.748666666666667,2.167333333333333,18.967,11.351333333333333,4.916,1.0,0.99,0.8,0.86,6.675333333333334,0.2209999999999999,6.4543333333333335,3.641000000000001,2.580000000000001,1.1366666666666645,0.5570000000000004,1438,1009
1444,1444,1.1766666666666667,8.479999999999999,0.6043333333333334,2.168333333333333,12.429333333333332,11.252666666666665,2.772666666666667,0.35,0.91,0.31,0.58,7.616666666666666,0.2699999999999999,7.346666666666667,5.797333333333333,4.6693333333333324,4.244,3.569999999999999,1444,1010
1924,1924,8.098,0.9006666666666668,4.302666666666666,2.168666666666667,15.47,7.372,6.471333333333334,0.87,0.33,0.82,0.64,7.428666666666666,0.25,7.1786666666666665,5.079666666666665,4.642333333333333,2.181666666666665,1.7860000000000014,1924,1011
785,785,2.156,8.264999999999999,1.433,2.169,14.023,11.867,3.6020000000000003,0.48,0.96,0.43,0.61,7.537666666666665,0.25,7.287666666666665,5.473333333333335,4.242666666666667,3.500666666666666,2.842999999999998,785,1012
1501,1501,4.949333333333333,1.518666666666667,4.803333333333334,2.1726666666666667,13.444,8.494666666666667,6.976000000000001,0.65,0.39,0.84,0.67,7.605333333333332,0.2513333333333333,7.353999999999999,5.619,5.007,2.155333333333333,1.8240000000000016,1501,1013
439,439,2.2066666666666666,7.688333333333333,3.113,2.173,15.181,12.974333333333334,5.286,0.46,0.95,0.71,0.67,7.374333333333332,0.25,7.124333333333332,5.098666666666668,3.6916666666666655,2.0153333333333334,1.474333333333333,439,1014
1710,1710,8.804,2.292,2.9426666666666668,2.176333333333333,16.215,7.411,5.119,0.97,0.48,0.64,0.64,7.254333333333332,0.2343333333333334,7.019999999999999,4.753999999999998,4.321333333333333,2.762333333333337,2.2076666666666664,1710,1015
938,938,1.493,8.557333333333334,0.7399999999999999,2.182666666666667,12.973000000000004,11.48,2.9226666666666667,0.38,0.98,0.33,0.59,7.548666666666668,0.2699999999999999,7.278666666666669,5.650333333333333,4.481666666666669,4.021000000000001,3.3423333333333334,938,1016
943,943,4.625,0.7026666666666664,3.633,2.183333333333334,11.144,6.519,5.816333333333335,0.62,0.3,0.69,0.57,7.621333333333335,0.2706666666666666,7.350666666666668,5.9586666666666686,5.574,3.5616666666666665,3.071666666666665,943,1017
481,481,4.196,2.390333333333334,4.004333333333333,2.183666666666667,12.774333333333336,8.578333333333335,6.188000000000001,0.63,0.5,0.74,0.61,7.551000000000002,0.2699999999999999,7.281000000000002,5.656666666666668,5.037333333333331,2.699333333333334,2.248666666666669,481,1018
1524,1524,4.537000000000001,6.858999999999999,3.7003333333333335,2.184333333333334,17.28066666666667,12.743666666666666,5.884666666666668,0.7,0.93,0.92,0.9,6.9956666666666685,0.2306666666666667,6.7650000000000015,4.334333333333333,2.9919999999999978,0.963000000000001,0.4533333333333296,1524,1019
1364,1364,2.102333333333333,8.445,1.0666666666666669,2.187333333333333,13.801333333333334,11.699,3.254,0.44,0.98,0.38,0.57,7.583000000000002,0.2506666666666666,7.332333333333335,5.5633333333333335,4.359000000000002,3.764333333333335,3.0926666666666685,1364,1020
825,825,5.394,6.312333333333333,3.694000000000001,2.1873333333333336,17.587666666666667,12.193666666666669,5.881333333333334,0.77,0.89,1.0,0.92,6.958333333333333,0.2313333333333334,6.726999999999999,4.224000000000001,2.9900000000000024,0.9406666666666652,0.4309999999999991,825,1021
1172,1172,2.526,7.381666666666667,3.9623333333333335,2.1876666666666664,16.057666666666666,13.531666666666668,6.15,0.49,0.98,0.9,0.82,7.257999999999998,0.2373333333333333,7.020666666666665,4.849333333333334,3.338999999999999,1.1486666666666672,0.7013333333333307,1172,1022
62,62,5.242333333333333,7.602666666666667,1.172666666666667,2.188,16.205666666666666,10.963333333333336,3.360666666666667,0.74,0.96,0.42,0.62,7.144333333333334,0.25,6.894333333333334,4.663000000000002,3.6303333333333327,2.817666666666665,2.1283333333333325,62,1023
945,945,6.2413333333333325,4.255,2.319,2.193,15.008333333333333,8.767,4.5120000000000005,0.78,0.67,0.56,0.6,7.451333333333333,0.25,7.201333333333333,5.192999999999999,4.5280000000000005,3.3056666666666668,2.695666666666665,945,1024
1521,1521,8.509000000000002,2.8536666666666672,3.093333333333333,2.1950000000000003,16.651000000000003,8.142,5.288333333333333,0.93,0.58,0.71,0.68,7.101999999999999,0.2300000000000001,6.871999999999999,4.507333333333333,3.981999999999998,2.3096666666666668,1.750333333333332,1521,1025
963,963,7.801666666666666,6.697666666666666,1.965,2.1953333333333336,18.659666666666663,10.858,4.160333333333333,0.94,0.96,0.6,0.75,6.771999999999999,0.2213333333333333,6.550666666666666,3.7936666666666654,2.821666666666666,1.7806666666666668,1.1253333333333329,963,1026
1341,1341,1.4526666666666668,7.506666666666666,4.187666666666667,2.195666666666667,15.342666666666666,13.89,6.383333333333334,0.42,0.97,0.98,0.82,7.398333333333332,0.25,7.148333333333332,5.114333333333333,3.514333333333333,1.1570000000000018,0.7129999999999983,1341,1027
165,165,5.385666666666666,6.025000000000001,2.1323333333333334,2.196,15.739,10.353333333333332,4.328333333333333,0.74,0.82,0.56,0.62,7.266,0.25,7.016,4.869,3.970666666666669,2.7746666666666666,2.1056666666666657,165,1028
743,743,1.1286666666666665,4.075333333333332,4.0183333333333335,2.196,11.418333333333331,10.289666666666664,6.214333333333334,0.34,0.61,0.74,0.64,7.613,0.2699999999999999,7.343000000000001,5.9346666666666685,5.017999999999999,2.7236666666666656,2.274,743,1029
1698,1698,5.525333333333334,6.173,3.739,2.196333333333333,17.63366666666667,12.108333333333333,5.935333333333333,0.76,0.87,0.99,0.91,6.931666666666666,0.2300000000000001,6.701666666666665,4.200333333333331,3.002000000000003,0.9470000000000018,0.4526666666666692,1698,1030
993,993,2.2090000000000005,7.025999999999999,2.551,2.198666666666667,13.984666666666666,11.775666666666666,4.749666666666666,0.45,0.85,0.59,0.63,7.592333333333332,0.25,7.342333333333332,5.5376666666666665,4.35866666666667,3.038999999999998,2.4429999999999987,993,1031
1888,1888,7.884666666666667,3.7926666666666655,3.782,2.2000000000000006,17.659333333333333,9.774666666666668,5.982,0.9,0.68,0.87,0.81,6.921999999999997,0.2306666666666667,6.69133333333333,4.1563333333333325,3.3830000000000022,1.2616666666666685,0.7733333333333325,1888,1032
210,210,8.264999999999999,4.567333333333334,2.314666666666666,2.2023333333333333,17.34933333333333,9.084333333333332,4.517,0.94,0.74,0.63,0.69,6.974666666666667,0.2300000000000001,6.744666666666666,4.240333333333332,3.5813333333333315,2.293333333333331,1.648333333333332,210,1033
284,284,3.931666666666667,0.8460000000000002,4.055666666666666,2.2030000000000003,11.036333333333337,7.104666666666667,6.258666666666667,0.58,0.32,0.75,0.59,7.616666666666668,0.2796666666666667,7.3370000000000015,5.951000000000001,5.516333333333335,3.112000000000001,2.6546666666666683,284,1034
1547,1547,4.105666666666666,6.977999999999999,3.6763333333333335,2.203333333333333,16.96333333333333,12.857666666666663,5.879666666666667,0.66,0.95,0.89,0.86,7.032666666666667,0.2300000000000001,6.802666666666666,4.4366666666666665,3.068666666666667,1.054333333333334,0.554333333333334,1547,1035
629,629,4.744999999999999,6.889333333333332,3.6486666666666654,2.204,17.487,12.741999999999996,5.852666666666666,0.69,0.99,0.93,0.99,6.972333333333333,0.2300000000000001,6.742333333333333,4.266,2.9296666666666678,0.9109999999999996,0.3980000000000006,629,1036
578,578,7.956333333333334,6.088666666666668,1.2406666666666666,2.204666666666667,17.490333333333336,9.534000000000002,3.445333333333334,0.9,0.82,0.46,0.65,6.966666666666667,0.2303333333333334,6.7363333333333335,4.224,3.468666666666666,2.761000000000001,2.0693333333333324,578,1037
1504,1504,2.235,6.6370000000000005,4.322666666666667,2.208,15.402666666666669,13.167666666666667,6.530666666666667,0.46,0.83,0.98,0.77,7.401999999999999,0.2463333333333333,7.155666666666666,5.118,3.682333333333332,1.221666666666665,0.8130000000000006,1504,1038
610,610,4.711333333333333,5.673333333333333,3.88,2.2113333333333336,16.476,11.764666666666669,6.091333333333334,0.7,0.82,0.87,0.8,7.166333333333335,0.2313333333333334,6.935000000000001,4.654666666666669,3.5066666666666677,1.3133333333333326,0.8199999999999994,610,1039
985,985,1.4646666666666666,8.207333333333333,2.0666666666666664,2.212666666666667,13.951333333333332,12.486666666666666,4.279333333333334,0.38,0.99,0.54,0.63,7.534,0.252,7.282,5.477000000000002,4.1386666666666665,3.087000000000001,2.444333333333333,985,1040
1620,1620,4.668666666666667,5.636,3.9423333333333344,2.2146666666666666,16.461666666666666,11.793,6.157000000000001,0.7,0.82,0.88,0.81,7.155666666666667,0.2323333333333334,6.923333333333334,4.649,3.4946666666666664,1.2683333333333335,0.7856666666666658,1620,1041
1104,1104,8.466666666666665,2.175333333333333,3.289333333333333,2.215333333333333,16.146666666666665,7.68,5.504666666666666,0.9,0.5,0.69,0.67,7.245999999999999,0.236,7.009999999999999,4.759666666666665,4.291333333333334,2.4760000000000018,1.924666666666667,1104,1042
82,82,0.9183333333333328,5.429333333333332,2.0186666666666664,2.219333333333333,10.585666666666665,9.667333333333332,4.238,0.32,0.7,0.49,0.56,7.617999999999999,0.28,7.337999999999999,6.0443333333333324,5.196999999999999,4.056000000000003,3.3510000000000044,82,1043
1179,1179,3.6716666666666673,5.168666666666667,2.304,2.219666666666667,13.364,9.692333333333334,4.523666666666667,0.6,0.73,0.55,0.61,7.549333333333334,0.2686666666666666,7.280666666666668,5.578999999999999,4.761000000000001,3.5496666666666643,2.929666666666665,1179,1044
367,367,9.178666666666668,2.026,1.2970000000000004,2.2199999999999998,14.721666666666666,5.542999999999999,3.5169999999999995,1.0,0.46,0.41,0.56,7.469666666666667,0.25,7.219666666666667,5.1946666666666665,4.978333333333335,4.133666666666668,3.420333333333333,367,1045
954,954,5.866666666666669,1.8723333333333336,4.980999999999999,2.224333333333333,14.944333333333336,9.077666666666666,7.205333333333332,0.73,0.43,0.99,0.73,7.532666666666667,0.25,7.282666666666667,5.292666666666667,4.621666666666668,1.5870000000000006,1.2576666666666665,954,1046
131,131,8.419,1.927,4.305666666666666,2.226,16.877666666666666,8.458666666666666,6.531666666666666,0.93,0.46,0.94,0.81,7.045333333333335,0.2316666666666667,6.813666666666668,4.398666666666666,3.850000000000001,1.2440000000000009,0.7626666666666653,131,1047
1541,1541,1.643666666666667,4.860666666666666,4.387333333333333,2.226,13.117666666666665,11.474,6.613333333333333,0.4,0.71,0.84,0.67,7.565333333333333,0.2693333333333332,7.296,5.644666666666666,4.538333333333334,1.9873333333333312,1.5613333333333337,1541,1048
175,175,2.834,5.290000000000001,4.525999999999999,2.226666666666666,14.876666666666663,12.042666666666666,6.752666666666665,0.51,0.74,0.95,0.78,7.498,0.25,7.248,5.283333333333335,4.093333333333332,1.3566666666666656,0.9349999999999988,175,1049
332,332,6.017666666666667,5.609999999999999,3.6923333333333335,2.231333333333333,17.551333333333332,11.533666666666669,5.923666666666667,0.81,0.84,0.96,0.96,6.946,0.2303333333333334,6.7156666666666665,4.187999999999999,3.1089999999999987,0.947000000000001,0.4123333333333336,332,1050
364,364,2.6933333333333342,7.157333333333333,3.922333333333333,2.232333333333333,16.005333333333333,13.312,6.154666666666667,0.54,0.92,0.99,0.88,7.225,0.249,6.976,4.795666666666663,3.336666666666668,1.0313333333333317,0.5203333333333289,364,1051
222,222,2.443,7.211333333333331,3.8533333333333326,2.2339999999999995,15.741666666666664,13.298666666666664,6.087333333333332,0.52,0.91,0.86,0.81,7.286333333333333,0.25,7.036333333333333,4.915000000000001,3.4446666666666665,1.158666666666666,0.6426666666666669,222,1052
1795,1795,5.749333333333334,6.733333333333333,2.284333333333333,2.2356666666666665,17.002666666666666,11.253333333333334,4.52,0.79,0.89,0.61,0.71,7.042,0.2303333333333334,6.8116666666666665,4.42,3.3553333333333337,2.145666666666669,1.4923333333333355,1795,1053
160,160,1.976,1.2606666666666666,5.113333333333333,2.239333333333333,10.589333333333332,8.613333333333333,7.352666666666666,0.42,0.36,0.85,0.65,7.614000000000001,0.28,7.334,6.034666666666665,5.386666666666667,2.1166666666666663,1.7846666666666673,160,1054
159,159,6.326333333333333,4.638666666666667,3.908,2.242,17.115000000000002,10.788666666666668,6.15,0.82,0.76,0.96,0.89,6.985,0.2313333333333334,6.753666666666667,4.309333333333335,3.3693333333333326,1.0309999999999988,0.5036666666666676,159,1055
104,104,8.402,4.453666666666666,1.789,2.243,16.887666666666664,8.485666666666665,4.032,0.97,0.72,0.55,0.65,7.019000000000001,0.233,6.786000000000001,4.355333333333334,3.784666666666668,2.679666666666668,1.975666666666665,104,1056
1781,1781,7.904000000000001,1.97,3.847666666666666,2.2453333333333334,15.967,8.062999999999999,6.093,0.87,0.48,0.8,0.7,7.240666666666665,0.24,7.000666666666665,4.7929999999999975,4.273,2.074333333333332,1.5803333333333365,1781,1057
1450,1450,3.0903333333333323,8.282333333333334,0.823,2.2463333333333333,14.442,11.351666666666668,3.069333333333333,0.56,0.96,0.35,0.6,7.529999999999999,0.25,7.279999999999999,5.400333333333335,4.260333333333334,3.7393333333333305,3.02766666666667,1450,1058
1948,1948,1.7426666666666664,7.756666666666666,2.827333333333333,2.2496666666666667,14.57633333333333,12.833666666666666,5.077,0.44,0.91,0.67,0.67,7.535,0.25,7.285,5.384333333333333,3.9896666666666674,2.513333333333336,1.926333333333334,1948,1059
400,400,6.748666666666668,6.848333333333333,2.2076666666666664,2.25,18.054666666666662,11.306,4.457666666666666,0.85,0.95,0.63,0.77,6.816000000000001,0.2293333333333334,6.586666666666668,3.960333333333333,2.915666666666667,1.6890000000000014,1.0243333333333338,400,1060
1013,1013,8.124,5.319,1.371,2.2506666666666666,17.064666666666668,8.940666666666665,3.6216666666666666,0.88,0.79,0.47,0.62,7.044666666666668,0.2300000000000001,6.814666666666668,4.388,3.722,2.938999999999999,2.244999999999998,1013,1061
315,315,4.904000000000001,2.889333333333334,4.510000000000001,2.2506666666666666,14.554000000000002,9.650000000000002,6.760666666666667,0.66,0.56,0.86,0.72,7.540999999999999,0.2523333333333333,7.288666666666666,5.362666666666668,4.592333333333334,1.8009999999999984,1.378,315,1062
1605,1605,1.2326666666666666,2.7969999999999997,1.6853333333333331,2.251333333333333,7.966333333333332,6.733666666666666,3.9366666666666665,0.35,0.49,0.43,0.57,7.5870000000000015,0.28,7.307000000000001,6.292333333333335,5.854666666666667,4.921999999999999,4.242666666666665,1605,1063
1634,1634,6.5280000000000005,7.319,1.3813333333333335,2.252333333333333,17.480666666666668,10.952666666666666,3.6336666666666666,0.8,0.99,0.46,0.65,7.001333333333334,0.2306666666666667,6.770666666666667,4.293333333333333,3.274333333333333,2.5219999999999976,1.820000000000003,1634,1064
442,442,2.5943333333333327,5.451,2.3833333333333333,2.255666666666667,12.684333333333331,10.09,4.639,0.48,0.75,0.58,0.62,7.560666666666666,0.2699999999999999,7.290666666666667,5.686999999999999,4.806000000000001,3.489666666666668,2.851666666666665,442,1065
1879,1879,5.716666666666667,0.6896666666666668,3.700333333333334,2.2576666666666667,12.364333333333336,6.647666666666668,5.958,0.7,0.3,0.68,0.59,7.612000000000001,0.2699999999999999,7.342000000000001,5.782666666666668,5.400666666666665,3.298333333333331,2.787333333333333,1879,1066
323,323,1.19,7.949333333333334,1.8493333333333333,2.258,13.246666666666666,12.056666666666668,4.107333333333333,0.38,0.9,0.5,0.6,7.548333333333335,0.2699999999999999,7.278333333333335,5.603000000000001,4.355000000000002,3.285333333333334,2.606,323,1067
405,405,8.354333333333333,4.110333333333334,2.41,2.261333333333333,17.136,8.781666666666666,4.671333333333333,0.94,0.69,0.61,0.66,7.012333333333333,0.2310000000000001,6.781333333333333,4.321999999999999,3.707333333333332,2.35,1.7006666666666646,405,1068
1116,1116,4.087999999999999,5.413,1.8463333333333332,2.2636666666666665,13.611,9.523,4.109999999999999,0.6,0.75,0.48,0.58,7.548000000000001,0.258,7.290000000000001,5.537333333333334,4.739,3.741666666666669,3.0689999999999977,1116,1069
936,936,8.990666666666666,2.6206666666666663,1.6729999999999998,2.2643333333333326,15.548666666666666,6.557999999999998,3.937333333333332,0.94,0.53,0.46,0.61,7.380333333333332,0.2486666666666666,7.131666666666665,4.9816666666666665,4.657666666666667,3.7166666666666655,3.0313333333333343,936,1070
664,664,6.956,6.017666666666668,3.135333333333333,2.2656666666666667,18.374666666666663,11.418666666666669,5.401,0.84,0.88,0.84,0.91,6.792333333333334,0.2243333333333333,6.5680000000000005,3.878,2.809333333333335,1.0746666666666664,0.477333333333334,664,1071
1184,1184,7.731999999999999,3.5163333333333333,3.3289999999999997,2.268,16.845333333333333,9.113333333333332,5.597,0.88,0.64,0.74,0.7,7.066666666666667,0.2313333333333334,6.835333333333334,4.451999999999999,3.781,1.923000000000001,1.349666666666665,1184,1072
998,998,5.920666666666666,7.546666666666668,0.9566666666666664,2.2709999999999995,16.695,10.774333333333333,3.227666666666666,0.79,0.97,0.38,0.62,7.124333333333333,0.2303333333333334,6.894,4.560666666666665,3.5616666666666656,2.960666666666666,2.2286666666666672,998,1073
628,628,6.425666666666666,5.27,3.756333333333333,2.272333333333333,17.72433333333333,11.298666666666668,6.028666666666666,0.83,0.82,1.0,0.97,6.9286666666666665,0.2300000000000001,6.698666666666666,4.1546666666666665,3.114333333333332,0.9553333333333328,0.4229999999999982,628,1074
1790,1790,3.561666666666666,4.970333333333333,4.161666666666667,2.2729999999999992,14.966666666666663,11.405,6.434666666666667,0.57,0.74,0.85,0.73,7.460333333333335,0.25,7.210333333333335,5.228999999999999,4.147666666666664,1.7143333333333324,1.2540000000000031,1790,1075
1320,1320,8.781,4.223333333333334,0.7230000000000001,2.2749999999999995,16.002333333333336,7.221333333333333,2.9979999999999998,0.96,0.64,0.33,0.61,7.273666666666666,0.24,7.033666666666666,4.801666666666668,4.378333333333332,3.831333333333333,3.094333333333332,1320,1076
378,378,7.3916666666666675,5.903333333333332,1.6886666666666663,2.2753333333333328,17.258999999999997,9.867333333333333,3.964,0.87,0.84,0.52,0.66,6.982333333333334,0.2300000000000001,6.7523333333333335,4.269666666666668,3.4723333333333337,2.4533333333333305,1.7456666666666698,378,1077
1065,1065,3.5753333333333326,2.2493333333333334,4.881333333333333,2.275666666666666,12.981666666666666,9.406333333333333,7.156999999999999,0.56,0.49,0.88,0.71,7.549000000000002,0.2699999999999999,7.279000000000003,5.635000000000001,4.889999999999999,1.8726666666666676,1.508666666666663,1065,1078
828,828,6.688,0.8669999999999997,2.3006666666666664,2.2776666666666667,12.133333333333333,5.445333333333332,4.578333333333333,0.76,0.32,0.55,0.56,7.616333333333333,0.2699999999999999,7.346333333333334,5.790333333333332,5.531666666666666,4.262999999999996,3.609333333333335,828,1079
252,252,7.971333333333332,5.861333333333332,1.0623333333333336,2.28,17.174999999999997,9.203666666666663,3.3423333333333334,0.9,0.83,0.4,0.63,6.990333333333335,0.2303333333333334,6.760000000000002,4.274666666666667,3.591666666666667,2.863666666666668,2.095666666666668,252,1080
1776,1776,8.085,3.8083333333333327,3.843333333333333,2.281333333333333,18.018,9.932999999999998,6.124666666666666,0.98,0.69,0.94,0.89,6.859666666666668,0.2273333333333334,6.632333333333335,4.023666666666669,3.229999999999998,1.0126666666666688,0.4876666666666658,1776,1081
1385,1385,6.490333333333331,4.871333333333334,0.6733333333333332,2.283,14.317999999999998,7.827666666666667,2.9563333333333333,0.79,0.67,0.32,0.56,7.569666666666666,0.25,7.319666666666666,5.420333333333332,4.885,4.356000000000002,3.61,1385,1082
11,11,3.8646666666666665,7.061333333333335,1.4570000000000003,2.2833333333333328,14.666333333333336,10.801666666666668,3.740333333333333,0.62,0.86,0.44,0.63,7.403,0.25,7.153,5.2253333333333325,4.201666666666664,3.358999999999998,2.6046666666666654,11,1083
1248,1248,3.987666666666668,7.745333333333333,1.7076666666666669,2.2916666666666665,15.732333333333331,11.744666666666664,3.999333333333333,0.61,0.94,0.5,0.63,7.3163333333333345,0.248,7.068333333333334,4.942333333333334,3.762333333333332,2.829666666666665,2.122000000000002,1248,1084
1551,1551,7.838666666666669,1.2546666666666664,3.985,2.294333333333333,15.372666666666667,7.533999999999999,6.279333333333333,0.83,0.37,0.76,0.65,7.414999999999998,0.248,7.166999999999998,5.082666666666666,4.630666666666665,2.3400000000000016,1.8379999999999983,1551,1085
1648,1648,1.3926666666666667,3.4026666666666667,4.208,2.299666666666666,11.303,9.910333333333334,6.507666666666666,0.39,0.56,0.79,0.66,7.572,0.2716666666666666,7.300333333333334,5.906,5.057333333333332,2.587000000000001,2.112000000000002,1648,1086
532,532,8.765999999999998,3.638333333333334,1.399333333333333,2.303666666666666,16.10733333333333,7.341333333333333,3.703,0.99,0.6,0.43,0.6,7.240666666666668,0.2373333333333334,7.003333333333334,4.734,4.310333333333332,3.4363333333333355,2.697333333333334,532,1087
728,728,4.398666666666667,7.364000000000002,2.22,2.304,16.28666666666667,11.888000000000002,4.524,0.64,0.92,0.59,0.67,7.179333333333333,0.2353333333333334,6.944,4.706000000000002,3.5093333333333327,2.3103333333333333,1.6349999999999991,728,1088
1949,1949,2.002,8.269666666666668,1.3326666666666669,2.306666666666667,13.911,11.909,3.639333333333334,0.46,0.93,0.42,0.59,7.566,0.25,7.316,5.525,4.288666666666668,3.543666666666667,2.8289999999999997,1949,1089
1877,1877,4.838333333333334,7.623333333333333,1.5573333333333332,2.307,16.325999999999997,11.487666666666668,3.864333333333333,0.68,0.98,0.48,0.64,7.160666666666667,0.2310000000000001,6.929666666666667,4.688000000000002,3.560666666666665,2.7029999999999994,1.9713333333333325,1877,1090
1858,1858,3.1213333333333324,1.1436666666666666,5.343666666666667,2.309333333333333,11.917999999999996,8.796666666666667,7.653,0.52,0.35,0.99,0.71,7.625,0.2699999999999999,7.355,5.878333333333333,5.212666666666667,1.8116666666666676,1.5073333333333352,1858,1091
1107,1107,7.784666666666666,4.533,2.798,2.310666666666667,17.426333333333336,9.641666666666667,5.108666666666667,0.89,0.74,0.71,0.71,6.985333333333333,0.2303333333333334,6.755,4.257333333333333,3.4989999999999988,1.9410000000000016,1.303,1107,1092
1056,1056,1.0866666666666664,1.7439999999999998,2.1896666666666667,2.3123333333333336,7.332666666666666,6.246,4.502000000000001,0.33,0.4,0.52,0.55,7.596666666666666,0.282,7.314666666666666,6.360666666666668,5.978333333333334,4.759333333333334,4.080666666666667,1056,1093
1032,1032,2.090333333333333,2.611333333333333,2.717333333333334,2.3136666666666668,9.732666666666669,7.642333333333333,5.031000000000001,0.43,0.51,0.57,0.57,7.617999999999999,0.28,7.337999999999999,6.145,5.602333333333334,4.101999999999995,3.4520000000000017,1032,1094
143,143,2.784333333333332,3.7596666666666665,4.822333333333334,2.3186666666666667,13.685,10.900666666666668,7.141,0.5,0.63,0.95,0.74,7.597999999999999,0.2679999999999999,7.329999999999999,5.577333333333335,4.588666666666667,1.5183333333333362,1.086666666666666,143,1095
307,307,6.289333333333334,7.241,1.4943333333333333,2.319,17.343666666666667,11.054333333333332,3.8133333333333335,0.82,0.96,0.49,0.71,6.979000000000001,0.2303333333333334,6.748666666666668,4.268333333333333,3.246333333333333,2.2970000000000006,1.5539999999999976,307,1096
546,546,7.743666666666666,6.625333333333333,2.0369999999999995,2.326333333333333,18.732333333333333,10.988666666666663,4.363333333333332,0.98,0.99,0.65,0.81,6.723333333333334,0.224,6.499333333333333,3.725,2.7403333333333344,1.5733333333333317,0.8643333333333336,546,1097
419,419,8.672666666666666,1.2009999999999998,3.903333333333334,2.3286666666666664,16.105666666666668,7.433,6.232000000000001,0.92,0.37,0.81,0.73,7.228666666666667,0.2413333333333333,6.987333333333334,4.723000000000001,4.308,1.944333333333334,1.4006666666666678,419,1098
1285,1285,5.962666666666666,4.267,3.4596666666666667,2.330333333333334,16.019666666666666,10.057,5.790000000000001,0.78,0.66,0.75,0.73,7.237333333333334,0.2406666666666667,6.996666666666667,4.803999999999999,3.956333333333333,1.984666666666668,1.3999999999999977,1285,1099
431,431,9.344666666666663,1.867,0.9386666666666666,2.331,14.481333333333332,5.136666666666667,3.2696666666666667,0.99,0.42,0.35,0.56,7.567000000000001,0.25,7.317000000000001,5.341000000000001,5.173666666666668,4.459999999999999,3.7116666666666656,431,1100
1809,1809,0.8863333333333332,7.030666666666666,3.4326666666666665,2.3313333333333333,13.681,12.794666666666666,5.763999999999999,0.32,0.83,0.75,0.7,7.539999999999998,0.25,7.289999999999998,5.539666666666665,4.161666666666665,2.2666666666666697,1.6786666666666663,1809,1101
1382,1382,5.012,2.423333333333334,4.3806666666666665,2.332333333333333,14.148333333333332,9.136333333333331,6.712999999999999,0.69,0.48,0.8,0.7,7.576666666666667,0.25,7.326666666666667,5.477999999999999,4.772999999999998,2.148666666666667,1.6773333333333331,1382,1102
407,407,8.139999999999999,2.095666666666667,1.4186666666666663,2.3340000000000005,13.988333333333332,5.848333333333334,3.7526666666666673,0.86,0.46,0.41,0.57,7.572666666666667,0.2513333333333333,7.321333333333333,5.435333333333336,5.188333333333334,4.255333333333335,3.510999999999998,407,1103
1186,1186,6.391666666666667,2.477333333333333,4.549333333333333,2.334333333333333,15.752666666666666,9.361,6.883666666666667,0.8,0.5,0.91,0.79,7.308999999999999,0.248,7.060999999999999,4.913333333333332,4.206,1.4236666666666666,0.9756666666666662,1186,1104
677,677,8.224666666666666,2.7086666666666672,2.984,2.335,16.252333333333333,8.027666666666669,5.319,0.89,0.56,0.69,0.69,7.209666666666666,0.2436666666666666,6.965999999999999,4.693000000000003,4.183666666666667,2.48,1.8439999999999983,677,1105
1558,1558,1.101,7.846333333333333,1.4733333333333332,2.336,12.756666666666666,11.655666666666669,3.809333333333333,0.34,0.89,0.43,0.59,7.580666666666668,0.2699999999999999,7.310666666666669,5.716000000000001,4.528999999999998,3.712666666666667,2.9830000000000005,1558,1106
282,282,5.549000000000001,2.238,3.416666666666667,2.3400000000000003,13.543666666666669,7.994666666666667,5.756666666666668,0.73,0.49,0.7,0.65,7.544,0.2699999999999999,7.274,5.508999999999999,4.987,2.955999999999999,2.350333333333337,282,1107
1290,1290,3.2643333333333326,4.162333333333333,4.120333333333334,2.340333333333333,13.887333333333334,10.623,6.460666666666667,0.54,0.66,0.79,0.71,7.544999999999999,0.2506666666666666,7.294333333333332,5.497333333333335,4.542333333333334,2.1099999999999977,1.605666666666667,1290,1108
1660,1660,7.091000000000002,5.050666666666667,3.167666666666668,2.345,17.654333333333337,10.563333333333336,5.512666666666668,0.86,0.8,0.8,0.79,6.915999999999999,0.2306666666666667,6.685333333333332,4.1643333333333326,3.2443333333333326,1.444666666666667,0.815999999999999,1660,1109
1980,1980,3.2176666666666667,5.855666666666666,4.057,2.3486666666666665,15.479,12.261333333333331,6.405666666666667,0.58,0.79,0.84,0.77,7.376999999999999,0.2493333333333333,7.1276666666666655,5.064666666666666,3.818666666666668,1.4410000000000007,0.9179999999999984,1980,1110
505,505,4.097666666666667,6.132666666666666,1.390666666666667,2.35,13.971,9.873333333333331,3.740666666666667,0.63,0.77,0.42,0.62,7.560666666666667,0.2573333333333333,7.303333333333334,5.482666666666667,4.647,3.8206666666666673,3.075000000000001,505,1111
1968,1968,7.77,4.962,1.684,2.3509999999999995,16.767,8.997,4.034999999999999,0.88,0.76,0.5,0.67,7.097666666666667,0.2303333333333334,6.867333333333334,4.499999999999999,3.835666666666667,2.857666666666666,2.1273333333333357,1968,1112
69,69,1.0880000000000003,1.0553333333333337,5.324000000000002,2.354,9.821333333333335,8.733333333333334,7.678000000000001,0.33,0.34,0.93,0.72,7.602999999999999,0.28,7.322999999999999,6.115999999999998,5.457000000000001,1.8246666666666664,1.4866666666666657,69,1113
1766,1766,0.9736666666666668,7.085333333333334,4.296,2.356666666666667,14.711666666666668,13.738,6.652666666666667,0.33,0.88,0.95,0.83,7.523333333333334,0.25,7.273333333333334,5.349333333333334,3.789,1.2396666666666674,0.7446666666666681,1766,1114
388,388,4.792333333333334,2.699000000000001,4.492000000000001,2.366,14.349333333333336,9.557000000000002,6.8580000000000005,0.68,0.51,0.86,0.74,7.538999999999999,0.25,7.288999999999999,5.385000000000002,4.639000000000001,1.8266666666666644,1.3513333333333328,388,1115
1523,1523,0.7613333333333332,4.143333333333334,4.543000000000001,2.3666666666666667,11.814333333333336,11.053000000000004,6.909666666666668,0.3,0.62,0.84,0.71,7.625,0.2699999999999999,7.355,5.897,4.857666666666667,2.1009999999999973,1.6293333333333315,1523,1116
1263,1263,6.882333333333334,1.9283333333333332,4.277666666666666,2.3686666666666665,15.457,8.574666666666666,6.646333333333333,0.79,0.44,0.84,0.71,7.409333333333332,0.2466666666666666,7.162666666666665,5.0723333333333365,4.469333333333334,1.9046666666666676,1.4013333333333335,1263,1117
1614,1614,3.7396666666666665,4.281000000000001,3.8216666666666654,2.3706666666666663,14.213,10.473333333333334,6.192333333333332,0.58,0.67,0.78,0.67,7.5426666666666655,0.25,7.2926666666666655,5.445333333333333,4.513666666666666,2.2749999999999995,1.7070000000000007,1614,1118
1477,1477,8.44233333333333,3.0369999999999995,3.2010000000000005,2.3713333333333333,17.051666666666662,8.609333333333332,5.572333333333334,0.95,0.6,0.72,0.71,7.056666666666668,0.2310000000000001,6.825666666666668,4.401000000000001,3.810333333333335,1.9873333333333336,1.3483333333333318,1477,1119
370,370,0.9393333333333336,3.3296666666666663,4.922333333333333,2.3720000000000003,11.563333333333333,10.624,7.294333333333334,0.32,0.59,0.87,0.72,7.578000000000001,0.2709999999999999,7.307000000000001,5.875333333333334,4.923333333333334,1.724000000000001,1.2889999999999988,370,1120
989,989,1.3436666666666668,7.973,2.7116666666666664,2.3736666666666664,14.402,13.058333333333334,5.085333333333333,0.37,0.93,0.63,0.66,7.554666666666669,0.25,7.304666666666669,5.439000000000001,3.99233333333333,2.5033333333333365,1.83,989,1121
849,849,4.144666666666667,2.585333333333333,4.834,2.375,13.939,9.794333333333332,7.209,0.63,0.53,0.9,0.76,7.557666666666665,0.2553333333333333,7.302333333333332,5.498999999999999,4.68,1.6456666666666635,1.2089999999999996,849,1122
1578,1578,3.186000000000001,1.319,2.5496666666666665,2.3793333333333333,9.434,6.247999999999999,4.929,0.52,0.36,0.55,0.57,7.614666666666667,0.28,7.334666666666667,6.165333333333332,5.795333333333333,4.354666666666667,3.657666666666669,1578,1123
94,94,7.009666666666665,4.244666666666666,3.6413333333333338,2.3800000000000003,17.275666666666666,10.266,6.021333333333335,0.85,0.69,0.87,0.9,6.940666666666666,0.2310000000000001,6.709666666666666,4.230666666666668,3.3906666666666667,1.1746666666666696,0.5246666666666666,94,1124
1518,1518,3.8603333333333336,4.694333333333333,4.237666666666667,2.386,15.178333333333333,11.317999999999998,6.623666666666667,0.59,0.72,0.84,0.78,7.448666666666667,0.25,7.198666666666667,5.181999999999999,4.114999999999998,1.5786666666666669,1.0650000000000004,1518,1125
1213,1213,7.931,5.147,2.560333333333333,2.387666666666667,18.026,10.095,4.948,0.92,0.81,0.7,0.79,6.841666666666669,0.2256666666666666,6.616000000000001,3.994,3.173333333333332,1.7296666666666671,1.030999999999998,1213,1126
1814,1814,1.4186666666666663,0.8393333333333337,4.899666666666667,2.3896666666666664,9.547333333333333,8.128666666666668,7.289333333333333,0.37,0.32,0.84,0.68,7.537999999999999,0.28,7.257999999999999,6.092999999999999,5.507333333333332,2.428,2.003,1814,1127
1243,1243,7.626666666666667,6.422666666666666,2.5036666666666667,2.3903333333333334,18.94333333333333,11.316666666666666,4.894,0.98,0.96,0.76,0.93,6.689999999999999,0.2203333333333333,6.469666666666665,3.647333333333336,2.601333333333336,1.1959999999999984,0.4793333333333338,1243,1128
1067,1067,3.661666666666666,7.278000000000001,2.968666666666666,2.391333333333333,16.299666666666667,12.638000000000002,5.359999999999999,0.62,0.92,0.72,0.75,7.213666666666665,0.2336666666666667,6.979999999999998,4.742333333333334,3.4093333333333318,1.7499999999999971,1.0840000000000023,1067,1129
1871,1871,2.568666666666666,5.676666666666666,4.29,2.393,14.928333333333333,12.359666666666666,6.683,0.52,0.77,0.86,0.81,7.464666666666667,0.25,7.214666666666667,5.248999999999999,3.983666666666666,1.410333333333333,0.8906666666666654,1871,1130
1035,1035,6.249333333333332,2.07,4.6946666666666665,2.393333333333333,15.40733333333333,9.158,7.088,0.79,0.49,0.97,0.8,7.376333333333334,0.25,7.126333333333334,5.045666666666666,4.348666666666665,1.4289999999999994,0.9606666666666656,1035,1131
1229,1229,4.957333333333335,1.358,2.593333333333333,2.396333333333333,11.305,6.347666666666666,4.9896666666666665,0.64,0.39,0.56,0.61,7.615666666666667,0.2699999999999999,7.345666666666667,5.922333333333333,5.552999999999999,4.072666666666667,3.3786666666666663,1229,1132
1424,1424,2.077666666666667,3.466666666666667,1.8620000000000003,2.397333333333333,9.803666666666668,7.726000000000001,4.259333333333334,0.43,0.58,0.49,0.57,7.608999999999999,0.28,7.328999999999999,6.1229999999999976,5.569333333333332,4.492333333333331,3.743666666666666,1424,1133
1140,1140,2.4850000000000003,7.659999999999999,2.499666666666667,2.398,15.042666666666666,12.557666666666666,4.897666666666668,0.51,0.91,0.61,0.67,7.438333333333333,0.25,7.188333333333333,5.200333333333334,3.863999999999999,2.4830000000000005,1.7839999999999998,1140,1134
1859,1859,4.323666666666667,5.755333333333334,3.975333333333333,2.398000000000001,16.452333333333335,12.12866666666667,6.373333333333335,0.67,0.83,0.92,0.92,7.146333333333334,0.2303333333333334,6.916,4.641333333333333,3.427333333333332,1.064333333333332,0.4946666666666655,1859,1135
1482,1482,2.383,7.479333333333334,3.4596666666666667,2.4000000000000004,15.722,13.339,5.859666666666668,0.51,1.0,0.82,0.82,7.284666666666666,0.248,7.036666666666666,4.927666666666667,3.445666666666665,1.4643333333333342,0.8336666666666659,1482,1136
541,541,1.5646666666666664,1.893,5.219333333333333,2.4010000000000007,11.078,9.513333333333334,7.620333333333334,0.38,0.42,0.95,0.74,7.614000000000001,0.2740000000000001,7.340000000000001,5.9783333333333335,5.198,1.7653333333333316,1.3736666666666668,541,1137
1876,1876,8.643333333333334,2.0546666666666664,3.227333333333334,2.402,16.327333333333335,7.684,5.629333333333334,0.94,0.49,0.7,0.68,7.163666666666667,0.2306666666666667,6.933,4.638999999999999,4.171333333333334,2.310666666666666,1.663666666666666,1876,1138
980,980,1.6190000000000004,3.0066666666666664,4.988,2.4026666666666663,12.016333333333334,10.397333333333332,7.390666666666666,0.39,0.56,0.9,0.72,7.616333333333333,0.2699999999999999,7.346333333333334,5.860333333333333,4.940000000000002,1.754333333333335,1.3246666666666649,980,1139
48,48,3.1506666666666665,5.642999999999999,2.820333333333333,2.4033333333333338,14.017333333333331,10.866666666666664,5.2236666666666665,0.56,0.78,0.66,0.68,7.542666666666667,0.2699999999999999,7.272666666666668,5.463000000000003,4.459000000000003,2.709333333333336,2.005000000000001,48,1140
1336,1336,3.9306666666666663,7.491,2.419,2.4039999999999995,16.244666666666667,12.314,4.823,0.61,0.94,0.65,0.73,7.221000000000001,0.2313333333333334,6.989666666666667,4.766333333333333,3.4953333333333325,2.1646666666666694,1.458333333333332,1336,1141
341,341,4.998,4.000666666666667,4.303333333333333,2.404333333333333,15.706333333333331,10.708333333333332,6.707666666666666,0.71,0.64,1.0,0.82,7.283666666666665,0.25,7.033666666666665,4.888000000000001,3.959333333333332,1.230000000000001,0.6953333333333322,341,1142
511,511,1.2783333333333335,6.563666666666667,2.927333333333333,2.405,13.174333333333331,11.896,5.332333333333333,0.36,0.83,0.67,0.65,7.547000000000001,0.2699999999999999,7.277000000000001,5.615333333333334,4.414666666666669,2.7236666666666665,2.034666666666665,511,1143
135,135,9.427666666666669,0.7436666666666665,0.9456666666666664,2.405,13.522000000000002,4.094333333333333,3.3506666666666667,0.94,0.31,0.35,0.57,7.538333333333332,0.2699999999999999,7.268333333333333,5.447000000000001,5.364000000000002,4.597,3.747666666666667,135,1144
702,702,7.9403333333333315,5.5023333333333335,2.4490000000000003,2.4056666666666677,18.29733333333333,10.357,4.854666666666668,0.98,0.84,0.67,0.78,6.799333333333334,0.2236666666666666,6.575666666666668,3.897333333333332,3.0216666666666687,1.6216666666666657,0.8953333333333342,702,1145
1936,1936,8.371,2.774333333333333,3.659,2.410333333333333,17.214666666666666,8.843666666666666,6.069333333333333,0.97,0.55,0.8,0.81,7.021333333333334,0.2303333333333334,6.791,4.329666666666665,3.704333333333332,1.5426666666666682,0.923,1936,1146
85,85,8.644333333333332,0.9376666666666664,4.21,2.411666666666666,16.203666666666663,7.559333333333333,6.621666666666666,0.95,0.34,0.86,0.76,7.194999999999999,0.245,6.949999999999998,4.671666666666668,4.245666666666667,1.5949999999999989,0.9973333333333328,85,1147
744,744,3.4650000000000003,3.9693333333333336,4.667,2.413,14.514333333333331,11.049333333333331,7.08,0.59,0.65,0.98,0.8,7.528333333333333,0.25,7.278333333333333,5.378333333333334,4.359666666666668,1.424999999999999,0.9526666666666666,744,1148
617,617,6.237666666666667,7.504333333333334,0.701,2.415,16.858,10.620333333333337,3.116,0.81,0.98,0.34,0.68,7.0776666666666666,0.2313333333333334,6.846333333333333,4.472999999999999,3.501,2.929333333333332,2.1003333333333347,617,1149
1765,1765,9.290333333333336,2.0846666666666662,0.6223333333333334,2.416333333333333,14.413666666666671,5.123333333333333,3.038666666666667,0.93,0.44,0.31,0.57,7.5470000000000015,0.25,7.2970000000000015,5.338333333333335,5.151666666666666,4.575,3.7616666666666654,1765,1150
1311,1311,4.010333333333333,1.9126666666666667,5.062333333333334,2.4173333333333336,13.402666666666669,9.392333333333331,7.479666666666668,0.62,0.43,0.97,0.73,7.619333333333334,0.2553333333333333,7.364000000000001,5.642666666666667,4.898333333333338,1.6486666666666672,1.219000000000003,1311,1151
467,467,3.082333333333333,7.393999999999999,2.7706666666666666,2.418666666666667,15.665666666666668,12.583333333333332,5.189333333333334,0.57,0.91,0.7,0.75,7.305333333333333,0.25,7.055333333333333,4.949333333333335,3.6186666666666674,2.022,1.3133333333333326,467,1152
1970,1970,6.523666666666668,0.8230000000000001,4.210666666666667,2.419333333333334,13.97666666666667,7.453000000000001,6.630000000000001,0.79,0.32,0.8,0.66,7.568,0.25,7.318,5.472666666666667,5.015333333333334,2.4473333333333303,1.902666666666668,1970,1153
1391,1391,1.3326666666666662,1.1969999999999998,4.3293333333333335,2.419666666666666,9.278666666666666,7.946,6.7490000000000006,0.36,0.38,0.75,0.65,7.624333333333334,0.28,7.344333333333334,6.202999999999999,5.64,2.9846666666666666,2.4556666666666667,1391,1154
1787,1787,8.043000000000001,4.547,2.887666666666667,2.420666666666667,17.898333333333333,9.855333333333334,5.308333333333334,0.96,0.73,0.73,0.78,6.880999999999999,0.2303333333333334,6.650666666666666,4.057000000000001,3.266666666666668,1.609333333333332,0.9226666666666672,1787,1155
892,892,3.3416666666666663,4.197333333333334,2.698666666666667,2.423333333333334,12.661,9.319333333333336,5.122000000000001,0.54,0.65,0.59,0.61,7.577666666666668,0.2699999999999999,7.307666666666669,5.714,4.955666666666669,3.403,2.6986666666666683,892,1156
880,880,5.908,2.7313333333333336,3.708666666666667,2.4240000000000004,14.771999999999998,8.864,6.132666666666667,0.73,0.51,0.76,0.66,7.547333333333333,0.25,7.297333333333333,5.327333333333334,4.671333333333333,2.469,1.8759999999999997,880,1157
401,401,7.919666666666666,5.409999999999999,2.4250000000000003,2.424666666666667,18.17933333333333,10.259666666666666,4.849666666666668,0.95,0.8,0.69,0.81,6.814666666666667,0.2273333333333333,6.5873333333333335,3.9266666666666654,3.0856666666666683,1.652333333333334,0.9079999999999996,401,1158
1722,1722,2.906333333333334,5.914999999999998,3.58,2.425666666666667,14.826999999999998,11.920666666666664,6.0056666666666665,0.55,0.78,0.78,0.74,7.499333333333333,0.25,7.249333333333333,5.297333333333333,4.107333333333331,2.031999999999999,1.4253333333333318,1722,1159
5,5,4.334666666666667,2.0610000000000004,2.3003333333333336,2.426666666666668,11.12266666666667,6.788000000000002,4.727000000000001,0.63,0.43,0.53,0.62,7.587000000000001,0.2793333333333334,7.307666666666667,5.927000000000001,5.503333333333332,4.056999999999999,3.275999999999999,5,1160
944,944,1.1376666666666666,3.718333333333334,2.559333333333333,2.430333333333334,9.845666666666668,8.708,4.9896666666666665,0.34,0.6,0.56,0.62,7.615333333333334,0.28,7.335333333333334,6.124666666666665,5.441333333333333,3.972333333333334,3.261,944,1161
265,265,2.628,7.651000000000001,2.8339999999999987,2.432,15.545,12.917,5.265999999999998,0.5,0.99,0.71,0.74,7.336000000000001,0.25,7.086000000000001,4.988666666666667,3.602333333333334,1.9533333333333327,1.1830000000000034,265,1162
39,39,1.5773333333333333,6.5103333333333335,3.0963333333333334,2.4396666666666675,13.623666666666669,12.046333333333337,5.536000000000001,0.39,0.83,0.68,0.68,7.581000000000002,0.2699999999999999,7.311000000000003,5.587333333333333,4.352333333333334,2.3779999999999992,1.700666666666665,39,1163
1238,1238,2.247333333333333,6.1066666666666665,4.2956666666666665,2.440333333333333,15.089999999999998,12.842666666666666,6.736,0.46,0.83,0.96,0.86,7.442333333333333,0.25,7.192333333333333,5.202333333333333,3.834333333333332,1.2173333333333345,0.6666666666666679,1238,1164
581,581,4.3806666666666665,4.254333333333332,4.214333333333333,2.4406666666666674,15.289999999999996,10.909333333333333,6.655000000000001,0.63,0.65,0.87,0.8,7.417333333333332,0.25,7.167333333333332,5.1196666666666655,4.138333333333333,1.5363333333333324,0.9840000000000008,581,1165
26,26,5.940666666666666,4.473333333333333,2.981666666666667,2.4436666666666667,15.839333333333332,9.898666666666667,5.425333333333334,0.78,0.68,0.71,0.72,7.201666666666666,0.25,6.951666666666666,4.787000000000001,3.9656666666666665,1.9069999999999987,1.3739999999999997,26,1166
918,918,6.967666666666665,0.8239999999999997,3.633333333333334,2.447666666666666,13.872666666666666,6.904999999999999,6.081,0.78,0.32,0.72,0.66,7.599999999999999,0.2513333333333333,7.348666666666666,5.522,5.130333333333333,2.977666666666668,2.3503333333333343,918,1167
879,879,8.323666666666666,4.077,2.552,2.452,17.404666666666664,9.081,5.004,0.99,0.66,0.64,0.74,7.0036666666666685,0.2300000000000001,6.773666666666668,4.277333333333333,3.612666666666665,2.1419999999999995,1.4156666666666666,879,1168
1585,1585,2.238666666666667,5.371333333333332,3.1980000000000004,2.452333333333334,13.260333333333334,11.021666666666668,5.650333333333334,0.45,0.75,0.69,0.65,7.615333333333334,0.2573333333333333,7.358,5.671666666666666,4.636000000000001,2.786666666666666,2.119333333333332,1585,1169
1638,1638,8.057666666666668,4.923,2.5236666666666663,2.4526666666666666,17.957,9.899333333333333,4.976333333333333,1.0,0.79,0.66,0.79,6.858666666666667,0.226,6.632666666666667,4.037333333333335,3.2416666666666685,1.8040000000000005,1.0683333333333325,1638,1170
430,430,3.455,7.166333333333332,3.444000000000001,2.4526666666666666,16.518,13.063,5.896666666666667,0.58,0.99,0.83,0.97,7.117333333333333,0.2330000000000001,6.884333333333332,4.597666666666667,3.1860000000000004,1.126666666666666,0.4643333333333324,430,1171
1732,1732,3.0249999999999995,6.317666666666667,3.4420000000000006,2.454,15.238666666666669,12.213666666666668,5.896000000000001,0.56,0.84,0.78,0.74,7.413666666666666,0.25,7.163666666666666,5.139666666666665,3.882666666666668,1.8786666666666672,1.2256666666666671,1732,1172
1588,1588,5.188999999999998,4.789666666666667,3.551333333333333,2.458,15.987999999999998,10.799,6.009333333333332,0.73,0.74,0.8,0.77,7.252999999999999,0.241,7.012,4.834,3.867,1.7616666666666676,1.1186666666666678,1588,1173
1152,1152,8.281333333333334,2.7076666666666664,4.041,2.459,17.489,9.207666666666666,6.5,0.99,0.58,0.98,0.95,6.963333333333334,0.2303333333333334,6.7330000000000005,4.226000000000001,3.5596666666666668,1.0829999999999984,0.4863333333333335,1152,1174
904,904,6.393333333333334,3.731,3.1303333333333336,2.4603333333333337,15.715000000000003,9.321666666666667,5.590666666666667,0.8,0.64,0.68,0.72,7.330333333333335,0.2473333333333333,7.083000000000001,4.940000000000001,4.219999999999999,2.381666666666669,1.6836666666666646,904,1175
908,908,6.273666666666667,6.713333333333332,2.7346666666666666,2.4613333333333336,18.183,11.909333333333333,5.196,0.83,0.98,0.78,0.93,6.854666666666669,0.2256666666666666,6.629000000000003,3.999333333333335,2.821333333333333,1.2516666666666656,0.506333333333334,908,1176
856,856,3.0476666666666663,4.836333333333332,2.397,2.461666666666666,12.742666666666665,9.695,4.858666666666666,0.52,0.66,0.56,0.64,7.611999999999999,0.2699999999999999,7.342,5.7416666666666645,4.924000000000003,3.528000000000002,2.793999999999999,856,1177
1904,1904,6.8276666666666666,4.541,2.677333333333333,2.463666666666668,16.509666666666668,9.682,5.141,0.83,0.69,0.64,0.7,7.167000000000001,0.2313333333333334,6.935666666666667,4.629666666666666,3.855666666666664,2.308666666666668,1.5680000000000005,1904,1178
434,434,1.9963333333333333,6.7363333333333335,4.074333333333333,2.4660000000000006,15.273,13.276666666666667,6.540333333333333,0.44,0.87,0.94,0.92,7.364000000000002,0.25,7.114000000000002,5.083666666666666,3.631000000000002,1.1133333333333342,0.5146666666666677,434,1179
1006,1006,2.9336666666666678,2.961,4.808999999999999,2.4676666666666667,13.171333333333331,10.237666666666666,7.2766666666666655,0.51,0.53,0.89,0.77,7.603333333333333,0.2686666666666666,7.334666666666667,5.672999999999998,4.786,1.707666666666667,1.2173333333333334,1006,1180
147,147,5.564666666666668,5.610666666666666,1.8166666666666664,2.4683333333333337,15.460333333333336,9.895666666666669,4.285,0.75,0.79,0.54,0.68,7.319666666666666,0.25,7.0696666666666665,4.969666666666666,4.1483333333333325,2.9789999999999983,2.158666666666667,147,1181
1690,1690,7.697,6.565,2.0746666666666664,2.47,18.806666666666665,11.109666666666667,4.544666666666666,0.96,0.97,0.64,0.82,6.706,0.2199999999999999,6.486,3.715333333333334,2.7020000000000013,1.510666666666665,0.7246666666666659,1690,1182
3,3,5.572666666666666,5.133666666666667,3.276,2.4723333333333333,16.454666666666668,10.882,5.748333333333333,0.77,0.79,0.81,0.85,6.9990000000000006,0.2436666666666667,6.755333333333334,4.483666666666666,3.490333333333332,1.4233333333333338,0.7176666666666662,3,1183
1242,1242,2.026333333333333,6.236666666666667,1.5636666666666668,2.4739999999999998,12.300666666666665,10.274333333333336,4.0376666666666665,0.46,0.77,0.44,0.6,7.548333333333333,0.2699999999999999,7.278333333333333,5.743333333333332,4.814333333333334,3.867333333333334,3.0716666666666685,1242,1184
1767,1767,5.176,6.656999999999999,2.472,2.474,16.778999999999996,11.603,4.946,0.74,0.87,0.64,0.74,7.093999999999999,0.2306666666666667,6.863333333333332,4.526,3.394333333333334,1.9830000000000012,1.2236666666666665,1767,1185
1967,1967,3.2250000000000005,3.3793333333333333,2.283333333333333,2.475666666666667,11.363333333333337,8.138333333333334,4.759,0.53,0.58,0.56,0.59,7.622666666666666,0.2699999999999999,7.352666666666667,5.945333333333336,5.353,4.015333333333333,3.257999999999997,1967,1186
404,404,8.848000000000003,1.211,3.2173333333333343,2.476666666666667,15.753000000000004,6.905000000000001,5.694000000000001,0.98,0.37,0.71,0.71,7.2766666666666655,0.25,7.0266666666666655,4.831666666666667,4.478999999999999,2.505000000000002,1.796000000000003,404,1187
1149,1149,3.3346666666666662,6.182999999999999,3.726333333333333,2.478,15.721999999999998,12.387333333333332,6.2043333333333335,0.56,0.84,0.84,0.83,7.325000000000002,0.249,7.076000000000002,4.962333333333332,3.6923333333333312,1.4609999999999994,0.8263333333333369,1149,1188
718,718,5.259666666666666,7.355999999999999,1.7160000000000002,2.4790000000000005,16.810666666666666,11.551,4.195,0.75,0.97,0.53,0.73,7.080666666666668,0.2300000000000001,6.850666666666667,4.498666666666668,3.378666666666667,2.3583333333333347,1.5539999999999994,718,1189
40,40,8.602666666666668,3.8216666666666654,1.185,2.4810000000000003,16.090333333333334,7.487666666666666,3.666,0.92,0.62,0.41,0.64,7.154,0.25,6.904,4.651999999999999,4.197333333333334,3.1903333333333346,2.330999999999999,40,1190
769,769,3.983333333333334,7.087666666666667,3.307333333333333,2.481666666666667,16.86,12.876666666666669,5.789,0.65,1.0,0.84,0.97,7.065666666666667,0.2313333333333334,6.834333333333333,4.492999999999999,3.1163333333333343,1.1756666666666655,0.4823333333333304,769,1191
435,435,5.517000000000001,1.4726666666666668,4.872666666666666,2.483,14.345333333333333,8.828333333333333,7.355666666666665,0.73,0.39,0.89,0.76,7.557333333333332,0.25,7.307333333333332,5.407999999999999,4.767000000000002,1.5876666666666654,1.0826666666666656,435,1192
1668,1668,1.8783333333333327,7.389333333333335,3.9853333333333336,2.484666666666667,15.73766666666667,13.859333333333336,6.470000000000001,0.43,0.97,1.0,0.99,7.352000000000001,0.242,7.110000000000001,5.006000000000001,3.421666666666665,1.0626666666666678,0.4633333333333302,1668,1193
1960,1960,8.307333333333334,3.073,3.513333333333334,2.4886666666666666,17.382333333333335,9.075,6.002000000000001,0.93,0.58,0.79,0.82,7.0,0.2310000000000001,6.769,4.285333333333332,3.635333333333333,1.542666666666669,0.8759999999999986,1960,1194
1442,1442,0.97,7.581666666666667,4.101999999999999,2.490333333333333,15.143999999999998,14.174,6.5923333333333325,0.33,0.91,0.94,0.88,7.455333333333335,0.25,7.205333333333335,5.223333333333333,3.570666666666665,1.1166666666666665,0.5370000000000008,1442,1195
584,584,5.980333333333334,4.74,3.232333333333333,2.491,16.44366666666667,10.463333333333331,5.723333333333334,0.79,0.75,0.77,0.79,7.1560000000000015,0.2306666666666667,6.925333333333335,4.640666666666668,3.7320000000000015,1.805,1.1000000000000003,584,1196
1005,1005,6.2286666666666655,4.511333333333334,2.8686666666666665,2.492666666666667,16.101333333333333,9.872666666666667,5.3613333333333335,0.77,0.71,0.66,0.73,7.231666666666666,0.2366666666666667,6.995,4.7763333333333335,3.9663333333333335,2.297333333333333,1.5696666666666648,1005,1197
1480,1480,2.0046666666666666,7.785000000000001,2.708666666666667,2.493666666666668,14.992000000000004,12.987333333333336,5.202333333333334,0.47,0.95,0.65,0.71,7.420333333333332,0.25,7.170333333333332,5.194333333333333,3.770666666666667,2.2326666666666646,1.482666666666666,1480,1198
905,905,1.538333333333333,6.074333333333335,4.408666666666667,2.4963333333333333,14.517666666666669,12.979333333333331,6.905,0.39,0.82,0.96,0.85,7.555000000000001,0.25,7.305000000000001,5.4176666666666655,4.018666666666668,1.280333333333334,0.7299999999999978,905,1199
1020,1020,8.413,1.8523333333333332,4.144333333333333,2.499,16.908666666666665,8.495666666666667,6.643333333333333,0.93,0.45,0.87,0.88,7.066000000000001,0.2303333333333334,6.8356666666666674,4.426333333333333,3.8573333333333326,1.2603333333333344,0.6366666666666676,1020,1200
377,377,1.0006666666666668,5.710999999999999,4.511333333333334,2.499000000000001,13.722,12.721333333333334,7.010333333333334,0.33,0.79,0.94,0.84,7.606666666666666,0.2553333333333333,7.351333333333333,5.582666666666666,4.250333333333334,1.343,0.7873333333333381,377,1201
1981,1981,8.361333333333333,3.3429999999999995,3.075333333333333,2.500333333333333,17.279999999999998,8.918666666666667,5.575666666666666,0.98,0.6,0.72,0.75,7.024000000000002,0.2313333333333334,6.792666666666668,4.3176666666666685,3.6833333333333327,1.869333333333332,1.158333333333335,1981,1202
266,266,1.654333333333333,2.1206666666666667,4.197333333333334,2.5013333333333336,10.473666666666666,8.819333333333335,6.698666666666668,0.39,0.44,0.78,0.66,7.614,0.28,7.334,6.045333333333331,5.364666666666666,2.6826666666666683,2.048666666666666,266,1203
64,64,2.308,7.531333333333334,3.159666666666668,2.502333333333333,15.501333333333337,13.193333333333335,5.662000000000001,0.5,0.97,0.79,0.83,7.308000000000002,0.25,7.058000000000002,4.978333333333335,3.5283333333333333,1.5336666666666678,0.8380000000000001,64,1204
248,248,8.012666666666666,1.5396666666666663,1.1143333333333334,2.503,13.169666666666666,5.157,3.6173333333333337,0.85,0.39,0.4,0.61,7.5486666666666675,0.2699999999999999,7.278666666666668,5.552,5.347333333333335,4.532666666666666,3.6736666666666657,248,1205
1552,1552,7.531333333333334,3.528666666666667,3.585666666666666,2.5033333333333334,17.149,9.617666666666668,6.089,0.87,0.65,0.83,0.84,7.020666666666667,0.2300000000000001,6.790666666666667,4.355666666666666,3.609999999999998,1.457,0.7976666666666645,1552,1206
967,967,5.653333333333332,6.970333333333333,2.0766666666666667,2.5033333333333334,17.203666666666663,11.550333333333333,4.58,0.78,0.91,0.62,0.77,7.030666666666666,0.2300000000000001,6.8006666666666655,4.364999999999998,3.251666666666667,2.0370000000000004,1.2503333333333335,967,1207
283,283,5.645333333333334,1.152666666666667,3.130333333333333,2.5046666666666666,12.433000000000002,6.7876666666666665,5.635,0.73,0.35,0.63,0.64,7.586333333333332,0.2699999999999999,7.316333333333333,5.7126666666666654,5.342666666666666,3.3919999999999995,2.6669999999999985,283,1208
61,61,0.958,2.765333333333333,4.148,2.507333333333334,10.378666666666666,9.420666666666666,6.655333333333333,0.32,0.53,0.76,0.67,7.614333333333334,0.28,7.334333333333333,6.071333333333331,5.286333333333334,2.536333333333331,1.929333333333335,61,1209
84,84,7.612333333333335,6.702333333333333,1.388,2.5106666666666664,18.21333333333333,10.601,3.8986666666666654,0.91,0.92,0.5,0.8,6.779333333333332,0.2300000000000001,6.549333333333332,3.877333333333333,2.949666666666666,1.9726666666666648,1.042333333333335,84,1210
130,130,3.834666666666666,7.483333333333333,2.1936666666666667,2.5113333333333334,16.023,12.188333333333333,4.705,0.63,0.94,0.6,0.76,7.203,0.25,6.953,4.768000000000001,3.522,2.168666666666668,1.3210000000000015,130,1211
428,428,1.0593333333333337,1.8796666666666668,4.129666666666667,2.5173333333333336,9.586,8.526666666666667,6.647,0.33,0.45,0.77,0.68,7.597666666666665,0.28,7.317666666666665,6.147,5.494000000000001,2.85966666666667,2.2429999999999994,428,1212
595,595,5.965,6.765666666666667,2.699333333333334,2.519,17.949,11.984000000000002,5.218333333333334,0.81,0.96,0.77,0.96,6.886999999999999,0.2303333333333334,6.656666666666665,4.0799999999999965,2.8869999999999987,1.2920000000000007,0.4959999999999995,595,1213
1951,1951,3.235,3.415000000000001,2.871666666666667,2.5200000000000005,12.041666666666668,8.806666666666668,5.391666666666668,0.56,0.56,0.63,0.65,7.61,0.2699999999999999,7.340000000000001,5.836,5.160666666666667,3.463999999999998,2.737666666666666,1951,1214
440,440,4.630333333333335,3.3023333333333325,3.731,2.522333333333334,14.186000000000002,9.555666666666667,6.253333333333334,0.66,0.56,0.77,0.72,7.571666666666666,0.2506666666666666,7.321,5.4606666666666674,4.6893333333333365,2.372333333333334,1.7113333333333332,440,1215
562,562,1.4696666666666662,6.862333333333334,4.188,2.5226666666666664,15.042666666666666,13.573,6.710666666666667,0.38,0.84,0.96,0.9,7.486333333333334,0.25,7.236333333333334,5.259333333333332,3.753000000000001,1.160333333333334,0.5656666666666661,562,1216
676,676,4.364333333333334,1.6143333333333334,1.3139999999999998,2.5243333333333333,9.817,5.4526666666666666,3.838333333333333,0.63,0.39,0.39,0.6,7.581666666666666,0.28,7.301666666666666,6.074333333333332,5.802333333333332,4.888333333333334,4.048666666666664,676,1217
1203,1203,6.610333333333334,2.388333333333334,3.266,2.5276666666666667,14.792333333333335,8.182,5.793666666666667,0.8,0.48,0.7,0.69,7.525333333333334,0.25,7.275333333333334,5.291000000000001,4.732666666666667,2.778666666666669,2.0813333333333333,1203,1218
138,138,1.405,7.505666666666666,3.701,2.529333333333333,15.141,13.736,6.230333333333333,0.38,0.94,0.86,0.97,7.390666666666664,0.25,7.1406666666666645,5.133666666666665,3.5616666666666683,1.2596666666666645,0.4956666666666685,138,1219
1817,1817,1.1156666666666666,7.648,3.699333333333333,2.531333333333333,14.994333333333334,13.878666666666668,6.230666666666666,0.38,0.98,0.82,0.85,7.438666666666666,0.25,7.188666666666666,5.2159999999999975,3.620333333333332,1.4026666666666667,0.7366666666666637,1817,1220
298,298,1.6376666666666666,4.734666666666667,2.056333333333333,2.532,10.960666666666668,9.323,4.588333333333333,0.42,0.65,0.54,0.64,7.548000000000001,0.28,7.268000000000001,5.923333333333334,5.167333333333332,3.782,2.955666666666668,298,1221
466,466,2.822,4.208333333333333,2.8596666666666675,2.533,12.423,9.601,5.392666666666667,0.5,0.64,0.61,0.66,7.613333333333332,0.2699999999999999,7.343333333333333,5.776666666666667,4.989999999999998,3.2410000000000005,2.4966666666666675,466,1222
1847,1847,2.568333333333333,2.1786666666666665,2.7996666666666665,2.533,10.079666666666666,7.511333333333333,5.332666666666666,0.47,0.44,0.58,0.63,7.622666666666666,0.2796666666666667,7.343,6.094999999999999,5.593666666666668,3.928333333333332,3.1859999999999995,1847,1223
1631,1631,4.9830000000000005,2.5226666666666664,0.8870000000000001,2.533,10.925666666666666,5.942666666666666,3.42,0.64,0.47,0.34,0.6,7.614666666666667,0.2716666666666666,7.343000000000001,5.977333333333334,5.648333333333334,4.9410000000000025,4.079333333333334,1631,1224
1945,1945,8.083666666666668,4.711333333333332,2.534333333333333,2.536,17.865333333333332,9.781666666666665,5.070333333333333,0.92,0.77,0.66,0.8,6.894333333333332,0.2303333333333334,6.663999999999999,4.079333333333333,3.309999999999998,1.815666666666667,1.0439999999999987,1945,1225
1343,1343,5.623666666666666,3.562,4.307333333333332,2.538333333333333,16.031333333333333,10.407666666666664,6.8456666666666655,0.76,0.64,1.0,0.89,7.258999999999999,0.2406666666666667,7.018333333333333,4.828333333333331,3.928,1.216666666666666,0.6113333333333353,1343,1226
615,615,1.363,4.888999999999999,4.654,2.539333333333333,13.445333333333332,12.082333333333333,7.193333333333333,0.37,0.69,0.93,0.83,7.607666666666668,0.2633333333333333,7.344333333333334,5.638333333333335,4.422333333333336,1.4260000000000002,0.8670000000000009,615,1227
1474,1474,8.062333333333333,4.880333333333332,2.413666666666667,2.54,17.89633333333333,9.834,4.953666666666667,0.97,0.76,0.65,0.79,6.876,0.229,6.646999999999999,4.045666666666669,3.2533333333333343,1.8110000000000004,1.0046666666666653,1474,1228
1598,1598,5.911333333333333,7.466666666666668,0.8146666666666664,2.5403333333333333,16.733,10.821666666666667,3.3549999999999995,0.79,0.94,0.39,0.67,7.106333333333335,0.2306666666666667,6.875666666666668,4.534333333333333,3.520999999999998,2.8773333333333326,1.9876666666666656,1598,1229
724,724,7.667333333333333,6.482333333333335,2.2063333333333333,2.5409999999999995,18.897,11.229666666666668,4.747333333333333,1.0,0.99,0.68,0.99,6.690999999999998,0.2203333333333333,6.470666666666665,3.664333333333333,2.6340000000000003,1.313333333333334,0.4949999999999983,724,1230
931,931,8.49,1.41,4.301666666666667,2.543,16.744666666666667,8.254666666666667,6.844666666666667,0.95,0.4,0.97,0.89,7.104666666666668,0.2326666666666667,6.872000000000001,4.495999999999999,3.9616666666666656,1.2223333333333324,0.6190000000000024,931,1231
1202,1202,1.8840000000000003,7.487,2.2070000000000003,2.5436666666666667,14.121666666666668,12.237666666666668,4.750666666666668,0.42,0.86,0.56,0.65,7.596999999999999,0.25,7.346999999999999,5.523333333333332,4.259333333333334,2.987666666666664,2.201666666666667,1202,1232
1539,1539,4.258666666666668,1.3296666666666668,3.706333333333333,2.5446666666666657,11.839333333333334,7.580666666666666,6.251,0.63,0.38,0.69,0.67,7.611,0.2699999999999999,7.341,5.862,5.354666666666665,3.089666666666667,2.421,1539,1233
371,371,7.946,6.953999999999999,0.6903333333333332,2.545666666666667,18.136,10.19,3.236,0.96,0.94,0.36,0.74,6.8290000000000015,0.2303333333333334,6.598666666666668,3.939,3.077333333333334,2.401333333333333,1.481999999999998,371,1234
1979,1979,1.4893333333333332,7.528666666666666,3.776,2.546333333333334,15.340333333333334,13.851,6.322333333333333,0.39,0.98,0.87,0.9,7.40033333333333,0.25,7.1503333333333305,5.122666666666667,3.527000000000001,1.2526666666666637,0.5850000000000035,1979,1235
238,238,2.1983333333333337,5.023000000000001,1.6599999999999997,2.5483333333333333,11.429666666666668,9.231333333333334,4.208333333333333,0.44,0.7,0.45,0.63,7.614333333333333,0.2713333333333333,7.342999999999999,5.915333333333335,5.171333333333333,4.031999999999999,3.167666666666666,238,1236
1503,1503,7.768666666666666,6.770666666666666,1.451,2.55,18.540333333333333,10.771666666666665,4.001,0.92,1.0,0.51,0.8,6.7573333333333325,0.2199999999999999,6.537333333333333,3.817,2.856666666666669,1.9316666666666655,1.0689999999999982,1503,1237
1997,1997,6.1610000000000005,1.94,4.507999999999999,2.5500000000000003,15.159,8.998,7.058,0.78,0.44,0.88,0.8,7.447666666666666,0.25,7.197666666666666,5.169666666666666,4.4993333333333325,1.6206666666666667,1.05333333333333,1997,1238
693,693,3.981,0.8623333333333334,3.325333333333333,2.551333333333333,10.72,6.739,5.876666666666666,0.61,0.35,0.67,0.65,7.546000000000001,0.2796666666666667,7.266333333333335,5.939666666666667,5.529333333333334,3.486333333333334,2.780000000000003,693,1239
1692,1692,5.134,4.635,4.102666666666667,2.552333333333334,16.424,11.29,6.655000000000001,0.7,0.74,0.96,0.97,7.211666666666667,0.2303333333333334,6.981333333333334,4.719666666666666,3.666666666666668,1.1253333333333355,0.5013333333333332,1692,1240
392,392,1.7280000000000002,5.923333333333332,1.917,2.5529999999999995,12.12133333333333,10.39333333333333,4.469999999999999,0.43,0.78,0.52,0.62,7.586333333333335,0.2699999999999999,7.316333333333335,5.809333333333334,4.866666666666665,3.643666666666668,2.758666666666665,392,1241
914,914,2.457666666666667,1.091,3.8373333333333326,2.5556666666666663,9.941666666666666,7.483999999999999,6.392999999999999,0.46,0.34,0.7,0.66,7.605333333333332,0.2793333333333334,7.325999999999999,6.1069999999999975,5.597666666666668,3.2110000000000007,2.5533333333333337,914,1242
1880,1880,4.478999999999999,4.877,1.2979999999999998,2.559,13.212999999999996,8.734,3.8569999999999993,0.62,0.7,0.4,0.63,7.566999999999999,0.2659999999999999,7.300999999999999,5.613000000000001,4.945333333333336,4.071999999999999,3.22,1880,1243
132,132,7.865000000000001,4.927666666666666,2.7823333333333333,2.559333333333333,18.13433333333333,10.269333333333332,5.341666666666667,0.93,0.8,0.75,0.98,6.802333333333334,0.2303333333333334,6.572000000000001,3.917666666666666,3.078666666666669,1.3286666666666669,0.5043333333333342,132,1244
1900,1900,8.616666666666667,1.3563333333333332,3.799333333333333,2.559333333333333,16.331666666666667,7.715,6.358666666666666,0.92,0.39,0.81,0.79,7.192666666666667,0.2306666666666667,6.962,4.665000000000003,4.201666666666666,1.8453333333333344,1.17,1900,1245
224,224,5.4863333333333335,4.707999999999998,3.0693333333333337,2.563333333333333,15.826999999999998,10.340666666666666,5.632666666666667,0.75,0.7,0.73,0.75,7.2799999999999985,0.2483333333333333,7.031666666666665,4.870333333333333,3.992333333333332,2.0363333333333333,1.213,224,1246
1297,1297,8.803333333333335,1.1723333333333332,2.0306666666666664,2.566,14.572333333333331,5.768999999999999,4.596666666666666,0.89,0.39,0.53,0.61,7.525000000000001,0.25,7.275000000000001,5.3016666666666685,5.050333333333334,3.801666666666665,2.973666666666665,1297,1247
701,701,8.426,1.596666666666667,4.243999999999999,2.567333333333333,16.834,8.408,6.811333333333332,0.92,0.42,0.94,0.91,7.0873333333333335,0.2306666666666667,6.8566666666666665,4.466333333333332,3.91333333333333,1.206333333333335,0.5773333333333364,701,1248
862,862,1.803,2.210000000000001,2.231,2.5683333333333334,8.812333333333335,7.009333333333334,4.799333333333333,0.4,0.45,0.51,0.59,7.579666666666668,0.28,7.299666666666668,6.200333333333333,5.746333333333332,4.371666666666668,3.549666666666668,862,1249
393,393,8.053666666666667,4.320666666666666,0.87,2.569333333333333,15.813666666666665,7.759999999999999,3.439333333333333,0.88,0.65,0.36,0.66,7.263999999999999,0.25,7.013999999999999,4.815,4.330333333333331,3.554666666666668,2.6303333333333327,393,1250
1716,1716,7.484,3.08,1.5163333333333335,2.575333333333333,14.655666666666669,7.171666666666666,4.091666666666667,0.81,0.57,0.43,0.64,7.540666666666666,0.25,7.290666666666666,5.331000000000001,4.8983333333333325,3.909666666666664,3.0566666666666684,1716,1251
751,751,2.616,3.160666666666667,3.452666666666667,2.5756666666666663,11.805,9.189,6.028333333333333,0.48,0.54,0.7,0.65,7.606999999999999,0.2699999999999999,7.337,5.869999999999999,5.131999999999998,3.015000000000001,2.293,751,1252
970,970,0.8469999999999998,4.028666666666667,4.362333333333334,2.580333333333333,11.818333333333332,10.971333333333334,6.942666666666667,0.31,0.61,0.83,0.75,7.621,0.2699999999999999,7.351000000000001,5.888,4.862666666666666,2.0693333333333337,1.4643333333333317,970,1253
59,59,4.305000000000001,4.757000000000001,1.681,2.5826666666666664,13.325666666666669,9.020666666666669,4.2636666666666665,0.61,0.69,0.49,0.62,7.588000000000002,0.2699999999999999,7.318000000000002,5.603999999999999,4.907000000000003,3.690333333333333,2.808333333333332,59,1254
1352,1352,1.8393333333333333,5.242333333333333,4.491666666666668,2.5826666666666664,14.156,12.316666666666668,7.074333333333335,0.42,0.73,0.92,0.85,7.572,0.25,7.322,5.486999999999999,4.2330000000000005,1.3659999999999997,0.7703333333333342,1352,1255
896,896,2.318,0.7970000000000002,3.6510000000000007,2.583,9.349,7.031000000000001,6.234,0.45,0.31,0.67,0.65,7.620333333333334,0.28,7.340333333333334,6.179333333333331,5.732333333333335,3.4686666666666683,2.7836666666666656,896,1256
234,234,1.0853333333333337,6.933333333333334,4.092,2.583333333333333,14.694,13.608666666666666,6.675333333333333,0.34,0.87,0.9,0.95,7.530333333333332,0.25,7.280333333333332,5.3566666666666665,3.828000000000002,1.208333333333334,0.5290000000000017,234,1257
1779,1779,7.655333333333333,6.440666666666667,2.1700000000000004,2.585666666666666,18.851666666666667,11.196333333333332,4.7556666666666665,0.96,0.93,0.66,0.97,6.684999999999999,0.2199999999999999,6.464999999999999,3.672333333333333,2.649000000000002,1.349333333333334,0.5059999999999985,1779,1258
351,351,5.062333333333333,7.577333333333334,1.1369999999999998,2.5909999999999997,16.367666666666665,11.305333333333332,3.727999999999999,0.73,0.95,0.42,0.72,7.165666666666667,0.2346666666666667,6.931,4.657666666666668,3.5726666666666653,2.7133333333333334,1.8089999999999988,351,1259
697,697,8.993666666666666,1.6653333333333329,2.2263333333333337,2.591666666666667,15.477,6.483333333333333,4.8180000000000005,0.95,0.41,0.55,0.67,7.394666666666665,0.25,7.144666666666665,5.004666666666666,4.691666666666666,3.3123333333333327,2.4859999999999998,697,1260
99,99,2.9723333333333337,4.062333333333333,2.9686666666666666,2.592,12.595333333333333,9.623,5.560666666666666,0.51,0.61,0.63,0.69,7.59,0.2699999999999999,7.32,5.721333333333331,4.936666666666668,3.017333333333332,2.205000000000004,99,1261
559,559,1.604666666666667,5.735333333333333,4.056666666666667,2.593333333333333,13.989999999999998,12.385333333333332,6.65,0.39,0.79,0.84,0.81,7.585000000000003,0.2513333333333333,7.333666666666669,5.538999999999999,4.261333333333333,1.6946666666666657,1.033666666666666,559,1262
1066,1066,0.961,6.765666666666667,4.241666666666666,2.594,14.562333333333331,13.601333333333333,6.835666666666667,0.33,0.86,0.99,0.93,7.531666666666667,0.25,7.281666666666667,5.378666666666668,3.851333333333334,1.181333333333332,0.5473333333333326,1066,1263
1232,1232,3.0280000000000005,2.2626666666666666,3.984333333333333,2.5943333333333327,11.869333333333334,8.841333333333333,6.578666666666666,0.51,0.46,0.77,0.7,7.613666666666666,0.2699999999999999,7.343666666666667,5.865999999999999,5.192333333333334,2.684666666666664,2.0243333333333347,1232,1264
781,781,3.387,5.263333333333334,2.482999999999999,2.595666666666667,13.729,10.342,5.078666666666666,0.55,0.74,0.58,0.68,7.580333333333335,0.2506666666666666,7.329666666666668,5.562000000000001,4.634333333333332,3.129666666666664,2.321999999999999,781,1265
850,850,5.123,6.9346666666666685,2.7869999999999995,2.595999999999999,17.44066666666667,12.317666666666668,5.382999999999999,0.75,0.97,0.75,0.96,6.976000000000001,0.2303333333333334,6.745666666666668,4.274666666666668,3.0053333333333354,1.324666666666667,0.5196666666666658,850,1266
949,949,3.609,4.060333333333333,2.6936666666666667,2.6033333333333326,12.966333333333337,9.357333333333331,5.296999999999999,0.56,0.61,0.62,0.64,7.605,0.2693333333333332,7.3356666666666674,5.690666666666669,4.939333333333334,3.309333333333336,2.4939999999999976,949,1267
1298,1298,8.244,3.535333333333333,1.9356666666666664,2.6056666666666666,16.320666666666668,8.076666666666666,4.541333333333333,0.89,0.63,0.56,0.7,7.196666666666666,0.238,6.958666666666666,4.678000000000001,4.152999999999999,2.9323333333333346,2.0723333333333307,1298,1268
25,25,1.971666666666667,6.074,3.1646666666666667,2.6059999999999994,13.816333333333333,11.844666666666669,5.770666666666666,0.43,0.81,0.73,0.72,7.577000000000001,0.2686666666666666,7.3083333333333345,5.557,4.366333333333337,2.1213333333333324,1.5223333333333322,25,1269
1115,1115,4.444333333333334,2.877,2.13,2.609,12.060333333333334,7.616,4.739,0.64,0.51,0.51,0.64,7.604666666666668,0.2699999999999999,7.334666666666668,5.821999999999999,5.306666666666668,3.984666666666664,3.142666666666664,1115,1270
202,202,2.2080000000000006,2.276333333333333,2.510333333333333,2.6133333333333324,9.608,7.399999999999999,5.123666666666666,0.44,0.48,0.58,0.61,7.5663333333333345,0.28,7.286333333333334,6.095333333333332,5.599333333333334,3.998333333333332,3.131666666666665,202,1271
292,292,8.627999999999998,1.8103333333333331,3.265333333333333,2.6179999999999994,16.321666666666665,7.693666666666666,5.883333333333333,0.98,0.47,0.75,0.76,7.166666666666667,0.2446666666666667,6.922000000000001,4.607999999999999,4.159000000000001,2.060666666666667,1.214666666666666,292,1272
1505,1505,4.976666666666666,6.441666666666666,2.545666666666667,2.6213333333333333,16.585333333333335,11.608666666666668,5.167,0.72,0.86,0.65,0.78,7.136666666666667,0.2303333333333334,6.906333333333333,4.611333333333333,3.475666666666664,1.9556666666666644,1.128333333333332,1505,1273
1832,1832,6.909999999999999,0.797666666666667,3.887333333333333,2.6223333333333323,14.21733333333333,7.307333333333332,6.509666666666665,0.78,0.32,0.77,0.72,7.567999999999999,0.25,7.317999999999999,5.440666666666667,4.997666666666664,2.5450000000000026,1.857,1832,1274
704,704,4.087666666666666,1.721666666666667,0.6736666666666667,2.6229999999999998,9.105999999999998,5.018333333333333,3.296666666666666,0.61,0.4,0.31,0.57,7.593999999999999,0.28,7.313999999999999,6.1803333333333335,5.928666666666668,5.246,4.318666666666665,704,1275
1952,1952,5.266333333333334,2.664333333333334,1.9916666666666667,2.625999999999999,12.548333333333334,7.282,4.617666666666666,0.7,0.49,0.49,0.61,7.592333333333333,0.2699999999999999,7.322333333333334,5.724000000000002,5.264000000000003,4.003666666666669,3.1410000000000005,1952,1276
1530,1530,3.206000000000001,4.164666666666666,4.468333333333333,2.629666666666667,14.468666666666666,11.262666666666666,7.098,0.57,0.67,0.9,0.82,7.526000000000001,0.25,7.276000000000001,5.384333333333334,4.324333333333334,1.4379999999999988,0.8110000000000026,1530,1277
1725,1725,7.978333333333333,1.7646666666666668,3.8173333333333326,2.6303333333333336,16.190666666666665,8.212333333333333,6.447666666666667,0.88,0.46,0.82,0.81,7.215,0.2396666666666667,6.975333333333333,4.720666666666669,4.182333333333332,1.7689999999999992,1.0586666666666673,1725,1278
1473,1473,0.9713333333333334,7.295333333333334,3.4653333333333336,2.632,14.364,13.392666666666669,6.097333333333333,0.33,0.89,0.79,0.78,7.536,0.25,7.286,5.423666666666671,3.924,1.805666666666669,1.0549999999999988,1473,1279
551,551,5.040333333333334,6.606,2.4120000000000004,2.633,16.691333333333336,11.651,5.045,0.7,0.87,0.66,0.77,7.147666666666667,0.2300000000000001,6.917666666666666,4.595,3.472,1.984999999999999,1.1386666666666685,551,1280
1171,1171,6.541333333333333,6.889333333333335,1.2813333333333334,2.6346666666666665,17.346666666666668,10.805333333333335,3.916,0.83,0.9,0.48,0.75,6.984666666666668,0.2310000000000001,6.753666666666668,4.289333333333335,3.312333333333333,2.4290000000000025,1.5253333333333314,1171,1281
1475,1475,7.643,4.926333333333332,2.8973333333333344,2.635666666666667,18.10233333333333,10.459333333333332,5.533000000000001,0.87,0.8,0.79,0.98,6.821,0.2233333333333333,6.597666666666666,3.9696666666666656,3.0833333333333357,1.3130000000000002,0.5146666666666695,1475,1282
1030,1030,4.904000000000001,7.005333333333334,2.727333333333333,2.641,17.277666666666665,12.373666666666669,5.368333333333332,0.7,0.95,0.75,0.89,7.029999999999999,0.2306666666666667,6.799333333333332,4.365333333333332,3.099000000000002,1.4700000000000006,0.6493333333333347,1030,1283
1339,1339,1.390666666666667,8.180666666666665,1.1729999999999998,2.6420000000000003,13.386333333333331,11.995666666666663,3.815,0.37,0.91,0.4,0.63,7.605999999999999,0.259,7.346999999999999,5.649333333333332,4.399333333333333,3.5906666666666647,2.683666666666669,1339,1284
520,520,4.892333333333332,4.956999999999999,3.120333333333333,2.642333333333333,15.611999999999997,10.719666666666663,5.762666666666666,0.7,0.75,0.71,0.76,7.318,0.2493333333333333,7.068666666666667,4.950666666666664,3.995,2.0273333333333325,1.2276666666666678,520,1285
77,77,1.4199999999999997,7.645666666666666,3.2356666666666665,2.6446666666666667,14.945999999999998,13.526,5.880333333333333,0.38,0.97,0.8,0.86,7.405666666666665,0.25,7.155666666666665,5.181000000000001,3.65333333333333,1.4939999999999989,0.6630000000000003,77,1286
1574,1574,2.036333333333333,5.424333333333334,4.396666666666666,2.650333333333334,14.507666666666667,12.471333333333334,7.047,0.47,0.78,0.97,0.9,7.533666666666665,0.25,7.283666666666665,5.395333333333333,4.109,1.2706666666666653,0.6293333333333324,1574,1287
1239,1239,3.9646666666666666,7.939999999999999,0.9853333333333332,2.651,15.541,11.576333333333332,3.636333333333333,0.63,0.98,0.38,0.66,7.377999999999999,0.2493333333333333,7.128666666666666,5.044333333333333,3.890666666666666,3.155333333333335,2.225000000000001,1239,1288
1754,1754,3.764,4.808333333333334,4.220000000000001,2.651333333333333,15.443666666666669,11.679666666666668,6.871333333333334,0.6,0.74,0.95,0.98,7.355333333333334,0.2486666666666667,7.106666666666667,5.038666666666667,3.915333333333332,1.1950000000000012,0.5316666666666663,1754,1289
324,324,8.036666666666667,6.776666666666666,0.4346666666666667,2.653000000000001,17.901,9.864333333333336,3.087666666666668,0.97,0.9,0.31,0.75,6.864666666666667,0.2296666666666667,6.635000000000001,4.012666666666667,3.2230000000000008,2.5750000000000024,1.572,324,1290
731,731,8.572666666666667,1.1566666666666665,4.215333333333333,2.653333333333334,16.598,8.025333333333332,6.868666666666667,0.98,0.37,0.88,0.89,7.108333333333333,0.2303333333333334,6.878,4.525333333333335,4.025333333333333,1.2636666666666638,0.5893333333333368,731,1291
1782,1782,7.318,7.201666666666664,0.5363333333333334,2.655666666666667,17.711666666666666,10.393666666666665,3.192,0.85,0.97,0.32,0.74,6.910999999999999,0.2293333333333334,6.681666666666665,4.146333333333332,3.231333333333333,2.6496666666666684,1.694666666666668,1782,1292
482,482,2.5166666666666666,8.289333333333335,0.7529999999999999,2.657,14.216,11.699333333333335,3.4099999999999997,0.48,0.98,0.34,0.67,7.536666666666665,0.2506666666666666,7.285999999999999,5.430999999999999,4.239000000000001,3.557666666666668,2.609,482,1293
1120,1120,6.588333333333334,5.642,1.601,2.658333333333334,16.48966666666667,9.901333333333334,4.259333333333334,0.82,0.81,0.49,0.7,7.129333333333333,0.2303333333333334,6.899,4.595666666666667,3.772000000000002,2.6969999999999987,1.7839999999999971,1120,1294
241,241,2.888,4.504666666666667,4.071666666666667,2.6586666666666674,14.123,11.235,6.730333333333334,0.51,0.69,0.82,0.82,7.546333333333332,0.253,7.293333333333332,5.452666666666668,4.405333333333335,1.7133333333333347,0.9913333333333344,241,1295
1636,1636,2.0683333333333334,1.0550000000000002,5.045333333333335,2.6623333333333337,10.831000000000005,8.762666666666668,7.707666666666668,0.43,0.34,0.89,0.78,7.539666666666666,0.2753333333333334,7.264333333333333,5.937333333333334,5.271000000000001,1.8586666666666671,1.3053333333333337,1636,1296
1991,1991,0.9353333333333336,3.313666666666665,4.944,2.6673333333333336,11.860333333333331,10.925,7.611333333333333,0.32,0.59,0.98,0.82,7.614999999999999,0.2699999999999999,7.345,5.879333333333332,4.875,1.5686666666666644,1.004999999999998,1991,1297
1105,1105,2.656333333333334,6.511000000000001,1.879,2.6686666666666667,13.715000000000002,11.058666666666667,4.547666666666666,0.49,0.82,0.5,0.68,7.594666666666666,0.2506666666666666,7.343999999999999,5.585,4.530666666666665,3.3479999999999994,2.4520000000000017,1105,1298
1021,1021,4.086333333333333,4.533333333333333,4.192333333333334,2.6686666666666667,15.480666666666668,11.394333333333334,6.861000000000001,0.61,0.71,0.88,0.91,7.396666666666665,0.25,7.146666666666665,5.077,4.001333333333333,1.291666666666668,0.6180000000000012,1021,1299
926,926,0.7673333333333333,5.004333333333334,2.3920000000000003,2.671,10.834666666666667,10.067333333333334,5.063000000000001,0.3,0.67,0.58,0.66,7.614999999999999,0.2746666666666666,7.340333333333333,6.011333333333333,5.128999999999999,3.6506666666666665,2.7876666666666647,926,1300
968,968,3.359666666666667,1.7643333333333333,4.545333333333333,2.672,12.341333333333337,8.981666666666666,7.217333333333332,0.54,0.41,0.84,0.73,7.621666666666667,0.2699999999999999,7.3516666666666675,5.807666666666666,5.115333333333332,2.1049999999999995,1.4733333333333354,968,1301
997,997,3.105999999999999,3.878666666666667,4.585666666666667,2.672666666666667,14.243,11.137,7.258333333333334,0.53,0.61,0.91,0.85,7.587666666666667,0.25,7.337666666666667,5.4896666666666665,4.453333333333331,1.4409999999999998,0.801999999999996,997,1302
1204,1204,4.851333333333333,5.423333333333333,3.518,2.672666666666667,16.465333333333334,11.614,6.190666666666667,0.68,0.81,0.84,0.95,7.149000000000001,0.2300000000000001,6.9190000000000005,4.6433333333333335,3.5266666666666677,1.323333333333336,0.5493333333333323,1204,1303
790,790,9.413333333333332,0.6626666666666666,1.2220000000000002,2.6736666666666675,13.971666666666666,4.558333333333335,3.895666666666668,1.0,0.3,0.38,0.6,7.598,0.2513333333333333,7.346666666666667,5.467666666666667,5.333000000000001,4.43,3.5043333333333333,790,1304
1129,1129,5.055666666666666,7.060000000000001,2.426333333333333,2.6780000000000013,17.220000000000002,12.164333333333335,5.104333333333335,0.71,0.97,0.67,0.84,7.004666666666666,0.2303333333333334,6.774333333333333,4.3533333333333335,3.1160000000000005,1.620999999999996,0.7506666666666648,1129,1305
438,438,4.629333333333332,4.050000000000001,4.114000000000001,2.6780000000000013,15.471333333333334,10.842000000000002,6.792000000000002,0.68,0.64,0.89,0.97,7.326333333333334,0.25,7.076333333333334,4.985333333333335,4.021333333333333,1.291666666666666,0.5423333333333318,438,1306
168,168,1.5159999999999998,7.559333333333333,0.6026666666666667,2.6790000000000007,12.357,10.841,3.281666666666667,0.38,0.86,0.31,0.62,7.606999999999999,0.2699999999999999,7.337,5.788333333333331,4.741333333333333,4.097333333333335,3.03233333333333,168,1307
803,803,8.647333333333332,4.398,0.5236666666666666,2.6796666666666664,16.248666666666665,7.601333333333333,3.203333333333333,0.93,0.67,0.31,0.64,7.190333333333332,0.2313333333333334,6.958999999999999,4.659333333333334,4.188666666666666,3.5576666666666674,2.584666666666665,803,1308
730,730,6.753333333333335,2.326666666666666,4.274,2.6800000000000006,16.034000000000002,9.280666666666669,6.954000000000001,0.82,0.49,0.92,0.96,7.236333333333333,0.238,6.998333333333332,4.775999999999998,4.078,1.251333333333335,0.5496666666666661,730,1309
413,413,3.987333333333333,4.306666666666668,4.247333333333333,2.681333333333334,15.222666666666669,11.235333333333331,6.9286666666666665,0.63,0.69,0.92,0.97,7.3953333333333315,0.25,7.145333333333332,5.112666666666666,4.063666666666665,1.243333333333334,0.5386666666666668,413,1310
373,373,3.9133333333333336,0.807,0.8410000000000001,2.681666666666666,8.243,4.329666666666666,3.5226666666666664,0.57,0.31,0.33,0.61,7.590666666666666,0.28,7.310666666666666,6.254333333333336,6.065666666666664,5.244333333333335,4.268,373,1311
1567,1567,6.165666666666668,3.878000000000001,3.8523333333333336,2.682000000000001,16.578000000000003,10.412333333333336,6.534333333333334,0.77,0.64,0.84,0.92,7.169333333333333,0.2303333333333334,6.939,4.642000000000001,3.751,1.3096666666666683,0.588000000000001,1567,1312
335,335,6.017333333333334,4.259666666666667,1.6219999999999997,2.6826666666666674,14.581666666666669,8.564333333333334,4.304666666666667,0.74,0.66,0.46,0.64,7.546000000000001,0.25,7.296000000000001,5.339000000000001,4.722666666666667,3.5540000000000007,2.6136666666666666,335,1313
231,231,5.110333333333333,1.072,1.2206666666666668,2.6830000000000003,10.086,4.975666666666667,3.903666666666667,0.65,0.34,0.38,0.62,7.603666666666666,0.28,7.323666666666666,6.064666666666665,5.829999999999999,4.865666666666667,3.894333333333333,231,1314
572,572,5.305666666666667,6.835666666666668,0.7449999999999999,2.684,15.570333333333334,10.264666666666669,3.4290000000000003,0.7,0.85,0.34,0.68,7.389333333333332,0.2493333333333333,7.139999999999999,5.0390000000000015,4.131333333333334,3.443,2.478333333333333,572,1315
705,705,1.7213333333333334,7.725,2.8990000000000005,2.6870000000000003,15.032333333333334,13.311,5.586,0.41,0.94,0.72,0.81,7.447333333333334,0.25,7.197333333333334,5.214333333333332,3.732666666666668,1.944666666666668,1.1126666666666685,705,1316
1235,1235,5.524333333333335,0.941333333333333,4.920666666666666,2.688333333333334,14.074666666666667,8.550333333333333,7.609,0.7,0.33,0.98,0.83,7.593333333333334,0.25,7.343333333333334,5.498666666666669,4.888000000000002,1.556333333333333,0.9593333333333351,1235,1317
1330,1330,1.799,7.36,1.6693333333333331,2.692,13.520333333333332,11.721333333333334,4.361333333333333,0.41,0.83,0.47,0.68,7.612333333333334,0.2536666666666666,7.358666666666667,5.636,4.450333333333332,3.3743333333333334,2.463333333333335,1330,1318
146,146,5.058999999999999,2.7506666666666666,1.0166666666666666,2.6926666666666668,11.518999999999998,6.46,3.709333333333333,0.68,0.52,0.36,0.6,7.603999999999999,0.2723333333333333,7.331666666666666,5.875333333333334,5.503333333333334,4.587999999999997,3.5903333333333336,146,1319
108,108,0.7966666666666665,7.667333333333333,3.525333333333333,2.6936666666666667,14.682999999999998,13.886333333333331,6.218999999999999,0.31,0.94,0.83,0.99,7.4813333333333345,0.25,7.2313333333333345,5.303,3.703000000000001,1.402333333333334,0.5426666666666682,108,1320
1481,1481,1.6396666666666668,1.991,4.060999999999999,2.697,10.388666666666666,8.748999999999999,6.757999999999999,0.39,0.43,0.77,0.68,7.618333333333334,0.2776666666666667,7.340666666666667,6.071666666666665,5.389,2.7653333333333343,2.0500000000000016,1481,1321
311,311,2.7616666666666663,1.132,5.046000000000001,2.7003333333333344,11.640000000000002,8.878333333333336,7.746333333333336,0.49,0.35,1.0,0.82,7.609666666666666,0.2699999999999999,7.339666666666666,5.882,5.213333333333335,1.6359999999999992,1.0183333333333344,311,1322
1601,1601,2.806666666666666,7.806666666666667,2.0176666666666665,2.701666666666667,15.332666666666668,12.526,4.719333333333333,0.51,0.95,0.56,0.75,7.408333333333331,0.25,7.158333333333331,5.123,3.783333333333333,2.5369999999999986,1.6233333333333348,1601,1323
486,486,5.559333333333334,1.9086666666666663,2.066666666666666,2.7033333333333336,12.238,6.6786666666666665,4.77,0.72,0.42,0.53,0.65,7.552333333333335,0.2699999999999999,7.282333333333335,5.729666666666664,5.338333333333334,3.954666666666668,3.0463333333333367,486,1324
729,729,1.0176666666666667,5.767333333333334,3.916333333333335,2.704333333333333,13.405666666666669,12.388000000000002,6.6206666666666685,0.33,0.76,0.82,0.81,7.605999999999999,0.2576666666666666,7.348333333333333,5.648000000000001,4.363000000000003,1.840666666666668,1.1070000000000002,729,1325
1429,1429,4.162000000000001,1.9443333333333332,4.056333333333333,2.7056666666666667,12.868333333333332,8.706333333333333,6.762,0.6,0.44,0.76,0.74,7.616333333333333,0.2689999999999999,7.347333333333333,5.714666666666667,5.0713333333333335,2.4356666666666653,1.7200000000000015,1429,1326
739,739,6.814000000000002,2.007,3.294333333333334,2.7066666666666666,14.822000000000005,8.008000000000001,6.001,0.81,0.47,0.71,0.73,7.491000000000001,0.25,7.241000000000001,5.254,4.724333333333334,2.6300000000000003,1.8249999999999973,739,1327
1049,1049,3.548,4.749666666666666,4.142666666666667,2.7096666666666667,15.15,11.602,6.852333333333334,0.57,0.73,0.88,0.89,7.452333333333335,0.25,7.202333333333335,5.193999999999999,4.0749999999999975,1.3909999999999991,0.6879999999999971,1049,1328
443,443,4.843999999999999,7.307333333333334,1.839666666666667,2.7116666666666664,16.702666666666666,11.858666666666668,4.551333333333334,0.71,0.97,0.56,0.8,7.098000000000001,0.2313333333333334,6.866666666666667,4.533,3.354,2.1223333333333327,1.1819999999999986,443,1329
1338,1338,3.9526666666666666,6.667,3.065666666666667,2.7150000000000003,16.400333333333336,12.447666666666668,5.780666666666667,0.64,0.88,0.78,0.9,7.182333333333335,0.2320000000000001,6.950333333333335,4.699666666666668,3.403,1.5090000000000012,0.6593333333333318,1338,1330
988,988,6.778666666666667,1.7553333333333332,4.462666666666666,2.719,15.715666666666666,8.937,7.181666666666667,0.79,0.43,0.95,0.91,7.324666666666669,0.249,7.075666666666669,4.932666666666665,4.282666666666667,1.3179999999999996,0.6363333333333321,988,1331
117,117,0.8200000000000004,7.652666666666667,3.4916666666666667,2.720333333333333,14.684666666666669,13.864666666666668,6.212,0.31,0.94,0.83,0.96,7.461666666666667,0.2506666666666666,7.211,5.285333333333332,3.690333333333333,1.3859999999999992,0.5610000000000008,117,1332
755,755,7.741,6.533666666666666,1.738333333333333,2.7206666666666672,18.733666666666664,10.992666666666665,4.4590000000000005,0.93,0.9,0.58,0.91,6.731666666666667,0.2216666666666666,6.510000000000001,3.745000000000001,2.7513333333333345,1.587000000000001,0.6349999999999989,755,1333
1643,1643,5.7203333333333335,0.923333333333333,4.880333333333335,2.723,14.247,8.526666666666667,7.603333333333334,0.74,0.33,0.96,0.81,7.590666666666666,0.25,7.340666666666666,5.475,4.860666666666667,1.5419999999999972,0.9196666666666662,1643,1334
1036,1036,3.8693333333333344,7.709999999999998,1.488,2.723666666666667,15.791,11.921666666666663,4.211666666666667,0.6,0.95,0.47,0.71,7.304999999999999,0.245,7.059999999999999,4.922333333333333,3.708999999999999,2.7146666666666657,1.7589999999999997,1036,1335
582,582,1.0060000000000002,7.989999999999999,2.6036666666666672,2.727666666666666,14.327333333333332,13.321333333333332,5.331333333333333,0.33,0.97,0.63,0.74,7.586333333333334,0.25,7.336333333333334,5.4786666666666655,3.9839999999999978,2.351000000000001,1.4586666666666668,582,1336
1322,1322,8.377999999999998,5.295666666666667,0.6446666666666666,2.7276666666666665,17.046,8.668000000000001,3.372333333333333,0.96,0.76,0.33,0.68,7.050333333333334,0.2310000000000001,6.819333333333334,4.389333333333333,3.7766666666666673,3.106333333333335,2.110666666666666,1322,1337
1573,1573,1.3493333333333333,5.6483333333333325,0.7739999999999999,2.727666666666667,10.499333333333333,9.15,3.501666666666667,0.36,0.74,0.33,0.63,7.622,0.2736666666666666,7.348333333333334,6.071333333333332,5.291,4.583666666666668,3.6160000000000023,1573,1338
498,498,4.491333333333333,4.197666666666667,4.018999999999999,2.728,15.435999999999998,10.944666666666665,6.746999999999999,0.67,0.68,0.87,0.9,7.359000000000001,0.25,7.109000000000001,5.037666666666666,4.0536666666666665,1.4013333333333329,0.6509999999999989,498,1339
522,522,6.206,1.6760000000000004,1.6409999999999998,2.728333333333333,12.251333333333331,6.045333333333334,4.3693333333333335,0.76,0.4,0.44,0.61,7.605666666666667,0.2699999999999999,7.3356666666666674,5.770333333333332,5.457,4.277333333333335,3.3323333333333336,522,1340
898,898,1.776333333333333,1.5193333333333336,2.4456666666666678,2.7293333333333334,8.470666666666668,6.694333333333335,5.175000000000001,0.4,0.38,0.57,0.61,7.591,0.28,7.311,6.255000000000001,5.829666666666667,4.260666666666667,3.357333333333332,898,1341
1221,1221,0.8493333333333336,3.3349999999999995,4.556333333333333,2.732,11.472666666666663,10.623333333333331,7.288333333333333,0.31,0.59,0.86,0.8,7.535666666666667,0.2699999999999999,7.265666666666667,5.853333333333332,4.898,1.868333333333334,1.1980000000000022,1221,1342
1804,1804,3.895000000000001,3.729333333333334,4.450333333333333,2.732333333333334,14.807000000000002,10.912,7.182666666666667,0.62,0.64,0.92,0.88,7.489333333333334,0.25,7.239333333333334,5.290333333333333,4.294333333333334,1.3360000000000003,0.6386666666666665,1804,1343
1978,1978,5.058000000000001,3.4666666666666672,2.3096666666666663,2.7336666666666662,13.568,8.51,5.043333333333333,0.68,0.57,0.58,0.68,7.548000000000002,0.2519999999999999,7.296000000000002,5.543666666666667,4.916666666666666,3.4510000000000027,2.545333333333333,1978,1344
1383,1383,5.710666666666665,2.852666666666666,4.351333333333334,2.7336666666666667,15.648333333333332,9.937666666666669,7.085000000000001,0.76,0.57,0.94,0.99,7.329333333333334,0.2483333333333333,7.081000000000001,4.960666666666666,4.147666666666666,1.2600000000000025,0.5499999999999998,1383,1345
1658,1658,5.059,3.118666666666667,4.438666666666667,2.7339999999999995,15.350333333333332,10.291333333333334,7.172666666666666,0.68,0.56,0.97,0.92,7.400666666666666,0.2493333333333333,7.151333333333333,5.098333333333333,4.229666666666665,1.291666666666668,0.6056666666666679,1658,1346
92,92,8.685666666666666,2.545,2.146333333333333,2.734333333333333,16.11133333333333,7.4256666666666655,4.8806666666666665,0.96,0.54,0.59,0.74,7.1773333333333325,0.2446666666666666,6.932666666666666,4.6610000000000005,4.238666666666667,2.7806666666666677,1.7766666666666655,92,1347
613,613,0.8803333333333333,7.897333333333333,3.0659999999999994,2.735,14.578666666666663,13.698333333333332,5.800999999999999,0.32,0.95,0.71,0.81,7.577666666666667,0.25,7.327666666666667,5.430333333333334,3.865333333333333,1.9559999999999984,1.1136666666666688,613,1348
1218,1218,2.9643333333333337,4.701333333333333,4.392,2.735666666666667,14.793333333333331,11.829,7.127666666666667,0.52,0.69,0.97,0.95,7.528999999999999,0.25,7.278999999999999,5.33,4.167999999999998,1.269,0.5713333333333344,1218,1349
1893,1893,2.0976666666666666,7.701333333333332,2.591,2.743666666666668,15.133666666666668,13.036,5.334666666666667,0.45,0.93,0.67,0.77,7.415,0.25,7.165,5.17,3.7406666666666655,2.128999999999999,1.2363333333333335,1893,1350
1939,1939,8.436666666666666,3.170000000000001,2.598999999999999,2.744,16.949666666666666,8.513,5.342999999999999,0.95,0.58,0.64,0.76,7.067666666666666,0.2300000000000001,6.8376666666666654,4.4303333333333335,3.8470000000000018,2.192333333333336,1.298333333333335,1939,1351
1708,1708,7.004999999999999,4.629,1.4236666666666662,2.744666666666668,15.802333333333332,8.797333333333334,4.168333333333334,0.83,0.68,0.47,0.7,7.292,0.246,7.045999999999999,4.884333333333334,4.235666666666665,3.225333333333334,2.2606666666666677,1708,1352
889,889,7.785333333333335,6.688,1.3880000000000003,2.745333333333334,18.60666666666667,10.821333333333335,4.133333333333335,0.96,0.94,0.51,0.84,6.770666666666667,0.2203333333333333,6.550333333333334,3.803666666666667,2.8363333333333323,1.8386666666666664,0.8583333333333352,889,1353
671,671,2.172333333333333,5.511333333333334,4.029333333333335,2.747,14.46,12.287666666666668,6.776333333333334,0.45,0.75,0.85,0.86,7.579333333333335,0.25,7.329333333333335,5.446333333333333,4.193999999999999,1.5759999999999996,0.8193333333333364,671,1354
1615,1615,1.4463333333333332,7.539333333333331,3.188333333333333,2.747666666666667,14.921666666666663,13.475333333333332,5.936,0.38,0.91,0.74,0.84,7.475666666666667,0.25,7.225666666666667,5.268333333333334,3.7560000000000007,1.7783333333333324,0.9280000000000008,1615,1355
33,33,3.4380000000000006,7.475666666666668,2.0146666666666664,2.754666666666667,15.683000000000002,12.245,4.769333333333334,0.6,0.92,0.6,0.81,7.251666666666665,0.25,7.001666666666665,4.895333333333334,3.6230000000000007,2.213333333333336,1.168666666666666,33,1356
857,857,3.2066666666666666,8.212333333333333,0.495,2.7553333333333336,14.669333333333334,11.462666666666667,3.2503333333333337,0.57,0.96,0.3,0.68,7.513333333333333,0.25,7.263333333333333,5.333333333333334,4.193333333333333,3.605333333333335,2.5899999999999985,857,1357
1299,1299,8.402666666666669,4.715,1.182333333333333,2.756666666666667,17.05666666666667,8.654,3.939,0.96,0.74,0.42,0.73,7.0440000000000005,0.2300000000000001,6.814,4.386666666666666,3.7760000000000025,2.861,1.8796666666666657,1299,1358
1236,1236,8.277333333333335,3.386333333333334,3.063666666666665,2.756666666666667,17.484,9.206666666666669,5.820333333333332,0.98,0.64,0.75,0.89,6.976666666666668,0.2303333333333334,6.746333333333334,4.226333333333335,3.551333333333333,1.58,0.7120000000000024,1236,1359
901,901,7.209999999999999,6.632000000000001,1.6743333333333332,2.7583333333333337,18.274666666666665,11.064666666666668,4.432666666666667,0.88,0.92,0.59,0.85,6.819666666666668,0.2243333333333333,6.595333333333335,3.920333333333333,2.8953333333333333,1.746666666666668,0.7456666666666658,901,1360
1570,1570,2.3243333333333327,5.208333333333332,4.346666666666666,2.759000000000001,14.638333333333332,12.313999999999998,7.105666666666666,0.46,0.76,0.92,0.92,7.568666666666668,0.25,7.318666666666668,5.412333333333334,4.154,1.2843333333333329,0.5763333333333325,1570,1361
1772,1772,7.761666666666668,6.983999999999999,0.647,2.759666666666667,18.15233333333333,10.390666666666666,3.406666666666667,0.91,0.94,0.36,0.79,6.823333333333335,0.2273333333333333,6.596000000000002,3.953,3.046666666666669,2.376000000000001,1.3573333333333315,1772,1362
1137,1137,5.3646666666666665,5.391666666666666,2.0943333333333336,2.7646666666666677,15.615333333333332,10.250666666666666,4.859000000000001,0.71,0.78,0.59,0.71,7.316666666666667,0.25,7.066666666666667,4.955999999999998,4.068,2.705333333333336,1.770999999999999,1137,1363
462,462,7.403666666666667,2.329999999999999,2.794,2.765,15.292666666666666,7.888999999999999,5.558999999999999,0.84,0.48,0.63,0.71,7.379666666666666,0.25,7.129666666666666,5.047,4.546000000000002,2.697666666666667,1.7876666666666683,462,1364
1714,1714,5.674000000000001,2.046,3.473666666666667,2.765666666666667,13.959333333333332,8.285333333333334,6.239333333333335,0.71,0.45,0.7,0.73,7.565666666666666,0.25,7.315666666666666,5.487666666666666,4.911333333333335,2.6796666666666686,1.8679999999999977,1714,1365
690,690,4.366333333333333,0.801666666666667,4.916,2.767000000000001,12.851,8.484666666666667,7.683,0.64,0.32,0.92,0.81,7.549,0.2699999999999999,7.279000000000001,5.647,5.03933333333333,1.613666666666668,0.9433333333333316,690,1366
768,768,2.424,4.574,1.7970000000000004,2.7673333333333336,11.562333333333331,9.138333333333334,4.564333333333334,0.46,0.64,0.47,0.63,7.611666666666666,0.2699999999999999,7.341666666666667,5.908,5.164666666666666,3.944666666666667,2.9893333333333323,768,1367
1942,1942,7.962333333333333,1.2793333333333334,4.275666666666666,2.7676666666666665,16.285,8.322666666666667,7.043333333333333,0.85,0.41,0.9,0.94,7.230666666666665,0.2316666666666667,6.998999999999999,4.721000000000001,4.171666666666667,1.3176666666666668,0.5919999999999987,1942,1368
1913,1913,0.9376666666666666,1.709,3.017333333333333,2.768666666666667,8.432666666666666,7.494999999999999,5.786,0.32,0.4,0.63,0.63,7.589,0.28,7.309,6.266333333333334,5.747333333333333,3.813,2.94733333333333,1913,1369
1565,1565,8.040666666666665,4.415333333333334,2.765333333333333,2.77,17.991333333333333,9.950666666666669,5.535333333333333,0.96,0.75,0.73,0.99,6.877000000000001,0.2273333333333333,6.649666666666668,4.040000000000003,3.241,1.4753333333333338,0.5706666666666669,1565,1370
1838,1838,1.0513333333333337,2.2606666666666664,3.983666666666667,2.770333333333333,10.066,9.014666666666669,6.754,0.33,0.45,0.75,0.72,7.6179999999999986,0.2796666666666667,7.338333333333332,6.113333333333332,5.404000000000002,2.7923333333333336,2.036,1838,1371
1850,1850,7.080333333333335,1.133,4.536333333333333,2.7706666666666666,15.520333333333337,8.44,7.307,0.83,0.36,1.0,0.91,7.331000000000001,0.2486666666666666,7.082333333333335,4.975333333333333,4.393333333333333,1.3403333333333336,0.6479999999999997,1850,1372
1216,1216,1.813,6.165666666666666,4.003333333333334,2.7716666666666665,14.753666666666666,12.940666666666669,6.775,0.42,0.83,0.87,0.91,7.533333333333333,0.25,7.283333333333333,5.3450000000000015,3.9596666666666662,1.3670000000000009,0.594666666666666,1216,1373
651,651,2.3176666666666663,7.492,3.0113333333333334,2.775666666666666,15.596666666666666,13.279,5.786999999999999,0.5,0.94,0.74,0.89,7.330666666666668,0.25,7.080666666666668,4.9943333333333335,3.524333333333334,1.6016666666666677,0.7153333333333363,651,1374
1135,1135,5.104666666666666,6.033000000000001,2.4760000000000004,2.7783333333333338,16.392000000000003,11.287333333333336,5.254333333333334,0.7,0.84,0.64,0.82,7.157666666666668,0.236,6.921666666666668,4.661000000000001,3.5859999999999994,2.002,1.0776666666666666,1135,1375
322,322,0.9043333333333337,2.8319999999999994,4.474333333333333,2.78,10.990666666666666,10.086333333333332,7.254333333333333,0.32,0.51,0.85,0.78,7.572333333333334,0.2783333333333334,7.294,5.945666666666666,5.071666666666666,1.9429999999999987,1.1726666666666672,322,1376
542,542,6.938666666666665,4.187666666666667,2.1743333333333337,2.7863333333333333,16.086999999999996,9.148333333333332,4.960666666666667,0.83,0.68,0.57,0.76,7.255333333333334,0.248,7.007333333333333,4.785333333333333,4.094333333333335,2.624666666666666,1.6546666666666674,542,1377
859,859,2.3223333333333325,1.5279999999999998,2.019,2.786666666666667,8.655999999999999,6.333666666666667,4.805666666666667,0.45,0.38,0.51,0.61,7.578,0.28,7.298,6.220666666666668,5.8373333333333335,4.461666666666666,3.483333333333333,859,1378
1249,1249,8.386666666666665,2.816999999999999,2.3786666666666663,2.787333333333333,16.369666666666664,7.982999999999999,5.166,0.9,0.54,0.62,0.75,7.185,0.2316666666666667,6.953333333333333,4.653000000000002,4.144333333333334,2.600666666666665,1.6740000000000022,1249,1379
1308,1308,4.118333333333333,7.154666666666667,2.7543333333333333,2.789,16.816333333333333,12.698,5.543333333333333,0.63,0.96,0.73,1.0,7.103333333333334,0.2300000000000001,6.873333333333334,4.539,3.203666666666667,1.4703333333333315,0.5629999999999971,1308,1380
1283,1283,5.553666666666667,0.8266666666666668,3.417,2.791333333333333,12.588666666666668,7.035,6.208333333333333,0.72,0.32,0.67,0.71,7.5586666666666655,0.2699999999999999,7.288666666666666,5.691666666666666,5.265000000000001,3.0460000000000007,2.2103333333333337,1283,1381
456,456,8.439666666666666,0.5783333333333337,4.198333333333333,2.7926666666666664,16.008999999999997,7.569333333333334,6.991,0.9,0.3,0.88,0.96,7.228999999999999,0.2413333333333334,6.987666666666666,4.739666666666668,4.299333333333333,1.407,0.5870000000000015,456,1382
277,277,6.212666666666666,2.0933333333333333,4.362666666666667,2.793,15.461666666666666,9.249,7.155666666666667,0.76,0.46,0.9,1.0,7.381666666666665,0.25,7.131666666666665,5.033333333333333,4.3533333333333335,1.352999999999998,0.5736666666666652,277,1383
1180,1180,2.735333333333334,6.923333333333334,1.8536666666666668,2.7976666666666667,14.310000000000002,11.574666666666667,4.6513333333333335,0.5,0.85,0.51,0.72,7.528,0.2506666666666666,7.277333333333333,5.4183333333333366,4.273666666666668,3.050666666666665,2.0806666666666658,1180,1384
1938,1938,4.285333333333333,3.4813333333333336,4.438000000000001,2.7999999999999994,15.004666666666669,10.719333333333331,7.237999999999999,0.65,0.59,0.97,0.96,7.476000000000001,0.25,7.226000000000001,5.239666666666665,4.287999999999999,1.3006666666666655,0.584666666666668,1938,1385
586,586,8.111,2.6743333333333337,1.279,2.802,14.866333333333332,6.755333333333333,4.081,0.84,0.53,0.43,0.64,7.514333333333335,0.25,7.264333333333335,5.242000000000002,4.883333333333333,3.878666666666666,2.863666666666665,586,1386
791,791,4.02,1.771,4.847333333333335,2.8033333333333337,13.44166666666667,9.421666666666669,7.650666666666669,0.59,0.45,0.97,0.86,7.614333333333334,0.2653333333333333,7.349,5.628,4.877333333333336,1.5226666666666668,0.8483333333333345,791,1387
396,396,3.06,3.6910000000000007,1.092,2.807333333333333,10.650333333333336,7.5903333333333345,3.899333333333333,0.51,0.57,0.37,0.61,7.617000000000001,0.2786666666666667,7.338333333333334,6.015999999999997,5.497999999999999,4.543999999999998,3.515333333333336,396,1388
1812,1812,4.675,4.785333333333333,3.216666666666667,2.809,15.486,10.810999999999998,6.025666666666666,0.65,0.7,0.75,0.78,7.385333333333333,0.2466666666666666,7.138666666666666,5.068333333333334,4.090999999999999,2.037333333333332,1.1770000000000014,1812,1389
1761,1761,2.084333333333333,0.6880000000000003,4.899666666666666,2.8103333333333333,10.482333333333331,8.398,7.709999999999999,0.43,0.3,0.84,0.79,7.613333333333333,0.2763333333333334,7.337,6.057999999999998,5.4303333333333335,2.0310000000000006,1.3653333333333348,1761,1390
58,58,4.658333333333333,3.838,1.5233333333333334,2.812,12.831666666666663,8.173333333333334,4.335333333333333,0.63,0.59,0.43,0.67,7.617,0.2699999999999999,7.347,5.713999999999999,5.132333333333333,3.897333333333334,2.874333333333333,58,1391
1689,1689,7.943,5.270666666666668,2.1366666666666663,2.8149999999999995,18.165333333333336,10.222333333333331,4.951666666666666,0.96,0.82,0.66,0.9,6.814333333333334,0.224,6.590333333333334,3.939333333333333,3.0880000000000014,1.661,0.6946666666666683,1689,1392
1918,1918,8.035333333333332,4.703333333333333,2.3950000000000005,2.820999999999999,17.954666666666665,9.919333333333332,5.215999999999999,0.92,0.74,0.68,0.88,6.899333333333332,0.2276666666666667,6.671666666666665,4.069999999999998,3.2793333333333328,1.7190000000000007,0.7656666666666663,1918,1393
1335,1335,8.505333333333333,4.651666666666667,0.7733333333333335,2.822,16.752333333333333,8.247,3.595333333333333,0.94,0.73,0.35,0.69,7.089666666666668,0.2313333333333334,6.858333333333334,4.481333333333333,3.926999999999999,3.168,2.121666666666668,1335,1394
1554,1554,5.351666666666668,4.515666666666665,3.5116666666666663,2.822333333333333,16.201333333333334,10.849666666666664,6.334,0.74,0.69,0.82,0.89,7.221,0.2313333333333334,6.9896666666666665,4.753999999999999,3.783333333333331,1.491666666666668,0.6403333333333361,1554,1395
1757,1757,3.7496666666666663,5.214333333333333,1.0286666666666666,2.823,12.815666666666669,9.066,3.8516666666666666,0.57,0.72,0.37,0.66,7.610999999999999,0.2699999999999999,7.340999999999999,5.7173333333333325,4.9946666666666655,4.131000000000002,3.111666666666666,1757,1396
1811,1811,7.895,5.718,1.945,2.823333333333333,18.38133333333333,10.486333333333333,4.768333333333333,0.98,0.85,0.63,0.91,6.795666666666667,0.2216666666666666,6.574000000000001,3.877999999999999,2.9763333333333333,1.6703333333333346,0.6703333333333354,1811,1397
894,894,6.139666666666666,2.8556666666666666,3.302,2.8276666666666666,15.125,8.985333333333333,6.129666666666666,0.75,0.56,0.73,0.78,7.445666666666668,0.25,7.195666666666668,5.170999999999999,4.494999999999998,2.3349999999999995,1.455000000000001,894,1398
1953,1953,1.4840000000000002,8.213666666666665,1.091666666666667,2.829333333333333,13.618666666666666,12.134666666666664,3.921,0.38,0.92,0.39,0.7,7.547333333333335,0.2533333333333333,7.294000000000002,5.5476666666666645,4.286000000000001,3.426666666666666,2.398333333333333,1953,1399
317,317,6.300333333333334,5.782333333333333,1.6853333333333331,2.829999999999999,16.598,10.297666666666665,4.5153333333333325,0.81,0.82,0.55,0.77,7.123666666666667,0.2353333333333334,6.888333333333334,4.550333333333334,3.6793333333333353,2.390666666666667,1.3163333333333327,317,1400
1498,1498,4.680333333333333,2.805,4.5183333333333335,2.832333333333333,14.836,10.155666666666669,7.350666666666667,0.64,0.56,0.98,0.99,7.478,0.25,7.228,5.266999999999998,4.409333333333334,1.3309999999999975,0.5870000000000024,1498,1401
1609,1609,8.714,1.2326666666666666,0.7796666666666668,2.8343333333333325,13.560666666666666,4.846666666666666,3.614,0.88,0.39,0.33,0.61,7.592666666666665,0.2616666666666666,7.330999999999999,5.532666666666668,5.361666666666669,4.572666666666664,3.523666666666666,1609,1402
308,308,3.1653333333333338,6.856000000000001,2.9916666666666667,2.835333333333333,15.848333333333334,12.683,5.827,0.55,0.85,0.77,0.94,7.299333333333333,0.2486666666666667,7.050666666666666,4.903000000000001,3.5853333333333346,1.5616666666666663,0.6123333333333338,308,1403
1362,1362,6.558000000000001,6.879333333333333,1.7409999999999997,2.8356666666666666,18.014000000000003,11.456,4.576666666666666,0.84,0.99,0.57,0.9,6.8546666666666685,0.2256666666666666,6.629000000000002,4.030666666666667,2.9396666666666675,1.734666666666667,0.7129999999999992,1362,1404
1496,1496,5.783666666666668,4.962333333333333,3.1203333333333343,2.838333333333333,16.704666666666668,10.921,5.958666666666668,0.78,0.78,0.76,0.98,7.091666666666666,0.2313333333333334,6.860333333333332,4.529,3.5420000000000003,1.5103333333333344,0.5933333333333319,1496,1405
1058,1058,5.321666666666667,5.326333333333333,1.926,2.8396666666666657,15.413666666666666,10.092,4.765666666666665,0.73,0.74,0.53,0.74,7.372333333333334,0.2493333333333333,7.123,5.047666666666666,4.182333333333335,2.8843333333333314,1.889000000000001,1058,1406
103,103,2.559,2.592,2.180333333333334,2.842333333333332,10.173666666666666,7.614666666666666,5.022666666666666,0.47,0.48,0.52,0.67,7.620666666666667,0.28,7.340666666666666,6.0799999999999965,5.549999999999999,3.979000000000001,2.955666666666667,103,1407
684,684,1.7879999999999998,3.252,1.2046666666666666,2.8423333333333334,9.087,7.298999999999999,4.047,0.42,0.53,0.38,0.64,7.569,0.28,7.289,6.165666666666666,5.664666666666665,4.715666666666666,3.6806666666666663,684,1408
1273,1273,7.672333333333333,4.378,2.2753333333333337,2.842999999999999,17.168666666666667,9.496333333333332,5.118333333333332,0.88,0.72,0.61,0.82,7.017666666666669,0.2316666666666667,6.786000000000002,4.345333333333333,3.620999999999999,2.108333333333333,1.1383333333333354,1273,1409
762,762,3.868333333333333,1.2533333333333334,4.7476666666666665,2.8439999999999994,12.713333333333331,8.844999999999999,7.591666666666666,0.58,0.36,0.88,0.8,7.611333333333333,0.2699999999999999,7.341333333333334,5.741333333333332,5.08,1.770666666666667,1.0589999999999975,762,1410
213,213,0.868666666666667,3.1846666666666668,4.322666666666667,2.8446666666666665,11.220666666666668,10.352,7.167333333333334,0.31,0.57,0.83,0.81,7.6036666666666655,0.2776666666666667,7.325999999999999,5.950000000000004,5.0340000000000025,2.0379999999999985,1.232666666666665,213,1411
508,508,5.556333333333333,5.926999999999998,1.1966666666666663,2.8463333333333334,15.526333333333332,9.969999999999995,4.043,0.75,0.81,0.44,0.7,7.342666666666668,0.25,7.092666666666668,4.984,4.144666666666666,3.1613333333333324,2.068333333333334,508,1412
1275,1275,5.409,5.213666666666667,1.5683333333333336,2.848666666666666,15.039666666666667,9.630666666666666,4.417,0.73,0.75,0.49,0.71,7.454333333333334,0.25,7.204333333333334,5.198999999999998,4.400000000000002,3.285666666666668,2.271000000000001,1275,1413
193,193,8.101,2.978333333333333,3.1863333333333346,2.850333333333333,17.116,9.015,6.036666666666667,0.88,0.57,0.76,0.97,7.029333333333333,0.2310000000000001,6.798333333333333,4.345000000000001,3.7049999999999983,1.5530000000000008,0.5919999999999996,193,1414
1407,1407,8.463,3.4333333333333345,0.9496666666666668,2.8506666666666662,15.696666666666667,7.233666666666667,3.8003333333333327,0.89,0.61,0.37,0.66,7.327333333333335,0.2476666666666667,7.079666666666668,4.908666666666668,4.484000000000002,3.628666666666666,2.568999999999998,1407,1415
1430,1430,3.4943333333333326,7.286000000000001,2.7306666666666657,2.856666666666667,16.36766666666667,12.873333333333337,5.587333333333333,0.58,0.97,0.71,0.98,7.184666666666668,0.2300000000000001,6.954666666666667,4.704666666666668,3.3206666666666664,1.5590000000000015,0.5956666666666672,1430,1416
829,829,7.956666666666666,6.912333333333333,0.4269999999999999,2.858,18.154,10.197333333333331,3.285,0.94,0.93,0.31,0.8,6.825000000000001,0.2256666666666667,6.599333333333334,3.943333333333333,3.066000000000002,2.4319999999999986,1.3299999999999992,829,1417
1312,1312,6.845000000000001,0.7023333333333334,4.275,2.858333333333333,14.680666666666667,7.835666666666667,7.133333333333333,0.81,0.31,0.81,0.82,7.540000000000001,0.25,7.290000000000001,5.329666666666668,4.823666666666666,1.916333333333335,1.1373333333333342,1312,1418
860,860,4.076333333333333,3.774,3.366333333333334,2.8599999999999994,14.076666666666666,10.000333333333334,6.226333333333333,0.63,0.63,0.73,0.78,7.545666666666666,0.25,7.295666666666666,5.457000000000002,4.611666666666668,2.3906666666666663,1.488000000000001,860,1419
194,194,8.125666666666667,2.887666666666667,3.205666666666666,2.8626666666666662,17.081666666666667,8.956,6.0683333333333325,0.88,0.56,0.79,0.96,7.043999999999999,0.2303333333333334,6.813666666666665,4.365666666666665,3.735,1.5633333333333352,0.6023333333333314,194,1420
1553,1553,0.8173333333333332,7.734666666666666,3.4350000000000005,2.8643333333333323,14.851333333333333,14.034,6.299333333333333,0.31,0.98,0.79,0.93,7.517333333333334,0.25,7.267333333333334,5.3260000000000005,3.694333333333335,1.5010000000000012,0.6296666666666679,1553,1421
1868,1868,1.0673333333333337,3.675,1.956,2.8649999999999998,9.563333333333333,8.495999999999999,4.821,0.33,0.57,0.48,0.63,7.616333333333333,0.28,7.336333333333333,6.163999999999998,5.507333333333333,4.181333333333335,3.1796666666666646,1868,1422
573,573,3.483,3.9923333333333337,2.089,2.8663333333333325,12.430666666666667,8.947666666666667,4.955333333333332,0.55,0.6,0.55,0.69,7.617333333333335,0.2699999999999999,7.347333333333335,5.783333333333334,5.084999999999999,3.626333333333332,2.625666666666667,573,1423
1603,1603,1.1383333333333332,1.7896666666666663,3.940333333333334,2.867,9.735333333333331,8.597000000000001,6.807333333333334,0.34,0.41,0.73,0.73,7.610666666666666,0.28,7.330666666666666,6.148,5.483666666666668,2.841333333333333,2.0133333333333345,1603,1424
1718,1718,8.554666666666668,2.742666666666667,2.570666666666666,2.871333333333333,16.739333333333335,8.184666666666665,5.441999999999998,0.94,0.54,0.63,0.8,7.1163333333333325,0.2306666666666667,6.8856666666666655,4.514333333333332,3.978666666666666,2.2793333333333328,1.3069999999999995,1718,1425
1626,1626,1.6409999999999998,7.724666666666666,1.7880000000000005,2.872666666666666,14.026333333333332,12.385333333333332,4.660666666666666,0.4,0.9,0.53,0.74,7.534,0.251,7.282999999999999,5.476333333333335,4.167333333333332,2.9579999999999997,1.9316666666666649,1626,1426
975,975,4.182333333333334,3.108333333333334,4.488666666666665,2.8726666666666665,14.652,10.469666666666663,7.361333333333332,0.61,0.55,0.92,1.0,7.539000000000001,0.25,7.289000000000001,5.360666666666667,4.450000000000002,1.3583333333333298,0.5970000000000022,975,1427
1941,1941,8.499,1.3336666666666666,2.795333333333333,2.8726666666666665,15.500666666666667,7.001666666666666,5.667999999999999,0.89,0.38,0.65,0.71,7.4163333333333314,0.2479999999999999,7.168333333333331,5.053333333333336,4.665333333333333,2.833666666666668,1.889333333333333,1941,1428
1294,1294,5.857,7.069999999999999,1.6863333333333337,2.874,17.487333333333332,11.630333333333333,4.560333333333333,0.77,0.97,0.58,0.86,6.965,0.2316666666666667,6.733333333333333,4.252666666666668,3.1196666666666646,1.9336666666666649,0.8883333333333319,1294,1429
221,221,1.625,1.9686666666666668,4.914333333333332,2.874666666666666,11.382666666666664,9.757666666666664,7.788999999999998,0.39,0.46,0.99,0.88,7.621666666666668,0.2740000000000001,7.347666666666668,5.943000000000001,5.129999999999999,1.549333333333334,0.7903333333333311,221,1430
121,121,3.044666666666666,1.11,2.109,2.8766666666666665,9.140333333333333,6.095666666666666,4.985666666666667,0.54,0.34,0.5,0.66,7.598666666666666,0.28,7.318666666666665,6.174333333333332,5.826666666666666,4.249333333333334,3.199666666666668,121,1431
652,652,7.272333333333335,1.1776666666666664,3.652,2.8783333333333325,14.980333333333332,7.707999999999998,6.530333333333333,0.83,0.36,0.74,0.76,7.479000000000001,0.25,7.229000000000001,5.205333333333334,4.729666666666667,2.2776666666666663,1.4066666666666672,652,1432
1046,1046,1.111333333333333,5.765,2.234333333333333,2.8803333333333327,11.991,10.879666666666663,5.114666666666666,0.34,0.77,0.55,0.68,7.604333333333332,0.2699999999999999,7.334333333333332,5.849666666666666,4.820666666666666,3.325666666666665,2.321333333333336,1046,1433
1247,1247,8.969666666666667,0.6646666666666667,2.4513333333333334,2.8836666666666657,14.969333333333337,5.999666666666666,5.334999999999999,0.91,0.3,0.57,0.71,7.512333333333334,0.25,7.262333333333334,5.216333333333333,4.956666666666669,3.314666666666667,2.338000000000001,1247,1434
169,169,2.830333333333333,6.661666666666666,2.5610000000000004,2.886,14.939,12.108666666666668,5.447000000000001,0.54,0.82,0.66,0.82,7.434333333333332,0.25,7.184333333333332,5.208333333333333,3.9706666666666655,2.245333333333332,1.151666666666669,169,1435
1183,1183,3.473666666666667,3.0,4.599,2.886000000000001,13.958666666666668,10.485,7.485000000000001,0.59,0.57,0.91,0.99,7.546666666666668,0.2513333333333333,7.295333333333335,5.481666666666668,4.567666666666666,1.3816666666666668,0.6286666666666667,1183,1436
1673,1673,3.7843333333333335,4.541,0.618,2.886333333333333,11.829666666666666,8.045333333333332,3.504333333333333,0.57,0.63,0.31,0.62,7.605666666666666,0.2699999999999999,7.335666666666667,5.863333333333335,5.266666666666668,4.552,3.469999999999997,1673,1437
1108,1108,4.971666666666666,1.7523333333333335,3.4363333333333346,2.887333333333333,13.047666666666666,8.076,6.323666666666668,0.65,0.41,0.7,0.71,7.608333333333333,0.2659999999999999,7.342333333333333,5.681000000000003,5.121666666666666,2.8243333333333305,1.937333333333336,1108,1438
1000,1000,2.993,6.650666666666667,3.136666666666668,2.890666666666666,15.671,12.678,6.027333333333334,0.56,0.83,0.78,0.93,7.341666666666668,0.2463333333333333,7.095333333333334,4.987666666666666,3.655666666666668,1.5923333333333345,0.6480000000000006,1000,1439
1786,1786,1.8246666666666664,6.102666666666667,3.7363333333333335,2.894333333333333,14.558,12.733333333333334,6.6306666666666665,0.42,0.82,0.83,0.91,7.5299999999999985,0.25,7.2799999999999985,5.384,4.042999999999999,1.5606666666666644,0.7013333333333307,1786,1440
1347,1347,6.7923333333333344,6.808666666666666,1.6516666666666666,2.8950000000000005,18.14766666666667,11.355333333333334,4.546666666666667,0.85,0.98,0.59,0.92,6.83,0.2256666666666667,6.604333333333333,3.973333333333334,2.9043333333333337,1.733000000000001,0.666666666666667,1347,1441
529,529,6.472666666666667,7.087666666666667,1.188333333333333,2.895333333333333,17.644,11.171333333333331,4.083666666666666,0.83,0.98,0.45,0.84,6.938,0.2303333333333334,6.707666666666666,4.173666666666666,3.1286666666666663,2.1436666666666677,1.0439999999999987,529,1442
255,255,7.647333333333334,6.693,1.1793333333333331,2.895333333333334,18.415,10.767666666666669,4.074666666666667,0.91,0.93,0.46,0.91,6.783333333333331,0.2253333333333333,6.557999999999998,3.8280000000000007,2.8963333333333328,1.8783333333333323,0.7069999999999999,255,1443
1287,1287,3.0336666666666665,3.5849999999999995,3.88,2.8970000000000007,13.395666666666669,10.362,6.777000000000001,0.55,0.58,0.77,0.81,7.602999999999999,0.2629999999999999,7.339999999999999,5.638000000000002,4.725333333333333,2.115000000000001,1.258333333333332,1287,1444
1621,1621,8.372000000000002,3.9896666666666674,1.826,2.8993333333333338,17.087000000000003,8.715,4.725333333333333,0.95,0.65,0.54,0.76,7.036333333333333,0.2303333333333334,6.806,4.370666666666667,3.765000000000002,2.476333333333333,1.4416666666666655,1621,1445
1384,1384,1.6290000000000002,7.809666666666667,2.2303333333333337,2.899666666666666,14.568666666666669,12.939666666666668,5.13,0.4,0.91,0.58,0.75,7.553,0.25,7.303,5.408999999999999,3.99633333333333,2.529000000000003,1.521999999999997,1384,1446
1310,1310,1.947,6.617,3.462000000000001,2.902,14.928,12.981,6.364000000000001,0.43,0.82,0.8,0.85,7.535666666666668,0.25,7.285666666666668,5.332333333333335,3.931333333333333,1.679666666666666,0.789666666666669,1310,1447
957,957,6.043000000000001,4.923333333333333,2.343666666666666,2.902666666666667,16.212666666666667,10.169666666666666,5.246333333333333,0.76,0.72,0.6,0.77,7.269333333333333,0.2316666666666667,7.0376666666666665,4.799333333333332,3.934666666666668,2.3693333333333357,1.360666666666667,957,1448
773,773,6.973000000000001,4.599,0.551,2.903,15.026000000000002,8.053,3.454,0.82,0.69,0.31,0.68,7.454666666666667,0.25,7.204666666666667,5.179,4.620333333333331,3.907666666666668,2.816333333333334,773,1449
1008,1008,1.001,6.884666666666667,3.683333333333333,2.9039999999999995,14.473,13.472,6.587333333333333,0.33,0.86,0.83,0.93,7.584666666666667,0.25,7.334666666666667,5.457333333333333,3.959666666666666,1.5269999999999977,0.6480000000000006,1008,1450
1906,1906,4.744,1.0889999999999995,4.8213333333333335,2.905,13.559333333333337,8.815333333333333,7.726333333333334,0.67,0.35,0.98,0.87,7.546666666666668,0.2526666666666666,7.294000000000001,5.544,4.891666666666665,1.4893333333333318,0.7423333333333328,1906,1451
1019,1019,0.91,2.812666666666666,4.800333333333333,2.906666666666667,11.429666666666666,10.519666666666666,7.707,0.32,0.54,0.9,0.84,7.627666666666667,0.2699999999999999,7.357666666666668,5.948666666666668,5.014333333333333,1.6256666666666657,0.8603333333333314,1019,1452
786,786,8.338666666666667,4.513000000000001,1.4043333333333334,2.907666666666667,17.163666666666668,8.825000000000001,4.312,0.95,0.7,0.49,0.78,7.022333333333334,0.2306666666666667,6.791666666666667,4.331,3.6999999999999993,2.616666666666668,1.5316666666666665,786,1453
1195,1195,6.959333333333333,6.138999999999999,1.99,2.9096666666666677,17.998,11.038666666666664,4.899666666666667,0.86,0.87,0.61,0.98,6.834333333333335,0.2283333333333333,6.606000000000002,4.009333333333333,3.0123333333333364,1.6456666666666648,0.6106666666666678,1195,1454
1532,1532,4.665333333333334,2.766,2.666666666666667,2.9106666666666667,13.008666666666668,8.343333333333334,5.577333333333334,0.63,0.5,0.62,0.68,7.611333333333333,0.2676666666666666,7.343666666666667,5.689333333333336,5.0943333333333305,3.307666666666666,2.342666666666668,1532,1455
1681,1681,6.4670000000000005,4.517333333333334,1.254333333333333,2.9113333333333333,15.150000000000002,8.683,4.165666666666667,0.77,0.69,0.41,0.71,7.403333333333332,0.25,7.153333333333332,5.117666666666667,4.472333333333334,3.476666666666668,2.405333333333335,1681,1456
1101,1101,2.7013333333333334,4.528333333333333,2.089,2.9120000000000013,12.230666666666668,9.529333333333334,5.001000000000001,0.49,0.67,0.55,0.7,7.580000000000002,0.2699999999999999,7.310000000000002,5.786,4.992999999999999,3.562666666666668,2.537999999999998,1101,1457
585,585,9.190333333333331,2.468666666666667,0.5466666666666667,2.914,15.119666666666667,5.929333333333334,3.460666666666667,0.99,0.48,0.3,0.64,7.473000000000002,0.25,7.223000000000002,5.145999999999998,4.888999999999999,4.146333333333332,3.0406666666666657,585,1458
1915,1915,1.4553333333333331,3.2303333333333333,0.9556666666666664,2.9140000000000006,8.555333333333333,7.1000000000000005,3.8696666666666673,0.37,0.56,0.35,0.61,7.5856666666666674,0.28,7.305666666666667,6.2363333333333335,5.7636666666666665,4.877666666666666,3.797999999999999,1915,1459
211,211,8.583,3.022333333333333,2.071,2.914333333333333,16.590666666666667,8.007666666666665,4.985333333333333,0.99,0.56,0.56,0.79,7.1273333333333335,0.2356666666666667,6.891666666666667,4.536333333333332,4.041666666666666,2.548333333333333,1.4613333333333314,211,1460
208,208,5.618,1.0773333333333333,4.674333333333334,2.917,14.286666666666669,8.668666666666667,7.591333333333334,0.71,0.35,0.95,0.98,7.573333333333335,0.2506666666666666,7.322666666666668,5.428666666666667,4.816333333333333,1.4433333333333334,0.6239999999999979,208,1461
708,708,3.5736666666666657,1.2103333333333337,4.865333333333333,2.9183333333333343,12.567666666666666,8.994000000000002,7.783666666666667,0.59,0.36,0.93,0.88,7.564333333333334,0.2699999999999999,7.294333333333334,5.715666666666665,5.028666666666666,1.5546666666666669,0.8103333333333333,708,1462
1158,1158,7.464999999999999,6.174666666666666,1.7346666666666668,2.920000000000001,18.29433333333333,10.829333333333334,4.654666666666667,0.89,0.85,0.6,0.98,6.804666666666666,0.223,6.581666666666666,3.9093333333333335,2.939666666666668,1.6943333333333346,0.6276666666666664,1158,1463
216,216,7.771333333333333,6.707333333333334,1.1813333333333331,2.9206666666666665,18.580666666666666,10.809333333333331,4.101999999999999,0.93,0.98,0.47,0.94,6.7203333333333335,0.221,6.499333333333333,3.757666666666667,2.8026666666666658,1.795666666666668,0.6409999999999982,216,1464
1587,1587,2.118333333333333,5.0906666666666665,3.2686666666666664,2.9219999999999997,13.399666666666665,11.28133333333333,6.190666666666665,0.44,0.73,0.71,0.78,7.609333333333334,0.2566666666666666,7.352666666666667,5.652333333333333,4.578666666666666,2.4393333333333342,1.508,1587,1465
802,802,1.6320000000000003,4.883,1.9713333333333336,2.923666666666667,11.410000000000002,9.778,4.8950000000000005,0.39,0.66,0.5,0.66,7.623,0.2699999999999999,7.353000000000001,5.945000000000002,5.1023333333333305,3.727333333333334,2.6783333333333346,802,1466
489,489,1.8703333333333327,7.659,2.9090000000000003,2.923666666666667,15.362000000000002,13.491666666666667,5.832666666666667,0.43,1.0,0.75,0.93,7.413333333333331,0.25,7.163333333333331,5.122333333333332,3.6066666666666656,1.6590000000000016,0.6640000000000006,489,1467
274,274,4.399333333333334,7.200333333333332,2.018666666666667,2.9236666666666675,16.542,12.142666666666669,4.942333333333334,0.68,0.92,0.62,0.89,7.123,0.2320000000000001,6.891,4.580999999999998,3.354000000000001,1.9186666666666683,0.7796666666666683,274,1468
1278,1278,4.839666666666667,7.149,2.185666666666667,2.924000000000001,17.098333333333333,12.258666666666668,5.109666666666668,0.72,0.99,0.63,0.98,7.0230000000000015,0.2303333333333334,6.792666666666668,4.396333333333333,3.141666666666667,1.674666666666667,0.6323333333333343,1278,1469
1096,1096,2.4126666666666665,4.383333333333335,4.1626666666666665,2.926333333333333,13.885000000000002,11.472333333333337,7.089,0.47,0.68,0.86,0.9,7.581333333333333,0.2506666666666666,7.330666666666667,5.541,4.437666666666668,1.58,0.7463333333333324,1096,1470
695,695,4.287666666666667,4.048,3.83,2.928666666666667,15.094333333333337,10.806666666666668,6.758666666666667,0.65,0.63,0.83,0.9,7.465333333333334,0.25,7.215333333333334,5.214666666666665,4.243666666666664,1.615666666666666,0.7309999999999999,695,1471
813,813,7.892333333333332,6.429666666666666,1.1566666666666665,2.931,18.409666666666663,10.517333333333331,4.087666666666666,0.99,0.9,0.48,0.87,6.793666666666666,0.2229999999999999,6.570666666666666,3.865,2.9516666666666667,1.9843333333333324,0.8643333333333327,813,1472
843,843,0.7386666666666667,7.014,3.563666666666665,2.934333333333333,14.250666666666666,13.512,6.497999999999998,0.3,0.87,0.82,1.0,7.540666666666667,0.25,7.290666666666667,5.440333333333333,3.919333333333333,1.525333333333334,0.6146666666666665,843,1473
509,509,3.979666666666666,5.929333333333333,2.2666666666666666,2.9350000000000014,15.110666666666669,11.131,5.201666666666668,0.6,0.81,0.61,0.79,7.436666666666667,0.25,7.186666666666667,5.1773333333333325,4.134666666666666,2.562333333333336,1.4973333333333327,509,1474
276,276,7.841,5.162333333333333,1.978333333333333,2.9369999999999994,17.918666666666667,10.077666666666666,4.915333333333333,0.91,0.81,0.6,0.94,6.853333333333335,0.2296666666666667,6.623666666666669,4.006000000000001,3.2093333333333325,1.7603333333333349,0.6513333333333335,276,1475
1607,1607,0.8386666666666667,2.4070000000000005,4.297666666666667,2.9406666666666674,10.484000000000002,9.645333333333337,7.238333333333335,0.31,0.5,0.81,0.8,7.540666666666666,0.2796666666666667,7.260999999999999,5.982666666666665,5.1853333333333325,2.213,1.3743333333333323,1607,1476
623,623,6.400999999999998,0.7376666666666666,4.706999999999999,2.9406666666666674,14.78633333333333,8.385333333333334,7.647666666666666,0.76,0.31,0.98,0.92,7.553333333333334,0.25,7.303333333333334,5.331333333333335,4.757333333333334,1.4306666666666643,0.6353333333333318,623,1477
518,518,1.771666666666667,1.7496666666666667,4.451666666666667,2.941333333333334,10.914333333333335,9.142666666666669,7.393000000000001,0.4,0.41,0.81,0.81,7.613666666666666,0.2743333333333334,7.339333333333332,5.998666666666666,5.2763333333333335,2.1096666666666657,1.286333333333333,518,1478
826,826,6.139,0.920666666666667,4.715333333333334,2.941666666666668,14.716666666666669,8.57766666666667,7.657000000000002,0.75,0.33,0.91,0.89,7.574666666666667,0.25,7.324666666666667,5.377666666666667,4.769999999999998,1.449333333333331,0.6839999999999993,826,1479
417,417,8.557333333333332,2.614,2.419666666666667,2.9420000000000006,16.533,7.975666666666667,5.361666666666668,0.97,0.55,0.64,0.82,7.128,0.2316666666666667,6.896333333333334,4.539666666666666,4.050333333333335,2.324333333333334,1.2326666666666686,417,1480
624,624,3.224,4.507000000000001,3.616333333333333,2.942333333333332,14.289666666666664,11.065666666666663,6.5586666666666655,0.54,0.69,0.76,0.82,7.564666666666667,0.25,7.314666666666667,5.44466666666667,4.422666666666668,1.9533333333333327,1.003333333333333,624,1481
592,592,3.315333333333333,1.2029999999999998,1.8516666666666663,2.9450000000000007,9.315,5.999666666666667,4.796666666666667,0.53,0.35,0.46,0.66,7.613666666666668,0.28,7.333666666666668,6.169666666666668,5.8276666666666666,4.455666666666668,3.366333333333336,592,1482
1054,1054,2.11,7.668333333333333,2.5996666666666663,2.945666666666667,15.323666666666664,13.213666666666663,5.545333333333334,0.48,0.95,0.66,0.83,7.390666666666664,0.2493333333333333,7.141333333333331,5.104000000000001,3.6459999999999977,1.920666666666667,0.9060000000000024,1054,1483
593,593,2.5859999999999994,7.941333333333333,1.4503333333333333,2.9516666666666675,14.929333333333332,12.343333333333334,4.402000000000001,0.49,0.97,0.49,0.77,7.457,0.25,7.207,5.228666666666667,3.920666666666668,2.8240000000000016,1.6973333333333305,593,1484
1012,1012,8.336,4.575,0.6573333333333334,2.952333333333333,16.520666666666667,8.184666666666667,3.609666666666666,0.9,0.71,0.33,0.7,7.169333333333333,0.2333333333333334,6.936,4.609666666666668,4.067333333333334,3.299000000000002,2.167666666666665,1012,1485
770,770,6.11,2.664,3.0129999999999995,2.9536666666666664,14.740666666666668,8.630666666666666,5.966666666666666,0.77,0.5,0.65,0.73,7.569666666666666,0.25,7.319666666666666,5.368000000000001,4.744666666666668,2.719333333333331,1.7483333333333304,770,1486
1827,1827,7.412,3.379666666666667,2.8936666666666677,2.954333333333333,16.63966666666667,9.227666666666668,5.848000000000001,0.86,0.63,0.7,0.87,7.083333333333334,0.2303333333333334,6.853000000000001,4.517666666666667,3.825000000000002,1.8776666666666688,0.8723333333333345,1827,1487
960,960,7.516333333333334,0.7433333333333334,3.707,2.956666666666666,14.923333333333336,7.406999999999999,6.663666666666666,0.84,0.31,0.75,0.8,7.533666666666666,0.25,7.283666666666666,5.276666666666667,4.828333333333333,2.283666666666668,1.3823333333333316,960,1488
633,633,1.2866666666666666,2.625333333333334,4.586333333333334,2.96,11.458333333333336,10.171666666666669,7.546333333333334,0.36,0.52,0.87,0.83,7.620666666666667,0.2699999999999999,7.350666666666667,5.936333333333336,5.050666666666666,1.7819999999999991,0.934666666666666,633,1489
2000,2000,2.689,2.245333333333333,4.655666666666667,2.960666666666668,12.550666666666668,9.861666666666668,7.616333333333335,0.52,0.49,0.89,0.88,7.560333333333333,0.2699999999999999,7.290333333333334,5.729333333333332,4.899333333333333,1.6066666666666647,0.8296666666666654,2000,1490
1011,1011,7.539000000000001,1.1206666666666665,4.095666666666666,2.962333333333333,15.717666666666666,8.178666666666667,7.058,0.85,0.36,0.86,0.97,7.297333333333333,0.25,7.047333333333333,4.892333333333335,4.360999999999997,1.5136666666666685,0.6446666666666676,1011,1491
1513,1513,2.6386666666666665,3.185,1.6293333333333335,2.9636666666666667,10.416666666666666,7.778,4.593,0.48,0.53,0.44,0.67,7.619,0.2773333333333333,7.341666666666667,6.068333333333331,5.505333333333334,4.2813333333333325,3.1886666666666663,1513,1492
782,782,2.365,6.712999999999999,1.2216666666666665,2.9649999999999994,13.264666666666663,10.899666666666665,4.186666666666666,0.46,0.83,0.4,0.71,7.601999999999999,0.2669999999999999,7.334999999999999,5.657333333333333,4.6190000000000015,3.634,2.5143333333333358,782,1493
369,369,1.0286666666666668,2.4770000000000008,4.786,2.9650000000000007,11.256666666666668,10.228000000000002,7.751,0.33,0.51,0.92,0.91,7.584000000000002,0.275,7.309000000000002,5.926666666666668,5.045333333333333,1.528666666666668,0.7299999999999986,369,1494
1699,1699,7.767666666666668,6.633999999999999,1.2986666666666664,2.9653333333333336,18.665666666666667,10.898,4.264,0.98,0.96,0.49,0.97,6.717666666666665,0.2199999999999999,6.497666666666666,3.745333333333333,2.7706666666666657,1.755,0.6403333333333325,1699,1495
381,381,3.948666666666667,1.2726666666666668,2.7066666666666674,2.9653333333333336,10.893333333333334,6.944666666666668,5.672000000000001,0.58,0.36,0.58,0.7,7.617666666666667,0.276,7.341666666666667,5.968666666666668,5.552666666666667,3.634,2.6010000000000018,381,1496
173,173,2.181,2.389333333333334,4.526,2.970333333333334,12.066666666666668,9.885666666666667,7.496333333333334,0.44,0.47,0.84,0.87,7.618666666666667,0.2699999999999999,7.348666666666667,5.835000000000001,5.0233333333333325,1.761333333333332,0.875,173,1497
446,446,5.372333333333333,2.9500000000000006,3.7563333333333326,2.973333333333333,15.051999999999998,9.679666666666666,6.729666666666666,0.7,0.56,0.81,0.87,7.470000000000001,0.25,7.220000000000001,5.203666666666665,4.428333333333335,1.8096666666666692,0.8679999999999959,446,1498
302,302,4.159666666666667,7.302666666666667,2.039333333333333,2.9733333333333336,16.475,12.315333333333337,5.012666666666667,0.66,0.95,0.63,0.98,7.140666666666666,0.2436666666666667,6.896999999999999,4.608999999999998,3.345,1.810333333333335,0.6473333333333331,302,1499
812,812,6.694000000000001,3.252,1.4886666666666668,2.9733333333333336,14.408,7.714,4.462000000000001,0.8,0.56,0.43,0.67,7.558000000000002,0.25,7.308000000000002,5.399666666666667,4.894,3.738666666666669,2.636666666666665,812,1500
1691,1691,8.505,2.1386666666666665,3.2210000000000005,2.973666666666666,16.838333333333335,8.333333333333334,6.1946666666666665,0.96,0.47,0.77,0.88,7.118333333333334,0.2303333333333334,6.888000000000001,4.505666666666666,3.966,1.7953333333333328,0.8233333333333368,1691,1501
598,598,7.911000000000001,4.682333333333333,1.6476666666666666,2.9740000000000006,17.215,9.304,4.621666666666667,0.89,0.73,0.52,0.82,7.012333333333334,0.2306666666666667,6.781666666666667,4.318333333333335,3.6183333333333327,2.353333333333334,1.2346666666666657,598,1502
948,948,6.747333333333333,5.829666666666666,1.1093333333333333,2.976,16.662333333333333,9.915,4.085333333333333,0.8,0.82,0.44,0.75,7.123333333333334,0.2303333333333334,6.893000000000001,4.552666666666665,3.724333333333334,2.7706666666666657,1.6286666666666676,948,1503
469,469,7.11,4.552333333333333,2.492,2.978,17.132333333333335,10.022333333333334,5.470000000000001,0.83,0.74,0.69,0.96,7.0070000000000014,0.2303333333333334,6.776666666666668,4.332333333333335,3.5239999999999974,1.7610000000000028,0.6496666666666666,469,1504
288,288,1.0466666666666666,2.6123333333333334,4.507333333333333,2.9893333333333345,11.155666666666669,10.109000000000002,7.496666666666668,0.33,0.49,0.86,0.86,7.616666666666668,0.2756666666666667,7.341000000000001,5.959333333333335,5.094666666666666,1.8226666666666684,0.953333333333334,288,1505
1940,1940,5.257000000000001,6.526000000000001,2.0893333333333337,2.9910000000000005,16.863333333333337,11.606333333333335,5.080333333333334,0.72,0.87,0.6,0.88,7.089333333333334,0.2300000000000001,6.859333333333334,4.5056666666666665,3.3833333333333337,1.9310000000000005,0.841333333333333,1940,1506
1466,1466,5.949333333333332,0.8020000000000002,3.419666666666666,2.992333333333334,13.163333333333334,7.214,6.412000000000001,0.75,0.32,0.71,0.76,7.550333333333334,0.2699999999999999,7.280333333333334,5.593,5.148999999999999,2.8029999999999977,1.841333333333334,1466,1507
1313,1313,1.7736666666666665,1.2786666666666668,2.467333333333334,2.9930000000000003,8.512666666666668,6.739000000000001,5.460333333333335,0.4,0.39,0.55,0.65,7.596000000000001,0.28,7.316000000000001,6.249333333333333,5.821,4.102000000000002,3.047666666666668,1313,1508
207,207,7.605,1.1003333333333338,2.8683333333333323,2.996,14.569666666666668,6.964666666666666,5.864333333333333,0.84,0.35,0.65,0.72,7.575000000000002,0.25,7.325000000000002,5.373999999999999,4.992000000000001,2.986333333333333,1.9250000000000007,207,1509
376,376,5.100666666666667,4.578666666666666,1.9993333333333336,2.9960000000000004,14.674666666666669,9.574,4.995333333333334,0.67,0.69,0.53,0.75,7.532333333333332,0.25,7.282333333333332,5.321333333333335,4.555333333333332,3.057666666666667,1.9320000000000013,376,1510
461,461,3.5333333333333328,4.728,3.621666666666667,2.998333333333333,14.881333333333332,11.348,6.620000000000001,0.57,0.72,0.82,1.0,7.475,0.25,7.225,5.244333333333333,4.180999999999997,1.633,0.6606666666666667,461,1511
1227,1227,3.050333333333334,3.6956666666666673,0.9993333333333332,2.998333333333334,10.74366666666667,7.693333333333334,3.9976666666666674,0.51,0.57,0.36,0.63,7.623,0.2723333333333333,7.350666666666667,6.019999999999997,5.485333333333331,4.5509999999999975,3.414333333333331,1227,1512
163,163,2.3323333333333327,2.05,2.7199999999999998,3.000333333333334,10.102666666666666,7.770333333333333,5.7203333333333335,0.45,0.43,0.61,0.71,7.606333333333333,0.28,7.326333333333332,6.075666666666665,5.540000000000001,3.5893333333333297,2.5026666666666664,163,1513
1031,1031,5.658333333333334,0.7046666666666669,3.7073333333333336,3.0006666666666666,13.071000000000002,7.412666666666667,6.708,0.7,0.3,0.75,0.74,7.616,0.2679999999999999,7.348000000000001,5.676333333333334,5.214666666666668,2.6566666666666667,1.739999999999999,1031,1514
1431,1431,4.375,3.6793333333333336,3.779666666666666,3.001,14.835,10.46,6.780666666666666,0.65,0.6,0.81,0.84,7.525666666666666,0.25,7.275666666666666,5.3213333333333335,4.407,1.8243333333333345,0.8916666666666639,1431,1515
761,761,7.493,4.983666666666666,2.1250000000000004,3.001666666666667,17.60333333333333,10.110333333333331,5.126666666666667,0.88,0.76,0.61,0.9,6.956666666666668,0.2300000000000001,6.726666666666668,4.202666666666667,3.366666666666668,1.8596666666666664,0.7673333333333332,761,1516
1591,1591,3.420000000000001,1.8136666666666663,4.771333333333334,3.002,13.007,9.587,7.773333333333333,0.55,0.42,0.93,0.93,7.608,0.2693333333333332,7.338666666666667,5.698666666666668,4.922333333333336,1.4913333333333323,0.6873333333333305,1591,1517
374,374,3.5793333333333326,6.187666666666667,2.852999999999999,3.0020000000000007,15.621999999999998,12.042666666666667,5.855,0.61,0.84,0.74,1.0,7.294666666666667,0.25,7.044666666666667,4.926666666666666,3.735333333333331,1.7053333333333338,0.6476666666666677,374,1518
688,688,7.853000000000001,1.1266666666666667,0.7643333333333334,3.005333333333334,12.749333333333334,4.896333333333335,3.769666666666668,0.84,0.35,0.33,0.66,7.552666666666668,0.2699999999999999,7.282666666666668,5.626333333333334,5.437333333333334,4.606,3.45,688,1519
767,767,4.242333333333333,4.300999999999999,3.002333333333333,3.0060000000000007,14.551666666666666,10.309333333333331,6.008333333333334,0.61,0.66,0.69,0.8,7.573666666666667,0.25,7.323666666666667,5.407666666666668,4.513666666666666,2.457333333333334,1.4359999999999982,767,1520
38,38,5.304000000000001,3.0766666666666658,3.4786666666666664,3.0080000000000005,14.867333333333333,9.563333333333333,6.486666666666666,0.72,0.55,0.79,0.89,7.416666666666666,0.25,7.166666666666666,5.184333333333331,4.423000000000001,1.818,0.8176666666666659,38,1521
703,703,1.3923333333333334,6.500333333333333,2.0276666666666667,3.010666666666667,12.931,11.538666666666666,5.038333333333334,0.37,0.79,0.53,0.71,7.611999999999999,0.2699999999999999,7.342,5.7253333333333325,4.586666666666668,3.1516666666666646,2.063,703,1522
1071,1071,2.2456666666666667,7.651999999999999,2.4773333333333336,3.011666666666667,15.386666666666668,13.141,5.489000000000001,0.46,0.95,0.67,0.87,7.400333333333331,0.25,7.150333333333331,5.102666666666668,3.655999999999998,1.9813333333333327,0.8999999999999995,1071,1523
778,778,4.587,7.318999999999999,1.7819999999999998,3.013666666666667,16.701666666666664,12.114666666666666,4.7956666666666665,0.69,1.0,0.59,0.85,7.109666666666667,0.2303333333333334,6.879333333333333,4.552333333333334,3.3143333333333342,1.9980000000000016,0.8486666666666673,778,1524
1078,1078,2.7183333333333337,2.661,4.5793333333333335,3.015666666666667,12.974333333333334,10.256,7.595000000000001,0.52,0.5,0.9,0.99,7.557666666666667,0.2699999999999999,7.287666666666667,5.650666666666667,4.768333333333332,1.501333333333335,0.6516666666666664,1078,1525
1372,1372,8.121666666666668,6.251333333333333,0.4183333333333333,3.0176666666666665,17.809,9.687333333333331,3.436,0.95,0.86,0.3,0.8,6.903333333333332,0.2276666666666666,6.675666666666665,4.099333333333331,3.3156666666666665,2.638,1.4526666666666657,1372,1526
56,56,5.051666666666667,2.656333333333334,3.881333333333333,3.0203333333333333,14.609666666666666,9.558,6.901666666666666,0.67,0.54,0.83,0.97,7.500000000000001,0.2526666666666666,7.2473333333333345,5.298,4.540666666666665,1.6786666666666692,0.658666666666667,56,1527
1421,1421,4.314000000000001,1.0873333333333337,4.7860000000000005,3.023,13.210333333333336,8.896333333333335,7.809000000000001,0.63,0.35,0.92,0.92,7.598666666666666,0.2649999999999999,7.333666666666666,5.655333333333333,4.988333333333332,1.525333333333334,0.7099999999999991,1421,1528
81,81,4.171,5.554333333333334,2.802666666666667,3.023000000000001,15.551000000000002,11.380000000000004,5.825666666666668,0.62,0.77,0.71,0.91,7.298333333333333,0.25,7.048333333333333,4.9513333333333325,3.879000000000001,1.894,0.7440000000000007,81,1529
409,409,3.047666666666666,7.413999999999999,2.338,3.027,15.826666666666664,12.779,5.365,0.54,0.92,0.66,0.9,7.278333333333332,0.2479999999999999,7.030333333333332,4.892333333333334,3.5426666666666664,1.8856666666666664,0.7683333333333326,409,1530
622,622,7.242666666666667,6.771333333333333,1.23,3.0333333333333328,18.27733333333333,11.034666666666666,4.263333333333333,0.88,0.93,0.49,0.97,6.813666666666667,0.2256666666666667,6.588,3.9203333333333337,2.9126666666666674,1.8689999999999996,0.6636666666666686,622,1531
569,569,6.584333333333334,1.052,4.236666666666666,3.034666666666666,14.907666666666668,8.323333333333332,7.271333333333333,0.8,0.35,0.86,0.98,7.462666666666668,0.25,7.212666666666668,5.2093333333333325,4.643666666666667,1.604000000000001,0.6636666666666651,569,1532
122,122,1.5360000000000005,1.0546666666666666,4.900333333333332,3.035333333333333,10.526333333333334,8.990333333333332,7.935666666666666,0.38,0.36,0.97,0.93,7.543,0.28,7.263,5.969666666666667,5.269333333333334,1.5586666666666682,0.7009999999999987,122,1533
635,635,3.063333333333333,1.4343333333333337,4.805666666666667,3.039,12.342333333333334,9.279,7.844666666666667,0.55,0.38,0.94,0.98,7.586666666666668,0.2699999999999999,7.316666666666668,5.773,5.034666666666668,1.5073333333333334,0.6686666666666685,635,1534
499,499,1.2536666666666667,6.521000000000001,3.1623333333333346,3.0390000000000006,13.976000000000004,12.722333333333337,6.201333333333335,0.36,0.84,0.72,0.84,7.583333333333335,0.2506666666666666,7.332666666666668,5.527999999999999,4.173333333333332,1.9680000000000009,0.9290000000000038,499,1535
24,24,6.315666666666667,4.762000000000001,1.5406666666666669,3.0460000000000003,15.664333333333335,9.348666666666668,4.586666666666667,0.8,0.73,0.49,0.77,7.2153333333333345,0.25,6.965333333333335,4.8263333333333325,4.099999999999998,2.537000000000001,1.5249999999999986,24,1536
1045,1045,5.409999999999999,2.317,3.4876666666666667,3.048333333333333,14.262999999999998,8.852999999999998,6.536,0.72,0.49,0.75,0.79,7.536999999999998,0.25,7.286999999999998,5.408000000000002,4.747666666666665,2.3183333333333347,1.3133333333333352,1045,1537
866,866,1.9826666666666668,5.733,3.1960000000000006,3.0493333333333337,13.961,11.978333333333332,6.245333333333335,0.46,0.79,0.74,0.85,7.541333333333333,0.2506666666666666,7.290666666666667,5.480666666666669,4.2780000000000005,2.0740000000000007,1.0346666666666628,866,1538
891,891,4.636333333333332,2.2190000000000003,3.660333333333333,3.050333333333333,13.566,8.929666666666666,6.710666666666667,0.66,0.49,0.77,0.79,7.539333333333331,0.2583333333333333,7.280999999999999,5.529666666666666,4.846333333333333,2.2870000000000017,1.3086666666666673,891,1539
1914,1914,1.522333333333333,1.9556666666666664,2.107,3.051666666666667,8.636666666666667,7.114333333333333,5.158666666666667,0.41,0.45,0.5,0.68,7.583,0.28,7.303,6.230333333333332,5.764000000000001,4.238000000000001,3.130000000000001,1914,1540
1545,1545,5.172333333333333,0.8370000000000001,4.771666666666666,3.052,13.832999999999998,8.660666666666666,7.823666666666666,0.67,0.32,0.93,0.99,7.598,0.25,7.348,5.566666666666668,4.935666666666668,1.4826666666666677,0.6576666666666702,1545,1541
1867,1867,1.125,4.618666666666667,2.0690000000000004,3.0533333333333337,10.866,9.741,5.122333333333334,0.34,0.67,0.51,0.71,7.621666666666668,0.2703333333333333,7.351333333333335,6.013999999999998,5.191,3.702333333333333,2.5813333333333337,1867,1542
134,134,1.343,2.550333333333333,2.195,3.055333333333333,9.143666666666666,7.800666666666666,5.250333333333333,0.36,0.47,0.52,0.7,7.604,0.28,7.324,6.178666666666665,5.625333333333334,3.9650000000000007,2.7596666666666665,134,1543
1527,1527,5.339,0.8533333333333336,2.388,3.055333333333334,11.635666666666667,6.296666666666667,5.443333333333333,0.67,0.32,0.55,0.7,7.617666666666667,0.2699999999999999,7.347666666666667,5.884,5.527333333333332,3.835666666666665,2.736333333333331,1527,1544
1055,1055,1.3856666666666668,6.407666666666668,1.351666666666667,3.055333333333334,12.200333333333337,10.814666666666668,4.407000000000001,0.37,0.78,0.42,0.68,7.610333333333332,0.2699999999999999,7.340333333333333,5.823,4.800333333333332,3.712000000000001,2.559666666666666,1055,1545
686,686,3.629,1.966,3.197333333333334,3.059333333333333,11.851666666666668,8.222666666666667,6.256666666666668,0.59,0.46,0.68,0.76,7.546666666666667,0.2699999999999999,7.276666666666667,5.797,5.207333333333331,2.9593333333333343,1.9210000000000007,686,1546
1975,1975,0.8399999999999997,8.425666666666666,0.7546666666666667,3.060666666666666,13.081,12.241,3.815333333333333,0.31,0.96,0.34,0.72,7.605333333333333,0.2699999999999999,7.335333333333334,5.699666666666669,4.411333333333333,3.623,2.446333333333332,1975,1547
1189,1189,1.826,4.391333333333334,3.369333333333333,3.063333333333333,12.650000000000002,10.824000000000002,6.432666666666666,0.41,0.64,0.73,0.81,7.599333333333332,0.2699999999999999,7.329333333333333,5.751999999999998,4.749666666666667,2.4106666666666663,1.396333333333332,1189,1548
942,942,5.269666666666667,6.923666666666666,1.2323333333333335,3.0656666666666665,16.49133333333333,11.221666666666666,4.298,0.74,0.89,0.44,0.82,7.1770000000000005,0.2310000000000001,6.946000000000001,4.661000000000003,3.5766666666666658,2.529999999999999,1.3419999999999987,942,1549
550,550,7.993666666666667,5.464,1.6020000000000003,3.0683333333333334,18.128,10.134333333333334,4.670333333333334,0.92,0.83,0.57,0.97,6.834333333333334,0.225,6.609333333333335,3.962,3.130666666666668,1.867,0.674666666666667,550,1550
37,37,1.915333333333333,7.467333333333332,2.192333333333333,3.071333333333333,14.646333333333333,12.731,5.263666666666667,0.43,0.9,0.62,0.86,7.460333333333334,0.25,7.210333333333334,5.285999999999999,3.908,2.1686666666666685,0.9990000000000006,37,1551
1584,1584,8.78,1.3896666666666664,2.8603333333333327,3.0716666666666663,16.101666666666667,7.321666666666665,5.931999999999999,1.0,0.39,0.68,0.79,7.270666666666666,0.2320000000000001,7.038666666666666,4.783666666666665,4.369999999999999,2.378666666666668,1.3076666666666688,1584,1552
1150,1150,4.782666666666668,7.550999999999999,0.8470000000000002,3.072,16.252666666666666,11.47,3.919000000000001,0.7,0.92,0.37,0.76,7.224333333333334,0.239,6.985333333333334,4.763,3.641000000000001,2.7930000000000006,1.596666666666667,1150,1553
345,345,0.8973333333333336,2.9613333333333336,3.7416666666666663,3.072333333333333,10.672666666666666,9.775333333333332,6.814,0.31,0.55,0.76,0.8,7.621666666666667,0.2796666666666667,7.342,6.035666666666665,5.206666666666667,2.494666666666666,1.4759999999999982,345,1554
1425,1425,4.812,6.909,1.889,3.0726666666666658,16.682666666666666,11.870666666666663,4.961666666666666,0.71,0.9,0.6,0.89,7.113666666666668,0.2300000000000001,6.883666666666668,4.568,3.381000000000001,2.00666666666667,0.8546666666666676,1425,1555
1374,1374,5.058333333333335,4.582666666666667,1.9613333333333327,3.0743333333333336,14.676666666666668,9.618333333333334,5.035666666666667,0.67,0.69,0.55,0.75,7.548333333333334,0.25,7.298333333333334,5.363666666666666,4.575000000000001,3.148333333333335,2.018666666666665,1374,1556
907,907,2.6833333333333345,3.9313333333333342,1.1526666666666665,3.075333333333334,10.84266666666667,8.159333333333334,4.228000000000001,0.51,0.62,0.38,0.65,7.623666666666667,0.272,7.351666666666667,6.0093333333333305,5.404333333333334,4.3566666666666665,3.160666666666664,907,1557
996,996,8.610666666666669,3.760999999999999,1.1666666666666663,3.076999999999999,16.615333333333332,8.004666666666665,4.243666666666666,0.97,0.62,0.44,0.77,7.139333333333334,0.2313333333333334,6.908,4.555666666666666,4.044666666666666,3.013000000000001,1.829,996,1558
868,868,3.4170000000000007,2.950666666666668,4.269,3.0776666666666666,13.714333333333336,10.297333333333334,7.346666666666667,0.55,0.53,0.86,0.94,7.598333333333333,0.252,7.346333333333333,5.578666666666667,4.691666666666666,1.6319999999999988,0.7096666666666689,868,1559
870,870,2.04,3.4440000000000004,2.683666666666667,3.0823333333333327,11.25,9.21,5.766,0.44,0.59,0.62,0.74,7.575333333333333,0.2726666666666666,7.302666666666666,5.910666666666668,5.171333333333331,3.2830000000000013,2.187333333333332,870,1560
196,196,3.4853333333333336,7.4176666666666655,2.098666666666667,3.082666666666667,16.084333333333333,12.598999999999998,5.181333333333334,0.58,0.96,0.63,0.98,7.215666666666666,0.2483333333333333,6.9673333333333325,4.774666666666667,3.4486666666666657,1.900666666666666,0.6949999999999976,196,1561
285,285,7.127666666666667,2.664666666666667,1.364,3.083,14.239333333333336,7.111666666666666,4.446999999999999,0.82,0.53,0.42,0.72,7.526333333333334,0.2596666666666667,7.2666666666666675,5.360333333333332,4.9583333333333375,3.735333333333332,2.50566666666667,285,1562
1448,1448,8.264333333333333,4.883333333333334,1.1786666666666668,3.083333333333333,17.409666666666666,9.145333333333332,4.262,0.99,0.74,0.43,0.82,6.968666666666667,0.2303333333333334,6.738333333333333,4.237,3.556666666666666,2.5083333333333333,1.309666666666666,1448,1563
1571,1571,4.114333333333334,2.6623333333333346,4.202333333333333,3.0903333333333327,14.069333333333333,9.955,7.2926666666666655,0.63,0.5,0.83,0.89,7.612666666666667,0.25,7.362666666666667,5.528333333333334,4.701999999999998,1.6819999999999986,0.7430000000000012,1571,1564
1490,1490,4.402333333333333,4.391333333333333,2.029,3.091999999999999,13.914666666666664,9.512333333333332,5.120999999999999,0.65,0.64,0.56,0.72,7.538333333333333,0.2506666666666666,7.287666666666666,5.48066666666667,4.703333333333331,3.208666666666667,2.068999999999998,1490,1565
140,140,3.039666666666667,5.132666666666666,1.4520000000000002,3.092999999999999,12.717333333333332,9.677666666666664,4.544999999999999,0.55,0.69,0.43,0.73,7.5516666666666685,0.2699999999999999,7.281666666666669,5.670000000000001,4.863,3.609333333333334,2.345999999999998,140,1566
1770,1770,5.336666666666667,3.1823333333333337,2.915,3.0930000000000004,14.527,9.190333333333331,6.008000000000001,0.69,0.55,0.67,0.76,7.574,0.25,7.324,5.418,4.705333333333334,2.675666666666664,1.6069999999999984,1770,1567
1476,1476,6.651666666666666,3.115333333333333,3.3426666666666667,3.093333333333333,16.203,9.551333333333332,6.436,0.79,0.57,0.76,0.97,7.2559999999999985,0.2310000000000001,7.024999999999999,4.786333333333331,4.040666666666668,1.7106666666666666,0.6766666666666685,1476,1568
555,555,1.0286666666666668,1.6586666666666663,4.707999999999999,3.0949999999999998,10.490333333333332,9.461666666666664,7.802999999999999,0.33,0.4,0.85,0.88,7.595333333333332,0.2796666666666667,7.315666666666665,6.038333333333331,5.269,1.7830000000000013,0.8953333333333324,555,1569
1625,1625,4.081333333333333,4.669,1.854,3.095333333333332,13.699666666666666,9.618333333333332,4.949333333333332,0.63,0.69,0.5,0.74,7.546000000000001,0.2583333333333333,7.287666666666667,5.523999999999999,4.7200000000000015,3.335666666666669,2.185333333333332,1625,1570
1165,1165,8.683,0.9756666666666668,3.5180000000000007,3.0996666666666663,16.276333333333334,7.593333333333334,6.617666666666667,0.96,0.35,0.8,0.96,7.196333333333332,0.2343333333333334,6.961999999999998,4.670666666666668,4.2250000000000005,1.7396666666666665,0.7009999999999996,1165,1571
1337,1337,2.5166666666666666,3.3149999999999995,2.926666666666667,3.105333333333333,11.863666666666663,9.347,6.032,0.47,0.55,0.65,0.76,7.611333333333333,0.2699999999999999,7.341333333333334,5.871666666666664,5.10933333333333,3.059333333333336,1.9713333333333372,1337,1572
201,201,2.4866666666666664,2.0826666666666664,0.7356666666666667,3.1059999999999994,8.411,5.924333333333333,3.841666666666666,0.46,0.43,0.32,0.63,7.590666666666666,0.28,7.310666666666665,6.251000000000001,5.911666666666666,4.989666666666665,3.694666666666667,201,1573
1854,1854,7.988333333333334,6.352,0.669,3.1076666666666664,18.117,10.128666666666668,3.7766666666666655,0.93,0.88,0.35,0.85,6.822666666666667,0.2266666666666666,6.596,3.966,3.1166666666666667,2.309666666666667,1.0776666666666683,1854,1574
661,661,3.0739999999999994,1.1463333333333332,2.563999999999999,3.108,9.892333333333331,6.818333333333332,5.671999999999999,0.54,0.35,0.59,0.68,7.619333333333333,0.28,7.339333333333333,6.118,5.686999999999999,3.838333333333334,2.691666666666666,661,1575
525,525,5.938333333333333,4.671,0.8463333333333333,3.108666666666666,14.564333333333332,8.626,3.954999999999999,0.76,0.66,0.35,0.69,7.539999999999997,0.25,7.289999999999997,5.352,4.7086666666666686,3.792,2.528333333333333,525,1576
727,727,8.461,2.2736666666666663,2.732,3.1099999999999994,16.576666666666664,8.115666666666666,5.842,0.92,0.49,0.69,0.88,7.111999999999999,0.2336666666666667,6.878333333333332,4.527333333333333,4.009666666666666,2.049333333333335,0.9123333333333336,727,1577
408,408,8.009000000000002,5.369666666666666,0.9979999999999998,3.1103333333333336,17.487000000000002,9.478,4.108333333333333,0.91,0.81,0.4,0.84,6.949333333333333,0.2306666666666667,6.718666666666666,4.197999999999999,3.4619999999999997,2.432999999999998,1.1693333333333351,408,1578
1436,1436,3.327,7.315333333333333,1.06,3.1106666666666665,14.813,11.486,4.1706666666666665,0.55,0.84,0.39,0.75,7.542666666666666,0.25,7.292666666666666,5.346666666666668,4.212999999999999,3.2503333333333333,2.0459999999999985,1436,1579
1542,1542,3.731333333333333,4.846333333333333,0.9496666666666672,3.1143333333333327,12.641666666666666,8.910333333333334,4.064,0.6,0.66,0.36,0.67,7.585333333333334,0.2699999999999999,7.315333333333334,5.720666666666666,5.021,4.075333333333333,2.8583333333333325,1542,1580
817,817,3.865333333333333,2.312,4.287999999999999,3.114333333333333,13.579666666666666,9.714333333333332,7.402333333333333,0.61,0.47,0.86,0.96,7.575666666666668,0.255,7.320666666666668,5.568666666666667,4.772000000000002,1.6526666666666658,0.7016666666666689,817,1581
1131,1131,3.935000000000001,3.868,0.965,3.117,11.885000000000002,7.95,4.082,0.58,0.62,0.36,0.69,7.613666666666668,0.2699999999999999,7.343666666666668,5.8646666666666665,5.280666666666669,4.320666666666666,3.1086666666666662,1131,1582
1211,1211,5.061666666666667,6.97,1.814333333333333,3.1173333333333337,16.963333333333335,11.901666666666667,4.931666666666667,0.71,0.91,0.57,0.96,7.064333333333333,0.2316666666666667,6.832666666666666,4.458333333333334,3.263333333333335,1.897666666666668,0.705666666666664,1211,1583
269,269,4.088333333333333,1.0656666666666668,3.810333333333334,3.1183333333333323,12.082666666666666,7.994333333333333,6.9286666666666665,0.59,0.34,0.74,0.8,7.620666666666668,0.2699999999999999,7.350666666666668,5.815999999999999,5.287000000000002,2.4943333333333326,1.4363333333333346,269,1584
1771,1771,1.540333333333333,8.325333333333333,0.7916666666666666,3.1183333333333327,13.775666666666664,12.235333333333331,3.9099999999999993,0.39,0.98,0.35,0.71,7.573666666666667,0.2536666666666666,7.32,5.552333333333333,4.258666666666668,3.4293333333333336,2.2079999999999997,1771,1585
1095,1095,7.826999999999999,1.4446666666666668,2.724666666666667,3.1189999999999998,15.115333333333332,7.288333333333332,5.843666666666666,0.85,0.42,0.62,0.79,7.456666666666667,0.25,7.206666666666667,5.157666666666666,4.732666666666667,2.7800000000000016,1.6643333333333326,1095,1586
640,640,1.71,4.686666666666667,3.7036666666666673,3.119666666666666,13.22,11.51,6.823333333333333,0.4,0.7,0.77,0.88,7.613666666666668,0.2636666666666666,7.350000000000001,5.681000000000001,4.569,1.931333333333333,0.9106666666666668,640,1587
1369,1369,8.441,2.73,2.638666666666667,3.12,16.92966666666667,8.488666666666667,5.758666666666667,0.95,0.54,0.69,0.88,7.067666666666668,0.2303333333333334,6.837333333333334,4.433333333333333,3.855666666666668,1.9610000000000007,0.8300000000000036,1369,1588
691,691,4.718,0.7516666666666667,3.6826666666666665,3.1223333333333327,12.274666666666665,7.556666666666666,6.805,0.66,0.31,0.72,0.77,7.572,0.2699999999999999,7.302,5.748999999999999,5.259333333333335,2.6136666666666653,1.5696666666666692,691,1589
872,872,0.817,5.690999999999999,3.0699999999999994,3.123333333333333,12.701333333333332,11.884333333333332,6.1933333333333325,0.34,0.78,0.68,0.83,7.552333333333334,0.2699999999999999,7.282333333333335,5.695000000000001,4.5023333333333335,2.345,1.2526666666666664,872,1590
539,539,2.4483333333333337,7.493666666666667,1.126333333333333,3.123333333333334,14.191666666666666,11.743333333333332,4.249666666666667,0.5,0.85,0.4,0.76,7.549333333333336,0.25,7.299333333333336,5.453666666666669,4.271,3.2390000000000034,2.0009999999999994,539,1591
990,990,2.766666666666666,3.972,3.949,3.124,13.811666666666667,11.045000000000002,7.073,0.53,0.62,0.83,0.94,7.581333333333334,0.2506666666666666,7.3306666666666676,5.549333333333333,4.526333333333332,1.7116666666666696,0.7226666666666643,990,1592
1923,1923,4.733666666666666,6.7206666666666655,1.742666666666667,3.1243333333333334,16.32133333333333,11.587666666666667,4.867000000000001,0.7,0.87,0.57,0.85,7.204333333333334,0.2310000000000001,6.973333333333335,4.727000000000002,3.591666666666665,2.2636666666666683,1.0826666666666682,1923,1593
1733,1733,3.065333333333333,7.405666666666667,1.2896666666666667,3.125666666666667,14.886333333333337,11.821000000000002,4.415333333333334,0.56,0.89,0.43,0.78,7.482000000000001,0.25,7.232000000000001,5.2653333333333325,4.072999999999999,2.9846666666666657,1.7876666666666674,1733,1594
1800,1800,3.951666666666666,7.146333333333333,1.9243333333333332,3.131333333333332,16.153666666666666,12.201999999999998,5.055666666666665,0.61,0.9,0.57,0.87,7.233,0.2320000000000001,7.001,4.795999999999999,3.5456666666666656,2.132333333333336,0.9543333333333336,1800,1595
1969,1969,4.305000000000001,2.128333333333333,3.654000000000001,3.1316666666666664,13.219,8.914,6.785666666666668,0.61,0.45,0.76,0.82,7.602999999999999,0.2613333333333333,7.341666666666666,5.66,4.987666666666664,2.3969999999999985,1.367666666666664,1969,1596
955,955,8.068666666666667,5.635000000000001,1.0233333333333334,3.1333333333333333,17.860333333333333,9.791666666666668,4.156666666666666,0.95,0.83,0.41,0.86,6.905666666666666,0.2290000000000001,6.676666666666666,4.082666666666665,3.295999999999999,2.3056666666666668,1.0556666666666672,955,1597
916,916,0.7686666666666667,1.541,4.932666666666666,3.1340000000000003,10.376333333333331,9.607666666666669,8.066666666666666,0.3,0.39,1.0,0.98,7.578333333333334,0.2796666666666667,7.2986666666666675,6.035,5.250000000000001,1.564333333333332,0.6990000000000016,916,1598
1395,1395,6.299333333333333,3.74,2.973333333333334,3.136333333333333,16.149,9.849666666666668,6.109666666666668,0.8,0.65,0.74,0.93,7.211999999999998,0.234,6.977999999999998,4.746333333333335,3.9490000000000016,1.8289999999999988,0.7053333333333347,1395,1599
1321,1321,2.316666666666667,7.277000000000001,2.6623333333333337,3.137333333333333,15.393333333333333,13.076666666666666,5.799666666666667,0.47,0.9,0.7,0.94,7.414999999999997,0.25,7.164999999999997,5.129,3.702333333333333,1.8513333333333333,0.7260000000000018,1321,1600
1705,1705,3.651333333333333,6.626333333333333,1.0233333333333332,3.138666666666666,14.439666666666666,10.788333333333332,4.161999999999999,0.57,0.83,0.38,0.74,7.580000000000001,0.25,7.330000000000001,5.443666666666667,4.435000000000001,3.4683333333333346,2.2543333333333315,1705,1601
197,197,3.0836666666666663,4.133333333333333,2.027,3.14,12.384,9.300333333333333,5.167,0.52,0.61,0.52,0.71,7.614666666666667,0.2699999999999999,7.344666666666668,5.780333333333332,5.037666666666664,3.460666666666669,2.2333333333333343,197,1602
267,267,1.0446666666666669,3.399666666666667,3.419666666666667,3.141,11.005,9.960333333333336,6.560666666666667,0.33,0.59,0.7,0.81,7.591333333333334,0.2796666666666667,7.311666666666667,5.963000000000002,5.112666666666667,2.587666666666665,1.4676666666666671,267,1603
799,799,3.4690000000000003,7.765000000000001,1.319666666666667,3.141666666666667,15.695333333333336,12.226333333333336,4.461333333333334,0.57,0.99,0.46,0.82,7.3176666666666685,0.2486666666666666,7.069000000000002,4.956666666666665,3.684333333333332,2.580333333333335,1.355333333333336,799,1604
361,361,1.3260000000000003,6.625333333333335,1.0896666666666668,3.144000000000001,12.185000000000002,10.859000000000002,4.233666666666667,0.36,0.82,0.38,0.73,7.598666666666666,0.2699999999999999,7.328666666666666,5.803333333333332,4.776000000000002,3.6946666666666665,2.4220000000000024,361,1605
480,480,0.9143333333333334,2.089,4.615666666666668,3.155000000000001,10.774000000000004,9.85966666666667,7.770666666666669,0.32,0.44,0.88,0.94,7.599666666666668,0.2796666666666667,7.320000000000001,5.999333333333334,5.174333333333332,1.6896666666666675,0.734,480,1606
1128,1128,8.733333333333333,1.2943333333333336,3.0176666666666665,3.155333333333333,16.200666666666667,7.467333333333334,6.173,0.97,0.38,0.72,0.87,7.206999999999999,0.235,6.971999999999999,4.698999999999999,4.2716666666666665,2.101999999999998,0.9893333333333344,1128,1607
1828,1828,7.229,1.353,1.3783333333333336,3.1579999999999995,13.118333333333334,5.889333333333333,4.536333333333333,0.79,0.37,0.41,0.67,7.604333333333333,0.2646666666666666,7.339666666666666,5.635666666666668,5.350000000000001,4.163666666666664,2.9426666666666663,1828,1608
543,543,1.1443333333333334,4.217666666666667,1.738,3.1580000000000004,10.258,9.113666666666669,4.896000000000001,0.34,0.61,0.46,0.68,7.598999999999999,0.28,7.318999999999999,6.070333333333332,5.3290000000000015,3.924666666666668,2.700666666666667,543,1609
107,107,1.2963333333333336,7.481,1.1686666666666667,3.1600000000000006,13.106,11.809666666666669,4.328666666666667,0.36,0.87,0.43,0.73,7.603666666666666,0.2699999999999999,7.333666666666667,5.678,4.471666666666666,3.332666666666668,2.001666666666666,107,1610
142,142,8.365,2.081,2.443,3.1613333333333333,16.050333333333334,7.685333333333333,5.604333333333333,0.87,0.49,0.61,0.85,7.208666666666665,0.25,6.958666666666665,4.713000000000001,4.2620000000000005,2.3879999999999995,1.130333333333332,142,1611
681,681,6.297666666666666,2.738666666666667,3.0859999999999994,3.1640000000000006,15.286333333333337,8.988666666666667,6.25,0.79,0.55,0.72,0.86,7.394666666666666,0.25,7.144666666666666,5.0836666666666686,4.419333333333334,2.1893333333333342,1.0593333333333297,681,1612
128,128,7.8146666666666675,6.853,0.4556666666666666,3.169333333333334,18.292666666666666,10.478,3.625,0.95,0.97,0.32,0.97,6.778333333333332,0.2290000000000001,6.549333333333332,3.8559999999999977,2.948000000000001,2.128999999999998,0.7190000000000012,128,1613
339,339,1.3353333333333337,8.050666666666666,1.6246666666666667,3.1726666666666667,14.183333333333332,12.848,4.797333333333333,0.37,0.93,0.52,0.81,7.556000000000001,0.2513333333333333,7.304666666666668,5.467000000000001,4.074666666666665,2.7386666666666653,1.4789999999999974,339,1614
1053,1053,0.8260000000000001,7.793333333333334,2.733666666666666,3.1733333333333342,14.526333333333334,13.700333333333331,5.907,0.32,0.93,0.68,0.95,7.524000000000001,0.25,7.274000000000001,5.379000000000001,3.8076666666666665,1.8726666666666656,0.7276666666666651,1053,1615
1106,1106,4.587000000000001,0.7163333333333335,3.0173333333333336,3.1770000000000005,11.497666666666667,6.910666666666668,6.194333333333335,0.65,0.3,0.65,0.75,7.610666666666666,0.2699999999999999,7.340666666666666,5.897666666666666,5.481666666666667,3.2986666666666657,2.1820000000000004,1106,1616
1309,1309,7.200666666666667,6.966333333333332,0.6546666666666667,3.1810000000000014,18.002666666666666,10.802,3.835666666666668,0.87,0.92,0.35,0.85,6.853333333333336,0.2253333333333333,6.628000000000003,4.024333333333336,3.052333333333337,2.2246666666666663,0.9400000000000004,1309,1617
656,656,4.61,5.373666666666666,2.7000000000000006,3.1819999999999995,15.865666666666666,11.255666666666666,5.882,0.68,0.76,0.7,0.97,7.294,0.248,7.046,4.898,3.854000000000001,1.8936666666666653,0.721000000000001,656,1618
1422,1422,7.849666666666668,2.948,2.685333333333334,3.1823333333333337,16.665333333333336,8.815666666666667,5.867666666666668,0.88,0.59,0.67,0.92,7.117333333333334,0.2300000000000001,6.887333333333333,4.536666666666667,3.910999999999997,1.9393333333333345,0.7716666666666674,1422,1619
1641,1641,5.286000000000001,3.163333333333333,3.5516666666666663,3.185,15.186000000000002,9.9,6.736666666666666,0.69,0.56,0.79,0.92,7.465,0.25,7.215,5.193666666666664,4.37766666666667,1.8480000000000016,0.7673333333333341,1641,1620
228,228,5.573333333333334,7.082000000000002,1.224,3.186,17.065333333333335,11.492,4.41,0.78,0.92,0.46,0.98,7.010666666666667,0.2300000000000001,6.780666666666667,4.358000000000002,3.257000000000001,2.0686666666666658,0.7256666666666653,228,1621
144,144,8.346,2.0489999999999995,2.254,3.1873333333333327,15.836333333333332,7.490333333333332,5.441333333333333,0.89,0.46,0.58,0.83,7.256666666666666,0.2486666666666666,7.007999999999999,4.801333333333333,4.367333333333331,2.579000000000003,1.3056666666666654,144,1622
1875,1875,8.704,0.992,3.255666666666667,3.188666666666667,16.140333333333334,7.436333333333334,6.444333333333335,0.97,0.36,0.76,0.89,7.205333333333332,0.2346666666666667,6.9706666666666655,4.70766666666667,4.276,1.912999999999999,0.7880000000000011,1875,1623
788,788,3.2353333333333327,6.917,2.1766666666666667,3.190333333333333,15.519333333333334,12.284,5.367,0.55,0.84,0.62,0.84,7.399666666666665,0.2466666666666666,7.152999999999998,5.079,3.8096666666666654,2.209,0.9983333333333312,788,1624
1829,1829,8.111666666666666,5.040333333333336,1.3743333333333334,3.1913333333333345,17.717666666666666,9.606000000000003,4.565666666666668,0.97,0.79,0.51,0.89,6.895,0.2306666666666667,6.6643333333333326,4.110666666666666,3.349333333333334,2.167666666666667,0.9096666666666664,1829,1625
1402,1402,3.429666666666667,7.204666666666666,2.0803333333333334,3.192333333333333,15.907,12.477333333333334,5.272666666666666,0.57,0.9,0.59,0.91,7.286,0.246,7.039999999999999,4.894000000000001,3.5883333333333343,2.0443333333333342,0.8290000000000015,1402,1626
1315,1315,1.8380000000000003,7.102,2.6640000000000006,3.192666666666668,14.79666666666667,12.95866666666667,5.856666666666668,0.42,0.87,0.69,0.9,7.509666666666666,0.25,7.259666666666666,5.322666666666667,3.9219999999999993,2.011333333333333,0.8556666666666679,1315,1627
181,181,3.686,5.154666666666666,1.5990000000000002,3.197,13.636666666666668,9.950666666666669,4.796,0.57,0.73,0.49,0.76,7.596999999999999,0.2679999999999999,7.328999999999999,5.571666666666667,4.729333333333335,3.381666666666666,2.066666666666665,181,1628
666,666,1.57,7.230999999999999,2.259,3.1983333333333333,14.258333333333333,12.688333333333333,5.457333333333333,0.39,0.84,0.58,0.8,7.584666666666667,0.25,7.334666666666667,5.495000000000001,4.146999999999999,2.5043333333333315,1.2946666666666644,666,1629
1153,1153,8.698333333333332,1.4550000000000003,3.166666666666667,3.206000000000001,16.526,7.827666666666669,6.372666666666667,0.91,0.4,0.73,0.97,7.193,0.2300000000000001,6.962999999999999,4.631333333333336,4.159999999999998,1.8533333333333333,0.7270000000000003,1153,1630
1196,1196,7.949999999999999,3.9086666666666674,1.856,3.206333333333333,16.921,8.971,5.062333333333333,0.89,0.64,0.55,0.82,7.0843333333333325,0.2306666666666667,6.8536666666666655,4.454,3.809666666666668,2.361000000000001,1.1370000000000005,1196,1631
1277,1277,2.8393333333333333,5.858333333333333,3.016666666666666,3.2063333333333333,14.920666666666666,12.081333333333331,6.222999999999999,0.52,0.78,0.73,1.0,7.470333333333333,0.25,7.220333333333333,5.255999999999999,4.038000000000001,1.882333333333332,0.7363333333333326,1277,1632
951,951,5.877666666666667,0.9916666666666668,2.4396666666666675,3.206666666666668,12.515666666666668,6.638000000000002,5.646333333333335,0.74,0.33,0.56,0.74,7.613,0.2699999999999999,7.343000000000001,5.757,5.373,3.5496666666666674,2.360333333333335,951,1633
1822,1822,4.382333333333333,4.922666666666666,2.785333333333333,3.2073333333333336,15.297666666666668,10.915333333333333,5.992666666666667,0.63,0.74,0.69,0.87,7.417999999999998,0.2493333333333333,7.168666666666665,5.133666666666667,4.137333333333332,2.1366666666666645,0.9863333333333326,1822,1634
1508,1508,3.4113333333333338,5.7620000000000005,2.5420000000000003,3.2086666666666663,14.924,11.512666666666666,5.750666666666667,0.59,0.8,0.64,0.86,7.447999999999999,0.25,7.198,5.216999999999999,4.109333333333332,2.2646666666666677,1.076666666666668,1508,1635
1824,1824,8.868,1.2120000000000002,2.556666666666666,3.208666666666667,15.845333333333333,6.977333333333334,5.765333333333333,1.0,0.37,0.61,0.82,7.296333333333333,0.2426666666666667,7.0536666666666665,4.849333333333334,4.474666666666669,2.5896666666666657,1.4083333333333332,1824,1636
1646,1646,1.3476666666666663,8.258,0.7306666666666666,3.212333333333333,13.548666666666666,12.201,3.943,0.37,0.92,0.34,0.75,7.603999999999999,0.2626666666666666,7.341333333333332,5.6240000000000006,4.330333333333335,3.4943333333333304,2.207333333333332,1646,1637
1257,1257,6.347666666666667,6.5683333333333325,1.3886666666666667,3.212666666666667,17.517333333333333,11.169666666666666,4.601333333333334,0.82,0.86,0.49,0.95,6.960666666666666,0.2303333333333334,6.730333333333332,4.2396666666666665,3.198,2.020666666666664,0.7433333333333358,1257,1638
1,1,2.486,7.109333333333336,1.710666666666667,3.2133333333333325,14.519333333333336,12.033333333333337,4.924,0.51,0.87,0.55,0.85,7.354333333333335,0.2566666666666666,7.097666666666668,5.208666666666666,3.965333333333334,2.4206666666666647,1.161999999999998,1,1639
1146,1146,1.3363333333333336,3.7603333333333335,2.933333333333334,3.217,11.247,9.910666666666668,6.150333333333334,0.36,0.62,0.66,0.79,7.568666666666666,0.2703333333333332,7.298333333333333,5.906,5.0556666666666645,2.9279999999999995,1.7766666666666655,1146,1640
1191,1191,3.303333333333333,1.5226666666666664,1.1376666666666668,3.220666666666667,9.184333333333331,5.881,4.358333333333333,0.53,0.38,0.4,0.68,7.590999999999999,0.28,7.310999999999999,6.168333333333333,5.834,4.7456666666666685,3.4649999999999985,1191,1641
741,741,8.535666666666666,2.102333333333333,2.736,3.227666666666667,16.601666666666667,8.065999999999999,5.963666666666667,0.95,0.5,0.67,0.91,7.125000000000001,0.2306666666666667,6.894333333333334,4.5360000000000005,4.027333333333335,1.990000000000001,0.770999999999999,741,1642
1577,1577,8.581333333333333,1.717,2.897333333333334,3.2280000000000006,16.42366666666667,7.842333333333335,6.125333333333335,0.95,0.43,0.69,0.92,7.137333333333332,0.233,6.904333333333333,4.597,4.1163333333333325,1.982333333333334,0.7930000000000001,1577,1643
700,700,8.522,1.654,2.8986666666666667,3.2296666666666667,16.304333333333332,7.782333333333334,6.128333333333334,0.91,0.42,0.68,0.9,7.218333333333333,0.2320000000000001,6.986333333333333,4.688333333333334,4.214666666666667,2.069333333333332,0.8709999999999996,700,1644
1414,1414,1.0550000000000002,3.6270000000000007,3.742666666666667,3.231666666666667,11.656333333333334,10.601333333333336,6.974333333333334,0.33,0.58,0.78,0.86,7.589333333333333,0.2699999999999999,7.319333333333334,5.886999999999999,4.928333333333335,2.196000000000001,1.1093333333333335,1414,1645
184,184,4.629333333333333,6.931666666666664,0.9489999999999998,3.232666666666667,15.742666666666665,11.11333333333333,4.181666666666667,0.65,0.87,0.38,0.81,7.338000000000003,0.25,7.088000000000003,4.947666666666667,3.910999999999999,2.898000000000001,1.525999999999998,184,1646
756,756,7.479666666666666,5.809000000000001,1.1283333333333336,3.234333333333333,17.651333333333334,10.171666666666669,4.362666666666667,0.85,0.81,0.43,0.85,6.961666666666669,0.2300000000000001,6.731666666666668,4.202666666666667,3.3420000000000023,2.2616666666666685,0.9663333333333366,756,1647
818,818,4.000333333333334,2.194666666666667,0.7039999999999998,3.2380000000000004,10.137,6.136666666666667,3.942,0.58,0.44,0.32,0.65,7.621333333333333,0.28,7.341333333333333,6.0829999999999975,5.7256666666666645,4.805333333333335,3.4770000000000025,818,1648
1280,1280,4.206333333333334,5.660999999999999,2.6229999999999998,3.2400000000000007,15.730333333333332,11.524,5.863,0.62,0.81,0.69,0.98,7.324000000000001,0.239,7.085000000000001,4.960333333333332,3.852666666666667,1.934333333333332,0.7343333333333373,1280,1649
605,605,0.9313333333333332,1.281,4.723333333333334,3.2413333333333325,10.177,9.245666666666663,7.964666666666666,0.32,0.36,0.88,0.94,7.620333333333334,0.28,7.340333333333334,6.09333333333333,5.358666666666666,1.7519999999999998,0.770333333333336,605,1650
251,251,8.666333333333332,1.4673333333333336,1.8396666666666668,3.242666666666667,15.216,6.549666666666667,5.082333333333334,0.9,0.39,0.53,0.79,7.372333333333334,0.25,7.122333333333334,5.024666666666666,4.707666666666666,3.157000000000001,1.8196666666666663,251,1651
792,792,8.850666666666667,0.9466666666666668,2.856666666666666,3.2430000000000003,15.897,7.046333333333333,6.099666666666666,0.97,0.34,0.66,0.86,7.281,0.2416666666666667,7.039333333333333,4.826333333333334,4.435,2.303000000000001,1.1050000000000004,792,1652
1127,1127,8.71,1.6700000000000002,2.547333333333333,3.2470000000000003,16.174333333333333,7.464333333333334,5.794333333333333,0.95,0.42,0.65,0.85,7.209999999999999,0.2336666666666667,6.976333333333332,4.705000000000003,4.272999999999999,2.374000000000001,1.1686666666666667,1127,1653
720,720,6.515666666666666,4.434666666666668,0.8913333333333332,3.2553333333333336,15.097,8.581333333333333,4.1466666666666665,0.77,0.65,0.36,0.72,7.443333333333333,0.25,7.193333333333333,5.167999999999999,4.548666666666668,3.563333333333335,2.256999999999997,720,1654
460,460,6.310000000000001,0.6706666666666669,3.983000000000001,3.2596666666666674,14.223333333333336,7.913333333333336,7.242666666666668,0.75,0.3,0.82,0.91,7.588000000000002,0.25,7.338000000000002,5.451666666666665,4.947333333333333,1.9383333333333344,0.8446666666666678,460,1655
1903,1903,2.099,5.223,3.3029999999999995,3.2620000000000005,13.887,11.788,6.565,0.44,0.72,0.76,0.91,7.581000000000001,0.25,7.331000000000001,5.55,4.384333333333334,1.993666666666666,0.846333333333332,1903,1656
390,390,1.5976666666666668,7.828666666666668,2.193,3.2620000000000005,14.881333333333334,13.283666666666669,5.455,0.4,0.99,0.63,0.93,7.476000000000001,0.25,7.226000000000001,5.257666666666667,3.7783333333333338,2.065333333333331,0.7556666666666692,390,1657
1124,1124,7.310666666666666,3.4340000000000006,2.5356666666666663,3.2633333333333336,16.543666666666667,9.233,5.799,0.83,0.63,0.65,0.96,7.119666666666666,0.2300000000000001,6.889666666666666,4.575000000000001,3.878333333333333,1.9713333333333325,0.754333333333336,1124,1658
41,41,1.4043333333333334,4.131,3.545333333333333,3.2646666666666677,12.345333333333333,10.941,6.8100000000000005,0.37,0.64,0.78,0.93,7.612333333333335,0.2699999999999999,7.342333333333335,5.802333333333332,4.788333333333332,1.987000000000001,0.7899999999999983,41,1659
1599,1599,0.7996666666666666,7.961666666666667,2.3616666666666664,3.2653333333333334,14.388333333333332,13.588666666666668,5.627,0.31,0.92,0.64,0.88,7.589666666666667,0.25,7.339666666666667,5.478333333333332,3.937,2.221666666666666,0.9956666666666676,1599,1660
838,838,5.5793333333333335,3.035333333333333,3.288,3.2780000000000005,15.180666666666664,9.601333333333333,6.566,0.74,0.58,0.76,0.96,7.438,0.25,7.188,5.154333333333332,4.385666666666668,1.9410000000000007,0.7530000000000001,838,1661
1465,1465,5.757,1.1623333333333334,1.222,3.2783333333333338,11.419666666666668,5.6626666666666665,4.500333333333334,0.73,0.35,0.39,0.7,7.560666666666666,0.2699999999999999,7.290666666666667,5.853,5.568333333333334,4.401666666666664,3.0993333333333326,1465,1662
549,549,8.515333333333334,3.842999999999999,1.3440000000000003,3.2783333333333338,16.980666666666668,8.465333333333334,4.622333333333335,0.99,0.63,0.45,0.84,7.0886666666666684,0.2310000000000001,6.857666666666669,4.428000000000001,3.862666666666668,2.611333333333332,1.2820000000000018,549,1663
1559,1559,0.825666666666667,5.3373333333333335,3.2216666666666667,3.2836666666666674,12.668333333333337,11.842666666666668,6.505333333333335,0.31,0.72,0.73,0.87,7.581666666666668,0.2699999999999999,7.311666666666668,5.737333333333334,4.553333333333332,2.212333333333334,1.0370000000000008,1559,1664
1683,1683,5.103333333333334,7.231999999999999,1.350666666666667,3.2876666666666665,16.973666666666666,11.870333333333331,4.638333333333334,0.74,0.97,0.48,0.97,7.057000000000001,0.2300000000000001,6.827000000000001,4.455666666666668,3.267333333333335,2.078666666666669,0.7543333333333342,1683,1665
1119,1119,2.179,1.139333333333333,4.502,3.288333333333333,11.108666666666664,8.929666666666666,7.790333333333333,0.44,0.38,0.86,0.97,7.543666666666667,0.2720000000000001,7.271666666666666,5.898999999999999,5.210999999999999,1.7960000000000005,0.7593333333333305,1119,1666
1775,1775,7.189333333333334,1.0553333333333332,3.5253333333333337,3.2896666666666667,15.059666666666669,7.870333333333333,6.815,0.83,0.35,0.75,0.9,7.432999999999999,0.25,7.182999999999999,5.156,4.652666666666667,2.038666666666665,0.895999999999999,1775,1667
88,88,0.7963333333333331,1.0103333333333333,2.9076666666666666,3.2923333333333336,8.006666666666668,7.210333333333334,6.2,0.3,0.33,0.63,0.76,7.565333333333333,0.293,7.272333333333333,6.248666666666667,5.781666666666667,3.512333333333334,2.192666666666666,88,1668
101,101,1.6626666666666667,6.980333333333334,2.4226666666666667,3.292666666666667,14.358333333333334,12.695666666666668,5.715333333333334,0.4,0.83,0.62,0.9,7.566333333333334,0.2506666666666666,7.315666666666667,5.448333333333333,4.097666666666664,2.206000000000001,0.8846666666666652,101,1669
179,179,8.302666666666667,3.435000000000001,1.6529999999999996,3.295666666666666,16.686333333333334,8.383666666666667,4.948666666666666,0.91,0.63,0.54,0.87,7.0790000000000015,0.2366666666666667,6.842333333333335,4.470333333333332,3.9136666666666655,2.4689999999999985,1.0596666666666683,179,1670
820,820,2.2636666666666665,3.305,3.796,3.296,12.660666666666666,10.396999999999998,7.092,0.45,0.56,0.8,0.91,7.613,0.2699999999999999,7.343000000000001,5.754666666666664,4.837,2.0043333333333315,0.8723333333333345,820,1671
1270,1270,3.843333333333333,5.137666666666667,2.843666666666666,3.2963333333333336,15.121,11.277666666666669,6.14,0.62,0.73,0.68,0.94,7.422666666666666,0.25,7.172666666666666,5.174999999999999,4.112333333333331,2.0009999999999986,0.7850000000000001,1270,1672
494,494,8.174999999999999,2.267333333333333,0.6190000000000001,3.297333333333333,14.358666666666664,6.183666666666667,3.9163333333333337,0.86,0.46,0.31,0.72,7.597333333333334,0.25,7.347333333333334,5.415333333333336,5.125999999999998,4.193,2.8123333333333345,494,1673
1415,1415,8.877333333333333,1.937333333333333,1.4370000000000005,3.298333333333333,15.55,6.672666666666666,4.735333333333333,0.92,0.44,0.44,0.75,7.350333333333334,0.25,7.100333333333334,4.947000000000001,4.604666666666667,3.309000000000001,1.9769999999999996,1415,1674
1589,1589,3.393666666666668,4.648666666666667,2.3920000000000003,3.298333333333333,13.732666666666669,10.339,5.690333333333333,0.55,0.66,0.58,0.81,7.595333333333332,0.2506666666666666,7.344666666666665,5.574000000000002,4.655666666666666,2.851,1.5983333333333336,1589,1675
1142,1142,1.1466666666666667,7.725666666666666,2.488,3.299,14.659333333333333,13.512666666666666,5.787,0.35,0.92,0.67,0.96,7.533666666666667,0.25,7.283666666666667,5.357000000000001,3.840333333333332,2.005000000000001,0.7630000000000026,1142,1676
478,478,7.356,1.9176666666666664,1.9826666666666664,3.300333333333333,14.556666666666665,7.200666666666666,5.283,0.83,0.46,0.52,0.78,7.531,0.2506666666666666,7.280333333333333,5.324666666666667,4.908,3.2736666666666654,1.9626666666666652,478,1677
187,187,1.5583333333333331,6.0470000000000015,2.831666666666666,3.300333333333333,13.737333333333334,12.179,6.132,0.39,0.81,0.67,0.92,7.546333333333335,0.2699999999999999,7.276333333333335,5.525999999999999,4.273666666666665,2.133000000000003,0.8209999999999997,187,1678
1519,1519,5.901333333333332,5.114999999999999,0.515,3.303666666666666,14.835,8.933666666666666,3.818666666666666,0.76,0.73,0.3,0.71,7.528666666666666,0.25,7.278666666666666,5.306000000000002,4.619333333333333,3.79,2.439333333333336,1519,1679
1040,1040,7.147000000000001,2.6023333333333327,2.3123333333333327,3.306666666666666,15.368333333333334,8.221333333333332,5.618999999999999,0.83,0.5,0.58,0.82,7.407333333333332,0.25,7.157333333333332,5.080000000000002,4.532333333333333,2.7456666666666685,1.4846666666666692,1040,1680
476,476,6.495333333333333,0.7316666666666668,3.839,3.3073333333333337,14.373333333333331,7.878,7.146333333333333,0.76,0.31,0.8,0.9,7.584333333333334,0.25,7.334333333333334,5.429666666666666,4.932333333333334,2.032,0.8973333333333349,476,1681
488,488,6.4833333333333325,4.582333333333334,0.8879999999999999,3.307666666666667,15.261333333333331,8.778,4.195666666666667,0.77,0.66,0.36,0.77,7.446333333333332,0.25,7.196333333333332,5.139333333333332,4.496666666666668,3.460666666666665,2.079666666666667,488,1682
735,735,5.475666666666665,2.682666666666667,2.4923333333333333,3.311666666666666,13.96233333333333,8.486666666666666,5.803999999999999,0.7,0.5,0.58,0.77,7.5903333333333345,0.25,7.3403333333333345,5.511333333333334,4.911000000000003,3.0183333333333326,1.7486666666666677,735,1683
1304,1304,2.744666666666667,1.449333333333333,0.7686666666666666,3.3156666666666674,8.278333333333334,5.533666666666667,4.084333333333334,0.48,0.37,0.35,0.68,7.594666666666667,0.28,7.314666666666667,6.270666666666668,5.971666666666669,4.994999999999999,3.6426666666666665,1304,1684
421,421,3.509333333333333,4.6466666666666665,2.963666666666667,3.3189999999999995,14.438666666666665,10.929333333333332,6.282666666666667,0.56,0.7,0.71,0.9,7.575000000000002,0.25,7.325000000000002,5.421000000000001,4.429333333333334,2.162,0.9156666666666666,421,1685
653,653,4.989666666666667,4.619000000000001,1.0470000000000002,3.322333333333333,13.978000000000002,8.988333333333333,4.3693333333333335,0.66,0.68,0.38,0.72,7.592333333333332,0.2533333333333333,7.338999999999999,5.508,4.813999999999999,3.706333333333335,2.3443333333333367,653,1686
1744,1744,1.089,5.54466666666667,2.9313333333333333,3.3269999999999995,12.892000000000005,11.803000000000004,6.258333333333333,0.34,0.77,0.69,0.85,7.548000000000001,0.2696666666666666,7.278333333333334,5.661999999999999,4.484666666666669,2.3283333333333323,1.086333333333335,1744,1687
910,910,1.1456666666666664,1.3763333333333336,3.5689999999999995,3.3283333333333327,9.419333333333332,8.273666666666665,6.897333333333332,0.34,0.37,0.7,0.8,7.614000000000001,0.28,7.334,6.1713333333333305,5.570333333333332,2.8949999999999974,1.724333333333334,910,1688
6,6,4.8420000000000005,2.490666666666667,1.864,3.332,12.528666666666666,7.686666666666666,5.196,0.67,0.51,0.49,0.77,7.545333333333335,0.2699999999999999,7.275333333333335,5.690666666666667,5.163333333333332,3.5179999999999976,2.135666666666668,6,1689
1411,1411,6.033333333333335,3.849333333333333,1.868,3.3323333333333327,15.083000000000002,9.049666666666663,5.200333333333332,0.77,0.61,0.52,0.81,7.440999999999999,0.25,7.190999999999999,5.179333333333331,4.4780000000000015,2.961666666666669,1.6476666666666642,1411,1690
1157,1157,1.2806666666666664,7.653333333333334,1.3933333333333338,3.332999999999999,13.660333333333334,12.379666666666669,4.726333333333333,0.36,0.89,0.44,0.8,7.597666666666666,0.251,7.346666666666666,5.59,4.289000000000002,3.068,1.730000000000001,1157,1691
1318,1318,3.7086666666666654,2.379,0.5786666666666668,3.334666666666666,10.000999999999998,6.292333333333332,3.9133333333333327,0.59,0.46,0.3,0.69,7.605999999999999,0.28,7.325999999999999,6.082333333333333,5.720000000000001,4.820666666666666,3.4503333333333344,1318,1692
552,552,5.192333333333333,5.214,1.0223333333333335,3.335333333333333,14.764,9.571666666666664,4.357666666666667,0.68,0.71,0.38,0.74,7.563333333333333,0.25,7.313333333333333,5.346333333333336,4.572000000000001,3.4653333333333314,2.0969999999999995,552,1693
611,611,2.412666666666667,4.8983333333333325,3.235666666666667,3.340666666666666,13.887333333333332,11.474666666666666,6.5763333333333325,0.47,0.69,0.72,0.95,7.592,0.2506666666666666,7.341333333333333,5.550666666666667,4.445333333333332,2.029333333333332,0.7936666666666659,611,1694
535,535,5.772666666666668,6.381,1.3949999999999998,3.3429999999999995,16.891666666666666,11.119,4.738,0.78,0.86,0.48,0.98,7.084333333333334,0.2300000000000001,6.854333333333334,4.480666666666665,3.4523333333333337,2.161666666666665,0.7833333333333323,535,1695
776,776,3.911,7.526333333333334,1.5476666666666667,3.3483333333333323,16.333333333333332,12.422333333333334,4.895999999999999,0.61,0.96,0.51,0.91,7.245999999999999,0.2320000000000001,7.013999999999999,4.775333333333332,3.477,2.154666666666668,0.8036666666666683,776,1696
67,67,1.6096666666666666,7.215333333333333,2.1926666666666668,3.348666666666666,14.366333333333332,12.756666666666666,5.541333333333332,0.43,0.88,0.6,0.98,7.502666666666667,0.2576666666666666,7.245000000000001,5.379000000000001,4.002000000000001,2.1463333333333328,0.7810000000000024,67,1697
500,500,4.674666666666666,4.702999999999999,1.925,3.3493333333333326,14.652,9.977333333333332,5.274333333333333,0.67,0.67,0.53,0.79,7.5486666666666675,0.25,7.2986666666666675,5.356999999999999,4.508333333333332,2.904333333333333,1.5616666666666663,500,1698
1841,1841,3.157,5.929999999999999,1.2993333333333337,3.3503333333333325,13.736666666666665,10.579666666666665,4.649666666666667,0.54,0.79,0.42,0.78,7.549333333333335,0.2566666666666666,7.292666666666668,5.533000000000001,4.559666666666665,3.3633333333333333,2.0063333333333317,1841,1699
1413,1413,1.0553333333333337,4.42,2.014,3.3506666666666667,10.84,9.784666666666666,5.3646666666666665,0.33,0.63,0.51,0.73,7.617333333333334,0.2709999999999999,7.346333333333334,6.012999999999997,5.175333333333335,3.5673333333333344,2.2476666666666665,1413,1700
1922,1922,1.402,3.640000000000001,2.037333333333333,3.353666666666666,10.433,9.031,5.390999999999999,0.37,0.6,0.51,0.75,7.600666666666666,0.2783333333333333,7.322333333333333,6.050999999999997,5.323333333333334,3.691666666666668,2.3783333333333347,1922,1701
257,257,1.892,8.017333333333333,1.3393333333333337,3.3603333333333323,14.608999999999998,12.717,4.6996666666666655,0.45,0.98,0.45,0.85,7.499333333333334,0.25,7.249333333333334,5.324666666666668,3.962,2.6876666666666686,1.261,257,1702
110,110,4.865,4.293,2.576,3.3626666666666667,15.096666666666668,10.231666666666666,5.938666666666666,0.69,0.68,0.64,0.97,7.384333333333332,0.25,7.134333333333332,5.103666666666666,4.2456666666666685,2.1490000000000005,0.7906666666666666,110,1703
1659,1659,1.909333333333333,3.0356666666666667,3.771666666666667,3.3716666666666666,12.088333333333331,10.179,7.1433333333333335,0.42,0.53,0.76,0.87,7.619666666666668,0.2699999999999999,7.349666666666669,5.846666666666667,4.965999999999997,2.1333333333333337,0.9536666666666668,1659,1704
1136,1136,6.091666666666668,3.0170000000000003,1.521,3.374,14.003666666666668,7.912,4.895,0.76,0.53,0.44,0.73,7.591,0.25,7.341,5.502000000000002,4.969999999999997,3.6193333333333353,2.2540000000000004,1136,1705
1138,1138,2.062666666666667,4.072,1.3026666666666669,3.3753333333333333,10.812666666666669,8.75,4.678,0.43,0.6,0.4,0.7,7.622333333333334,0.2743333333333334,7.348,6.015999999999998,5.338000000000001,4.090999999999999,2.7213333333333343,1138,1706
575,575,5.432666666666666,2.5276666666666667,3.087,3.3763333333333327,14.423666666666666,8.991,6.463333333333333,0.72,0.49,0.68,0.87,7.56,0.25,7.31,5.404666666666666,4.735333333333332,2.3656666666666664,1.0966666666666658,575,1707
715,715,4.570666666666666,7.215333333333333,1.336,3.377666666666666,16.499666666666663,11.928999999999998,4.713666666666666,0.66,0.91,0.5,0.95,7.1403333333333325,0.2303333333333334,6.909999999999999,4.626,3.431,2.1986666666666665,0.8039999999999994,715,1708
1529,1529,2.2066666666666666,0.7836666666666668,4.412999999999999,3.380666666666666,10.784,8.577333333333332,7.793666666666665,0.44,0.31,0.84,0.91,7.622666666666666,0.2709999999999999,7.351666666666666,6.030999999999998,5.387333333333335,2.0073333333333325,0.901666666666662,1529,1709
1531,1531,4.394333333333334,7.626000000000001,0.7186666666666665,3.383666666666666,16.122666666666667,11.728333333333332,4.102333333333332,0.67,0.95,0.35,0.85,7.214333333333334,0.233,6.981333333333335,4.775333333333332,3.600666666666667,2.6816666666666658,1.2646666666666675,1531,1710
1507,1507,2.709,1.508,3.0466666666666664,3.386,10.649666666666668,7.940666666666665,6.432666666666666,0.48,0.38,0.63,0.79,7.631,0.272,7.359,6.052666666666667,5.495666666666667,3.1830000000000007,1.9316666666666664,1507,1711
958,958,1.858666666666667,6.361666666666667,2.7416666666666667,3.388,14.35,12.491333333333332,6.129666666666667,0.42,0.83,0.69,0.95,7.594666666666667,0.25,7.344666666666667,5.483666666666665,4.178333333333333,2.0940000000000007,0.8080000000000016,958,1712
1537,1537,3.809333333333333,7.500666666666667,1.4813333333333332,3.389666666666666,16.180999999999997,12.371666666666666,4.870999999999999,0.6,0.98,0.5,0.97,7.2,0.2320000000000001,6.968,4.761,3.471333333333333,2.1739999999999995,0.7896666666666672,1537,1713
1749,1749,8.633333333333333,0.8846666666666666,3.0069999999999992,3.390333333333333,15.915333333333333,7.281999999999998,6.397333333333332,0.91,0.33,0.72,0.91,7.281,0.236,7.045,4.827000000000001,4.4143333333333326,2.106999999999997,0.8333333333333348,1749,1714
1836,1836,4.760000000000001,1.6053333333333335,2.0326666666666666,3.390999999999999,11.788999999999998,7.028999999999999,5.423666666666666,0.66,0.39,0.53,0.72,7.619000000000001,0.2699999999999999,7.349000000000001,5.873333333333334,5.435666666666668,3.783333333333331,2.4443333333333337,1836,1715
1533,1533,4.976,3.086,3.2433333333333336,3.3926666666666665,14.698,9.722,6.636,0.69,0.58,0.75,0.95,7.503000000000001,0.25,7.253000000000001,5.310333333333333,4.516666666666668,2.054999999999998,0.809666666666665,1533,1716
151,151,4.728999999999999,7.379333333333334,0.9563333333333334,3.3956666666666675,16.460333333333335,11.731333333333335,4.352000000000001,0.7,0.93,0.4,0.93,7.134,0.245,6.889,4.612666666666667,3.4603333333333324,2.333,0.844666666666666,151,1717
1993,1993,7.135,1.0503333333333331,2.737,3.396,14.318333333333332,7.183333333333334,6.133,0.79,0.34,0.61,0.81,7.598666666666666,0.25,7.348666666666666,5.457,5.039333333333332,2.9439999999999995,1.664333333333336,1993,1718
145,145,1.4433333333333331,2.268666666666667,3.8926666666666665,3.403666666666666,11.008333333333333,9.565,7.296333333333333,0.37,0.47,0.8,0.92,7.618666666666668,0.2773333333333333,7.341333333333335,5.989999999999998,5.1963333333333335,2.120333333333333,0.8613333333333317,145,1719
327,327,4.680666666666666,1.7216666666666665,2.942666666666667,3.4046666666666665,12.749666666666666,8.068999999999999,6.347333333333333,0.66,0.44,0.67,0.81,7.542,0.2699999999999999,7.272,5.636333333333334,5.093333333333331,2.7213333333333334,1.3796666666666697,327,1720
331,331,3.8609999999999993,1.308,0.6616666666666666,3.405,9.235666666666663,5.374666666666666,4.066666666666666,0.57,0.39,0.31,0.7,7.584,0.28,7.304,6.126666666666666,5.866666666666667,4.811666666666669,3.316999999999998,331,1721
824,824,4.987333333333334,0.9766666666666663,3.326333333333333,3.4056666666666664,12.696,7.708666666666666,6.731999999999999,0.65,0.33,0.68,0.84,7.625333333333333,0.2699999999999999,7.355333333333333,5.742666666666666,5.234000000000002,2.6859999999999995,1.4136666666666675,824,1722
1399,1399,9.103333333333332,2.082333333333333,0.7353333333333335,3.4073333333333338,15.328333333333331,6.2250000000000005,4.142666666666667,0.93,0.45,0.33,0.75,7.449000000000001,0.25,7.199000000000001,5.097,4.805666666666665,3.827,2.413333333333334,1399,1723
1623,1623,3.9173333333333336,1.393333333333333,3.964666666666666,3.409333333333334,12.684666666666669,8.767333333333333,7.374,0.61,0.38,0.81,0.94,7.556333333333334,0.2699999999999999,7.286333333333334,5.693666666666667,5.039999999999997,2.009000000000001,0.8323333333333354,1623,1724
1987,1987,6.24,1.0793333333333337,2.3636666666666666,3.412666666666668,13.095666666666668,6.855666666666668,5.776333333333334,0.77,0.35,0.56,0.79,7.549666666666668,0.2686666666666666,7.2810000000000015,5.592666666666666,5.198666666666666,3.3186666666666675,1.977333333333336,1987,1725
568,568,2.215666666666667,5.156,2.8199999999999985,3.418666666666668,13.610333333333331,11.394666666666666,6.238666666666666,0.45,0.74,0.68,0.89,7.553,0.2613333333333332,7.291666666666667,5.55,4.456333333333335,2.246666666666666,0.8949999999999969,568,1726
1592,1592,1.1793333333333331,4.872,3.3333333333333326,3.422000000000001,12.806666666666668,11.627333333333333,6.755333333333334,0.35,0.71,0.73,1.0,7.611666666666666,0.2699999999999999,7.341666666666667,5.743666666666664,4.601000000000001,2.072333333333334,0.8029999999999999,1592,1727
1047,1047,2.7156666666666665,2.660333333333334,0.8623333333333336,3.4243333333333346,9.662666666666668,6.947000000000003,4.286666666666668,0.51,0.48,0.34,0.69,7.620000000000001,0.28,7.340000000000001,6.149666666666668,5.693999999999999,4.636000000000001,3.196000000000001,1047,1728
1251,1251,2.826999999999999,2.240666666666667,3.917333333333333,3.4266666666666667,12.411666666666664,9.584666666666667,7.343999999999999,0.5,0.46,0.78,0.97,7.624666666666667,0.2699999999999999,7.354666666666668,5.800999999999999,5.025333333333331,2.009999999999999,0.817000000000002,1251,1729
1897,1897,5.7636666666666665,3.951333333333333,1.408333333333333,3.428,14.551333333333332,8.787666666666667,4.836333333333333,0.75,0.61,0.46,0.79,7.535333333333332,0.25,7.285333333333332,5.36,4.705,3.391666666666668,2.0010000000000003,1897,1730
536,536,4.758,6.825000000000002,1.350666666666667,3.432333333333333,16.366000000000003,11.608,4.783,0.67,0.88,0.47,0.92,7.200000000000001,0.235,6.965000000000001,4.705000000000001,3.572666666666666,2.276,0.8266666666666671,536,1731
479,479,1.1246666666666667,3.248,2.712000000000001,3.4356666666666684,10.520333333333337,9.395666666666669,6.1476666666666695,0.34,0.57,0.63,0.81,7.612999999999999,0.28,7.332999999999999,6.035999999999998,5.275333333333334,3.104333333333334,1.7503333333333329,479,1732
71,71,3.100666666666667,2.057333333333333,3.5819999999999994,3.444333333333333,12.184333333333331,9.083666666666666,7.026333333333333,0.52,0.44,0.74,0.93,7.6176666666666675,0.2699999999999999,7.347666666666668,5.816333333333335,5.112666666666664,2.179666666666665,0.8750000000000009,71,1733
1789,1789,4.868666666666666,3.0736666666666665,1.022,3.444666666666667,12.409,7.540333333333333,4.466666666666667,0.67,0.56,0.37,0.74,7.611666666666666,0.2699999999999999,7.341666666666667,5.780333333333333,5.270000000000001,4.139333333333335,2.7093333333333347,1789,1734
1495,1495,4.827666666666667,0.941,3.826,3.450333333333334,13.045000000000002,8.217333333333334,7.276333333333333,0.65,0.33,0.79,0.91,7.603999999999999,0.2663333333333332,7.337666666666666,5.682666666666667,5.104666666666663,2.1560000000000006,0.9413333333333336,1495,1735
853,853,0.894,6.091000000000002,2.72,3.4540000000000006,13.159000000000002,12.265000000000002,6.174000000000001,0.32,0.81,0.65,0.92,7.5550000000000015,0.2699999999999999,7.285000000000002,5.632000000000001,4.364333333333335,2.2383333333333306,0.8893333333333313,853,1736
1731,1731,1.1386666666666667,0.8733333333333333,2.9769999999999994,3.457666666666667,8.446666666666665,7.308,6.434666666666667,0.34,0.32,0.61,0.78,7.589666666666667,0.28,7.309666666666667,6.262666666666667,5.762666666666668,3.459999999999998,2.139,1731,1737
1327,1327,5.034666666666667,5.352000000000001,1.2073333333333334,3.461666666666667,15.055666666666667,10.021,4.6690000000000005,0.67,0.73,0.41,0.78,7.499666666666668,0.25,7.249666666666668,5.253333333333333,4.391,3.1846666666666663,1.7526666666666664,1327,1738
309,309,1.3163333333333331,3.056333333333333,3.5673333333333326,3.461666666666668,11.401666666666666,10.085333333333333,7.029,0.36,0.53,0.74,0.91,7.619000000000001,0.2706666666666666,7.348333333333334,5.938666666666668,5.0716666666666645,2.1839999999999984,0.8599999999999994,309,1739
206,206,6.161333333333332,6.762333333333334,0.616,3.4626666666666663,17.002333333333333,10.841,4.078666666666666,0.81,0.89,0.34,0.92,7.024333333333334,0.2310000000000001,6.793333333333334,4.3856666666666655,3.407666666666666,2.4716666666666662,0.8950000000000005,206,1740
1326,1326,4.695666666666666,7.303,1.1863333333333332,3.4656666666666665,16.650666666666666,11.954999999999998,4.651999999999999,0.67,0.9,0.44,0.97,7.156333333333333,0.2303333333333334,6.926,4.627000000000001,3.425666666666664,2.2583333333333333,0.8179999999999987,1326,1741
1412,1412,2.185,6.208666666666665,2.544333333333333,3.4676666666666662,14.405666666666663,12.220666666666665,6.011999999999999,0.45,0.82,0.66,0.98,7.555666666666669,0.25,7.305666666666669,5.444666666666668,4.179666666666666,2.1919999999999997,0.8243333333333327,1412,1742
20,20,3.777333333333333,5.973666666666668,0.5980000000000005,3.4716666666666667,13.820666666666668,10.043333333333337,4.069666666666667,0.59,0.79,0.32,0.79,7.579000000000002,0.2679999999999999,7.311000000000003,5.533666666666666,4.654,3.562333333333333,2.0369999999999973,20,1743
750,750,2.859333333333333,5.676999999999999,2.5276666666666667,3.482333333333333,14.546333333333331,11.686999999999998,6.01,0.54,0.76,0.63,0.97,7.550666666666668,0.25,7.300666666666668,5.3930000000000025,4.248999999999999,2.2353333333333314,0.8403333333333336,750,1744
119,119,2.4193333333333333,5.246333333333334,2.133666666666667,3.490666666666667,13.290000000000004,10.870666666666668,5.624333333333334,0.47,0.74,0.56,0.86,7.573000000000002,0.2699999999999999,7.303000000000003,5.601000000000001,4.612,2.739333333333333,1.2576666666666665,119,1745
758,758,3.0476666666666667,2.7503333333333333,0.6909999999999997,3.502333333333333,9.991333333333332,6.943666666666666,4.1933333333333325,0.51,0.49,0.32,0.72,7.597333333333334,0.28,7.317333333333334,6.082333333333333,5.635333333333332,4.632333333333332,3.128,758,1746
811,811,6.4063333333333325,3.03,2.575666666666667,3.503,15.515,9.108666666666666,6.078666666666667,0.8,0.55,0.66,0.98,7.342666666666668,0.25,7.092666666666668,4.984999999999999,4.297999999999999,2.241333333333336,0.8420000000000014,811,1747
1535,1535,2.0356666666666663,4.575,1.3936666666666666,3.509,11.513333333333334,9.477666666666666,4.902666666666667,0.43,0.64,0.42,0.74,7.615666666666667,0.2699999999999999,7.345666666666667,5.923,5.130333333333331,3.7923333333333313,2.3283333333333323,1535,1748
1215,1215,2.673000000000001,5.122333333333334,2.8126666666666664,3.5093333333333336,14.117333333333336,11.444333333333336,6.322,0.49,0.74,0.69,0.98,7.583000000000002,0.25,7.333000000000002,5.503333333333331,4.409999999999999,2.2063333333333306,0.8406666666666629,1215,1749
1835,1835,4.126,7.691666666666665,0.526,3.510333333333334,15.853999999999996,11.727999999999998,4.036333333333334,0.65,0.97,0.32,0.86,7.2559999999999985,0.2443333333333334,7.011666666666665,4.862666666666668,3.684333333333332,2.7903333333333338,1.277333333333333,1835,1750
1654,1654,4.831666666666667,0.6910000000000002,3.298666666666666,3.511666666666668,12.333000000000002,7.501333333333335,6.810333333333334,0.67,0.3,0.68,0.85,7.568333333333333,0.2699999999999999,7.298333333333334,5.745000000000001,5.2573333333333325,2.6733333333333342,1.3490000000000002,1654,1751
647,647,8.667333333333335,2.5669999999999997,1.7383333333333328,3.512000000000001,16.48466666666667,7.817333333333332,5.250333333333334,0.99,0.51,0.52,0.88,7.1800000000000015,0.2300000000000001,6.950000000000001,4.623000000000001,4.149333333333336,2.5863333333333323,1.1113333333333353,647,1752
842,842,7.287000000000001,0.975,1.5446666666666669,3.5126666666666666,13.319333333333333,6.032333333333334,5.057333333333333,0.82,0.33,0.44,0.77,7.581333333333334,0.2643333333333332,7.317000000000001,5.5793333333333335,5.275000000000001,3.8000000000000016,2.333333333333332,842,1753
253,253,2.126666666666667,4.429,2.730666666666667,3.515666666666667,12.802000000000003,10.675333333333334,6.246333333333334,0.44,0.64,0.66,0.89,7.604333333333332,0.2699999999999999,7.334333333333332,5.704666666666665,4.750333333333335,2.518666666666667,1.0716666666666663,253,1754
1090,1090,4.682333333333333,4.925666666666667,1.4550000000000003,3.5170000000000003,14.580000000000002,9.897666666666668,4.972,0.67,0.72,0.45,0.82,7.533666666666666,0.25,7.283666666666666,5.356666666666667,4.525666666666666,3.1470000000000007,1.6780000000000015,1090,1755
416,416,8.377666666666666,1.3030000000000002,0.9476666666666668,3.52,14.148333333333332,5.770666666666667,4.467666666666666,0.87,0.37,0.36,0.74,7.5346666666666655,0.2533333333333333,7.281333333333331,5.364999999999998,5.1226666666666665,3.918999999999999,2.361999999999997,416,1756
787,787,6.703666666666667,6.496666666666665,0.585333333333333,3.5256666666666665,17.311333333333334,10.607666666666663,4.111,0.81,0.87,0.33,0.94,7.001333333333335,0.2303333333333334,6.771000000000002,4.308666666666669,3.3716666666666675,2.423666666666665,0.8876666666666662,787,1757
1863,1863,4.923666666666667,2.693333333333334,2.3783333333333343,3.531333333333333,13.526666666666667,8.603000000000002,5.909666666666668,0.68,0.5,0.6,0.8,7.602999999999999,0.252,7.350999999999999,5.597,4.967333333333329,3.0209999999999986,1.6006666666666651,1863,1758
9,9,6.329999999999999,3.422666666666668,1.0556666666666668,3.535,14.343333333333334,8.013333333333334,4.5906666666666665,0.78,0.57,0.38,0.8,7.498333333333334,0.2526666666666666,7.245666666666668,5.350666666666666,4.791,3.5146666666666664,1.9453333333333316,9,1759
1164,1164,1.9756666666666665,6.625333333333334,1.9176666666666664,3.5403333333333333,14.059,12.083333333333332,5.458,0.43,0.84,0.57,0.88,7.542333333333333,0.252,7.290333333333333,5.470666666666667,4.238,2.608999999999999,1.1506666666666652,1164,1760
254,254,6.489999999999999,1.5670000000000002,2.755333333333333,3.543333333333333,14.355666666666664,7.865666666666666,6.298666666666667,0.79,0.4,0.64,0.89,7.537666666666666,0.25,7.287666666666666,5.351999999999999,4.8646666666666665,2.567333333333334,1.0986666666666665,254,1761
1261,1261,0.9289999999999998,2.209666666666668,1.8456666666666663,3.5443333333333333,8.528666666666666,7.599666666666667,5.39,0.32,0.44,0.5,0.75,7.591333333333333,0.28,7.311333333333333,6.245666666666668,5.719,4.093333333333332,2.6259999999999977,1261,1762
291,291,1.5883333333333334,0.8736666666666666,3.365333333333333,3.544666666666666,9.372,7.783666666666666,6.91,0.38,0.32,0.7,0.84,7.622,0.28,7.342,6.181333333333334,5.640000000000001,2.9056666666666664,1.505,291,1763
1368,1368,3.662333333333333,3.2336666666666662,2.961333333333334,3.546666666666667,13.404,9.741666666666667,6.508000000000001,0.6,0.55,0.69,0.89,7.563,0.2633333333333333,7.299666666666666,5.588666666666666,4.778666666666669,2.419666666666668,1.0426666666666646,1368,1764
1367,1367,1.044,7.259333333333334,1.9546666666666668,3.547333333333333,13.805333333333332,12.761333333333331,5.502,0.34,0.87,0.58,0.9,7.542333333333333,0.2513333333333333,7.290999999999999,5.519333333333334,4.143333333333332,2.5023333333333317,1.0413333333333314,1367,1765
1798,1798,3.014,1.749,3.094666666666667,3.5490000000000004,11.406666666666666,8.392666666666667,6.643666666666667,0.54,0.41,0.65,0.84,7.622666666666666,0.2699999999999999,7.352666666666667,5.94366666666667,5.322666666666668,2.885333333333336,1.5120000000000011,1798,1766
106,106,3.616333333333333,5.231333333333334,0.9723333333333332,3.552666666666667,13.372666666666667,9.756333333333334,4.525,0.56,0.7,0.37,0.8,7.606666666666666,0.2699999999999999,7.336666666666667,5.622999999999998,4.810666666666667,3.5686666666666675,1.9609999999999996,106,1767
740,740,4.390666666666666,0.8443333333333334,3.7426666666666666,3.5533333333333337,12.531,8.140333333333334,7.296,0.61,0.32,0.78,0.95,7.607,0.2699999999999999,7.337000000000001,5.755333333333334,5.188333333333334,2.2029999999999994,0.8813333333333313,740,1768
888,888,4.676,2.784333333333333,2.5386666666666664,3.5596666666666663,13.558666666666666,8.882666666666665,6.098333333333333,0.66,0.51,0.6,0.85,7.5870000000000015,0.256,7.331000000000001,5.580666666666667,4.908000000000001,2.811666666666667,1.371333333333335,888,1769
648,648,1.529,5.735666666666666,2.319333333333333,3.5600000000000005,13.144,11.615,5.879333333333333,0.38,0.78,0.61,0.87,7.613000000000001,0.2673333333333333,7.345666666666668,5.690333333333335,4.551333333333334,2.633333333333333,1.1570000000000018,648,1770
809,809,1.7246666666666668,3.534,1.769,3.560666666666667,10.588333333333336,8.863666666666667,5.329666666666667,0.4,0.56,0.47,0.78,7.631,0.2736666666666668,7.357333333333333,6.057333333333332,5.365333333333335,3.7679999999999993,2.257666666666668,809,1771
519,519,3.990333333333333,1.04,3.620333333333333,3.5610000000000004,12.211666666666666,8.221333333333334,7.181333333333334,0.62,0.34,0.74,0.98,7.569,0.2699999999999999,7.299,5.753333333333333,5.179333333333333,2.251666666666667,0.8820000000000032,519,1772
1534,1534,2.948000000000001,5.170333333333333,1.4539999999999995,3.565333333333333,13.137666666666666,10.189666666666666,5.019333333333333,0.51,0.73,0.44,0.78,7.605333333333333,0.2666666666666666,7.338666666666667,5.678333333333334,4.768000000000001,3.3709999999999987,1.8640000000000008,1534,1773
1801,1801,6.833,1.0583333333333331,1.94,3.5676666666666663,13.399,6.565999999999999,5.507666666666666,0.8,0.34,0.5,0.76,7.605666666666665,0.261,7.344666666666665,5.604,5.244000000000001,3.555666666666667,2.0890000000000013,1801,1774
1862,1862,2.5323333333333333,8.086333333333334,0.6619999999999998,3.569666666666666,14.850333333333332,12.318,4.231666666666666,0.48,0.95,0.34,0.84,7.506333333333333,0.25,7.256333333333333,5.311666666666667,4.022333333333334,3.0489999999999977,1.5206666666666626,1862,1775
753,753,1.7726666666666668,7.973666666666665,1.0113333333333334,3.5823333333333336,14.34,12.56733333333333,4.593666666666668,0.41,0.92,0.39,0.85,7.542333333333333,0.25,7.292333333333333,5.4346666666666685,4.08033333333333,2.929333333333334,1.386999999999999,753,1776
1378,1378,0.7733333333333334,1.8663333333333332,3.696,3.5829999999999997,9.918666666666669,9.145333333333332,7.278999999999999,0.3,0.45,0.76,0.89,7.600666666666667,0.28,7.320666666666667,6.109666666666666,5.385000000000002,2.4429999999999987,1.1113333333333315,1378,1777
250,250,4.3100000000000005,1.6023333333333334,1.3123333333333336,3.585,10.809666666666669,6.499666666666667,4.897333333333334,0.63,0.39,0.4,0.76,7.619333333333333,0.2796666666666667,7.339666666666667,5.987333333333332,5.606666666666667,4.186666666666664,2.587,250,1778
886,886,7.1113333333333335,4.087666666666666,1.642,3.5946666666666665,16.435666666666666,9.324333333333334,5.236666666666666,0.84,0.65,0.54,0.95,7.190333333333332,0.235,6.955333333333332,4.672333333333334,3.952666666666667,2.4289999999999976,0.8936666666666655,886,1779
854,854,1.812,1.733,0.9646666666666668,3.5946666666666665,8.104333333333333,6.292333333333334,4.559333333333333,0.43,0.4,0.35,0.7,7.592,0.28,7.312,6.290333333333336,5.904000000000001,4.709000000000003,3.135000000000002,854,1780
1001,1001,5.125333333333334,2.5346666666666664,1.6036666666666668,3.5949999999999998,12.858666666666666,7.733333333333332,5.198666666666666,0.69,0.48,0.45,0.76,7.608999999999999,0.2699999999999999,7.338999999999999,5.695000000000003,5.188000000000002,3.6646666666666663,2.134666666666665,1001,1781
1727,1727,1.4436666666666669,7.957666666666666,1.6496666666666668,3.6006666666666662,14.651666666666667,13.207999999999998,5.250333333333333,0.38,0.95,0.51,0.92,7.564666666666666,0.25,7.314666666666666,5.407,3.932666666666667,2.458333333333336,0.948999999999999,1727,1782
979,979,7.930333333333333,2.2870000000000004,1.1789999999999998,3.6013333333333324,14.997666666666666,7.067333333333332,4.780333333333332,0.86,0.5,0.4,0.81,7.444,0.25,7.194,5.161333333333333,4.748333333333334,3.452666666666666,1.8956666666666653,979,1783
1769,1769,6.120666666666667,5.807666666666667,1.035666666666667,3.6013333333333333,16.565333333333335,10.444666666666668,4.6370000000000005,0.8,0.82,0.44,0.96,7.123000000000001,0.2313333333333334,6.891666666666668,4.585666666666665,3.667666666666667,2.462,0.894000000000001,1769,1784
437,437,1.2166666666666663,5.511,1.149333333333333,3.604999999999999,11.481999999999998,10.265333333333333,4.754333333333332,0.38,0.75,0.42,0.8,7.542000000000002,0.2716666666666666,7.270333333333335,5.851000000000001,4.9339999999999975,3.621666666666669,2.0233333333333343,437,1785
89,89,3.810666666666666,3.043333333333333,2.789,3.605333333333333,13.248333333333331,9.437666666666663,6.394333333333333,0.61,0.57,0.67,0.96,7.540000000000001,0.2699999999999999,7.270000000000001,5.534999999999999,4.812,2.454333333333333,0.8869999999999996,89,1786
1748,1748,1.086,7.807666666666666,1.881,3.609333333333333,14.384,13.297999999999998,5.490333333333333,0.34,0.91,0.55,0.96,7.584333333333334,0.25,7.334333333333334,5.478999999999998,3.995666666666665,2.3846666666666683,0.8873333333333351,1748,1787
1583,1583,7.2923333333333344,5.367666666666668,0.91,3.610666666666666,17.180666666666667,9.888333333333334,4.520666666666666,0.83,0.77,0.39,0.96,7.041,0.2310000000000001,6.81,4.379666666666666,3.570333333333332,2.442666666666666,0.875333333333332,1583,1788
994,994,6.314333333333334,3.975,0.5706666666666665,3.6153333333333326,14.475333333333332,8.161,4.185999999999999,0.78,0.61,0.31,0.79,7.568,0.25,7.318,5.388333333333335,4.828,3.8270000000000026,2.2276666666666705,994,1789
334,334,8.719,0.6316666666666667,2.302333333333333,3.6156666666666655,15.268666666666665,6.549666666666666,5.917999999999999,0.9,0.3,0.61,0.89,7.388999999999999,0.25,7.138999999999999,5.026999999999999,4.712,2.6686666666666685,1.1293333333333342,334,1790
449,449,8.531666666666668,1.871333333333333,1.958,3.617666666666667,15.978666666666667,7.446999999999999,5.575666666666667,0.91,0.47,0.58,0.93,7.221000000000001,0.2453333333333333,6.975666666666668,4.741333333333333,4.315333333333333,2.5240000000000005,0.9499999999999992,449,1791
982,982,6.804,6.346666666666667,0.441666666666667,3.619999999999999,17.212333333333333,10.408333333333331,4.0616666666666665,0.84,0.86,0.31,0.99,7.007666666666666,0.2303333333333334,6.777333333333333,4.3263333333333325,3.412999999999998,2.487,0.883333333333332,982,1792
663,663,8.890333333333333,2.313666666666666,1.063666666666667,3.620666666666666,15.888333333333332,6.997999999999999,4.684333333333333,0.93,0.48,0.39,0.83,7.3146666666666675,0.245,7.069666666666667,4.857666666666668,4.485333333333335,3.2293333333333325,1.640666666666668,663,1793
621,621,1.8296666666666668,7.896999999999999,1.432333333333333,3.623,14.781999999999998,12.952333333333332,5.055333333333333,0.42,0.96,0.5,0.94,7.505666666666668,0.25,7.255666666666668,5.313666666666668,3.896333333333333,2.5023333333333344,0.9210000000000004,621,1794
1418,1418,1.6786666666666668,5.938666666666666,1.8043333333333336,3.6296666666666666,13.051333333333334,11.372666666666667,5.434,0.4,0.79,0.51,0.85,7.580000000000001,0.2603333333333333,7.319666666666667,5.673,4.569333333333335,2.953666666666665,1.4313333333333338,1418,1795
1569,1569,8.243999999999998,4.800333333333334,0.7293333333333334,3.630666666666666,17.40433333333333,9.160333333333334,4.359999999999999,0.9,0.76,0.39,0.96,6.979,0.2303333333333334,6.748666666666667,4.258000000000001,3.575999999999997,2.501333333333336,0.9013333333333328,1569,1796
27,27,2.830333333333333,7.594,0.744,3.636000000000001,14.804333333333334,11.974000000000002,4.380000000000001,0.51,0.9,0.35,0.89,7.425666666666666,0.25,7.175666666666666,5.221333333333333,4.001,2.7963333333333305,1.1419999999999997,27,1797
363,363,2.8106666666666658,0.94,2.4963333333333337,3.6390000000000007,9.886,7.075333333333335,6.135333333333334,0.49,0.32,0.57,0.81,7.613333333333333,0.28,7.333333333333333,6.096666666666666,5.6530000000000005,3.462999999999999,1.9199999999999973,363,1798
999,999,0.8440000000000006,8.089666666666668,1.6393333333333333,3.642333333333333,14.215333333333335,13.371333333333334,5.281666666666666,0.31,1.0,0.53,0.93,7.587666666666667,0.25,7.337666666666667,5.506999999999998,4.007333333333334,2.5143333333333344,0.9453333333333368,999,1799
1082,1082,4.897000000000001,2.078,3.048666666666666,3.6429999999999993,13.666666666666666,8.769666666666666,6.6916666666666655,0.65,0.48,0.7,0.94,7.551666666666668,0.2646666666666666,7.287000000000001,5.530666666666667,4.878333333333332,2.387333333333334,0.9416666666666664,1082,1800
1060,1060,8.154333333333335,4.234333333333334,1.0316666666666667,3.645,17.065333333333335,8.911,4.676666666666667,0.9,0.7,0.41,0.95,7.058333333333335,0.2310000000000001,6.827333333333335,4.396333333333334,3.749000000000001,2.509,0.9183333333333348,1060,1801
1750,1750,1.9446666666666668,1.06,3.743,3.6476666666666673,10.395333333333337,8.450666666666667,7.390666666666667,0.42,0.37,0.77,0.88,7.6190000000000015,0.279,7.340000000000002,6.068666666666664,5.436333333333333,2.411666666666666,1.036333333333335,1750,1802
1479,1479,1.1373333333333333,1.918,3.3443333333333327,3.6513333333333335,10.050999999999998,8.913666666666666,6.995666666666667,0.34,0.42,0.71,0.87,7.606666666666666,0.28,7.326666666666666,6.102666666666664,5.4056666666666695,2.6990000000000007,1.2716666666666674,1479,1803
524,524,4.341666666666667,5.452666666666665,1.125,3.652333333333333,14.571666666666664,10.229999999999997,4.777333333333333,0.65,0.76,0.43,0.84,7.540999999999999,0.25,7.290999999999999,5.366999999999998,4.4780000000000015,3.196333333333332,1.5839999999999996,524,1804
737,737,1.5446666666666666,5.749,0.6340000000000002,3.657000000000001,11.584666666666667,10.04,4.291,0.38,0.73,0.32,0.78,7.609,0.2699999999999999,7.339,5.918000000000001,5.018333333333334,3.9890000000000017,2.376666666666665,737,1805
415,415,5.323666666666667,1.582,1.2820000000000005,3.658,11.845666666666666,6.522,4.94,0.7,0.39,0.4,0.78,7.585000000000002,0.2699999999999999,7.315000000000002,5.8166666666666655,5.448333333333335,4.014000000000003,2.3749999999999982,415,1806
1568,1568,9.02533333333333,2.083,0.8276666666666669,3.6586666666666674,15.594666666666663,6.569333333333335,4.486333333333334,0.98,0.45,0.35,0.78,7.390333333333331,0.2443333333333334,7.145999999999997,4.988666666666666,4.661333333333334,3.5263333333333327,1.9273333333333325,1568,1807
1406,1406,1.4189999999999996,1.0476666666666663,3.841666666666666,3.659333333333335,9.967666666666666,8.548666666666668,7.501000000000001,0.37,0.34,0.75,0.92,7.608666666666667,0.2793333333333334,7.329333333333333,6.105999999999998,5.466000000000001,2.3643333333333327,0.9843333333333346,1406,1808
1452,1452,2.2223333333333333,1.7879999999999998,3.242666666666666,3.6716666666666655,10.924666666666669,8.702333333333332,6.9143333333333326,0.44,0.41,0.67,0.87,7.626666666666666,0.2703333333333332,7.356333333333333,6.018333333333331,5.353666666666667,2.7233333333333345,1.2766666666666682,1452,1809
1912,1912,5.322666666666668,3.879666666666666,0.8680000000000001,3.672000000000001,13.742333333333336,8.419666666666668,4.540000000000001,0.71,0.63,0.35,0.77,7.544333333333332,0.2506666666666666,7.293666666666665,5.508333333333335,4.892,3.735000000000001,2.121333333333334,1912,1810
1719,1719,2.369,5.945666666666667,1.412333333333333,3.6733333333333342,13.400333333333334,11.031333333333334,5.0856666666666674,0.46,0.79,0.44,0.84,7.599,0.2546666666666666,7.344333333333333,5.641666666666668,4.596333333333334,3.1846666666666645,1.604000000000001,1719,1811
1241,1241,1.0486666666666669,6.123000000000001,1.4893333333333334,3.674666666666666,12.335666666666668,11.287,5.164,0.33,0.8,0.48,0.81,7.545666666666665,0.2699999999999999,7.275666666666665,5.736999999999999,4.641333333333336,3.174333333333336,1.5919999999999996,1241,1812
303,303,3.0926666666666667,1.918,2.8646666666666665,3.675,11.550333333333333,8.457666666666665,6.539666666666666,0.52,0.42,0.66,0.85,7.614,0.2703333333333333,7.343666666666667,5.893000000000001,5.2780000000000005,2.7723333333333327,1.2299999999999995,303,1813
1169,1169,2.5289999999999995,5.886666666666667,2.0933333333333333,3.678000000000001,14.187,11.658,5.771333333333335,0.51,0.8,0.57,0.98,7.538333333333333,0.25,7.288333333333333,5.447666666666667,4.304333333333334,2.4709999999999974,0.9149999999999974,1169,1814
1611,1611,3.4120000000000004,4.1803333333333335,1.717,3.6796666666666673,12.989000000000004,9.577000000000002,5.396666666666667,0.55,0.62,0.48,0.83,7.597333333333333,0.2686666666666666,7.328666666666667,5.69,4.899333333333333,3.289333333333332,1.7253333333333325,1611,1815
897,897,6.224333333333331,3.829,0.822,3.683666666666668,14.558999999999996,8.334666666666667,4.505666666666667,0.78,0.63,0.35,0.81,7.516000000000002,0.25,7.266000000000002,5.325333333333333,4.7330000000000005,3.583666666666667,1.9629999999999983,897,1816
1145,1145,3.177666666666666,1.379333333333333,1.7613333333333336,3.696333333333334,10.014666666666669,6.837000000000001,5.457666666666667,0.52,0.37,0.46,0.78,7.625,0.28,7.345,6.101666666666667,5.677666666666667,4.014999999999999,2.4253333333333345,1145,1817
1419,1419,6.490333333333334,3.511666666666667,1.6626666666666663,3.697666666666666,15.362333333333334,8.872,5.360333333333333,0.8,0.59,0.49,0.89,7.379,0.2486666666666666,7.130333333333334,5.059333333333334,4.4013333333333335,2.799666666666666,1.1949999999999985,1419,1818
167,167,2.176333333333333,3.0523333333333325,3.012666666666666,3.698,11.939333333333332,9.762999999999998,6.710666666666667,0.44,0.53,0.66,0.97,7.621,0.2699999999999999,7.351000000000001,5.855,5.049999999999999,2.4890000000000003,0.92533333333333,167,1819
816,816,1.3056666666666668,6.087666666666668,1.8026666666666669,3.701000000000001,12.897000000000002,11.591333333333337,5.503666666666668,0.36,0.77,0.51,0.87,7.603999999999999,0.2699999999999999,7.334,5.714,4.576333333333334,2.9113333333333338,1.3099999999999996,816,1820
190,190,3.002666666666666,2.9436666666666667,1.4746666666666668,3.702666666666667,11.123666666666669,8.121,5.177333333333333,0.51,0.54,0.46,0.8,7.615,0.2750000000000001,7.34,5.954333333333335,5.371000000000003,3.820999999999999,2.121999999999999,190,1821
23,23,2.231,1.1769999999999998,2.4413333333333336,3.703333333333334,9.552666666666669,7.321666666666667,6.144666666666668,0.44,0.38,0.6,0.83,7.545333333333334,0.28,7.265333333333333,6.087000000000001,5.596333333333335,3.1620000000000004,1.753,23,1822
1334,1334,4.799333333333334,3.402666666666667,2.487,3.707666666666667,14.396666666666668,9.597333333333331,6.1946666666666665,0.68,0.6,0.62,0.96,7.538333333333331,0.25,7.288333333333331,5.392,4.614333333333334,2.4860000000000007,0.9236666666666702,1334,1823
232,232,1.9853333333333332,1.041,3.326,3.711,10.063333333333333,8.078,7.037,0.42,0.34,0.71,0.91,7.556000000000002,0.28,7.276000000000002,6.039333333333335,5.457000000000001,2.6230000000000016,1.0706666666666669,232,1824
567,567,4.3276666666666666,1.9306666666666668,2.997,3.7119999999999993,12.967333333333332,8.639666666666667,6.709,0.64,0.43,0.66,0.95,7.581666666666669,0.2699999999999999,7.311666666666669,5.658666666666667,5.0233333333333325,2.4983333333333304,0.956666666666667,567,1825
1468,1468,4.696,0.8423333333333333,3.348666666666666,3.7146666666666666,12.601666666666665,7.905666666666665,7.063333333333333,0.66,0.32,0.73,0.97,7.569333333333333,0.2699999999999999,7.299333333333333,5.704666666666665,5.168,2.400666666666666,0.9316666666666658,1468,1826
1911,1911,2.5123333333333338,3.185,1.977666666666667,3.7156666666666656,11.390666666666666,8.878333333333332,5.6933333333333325,0.47,0.54,0.51,0.82,7.621,0.2699999999999999,7.351000000000001,5.939333333333335,5.244666666666667,3.458666666666665,1.873,1911,1827
259,259,8.83066666666667,1.0476666666666667,1.9596666666666664,3.719,15.557000000000002,6.726333333333334,5.6786666666666665,0.95,0.35,0.55,0.94,7.299666666666665,0.25,7.049666666666665,4.882,4.556000000000001,2.656,0.974333333333334,259,1828
865,865,1.5323333333333335,4.858666666666666,1.348,3.722333333333333,11.461333333333332,9.928999999999998,5.070333333333333,0.38,0.69,0.42,0.81,7.613333333333333,0.2699999999999999,7.343333333333334,5.925333333333335,5.072999999999997,3.6366666666666654,2.003333333333333,865,1829
1764,1764,5.749999999999999,2.776,1.4276666666666666,3.726,13.679666666666666,7.929666666666666,5.153666666666666,0.74,0.54,0.43,0.8,7.545333333333334,0.2659999999999999,7.279333333333334,5.51,4.976333333333336,3.4900000000000007,1.8583333333333345,1764,1830
1489,1489,2.7343333333333333,4.610333333333333,1.4613333333333332,3.729,12.535,9.800666666666666,5.190333333333333,0.49,0.68,0.47,0.8,7.551000000000003,0.2699999999999999,7.281000000000003,5.722333333333332,4.881333333333334,3.3919999999999995,1.759666666666666,1489,1831
273,273,1.6233333333333333,5.257333333333334,1.7029999999999998,3.729333333333334,12.313000000000002,10.689666666666668,5.432333333333334,0.39,0.7,0.48,0.85,7.623666666666668,0.2699999999999999,7.353666666666668,5.818999999999999,4.845333333333334,3.168333333333332,1.5009999999999994,273,1832
1403,1403,4.275,5.114999999999999,1.1483333333333332,3.7313333333333336,14.269666666666668,9.994666666666667,4.879666666666667,0.64,0.7,0.4,0.81,7.571666666666666,0.25,7.321666666666666,5.459333333333335,4.595,3.289333333333332,1.6460000000000017,1403,1833
1083,1083,2.532,7.190666666666667,0.5756666666666669,3.7356666666666674,14.034,11.502,4.311333333333335,0.48,0.86,0.32,0.81,7.540999999999999,0.25,7.290999999999999,5.4700000000000015,4.330000000000002,3.310666666666665,1.6416666666666675,1083,1834
1301,1301,2.0216666666666665,2.943,3.0936666666666666,3.7363333333333335,11.794666666666668,9.773,6.83,0.43,0.55,0.68,0.97,7.596333333333332,0.2699999999999999,7.326333333333332,5.869000000000001,5.046666666666668,2.463666666666668,0.9416666666666657,1301,1835
1560,1560,8.474,3.6633333333333336,0.947,3.739,16.823333333333334,8.349333333333334,4.686,0.94,0.62,0.39,0.98,7.070999999999999,0.2310000000000001,6.839999999999999,4.4496666666666655,3.8823333333333343,2.6406666666666663,0.9623333333333316,1560,1836
531,531,3.6433333333333335,4.718333333333334,1.8470000000000009,3.7430000000000008,13.95166666666667,10.308333333333335,5.590000000000002,0.57,0.7,0.52,0.89,7.583666666666667,0.25,7.333666666666667,5.511666666666667,4.617666666666667,2.861666666666666,1.2040000000000006,531,1837
1685,1685,7.031,3.8603333333333327,1.153333333333333,3.751,15.795666666666664,8.764666666666665,4.904333333333333,0.8,0.62,0.43,0.87,7.336333333333335,0.2433333333333333,7.093000000000002,4.9366666666666665,4.299666666666666,2.965999999999998,1.3126666666666624,1685,1838
458,458,4.218666666666667,0.8433333333333335,3.2376666666666667,3.755666666666667,12.055333333333332,7.836666666666668,6.993333333333334,0.63,0.32,0.68,0.95,7.604333333333334,0.2699999999999999,7.334333333333334,5.810666666666666,5.287333333333334,2.523666666666665,0.9689999999999994,458,1839
1139,1139,2.137333333333333,4.135666666666666,2.56,3.757000000000001,12.59,10.452666666666666,6.317,0.47,0.65,0.64,0.93,7.566999999999998,0.2699999999999999,7.296999999999999,5.727333333333332,4.787000000000002,2.59,1.0109999999999983,1139,1840
1043,1043,0.8533333333333334,2.467333333333334,3.3396666666666666,3.7596666666666665,10.42,9.566666666666666,7.099333333333333,0.31,0.47,0.69,0.97,7.6176666666666675,0.2779999999999999,7.339666666666668,6.071999999999999,5.2780000000000005,2.5006666666666653,0.9733333333333344,1043,1841
1300,1300,2.461333333333333,1.56,3.234000000000001,3.763,11.018333333333334,8.557,6.997000000000001,0.46,0.39,0.7,0.9,7.623000000000001,0.2699999999999999,7.3530000000000015,5.997666666666666,5.358333333333333,2.6680000000000024,1.1463333333333343,1300,1842
1363,1363,2.5613333333333324,4.422,2.526,3.770000000000001,13.279333333333334,10.718,6.296000000000001,0.48,0.64,0.64,1.0,7.615333333333334,0.2533333333333333,7.362000000000001,5.671000000000001,4.7013333333333325,2.522,0.946666666666668,1363,1843
340,340,3.424333333333334,7.063666666666666,0.8989999999999997,3.7836666666666665,15.170666666666666,11.746333333333332,4.682666666666666,0.59,0.84,0.38,0.99,7.410333333333331,0.25,7.160333333333331,5.130333333333334,3.965666666666668,2.706333333333334,0.9523333333333328,340,1844
919,919,2.523,4.855,0.7256666666666665,3.785666666666667,11.889333333333337,9.366333333333332,4.511333333333334,0.47,0.69,0.33,0.8,7.619,0.2699999999999999,7.349,5.868666666666664,5.092,3.951000000000002,2.2273333333333323,919,1845
66,66,0.841,2.016,3.0903333333333327,3.788,9.735333333333331,8.894333333333332,6.878333333333332,0.31,0.46,0.69,0.91,7.591,0.28,7.311,6.112666666666664,5.4183333333333366,2.620666666666664,1.0226666666666642,66,1846
1393,1393,6.238,2.5723333333333325,2.268333333333333,3.7916666666666665,14.870333333333331,8.632333333333332,6.06,0.78,0.53,0.58,0.95,7.485,0.25,7.235,5.248999999999999,4.627000000000002,2.602333333333333,0.9843333333333356,1393,1847
1525,1525,5.245666666666667,2.6630000000000007,1.4663333333333337,3.7923333333333336,13.167333333333334,7.921666666666668,5.258666666666668,0.7,0.49,0.43,0.79,7.618,0.2613333333333332,7.356666666666667,5.670333333333332,5.129666666666666,3.6113333333333344,1.942333333333332,1525,1848
1092,1092,3.907666666666667,5.080666666666665,1.9053333333333329,3.794333333333333,14.688,10.780333333333331,5.699666666666666,0.59,0.71,0.54,0.98,7.553,0.25,7.303,5.370000000000003,4.391,2.614666666666667,0.9636666666666658,1092,1849
236,236,0.9459999999999998,5.596666666666666,1.4933333333333332,3.794666666666666,11.830666666666664,10.884666666666666,5.288,0.35,0.73,0.45,0.86,7.592666666666665,0.2699999999999999,7.322666666666666,5.860333333333332,4.834333333333335,3.2173333333333334,1.471333333333333,236,1850
1803,1803,1.7390000000000003,1.754333333333333,3.3393333333333337,3.797,10.629666666666663,8.890666666666666,7.136333333333333,0.43,0.41,0.72,0.95,7.577,0.277,7.3,6.000000000000004,5.311666666666669,2.5176666666666665,0.9689999999999994,1803,1851
1703,1703,7.955666666666664,2.31,1.6343333333333334,3.800333333333333,15.700333333333331,7.744666666666667,5.434666666666667,0.87,0.48,0.52,0.91,7.299333333333333,0.2493333333333333,7.05,4.894,4.419999999999998,2.7799999999999976,1.1103333333333358,1703,1852
912,912,0.8096666666666669,8.117666666666668,1.2336666666666665,3.812,13.973,13.163333333333334,5.045666666666666,0.31,0.99,0.43,0.99,7.567333333333333,0.2506666666666666,7.316666666666666,5.516333333333329,4.049999999999999,2.683666666666665,0.9670000000000024,912,1853
1905,1905,1.6449999999999998,3.495,2.8263333333333325,3.816,11.782333333333332,10.137333333333332,6.642333333333332,0.39,0.57,0.65,0.99,7.610333333333333,0.2699999999999999,7.340333333333334,5.881666666666667,5.011333333333331,2.577999999999998,0.9706666666666663,1905,1854
1446,1446,2.636,2.8313333333333333,2.8576666666666664,3.817333333333333,12.142333333333331,9.506333333333334,6.674999999999999,0.51,0.51,0.67,0.95,7.592999999999999,0.2699999999999999,7.322999999999999,5.812333333333333,5.029666666666669,2.5870000000000006,0.9756666666666662,1446,1855
1613,1613,4.714,0.9490000000000002,3.0606666666666653,3.832,12.555666666666664,7.841666666666665,6.892666666666665,0.66,0.33,0.66,0.95,7.571666666666666,0.2699999999999999,7.301666666666667,5.723333333333333,5.188000000000001,2.576333333333334,0.998666666666666,1613,1856
906,906,2.2796666666666665,3.735666666666667,1.6843333333333337,3.834,11.533666666666669,9.254,5.5183333333333335,0.48,0.58,0.47,0.81,7.622333333333334,0.2699999999999999,7.352333333333334,5.928666666666667,5.178333333333336,3.4743333333333317,1.7659999999999991,906,1857
1018,1018,7.694333333333334,1.273666666666667,2.368666666666667,3.834333333333333,15.171,7.4766666666666675,6.203,0.82,0.37,0.59,0.98,7.471666666666668,0.25,7.221666666666668,5.174666666666665,4.726666666666667,2.612000000000001,0.9736666666666663,1018,1858
1350,1350,7.608333333333334,0.8320000000000002,2.206000000000001,3.837666666666666,14.484000000000002,6.875666666666668,6.043666666666667,0.84,0.32,0.59,0.89,7.539666666666665,0.25,7.289666666666665,5.345333333333334,4.966666666666669,2.942333333333335,1.2783333333333315,1350,1859
455,455,1.604666666666667,3.6456666666666666,2.6053333333333333,3.84,11.695666666666666,10.091,6.445333333333332,0.39,0.61,0.61,0.98,7.611000000000001,0.2699999999999999,7.341000000000001,5.887333333333334,5.016000000000001,2.678999999999998,0.9926666666666676,455,1860
1472,1472,3.546666666666666,1.1663333333333332,2.159333333333333,3.847,10.719333333333331,7.172666666666666,6.006333333333332,0.58,0.35,0.56,0.83,7.608,0.2776666666666667,7.330333333333334,6.000333333333334,5.544333333333334,3.553000000000001,1.8853333333333333,1472,1861
1193,1193,8.972666666666665,1.5183333333333338,1.1896666666666669,3.8483333333333336,15.529,6.556333333333334,5.038,0.97,0.4,0.44,0.84,7.338333333333335,0.25,7.088333333333335,4.939333333333332,4.619666666666667,3.1833333333333345,1.4303333333333317,1193,1862
659,659,1.280333333333333,8.039666666666667,1.0576666666666668,3.85,14.227666666666666,12.947333333333331,4.907666666666667,0.36,0.93,0.42,1.0,7.578333333333335,0.25,7.328333333333335,5.488333333333334,4.066666666666667,2.7626666666666653,0.9873333333333348,659,1863
1884,1884,8.556999999999999,3.218000000000001,0.9279999999999998,3.8566666666666665,16.559666666666665,8.002666666666666,4.784666666666666,0.93,0.61,0.38,0.96,7.120666666666667,0.2303333333333334,6.890333333333333,4.550333333333332,4.037,2.7563333333333344,0.998666666666666,1884,1864
594,594,3.783,7.050000000000001,0.662,3.858333333333333,15.353333333333332,11.570333333333334,4.520333333333333,0.62,0.84,0.34,0.96,7.370333333333331,0.25,7.120333333333331,5.064,3.9246666666666665,2.803000000000002,0.9996666666666688,594,1865
1458,1458,1.3166666666666669,5.194333333333333,0.5820000000000001,3.862333333333333,10.955333333333332,9.638666666666666,4.444333333333333,0.36,0.71,0.31,0.8,7.618666666666668,0.2709999999999999,7.347666666666668,6.006333333333332,5.177999999999999,4.076999999999999,2.310999999999999,1458,1866
1933,1933,4.162666666666667,0.8496666666666669,1.6063333333333332,3.862666666666666,10.481333333333334,6.318666666666666,5.468999999999999,0.59,0.32,0.44,0.8,7.606333333333334,0.2783333333333333,7.328,6.03033333333333,5.659333333333334,4.011666666666666,2.2976666666666663,1933,1867
689,689,1.5659999999999998,1.1213333333333333,3.3163333333333336,3.870666666666666,9.874333333333333,8.308333333333334,7.186999999999999,0.38,0.37,0.71,0.98,7.596666666666667,0.28,7.316666666666666,6.107999999999997,5.491333333333334,2.632666666666667,1.0043333333333333,689,1868
436,436,0.966,1.5746666666666664,0.6433333333333332,3.873333333333333,7.057333333333332,6.091333333333333,4.516666666666667,0.32,0.38,0.31,0.73,7.576666666666667,0.295,7.281666666666667,6.374666666666667,6.007666666666669,4.791,2.9543333333333344,436,1869
1672,1672,4.086,4.614666666666666,1.393,3.8733333333333335,13.967,9.880999999999998,5.266333333333334,0.6,0.69,0.47,0.87,7.545,0.2506666666666666,7.294333333333333,5.483666666666668,4.645,3.127333333333333,1.3933333333333344,1672,1870
1557,1557,3.627333333333333,3.193666666666667,1.8023333333333336,3.8773333333333326,12.500666666666666,8.873333333333333,5.679666666666666,0.59,0.54,0.49,0.85,7.621666666666668,0.2699999999999999,7.351666666666668,5.788999999999999,5.100333333333331,3.325666666666668,1.6093333333333346,1557,1871
1379,1379,7.615999999999999,2.407,0.7473333333333333,3.88,14.650333333333332,7.034333333333333,4.6273333333333335,0.84,0.51,0.34,0.8,7.524000000000001,0.25,7.274000000000001,5.304333333333335,4.896,3.68466666666667,1.9019999999999984,1379,1872
321,321,4.078999999999999,3.701333333333333,0.901,3.8813333333333326,12.562666666666663,8.483666666666666,4.782333333333333,0.59,0.61,0.36,0.83,7.596666666666667,0.2699999999999999,7.326666666666667,5.718666666666665,5.107999999999998,3.7319999999999984,1.893666666666668,321,1873
164,164,2.28,2.6373333333333333,2.559666666666666,3.899,11.376,9.095999999999998,6.458666666666666,0.46,0.52,0.63,0.96,7.567333333333333,0.2763333333333334,7.290999999999999,5.872333333333334,5.160666666666664,2.7836666666666665,1.0156666666666636,164,1874
873,873,1.102666666666667,3.2040000000000006,2.4963333333333333,3.906333333333333,10.709333333333332,9.606666666666667,6.402666666666667,0.37,0.54,0.59,0.9,7.598333333333333,0.2793333333333334,7.318999999999999,6.004000000000001,5.211,2.9446666666666688,1.2316666666666656,873,1875
1892,1892,4.601999999999999,2.699,2.4653333333333336,3.908,13.674333333333331,9.072333333333331,6.373333333333333,0.63,0.5,0.6,0.99,7.600999999999999,0.2506666666666666,7.350333333333332,5.585333333333333,4.892666666666669,2.684666666666664,1.0,1892,1876
1955,1955,7.033666666666666,4.130999999999999,0.7503333333333333,3.909333333333334,15.824333333333334,8.790666666666667,4.659666666666667,0.83,0.67,0.38,0.9,7.297666666666667,0.246,7.051666666666667,4.885666666666667,4.242999999999999,3.038333333333332,1.2359999999999998,1955,1877
644,644,8.646333333333335,1.8843333333333336,1.382,3.9123333333333337,15.825000000000005,7.178666666666667,5.294333333333334,0.91,0.47,0.45,0.94,7.292333333333333,0.2426666666666667,7.049666666666666,4.841666666666667,4.448,2.865,1.063333333333336,644,1878
391,391,1.5520000000000005,4.964333333333333,0.9856666666666666,3.927000000000001,11.429000000000002,9.877,4.912666666666667,0.38,0.67,0.37,0.81,7.611333333333333,0.2699999999999999,7.341333333333334,5.926000000000001,5.071333333333331,3.6756666666666646,1.8223333333333347,391,1879
1742,1742,1.312666666666667,3.58,2.366,3.930333333333334,11.189,9.876333333333331,6.296333333333333,0.36,0.57,0.6,0.9,7.614999999999999,0.2699999999999999,7.345,5.974666666666668,5.126666666666664,2.966333333333333,1.2460000000000004,1742,1880
1898,1898,8.438333333333333,3.310666666666666,0.7219999999999999,3.9330000000000007,16.404,7.965666666666667,4.655,0.91,0.58,0.35,0.93,7.178,0.2326666666666667,6.945333333333333,4.642666666666669,4.134666666666666,2.913333333333335,1.0910000000000002,1898,1881
223,223,2.1450000000000005,5.162,1.68,3.933666666666668,12.920666666666667,10.775666666666668,5.613666666666668,0.44,0.7,0.49,0.95,7.607666666666666,0.2699999999999999,7.337666666666666,5.716333333333332,4.721,2.8926666666666656,1.0393333333333334,223,1882
1855,1855,8.209666666666667,1.6669999999999996,1.7153333333333336,3.934,15.526,7.316333333333334,5.649333333333334,0.85,0.41,0.52,0.93,7.389333333333332,0.243,7.146333333333332,5.027333333333333,4.6000000000000005,2.8563333333333336,1.0906666666666665,1855,1883
839,839,1.975333333333333,0.8566666666666666,3.1993333333333336,3.9340000000000006,9.965333333333334,7.99,7.133333333333335,0.42,0.32,0.67,0.96,7.592333333333333,0.28,7.312333333333333,6.098333333333333,5.523333333333333,2.695666666666668,1.022333333333334,839,1884
607,607,2.093333333333333,1.607666666666667,1.9296666666666664,3.9353333333333342,9.566,7.472666666666668,5.865,0.43,0.39,0.52,0.83,7.610333333333333,0.28,7.330333333333333,6.153666666666666,5.643333333333332,3.7266666666666657,1.9300000000000024,607,1885
1515,1515,4.407666666666667,3.6823333333333337,2.031333333333333,3.937,14.058333333333332,9.650666666666666,5.968333333333334,0.62,0.59,0.55,0.97,7.5886666666666684,0.25,7.3386666666666684,5.509333333333333,4.72,2.783999999999999,1.0316666666666636,1515,1886
1237,1237,6.522333333333334,2.7373333333333334,0.7703333333333333,3.956666666666665,13.986666666666666,7.464333333333332,4.726999999999999,0.76,0.5,0.34,0.8,7.5956666666666655,0.25,7.3456666666666655,5.504666666666668,5.040666666666663,3.78933333333333,1.962666666666668,1237,1887
157,157,1.984,1.9133333333333336,2.6846666666666668,3.9573333333333327,10.539333333333332,8.555333333333333,6.642,0.42,0.42,0.61,0.95,7.615666666666668,0.28,7.3356666666666674,6.044333333333331,5.396666666666667,2.870333333333336,1.06133333333333,157,1888
831,831,8.741666666666667,2.543,0.98,3.958333333333333,16.223,7.481333333333333,4.938333333333333,0.94,0.51,0.39,0.98,7.206333333333332,0.2346666666666667,6.971666666666666,4.689666666666668,4.248999999999999,2.890333333333335,1.0429999999999977,831,1889
453,453,4.863666666666666,4.119000000000001,0.8736666666666669,3.9596666666666662,13.816,8.952333333333334,4.833333333333334,0.65,0.65,0.36,0.86,7.545000000000002,0.2546666666666667,7.290333333333335,5.483666666666666,4.793333333333335,3.468333333333334,1.5923333333333316,453,1890
658,658,1.273,7.493999999999998,1.076,3.960333333333333,13.803333333333333,12.530333333333331,5.036333333333333,0.36,0.88,0.43,0.99,7.598666666666666,0.25,7.348666666666666,5.578666666666668,4.249333333333333,2.8796666666666684,1.030666666666666,658,1891
1159,1159,7.164666666666666,2.693,1.6030000000000004,3.9613333333333336,15.422,8.257333333333333,5.564333333333334,0.8,0.51,0.48,0.92,7.438333333333333,0.2493333333333333,7.189,5.104999999999997,4.550000000000001,2.845333333333333,1.0560000000000018,1159,1892
299,299,5.458,5.041333333333333,0.7996666666666669,3.965,15.264,9.806,4.764666666666667,0.74,0.74,0.36,1.0,7.399666666666666,0.25,7.149666666666666,5.091333333333334,4.290999999999998,2.946333333333332,1.039666666666669,299,1893
137,137,3.7346666666666666,2.598333333333333,2.059,3.965666666666666,12.357666666666663,8.623,6.024666666666666,0.57,0.52,0.54,0.92,7.546000000000001,0.2699999999999999,7.276000000000002,5.714333333333332,5.0760000000000005,3.008666666666665,1.1289999999999996,137,1894
1230,1230,8.014666666666667,2.1466666666666665,1.4523333333333333,3.9663333333333335,15.58,7.565333333333333,5.418666666666667,0.87,0.49,0.46,0.99,7.339333333333334,0.2493333333333333,7.090000000000001,4.955333333333333,4.496666666666669,2.8636666666666675,1.0413333333333306,1230,1895
1874,1874,1.6753333333333331,1.1503333333333332,3.1046666666666662,3.9703333333333335,9.900666666666666,8.225333333333332,7.074999999999999,0.39,0.35,0.68,0.92,7.613666666666668,0.28,7.333666666666668,6.121666666666666,5.521000000000001,2.7760000000000025,1.0740000000000034,1874,1896
1076,1076,4.820666666666668,4.549,1.3753333333333333,3.971333333333333,14.716333333333337,9.895666666666669,5.346666666666666,0.68,0.66,0.44,0.92,7.542666666666666,0.25,7.292666666666666,5.344333333333335,4.511333333333331,2.947333333333335,1.126000000000004,1076,1897
1161,1161,4.166333333333333,3.8663333333333343,1.821,3.971333333333334,13.825,9.658666666666669,5.792333333333334,0.63,0.6,0.51,0.93,7.590333333333334,0.25,7.340333333333334,5.5553333333333335,4.758666666666667,2.917999999999997,1.1123333333333312,1161,1898
745,745,3.2303333333333337,1.1486666666666667,2.6286666666666667,3.977,10.984666666666667,7.754333333333333,6.605666666666666,0.53,0.35,0.6,0.9,7.613333333333333,0.272,7.341333333333333,5.983333333333334,5.445333333333335,3.0306666666666646,1.261999999999999,745,1899
1540,1540,4.133,3.297666666666666,2.046,3.979666666666668,13.456333333333331,9.323333333333334,6.025666666666668,0.63,0.59,0.55,0.99,7.551,0.2556666666666666,7.295333333333334,5.564333333333333,4.815333333333333,2.8363333333333367,1.0546666666666678,1540,1900
448,448,6.175666666666667,1.8453333333333333,1.6980000000000004,3.9833333333333343,13.702333333333335,7.526666666666668,5.681333333333335,0.77,0.42,0.51,0.89,7.549666666666668,0.2686666666666666,7.2810000000000015,5.493333333333332,5.022999999999998,3.200000000000001,1.3373333333333344,448,1901
858,858,5.265000000000001,4.748333333333334,1.1389999999999998,3.984,15.136333333333337,9.871333333333334,5.123,0.72,0.68,0.44,0.99,7.442333333333334,0.25,7.192333333333334,5.172333333333333,4.347333333333334,2.8886666666666683,1.037333333333331,858,1902
1333,1333,1.6529999999999996,2.8456666666666663,2.648333333333333,3.984,11.131,9.478,6.632333333333333,0.39,0.54,0.64,1.0,7.605999999999999,0.2703333333333332,7.335666666666666,5.970333333333336,5.188,2.784999999999999,1.0496666666666643,1333,1903
1292,1292,5.477666666666666,1.3643333333333336,0.9643333333333332,3.986333333333334,11.792666666666667,6.315000000000001,4.950666666666667,0.68,0.37,0.36,0.78,7.616666666666666,0.2699999999999999,7.346666666666667,5.867333333333333,5.508000000000001,4.134000000000001,2.273333333333333,1292,1904
1478,1478,4.916666666666667,3.861666666666666,1.0976666666666666,3.9903333333333335,13.866333333333332,8.949666666666666,5.088,0.65,0.63,0.39,0.86,7.600666666666665,0.25,7.350666666666665,5.561666666666667,4.862666666666668,3.4473333333333342,1.6050000000000004,1478,1905
881,881,4.728666666666667,4.383,0.9983333333333334,3.991333333333333,14.101333333333336,9.372666666666666,4.9896666666666665,0.64,0.67,0.38,0.87,7.595666666666665,0.25,7.345666666666665,5.505333333333335,4.751333333333333,3.3549999999999973,1.4923333333333328,881,1906
947,947,9.019,1.5233333333333332,0.8680000000000002,4.006666666666667,15.417000000000002,6.398,4.874666666666667,0.93,0.4,0.36,0.87,7.390666666666664,0.25,7.1406666666666645,5.019000000000001,4.705333333333333,3.378999999999999,1.5,947,1907
1965,1965,7.699999999999999,2.9766666666666666,0.7653333333333333,4.007666666666667,15.449666666666666,7.749666666666667,4.773000000000001,0.85,0.54,0.35,0.88,7.408666666666664,0.2493333333333333,7.159333333333331,5.065333333333335,4.565000000000002,3.3016666666666654,1.4323333333333332,1965,1908
1873,1873,4.279333333333333,4.792,1.369666666666667,4.0103333333333335,14.451333333333332,10.172,5.380000000000001,0.64,0.71,0.44,0.97,7.533666666666667,0.25,7.283666666666667,5.385666666666666,4.503666666666664,2.9266666666666663,1.0736666666666697,1873,1909
1753,1753,3.934666666666667,4.841666666666666,1.411,4.014333333333334,14.201666666666668,10.267,5.425333333333335,0.62,0.68,0.45,0.94,7.559000000000001,0.25,7.309000000000001,5.460333333333337,4.566333333333335,2.958666666666665,1.1103333333333332,1753,1910
111,111,3.2920000000000003,0.8686666666666667,1.067,4.017,9.244666666666667,5.952666666666667,5.0840000000000005,0.53,0.32,0.37,0.78,7.593,0.28,7.313,6.1563333333333325,5.828666666666666,4.273,2.304666666666667,111,1911
214,214,4.466999999999999,1.5766666666666669,0.907,4.017333333333334,10.968,6.501000000000001,4.924333333333334,0.64,0.39,0.35,0.82,7.612333333333333,0.28,7.332333333333333,5.960000000000002,5.5876666666666654,4.174333333333332,2.2003333333333317,214,1912
1445,1445,0.952666666666667,3.537999999999999,2.431666666666666,4.027333333333333,10.949666666666666,9.996999999999998,6.459,0.32,0.57,0.61,0.96,7.628,0.2709999999999999,7.357,6.024999999999998,5.154333333333332,2.890666666666668,1.0843333333333334,1445,1913
1396,1396,1.6800000000000002,2.398333333333333,1.067,4.038,9.183333333333334,7.503333333333334,5.105,0.39,0.46,0.37,0.78,7.621666666666668,0.28,7.341666666666668,6.2123333333333335,5.695999999999999,4.248999999999999,2.3423333333333325,1396,1914
660,660,2.9073333333333338,5.604333333333333,1.126,4.042666666666667,13.680333333333332,10.773,5.168666666666667,0.54,0.74,0.41,0.89,7.604333333333332,0.2563333333333333,7.347999999999999,5.5843333333333325,4.596333333333335,3.124333333333331,1.1983333333333324,660,1915
1763,1763,1.558,1.2016666666666664,1.6673333333333331,4.049666666666666,8.476666666666667,6.918666666666666,5.716999999999999,0.41,0.35,0.45,0.82,7.596666666666667,0.28,7.316666666666666,6.269666666666666,5.821666666666665,4.030333333333331,2.171000000000001,1763,1916
510,510,3.816666666666666,1.0086666666666668,1.5630000000000002,4.052333333333333,10.440666666666669,6.6240000000000006,5.615333333333334,0.57,0.33,0.44,0.84,7.603,0.2796666666666667,7.323333333333333,6.023999999999997,5.632333333333333,3.838999999999999,1.9250000000000007,510,1917
1739,1739,5.507000000000002,5.0216666666666665,0.8170000000000001,4.056333333333333,15.402000000000005,9.895,4.873333333333333,0.74,0.71,0.36,0.98,7.414333333333332,0.2479999999999999,7.1663333333333314,5.101333333333331,4.276333333333333,2.9846666666666666,1.083666666666665,1739,1918
1642,1642,3.787,5.589,0.9006666666666665,4.063999999999999,14.340666666666664,10.553666666666665,4.964666666666666,0.58,0.77,0.37,0.88,7.592333333333333,0.25,7.342333333333333,5.475999999999998,4.514333333333333,3.169000000000002,1.247333333333332,1642,1919
1027,1027,5.566666666666667,5.384333333333333,0.4923333333333333,4.0683333333333325,15.511666666666668,9.945,4.560666666666666,0.75,0.74,0.31,0.95,7.360000000000001,0.25,7.110000000000001,5.016666666666668,4.182666666666664,3.0423333333333327,1.105333333333335,1027,1920
1839,1839,1.467666666666667,2.795666666666666,0.5556666666666668,4.077999999999999,8.896999999999998,7.429333333333332,4.633666666666667,0.4,0.52,0.3,0.8,7.601666666666665,0.28,7.321666666666664,6.214333333333332,5.712999999999999,4.502666666666665,2.563333333333333,1839,1921
1966,1966,6.778000000000001,0.9456666666666664,1.959,4.078666666666667,13.761333333333337,6.983333333333333,6.0376666666666665,0.77,0.33,0.55,0.91,7.604333333333333,0.2516666666666666,7.352666666666666,5.550666666666668,5.144000000000001,3.1423333333333345,1.2653333333333343,1966,1922
65,65,2.2310000000000003,0.7646666666666666,2.586333333333333,4.078999999999999,9.660999999999998,7.429999999999999,6.665333333333332,0.44,0.31,0.59,0.93,7.605666666666667,0.28,7.325666666666667,6.127333333333332,5.634333333333333,3.0399999999999983,1.1656666666666666,65,1923
402,402,2.4590000000000005,4.492666666666667,1.583333333333333,4.090999999999999,12.626,10.166999999999998,5.674333333333332,0.47,0.64,0.47,0.95,7.611999999999999,0.2699999999999999,7.342,5.751,4.875333333333334,3.0636666666666663,1.114999999999999,402,1924
329,329,6.633,0.6663333333333331,1.7423333333333333,4.091666666666666,13.133333333333333,6.500333333333332,5.834,0.79,0.3,0.51,0.9,7.556666666666668,0.2699999999999999,7.286666666666669,5.571666666666666,5.242000000000001,3.286,1.3296666666666663,329,1925
794,794,7.471,2.0716666666666668,1.2573333333333332,4.105666666666667,14.905666666666669,7.434666666666667,5.363,0.84,0.48,0.42,0.93,7.460000000000002,0.25,7.210000000000002,5.201333333333332,4.741333333333333,3.1459999999999995,1.1803333333333343,794,1926
51,51,8.146666666666667,1.277,1.1440000000000003,4.105666666666667,14.673333333333332,6.526666666666667,5.249666666666667,0.87,0.37,0.41,0.92,7.477666666666666,0.2543333333333333,7.223333333333333,5.242999999999999,4.9126666666666665,3.2203333333333326,1.2019999999999973,51,1927
1743,1743,2.967,4.770333333333332,0.8156666666666667,4.106,12.659,9.692,4.921666666666667,0.54,0.69,0.35,0.84,7.558333333333334,0.2699999999999999,7.288333333333334,5.702666666666666,4.888,3.5600000000000014,1.6049999999999995,1743,1928
1453,1453,0.9279999999999996,4.405333333333333,1.7979999999999998,4.121,11.252333333333333,10.324333333333334,5.9190000000000005,0.32,0.66,0.5,0.93,7.615666666666668,0.2706666666666665,7.3450000000000015,5.95366666666667,5.030666666666668,3.1210000000000004,1.1963333333333326,1453,1929
1084,1084,1.2016666666666669,5.657666666666666,0.9006666666666665,4.122,11.881999999999998,10.680333333333332,5.022666666666666,0.35,0.73,0.39,0.88,7.605666666666666,0.2699999999999999,7.335666666666667,5.867333333333333,4.873999999999999,3.505000000000001,1.5216666666666665,1084,1930
1920,1920,3.05,4.887333333333332,0.6176666666666668,4.137,12.692,9.642,4.754666666666666,0.52,0.7,0.32,0.86,7.606,0.2693333333333332,7.336666666666667,5.739333333333331,4.935666666666669,3.7026666666666666,1.714666666666668,1920,1931
1755,1755,7.622000000000001,2.2033333333333336,0.8300000000000003,4.145666666666667,14.801000000000002,7.179000000000001,4.975666666666667,0.84,0.46,0.35,0.85,7.531333333333333,0.25,7.281333333333333,5.293666666666669,4.874666666666665,3.5126666666666693,1.517999999999998,1755,1932
1820,1820,2.873666666666667,1.6613333333333336,2.1916666666666678,4.150000000000001,10.876666666666669,8.003000000000002,6.341666666666669,0.5,0.4,0.55,0.91,7.609,0.2703333333333332,7.338666666666667,5.994333333333335,5.423666666666666,3.2379999999999995,1.3173333333333357,1820,1933
385,385,2.037,5.707999999999999,0.7906666666666667,4.154999999999999,12.690666666666663,10.653666666666666,4.945666666666666,0.46,0.77,0.35,0.91,7.557666666666667,0.2699999999999999,7.287666666666667,5.697999999999999,4.7170000000000005,3.362999999999999,1.314333333333335,385,1934
1946,1946,7.489666666666667,1.536,0.7353333333333333,4.159333333333333,13.920333333333334,6.430666666666665,4.894666666666666,0.8,0.39,0.33,0.85,7.611999999999999,0.25,7.361999999999999,5.513,5.1800000000000015,3.859666666666668,1.8636666666666624,1946,1935
544,544,0.955333333333333,1.811,2.4260000000000006,4.16,9.352333333333334,8.397,6.586,0.32,0.41,0.6,0.95,7.590000000000001,0.28,7.31,6.161666666666666,5.539,3.1123333333333325,1.1720000000000024,544,1936
1548,1548,2.603,3.344,1.863,4.165,11.975,9.372,6.0280000000000005,0.48,0.55,0.51,0.94,7.619666666666668,0.2699999999999999,7.349666666666669,5.866333333333332,5.099999999999998,3.119666666666668,1.1879999999999988,1548,1937
264,264,6.547333333333335,3.7746666666666666,0.5143333333333333,4.171000000000001,15.007333333333335,8.46,4.685333333333334,0.8,0.6,0.32,0.93,7.448666666666667,0.25,7.198666666666667,5.162333333333333,4.577333333333332,3.320000000000001,1.2186666666666666,264,1938
16,16,1.8453333333333333,5.175333333333332,1.0513333333333337,4.179333333333333,12.251333333333331,10.406,5.230666666666666,0.41,0.69,0.39,0.96,7.615333333333334,0.2699999999999999,7.345333333333334,5.82,4.878000000000001,3.237666666666668,1.1516666666666655,16,1939
1665,1665,1.1036666666666668,5.377,1.2650000000000003,4.182666666666667,11.928333333333336,10.824666666666667,5.447666666666668,0.37,0.71,0.42,0.92,7.608333333333332,0.2699999999999999,7.338333333333333,5.8646666666666665,4.85,3.249333333333332,1.2439999999999998,1665,1940
900,900,0.7653333333333336,2.4766666666666666,2.2766666666666664,4.183000000000001,9.701666666666668,8.936333333333334,6.459666666666667,0.3,0.47,0.59,0.96,7.557666666666667,0.28,7.277666666666667,6.1006666666666645,5.393333333333335,3.115666666666669,1.1606666666666676,900,1941
1025,1025,3.4376666666666664,4.283,0.8396666666666667,4.186666666666666,12.746999999999998,9.309333333333331,5.026333333333333,0.57,0.65,0.35,0.88,7.618666666666668,0.2699999999999999,7.348666666666668,5.740666666666666,4.987666666666666,3.609333333333333,1.5670000000000002,1025,1942
389,389,8.832666666666666,1.2799999999999998,0.9130000000000004,4.193666666666667,15.219333333333331,6.386666666666667,5.106666666666667,0.91,0.37,0.37,1.0,7.40133333333333,0.25,7.15133333333333,5.048333333333334,4.750333333333334,3.2373333333333325,1.144666666666665,389,1943
1773,1773,3.057333333333333,2.28,0.8126666666666668,4.1946666666666665,10.344666666666663,7.287333333333333,5.007333333333333,0.51,0.45,0.34,0.83,7.608666666666666,0.2766666666666666,7.332,6.063999999999998,5.572333333333331,4.200666666666664,2.173333333333331,1773,1944
468,468,7.735666666666665,2.691,0.666,4.203333333333332,15.296,7.560333333333332,4.869333333333333,0.85,0.51,0.33,0.96,7.408666666666663,0.25,7.158666666666663,5.069999999999999,4.615666666666666,3.260000000000001,1.1580000000000013,468,1945
1909,1909,5.036333333333334,1.879,0.5846666666666667,4.209333333333333,11.709333333333335,6.673,4.7940000000000005,0.68,0.43,0.31,0.84,7.556000000000001,0.2699999999999999,7.286000000000001,5.818333333333332,5.416000000000001,4.139333333333333,2.097333333333335,1909,1946
1176,1176,3.660333333333333,1.8863333333333328,1.8663333333333332,4.210333333333335,11.623333333333337,7.963000000000001,6.076666666666668,0.56,0.42,0.5,0.91,7.616,0.2699999999999999,7.346000000000001,5.891,5.3453333333333335,3.322999999999998,1.333999999999998,1176,1947
1288,1288,8.963333333333333,1.6336666666666668,0.7123333333333334,4.223666666666666,15.532999999999998,6.569666666666666,4.935999999999999,0.94,0.41,0.34,0.97,7.332666666666668,0.249,7.0836666666666686,4.937333333333334,4.612333333333336,3.251000000000001,1.1806666666666672,1288,1948
603,603,4.888999999999999,1.4943333333333333,1.4313333333333331,4.231,12.045666666666666,7.156666666666666,5.662333333333333,0.64,0.38,0.43,0.89,7.619666666666668,0.2699999999999999,7.349666666666669,5.816,5.372666666666669,3.572333333333335,1.51366666666667,603,1949
204,204,4.018,3.864666666666666,1.094,4.232333333333334,13.209,9.191,5.326333333333334,0.59,0.6,0.39,0.98,7.589,0.2699999999999999,7.319000000000001,5.633333333333333,4.9140000000000015,3.322333333333335,1.1790000000000012,204,1950
1222,1222,9.211000000000002,0.722,0.6240000000000001,4.234,14.791000000000002,5.58,4.8580000000000005,0.97,0.31,0.32,0.88,7.504333333333333,0.25,7.254333333333333,5.232999999999998,5.008666666666668,3.682000000000001,1.6079999999999997,1222,1951
1972,1972,1.2713333333333334,6.8216666666666645,0.5800000000000002,4.234666666666668,12.907666666666666,11.636333333333331,4.814666666666668,0.36,0.84,0.32,0.99,7.546333333333334,0.2699999999999999,7.276333333333334,5.654333333333334,4.49566666666667,3.252,1.1723333333333334,1972,1952
1291,1291,7.103000000000001,2.519333333333333,0.9883333333333334,4.2363333333333335,14.847,7.744,5.224666666666667,0.82,0.49,0.38,0.98,7.490000000000001,0.25,7.240000000000001,5.251,4.757333333333335,3.250999999999999,1.1830000000000007,1291,1953
632,632,8.991666666666667,0.6183333333333333,1.125,4.237000000000001,14.972,5.980333333333334,5.362000000000001,0.89,0.3,0.4,0.94,7.451,0.25,7.201,5.140999999999998,4.880333333333335,3.2896666666666645,1.213000000000002,632,1954
890,890,2.073,1.4119999999999997,1.895333333333333,4.237333333333334,9.617666666666668,7.544666666666667,6.132666666666667,0.43,0.37,0.49,0.88,7.620666666666667,0.28,7.340666666666666,6.164333333333332,5.641,3.590000000000002,1.5779999999999983,890,1955
1423,1423,5.386666666666667,3.1046666666666662,1.265,4.238,13.994333333333334,8.607666666666667,5.503,0.69,0.54,0.42,0.97,7.597666666666666,0.25,7.347666666666666,5.5073333333333325,4.880000000000001,3.235,1.1879999999999962,1423,1956
636,636,2.982,4.066999999999999,1.161,4.239333333333334,12.449333333333332,9.467333333333332,5.400333333333334,0.51,0.64,0.4,0.9,7.584333333333334,0.2699999999999999,7.314333333333335,5.754,4.969333333333335,3.3423333333333334,1.2543333333333333,636,1957
1014,1014,2.22,1.8153333333333332,2.220333333333333,4.239666666666667,10.495333333333337,8.275333333333334,6.460000000000001,0.44,0.41,0.58,0.99,7.622333333333334,0.2743333333333332,7.348000000000001,6.061999999999999,5.4506666666666685,3.1779999999999995,1.1770000000000014,1014,1958
76,76,5.337666666666667,3.308,0.7513333333333334,4.252000000000001,13.649,8.311333333333334,5.003333333333334,0.71,0.58,0.34,0.93,7.557000000000003,0.2693333333333332,7.28766666666667,5.519333333333331,4.933666666666669,3.4396666666666675,1.2609999999999992,76,1959
1187,1187,6.029333333333333,1.923333333333333,1.3903333333333334,4.266666666666667,13.609666666666666,7.580333333333333,5.657,0.73,0.43,0.43,0.93,7.596333333333333,0.252,7.344333333333333,5.573666666666668,5.092999999999998,3.329000000000002,1.253333333333332,1187,1960
589,589,2.531333333333333,1.1350000000000002,2.2066666666666674,4.270666666666667,10.143666666666668,7.612333333333335,6.477333333333334,0.47,0.35,0.55,0.98,7.620333333333334,0.28,7.340333333333334,6.081999999999997,5.565999999999999,3.249,1.1959999999999988,589,1961
1044,1044,3.5133333333333336,2.4513333333333334,1.586666666666667,4.277333333333333,11.828666666666669,8.315333333333333,5.864,0.58,0.5,0.46,0.91,7.570333333333332,0.2699999999999999,7.300333333333333,5.830333333333333,5.222,3.335666666666668,1.2540000000000004,1044,1962
1460,1460,1.9406666666666668,3.581333333333333,1.5666666666666669,4.284333333333334,11.373,9.432333333333334,5.851000000000001,0.42,0.6,0.46,0.95,7.608666666666666,0.2699999999999999,7.338666666666667,5.934666666666668,5.163,3.2946666666666675,1.222999999999999,1460,1963
316,316,5.4910000000000005,2.388,1.098666666666667,4.291,13.268666666666668,7.777666666666666,5.389666666666666,0.72,0.47,0.39,0.95,7.594333333333334,0.2699999999999999,7.3243333333333345,5.608333333333334,5.101666666666663,3.3959999999999977,1.230666666666666,316,1964
630,630,2.630666666666667,4.173666666666666,1.2346666666666666,4.292333333333334,12.331333333333331,9.700666666666669,5.527,0.48,0.62,0.41,1.0,7.611999999999999,0.2699999999999999,7.342,5.795666666666666,4.989999999999998,3.309666666666667,1.1883333333333317,630,1965
1842,1842,1.647,2.264333333333333,1.5039999999999998,4.295333333333333,9.710666666666665,8.063666666666666,5.799333333333332,0.39,0.45,0.47,0.88,7.601000000000001,0.28,7.321000000000001,6.131999999999998,5.548333333333334,3.7010000000000014,1.627000000000001,1842,1966
74,74,2.643,2.4523333333333337,1.4226666666666667,4.321666666666667,10.839666666666668,8.196666666666667,5.7443333333333335,0.48,0.47,0.43,0.93,7.620000000000001,0.28,7.340000000000001,5.994999999999999,5.401666666666667,3.4429999999999987,1.2863333333333324,74,1967
1219,1219,1.2866666666666668,6.046666666666667,0.6259999999999998,4.324666666666666,12.284,10.997333333333334,4.950666666666666,0.36,0.79,0.32,0.9,7.625000000000001,0.2699999999999999,7.355000000000001,5.822000000000001,4.780666666666665,3.463333333333333,1.299999999999999,1219,1968
971,971,3.5146666666666664,3.051,1.3733333333333333,4.328666666666666,12.267666666666663,8.753,5.701999999999999,0.58,0.53,0.43,0.98,7.606333333333334,0.2699999999999999,7.336333333333334,5.796666666666665,5.128666666666666,3.343666666666668,1.221666666666667,971,1969
1400,1400,1.143333333333333,2.3173333333333326,0.7650000000000001,4.328999999999999,8.554666666666664,7.4113333333333316,5.093999999999999,0.34,0.48,0.35,0.84,7.605333333333333,0.28,7.325333333333333,6.256666666666668,5.749,4.317666666666665,2.168666666666668,1400,1970
1009,1009,2.3276666666666666,1.927,1.257333333333333,4.329666666666666,9.841666666666669,7.513999999999999,5.587,0.48,0.42,0.4,0.84,7.624666666666667,0.28,7.344666666666667,6.1323333333333325,5.613999999999999,3.9043333333333328,1.7683333333333318,1009,1971
1041,1041,1.129333333333333,2.4936666666666665,1.9343333333333337,4.330666666666668,9.888000000000002,8.758666666666667,6.2650000000000015,0.34,0.47,0.51,0.97,7.620333333333334,0.28,7.340333333333334,6.128,5.447666666666668,3.317666666666666,1.226,1041,1972
127,127,4.217666666666666,1.7526666666666666,1.385333333333333,4.331666666666666,11.687333333333331,7.469666666666666,5.716999999999999,0.63,0.44,0.43,0.95,7.543,0.2713333333333333,7.271666666666666,5.790666666666666,5.306666666666668,3.414666666666666,1.2439999999999998,127,1973
55,55,6.471,2.3683333333333327,0.6333333333333332,4.3376666666666654,13.81033333333333,7.3393333333333315,4.970999999999998,0.76,0.47,0.32,0.93,7.581666666666668,0.2673333333333332,7.314333333333335,5.504,5.063666666666666,3.592999999999998,1.3043333333333331,55,1974
1068,1068,1.883,2.1766666666666667,1.3086666666666666,4.354,9.722333333333331,7.839333333333333,5.6626666666666665,0.41,0.44,0.41,0.88,7.616333333333333,0.28,7.336333333333333,6.143333333333333,5.582666666666666,3.832666666666666,1.6789999999999985,1068,1975
42,42,2.928666666666666,2.6796666666666664,1.1766666666666663,4.362999999999999,11.147999999999998,8.219333333333331,5.539666666666665,0.53,0.49,0.4,0.98,7.611666666666667,0.28,7.331666666666667,5.951333333333338,5.349333333333336,3.4856666666666687,1.2459999999999989,42,1976
777,777,2.8239999999999994,0.8526666666666665,1.987333333333333,4.363,10.026999999999996,7.202999999999999,6.3503333333333325,0.49,0.32,0.52,0.91,7.624333333333333,0.2796666666666667,7.344666666666667,6.104333333333333,5.635999999999999,3.435666666666666,1.2896666666666654,777,1977
1679,1679,5.637666666666666,1.2586666666666668,1.467666666666667,4.372666666666666,12.736666666666665,7.098999999999999,5.840333333333332,0.73,0.36,0.44,0.96,7.569,0.2699999999999999,7.299,5.675666666666668,5.249000000000001,3.3969999999999967,1.2509999999999994,1679,1978
827,827,8.234,1.880666666666667,0.4936666666666667,4.406666666666667,15.015,6.781000000000001,4.900333333333334,0.87,0.46,0.3,0.95,7.514666666666667,0.25,7.264666666666667,5.228333333333335,4.857,3.5240000000000022,1.282,827,1979
301,301,1.1523333333333332,1.5116666666666667,1.6870000000000005,4.415,8.766,7.613666666666667,6.102,0.34,0.38,0.47,0.96,7.565333333333332,0.28,7.285333333333332,6.189333333333334,5.675000000000001,3.517333333333332,1.2800000000000002,301,1980
837,837,3.2516666666666665,1.4600000000000002,1.627,4.416333333333332,10.755,7.503333333333332,6.043333333333332,0.53,0.38,0.46,0.99,7.564999999999999,0.2766666666666666,7.288333333333333,5.956333333333333,5.458,3.467333333333334,1.2649999999999988,837,1981
366,366,2.6213333333333333,2.176333333333333,1.227,4.423000000000001,10.447666666666668,7.826333333333334,5.65,0.48,0.44,0.4,0.92,7.608666666666667,0.28,7.328666666666667,6.01933333333333,5.49,3.656666666666669,1.3916666666666666,366,1982
1467,1467,2.433,3.348666666666667,1.0573333333333332,4.48,11.319,8.886000000000001,5.537333333333334,0.46,0.58,0.38,0.98,7.615666666666668,0.2703333333333332,7.345333333333334,5.949666666666671,5.255666666666668,3.5880000000000005,1.3146666666666684,1467,1983
1394,1394,5.094333333333333,2.399,0.8783333333333333,4.49,12.861666666666666,7.767333333333333,5.368333333333333,0.66,0.47,0.36,0.98,7.605,0.2699999999999999,7.335000000000001,5.6990000000000025,5.178333333333335,3.601000000000002,1.3126666666666678,1394,1984
185,185,1.143,4.483999999999999,0.591666666666667,4.492333333333334,10.711,9.568,5.0840000000000005,0.34,0.63,0.31,0.93,7.625333333333333,0.2796666666666667,7.345666666666666,6.032999999999998,5.226666666666666,3.778666666666668,1.389333333333333,185,1985
1192,1192,2.549666666666666,1.6953333333333336,0.792,4.497,9.534,6.984333333333334,5.289,0.47,0.43,0.34,0.87,7.580666666666668,0.28,7.300666666666668,6.124666666666665,5.671999999999999,4.144999999999999,1.8606666666666647,1192,1986
972,972,6.063666666666668,2.2806666666666664,0.6116666666666671,4.498333333333334,13.454333333333334,7.390666666666668,5.110000000000001,0.76,0.46,0.32,0.95,7.561666666666666,0.2666666666666666,7.294999999999999,5.556333333333333,5.088333333333331,3.6339999999999977,1.3150000000000004,972,1987
1802,1802,0.7736666666666668,2.7196666666666665,1.4346666666666663,4.513333333333334,9.441333333333333,8.667666666666666,5.948,0.3,0.52,0.43,0.97,7.612333333333334,0.28,7.332333333333334,6.169999999999998,5.502999999999999,3.6019999999999985,1.3320000000000007,1802,1988
411,411,2.8843333333333336,2.602333333333333,0.8413333333333334,4.540000000000001,10.868,7.983666666666668,5.381333333333334,0.5,0.48,0.35,0.93,7.622,0.2766666666666666,7.345333333333333,5.995666666666667,5.432333333333333,3.788666666666668,1.412333333333332,411,1989
1240,1240,1.1486666666666665,1.5243333333333335,1.531,4.574333333333334,8.778333333333332,7.629666666666667,6.105333333333333,0.34,0.38,0.47,0.98,7.612333333333334,0.28,7.332333333333334,6.246333333333336,5.72,3.7003333333333344,1.3646666666666665,1240,1990
1856,1856,1.135,2.0506666666666664,1.391333333333333,4.576333333333334,9.153333333333332,8.018333333333334,5.967666666666667,0.34,0.46,0.42,0.99,7.612666666666667,0.28,7.332666666666666,6.203,5.627333333333333,3.709000000000002,1.349999999999998,1856,1991
600,600,2.2266666666666666,1.5110000000000003,0.8706666666666664,4.599,9.207333333333334,6.980666666666667,5.469666666666667,0.44,0.38,0.35,0.9,7.603,0.28,7.322999999999999,6.172333333333332,5.732666666666665,4.079999999999997,1.6566666666666636,600,1992
507,507,5.157,1.7546666666666666,0.5113333333333332,4.633666666666667,12.056666666666668,6.899666666666667,5.145,0.69,0.41,0.3,0.95,7.567333333333333,0.2699999999999999,7.297333333333333,5.765666666666665,5.36066666666667,3.882666666666668,1.4063333333333334,507,1993
1488,1488,2.922333333333333,1.0243333333333335,0.8843333333333335,4.768666666666666,9.599666666666668,6.677333333333333,5.653,0.5,0.33,0.37,0.97,7.613333333333332,0.28,7.333333333333332,6.152666666666668,5.733333333333335,4.008000000000001,1.467666666666668,1488,1994
1597,1597,0.9486666666666662,1.3963333333333336,0.9873333333333332,4.774666666666667,8.107,7.158333333333333,5.762,0.32,0.37,0.37,0.95,7.585999999999999,0.28,7.305999999999999,6.286666666666667,5.805666666666665,4.019666666666668,1.4829999999999988,1597,1995
326,326,1.343,1.3273333333333333,0.6029999999999999,4.832000000000002,8.105333333333334,6.762333333333334,5.435000000000001,0.36,0.36,0.32,0.97,7.580666666666669,0.2806666666666667,7.300000000000002,6.267333333333334,5.8453333333333335,4.163999999999999,1.5039999999999996,326,1996
423,423,1.069,1.3246666666666669,0.5996666666666666,4.836000000000001,7.829333333333334,6.760333333333334,5.435666666666668,0.33,0.36,0.31,0.94,7.584000000000001,0.28,7.304000000000001,6.311333333333335,5.870999999999999,4.215666666666666,1.5470000000000006,423,1997
1118,1118,2.514333333333333,1.034333333333333,0.5323333333333332,4.847,8.927999999999999,6.413666666666666,5.379333333333332,0.46,0.33,0.3,0.92,7.606666666666667,0.28,7.326666666666667,6.218666666666667,5.834666666666665,4.263,1.6313333333333349,1118,1998
1296,1296,1.4586666666666666,0.7953333333333333,0.7759999999999999,4.866333333333334,7.8963333333333345,6.437666666666668,5.642333333333334,0.37,0.31,0.33,0.94,7.6036666666666655,0.28,7.323666666666665,6.332333333333335,5.927333333333333,4.218333333333334,1.5653333333333324,1296,1999
1768,1768,1.073,1.1960000000000004,0.5396666666666667,4.928,7.736666666666666,6.663666666666667,5.467666666666666,0.33,0.35,0.3,0.96,7.582666666666667,0.28,7.302666666666667,6.322666666666667,5.898999999999999,4.285666666666666,1.561333333333332,1768,2000


==> data/realistic.csv <==
sample,q0,q1,q2,q3,q4,q5,q6,v0,v1,v2,v3,ps_pump,pr_pump,dp_pump,dp0,dp1,dp2,dp3,time,lab_time_seconds,lab_time_minutes,qr0,qr1,qr2,qr3
0,3.494766666666667,1.7434666666666665,0.5938666666666667,0.6576333333333334,6.489733333333334,2.9949666666666666,1.2515,0.5614666666666667,0.4304333333333334,0.31853333333333333,0.3656333333333333,7.491866666666667,0.3,7.191866666666667,6.305400000000001,6.206133333333333,5.828166666666666,5.719133333333333,0.0,0.0,0.0,3.55442259016688,1.8331812686928701,0.653710550098262,0.7184563354409
1,3.525466666666666,1.8190333333333335,0.6193,0.6535333333333333,6.617333333333333,3.0918666666666668,1.2728333333333333,0.5651333333333334,0.4305,0.3207333333333333,0.37503333333333333,7.4896,0.29986666666666667,7.189733333333334,6.296266666666668,6.190333333333333,5.821133333333334,5.711166666666666,0.25,30.0,0.5,3.55442259016688,1.8331812686928701,0.653710550098262,0.7184563354409
2,3.5361666666666665,1.8084666666666664,0.6175333333333333,0.6923666666666667,6.654533333333332,3.1183666666666663,1.3098999999999998,0.5698333333333333,0.4339333333333333,0.32713333333333333,0.3801,7.486666666666666,0.2999333333333333,7.186733333333333,6.291500000000001,6.1845,5.8173,5.697066666666666,0.5,60.0,1.0,3.55442259016688,1.8331812686928701,0.653710550098262,0.7184563354409
3,3.5680333333333336,1.8281000000000003,0.6301,0.7098333333333333,6.736066666666667,3.1680333333333337,1.3399333333333332,0.568,0.43689999999999996,0.33020000000000005,0.38020000000000004,7.4923,0.2999333333333333,7.192366666666667,6.2917000000000005,6.180133333333333,5.815266666666666,5.6914333333333325,0.75,90.0,1.5,3.55442259016688,1.8331812686928701,0.653710550098262,0.7184563354409
4,3.873533333333333,1.8801666666666665,0.8511333333333333,1.0226666666666666,7.6274999999999995,3.753966666666667,1.8738,0.5850333333333333,0.4205,0.3567,0.4164666666666667,7.513599999999999,0.2891666666666667,7.224433333333333,6.2270666666666665,6.082999999999999,5.6548,5.4296999999999995,1.0,120.0,2.0,3.98713572711355,1.7755580934199202,1.0151386430054,1.24131890922708
5,3.9198333333333335,1.8344000000000003,0.9835999999999999,1.1336333333333333,7.871466666666667,3.9516333333333336,2.117233333333333,0.5947666666666667,0.41136666666666666,0.35950000000000004,0.4310666666666667,7.511233333333333,0.2861666666666667,7.225066666666667,6.202099999999999,6.050666666666666,5.5931999999999995,5.3463666666666665,1.25,150.0,2.5,3.98713572711355,1.7755580934199202,1.0151386430054,1.24131890922708
6,4.015533333333334,1.7596,0.9870666666666666,1.1858,7.948,3.9324666666666666,2.1728666666666667,0.5898333333333333,0.41306666666666664,0.3632666666666667,0.4382333333333333,7.516466666666667,0.2837,7.2327666666666675,6.200866666666666,6.0457,5.589599999999999,5.333500000000001,1.5,180.0,3.0,3.98713572711355,1.7755580934199202,1.0151386430054,1.24131890922708
7,3.9548333333333336,1.7568,0.9943000000000001,1.2267666666666666,7.9327,3.9778666666666664,2.2210666666666667,0.5944333333333334,0.4164,0.3685333333333333,0.44049999999999995,7.516833333333333,0.2845666666666667,7.232266666666666,6.203166666666666,6.047499999999999,5.585000000000001,5.3199,1.75,210.0,3.5,3.98713572711355,1.7755580934199202,1.0151386430054,1.24131890922708
8,3.944633333333334,3.4427999999999996,1.0089333333333335,1.0259,9.422266666666667,5.477633333333333,2.0348333333333333,0.5973333333333334,0.5954,0.36956666666666665,0.39520000000000005,7.548633333333334,0.28023333333333333,7.268400000000001,6.096299999999999,5.804,5.447766666666667,5.2519,2.0,240.0,4.0,3.9567830140790896,4.55098309289644,1.01300701000851,0.728980666797093
9,3.9593666666666665,4.2141,0.9905333333333334,0.8524333333333333,10.016433333333334,6.057066666666667,1.8429666666666666,0.5964333333333333,0.6357666666666667,0.3704,0.3774666666666667,7.545266666666667,0.28,7.265266666666666,6.013366666666667,5.6454666666666675,5.345466666666666,5.196833333333334,2.25,270.0,4.5,3.9567830140790896,4.55098309289644,1.01300701000851,0.728980666797093
10,3.9301999999999997,4.513466666666667,1.0030666666666668,0.7866,10.233333333333334,6.303133333333333,1.7896666666666667,0.5999333333333333,0.6401333333333333,0.37146666666666667,0.3692666666666667,7.5416,0.28,7.2616,5.976533333333333,5.592233333333333,5.307266666666665,5.1697999999999995,2.5,300.0,5.0,3.9567830140790896,4.55098309289644,1.01300701000851,0.728980666797093
11,4.011066666666666,4.5386,1.0219,0.7482333333333333,10.3198,6.308733333333333,1.7701333333333333,0.5912666666666666,0.6402,0.37026666666666663,0.36806666666666665,7.541766666666668,0.28,7.261766666666667,5.973733333333334,5.5893,5.296733333333333,5.1821,2.75,330.0,5.5,3.9567830140790896,4.55098309289644,1.01300701000851,0.728980666797093
12,3.9492,3.4833333333333334,1.0456,0.9679666666666666,9.446100000000001,5.4969,2.0135666666666667,0.5914333333333333,0.5387,0.3692333333333333,0.42119999999999996,7.571533333333334,0.28,7.291533333333334,6.116499999999999,5.831733333333333,5.463100000000001,5.2699333333333325,3.0,360.0,6.0,3.9580881703852695,2.8482872779892,1.03624454734693,1.32865701149347
13,3.9249666666666667,3.0450333333333335,1.0497,1.1859666666666666,9.205666666666668,5.2807,2.235666666666667,0.5990666666666666,0.5133666666666666,0.3692333333333333,0.44329999999999997,7.5766,0.28,7.2966,6.135766666666666,5.860633333333333,5.445966666666668,5.183400000000001,3.25,390.0,6.5,3.9580881703852695,2.8482872779892,1.03624454734693,1.32865701149347
14,3.9588333333333336,2.9232333333333336,1.0363666666666667,1.2717,9.190133333333334,5.2313,2.308066666666667,0.599,0.5026666666666667,0.3693,0.4507666666666667,7.576466666666667,0.28,7.296466666666666,6.134366666666667,5.8678333333333335,5.445333333333334,5.158633333333334,3.5,420.0,7.0,3.9580881703852695,2.8482872779892,1.03624454734693,1.32865701149347
15,3.9829000000000003,2.8492666666666664,1.0263333333333335,1.3373333333333335,9.195833333333333,5.212933333333334,2.363666666666667,0.5934,0.5027666666666666,0.37,0.4499333333333333,7.577800000000001,0.28,7.2978000000000005,6.1316,5.868566666666667,5.435833333333334,5.128633333333333,3.75,450.0,7.5,3.9580881703852695,2.8482872779892,1.03624454734693,1.32865701149347
16,4.697733333333333,2.9744,1.0275,1.3053000000000001,10.004933333333334,5.3072,2.3328,0.6533333333333333,0.5359333333333334,0.36946666666666667,0.4486,7.548233333333332,0.28,7.268233333333332,5.993799999999999,5.723600000000001,5.303600000000001,5.004566666666666,4.0,480.0,8.0,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
17,4.9674000000000005,3.1534999999999997,1.0189666666666666,1.3065,10.446366666666666,5.4789666666666665,2.3254666666666663,0.6649333333333334,0.5396666666666667,0.36946666666666667,0.44170000000000004,7.544233333333334,0.28,7.264233333333333,5.947066666666666,5.6615,5.243433333333333,4.950466666666667,4.25,510.0,8.5,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
18,4.9882333333333335,3.1722333333333332,1.0167666666666668,1.3015666666666668,10.4788,5.490566666666667,2.3183333333333334,0.6761333333333333,0.5396666666666667,0.3691,0.44020000000000004,7.5494,0.28,7.2694,5.946966666666667,5.6653,5.248433333333334,4.95,4.5,540.0,9.0,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
19,5.103866666666667,3.1620333333333335,1.0164,1.3103666666666667,10.592666666666666,5.4888,2.326766666666667,0.6700333333333333,0.5405333333333333,0.3697666666666667,0.4397,7.547166666666667,0.28,7.267166666666666,5.932733333333334,5.654133333333333,5.246333333333334,4.948933333333334,4.75,570.0,9.5,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
20,5.0517,3.1472666666666664,1.5733666666666666,1.4666333333333335,11.238966666666668,6.187266666666666,3.04,0.6695666666666666,0.5570666666666666,0.45083333333333336,0.4782333333333333,7.5366,0.27753333333333335,7.259066666666667,5.830066666666667,5.466099999999999,4.803866666666666,4.4684333333333335,5.0,600.0,10.0,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
21,5.024533333333333,3.2632666666666665,1.8459333333333332,1.5783333333333334,11.712066666666667,6.687533333333333,3.4242666666666666,0.6750333333333333,0.5519333333333334,0.4865,0.5000666666666667,7.5448,0.2711666666666667,7.273633333333334,5.779766666666665,5.378699999999999,4.594100000000001,4.236000000000001,5.25,630.0,10.5,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
22,5.1071,3.232133333333333,1.9901333333333333,1.6526666666666665,11.982033333333332,6.874933333333333,3.6428,0.672,0.5523333333333333,0.49953333333333333,0.5101333333333333,7.544,0.27,7.273999999999999,5.744400000000001,5.3205333333333344,4.459733333333332,4.0870999999999995,5.5,660.0,11.0,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
23,5.107066666666666,3.222633333333333,2.0462666666666665,1.7174,12.093366666666665,6.9863,3.7636666666666665,0.6616333333333333,0.5566666666666666,0.5099,0.5106666666666667,7.547033333333334,0.27,7.277033333333334,5.734466666666666,5.305400000000001,4.389733333333334,3.9964999999999997,5.75,690.0,11.5,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
24,5.188433333333333,3.6989333333333336,2.0383333333333336,1.8784333333333332,12.804133333333334,7.6157,3.9167666666666667,0.6975333333333333,0.6070333333333333,0.5104,0.5476,7.541733333333333,0.27,7.271733333333334,5.6157666666666675,5.106766666666667,4.124699999999999,3.6456,6.0,720.0,12.0,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
25,5.334533333333333,3.941733333333333,2.0158,2.0018999999999996,13.293966666666666,7.959433333333333,4.0177,0.7059666666666666,0.6181666666666668,0.5194666666666666,0.5616333333333333,7.5446,0.27,7.2745999999999995,5.552766666666667,5.0042333333333335,3.9935,3.4641666666666673,6.25,750.0,12.5,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
26,5.4075999999999995,3.9939666666666667,2.0422,2.0483000000000002,13.492066666666666,8.084466666666668,4.0905000000000005,0.7088333333333334,0.6219333333333333,0.5207999999999999,0.5710666666666667,7.544133333333333,0.2694333333333333,7.274699999999999,5.521000000000001,4.961633333333333,3.9089666666666663,3.353966666666666,6.5,780.0,13.0,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
27,5.429033333333334,3.9915333333333334,2.0529333333333333,2.0892666666666666,13.562766666666668,8.133733333333334,4.1422,0.7032666666666667,0.6281,0.5234333333333333,0.5721333333333333,7.545533333333333,0.26916666666666667,7.276366666666666,5.515033333333333,4.952766666666667,3.8729666666666667,3.304066666666666,6.75,810.0,13.5,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
28,5.561233333333333,4.4351,2.0250333333333335,2.0636666666666668,14.085033333333332,8.5238,4.0887,0.7288,0.6555,0.5287666666666666,0.5793,7.533,0.2527,7.2803,5.401533333333334,4.776566666666667,3.7347333333333324,3.1793333333333336,7.0,840.0,14.0,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
29,5.679766666666667,4.522200000000001,2.0220000000000002,2.1088,14.332766666666668,8.653,4.130800000000001,0.7277333333333332,0.6703333333333333,0.5311,0.5806,7.5262,0.25020000000000003,7.276,5.364700000000001,4.727366666666667,3.6670333333333334,3.085433333333333,7.25,870.0,14.5,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
30,5.685833333333333,4.576366666666667,2.034733333333333,2.1332333333333335,14.430166666666667,8.744333333333334,4.167966666666667,0.7303000000000001,0.6769666666666667,0.5355666666666666,0.5733,7.525033333333332,0.25026666666666664,7.2747666666666655,5.348566666666667,4.7027,3.625533333333333,3.0351,7.5,900.0,15.0,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
31,5.698466666666667,4.611566666666667,2.0267666666666666,2.1287333333333334,14.465533333333333,8.767066666666667,4.1555,0.7307666666666667,0.6792,0.5391333333333334,0.5699000000000001,7.5221,0.2501333333333334,7.271966666666667,5.341366666666666,4.693366666666668,3.6150666666666664,3.031166666666666,7.75,930.0,15.5,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
32,6.475533333333334,4.0441666666666665,2.1593333333333335,1.8912333333333333,14.570266666666667,8.094733333333334,4.050566666666667,0.7876333333333334,0.6255666666666666,0.5338666666666666,0.5299,7.5263333333333335,0.2501333333333334,7.2762,5.3137,4.777166666666666,3.747933333333333,3.291033333333333,8.0,960.0,16.0,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
33,6.731366666666667,3.8628666666666662,2.1584999999999996,1.7709666666666666,14.5237,7.792333333333332,3.9294666666666664,0.7949333333333334,0.6045666666666666,0.5223333333333333,0.5140333333333333,7.530233333333334,0.25026666666666664,7.279966666666668,5.326033333333334,4.8199000000000005,3.842833333333334,3.417866666666667,8.25,990.0,16.5,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
34,6.795333333333333,3.7764333333333338,2.139333333333333,1.6763333333333332,14.387433333333334,7.592099999999999,3.815666666666666,0.7981999999999999,0.5990666666666666,0.5202666666666667,0.5085666666666667,7.539666666666667,0.2503666666666667,7.289300000000001,5.359966666666667,4.8754333333333335,3.9380333333333324,3.571966666666667,8.5,1020.0,17.0,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
35,6.867966666666666,3.6698666666666666,2.1121666666666665,1.6518,14.301799999999998,7.433833333333332,3.7639666666666667,0.7893333333333333,0.606,0.5192333333333333,0.5097333333333334,7.543333333333333,0.2517666666666667,7.291566666666666,5.3754333333333335,4.9203,4.004933333333334,3.6358333333333333,8.75,1050.0,17.5,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
36,5.615866666666666,3.8238000000000003,2.031833333333333,1.7671,13.2386,7.622733333333334,3.7989333333333333,0.6915,0.6117,0.4853,0.5269333333333334,7.599199999999999,0.26926666666666665,7.329933333333332,5.636633333333334,5.1312,4.210866666666666,3.782233333333333,9.0,1080.0,18.0,5.00282179362582,3.8574969969989894,1.80451217271318,1.89884371515873
37,5.2051,3.869766666666667,1.8859,1.8513,12.812066666666666,7.606966666666667,3.7371999999999996,0.6657666666666667,0.61,0.47423333333333334,0.5348333333333334,7.614233333333333,0.27,7.344233333333333,5.704233333333333,5.199866666666666,4.3154,3.8432999999999997,9.25,1110.0,18.5,5.00282179362582,3.8574969969989894,1.80451217271318,1.89884371515873
38,5.022233333333333,3.8957,1.8379333333333334,1.8907333333333334,12.646600000000001,7.624366666666667,3.728666666666667,0.6633666666666668,0.6047333333333333,0.46943333333333337,0.5380666666666667,7.620466666666666,0.27,7.350466666666666,5.7362,5.224066666666666,4.3367,3.8521333333333327,9.5,1140.0,19.0,5.00282179362582,3.8574969969989894,1.80451217271318,1.89884371515873
39,4.976933333333333,3.8967,1.8249333333333333,1.8857000000000002,12.584266666666668,7.607333333333333,3.7106333333333335,0.6693666666666667,0.5991333333333333,0.4651666666666667,0.5397,7.618566666666667,0.27,7.348566666666667,5.738633333333333,5.230066666666667,4.3541333333333325,3.8646,9.75,1170.0,19.5,5.00282179362582,3.8574969969989894,1.80451217271318,1.89884371515873
40,5.4252666666666665,3.2861333333333334,1.7981333333333336,1.9478000000000002,12.457333333333334,7.032066666666667,3.745933333333334,0.6920000000000001,0.5462333333333333,0.4612,0.5403333333333333,7.619666666666667,0.27,7.349666666666668,5.7599333333333345,5.336366666666667,4.431600000000001,3.9112,10.0,1200.0,20.0,5.56323162578129,2.95509260959721,1.7819017650088003,1.96456097906781
41,5.4752,3.0765,1.7830333333333332,1.9767666666666666,12.3115,6.8363,3.7598,0.7025666666666666,0.5289333333333333,0.4614666666666667,0.5398333333333334,7.622966666666667,0.27,7.352966666666667,5.772266666666666,5.3763000000000005,4.473599999999999,3.9372666666666656,10.25,1230.0,20.5,5.56323162578129,2.95509260959721,1.7819017650088003,1.96456097906781
42,5.5291,3.0176,1.7687,1.9839666666666664,12.299366666666668,6.770266666666666,3.7526666666666664,0.7096333333333333,0.5198333333333334,0.4648333333333333,0.5359666666666666,7.619433333333333,0.27,7.349433333333334,5.772566666666667,5.375933333333334,4.475733333333333,3.935433333333334,10.5,1260.0,21.0,5.56323162578129,2.95509260959721,1.7819017650088003,1.96456097906781
43,5.5978666666666665,2.9621,1.7680999999999998,1.9887666666666666,12.316833333333333,6.718966666666667,3.7568666666666664,0.7009000000000001,0.5198666666666667,0.46803333333333336,0.5303,7.620333333333333,0.27,7.350333333333333,5.772066666666667,5.382566666666667,4.478,3.942366666666667,10.75,1290.0,21.5,5.56323162578129,2.95509260959721,1.7819017650088003,1.96456097906781
44,4.845466666666667,3.242233333333333,1.6456,1.9567666666666665,11.690066666666667,6.8446,3.6023666666666667,0.6361,0.5622,0.4322666666666667,0.5111,7.625366666666667,0.27103333333333335,7.354333333333334,5.889900000000001,5.459333333333333,4.639099999999999,4.115466666666666,11.0,1320.0,22.0,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
45,4.5191333333333334,3.4193666666666664,1.4762,1.8654666666666666,11.280166666666666,6.761033333333333,3.341666666666667,0.6225666666666667,0.5746,0.4257666666666667,0.5027333333333334,7.6273,0.2785666666666667,7.348733333333334,5.936266666666667,5.513,4.792400000000001,4.304366666666667,11.25,1350.0,22.5,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
46,4.4158333333333335,3.4858333333333333,1.4834666666666667,1.8419666666666668,11.2271,6.8112666666666675,3.3254333333333337,0.6293666666666666,0.5797666666666667,0.4157,0.4997,7.622366666666667,0.2795666666666667,7.3428,5.938166666666667,5.507666666666667,4.7947999999999995,4.315133333333334,11.5,1380.0,23.0,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
47,4.4460999999999995,3.5292999999999997,1.4671999999999998,1.8069666666666668,11.249566666666666,6.803466666666666,3.274166666666667,0.6253666666666667,0.5766666666666667,0.4096333333333333,0.49979999999999997,7.622366666666667,0.2784333333333333,7.343933333333334,5.9337333333333335,5.509966666666667,4.825266666666667,4.3526,11.75,1410.0,23.5,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
48,5.176066666666666,3.3809666666666667,1.2993333333333335,1.8086666666666666,11.665033333333334,6.488966666666666,3.108,0.6903,0.5535,0.3931,0.5179666666666667,7.610799999999999,0.2733333333333333,7.337466666666666,5.852866666666667,5.475366666666667,4.852199999999999,4.372,12.0,1440.0,24.0,5.58826942319795,3.25107985662587,1.202992646555,1.92838525976105
49,5.4823,3.2999666666666667,1.2406,1.896,11.918866666666666,6.436566666666667,3.1365999999999996,0.7054333333333334,0.5492666666666667,0.3892333333333333,0.5208666666666667,7.6007,0.271,7.3297,5.807066666666666,5.438933333333334,4.806233333333333,4.280899999999999,12.25,1470.0,24.5,5.58826942319795,3.25107985662587,1.202992646555,1.92838525976105
50,5.566033333333333,3.268133333333333,1.2239333333333333,1.8994666666666669,11.957566666666667,6.391533333333333,3.1234,0.7083333333333333,0.5459666666666666,0.3873,0.5277333333333334,7.6022,0.27013333333333334,7.332066666666666,5.8012,5.439900000000001,4.8136,4.2836333333333325,12.5,1500.0,25.0,5.58826942319795,3.25107985662587,1.202992646555,1.92838525976105
51,5.6196,3.258566666666667,1.2245,1.895233333333333,11.997900000000001,6.378299999999999,3.119733333333333,0.7015333333333333,0.5451666666666667,0.38103333333333333,0.5302666666666667,7.5981,0.27,7.328099999999999,5.797533333333334,5.439,4.807766666666666,4.282533333333334,12.75,1530.0,25.5,5.58826942319795,3.25107985662587,1.202992646555,1.92838525976105
52,5.5707,3.103666666666667,1.1754666666666667,1.2922666666666667,11.142100000000001,5.5714,2.4677333333333333,0.6849333333333334,0.5186999999999999,0.37799999999999995,0.41960000000000003,7.626433333333333,0.27880000000000005,7.347633333333333,5.954833333333333,5.678133333333333,5.2657333333333325,5.0094,13.0,1560.0,26.0,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
53,5.492966666666667,2.9958666666666667,1.1524333333333332,0.8987333333333334,10.54,5.047033333333333,2.0511666666666666,0.6786333333333333,0.5116333333333334,0.37553333333333333,0.37439999999999996,7.6271,0.28,7.3471,6.021966666666667,5.781566666666667,5.4604,5.313866666666667,13.25,1590.0,26.5,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
54,5.410566666666667,2.975766666666667,1.1555666666666666,0.7081000000000001,10.25,4.839433333333334,1.8636666666666666,0.6864666666666666,0.5051666666666667,0.37156666666666666,0.3555,7.6241666666666665,0.28,7.344166666666666,6.045533333333333,5.832333333333334,5.548499999999999,5.449233333333333,13.5,1620.0,27.0,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
55,5.442699999999999,2.8712666666666666,1.1333333333333333,0.6442666666666667,10.091566666666665,4.648866666666667,1.7776,0.6880333333333333,0.5164,0.37310000000000004,0.34486666666666665,7.622533333333334,0.28,7.342533333333334,6.062233333333333,5.8641000000000005,5.599866666666665,5.5119333333333325,13.75,1650.0,27.5,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
56,5.103366666666667,2.8726333333333334,1.2437,1.0001333333333333,10.219833333333334,5.116466666666667,2.2438333333333333,0.6557,0.5178,0.41023333333333334,0.4308666666666667,7.617800000000001,0.28,7.3378000000000005,6.0428,5.791266666666666,5.383066666666666,5.1837,14.0,1680.0,28.0,4.8974750401679,2.87978979091169,1.48058216490724,1.54455739163385
57,4.9381,2.8554333333333335,1.4163333333333332,1.3251666666666666,10.535033333333333,5.596933333333332,2.7415,0.6502,0.5219,0.4200333333333333,0.4622333333333334,7.6107000000000005,0.28,7.3307,6.003599999999999,5.709466666666668,5.175033333333333,4.8872,14.25,1710.0,28.5,4.8974750401679,2.87978979091169,1.48058216490724,1.54455739163385
58,4.9013,2.8604,1.4941666666666666,1.4534333333333331,10.709299999999999,5.808,2.9475999999999996,0.6502666666666667,0.5231333333333333,0.41859999999999997,0.47446666666666665,7.6011,0.28,7.3210999999999995,5.982466666666668,5.659166666666666,5.0761666666666665,4.732566666666667,14.5,1740.0,29.0,4.8974750401679,2.87978979091169,1.48058216490724,1.54455739163385
59,4.877033333333333,2.8876,1.4691666666666667,1.5062666666666666,10.740066666666667,5.863033333333334,2.975433333333333,0.6538666666666667,0.5228,0.4188,0.4799666666666667,7.604633333333333,0.28,7.324633333333333,5.986166666666666,5.659766666666666,5.064866666666666,4.713433333333333,14.75,1770.0,29.5,4.8974750401679,2.87978979091169,1.48058216490724,1.54455739163385
60,4.7177999999999995,2.8275,1.4705,1.5049000000000001,10.520699999999998,5.8029,2.9754,0.6299,0.4948666666666666,0.428,0.4553666666666667,7.609466666666667,0.28,7.329466666666667,6.009133333333333,5.699833333333334,5.106566666666666,4.7594666666666665,15.0,1800.0,30.0,4.5807355475633,2.63779186019344,1.53863071335008,1.33342797040018
61,4.65,2.6582666666666666,1.5027,1.4156,10.226566666666665,5.5765666666666664,2.9183,0.6229333333333333,0.4898666666666667,0.43416666666666665,0.4409666666666666,7.616099999999999,0.28,7.336099999999999,6.050333333333333,5.764,5.182933333333333,4.871466666666667,15.25,1830.0,30.5,4.5807355475633,2.63779186019344,1.53863071335008,1.33342797040018
62,4.564866666666667,2.6508,1.5144666666666668,1.3582333333333332,10.088366666666667,5.5235,2.8727,0.6239,0.49016666666666664,0.43943333333333334,0.4377333333333333,7.621033333333333,0.28,7.341033333333333,6.077566666666666,5.784066666666668,5.217566666666667,4.923900000000001,15.5,1860.0,31.0,4.5807355475633,2.63779186019344,1.53863071335008,1.33342797040018
63,4.5263333333333335,2.6352333333333333,1.5613666666666668,1.3318666666666668,10.0548,5.528466666666667,2.8932333333333338,0.6339333333333333,0.49013333333333337,0.43383333333333335,0.43983333333333335,7.6222666666666665,0.28,7.342266666666666,6.081966666666666,5.787800000000001,5.2275,4.930933333333334,15.75,1890.0,31.5,4.5807355475633,2.63779186019344,1.53863071335008,1.33342797040018
64,4.415466666666667,2.5493666666666663,1.5527666666666669,1.4515333333333333,9.969133333333334,5.5536666666666665,3.0043,0.6138,0.47240000000000004,0.4315333333333334,0.47633333333333333,7.624466666666667,0.28,7.3444666666666665,6.092733333333334,5.791633333333333,5.1832,4.854800000000001,16.0,1920.0,32.0,4.3053331199214,2.42758997559107,1.53801225742485,1.69959576814251
65,4.343066666666667,2.4779999999999998,1.5496,1.5927,9.963366666666667,5.620299999999999,3.1423,0.6109666666666667,0.4639,0.4303666666666667,0.4915333333333334,7.623666666666666,0.28,7.343666666666666,6.092766666666667,5.789899999999999,5.1367666666666665,4.755533333333332,16.25,1950.0,32.5,4.3053331199214,2.42758997559107,1.53801225742485,1.69959576814251
66,4.312733333333333,2.4166666666666665,1.5468333333333333,1.6602,9.936433333333333,5.6236999999999995,3.2070333333333334,0.6085,0.46693333333333337,0.4297666666666667,0.4989333333333333,7.624066666666666,0.28,7.344066666666666,6.096066666666666,5.789433333333333,5.120966666666668,4.7091666666666665,16.5,1980.0,33.0,4.3053331199214,2.42758997559107,1.53801225742485,1.69959576814251
67,4.274033333333334,2.4170333333333334,1.5519333333333334,1.6837666666666666,9.926766666666667,5.652733333333334,3.2357,0.6134000000000001,0.4689333333333333,0.4286,0.4999,7.623066666666667,0.28,7.343066666666667,6.099933333333334,5.789899999999999,5.103366666666667,4.675133333333334,16.75,2010.0,33.5,4.3053331199214,2.42758997559107,1.53801225742485,1.69959576814251
68,4.8030333333333335,2.5656,1.592,1.6537333333333333,10.614366666666667,5.811333333333334,3.2457333333333334,0.6442666666666667,0.5039333333333333,0.4416,0.47633333333333333,7.600633333333334,0.28,7.320633333333333,5.981,5.664766666666667,4.9613000000000005,4.5623000000000005,17.0,2040.0,34.0,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
69,4.8643,2.7528333333333332,1.6579666666666666,1.5607333333333335,10.835833333333333,5.971533333333333,3.2187,0.6574666666666666,0.5104333333333334,0.4470666666666666,0.4659333333333333,7.595999999999999,0.28,7.315999999999999,5.950633333333334,5.620733333333334,4.943266666666667,4.580866666666667,17.25,2070.0,34.5,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
70,5.014666666666667,2.7554333333333334,1.6817666666666666,1.5397,10.991566666666667,5.9769,3.2214666666666667,0.6526333333333334,0.5154666666666666,0.4459,0.4600333333333333,7.587600000000001,0.28,7.307600000000001,5.927033333333334,5.600500000000001,4.918866666666666,4.564866666666665,17.5,2100.0,35.0,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
71,4.965,2.7908333333333335,1.6784333333333332,1.4898666666666667,10.924133333333332,5.959133333333334,3.1683,0.6527666666666667,0.5175666666666667,0.44866666666666666,0.4593,7.589166666666666,0.28,7.309166666666666,5.9379333333333335,5.615233333333334,4.9459,4.618033333333334,17.75,2130.0,35.5,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
72,5.1039666666666665,3.019233333333333,1.899333333333333,1.5517333333333332,11.574266666666666,6.470299999999999,3.4510666666666663,0.6819,0.5494,0.4890333333333334,0.5009666666666667,7.5710999999999995,0.27623333333333333,7.294866666666666,5.8203000000000005,5.4421,4.635933333333334,4.290466666666667,18.0,2160.0,36.0,5.27495408156775,3.22619931742805,2.17207112716243,1.8146416371509202
73,5.2289,3.1582333333333334,2.0353666666666665,1.6930666666666665,12.115566666666668,6.886666666666667,3.7284333333333333,0.688,0.5596,0.5081,0.5169666666666667,7.559533333333333,0.2701666666666667,7.289366666666667,5.7435,5.323499999999999,4.423566666666667,4.028833333333334,18.25,2190.0,36.5,5.27495408156775,3.22619931742805,2.17207112716243,1.8146416371509202
74,5.288166666666667,3.2217333333333333,2.080033333333333,1.7853666666666668,12.3753,7.087133333333333,3.8654,0.6828333333333333,0.5594666666666667,0.5220333333333333,0.5212333333333333,7.557300000000001,0.27,7.2873,5.710133333333333,5.259666666666666,4.3011333333333335,3.8692,18.5,2220.0,37.0,5.27495408156775,3.22619931742805,2.17207112716243,1.8146416371509202
75,5.2897,3.2121,2.1517999999999997,1.8010333333333335,12.454633333333332,7.164933333333333,3.9528333333333334,0.6820333333333334,0.5602333333333334,0.5242333333333333,0.5224666666666667,7.560966666666666,0.27,7.290966666666666,5.7003666666666675,5.244833333333334,4.239800000000001,3.8222666666666667,18.75,2250.0,37.5,5.27495408156775,3.22619931742805,2.17207112716243,1.8146416371509202
76,5.282466666666667,3.2256666666666667,2.0591,2.1606333333333336,12.727866666666667,7.445399999999999,4.219733333333334,0.6985666666666667,0.5768333333333333,0.5001666666666666,0.5914,7.555666666666666,0.27,7.285666666666666,5.6477,5.1658333333333335,4.0456,3.4146333333333327,19.0,2280.0,38.0,5.38470883322286,3.33707975013861,1.8954352919220303,2.59366173266958
77,5.388466666666667,3.3238,1.9329333333333334,2.4055,13.050699999999999,7.662233333333333,4.338433333333334,0.6978333333333333,0.5792,0.49310000000000004,0.6196666666666667,7.561133333333334,0.27,7.291133333333335,5.614700000000001,5.108033333333333,3.9394666666666667,3.1901999999999995,19.25,2310.0,38.5,5.38470883322286,3.33707975013861,1.8954352919220303,2.59366173266958
78,5.393233333333334,3.3229333333333333,1.8998666666666668,2.5118666666666667,13.127899999999999,7.7346666666666675,4.411733333333333,0.6972,0.5802,0.4935666666666667,0.6289333333333333,7.5643666666666665,0.27,7.294366666666667,5.6068999999999996,5.091866666666667,3.8837000000000006,3.0863,19.5,2340.0,39.0,5.38470883322286,3.33707975013861,1.8954352919220303,2.59366173266958
79,5.374366666666666,3.3364,1.8871,2.5753333333333335,13.1732,7.798833333333333,4.462433333333333,0.6977666666666668,0.5809333333333333,0.49369999999999997,0.6307333333333333,7.564400000000001,0.27,7.294400000000001,5.598066666666667,5.0754666666666655,3.844766666666667,3.0136,19.75,2370.0,39.5,5.38470883322286,3.33707975013861,1.8954352919220303,2.59366173266958
80,5.5280000000000005,2.135133333333333,1.9226666666666665,2.6031666666666666,12.188966666666667,6.660966666666666,4.525833333333333,0.6971333333333334,0.4382333333333333,0.48113333333333336,0.6028,7.608333333333333,0.27,7.338333333333333,5.7926,5.4351,4.175433333333334,3.3387666666666664,20.0,2400.0,40.0,5.51371542626772,1.22986150972289,1.8298931342409597,2.41128253281117
81,5.553066666666667,1.5956000000000001,1.887333333333333,2.5379666666666667,11.573966666666667,6.0209,4.4253,0.6894666666666667,0.38813333333333333,0.4735333333333333,0.5845666666666667,7.620100000000001,0.2748666666666667,7.345233333333334,5.883033333333334,5.5775,4.353166666666667,3.5401,20.25,2430.0,40.5,5.51371542626772,1.22986150972289,1.8298931342409597,2.41128253281117
82,5.5153,1.3232666666666668,1.8542333333333332,2.444166666666667,11.136966666666666,5.621666666666667,4.2984,0.6891666666666667,0.37503333333333333,0.4691666666666666,0.5792666666666667,7.6213,0.27990000000000004,7.3414,5.940066666666667,5.6675666666666675,4.505866666666666,3.751933333333334,20.5,2460.0,41.0,5.51371542626772,1.22986150972289,1.8298931342409597,2.41128253281117
83,5.507533333333333,1.2963,1.8360333333333336,2.4138,11.053666666666667,5.546133333333334,4.249833333333334,0.6903666666666666,0.3668666666666667,0.4696,0.5798,7.6177,0.2798333333333333,7.337866666666667,5.944133333333333,5.679166666666667,4.529366666666666,3.7917,20.75,2490.0,41.5,5.51371542626772,1.22986150972289,1.8298931342409597,2.41128253281117
84,5.5247,1.5684666666666667,1.825566666666667,2.3437666666666668,11.262500000000001,5.7378,4.169333333333334,0.6991333333333333,0.4194,0.4543,0.5615,7.609633333333333,0.2792333333333334,7.3304,5.9018,5.617366666666666,4.5146999999999995,3.8135,21.0,2520.0,42.0,5.5760734328245,1.8990078858793098,1.7283451229661397,2.23276742050781
85,5.547133333333333,1.7695333333333334,1.7563666666666666,2.259133333333333,11.332166666666666,5.785033333333333,4.015499999999999,0.7020000000000001,0.4357666666666667,0.44983333333333336,0.5598333333333333,7.6072,0.2795666666666667,7.327633333333333,5.894833333333334,5.604866666666666,4.573666666666668,3.8967999999999994,21.25,2550.0,42.5,5.5760734328245,1.8990078858793098,1.7283451229661397,2.23276742050781
86,5.556333333333333,1.885133333333333,1.7297999999999998,2.2577666666666665,11.429033333333333,5.8727,3.987566666666666,0.7056333333333333,0.4389333333333333,0.44986666666666664,0.5549666666666667,7.601966666666667,0.2772666666666667,7.3247,5.881633333333333,5.584333333333333,4.5723,3.9042666666666674,21.5,2580.0,43.0,5.5760734328245,1.8990078858793098,1.7283451229661397,2.23276742050781
87,5.588766666666667,1.8748333333333336,1.7055,2.2346999999999997,11.403800000000002,5.815033333333334,3.9402,0.7031999999999999,0.44026666666666664,0.45163333333333333,0.5549666666666667,7.604066666666666,0.2765666666666667,7.3275,5.885000000000001,5.591166666666666,4.609766666666667,3.9494999999999996,21.75,2610.0,43.5,5.5760734328245,1.8990078858793098,1.7283451229661397,2.23276742050781
88,5.596133333333333,2.0289666666666664,1.7462666666666666,1.9135666666666669,11.284933333333333,5.6888,3.6598333333333333,0.7101999999999999,0.4535,0.46950000000000003,0.508,7.606933333333333,0.27830000000000005,7.328633333333333,5.896800000000001,5.619766666666667,4.758900000000001,4.271966666666667,22.0,2640.0,44.0,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
89,5.7007,2.089866666666667,1.8273000000000001,1.7571666666666665,11.375033333333334,5.674333333333333,3.5844666666666667,0.7023333333333334,0.45593333333333336,0.47296666666666665,0.4876,7.603766666666667,0.2778666666666667,7.325900000000001,5.8834333333333335,5.609133333333333,4.763633333333333,4.3467,22.25,2670.0,44.5,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
90,5.6950666666666665,2.0729333333333333,1.8679333333333332,1.649,11.284933333333335,5.5898666666666665,3.5169333333333332,0.6951999999999999,0.46013333333333334,0.47023333333333334,0.48273333333333335,7.607033333333334,0.27940000000000004,7.327633333333334,5.899533333333333,5.627166666666667,4.8168,4.4369000000000005,22.5,2700.0,45.0,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
91,5.636266666666667,2.1153,1.8747666666666665,1.6272333333333333,11.253566666666666,5.6173,3.502,0.6941666666666667,0.4598,0.46976666666666667,0.4804333333333334,7.61,0.2789,7.3311,5.9009,5.628266666666668,4.816833333333333,4.441666666666666,22.75,2730.0,45.5,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
92,5.302566666666666,2.0968666666666667,1.6760666666666666,1.4949666666666668,10.570466666666666,5.2679,3.1710333333333334,0.6740333333333334,0.4374,0.4199,0.4658333333333334,7.618366666666668,0.28,7.338366666666667,6.0113666666666665,5.775333333333334,5.1060333333333325,4.767933333333334,23.0,2760.0,46.0,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
93,5.2535,1.998533333333333,1.4677666666666667,1.4746666666666666,10.194466666666665,4.940966666666666,2.9424333333333332,0.6625,0.4300333333333333,0.40399999999999997,0.4549666666666667,7.6213,0.28,7.3412999999999995,6.055033333333334,5.8457333333333334,5.254200000000001,4.913199999999999,23.25,2790.0,46.5,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
94,5.1717,1.9507666666666668,1.3040666666666667,1.4718666666666667,9.8984,4.7267,2.7759333333333336,0.6623,0.4299666666666667,0.41483333333333333,0.44329999999999997,7.619400000000001,0.28,7.3394,6.090533333333333,5.8901,5.342766666666666,4.9981333333333335,23.5,2820.0,47.0,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
95,5.0959666666666665,1.9522333333333333,1.3484,1.3995666666666666,9.796166666666666,4.7002,2.7479666666666667,0.675,0.4303666666666667,0.4181,0.4414,7.623666666666666,0.28,7.343666666666666,6.1064333333333325,5.908900000000001,5.362966666666667,5.0542,23.75,2850.0,47.5,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
96,4.362633333333333,1.9760666666666664,1.1283666666666667,0.9914333333333334,8.458499999999999,4.095866666666667,2.1198,0.5993333333333333,0.4324666666666667,0.3578,0.3907333333333333,7.595433333333333,0.28290000000000004,7.3125333333333336,6.243933333333333,6.0868,5.747,5.567266666666666,24.0,2880.0,48.0,3.8830804206323903,1.99145652066142,0.749775330150757,0.6596288664146
97,3.9917,1.9740666666666669,0.9138333333333333,0.8392333333333334,7.718833333333333,3.7271333333333336,1.7530666666666668,0.5860666666666667,0.4338,0.33333333333333337,0.3653666666666667,7.592366666666667,0.2934333333333333,7.298933333333333,6.309899999999999,6.1699666666666655,5.917133333333334,5.7711,24.25,2910.0,48.5,3.8830804206323903,1.99145652066142,0.749775330150757,0.6596288664146
98,3.9329333333333336,1.9875,0.7998333333333334,0.7082,7.428466666666667,3.495533333333334,1.5080333333333336,0.5792666666666667,0.4379,0.3282333333333333,0.3588666666666666,7.589199999999999,0.29679999999999995,7.292399999999999,6.335566666666667,6.200833333333334,5.9992,5.888933333333334,24.5,2940.0,49.0,3.8830804206323903,1.99145652066142,0.749775330150757,0.6596288664146
99,3.9334,1.9967,0.7777666666666667,0.6966,7.404466666666666,3.4710666666666667,1.4743666666666666,0.5716,0.43646666666666667,0.32293333333333335,0.3520333333333333,7.5855999999999995,0.298,7.287599999999999,6.334266666666666,6.198666666666666,5.9999666666666664,5.888766666666667,24.75,2970.0,49.5,3.8830804206323903,1.99145652066142,0.749775330150757,0.6596288664146
100,4.187333333333333,1.9884333333333333,0.8376333333333333,0.8494666666666667,7.862866666666666,3.6755333333333335,1.6871,0.6217666666666667,0.4406666666666667,0.3531666666666667,0.40543333333333337,7.5707,0.28633333333333333,7.284366666666667,6.2527333333333335,6.115433333333333,5.856999999999999,5.6907,25.0,3000.0,50.0,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
101,4.4501333333333335,1.9771999999999998,0.9648,1.0555,8.447633333333334,3.9974999999999996,2.0203,0.6244,0.4475333333333333,0.36560000000000004,0.4242333333333333,7.553133333333333,0.2802,7.2729333333333335,6.182633333333333,6.025666666666666,5.697299999999999,5.466666666666666,25.25,3030.0,50.5,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
102,4.471633333333333,2.0105,1.0088,1.1257666666666668,8.6167,4.145066666666667,2.1345666666666667,0.6296666666666667,0.4499666666666667,0.36840000000000006,0.4316333333333333,7.545633333333334,0.28,7.265633333333334,6.160166666666667,5.993433333333334,5.6354999999999995,5.390733333333333,25.5,3060.0,51.0,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
103,4.5040000000000004,2.027633333333333,1.0190333333333332,1.1843666666666666,8.735033333333334,4.2310333333333325,2.2034,0.6281333333333333,0.4489,0.37046666666666667,0.43123333333333336,7.545100000000001,0.28,7.2651,6.150266666666667,5.979933333333333,5.603833333333334,5.3396333333333335,25.75,3090.0,51.5,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
104,4.5202,3.9089333333333336,0.9830666666666668,0.9566666666666667,10.368866666666666,5.848666666666667,1.9397333333333333,0.6387666666666667,0.6294,0.36583333333333334,0.3990666666666667,7.5582666666666665,0.28,7.278266666666666,5.950633333333334,5.590000000000001,5.317066666666666,5.145100000000001,26.0,3120.0,52.0,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
105,4.587166666666667,4.7064,0.9858333333333333,0.8649666666666667,11.144366666666667,6.557200000000001,1.8508,0.6388666666666666,0.6629333333333334,0.3603,0.38123333333333337,7.547733333333334,0.2796666666666667,7.268066666666668,5.8672666666666675,5.4557,5.203366666666668,5.054433333333334,26.25,3150.0,52.5,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
106,4.580866666666666,4.931233333333334,0.9777333333333333,0.7999666666666667,11.2898,6.708933333333334,1.7777,0.6399,0.6727,0.3593,0.3718,7.550333333333333,0.27990000000000004,7.270433333333333,5.854,5.428600000000001,5.188466666666667,5.054966666666667,26.5,3180.0,53.0,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
107,4.596433333333334,4.973333333333334,0.9757666666666668,0.7609666666666667,11.3065,6.710066666666667,1.7367333333333335,0.6397999999999999,0.6799666666666667,0.35486666666666666,0.3693333333333333,7.551633333333332,0.2788666666666667,7.272766666666666,5.853933333333334,5.427533333333333,5.211866666666667,5.085966666666667,26.75,3210.0,53.5,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
108,4.621733333333333,3.881366666666667,1.0220666666666667,0.9424666666666667,10.467633333333334,5.8459,1.9645333333333332,0.626,0.5769,0.3704333333333334,0.42,7.5839,0.28,7.3039,6.004166666666667,5.6879333333333335,5.385833333333334,5.193733333333333,27.0,3240.0,54.0,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
109,4.533066666666667,3.4557,1.0610666666666666,1.1360000000000001,10.185833333333335,5.652766666666667,2.1970666666666667,0.6256,0.5516333333333333,0.3796,0.4391,7.594433333333333,0.28,7.314433333333333,6.043366666666666,5.736533333333333,5.375233333333332,5.135733333333333,27.25,3270.0,54.5,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
110,4.490633333333333,3.339,1.1258333333333332,1.1920333333333333,10.147499999999999,5.656866666666666,2.3178666666666663,0.6328666666666667,0.5407333333333333,0.3802333333333333,0.4497333333333334,7.5902666666666665,0.28,7.310266666666666,6.040533333333333,5.737433333333334,5.346433333333333,5.085233333333333,27.5,3300.0,55.0,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
111,4.525566666666667,3.2425333333333333,1.1279333333333332,1.3018666666666667,10.1979,5.672333333333333,2.4298,0.6340666666666667,0.5421,0.38,0.4466333333333333,7.590433333333333,0.28,7.310433333333333,6.0304,5.736266666666667,5.302566666666667,4.999433333333334,27.75,3330.0,55.5,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
112,5.244266666666666,3.3962333333333334,1.1011333333333335,1.2856,11.027233333333333,5.782966666666667,2.386733333333334,0.6828333333333333,0.5673666666666667,0.37493333333333334,0.4317666666666667,7.5601,0.28,7.2801,5.884533333333333,5.566599999999999,5.1655999999999995,4.879033333333332,28.0,3360.0,56.0,5.55425911777587,3.5400557933409202,1.07201245443413,1.1900364450058
113,5.4319,3.4715333333333334,1.0994666666666668,1.2138,11.2167,5.7848,2.313266666666667,0.7004,0.5768,0.3703,0.42950000000000005,7.555133333333333,0.27973333333333333,7.275399999999999,5.855233333333334,5.548900000000001,5.168666666666667,4.8992666666666675,28.25,3390.0,56.5,5.55425911777587,3.5400557933409202,1.07201245443413,1.1900364450058
114,5.537266666666667,3.5227,1.0888333333333335,1.2130666666666667,11.361866666666666,5.8246,2.3019000000000003,0.7014333333333334,0.5792666666666667,0.3695333333333333,0.4242666666666667,7.5545,0.27930000000000005,7.2752,5.843566666666667,5.523499999999999,5.145733333333334,4.890766666666668,28.5,3420.0,57.0,5.55425911777587,3.5400557933409202,1.07201245443413,1.1900364450058
115,5.5243,3.5367,1.0685333333333333,1.2069333333333332,11.336466666666666,5.812166666666666,2.2754666666666665,0.7065333333333333,0.5798,0.36876666666666663,0.4203,7.5582,0.27993333333333337,7.278266666666667,5.8463666666666665,5.532499999999999,5.160833333333333,4.898633333333333,28.75,3450.0,57.5,5.55425911777587,3.5400557933409202,1.07201245443413,1.1900364450058
116,5.8773,3.8078,1.3190666666666668,1.7844666666666669,12.788633333333333,6.911333333333333,3.103533333333334,0.7415333333333334,0.6175999999999999,0.4285666666666667,0.5368666666666667,7.552466666666666,0.2704666666666667,7.281999999999999,5.612533333333333,5.1791,4.508800000000001,4.004133333333334,29.0,3480.0,58.0,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
117,6.010233333333333,3.989633333333334,1.5196666666666665,2.166433333333333,13.685966666666666,7.6757333333333335,3.6860999999999997,0.7556333333333334,0.6283333333333334,0.45630000000000004,0.5874,7.5434,0.2684666666666667,7.274933333333333,5.481933333333333,4.976000000000001,4.118733333333333,3.473433333333333,29.25,3510.0,58.5,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
118,6.135333333333333,4.002266666666667,1.6110666666666666,2.3512333333333335,14.099899999999998,7.964566666666668,3.9623,0.7539666666666666,0.633,0.4703666666666667,0.6138666666666667,7.539466666666667,0.2586,7.280866666666666,5.408833333333334,4.870166666666666,3.907233333333333,3.1706999999999996,29.5,3540.0,59.0,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
119,6.106866666666667,4.0198,1.6427,2.4502333333333337,14.2196,8.112733333333333,4.092933333333334,0.7515333333333334,0.6394333333333333,0.4806,0.6235333333333333,7.538766666666667,0.25393333333333334,7.284833333333333,5.387566666666667,4.834933333333333,3.8024000000000004,3.0242333333333336,29.75,3570.0,59.5,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
120,6.211366666666667,4.063466666666667,1.8426333333333331,2.3292333333333333,14.4467,8.235333333333333,4.171866666666666,0.779,0.6368,0.5102333333333333,0.5876333333333333,7.5236,0.25229999999999997,7.2713,5.331833333333334,4.765366666666667,3.6970666666666667,3.0019333333333336,30.0,3600.0,60.0,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
121,6.3468333333333335,4.086966666666666,1.9385999999999997,2.1945333333333332,14.566933333333331,8.220099999999999,4.133133333333333,0.7777333333333333,0.6308,0.5227333333333334,0.5737,7.524166666666667,0.25,7.274166666666667,5.318033333333333,4.754999999999999,3.7011,3.0792333333333333,30.25,3630.0,60.5,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
122,6.43,4.063,1.9771999999999998,2.1548000000000003,14.624999999999998,8.195,4.132,0.7666,0.6289,0.5299666666666667,0.5669,7.526366666666666,0.25,7.276366666666666,5.3101666666666665,4.748633333333332,3.704566666666666,3.1009999999999995,30.5,3660.0,61.0,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
123,6.3393999999999995,4.048066666666667,2.0367666666666664,2.1105666666666667,14.5348,8.195400000000001,4.147333333333333,0.7681333333333333,0.6275666666666667,0.5302333333333333,0.5661333333333334,7.532533333333332,0.2501333333333334,7.282399999999999,5.3374999999999995,4.769433333333334,3.702366666666667,3.123300000000001,30.75,3690.0,61.5,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
124,6.682966666666667,3.6080333333333336,2.0517,2.1963333333333335,14.539033333333334,7.856066666666667,4.248033333333334,0.7888666666666667,0.5888666666666666,0.5409666666666666,0.6028666666666667,7.533766666666667,0.2502333333333333,7.283533333333334,5.326333333333333,4.823266666666667,3.6995999999999998,3.068566666666666,31.0,3720.0,62.0,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
125,6.7349,3.4347000000000003,2.094466666666667,2.3337333333333334,14.5978,7.8629,4.4282,0.799,0.5791666666666666,0.5481,0.6193666666666666,7.530966666666666,0.25,7.280966666666666,5.308033333333333,4.8000333333333325,3.580866666666666,2.8907333333333334,31.25,3750.0,62.5,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
126,6.8167333333333335,3.3820333333333332,2.1274333333333333,2.3969666666666667,14.723166666666668,7.906433333333333,4.5244,0.7962,0.5794666666666667,0.5497666666666666,0.6233666666666666,7.520666666666666,0.25,7.270666666666666,5.284000000000001,4.765433333333333,3.5043666666666673,2.7805666666666666,31.5,3780.0,63.0,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
127,6.824633333333334,3.3815333333333335,2.1545,2.3954333333333335,14.756100000000002,7.931466666666667,4.549933333333334,0.7909999999999999,0.5760333333333333,0.5463333333333333,0.6300666666666667,7.519866666666667,0.25,7.269866666666667,5.283533333333333,4.761666666666667,3.4828666666666663,2.7591333333333337,31.75,3810.0,63.5,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
128,5.946199999999999,3.462066666666667,2.0098,2.2806333333333337,13.6987,7.752500000000001,4.2904333333333335,0.7199333333333334,0.5727,0.49656666666666666,0.5645,7.581333333333333,0.2679666666666667,7.313366666666667,5.5455,5.0344,3.9079333333333337,3.2509999999999994,32.0,3840.0,64.0,5.49478330775883,3.44430222497573,1.69182326130168,1.8516904503962799
129,5.648233333333334,3.4635333333333334,1.8642999999999998,2.0635666666666665,13.039633333333335,7.3914,3.9278666666666666,0.7020333333333333,0.5697666666666666,0.47196666666666665,0.5342333333333333,7.605666666666666,0.27,7.335666666666667,5.6603666666666665,5.1893666666666665,4.223466666666667,3.6638000000000006,32.25,3870.0,64.5,5.49478330775883,3.44430222497573,1.69182326130168,1.8516904503962799
130,5.488733333333334,3.448366666666667,1.7880666666666665,1.9320333333333333,12.6572,7.168466666666666,3.7200999999999995,0.7001666666666666,0.5700333333333333,0.4568,0.5229333333333334,7.621266666666667,0.27,7.3512666666666675,5.7338000000000005,5.281766666666667,4.410633333333333,3.9062333333333332,32.5,3900.0,65.0,5.49478330775883,3.44430222497573,1.69182326130168,1.8516904503962799
131,5.4883,3.4219,1.7497333333333331,1.9102666666666663,12.5702,7.081899999999999,3.6599999999999993,0.7047333333333333,0.5716333333333333,0.4493666666666667,0.5130333333333333,7.621833333333334,0.27,7.351833333333333,5.742600000000001,5.3065999999999995,4.4602,3.956,32.75,3930.0,65.5,5.49478330775883,3.44430222497573,1.69182326130168,1.8516904503962799
132,5.378633333333333,3.2292,1.7707000000000002,1.9004,12.278933333333333,6.9003000000000005,3.6711,0.6949333333333334,0.5354,0.47423333333333334,0.5099,7.624833333333333,0.27,7.354833333333334,5.797766666666666,5.375766666666666,4.522333333333334,4.027966666666666,33.0,3960.0,66.0,5.33240211384223,2.99512749068926,1.93046796678255,1.8848240748253
133,5.324133333333333,3.0589,1.8442333333333332,1.8726666666666665,12.099933333333333,6.775799999999999,3.7169,0.6984333333333334,0.5277333333333334,0.4856333333333333,0.5106,7.623266666666667,0.27,7.353266666666666,5.8095,5.404133333333334,4.522866666666666,4.036433333333333,33.25,3990.0,66.5,5.33240211384223,2.99512749068926,1.93046796678255,1.8848240748253
134,5.369533333333333,3.011433333333333,1.9102333333333332,1.8702666666666667,12.161466666666666,6.791933333333334,3.7805,0.6933333333333332,0.5250666666666667,0.49026666666666663,0.5142333333333333,7.6191,0.27,7.3491,5.7983,5.389000000000001,4.4754000000000005,3.996966666666666,33.5,4020.0,67.0,5.33240211384223,2.99512749068926,1.93046796678255,1.8848240748253
135,5.3915,3.0038666666666667,1.9654,1.8608,12.221566666666666,6.830066666666667,3.8262,0.6837000000000001,0.5259333333333334,0.48229999999999995,0.5197999999999999,7.618966666666667,0.27,7.3489666666666675,5.7917,5.378233333333333,4.455,3.9817999999999993,33.75,4050.0,67.5,5.33240211384223,2.99512749068926,1.93046796678255,1.8848240748253
136,4.650833333333333,3.1759999999999997,1.935,1.8779666666666666,11.639800000000001,6.988966666666666,3.8129666666666666,0.6214666666666667,0.5568,0.4796333333333333,0.5203,7.617166666666667,0.2726666666666667,7.3445,5.890133333333335,5.4431,4.5299000000000005,4.046966666666666,34.0,4080.0,68.0,4.25818693278923,3.37915837402936,1.9162925472582701,1.8992428769573702
137,4.306033333333333,3.3206666666666664,1.9173666666666669,1.8866,11.430666666666665,7.124633333333334,3.8039666666666667,0.6181333333333333,0.5636,0.4800666666666667,0.5223666666666666,7.619200000000001,0.2748333333333333,7.344366666666668,5.910066666666667,5.447033333333334,4.540333333333333,4.057933333333334,34.25,4110.0,68.5,4.25818693278923,3.37915837402936,1.9162925472582701,1.8992428769573702
138,4.2886,3.3602,1.9118999999999997,1.8876999999999997,11.4484,7.1598,3.7995999999999994,0.6128666666666667,0.5668333333333333,0.4805,0.5277666666666666,7.618766666666667,0.2727333333333334,7.346033333333334,5.9016666666666655,5.4392000000000005,4.5298333333333325,4.0505,34.5,4140.0,69.0,4.25818693278923,3.37915837402936,1.9162925472582701,1.8992428769573702
139,4.284633333333334,3.360266666666667,1.9164999999999999,1.8787333333333334,11.440133333333334,7.1555,3.795233333333333,0.6083666666666666,0.5699000000000001,0.48083333333333333,0.5297,7.618733333333333,0.2778,7.340933333333333,5.9063,5.444533333333334,4.535866666666665,4.0528,34.75,4170.0,69.5,4.25818693278923,3.37915837402936,1.9162925472582701,1.8992428769573702
140,4.3890666666666664,3.0012666666666665,1.7808666666666666,1.9277666666666664,11.098966666666666,6.709899999999999,3.7086333333333332,0.6287666666666667,0.5204,0.4475,0.5161666666666667,7.624866666666667,0.27980000000000005,7.345066666666667,5.964533333333333,5.554533333333333,4.696166666666667,4.188833333333332,35.0,4200.0,70.0,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
141,4.493033333333334,2.8106,1.6723666666666666,1.8938666666666666,10.869866666666667,6.376833333333333,3.566233333333333,0.6295333333333333,0.5027333333333334,0.4320333333333333,0.5087333333333334,7.624133333333333,0.28,7.344133333333333,5.985566666666665,5.613033333333334,4.809866666666667,4.307733333333333,35.25,4230.0,70.5,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
142,4.522733333333333,2.7304666666666666,1.5757666666666668,1.8751333333333333,10.7041,6.1813666666666665,3.4509,0.6271666666666667,0.4957666666666667,0.4301,0.5032333333333333,7.6241666666666665,0.28,7.344166666666666,6.0038,5.653600000000001,4.8941,4.392833333333334,35.5,4260.0,71.0,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
143,4.530466666666666,2.7057,1.5561666666666667,1.8750333333333333,10.667366666666666,6.136900000000001,3.4312,0.6214666666666667,0.4907666666666667,0.43119999999999997,0.4998666666666666,7.624466666666667,0.28,7.3444666666666665,6.0077,5.662933333333333,4.909333333333333,4.403833333333333,35.75,4290.0,71.5,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
144,4.3257666666666665,2.5755666666666666,1.5279666666666667,1.7812999999999999,10.2106,5.884833333333333,3.309266666666667,0.6225666666666667,0.49340000000000006,0.4139,0.48206666666666664,7.621700000000001,0.28,7.3417,6.0682,5.7495666666666665,5.0441,4.5836999999999986,36.0,4320.0,72.0,4.33203751947545,2.59258745609937,1.39585636775884,1.68073277744857
145,4.356166666666667,2.550133333333333,1.4766000000000001,1.6881333333333333,10.071033333333332,5.7148666666666665,3.1647333333333334,0.6197666666666667,0.5006,0.4014666666666667,0.47956666666666664,7.617399999999999,0.28,7.337399999999999,6.078366666666667,5.768633333333333,5.1157,4.697866666666666,36.25,4350.0,72.5,4.33203751947545,2.59258745609937,1.39585636775884,1.68073277744857
146,4.371833333333333,2.6248,1.3729333333333333,1.6642,10.033766666666667,5.661933333333334,3.0371333333333332,0.613,0.4974666666666667,0.4044,0.48416666666666663,7.617266666666666,0.28,7.3372666666666655,6.079566666666667,5.7754666666666665,5.162866666666666,4.741966666666667,36.5,4380.0,73.0,4.33203751947545,2.59258745609937,1.39585636775884,1.68073277744857
147,4.3627666666666665,2.6507666666666667,1.3509333333333335,1.6759666666666666,10.040433333333333,5.677666666666667,3.0269000000000004,0.6096666666666667,0.4889,0.4103,0.486,7.6162,0.28,7.3362,6.078933333333333,5.775566666666667,5.1667000000000005,4.743033333333333,36.75,4410.0,73.5,4.33203751947545,2.59258745609937,1.39585636775884,1.68073277744857
148,4.287999999999999,2.567633333333333,1.3216999999999999,1.6753,9.852633333333333,5.564633333333333,2.997,0.6002666666666666,0.47796666666666665,0.39149999999999996,0.4685,7.620366666666667,0.28,7.340366666666667,6.1036,5.8087,5.2222,4.791399999999999,37.0,4440.0,74.0,4.23204605620662,2.4994171359239,1.18670556502971,1.56002078051434
149,4.245933333333333,2.5746666666666664,1.2320333333333333,1.61,9.662633333333332,5.4167,2.842033333333333,0.5988,0.46693333333333337,0.3846333333333333,0.45990000000000003,7.622033333333333,0.28,7.342033333333333,6.130300000000001,5.853466666666666,5.307799999999999,4.903466666666667,37.25,4470.0,74.5,4.23204605620662,2.4994171359239,1.18670556502971,1.56002078051434
150,4.231633333333334,2.4983,1.2082666666666668,1.5699666666666667,9.508166666666668,5.276533333333333,2.7782333333333336,0.5999333333333333,0.46326666666666666,0.38,0.45866666666666667,7.621333333333333,0.28,7.341333333333333,6.1526,5.881466666666666,5.359866666666667,4.9675666666666665,37.5,4500.0,75.0,4.23204605620662,2.4994171359239,1.18670556502971,1.56002078051434
151,4.210933333333333,2.4155666666666664,1.1602999999999999,1.5277666666666667,9.314566666666666,5.103633333333333,2.688066666666667,0.6019,0.4774666666666667,0.38583333333333336,0.46263333333333334,7.6197,0.28,7.3397,6.169466666666667,5.909400000000001,5.418066666666666,5.0338666666666665,37.75,4530.0,75.5,4.23204605620662,2.4994171359239,1.18670556502971,1.56002078051434
152,4.1631,2.4000666666666666,1.1323,1.5262333333333333,9.2217,5.0586,2.6585333333333336,0.5914,0.4625,0.3686,0.4610666666666667,7.617100000000001,0.28,7.3371,6.1776333333333335,5.924933333333334,5.4435,5.062166666666668,38.0,4560.0,76.0,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
153,4.088900000000001,2.3203,1.0811333333333335,1.5335666666666667,9.023900000000001,4.9350000000000005,2.6147,0.5959333333333333,0.46123333333333333,0.35986666666666667,0.46013333333333334,7.6121333333333325,0.28,7.332133333333332,6.186333333333334,5.950966666666667,5.481133333333333,5.0969,38.25,4590.0,76.5,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
154,4.0946,2.3096666666666668,1.0463333333333333,1.5318666666666667,8.982466666666667,4.887866666666667,2.5782,0.5988666666666667,0.46086666666666665,0.3564,0.4599333333333333,7.6072,0.28,7.3271999999999995,6.1846000000000005,5.9575,5.4983,5.117466666666667,38.5,4620.0,77.0,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
155,4.1089,2.3088333333333333,1.0286666666666668,1.5362333333333333,8.982633333333334,4.873733333333334,2.5649,0.5975666666666667,0.4607,0.35710000000000003,0.4593666666666667,7.607599999999999,0.2801,7.327499999999999,6.184033333333333,5.955266666666667,5.501833333333333,5.1229,38.75,4650.0,77.5,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
156,4.100666666666667,2.2837666666666667,1.0333666666666665,1.4644,8.882200000000001,4.781533333333334,2.4977666666666662,0.5914666666666667,0.4418666666666667,0.3675,0.4439333333333333,7.608766666666667,0.2802666666666667,7.3285,6.200866666666666,5.978133333333334,5.5493999999999994,5.199,39.0,4680.0,78.0,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
157,4.047466666666667,2.1630666666666665,1.0574333333333334,1.3686666666666667,8.636633333333332,4.589166666666666,2.4261,0.5912333333333334,0.4426,0.37276666666666664,0.45020000000000004,7.605966666666666,0.2802666666666667,7.325699999999999,6.223466666666667,6.0123,5.591866666666666,5.2748333333333335,39.25,4710.0,78.5,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
158,4.052,2.1425666666666667,1.1336,1.3564,8.684566666666667,4.6325666666666665,2.49,0.5914666666666667,0.44813333333333333,0.3696,0.4586,7.602866666666667,0.28016666666666673,7.3227,6.211666666666667,6.006466666666666,5.563733333333334,5.2483666666666675,39.5,4740.0,79.0,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
159,4.048900000000001,2.144366666666667,1.096,1.3732666666666666,8.662533333333334,4.6136333333333335,2.469266666666667,0.5937666666666667,0.4493333333333333,0.36993333333333334,0.46073333333333333,7.602966666666666,0.28016666666666673,7.322799999999999,6.214733333333333,6.0032,5.5724,5.2378,39.75,4770.0,79.5,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
160,4.1582,2.1412666666666667,1.0897666666666668,1.4070333333333334,8.796266666666666,4.638066666666667,2.4968000000000004,0.6179333333333333,0.451,0.37229999999999996,0.43866666666666665,7.600433333333334,0.2800666666666667,7.320366666666668,6.203466666666666,5.984166666666668,5.5482,5.221966666666667,40.0,4800.0,80.0,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
161,4.321,2.1670666666666665,1.1019333333333334,1.2948,8.8848,4.5638000000000005,2.3967333333333336,0.6125,0.4500333333333333,0.3732333333333333,0.4353666666666667,7.594666666666667,0.28,7.314666666666667,6.189766666666666,5.980866666666667,5.5686,5.2765,40.25,4830.0,80.5,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
162,4.3275,2.1829,1.1043333333333334,1.2873666666666668,8.9021,4.5746,2.3917,0.6078666666666667,0.44736666666666663,0.3768333333333333,0.43016666666666664,7.5954,0.28,7.3153999999999995,6.1867,5.979266666666668,5.567833333333333,5.276633333333333,40.5,4860.0,81.0,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
163,4.310333333333333,2.1821,1.1329666666666667,1.2856,8.911,4.600666666666667,2.418566666666667,0.6068,0.44179999999999997,0.3717333333333333,0.4290333333333334,7.5984,0.28,7.3184,6.189899999999999,5.980300000000001,5.552833333333334,5.269700000000001,40.75,4890.0,81.5,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
164,4.207433333333333,2.2312,1.1882333333333333,1.5182333333333333,9.1451,4.937666666666667,2.7064666666666666,0.5988666666666667,0.47200000000000003,0.3988333333333333,0.4829333333333334,7.587933333333334,0.28,7.307933333333334,6.154466666666666,5.902099999999999,5.389033333333333,5.005066666666667,41.0,4920.0,82.0,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
165,4.1755,2.366233333333333,1.2877,1.7350999999999999,9.564533333333333,5.389033333333333,3.0228,0.6002333333333333,0.48046666666666665,0.4083,0.5015333333333334,7.5753,0.28,7.2953,6.091166666666666,5.809266666666666,5.198866666666666,4.740833333333333,41.25,4950.0,82.5,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
166,4.162733333333333,2.4134666666666664,1.3276333333333334,1.8283333333333334,9.732166666666666,5.5694333333333335,3.155966666666667,0.6003666666666667,0.4799333333333333,0.41046666666666665,0.5090333333333333,7.571500000000001,0.28,7.291500000000001,6.061666666666667,5.773833333333334,5.1385,4.643299999999999,41.5,4980.0,83.0,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
167,4.152699999999999,2.4344333333333337,1.3329333333333333,1.8226666666666669,9.742733333333334,5.590033333333333,3.1556,0.6034,0.47903333333333337,0.4141666666666666,0.5136666666666667,7.569633333333333,0.28,7.289633333333333,6.060733333333333,5.7684999999999995,5.119433333333333,4.628033333333334,41.75,5010.0,83.5,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
168,4.637666666666666,2.612233333333333,1.7286333333333335,2.2906,11.269133333333333,6.631466666666666,4.019233333333333,0.6457666666666667,0.5173333333333333,0.4838666666666666,0.5909,7.5580333333333325,0.2780666666666667,7.279966666666666,5.846466666666666,5.4334,4.3975333333333335,3.6894,42.0,5040.0,84.0,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
169,4.786300000000001,2.7901333333333334,1.9584333333333332,2.5225666666666666,12.057433333333334,7.271133333333333,4.481,0.6655,0.5269666666666667,0.5152666666666667,0.6275999999999999,7.5549333333333335,0.2705,7.284433333333333,5.747133333333334,5.280633333333334,4.046966666666666,3.2492666666666667,42.25,5070.0,84.5,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
170,4.915533333333333,2.8407333333333336,2.0509999999999997,2.6478333333333333,12.4551,7.539566666666666,4.698833333333333,0.6612333333333333,0.5287333333333334,0.5327333333333333,0.647,7.564233333333333,0.27,7.294233333333333,5.709166666666668,5.211133333333333,3.856333333333333,2.9889666666666668,42.5,5100.0,85.0,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
171,4.8939,2.8443666666666663,2.1270333333333333,2.7009333333333334,12.566233333333333,7.672333333333333,4.827966666666667,0.6644666666666668,0.5307999999999999,0.5407666666666667,0.6575333333333333,7.562266666666666,0.27,7.2922666666666665,5.684733333333333,5.178066666666666,3.7570666666666668,2.8662999999999994,42.75,5130.0,85.5,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
172,5.093466666666666,2.878166666666667,1.9667333333333332,2.641,12.579366666666667,7.4859,4.607733333333333,0.6750666666666666,0.5297,0.48913333333333336,0.6130333333333333,7.5632,0.27,7.293200000000001,5.6864,5.210966666666668,3.9271333333333334,3.0737666666666668,43.0,5160.0,86.0,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
173,5.152166666666667,2.8747333333333334,1.7886666666666668,2.5355,12.351066666666668,7.1989,4.324166666666667,0.6729666666666667,0.5291,0.46596666666666664,0.5855666666666667,7.5719,0.27,7.3019,5.728566666666667,5.2815666666666665,4.143,3.342966666666667,43.25,5190.0,86.5,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
174,5.165033333333334,2.8924333333333334,1.7271333333333332,2.361266666666667,12.145866666666667,6.980833333333333,4.0884,0.6707666666666667,0.5243333333333333,0.45106666666666667,0.5826666666666667,7.577733333333334,0.27,7.307733333333333,5.763466666666667,5.338233333333333,4.303466666666667,3.5780666666666665,43.5,5220.0,87.0,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
175,5.172366666666667,2.8986333333333336,1.6498333333333333,2.3691666666666666,12.090000000000002,6.917633333333334,4.019,0.6672,0.5197999999999999,0.45,0.5795333333333333,7.581133333333334,0.27,7.311133333333334,5.7755,5.3569666666666675,4.347333333333333,3.6135333333333337,43.75,5250.0,87.5,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
176,5.191999999999999,1.7339666666666669,1.7658666666666667,1.8862,10.578033333333332,5.386033333333334,3.652066666666667,0.6670999999999999,0.38813333333333333,0.4524333333333333,0.49439999999999995,7.612,0.2794666666666667,7.332533333333333,6.0154000000000005,5.7815666666666665,4.9277999999999995,4.460933333333333,44.0,5280.0,88.0,5.19318379080982,0.91035704399041,1.7831635925890703,1.34063037259132
177,5.189,1.2027666666666665,1.8073333333333335,1.5710333333333333,9.770133333333334,4.581133333333334,3.3783666666666665,0.6680333333333333,0.3504,0.44983333333333336,0.4622333333333334,7.617966666666666,0.28,7.337966666666666,6.098366666666666,5.920433333333333,5.161766666666667,4.804733333333333,44.25,5310.0,88.5,5.19318379080982,0.91035704399041,1.7831635925890703,1.34063037259132
178,5.205299999999999,1.0086,1.8044666666666667,1.4494,9.467766666666666,4.262466666666667,3.2538666666666667,0.6659333333333334,0.3371,0.4465,0.4465,7.615033333333334,0.28,7.3350333333333335,6.133133333333333,5.967666666666667,5.254533333333333,4.9456999999999995,44.5,5340.0,89.0,5.19318379080982,0.91035704399041,1.7831635925890703,1.34063037259132
179,5.2237,0.9627999999999999,1.7986000000000002,1.3867333333333334,9.371833333333333,4.148133333333334,3.1853333333333333,0.6605,0.33039999999999997,0.44166666666666665,0.43956666666666666,7.617966666666666,0.28,7.337966666666666,6.1452333333333335,5.990333333333333,5.3081000000000005,5.0225333333333335,44.75,5370.0,89.5,5.19318379080982,0.91035704399041,1.7831635925890703,1.34063037259132
180,5.2437,1.3495666666666666,1.7563666666666666,1.5718,9.921433333333333,4.677733333333333,3.3281666666666667,0.6783333333333332,0.3985333333333333,0.4623333333333333,0.4947,7.592266666666666,0.28,7.312266666666666,6.053133333333332,5.8446333333333325,5.097466666666667,4.716066666666667,45.0,5400.0,90.0,5.34502212234775,1.7886740083195802,1.88674926543642,1.92495866733512
181,5.281866666666667,1.6375333333333333,1.8142333333333334,1.7792,10.512833333333333,5.230966666666667,3.5934333333333335,0.6848333333333333,0.4207666666666667,0.4739333333333333,0.5158666666666667,7.577633333333333,0.28,7.297633333333333,5.969066666666667,5.728366666666667,4.884433333333333,4.439233333333333,45.25,5430.0,90.5,5.34502212234775,1.7886740083195802,1.88674926543642,1.92495866733512
182,5.334466666666667,1.7255666666666665,1.8617333333333332,1.8683,10.790066666666666,5.4556000000000004,3.730033333333333,0.6890666666666667,0.4281666666666667,0.4792666666666667,0.5226666666666666,7.573366666666668,0.28,7.293366666666667,5.9312000000000005,5.671633333333334,4.7725333333333335,4.2886999999999995,45.5,5460.0,91.0,5.34502212234775,1.7886740083195802,1.88674926543642,1.92495866733512
183,5.357766666666667,1.7663333333333333,1.8580666666666665,1.8914999999999997,10.873666666666665,5.515899999999999,3.7495666666666665,0.6862666666666667,0.4308666666666667,0.4807,0.5283333333333333,7.5700666666666665,0.28,7.290066666666666,5.919366666666666,5.649033333333334,4.746199999999999,4.270433333333333,45.75,5490.0,91.5,5.34502212234775,1.7886740083195802,1.88674926543642,1.92495866733512
184,5.264466666666666,2.0134,1.7028333333333334,1.8519666666666668,10.832666666666665,5.5682,3.5548,0.6691333333333332,0.45583333333333337,0.43446666666666667,0.49743333333333334,7.5705,0.28,7.2905,5.9284,5.654400000000001,4.857966666666667,4.381433333333334,46.0,5520.0,92.0,5.16892068221353,2.16183708693077,1.39842947159128,1.64384934043086
185,5.214266666666666,2.1330666666666667,1.5149333333333335,1.7401999999999997,10.602466666666666,5.388199999999999,3.255133333333333,0.6647,0.46020000000000005,0.41850000000000004,0.4802,7.5806,0.28,7.300599999999999,5.965333333333334,5.709466666666668,5.013999999999999,4.577933333333334,46.25,5550.0,92.5,5.16892068221353,2.16183708693077,1.39842947159128,1.64384934043086
186,5.155566666666667,2.1740333333333335,1.5023333333333333,1.6582,10.490133333333333,5.3345666666666665,3.1605333333333334,0.6652333333333332,0.4567666666666667,0.4045,0.4800666666666667,7.582033333333333,0.28,7.302033333333333,5.9846666666666675,5.736566666666667,5.075,4.668233333333332,46.5,5580.0,93.0,5.16892068221353,2.16183708693077,1.39842947159128,1.64384934043086
187,5.121433333333334,2.1691666666666665,1.4201333333333332,1.6564999999999999,10.367233333333333,5.245799999999999,3.076633333333333,0.6727,0.45439999999999997,0.3999333333333333,0.47950000000000004,7.584066666666666,0.28,7.304066666666666,5.997633333333333,5.750466666666666,5.132233333333333,4.728566666666667,46.75,5610.0,93.5,5.16892068221353,2.16183708693077,1.39842947159128,1.64384934043086
188,5.14,2.2043999999999997,1.4127666666666665,1.6257666666666666,10.382933333333334,5.242933333333332,3.038533333333333,0.6551666666666667,0.47046666666666664,0.4053,0.4886666666666667,7.585233333333334,0.28,7.305233333333334,5.998433333333335,5.751566666666666,5.1351,4.7353000000000005,47.0,5640.0,94.0,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
189,5.040333333333333,2.2893,1.3885333333333334,1.6337000000000002,10.351866666666666,5.311533333333333,3.0222333333333333,0.6529333333333334,0.4697,0.4149666666666667,0.49756666666666666,7.585133333333333,0.28,7.305133333333333,6.007733333333333,5.7511,5.1355666666666675,4.729333333333333,47.25,5670.0,94.5,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
190,4.9694666666666665,2.2751,1.4095,1.7286666666666668,10.382733333333334,5.413266666666667,3.1381666666666668,0.6622,0.4706,0.4200333333333333,0.4921333333333333,7.584933333333334,0.28,7.3049333333333335,5.995833333333334,5.737233333333334,5.0854,4.643633333333334,47.5,5700.0,95.0,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
191,5.0290333333333335,2.2782333333333336,1.4317666666666666,1.7345333333333335,10.473566666666667,5.444533333333333,3.1663,0.6645333333333333,0.47229999999999994,0.4212666666666667,0.4878,7.5814,0.28,7.3014,5.982666666666667,5.7218,5.056466666666667,4.617100000000001,47.75,5730.0,95.5,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
192,4.054033333333334,2.3118999999999996,1.0951333333333333,1.3824666666666667,8.843533333333333,4.789499999999999,2.4776,0.5765,0.4520666666666666,0.3525,0.4292666666666667,7.6019000000000005,0.28103333333333336,7.320866666666667,6.220300000000001,6.003933333333333,5.599133333333333,5.288433333333334,48.0,5760.0,96.0,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
193,3.678833333333334,2.2346333333333335,0.8401666666666667,1.1608,7.914433333333334,4.2356,2.000966666666667,0.5581333333333334,0.4428666666666667,0.32616666666666666,0.41013333333333335,7.5864,0.2931666666666667,7.293233333333333,6.287033333333334,6.108166666666666,5.817833333333333,5.562866666666667,48.25,5790.0,96.5,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
194,3.5883666666666665,2.2070666666666665,0.7235666666666667,1.1010666666666666,7.620066666666666,4.0317,1.8246333333333333,0.5497,0.4384,0.3164,0.3998,7.584766666666666,0.2986,7.2861666666666665,6.3132,6.139366666666667,5.8911999999999995,5.654433333333334,48.5,5820.0,97.0,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
195,3.4991333333333334,2.094733333333333,0.6976666666666667,1.0257333333333334,7.317266666666667,3.818133333333333,1.7234,0.5530666666666666,0.4461333333333334,0.31046666666666667,0.3993,7.588299999999999,0.29969999999999997,7.2886,6.339766666666668,6.190466666666667,5.958,5.7476,48.75,5850.0,97.5,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
196,3.8439333333333336,2.2343333333333333,0.7593,0.9335666666666667,7.771133333333333,3.9272,1.6928666666666667,0.5869666666666666,0.46909999999999996,0.33873333333333333,0.3812,7.570666666666666,0.29323333333333335,7.277433333333333,6.265133333333333,6.1065000000000005,5.8805,5.700633333333333,49.0,5880.0,98.0,4.05146027906777,2.361489537774,0.9441555671738189,0.816759857924555
197,3.9858000000000002,2.4094333333333333,0.8569333333333333,0.8587333333333333,8.1109,4.1251,1.7156666666666667,0.5976,0.4599333333333333,0.3494,0.3747666666666667,7.5604,0.28873333333333334,7.2716666666666665,6.2336,6.060933333333334,5.8269,5.675000000000001,49.25,5910.0,98.5,4.05146027906777,2.361489537774,0.9441555671738189,0.816759857924555
198,4.065766666666667,2.3002,0.9271,0.8483333333333334,8.1414,4.075633333333333,1.7754333333333334,0.5909333333333333,0.46913333333333335,0.3524333333333333,0.36993333333333334,7.560666666666666,0.29013333333333335,7.270533333333333,6.232966666666666,6.063466666666667,5.814166666666665,5.662700000000001,49.5,5940.0,99.0,4.05146027906777,2.361489537774,0.9441555671738189,0.816759857924555
199,3.9959,2.3308333333333335,0.9277333333333333,0.8331666666666666,8.087633333333333,4.091733333333334,1.7609,0.6016666666666667,0.4736,0.3546666666666667,0.3696,7.560766666666667,0.28963333333333335,7.271133333333333,6.2318999999999996,6.060933333333333,5.8139,5.673400000000001,49.75,5970.0,99.5,4.05146027906777,2.361489537774,0.9441555671738189,0.816759857924555
200,4.229166666666667,3.918266666666667,0.9271,0.9288,10.003333333333334,5.774166666666667,1.8559,0.6193333333333333,0.6277,0.35846666666666666,0.42613333333333336,7.558166666666666,0.2803333333333334,7.277833333333333,6.000166666666667,5.6427,5.391333333333333,5.187833333333334,50.0,6000.0,100.0,4.3463550650319,4.86153227287793,0.95870930614849,1.3037594553585
201,4.290666666666667,4.597766666666667,0.9396666666666665,1.1513333333333333,10.979433333333333,6.688766666666667,2.0909999999999997,0.627,0.6572333333333333,0.36210000000000003,0.44593333333333335,7.5475,0.28,7.2675,5.889000000000001,5.463566666666667,5.1696333333333335,4.914566666666666,50.25,6030.0,100.5,4.3463550650319,4.86153227287793,0.95870930614849,1.3037594553585
202,4.428733333333333,4.7728,0.9354999999999999,1.2804333333333333,11.417466666666666,6.988733333333334,2.215933333333333,0.6135,0.6707,0.36756666666666665,0.45063333333333333,7.556233333333333,0.27893333333333337,7.277299999999999,5.846,5.383833333333334,5.059966666666667,4.752233333333335,50.5,6060.0,101.0,4.3463550650319,4.86153227287793,0.95870930614849,1.3037594553585
203,4.341933333333333,4.869800000000001,0.9337000000000001,1.2905000000000002,11.435933333333335,7.094000000000001,2.2242,0.6136,0.6681666666666666,0.37006666666666665,0.4504666666666667,7.5643666666666665,0.2792,7.285166666666666,5.851100000000001,5.3839,5.056633333333334,4.7488,50.75,6090.0,101.5,4.3463550650319,4.86153227287793,0.95870930614849,1.3037594553585
204,4.3177666666666665,4.060266666666666,0.9839666666666667,1.1462333333333334,10.508233333333333,6.190466666666666,2.1302000000000003,0.6129,0.5875666666666667,0.36946666666666667,0.42340000000000005,7.5984,0.27993333333333337,7.318466666666667,6.015466666666667,5.662833333333334,5.358,5.118499999999999,51.0,6120.0,102.0,4.29845377788291,3.56192560090611,0.9781270206045029,0.9687400675005461
205,4.328366666666667,3.7016666666666667,0.9897333333333334,1.0845666666666667,10.104333333333335,5.775966666666666,2.0743,0.6092333333333333,0.5702333333333334,0.3689,0.4082333333333333,7.606866666666667,0.28,7.326866666666667,6.0655,5.743333333333333,5.438233333333333,5.206833333333334,51.25,6150.0,102.5,4.29845377788291,3.56192560090611,0.9781270206045029,0.9687400675005461
206,4.2568,3.5835666666666666,0.9992666666666665,1.0401666666666667,9.8798,5.623,2.039433333333333,0.6125,0.5692,0.36396666666666666,0.39843333333333336,7.609733333333334,0.28,7.329733333333333,6.0879666666666665,5.778266666666667,5.488066666666667,5.273433333333333,51.5,6180.0,103.0,4.29845377788291,3.56192560090611,0.9781270206045029,0.9687400675005461
207,4.264366666666667,3.5807,0.9969666666666666,1.0158,9.857833333333334,5.593466666666666,2.012766666666667,0.6190666666666667,0.5654333333333333,0.36096666666666666,0.3901,7.605833333333333,0.28,7.325833333333333,6.088866666666666,5.779000000000001,5.492566666666667,5.2936,51.75,6210.0,103.5,4.29845377788291,3.56192560090611,0.9781270206045029,0.9687400675005461
208,5.071866666666667,3.538033333333334,1.0163333333333335,1.5154999999999998,11.141733333333333,6.069866666666668,2.531833333333333,0.6842,0.5874,0.3794666666666667,0.5022,7.566533333333333,0.27903333333333336,7.2875,5.866099999999999,5.513800000000002,5.066933333333333,4.6478,52.0,6240.0,104.0,5.4793891715859,3.6866812495391694,1.13388977445273,2.22633044380066
209,5.3834333333333335,3.6401666666666666,1.0682333333333334,1.9418999999999997,12.033733333333334,6.6503,3.010133333333333,0.6978333333333333,0.5949666666666666,0.38886666666666664,0.5415333333333333,7.555366666666667,0.27076666666666666,7.2846,5.753566666666667,5.345033333333334,4.771100000000001,4.201833333333333,52.25,6270.0,104.5,5.4793891715859,3.6866812495391694,1.13388977445273,2.22633044380066
210,5.435433333333334,3.6460999999999997,1.1081666666666665,2.1033333333333335,12.293033333333332,6.8576,3.2115,0.7012999999999999,0.6004,0.3922,0.5577000000000001,7.558333333333334,0.27,7.288333333333334,5.715766666666667,5.298100000000001,4.6516,4.021199999999999,52.5,6300.0,105.0,5.4793891715859,3.6866812495391694,1.13388977445273,2.22633044380066
211,5.472833333333333,3.730233333333333,1.1274666666666666,2.1754333333333333,12.505966666666666,7.033133333333333,3.3029,0.7026666666666667,0.5946,0.39326666666666665,0.5661999999999999,7.5559,0.27,7.2859,5.676566666666667,5.2429,4.563599999999999,3.9034999999999997,52.75,6330.0,105.5,5.4793891715859,3.6866812495391694,1.13388977445273,2.22633044380066
212,5.534866666666667,3.6861666666666673,1.4012666666666667,2.130333333333333,12.752633333333334,7.217766666666668,3.5316,0.7191333333333333,0.5894333333333334,0.43516666666666665,0.5530333333333334,7.553533333333333,0.27,7.283533333333333,5.644233333333334,5.178866666666667,4.404733333333333,3.7751666666666672,53.0,6360.0,106.0,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
213,5.648933333333334,3.682733333333333,1.5428000000000002,2.1103,12.984766666666667,7.335833333333333,3.6531000000000002,0.7195,0.5831333333333333,0.4528666666666667,0.5422666666666667,7.5558,0.27,7.2858,5.620966666666666,5.145733333333334,4.318866666666666,3.7065000000000006,53.25,6390.0,106.5,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
214,5.634433333333333,3.6467,1.6147666666666667,2.054866666666667,12.950766666666667,7.3163333333333345,3.6696333333333335,0.7199666666666666,0.5839333333333333,0.4599666666666667,0.5392333333333333,7.560333333333333,0.27,7.290333333333333,5.623933333333333,5.156499999999999,4.321266666666666,3.732566666666667,53.5,6420.0,107.0,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
215,5.6241666666666665,3.6659666666666664,1.6446666666666665,2.0260333333333334,12.960833333333333,7.336666666666666,3.6707,0.7237333333333333,0.5811,0.46346666666666664,0.5402666666666667,7.554366666666667,0.27,7.284366666666667,5.619533333333333,5.148766666666667,4.3134999999999994,3.7443000000000004,53.75,6450.0,107.5,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
216,5.9467,3.902033333333333,1.5911333333333335,2.1742666666666666,13.614133333333331,7.667433333333333,3.7654,0.7539,0.6297,0.46549999999999997,0.5887333333333333,7.541233333333333,0.26963333333333334,7.271599999999999,5.480133333333333,4.9724,4.0892333333333335,3.4376000000000007,54.0,6480.0,108.0,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
217,6.0903,4.143066666666667,1.5813666666666668,2.3340666666666667,14.1488,8.0585,3.9154333333333335,0.7595999999999999,0.6390333333333333,0.46799999999999997,0.6098666666666667,7.535666666666666,0.257,7.278666666666666,5.400866666666667,4.843933333333333,3.9063666666666665,3.1819333333333333,54.25,6510.0,108.5,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
218,6.1316,4.155333333333333,1.623,2.3987,14.308633333333333,8.177033333333334,4.0217,0.7601666666666667,0.6446666666666667,0.46436666666666665,0.6207333333333334,7.532166666666667,0.2514,7.280766666666667,5.3699,4.801566666666666,3.8208666666666673,3.0704666666666665,54.5,6540.0,109.0,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
219,6.165133333333333,4.1818,1.6067666666666667,2.466466666666667,14.420166666666667,8.255033333333333,4.0732333333333335,0.7567333333333334,0.649,0.46166666666666667,0.6221333333333333,7.5280000000000005,0.25056666666666666,7.277433333333334,5.351466666666667,4.770566666666667,3.767733333333333,2.9669333333333334,54.75,6570.0,109.5,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
220,6.0419,4.1158,1.7160666666666669,2.4961333333333333,14.3699,8.328,4.2122,0.7410333333333334,0.6286333333333334,0.49670000000000003,0.6389333333333334,7.5324333333333335,0.25,7.2824333333333335,5.3663,4.7853666666666665,3.699366666666667,2.9013000000000004,55.0,6600.0,110.0,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
221,5.931566666666667,4.0114,1.8338999999999999,2.5732333333333335,14.350100000000001,8.418533333333333,4.407133333333333,0.7496333333333334,0.6282,0.5115999999999999,0.6467333333333333,7.5367999999999995,0.2503333333333333,7.286466666666666,5.371300000000001,4.770533333333333,3.5929666666666673,2.7454666666666663,55.25,6630.0,110.5,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
222,5.940466666666667,3.9964000000000004,1.8798333333333335,2.5902333333333334,14.406933333333335,8.466466666666667,4.470066666666667,0.7515666666666667,0.6271333333333333,0.5204666666666666,0.6493333333333333,7.531433333333333,0.2548666666666667,7.276566666666667,5.360433333333334,4.753733333333333,3.5411666666666664,2.7000999999999995,55.5,6660.0,111.0,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
223,5.964333333333333,3.9756333333333336,1.9274666666666667,2.582533333333333,14.449966666666668,8.485633333333332,4.51,0.753,0.6295333333333333,0.5203333333333333,0.6507333333333334,7.530166666666665,0.25126666666666664,7.278899999999998,5.3486,4.739833333333333,3.4981,2.6666666666666665,55.75,6690.0,111.5,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
224,5.951666666666667,3.7275,2.0129,2.3124000000000002,14.004466666666668,8.052800000000001,4.3253,0.7315666666666667,0.5922666666666667,0.5198333333333334,0.5721333333333333,7.5580333333333325,0.2599,7.2981333333333325,5.465733333333334,4.923966666666667,3.7786000000000004,3.1231666666666666,56.0,6720.0,112.0,5.81015221852174,3.49001323514067,1.99316331387411,1.8011227630529298
225,5.855766666666667,3.5999333333333334,2.0596,2.0475666666666665,13.562866666666666,7.7071000000000005,4.107166666666666,0.7236666666666666,0.5767666666666666,0.5085000000000001,0.5379999999999999,7.578133333333334,0.26980000000000004,7.308333333333334,5.553866666666666,5.044666666666667,3.9839666666666664,3.4393333333333334,56.25,6750.0,112.5,5.81015221852174,3.49001323514067,1.99316331387411,1.8011227630529298
226,5.8289,3.4606000000000003,2.0370666666666666,1.9010666666666665,13.227633333333333,7.398733333333334,3.938133333333333,0.7211666666666666,0.5803,0.5008,0.5234666666666666,7.5934,0.27,7.3233999999999995,5.610466666666666,5.147033333333333,4.164066666666667,3.6806666666666668,56.5,6780.0,113.0,5.81015221852174,3.49001323514067,1.99316331387411,1.8011227630529298
227,5.820366666666667,3.4499333333333335,2.0218666666666665,1.8636333333333335,13.1558,7.3354333333333335,3.8855,0.7199,0.5897333333333333,0.49773333333333336,0.5136333333333334,7.596033333333333,0.27,7.326033333333333,5.626033333333333,5.167166666666666,4.1989,3.7395000000000005,56.75,6810.0,113.5,5.81015221852174,3.49001323514067,1.99316331387411,1.8011227630529298
228,5.268533333333333,3.4432333333333336,1.7973666666666668,1.7554666666666667,12.2646,6.9960666666666675,3.5528333333333335,0.6682333333333333,0.5546,0.44813333333333333,0.4908666666666667,7.6233666666666675,0.27003333333333335,7.353333333333334,5.8089666666666675,5.379633333333333,4.596533333333333,4.162733333333334,57.0,6840.0,114.0,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
229,5.0411,3.3126666666666664,1.6111333333333333,1.6808666666666667,11.645766666666667,6.604666666666667,3.292,0.6549666666666667,0.5427000000000001,0.4277,0.4792,7.6262333333333325,0.2702,7.3560333333333325,5.886433333333334,5.490633333333333,4.807266666666667,4.388866666666667,57.25,6870.0,114.5,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
230,4.9389,3.2499333333333333,1.5414333333333334,1.6101666666666667,11.340433333333333,6.401533333333333,3.1516,0.6553666666666667,0.5396,0.42053333333333337,0.4799,7.622433333333333,0.2722333333333333,7.3502,5.925800000000001,5.548066666666667,4.913566666666666,4.519733333333333,57.5,6900.0,115.0,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
231,4.9243999999999994,3.2328333333333332,1.5090666666666668,1.6153333333333335,11.281633333333334,6.357233333333333,3.1244000000000005,0.6596,0.5396666666666667,0.41600000000000004,0.47986666666666666,7.6166333333333345,0.27373333333333333,7.342900000000001,5.923733333333334,5.544266666666667,4.922166666666666,4.5258666666666665,57.75,6930.0,115.5,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
232,4.355166666666666,2.9935,1.5034333333333332,1.6461,10.4982,6.1430333333333325,3.1495333333333333,0.6156666666666667,0.5171666666666667,0.41023333333333334,0.4700333333333333,7.6205333333333325,0.27970000000000006,7.340833333333332,6.040366666666667,5.6842999999999995,5.050800000000001,4.6466666666666665,58.0,6960.0,116.0,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
233,4.2023,2.9175999999999997,1.4446666666666665,1.5917666666666668,10.156333333333333,5.954033333333333,3.036433333333333,0.6008666666666667,0.5172,0.4118,0.4698333333333333,7.618833333333334,0.28,7.3388333333333335,6.075133333333333,5.738866666666667,5.136933333333334,4.750299999999999,58.25,6990.0,116.5,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
234,4.142433333333333,2.9307000000000003,1.4252333333333334,1.5849666666666666,10.083333333333332,5.9409,3.0102,0.5931666666666667,0.5092666666666666,0.41969999999999996,0.46986666666666665,7.619,0.28,7.3389999999999995,6.079433333333333,5.7476,5.1445333333333325,4.7561,58.5,7020.0,117.0,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
235,4.111233333333334,2.8883,1.4599333333333333,1.5905,10.049966666666668,5.938733333333333,3.0504333333333333,0.5896666666666667,0.5082666666666666,0.4210666666666667,0.46873333333333334,7.6171999999999995,0.28,7.337199999999999,6.0806000000000004,5.751233333333333,5.1258,4.743866666666667,58.75,7050.0,117.5,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
236,4.092733333333333,2.6959999999999997,1.3969666666666667,1.5135666666666667,9.699266666666666,5.606533333333333,2.9105333333333334,0.6067,0.4914,0.3954,0.45826666666666666,7.622666666666667,0.28,7.342666666666667,6.1311,5.835700000000001,5.281466666666667,4.920533333333333,59.0,7080.0,118.0,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
237,4.1987000000000005,2.643933333333333,1.3109333333333335,1.4599,9.613466666666666,5.414766666666667,2.7708333333333335,0.6082666666666667,0.48773333333333335,0.3849666666666667,0.45793333333333336,7.622733333333334,0.28,7.342733333333333,6.140933333333333,5.860333333333333,5.340499999999999,4.992633333333334,59.25,7110.0,118.5,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
238,4.181,2.637766666666667,1.2480666666666667,1.4503333333333333,9.517166666666666,5.336166666666666,2.6984,0.6111333333333334,0.48033333333333333,0.3811333333333334,0.45876666666666666,7.6205333333333325,0.28,7.340533333333332,6.142100000000001,5.8696666666666655,5.3699666666666666,5.023266666666666,59.5,7140.0,119.0,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
239,4.1856333333333335,2.5829666666666666,1.1895666666666667,1.4627666666666665,9.420933333333334,5.2353000000000005,2.652333333333333,0.6149333333333333,0.4824333333333333,0.3899,0.4542666666666667,7.623433333333334,0.28,7.3434333333333335,6.1607666666666665,5.8867,5.414133333333333,5.062966666666667,59.75,7170.0,119.5,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
240,4.576099999999999,2.4163,1.2007333333333332,1.4628666666666668,9.656,5.0799,2.6635999999999997,0.6241666666666666,0.46016666666666667,0.39216666666666666,0.4707,7.613666666666666,0.28,7.333666666666666,6.108266666666667,5.8682,5.3756666666666675,5.0252,60.0,7200.0,120.0,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
241,4.595166666666667,2.327,1.2407666666666668,1.5196666666666665,9.682599999999999,5.087433333333333,2.7604333333333333,0.6227333333333334,0.45466666666666666,0.3892333333333333,0.4794333333333334,7.6156,0.28,7.3355999999999995,6.108233333333333,5.873333333333334,5.354233333333333,4.9792000000000005,60.25,7230.0,120.5,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
242,4.5908,2.3055,1.2313333333333332,1.5647666666666666,9.692400000000001,5.1015999999999995,2.7961,0.6284333333333333,0.4499666666666667,0.3875,0.48090000000000005,7.6169,0.28,7.3369,6.106133333333334,5.864633333333334,5.336866666666667,4.946733333333333,60.5,7260.0,121.0,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
243,4.581033333333333,2.2785666666666664,1.2280666666666666,1.5983333333333334,9.685999999999998,5.104966666666667,2.8264,0.6310666666666667,0.4498,0.38420000000000004,0.4754,7.614066666666666,0.28,7.334066666666666,6.102166666666667,5.863833333333333,5.322466666666667,4.9304,60.75,7290.0,121.5,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
244,4.430766666666667,2.1290666666666667,1.1554333333333333,1.5425666666666666,9.257833333333334,4.827066666666667,2.698,0.6090666666666666,0.4425,0.37560000000000004,0.4506,7.6206,0.28,7.340599999999999,6.1748666666666665,5.950166666666666,5.463800000000001,5.089133333333333,61.0,7320.0,122.0,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
245,4.310333333333333,2.1053,1.1396,1.4420666666666666,8.997300000000001,4.686966666666667,2.5816666666666666,0.6044666666666667,0.4417333333333333,0.37016666666666664,0.44310000000000005,7.603366666666666,0.28,7.323366666666666,6.1823,5.962733333333334,5.506233333333333,5.162766666666666,61.25,7350.0,122.5,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
246,4.3041,2.1148333333333333,1.1166666666666667,1.3978000000000002,8.9334,4.629300000000001,2.514466666666667,0.5998333333333333,0.44,0.3688,0.4390333333333334,7.600066666666667,0.28016666666666673,7.3199,6.189533333333334,5.978766666666666,5.545766666666666,5.218133333333332,61.5,7380.0,123.0,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
247,4.234566666666666,2.121,1.0775666666666668,1.3652,8.798333333333334,4.563766666666667,2.4427666666666665,0.6062,0.4363666666666666,0.3703,0.4409666666666666,7.604333333333332,0.28,7.324333333333332,6.208633333333333,5.997533333333333,5.579633333333333,5.261233333333335,61.75,7410.0,123.5,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
248,4.1778666666666675,2.0822333333333334,1.0737333333333334,1.4154666666666667,8.749300000000002,4.571433333333333,2.4892000000000003,0.5924666666666667,0.4315,0.3645333333333333,0.4650666666666667,7.602533333333333,0.2805666666666667,7.321966666666666,6.2129666666666665,6.0055,5.567966666666667,5.232566666666667,62.0,7440.0,124.0,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
249,4.0626,1.9783666666666666,1.0671666666666668,1.5058666666666667,8.613999999999999,4.5514,2.5730333333333335,0.5999666666666666,0.4457,0.3587666666666667,0.47113333333333335,7.604466666666667,0.2802,7.324266666666667,6.2227,6.0131,5.5641,5.1790666666666665,62.25,7470.0,124.5,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
250,4.0875,2.0528666666666666,1.0378,1.5492666666666668,8.727433333333334,4.6399333333333335,2.587066666666667,0.5992999999999999,0.44966666666666666,0.3585666666666667,0.4701666666666667,7.5966000000000005,0.28,7.3166,6.206033333333333,5.991166666666667,5.533533333333333,5.142133333333333,62.5,7500.0,125.0,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
251,4.112233333333333,2.0854333333333335,1.0369333333333333,1.5438,8.778400000000001,4.666166666666667,2.5807333333333333,0.5963666666666666,0.44726666666666665,0.35696666666666665,0.47063333333333335,7.599199999999999,0.28013333333333335,7.319066666666665,6.2068666666666665,5.988933333333333,5.535266666666667,5.143533333333333,62.75,7530.0,125.5,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
252,4.0017,1.9757333333333333,1.0100333333333333,1.6532333333333333,8.640699999999999,4.639,2.663266666666667,0.593,0.4181666666666667,0.3696666666666667,0.4932333333333333,7.6018333333333326,0.28,7.321833333333332,6.222766666666666,6.0104999999999995,5.5263,5.090966666666667,63.0,7560.0,126.0,3.9982397716574103,1.79654579578057,1.10423190291925,1.7892339689853
253,3.9913000000000003,1.8343333333333331,1.0428000000000002,1.7295333333333334,8.597966666666668,4.6066666666666665,2.7723333333333335,0.5970666666666666,0.41119999999999995,0.37943333333333334,0.5004666666666666,7.601233333333333,0.28080000000000005,7.320433333333333,6.2228666666666665,6.017866666666667,5.491833333333332,5.036433333333333,63.25,7590.0,126.5,3.9982397716574103,1.79654579578057,1.10423190291925,1.7892339689853
254,3.9842666666666666,1.8255333333333332,1.0756000000000001,1.7856666666666667,8.671066666666668,4.6868,2.861266666666667,0.5982,0.40956666666666663,0.38606666666666667,0.5017333333333334,7.599466666666667,0.2807,7.318766666666667,6.2181999999999995,6.001400000000001,5.4449,4.966566666666667,63.5,7620.0,127.0,3.9982397716574103,1.79654579578057,1.10423190291925,1.7892339689853
255,3.986266666666667,1.7954,1.1629666666666667,1.8215666666666668,8.766200000000001,4.779933333333333,2.9845333333333333,0.5995333333333334,0.40979999999999994,0.3742666666666667,0.49770000000000003,7.597766666666667,0.2803666666666667,7.3174,6.206033333333333,5.9921000000000015,5.3955666666666655,4.902333333333333,63.75,7650.0,127.5,3.9982397716574103,1.79654579578057,1.10423190291925,1.7892339689853
256,3.9658,1.6469333333333334,1.0454,1.833,8.491133333333334,4.525333333333333,2.8784,0.579,0.4000333333333333,0.3547,0.48233333333333334,7.6033333333333335,0.2827666666666667,7.320566666666667,6.236133333333333,6.043733333333332,5.4959,4.991866666666667,64.0,7680.0,128.0,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
257,3.8269333333333333,1.6373,0.9412,1.7647666666666666,8.170200000000001,4.343266666666667,2.705966666666667,0.5778666666666666,0.3983,0.3500666666666667,0.4738,7.592966666666666,0.2907666666666667,7.3022,6.2645,6.0812,5.5864666666666665,5.113866666666667,64.25,7710.0,128.5,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
258,3.8340333333333336,1.6376666666666666,0.8991333333333333,1.7270666666666667,8.097900000000001,4.263866666666667,2.6262,0.5799,0.3907333333333333,0.3527666666666666,0.4729,7.583466666666666,0.2897666666666667,7.293699999999999,6.260700000000001,6.080799999999999,5.6070666666666655,5.1513,64.5,7740.0,129.0,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
259,3.8335666666666666,1.599,0.9378333333333334,1.7114333333333331,8.081833333333334,4.248266666666667,2.6492666666666667,0.5793666666666667,0.39093333333333335,0.34973333333333334,0.4789,7.585500000000001,0.2879,7.297600000000001,6.269666666666668,6.087666666666666,5.611600000000001,5.158733333333333,64.75,7770.0,129.5,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
260,4.050633333333334,1.6869666666666665,0.9901666666666668,1.5777666666666665,8.305533333333335,4.2549,2.5679333333333334,0.6103333333333333,0.41706666666666664,0.37473333333333336,0.4543333333333333,7.5774333333333335,0.28213333333333335,7.2953,6.224766666666666,6.040399999999999,5.585733333333333,5.196533333333333,65.0,7800.0,130.0,4.25008866980565,1.8463559871201203,1.14960187750648,1.43807292530392
261,4.272366666666667,1.7741666666666667,1.0896666666666666,1.4902333333333333,8.626433333333335,4.354066666666666,2.5799,0.6041333333333333,0.4267,0.3823,0.4487333333333334,7.5671,0.28023333333333333,7.286866666666667,6.184400000000001,6.0054,5.5348,5.179666666666666,65.25,7830.0,130.5,4.25008866980565,1.8463559871201203,1.14960187750648,1.43807292530392
262,4.257366666666667,1.8386000000000002,1.1317666666666666,1.4599,8.687633333333334,4.430266666666667,2.591666666666667,0.603,0.42973333333333336,0.38403333333333334,0.44453333333333334,7.563300000000001,0.28040000000000004,7.282900000000001,6.174933333333334,5.9901333333333335,5.525166666666667,5.169833333333333,65.5,7860.0,131.0,4.25008866980565,1.8463559871201203,1.14960187750648,1.43807292530392
263,4.2344333333333335,1.852266666666667,1.133,1.4622666666666666,8.681966666666668,4.447533333333333,2.5952666666666664,0.6072,0.4295333333333333,0.3886333333333334,0.44020000000000004,7.563033333333333,0.2805666666666667,7.282466666666666,6.1747,5.9943333333333335,5.525500000000001,5.1722666666666655,65.75,7890.0,131.5,4.25008866980565,1.8463559871201203,1.14960187750648,1.43807292530392
264,4.5555,2.1389666666666667,1.1670666666666667,1.8324666666666667,9.694,5.1385000000000005,2.9995333333333334,0.639,0.4614666666666667,0.38793333333333335,0.5243,7.549766666666666,0.28,7.269766666666666,6.0397333333333325,5.787000000000001,5.169366666666666,4.640866666666666,66.0,7920.0,132.0,4.7677216555464,2.34918628291628,1.16223040012506,2.36293572534775
265,4.681233333333334,2.2719666666666667,1.1588999999999998,2.1475333333333335,10.259633333333333,5.5784,3.3064333333333336,0.6520666666666667,0.4707,0.38733333333333336,0.5548,7.554966666666666,0.28,7.274966666666666,5.984999999999999,5.703366666666668,5.004166666666666,4.352533333333334,66.25,7950.0,132.5,4.7677216555464,2.34918628291628,1.16223040012506,2.36293572534775
266,4.766333333333334,2.3152666666666666,1.1530999999999998,2.264733333333333,10.499433333333332,5.733099999999999,3.417833333333333,0.6509999999999999,0.475,0.38953333333333334,0.5692666666666667,7.554666666666667,0.28,7.274666666666667,5.955566666666667,5.661966666666667,4.921533333333334,4.203133333333334,66.5,7980.0,133.0,4.7677216555464,2.34918628291628,1.16223040012506,2.36293572534775
267,4.768966666666667,2.326566666666667,1.1645666666666667,2.3424,10.602500000000001,5.8335333333333335,3.506966666666667,0.6504333333333334,0.48,0.3893,0.5702,7.551200000000001,0.28,7.2712,5.943966666666666,5.635766666666667,4.875633333333333,4.125766666666667,66.75,8010.0,133.5,4.7677216555464,2.34918628291628,1.16223040012506,2.36293572534775
268,4.8635,2.3667,1.1486666666666665,2.3439666666666668,10.722833333333334,5.859333333333333,3.492633333333333,0.6610333333333334,0.47653333333333336,0.39063333333333333,0.5784333333333334,7.549733333333333,0.28,7.269733333333333,5.930133333333332,5.613733333333334,4.860766666666665,4.111066666666666,67.0,8040.0,134.0,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
269,4.9168,2.363566666666667,1.1543999999999999,2.3769666666666667,10.811733333333335,5.894933333333333,3.5313666666666665,0.6620666666666666,0.4719,0.3963333333333333,0.5798666666666666,7.547366666666667,0.28,7.267366666666667,5.9092,5.6006,4.8297333333333325,4.059433333333334,67.25,8070.0,134.5,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
270,4.9392,2.3732,1.1479666666666666,2.4112999999999998,10.871666666666666,5.9324666666666666,3.5592666666666664,0.6599666666666667,0.46936666666666665,0.40013333333333334,0.5717333333333333,7.551000000000001,0.28,7.271000000000001,5.9015666666666675,5.595933333333333,4.8126999999999995,4.024833333333333,67.5,8100.0,135.0,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
271,4.944733333333334,2.3582,1.2102333333333333,2.404466666666667,10.917633333333335,5.9729,3.6147,0.6584333333333333,0.4672333333333334,0.3967,0.5700666666666667,7.550433333333333,0.28,7.270433333333333,5.898766666666667,5.584033333333334,4.7702333333333335,3.994333333333334,67.75,8130.0,135.5,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
272,4.7940000000000005,1.2685333333333333,1.3,2.0624000000000002,9.424933333333334,4.630933333333333,3.3624,0.6465666666666666,0.3472,0.3917333333333333,0.5119333333333334,7.589333333333334,0.28,7.309333333333334,6.138933333333332,5.9598666666666675,5.240166666666666,4.658333333333333,68.0,8160.0,136.0,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
273,4.759733333333333,0.8099,1.2938,1.9012,8.764633333333332,4.0049,3.1950000000000003,0.6459666666666667,0.3073,0.38903333333333334,0.4827,7.593299999999999,0.28013333333333335,7.313166666666666,6.198533333333334,6.051666666666667,5.3893,4.8675999999999995,68.25,8190.0,136.5,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
274,4.810966666666666,0.5896,1.2892,1.7384,8.428166666666666,3.6172,3.0275999999999996,0.6336666666666667,0.2980666666666667,0.38703333333333334,0.47833333333333333,7.591333333333334,0.2806,7.310733333333334,6.2224,6.108499999999999,5.4994,5.047066666666666,68.5,8220.0,137.0,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
275,4.7932,0.5648,1.2769333333333333,1.6956333333333333,8.330566666666666,3.5373666666666663,2.9725666666666664,0.6224333333333333,0.2906333333333333,0.38636666666666664,0.47863333333333336,7.585766666666666,0.2809666666666667,7.304799999999999,6.224433333333334,6.120633333333332,5.5159,5.082366666666667,68.75,8250.0,137.5,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
276,4.7198,0.9291,1.0785666666666667,1.9154,8.642866666666666,3.9230666666666667,2.9939666666666667,0.6428333333333334,0.3549,0.36090000000000005,0.5283,7.5721333333333325,0.28,7.292133333333332,6.1830333333333325,6.034766666666667,5.442166666666666,4.875633333333334,69.0,8280.0,138.0,4.86311190190525,1.34357483702885,0.9375929171423881,2.24122411293217
277,4.8324,1.2379666666666667,0.9564666666666667,2.1228333333333333,9.149666666666667,4.317266666666667,3.0793,0.6507,0.3689,0.36056666666666665,0.5454666666666667,7.554233333333333,0.28,7.274233333333333,6.113,5.939433333333333,5.313633333333334,4.6655999999999995,69.25,8310.0,138.5,4.86311190190525,1.34357483702885,0.9375929171423881,2.24122411293217
278,4.8551,1.2595,0.9640666666666665,2.2027666666666668,9.281433333333334,4.426333333333334,3.1668333333333334,0.6506666666666666,0.38159999999999994,0.35913333333333336,0.5509333333333334,7.5497,0.28,7.269699999999999,6.092533333333332,5.911300000000001,5.265766666666668,4.5811666666666655,69.5,8340.0,139.0,4.86311190190525,1.34357483702885,0.9375929171423881,2.24122411293217
279,4.8688,1.3021,0.9592333333333333,2.2569,9.387033333333335,4.518233333333333,3.216133333333333,0.6502,0.3886333333333334,0.35450000000000004,0.5494,7.553733333333333,0.28,7.2737333333333325,6.086633333333333,5.899466666666667,5.236866666666667,4.5332333333333334,69.75,8370.0,139.5,4.86311190190525,1.34357483702885,0.9375929171423881,2.24122411293217
280,4.4587,1.5869333333333333,1.0009666666666668,2.004966666666667,9.051566666666668,4.5928666666666675,3.0059333333333336,0.6189666666666667,0.4095333333333333,0.36956666666666665,0.5026333333333334,7.566366666666666,0.28,7.286366666666666,6.138233333333334,5.946633333333334,5.3547,4.780233333333334,70.0,8400.0,140.0,4.26854721327383,1.7172460121476698,1.09700353575777,1.7283639917704603
281,4.3867666666666665,1.6632333333333333,1.0685333333333333,1.8696,8.988133333333334,4.601366666666666,2.938133333333333,0.6033,0.41586666666666666,0.3722666666666667,0.48403333333333337,7.5692666666666675,0.28,7.289266666666667,6.1461,5.954166666666667,5.384899999999999,4.862633333333333,70.25,8430.0,140.5,4.26854721327383,1.7172460121476698,1.09700353575777,1.7283639917704603
282,4.287366666666667,1.6874,1.0717333333333334,1.7612,8.8077,4.520333333333333,2.8329333333333335,0.5988,0.4217333333333333,0.37770000000000004,0.4796666666666667,7.576633333333334,0.28,7.296633333333334,6.181933333333333,5.978033333333332,5.4464999999999995,4.9638333333333335,70.5,8460.0,141.0,4.26854721327383,1.7172460121476698,1.09700353575777,1.7283639917704603
283,4.220166666666667,1.7571666666666665,1.0721666666666667,1.7041666666666666,8.753666666666668,4.5335,2.7763333333333335,0.6081666666666667,0.4143333333333333,0.3804666666666667,0.48306666666666664,7.573733333333333,0.28016666666666673,7.293566666666666,6.181533333333333,5.979133333333334,5.464066666666667,5.0234000000000005,70.75,8490.0,141.5,4.26854721327383,1.7172460121476698,1.09700353575777,1.7283639917704603
284,4.254833333333334,1.8202666666666667,1.2544333333333333,1.2654,8.594933333333334,4.3401,2.5198333333333336,0.6245666666666666,0.43123333333333336,0.40149999999999997,0.41450000000000004,7.578366666666668,0.2807,7.297666666666667,6.2024,6.022133333333333,5.574133333333334,5.3169,71.0,8520.0,142.0,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
285,4.365399999999999,1.8955999999999997,1.3502999999999998,0.9985,8.6098,4.2444,2.3487999999999998,0.6260333333333333,0.4342333333333333,0.40846666666666664,0.39136666666666664,7.5779,0.2808333333333334,7.297066666666666,6.196433333333334,6.023300000000001,5.612266666666667,5.4351666666666665,71.25,8550.0,142.5,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
286,4.400566666666667,1.8981,1.4223333333333332,0.8989666666666667,8.619966666666668,4.219399999999999,2.3213,0.6203666666666667,0.44026666666666664,0.4003,0.3844666666666667,7.579966666666667,0.2803666666666667,7.299600000000001,6.201133333333335,6.025333333333332,5.6182,5.479933333333333,71.5,8580.0,143.0,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
287,4.388233333333333,1.9209333333333332,1.3984999999999999,0.8868,8.594466666666666,4.2062333333333335,2.2853,0.6177,0.4411333333333334,0.39986666666666665,0.37526666666666664,7.579033333333333,0.2813333333333334,7.2977,6.203533333333334,6.030133333333334,5.636833333333333,5.495033333333332,71.75,8610.0,143.5,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
288,3.5492,1.9576666666666664,0.9518000000000001,0.9251333333333334,7.3838,3.8346,1.8769333333333336,0.5486,0.42493333333333333,0.34026666666666666,0.40340000000000004,7.583433333333334,0.2992333333333333,7.2842,6.343500000000001,6.190566666666667,5.930666666666667,5.7445,72.0,8640.0,144.0,3.11470442490832,1.8413215630734698,0.572729624625856,1.11995646396668
289,3.2834,1.925633333333333,0.7484000000000001,1.0243666666666666,6.9818,3.6983999999999995,1.7727666666666666,0.5236666666666667,0.41119999999999995,0.31703333333333333,0.41863333333333336,7.586033333333333,0.3,7.286033333333333,6.370699999999999,6.2235,5.9803,5.766866666666666,72.25,8670.0,144.5,3.11470442490832,1.8413215630734698,0.572729624625856,1.11995646396668
290,3.1536666666666666,1.8340666666666667,0.6403666666666668,1.0935333333333332,6.721633333333333,3.567966666666667,1.7339,0.5202333333333333,0.4118,0.30656666666666665,0.4214333333333333,7.578266666666667,0.3,7.278266666666667,6.383433333333333,6.249033333333333,6.013866666666668,5.777733333333334,72.5,8700.0,145.0,3.11470442490832,1.8413215630734698,0.572729624625856,1.11995646396668
291,3.141,1.8019,0.5867666666666667,1.0853000000000002,6.614966666666667,3.4739666666666666,1.6720666666666668,0.5172666666666667,0.4191,0.30296666666666666,0.42913333333333337,7.573533333333333,0.3,7.273533333333333,6.3843,6.251466666666667,6.039533333333334,5.795466666666666,72.75,8730.0,145.5,3.11470442490832,1.8413215630734698,0.572729624625856,1.11995646396668
292,3.2542,1.8875666666666666,0.6588,1.2018666666666666,7.002433333333333,3.7482333333333333,1.8606666666666667,0.5494333333333333,0.4371666666666667,0.335,0.43756666666666666,7.558666666666666,0.3,7.258666666666667,6.333833333333333,6.180866666666667,5.908433333333334,5.628533333333334,73.0,8760.0,146.0,3.45039918464413,2.00993852029099,0.8584611898048219,1.25126336405914
293,3.384333333333333,1.9777333333333331,0.7845333333333334,1.2481333333333333,7.394733333333333,4.0104,2.0326666666666666,0.5581,0.44133333333333336,0.34543333333333337,0.4388,7.547766666666666,0.29946666666666666,7.2482999999999995,6.2936,6.122833333333333,5.814133333333333,5.5238000000000005,73.25,8790.0,146.5,3.45039918464413,2.00993852029099,0.8584611898048219,1.25126336405914
294,3.4434,2.0005333333333333,0.8315333333333333,1.2468000000000001,7.522266666666668,4.078866666666666,2.0783333333333336,0.5585333333333333,0.44270000000000004,0.34986666666666666,0.43906666666666666,7.541333333333333,0.2988333333333333,7.2425,6.2742,6.097899999999999,5.779999999999999,5.492899999999999,73.5,8820.0,147.0,3.45039918464413,2.00993852029099,0.8584611898048219,1.25126336405914
295,3.467166666666667,2.0003333333333333,0.8595333333333334,1.2429333333333332,7.569966666666667,4.1028,2.1024666666666665,0.5554666666666667,0.4432333333333333,0.34950000000000003,0.43979999999999997,7.539066666666666,0.29969999999999997,7.239366666666666,6.2605666666666675,6.089733333333333,5.762533333333333,5.482333333333333,73.75,8850.0,147.5,3.45039918464413,2.00993852029099,0.8584611898048219,1.25126336405914
296,3.6906000000000003,3.4531,0.8520666666666666,1.0528666666666666,9.048633333333335,5.358033333333333,1.9049333333333331,0.5812333333333334,0.5853666666666667,0.35090000000000005,0.3989333333333333,7.557600000000001,0.28090000000000004,7.276700000000001,6.1219,5.8151,5.559400000000001,5.345433333333332,74.0,8880.0,148.0,3.8633792058040104,4.31541557293507,0.8605128285458591,0.799144179796342
297,3.8117,4.0508,0.8582,0.8890666666666668,9.609766666666665,5.798066666666666,1.7472666666666667,0.5892333333333333,0.6173,0.35,0.3861,7.556166666666666,0.28,7.276166666666666,6.072766666666666,5.739166666666668,5.521733333333334,5.354800000000001,74.25,8910.0,148.5,3.8633792058040104,4.31541557293507,0.8605128285458591,0.799144179796342
298,3.853,4.251233333333333,0.8405333333333334,0.8568666666666667,9.801633333333333,5.948633333333333,1.6974,0.5902333333333334,0.6225,0.3517,0.37916666666666665,7.556866666666666,0.28,7.276866666666666,6.050433333333333,5.702966666666667,5.504900000000001,5.339833333333333,74.5,8940.0,149.0,3.8633792058040104,4.31541557293507,0.8605128285458591,0.799144179796342
299,3.854733333333334,4.333266666666667,0.8484999999999999,0.8105666666666668,9.847066666666667,5.992333333333333,1.6590666666666667,0.5905,0.6234666666666666,0.3553,0.37803333333333333,7.555266666666666,0.28,7.275266666666666,6.048299999999999,5.695566666666666,5.493933333333334,5.347166666666666,74.75,8970.0,149.5,3.8633792058040104,4.31541557293507,0.8605128285458591,0.799144179796342
300,4.039633333333333,3.5443666666666664,0.8529333333333333,1.009,9.445933333333333,5.4063,1.8619333333333332,0.5937,0.5504,0.3588666666666666,0.4268,7.570666666666666,0.28,7.290666666666666,6.106966666666667,5.8247,5.564166666666667,5.3417666666666666,75.0,9000.0,150.0,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
301,4.056933333333333,3.2584999999999997,0.8623,1.2208666666666665,9.398599999999998,5.341666666666667,2.0831666666666666,0.5906333333333333,0.5310666666666667,0.35946666666666666,0.44193333333333334,7.5732,0.28,7.2932,6.121433333333333,5.830133333333333,5.521466666666667,5.246166666666667,75.25,9030.0,150.5,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
302,4.051233333333333,3.0942666666666665,0.8620666666666666,1.2843,9.291866666666667,5.240633333333333,2.1463666666666668,0.5917333333333333,0.5277333333333334,0.35956666666666665,0.4504666666666667,7.578533333333334,0.28,7.298533333333333,6.131966666666667,5.8614,5.534066666666666,5.233499999999999,75.5,9060.0,151.0,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
303,4.0344999999999995,3.0799000000000003,0.8720333333333333,1.3364333333333334,9.322866666666666,5.288366666666667,2.208466666666667,0.5950333333333333,0.5323333333333333,0.3593333333333333,0.4499666666666667,7.5767999999999995,0.28,7.296799999999999,6.127999999999999,5.838833333333334,5.511933333333333,5.1855,75.75,9090.0,151.5,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
304,4.631833333333333,3.1710000000000003,0.8577999999999999,1.3339333333333334,9.994566666666667,5.362733333333334,2.1917333333333335,0.6447333333333333,0.5515333333333333,0.3595333333333333,0.43439999999999995,7.564966666666668,0.28,7.2849666666666675,6.025600000000001,5.744266666666668,5.408566666666666,5.0972333333333335,76.0,9120.0,152.0,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
305,4.8297,3.2681,0.8643333333333334,1.2691999999999999,10.231333333333332,5.401633333333333,2.1335333333333333,0.6596,0.556,0.35833333333333334,0.42896666666666666,7.561933333333333,0.28,7.281933333333333,5.991999999999999,5.7163,5.3905666666666665,5.104133333333333,76.25,9150.0,152.5,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
306,4.953133333333334,3.3425333333333334,0.8641333333333333,1.2359333333333333,10.395733333333334,5.4426000000000005,2.1000666666666667,0.6583,0.5435333333333333,0.3579333333333334,0.42700000000000005,7.556000000000001,0.28,7.276000000000001,5.964666666666666,5.688000000000001,5.375233333333334,5.103733333333333,76.5,9180.0,153.0,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
307,4.9722333333333335,3.3178666666666667,0.8756333333333334,1.1814666666666667,10.3472,5.374966666666667,2.0571,0.6523333333333333,0.5403666666666667,0.3525666666666667,0.4345333333333333,7.561299999999999,0.28,7.281299999999999,5.9747666666666674,5.7054,5.399966666666666,5.1396999999999995,76.75,9210.0,153.5,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
308,4.932633333333333,3.4080666666666666,1.2923333333333333,1.4703000000000002,11.103333333333333,6.1707,2.7626333333333335,0.6598,0.5825666666666667,0.41903333333333337,0.4812666666666667,7.545133333333333,0.2795666666666667,7.2655666666666665,5.862100000000001,5.499133333333334,4.9526,4.600299999999999,77.0,9240.0,154.0,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
309,4.919066666666667,3.6427666666666663,1.5369666666666668,1.6195666666666666,11.718366666666665,6.7993,3.1565333333333334,0.6693333333333333,0.5869666666666666,0.44420000000000004,0.5039,7.5559,0.2748666666666667,7.281033333333333,5.7965,5.377433333333334,4.723933333333333,4.323066666666667,77.25,9270.0,154.5,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
310,5.020266666666666,3.642266666666667,1.6462999999999999,1.6949666666666667,12.003799999999998,6.983533333333334,3.341266666666667,0.662,0.5926,0.4514,0.5121,7.5630999999999995,0.2700666666666667,7.293033333333333,5.765666666666667,5.329366666666666,4.622300000000001,4.197333333333333,77.5,9300.0,155.0,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
311,5.024533333333333,3.6807666666666665,1.6664666666666668,1.7315000000000003,12.103266666666666,7.078733333333334,3.397966666666667,0.6573333333333333,0.5904333333333334,0.4598,0.5198666666666667,7.563633333333334,0.27,7.293633333333334,5.7533666666666665,5.305166666666667,4.562733333333333,4.1327,77.75,9330.0,155.5,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
312,4.966066666666666,3.9883,1.6862333333333333,1.7811000000000001,12.421700000000001,7.455633333333334,3.4673333333333334,0.6508666666666667,0.6175999999999999,0.45443333333333336,0.5229333333333334,7.561433333333333,0.27,7.291433333333332,5.710833333333333,5.207766666666667,4.4440333333333335,3.988033333333334,78.0,9360.0,156.0,4.92289454721422,4.14710158545709,1.66435432372624,1.80136889595056
313,4.9156,4.0636,1.6862333333333333,1.8196999999999999,12.485133333333334,7.569533333333333,3.505933333333333,0.6506666666666666,0.6289333333333333,0.4507666666666667,0.5197666666666667,7.564699999999999,0.27,7.294699999999999,5.706633333333334,5.1956999999999995,4.421933333333332,3.9543666666666666,78.25,9390.0,156.5,4.92289454721422,4.14710158545709,1.66435432372624,1.80136889595056
314,4.8975333333333335,4.142633333333333,1.6825333333333332,1.8145,12.537200000000002,7.639666666666666,3.4970333333333334,0.6555,0.6297999999999999,0.44976666666666665,0.519,7.560366666666667,0.27,7.290366666666667,5.688300000000002,5.1758999999999995,4.408033333333334,3.9373666666666667,78.5,9420.0,157.0,4.92289454721422,4.14710158545709,1.66435432372624,1.80136889595056
315,4.908666666666666,4.1602,1.6682666666666666,1.8184333333333333,12.555566666666664,7.6469,3.4867,0.6587000000000001,0.6287333333333334,0.4494666666666667,0.5135333333333333,7.561000000000001,0.27,7.291,5.688533333333335,5.174733333333332,4.410666666666668,3.9399000000000006,78.75,9450.0,157.5,4.92289454721422,4.14710158545709,1.66435432372624,1.80136889595056
316,5.283333333333333,4.0906666666666665,1.4575,2.3371999999999997,13.168699999999998,7.885366666666666,3.7946999999999997,0.7034333333333334,0.6147333333333334,0.43189999999999995,0.6097333333333333,7.556933333333333,0.27,7.286933333333334,5.583633333333333,5.036133333333333,4.1579,3.3964,79.0,9480.0,158.0,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
317,5.4791,4.034766666666667,1.3921,2.6764666666666663,13.582433333333332,8.103333333333333,4.068566666666666,0.7178666666666667,0.6106333333333334,0.4285333333333333,0.6514666666666666,7.5534,0.26993333333333336,7.2834666666666665,5.5215000000000005,4.959300000000002,3.9568333333333334,3.022766666666667,79.25,9510.0,158.5,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
318,5.578366666666667,3.9833666666666665,1.3948333333333334,2.8173666666666666,13.773933333333332,8.195566666666666,4.2122,0.7193999999999999,0.6164666666666667,0.42056666666666664,0.6699333333333334,7.548133333333333,0.26393333333333335,7.2842,5.486033333333333,4.9181,3.8568,2.8393333333333333,79.5,9540.0,159.0,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
319,5.585233333333333,3.9763333333333337,1.3737666666666666,2.8912,13.826533333333334,8.2413,4.264966666666666,0.7179666666666666,0.6202000000000001,0.41969999999999996,0.6791666666666667,7.5488,0.26466666666666666,7.284133333333333,5.478400000000001,4.908399999999999,3.8237000000000005,2.772133333333333,79.75,9570.0,159.5,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
320,5.5281666666666665,3.8752999999999997,1.5577666666666665,2.7662,13.727433333333332,8.199266666666666,4.323966666666666,0.7011,0.6042666666666667,0.4764333333333333,0.6279666666666667,7.557966666666666,0.2681,7.289866666666667,5.511466666666666,4.946866666666667,3.813533333333333,2.8742666666666663,80.0,9600.0,160.0,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
321,5.4238333333333335,3.7213000000000003,1.7960333333333336,2.550933333333333,13.4921,8.068266666666666,4.346966666666667,0.6997666666666668,0.617,0.49340000000000006,0.6126666666666667,7.569400000000001,0.2694333333333333,7.299966666666667,5.549366666666666,4.995933333333333,3.8427666666666673,3.0144333333333333,80.25,9630.0,160.5,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
322,5.4131,3.7967999999999997,1.852266666666667,2.434633333333333,13.4968,8.0837,4.2869,0.7004,0.6163666666666666,0.5034333333333333,0.6102000000000001,7.571166666666667,0.27,7.301166666666667,5.554499999999999,4.994033333333333,3.868299999999999,3.1030999999999995,80.5,9660.0,161.0,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
323,5.406633333333334,3.8215333333333334,1.9013333333333333,2.4227000000000003,13.552200000000001,8.145566666666667,4.324033333333333,0.7009333333333333,0.6094666666666666,0.5077333333333334,0.6119333333333333,7.566066666666667,0.26993333333333336,7.296133333333334,5.544133333333333,4.970000000000001,3.8256333333333328,3.0665333333333327,80.75,9690.0,161.5,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
324,4.7556666666666665,3.325833333333333,1.7690000000000001,2.3704,12.2209,7.465233333333334,4.1394,0.6355666666666666,0.5438000000000001,0.45136666666666664,0.5700999999999999,7.6183000000000005,0.271,7.347300000000001,5.8196,5.341266666666667,4.293999999999999,3.566133333333333,81.0,9720.0,162.0,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
325,4.4829,3.0801,1.5895333333333335,2.2310666666666665,11.3836,6.9007000000000005,3.8205999999999998,0.6205666666666666,0.5218333333333333,0.4275,0.5467666666666667,7.621733333333333,0.27620000000000006,7.345533333333333,5.920233333333335,5.493733333333334,4.5943000000000005,3.9261,81.25,9750.0,162.5,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
326,4.356333333333334,2.9605,1.4926666666666668,2.1679999999999997,10.9775,6.621166666666667,3.6606666666666667,0.6157666666666667,0.5156000000000001,0.4175,0.5356000000000001,7.6206,0.28,7.340599999999999,5.975233333333334,5.5771999999999995,4.744299999999999,4.098533333333333,81.5,9780.0,163.0,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
327,4.3181,2.887366666666667,1.4515333333333333,2.1334999999999997,10.7905,6.4724,3.585033333333333,0.6226333333333334,0.5185333333333333,0.4108,0.5301666666666667,7.618566666666667,0.28,7.338566666666667,5.993233333333333,5.612733333333334,4.806666666666667,4.182666666666666,81.75,9810.0,163.5,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
328,4.007366666666667,2.9739666666666666,1.4673,1.5487333333333333,9.997366666666666,5.99,3.0160333333333336,0.5861,0.5300666666666667,0.4257,0.45126666666666665,7.618099999999999,0.28,7.338099999999999,6.096266666666667,5.7616,5.173400000000001,4.832800000000001,82.0,9840.0,164.0,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
329,3.7868999999999997,3.0414666666666665,1.5118666666666667,1.2574,9.597633333333333,5.810733333333333,2.7692666666666668,0.5884333333333334,0.5292333333333333,0.4311,0.4218,7.619833333333332,0.28,7.339833333333332,6.141233333333332,5.812833333333334,5.289933333333334,5.034866666666666,82.25,9870.0,164.5,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
330,3.7877666666666663,3.031833333333333,1.5756000000000001,1.1432666666666667,9.538466666666666,5.750699999999999,2.718866666666667,0.5864666666666667,0.5300333333333334,0.42979999999999996,0.40946666666666665,7.6193,0.28,7.3393,6.140933333333334,5.8173,5.3102,5.090166666666667,82.5,9900.0,165.0,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
331,3.7943333333333333,3.041166666666667,1.5742666666666667,1.0642,9.473966666666666,5.679633333333333,2.638466666666667,0.5831000000000001,0.53,0.42766666666666664,0.4074333333333333,7.616833333333334,0.28,7.336833333333334,6.148433333333333,5.840233333333333,5.3467666666666664,5.1623,82.75,9930.0,165.5,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
332,3.653433333333333,2.6790000000000003,1.2715333333333332,1.2679,8.871866666666666,5.2184333333333335,2.539433333333333,0.5594,0.4739,0.38406666666666667,0.45056666666666667,7.609166666666667,0.28,7.329166666666667,6.2121,5.950333333333334,5.503633333333333,5.2156666666666665,83.0,9960.0,166.0,3.5035225193970603,2.32395862716471,1.02449149173358,1.54751639520736
333,3.5294999999999996,2.4090000000000003,1.1536,1.4180333333333333,8.510133333333332,4.9806333333333335,2.571633333333333,0.5567666666666667,0.4597333333333334,0.37013333333333337,0.4685,7.5932,0.28053333333333336,7.312666666666667,6.2329333333333325,5.986966666666667,5.529033333333333,5.1935,83.25,9990.0,166.5,3.5035225193970603,2.32395862716471,1.02449149173358,1.54751639520736
334,3.5140000000000002,2.308266666666667,1.0895000000000001,1.5238333333333334,8.4356,4.921600000000001,2.6133333333333333,0.5559000000000001,0.4660666666666667,0.359,0.4718333333333333,7.580066666666666,0.2802,7.2998666666666665,6.2321,5.986233333333333,5.524433333333333,5.141966666666666,83.5,10020.0,167.0,3.5035225193970603,2.32395862716471,1.02449149173358,1.54751639520736
335,3.4948,2.3224,1.0195666666666667,1.5582666666666667,8.395033333333334,4.900233333333333,2.5778333333333334,0.5573666666666667,0.4661666666666667,0.3602666666666666,0.47013333333333335,7.579366666666666,0.2803666666666667,7.2989999999999995,6.2373666666666665,5.988366666666668,5.534033333333333,5.148499999999999,83.75,10050.0,167.5,3.5035225193970603,2.32395862716471,1.02449149173358,1.54751639520736
336,3.6796333333333338,2.2906,1.006,1.612,8.588233333333335,4.9086,2.6180000000000003,0.5815333333333333,0.4499,0.3535333333333333,0.4827,7.5726,0.2801,7.2925,6.202266666666667,5.963000000000001,5.498766666666667,5.075333333333334,84.0,10080.0,168.0,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
337,3.8190333333333335,2.1848666666666667,0.9916,1.6435333333333333,8.639033333333334,4.82,2.635133333333333,0.5820000000000001,0.4501,0.34986666666666666,0.49023333333333335,7.572866666666667,0.28,7.292866666666667,6.196533333333333,5.960299999999999,5.507666666666666,5.0696666666666665,84.25,10110.0,168.5,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
338,3.8578666666666663,2.2009333333333334,0.9302333333333334,1.6650999999999998,8.654133333333334,4.796266666666666,2.595333333333333,0.5760333333333333,0.4486,0.35536666666666666,0.49473333333333336,7.573933333333333,0.28,7.2939333333333325,6.194166666666668,5.959733333333332,5.512566666666666,5.0780666666666665,84.5,10140.0,169.0,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
339,3.8268,2.1858666666666666,0.9442666666666666,1.6575666666666666,8.6145,4.7877,2.6018333333333334,0.5722666666666667,0.4487,0.35979999999999995,0.49993333333333334,7.576733333333333,0.2800666666666667,7.296666666666667,6.2005333333333335,5.970300000000001,5.517533333333333,5.079333333333334,84.75,10170.0,169.5,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
340,3.5885333333333334,2.1966,0.9547333333333334,1.6632,8.403066666666668,4.814533333333333,2.6179333333333332,0.5599333333333333,0.44079999999999997,0.34990000000000004,0.4610333333333333,7.582066666666666,0.28043333333333337,7.301633333333332,6.233466666666668,6.001066666666666,5.547366666666667,5.114966666666667,85.0,10200.0,170.0,3.5111919415224704,2.15507747645934,0.88399196628101,1.39698518382408
341,3.5368999999999997,2.1919333333333335,0.9027000000000001,1.486,8.117533333333334,4.580633333333333,2.3887,0.5592666666666667,0.4365333333333334,0.3453333333333333,0.4475333333333333,7.588133333333333,0.2843,7.303833333333333,6.270566666666667,6.049833333333333,5.655766666666667,5.285633333333333,85.25,10230.0,170.5,3.5111919415224704,2.15507747645934,0.88399196628101,1.39698518382408
342,3.512266666666667,2.1824666666666666,0.9013666666666668,1.4621333333333333,8.058233333333334,4.545966666666667,2.3635,0.5591333333333334,0.4316,0.3410333333333333,0.43866666666666665,7.586200000000001,0.28436666666666666,7.3018333333333345,6.271266666666667,6.0546999999999995,5.677433333333334,5.318633333333333,85.5,10260.0,171.0,3.5111919415224704,2.15507747645934,0.88399196628101,1.39698518382408
343,3.512633333333333,2.1112333333333333,0.8976000000000001,1.3821666666666665,7.903633333333333,4.391,2.2797666666666667,0.5597,0.4365333333333334,0.3403333333333333,0.43993333333333334,7.5902666666666665,0.28826666666666667,7.302,6.280633333333334,6.089900000000001,5.7259666666666655,5.397766666666666,85.75,10290.0,171.5,3.5111919415224704,2.15507747645934,0.88399196628101,1.39698518382408
344,3.6315666666666666,2.0599000000000003,0.8671,1.3011,7.859666666666667,4.2281,2.1681999999999997,0.5776333333333333,0.43543333333333334,0.33043333333333336,0.4242,7.59,0.2912,7.2988,6.288133333333334,6.111566666666667,5.772933333333333,5.471666666666667,86.0,10320.0,172.0,3.7541761806747997,2.05393245047582,0.801546242518702,1.19271598779016
345,3.7455000000000003,2.0130666666666666,0.8058000000000001,1.2644666666666668,7.828833333333334,4.083333333333334,2.070266666666667,0.5803333333333334,0.44303333333333333,0.3293333333333333,0.4131666666666667,7.585633333333334,0.2920333333333333,7.2936000000000005,6.2857,6.120066666666667,5.808266666666666,5.516033333333334,86.25,10350.0,172.5,3.7541761806747997,2.05393245047582,0.801546242518702,1.19271598779016
346,3.7713333333333336,2.0342333333333333,0.7756666666666666,1.2023333333333333,7.783566666666667,4.012233333333333,1.9779999999999998,0.5764333333333334,0.44693333333333335,0.3337,0.4106,7.587833333333333,0.28959999999999997,7.298233333333333,6.300600000000001,6.124533333333332,5.837366666666668,5.569833333333333,86.5,10380.0,173.0,3.7541761806747997,2.05393245047582,0.801546242518702,1.19271598779016
347,3.762033333333333,2.0362999999999998,0.7807666666666667,1.2004,7.7795,4.0174666666666665,1.9811666666666667,0.5738333333333333,0.4495,0.33840000000000003,0.41009999999999996,7.584933333333334,0.29296666666666665,7.291966666666667,6.297500000000001,6.122800000000001,5.830166666666666,5.5672,86.75,10410.0,173.5,3.7541761806747997,2.05393245047582,0.801546242518702,1.19271598779016
348,3.7077,1.9370666666666667,0.8611666666666667,1.0512666666666666,7.5572,3.8495,1.9124333333333334,0.5592,0.4146666666666667,0.3568333333333333,0.39923333333333333,7.587199999999999,0.2986,7.288599999999999,6.327100000000001,6.170733333333334,5.890166666666667,5.676400000000001,87.0,10440.0,174.0,3.6069926664597,1.7281159558056898,0.9866608197877351,0.979236028589524
349,3.6113000000000004,1.7155,0.974,1.0277666666666667,7.328566666666667,3.7172666666666663,2.0017666666666667,0.5579,0.4200333333333333,0.3595333333333333,0.3918,7.5841,0.29893333333333333,7.285166666666667,6.336233333333333,6.1954666666666665,5.8896999999999995,5.681233333333333,87.25,10470.0,174.5,3.6069926664597,1.7281159558056898,0.9866608197877351,0.979236028589524
350,3.5735666666666663,1.7476666666666665,0.9773666666666666,0.9379333333333333,7.236533333333333,3.6629666666666667,1.9152999999999998,0.5630666666666666,0.4175,0.3600333333333333,0.3968333333333333,7.582199999999999,0.29933333333333334,7.282866666666666,6.342633333333334,6.201966666666666,5.922533333333334,5.748766666666667,87.5,10500.0,175.0,3.6069926664597,1.7281159558056898,0.9866608197877351,0.979236028589524
351,3.5704,1.7762333333333333,0.9727,0.9375999999999999,7.256933333333333,3.686533333333333,1.9102999999999999,0.5693333333333332,0.4104,0.3605,0.4057333333333333,7.582833333333333,0.2983666666666666,7.284466666666667,6.337833333333333,6.1961,5.907833333333333,5.730899999999999,87.75,10530.0,175.5,3.6069926664597,1.7281159558056898,0.9866608197877351,0.979236028589524
352,3.7607666666666666,1.7487000000000001,0.9569666666666666,1.3097,7.776133333333333,4.015366666666667,2.2666666666666666,0.5760333333333333,0.40590000000000004,0.34913333333333335,0.4547333333333334,7.565966666666666,0.2937666666666667,7.2722,6.259266666666666,6.102033333333333,5.7184333333333335,5.3896999999999995,88.0,10560.0,176.0,3.80056247310636,1.72715984421265,0.8697693232591621,1.63436723697056
353,3.7657333333333334,1.7301,0.9069333333333333,1.4796333333333334,7.8824,4.116666666666666,2.3865666666666665,0.5801333333333334,0.40659999999999996,0.34226666666666666,0.4759333333333333,7.565866666666667,0.2942666666666667,7.271600000000001,6.251600000000001,6.0893999999999995,5.686300000000001,5.309766666666667,88.25,10590.0,176.5,3.80056247310636,1.72715984421265,0.8697693232591621,1.63436723697056
354,3.769966666666667,1.7142666666666666,0.8960999999999999,1.6751666666666665,8.0555,4.285533333333333,2.5712666666666664,0.5862333333333334,0.4081,0.3397,0.47053333333333336,7.5592999999999995,0.2896666666666667,7.269633333333333,6.241933333333334,6.056166666666666,5.5992,5.158266666666666,88.5,10620.0,177.0,3.80056247310636,1.72715984421265,0.8697693232591621,1.63436723697056
355,3.7762666666666664,1.7258333333333333,0.8529,1.6632333333333333,8.018233333333333,4.241966666666666,2.5161333333333333,0.5895666666666667,0.4092,0.34013333333333334,0.46636666666666665,7.556966666666667,0.29103333333333337,7.265933333333334,6.243399999999999,6.0646,5.626299999999999,5.190833333333333,88.75,10650.0,177.5,3.80056247310636,1.72715984421265,0.8697693232591621,1.63436723697056
356,3.6885666666666665,1.7184333333333333,0.8777999999999999,1.4197,7.7044999999999995,4.015933333333333,2.2975,0.5599000000000001,0.41653333333333337,0.3496333333333333,0.43666666666666665,7.569966666666668,0.29683333333333334,7.273133333333334,6.291566666666666,6.127133333333334,5.754966666666666,5.4140999999999995,89.0,10680.0,178.0,3.51465219395858,1.7718384273808803,0.9407946629095079,1.23986759945524
357,3.5448666666666666,1.7319333333333335,0.89,1.3214000000000001,7.488199999999999,3.943333333333334,2.2114000000000003,0.5594333333333333,0.4209333333333333,0.3595333333333333,0.4256666666666667,7.577666666666667,0.29946666666666666,7.278200000000001,6.322966666666667,6.157799999999999,5.798033333333333,5.487566666666668,89.25,10710.0,178.5,3.51465219395858,1.7718384273808803,0.9407946629095079,1.23986759945524
358,3.5309666666666666,1.7404666666666666,0.9275333333333333,1.2816333333333334,7.480600000000001,3.9496333333333338,2.2091666666666665,0.5557333333333333,0.42766666666666664,0.36086666666666667,0.42016666666666663,7.577400000000001,0.29929999999999995,7.278100000000001,6.324533333333333,6.156266666666665,5.795733333333333,5.501733333333334,89.5,10740.0,179.0,3.51465219395858,1.7718384273808803,0.9407946629095079,1.23986759945524
359,3.5440666666666667,1.7838666666666665,0.9525999999999999,1.2530333333333334,7.533566666666666,3.9894999999999996,2.205633333333333,0.5510333333333333,0.42623333333333335,0.3596333333333333,0.4196666666666667,7.575833333333334,0.2995333333333333,7.2763,6.314866666666666,6.135766666666666,5.778833333333333,5.5007,89.75,10770.0,179.5,3.51465219395858,1.7718384273808803,0.9407946629095079,1.23986759945524
360,3.8056,2.0000999999999998,1.3073666666666666,1.6855,8.798566666666666,4.992966666666667,2.9928666666666666,0.5996333333333334,0.4529666666666667,0.4143333333333333,0.5094,7.541233333333333,0.2811666666666667,7.260066666666666,6.127700000000001,5.872633333333334,5.2385,4.7772,90.0,10800.0,180.0,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
361,4.0652333333333335,2.1091333333333333,1.4922333333333333,2.0225,9.6891,5.623866666666666,3.514733333333333,0.6005333333333334,0.46130000000000004,0.43853333333333333,0.5457666666666667,7.551566666666666,0.28,7.271566666666666,6.053566666666666,5.759666666666667,4.9585333333333335,4.382466666666666,90.25,10830.0,180.5,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
362,4.069966666666667,2.1865333333333337,1.6031666666666666,2.1653333333333333,10.025,5.955033333333334,3.7685,0.6031,0.45990000000000003,0.4472,0.5596333333333333,7.548766666666667,0.28,7.268766666666667,6.017600000000001,5.6974,4.7959000000000005,4.162866666666667,90.5,10860.0,181.0,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
363,4.0671,2.1776,1.6455,2.2203,10.1105,6.0434,3.8658,0.6093333333333333,0.4597333333333334,0.4497,0.5693666666666667,7.552133333333333,0.28,7.272133333333333,6.017933333333334,5.688233333333334,4.747733333333333,4.0835,90.75,10890.0,181.5,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
364,4.369033333333333,2.1652333333333336,1.6214,2.5170333333333335,10.6727,6.3036666666666665,4.138433333333333,0.6179666666666667,0.4736666666666667,0.4551,0.6037666666666667,7.545433333333333,0.28,7.265433333333333,5.925333333333333,5.562333333333333,4.503233333333334,3.6736999999999997,91.0,10920.0,182.0,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
365,4.370299999999999,2.283733333333333,1.6005,2.6170666666666667,10.871599999999999,6.5013000000000005,4.2175666666666665,0.6230666666666667,0.47406666666666664,0.46476666666666666,0.6217333333333334,7.5463,0.28,7.266299999999999,5.9007000000000005,5.529966666666667,4.4353,3.5555000000000003,91.25,10950.0,182.5,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
366,4.378333333333333,2.3279,1.6699666666666666,2.6508333333333334,11.027033333333334,6.6487,4.3208,0.6308666666666667,0.46299999999999997,0.4658333333333334,0.6336333333333334,7.543799999999999,0.2799666666666667,7.2638333333333325,5.880633333333333,5.494466666666666,4.3510333333333335,3.4525000000000006,91.5,10980.0,183.0,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
367,4.422066666666666,2.3137333333333334,1.6863666666666666,2.6993333333333336,11.1215,6.699433333333333,4.3857,0.6301666666666667,0.4575333333333333,0.4603333333333333,0.6400666666666666,7.544866666666667,0.27993333333333337,7.2649333333333335,5.870466666666667,5.478333333333333,4.306600000000001,3.3863333333333334,91.75,11010.0,183.5,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
368,4.129566666666666,1.1278,1.7642,2.2968666666666664,9.318433333333331,5.188866666666666,4.061066666666666,0.5966,0.34486666666666665,0.44626666666666664,0.5312,7.5849666666666655,0.2800666666666667,7.304899999999999,6.152933333333333,5.927766666666667,4.899633333333333,4.2434666666666665,92.0,11040.0,184.0,3.9187728832254503,0.427751065579234,1.65783503874027,1.59118211835047
369,4.0016,0.7231333333333333,1.7475666666666667,1.8854333333333333,8.357733333333332,4.356133333333333,3.633,0.5838333333333333,0.3039,0.4303,0.48946666666666666,7.582833333333333,0.28673333333333334,7.2961,6.2386333333333335,6.066566666666667,5.214400000000001,4.723866666666666,92.25,11070.0,184.5,3.9187728832254503,0.427751065579234,1.65783503874027,1.59118211835047
370,3.9390333333333336,0.5599,1.6532666666666664,1.7438,7.896,3.9569666666666663,3.3970666666666665,0.5832,0.2869,0.4308666666666667,0.46636666666666665,7.577400000000001,0.2952,7.2822000000000005,6.2709,6.1240000000000006,5.368333333333334,4.9328,92.5,11100.0,185.0,3.9187728832254503,0.427751065579234,1.65783503874027,1.59118211835047
371,3.9258333333333333,0.4527,1.6759333333333333,1.6549666666666667,7.709433333333333,3.7836,3.3308999999999997,0.5824666666666667,0.2809333333333333,0.4299666666666667,0.45946666666666663,7.579233333333334,0.29686666666666667,7.282366666666667,6.293600000000001,6.156833333333333,5.4210666666666665,5.028700000000001,92.75,11130.0,185.5,3.9187728832254503,0.427751065579234,1.65783503874027,1.59118211835047
372,3.936233333333334,0.8165333333333333,1.5748333333333333,1.3963666666666668,7.7239666666666675,3.787733333333333,2.9712,0.5875666666666667,0.34523333333333334,0.4100666666666667,0.42233333333333334,7.574033333333333,0.2970333333333333,7.277,6.285166666666665,6.139966666666667,5.549533333333333,5.253,93.0,11160.0,186.0,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
373,3.954533333333333,1.0476,1.5008000000000001,1.2586,7.7615333333333325,3.807,2.7594000000000003,0.5911666666666666,0.3657666666666667,0.4033333333333334,0.4174333333333333,7.5759,0.2937,7.2822,6.279833333333333,6.133533333333333,5.602366666666667,5.3401000000000005,93.25,11190.0,186.5,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
374,3.9711,1.1830666666666667,1.4231333333333334,1.2056333333333333,7.782933333333333,3.8118333333333334,2.6287666666666665,0.5907666666666667,0.3704,0.4049666666666667,0.41259999999999997,7.571466666666667,0.29686666666666667,7.2746,6.271166666666666,6.136266666666668,5.650833333333334,5.403133333333333,93.5,11220.0,187.0,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
375,3.9933,1.2071333333333334,1.3952333333333333,1.1004,7.696066666666667,3.7027666666666668,2.495633333333333,0.5888333333333333,0.36920000000000003,0.41783333333333333,0.42686666666666667,7.575433333333334,0.2967666666666667,7.278666666666667,6.2892,6.1496,5.694699999999999,5.480699999999999,93.75,11250.0,187.5,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
376,4.1847666666666665,1.3422,1.4106999999999998,1.3366,8.274266666666668,4.0895,2.7473,0.6118666666666667,0.3899333333333333,0.4136666666666667,0.4564666666666667,7.5524,0.28243333333333337,7.269966666666666,6.199966666666667,6.031033333333333,5.4911,5.1954666666666665,94.0,11280.0,188.0,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
377,4.306566666666667,1.4139333333333333,1.4641,1.4176666666666664,8.602266666666667,4.2957,2.8817666666666666,0.6168666666666667,0.3978,0.4042666666666667,0.4689,7.545066666666667,0.2803666666666667,7.2647,6.1633,5.982933333333333,5.414366666666667,5.089233333333334,94.25,11310.0,188.5,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
378,4.351233333333333,1.5069666666666666,1.3796666666666668,1.5276,8.765466666666667,4.414233333333334,2.9072666666666667,0.6126333333333334,0.39149999999999996,0.40590000000000004,0.46863333333333335,7.545333333333333,0.28,7.2653333333333325,6.1536,5.975066666666667,5.3991333333333325,5.033100000000001,94.5,11340.0,189.0,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
379,4.336433333333334,1.5110666666666666,1.3720666666666668,1.5134666666666667,8.733033333333333,4.3966,2.8855333333333335,0.6120666666666666,0.3862333333333334,0.4100333333333333,0.4686,7.549333333333334,0.28,7.269333333333334,6.1583,5.9832333333333345,5.407,5.039199999999999,94.75,11370.0,189.5,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
380,4.327366666666666,1.6706333333333334,1.2991666666666666,1.5206666666666666,8.817833333333333,4.490466666666666,2.8198333333333334,0.6096,0.41960000000000003,0.385,0.4698,7.546333333333334,0.28,7.266333333333334,6.150233333333333,5.9511666666666665,5.4122,5.040733333333334,95.0,11400.0,190.0,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
381,4.314133333333333,1.7694,1.1755666666666664,1.5246666666666668,8.783766666666667,4.469633333333333,2.7002333333333333,0.6092,0.4347666666666667,0.38053333333333333,0.4691666666666666,7.545733333333333,0.28,7.2657333333333325,6.151866666666666,5.951833333333333,5.451599999999999,5.0786,95.25,11430.0,190.5,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
382,4.3061,1.8802666666666668,1.1568666666666667,1.5252666666666665,8.8685,4.5624,2.6821333333333333,0.6086666666666667,0.436,0.3789666666666667,0.4690666666666667,7.545,0.28,7.265,6.148866666666667,5.942299999999999,5.447166666666666,5.0738666666666665,95.5,11460.0,191.0,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
383,4.2665,1.9039333333333333,1.1322333333333334,1.5371333333333332,8.8398,4.5733,2.669366666666667,0.6127,0.4307,0.37976666666666664,0.4660666666666667,7.547533333333333,0.28,7.267533333333333,6.151633333333335,5.947233333333333,5.458,5.078,95.75,11490.0,191.5,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
384,3.2182333333333335,1.7732333333333334,0.8479666666666666,0.9932,6.832633333333333,3.6144,1.8411666666666666,0.5093333333333333,0.41456666666666664,0.3206,0.37803333333333333,7.557966666666666,0.2991666666666667,7.2588,6.376366666666666,6.2411,6.0005,5.823966666666667,96.0,11520.0,192.0,2.57342687684012,1.66760161459598,0.4763682263379929,0.43637402353849797
385,2.7877,1.7432666666666667,0.6177666666666667,0.6874,5.836133333333334,3.0484333333333336,1.3051666666666666,0.483,0.405,0.30146666666666666,0.34336666666666665,7.5577,0.3,7.2577,6.4428,6.331833333333333,6.193233333333334,6.078466666666667,96.25,11550.0,192.5,2.57342687684012,1.66760161459598,0.4763682263379929,0.43637402353849797
386,2.6445333333333334,1.7302666666666668,0.6651,0.37593333333333334,5.4158333333333335,2.7713,1.0410333333333335,0.4732333333333333,0.3960333333333333,0.2823,0.3438333333333333,7.549066666666666,0.3,7.249066666666666,6.4533000000000005,6.356066666666667,6.243799999999999,5.997966666666667,96.5,11580.0,193.0,2.57342687684012,1.66760161459598,0.4763682263379929,0.43637402353849797
387,2.6036333333333332,1.6233666666666666,0.5197666666666667,0.4030666666666667,5.1498333333333335,2.5462,0.9228333333333334,0.46976666666666667,0.40053333333333335,0.26983333333333337,0.35556666666666664,7.541133333333334,0.3,7.241133333333334,6.4677999999999995,6.382266666666667,6.308633333333335,5.973700000000001,96.75,11610.0,193.5,2.57342687684012,1.66760161459598,0.4763682263379929,0.43637402353849797
388,2.8495666666666666,1.6507333333333332,0.5179666666666667,0.9258666666666666,5.944133333333332,3.0945666666666662,1.4438333333333333,0.5225666666666666,0.4121333333333333,0.31903333333333334,0.4088333333333333,7.5004,0.3,7.2004,6.359933333333334,6.248899999999999,6.074433333333333,5.801366666666667,97.0,11640.0,194.0,3.18826323626541,1.71604363907185,0.839774470977495,1.25109858863672
389,3.0839999999999996,1.6811999999999998,0.7011666666666666,1.1056333333333332,6.571999999999999,3.4879999999999995,1.8068,0.5365333333333333,0.4185666666666667,0.33666666666666667,0.4296666666666667,7.493733333333333,0.3,7.193733333333333,6.310533333333334,6.1738,5.9245333333333345,5.682033333333333,97.25,11670.0,194.5,3.18826323626541,1.71604363907185,0.839774470977495,1.25109858863672
390,3.1545,1.7459,0.7982666666666667,1.2051333333333332,6.9038,3.7493,2.0034,0.5440999999999999,0.41156666666666664,0.3421666666666667,0.4365333333333334,7.507199999999999,0.3,7.207199999999999,6.293733333333333,6.1421,5.8337,5.5686,97.5,11700.0,195.0,3.18826323626541,1.71604363907185,0.839774470977495,1.25109858863672
391,3.2431666666666668,1.7482333333333335,0.8348333333333333,1.2071666666666665,7.0334,3.790233333333333,2.042,0.5327000000000001,0.40876666666666667,0.34313333333333335,0.4406666666666667,7.506766666666666,0.2999333333333333,7.206833333333332,6.2777,6.125533333333333,5.812466666666667,5.544233333333334,97.75,11730.0,195.5,3.18826323626541,1.71604363907185,0.839774470977495,1.25109858863672
392,3.202566666666667,3.2112333333333334,0.8609666666666668,0.9647666666666667,8.239533333333334,5.036966666666667,1.8257333333333334,0.5439333333333333,0.5748666666666666,0.34373333333333334,0.386,7.536766666666666,0.28313333333333335,7.253633333333332,6.1853,5.906033333333333,5.6716,5.493533333333333,98.0,11760.0,196.0,3.28322552300724,4.24784207923238,0.8577672754843418,0.605031910157596
393,3.2847,3.9494666666666665,0.8573666666666666,0.7548333333333332,8.846366666666668,5.5616666666666665,1.6121999999999999,0.5443333333333333,0.6117,0.3428333333333333,0.36506666666666665,7.536733333333333,0.28016666666666673,7.256566666666666,6.1401,5.819166666666666,5.630033333333333,5.500233333333334,98.25,11790.0,196.5,3.28322552300724,4.24784207923238,0.8577672754843418,0.605031910157596
394,3.2953666666666668,4.1765,0.8534666666666667,0.6630333333333334,8.988366666666666,5.693,1.5165000000000002,0.5409666666666666,0.6201,0.3428333333333333,0.3564666666666667,7.542566666666667,0.2800666666666667,7.2625,6.132466666666667,5.797899999999999,5.629766666666668,5.5308,98.5,11820.0,197.0,3.28322552300724,4.24784207923238,0.8577672754843418,0.605031910157596
395,3.2937666666666665,4.254766666666667,0.8626333333333334,0.6437333333333334,9.0549,5.761133333333333,1.5063666666666666,0.5405,0.6191666666666666,0.34153333333333336,0.35176666666666667,7.540500000000001,0.28,7.2605,6.115833333333333,5.787766666666667,5.626733333333334,5.518933333333333,98.75,11850.0,197.5,3.28322552300724,4.24784207923238,0.8577672754843418,0.605031910157596
396,3.4012000000000002,3.4041333333333332,0.8666,0.7854666666666666,8.4574,5.0562,1.6520666666666668,0.5540999999999999,0.5326666666666666,0.34073333333333333,0.39043333333333335,7.558999999999999,0.2839666666666667,7.275033333333333,6.215200000000001,5.961433333333333,5.756699999999999,5.598000000000001,99.0,11880.0,198.0,3.4766039911215594,2.86121266014557,0.862172219675286,1.03582311372986
397,3.473866666666667,3.0088333333333335,0.8233666666666667,0.9336,8.239666666666666,4.7658000000000005,1.7569666666666666,0.5516,0.5147666666666667,0.34806666666666664,0.4067666666666667,7.5629,0.28436666666666666,7.278533333333334,6.230466666666666,5.989233333333334,5.757899999999999,5.571066666666667,99.25,11910.0,198.5,3.4766039911215594,2.86121266014557,0.862172219675286,1.03582311372986
398,3.4691,2.9072,0.846,0.9852666666666666,8.207566666666667,4.738466666666667,1.8312666666666666,0.5536333333333334,0.5077666666666666,0.35056666666666664,0.4113,7.564533333333333,0.2872,7.277333333333333,6.2325,6.005233333333333,5.750466666666665,5.556299999999999,99.5,11940.0,199.0,3.4766039911215594,2.86121266014557,0.862172219675286,1.03582311372986
399,3.4736,2.8992999999999998,0.8723333333333333,1.0008333333333332,8.246066666666666,4.772466666666666,1.8731666666666666,0.5533,0.5017666666666667,0.35,0.4175666666666667,7.5633333333333335,0.2850666666666667,7.278266666666667,6.228233333333333,5.995933333333333,5.727266666666667,5.529333333333334,99.75,11970.0,199.5,3.4766039911215594,2.86121266014557,0.862172219675286,1.03582311372986
400,4.2891,2.9125,0.8618333333333333,1.1852,9.248633333333334,4.959533333333333,2.0470333333333333,0.6238666666666667,0.5210333333333333,0.3396666666666667,0.4487,7.545766666666666,0.2802,7.2655666666666665,6.089466666666666,5.836800000000001,5.528833333333333,5.246500000000001,100.0,12000.0,200.0,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
401,4.5903,2.968566666666667,0.8367333333333332,1.3573666666666668,9.752966666666667,5.1626666666666665,2.1941,0.6414666666666666,0.5318333333333333,0.3325,0.4495666666666666,7.544499999999999,0.28,7.264499999999999,6.034833333333334,5.778366666666668,5.442066666666666,5.1178,100.25,12030.0,200.5,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
402,4.674166666666666,3.054066666666667,0.7926666666666667,1.3583333333333334,9.879233333333335,5.205066666666667,2.1510000000000002,0.6494666666666667,0.5296,0.33130000000000004,0.45,7.5461,0.28,7.2661,6.0275,5.767,5.445633333333333,5.1147,100.5,12060.0,201.0,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
403,4.718933333333333,3.0534333333333334,0.737,1.3632000000000002,9.872566666666668,5.1536333333333335,2.1002,0.6494,0.5292333333333333,0.34026666666666666,0.45083333333333336,7.5493,0.28,7.269299999999999,6.0336,5.778666666666667,5.466966666666666,5.127566666666667,100.75,12090.0,201.5,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
404,4.876433333333334,3.0143999999999997,1.2523666666666666,1.5808,10.724,5.847566666666666,2.8331666666666666,0.6633,0.5293,0.41666666666666663,0.49060000000000004,7.538866666666666,0.28,7.258866666666666,5.904599999999999,5.580566666666666,5.007899999999999,4.616200000000001,101.0,12120.0,202.0,4.96490357439736,3.02146720757268,1.7412640342575003,1.82326419207978
405,4.938700000000001,2.9995666666666665,1.5319,1.6795666666666667,11.149733333333334,6.211033333333333,3.2114666666666665,0.6672,0.5310333333333334,0.44530000000000003,0.5115,7.5373,0.2795,7.2578000000000005,5.850866666666667,5.498399999999999,4.814166666666667,4.391066666666666,101.25,12150.0,202.5,4.96490357439736,3.02146720757268,1.7412640342575003,1.82326419207978
406,5.029933333333333,2.9959666666666664,1.6579333333333333,1.7701666666666664,11.453999999999999,6.424066666666667,3.4280999999999997,0.6564,0.5359333333333334,0.45793333333333336,0.518,7.546133333333334,0.27940000000000004,7.266733333333334,5.832233333333333,5.452566666666667,4.7040999999999995,4.260100000000001,101.5,12180.0,203.0,4.96490357439736,3.02146720757268,1.7412640342575003,1.82326419207978
407,4.956333333333333,2.9841333333333333,1.7236000000000002,1.8145333333333333,11.4786,6.522266666666667,3.5381333333333336,0.6570666666666667,0.5408333333333334,0.4606,0.5207666666666667,7.548900000000001,0.279,7.269900000000001,5.834433333333333,5.445499999999999,4.644666666666668,4.1805666666666665,101.75,12210.0,203.5,4.96490357439736,3.02146720757268,1.7412640342575003,1.82326419207978
408,4.870566666666667,3.3011666666666666,1.8245666666666667,1.828566666666667,11.824866666666669,6.9543,3.653133333333334,0.6579999999999999,0.5684666666666667,0.48646666666666666,0.5065333333333334,7.5534,0.2722666666666667,7.281133333333333,5.7792,5.340366666666667,4.501366666666667,4.038633333333333,102.0,12240.0,204.0,4.86889792237119,3.4729107147284797,1.99740547541404,1.74301386663689
409,4.8742,3.376866666666667,1.956033333333333,1.7895333333333334,11.996633333333333,7.122433333333333,3.7455666666666665,0.6582333333333333,0.5816333333333333,0.49113333333333337,0.5002,7.558700000000001,0.27036666666666664,7.288333333333334,5.759733333333334,5.312666666666667,4.428966666666667,3.986266666666667,102.25,12270.0,204.5,4.86889792237119,3.4729107147284797,1.99740547541404,1.74301386663689
410,4.8831,3.4405333333333337,1.9835666666666665,1.7305333333333333,12.037733333333334,7.154633333333333,3.7140999999999997,0.6539333333333333,0.5882333333333333,0.49396666666666667,0.5005333333333334,7.559433333333333,0.2702333333333334,7.289199999999999,5.760966666666667,5.309733333333334,4.440433333333333,4.028133333333333,102.5,12300.0,205.0,4.86889792237119,3.4729107147284797,1.99740547541404,1.74301386663689
411,4.8919,3.4792,1.9849,1.7092,12.0652,7.1733,3.6941,0.6509,0.5857,0.4968333333333333,0.5090666666666667,7.5582666666666665,0.27066666666666667,7.287599999999999,5.7597000000000005,5.306966666666666,4.438366666666667,4.034299999999999,102.75,12330.0,205.5,4.86889792237119,3.4729107147284797,1.99740547541404,1.74301386663689
412,5.249266666666666,3.541933333333333,1.8089,2.0850666666666666,12.685166666666666,7.4359,3.8939666666666666,0.7009666666666666,0.5893999999999999,0.4672,0.5802666666666666,7.5491,0.27,7.2791,5.6467,5.1601333333333335,4.209,3.592733333333334,103.0,12360.0,206.0,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
413,5.4412,3.5475333333333334,1.6894666666666667,2.3645333333333336,13.042733333333334,7.601533333333334,4.054,0.7150333333333333,0.5872999999999999,0.4589666666666667,0.6089666666666667,7.550799999999999,0.27,7.280799999999999,5.604033333333332,5.100066666666667,4.0952,3.3548333333333327,103.25,12390.0,206.5,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
414,5.527866666666666,3.551833333333333,1.6554,2.4675333333333334,13.202633333333333,7.674766666666667,4.122933333333333,0.7199666666666666,0.5893666666666667,0.4533,0.6212666666666666,7.5497,0.27,7.2797,5.584766666666667,5.070166666666666,4.034833333333333,3.2369333333333326,103.5,12420.0,207.0,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
415,5.558599999999999,3.5384666666666664,1.6477,2.5422666666666665,13.287033333333333,7.728433333333333,4.189966666666667,0.7208,0.5895666666666667,0.4501,0.6234666666666666,7.5485999999999995,0.27,7.278599999999999,5.559033333333334,5.045533333333333,3.9861999999999997,3.1549,103.75,12450.0,207.5,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
416,5.542366666666667,3.5048000000000004,1.6960666666666666,2.2372,12.980433333333334,7.438066666666668,3.9332666666666665,0.6971333333333334,0.5736333333333333,0.45766666666666667,0.5497,7.5709,0.27,7.3009,5.637666666666666,5.162,4.2225,3.571900000000001,104.0,12480.0,208.0,5.40095547593839,3.4190333057685,1.7309233810941498,1.7569340329835101
417,5.4402,3.4470333333333336,1.7155333333333331,1.9826,12.585366666666667,7.145166666666666,3.698133333333333,0.6929000000000001,0.5706666666666667,0.45953333333333335,0.5175333333333333,7.582566666666667,0.27,7.312566666666667,5.700566666666667,5.258566666666667,4.405133333333334,3.8635666666666673,104.25,12510.0,208.5,5.40095547593839,3.4190333057685,1.7309233810941498,1.7569340329835101
418,5.4027666666666665,3.4625666666666666,1.7431666666666668,1.8451666666666666,12.453666666666667,7.0508999999999995,3.5883333333333334,0.6907666666666666,0.5665666666666667,0.45833333333333337,0.5042333333333333,7.585733333333333,0.27,7.315733333333332,5.7252,5.287233333333333,4.4818999999999996,4.001299999999999,104.5,12540.0,209.0,5.40095547593839,3.4190333057685,1.7309233810941498,1.7569340329835101
419,5.357633333333333,3.4507666666666665,1.753566666666667,1.8002000000000002,12.362166666666667,7.004533333333334,3.553766666666667,0.6975666666666666,0.5600333333333333,0.45086666666666664,0.4996666666666667,7.5911333333333335,0.27,7.321133333333334,5.744000000000001,5.310766666666667,4.5108999999999995,4.054633333333333,104.75,12570.0,209.5,5.40095547593839,3.4190333057685,1.7309233810941498,1.7569340329835101
420,4.5237,3.477833333333333,1.5965333333333334,1.9207,11.518766666666666,6.995066666666666,3.5172333333333334,0.6204,0.5671,0.4249666666666667,0.5378333333333333,7.620233333333334,0.2785666666666667,7.341666666666668,5.915500000000001,5.464933333333333,4.695333333333334,4.166066666666666,105.0,12600.0,210.0,4.04471426204495,3.5251159688940805,1.42530891625431,2.17237427836442
421,4.202833333333333,3.478966666666667,1.4850999999999999,2.0759,11.242799999999999,7.0399666666666665,3.561,0.6015333333333334,0.5728333333333333,0.41869999999999996,0.5512333333333334,7.618666666666666,0.2796,7.339066666666666,5.941800000000001,5.483866666666667,4.696766666666667,4.098866666666668,105.25,12630.0,210.5,4.04471426204495,3.5251159688940805,1.42530891625431,2.17237427836442
422,4.119566666666667,3.4872666666666667,1.4507333333333332,2.116633333333333,11.174199999999999,7.054633333333333,3.5673666666666666,0.5902333333333334,0.5804333333333334,0.4155,0.5591333333333334,7.619866666666667,0.28,7.3398666666666665,5.947166666666667,5.4888666666666674,4.698666666666666,4.081100000000001,105.5,12660.0,211.0,4.04471426204495,3.5251159688940805,1.42530891625431,2.17237427836442
423,4.0343,3.5125333333333333,1.4388999999999998,2.1740666666666666,11.1598,7.1255,3.6129666666666664,0.5919,0.5802666666666666,0.4111666666666667,0.5609000000000001,7.616266666666667,0.28,7.336266666666667,5.948766666666668,5.483133333333333,4.676833333333334,4.028566666666666,105.75,12690.0,211.5,4.04471426204495,3.5251159688940805,1.42530891625431,2.17237427836442
424,4.013833333333333,3.1008999999999998,1.564,1.9667333333333332,10.645466666666668,6.631633333333332,3.530733333333333,0.6105333333333334,0.5143333333333333,0.43983333333333335,0.5028333333333334,7.617233333333334,0.28,7.337233333333334,6.016566666666668,5.622033333333333,4.845233333333333,4.3201,106.0,12720.0,212.0,4.12730010162667,2.67473453489846,1.7340279072372697,1.6136745717161
425,4.1235,2.7979333333333334,1.6668333333333332,1.758,10.346266666666665,6.222766666666667,3.424833333333333,0.6122666666666666,0.49770000000000003,0.4481,0.4821333333333333,7.616266666666667,0.28,7.336266666666667,6.049266666666666,5.685233333333334,4.933299999999999,4.4913333333333325,106.25,12750.0,212.5,4.12730010162667,2.67473453489846,1.7340279072372697,1.6136745717161
426,4.149666666666667,2.6559999999999997,1.6785666666666665,1.6648999999999998,10.149133333333332,5.999466666666667,3.343466666666666,0.6076,0.5013000000000001,0.45726666666666665,0.4779,7.617066666666666,0.28,7.337066666666666,6.075833333333332,5.726233333333333,5.0031333333333325,4.6073,106.5,12780.0,213.0,4.12730010162667,2.67473453489846,1.7340279072372697,1.6136745717161
427,4.1709,2.6363666666666665,1.7149666666666668,1.6374333333333333,10.159666666666666,5.988766666666666,3.3524000000000003,0.6004,0.5088333333333334,0.4599666666666667,0.47113333333333335,7.619033333333333,0.28,7.339033333333333,6.075699999999999,5.728366666666665,5.0017,4.6106333333333325,106.75,12810.0,213.5,4.12730010162667,2.67473453489846,1.7340279072372697,1.6136745717161
428,3.8850333333333333,2.7430666666666665,1.5647,1.4909666666666666,9.683766666666667,5.798733333333333,3.0556666666666663,0.5773666666666667,0.5003,0.4096333333333333,0.45126666666666665,7.621933333333333,0.28,7.3419333333333325,6.135266666666667,5.814066666666667,5.210333333333334,4.868733333333333,107.0,12840.0,214.0,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
429,3.8010666666666664,2.731033333333333,1.3775,1.4174666666666667,9.327066666666665,5.526,2.7949666666666664,0.5689333333333333,0.491,0.3912333333333333,0.4411333333333334,7.6038,0.28,7.323799999999999,6.161666666666668,5.8654,5.3476,5.022800000000001,107.25,12870.0,214.5,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
430,3.7611,2.6494666666666666,1.2889666666666666,1.3150666666666668,9.0146,5.2535,2.6040333333333336,0.5680333333333334,0.49656666666666666,0.38636666666666664,0.45030000000000003,7.5912999999999995,0.28,7.311299999999999,6.175400000000001,5.900766666666666,5.4308000000000005,5.135266666666668,107.5,12900.0,215.0,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
431,3.736366666666667,2.6724666666666668,1.2457,1.3438,8.998333333333335,5.261966666666667,2.5895,0.5683666666666667,0.49803333333333333,0.38549999999999995,0.4499333333333333,7.5915333333333335,0.28,7.311533333333333,6.176766666666666,5.905333333333334,5.4461666666666675,5.144633333333333,107.75,12930.0,215.5,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
432,3.745233333333333,2.787266666666667,1.2609666666666668,1.3406333333333333,9.1341,5.388866666666667,2.6016000000000004,0.5707,0.509,0.4008333333333334,0.46,7.585233333333334,0.28,7.305233333333334,6.156866666666668,5.864833333333333,5.4019,5.0901000000000005,108.0,12960.0,216.0,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
433,3.7092666666666667,2.858833333333333,1.3204333333333333,1.3960666666666666,9.2846,5.575333333333333,2.7165,0.5794666666666667,0.5063666666666666,0.4029666666666667,0.46073333333333333,7.5786,0.28,7.2985999999999995,6.132633333333334,5.832766666666666,5.329266666666666,5.006666666666666,108.25,12990.0,216.5,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
434,3.8027999999999995,2.8675333333333333,1.3339333333333334,1.3915333333333333,9.3958,5.593,2.7254666666666667,0.5772333333333334,0.5011,0.40663333333333335,0.4659333333333333,7.576700000000001,0.28,7.2967,6.125633333333333,5.816700000000001,5.313933333333333,4.9902999999999995,108.5,13020.0,217.0,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
435,3.8122000000000003,2.8604666666666665,1.3303666666666667,1.3998666666666666,9.402899999999999,5.5907,2.7302333333333335,0.5695666666666667,0.5002333333333333,0.40863333333333335,0.46903333333333336,7.5774333333333335,0.28,7.297433333333333,6.127533333333334,5.819533333333333,5.317099999999999,4.993599999999999,108.75,13050.0,217.5,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
436,3.7366333333333333,2.590933333333333,1.2148666666666665,1.3925666666666665,8.934999999999999,5.198366666666666,2.607433333333333,0.5852333333333334,0.4718333333333333,0.3741333333333333,0.43753333333333333,7.591333333333334,0.28,7.311333333333334,6.192966666666667,5.928833333333333,5.4756333333333345,5.153033333333334,109.0,13080.0,218.0,3.83303219411564,2.4064813900435,0.9924200586748969,1.20097923196076
437,3.8239,2.4769333333333337,1.0859,1.2996666666666667,8.6864,4.862500000000001,2.3855666666666666,0.5878,0.4615666666666667,0.3607333333333333,0.4231333333333333,7.590199999999999,0.28013333333333335,7.310066666666666,6.209866666666667,5.977866666666667,5.579966666666667,5.287233333333333,109.25,13110.0,218.5,3.83303219411564,2.4064813900435,0.9924200586748969,1.20097923196076
438,3.8733333333333335,2.4284,1.0135333333333334,1.2522,8.567466666666666,4.694133333333333,2.2657333333333334,0.5795666666666667,0.4597,0.35950000000000004,0.41613333333333336,7.586233333333333,0.28,7.306233333333333,6.216900000000001,5.996033333333333,5.6304,5.334566666666666,109.5,13140.0,219.0,3.83303219411564,2.4064813900435,0.9924200586748969,1.20097923196076
439,3.8540666666666668,2.3642,1.0330666666666668,1.2319333333333333,8.483266666666667,4.6292,2.265,0.5775666666666667,0.4653333333333333,0.35156666666666664,0.41046666666666665,7.5866333333333325,0.2802,7.306433333333333,6.221866666666666,6.0066999999999995,5.649433333333333,5.379033333333333,109.75,13170.0,219.5,3.83303219411564,2.4064813900435,0.9924200586748969,1.20097923196076
440,3.6278999999999995,2.2789333333333333,0.8796666666666666,1.2908,8.077300000000001,4.4494,2.1704666666666665,0.5676333333333333,0.45213333333333333,0.3281666666666667,0.45086666666666664,7.579766666666666,0.28830000000000006,7.291466666666666,6.2633,6.0533,5.722299999999999,5.407166666666667,110.0,13200.0,220.0,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
441,3.5934999999999997,2.2529666666666666,0.7702,1.424,8.040666666666667,4.447166666666666,2.1942,0.5644666666666667,0.44373333333333337,0.3204666666666667,0.4663333333333333,7.5757666666666665,0.29003333333333337,7.285733333333333,6.258900000000001,6.045766666666667,5.718166666666667,5.357733333333333,110.25,13230.0,220.5,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
442,3.604,2.1796,0.7167333333333333,1.5253,8.025633333333333,4.421633333333334,2.2420333333333335,0.5603666666666667,0.4466333333333333,0.32256666666666667,0.47043333333333337,7.5746,0.2902,7.2844,6.258733333333333,6.054533333333333,5.7127333333333326,5.309099999999999,110.5,13260.0,221.0,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
443,3.5916333333333332,2.158,0.7175666666666666,1.5654000000000001,8.0326,4.440966666666666,2.282966666666667,0.5581333333333334,0.45093333333333335,0.3249666666666667,0.46273333333333333,7.573633333333333,0.2908,7.2828333333333335,6.257599999999999,6.048333333333332,5.700566666666667,5.283666666666667,110.75,13290.0,221.5,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
444,3.593733333333333,2.027733333333333,0.8245,1.2185333333333332,7.6644999999999985,4.070766666666666,2.0430333333333333,0.5605,0.4332666666666667,0.34979999999999994,0.41173333333333334,7.580566666666667,0.29596666666666666,7.2846,6.310999999999999,6.134566666666668,5.8342,5.573733333333333,111.0,13320.0,222.0,3.6131143133639703,1.9247464981714602,0.9842788349253672,0.888794908719416
445,3.5886666666666662,1.9205999999999999,0.9173666666666666,1.0284666666666666,7.455099999999999,3.866433333333333,1.9458333333333333,0.5636,0.4390333333333334,0.35969999999999996,0.39236666666666664,7.577933333333334,0.29806666666666665,7.279866666666668,6.3273,6.164433333333332,5.874500000000001,5.670766666666665,111.25,13350.0,222.5,3.6131143133639703,1.9247464981714602,0.9842788349253672,0.888794908719416
446,3.5964,1.9183000000000001,0.9591000000000001,0.9246666666666667,7.398466666666668,3.8020666666666667,1.8837666666666668,0.5681333333333334,0.4396333333333333,0.36166666666666664,0.38953333333333334,7.578633333333334,0.2992666666666667,7.279366666666667,6.329666666666667,6.1681333333333335,5.894633333333333,5.727933333333333,111.5,13380.0,223.0,3.6131143133639703,1.9247464981714602,0.9842788349253672,0.888794908719416
447,3.6048,1.9246,1.0004666666666666,0.8881,7.417966666666667,3.813166666666667,1.8885666666666667,0.5693333333333332,0.43906666666666666,0.3602,0.38953333333333334,7.577,0.2981333333333333,7.278866666666667,6.326133333333334,6.164266666666668,5.887366666666666,5.727,111.75,13410.0,223.5,3.6131143133639703,1.9247464981714602,0.9842788349253672,0.888794908719416
448,3.6900333333333335,1.9301666666666666,0.9769333333333333,1.2943666666666667,7.891500000000001,4.201466666666667,2.2713,0.5795666666666667,0.4406333333333333,0.36123333333333335,0.4643333333333333,7.5588,0.29153333333333337,7.267266666666666,6.2507,6.071066666666666,5.686166666666667,5.369066666666666,112.0,13440.0,224.0,3.77005548907652,1.9544817488051203,0.988685881352485,1.78284751429595
449,3.7384,1.9583666666666666,0.9607666666666668,1.6076,8.265133333333333,4.5267333333333335,2.568366666666667,0.5846,0.44026666666666664,0.3675333333333333,0.48829999999999996,7.546466666666666,0.28326666666666667,7.263199999999999,6.2054333333333345,5.998099999999999,5.5381333333333345,5.111166666666666,112.25,13470.0,224.5,3.77005548907652,1.9544817488051203,0.988685881352485,1.78284751429595
450,3.7913666666666668,1.9496666666666667,0.9741666666666666,1.7243666666666664,8.439566666666666,4.6482,2.698533333333333,0.5809333333333333,0.4414333333333333,0.36943333333333334,0.49646666666666667,7.5431333333333335,0.2808666666666667,7.262266666666667,6.180833333333333,5.978466666666666,5.4801,5.012133333333333,112.5,13500.0,225.0,3.77005548907652,1.9544817488051203,0.988685881352485,1.78284751429595
451,3.7781000000000002,1.9597666666666664,0.9749333333333334,1.7613333333333332,8.474133333333334,4.696033333333333,2.7362666666666664,0.5805333333333333,0.4404666666666667,0.37016666666666664,0.5001,7.5408333333333335,0.28063333333333335,7.2602,6.1707,5.965566666666668,5.4527,4.9765,112.75,13530.0,225.5,3.77005548907652,1.9544817488051203,0.988685881352485,1.78284751429595
452,4.022733333333333,1.9227666666666667,1.0025333333333333,1.8383666666666667,8.7864,4.7636666666666665,2.8409,0.6031,0.4162666666666667,0.3642666666666667,0.5111666666666667,7.542466666666666,0.28,7.262466666666666,6.147866666666667,5.9231,5.383333333333335,4.862799999999999,113.0,13560.0,226.0,4.16204967870022,1.75675033836758,0.957205996970684,1.9140721726231897
453,4.110133333333334,1.7874666666666668,1.0081333333333333,1.8984333333333332,8.804166666666667,4.6940333333333335,2.9065666666666665,0.6091,0.4101666666666667,0.35706666666666664,0.5115,7.547733333333334,0.2800666666666667,7.267666666666668,6.154666666666667,5.9446,5.388599999999999,4.843533333333334,113.25,13590.0,226.5,4.16204967870022,1.75675033836758,0.957205996970684,1.9140721726231897
454,4.2124,1.7220666666666666,1.0116666666666667,1.8875,8.833633333333333,4.6212333333333335,2.899166666666667,0.6032666666666667,0.41673333333333334,0.3489,0.5176666666666666,7.547433333333333,0.28,7.267433333333333,6.152666666666668,5.944266666666667,5.3901666666666666,4.850533333333334,113.5,13620.0,227.0,4.16204967870022,1.75675033836758,0.957205996970684,1.9140721726231897
455,4.186866666666666,1.7352333333333334,0.9190333333333333,1.9083333333333334,8.749466666666667,4.5626,2.827366666666667,0.5954999999999999,0.4203,0.35303333333333337,0.5196333333333333,7.550433333333333,0.28,7.270433333333333,6.1603666666666665,5.958466666666666,5.432833333333334,4.881600000000001,113.75,13650.0,227.5,4.16204967870022,1.75675033836758,0.957205996970684,1.9140721726231897
456,4.276199999999999,1.9525,1.3064,2.0038666666666667,9.538966666666665,5.262766666666666,3.3102666666666667,0.6214999999999999,0.4481,0.41723333333333334,0.5415666666666666,7.553433333333334,0.28,7.273433333333334,6.068133333333333,5.8018,5.070533333333334,4.4998000000000005,114.0,13680.0,228.0,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
457,4.393466666666667,2.0841,1.5627666666666666,2.1129000000000002,10.153233333333333,5.759766666666667,3.675666666666667,0.6256,0.45236666666666664,0.4403666666666667,0.5502666666666667,7.555933333333334,0.28,7.275933333333334,6.006666666666666,5.699033333333333,4.8393999999999995,4.2243,114.25,13710.0,228.5,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
458,4.473233333333334,2.0962,1.6553666666666664,2.1371666666666664,10.361966666666667,5.888733333333333,3.792533333333333,0.6172333333333334,0.4581,0.4478333333333333,0.5503,7.555466666666666,0.28,7.275466666666666,5.985533333333333,5.668333333333334,4.7655666666666665,4.1437333333333335,114.5,13740.0,229.0,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
459,4.4359,2.1160333333333337,1.6596666666666666,2.156566666666667,10.368166666666667,5.932266666666667,3.816233333333334,0.6141,0.4599666666666667,0.4564333333333333,0.5506666666666667,7.556333333333334,0.28,7.2763333333333335,5.984433333333333,5.6671000000000005,4.7485,4.119266666666666,114.75,13770.0,229.5,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
460,4.5908,2.3528333333333333,1.6404666666666665,2.287733333333333,10.871833333333333,6.281033333333333,3.9281999999999995,0.6475666666666666,0.48450000000000004,0.4424666666666667,0.5868,7.5479666666666665,0.28,7.267966666666666,5.904299999999999,5.547666666666667,4.573799999999999,3.869633333333334,115.0,13800.0,230.0,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
461,4.821199999999999,2.4516999999999998,1.5982666666666667,2.4075666666666664,11.278733333333332,6.457533333333332,4.005833333333333,0.6428,0.4924,0.43276666666666663,0.6009,7.5524,0.27943333333333337,7.272966666666666,5.854100000000001,5.484966666666666,4.4923,3.7264999999999993,115.25,13830.0,230.5,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
462,4.753933333333333,2.4812666666666665,1.5398666666666667,2.5098999999999996,11.284966666666667,6.531033333333333,4.049766666666667,0.6487333333333334,0.49896666666666667,0.4321,0.5995666666666666,7.562166666666667,0.27943333333333337,7.282733333333334,5.8704,5.488,4.486000000000001,3.6688,115.5,13860.0,231.0,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
463,4.7735666666666665,2.518133333333333,1.4947000000000001,2.5117,11.2981,6.524533333333332,4.0064,0.6546333333333334,0.49723333333333336,0.44026666666666664,0.5982,7.561299999999999,0.2796333333333334,7.281666666666666,5.857333333333333,5.487100000000001,4.497933333333333,3.6815,115.75,13890.0,231.5,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
464,4.9475,2.7061333333333333,1.3980000000000001,2.5099666666666667,11.5616,6.6141000000000005,3.907966666666667,0.6676333333333333,0.5008666666666667,0.41133333333333333,0.6042000000000001,7.553333333333334,0.2773333333333333,7.276000000000001,5.825033333333334,5.423933333333334,4.4954333333333345,3.6710999999999996,116.0,13920.0,232.0,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
465,4.990666666666667,2.7282333333333333,1.284,2.5355333333333334,11.538433333333334,6.547766666666667,3.8195333333333332,0.6708666666666667,0.4971666666666667,0.3999666666666667,0.6099333333333333,7.5605,0.2785,7.282,5.836866666666667,5.453733333333333,4.560566666666666,3.722633333333333,116.25,13950.0,232.5,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
466,5.0196,2.6793666666666667,1.2284,2.5496333333333334,11.477,6.4574,3.778033333333333,0.6710333333333334,0.5016333333333334,0.40026666666666666,0.6103000000000001,7.561133333333334,0.27803333333333335,7.283100000000001,5.8437,5.468400000000001,4.589333333333332,3.737366666666667,116.5,13980.0,233.0,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
467,5.015066666666667,2.6992333333333334,1.2221333333333333,2.592233333333333,11.528666666666666,6.5136,3.8143666666666665,0.6717,0.5053,0.4000333333333333,0.6084666666666666,7.560033333333334,0.2785,7.281533333333334,5.832599999999999,5.459666666666666,4.565766666666667,3.6936333333333335,116.75,14010.0,233.5,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
468,5.1455,1.5805333333333333,1.2340666666666666,2.1987666666666668,10.158866666666668,5.013366666666666,3.4328333333333334,0.6548,0.375,0.3783666666666667,0.5206333333333333,7.6055,0.28,7.3255,6.067800000000001,5.8633,5.131433333333334,4.489466666666666,117.0,14040.0,234.0,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
469,5.0709333333333335,1.0715666666666668,1.1506333333333334,1.8910333333333331,9.184166666666666,4.1132333333333335,3.0416666666666665,0.6472,0.3358333333333334,0.3697,0.4863666666666666,7.591,0.28,7.311,6.1471333333333344,6.000133333333333,5.387766666666666,4.873233333333333,117.25,14070.0,234.5,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
470,5.0558,0.8501333333333333,1.1201333333333334,1.7292999999999998,8.755366666666665,3.6995666666666667,2.8494333333333333,0.6404000000000001,0.3211,0.36483333333333334,0.4752666666666666,7.5871,0.28023333333333333,7.306866666666667,6.189133333333333,6.0668,5.521333333333334,5.062966666666666,117.5,14100.0,235.0,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
471,5.0042,0.7914333333333333,1.1028333333333333,1.6803666666666666,8.578833333333332,3.5746333333333333,2.7832,0.6445000000000001,0.3209,0.36193333333333333,0.4696,7.588900000000001,0.2804666666666667,7.308433333333334,6.204133333333333,6.087566666666667,5.556566666666667,5.120966666666668,117.75,14130.0,235.5,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
472,4.855666666666667,1.2137333333333333,1.0974333333333335,1.4447333333333334,8.611566666666667,3.7559000000000005,2.5421666666666667,0.6492666666666667,0.3815,0.37733333333333335,0.4363666666666666,7.5855999999999995,0.2801,7.305499999999999,6.1962,6.0550999999999995,5.614,5.269733333333334,118.0,14160.0,236.0,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
473,4.890133333333333,1.4633333333333334,1.1140333333333334,1.3051000000000001,8.772599999999999,3.8824666666666667,2.419133333333334,0.6513,0.40276666666666666,0.38689999999999997,0.4292,7.580466666666666,0.28016666666666673,7.300299999999999,6.178733333333334,6.0313,5.608933333333335,5.308366666666666,118.25,14190.0,236.5,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
474,4.904,1.5622666666666667,1.1783333333333332,1.2646333333333333,8.909233333333333,4.005233333333333,2.4429666666666665,0.6508333333333333,0.40973333333333334,0.38626666666666665,0.42596666666666666,7.573933333333333,0.28,7.2939333333333325,6.1533,6.006966666666666,5.5766333333333336,5.2963000000000005,118.5,14220.0,237.0,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
475,4.935733333333333,1.6076333333333335,1.1576666666666666,1.2564333333333333,8.957466666666667,4.021733333333334,2.4141,0.6472666666666668,0.4092,0.3900333333333333,0.42023333333333335,7.574699999999999,0.28,7.294699999999999,6.1475333333333335,6.000166666666667,5.572366666666666,5.3108,118.75,14250.0,237.5,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
476,4.8704,1.6397,1.2501,1.2394666666666665,8.999666666666666,4.129266666666666,2.4895666666666667,0.6386666666666667,0.4194333333333333,0.38806666666666667,0.4278666666666667,7.573066666666667,0.28,7.293066666666666,6.1498,5.985966666666667,5.540366666666666,5.268800000000001,119.0,14280.0,238.0,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
477,4.8185,1.7299,1.2672666666666668,1.2296333333333334,9.045300000000001,4.2268,2.4969,0.6472333333333333,0.4188,0.38156666666666667,0.43090000000000006,7.571766666666667,0.28,7.291766666666667,6.137266666666667,5.968366666666667,5.522233333333333,5.254,119.25,14310.0,238.5,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
478,4.8759999999999994,1.7705,1.2397,1.2476333333333334,9.133833333333333,4.257833333333334,2.4873333333333334,0.6391,0.40950000000000003,0.37986666666666663,0.43553333333333333,7.569733333333334,0.28,7.289733333333333,6.132933333333334,5.9609000000000005,5.5151,5.2503,119.5,14340.0,239.0,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
479,4.795333333333333,1.7314333333333332,1.2219333333333333,1.2401666666666666,8.988866666666667,4.193533333333333,2.4621,0.6480333333333332,0.4086,0.3796333333333333,0.44,7.572166666666667,0.28,7.292166666666667,6.1452333333333335,5.979966666666668,5.548566666666667,5.277366666666667,119.75,14370.0,239.5,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
480,3.9169666666666663,1.7505666666666666,0.91,1.081,7.658533333333333,3.7415666666666665,1.991,0.5675,0.4156,0.32463333333333333,0.39486666666666664,7.579433333333333,0.2964333333333333,7.2829999999999995,6.3147,6.175366666666667,5.8983333333333325,5.6766000000000005,120.0,14400.0,240.0,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
481,3.5852,1.7706333333333335,0.6899666666666667,0.9144,6.9601999999999995,3.3750000000000004,1.6043666666666667,0.5496,0.41916666666666663,0.3066,0.3776333333333334,7.573533333333333,0.29986666666666667,7.273666666666666,6.360433333333334,6.238366666666667,6.0300666666666665,5.853266666666667,120.25,14430.0,240.5,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
482,3.4875,1.7934333333333332,0.6177666666666666,0.8445,6.7432,3.2557,1.4622666666666666,0.5418,0.42123333333333335,0.2992,0.36979999999999996,7.569400000000001,0.29996666666666666,7.2694333333333345,6.375166666666667,6.257466666666667,6.092666666666666,5.926533333333333,120.5,14460.0,241.0,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
483,3.429866666666667,1.8129,0.5266333333333334,0.7921,6.5615000000000006,3.1316333333333333,1.3187333333333333,0.5427333333333333,0.41973333333333335,0.3023,0.37006666666666665,7.565033333333334,0.3,7.265033333333334,6.382633333333333,6.264633333333333,6.1266333333333325,5.973166666666666,120.75,14490.0,241.5,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
484,3.675866666666667,1.8253666666666668,0.6275666666666667,0.7919333333333334,6.920733333333334,3.244866666666667,1.4195000000000002,0.5807666666666667,0.42036666666666667,0.33043333333333336,0.3893,7.5481,0.3,7.2481,6.325900000000001,6.211066666666667,6.0357,5.888933333333333,121.0,14520.0,242.0,3.9114494875379195,1.8380202290991299,0.802196947682183,0.922843384101234
485,3.8456333333333337,1.8197333333333336,0.7336666666666667,0.8642,7.263233333333334,3.4176,1.5978666666666665,0.5899666666666668,0.42283333333333334,0.33909999999999996,0.40020000000000006,7.539966666666666,0.2995333333333333,7.240433333333332,6.290633333333334,6.166833333333334,5.954433333333332,5.789266666666666,121.25,14550.0,242.5,3.9114494875379195,1.8380202290991299,0.802196947682183,0.922843384101234
486,3.908066666666667,1.8107333333333335,0.8284666666666667,0.9206,7.4678666666666675,3.5598,1.7490666666666668,0.5897333333333333,0.4285666666666667,0.3373333333333333,0.3996,7.532866666666667,0.2983,7.234566666666667,6.2753,6.127466666666666,5.898866666666666,5.716433333333334,121.5,14580.0,243.0,3.9114494875379195,1.8380202290991299,0.802196947682183,0.922843384101234
487,3.9168999999999996,1.8638333333333332,0.8153333333333334,0.9423,7.538366666666667,3.6214666666666666,1.7576333333333334,0.5879666666666666,0.4249666666666667,0.33240000000000003,0.3973333333333333,7.530733333333333,0.2984,7.232333333333333,6.259133333333334,6.1188,5.878666666666668,5.6947,121.75,14610.0,243.5,3.9114494875379195,1.8380202290991299,0.802196947682183,0.922843384101234
488,3.846833333333333,3.2084666666666664,0.8357,1.0029000000000001,8.893899999999999,5.047066666666667,1.8386,0.5766333333333333,0.5676333333333333,0.34936666666666666,0.4260333333333333,7.560266666666666,0.2809333333333333,7.279333333333333,6.1394,5.858766666666666,5.603833333333333,5.381866666666667,122.0,14640.0,244.0,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
489,3.7912999999999997,3.8266,0.8850666666666666,1.1559333333333333,9.6589,5.8676,2.041,0.5724333333333333,0.6018333333333333,0.3602666666666666,0.4324666666666667,7.555666666666666,0.28,7.275666666666666,6.063066666666667,5.726800000000001,5.4302,5.173533333333334,122.25,14670.0,244.5,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
490,3.7834999999999996,3.9934,0.9299666666666667,1.1836999999999998,9.890566666666667,6.107066666666666,2.1136666666666666,0.5711666666666667,0.6184000000000001,0.36056666666666665,0.4361,7.5571,0.28,7.2771,6.0428,5.682533333333332,5.368999999999999,5.107933333333333,122.5,14700.0,245.0,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
491,3.7247000000000003,4.094033333333334,0.9517666666666665,1.1869333333333332,9.957433333333334,6.232733333333334,2.1386999999999996,0.5786666666666667,0.6195,0.3610333333333333,0.43973333333333336,7.554899999999999,0.28,7.274899999999999,6.043533333333333,5.665966666666666,5.345566666666666,5.0898,122.75,14730.0,245.5,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
492,3.8592666666666666,3.4677333333333333,0.9477666666666666,1.0122,9.286966666666666,5.4277,1.9599666666666666,0.5969666666666666,0.5437666666666666,0.34926666666666667,0.3837,7.5807,0.28,7.3007,6.142733333333332,5.863199999999999,5.5903,5.401599999999999,123.0,14760.0,246.0,3.97586339213285,2.99572102102887,0.8668745221777221,0.666372272836242
493,4.039066666666667,3.1621,0.9091666666666667,0.8002666666666667,8.9106,4.871533333333333,1.7094333333333334,0.5878666666666666,0.5204333333333334,0.3414666666666667,0.36473333333333335,7.5798000000000005,0.28,7.2998,6.1791,5.938233333333334,5.720833333333332,5.5846,123.25,14790.0,246.5,3.97586339213285,2.99572102102887,0.8668745221777221,0.666372272836242
494,3.9814000000000003,3.0640666666666667,0.8695,0.7193999999999999,8.634366666666667,4.652966666666667,1.5889,0.5842666666666667,0.511,0.3407,0.3588666666666666,7.582666666666667,0.28016666666666673,7.3025,6.2082,5.983933333333335,5.793833333333334,5.6751000000000005,123.5,14820.0,247.0,3.97586339213285,2.99572102102887,0.8668745221777221,0.666372272836242
495,3.9623666666666666,2.969066666666667,0.8729333333333333,0.6869666666666667,8.491333333333333,4.528966666666667,1.5599,0.5890666666666666,0.5143,0.34043333333333337,0.35516666666666663,7.5805333333333325,0.2805,7.3000333333333325,6.215933333333333,6.015633333333334,5.8225,5.712966666666667,123.75,14850.0,247.5,3.97586339213285,2.99572102102887,0.8668745221777221,0.666372272836242
496,4.766566666666667,2.9000666666666666,0.8471666666666667,1.0665,9.5803,4.813733333333333,1.9136666666666668,0.6507999999999999,0.5163333333333333,0.3582333333333333,0.4347,7.5604,0.28,7.280399999999999,6.058466666666667,5.827199999999999,5.542433333333333,5.296200000000001,124.0,14880.0,248.0,5.14564031125078,2.90827121333525,0.955844236735437,1.57466706697672
497,5.003266666666667,2.870833333333333,0.9436,1.3503666666666667,10.168066666666666,5.1648,2.293966666666667,0.6679333333333334,0.5212666666666667,0.3599666666666667,0.46673333333333333,7.556566666666666,0.28,7.276566666666666,6.0038,5.7451,5.3774,5.043933333333333,124.25,14910.0,248.5,5.14564031125078,2.90827121333525,0.955844236735437,1.57466706697672
498,5.072566666666667,2.8768666666666665,0.9388333333333333,1.5086,10.396866666666666,5.324299999999999,2.447433333333333,0.6785333333333334,0.5271,0.36086666666666667,0.47483333333333333,7.556166666666666,0.28,7.276166666666666,5.960466666666667,5.702566666666668,5.2969333333333335,4.9069,124.5,14940.0,249.0,5.14564031125078,2.90827121333525,0.955844236735437,1.57466706697672
499,5.1414333333333335,2.9278,0.9421999999999999,1.5389333333333333,10.550366666666665,5.408933333333334,2.481133333333333,0.6792,0.5252333333333333,0.3631333333333333,0.4806333333333333,7.553433333333334,0.28,7.273433333333334,5.948933333333333,5.680533333333332,5.257166666666666,4.860666666666667,124.75,14970.0,249.5,5.14564031125078,2.90827121333525,0.955844236735437,1.57466706697672
500,5.335500000000001,2.9772333333333334,1.2528666666666668,1.2754333333333334,10.841033333333334,5.505533333333334,2.5283,0.6911,0.5227333333333334,0.4089333333333333,0.42223333333333335,7.5524,0.28,7.272399999999999,5.9037,5.627266666666667,5.1832,4.913566666666667,125.0,15000.0,250.0,5.41309291780273,2.96877583513076,1.54244985215333,0.900167005984249
501,5.3665,2.9578333333333333,1.4452999999999998,1.0543,10.823933333333333,5.4574333333333325,2.4996,0.6978333333333333,0.5243,0.4225,0.4007,7.5580333333333325,0.28,7.278033333333332,5.912933333333334,5.640033333333333,5.202333333333334,5.008099999999999,125.25,15030.0,250.5,5.41309291780273,2.96877583513076,1.54244985215333,0.900167005984249
502,5.394533333333333,2.9552666666666667,1.4945666666666666,0.9496666666666665,10.794033333333333,5.3995,2.444233333333333,0.7000333333333333,0.5258333333333334,0.4303333333333333,0.3907333333333333,7.561733333333334,0.28,7.281733333333333,5.926200000000001,5.657633333333334,5.224,5.066766666666667,125.5,15060.0,251.0,5.41309291780273,2.96877583513076,1.54244985215333,0.900167005984249
503,5.442233333333333,2.9448000000000003,1.5337333333333334,0.8687,10.789466666666668,5.3472333333333335,2.4024333333333336,0.6964,0.5297666666666667,0.43096666666666666,0.3993333333333333,7.5622,0.28,7.2822,5.925433333333334,5.6526000000000005,5.236733333333333,5.102166666666667,125.75,15090.0,251.5,5.41309291780273,2.96877583513076,1.54244985215333,0.900167005984249
504,5.107966666666666,2.942766666666667,1.4904333333333333,1.1296333333333333,10.6708,5.562833333333334,2.6200666666666663,0.6559999999999999,0.5209333333333334,0.40413333333333334,0.4439,7.567366666666667,0.28,7.287366666666666,5.9493,5.655466666666666,5.175633333333334,4.940200000000001,126.0,15120.0,252.0,4.85892302757593,2.88460075826972,1.31016078786954,1.42190475870329
505,4.934066666666666,2.9541666666666666,1.3453333333333335,1.3086000000000002,10.542166666666667,5.6081,2.6539333333333337,0.6468,0.5119,0.3989333333333333,0.45843333333333336,7.570399999999999,0.28,7.290399999999999,5.97,5.676566666666667,5.197766666666666,4.906133333333333,126.25,15150.0,252.5,4.85892302757593,2.88460075826972,1.31016078786954,1.42190475870329
506,4.901666666666666,2.931,1.2998666666666667,1.3653333333333335,10.497866666666667,5.5962,2.6652000000000005,0.6407333333333334,0.5035000000000001,0.3996333333333333,0.46946666666666664,7.570866666666667,0.28,7.290866666666667,5.974366666666667,5.680599999999999,5.2034,4.884566666666667,126.5,15180.0,253.0,4.85892302757593,2.88460075826972,1.31016078786954,1.42190475870329
507,4.765466666666667,2.8575,1.3087666666666666,1.4155,10.347233333333334,5.581766666666667,2.724266666666667,0.6531,0.5079,0.40023333333333333,0.46976666666666667,7.577366666666666,0.28,7.297366666666666,6.009566666666667,5.719333333333333,5.2148,4.885433333333333,126.75,15210.0,253.5,4.85892302757593,2.88460075826972,1.31016078786954,1.42190475870329
508,5.3684666666666665,2.810433333333333,1.5326,1.4935666666666667,11.205066666666665,5.836599999999999,3.0261666666666667,0.6906666666666667,0.5022666666666666,0.4425333333333333,0.4721333333333333,7.555633333333334,0.27930000000000005,7.2763333333333335,5.853133333333334,5.5395,4.9177,4.569866666666666,127.0,15240.0,254.0,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
509,5.4972666666666665,2.7957666666666667,1.7001666666666666,1.5254,11.5186,6.021333333333334,3.2255666666666665,0.7056999999999999,0.5007333333333333,0.45583333333333337,0.4696,7.558466666666667,0.2782,7.280266666666667,5.828766666666667,5.496833333333334,4.808933333333332,4.464433333333333,127.25,15270.0,254.5,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
510,5.564133333333333,2.7961666666666667,1.718133333333333,1.5173666666666665,11.595799999999999,6.031666666666666,3.2354999999999996,0.7090333333333334,0.4997666666666667,0.46773333333333333,0.469,7.558700000000001,0.2777666666666667,7.280933333333334,5.824633333333333,5.491733333333333,4.7982,4.452933333333334,127.5,15300.0,255.0,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
511,5.584933333333334,2.7421,1.7921333333333334,1.5053333333333334,11.624500000000001,6.039566666666667,3.2974666666666668,0.7114666666666666,0.5044333333333334,0.4701666666666667,0.4696333333333333,7.555599999999999,0.2765,7.279099999999999,5.808433333333333,5.4852,4.764533333333334,4.4204,127.75,15330.0,255.5,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
512,5.481633333333334,3.1436333333333333,1.5418666666666667,1.8456666666666668,12.0128,6.5311666666666675,3.3875333333333337,0.6890333333333334,0.5592333333333334,0.41763333333333336,0.5331,7.5616,0.27143333333333336,7.290166666666667,5.7554333333333325,5.374933333333333,4.644466666666666,4.126866666666667,128.0,15360.0,256.0,5.35614579554148,3.4845585874610805,1.21352951736923,2.266407258254
513,5.3465,3.3682666666666665,1.3240666666666667,2.0836,12.122433333333333,6.775933333333333,3.4076666666666666,0.6925333333333333,0.5763,0.40173333333333333,0.5597333333333334,7.5595,0.2702333333333334,7.289266666666666,5.747733333333334,5.335466666666667,4.605233333333333,3.9879666666666664,128.25,15390.0,256.5,5.35614579554148,3.4845585874610805,1.21352951736923,2.266407258254
514,5.3141,3.490133333333333,1.2498333333333334,2.1794000000000002,12.233466666666665,6.919366666666667,3.4292333333333334,0.6997,0.5713,0.39759999999999995,0.5705666666666667,7.556866666666666,0.27,7.286866666666667,5.7347,5.309333333333333,4.580733333333333,3.9226666666666676,128.5,15420.0,257.0,5.35614579554148,3.4845585874610805,1.21352951736923,2.266407258254
515,5.368266666666667,3.4902333333333333,1.2023333333333333,2.2791,12.339933333333333,6.971666666666666,3.4814333333333334,0.6995333333333333,0.5706,0.3996,0.5710000000000001,7.5591,0.27,7.2890999999999995,5.715400000000001,5.288100000000001,4.540966666666668,3.830666666666666,128.75,15450.0,257.5,5.35614579554148,3.4845585874610805,1.21352951736923,2.266407258254
516,5.298233333333333,3.2676,1.3827666666666667,2.089233333333333,12.037833333333333,6.739599999999999,3.4719999999999995,0.6735,0.5426,0.42763333333333337,0.5295000000000001,7.577233333333334,0.2701,7.307133333333334,5.784166666666667,5.3821666666666665,4.628033333333332,4.0306,129.0,15480.0,258.0,5.13894041606625,3.09535822439395,1.56333034661741,1.8359922266913697
517,5.1726,3.1507,1.4838,1.9635666666666665,11.770666666666667,6.598066666666666,3.4473666666666665,0.6697666666666667,0.5389666666666667,0.43976666666666664,0.5125,7.5841666666666665,0.2713666666666667,7.3128,5.820166666666667,5.430966666666666,4.681433333333333,4.1391333333333336,129.25,15510.0,258.5,5.13894041606625,3.09535822439395,1.56333034661741,1.8359922266913697
518,5.153533333333333,3.1350333333333333,1.5493999999999999,1.8638333333333332,11.7018,6.548266666666666,3.4132333333333333,0.6672666666666668,0.5321666666666667,0.44006666666666666,0.5083,7.5851999999999995,0.272,7.313199999999999,5.831866666666666,5.453100000000001,4.718966666666666,4.220166666666666,129.5,15540.0,259.0,5.13894041606625,3.09535822439395,1.56333034661741,1.8359922266913697
519,5.120833333333334,3.1069,1.5831,1.8387666666666667,11.6496,6.528766666666666,3.4218666666666664,0.6684,0.5296666666666667,0.43743333333333334,0.5094666666666666,7.5888333333333335,0.2755666666666667,7.313266666666667,5.848333333333334,5.4637,4.720066666666667,4.232033333333335,129.75,15570.0,259.5,5.13894041606625,3.09535822439395,1.56333034661741,1.8359922266913697
520,4.655399999999999,2.9872,1.6015,1.8811666666666667,11.125266666666667,6.469866666666666,3.482666666666667,0.6365,0.5243333333333333,0.43206666666666665,0.5287666666666666,7.609333333333334,0.28,7.3293333333333335,5.944133333333334,5.559733333333334,4.7923,4.2939333333333325,130.0,15600.0,260.0,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
521,4.5794999999999995,2.9197333333333333,1.5818333333333334,1.9641333333333333,11.0452,6.4657,3.5459666666666667,0.6209,0.53,0.4310666666666667,0.5375,7.610533333333333,0.28,7.3305333333333325,5.9512,5.5696666666666665,4.7730999999999995,4.233933333333334,130.25,15630.0,260.5,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
522,4.472333333333333,2.9823666666666666,1.5767333333333335,1.9853666666666667,11.0168,6.544466666666667,3.5621,0.6198,0.5273333333333333,0.4305,0.5427666666666666,7.6159,0.28,7.3359,5.956133333333334,5.5679333333333325,4.7607,4.214333333333332,130.5,15660.0,261.0,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
523,4.474966666666667,2.9794333333333336,1.5816666666666668,1.9959,11.031966666666667,6.557,3.577566666666667,0.6183666666666666,0.5223666666666666,0.4299,0.5493666666666667,7.613166666666666,0.28,7.333166666666666,5.955466666666668,5.5668999999999995,4.754333333333332,4.203966666666666,130.75,15690.0,261.5,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
524,4.323633333333333,2.7986666666666666,1.2721666666666667,2.0449333333333333,10.4394,6.115766666666666,3.3171,0.6011333333333334,0.4924,0.38386666666666663,0.5200333333333333,7.616466666666667,0.28,7.3364666666666665,6.041133333333333,5.7006000000000006,5.0261,4.4251000000000005,131.0,15720.0,262.0,4.23501103954444,2.61045990077329,0.9726902908064942,1.8496403086209299
525,4.2474,2.646466666666667,1.0997666666666668,1.9564666666666666,9.950099999999999,5.7027,3.056233333333333,0.6017666666666667,0.48979999999999996,0.36483333333333334,0.5038333333333334,7.607599999999999,0.28,7.327599999999999,6.084566666666667,5.7751,5.181566666666667,4.626200000000001,131.25,15750.0,262.5,4.23501103954444,2.61045990077329,0.9726902908064942,1.8496403086209299
526,4.248566666666666,2.629366666666667,1.0442666666666667,1.8872999999999998,9.8095,5.560933333333333,2.9315666666666664,0.6000333333333333,0.48733333333333334,0.3563,0.4985,7.606466666666667,0.28,7.326466666666667,6.091733333333332,5.8050999999999995,5.2612,4.722166666666666,131.5,15780.0,263.0,4.23501103954444,2.61045990077329,0.9726902908064942,1.8496403086209299
527,4.259566666666667,2.5993,0.9969,1.8740666666666668,9.729833333333335,5.470266666666667,2.870966666666667,0.5965333333333334,0.48936666666666667,0.3507333333333333,0.49276666666666663,7.6035666666666675,0.28,7.323566666666667,6.0991,5.8216,5.2849,4.7491,131.75,15810.0,263.5,4.23501103954444,2.61045990077329,0.9726902908064942,1.8496403086209299
528,4.0457,2.6212,0.9672,1.9833666666666667,9.617466666666667,5.571766666666667,2.9505666666666666,0.6023333333333334,0.4753666666666667,0.36700000000000005,0.5337333333333334,7.597566666666666,0.28,7.317566666666666,6.1161,5.819366666666666,5.250066666666666,4.6578,132.0,15840.0,264.0,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
529,4.108666666666666,2.5078666666666667,1.0229666666666666,2.1268666666666665,9.766366666666666,5.6577,3.149833333333333,0.6012,0.47456666666666664,0.37810000000000005,0.5504666666666667,7.594033333333334,0.28,7.314033333333334,6.088699999999999,5.794766666666666,5.151533333333333,4.495033333333332,132.25,15870.0,264.5,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
530,4.101233333333333,2.4376666666666664,1.0406,2.2254,9.8049,5.703666666666667,3.266,0.6003333333333333,0.49079999999999996,0.3808666666666667,0.5503,7.594033333333334,0.28,7.314033333333334,6.084066666666666,5.778866666666666,5.109366666666666,4.419766666666666,132.5,15900.0,265.0,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
531,4.115,2.4882,1.0813666666666668,2.2075666666666667,9.892133333333334,5.7771333333333335,3.2889333333333335,0.5992000000000001,0.4990333333333334,0.38,0.5581333333333334,7.5878000000000005,0.28,7.3078,6.074000000000001,5.754999999999999,5.076366666666667,4.389799999999999,132.75,15930.0,265.5,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
532,4.1833,2.565233333333333,1.0866,1.8394000000000001,9.674533333333333,5.491233333333334,2.926,0.6197,0.4735333333333333,0.36810000000000004,0.4738,7.596166666666666,0.28,7.316166666666666,6.105766666666667,5.828566666666666,5.2777666666666665,4.789866666666667,133.0,15960.0,266.0,4.32019566662991,2.40429306570096,0.9972995887964751,1.30546535930522
533,4.346666666666667,2.4725,1.0324333333333333,1.4811333333333332,9.332733333333334,4.986066666666667,2.5135666666666667,0.6155666666666666,0.46216666666666667,0.35979999999999995,0.45053333333333334,7.597866666666667,0.28,7.317866666666667,6.148466666666667,5.907533333333334,5.474466666666667,5.110966666666666,133.25,15990.0,266.5,4.32019566662991,2.40429306570096,0.9972995887964751,1.30546535930522
534,4.336966666666666,2.4316999999999998,1.0086,1.3887,9.165966666666666,4.829,2.3973,0.6113666666666666,0.4593666666666667,0.3599666666666667,0.43906666666666666,7.5907,0.28,7.3107,6.157966666666668,5.928366666666667,5.5334,5.202133333333334,133.5,16020.0,267.0,4.32019566662991,2.40429306570096,0.9972995887964751,1.30546535930522
535,4.341833333333333,2.4092666666666664,1.0079,1.3211666666666668,9.080166666666667,4.738333333333333,2.329066666666667,0.6092,0.45943333333333336,0.35913333333333336,0.4362,7.5849666666666655,0.28,7.304966666666665,6.160433333333334,5.9383,5.5563666666666665,5.246200000000001,133.75,16050.0,267.5,4.32019566662991,2.40429306570096,0.9972995887964751,1.30546535930522
536,3.9937000000000005,2.2473,1.0038,1.4441333333333333,8.688933333333335,4.695233333333333,2.4479333333333333,0.5922333333333334,0.46049999999999996,0.3717333333333333,0.4704,7.581766666666668,0.2801,7.301666666666668,6.2047,5.980333333333334,5.560533333333334,5.2012,134.0,16080.0,268.0,3.8894514236697404,2.28294943437372,1.09524453584492,1.66446244917677
537,3.9593333333333334,2.2460666666666667,1.0299333333333334,1.5996,8.834933333333334,4.8755999999999995,2.6295333333333333,0.5825666666666667,0.46973333333333334,0.381,0.4794,7.575633333333333,0.28,7.295633333333333,6.181366666666667,5.940333333333333,5.466533333333334,5.0534,134.25,16110.0,268.5,3.8894514236697404,2.28294943437372,1.09524453584492,1.66446244917677
538,3.9212,2.321833333333333,1.1043666666666667,1.6185333333333334,8.965933333333332,5.044733333333333,2.7229,0.5790666666666666,0.4624666666666667,0.3799666666666667,0.4863666666666666,7.574233333333333,0.28,7.294233333333333,6.155866666666667,5.915933333333333,5.406233333333334,5.001499999999999,134.5,16140.0,269.0,3.8894514236697404,2.28294943437372,1.09524453584492,1.66446244917677
539,3.9135,2.3068666666666666,1.1205333333333334,1.6379666666666666,8.978866666666667,5.065366666666667,2.7584999999999997,0.5729333333333334,0.45986666666666665,0.37766666666666665,0.4907,7.574200000000001,0.28,7.294200000000001,6.16,5.9091,5.4021,4.9741,134.75,16170.0,269.5,3.8894514236697404,2.28294943437372,1.09524453584492,1.66446244917677
540,3.8741666666666665,2.145233333333333,1.0562,1.6929666666666667,8.768566666666667,4.8944,2.7491666666666665,0.5781666666666667,0.4340333333333334,0.3524333333333333,0.4658333333333334,7.578433333333334,0.28,7.2984333333333336,6.196266666666666,5.963100000000001,5.462066666666666,5.021133333333333,135.0,16200.0,270.0,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
541,3.8824666666666667,2.040633333333333,0.9062666666666667,1.5493333333333335,8.3787,4.4962333333333335,2.4556,0.579,0.42956666666666665,0.3510666666666667,0.46073333333333333,7.5869333333333335,0.28190000000000004,7.305033333333333,6.2415666666666665,6.035733333333333,5.617933333333333,5.227400000000001,135.25,16230.0,270.5,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
542,3.8756333333333335,1.992,0.8908999999999999,1.5472333333333335,8.305766666666667,4.430133333333333,2.4381333333333335,0.5801666666666666,0.43,0.3532,0.4599666666666667,7.583633333333334,0.2811666666666667,7.3024666666666675,6.2420333333333335,6.0437666666666665,5.626433333333333,5.235566666666667,135.5,16260.0,271.0,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
543,3.879966666666667,1.9896333333333334,0.8956666666666666,1.5433000000000001,8.308566666666668,4.4286,2.4389666666666665,0.5814333333333334,0.4304,0.3534333333333333,0.45953333333333335,7.584066666666666,0.28176666666666667,7.302299999999999,6.243166666666665,6.044233333333333,5.638566666666666,5.240366666666667,135.75,16290.0,271.5,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
544,3.9615333333333336,1.9778,0.9228,1.5045666666666666,8.3667,4.405166666666666,2.4273666666666665,0.5973666666666666,0.43623333333333336,0.3602666666666666,0.44583333333333336,7.582133333333333,0.28143333333333337,7.3007,6.2303,6.037966666666667,5.631366666666667,5.250299999999999,136.0,16320.0,272.0,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
545,4.040933333333333,1.9922,0.9723999999999999,1.4608666666666665,8.4664,4.425466666666667,2.4332666666666665,0.5992000000000001,0.43806666666666666,0.3594333333333333,0.44053333333333333,7.580433333333334,0.28053333333333336,7.2999,6.215966666666667,6.027666666666666,5.6161,5.251566666666666,136.25,16350.0,272.5,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
546,4.0777,2.000633333333333,0.9764999999999999,1.3773333333333333,8.432166666666665,4.354466666666666,2.353833333333333,0.5964,0.4365333333333334,0.3585666666666667,0.4489666666666667,7.581766666666668,0.28090000000000004,7.300866666666668,6.219800000000001,6.031466666666667,5.646633333333332,5.3053,136.5,16380.0,273.0,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
547,4.082,1.9954,0.9710333333333333,1.3832999999999998,8.431733333333334,4.349733333333333,2.354333333333333,0.5903666666666667,0.4396666666666667,0.3574666666666667,0.4548,7.581133333333334,0.28123333333333334,7.2999,6.220733333333333,6.033466666666667,5.646066666666666,5.306833333333333,136.75,16410.0,273.5,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
548,3.993633333333333,1.9910666666666665,1.0308,1.6110666666666666,8.626566666666665,4.632933333333333,2.6418666666666666,0.5891333333333333,0.44733333333333336,0.37756666666666666,0.4903333333333333,7.5741000000000005,0.2802666666666667,7.293833333333334,6.197666666666666,5.977966666666665,5.4947333333333335,5.0639666666666665,137.0,16440.0,274.0,3.98592449634537,2.04633423738157,1.16991942625179,1.8381230879791397
549,3.922266666666667,2.0616666666666665,1.0902666666666667,1.7711000000000001,8.8453,4.923033333333333,2.861366666666667,0.5998666666666667,0.44453333333333334,0.38903333333333334,0.5001,7.5675,0.28,7.2875,6.1672666666666665,5.930866666666667,5.385599999999999,4.898299999999999,137.25,16470.0,274.5,3.98592449634537,2.04633423738157,1.16991942625179,1.8381230879791397
550,3.996566666666667,2.0353666666666665,1.2,1.8025333333333333,9.034466666666667,5.0379000000000005,3.002533333333333,0.599,0.447,0.3846333333333333,0.5057666666666667,7.561633333333334,0.28,7.281633333333334,6.136133333333333,5.885466666666666,5.3055666666666665,4.8135666666666665,137.5,16500.0,275.0,3.98592449634537,2.04633423738157,1.16991942625179,1.8381230879791397
551,4.0525,2.0472333333333332,1.1942666666666666,1.8295000000000001,9.1235,5.071,3.023766666666667,0.5882999999999999,0.4469666666666667,0.38026666666666664,0.508,7.565333333333333,0.28,7.285333333333333,6.135833333333332,5.8814,5.2912,4.793200000000001,137.75,16530.0,275.5,3.98592449634537,2.04633423738157,1.16991942625179,1.8381230879791397
552,4.2697666666666665,2.1539333333333333,1.5374,2.2448333333333332,10.205933333333334,5.936166666666667,3.782233333333333,0.6255333333333334,0.4683333333333334,0.4528666666666667,0.5810666666666667,7.552166666666667,0.28,7.272166666666667,5.978766666666666,5.6434,4.720633333333334,4.0192,138.0,16560.0,276.0,4.51396009788192,2.28806200574254,1.9977933738444802,2.72439815582547
553,4.5209,2.2171666666666665,1.7979999999999998,2.483433333333333,11.0195,6.4986,4.281433333333333,0.6245333333333334,0.47763333333333335,0.4804,0.6149666666666667,7.5609,0.28,7.2809,5.895366666666667,5.513633333333334,4.3954,3.5961666666666665,138.25,16590.0,276.5,4.51396009788192,2.28806200574254,1.9977933738444802,2.72439815582547
554,4.5197666666666665,2.2855999999999996,1.8796,2.6091,11.294066666666666,6.7743,4.4887,0.6218333333333333,0.47916666666666663,0.49723333333333336,0.6315,7.566133333333334,0.28,7.286133333333334,5.866333333333333,5.456933333333332,4.220633333333334,3.3599000000000006,138.5,16620.0,277.0,4.51396009788192,2.28806200574254,1.9977933738444802,2.72439815582547
555,4.512333333333333,2.3089666666666666,1.936033333333333,2.663966666666667,11.4213,6.908966666666666,4.6,0.6224333333333333,0.4743,0.5048666666666667,0.6400333333333333,7.5642000000000005,0.2783333333333334,7.285866666666667,5.8501666666666665,5.426166666666666,4.1484000000000005,3.258966666666667,138.75,16650.0,277.5,4.51396009788192,2.28806200574254,1.9977933738444802,2.72439815582547
556,4.543033333333333,2.365533333333333,1.9346666666666665,2.3859333333333335,11.229166666666666,6.686133333333332,4.3206,0.6236999999999999,0.48096666666666665,0.4779333333333334,0.5636666666666666,7.570766666666667,0.27976666666666666,7.291,5.8897,5.490099999999999,4.349433333333333,3.6391999999999998,139.0,16680.0,278.0,4.54715699230517,2.40149980609378,1.7495097529535,1.8891620727280702
557,4.546166666666666,2.432666666666667,1.8662666666666667,2.1202333333333336,10.965333333333334,6.419166666666667,3.9865000000000004,0.6235,0.47490000000000004,0.46226666666666666,0.5299,7.578933333333333,0.27993333333333337,7.2989999999999995,5.926866666666666,5.559166666666667,4.567633333333333,3.9777666666666667,139.25,16710.0,278.5,4.54715699230517,2.40149980609378,1.7495097529535,1.8891620727280702
558,4.567133333333333,2.4328666666666665,1.8286000000000002,1.990233333333333,10.818833333333332,6.2517000000000005,3.818833333333333,0.6202333333333333,0.4706,0.45013333333333333,0.5153,7.583666666666667,0.28,7.3036666666666665,5.957833333333334,5.5946333333333325,4.683866666666667,4.148033333333334,139.5,16740.0,279.0,4.54715699230517,2.40149980609378,1.7495097529535,1.8891620727280702
559,4.567133333333333,2.4574333333333334,1.7384666666666666,1.9340666666666668,10.697099999999999,6.129966666666666,3.6725333333333334,0.6182333333333333,0.46240000000000003,0.4496,0.5095666666666666,7.588733333333333,0.28,7.308733333333333,5.9735,5.633966666666667,4.7835,4.263133333333334,139.75,16770.0,279.5,4.54715699230517,2.40149980609378,1.7495097529535,1.8891620727280702
560,4.5843,2.3837333333333333,1.5733666666666666,1.8347,10.3761,5.791799999999999,3.4080666666666666,0.6307,0.48479999999999995,0.41833333333333333,0.49843333333333334,7.5966000000000005,0.28,7.3166,6.019233333333332,5.711400000000001,4.9753,4.4884666666666675,140.0,16800.0,280.0,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821556997
561,4.591733333333333,2.4609,1.4333333333333333,1.8079,10.293866666666666,5.702133333333333,3.2412333333333336,0.6424666666666667,0.4971,0.40846666666666664,0.49079999999999996,7.600533333333333,0.28,7.320533333333333,6.0277666666666665,5.730833333333333,5.0399666666666665,4.571299999999999,140.25,16830.0,280.5,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821556997
562,4.634133333333334,2.5486666666666666,1.4073333333333333,1.7796999999999998,10.369833333333334,5.7357,3.187033333333333,0.6481333333333333,0.49766666666666665,0.4003333333333333,0.48796666666666666,7.595533333333333,0.28,7.315533333333333,6.016966666666666,5.7171666666666665,5.061533333333333,4.601266666666667,140.5,16860.0,281.0,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821556997
563,4.6793,2.5453666666666668,1.3493666666666666,1.7488666666666666,10.322899999999999,5.6436,3.098233333333333,0.6475,0.4951,0.40093333333333336,0.4899666666666667,7.599166666666667,0.28,7.319166666666667,6.025533333333333,5.7338666666666676,5.1037333333333335,4.648133333333334,140.75,16890.0,281.5,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821556997
564,4.8697333333333335,1.5118666666666667,1.2919666666666667,1.8386333333333333,9.512200000000002,4.6424666666666665,3.1306000000000003,0.6504666666666666,0.36483333333333334,0.3905666666666667,0.5136999999999999,7.582333333333333,0.28,7.3023333333333325,6.1138,5.931933333333333,5.289233333333334,4.786133333333334,141.0,16920.0,282.0,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
565,4.910966666666667,0.9667,1.2560666666666667,1.9496666666666667,9.083400000000001,4.172433333333333,3.2057333333333333,0.6441666666666667,0.32813333333333333,0.387,0.5221,7.585733333333333,0.28,7.3057333333333325,6.154466666666667,5.994799999999999,5.3289333333333335,4.7649333333333335,141.25,16950.0,282.5,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
566,4.914000000000001,0.7936666666666667,1.2452333333333334,1.9863,8.9392,4.0252,3.231533333333333,0.6416666666666667,0.3151,0.3808666666666667,0.5243,7.583433333333334,0.28,7.303433333333333,6.163,6.0256333333333325,5.351966666666666,4.781499999999999,141.5,16980.0,283.0,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
567,4.906633333333334,0.7242999999999999,1.1950999999999998,2.0109,8.836933333333333,3.9303,3.2059999999999995,0.6390333333333333,0.3088666666666667,0.38530000000000003,0.5229666666666667,7.582566666666667,0.28,7.302566666666666,6.179833333333333,6.034133333333333,5.365233333333334,4.784800000000001,141.75,17010.0,283.5,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
568,5.070133333333334,1.0051333333333334,1.2838333333333334,1.6647,9.0238,3.953666666666667,2.9485333333333337,0.6679999999999999,0.36416666666666664,0.40336666666666665,0.4585333333333333,7.574833333333334,0.2801,7.294733333333334,6.137499999999999,5.993166666666667,5.4246333333333325,5.009333333333333,142.0,17040.0,284.0,5.24083873880095,1.34887465450559,1.39605405878705,1.25114555574355
569,5.194733333333334,1.2284666666666668,1.3194,1.3987333333333334,9.141333333333334,3.9466,2.7181333333333333,0.6703666666666667,0.37876666666666664,0.4139333333333333,0.4385,7.573500000000001,0.28,7.293500000000001,6.1288,5.9888666666666674,5.478633333333333,5.166733333333334,142.25,17070.0,284.5,5.24083873880095,1.34887465450559,1.39605405878705,1.25114555574355
570,5.1954,1.2895,1.3954666666666666,1.3281666666666667,9.208533333333333,4.013133333333334,2.7236333333333334,0.6781333333333334,0.38689999999999997,0.41673333333333334,0.42913333333333337,7.5693,0.28,7.2893,6.1218,5.969666666666667,5.4442,5.165366666666667,142.5,17100.0,285.0,5.24083873880095,1.34887465450559,1.39605405878705,1.25114555574355
571,5.286566666666666,1.3747333333333334,1.4548999999999999,1.2489000000000001,9.3651,4.078533333333334,2.7038,0.6732333333333334,0.38270000000000004,0.4059333333333333,0.42983333333333335,7.5669666666666675,0.28,7.286966666666667,6.0944,5.951200000000001,5.425233333333334,5.168100000000001,142.75,17130.0,285.5,5.24083873880095,1.34887465450559,1.39605405878705,1.25114555574355
572,4.910066666666666,1.7679666666666667,1.4534666666666665,1.2401333333333333,9.371633333333332,4.461566666666666,2.6936,0.6395666666666666,0.4275333333333333,0.40630000000000005,0.42883333333333334,7.5694333333333335,0.28,7.289433333333333,6.106666666666666,5.916233333333333,5.401033333333334,5.1491999999999996,143.0,17160.0,286.0,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
573,4.731533333333333,1.9111333333333334,1.4535,1.2207,9.316866666666666,4.585333333333333,2.6742,0.6363333333333333,0.44593333333333335,0.4053333333333333,0.4298666666666666,7.570033333333334,0.28,7.290033333333334,6.118133333333333,5.917833333333333,5.404933333333333,5.157300000000001,143.25,17190.0,286.5,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
574,4.671033333333333,2.0283666666666664,1.4589999999999999,1.2152666666666667,9.373666666666665,4.702633333333333,2.6742666666666666,0.6440666666666667,0.45039999999999997,0.40193333333333336,0.4306333333333333,7.569866666666667,0.28,7.289866666666667,6.109733333333334,5.893066666666666,5.391333333333334,5.1395,143.5,17220.0,287.0,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
575,4.6893,2.0588333333333333,1.4561333333333333,1.2222,9.426466666666666,4.737166666666667,2.6783333333333332,0.6482666666666667,0.4487,0.40153333333333335,0.43206666666666665,7.566666666666666,0.28,7.286666666666666,6.096866666666667,5.876799999999999,5.381266666666668,5.132,143.75,17250.0,287.5,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
576,3.576566666666667,1.9284,1.0750666666666666,0.9793999999999999,7.559433333333333,3.9828666666666663,2.0544666666666664,0.5408333333333334,0.40923333333333334,0.35159999999999997,0.3841333333333333,7.565133333333333,0.2987,7.266433333333333,6.319700000000001,6.1609,5.8615666666666675,5.680433333333333,144.0,17280.0,288.0,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
577,3.131066666666667,1.7638333333333334,0.8873333333333333,0.8130000000000001,6.595233333333333,3.464166666666667,1.7003333333333335,0.5128,0.3993333333333333,0.3332,0.36336666666666667,7.562233333333333,0.3,7.2622333333333335,6.3819,6.2477,6.019866666666666,5.882533333333333,144.25,17310.0,288.5,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
578,2.9611,1.6795,0.7931666666666667,0.6952,6.128966666666667,3.167866666666667,1.4883666666666668,0.5068333333333332,0.3993333333333333,0.3274666666666667,0.3581666666666667,7.5597666666666665,0.3,7.259766666666667,6.414566666666666,6.305466666666668,6.118066666666666,6.005199999999999,144.5,17340.0,289.0,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
579,2.8840666666666666,1.6638,0.7463666666666666,0.6784333333333333,5.972666666666667,3.0886,1.4247999999999998,0.5111333333333333,0.4017,0.32803333333333334,0.35973333333333335,7.546166666666666,0.3,7.246166666666666,6.4056,6.305400000000001,6.128566666666666,6.0164,144.75,17370.0,289.5,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
580,3.3244000000000002,1.7087333333333334,0.8684666666666667,0.7794,6.681,3.3566000000000003,1.6478666666666668,0.5518666666666667,0.41863333333333336,0.3574333333333333,0.38563333333333333,7.518066666666667,0.3,7.218066666666667,6.314033333333333,6.1882,5.9534666666666665,5.817033333333334,145.0,17400.0,290.0,3.5853241777213203,1.79429072132265,1.06657992254201,0.9550211602872382
581,3.4717333333333333,1.821866666666667,1.0028666666666668,0.8627999999999999,7.159266666666667,3.6875333333333336,1.8656666666666668,0.5678,0.41086666666666666,0.3660333333333333,0.39946666666666664,7.501333333333334,0.3,7.201333333333334,6.261033333333334,6.117733333333332,5.8365,5.683433333333333,145.25,17430.0,290.5,3.5853241777213203,1.79429072132265,1.06657992254201,0.9550211602872382
582,3.6332,1.7393666666666665,1.0318666666666667,0.9303333333333335,7.334766666666667,3.7015666666666664,1.9622000000000002,0.5599333333333333,0.42033333333333334,0.37026666666666663,0.40026666666666666,7.511466666666667,0.3,7.211466666666667,6.259600000000001,6.119799999999999,5.815066666666667,5.6468,145.5,17460.0,291.0,3.5853241777213203,1.79429072132265,1.06657992254201,0.9550211602872382
583,3.609233333333333,1.7803333333333333,1.0633000000000001,0.9277666666666666,7.380633333333333,3.7714,1.9910666666666668,0.5579999999999999,0.42219999999999996,0.3711,0.4056,7.514899999999999,0.3,7.214899999999999,6.260766666666667,6.109699999999999,5.7973,5.6371,145.75,17490.0,291.5,3.5853241777213203,1.79429072132265,1.06657992254201,0.9550211602872382
584,3.5210999999999997,3.1635000000000004,1.0922333333333334,1.0530000000000002,8.829833333333333,5.3087333333333335,2.1452333333333335,0.5497,0.5651333333333334,0.3832333333333333,0.4281666666666667,7.556566666666666,0.2813333333333334,7.2752333333333326,6.144799999999999,5.8373,5.504033333333333,5.286666666666667,146.0,17520.0,292.0,3.4708007659822906,4.05448009215922,1.1649400572974,1.20498126571232
585,3.4556333333333336,3.7933,1.1194666666666668,1.1502999999999999,9.5187,6.063066666666666,2.2697666666666665,0.5504666666666667,0.5981000000000001,0.39013333333333333,0.4361333333333334,7.555833333333333,0.28,7.275833333333333,6.0845,5.721333333333332,5.3553,5.112033333333334,146.25,17550.0,292.5,3.4708007659822906,4.05448009215922,1.1649400572974,1.20498126571232
586,3.4652,3.932166666666667,1.1838666666666666,1.1615333333333333,9.742766666666666,6.277566666666667,2.3453999999999997,0.5515666666666666,0.6137,0.3881,0.4416,7.553533333333333,0.28,7.273533333333333,6.064500000000001,5.6836,5.2977333333333325,5.0527999999999995,146.5,17580.0,293.0,3.4708007659822906,4.05448009215922,1.1649400572974,1.20498126571232
587,3.438733333333334,4.043033333333334,1.1859666666666666,1.2189,9.886633333333334,6.447900000000001,2.404866666666667,0.5582,0.6165333333333334,0.3813333333333333,0.44006666666666666,7.549333333333334,0.28,7.269333333333334,6.037433333333333,5.631000000000001,5.2405333333333335,4.982166666666666,146.75,17610.0,293.5,3.4708007659822906,4.05448009215922,1.1649400572974,1.20498126571232
588,3.5783666666666667,3.315666666666667,1.1339666666666666,0.9757666666666668,9.003766666666667,5.425400000000001,2.1097333333333332,0.5716,0.5281333333333333,0.3631333333333333,0.3856666666666667,7.574366666666666,0.28053333333333336,7.293833333333333,6.177633333333333,5.897833333333333,5.586733333333334,5.416366666666667,147.0,17640.0,294.0,3.6676780871573103,2.76551063518958,0.999834084293858,0.628513591492329
589,3.6413,2.9468,1.0712666666666666,0.8051333333333333,8.464500000000001,4.8232,1.8763999999999998,0.5757666666666666,0.5018666666666667,0.35229999999999995,0.36193333333333333,7.579400000000001,0.2833666666666667,7.296033333333334,6.223766666666666,5.994766666666666,5.731099999999999,5.604633333333333,147.25,17670.0,294.5,3.6676780871573103,2.76551063518958,0.999834084293858,0.628513591492329
590,3.6559999999999997,2.8449,1.0048333333333332,0.6667666666666666,8.1725,4.5165,1.6715999999999998,0.5775333333333333,0.49393333333333334,0.3508,0.35729999999999995,7.5753,0.28913333333333335,7.286166666666667,6.246333333333333,6.0383,5.813766666666668,5.725300000000001,147.5,17700.0,295.0,3.6676780871573103,2.76551063518958,0.999834084293858,0.628513591492329
591,3.647166666666667,2.7949,1.0106,0.6581333333333333,8.110800000000001,4.463633333333334,1.6687333333333334,0.5798333333333333,0.48993333333333333,0.34986666666666666,0.3504,7.5723666666666665,0.2914333333333334,7.2809333333333335,6.2503,6.0394000000000005,5.811999999999999,5.7238999999999995,147.75,17730.0,295.5,3.6676780871573103,2.76551063518958,0.999834084293858,0.628513591492329
592,4.2486999999999995,2.7837,0.9975666666666666,0.9684666666666667,8.998433333333331,4.749733333333333,1.9660333333333333,0.6222666666666666,0.5207,0.3615333333333334,0.42036666666666667,7.5611,0.28053333333333336,7.280566666666666,6.1309000000000005,5.8955,5.6010333333333335,5.391566666666666,148.0,17760.0,296.0,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
593,4.457966666666667,2.9392,0.9984666666666667,1.2378333333333331,9.633466666666667,5.1754999999999995,2.2363,0.6314333333333333,0.5277666666666666,0.3738,0.4463333333333333,7.555366666666667,0.28,7.275366666666667,6.0584333333333324,5.795133333333333,5.434933333333333,5.153799999999999,148.25,17790.0,296.5,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
594,4.5116000000000005,3.0271333333333335,1.0544333333333336,1.3989666666666667,9.992133333333333,5.480533333333334,2.4534000000000002,0.6305333333333334,0.5236666666666667,0.37906666666666666,0.44553333333333334,7.555033333333332,0.28,7.275033333333332,6.025233333333334,5.7308,5.3211,4.992366666666667,148.5,17820.0,297.0,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
595,4.5113,3.0084666666666666,1.0532333333333335,1.399333333333333,9.972333333333333,5.461033333333333,2.452566666666667,0.6328666666666667,0.5192666666666667,0.3801333333333334,0.4499,7.559533333333333,0.28,7.279533333333333,6.033366666666666,5.7465,5.3328999999999995,4.9999,148.75,17850.0,297.5,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
596,4.9929,3.0455,1.4455,1.0825333333333333,10.566433333333332,5.573533333333333,2.528033333333333,0.6682666666666667,0.5446,0.4275333333333333,0.41053333333333336,7.555,0.28,7.2749999999999995,5.942633333333333,5.647666666666666,5.188566666666666,5.001166666666666,149.0,17880.0,298.0,5.21417342808304,3.20993349479107,1.74355719076395,0.836113985730766
597,5.125066666666666,3.1705,1.6155,0.9591000000000001,10.870166666666666,5.7451,2.5746,0.6801999999999999,0.5508333333333334,0.44549999999999995,0.39053333333333334,7.552600000000001,0.28,7.272600000000001,5.905266666666666,5.602399999999999,5.122066666666667,4.980199999999999,149.25,17910.0,298.5,5.21417342808304,3.20993349479107,1.74355719076395,0.836113985730766
598,5.1967,3.2079666666666666,1.6905,0.8686666666666667,10.963833333333334,5.767133333333334,2.5591666666666666,0.6818333333333334,0.5498666666666666,0.45166666666666666,0.38906666666666667,7.5555,0.28,7.2755,5.897633333333333,5.588033333333333,5.117066666666665,4.998533333333333,149.5,17940.0,299.0,5.21417342808304,3.20993349479107,1.74355719076395,0.836113985730766
599,5.2584,3.2063,1.7151666666666665,0.8285,11.008366666666667,5.7499666666666664,2.5436666666666667,0.6742666666666666,0.5501,0.45630000000000004,0.3899666666666667,7.559266666666668,0.28,7.279266666666667,5.896566666666668,5.5833,5.1159333333333326,5.006966666666667,149.75,17970.0,299.5,5.21417342808304,3.20993349479107,1.74355719076395,0.836113985730766
600,5.164266666666666,3.1144333333333334,1.6937,1.0581333333333334,11.030533333333334,5.866266666666666,2.7518333333333334,0.6661666666666666,0.5270666666666667,0.4328,0.43633333333333335,7.5612,0.28,7.2812,5.8935,5.576966666666667,5.0425666666666675,4.847266666666666,150.0,18000.0,300.0,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
601,5.1139,2.966266666666667,1.6100666666666665,1.2450666666666665,10.9353,5.8214,2.855133333333333,0.6691333333333332,0.5272666666666667,0.4215,0.45163333333333333,7.5671,0.28,7.2871,5.912300000000001,5.599799999999999,5.042666666666667,4.787699999999999,150.25,18030.0,300.5,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
602,5.104233333333333,2.9487666666666668,1.5264333333333333,1.3020333333333334,10.881466666666668,5.777233333333333,2.8284666666666665,0.6700333333333333,0.5298666666666666,0.4202,0.4593666666666667,7.569633333333333,0.28,7.289633333333333,5.917766666666667,5.6198,5.0786333333333324,4.798733333333334,150.5,18060.0,301.0,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
603,5.1103,2.9443,1.5060666666666667,1.3512,10.911866666666668,5.801566666666666,2.857266666666667,0.6701999999999999,0.5314333333333333,0.42869999999999997,0.4603333333333333,7.5689,0.28,7.2889,5.9145,5.610166666666666,5.043466666666665,4.757,150.75,18090.0,301.5,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
604,4.9984,3.04,1.5027666666666666,1.4318,10.972966666666665,5.974566666666667,2.9345666666666665,0.6452666666666667,0.5436,0.4183,0.4703666666666667,7.566533333333333,0.28,7.286533333333333,5.908933333333334,5.579866666666666,5.002166666666667,4.6713666666666676,151.0,18120.0,302.0,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
605,4.820333333333333,3.1337333333333333,1.4856666666666667,1.4991666666666668,10.9389,6.118566666666666,2.9848333333333334,0.6453,0.5436,0.4121,0.46990000000000004,7.5669666666666675,0.28,7.286966666666667,5.910299999999999,5.567000000000001,4.977900000000002,4.625566666666666,151.25,18150.0,302.5,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
606,4.855066666666667,3.1405999999999996,1.4545,1.4995,10.949666666666666,6.0946,2.9539999999999997,0.6467333333333333,0.5365333333333333,0.40990000000000004,0.46986666666666665,7.5672,0.28,7.2871999999999995,5.912366666666665,5.5733,5.003533333333333,4.649433333333333,151.5,18180.0,303.0,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
607,4.852733333333333,3.126733333333333,1.4341333333333333,1.5073666666666665,10.920966666666665,6.068233333333334,2.9414999999999996,0.6420999999999999,0.5336333333333334,0.4103,0.4696333333333333,7.5696666666666665,0.28,7.289666666666666,5.9155,5.580333333333334,5.009033333333333,4.652666666666667,151.75,18210.0,303.5,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
608,5.268633333333333,3.0671999999999997,1.6612333333333333,1.7362666666666666,11.733333333333334,6.4647,3.3975,0.6931,0.5300666666666667,0.4667,0.519,7.553833333333333,0.27403333333333335,7.2798,5.780566666666667,5.401933333333333,4.6314,4.1944,152.0,18240.0,304.0,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
609,5.472066666666667,3.0443333333333333,1.8384666666666665,1.8937,12.248566666666669,6.7764999999999995,3.732166666666666,0.7100333333333333,0.5294666666666666,0.49023333333333335,0.542,7.559200000000001,0.27013333333333334,7.289066666666667,5.725133333333334,5.317466666666667,4.436100000000001,3.9415999999999998,152.25,18270.0,304.5,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
610,5.5728,3.0271666666666666,1.9386333333333334,1.9850666666666665,12.523666666666667,6.950866666666666,3.9237,0.7099666666666667,0.5301666666666667,0.5016333333333334,0.5514666666666667,7.558000000000001,0.27,7.288,5.682,5.261433333333333,4.290766666666666,3.762533333333333,152.5,18300.0,305.0,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
611,5.544866666666667,3.0435999999999996,1.9603666666666668,2.0553,12.604133333333333,7.059266666666667,4.015666666666666,0.7143333333333334,0.5299333333333334,0.509,0.552,7.556699999999999,0.27,7.2867,5.6701999999999995,5.2411666666666665,4.230499999999999,3.6753666666666662,152.75,18330.0,305.5,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
612,4.9147,2.648233333333333,1.7746,2.2455333333333334,11.583066666666667,6.6683666666666666,4.020133333333334,0.6490666666666667,0.48946666666666666,0.4471333333333333,0.5776,7.608099999999999,0.27790000000000004,7.3302,5.889366666666667,5.5014,4.5117666666666665,3.8313000000000006,153.0,18360.0,306.0,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
613,4.649733333333334,2.4909999999999997,1.5595333333333334,2.3514,11.051666666666668,6.401933333333333,3.9109333333333334,0.6267333333333334,0.4759333333333333,0.42153333333333337,0.5869,7.613866666666667,0.28,7.333866666666666,5.953833333333334,5.587433333333332,4.651433333333332,3.9263999999999997,153.25,18390.0,306.5,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
614,4.526633333333334,2.4756666666666667,1.4242333333333332,2.3839333333333332,10.810466666666667,6.283833333333333,3.8081666666666667,0.6210666666666667,0.46386666666666665,0.4146666666666667,0.5901,7.617466666666667,0.28,7.337466666666667,5.986333333333333,5.622233333333333,4.7289666666666665,3.9762666666666675,153.5,18420.0,307.0,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
615,4.461133333333333,2.3898333333333337,1.4166333333333332,2.4244333333333334,10.692033333333333,6.2309,3.8410666666666664,0.6256,0.46196666666666664,0.4103,0.5889333333333333,7.6139,0.28,7.3339,6.0000333333333336,5.646966666666667,4.734166666666667,3.9632666666666663,153.75,18450.0,307.5,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
616,3.9983999999999997,2.5521,1.4156333333333333,2.5934666666666666,10.5596,6.5611999999999995,4.0091,0.5993666666666667,0.5008,0.42706666666666665,0.6150666666666667,7.607166666666667,0.28,7.327166666666667,6.0112999999999985,5.6144,4.6306,3.749666666666666,154.0,18480.0,308.0,3.8353152402958894,2.7887841793389,1.54294140775476,2.773374390129
617,3.9503,2.720833333333333,1.452,2.7138666666666666,10.837,6.886699999999999,4.165866666666666,0.5835666666666667,0.5103666666666666,0.44233333333333336,0.6227666666666667,7.595433333333333,0.28,7.315433333333333,5.969833333333334,5.5295,4.4846,3.5496666666666665,154.25,18510.0,308.5,3.8353152402958894,2.7887841793389,1.54294140775476,2.773374390129
618,3.8566333333333334,2.7436333333333334,1.5611666666666668,2.7122333333333333,10.873666666666667,7.017033333333334,4.2734000000000005,0.5796666666666667,0.5157333333333333,0.4396666666666667,0.6320333333333333,7.592966666666666,0.28,7.312966666666666,5.964933333333334,5.515433333333333,4.4123,3.485099999999999,154.5,18540.0,309.0,3.8353152402958894,2.7887841793389,1.54294140775476,2.773374390129
619,3.797833333333333,2.7593666666666663,1.5561333333333334,2.7337000000000002,10.847033333333334,7.049200000000001,4.289833333333334,0.5863,0.5201333333333333,0.43873333333333336,0.6399666666666667,7.590933333333332,0.28,7.310933333333332,5.969333333333334,5.513766666666667,4.399633333333333,3.4566,154.75,18570.0,309.5,3.8353152402958894,2.7887841793389,1.54294140775476,2.773374390129
620,3.8157666666666668,2.7411666666666665,1.4191,2.7638333333333334,10.739866666666668,6.9241,4.182933333333334,0.5899333333333333,0.4960666666666667,0.4157333333333333,0.6053999999999999,7.600999999999999,0.28,7.320999999999999,5.987866666666666,5.556666666666667,4.5146,3.542366666666666,155.0,18600.0,310.0,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
621,3.8147,2.6175,1.3673333333333333,2.6356333333333333,10.435166666666666,6.620466666666667,4.002966666666667,0.5941,0.4888666666666666,0.40236666666666665,0.5910333333333333,7.605833333333333,0.28,7.325833333333333,6.025766666666667,5.624166666666666,4.6614666666666675,3.7690999999999995,155.25,18630.0,310.5,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
622,3.8243666666666667,2.5863666666666667,1.2862333333333333,2.5687,10.265666666666666,6.4413,3.8549333333333333,0.5981666666666667,0.4851,0.3994,0.5872999999999999,7.607399999999999,0.28,7.327399999999999,6.047066666666667,5.666366666666667,4.7654,3.897833333333334,155.5,18660.0,311.0,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
623,3.8527666666666662,2.5576333333333334,1.2668000000000001,2.5609333333333333,10.238133333333332,6.385366666666666,3.8277333333333337,0.5952666666666666,0.4892333333333333,0.4003333333333333,0.5811,7.6066666666666665,0.28,7.326666666666666,6.057766666666667,5.674900000000001,4.7832333333333334,3.925666666666666,155.75,18690.0,311.5,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
624,3.796933333333333,2.4647666666666663,1.2177666666666667,2.2218,9.701266666666665,5.904333333333333,3.439566666666667,0.5719333333333334,0.46876666666666666,0.3814,0.5264333333333333,7.6100666666666665,0.28,7.330066666666666,6.1259,5.796833333333334,5.074566666666666,4.407733333333334,156.0,18720.0,312.0,3.6565474338528703,2.34809755082072,1.08384293657588,1.866551616099
625,3.698366666666667,2.4137333333333335,1.1579666666666666,2.0165333333333333,9.2866,5.588233333333333,3.1745,0.5679,0.4602333333333333,0.3703333333333333,0.5053,7.600366666666667,0.28,7.320366666666667,6.157633333333333,5.859766666666666,5.219033333333332,4.640666666666666,156.25,18750.0,312.5,3.6565474338528703,2.34809755082072,1.08384293657588,1.866551616099
626,3.7049000000000003,2.359166666666667,1.0661,1.9284666666666666,9.058633333333335,5.3537333333333335,2.9945666666666666,0.5602,0.45943333333333336,0.3717666666666667,0.4989,7.5848,0.28,7.3048,6.1669,5.8906,5.308266666666667,4.771100000000001,156.5,18780.0,313.0,3.6565474338528703,2.34809755082072,1.08384293657588,1.866551616099
627,3.6349,2.3159,1.0753000000000001,1.9013333333333333,8.927433333333333,5.292533333333334,2.9766333333333335,0.5627333333333333,0.46236666666666665,0.3749,0.4915333333333334,7.583633333333334,0.28,7.303633333333334,6.183433333333334,5.9045000000000005,5.335699999999999,4.797799999999999,156.75,18810.0,313.5,3.6565474338528703,2.34809755082072,1.08384293657588,1.866551616099
628,3.4976333333333334,2.1413333333333333,1.0710666666666666,2.0144333333333333,8.724466666666666,5.226833333333333,3.0854999999999997,0.5492333333333334,0.4367666666666667,0.3622666666666667,0.5332,7.579866666666667,0.2803666666666667,7.2995,6.1978333333333335,5.936400000000001,5.324766666666666,4.730366666666667,157.0,18840.0,314.0,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
629,3.435333333333333,2.0195000000000003,1.0327666666666666,2.1703,8.6579,5.222566666666667,3.2030666666666665,0.546,0.43056666666666665,0.35596666666666665,0.5495333333333333,7.577366666666666,0.28040000000000004,7.296966666666666,6.199366666666668,5.935133333333334,5.288866666666667,4.614833333333333,157.25,18870.0,314.5,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
630,3.4184666666666668,1.9871333333333332,1.0088666666666668,2.2613666666666665,8.675833333333333,5.257366666666666,3.2702333333333335,0.5417000000000001,0.4293666666666667,0.3510666666666667,0.5511,7.5775,0.28016666666666673,7.297333333333333,6.198033333333334,5.929600000000001,5.265433333333333,4.551233333333332,157.5,18900.0,315.0,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
631,3.4104,1.9768333333333332,0.9767666666666666,2.2798,8.643799999999999,5.2334,3.256566666666666,0.5414,0.43023333333333336,0.3546666666666667,0.5516666666666666,7.5804,0.2805,7.2999,6.208066666666667,5.940433333333333,5.2790333333333335,4.557600000000001,157.75,18930.0,315.5,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
632,3.5042,1.727,0.9853666666666667,1.9579,8.174466666666667,4.670266666666667,2.9432666666666667,0.5703666666666667,0.4039666666666667,0.35076666666666667,0.486,7.583566666666667,0.29103333333333337,7.292533333333334,6.264000000000001,6.0550999999999995,5.495866666666666,4.9521999999999995,158.0,18960.0,316.0,3.68798732833254,1.57109163492225,0.957739362363017,1.5254887818606
633,3.6612333333333336,1.6542666666666666,0.9716666666666667,1.6818666666666666,7.969033333333334,4.3078,2.6535333333333333,0.5760666666666667,0.3937333333333333,0.34950000000000003,0.4638333333333333,7.5818666666666665,0.29213333333333336,7.289733333333333,6.271466666666667,6.093,5.6121,5.187733333333332,158.25,18990.0,316.5,3.68798732833254,1.57109163492225,0.957739362363017,1.5254887818606
634,3.7330333333333336,1.58,0.9425999999999999,1.5639666666666667,7.819599999999999,4.086566666666666,2.5065666666666666,0.5680333333333334,0.39189999999999997,0.3499333333333333,0.45909999999999995,7.5844000000000005,0.29596666666666666,7.288433333333334,6.296199999999999,6.128033333333334,5.6959333333333335,5.2971,158.5,19020.0,317.0,3.68798732833254,1.57109163492225,0.957739362363017,1.5254887818606
635,3.7265,1.5882,0.9334333333333334,1.5334666666666668,7.7816,4.0551,2.4669000000000003,0.562,0.39,0.35350000000000004,0.4597,7.581766666666668,0.2985,7.283266666666668,6.294866666666667,6.1303,5.704333333333334,5.310033333333333,158.75,19050.0,317.5,3.68798732833254,1.57109163492225,0.957739362363017,1.5254887818606
636,3.404533333333333,1.8413666666666666,0.9071666666666666,1.7834666666666665,7.936533333333333,4.532,2.690633333333333,0.5455333333333333,0.43646666666666667,0.35950000000000004,0.5107,7.565366666666667,0.29569999999999996,7.269666666666667,6.2605666666666675,6.046933333333333,5.5477,5.042700000000002,159.0,19080.0,318.0,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
637,3.3541,2.0571333333333333,0.9230666666666667,1.9889999999999999,8.3233,4.9692,2.9120666666666666,0.5416,0.44906666666666667,0.3625,0.5275333333333333,7.551433333333333,0.28563333333333335,7.2658,6.212300000000001,5.965,5.403333333333332,4.821533333333333,159.25,19110.0,318.5,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
638,3.3143666666666665,2.1089333333333333,0.9387333333333333,2.0760666666666667,8.438099999999999,5.123733333333334,3.0148,0.5400666666666667,0.4507,0.3657666666666667,0.5335666666666667,7.5492333333333335,0.2846,7.264633333333333,6.198533333333334,5.935933333333333,5.3393999999999995,4.725366666666666,159.5,19140.0,319.0,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
639,3.2736333333333336,2.1214,0.9982333333333334,2.0732666666666666,8.466533333333334,5.1929,3.0715,0.5467,0.4531,0.35663333333333336,0.5398666666666666,7.5494,0.28330000000000005,7.266100000000001,6.197233333333333,5.9319,5.318366666666667,4.700333333333333,159.75,19170.0,319.5,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
640,3.2978666666666667,1.8400666666666665,0.9638666666666668,1.7370333333333334,7.8388333333333335,4.540966666666667,2.7009000000000003,0.5432,0.4068333333333333,0.3500333333333333,0.4623333333333333,7.573133333333334,0.2981333333333333,7.275,6.2898,6.0902,5.6136,5.167066666666666,160.0,19200.0,320.0,3.2685383619896,1.54141597947776,0.934365875903193,1.24229106789511
641,3.2880666666666665,1.6626666666666667,0.9018,1.4278333333333333,7.280366666666666,3.9923,2.3296333333333332,0.5395666666666666,0.3903333333333333,0.3571333333333333,0.43723333333333336,7.5727,0.29956666666666665,7.273133333333334,6.3337666666666665,6.172533333333334,5.775733333333333,5.444500000000001,160.25,19230.0,320.5,3.2685383619896,1.54141597947776,0.934365875903193,1.24229106789511
642,3.2920666666666665,1.5584000000000002,0.9332333333333335,1.3184666666666667,7.102166666666667,3.8101000000000003,2.2517,0.5348333333333334,0.3892666666666667,0.3589333333333333,0.42473333333333335,7.573466666666667,0.3,7.273466666666667,6.342666666666666,6.191533333333334,5.832433333333333,5.529866666666668,160.5,19260.0,321.0,3.2685383619896,1.54141597947776,0.934365875903193,1.24229106789511
643,3.2512333333333334,1.5538666666666667,0.9409333333333333,1.2917666666666667,7.037800000000001,3.786566666666667,2.2327,0.5389,0.38833333333333336,0.35733333333333334,0.41936666666666667,7.5737000000000005,0.3,7.273700000000001,6.3439000000000005,6.191866666666667,5.841799999999999,5.541,160.75,19290.0,321.5,3.2685383619896,1.54141597947776,0.934365875903193,1.24229106789511
644,3.2687,1.5652333333333333,1.0241,1.4367999999999999,7.294833333333333,4.026133333333333,2.4608999999999996,0.5486333333333334,0.39703333333333335,0.37473333333333336,0.47226666666666667,7.5618,0.29986666666666667,7.261933333333333,6.314666666666667,6.1455,5.6992,5.348699999999999,161.0,19320.0,322.0,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
645,3.3071333333333333,1.5748666666666669,1.0939999999999999,1.6563666666666665,7.632366666666666,4.325233333333333,2.7503666666666664,0.5503333333333333,0.4082,0.38126666666666664,0.4917333333333333,7.5524,0.2998,7.252599999999999,6.273366666666667,6.086566666666665,5.5615000000000006,5.1243,161.25,19350.0,322.5,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
646,3.3367666666666667,1.6453666666666664,1.0999666666666668,1.7219666666666669,7.804066666666667,4.4673,2.821933333333334,0.5503666666666667,0.4101666666666667,0.38776666666666665,0.5000333333333333,7.5453,0.2977666666666667,7.247533333333333,6.2556,6.0479,5.509333333333333,5.046433333333334,161.5,19380.0,323.0,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
647,3.3489,1.6324333333333334,1.1752,1.7902333333333336,7.946766666666667,4.5978666666666665,2.9654333333333334,0.5482,0.4108,0.38476666666666665,0.5004333333333334,7.541333333333333,0.2975333333333333,7.2438,6.229733333333334,6.0151666666666666,5.4276,4.955166666666668,161.75,19410.0,323.5,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
648,3.6764333333333337,1.889333333333333,1.2679,2.3495666666666666,9.183233333333334,5.5068,3.6174666666666666,0.5771000000000001,0.4467333333333333,0.4150333333333333,0.5866333333333333,7.5564,0.2807333333333334,7.275666666666667,6.109333333333334,5.805233333333334,4.967466666666668,4.196666666666667,162.0,19440.0,324.0,3.8592633952910393,2.11116955265496,1.47112816059359,2.90853859757107
649,3.745566666666667,2.0351,1.4052,2.663933333333333,9.8498,6.104233333333333,4.069133333333333,0.5921,0.4567666666666667,0.4231333333333333,0.6213000000000001,7.5549333333333335,0.28,7.274933333333333,6.0446333333333335,5.7013,4.684966666666666,3.7637666666666667,162.25,19470.0,324.5,3.8592633952910393,2.11116955265496,1.47112816059359,2.90853859757107
650,3.8702666666666663,2.1220666666666665,1.4031,2.7949333333333333,10.190366666666666,6.3201,4.198033333333333,0.5913666666666666,0.45663333333333334,0.4335333333333333,0.6359333333333334,7.558133333333333,0.28,7.278133333333333,6.005466666666667,5.641799999999999,4.567,3.5737333333333328,162.5,19500.0,325.0,3.8592633952910393,2.11116955265496,1.47112816059359,2.90853859757107
651,3.9014,2.148566666666667,1.4576666666666667,2.8596666666666666,10.3673,6.4659,4.317333333333333,0.5845,0.44986666666666664,0.4371,0.6434666666666666,7.557300000000001,0.28,7.2773,5.9872,5.605933333333334,4.4928,3.4586999999999994,162.75,19530.0,325.5,3.8592633952910393,2.11116955265496,1.47112816059359,2.90853859757107
652,4.0656,2.1662666666666666,1.4508666666666665,2.8590666666666666,10.5418,6.4762,4.309933333333333,0.6148666666666667,0.4689333333333333,0.4227,0.6511666666666666,7.551066666666667,0.28,7.271066666666667,5.951166666666666,5.5754,4.4574,3.4213666666666667,163.0,19560.0,326.0,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
653,4.230433333333334,2.244733333333333,1.3975666666666666,2.9315,10.804233333333332,6.5738,4.329066666666667,0.6197,0.4746666666666667,0.4193333333333333,0.6500333333333334,7.553966666666667,0.28,7.2739666666666665,5.934466666666667,5.5409999999999995,4.4178999999999995,3.345600000000001,163.25,19590.0,326.5,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
654,4.265866666666667,2.2937333333333334,1.3594,2.9396,10.8586,6.592733333333333,4.2989999999999995,0.6181666666666668,0.47623333333333334,0.4210666666666667,0.6414333333333333,7.560033333333334,0.28,7.280033333333334,5.929566666666666,5.533233333333333,4.4132,3.3383666666666665,163.5,19620.0,327.0,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
655,4.2603,2.3604,1.3707666666666667,2.9270666666666667,10.918533333333333,6.6582333333333334,4.297833333333333,0.6181,0.4637,0.4214,0.6400666666666666,7.565666666666666,0.28,7.285666666666666,5.923766666666667,5.522500000000001,4.4038,3.3369000000000004,163.75,19650.0,327.5,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
656,4.6827,2.4042999999999997,1.3194666666666668,2.4145333333333334,10.821,6.138299999999999,3.734,0.6426000000000001,0.4870333333333333,0.3957,0.5530666666666666,7.571966666666667,0.27990000000000004,7.292066666666667,5.940533333333333,5.607966666666665,4.762966666666666,4.0128,164.0,19680.0,328.0,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
657,4.772733333333333,2.5528333333333335,1.2293,2.0907,10.645566666666667,5.872833333333333,3.3200000000000003,0.6511666666666666,0.48906666666666665,0.38356666666666667,0.5180666666666667,7.576133333333334,0.28,7.296133333333334,5.966333333333333,5.6546666666666665,4.964933333333333,4.357966666666666,164.25,19710.0,328.5,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
658,4.7901,2.581733333333333,1.1792666666666667,1.9311333333333331,10.482233333333333,5.6921333333333335,3.1104,0.6583,0.48369999999999996,0.3795666666666666,0.5078,7.582533333333334,0.28,7.302533333333334,5.989333333333334,5.700933333333334,5.083499999999999,4.540133333333333,164.5,19740.0,329.0,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
659,4.8461,2.5601,1.1316000000000002,1.9007666666666667,10.438566666666667,5.592466666666667,3.032366666666667,0.6581333333333333,0.4838666666666666,0.3818333333333333,0.4991,7.583466666666666,0.28,7.303466666666666,5.993733333333334,5.712733333333334,5.114766666666667,4.590233333333332,164.75,19770.0,329.5,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
660,4.4607,1.3222666666666667,1.2435,1.5406333333333333,8.5671,4.1064,2.784133333333333,0.6091,0.3464,0.3985,0.4483,7.575166666666667,0.2889,7.286266666666667,6.221,6.078766666666667,5.544366666666667,5.187133333333334,165.0,19800.0,330.0,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
661,4.261533333333333,0.7814333333333333,1.3169,1.3925999999999998,7.752466666666667,3.490933333333333,2.7095,0.5933666666666667,0.30356666666666665,0.4006,0.4235666666666667,7.576833333333334,0.2994,7.277433333333334,6.2885333333333335,6.174766666666667,5.6632,5.355200000000001,165.25,19830.0,330.5,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
662,4.164833333333333,0.5605333333333333,1.3571666666666669,1.2876333333333334,7.370166666666666,3.205333333333334,2.6448,0.5914666666666667,0.28926666666666667,0.39990000000000003,0.41326666666666667,7.572333333333333,0.3,7.272333333333333,6.320033333333335,6.214433333333334,5.707400000000001,5.434933333333333,165.5,19860.0,331.0,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
663,4.137666666666666,0.5215666666666666,1.3665,1.2031666666666667,7.228899999999999,3.0912333333333333,2.5696666666666665,0.5946333333333333,0.2796,0.39549999999999996,0.4124333333333333,7.5726666666666675,0.3,7.272666666666668,6.331433333333334,6.228366666666666,5.758,5.506166666666667,165.75,19890.0,331.5,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
664,4.142433333333333,0.9698666666666665,1.241,1.2353666666666667,7.588666666666666,3.4462333333333333,2.476366666666667,0.6091666666666666,0.36340000000000006,0.37526666666666664,0.4464,7.5552,0.2988333333333333,7.256366666666667,6.266466666666666,6.1392,5.6975999999999996,5.420533333333332,166.0,19920.0,332.0,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
665,4.225466666666667,1.2963333333333333,1.1533333333333333,1.4114333333333333,8.086566666666666,3.8610999999999995,2.5647666666666664,0.6106666666666667,0.39226666666666665,0.37023333333333336,0.45063333333333333,7.542533333333332,0.29146666666666665,7.251066666666666,6.213066666666667,6.068,5.599066666666666,5.269833333333333,166.25,19950.0,332.5,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
666,4.2644,1.4406,1.1160666666666665,1.4016,8.222666666666667,3.958266666666667,2.5176666666666665,0.6077,0.4010333333333333,0.37079999999999996,0.4592,7.541,0.2869666666666667,7.254033333333334,6.1978333333333335,6.045700000000001,5.592866666666666,5.261133333333333,166.5,19980.0,333.0,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
667,4.2674666666666665,1.5117,1.1021666666666667,1.4276,8.308933333333334,4.0414666666666665,2.5297666666666667,0.6023,0.4000666666666667,0.37479999999999997,0.461,7.5393,0.28656666666666664,7.2527333333333335,6.191533333333334,6.0319666666666665,5.577699999999999,5.233133333333334,166.75,20010.0,333.5,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
668,3.9607,1.5335999999999999,1.1223666666666665,1.5102,8.126866666666666,4.166166666666666,2.6325666666666665,0.5799,0.3932,0.38756666666666667,0.4725333333333333,7.546133333333334,0.2924333333333333,7.2537,6.225733333333334,6.047066666666668,5.563366666666666,5.1887333333333325,167.0,20040.0,334.0,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
669,3.8842333333333334,1.5376666666666667,1.1998666666666666,1.5755000000000001,8.197266666666668,4.313033333333333,2.7753666666666668,0.5708333333333333,0.38603333333333334,0.3899666666666667,0.4728,7.542833333333333,0.28753333333333336,7.2553,6.203800000000001,6.021666666666667,5.4924333333333335,5.101666666666667,167.25,20070.0,334.5,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
670,3.7718999999999996,1.4555,1.2085333333333332,1.5964,8.032333333333334,4.260433333333333,2.8049333333333335,0.5759333333333333,0.3864333333333333,0.39016666666666666,0.4703,7.549733333333333,0.2948,7.254933333333333,6.2344,6.062166666666667,5.526433333333333,5.1264666666666665,167.5,20100.0,335.0,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
671,3.7708666666666666,1.4375666666666667,1.2057666666666664,1.6076000000000001,8.0218,4.250933333333333,2.8133666666666666,0.5854666666666667,0.396,0.3905666666666667,0.4696,7.548666666666667,0.29266666666666663,7.256,6.2329333333333325,6.049466666666667,5.518233333333334,5.123900000000001,167.75,20130.0,335.5,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
672,3.2337666666666665,1.48,0.9277666666666666,1.1972333333333334,6.838766666666666,3.6049999999999995,2.125,0.5240666666666667,0.3948,0.3317666666666667,0.40563333333333335,7.5608,0.2995333333333333,7.261266666666667,6.372566666666667,6.239566666666667,5.926500000000001,5.677099999999999,168.0,20160.0,336.0,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
673,2.9952666666666667,1.4775666666666667,0.6777666666666667,0.97,6.1206000000000005,3.1253333333333337,1.6477666666666666,0.5021333333333333,0.39346666666666663,0.31433333333333335,0.38170000000000004,7.550533333333333,0.3,7.250533333333333,6.408366666666667,6.3032666666666675,6.0967666666666664,5.9088,168.25,20190.0,336.5,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
674,2.8885,1.486,0.6003000000000001,0.8500333333333333,5.824833333333333,2.9363333333333332,1.4503333333333335,0.49866666666666665,0.39063333333333333,0.3036,0.3758666666666667,7.5473,0.3,7.2473,6.4356333333333335,6.325433333333335,6.155200000000001,5.995266666666667,168.5,20220.0,337.0,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
675,2.8540333333333336,1.4815333333333334,0.5161333333333333,0.8137666666666666,5.665466666666667,2.8114333333333335,1.3298999999999999,0.4981666666666667,0.3898,0.30993333333333334,0.3701,7.5469333333333335,0.3,7.246933333333334,6.437533333333333,6.341733333333333,6.1889666666666665,6.041433333333333,168.75,20250.0,337.5,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
676,3.049866666666667,1.4983666666666666,0.7264666666666667,0.7034666666666667,5.9781666666666675,2.9283,1.4299333333333335,0.5332,0.4073,0.33776666666666666,0.34826666666666667,7.5319,0.3,7.2319,6.387599999999999,6.2895,6.1113,5.998633333333334,169.0,20280.0,338.0,3.27518770244842,1.61147744494096,0.9133879275501688,0.549351596611643
677,3.2126,1.5922666666666667,0.8568333333333333,0.6123999999999999,6.274100000000001,3.0615,1.4692333333333334,0.5405666666666666,0.4102,0.34553333333333336,0.33946666666666664,7.520999999999999,0.3,7.220999999999999,6.360166666666666,6.254533333333335,6.072133333333333,5.983766666666668,169.25,20310.0,338.5,3.27518770244842,1.61147744494096,0.9133879275501688,0.549351596611643
678,3.237033333333333,1.6343,0.8594666666666666,0.5573666666666667,6.288166666666667,3.0511333333333335,1.4168333333333334,0.5467333333333333,0.40686666666666665,0.3529,0.3396,7.5201666666666656,0.3,7.220166666666666,6.361866666666667,6.253500000000001,6.0873333333333335,5.999066666666667,169.5,20340.0,339.0,3.27518770244842,1.61147744494096,0.9133879275501688,0.549351596611643
679,3.2641,1.605,0.9379333333333333,0.49520000000000003,6.302233333333333,3.038133333333333,1.4331333333333334,0.5489,0.4058333333333334,0.3509333333333333,0.34700000000000003,7.517866666666667,0.3,7.2178666666666675,6.3543,6.2482,6.069733333333333,5.9782,169.75,20370.0,339.5,3.27518770244842,1.61147744494096,0.9133879275501688,0.549351596611643
680,3.2167,2.8765,0.8573666666666666,0.7759333333333334,7.7265,4.5098,1.6333,0.5432666666666667,0.5378000000000001,0.3468,0.3936,7.538466666666666,0.2938,7.244666666666666,6.238233333333333,6.003299999999999,5.790666666666667,5.6399,170.0,20400.0,340.0,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
681,3.2086333333333332,3.4167,0.8558333333333333,0.9425666666666666,8.423733333333333,5.2151,1.7984,0.5405,0.5711999999999999,0.34956666666666664,0.4142,7.5337000000000005,0.2861,7.2476,6.179433333333334,5.897266666666667,5.652466666666667,5.4621,170.25,20430.0,340.5,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
682,3.1975666666666664,3.675666666666667,0.8558,1.0280666666666667,8.757100000000001,5.559533333333333,1.8838666666666666,0.5401666666666667,0.5740333333333334,0.3485666666666667,0.4209333333333333,7.542966666666667,0.2802,7.262766666666667,6.157166666666667,5.8416999999999994,5.5852666666666675,5.3662,170.5,20460.0,341.0,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
683,3.199466666666667,3.6998333333333333,0.8507,1.0841333333333334,8.834133333333334,5.634666666666666,1.9348333333333334,0.5391333333333334,0.5713,0.3489333333333333,0.4199666666666667,7.5496333333333325,0.2803,7.269333333333332,6.156866666666667,5.8388333333333335,5.566866666666666,5.341066666666666,170.75,20490.0,341.5,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
684,3.2113666666666667,2.9289666666666667,0.8621333333333333,1.1204,8.122866666666667,4.9115,1.9825333333333335,0.5480666666666667,0.4962,0.3433333333333334,0.42560000000000003,7.557266666666666,0.2941333333333333,7.263133333333333,6.239,6.006166666666667,5.716266666666668,5.476533333333333,171.0,20520.0,342.0,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
685,3.2671333333333332,2.6221666666666668,0.8712000000000001,1.1185,7.8790000000000004,4.611866666666667,1.9897,0.5502333333333334,0.47509999999999997,0.3397333333333334,0.4305333333333333,7.563166666666666,0.29596666666666666,7.267199999999999,6.267533333333333,6.052433333333333,5.760199999999999,5.519733333333333,171.25,20550.0,342.5,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
686,3.2950333333333335,2.5284666666666666,0.8484,1.1629333333333334,7.834833333333333,4.5398,2.0113333333333334,0.5488333333333333,0.4620666666666666,0.33936666666666665,0.43193333333333334,7.561366666666666,0.29596666666666666,7.2654,6.267499999999999,6.059066666666668,5.751633333333333,5.494366666666666,171.5,20580.0,343.0,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
687,3.352133333333333,2.435566666666667,0.842,1.1944666666666666,7.824166666666667,4.472033333333334,2.0364666666666666,0.5364666666666666,0.4646333333333333,0.33913333333333334,0.4267333333333333,7.560466666666667,0.2967333333333333,7.263733333333334,6.270066666666667,6.057766666666666,5.755466666666666,5.498266666666667,171.75,20610.0,343.5,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
688,3.8890000000000002,2.5271333333333335,0.8280000000000001,1.089,8.333133333333334,4.444133333333333,1.917,0.5964333333333333,0.48936666666666667,0.33976666666666666,0.3958,7.543466666666666,0.28613333333333335,7.257333333333333,6.185733333333333,5.989166666666668,5.7109000000000005,5.4855,172.0,20640.0,344.0,4.26763699122609,2.66667549919453,0.840360628716686,0.8872722947547339
689,4.1630666666666665,2.6032,0.8216666666666667,0.9237000000000001,8.511633333333332,4.348566666666667,1.7453666666666667,0.6098666666666667,0.4954333333333334,0.341,0.3895,7.543766666666667,0.2843,7.259466666666667,6.1708,5.980400000000001,5.751200000000001,5.575099999999999,172.25,20670.0,344.5,4.26763699122609,2.66667549919453,0.840360628716686,0.8872722947547339
690,4.209033333333333,2.6963333333333335,0.8220333333333333,0.9103333333333334,8.637733333333333,4.4287,1.7323666666666666,0.6178666666666667,0.4907333333333333,0.34490000000000004,0.389,7.546866666666666,0.2836666666666667,7.263199999999999,6.164866666666667,5.960466666666667,5.73,5.558766666666665,172.5,20700.0,345.0,4.26763699122609,2.66667549919453,0.840360628716686,0.8872722947547339
691,4.246966666666666,2.679466666666667,0.8283333333333334,0.9030000000000001,8.657766666666667,4.410800000000001,1.7313333333333336,0.6199666666666667,0.48956666666666665,0.3477666666666666,0.38366666666666666,7.551333333333334,0.2828,7.268533333333334,6.168266666666668,5.966133333333332,5.737166666666668,5.5634,172.75,20730.0,345.5,4.26763699122609,2.66667549919453,0.840360628716686,0.8872722947547339
692,4.477733333333333,2.8051,1.1151,1.0859666666666667,9.483899999999998,5.006166666666667,2.2010666666666667,0.6149,0.5177333333333334,0.39093333333333335,0.4371333333333333,7.5526333333333335,0.28016666666666673,7.272466666666666,6.0662,5.8172,5.440666666666666,5.212133333333333,173.0,20760.0,346.0,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
693,4.4245,2.8980666666666663,1.2660333333333333,1.3090666666666668,9.897666666666666,5.473166666666666,2.5751,0.6154,0.5277666666666666,0.4064666666666667,0.4513333333333333,7.551566666666666,0.28,7.271566666666666,6.032500000000001,5.739733333333334,5.280166666666667,4.985200000000001,173.25,20790.0,346.5,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
694,4.4101333333333335,3.0194666666666667,1.3574666666666666,1.3469666666666669,10.134033333333335,5.7239,2.7044333333333332,0.6196333333333333,0.5244666666666666,0.41133333333333333,0.4611333333333334,7.551733333333333,0.28,7.271733333333333,6.011299999999999,5.6954666666666665,5.189566666666668,4.891500000000001,173.5,20820.0,347.0,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
695,4.389266666666667,3.0297666666666667,1.3804666666666667,1.3766666666666667,10.176166666666667,5.7869,2.7571333333333334,0.6261,0.5171,0.4111666666666667,0.4676666666666667,7.552566666666666,0.28,7.272566666666666,6.0093,5.693033333333333,5.17,4.852866666666666,173.75,20850.0,347.5,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
696,4.520266666666666,3.2080333333333333,1.3243,1.5800333333333334,10.632633333333331,6.112366666666667,2.9043333333333337,0.6450666666666666,0.5631333333333334,0.4,0.4908666666666667,7.5469333333333335,0.28,7.266933333333333,5.927533333333334,5.5757,5.015366666666667,4.617433333333333,174.0,20880.0,348.0,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
697,4.660466666666667,3.421733333333333,1.2670333333333335,1.6680333333333333,11.017266666666668,6.3568,2.9350666666666667,0.6371,0.5727333333333333,0.39799999999999996,0.4989,7.554966666666666,0.28,7.274966666666666,5.897,5.524933333333333,4.963766666666666,4.529933333333332,174.25,20910.0,348.5,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
698,4.633266666666667,3.475333333333334,1.2632666666666668,1.7084666666666666,11.080333333333334,6.447066666666667,2.9717333333333333,0.6321333333333333,0.5795,0.3933,0.5003,7.558733333333333,0.28,7.278733333333332,5.890933333333332,5.5130333333333335,4.937466666666667,4.4925,174.5,20940.0,349.0,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
699,4.639633333333333,3.5102333333333333,1.2549666666666668,1.7195333333333334,11.124366666666665,6.484733333333334,2.9745,0.6305333333333334,0.5783,0.3921,0.5041,7.557366666666667,0.28,7.2773666666666665,5.884533333333333,5.498166666666666,4.9228,4.472733333333332,174.75,20970.0,349.5,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
700,4.668466666666666,3.2452666666666667,1.2399666666666667,1.9592999999999998,11.113,6.444533333333333,3.1992666666666665,0.6472666666666668,0.5401666666666667,0.40763333333333335,0.5326666666666666,7.559666666666667,0.28,7.2796666666666665,5.8911,5.512666666666666,4.844733333333334,4.289633333333333,175.0,21000.0,350.0,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
701,4.723599999999999,3.1091333333333333,1.3188,2.0199333333333334,11.171466666666667,6.447866666666667,3.3387333333333333,0.6558333333333333,0.5288,0.4131666666666667,0.5491333333333334,7.558833333333333,0.28,7.278833333333333,5.882300000000001,5.501966666666666,4.800366666666667,4.2177,175.25,21030.0,350.5,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
702,4.758033333333334,3.040366666666667,1.3205333333333333,2.1344333333333334,11.253366666666668,6.495333333333333,3.4549666666666665,0.6593333333333333,0.5274,0.4179,0.5500666666666667,7.553066666666667,0.2799666666666667,7.2731,5.869000000000001,5.478700000000001,4.7354666666666665,4.0999,175.5,21060.0,351.0,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
703,4.839533333333333,3.0405666666666664,1.3543333333333334,2.130333333333333,11.364766666666664,6.5252333333333326,3.4846666666666666,0.6495666666666666,0.5217333333333333,0.4191,0.5502333333333334,7.5537,0.27926666666666666,7.2744333333333335,5.8482,5.462733333333333,4.707433333333334,4.071066666666666,175.75,21090.0,351.5,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
704,4.8392,3.0489666666666664,1.4018,2.0566666666666666,11.346633333333333,6.507433333333333,3.4584666666666664,0.6454000000000001,0.5378666666666667,0.42056666666666664,0.5236666666666667,7.5608,0.27953333333333336,7.281266666666667,5.856400000000001,5.4787333333333335,4.7288,4.141133333333334,176.0,21120.0,352.0,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
705,4.843366666666666,3.0595666666666665,1.4110666666666667,1.9695333333333334,11.283533333333333,6.440166666666667,3.3806000000000003,0.6398666666666667,0.5503333333333333,0.4235666666666667,0.5150666666666667,7.565366666666667,0.28,7.2853666666666665,5.874933333333334,5.493333333333333,4.774133333333333,4.229566666666667,176.25,21150.0,352.5,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
706,4.798266666666667,3.1351666666666667,1.4145666666666667,1.9354666666666667,11.283466666666667,6.4852,3.350033333333333,0.6401666666666667,0.5553,0.4282333333333333,0.5097666666666667,7.5616,0.27990000000000004,7.281700000000001,5.866733333333333,5.480133333333334,4.782466666666666,4.2466333333333335,176.5,21180.0,353.0,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
707,4.7943,3.2105333333333337,1.4281666666666666,1.8937333333333333,11.326733333333333,6.5324333333333335,3.3219,0.6433333333333333,0.5418666666666667,0.4285,0.5088333333333334,7.563933333333333,0.28,7.283933333333333,5.8557,5.476566666666668,4.782733333333333,4.259533333333332,176.75,21210.0,353.5,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
708,4.436333333333334,3.2112,1.6430333333333331,1.7673333333333334,11.0579,6.621566666666666,3.4103666666666665,0.6173333333333333,0.5556333333333333,0.45740000000000003,0.48843333333333333,7.573799999999999,0.28,7.293799999999999,5.916533333333334,5.5131,4.766333333333334,4.3269,177.0,21240.0,354.0,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
709,4.2819666666666665,3.309766666666667,1.7586333333333335,1.6666666666666667,11.017033333333334,6.735066666666667,3.4253,0.6147333333333334,0.5543666666666667,0.4676666666666667,0.4890333333333334,7.572766666666666,0.28,7.292766666666666,5.921333333333333,5.503133333333334,4.747999999999999,4.339666666666666,177.25,21270.0,354.5,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
710,4.2873,3.321933333333333,1.8262666666666667,1.6611999999999998,11.096699999999998,6.809399999999999,3.4874666666666663,0.6102333333333333,0.5496333333333333,0.4703,0.48406666666666665,7.5702,0.28,7.2902,5.9105,5.483333333333334,4.7035,4.307266666666667,177.5,21300.0,355.0,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
711,4.2686,3.306533333333333,1.8774000000000002,1.6535666666666666,11.1061,6.8374999999999995,3.530966666666667,0.6095333333333334,0.5489666666666667,0.4617666666666667,0.4818333333333333,7.5712,0.28,7.2912,5.909299999999999,5.482233333333334,4.684866666666666,4.295933333333334,177.75,21330.0,355.5,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
712,4.411,2.9366666666666665,1.7143999999999997,1.4139333333333333,10.475999999999999,6.0649999999999995,3.128333333333333,0.6273666666666666,0.5106,0.43056666666666665,0.4428333333333333,7.5902666666666665,0.28,7.310266666666666,6.012033333333334,5.674633333333334,5.0503,4.749666666666666,178.0,21360.0,356.0,4.51193658655672,2.70100072726849,1.50062661085782,1.15832471072872
713,4.5685,2.8091,1.5703666666666667,1.2567666666666668,10.204733333333333,5.636233333333333,2.8271333333333333,0.6152000000000001,0.4955333333333333,0.4192666666666667,0.42969999999999997,7.5963666666666665,0.28,7.316366666666666,6.049233333333333,5.746700000000001,5.207233333333333,4.948899999999999,178.25,21390.0,356.5,4.51193658655672,2.70100072726849,1.50062661085782,1.15832471072872
714,4.472166666666667,2.7442333333333333,1.5307000000000002,1.2171,9.9642,5.4920333333333335,2.7478000000000002,0.6174333333333333,0.4896666666666667,0.41806666666666664,0.4217333333333333,7.600766666666667,0.28,7.320766666666667,6.079233333333333,5.791033333333333,5.274133333333333,5.027566666666667,178.5,21420.0,357.0,4.51193658655672,2.70100072726849,1.50062661085782,1.15832471072872
715,4.494933333333333,2.6508333333333334,1.5347666666666666,1.1697333333333333,9.850266666666666,5.355333333333333,2.7045,0.6246,0.4982666666666667,0.41096666666666665,0.4194,7.5969999999999995,0.28,7.316999999999999,6.083633333333334,5.8053333333333335,5.3069,5.078233333333333,178.75,21450.0,357.5,4.51193658655672,2.70100072726849,1.50062661085782,1.15832471072872
716,3.8468999999999998,2.6653000000000002,1.2324666666666666,1.3520666666666667,9.096733333333333,5.249833333333333,2.5845333333333333,0.5759000000000001,0.4966333333333333,0.3733666666666667,0.46373333333333333,7.577100000000001,0.28013333333333335,7.296966666666667,6.1642,5.8890666666666664,5.438766666666668,5.112966666666667,179.0,21480.0,358.0,3.5423156740135897,2.65596229847792,0.988287676958299,1.63656274028496
717,3.6266000000000003,2.6909,1.0674666666666668,1.5492666666666666,8.934233333333333,5.307633333333333,2.6167333333333334,0.5633,0.4904,0.3626,0.4794,7.575566666666667,0.28,7.295566666666667,6.176666666666667,5.887899999999999,5.428266666666667,5.0218,179.25,21510.0,358.5,3.5423156740135897,2.65596229847792,0.988287676958299,1.63656274028496
718,3.5298000000000003,2.6644333333333337,1.0403333333333333,1.6231,8.857666666666667,5.327866666666667,2.6634333333333333,0.5676,0.4896333333333333,0.35546666666666665,0.47916666666666663,7.577533333333334,0.2801,7.297433333333334,6.187266666666668,5.897233333333333,5.431233333333333,5.012866666666667,179.5,21540.0,359.0,3.5423156740135897,2.65596229847792,0.988287676958299,1.63656274028496
719,3.5413666666666668,2.6373333333333333,1.0148333333333333,1.6144666666666667,8.808,5.266633333333333,2.6292999999999997,0.5693333333333332,0.4911,0.3503666666666667,0.4800333333333333,7.579166666666667,0.28,7.299166666666666,6.189699999999999,5.913166666666667,5.4551333333333325,5.026566666666666,179.75,21570.0,359.5,3.5423156740135897,2.65596229847792,0.988287676958299,1.63656274028496
720,3.7923,2.5643333333333334,1.0965333333333334,1.6072000000000002,9.060366666666667,5.268066666666667,2.7037333333333335,0.5927333333333333,0.47173333333333334,0.3857333333333333,0.4714666666666667,7.571366666666666,0.28,7.291366666666666,6.147066666666667,5.874133333333334,5.375166666666666,4.962433333333333,180.0,21600.0,360.0,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
721,3.899,2.4493,1.2199666666666666,1.5835666666666666,9.151833333333332,5.252833333333333,2.803533333333333,0.5999333333333333,0.4697,0.3962333333333333,0.4686,7.568466666666667,0.28,7.288466666666666,6.138599999999999,5.8675999999999995,5.341433333333334,4.944500000000001,180.25,21630.0,360.5,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
722,3.964233333333333,2.4015666666666666,1.2793,1.5581,9.2032,5.238966666666666,2.8374,0.5976333333333333,0.47546666666666665,0.40076666666666666,0.4686666666666667,7.566833333333334,0.28,7.286833333333334,6.134766666666667,5.859500000000001,5.316766666666667,4.9307,180.5,21660.0,361.0,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
723,3.9610666666666665,2.4135000000000004,1.322,1.5639333333333334,9.2605,5.299433333333334,2.8859333333333335,0.5934666666666666,0.47936666666666666,0.4000333333333333,0.4629,7.566133333333334,0.28,7.286133333333334,6.125333333333334,5.854666666666668,5.2928999999999995,4.9117,180.75,21690.0,361.5,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
724,3.8278999999999996,2.4421333333333335,1.2270666666666667,1.4905333333333335,8.987633333333333,5.1597333333333335,2.7176,0.5697333333333333,0.4785666666666667,0.3717666666666667,0.4470666666666666,7.5753666666666675,0.28,7.295366666666667,6.1699,5.907366666666666,5.4236,5.064333333333334,181.0,21720.0,362.0,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
725,3.7476666666666665,2.486666666666667,1.1165333333333334,1.4385999999999999,8.789466666666666,5.0418,2.555133333333333,0.5632333333333333,0.4689666666666667,0.3643333333333333,0.4395,7.579566666666667,0.2800666666666667,7.2995,6.194800000000001,5.9381666666666675,5.4956,5.1540333333333335,181.25,21750.0,362.5,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
726,3.638766666666667,2.472366666666667,1.0791333333333333,1.3679999999999999,8.558266666666666,4.919499999999999,2.4471333333333334,0.5668,0.4612,0.35873333333333335,0.4400333333333333,7.582333333333333,0.2820666666666667,7.300266666666666,6.2215,5.9821,5.562333333333332,5.247366666666666,181.5,21780.0,363.0,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
727,3.6400333333333332,2.414266666666667,1.0272333333333334,1.3699333333333334,8.451466666666667,4.8114333333333335,2.397166666666667,0.5770000000000001,0.4631,0.3605333333333334,0.4403666666666667,7.582533333333334,0.28293333333333337,7.299600000000001,6.229466666666667,5.9925,5.583566666666667,5.2681000000000004,181.75,21810.0,363.5,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
728,3.4875,2.2719666666666667,1.0577333333333334,1.3664,8.1836,4.6960999999999995,2.4241333333333337,0.5438666666666666,0.4381666666666667,0.3689,0.44476666666666664,7.5809,0.2892,7.2917,6.260300000000001,6.036266666666666,5.6285333333333325,5.298033333333333,182.0,21840.0,364.0,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
729,3.3126666666666664,2.1328333333333336,1.0615333333333334,1.3797,7.886733333333333,4.574066666666667,2.4412333333333334,0.5433,0.4338666666666666,0.3723666666666666,0.44653333333333334,7.576666666666667,0.29433333333333334,7.282333333333334,6.284033333333333,6.066133333333333,5.649033333333333,5.318933333333333,182.25,21870.0,364.5,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
730,3.3071333333333333,2.0892999999999997,1.0741666666666667,1.3767999999999998,7.847399999999999,4.540266666666666,2.4509666666666665,0.5406666666666667,0.4378666666666667,0.37920000000000004,0.44903333333333334,7.5771999999999995,0.2969,7.2802999999999995,6.289033333333332,6.0709,5.6485,5.3168999999999995,182.5,21900.0,365.0,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
731,3.3144666666666667,2.0786333333333333,1.0878666666666668,1.3753666666666666,7.856333333333334,4.5418666666666665,2.463233333333333,0.5379333333333334,0.4408666666666667,0.38016666666666665,0.4489333333333333,7.5749,0.29683333333333334,7.278066666666667,6.2860000000000005,6.068533333333333,5.6421333333333346,5.3105,182.75,21930.0,365.5,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
732,3.7100333333333335,2.084566666666667,1.0646,1.3359666666666667,8.195166666666669,4.485133333333334,2.4005666666666667,0.5877666666666667,0.43520000000000003,0.3552666666666666,0.43799999999999994,7.561866666666666,0.28903333333333336,7.272833333333333,6.227733333333333,6.0227,5.6189,5.312133333333333,183.0,21960.0,366.0,4.03690428573631,2.04039605491218,0.9118732288406539,1.26464121452187
733,4.0243,2.0703666666666667,0.9528333333333334,1.3,8.3475,4.3232,2.2528333333333332,0.5898,0.4307,0.34846666666666665,0.4326,7.5592999999999995,0.28463333333333335,7.274666666666666,6.218366666666667,6.0212,5.6591000000000005,5.361466666666667,183.25,21990.0,366.5,4.03690428573631,2.04039605491218,0.9118732288406539,1.26464121452187
734,4.039766666666667,2.0232666666666668,0.9277333333333333,1.2989333333333333,8.2897,4.249933333333333,2.2266666666666666,0.5883666666666667,0.4318666666666667,0.3489333333333333,0.42873333333333336,7.559066666666666,0.2869666666666667,7.2721,6.2246999999999995,6.031866666666666,5.683133333333334,5.382066666666667,183.5,22020.0,367.0,4.03690428573631,2.04039605491218,0.9118732288406539,1.26464121452187
735,3.9693,2.0067,0.9166333333333334,1.2834333333333334,8.176066666666667,4.206766666666667,2.200066666666667,0.6,0.43843333333333334,0.3485333333333333,0.42343333333333333,7.564400000000001,0.2875666666666667,7.276833333333334,6.2303,6.0475,5.701766666666666,5.399233333333333,183.75,22050.0,367.5,4.03690428573631,2.04039605491218,0.9118732288406539,1.26464121452187
736,3.5608999999999997,1.8820666666666668,0.8914000000000001,1.1037666666666666,7.438133333333333,3.8772333333333333,1.9951666666666665,0.5515,0.41233333333333333,0.33903333333333335,0.39776666666666666,7.5741000000000005,0.2994,7.2747,6.330033333333333,6.167266666666667,5.872366666666667,5.6531666666666665,184.0,22080.0,368.0,3.26614231891809,1.71997661813241,0.843994894647657,0.9343700760351379
737,3.367366666666667,1.7784999999999997,0.8693000000000001,0.9942666666666667,7.009433333333333,3.6420666666666666,1.8635666666666668,0.5373,0.4056,0.33586666666666665,0.3893333333333333,7.5734,0.3,7.2734000000000005,6.361866666666667,6.2149,5.947933333333333,5.751833333333334,184.25,22110.0,368.5,3.26614231891809,1.71997661813241,0.843994894647657,0.9343700760351379
738,3.3069666666666664,1.7575333333333334,0.8765333333333333,0.9476333333333334,6.8886666666666665,3.5817,1.8241666666666667,0.5328,0.39990000000000003,0.3306666666666667,0.3899333333333333,7.568033333333333,0.3,7.268033333333333,6.368499999999999,6.218133333333333,5.960533333333332,5.774466666666667,184.5,22140.0,369.0,3.26614231891809,1.71997661813241,0.843994894647657,0.9343700760351379
739,3.2676666666666665,1.6727666666666665,0.8643666666666667,0.9418333333333334,6.7466333333333335,3.4789666666666665,1.8062,0.5309666666666666,0.4066666666666666,0.32953333333333334,0.38913333333333333,7.5653999999999995,0.3,7.2654,6.3716333333333335,6.241766666666667,5.985433333333334,5.800466666666666,184.75,22170.0,369.5,3.26614231891809,1.71997661813241,0.843994894647657,0.9343700760351379
740,3.6183,1.7895666666666667,0.9057333333333333,1.2818666666666667,7.595466666666667,3.9771666666666667,2.1875999999999998,0.5735,0.43060000000000004,0.35983333333333334,0.4567,7.531166666666667,0.2977333333333333,7.233433333333333,6.242133333333333,6.0711,5.7031,5.390833333333334,185.0,22200.0,370.0,3.87900507712816,1.94317231430268,1.1103498695756,1.7281692670637203
741,3.787533333333333,1.883,1.0249000000000001,1.5498666666666665,8.2453,4.457766666666666,2.5747666666666666,0.5878,0.4391,0.37256666666666666,0.48296666666666666,7.528999999999999,0.28903333333333336,7.239966666666666,6.186366666666666,5.984799999999999,5.5228,5.1235333333333335,185.25,22230.0,370.5,3.87900507712816,1.94317231430268,1.1103498695756,1.7281692670637203
742,3.882733333333333,1.9606333333333332,1.0662666666666667,1.6636333333333333,8.573266666666665,4.690533333333333,2.7298999999999998,0.5846666666666667,0.4368333333333333,0.3789,0.4904333333333334,7.538099999999999,0.2835666666666667,7.254533333333333,6.164,5.942566666666666,5.4454666666666665,5.006133333333333,185.5,22260.0,371.0,3.87900507712816,1.94317231430268,1.1103498695756,1.7281692670637203
743,3.8731666666666666,1.9785333333333333,1.0752666666666668,1.6911333333333332,8.6181,4.744933333333333,2.7664,0.5850333333333333,0.43023333333333336,0.3829,0.4966333333333333,7.5376,0.2830666666666667,7.254533333333334,6.162733333333334,5.939633333333333,5.422733333333333,4.9765,185.75,22290.0,371.5,3.87900507712816,1.94317231430268,1.1103498695756,1.7281692670637203
744,3.9890333333333334,1.9610666666666665,1.2241,1.7687,8.9429,4.953866666666666,2.9928,0.6047333333333333,0.4359666666666666,0.4098333333333333,0.5111666666666667,7.5408333333333335,0.28016666666666673,7.260666666666666,6.122233333333333,5.887199999999999,5.280566666666667,4.803699999999999,186.0,22320.0,372.0,4.1034434450524,1.9899861038596802,1.39739721112645,1.86764163883615
745,4.0690333333333335,1.9454333333333333,1.3632,1.8285000000000002,9.206166666666668,5.137133333333334,3.1917,0.6094666666666666,0.44103333333333333,0.41556666666666664,0.5190666666666667,7.549366666666667,0.28,7.2693666666666665,6.110266666666667,5.854733333333334,5.1857,4.700966666666668,186.25,22350.0,372.5,4.1034434450524,1.9899861038596802,1.39739721112645,1.86764163883615
746,4.1471,1.9573333333333336,1.3846,1.8690666666666667,9.3581,5.211,3.2536666666666667,0.6008,0.4477333333333333,0.41786666666666666,0.5187666666666666,7.561733333333334,0.28,7.281733333333333,6.1171999999999995,5.8520666666666665,5.163499999999999,4.665366666666666,186.5,22380.0,373.0,4.1034434450524,1.9899861038596802,1.39739721112645,1.86764163883615
747,4.151233333333334,2.0303,1.4052333333333333,1.8491666666666666,9.435933333333335,5.2847,3.2544,0.5946,0.4421333333333333,0.4157666666666667,0.5199333333333334,7.561733333333334,0.28,7.281733333333333,6.102266666666667,5.826500000000001,5.1470666666666665,4.6434999999999995,186.75,22410.0,373.5,4.1034434450524,1.9899861038596802,1.39739721112645,1.86764163883615
748,4.226733333333334,2.0783,1.4213666666666667,1.7226333333333332,9.449033333333334,5.2223,3.144,0.6192,0.45093333333333335,0.4058,0.473,7.561299999999999,0.28,7.281299999999999,6.1007,5.8373333333333335,5.195366666666666,4.762066666666668,187.0,22440.0,374.0,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
749,4.3547666666666665,2.1586000000000003,1.3699666666666668,1.5572000000000001,9.440533333333333,5.085766666666667,2.927166666666667,0.6261666666666666,0.44963333333333333,0.4003333333333333,0.4549,7.564466666666667,0.28,7.284466666666667,6.1005666666666665,5.850233333333334,5.277866666666667,4.8995,187.25,22470.0,374.5,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
750,4.388333333333334,2.1646,1.3279,1.4495333333333333,9.330366666666666,4.942033333333334,2.7774333333333336,0.6257333333333333,0.44733333333333336,0.4059333333333333,0.4492666666666667,7.565766666666667,0.28,7.2857666666666665,6.119066666666666,5.871433333333333,5.347600000000001,5.0128,187.5,22500.0,375.0,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
751,4.422433333333333,2.1482,1.3539333333333334,1.3852666666666666,9.309833333333334,4.8874,2.7392000000000003,0.6210333333333333,0.44476666666666664,0.4064333333333333,0.45840000000000003,7.568566666666667,0.28,7.288566666666667,6.120733333333334,5.880566666666667,5.3729,5.056033333333334,187.75,22530.0,375.5,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
752,4.418266666666667,1.1256,1.3517333333333332,1.5194333333333332,8.415033333333334,3.9967666666666664,2.8711666666666664,0.6065,0.3356,0.3903333333333333,0.4718,7.5691,0.2927,7.2764,6.224433333333334,6.0748,5.5132666666666665,5.1416666666666675,188.0,22560.0,376.0,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
753,4.305066666666667,0.6941666666666667,1.2985,1.5823,7.8800333333333334,3.5749666666666666,2.8808,0.6084666666666666,0.30256666666666665,0.38293333333333335,0.4736666666666667,7.570833333333334,0.2989,7.271933333333334,6.265899999999999,6.140199999999999,5.579466666666667,5.190233333333332,188.25,22590.0,376.5,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
754,4.286066666666667,0.5506,1.2738333333333334,1.5805333333333333,7.691033333333333,3.4049666666666667,2.8543666666666665,0.6168666666666667,0.28813333333333335,0.379,0.47913333333333336,7.568999999999999,0.29966666666666664,7.269333333333332,6.281499999999999,6.163833333333333,5.607600000000001,5.2179,188.5,22620.0,377.0,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
755,4.374233333333334,0.4902333333333333,1.2412666666666667,1.5830666666666666,7.6888,3.314566666666667,2.8243333333333336,0.6093,0.2798666666666667,0.37886666666666663,0.4802,7.5682,0.299,7.2692,6.2823,6.173766666666667,5.630833333333333,5.236433333333334,188.75,22650.0,377.5,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
756,4.2994666666666665,0.7699333333333332,1.2010666666666667,1.5197666666666667,7.790233333333333,3.4907666666666666,2.720833333333333,0.6026666666666667,0.34126666666666666,0.374,0.44443333333333335,7.5619000000000005,0.2959333333333333,7.265966666666667,6.258899999999999,6.134366666666666,5.6297999999999995,5.263133333333332,189.0,22680.0,378.0,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
757,4.247733333333333,1.0223333333333333,1.1464666666666667,1.3616333333333335,7.7781666666666665,3.5304333333333338,2.5081,0.6093666666666667,0.35836666666666667,0.3746333333333333,0.43343333333333334,7.5611,0.29719999999999996,7.2639,6.2679,6.140533333333332,5.691333333333333,5.381966666666667,189.25,22710.0,378.5,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
758,4.252166666666667,1.0913666666666668,1.1336666666666666,1.2809666666666668,7.758166666666667,3.5060000000000002,2.4146333333333336,0.6109,0.36696666666666666,0.3796,0.4304,7.559966666666668,0.29933333333333334,7.260633333333335,6.270766666666667,6.149866666666668,5.727766666666667,5.4366,189.5,22740.0,379.0,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
759,4.2635,1.1432333333333333,1.1447333333333332,1.2829666666666666,7.834433333333333,3.5709333333333335,2.4276999999999997,0.6110333333333333,0.37016666666666664,0.38166666666666665,0.4303666666666667,7.5579,0.2977,7.2602,6.254533333333335,6.1256666666666675,5.7021,5.415866666666666,189.75,22770.0,379.5,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
760,4.3124,1.2148333333333332,1.1613666666666667,1.2783,7.9669,3.6544999999999996,2.4396666666666667,0.6132,0.36546666666666666,0.37013333333333337,0.4448,7.552,0.29446666666666665,7.257533333333333,6.236433333333334,6.104066666666666,5.682833333333333,5.394466666666667,190.0,22800.0,380.0,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
761,4.3338,1.2193666666666667,1.0806,1.3266333333333333,7.9604,3.6266,2.407233333333333,0.6022666666666666,0.35969999999999996,0.3715333333333334,0.45006666666666667,7.5539000000000005,0.29806666666666665,7.255833333333334,6.244766666666667,6.110633333333333,5.698366666666667,5.389433333333334,190.25,22830.0,380.5,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
762,4.245666666666667,1.1817,1.0990000000000002,1.3382666666666667,7.864633333333334,3.618966666666667,2.437266666666667,0.6110333333333333,0.3602,0.3703,0.45153333333333334,7.5591,0.29893333333333333,7.260166666666667,6.249700000000001,6.120866666666667,5.706066666666667,5.3861333333333326,190.5,22860.0,381.0,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
763,4.260166666666667,1.1755666666666664,1.0781,1.3786,7.892433333333333,3.6322666666666668,2.4567,0.6186333333333334,0.3607,0.3706333333333333,0.45006666666666667,7.5572,0.29910000000000003,7.2581,6.246833333333333,6.1189,5.6874666666666664,5.375333333333333,190.75,22890.0,381.5,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
764,4.306066666666666,1.3833666666666666,1.0434666666666668,1.3657666666666668,8.098666666666666,3.7926,2.409233333333334,0.6191,0.3974333333333333,0.3557,0.4417666666666667,7.548766666666667,0.29359999999999997,7.255166666666668,6.220300000000001,6.069766666666667,5.662199999999999,5.342633333333332,191.0,22920.0,382.0,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
765,4.352266666666667,1.5346666666666668,0.9671333333333333,1.3647666666666667,8.218833333333333,3.866566666666667,2.3319,0.6105333333333334,0.40149999999999997,0.3496333333333333,0.4307333333333333,7.546166666666666,0.2952333333333333,7.250933333333333,6.208933333333334,6.059800000000001,5.680833333333334,5.359666666666667,191.25,22950.0,382.5,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
766,4.341566666666667,1.5478666666666667,0.9463666666666666,1.2913333333333334,8.127133333333335,3.785566666666667,2.2377000000000002,0.6049,0.409,0.34973333333333334,0.43026666666666663,7.548299999999999,0.2978,7.2505,6.218466666666667,6.079866666666666,5.716,5.419899999999998,191.5,22980.0,383.0,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
767,4.3125,1.5587,0.9124000000000001,1.2972000000000001,8.0808,3.7683,2.2096,0.6069666666666667,0.4119333333333334,0.35083333333333333,0.4302,7.553133333333333,0.298,7.255133333333333,6.234766666666666,6.0882,5.735333333333333,5.432666666666666,191.75,23010.0,383.5,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
768,3.2502666666666666,1.5865666666666667,0.7363999999999999,0.8664666666666666,6.439699999999999,3.1894333333333336,1.6028666666666664,0.512,0.40700000000000003,0.3092333333333333,0.3757,7.551633333333332,0.3,7.2516333333333325,6.397633333333333,6.2816,6.091099999999999,5.9396,192.0,23040.0,384.0,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
769,2.8498,1.6013333333333335,0.5680666666666667,0.6891999999999999,5.7084,2.8586000000000005,1.2572666666666668,0.4892666666666667,0.39770000000000005,0.2934333333333333,0.35086666666666666,7.549833333333333,0.3,7.249833333333333,6.446900000000001,6.3466,6.2162,6.101566666666667,192.25,23070.0,384.5,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
770,2.7221,1.5777666666666665,0.5220333333333333,0.5559666666666666,5.377866666666666,2.6557666666666666,1.0779999999999998,0.4806666666666667,0.3903666666666667,0.28746666666666665,0.3417666666666667,7.546,0.3,7.246,6.461933333333333,6.375033333333333,6.274566666666667,6.18,192.5,23100.0,385.0,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
771,2.682666666666667,1.5441333333333334,0.43456666666666666,0.5210666666666667,5.182433333333335,2.4997666666666665,0.9556333333333333,0.4802,0.3910666666666667,0.2838,0.34686666666666666,7.5303,0.3,7.230300000000001,6.456599999999999,6.375166666666667,6.296200000000001,6.1865,192.75,23130.0,385.5,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
772,2.9831333333333334,1.5268666666666666,0.5169666666666667,0.7483333333333333,5.7753,2.7921666666666667,1.2652999999999999,0.5328666666666667,0.4003,0.3098666666666667,0.38986666666666664,7.497466666666666,0.3,7.197466666666666,6.3722666666666665,6.2722999999999995,6.1239333333333335,5.976800000000001,193.0,23160.0,386.0,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
773,3.2144666666666666,1.5692666666666668,0.6112666666666666,0.9312333333333334,6.326233333333333,3.111766666666667,1.5425,0.5455666666666666,0.40399999999999997,0.3102666666666667,0.4053333333333333,7.485033333333334,0.3,7.185033333333334,6.323266666666668,6.205033333333333,6.017933333333334,5.827866666666665,193.25,23190.0,386.5,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
774,3.3445,1.5913000000000002,0.6081666666666666,0.9808,6.524766666666667,3.180266666666667,1.5889666666666666,0.5441666666666667,0.4010333333333333,0.3144,0.41233333333333333,7.495433333333334,0.3,7.195433333333334,6.321933333333333,6.199066666666666,6.002466666666668,5.801999999999999,193.5,23220.0,387.0,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
775,3.3389666666666664,1.5902333333333334,0.6062333333333334,1.0048,6.540233333333333,3.2012666666666667,1.6110333333333333,0.5399666666666667,0.4010333333333333,0.31953333333333334,0.41983333333333334,7.4997,0.3,7.1997,6.327033333333333,6.203166666666666,5.998,5.790799999999999,193.75,23250.0,387.5,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
776,3.2416,2.8501,0.6324666666666667,0.9767,7.700866666666666,4.459266666666666,1.6091666666666669,0.5313,0.5326666666666666,0.3188333333333333,0.39136666666666664,7.536833333333334,0.29819999999999997,7.238633333333334,6.242433333333333,6.0112000000000005,5.8178,5.6170333333333335,194.0,23280.0,388.0,3.18645072787884,3.6629168972848403,0.6226447418975,0.796364546614894
777,3.2242,3.3852333333333333,0.6400333333333333,0.8805666666666667,8.130033333333333,4.905833333333334,1.5206,0.5267333333333333,0.5675666666666667,0.3151333333333333,0.3791333333333333,7.540066666666666,0.29843333333333333,7.241633333333333,6.216200000000001,5.962466666666666,5.7914666666666665,5.625266666666667,194.25,23310.0,388.5,3.18645072787884,3.6629168972848403,0.6226447418975,0.796364546614894
778,3.128966666666667,3.5662666666666665,0.6441666666666667,0.8195666666666667,8.158966666666666,5.03,1.4637333333333333,0.5338666666666666,0.5802666666666666,0.31046666666666667,0.3763,7.5424,0.29636666666666667,7.246033333333333,6.2208000000000006,5.947966666666666,5.794266666666666,5.635066666666667,194.5,23340.0,389.0,3.18645072787884,3.6629168972848403,0.6226447418975,0.796364546614894
779,3.116566666666667,3.6191333333333335,0.6282666666666666,0.8220666666666667,8.186033333333334,5.069466666666667,1.4503333333333335,0.5455333333333333,0.5873666666666666,0.31006666666666666,0.37113333333333337,7.5413,0.2966333333333333,7.244666666666666,6.213900000000001,5.9397,5.7806999999999995,5.629666666666667,194.75,23370.0,389.5,3.18645072787884,3.6629168972848403,0.6226447418975,0.796364546614894
780,3.2588,2.9385,0.7029,0.8367666666666667,7.7369666666666665,4.478166666666667,1.5396666666666667,0.5503666666666667,0.49546666666666667,0.3373,0.39149999999999996,7.557733333333334,0.29943333333333333,7.258300000000001,6.280233333333333,6.0725999999999996,5.8866000000000005,5.731033333333334,195.0,23400.0,390.0,3.28043116687529,2.35363637855673,0.870946151871624,0.9725214257740299
781,3.3185666666666664,2.5646666666666667,0.8261666666666666,0.9459666666666667,7.655366666666667,4.3368,1.7721333333333333,0.5426666666666666,0.46549999999999997,0.34193333333333337,0.39766666666666667,7.556766666666667,0.29986666666666667,7.256900000000001,6.280566666666666,6.079600000000001,5.843999999999999,5.6503000000000005,195.25,23430.0,390.5,3.28043116687529,2.35363637855673,0.870946151871624,0.9725214257740299
782,3.3438999999999997,2.411966666666667,0.8368333333333333,0.9620666666666667,7.554766666666666,4.210866666666667,1.7989000000000002,0.5336333333333334,0.45909999999999995,0.34913333333333335,0.39966666666666667,7.559833333333333,0.3,7.259833333333333,6.3007,6.102333333333332,5.8590333333333335,5.661333333333334,195.5,23460.0,391.0,3.28043116687529,2.35363637855673,0.870946151871624,0.9725214257740299
783,3.2963999999999998,2.3503666666666665,0.8527333333333333,0.9757666666666668,7.475266666666666,4.178866666666667,1.8285,0.5309333333333334,0.4593,0.35033333333333333,0.3992,7.5643666666666665,0.3,7.264366666666667,6.3096000000000005,6.119,5.867633333333333,5.6725666666666665,195.75,23490.0,391.5,3.28043116687529,2.35363637855673,0.870946151871624,0.9725214257740299
784,4.043633333333333,2.3308333333333335,0.8207,1.2389333333333334,8.4341,4.390466666666667,2.059633333333333,0.6119666666666667,0.47586666666666666,0.33193333333333336,0.4550333333333333,7.547899999999999,0.28676666666666667,7.2611333333333326,6.175066666666667,5.974733333333333,5.657566666666666,5.354366666666666,196.0,23520.0,392.0,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
785,4.453033333333334,2.4329666666666667,0.7533000000000001,1.4915333333333332,9.130833333333335,4.6777999999999995,2.2448333333333332,0.6248333333333334,0.4787666666666667,0.32233333333333336,0.4707,7.5559,0.28040000000000004,7.2755,6.120033333333334,5.899499999999999,5.544066666666668,5.161733333333332,196.25,23550.0,392.5,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
786,4.542366666666667,2.424366666666667,0.6938666666666666,1.5540666666666667,9.214666666666668,4.6723,2.247933333333333,0.6214666666666667,0.4800333333333333,0.3216333333333333,0.4744333333333334,7.565166666666667,0.2800666666666667,7.285100000000001,6.124133333333333,5.909533333333332,5.556800000000001,5.153733333333333,196.5,23580.0,393.0,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
787,4.508033333333334,2.4489666666666667,0.6824,1.5711333333333335,9.210533333333334,4.702500000000001,2.2535333333333334,0.6277333333333334,0.4797666666666667,0.3225,0.4806666666666667,7.5638,0.28,7.283799999999999,6.1223,5.9029,5.549366666666668,5.132933333333333,196.75,23610.0,393.5,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
788,4.2659666666666665,2.6686666666666667,0.9422,1.6225333333333334,9.499366666666667,5.2334000000000005,2.5647333333333333,0.6015666666666667,0.5114333333333333,0.37343333333333334,0.4902,7.5563666666666665,0.28,7.276366666666666,6.076366666666667,5.803700000000001,5.342600000000001,4.915133333333334,197.0,23640.0,394.0,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
789,4.1631,2.8134666666666663,1.1464,1.6775333333333333,9.8005,5.6373999999999995,2.8239333333333336,0.5899333333333333,0.5207333333333333,0.38943333333333335,0.4901,7.557733333333334,0.28,7.277733333333334,6.0459000000000005,5.742733333333333,5.212533333333335,4.783899999999999,197.25,23670.0,394.5,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
790,4.0469,2.8888333333333334,1.2251333333333334,1.6676,9.828466666666667,5.7815666666666665,2.892733333333333,0.5957333333333333,0.5192,0.3914333333333333,0.4905,7.556166666666666,0.28,7.276166666666666,6.042833333333333,5.725333333333334,5.173733333333334,4.7486,197.5,23700.0,395.0,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
791,4.038566666666666,2.8941666666666666,1.2426333333333335,1.6647666666666665,9.840133333333334,5.801566666666666,2.9074,0.6028333333333333,0.5139666666666667,0.39346666666666663,0.49833333333333335,7.5563666666666665,0.28,7.276366666666666,6.044,5.724000000000001,5.167700000000001,4.743900000000001,197.75,23730.0,395.5,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
792,4.052866666666667,3.0203,1.3014666666666665,2.0357000000000003,10.410333333333334,6.357466666666667,3.3371666666666666,0.6101,0.5450333333333333,0.4138,0.5529333333333334,7.548666666666667,0.28,7.268666666666666,5.966099999999999,5.579566666666666,4.861533333333334,4.246066666666666,198.0,23760.0,396.0,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
793,4.0975,3.1526666666666667,1.3651666666666666,2.278833333333333,10.894166666666667,6.796666666666667,3.6439999999999997,0.6078,0.5535333333333333,0.4219,0.5710666666666667,7.548900000000001,0.28,7.2689,5.906999999999999,5.484,4.653966666666666,3.944433333333333,198.25,23790.0,396.5,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
794,4.100233333333333,3.1659,1.4107666666666665,2.3469,11.0238,6.923566666666666,3.7576666666666667,0.6055666666666667,0.5599000000000001,0.4253,0.5781333333333333,7.554466666666667,0.28,7.274466666666667,5.899900000000001,5.465966666666667,4.608633333333334,3.875433333333333,198.5,23820.0,397.0,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
795,4.0906666666666665,3.2162333333333333,1.4084333333333332,2.3387333333333333,11.054066666666667,6.9634,3.7471666666666668,0.6052000000000001,0.56,0.42946666666666666,0.5862666666666666,7.559033333333334,0.28,7.2790333333333335,5.903433333333332,5.461033333333334,4.604033333333333,3.8679333333333332,198.75,23850.0,397.5,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
796,4.4755666666666665,2.9731,1.2323666666666666,2.3702666666666667,11.051299999999998,6.575733333333333,3.6026333333333334,0.6313666666666666,0.5111666666666667,0.38553333333333334,0.5557,7.565433333333334,0.2799666666666667,7.285466666666667,5.909666666666667,5.521966666666667,4.7327,3.9800333333333326,199.0,23880.0,398.0,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
797,4.542,2.7790000000000004,1.0879333333333334,2.2588999999999997,10.667833333333334,6.1258333333333335,3.346833333333333,0.6413,0.49526666666666663,0.366,0.5397666666666666,7.579533333333334,0.28,7.299533333333334,5.973166666666667,5.630399999999999,4.941133333333333,4.242166666666667,199.25,23910.0,398.5,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
798,4.626433333333334,2.688566666666667,1.0121333333333333,2.2087333333333334,10.535866666666667,5.909433333333334,3.2208666666666668,0.6444666666666667,0.4900333333333333,0.35883333333333334,0.5318333333333333,7.5836,0.28,7.303599999999999,5.991033333333334,5.6691,5.0254,4.343799999999999,199.5,23940.0,399.0,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
799,4.664566666666667,2.6660333333333335,0.98,2.1533666666666664,10.463966666666668,5.7994,3.1333666666666664,0.6390666666666667,0.4907,0.3581666666666667,0.5302,7.585666666666666,0.28,7.305666666666665,5.999133333333334,5.693633333333334,5.0681666666666665,4.4068000000000005,199.75,23970.0,399.5,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
800,4.4976,2.7092666666666667,1.1569,1.8153666666666668,10.179133333333333,5.681533333333333,2.972266666666667,0.6145666666666666,0.5106333333333333,0.3945666666666666,0.4806,7.595666666666666,0.28,7.315666666666666,6.054733333333333,5.7452,5.171100000000001,4.696866666666667,200.0,24000.0,400.0,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
801,4.390766666666667,2.825533333333333,1.2766,1.6175,10.1104,5.7196333333333325,2.8941,0.6111333333333334,0.5136,0.41236666666666666,0.46336666666666665,7.5961,0.28,7.3161,6.062633333333333,5.7462,5.1876999999999995,4.7809,200.25,24030.0,400.5,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
802,4.321733333333333,2.8205999999999998,1.3787333333333334,1.506,10.027066666666666,5.705333333333334,2.884733333333333,0.6182666666666666,0.5174,0.41533333333333333,0.4597333333333334,7.5995,0.28,7.3195,6.069866666666667,5.758566666666667,5.199000000000001,4.8443000000000005,200.5,24060.0,401.0,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
803,4.339466666666667,2.8266333333333336,1.4108333333333334,1.4895333333333334,10.066466666666667,5.727,2.9003666666666668,0.6208333333333333,0.5196999999999999,0.4108,0.46009999999999995,7.594633333333333,0.28,7.314633333333333,6.062966666666666,5.747533333333332,5.182233333333333,4.823366666666667,200.75,24090.0,401.5,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
804,4.182833333333333,2.9937,1.2982,1.6726666666666667,10.1474,5.964566666666666,2.9708666666666668,0.5934666666666666,0.5337,0.3826333333333334,0.5029333333333333,7.595266666666666,0.28,7.315266666666666,6.0558000000000005,5.718333333333334,5.134333333333332,4.682966666666667,201.0,24120.0,402.0,4.02478652364329,3.07916623117426,1.10067910901235,1.94196125139983
805,3.9899666666666667,3.0857666666666668,1.1551,1.834366666666667,10.0652,6.075233333333334,2.989466666666667,0.6011333333333334,0.5301333333333333,0.3742333333333333,0.5172,7.596033333333333,0.28,7.3160333333333325,6.064533333333334,5.707833333333332,5.138166666666666,4.624366666666667,201.25,24150.0,402.5,4.02478652364329,3.07916623117426,1.10067910901235,1.94196125139983
806,4.026,3.0712333333333333,1.1261666666666668,1.960233333333333,10.183633333333333,6.157633333333333,3.0864,0.6007666666666667,0.5314666666666666,0.3705,0.5164,7.593,0.28,7.313,6.053733333333333,5.6815,5.0794,4.507866666666667,201.5,24180.0,403.0,4.02478652364329,3.07916623117426,1.10067910901235,1.94196125139983
807,4.0261,3.0816,1.1178333333333335,1.964033333333333,10.189566666666666,6.163466666666666,3.0818666666666665,0.6016666666666667,0.5300666666666667,0.36979999999999996,0.5099,7.5928,0.28,7.3128,6.054333333333334,5.6879,5.076899999999999,4.516366666666668,201.75,24210.0,403.5,4.02478652364329,3.07916623117426,1.10067910901235,1.94196125139983
808,4.016633333333333,2.875033333333333,1.0776333333333334,1.8966666666666667,9.865966666666665,5.849333333333333,2.9743000000000004,0.5999333333333333,0.5009333333333333,0.3697,0.4924666666666667,7.599933333333333,0.28,7.319933333333333,6.0879666666666665,5.773433333333333,5.200233333333333,4.670066666666667,202.0,24240.0,404.0,4.00377329216698,2.6863455946412,1.09861393437163,1.7720695035652902
809,4.0512999999999995,2.7626666666666666,1.0795333333333335,1.818066666666667,9.711566666666666,5.660266666666667,2.8976000000000006,0.5932666666666667,0.49156666666666665,0.37456666666666666,0.4843,7.599899999999999,0.28,7.319899999999999,6.107400000000001,5.800933333333333,5.2603,4.754333333333333,202.25,24270.0,404.5,4.00377329216698,2.6863455946412,1.09861393437163,1.7720695035652902
810,3.9952666666666663,2.6811333333333334,1.0714000000000001,1.7980666666666665,9.545866666666667,5.5506,2.869466666666667,0.5926666666666667,0.49090000000000006,0.3795666666666666,0.48023333333333335,7.594966666666666,0.28,7.314966666666666,6.1165666666666665,5.825333333333334,5.2834666666666665,4.795366666666667,202.5,24300.0,405.0,4.00377329216698,2.6863455946412,1.09861393437163,1.7720695035652902
811,3.9712333333333336,2.6620666666666666,1.0878,1.7812666666666666,9.502366666666667,5.531133333333333,2.869066666666667,0.5994666666666667,0.4970333333333333,0.37993333333333335,0.48016666666666663,7.591233333333333,0.28,7.311233333333333,6.1173666666666655,5.828466666666667,5.288366666666666,4.8102333333333345,202.75,24330.0,405.5,4.00377329216698,2.6863455946412,1.09861393437163,1.7720695035652902
812,3.696366666666667,2.6354,1.1391333333333333,1.5579333333333334,9.028833333333333,5.332466666666667,2.6970666666666667,0.5547666666666666,0.4797666666666667,0.3912333333333333,0.4620666666666666,7.580366666666667,0.28,7.300366666666667,6.1752,5.8915999999999995,5.4024,5.0267333333333335,203.0,24360.0,406.0,3.4253449637594304,2.52889173876317,1.21483917021903,1.4527323555945
813,3.4951999999999996,2.5548333333333333,1.2512,1.5129,8.814133333333332,5.318933333333334,2.7641,0.547,0.4777,0.3869666666666667,0.4549333333333333,7.579966666666667,0.2802,7.299766666666668,6.191000000000001,5.9114,5.3952333333333335,5.0290333333333335,203.25,24390.0,406.5,3.4253449637594304,2.52889173876317,1.21483917021903,1.4527323555945
814,3.459766666666667,2.5495666666666668,1.2571333333333332,1.4985666666666666,8.765033333333333,5.305266666666666,2.7557,0.5414,0.4715666666666667,0.3799666666666667,0.44966666666666666,7.579899999999999,0.28013333333333335,7.299766666666666,6.195633333333333,5.925199999999999,5.406499999999999,5.040066666666666,203.5,24420.0,407.0,3.4253449637594304,2.52889173876317,1.21483917021903,1.4527323555945
815,3.4158666666666666,2.546933333333333,1.2036333333333333,1.4462000000000002,8.612633333333333,5.196766666666667,2.6498333333333335,0.5420666666666666,0.4700333333333333,0.3804,0.4496,7.581499999999999,0.2821666666666667,7.299333333333332,6.211333333333332,5.9498,5.475866666666667,5.136866666666666,203.75,24450.0,407.5,3.4253449637594304,2.52889173876317,1.21483917021903,1.4527323555945
816,3.451833333333333,2.1406666666666667,1.1101666666666667,1.4445666666666668,8.147233333333332,4.6954,2.5547333333333335,0.5628666666666667,0.4371,0.36036666666666667,0.44853333333333334,7.578233333333334,0.2934666666666667,7.284766666666668,6.259433333333333,6.0371999999999995,5.595466666666667,5.2422666666666675,204.0,24480.0,408.0,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
817,3.554866666666667,2.0035,0.9961,1.4667333333333332,8.0212,4.466333333333333,2.462833333333333,0.5698333333333333,0.4266,0.3610333333333333,0.4401333333333334,7.575266666666667,0.29446666666666665,7.2808,6.258900000000001,6.059200000000001,5.635166666666667,5.2815,204.25,24510.0,408.5,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
818,3.586933333333333,1.9176999999999997,1.0139666666666667,1.4473,7.9658999999999995,4.378966666666667,2.461266666666667,0.5682333333333333,0.4298666666666666,0.35613333333333336,0.43976666666666664,7.576766666666668,0.29573333333333335,7.281033333333334,6.263599999999999,6.0725,5.648133333333334,5.2928,204.5,24540.0,409.0,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
819,3.598866666666667,1.9425999999999999,0.9990333333333332,1.4044333333333332,7.944933333333333,4.346066666666666,2.4034666666666666,0.5674666666666667,0.42723333333333335,0.3507333333333333,0.4402333333333333,7.577166666666667,0.29513333333333336,7.282033333333334,6.267200000000001,6.0775,5.657533333333333,5.339533333333334,204.75,24570.0,409.5,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
820,3.647266666666667,2.0437666666666665,1.0036,1.5229666666666666,8.217600000000001,4.570333333333333,2.5265666666666666,0.5783333333333334,0.4495666666666666,0.3594,0.4768,7.5648,0.2895666666666667,7.275233333333333,6.227533333333333,6.0135,5.5591,5.165133333333333,205.0,24600.0,410.0,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071501
821,3.7120333333333337,2.1147,0.9852333333333333,1.6658,8.477766666666668,4.765733333333333,2.6510333333333334,0.5757666666666666,0.45813333333333334,0.3696666666666667,0.4865333333333334,7.558166666666666,0.2841666666666667,7.273999999999999,6.192666666666666,5.9662,5.4975000000000005,5.050833333333333,205.25,24630.0,410.5,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071501
822,3.7288,2.1723000000000003,1.0316666666666667,1.6977,8.630466666666667,4.901666666666667,2.7293666666666665,0.5711999999999999,0.4606,0.37333333333333335,0.49646666666666667,7.553166666666666,0.2826,7.2705666666666655,6.175066666666666,5.935233333333333,5.433433333333334,4.973666666666667,205.5,24660.0,411.0,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071501
823,3.7144,2.1738666666666666,1.0745333333333333,1.8105333333333333,8.773333333333333,5.058933333333334,2.885066666666667,0.5706,0.46073333333333333,0.3703,0.486,7.550833333333333,0.2804666666666667,7.270366666666667,6.1596,5.902233333333332,5.360366666666667,4.8675,205.75,24690.0,411.5,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071501
824,3.5702999999999996,2.189966666666667,1.0473,1.4317,8.239266666666666,4.668966666666667,2.479,0.5669,0.4418666666666667,0.3525333333333333,0.43733333333333335,7.569699999999999,0.2938,7.275899999999999,6.241666666666666,6.026433333333333,5.611133333333333,5.285200000000001,206.0,24720.0,412.0,3.5528209221883005,2.05622580724396,0.94101666411958,1.12439543099905
825,3.551933333333333,2.1241333333333334,0.9402666666666666,1.2526666666666666,7.869,4.317066666666666,2.1929333333333334,0.5698666666666666,0.4320333333333333,0.3531,0.4201,7.575333333333333,0.29863333333333336,7.2767,6.274766666666667,6.083566666666667,5.738966666666666,5.4632000000000005,206.25,24750.0,412.5,3.5528209221883005,2.05622580724396,0.94101666411958,1.12439543099905
826,3.566233333333333,2.0202999999999998,0.9558333333333333,1.1934666666666665,7.735833333333333,4.1696,2.1492999999999998,0.5675666666666667,0.43743333333333334,0.3519333333333334,0.4096666666666667,7.573033333333333,0.2984,7.274633333333333,6.289733333333333,6.110233333333333,5.772366666666666,5.518166666666666,206.5,24780.0,413.0,3.5528209221883005,2.05622580724396,0.94101666411958,1.12439543099905
827,3.5687999999999995,2.0309999999999997,0.9531000000000001,1.0748666666666669,7.627766666666666,4.058966666666667,2.027966666666667,0.5644666666666667,0.4404,0.34990000000000004,0.4171666666666667,7.574699999999999,0.2991666666666667,7.275533333333333,6.297100000000001,6.127933333333333,5.822866666666667,5.593799999999999,206.75,24810.0,413.5,3.5528209221883005,2.05622580724396,0.94101666411958,1.12439543099905
828,3.7364,2.0347999999999997,0.9914666666666666,1.2157,7.978366666666667,4.241966666666666,2.2071666666666667,0.5855666666666667,0.44916666666666666,0.37473333333333336,0.4442666666666667,7.5585666666666675,0.29483333333333334,7.2637333333333345,6.243399999999999,6.054466666666668,5.697566666666667,5.4207,207.0,24840.0,414.0,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
829,3.8327999999999998,2.1,1.1060666666666668,1.347,8.385866666666667,4.553066666666666,2.4530666666666665,0.5889666666666666,0.45016666666666666,0.38270000000000004,0.4507,7.544199999999999,0.28583333333333333,7.2583666666666655,6.1856333333333335,5.9742,5.547633333333333,5.2315000000000005,207.25,24870.0,414.5,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
830,3.8825666666666665,2.1001333333333334,1.1776666666666664,1.3655000000000002,8.525866666666666,4.6433,2.5431666666666666,0.5836,0.4487,0.3782333333333333,0.4553333333333333,7.5448,0.28193333333333337,7.2628666666666675,6.1713,5.958133333333333,5.506233333333333,5.187833333333334,207.5,24900.0,415.0,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
831,3.891133333333333,2.0833666666666666,1.1876,1.3916666666666666,8.553766666666665,4.662633333333333,2.5792666666666664,0.5795333333333333,0.45016666666666666,0.3713666666666666,0.45483333333333337,7.544833333333333,0.2830666666666667,7.2617666666666665,6.171033333333333,5.955766666666666,5.499866666666666,5.178566666666667,207.75,24930.0,415.5,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
832,3.8907000000000003,2.2248,1.2544666666666666,1.3952333333333333,8.7652,4.8745,2.6497,0.5882333333333333,0.46096666666666664,0.4060333333333333,0.4651666666666667,7.5444,0.28113333333333335,7.263266666666667,6.155366666666667,5.909399999999999,5.416666666666666,5.093399999999999,208.0,24960.0,416.0,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
833,3.9016,2.269066666666667,1.4243,1.4452333333333334,9.0402,5.1386,2.869533333333333,0.5992999999999999,0.46236666666666665,0.4139,0.47043333333333337,7.546466666666666,0.2800666666666667,7.2664,6.127133333333333,5.8656999999999995,5.298766666666666,4.962866666666667,208.25,24990.0,416.5,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
834,3.985,2.2584999999999997,1.4435,1.5164,9.203399999999998,5.2184,2.9599,0.5950333333333333,0.46840000000000004,0.41906666666666664,0.4628666666666667,7.556166666666666,0.28,7.276166666666666,6.122599999999999,5.856066666666668,5.264999999999999,4.906766666666668,208.5,25020.0,417.0,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
835,3.9822333333333337,2.2726666666666664,1.4998,1.5070666666666668,9.261766666666666,5.279533333333333,3.006866666666667,0.5889666666666666,0.4702,0.418,0.45799999999999996,7.561133333333334,0.28,7.281133333333334,6.122333333333334,5.854000000000001,5.250033333333334,4.9007,208.75,25050.0,417.5,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
836,3.9014333333333338,2.3134333333333332,1.3545666666666667,1.5523333333333333,9.121766666666668,5.2203333333333335,2.9069000000000003,0.5740999999999999,0.4718333333333333,0.40386666666666665,0.4811666666666667,7.565866666666667,0.28,7.285866666666667,6.137566666666666,5.870566666666667,5.318366666666667,4.931266666666667,209.0,25080.0,418.0,3.80367008771141,2.32224939873171,1.2842011050224,1.70478155710485
837,3.825133333333333,2.327,1.2905000000000002,1.6322333333333334,9.074866666666667,5.249733333333333,2.9227333333333334,0.5696333333333333,0.4703,0.4048,0.4903666666666667,7.566166666666667,0.28,7.2861666666666665,6.140700000000001,5.8718666666666675,5.314066666666665,4.8985666666666665,209.25,25110.0,418.5,3.80367008771141,2.32224939873171,1.2842011050224,1.70478155710485
838,3.7355000000000005,2.3200333333333334,1.2874333333333334,1.6796,9.022566666666668,5.287066666666667,2.967033333333333,0.5807,0.4703333333333333,0.4048333333333333,0.4939,7.566299999999999,0.28,7.286299999999999,6.141966666666667,5.871899999999999,5.293,4.8654,209.5,25140.0,419.0,3.80367008771141,2.32224939873171,1.2842011050224,1.70478155710485
839,3.7515333333333336,2.3195,1.3019,1.6803666666666666,9.0533,5.301766666666667,2.982266666666667,0.5888,0.4706666666666667,0.40086666666666665,0.49973333333333336,7.567533333333334,0.28,7.287533333333334,6.141466666666667,5.873566666666667,5.2898000000000005,4.868600000000001,209.75,25170.0,419.5,3.80367008771141,2.32224939873171,1.2842011050224,1.70478155710485
840,4.596066666666666,2.3727,1.2439666666666667,2.1528333333333336,10.365566666666666,5.769500000000001,3.3968000000000003,0.6450333333333333,0.4824666666666667,0.3832,0.5553333333333333,7.558066666666667,0.28,7.278066666666667,5.9598666666666675,5.653433333333332,4.9171,4.2406,210.0,25200.0,420.0,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
841,4.8344,2.434766666666667,1.1262,2.3376,10.732966666666668,5.898566666666667,3.4638,0.6578333333333333,0.4805,0.3821333333333333,0.5795333333333333,7.558833333333333,0.28,7.278833333333333,5.932333333333334,5.614766666666666,4.8774,4.126333333333334,210.25,25230.0,420.5,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
842,4.922033333333333,2.4451333333333336,1.0922,2.4408,10.900166666666667,5.978133333333334,3.533,0.6599666666666667,0.4802,0.3887,0.5899,7.5609,0.28,7.2809,5.913266666666667,5.584133333333334,4.819733333333334,4.006333333333334,210.5,25260.0,421.0,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
843,4.947433333333334,2.4287666666666667,1.1317,2.5025999999999997,11.0105,6.063066666666666,3.6342999999999996,0.6592666666666667,0.4806666666666667,0.3886333333333334,0.5902000000000001,7.563033333333333,0.28,7.283033333333333,5.9064,5.571966666666666,4.7584,3.9339333333333326,210.75,25290.0,421.5,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
844,4.696133333333333,2.5346666666666664,1.3933666666666666,2.0679333333333334,10.6921,5.995966666666666,3.4613,0.6258666666666667,0.5036666666666667,0.42373333333333335,0.5142,7.580566666666667,0.28,7.300566666666667,5.9677,5.635433333333333,4.886266666666666,4.311333333333334,211.0,25320.0,422.0,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
845,4.525399999999999,2.6425,1.5325666666666666,1.7893666666666665,10.489833333333332,5.964433333333334,3.321933333333333,0.6204333333333334,0.5087333333333334,0.43810000000000004,0.48383333333333334,7.585500000000001,0.28,7.3055,5.994566666666667,5.6626666666666665,4.9573,4.5013,211.25,25350.0,422.5,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
846,4.443266666666667,2.7251,1.6392333333333333,1.6108,10.4184,5.975133333333333,3.2500333333333336,0.6288333333333334,0.49973333333333336,0.4318666666666667,0.48016666666666663,7.589166666666666,0.28,7.309166666666666,6.011566666666667,5.664333333333334,4.991566666666666,4.6033333333333335,211.5,25380.0,423.0,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
847,4.468733333333334,2.7207333333333334,1.6374,1.5898666666666668,10.416733333333335,5.9479999999999995,3.227266666666667,0.6317666666666667,0.4936,0.431,0.47833333333333333,7.5881,0.28,7.3081,6.007266666666666,5.668366666666666,4.9966333333333335,4.616166666666668,211.75,25410.0,423.5,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
848,4.4213000000000005,1.3193000000000001,1.4681,1.7476666666666665,8.956366666666668,4.535066666666666,3.215766666666666,0.6191333333333333,0.3414666666666667,0.39836666666666665,0.49373333333333336,7.573266666666667,0.28220000000000006,7.291066666666667,6.180666666666667,6.002700000000001,5.324233333333333,4.863133333333334,212.0,25440.0,424.0,4.35338000258978,0.365537755139897,1.26363635116411,1.8456243448533902
849,4.400533333333334,0.6915333333333333,1.3342666666666667,1.8009,8.227233333333334,3.8267,3.1351666666666667,0.6137333333333334,0.3,0.3892,0.4992333333333333,7.5777,0.2878,7.2899,6.242399999999999,6.098133333333333,5.447833333333333,4.968566666666666,212.25,25470.0,424.5,4.35338000258978,0.365537755139897,1.26363635116411,1.8456243448533902
850,4.3808,0.5033666666666666,1.2919,1.8194000000000001,7.995466666666666,3.6146666666666665,3.1113,0.6091,0.27936666666666665,0.38553333333333334,0.5020666666666667,7.5763,0.2929,7.283399999999999,6.259133333333334,6.128266666666667,5.489266666666666,4.999966666666667,212.5,25500.0,425.0,4.35338000258978,0.365537755139897,1.26363635116411,1.8456243448533902
851,4.294466666666667,0.4242666666666667,1.2893666666666668,1.8275,7.8356,3.5411333333333337,3.1168666666666667,0.619,0.2701,0.3817333333333333,0.5069333333333333,7.5746,0.2972666666666666,7.277333333333334,6.271466666666666,6.1455,5.5108999999999995,5.013866666666667,212.75,25530.0,425.5,4.35338000258978,0.365537755139897,1.26363635116411,1.8456243448533902
852,4.311533333333333,0.6836333333333333,1.2929,1.8078666666666667,8.095933333333333,3.7843999999999998,3.100766666666667,0.5999333333333333,0.33526666666666666,0.3977333333333333,0.5001,7.564233333333333,0.29006666666666664,7.274166666666667,6.237066666666667,6.088166666666667,5.453466666666667,4.964766666666668,213.0,25560.0,426.0,4.1776687957637,1.08850620675245,1.40402971306911,1.7722942233024097
853,4.138233333333333,0.9461333333333333,1.3546666666666667,1.7993333333333335,8.238366666666666,4.100133333333333,3.154,0.6013333333333333,0.3543333333333333,0.4079,0.498,7.56,0.2876,7.272399999999999,6.2214,6.051800000000001,5.398200000000001,4.915133333333333,213.25,25590.0,426.5,4.1776687957637,1.08850620675245,1.40402971306911,1.7722942233024097
854,4.226366666666667,1.0355,1.3846666666666665,1.7999,8.446433333333335,4.220066666666667,3.1845666666666665,0.5975666666666667,0.3617333333333333,0.40880000000000005,0.4919,7.554133333333333,0.2837,7.270433333333333,6.190366666666668,6.0193666666666665,5.360200000000001,4.882966666666668,213.5,25620.0,427.0,4.1776687957637,1.08850620675245,1.40402971306911,1.7722942233024097
855,4.209966666666666,1.0536333333333334,1.3866666666666667,1.7908,8.441066666666668,4.2311,3.1774666666666667,0.5916666666666667,0.36883333333333335,0.4104,0.49,7.5553333333333335,0.2856666666666667,7.269666666666667,6.200866666666667,6.021033333333334,5.3633,4.8876333333333335,213.75,25650.0,427.5,4.1776687957637,1.08850620675245,1.40402971306911,1.7722942233024097
856,4.161933333333333,1.1985666666666666,1.3866333333333334,1.6058999999999999,8.353033333333332,4.1911,2.9925333333333333,0.6007333333333333,0.37579999999999997,0.4023333333333333,0.4555666666666667,7.557166666666667,0.28436666666666666,7.2728,6.214199999999999,6.037233333333333,5.443666666666667,5.049900000000001,214.0,25680.0,428.0,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
857,4.1644,1.2343333333333333,1.3563666666666667,1.4831999999999999,8.238299999999999,4.0739,2.8395666666666664,0.6088333333333333,0.3788,0.3989666666666667,0.44376666666666664,7.5610333333333335,0.2860666666666667,7.274966666666667,6.223366666666667,6.060666666666666,5.511099999999999,5.1521333333333335,214.25,25710.0,428.5,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
858,4.188766666666667,1.2489333333333335,1.3379,1.4093333333333333,8.184933333333333,3.9961666666666673,2.7472333333333334,0.6117666666666667,0.37953333333333333,0.3989666666666667,0.4396666666666667,7.564866666666667,0.29109999999999997,7.273766666666667,6.2273,6.068066666666667,5.551266666666666,5.2274666666666665,214.5,25740.0,429.0,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
859,4.206133333333333,1.2617,1.3359,1.3513,8.155033333333334,3.9489,2.6872,0.6135333333333333,0.37689999999999996,0.39763333333333334,0.4474666666666667,7.563566666666667,0.28863333333333335,7.274933333333334,6.231933333333334,6.071966666666666,5.573099999999999,5.267899999999999,214.75,25770.0,429.5,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
860,4.2109,1.2563333333333333,1.2963666666666667,1.2703000000000002,8.0339,3.823,2.566666666666667,0.6115666666666667,0.3575333333333333,0.38060000000000005,0.4157333333333333,7.564966666666668,0.29186666666666666,7.273100000000001,6.250166666666667,6.1068333333333324,5.644766666666667,5.378933333333334,215.0,25800.0,430.0,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
861,4.240600000000001,1.1704666666666665,1.2086666666666666,1.1018000000000001,7.721533333333333,3.4809333333333328,2.3104666666666667,0.6049666666666667,0.3502666666666666,0.37743333333333334,0.4106666666666667,7.578099999999999,0.2977333333333333,7.280366666666666,6.2927333333333335,6.168500000000001,5.7712,5.555766666666667,215.25,25830.0,430.5,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
862,4.230366666666666,1.112,1.1893333333333334,1.1040666666666668,7.635766666666665,3.4054,2.2934,0.5998333333333333,0.3558,0.3766333333333333,0.4050666666666667,7.576700000000001,0.2981,7.278600000000001,6.293799999999999,6.171866666666666,5.784866666666667,5.5706,215.5,25860.0,431.0,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
863,4.223766666666667,1.1022666666666667,1.1865999999999999,1.0963333333333334,7.608966666666667,3.3851999999999998,2.2829333333333333,0.5968,0.36016666666666663,0.37743333333333334,0.4000333333333333,7.5775,0.2991333333333333,7.278366666666666,6.294466666666667,6.1738333333333335,5.793866666666666,5.5732,215.75,25890.0,431.5,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
864,2.8497666666666666,1.1406333333333334,0.8053,0.7110666666666666,5.506766666666667,2.657,1.5163666666666666,0.4751666666666667,0.3599333333333333,0.32016666666666665,0.35686666666666667,7.522566666666666,0.3,7.222566666666666,6.446633333333334,6.358533333333334,6.185166666666666,6.0597666666666665,216.0,25920.0,432.0,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
865,2.344066666666667,1.1543333333333332,0.6190333333333333,0.6008666666666667,4.7183,2.374233333333333,1.2199,0.4456666666666667,0.3594333333333333,0.30096666666666666,0.33380000000000004,7.529733333333334,0.3,7.229733333333334,6.499,6.423133333333333,6.288233333333333,6.195033333333333,216.25,25950.0,432.5,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
866,2.1723000000000003,1.1430666666666665,0.5570333333333334,0.41386666666666666,4.286266666666667,2.1139666666666668,0.9709000000000001,0.43479999999999996,0.3592,0.2802,0.34386666666666665,7.517833333333333,0.3,7.217833333333333,6.509766666666667,6.438366666666667,6.356233333333333,6.254133333333334,216.5,25980.0,433.0,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
867,2.119866666666667,1.1445333333333334,0.5706,0.36300000000000004,4.198,2.0781333333333336,0.9336,0.4317333333333333,0.35863333333333336,0.2791666666666667,0.33923333333333333,7.518000000000001,0.3,7.218000000000001,6.511466666666667,6.444066666666666,6.369066666666665,6.270466666666667,216.75,26010.0,433.5,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
868,2.5555,1.1304333333333334,0.5117999999999999,0.7425333333333334,4.940266666666666,2.3847666666666667,1.2543333333333333,0.4907333333333333,0.3597666666666667,0.30996666666666667,0.38473333333333337,7.4792000000000005,0.3,7.179200000000001,6.413733333333334,6.331566666666667,6.185066666666668,6.025666666666668,217.0,26040.0,434.0,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
869,2.798133333333333,1.1154,0.6726,0.8654000000000001,5.451533333333333,2.6534,1.538,0.5076666666666667,0.3611666666666667,0.32943333333333336,0.3972,7.476866666666666,0.3,7.176866666666666,6.38,6.290733333333335,6.093299999999999,5.923933333333334,217.25,26070.0,434.5,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
870,2.8813666666666666,1.1174666666666666,0.7478333333333333,0.9509,5.697566666666666,2.8162,1.6987333333333332,0.5143333333333333,0.36436666666666667,0.33053333333333335,0.3999666666666667,7.488733333333333,0.3,7.188733333333333,6.375733333333334,6.279133333333334,6.050433333333333,5.862333333333334,217.5,26100.0,435.0,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
871,2.8970333333333333,1.1133333333333333,0.7623333333333333,0.9574000000000001,5.730099999999999,2.833066666666667,1.7197333333333336,0.5188,0.37,0.33326666666666666,0.40149999999999997,7.491433333333333,0.3,7.191433333333333,6.377333333333333,6.276666666666667,6.045766666666666,5.856633333333333,217.75,26130.0,435.5,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
872,2.869066666666667,2.6696,0.7702333333333333,0.8926,7.2015,4.332433333333333,1.6628333333333334,0.511,0.5249,0.3443333333333333,0.39766666666666667,7.528733333333333,0.2992666666666667,7.229466666666666,6.282933333333332,6.053066666666667,5.842866666666666,5.6781999999999995,218.0,26160.0,436.0,2.82323206772786,3.63136037978942,0.831090302801815,0.8746338270819051
873,2.8552666666666666,3.3246333333333333,0.8464999999999999,0.8523666666666667,7.8787666666666665,5.0235,1.6988666666666665,0.5077,0.5619,0.3403,0.4008,7.523566666666666,0.29736666666666667,7.226199999999999,6.2232,5.9525,5.733266666666666,5.571633333333333,218.25,26190.0,436.5,2.82323206772786,3.63136037978942,0.831090302801815,0.8746338270819051
874,2.8558333333333334,3.5120999999999998,0.8412666666666666,0.9125,8.1217,5.265866666666666,1.7537666666666665,0.5015999999999999,0.5763666666666666,0.33990000000000004,0.3982,7.5289,0.29463333333333336,7.234266666666667,6.209166666666667,5.919533333333333,5.6997,5.519233333333334,218.5,26220.0,437.0,2.82323206772786,3.63136037978942,0.831090302801815,0.8746338270819051
875,2.8416,3.6208,0.8376,0.9099,8.209900000000001,5.3683000000000005,1.7475,0.49953333333333333,0.5796333333333333,0.33923333333333333,0.3907666666666667,7.532100000000001,0.2949333333333333,7.237166666666667,6.207633333333334,5.905733333333334,5.6732,5.5105666666666675,218.75,26250.0,437.5,2.82323206772786,3.63136037978942,0.831090302801815,0.8746338270819051
876,2.8379,2.856466666666667,0.7915333333333333,0.9473333333333332,7.433233333333334,4.5953333333333335,1.7388666666666666,0.49263333333333337,0.48979999999999996,0.32103333333333334,0.3977333333333333,7.56,0.2998,7.260199999999999,6.3195,6.1015,5.8739333333333335,5.691466666666667,219.0,26280.0,438.0,2.79976364461189,2.29028704555994,0.674814312331359,0.9839367978053519
877,2.787,2.4983,0.6863666666666667,0.9293333333333333,6.900999999999999,4.114,1.6157,0.49439999999999995,0.4611333333333334,0.31756666666666666,0.4035666666666667,7.5505,0.3,7.250500000000001,6.347566666666667,6.157733333333333,5.9597999999999995,5.768933333333333,219.25,26310.0,438.5,2.79976364461189,2.29028704555994,0.674814312331359,0.9839367978053519
878,2.7504999999999997,2.3731,0.6465333333333334,0.9395000000000001,6.709633333333333,3.9591333333333334,1.5860333333333334,0.5021333333333333,0.44986666666666664,0.3229666666666667,0.41043333333333337,7.543833333333334,0.3,7.243833333333334,6.358666666666667,6.179966666666667,5.9818,5.7873,219.5,26340.0,439.0,2.79976364461189,2.29028704555994,0.674814312331359,0.9839367978053519
879,2.7522666666666664,2.2945,0.6782333333333334,1.0062333333333333,6.731233333333333,3.978966666666667,1.6844666666666668,0.5097333333333334,0.44966666666666666,0.3221,0.4098333333333333,7.5413,0.3,7.2413,6.348533333333333,6.169933333333334,5.951066666666667,5.740666666666666,219.75,26370.0,439.5,2.79976364461189,2.29028704555994,0.674814312331359,0.9839367978053519
880,3.366833333333333,2.244666666666667,0.7507333333333334,1.2846,7.646833333333333,4.28,2.0353333333333334,0.5503,0.4575666666666667,0.3383333333333334,0.4539,7.530099999999999,0.29910000000000003,7.230999999999999,6.2425,6.0414,5.727033333333333,5.411433333333334,220.0,26400.0,440.0,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
881,3.4544666666666664,2.2312666666666665,0.7989333333333334,1.4892333333333332,7.9738999999999995,4.519433333333333,2.2881666666666667,0.5728333333333333,0.46649999999999997,0.3440666666666667,0.46476666666666666,7.5309,0.29656666666666665,7.234333333333334,6.213566666666667,5.999266666666667,5.633533333333332,5.253466666666666,220.25,26430.0,440.5,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
882,3.7019999999999995,2.2714,0.8333333333333334,1.5258333333333334,8.332566666666667,4.630566666666667,2.359166666666667,0.5600666666666667,0.4702,0.34403333333333336,0.4725,7.537433333333333,0.2884666666666667,7.248966666666667,6.190966666666666,5.975666666666665,5.584300000000001,5.199300000000001,220.5,26460.0,441.0,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
883,3.591466666666667,2.3023666666666665,0.8502666666666666,1.5622333333333334,8.306333333333333,4.7148666666666665,2.4125,0.5631333333333334,0.4693,0.34386666666666665,0.47686666666666666,7.541900000000001,0.2922666666666667,7.2496333333333345,6.2001333333333335,5.978933333333332,5.581033333333333,5.181366666666667,220.75,26490.0,441.5,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
884,3.9258333333333333,2.4362666666666666,1.1698,1.3897000000000002,8.9216,4.9957666666666665,2.5595,0.5998,0.48693333333333333,0.3951,0.43746666666666667,7.550233333333334,0.2811,7.2691333333333334,6.134566666666667,5.877933333333334,5.4234,5.1120333333333345,221.0,26520.0,442.0,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
885,4.0624,2.5121333333333333,1.3803666666666667,1.2567666666666668,9.211666666666668,5.149266666666667,2.6371333333333338,0.6077,0.4903333333333333,0.41413333333333335,0.42206666666666665,7.548066666666667,0.28,7.268066666666667,6.113366666666667,5.848199999999999,5.3635,5.106766666666667,221.25,26550.0,442.5,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
886,4.187833333333334,2.530533333333333,1.4582333333333333,1.1861333333333333,9.362733333333335,5.174899999999999,2.6443666666666665,0.5979,0.49090000000000006,0.4200333333333333,0.4175666666666667,7.554866666666666,0.28,7.274866666666666,6.1061,5.8459666666666665,5.356366666666666,5.107133333333333,221.5,26580.0,443.0,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
887,4.141933333333333,2.5397333333333334,1.4921,1.1908666666666667,9.364633333333334,5.2227,2.6829666666666667,0.5959333333333333,0.49123333333333336,0.4217666666666667,0.41009999999999996,7.554366666666667,0.28,7.274366666666666,6.106533333333332,5.840966666666667,5.337766666666666,5.095466666666665,221.75,26610.0,443.5,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
888,4.1452,2.7416,1.4537,1.6884333333333332,10.028933333333335,5.883733333333333,3.1421333333333332,0.6184000000000001,0.5133333333333333,0.42413333333333336,0.5163666666666666,7.559533333333333,0.28,7.279533333333333,6.024566666666667,5.684933333333333,5.0162,4.560466666666667,222.0,26640.0,444.0,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
889,4.239733333333334,2.8217,1.4496,2.0712,10.582233333333335,6.3425,3.5208000000000004,0.6281333333333333,0.5205666666666666,0.4306666666666667,0.556,7.5551666666666675,0.28,7.275166666666667,5.954066666666668,5.5777,4.790333333333334,4.191266666666667,222.25,26670.0,444.5,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
890,4.3175,2.8186666666666667,1.4705333333333332,2.2411000000000003,10.8478,6.5303,3.7116333333333333,0.6250333333333333,0.5297666666666667,0.4302,0.5737333333333333,7.5629333333333335,0.28,7.282933333333333,5.9253,5.535833333333333,4.6837333333333335,3.9977666666666676,222.5,26700.0,445.0,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
891,4.358133333333334,2.8569333333333335,1.4534,2.298,10.966466666666667,6.608333333333333,3.7514000000000003,0.6126333333333334,0.5311333333333333,0.4350333333333333,0.5811,7.568466666666667,0.28,7.288466666666666,5.921033333333334,5.524333333333332,4.658199999999999,3.9472666666666654,222.75,26730.0,445.5,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
892,4.256033333333333,2.8758333333333335,1.4239333333333333,2.6789,11.2347,6.978666666666667,4.102833333333333,0.6235333333333333,0.5294333333333333,0.41533333333333333,0.6327,7.562633333333333,0.27980000000000005,7.2828333333333335,5.8813,5.434933333333333,4.411399999999999,3.454533333333333,223.0,26760.0,446.0,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
893,4.310266666666666,2.8684,1.3487666666666667,2.8748333333333336,11.402266666666666,7.0920000000000005,4.2236,0.6283,0.5288,0.4068333333333333,0.6506000000000001,7.561633333333334,0.27993333333333337,7.281700000000001,5.853966666666667,5.407600000000001,4.3499,3.3021000000000003,223.25,26790.0,446.5,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
894,4.317666666666667,2.8732333333333333,1.3112000000000001,2.9310333333333336,11.433133333333334,7.115466666666667,4.242233333333334,0.6287666666666667,0.5250333333333334,0.4018,0.6612,7.558733333333333,0.27943333333333337,7.279299999999999,5.8463666666666665,5.3957000000000015,4.326600000000001,3.246433333333334,223.5,26820.0,447.0,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
895,4.384,2.8723666666666667,1.3045666666666667,2.9629666666666665,11.5239,7.1399,4.267533333333333,0.6184333333333334,0.5212666666666667,0.4008333333333334,0.6676333333333333,7.560366666666667,0.27903333333333336,7.281333333333333,5.843933333333334,5.390166666666667,4.304766666666667,3.2035666666666667,223.75,26850.0,447.5,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
896,4.1735999999999995,2.7475666666666667,1.2984000000000002,2.154733333333333,10.3743,6.200699999999999,3.4531333333333336,0.5978,0.4921666666666667,0.3835,0.5105333333333334,7.592533333333333,0.27993333333333337,7.3126,6.037233333333334,5.6940333333333335,4.982000000000001,4.381866666666667,224.0,26880.0,448.0,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
897,4.068466666666667,2.6189666666666667,1.1913666666666665,1.5746333333333333,9.453433333333333,5.384966666666667,2.766,0.5949333333333333,0.48516666666666663,0.3808666666666667,0.4518333333333333,7.594466666666667,0.28,7.314466666666667,6.1358,5.848966666666667,5.3497,4.971033333333334,224.25,26910.0,448.5,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
898,4.0611999999999995,2.5441333333333334,1.1965999999999999,1.3116666666666668,9.1136,5.0524,2.5082666666666666,0.5916333333333333,0.48686666666666667,0.3792666666666667,0.4274,7.589366666666667,0.28,7.309366666666667,6.167533333333334,5.914066666666666,5.4845999999999995,5.200433333333333,224.5,26940.0,449.0,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
899,3.9974666666666665,2.5497,1.1644999999999999,1.1988999999999999,8.910566666666666,4.9131,2.3633999999999995,0.5976,0.48863333333333336,0.3802333333333333,0.42210000000000003,7.585933333333334,0.28,7.305933333333334,6.1927,5.9381,5.5488333333333335,5.290566666666667,224.75,26970.0,449.5,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
900,3.6225,2.5534,1.2390333333333332,1.2549333333333335,8.669866666666667,5.047366666666667,2.4939666666666667,0.5586333333333333,0.47786666666666666,0.3903333333333333,0.4527333333333333,7.585166666666667,0.28023333333333333,7.3049333333333335,6.212899999999999,5.947233333333334,5.506900000000001,5.233066666666667,225.0,27000.0,450.0,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
901,3.4786999999999995,2.5393999999999997,1.2801,1.4392666666666665,8.737466666666664,5.258766666666666,2.7193666666666667,0.5432,0.46976666666666667,0.3887333333333334,0.4581666666666667,7.5803,0.28,7.3003,6.199766666666667,5.928133333333333,5.416966666666668,5.075033333333333,225.25,27030.0,450.5,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
902,3.3850666666666664,2.4649666666666668,1.2909000000000002,1.4510333333333334,8.591966666666666,5.2069,2.7419333333333338,0.5416,0.4728,0.3877333333333333,0.4588333333333333,7.5823,0.28143333333333337,7.300866666666667,6.214866666666667,5.9488666666666665,5.4429,5.101566666666668,225.5,27060.0,451.0,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
903,3.3501333333333334,2.4693333333333336,1.2819666666666667,1.4509333333333332,8.552366666666666,5.202233333333334,2.7329,0.5459333333333334,0.4766666666666666,0.3868333333333333,0.4598,7.584533333333334,0.28220000000000006,7.302333333333333,6.216533333333333,5.957333333333334,5.446733333333333,5.103033333333334,225.75,27090.0,451.5,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
904,3.6785666666666663,2.4924666666666666,1.4337,1.2575,8.862233333333332,5.183666666666666,2.6912000000000003,0.5727666666666666,0.48950000000000005,0.4211666666666667,0.4181,7.571233333333333,0.2803666666666667,7.290866666666666,6.173266666666667,5.897133333333333,5.3987,5.149433333333333,226.0,27120.0,452.0,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
905,3.7599,2.5444999999999998,1.5782,1.0889333333333333,8.971533333333333,5.211633333333333,2.667133333333333,0.5811333333333334,0.49143333333333333,0.43493333333333334,0.40813333333333335,7.5721333333333325,0.28,7.292133333333332,6.169533333333334,5.888233333333334,5.3960333333333335,5.202966666666668,226.25,27150.0,452.5,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
906,3.7872000000000003,2.556166666666667,1.6358,1.0028333333333335,8.982000000000001,5.1948,2.6386333333333334,0.5889666666666666,0.4946333333333333,0.44043333333333334,0.40923333333333334,7.571866666666667,0.28,7.2918666666666665,6.167166666666667,5.8881000000000006,5.393266666666667,5.222466666666667,226.5,27180.0,453.0,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
907,3.838966666666667,2.558666666666667,1.6540666666666666,1.0003666666666666,9.052066666666667,5.2131,2.6544333333333334,0.5891333333333333,0.49876666666666664,0.4406333333333333,0.40990000000000004,7.567866666666667,0.28,7.287866666666667,6.1443666666666665,5.8760666666666665,5.376433333333335,5.214266666666667,226.75,27210.0,453.5,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
908,3.842833333333333,2.544566666666667,1.5465333333333333,1.1716666666666666,9.105599999999999,5.262766666666667,2.7182,0.5760333333333333,0.4682333333333333,0.41173333333333334,0.4426333333333334,7.568833333333334,0.28,7.288833333333334,6.144900000000001,5.873166666666667,5.360233333333334,5.127133333333333,227.0,27240.0,454.0,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
909,3.7989333333333337,2.3408666666666664,1.4452666666666667,1.3043666666666667,8.889433333333333,5.0905,2.7496333333333336,0.5693333333333332,0.4703,0.39923333333333333,0.4536,7.574033333333333,0.2803333333333334,7.2937,6.1768,5.9202666666666675,5.403066666666667,5.1152999999999995,227.25,27270.0,454.5,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
910,3.7192666666666665,2.350766666666667,1.3634000000000002,1.3932,8.826633333333334,5.1073666666666675,2.7566,0.5776,0.4703333333333333,0.39990000000000003,0.45016666666666666,7.574033333333333,0.28,7.294033333333333,6.1804,5.9245333333333345,5.406166666666666,5.091133333333334,227.5,27300.0,455.0,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
911,3.755933333333333,2.3483666666666667,1.3363666666666667,1.4019333333333333,8.842600000000001,5.086666666666667,2.7382999999999997,0.5781333333333333,0.4713333333333333,0.40206666666666663,0.44983333333333336,7.575800000000001,0.28,7.295800000000001,6.180766666666667,5.924899999999999,5.409133333333334,5.091266666666667,227.75,27330.0,455.5,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
912,3.690666666666667,2.3164,1.3472333333333333,1.2763666666666666,8.630666666666666,4.9399999999999995,2.6235999999999997,0.5618,0.4532666666666667,0.39,0.4207,7.5796,0.2809333333333333,7.298666666666667,6.2153333333333345,5.970633333333334,5.4969,5.230733333333333,228.0,27360.0,456.0,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
913,3.5940000000000003,2.2428,1.3035,1.1746,8.3149,4.7209,2.4781000000000004,0.5677666666666666,0.4434,0.382,0.40976666666666667,7.583333333333333,0.28586666666666666,7.297466666666667,6.243333333333334,6.021766666666666,5.582133333333333,5.351066666666667,228.25,27390.0,456.5,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
914,3.6320666666666663,2.2334666666666667,1.2509,1.0867000000000002,8.203133333333334,4.571066666666667,2.3376,0.5617,0.4391333333333333,0.38256666666666667,0.41009999999999996,7.5835333333333335,0.2916666666666667,7.2918666666666665,6.2537,6.041233333333333,5.6499999999999995,5.434533333333333,228.5,27420.0,457.0,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
915,3.5910333333333333,2.1732333333333336,1.2289,1.0812333333333333,8.0744,4.483366666666667,2.3101333333333334,0.5618666666666666,0.43700000000000006,0.3892666666666667,0.4110333333333333,7.585100000000001,0.29363333333333336,7.291466666666667,6.267733333333334,6.062433333333334,5.672966666666667,5.456933333333334,228.75,27450.0,457.5,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
916,3.5464,2.0028333333333332,1.1867666666666665,1.2097666666666667,7.945766666666667,4.399366666666666,2.396533333333333,0.5615,0.42723333333333335,0.36773333333333336,0.44636666666666663,7.574466666666667,0.2942666666666667,7.280200000000001,6.267899999999999,6.0690333333333335,5.662933333333333,5.3942,229.0,27480.0,458.0,3.5402725991019897,1.91967813172583,1.05700111027397,1.42618525580299
917,3.5625999999999998,1.9208333333333334,1.1031666666666666,1.3663666666666667,7.952966666666667,4.390366666666667,2.4695333333333336,0.5590999999999999,0.4291,0.3602,0.4549666666666667,7.5716333333333345,0.2963,7.275333333333334,6.258533333333334,6.0671,5.6447,5.313699999999999,229.25,27510.0,458.5,3.5402725991019897,1.91967813172583,1.05700111027397,1.42618525580299
918,3.5455666666666668,1.9276999999999997,1.0799333333333334,1.3854666666666666,7.938666666666667,4.3931,2.4654,0.5585,0.4278,0.35906666666666665,0.46009999999999995,7.570966666666666,0.2946,7.276366666666666,6.257999999999999,6.066566666666666,5.643400000000001,5.3092999999999995,229.5,27540.0,459.0,3.5402725991019897,1.91967813172583,1.05700111027397,1.42618525580299
919,3.564533333333333,1.9075666666666666,1.0323666666666669,1.4217,7.926166666666665,4.361633333333334,2.454066666666667,0.5542333333333334,0.4293,0.3607333333333333,0.4608333333333334,7.571666666666666,0.29596666666666666,7.2757,6.2639000000000005,6.068333333333333,5.648766666666667,5.309233333333334,229.75,27570.0,459.5,3.5402725991019897,1.91967813172583,1.05700111027397,1.42618525580299
920,3.3428333333333335,1.8252666666666668,1.0096333333333334,1.6255333333333333,7.8032666666666675,4.4604333333333335,2.6351666666666667,0.5348666666666666,0.4086,0.35159999999999997,0.4906333333333333,7.572333333333333,0.29733333333333334,7.2749999999999995,6.285233333333334,6.0824,5.601699999999999,5.169566666666666,230.0,27600.0,460.0,3.21246880720425,1.7035217258199,0.9449409120695399,1.80997366359377
921,3.2561333333333335,1.6779666666666666,0.9339000000000001,1.7305666666666666,7.598566666666667,4.342433333333333,2.6644666666666668,0.5282333333333333,0.41296666666666665,0.35273333333333334,0.5004666666666666,7.575233333333334,0.2992333333333333,7.276000000000001,6.3154,6.110466666666666,5.630966666666666,5.155333333333333,230.25,27630.0,460.5,3.21246880720425,1.7035217258199,0.9449409120695399,1.80997366359377
922,3.215966666666667,1.6754333333333333,0.9164000000000001,1.8433666666666666,7.651166666666668,4.4352,2.7597666666666667,0.5290666666666667,0.4195333333333333,0.35896666666666666,0.4967333333333333,7.572166666666667,0.2987,7.273466666666667,6.297066666666666,6.099266666666668,5.585933333333333,5.071666666666667,230.5,27660.0,461.0,3.21246880720425,1.7035217258199,0.9449409120695399,1.80997366359377
923,3.179466666666667,1.6963666666666666,0.9367333333333333,1.8473000000000002,7.659866666666668,4.4803999999999995,2.7840333333333334,0.5317333333333333,0.4197666666666667,0.3600333333333333,0.49013333333333337,7.5713333333333335,0.2995,7.271833333333333,6.2936,6.0962,5.5661,5.0526,230.75,27690.0,461.5,3.21246880720425,1.7035217258199,0.9449409120695399,1.80997366359377
924,3.3832,1.7136666666666667,0.9671666666666666,1.3203666666666667,7.3844,4.0012,2.287533333333333,0.5562666666666667,0.39446666666666663,0.3518,0.4143333333333333,7.5705,0.29963333333333336,7.270866666666667,6.322466666666667,6.159400000000001,5.792499999999999,5.513733333333334,231.0,27720.0,462.0,3.53504405702886,1.54986029181671,0.9249291265331891,0.842022825664696
925,3.5087999999999995,1.5961666666666667,0.9869,1.0249000000000001,7.116766666666667,3.607966666666667,2.0118,0.5603666666666667,0.38833333333333336,0.34363333333333335,0.38983333333333337,7.5661,0.29986666666666667,7.266233333333333,6.3376666666666654,6.195366666666667,5.901266666666668,5.704366666666667,231.25,27750.0,462.5,3.53504405702886,1.54986029181671,0.9249291265331891,0.842022825664696
926,3.5275333333333334,1.5828333333333333,0.9508666666666666,0.9236666666666667,6.9849,3.4573666666666667,1.8745333333333334,0.5605,0.38053333333333333,0.34020000000000006,0.37873333333333337,7.5601,0.3,7.2601,6.337533333333334,6.209866666666667,5.9419,5.765266666666667,231.5,27780.0,463.0,3.53504405702886,1.54986029181671,0.9249291265331891,0.842022825664696
927,3.5536999999999996,1.5461333333333334,0.9588666666666665,0.8913666666666668,6.9500666666666655,3.3963666666666668,1.8502333333333332,0.5586333333333333,0.38170000000000004,0.33549999999999996,0.37020000000000003,7.558733333333333,0.3,7.258733333333333,6.347366666666667,6.218866666666667,5.9526,5.786499999999999,231.75,27810.0,463.5,3.53504405702886,1.54986029181671,0.9249291265331891,0.842022825664696
928,3.4227,1.5175,1.1499000000000001,1.0795666666666668,7.169666666666666,3.7469666666666672,2.229466666666667,0.5334333333333333,0.3937,0.39153333333333334,0.4357666666666667,7.546633333333332,0.3,7.246633333333333,6.308299999999999,6.155466666666667,5.7634,5.532433333333333,232.0,27840.0,464.0,3.26213152695778,1.59574206916192,1.51347705916878,1.49398368731325
929,3.2252333333333336,1.5704333333333333,1.3728333333333333,1.3390333333333333,7.507533333333334,4.2823,2.7118666666666664,0.5392333333333333,0.4010333333333333,0.41076666666666667,0.4575333333333333,7.5357,0.29946666666666666,7.236233333333334,6.2778,6.0773,5.552733333333333,5.257333333333333,232.25,27870.0,464.5,3.26213152695778,1.59574206916192,1.51347705916878,1.49398368731325
930,3.233833333333333,1.6009666666666666,1.4603666666666668,1.4501666666666666,7.745333333333333,4.5115,2.9105333333333334,0.5456,0.39799999999999996,0.4200333333333333,0.46236666666666665,7.531033333333333,0.2990333333333333,7.232,6.2404,6.039433333333333,5.4481,5.1141000000000005,232.5,27900.0,465.0,3.26213152695778,1.59574206916192,1.51347705916878,1.49398368731325
931,3.294233333333333,1.5796333333333334,1.5404333333333333,1.4528333333333332,7.867133333333333,4.5729,2.9932666666666665,0.5376666666666666,0.40023333333333333,0.41296666666666665,0.46943333333333337,7.531733333333333,0.29943333333333333,7.2323,6.238666666666668,6.021299999999999,5.4300999999999995,5.093633333333333,232.75,27930.0,465.5,3.26213152695778,1.59574206916192,1.51347705916878,1.49398368731325
932,3.979,1.5931,1.3201666666666667,1.7982,8.690466666666666,4.7114666666666665,3.1183666666666667,0.6086666666666667,0.40763333333333335,0.3874333333333333,0.5120666666666667,7.558966666666667,0.2817,7.277266666666667,6.1649666666666665,5.9491,5.310366666666667,4.8170666666666655,233.0,27960.0,466.0,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
933,4.315933333333334,1.6139666666666665,1.2153666666666667,1.9443666666666666,9.089633333333333,4.7737,3.1597333333333335,0.6241,0.4121666666666667,0.3791,0.5288666666666666,7.5526333333333335,0.28,7.272633333333333,6.125733333333334,5.9043,5.266333333333334,4.704199999999999,233.25,27990.0,466.5,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
934,4.379133333333334,1.6271,1.1641666666666666,2.0462333333333333,9.216633333333334,4.8375,3.2104,0.6273,0.4171666666666667,0.37876666666666664,0.5307666666666667,7.5500333333333325,0.28,7.270033333333332,6.112100000000001,5.885,5.223699999999999,4.6135,233.5,28020.0,467.0,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
935,4.429333333333333,1.6403333333333332,1.1318333333333335,2.0756333333333337,9.277133333333333,4.8478,3.207466666666667,0.6278666666666667,0.4181666666666667,0.3803,0.5296333333333333,7.553533333333333,0.28,7.273533333333333,6.107099999999999,5.8751999999999995,5.217599999999999,4.613499999999998,233.75,28050.0,467.5,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
936,3.9706333333333337,1.8291000000000002,1.2396666666666667,2.0546333333333333,9.094033333333334,5.1234,3.2943,0.5767333333333333,0.43873333333333336,0.3907,0.5443,7.563166666666666,0.2800666666666667,7.283099999999999,6.143466666666668,5.883700000000001,5.187633333333333,4.5829,234.0,28080.0,468.0,3.6483494363929103,1.9746417180520097,1.3001961014742,2.16857067925281
937,3.6972666666666667,1.9730999999999999,1.2641,2.187866666666667,9.122333333333334,5.425066666666666,3.451966666666667,0.5681666666666667,0.44026666666666664,0.39590000000000003,0.5426,7.5598,0.28,7.2798,6.133466666666667,5.852500000000001,5.098000000000001,4.431066666666668,234.25,28110.0,468.5,3.6483494363929103,1.9746417180520097,1.3001961014742,2.16857067925281
938,3.6008999999999998,1.9982666666666666,1.2677333333333334,2.191066666666667,9.057966666666665,5.457066666666667,3.4588,0.5789,0.43633333333333335,0.40013333333333334,0.5398,7.5608,0.28,7.2808,6.138566666666666,5.859500000000001,5.108299999999999,4.4459,234.5,28140.0,469.0,3.6483494363929103,1.9746417180520097,1.3001961014742,2.16857067925281
939,3.6584,1.9934333333333332,1.2789333333333333,2.1862666666666666,9.117033333333334,5.458633333333333,3.4652,0.5781666666666667,0.431,0.4025,0.5378000000000001,7.559133333333333,0.28,7.279133333333332,6.133700000000001,5.851233333333333,5.1,4.430766666666667,234.75,28170.0,469.5,3.6483494363929103,1.9746417180520097,1.3001961014742,2.16857067925281
940,3.9055333333333335,2.0312,1.2817666666666667,2.1744000000000003,9.392900000000001,5.487366666666667,3.4561666666666673,0.6014666666666667,0.4512,0.39453333333333335,0.5399666666666667,7.551466666666667,0.28,7.271466666666667,6.096866666666665,5.808433333333333,5.055933333333332,4.397366666666667,235.0,28200.0,470.0,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
941,4.039766666666667,2.0999666666666665,1.2607333333333335,2.1796,9.580066666666667,5.5403,3.4403333333333337,0.6014,0.4580666666666666,0.3893333333333333,0.5403,7.554833333333333,0.28,7.274833333333333,6.0761,5.787999999999999,5.046666666666667,4.3894666666666655,235.25,28230.0,470.5,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
942,4.057533333333334,2.121833333333333,1.2247333333333335,2.182266666666667,9.586366666666667,5.528833333333333,3.4070000000000005,0.6022333333333334,0.46163333333333334,0.3893,0.5417333333333333,7.555466666666666,0.28,7.275466666666666,6.075999999999999,5.788733333333333,5.059633333333334,4.397899999999999,235.5,28260.0,471.0,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
943,4.089066666666667,2.1514333333333333,1.2263666666666666,2.1810333333333336,9.6479,5.558833333333333,3.4074,0.5964333333333333,0.4613333333333333,0.3884666666666666,0.5475,7.5563666666666665,0.28,7.276366666666666,6.074833333333332,5.787066666666666,5.049566666666667,4.389866666666666,235.75,28290.0,471.5,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
944,4.1408,1.1681,1.2491999999999999,1.9194000000000002,8.4775,4.3367,3.1686,0.5931000000000001,0.3382,0.3820666666666666,0.49979999999999997,7.573799999999999,0.28623333333333334,7.287566666666666,6.227966666666667,6.0568,5.4075999999999995,4.887833333333334,236.0,28320.0,472.0,4.12519010619486,0.375612164151589,1.22775916640253,1.64016604948681
945,4.137366666666667,0.6762333333333334,1.2379666666666667,1.8008333333333333,7.8524,3.7150333333333334,3.0388,0.5912,0.2982,0.3807333333333333,0.4796,7.5687999999999995,0.29746666666666666,7.271333333333333,6.267900000000001,6.1371,5.5289,5.0475666666666665,236.25,28350.0,472.5,4.12519010619486,0.375612164151589,1.22775916640253,1.64016604948681
946,4.115066666666666,0.4919333333333334,1.2399333333333333,1.7035333333333333,7.550466666666667,3.4354,2.9434666666666667,0.5926333333333333,0.28213333333333335,0.3802333333333333,0.4699666666666667,7.562600000000001,0.29963333333333336,7.262966666666667,6.294999999999999,6.170533333333333,5.589266666666666,5.146266666666667,236.5,28380.0,473.0,4.12519010619486,0.375612164151589,1.22775916640253,1.64016604948681
947,4.0878,0.4256333333333333,1.2367666666666666,1.665333333333333,7.415533333333332,3.3277333333333328,2.9021,0.5998666666666667,0.27373333333333333,0.3797,0.46776666666666666,7.5616,0.3,7.2616000000000005,6.306433333333333,6.182166666666667,5.619400000000001,5.198733333333333,236.75,28410.0,473.5,4.12519010619486,0.375612164151589,1.22775916640253,1.64016604948681
948,4.0904,0.7211000000000001,1.2223666666666666,1.9087333333333334,7.9426,3.8522,3.1311,0.5982999999999999,0.33773333333333333,0.3939333333333333,0.5236333333333334,7.540933333333334,0.2931,7.247833333333334,6.222166666666667,6.067366666666666,5.414566666666666,4.861033333333333,237.0,28440.0,474.0,4.07835511608175,1.12406685517445,1.32335519749542,2.27564789034054
949,4.071133333333333,0.9928666666666667,1.259,2.1147,8.4377,4.3665666666666665,3.3737,0.5989333333333333,0.3552,0.4035,0.546,7.536366666666666,0.2862,7.250166666666666,6.170333333333334,5.982866666666666,5.253966666666667,4.615166666666665,237.25,28470.0,474.5,4.07835511608175,1.12406685517445,1.32335519749542,2.27564789034054
950,4.072833333333333,1.0595,1.2908333333333333,2.2347666666666663,8.657933333333332,4.5851,3.5256,0.5996,0.3643,0.4098333333333333,0.5513333333333333,7.545566666666667,0.2805666666666667,7.265,6.163866666666666,5.960966666666666,5.179966666666667,4.492233333333333,237.5,28500.0,475.0,4.07835511608175,1.12406685517445,1.32335519749542,2.27564789034054
951,4.0565,1.1013000000000002,1.2935999999999999,2.2923,8.7437,4.6872,3.5858999999999996,0.6021666666666667,0.3677,0.41273333333333334,0.5499666666666667,7.5491,0.28023333333333333,7.268866666666667,6.157666666666667,5.954466666666666,5.146266666666666,4.434799999999999,237.75,28530.0,475.5,4.07835511608175,1.12406685517445,1.32335519749542,2.27564789034054
952,4.3469999999999995,1.1969666666666665,1.2029,2.2313666666666667,8.978233333333332,4.631233333333333,3.434266666666667,0.6215666666666667,0.3801,0.37953333333333333,0.5315,7.5591,0.28013333333333335,7.278966666666666,6.137366666666668,5.938366666666667,5.194966666666666,4.514100000000001,238.0,28560.0,476.0,4.46393714567671,1.27497070926764,0.990794771243077,2.10848543226857
953,4.4311,1.2742,1.1102666666666665,2.1529333333333334,8.968499999999999,4.5374,3.2632,0.6259333333333333,0.3796333333333333,0.36336666666666667,0.5237333333333334,7.5606333333333335,0.2804666666666667,7.280166666666667,6.143633333333334,5.948833333333334,5.271199999999999,4.610466666666667,238.25,28590.0,476.5,4.46393714567671,1.27497070926764,0.990794771243077,2.10848543226857
954,4.446433333333333,1.2819666666666667,1.0182666666666667,2.1523333333333334,8.899,4.452566666666667,3.1706000000000003,0.6284333333333333,0.37906666666666666,0.3592666666666667,0.5187333333333334,7.566033333333333,0.2803333333333334,7.2857,6.163866666666666,5.967766666666666,5.323766666666667,4.665733333333334,238.5,28620.0,477.0,4.46393714567671,1.27497070926764,0.990794771243077,2.10848543226857
955,4.508900000000001,1.2791333333333335,1.0056666666666667,2.0766333333333336,8.870333333333335,4.361433333333334,3.0823,0.6216333333333334,0.3789,0.359,0.5206333333333333,7.5667333333333335,0.28,7.286733333333333,6.166033333333333,5.9716,5.356466666666667,4.7303,238.75,28650.0,477.5,4.46393714567671,1.27497070926764,0.990794771243077,2.10848543226857
956,4.2535,1.2828666666666668,0.9621333333333333,2.0014999999999996,8.5,4.246499999999999,2.963633333333333,0.5944333333333334,0.3925333333333333,0.3489,0.49996666666666667,7.5734,0.28573333333333334,7.287666666666667,6.211666666666666,6.033099999999999,5.469466666666666,4.888533333333333,239.0,28680.0,478.0,4.09091002633325,1.38558540278733,0.9011069545099659,1.8592259254664698
957,4.127433333333333,1.3648666666666667,0.9134666666666668,1.9184666666666665,8.324233333333334,4.1968,2.831933333333333,0.5902000000000001,0.3983333333333334,0.3478,0.4918,7.561733333333334,0.2874,7.274333333333334,6.2211,6.031133333333334,5.503500000000001,4.9528333333333325,239.25,28710.0,478.5,4.09091002633325,1.38558540278733,0.9011069545099659,1.8592259254664698
958,4.0918,1.3962999999999999,0.8734666666666667,1.8975333333333333,8.2591,4.1673,2.771,0.5907333333333333,0.3946,0.34869999999999995,0.48786666666666667,7.565766666666667,0.291,7.274766666666666,6.227533333333334,6.051433333333334,5.535966666666667,5.0003,239.5,28740.0,479.0,4.09091002633325,1.38558540278733,0.9011069545099659,1.8592259254664698
959,4.098566666666667,1.4058,0.8723666666666666,1.8169000000000002,8.193633333333333,4.095066666666667,2.6892666666666667,0.5898666666666667,0.3910666666666667,0.35369999999999996,0.4917,7.568099999999999,0.2938,7.274299999999999,6.237466666666667,6.066733333333333,5.584233333333334,5.080933333333333,239.75,28770.0,479.5,4.09091002633325,1.38558540278733,0.9011069545099659,1.8592259254664698
960,2.921466666666667,1.4725,0.7422,1.1625,6.298666666666666,3.3771999999999998,1.9047,0.48646666666666666,0.3993333333333333,0.31633333333333336,0.3953333333333333,7.531733333333333,0.2997666666666666,7.231966666666667,6.392766666666667,6.265899999999999,6.016466666666666,5.778633333333334,240.0,28800.0,480.0,2.28011179727103,1.52573108056049,0.49110664793389397,0.548756834591239
961,2.4876666666666667,1.5048,0.5896333333333333,0.8128666666666667,5.394966666666666,2.9073,1.4025,0.4606666666666667,0.4011,0.3005333333333333,0.35803333333333337,7.5266,0.3,7.2266,6.447466666666667,6.335633333333333,6.179433333333334,6.0338,240.25,28830.0,480.5,2.28011179727103,1.52573108056049,0.49110664793389397,0.548756834591239
962,2.3718,1.6183999999999998,0.5399,0.6629666666666667,5.193066666666667,2.8212666666666664,1.2028666666666668,0.449,0.38876666666666665,0.29436666666666667,0.34456666666666663,7.514466666666667,0.3,7.2144666666666675,6.449766666666666,6.338433333333333,6.2167666666666666,6.101866666666668,240.5,28860.0,481.0,2.28011179727103,1.52573108056049,0.49110664793389397,0.548756834591239
963,2.2794,1.5683,0.5044666666666667,0.5734,4.925566666666667,2.646166666666667,1.0778666666666668,0.4486,0.38043333333333335,0.2921,0.3398,7.518999999999999,0.3,7.218999999999999,6.4658,6.367100000000001,6.272766666666667,6.1814,240.75,28890.0,481.5,2.28011179727103,1.52573108056049,0.49110664793389397,0.548756834591239
964,2.6027666666666667,1.4208333333333334,0.5264666666666666,0.8556333333333334,5.4057,2.8029333333333333,1.3820999999999999,0.49770000000000003,0.38493333333333335,0.3102666666666667,0.4085666666666667,7.494433333333333,0.3,7.1944333333333335,6.3967,6.2904333333333335,6.114033333333333,5.8676,241.0,28920.0,482.0,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
965,2.806966666666667,1.413,0.5956666666666667,1.1394,5.955033333333334,3.148066666666667,1.7350666666666665,0.5101666666666667,0.39226666666666665,0.3154,0.4293,7.4923,0.3,7.1923,6.3617,6.244933333333334,6.019433333333334,5.755433333333333,241.25,28950.0,482.5,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
966,2.8393333333333333,1.4502333333333333,0.6017666666666667,1.2259333333333333,6.117266666666666,3.2779333333333334,1.8277,0.5178,0.39136666666666664,0.3214333333333333,0.4407,7.4914000000000005,0.3,7.191400000000001,6.3447,6.2246999999999995,5.969233333333333,5.682866666666667,241.5,28980.0,483.0,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
967,2.9591666666666665,1.4445999999999999,0.6456000000000001,1.2670333333333335,6.3164,3.3572333333333333,1.9126333333333334,0.5107666666666667,0.39336666666666664,0.32016666666666665,0.4428666666666667,7.502766666666666,0.3,7.202766666666666,6.3478,6.208333333333333,5.9346000000000005,5.6435,241.75,29010.0,483.5,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
968,2.8864333333333336,3.0169,0.6912333333333334,0.9906666666666666,7.585233333333334,4.6988,1.6819,0.5038,0.5501,0.3358333333333334,0.3933,7.534866666666667,0.29646666666666666,7.2384,6.251799999999999,5.989766666666667,5.783633333333334,5.587366666666666,242.0,29040.0,484.0,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
969,2.8809666666666667,3.6615333333333333,0.7966333333333334,0.8283333333333334,8.167466666666668,5.2865,1.624966666666667,0.5006333333333334,0.5891666666666666,0.33153333333333335,0.36896666666666667,7.5376,0.28933333333333333,7.248266666666667,6.2119,5.9151,5.725199999999999,5.575799999999999,242.25,29070.0,484.5,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
970,2.8274666666666666,3.9099333333333335,0.7955666666666668,0.7468666666666667,8.279833333333334,5.452366666666667,1.5424333333333333,0.5038,0.5971666666666667,0.32976666666666665,0.3589333333333333,7.5353,0.29296666666666665,7.242333333333334,6.200733333333333,5.895266666666666,5.726133333333333,5.600333333333333,242.5,29100.0,485.0,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
971,2.8211,3.9458,0.7819666666666667,0.6839000000000001,8.232766666666667,5.411666666666667,1.4658666666666669,0.5099333333333333,0.6008666666666667,0.3293333333333333,0.35619999999999996,7.540933333333334,0.2944333333333333,7.246500000000001,6.214666666666667,5.907699999999999,5.742266666666666,5.633266666666666,242.75,29130.0,485.5,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
972,2.9901999999999997,3.044566666666667,0.7160666666666666,0.7976666666666667,7.548499999999999,4.558300000000001,1.5137333333333334,0.5303,0.5053333333333333,0.31679999999999997,0.3935333333333333,7.553333333333334,0.29919999999999997,7.254133333333334,6.298033333333334,6.076466666666667,5.900033333333333,5.7525,243.0,29160.0,486.0,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
973,3.1511666666666667,2.6888,0.6545666666666666,0.9739000000000001,7.468433333333334,4.317266666666667,1.6284666666666667,0.5222666666666667,0.4744,0.3143,0.40453333333333336,7.553566666666668,0.2999333333333333,7.253633333333334,6.3004999999999995,6.095533333333333,5.896166666666667,5.698433333333334,243.25,29190.0,486.5,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
974,3.1419333333333337,2.500766666666667,0.6556000000000001,1.0007666666666668,7.299066666666667,4.157133333333334,1.656366666666667,0.5196000000000001,0.46813333333333335,0.3103,0.4108,7.557966666666666,0.29986666666666667,7.2581,6.3223,6.124033333333334,5.919433333333334,5.710866666666666,243.5,29220.0,487.0,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
975,3.0912,2.490266666666667,0.6444666666666666,1.014,7.239933333333334,4.148733333333333,1.6584666666666665,0.5221,0.4608333333333334,0.31,0.41700000000000004,7.5611,0.3,7.2611,6.328866666666666,6.131366666666666,5.929433333333333,5.711566666666666,243.75,29250.0,487.5,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
976,3.7165666666666666,2.4389333333333334,0.6301666666666667,1.3595000000000002,8.145166666666666,4.4286,1.989666666666667,0.5800666666666667,0.4856666666666667,0.3207333333333333,0.46636666666666665,7.539166666666667,0.2906333333333333,7.2485333333333335,6.197766666666667,5.984733333333333,5.689033333333333,5.338966666666668,244.0,29280.0,488.0,4.07518814628819,2.60675904855397,0.701539749312702,1.6691929984912
977,3.984,2.563933333333333,0.6454666666666667,1.5616333333333334,8.755033333333333,4.7710333333333335,2.2071,0.5939,0.49229999999999996,0.3295666666666666,0.4777,7.5427333333333335,0.28103333333333336,7.2617,6.154966666666667,5.919466666666667,5.5795,5.167866666666667,244.25,29310.0,488.5,4.07518814628819,2.60675904855397,0.701539749312702,1.6691929984912
978,4.062766666666667,2.5733,0.662,1.6253666666666666,8.923433333333334,4.860666666666667,2.2873666666666668,0.5915333333333334,0.4990333333333334,0.33703333333333335,0.4845333333333333,7.541666666666667,0.2803666666666667,7.2613,6.140033333333334,5.888866666666667,5.534866666666666,5.097666666666667,244.5,29340.0,489.0,4.07518814628819,2.60675904855397,0.701539749312702,1.6691929984912
979,4.061966666666667,2.6043666666666665,0.7132333333333333,1.6255333333333333,9.005099999999999,4.943133333333333,2.3387666666666664,0.5940333333333334,0.49973333333333336,0.3335,0.4908666666666667,7.543733333333333,0.2802,7.263533333333333,6.127566666666667,5.879533333333334,5.5124,5.0696666666666665,244.75,29370.0,489.5,4.07518814628819,2.60675904855397,0.701539749312702,1.6691929984912
980,4.058066666666667,2.7466,0.9837666666666667,1.6151333333333333,9.403566666666666,5.3455,2.5989,0.5922666666666667,0.5099333333333333,0.3781666666666667,0.4978,7.550866666666666,0.28,7.270866666666666,6.095966666666666,5.8051,5.337633333333335,4.926500000000001,245.0,29400.0,490.0,4.04915524802504,2.82449825341423,1.26501947644485,1.64704246075464
981,4.039933333333334,2.7829,1.1629666666666667,1.6524333333333334,9.638233333333334,5.5983,2.8154000000000003,0.5934,0.5154333333333334,0.3915666666666667,0.49706666666666666,7.550633333333334,0.28,7.2706333333333335,6.072166666666666,5.7603,5.233833333333333,4.798666666666666,245.25,29430.0,490.5,4.04915524802504,2.82449825341423,1.26501947644485,1.64704246075464
982,4.055466666666667,2.7926666666666664,1.2050666666666665,1.6781,9.731300000000001,5.675833333333332,2.8831666666666664,0.5927,0.5207666666666667,0.40016666666666667,0.4904,7.5498,0.28,7.2698,6.065966666666666,5.747866666666667,5.192966666666667,4.762500000000001,245.5,29460.0,491.0,4.04915524802504,2.82449825341423,1.26501947644485,1.64704246075464
983,4.0493999999999994,2.8727,1.2382333333333333,1.6665666666666665,9.826899999999998,5.7775,2.9048,0.5934333333333334,0.5123333333333333,0.4023333333333333,0.48950000000000005,7.5514,0.28,7.2714,6.0468,5.721266666666667,5.166033333333333,4.7447333333333335,245.75,29490.0,491.5,4.04915524802504,2.82449825341423,1.26501947644485,1.64704246075464
984,4.0258,2.844866666666667,1.1880666666666666,2.0615333333333337,10.120266666666666,6.094466666666667,3.2496,0.5902000000000001,0.5148333333333334,0.3758666666666667,0.5509000000000001,7.554766666666666,0.28,7.2747666666666655,6.021766666666668,5.660733333333334,4.986800000000001,4.3580000000000005,246.0,29520.0,492.0,3.99759399786549,2.85770643269718,1.0036176556418,2.46327450070095
985,3.9565,2.8544666666666667,1.0599333333333334,2.3064,10.1773,6.2208000000000006,3.3663333333333334,0.5946666666666667,0.5179333333333334,0.3680333333333333,0.5744,7.560366666666667,0.28,7.280366666666667,6.0219,5.645433333333333,4.944,4.195166666666666,246.25,29550.0,492.5,3.99759399786549,2.85770643269718,1.0036176556418,2.46327450070095
986,4.007133333333334,2.8397666666666663,1.0284333333333335,2.3971999999999998,10.272533333333334,6.2654,3.4256333333333333,0.5955333333333334,0.5191,0.3645333333333333,0.5817,7.556733333333333,0.28,7.276733333333333,5.999199999999999,5.628833333333334,4.908,4.129366666666667,246.5,29580.0,493.0,3.99759399786549,2.85770643269718,1.0036176556418,2.46327450070095
987,4.0251,2.838433333333333,1.0290333333333332,2.4315,10.324066666666667,6.298966666666667,3.4605333333333332,0.5898333333333333,0.5208333333333334,0.3600333333333333,0.5882333333333333,7.556666666666667,0.28,7.276666666666666,5.994233333333334,5.620833333333334,4.886533333333334,4.096366666666667,246.75,29610.0,493.5,3.99759399786549,2.85770643269718,1.0036176556418,2.46327450070095
988,4.0017,2.787,1.3046666666666666,2.3866666666666667,10.480033333333333,6.4783333333333335,3.6913333333333336,0.5939,0.4996,0.4217,0.5643,7.551200000000001,0.28,7.2712,5.968633333333333,5.5762333333333345,4.737933333333334,3.973833333333333,247.0,29640.0,494.0,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
989,3.996266666666666,2.7007666666666665,1.5350333333333332,2.2684333333333333,10.500499999999999,6.504233333333333,3.8034666666666666,0.5996333333333334,0.4900333333333333,0.4453333333333333,0.5574666666666667,7.5581,0.28,7.278099999999999,5.9709666666666665,5.576633333333334,4.686233333333334,4.003133333333334,247.25,29670.0,494.5,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
990,4.0187,2.5959,1.6299,2.2282333333333333,10.472733333333332,6.454033333333333,3.858133333333333,0.6003666666666667,0.498,0.4540666666666667,0.5596666666666666,7.556699999999999,0.28,7.276699999999999,5.977533333333333,5.588033333333334,4.668433333333333,4.0048666666666675,247.5,29700.0,495.0,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
991,3.9869666666666665,2.6142666666666665,1.6661666666666666,2.2184999999999997,10.4859,6.498933333333333,3.884666666666666,0.6071333333333333,0.5006333333333334,0.45976666666666666,0.5599000000000001,7.557966666666666,0.28,7.277966666666666,5.973333333333333,5.581100000000001,4.652533333333333,3.9903,247.75,29730.0,495.5,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
992,4.063866666666667,2.6480666666666663,1.5203,2.0986333333333334,10.330866666666667,6.2669999999999995,3.6189333333333336,0.6073666666666666,0.5085333333333333,0.4141666666666666,0.525,7.566766666666667,0.28,7.286766666666667,6.009966666666666,5.638866666666667,4.8431,4.241433333333333,248.0,29760.0,496.0,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
993,4.067200000000001,2.6791,1.3503666666666667,1.9875333333333334,10.084200000000001,6.017,3.3379000000000003,0.6034,0.5097999999999999,0.39880000000000004,0.5094333333333334,7.573500000000001,0.28,7.293500000000001,6.044899999999999,5.6971333333333325,5.000733333333333,4.436066666666667,248.25,29790.0,496.5,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
994,4.0812,2.6969000000000003,1.2666000000000002,1.9179666666666666,9.962666666666667,5.881466666666667,3.184566666666667,0.5997666666666667,0.5098333333333334,0.39486666666666664,0.5066666666666666,7.575866666666667,0.28,7.295866666666667,6.0586666666666655,5.724433333333335,5.0745000000000005,4.543099999999999,248.5,29820.0,497.0,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
995,4.0958,2.6956,1.2636,1.9109,9.9659,5.8701,3.1745,0.5930666666666666,0.5096,0.3901,0.5009333333333333,7.5751333333333335,0.28,7.295133333333333,6.058166666666666,5.725866666666667,5.077966666666667,4.549300000000001,248.75,29850.0,497.5,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
996,3.6053666666666664,2.7197666666666667,1.2783666666666667,1.6619,9.2654,5.660033333333334,2.9402666666666666,0.5665333333333333,0.49233333333333335,0.3993,0.4650666666666667,7.5847,0.28013333333333335,7.304566666666666,6.157033333333334,5.841266666666666,5.279766666666666,4.864566666666667,249.0,29880.0,498.0,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
997,3.5201,2.6784333333333334,1.2924666666666667,1.5442333333333336,9.035233333333334,5.515133333333334,2.8367000000000004,0.5582,0.4819333333333333,0.40596666666666664,0.4517,7.582,0.28,7.302,6.171133333333334,5.8702,5.331000000000001,4.954133333333333,249.25,29910.0,498.5,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
998,3.5034666666666667,2.5829999999999997,1.3320666666666667,1.4545333333333335,8.873066666666666,5.3696,2.7866,0.5491333333333334,0.48450000000000004,0.4085666666666667,0.4489,7.5784,0.28,7.2984,6.1885,5.894066666666667,5.3823,5.032566666666667,249.5,29940.0,499.0,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
999,3.452966666666667,2.573,1.3214666666666666,1.4394333333333333,8.786866666666667,5.3339,2.7609,0.5492333333333334,0.4901,0.4096,0.4499666666666667,7.5783000000000005,0.28,7.2983,6.191633333333334,5.900133333333333,5.391233333333332,5.046433333333333,249.75,29970.0,499.5,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
1000,3.7027666666666663,2.562466666666667,1.3042333333333334,1.5333999999999999,9.102866666666666,5.4001,2.8376333333333332,0.5837666666666667,0.4975,0.40026666666666666,0.48306666666666664,7.567066666666666,0.28,7.287066666666666,6.142833333333333,5.848466666666666,5.305599999999999,4.9258,250.0,30000.0,500.0,3.91580848632261,2.61045466555624,1.23967105694792,1.7445627347443398
1001,3.8633,2.5892,1.2907666666666666,1.6437,9.386966666666666,5.523666666666666,2.9344666666666663,0.5867333333333333,0.5001666666666666,0.39163333333333333,0.4963,7.5639,0.28,7.2839,6.116566666666667,5.812133333333333,5.243833333333334,4.824833333333332,250.25,30030.0,500.5,3.91580848632261,2.61045466555624,1.23967105694792,1.7445627347443398
1002,3.8585666666666665,2.6165333333333334,1.2533333333333334,1.7150333333333334,9.443466666666666,5.5849,2.968366666666667,0.5962666666666666,0.49996666666666667,0.3901,0.5004,7.559866666666667,0.28,7.279866666666667,6.111066666666668,5.798633333333333,5.222633333333333,4.764533333333333,250.5,30060.0,501.0,3.91580848632261,2.61045466555624,1.23967105694792,1.7445627347443398
1003,3.938966666666667,2.5905,1.2372666666666667,1.7789666666666668,9.5457,5.606733333333334,3.0162333333333335,0.5967666666666667,0.5016333333333334,0.3900333333333333,0.4964,7.558666666666666,0.28,7.278666666666666,6.0931999999999995,5.785733333333333,5.1983,4.725533333333333,250.75,30090.0,501.5,3.91580848632261,2.61045466555624,1.23967105694792,1.7445627347443398
1004,3.958266666666667,2.6329333333333333,1.2706666666666666,1.5981,9.459966666666668,5.5017,2.8687666666666667,0.5779666666666666,0.5080333333333333,0.40363333333333334,0.4587,7.564566666666666,0.28,7.284566666666666,6.111566666666667,5.809099999999999,5.269933333333333,4.878866666666666,251.0,30120.0,502.0,3.8610432393132905,2.65366633726694,1.35584279423377,1.3630270536658
1005,3.8717333333333332,2.7595666666666667,1.3340333333333332,1.4565,9.421833333333332,5.5501000000000005,2.7905333333333333,0.5781666666666667,0.4898666666666667,0.4076666666666667,0.4453333333333333,7.564133333333334,0.28,7.284133333333334,6.115,5.807366666666667,5.272266666666667,4.935166666666667,251.25,30150.0,502.5,3.8610432393132905,2.65366633726694,1.35584279423377,1.3630270536658
1006,3.8651666666666666,2.6570333333333336,1.4051666666666667,1.3954666666666666,9.322833333333332,5.457666666666667,2.8006333333333333,0.5766,0.4897666666666667,0.3994,0.4402333333333333,7.568333333333333,0.28,7.288333333333333,6.1259,5.829833333333333,5.302033333333332,4.991066666666667,251.5,30180.0,503.0,3.8610432393132905,2.65366633726694,1.35584279423377,1.3630270536658
1007,3.8849,2.6522666666666663,1.3551333333333333,1.3554666666666668,9.247766666666665,5.362866666666666,2.7106000000000003,0.5720000000000001,0.48983333333333334,0.39953333333333335,0.4406333333333333,7.570233333333334,0.28,7.290233333333334,6.1368333333333345,5.852033333333335,5.3477,5.0437,251.75,30210.0,503.5,3.8610432393132905,2.65366633726694,1.35584279423377,1.3630270536658
1008,3.758433333333333,2.7086,1.2008999999999999,1.2323666666666666,8.9003,5.141866666666667,2.4332666666666665,0.5687666666666666,0.5059666666666667,0.36946666666666667,0.4128666666666667,7.5807,0.28013333333333335,7.300566666666667,6.188733333333333,5.920566666666667,5.5145,5.26,252.0,30240.0,504.0,3.7382690343834506,2.81278890392055,1.01714272546724,1.03575841872074
1009,3.7499000000000002,2.791733333333333,1.0875666666666668,1.1006666666666667,8.729866666666666,4.979966666666666,2.1882333333333337,0.5686333333333333,0.5093666666666666,0.36060000000000003,0.40423333333333333,7.577766666666666,0.2806,7.297166666666667,6.199700000000001,5.944500000000001,5.594833333333333,5.374233333333334,252.25,30270.0,504.5,3.7382690343834506,2.81278890392055,1.01714272546724,1.03575841872074
1010,3.745766666666667,2.7982333333333336,1.0645,1.0656,8.674100000000001,4.928333333333334,2.1301,0.5667333333333333,0.5101333333333333,0.3533,0.39909999999999995,7.5789,0.2803666666666667,7.298533333333333,6.2074,5.958333333333333,5.6235333333333335,5.416266666666666,252.5,30300.0,505.0,3.7382690343834506,2.81278890392055,1.01714272546724,1.03575841872074
1011,3.768266666666667,2.8401666666666667,1.0369666666666668,1.0135,8.658900000000001,4.890633333333334,2.050466666666667,0.5626666666666666,0.5072666666666666,0.35009999999999997,0.4007,7.579733333333333,0.2803,7.299433333333333,6.208233333333333,5.958033333333333,5.649533333333332,5.451233333333333,252.75,30330.0,505.5,3.7382690343834506,2.81278890392055,1.01714272546724,1.03575841872074
1012,3.6385666666666663,2.5583666666666667,1.0554000000000001,1.159,8.411333333333333,4.772766666666667,2.2144000000000004,0.5682,0.47546666666666665,0.3714,0.4375,7.577966666666666,0.2853,7.2926666666666655,6.232099999999999,5.9948999999999995,5.6314,5.372966666666667,253.0,30360.0,506.0,3.6954687047608803,2.37791653590489,1.18649127478046,1.38358284866426
1013,3.6293666666666664,2.4398666666666666,1.1260000000000001,1.2913333333333334,8.486566666666667,4.8572,2.4173333333333336,0.5805666666666667,0.47013333333333335,0.38006666666666666,0.44916666666666666,7.568700000000001,0.2828333333333334,7.285866666666667,6.211799999999999,5.968599999999999,5.563066666666666,5.267933333333333,253.25,30390.0,506.5,3.6954687047608803,2.37791653590489,1.18649127478046,1.38358284866426
1014,3.7194999999999996,2.429333333333333,1.1423666666666665,1.3312,8.622399999999999,4.9029,2.4735666666666667,0.5777,0.46303333333333335,0.38653333333333334,0.45963333333333334,7.566000000000001,0.2803,7.2857,6.191700000000001,5.947,5.520133333333334,5.2114666666666665,253.5,30420.0,507.0,3.6954687047608803,2.37791653590489,1.18649127478046,1.38358284866426
1015,3.7209,2.359,1.1570666666666667,1.3508333333333333,8.587800000000001,4.8669,2.5079000000000002,0.5724666666666667,0.4646666666666667,0.3903333333333333,0.46093333333333336,7.5681666666666665,0.28150000000000003,7.286666666666666,6.196466666666667,5.959366666666666,5.515433333333334,5.205866666666667,253.75,30450.0,507.5,3.6954687047608803,2.37791653590489,1.18649127478046,1.38358284866426
1016,3.5467,2.3338,1.2776,1.4864333333333333,8.644533333333332,5.097833333333334,2.7640333333333333,0.5504,0.4782,0.4025,0.4723333333333333,7.564666666666667,0.2806666666666667,7.284,6.190666666666666,5.925633333333333,5.4031,5.038666666666667,254.0,30480.0,508.0,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1017,3.4306666666666668,2.4446,1.3137,1.5606,8.749566666666666,5.3189,2.8743,0.5497333333333334,0.4756,0.4103333333333333,0.47090000000000004,7.560300000000001,0.2803,7.280000000000001,6.1724000000000006,5.884233333333333,5.329433333333334,4.9427,254.25,30510.0,508.5,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1018,3.4375,2.4555000000000002,1.4023666666666665,1.5677333333333332,8.863100000000001,5.4256,2.9700999999999995,0.5428333333333333,0.4698333333333333,0.4024333333333333,0.4690666666666667,7.5568333333333335,0.28013333333333335,7.2767,6.161766666666667,5.867766666666666,5.291433333333333,4.903733333333333,254.5,30540.0,509.0,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1019,3.4064666666666663,2.467033333333333,1.3875666666666666,1.5743666666666667,8.835433333333333,5.428966666666666,2.9619333333333335,0.5423666666666667,0.4615666666666667,0.3994,0.46443333333333336,7.557433333333333,0.2802,7.277233333333333,6.1648,5.8687000000000005,5.2858,4.9008,254.75,30570.0,509.5,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1020,3.7748000000000004,2.4341666666666666,1.1644666666666668,1.4953333333333334,8.868766666666668,5.093966666666667,2.6598,0.5905333333333334,0.46909999999999996,0.37013333333333337,0.4442333333333333,7.559266666666668,0.28,7.279266666666667,6.159366666666667,5.903900000000001,5.433000000000001,5.079799999999999,255.0,30600.0,510.0,4.07328803130902,2.47562763858964,0.9911619037010692,1.37937659631139
1021,4.0052666666666665,2.451333333333334,1.0747,1.3505,8.8818,4.876533333333334,2.4252000000000002,0.6001333333333334,0.4710666666666667,0.3600666666666667,0.4501,7.556933333333333,0.2802,7.2767333333333335,6.159866666666667,5.913366666666667,5.4992,5.191000000000001,255.25,30630.0,510.5,4.07328803130902,2.47562763858964,0.9911619037010692,1.37937659631139
1022,4.054033333333334,2.4283333333333332,1.0495,1.366,8.897866666666667,4.843833333333333,2.4155,0.6006,0.47986666666666666,0.3504333333333334,0.4511,7.557266666666666,0.2802,7.277066666666666,6.158066666666667,5.910166666666665,5.501966666666666,5.187666666666668,255.5,30660.0,511.0,4.07328803130902,2.47562763858964,0.9911619037010692,1.37937659631139
1023,4.074533333333333,2.4446,1.0004333333333333,1.3892333333333333,8.9088,4.834266666666666,2.389666666666667,0.6004666666666667,0.4832333333333333,0.34990000000000004,0.45026666666666665,7.557333333333332,0.2805,7.276833333333332,6.158566666666667,5.912633333333333,5.5163666666666655,5.188866666666667,255.75,30690.0,511.5,4.07328803130902,2.47562763858964,0.9911619037010692,1.37937659631139
1024,3.9978666666666665,2.429066666666667,1.0040333333333333,1.3821999999999999,8.813166666666666,4.815300000000001,2.386233333333333,0.5870000000000001,0.45986666666666665,0.35946666666666666,0.45866666666666667,7.561333333333334,0.2802,7.281133333333334,6.169966666666667,5.9359,5.536300000000001,5.2068666666666665,256.0,30720.0,512.0,3.9083831014879697,2.27465314406763,1.07044664034462,1.42094779290699
1025,3.956833333333333,2.3250333333333333,0.9976333333333334,1.3924333333333332,8.671933333333332,4.7151,2.390066666666667,0.5804333333333334,0.45203333333333334,0.3708666666666667,0.46093333333333336,7.5665,0.2812666666666667,7.285233333333333,6.190333333333334,5.962233333333333,5.5588999999999995,5.226499999999999,256.25,30750.0,512.5,3.9083831014879697,2.27465314406763,1.07044664034462,1.42094779290699
1026,3.8756333333333335,2.2816,1.0515666666666668,1.4390999999999998,8.6479,4.772266666666667,2.490666666666667,0.5852,0.45026666666666665,0.37473333333333336,0.4598,7.5678,0.2817333333333334,7.286066666666667,6.194366666666666,5.960766666666666,5.530133333333333,5.1805,256.5,30780.0,513.0,3.9083831014879697,2.27465314406763,1.07044664034462,1.42094779290699
1027,3.892733333333333,2.2739333333333334,1.0447000000000002,1.4445333333333334,8.6559,4.763166666666667,2.489233333333334,0.5891666666666666,0.45056666666666667,0.3785666666666667,0.45653333333333335,7.568133333333334,0.28223333333333334,7.285900000000001,6.1917333333333335,5.956900000000001,5.524733333333334,5.1771666666666665,256.75,30810.0,513.5,3.9083831014879697,2.27465314406763,1.07044664034462,1.42094779290699
1028,4.044266666666666,2.2373000000000003,1.1123333333333334,1.715,9.1089,5.064633333333334,2.8273333333333337,0.6042000000000001,0.4671,0.3907333333333333,0.5080666666666667,7.558166666666666,0.2801,7.278066666666666,6.130166666666668,5.862666666666668,5.3206,4.8513,257.0,30840.0,514.0,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1029,4.1165666666666665,2.3032666666666666,1.1950999999999998,1.9140000000000001,9.528933333333333,5.412366666666667,3.1090999999999998,0.6062666666666666,0.4734333333333333,0.3899333333333333,0.5258666666666667,7.560966666666666,0.28,7.280966666666666,6.090333333333334,5.8044,5.179433333333333,4.636733333333333,257.25,30870.0,514.5,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1030,4.105033333333333,2.3059333333333334,1.1818333333333333,2.0150333333333332,9.607833333333334,5.5028,3.1968666666666667,0.6104666666666667,0.4797666666666667,0.39020000000000005,0.5307999999999999,7.560066666666667,0.28,7.2800666666666665,6.078766666666666,5.790666666666667,5.1316,4.552333333333333,257.5,30900.0,515.0,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1031,4.1832666666666665,2.3790333333333336,1.1843333333333332,2.0374,9.784033333333333,5.600766666666667,3.221733333333333,0.6036333333333334,0.4750666666666667,0.39166666666666666,0.5301333333333333,7.5582,0.28,7.2782,6.053233333333333,5.756033333333335,5.089033333333333,4.501466666666666,257.75,30930.0,515.5,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1032,4.2536,2.3908666666666667,1.2355666666666667,2.1105666666666667,9.9906,5.737,3.3461333333333334,0.6214666666666667,0.4723333333333333,0.40736666666666665,0.5500666666666667,7.561133333333334,0.28,7.281133333333334,6.035966666666666,5.715533333333334,4.9949666666666666,4.363133333333333,258.0,30960.0,516.0,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1033,4.357066666666667,2.3924333333333334,1.3223,2.1650666666666667,10.236866666666668,5.8797999999999995,3.4873666666666665,0.6227333333333334,0.47159999999999996,0.4104,0.5581333333333334,7.558333333333334,0.28,7.278333333333333,6.005299999999999,5.6768,4.911766666666667,4.261666666666667,258.25,30990.0,516.5,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1034,4.325366666666667,2.3811,1.3435000000000001,2.2293666666666665,10.279333333333334,5.953966666666666,3.5728666666666666,0.6263333333333333,0.4714333333333333,0.4114333333333333,0.5605666666666667,7.5626999999999995,0.28,7.282699999999999,6.000266666666667,5.671166666666666,4.8736999999999995,4.1959,258.5,31020.0,517.0,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1035,4.325366666666667,2.382233333333333,1.3390000000000002,2.254466666666666,10.301066666666665,5.9757,3.593466666666666,0.6303666666666667,0.47340000000000004,0.4107333333333333,0.5545666666666667,7.564699999999999,0.28,7.284699999999999,5.996666666666666,5.6665,4.8568999999999996,4.175666666666666,258.75,31050.0,517.5,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1036,4.439766666666667,2.4004333333333334,1.3168,1.9649666666666668,10.121966666666669,5.6822,3.281766666666667,0.6127333333333334,0.47013333333333335,0.40053333333333335,0.5019666666666667,7.569400000000001,0.28,7.2894000000000005,6.034700000000001,5.724866666666666,5.052199999999999,4.509266666666667,259.0,31080.0,518.0,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1037,4.3327,2.3998333333333335,1.3080666666666667,1.7800666666666667,9.820666666666666,5.487966666666667,3.0881333333333334,0.6114666666666667,0.4660333333333333,0.3918,0.4826,7.575333333333333,0.28,7.295333333333333,6.067633333333334,5.778466666666666,5.162466666666666,4.696833333333334,259.25,31110.0,518.5,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1038,4.2940000000000005,2.3902333333333337,1.2786666666666668,1.6964333333333335,9.659333333333334,5.365333333333334,2.9751000000000003,0.6189333333333333,0.46136666666666665,0.3886333333333334,0.4707,7.5776,0.28,7.2976,6.096666666666666,5.8191999999999995,5.236433333333334,4.7973,259.5,31140.0,519.0,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1039,4.307333333333333,2.3453333333333335,1.2601333333333333,1.6492666666666667,9.562066666666666,5.254733333333333,2.9093999999999998,0.6214333333333333,0.46863333333333335,0.38516666666666666,0.4693,7.579466666666667,0.28,7.2994666666666665,6.1041,5.836566666666667,5.275966666666667,4.850366666666666,259.75,31170.0,519.5,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1040,4.326133333333333,1.1568,1.3528333333333333,1.6327,8.468466666666666,4.142333333333333,2.9855333333333336,0.6015666666666667,0.32943333333333336,0.41126666666666667,0.47623333333333334,7.5715666666666674,0.28623333333333334,7.285333333333334,6.224066666666666,6.0674,5.461333333333332,5.0516,260.0,31200.0,520.0,4.19236662494924,0.298884144746384,1.52458069745615,1.66915184830748
1041,4.2138,0.5944666666666667,1.4687000000000001,1.6337666666666666,7.910733333333333,3.696933333333333,3.1024666666666665,0.5997333333333333,0.2914,0.4202,0.48016666666666663,7.5704666666666665,0.2946,7.2758666666666665,6.261566666666667,6.125133333333334,5.478333333333333,5.0774,260.25,31230.0,520.5,4.19236662494924,0.298884144746384,1.52458069745615,1.66915184830748
1042,4.2218333333333335,0.43793333333333334,1.4916666666666667,1.6506999999999998,7.802133333333333,3.5803,3.1423666666666668,0.5943,0.2719333333333333,0.42416666666666664,0.48233333333333334,7.5713,0.29616666666666663,7.275133333333334,6.2786,6.1403333333333325,5.483533333333333,5.083399999999999,260.5,31260.0,521.0,4.19236662494924,0.298884144746384,1.52458069745615,1.66915184830748
1043,4.210666666666667,0.33243333333333336,1.5219,1.6650666666666667,7.730066666666666,3.5194,3.1869666666666667,0.5911333333333334,0.26839999999999997,0.4244,0.48346666666666666,7.5704666666666665,0.29596666666666666,7.2745,6.283233333333333,6.156833333333333,5.478566666666667,5.0581,260.75,31290.0,521.5,4.19236662494924,0.298884144746384,1.52458069745615,1.66915184830748
1044,4.387066666666667,0.607,1.4182000000000001,1.3968666666666667,7.809133333333334,3.422066666666667,2.8150666666666666,0.6241333333333333,0.3297,0.3972,0.4285333333333333,7.566133333333334,0.29573333333333335,7.2704,6.2631,6.141900000000001,5.6094333333333335,5.304333333333332,261.0,31320.0,522.0,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1045,4.599833333333334,0.8974666666666667,1.3327666666666669,1.1735333333333333,8.0036,3.403766666666667,2.5063000000000004,0.6214999999999999,0.3434333333333333,0.38666666666666666,0.40913333333333335,7.560166666666667,0.29333333333333333,7.266833333333334,6.242266666666667,6.1280333333333346,5.684,5.442233333333334,261.25,31350.0,522.5,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1046,4.587666666666666,0.9733999999999999,1.2803666666666667,1.0911333333333335,7.932566666666666,3.3449,2.3715,0.6217333333333334,0.3507,0.3802333333333333,0.40303333333333335,7.561933333333333,0.29536666666666667,7.266566666666667,6.2467999999999995,6.135,5.7232,5.504633333333333,261.5,31380.0,523.0,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1047,4.593333333333334,1.0117666666666667,1.2081333333333333,1.0715333333333334,7.884766666666668,3.2914333333333334,2.2796666666666665,0.623,0.3496,0.3882333333333333,0.3988333333333333,7.564033333333334,0.29569999999999996,7.2683333333333335,6.250066666666666,6.146933333333333,5.758166666666666,5.5512,261.75,31410.0,523.5,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1048,3.9667,1.0446,1.2234333333333332,1.2292666666666665,7.464,3.4973,2.4526999999999997,0.5799,0.36086666666666667,0.3781333333333333,0.449,7.5551,0.2980333333333333,7.257066666666667,6.300833333333333,6.1631,5.718633333333333,5.4409,262.0,31440.0,524.0,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1049,3.8132,1.1149333333333333,1.2074333333333331,1.4225666666666665,7.558133333333333,3.744933333333333,2.63,0.5622,0.35983333333333334,0.3709,0.46590000000000004,7.555766666666667,0.29846666666666666,7.257300000000001,6.294966666666667,6.144566666666666,5.652966666666667,5.3180999999999985,262.25,31470.0,524.5,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1050,3.7132,1.1154333333333333,1.1349666666666667,1.5393999999999999,7.502999999999999,3.7897999999999996,2.674366666666667,0.5596,0.3599333333333333,0.37296666666666667,0.46703333333333336,7.551566666666666,0.29956666666666665,7.252,6.293833333333334,6.141299999999999,5.6456,5.249933333333333,262.5,31500.0,525.0,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1051,3.672266666666667,1.1369333333333334,1.1112666666666666,1.5670000000000002,7.487466666666667,3.8152,2.6782666666666666,0.5625666666666667,0.3566,0.3803,0.46049999999999996,7.5562000000000005,0.29933333333333334,7.256866666666667,6.300233333333334,6.145100000000001,5.647333333333332,5.247866666666667,262.75,31530.0,525.5,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1052,3.680566666666667,1.1346,1.1345333333333334,1.3606666666666667,7.310366666666668,3.6298000000000004,2.4952,0.5691666666666666,0.3531,0.3728333333333333,0.43133333333333335,7.5652333333333335,0.2999333333333333,7.2653,6.322833333333333,6.182500000000001,5.748233333333333,5.438933333333333,263.0,31560.0,526.0,3.7244992672147306,1.11388934476433,1.08805051788826,1.16259039549688
1053,3.7081333333333335,1.1313666666666669,1.1275,1.2398333333333333,7.206833333333334,3.4987000000000004,2.3673333333333333,0.5717666666666666,0.35009999999999997,0.36883333333333335,0.4207666666666667,7.565033333333334,0.2999,7.265133333333334,6.333766666666667,6.198233333333334,5.788933333333333,5.514,263.25,31590.0,526.5,3.7244992672147306,1.11388934476433,1.08805051788826,1.16259039549688
1054,3.694633333333334,1.0951666666666666,1.0879666666666667,1.2283666666666666,7.106133333333334,3.4114999999999998,2.3163333333333336,0.5777666666666667,0.35283333333333333,0.36843333333333333,0.4111666666666667,7.5626999999999995,0.2999333333333333,7.262766666666666,6.334766666666666,6.209866666666667,5.816633333333333,5.550833333333333,263.5,31620.0,527.0,3.7244992672147306,1.11388934476433,1.08805051788826,1.16259039549688
1055,3.7306000000000004,1.0741,1.0835000000000001,1.1829999999999998,7.0712,3.3406000000000002,2.2664999999999997,0.5769333333333333,0.3596333333333333,0.3693,0.40956666666666663,7.556333333333334,0.3,7.256333333333334,6.328633333333334,6.2069,5.834233333333333,5.579133333333333,263.75,31650.0,527.5,3.7244992672147306,1.11388934476433,1.08805051788826,1.16259039549688
1056,2.6008333333333336,1.0971,0.7664000000000001,1.0247666666666666,5.4891,2.8882666666666665,1.7911666666666668,0.45346666666666663,0.3621666666666667,0.3098666666666667,0.3949333333333333,7.525399999999999,0.3,7.2254,6.453133333333334,6.347033333333333,6.107566666666667,5.8923,264.0,31680.0,528.0,1.83311963768599,1.12084532813465,0.396407952298515,0.9507525725203809
1057,2.0655666666666663,1.0940666666666667,0.5126000000000001,0.9953333333333334,4.667566666666666,2.6020000000000003,1.5079333333333333,0.4243333333333333,0.3681666666666667,0.29600000000000004,0.39026666666666665,7.525399999999999,0.3,7.2254,6.4952000000000005,6.401666666666666,6.211533333333334,6.003966666666667,264.25,31710.0,528.5,1.83311963768599,1.12084532813465,0.396407952298515,0.9507525725203809
1058,1.9245666666666668,1.1504,0.4830333333333333,0.9604666666666666,4.518466666666667,2.5939,1.4434999999999998,0.4109333333333333,0.36516666666666664,0.2819333333333333,0.3889333333333333,7.514833333333333,0.3,7.214833333333333,6.499933333333333,6.395966666666667,6.234,6.033200000000001,264.5,31740.0,529.0,1.83311963768599,1.12084532813465,0.396407952298515,0.9507525725203809
1059,1.7825333333333333,1.2027666666666665,0.42443333333333333,0.9426666666666667,4.352399999999999,2.5698666666666665,1.3671,0.41903333333333337,0.3494333333333334,0.2783,0.38986666666666664,7.514766666666666,0.3,7.214766666666666,6.506499999999999,6.410066666666666,6.255066666666667,6.059900000000001,264.75,31770.0,529.5,1.83311963768599,1.12084532813465,0.396407952298515,0.9507525725203809
1060,2.2688,1.0642,0.5158666666666666,0.7803333333333333,4.6292,2.3604000000000003,1.2961999999999998,0.4553333333333333,0.3563,0.3102666666666667,0.35840000000000005,7.484133333333332,0.3,7.184133333333333,6.455566666666667,6.367733333333334,6.221933333333333,6.082599999999999,265.0,31800.0,530.0,2.48821398178909,1.10238998147985,0.717310355874166,0.577825234176151
1061,2.4159666666666664,1.0380666666666667,0.6060666666666666,0.6687666666666666,4.728866666666667,2.3129,1.2748333333333333,0.4657,0.36456666666666665,0.32563333333333333,0.34543333333333337,7.484966666666668,0.3,7.184966666666668,6.453166666666667,6.365533333333333,6.2239,6.112500000000001,265.25,31830.0,530.5,2.48821398178909,1.10238998147985,0.717310355874166,0.577825234176151
1062,2.4887333333333332,1.1351,0.68,0.5957666666666668,4.8996,2.410866666666667,1.2757666666666667,0.46263333333333334,0.3607,0.3303666666666667,0.33986666666666665,7.476266666666667,0.3,7.176266666666667,6.4379,6.3393,6.1999,6.108866666666666,265.5,31860.0,531.0,2.48821398178909,1.10238998147985,0.717310355874166,0.577825234176151
1063,2.4676,1.1332,0.7372,0.5496333333333334,4.8876333333333335,2.4200333333333335,1.2868333333333335,0.467,0.3574,0.3292333333333333,0.34906666666666664,7.474899999999999,0.3,7.174899999999999,6.438733333333334,6.341733333333333,6.201166666666666,6.110266666666666,265.75,31890.0,531.5,2.48821398178909,1.10238998147985,0.717310355874166,0.577825234176151
1064,2.4749333333333334,2.645033333333333,0.7345333333333333,0.7498333333333334,6.604333333333333,4.1293999999999995,1.4843666666666666,0.4732333333333333,0.5231333333333333,0.33380000000000004,0.39696666666666663,7.510433333333333,0.2992666666666667,7.211166666666666,6.318100000000001,6.091799999999999,5.915399999999999,5.7622,266.0,31920.0,532.0,2.52215586323619,3.67527216731343,0.785121784803889,1.06646659174131
1065,2.4321333333333333,3.3414333333333333,0.7432666666666666,0.9170333333333334,7.433866666666667,5.001733333333333,1.6602999999999999,0.4864,0.5631333333333334,0.3411,0.41696666666666665,7.521233333333333,0.29786666666666667,7.223366666666666,6.273133333333334,5.994366666666666,5.781899999999999,5.595866666666667,266.25,31950.0,532.5,2.52215586323619,3.67527216731343,0.785121784803889,1.06646659174131
1066,2.5697666666666663,3.583966666666667,0.7909333333333334,1.0286333333333335,7.9733,5.403533333333334,1.8195666666666668,0.48163333333333336,0.5746,0.34026666666666666,0.42119999999999996,7.532533333333332,0.2958,7.236733333333333,6.236966666666666,5.925933333333333,5.6811333333333325,5.476833333333333,266.5,31980.0,533.0,2.52215586323619,3.67527216731343,0.785121784803889,1.06646659174131
1067,2.5307666666666666,3.6534,0.8021,1.0251333333333335,8.0114,5.4806333333333335,1.8272333333333335,0.47883333333333333,0.5797333333333333,0.3396333333333333,0.4292333333333333,7.538866666666666,0.2983,7.240566666666666,6.239466666666666,5.915966666666668,5.675633333333334,5.462466666666667,266.75,32010.0,533.5,2.52215586323619,3.67527216731343,0.785121784803889,1.06646659174131
1068,2.5319333333333334,2.9219666666666666,0.8061666666666667,1.1868333333333334,7.4469,4.9149666666666665,1.993,0.4761666666666667,0.49450000000000005,0.33663333333333334,0.4256333333333333,7.555066666666667,0.29983333333333334,7.255233333333334,6.316999999999999,6.064133333333333,5.772033333333333,5.5023,267.0,32040.0,534.0,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1069,2.5355999999999996,2.5811333333333333,0.8162999999999999,1.2051333333333332,7.138166666666666,4.602566666666666,2.021433333333333,0.4721,0.4703333333333333,0.3317,0.4199333333333333,7.5512999999999995,0.3,7.2513,6.337233333333334,6.099600000000001,5.808333333333334,5.539066666666667,267.25,32070.0,534.5,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1070,2.5407333333333333,2.4679,0.8067,1.2055666666666667,7.020900000000001,4.480166666666667,2.0122666666666666,0.46836666666666665,0.45953333333333335,0.32983333333333337,0.41163333333333335,7.5482000000000005,0.3,7.248200000000001,6.346299999999999,6.119866666666665,5.827766666666666,5.5552,267.5,32100.0,535.0,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1071,2.5341,2.4050333333333334,0.7908666666666667,1.1744999999999999,6.9045000000000005,4.3704,1.9653666666666667,0.46456666666666663,0.4598333333333333,0.3300666666666667,0.40869999999999995,7.547733333333334,0.3,7.2477333333333345,6.351766666666668,6.1357,5.850033333333332,5.5981000000000005,267.75,32130.0,535.5,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1072,3.2127000000000003,2.3975999999999997,0.7840666666666667,1.0920666666666667,7.486433333333334,4.273733333333333,1.8761333333333334,0.5509333333333334,0.46196666666666664,0.3295666666666666,0.41043333333333337,7.529066666666666,0.2996,7.229466666666666,6.265000000000001,6.063366666666666,5.797599999999999,5.562966666666667,268.0,32160.0,536.0,3.7565613116107994,2.42449648682638,0.783268954583017,1.08776216376952
1073,3.5966666666666667,2.3856333333333333,0.7851666666666667,1.095,7.862466666666667,4.2658,1.8801666666666668,0.5712333333333334,0.4696333333333333,0.32976666666666665,0.4096666666666667,7.531066666666667,0.2987,7.232366666666667,6.236266666666666,6.036566666666666,5.774166666666666,5.531166666666667,268.25,32190.0,536.5,3.7565613116107994,2.42449648682638,0.783268954583017,1.08776216376952
1074,3.684,2.3928333333333334,0.7873333333333334,1.08,7.944166666666667,4.260166666666667,1.8673333333333335,0.5819666666666666,0.47173333333333334,0.3298,0.4093333333333333,7.537433333333333,0.298,7.239433333333333,6.229133333333334,6.0357666666666665,5.7777,5.5495,268.5,32220.0,537.0,3.7565613116107994,2.42449648682638,0.783268954583017,1.08776216376952
1075,3.7701333333333333,2.3979,0.7802333333333333,1.0722,8.020466666666668,4.250333333333334,1.8524333333333334,0.5794333333333334,0.4786666666666667,0.3290666666666667,0.4103,7.536233333333333,0.2986,7.237633333333333,6.219033333333334,6.026,5.771866666666667,5.5370333333333335,268.75,32250.0,537.5,3.7565613116107994,2.42449648682638,0.783268954583017,1.08776216376952
1076,3.7427666666666664,2.473,1.0944666666666665,1.1758,8.486033333333333,4.743266666666666,2.270266666666666,0.5631666666666667,0.46813333333333335,0.38833333333333336,0.4407666666666667,7.537833333333333,0.28723333333333334,7.2506,6.177733333333333,5.9399,5.550133333333333,5.297133333333333,269.0,32280.0,538.0,3.6404532110415806,2.41421422953944,1.47478877564818,1.3648480813552
1077,3.6020999999999996,2.4379666666666666,1.3204666666666667,1.2978,8.658333333333333,5.056233333333333,2.618266666666667,0.5674666666666667,0.4656,0.41100000000000003,0.4507666666666667,7.548533333333333,0.28373333333333334,7.2648,6.174899999999999,5.913266666666667,5.432933333333334,5.147733333333335,269.25,32310.0,538.5,3.6404532110415806,2.41421422953944,1.47478877564818,1.3648480813552
1078,3.5864000000000003,2.4445666666666668,1.4183333333333332,1.3447666666666667,8.794066666666666,5.207666666666666,2.7630999999999997,0.5776666666666667,0.46123333333333333,0.41773333333333335,0.4526,7.548033333333333,0.28150000000000003,7.266533333333332,6.163733333333333,5.890300000000001,5.366133333333334,5.067300000000001,269.5,32340.0,539.0,3.6404532110415806,2.41421422953944,1.47478877564818,1.3648480813552
1079,3.6233333333333335,2.3964,1.4460333333333333,1.3635333333333333,8.8293,5.205966666666667,2.8095666666666665,0.5802666666666666,0.4625,0.4211666666666667,0.45093333333333335,7.548066666666667,0.2821666666666667,7.2659,6.157800000000001,5.886799999999999,5.340033333333334,5.0349,269.75,32370.0,539.5,3.6404532110415806,2.41421422953944,1.47478877564818,1.3648480813552
1080,3.5511999999999997,2.574733333333333,1.4452,1.7146666666666666,9.285799999999998,5.7346,3.159866666666667,0.5535333333333333,0.4991,0.4077666666666666,0.5000666666666667,7.5564,0.28,7.2764,6.117533333333333,5.789333333333334,5.127233333333333,4.673533333333333,270.0,32400.0,540.0,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1081,3.4519333333333333,2.7052333333333336,1.3937333333333333,1.8709,9.421800000000001,5.969866666666666,3.2646333333333333,0.5464333333333333,0.5087666666666667,0.4004,0.5197666666666667,7.5572,0.28,7.2772,6.110666666666665,5.759366666666667,5.077366666666667,4.564500000000001,270.25,32430.0,540.5,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1082,3.4046333333333334,2.7905666666666664,1.3113666666666668,1.9608333333333334,9.4674,6.062766666666667,3.2722,0.5434,0.5101333333333333,0.4082333333333333,0.5255666666666666,7.556933333333333,0.28,7.276933333333333,6.108299999999999,5.7513000000000005,5.066466666666666,4.513933333333332,270.5,32460.0,541.0,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1083,3.4053333333333335,2.779,1.3353000000000002,1.9803666666666666,9.5,6.094666666666667,3.315666666666667,0.5399333333333334,0.5112333333333333,0.4102,0.5303333333333333,7.556533333333333,0.28,7.276533333333333,6.104800000000001,5.7358666666666664,5.041600000000001,4.477233333333334,270.75,32490.0,541.5,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1084,3.7221333333333337,2.7228333333333334,1.3981999999999999,2.1611333333333334,10.0043,6.282166666666667,3.559333333333333,0.5849666666666667,0.4919,0.42210000000000003,0.5549000000000001,7.559866666666667,0.28,7.279866666666667,6.036366666666668,5.656499999999999,4.864933333333333,4.213933333333333,271.0,32520.0,542.0,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1085,3.9314333333333336,2.6292,1.4557333333333333,2.2152,10.231566666666666,6.300133333333333,3.670933333333333,0.5982999999999999,0.48846666666666666,0.42643333333333333,0.5686333333333333,7.559833333333333,0.28,7.2798333333333325,6.0113,5.634266666666667,4.794166666666666,4.1278999999999995,271.25,32550.0,542.5,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1086,3.9884666666666666,2.5896,1.4471333333333334,2.2937,10.3189,6.330433333333334,3.7408333333333332,0.5996333333333334,0.48783333333333334,0.4303666666666667,0.5706666666666667,7.561333333333334,0.28,7.281333333333333,6.000466666666666,5.6238,4.758666666666667,4.054500000000001,271.5,32580.0,543.0,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1087,4.001633333333333,2.563533333333333,1.4554666666666667,2.3157666666666668,10.3364,6.334766666666667,3.7712333333333334,0.6004999999999999,0.49119999999999997,0.4343666666666667,0.5701333333333334,7.5605,0.28,7.2805,5.997066666666667,5.623033333333334,4.7517000000000005,4.032266666666667,271.75,32610.0,543.5,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1088,3.8202666666666665,2.4890333333333334,1.4833999999999998,2.0648,9.8575,6.037233333333333,3.5481999999999996,0.5728333333333333,0.46659999999999996,0.4145333333333333,0.5097,7.5757666666666665,0.28,7.295766666666666,6.082933333333333,5.738966666666667,4.950699999999999,4.3783666666666665,272.0,32640.0,544.0,3.6380729980971696,2.3213047339662,1.34421616862215,1.6719772084013
1089,3.7028,2.3639666666666663,1.4309333333333332,1.8484333333333332,9.346133333333333,5.643333333333333,3.2793666666666663,0.5623666666666667,0.4598,0.39986666666666665,0.4844333333333333,7.585500000000001,0.28,7.3055,6.149133333333333,5.839733333333333,5.155766666666666,4.6748666666666665,272.25,32670.0,544.5,3.6380729980971696,2.3213047339662,1.34421616862215,1.6719772084013
1090,3.656633333333333,2.3075,1.3566666666666667,1.7087666666666665,9.029566666666666,5.372933333333333,3.065433333333333,0.5603,0.46186666666666665,0.3992666666666667,0.4793,7.582833333333333,0.28,7.302833333333333,6.1776333333333335,5.8887,5.272866666666667,4.838633333333332,272.5,32700.0,545.0,3.6380729980971696,2.3213047339662,1.34421616862215,1.6719772084013
1091,3.5732,2.315233333333333,1.3417666666666668,1.6623666666666665,8.892566666666667,5.319366666666666,3.0041333333333333,0.5692333333333334,0.4638333333333333,0.3997,0.4802,7.578233333333334,0.2803333333333334,7.297900000000001,6.185566666666666,5.8962,5.3027000000000015,4.884566666666666,272.75,32730.0,545.5,3.6380729980971696,2.3213047339662,1.34421616862215,1.6719772084013
1092,3.641833333333333,2.2859,1.1738333333333335,1.8289666666666669,8.930533333333333,5.2887,3.0028000000000006,0.5796333333333333,0.4558,0.3691333333333333,0.5171666666666667,7.577733333333334,0.2801,7.297633333333334,6.182033333333334,5.897433333333334,5.315300000000001,4.800266666666667,273.0,32760.0,546.0,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1093,3.6992333333333334,2.2769666666666666,1.0522333333333334,1.9880666666666664,9.0165,5.317266666666667,3.0403,0.5778,0.4493,0.3610333333333333,0.5252,7.5757,0.28,7.2957,6.175666666666667,5.888066666666667,5.289900000000001,4.713533333333333,273.25,32790.0,546.5,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1094,3.7032000000000003,2.2047000000000003,1.0262,2.0129333333333332,8.947033333333334,5.243833333333333,3.039133333333333,0.5774,0.4513333333333333,0.3546333333333333,0.5312666666666667,7.577733333333334,0.28016666666666673,7.2975666666666665,6.181400000000001,5.8962666666666665,5.3032,4.7131,273.5,32820.0,547.0,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1095,3.7005000000000003,2.1892666666666667,1.0112,2.0456,8.946566666666667,5.246066666666667,3.0568,0.5768666666666666,0.4598,0.3510333333333333,0.5304666666666666,7.577733333333334,0.28013333333333335,7.2976,6.181733333333334,5.8956,5.301166666666666,4.699966666666668,273.75,32850.0,547.5,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1096,3.6200666666666668,2.3274333333333335,1.1049333333333333,1.8829,8.935333333333332,5.315266666666667,2.9878333333333336,0.5544666666666667,0.4742,0.38343333333333335,0.4896333333333333,7.578233333333334,0.2800666666666667,7.298166666666668,6.181233333333334,5.890866666666668,5.310733333333333,4.7867999999999995,274.0,32880.0,548.0,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1097,3.561366666666667,2.418833333333333,1.2456333333333334,1.6935,8.919333333333332,5.357966666666667,2.9391333333333334,0.5443,0.4653666666666667,0.3899,0.47446666666666665,7.5773,0.2804666666666667,7.296833333333334,6.1854,5.8896,5.3246666666666655,4.8911,274.25,32910.0,548.5,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1098,3.489866666666667,2.4096666666666664,1.253,1.6374666666666666,8.79,5.300133333333333,2.8904666666666667,0.5427333333333333,0.4637,0.4000333333333333,0.47013333333333335,7.580366666666667,0.28123333333333334,7.299133333333334,6.201833333333333,5.9232,5.365366666666666,4.942499999999999,274.5,32940.0,549.0,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1099,3.458766666666667,2.3792666666666666,1.2669,1.6357333333333333,8.740666666666666,5.2819,2.902633333333333,0.5488666666666666,0.46613333333333334,0.4082333333333333,0.46596666666666664,7.580133333333333,0.2816666666666667,7.298466666666667,6.206233333333333,5.927133333333334,5.360566666666667,4.952633333333333,274.75,32970.0,549.5,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1100,3.3022666666666667,2.196966666666667,1.1712,1.3893,8.059733333333334,4.757466666666668,2.5605,0.5292,0.4330333333333333,0.36336666666666667,0.4431333333333333,7.569966666666668,0.29436666666666667,7.275600000000001,6.2712,6.044366666666666,5.602099999999999,5.283733333333333,275.0,33000.0,550.0,3.17652421543823,1.9917032301251103,0.895538213690224,1.2456886947115
1101,3.2039666666666666,2.008033333333333,0.9875333333333333,1.3210666666666666,7.5206,4.316633333333333,2.3085999999999998,0.5255333333333333,0.43200000000000005,0.34976666666666667,0.4318333333333333,7.562966666666666,0.2997666666666666,7.263199999999999,6.309833333333333,6.1064,5.730433333333333,5.426499999999999,275.25,33030.0,550.5,3.17652421543823,1.9917032301251103,0.895538213690224,1.2456886947115
1102,3.2085333333333335,2.0019666666666667,0.9106000000000001,1.2970666666666666,7.418166666666667,4.209633333333334,2.2076666666666664,0.5208666666666667,0.4304333333333334,0.34946666666666665,0.4263,7.561166666666666,0.2999333333333333,7.261233333333332,6.3156333333333325,6.117466666666666,5.766299999999999,5.472666666666667,275.5,33060.0,551.0,3.17652421543823,1.9917032301251103,0.895538213690224,1.2456886947115
1103,3.1330666666666667,2.0109666666666666,0.8953000000000001,1.2895,7.328833333333333,4.195766666666667,2.1848,0.5257999999999999,0.4296333333333333,0.3496666666666667,0.41969999999999996,7.563533333333333,0.3,7.263533333333333,6.328166666666667,6.1253,5.791300000000001,5.491333333333333,275.75,33090.0,551.5,3.17652421543823,1.9917032301251103,0.895538213690224,1.2456886947115
1104,3.107066666666667,2.0555666666666665,0.8958,1.3787,7.4371333333333345,4.330066666666666,2.2745,0.5366333333333333,0.4517666666666667,0.3585333333333333,0.4623,7.554899999999999,0.3,7.254899999999999,6.304033333333334,6.091266666666667,5.716733333333333,5.3838333333333335,276.0,33120.0,552.0,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1105,3.1843,2.1400333333333332,0.975,1.5394333333333332,7.838766666666666,4.654466666666666,2.5144333333333333,0.5361,0.45766666666666667,0.359,0.4808,7.540266666666667,0.2986,7.241666666666667,6.2564,6.0140666666666664,5.5784,5.1913333333333345,276.25,33150.0,552.5,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1106,3.2144666666666666,2.1950333333333334,0.9541666666666667,1.6371,8.000766666666665,4.7863,2.591266666666667,0.5290333333333334,0.46026666666666666,0.35960000000000003,0.48086666666666666,7.536466666666667,0.29906666666666665,7.2374,6.229900000000001,5.987599999999999,5.532766666666667,5.1042,276.5,33180.0,553.0,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1107,3.177366666666667,2.2473666666666667,0.9631666666666666,1.6375,8.025400000000001,4.848033333333333,2.6006666666666667,0.5283333333333333,0.45153333333333334,0.35986666666666667,0.48766666666666664,7.540266666666667,0.2987,7.2415666666666665,6.229966666666667,5.988499999999999,5.529366666666667,5.1019000000000005,276.75,33210.0,553.5,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1108,3.150933333333333,1.8614666666666668,0.9759333333333332,1.2975,7.285833333333333,4.1349,2.273433333333333,0.5221333333333333,0.41350000000000003,0.34663333333333335,0.4121333333333333,7.5638,0.2998,7.263999999999999,6.331266666666667,6.154633333333333,5.798333333333334,5.5193666666666665,277.0,33240.0,554.0,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1109,3.1549,1.7185,0.9342333333333332,1.0075333333333334,6.815166666666666,3.6602666666666663,1.9417666666666666,0.5138,0.3995,0.3404,0.3872333333333334,7.551933333333333,0.3,7.251933333333334,6.3611,6.2118,5.9277999999999995,5.730900000000001,277.25,33270.0,554.5,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1110,3.0768999999999997,1.6762666666666666,0.8913333333333333,0.8960333333333333,6.540533333333332,3.463633333333333,1.7873666666666668,0.5163,0.3921,0.34053333333333335,0.37886666666666663,7.544433333333333,0.3,7.244433333333333,6.377133333333333,6.234633333333333,5.979799999999999,5.8212,277.5,33300.0,555.0,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1111,3.0431,1.6086333333333334,0.8728666666666667,0.8582666666666667,6.382866666666667,3.3397666666666668,1.7311333333333334,0.5292666666666667,0.3935,0.34423333333333334,0.37670000000000003,7.536966666666667,0.3,7.236966666666667,6.379866666666667,6.2405,6.008266666666667,5.852699999999999,277.75,33330.0,555.5,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1112,3.0240666666666667,1.6119333333333332,0.9932333333333334,1.0659666666666667,6.6952,3.671133333333333,2.0592,0.5042666666666666,0.4149333333333333,0.35896666666666666,0.4317666666666667,7.525,0.3,7.2250000000000005,6.334233333333334,6.177333333333334,5.8424,5.6155333333333335,278.0,33360.0,556.0,2.87370355463543,1.74545080400976,1.06290715920875,1.41917548508921
1113,2.892233333333333,1.7128666666666668,1.0352333333333332,1.2826000000000002,6.922933333333334,4.0307,2.3178333333333336,0.5021666666666667,0.4208,0.35969999999999996,0.44916666666666666,7.5179,0.3,7.2179,6.315166666666668,6.130466666666666,5.742866666666666,5.445966666666666,278.25,33390.0,556.5,2.87370355463543,1.74545080400976,1.06290715920875,1.41917548508921
1114,2.831166666666667,1.7702333333333335,1.0250333333333332,1.3849333333333331,7.011366666666666,4.180199999999999,2.4099666666666666,0.5101,0.4167,0.36393333333333333,0.45403333333333334,7.5162,0.3,7.216200000000001,6.311299999999999,6.1071,5.705699999999999,5.3724333333333325,278.5,33420.0,557.0,2.87370355463543,1.74545080400976,1.06290715920875,1.41917548508921
1115,2.8540666666666668,1.766066666666667,1.0511333333333335,1.3691666666666666,7.0404333333333335,4.186366666666667,2.4203,0.5114333333333333,0.41113333333333335,0.3667666666666667,0.46009999999999995,7.512566666666666,0.3,7.212566666666667,6.3094,6.104633333333334,5.693899999999999,5.364766666666667,278.75,33450.0,557.5,2.87370355463543,1.74545080400976,1.06290715920875,1.41917548508921
1116,3.0725666666666664,1.7968666666666668,0.935,1.393,7.197433333333334,4.124866666666667,2.3280000000000003,0.5261,0.4247666666666667,0.3449333333333333,0.45943333333333336,7.520333333333333,0.3,7.2203333333333335,6.2874,6.105833333333333,5.722666666666666,5.3877,279.0,33480.0,558.0,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1117,3.1111666666666666,1.8595333333333335,0.8639,1.4020333333333332,7.236633333333334,4.125466666666666,2.2659333333333334,0.5318666666666667,0.4302,0.3373,0.4532666666666667,7.5225,0.3,7.2225,6.2875000000000005,6.1035666666666675,5.730833333333334,5.392866666666667,279.25,33510.0,558.5,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1118,3.1557333333333335,1.8785333333333336,0.8417,1.4148999999999998,7.290866666666668,4.135133333333334,2.2565999999999997,0.5321666666666667,0.4293333333333333,0.32946666666666663,0.4470666666666666,7.523033333333333,0.3,7.223033333333333,6.2886,6.1024666666666665,5.737666666666666,5.389666666666666,279.5,33540.0,559.0,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1119,3.1689333333333334,1.8951999999999998,0.8038666666666666,1.4169666666666665,7.284966666666667,4.116033333333333,2.220833333333333,0.5302666666666667,0.4280333333333333,0.3301,0.43866666666666665,7.5197666666666665,0.3,7.219766666666667,6.2864,6.1036666666666655,5.747599999999999,5.3979333333333335,279.75,33570.0,559.5,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1120,3.1625666666666667,1.8783666666666667,0.9410666666666666,1.3660333333333334,7.348033333333333,4.185466666666667,2.3071,0.5406666666666667,0.41359999999999997,0.3632,0.4403,7.517766666666667,0.2999333333333333,7.217833333333333,6.275366666666667,6.0830666666666655,5.6941,5.3792,280.0,33600.0,560.0,3.22559701973856,1.7913246548607402,1.14719022782987,1.38654136814449
1121,3.2512,1.7977000000000003,1.0681666666666667,1.3629666666666667,7.480033333333333,4.228833333333334,2.4311333333333334,0.5374,0.4108333333333334,0.37396666666666667,0.44623333333333337,7.524233333333333,0.3,7.224233333333333,6.2712,6.075899999999999,5.654833333333333,5.3421,280.25,33630.0,560.5,3.22559701973856,1.7913246548607402,1.14719022782987,1.38654136814449
1122,3.2461333333333333,1.7567333333333333,1.1125666666666667,1.3567666666666667,7.472200000000001,4.226066666666666,2.469333333333333,0.5331666666666667,0.4179,0.37979999999999997,0.45,7.5286,0.2999333333333333,7.228666666666666,6.275133333333334,6.079866666666667,5.645066666666667,5.341700000000001,280.5,33660.0,561.0,3.22559701973856,1.7913246548607402,1.14719022782987,1.38654136814449
1123,3.246866666666667,1.7525333333333333,1.1201666666666668,1.3627,7.482266666666668,4.2354,2.4828666666666668,0.5307666666666667,0.42263333333333336,0.38116666666666665,0.4518,7.526433333333332,0.3,7.226433333333333,6.2730999999999995,6.076333333333333,5.641833333333333,5.3244,280.75,33690.0,561.5,3.22559701973856,1.7913246548607402,1.14719022782987,1.38654136814449
1124,3.4175999999999997,1.9763,1.4370333333333334,1.4795333333333334,8.310466666666667,4.8928666666666665,2.9165666666666668,0.5603666666666667,0.4501,0.42619999999999997,0.46796666666666664,7.533066666666667,0.28959999999999997,7.2434666666666665,6.1854000000000005,5.933966666666667,5.3394,4.997466666666667,281.0,33720.0,562.0,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1125,3.5532,2.0932333333333335,1.6373333333333333,1.5081,8.791866666666667,5.238666666666667,3.145433333333333,0.5602666666666667,0.4578,0.4403333333333333,0.47476666666666667,7.544566666666666,0.28353333333333336,7.261033333333333,6.156933333333334,5.8870000000000005,5.212533333333334,4.869033333333333,281.25,33750.0,562.5,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1126,3.5494999999999997,2.0848333333333335,1.7187999999999999,1.5171333333333332,8.870266666666666,5.320766666666667,3.235933333333333,0.5659000000000001,0.4673,0.43866666666666665,0.4810333333333333,7.5465333333333335,0.28063333333333335,7.2659,6.152499999999999,5.8728,5.1847666666666665,4.832466666666665,281.5,33780.0,563.0,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1127,3.5401,2.2254666666666667,1.6952,1.5618,9.022566666666666,5.482466666666666,3.257,0.5729333333333334,0.45563333333333333,0.4404,0.4817,7.543500000000001,0.28016666666666673,7.263333333333334,6.1413,5.8321,5.128966666666667,4.763766666666667,281.75,33810.0,563.5,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1128,3.7161,2.2149,1.6194666666666666,1.7995,9.349966666666667,5.633866666666667,3.418966666666667,0.5889333333333333,0.45946666666666663,0.4298666666666666,0.5149333333333334,7.557333333333332,0.28,7.277333333333332,6.113433333333333,5.8026,5.045066666666667,4.566599999999999,282.0,33840.0,564.0,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1129,3.822966666666667,2.207466666666667,1.570466666666667,1.9341666666666666,9.535066666666667,5.7121,3.5046333333333335,0.5864333333333334,0.46086666666666665,0.4296333333333333,0.5251333333333333,7.555599999999999,0.28,7.275599999999999,6.0864666666666665,5.7844,4.989866666666668,4.4587,282.25,33870.0,564.5,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1130,3.8257333333333334,2.2137000000000002,1.5678666666666667,1.9780666666666666,9.585366666666667,5.759633333333333,3.545933333333333,0.5841666666666666,0.4665666666666667,0.4256666666666667,0.5314,7.5577,0.28,7.277699999999999,6.081799999999999,5.768433333333333,4.967666666666666,4.413766666666667,282.5,33900.0,565.0,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1131,3.8565666666666667,2.202933333333333,1.5580666666666667,2.0256666666666665,9.643233333333333,5.786666666666667,3.583733333333333,0.5777333333333333,0.47063333333333335,0.42513333333333336,0.5299333333333334,7.554233333333333,0.28,7.274233333333333,6.076866666666666,5.755533333333334,4.943433333333333,4.372466666666667,282.75,33930.0,565.5,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1132,3.8225333333333333,2.3723666666666667,1.3967,2.2238666666666664,9.815466666666667,5.992933333333333,3.6205666666666665,0.5861,0.4799,0.40013333333333334,0.5632666666666667,7.556900000000001,0.28,7.2769,6.055166666666667,5.7157333333333336,4.903666666666666,4.212200000000001,283.0,33960.0,566.0,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1133,3.8640666666666665,2.395,1.3053666666666668,2.361333333333333,9.925766666666666,6.0617,3.6666999999999996,0.5904333333333334,0.48113333333333336,0.39626666666666666,0.5732666666666667,7.559733333333334,0.28,7.279733333333334,6.048066666666667,5.7003666666666675,4.869666666666666,4.107700000000001,283.25,33990.0,566.5,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1134,3.8965666666666667,2.413966666666667,1.2562666666666666,2.3987,9.9655,6.068933333333334,3.6549666666666667,0.5895666666666667,0.4812666666666667,0.3953,0.5776,7.5610333333333335,0.28,7.281033333333333,6.046833333333334,5.698766666666668,4.873666666666666,4.0917,283.5,34020.0,567.0,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1135,3.8976333333333333,2.4135333333333335,1.2414,2.3999333333333333,9.9525,6.054866666666667,3.6413333333333333,0.5876,0.4824666666666667,0.39886666666666665,0.5807333333333333,7.563366666666667,0.28,7.283366666666667,6.0475,5.699766666666666,4.8855666666666675,4.097933333333334,283.75,34050.0,567.5,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1136,4.157166666666667,2.4931666666666668,1.4374,1.9652333333333332,10.052966666666668,5.8957999999999995,3.402633333333333,0.6061,0.49796666666666667,0.4255,0.5044,7.561066666666667,0.28,7.281066666666667,6.030200000000001,5.703633333333333,4.969100000000001,4.445033333333334,284.0,34080.0,568.0,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1137,4.187566666666666,2.5770666666666666,1.5073666666666665,1.6827333333333334,9.954733333333332,5.767166666666666,3.1901,0.6196666666666667,0.4999,0.43700000000000006,0.47130000000000005,7.5653999999999995,0.28,7.285399999999999,6.045333333333334,5.728433333333333,5.061133333333334,4.648,284.25,34110.0,568.5,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1138,4.2876666666666665,2.6070333333333333,1.6269666666666667,1.5498666666666667,10.071533333333333,5.7838666666666665,3.1768333333333336,0.6172333333333334,0.4967333333333333,0.4339,0.45913333333333334,7.561833333333334,0.28,7.281833333333334,6.032699999999999,5.7134,5.046633333333333,4.681166666666667,284.5,34140.0,569.0,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1139,4.2973,2.6030666666666664,1.6415333333333333,1.4288666666666665,9.970766666666666,5.673466666666666,3.0704,0.6114,0.4917666666666667,0.4299,0.4612,7.568266666666667,0.28,7.288266666666667,6.0497,5.735366666666667,5.104199999999999,4.7905999999999995,284.75,34170.0,569.5,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1140,4.2608,1.3716333333333333,1.6696333333333333,1.4543666666666666,8.756433333333334,4.495633333333333,3.1239999999999997,0.6014666666666667,0.3513666666666666,0.42083333333333334,0.46013333333333334,7.573966666666667,0.2843,7.289666666666667,6.201,6.015733333333333,5.3596666666666675,5.028099999999999,285.0,34200.0,570.0,4.19170405450911,0.477814527850578,1.61383962145141,1.43753090136407
1141,4.236166666666667,0.7949,1.6237333333333333,1.4692999999999998,8.1241,3.887933333333333,3.093033333333333,0.5969,0.30876666666666663,0.41983333333333334,0.45539999999999997,7.570133333333334,0.29333333333333333,7.276800000000001,6.248466666666667,6.103933333333334,5.451666666666666,5.120566666666667,285.25,34230.0,570.5,4.19170405450911,0.477814527850578,1.61383962145141,1.43753090136407
1142,4.185733333333333,0.5804333333333334,1.5978333333333334,1.4700666666666666,7.834066666666668,3.6483333333333334,3.0679,0.5942000000000001,0.29533333333333334,0.4206333333333333,0.4500333333333333,7.570933333333334,0.2987666666666666,7.272166666666668,6.278633333333334,6.1379,5.5027333333333335,5.168,285.5,34260.0,571.0,4.19170405450911,0.477814527850578,1.61383962145141,1.43753090136407
1143,4.122333333333334,0.5284333333333333,1.5869333333333335,1.4598,7.6975,3.5751666666666666,3.0467333333333335,0.6092,0.28846666666666665,0.42623333333333335,0.44909999999999994,7.568966666666667,0.2991666666666667,7.269800000000001,6.285,6.157,5.518533333333333,5.188466666666667,285.75,34290.0,571.5,4.19170405450911,0.477814527850578,1.61383962145141,1.43753090136407
1144,4.143033333333333,0.8621,1.3971333333333336,1.8408,8.243066666666667,4.100033333333333,3.2379333333333333,0.6098666666666667,0.3460666666666667,0.3998,0.523,7.550333333333333,0.2904,7.259933333333333,6.209533333333333,6.027966666666667,5.337400000000001,4.813033333333333,286.0,34320.0,572.0,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1145,4.179600000000001,1.0790666666666668,1.3047666666666666,2.1336333333333335,8.697066666666668,4.517466666666667,3.4384,0.6084333333333334,0.3678666666666667,0.39233333333333337,0.5493666666666667,7.546966666666667,0.28163333333333335,7.265333333333333,6.162,5.956366666666666,5.198,4.5572,286.25,34350.0,572.5,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1146,4.194566666666667,1.2150333333333334,1.2721333333333333,2.2475,8.929233333333334,4.7346666666666675,3.519633333333333,0.6028666666666667,0.37056666666666666,0.3892666666666667,0.5584666666666667,7.547633333333334,0.28,7.267633333333333,6.150266666666667,5.928333333333333,5.135433333333333,4.445433333333334,286.5,34380.0,573.0,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1147,4.1938,1.2132333333333332,1.2615333333333332,2.2626999999999997,8.931266666666666,4.737466666666666,3.524233333333333,0.5983666666666667,0.3734666666666666,0.3843666666666667,0.5696333333333333,7.548,0.2800666666666667,7.267933333333334,6.150333333333333,5.928466666666667,5.144966666666667,4.440533333333333,286.75,34410.0,573.5,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1148,4.0481,1.2427,1.262,1.8878333333333335,8.440633333333333,4.392533333333333,3.1498333333333335,0.5853,0.3821333333333333,0.3885,0.47863333333333336,7.5673,0.2875,7.279800000000001,6.217100000000001,6.029266666666667,5.394233333333332,4.8937333333333335,287.0,34440.0,574.0,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1149,3.9633333333333334,1.2734666666666667,1.2772000000000001,1.5277,8.0417,4.078366666666667,2.8049,0.5851333333333334,0.3869666666666667,0.3870666666666666,0.45049999999999996,7.566999999999999,0.2965,7.270499999999999,6.251566666666667,6.085066666666667,5.549133333333334,5.177199999999999,287.25,34470.0,574.5,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1150,3.9074333333333335,1.3079333333333334,1.279,1.4059,7.900266666666667,3.9928333333333335,2.6849,0.5958666666666667,0.3847,0.3841333333333333,0.43833333333333335,7.566766666666667,0.29713333333333336,7.269633333333334,6.2674,6.103166666666667,5.6025333333333345,5.2751,287.5,34500.0,575.0,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1151,4.012133333333333,1.3134666666666668,1.2832333333333334,1.3318666666666668,7.9407,3.9285666666666668,2.6151,0.5916666666666667,0.38130000000000003,0.38159999999999994,0.4384666666666666,7.562766666666667,0.2981666666666667,7.2646,6.250333333333332,6.098333333333334,5.616733333333334,5.308633333333333,287.75,34530.0,575.5,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1152,3.0683333333333334,1.3433,0.9187333333333334,1.1284333333333334,6.4588,3.3904666666666667,2.0471666666666666,0.5025999999999999,0.38716666666666666,0.32843333333333335,0.4013333333333333,7.539533333333334,0.3,7.239533333333334,6.384699999999999,6.258,5.958566666666666,5.7196333333333325,288.0,34560.0,576.0,2.52476182948705,1.36920051656113,0.574942237916264,0.9048268469441109
1153,2.706,1.3862999999999999,0.7192333333333334,1.0013333333333332,5.812866666666666,3.1068666666666664,1.7205666666666666,0.4793,0.38486666666666663,0.30816666666666664,0.3883,7.540066666666666,0.3,7.240066666666666,6.4299,6.311100000000001,6.084833333333332,5.876433333333333,288.25,34590.0,576.5,2.52476182948705,1.36920051656113,0.574942237916264,0.9048268469441109
1154,2.5813333333333333,1.4173,0.6276333333333333,0.9441999999999999,5.5704666666666665,2.989133333333333,1.5718333333333332,0.4723333333333333,0.3768,0.30036666666666667,0.38223333333333337,7.536866666666667,0.3,7.236866666666667,6.440633333333333,6.327933333333332,6.138066666666666,5.947233333333333,288.5,34620.0,577.0,2.52476182948705,1.36920051656113,0.574942237916264,0.9048268469441109
1155,2.5369333333333333,1.3659,0.5657666666666666,0.9243000000000001,5.392899999999999,2.8559666666666668,1.4900666666666669,0.4703,0.3778666666666667,0.30143333333333333,0.38,7.5239,0.3,7.2239,6.434666666666667,6.3345,6.154400000000001,5.968,288.75,34650.0,577.5,2.52476182948705,1.36920051656113,0.574942237916264,0.9048268469441109
1156,2.845533333333333,1.3906666666666667,0.6702333333333333,0.7321333333333333,5.638566666666667,2.7930333333333337,1.4023666666666665,0.5136,0.39416666666666667,0.3329,0.3568,7.502166666666667,0.3,7.202166666666667,6.398933333333334,6.294933333333334,6.130066666666668,6.008600000000001,289.0,34680.0,578.0,3.1145647097055,1.5056249004575,0.8653644392860311,0.589085068013192
1157,3.0703,1.4817666666666667,0.8140666666666667,0.6669666666666667,6.033100000000001,2.9628,1.4810333333333334,0.5191333333333333,0.3998333333333333,0.3406666666666667,0.3472,7.487399999999999,0.3,7.187399999999999,6.352066666666666,6.2463,6.060300000000001,5.949366666666666,289.25,34710.0,578.5,3.1145647097055,1.5056249004575,0.8653644392860311,0.589085068013192
1158,3.0649333333333333,1.5588000000000002,0.8467333333333333,0.6292333333333334,6.0997,3.034766666666667,1.4759666666666669,0.5243666666666666,0.3896,0.3411,0.34076666666666666,7.493,0.3,7.1930000000000005,6.3492,6.242966666666667,6.0687999999999995,5.958966666666667,289.5,34740.0,579.0,3.1145647097055,1.5056249004575,0.8653644392860311,0.589085068013192
1159,3.0854333333333335,1.5445666666666666,0.8600999999999999,0.6011666666666666,6.091266666666667,3.0058333333333334,1.4612666666666665,0.5296,0.3839,0.3424666666666667,0.3397333333333334,7.489333333333334,0.3,7.189333333333334,6.3472,6.240866666666666,6.065366666666666,5.965400000000001,289.75,34770.0,579.5,3.1145647097055,1.5056249004575,0.8653644392860311,0.589085068013192
1160,3.0943,2.762233333333333,0.9128333333333334,0.8561,7.625466666666666,4.531166666666667,1.7689333333333335,0.5161666666666667,0.5270666666666667,0.3583,0.39899999999999997,7.5291999999999994,0.2977,7.2315,6.239633333333334,5.9934666666666665,5.747066666666666,5.566933333333334,290.0,34800.0,580.0,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1161,3.0125333333333333,3.3743,0.9935999999999999,1.0471333333333332,8.427566666666667,5.415033333333333,2.0407333333333333,0.5129333333333334,0.5640999999999999,0.3606666666666667,0.42396666666666666,7.540166666666667,0.29156666666666664,7.248600000000001,6.195633333333333,5.887633333333334,5.583233333333333,5.368733333333333,290.25,34830.0,580.5,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1162,2.9737666666666667,3.5442,1.0069333333333332,1.1514333333333333,8.676333333333332,5.702566666666667,2.1583666666666668,0.5213333333333333,0.5807,0.3607,0.4376,7.5437,0.2838666666666667,7.259833333333334,6.1692333333333345,5.837766666666667,5.510733333333334,5.253333333333333,290.5,34860.0,581.0,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1163,3.0127333333333333,3.6252666666666666,0.9870333333333334,1.2023666666666666,8.8274,5.814666666666667,2.1894,0.5201,0.5858,0.36619999999999997,0.44049999999999995,7.544766666666666,0.28076666666666666,7.263999999999999,6.1597333333333335,5.818066666666667,5.48,5.204866666666666,290.75,34890.0,581.5,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1164,3.010133333333333,2.8335666666666666,1.0118333333333334,1.355,8.210533333333334,5.2004,2.366833333333333,0.5272666666666667,0.49373333333333336,0.3559333333333333,0.4517666666666667,7.560433333333334,0.2919333333333333,7.2685,6.243333333333334,5.973533333333332,5.5829,5.260233333333332,291.0,34920.0,582.0,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1165,3.0605666666666664,2.482,0.9532666666666667,1.4099,7.905733333333334,4.8451666666666675,2.3631666666666664,0.5302666666666667,0.4628,0.35063333333333335,0.4567333333333333,7.5656,0.2970333333333333,7.268566666666667,6.272933333333333,6.028433333333333,5.6358999999999995,5.293233333333333,291.25,34950.0,582.5,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1166,3.0676,2.3034999999999997,0.9578333333333334,1.4104,7.739333333333334,4.671733333333333,2.3682333333333334,0.5297999999999999,0.4577333333333333,0.34913333333333335,0.4594,7.564233333333333,0.29956666666666665,7.264666666666667,6.2847333333333335,6.054666666666666,5.6661,5.319400000000001,291.5,34980.0,583.0,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1167,3.0792,2.2610333333333332,0.9316000000000001,1.4264999999999999,7.698333333333334,4.619133333333333,2.3581,0.5288,0.4585,0.34950000000000003,0.4599666666666667,7.5628,0.2998,7.263,6.298000000000001,6.059566666666666,5.686999999999999,5.3293333333333335,291.75,35010.0,583.5,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1168,3.7039000000000004,2.300933333333333,0.9013333333333332,1.2816,8.187766666666668,4.483866666666666,2.182933333333333,0.58,0.4772,0.34973333333333334,0.415,7.5495,0.2967,7.2528,6.2175,6.0062999999999995,5.673733333333333,5.392233333333333,292.0,35040.0,584.0,4.03122766927956,2.43174260620555,0.9139133840960241,1.00753004551638
1169,3.923433333333333,2.444166666666667,0.8922000000000001,1.0919333333333334,8.351733333333332,4.4283,1.9841333333333335,0.5944666666666667,0.4749666666666667,0.3535666666666667,0.40626666666666666,7.545599999999999,0.29300000000000004,7.252599999999999,6.199566666666666,5.989266666666667,5.6974,5.465466666666666,292.25,35070.0,584.5,4.03122766927956,2.43174260620555,0.9139133840960241,1.00753004551638
1170,3.9961666666666664,2.4512666666666667,0.9024000000000001,1.0456333333333334,8.395466666666666,4.3993,1.9480333333333335,0.6002666666666666,0.4706666666666667,0.35596666666666665,0.39903333333333335,7.545233333333334,0.29263333333333336,7.2526,6.195866666666666,5.990266666666667,5.706199999999999,5.4931,292.5,35100.0,585.0,4.03122766927956,2.43174260620555,0.9139133840960241,1.00753004551638
1171,4.0950999999999995,2.4522000000000004,0.8896666666666666,1.0153666666666668,8.452333333333334,4.357233333333334,1.9050333333333334,0.5895333333333334,0.46953333333333336,0.35950000000000004,0.39986666666666665,7.547133333333333,0.29183333333333333,7.2553,6.191799999999999,5.989600000000001,5.709133333333334,5.509333333333333,292.75,35130.0,585.5,4.03122766927956,2.43174260620555,0.9139133840960241,1.00753004551638
1172,3.9714666666666667,2.3291333333333335,1.4617,1.1557666666666666,8.918066666666666,4.9466,2.6174666666666666,0.5793666666666667,0.4646,0.4256666666666667,0.4416333333333333,7.555,0.2817333333333334,7.273266666666666,6.150666666666666,5.8934,5.3841,5.152533333333334,293.0,35160.0,586.0,3.90972721253911,2.31927446244035,1.8890691922398402,1.42965981475298
1173,3.8983666666666665,2.2914999999999996,1.6984,1.3122333333333334,9.2005,5.302133333333333,3.0106333333333333,0.5807666666666667,0.47159999999999996,0.4518666666666667,0.4567666666666667,7.554233333333333,0.28,7.274233333333333,6.125966666666666,5.845899999999999,5.2155000000000005,4.944066666666666,293.25,35190.0,586.5,3.90972721253911,2.31927446244035,1.8890691922398402,1.42965981475298
1174,3.9093,2.3198,1.8099,1.3681,9.4071,5.4978,3.178,0.5813666666666666,0.4715666666666667,0.4633333333333334,0.4679,7.555599999999999,0.28,7.275599999999999,6.1047,5.8042333333333325,5.1149666666666675,4.8265666666666664,293.5,35220.0,587.0,3.90972721253911,2.31927446244035,1.8890691922398402,1.42965981475298
1175,3.9027999999999996,2.3205666666666667,1.8595000000000002,1.4606333333333332,9.5435,5.6407,3.3201333333333336,0.5809333333333333,0.4706,0.4704,0.46096666666666664,7.560533333333333,0.28,7.280533333333333,6.092499999999999,5.7842,5.048333333333334,4.7296,293.75,35250.0,587.5,3.90972721253911,2.31927446244035,1.8890691922398402,1.42965981475298
1176,3.9098333333333333,2.3888666666666665,1.6596333333333333,1.1545333333333334,9.112866666666667,5.203033333333333,2.814166666666667,0.589,0.4794333333333334,0.4202666666666666,0.40576666666666666,7.5712,0.28,7.2912,6.153066666666666,5.888233333333334,5.3607,5.1529,294.0,35280.0,588.0,3.9528430818586395,2.43595706479516,1.35710827151496,0.792720348151246
1177,3.9438000000000004,2.454,1.4762333333333333,0.9337333333333333,8.807766666666666,4.863966666666667,2.4099666666666666,0.5902666666666666,0.4772666666666667,0.4018,0.3851333333333333,7.5748,0.2839666666666667,7.2908333333333335,6.193066666666667,5.947866666666666,5.5292666666666666,5.376,294.25,35310.0,588.5,3.9528430818586395,2.43595706479516,1.35710827151496,0.792720348151246
1178,3.942833333333333,2.4962666666666666,1.3972,0.8459333333333333,8.682233333333333,4.7394,2.243133333333333,0.5909666666666666,0.467,0.39936666666666665,0.3786333333333334,7.576133333333334,0.2859666666666667,7.290166666666667,6.204266666666667,5.9719,5.598233333333334,5.465199999999999,294.5,35340.0,589.0,3.9528430818586395,2.43595706479516,1.35710827151496,0.792720348151246
1179,3.9338,2.4465333333333334,1.3459333333333334,0.8363999999999999,8.562666666666667,4.628866666666667,2.1823333333333332,0.5938,0.4633,0.4000666666666667,0.37126666666666663,7.574866666666667,0.2884333333333333,7.286433333333333,6.2123333333333335,5.992366666666667,5.6290000000000004,5.506766666666667,294.75,35370.0,589.5,3.9528430818586395,2.43595706479516,1.35710827151496,0.792720348151246
1180,4.302666666666666,2.8027333333333333,1.289,1.4838333333333333,9.878233333333332,5.575566666666666,2.7728333333333333,0.6214666666666667,0.5209333333333334,0.40403333333333336,0.48643333333333333,7.562333333333333,0.2804666666666667,7.281866666666667,6.036433333333333,5.716333333333334,5.1757333333333335,4.7841999999999985,295.0,35400.0,590.0,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1181,4.448266666666667,3.0346,1.2741666666666667,1.8917333333333333,10.648766666666667,6.2005,3.1658999999999997,0.6254333333333334,0.5399333333333334,0.41046666666666665,0.53,7.547899999999999,0.28,7.267899999999999,5.937200000000001,5.567499999999999,4.912733333333333,4.380133333333333,295.25,35430.0,590.5,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1182,4.461766666666667,3.1165333333333334,1.2999,2.0971,10.9753,6.513533333333334,3.3970000000000002,0.6276333333333334,0.5455333333333333,0.41240000000000004,0.5456,7.552266666666666,0.28,7.272266666666666,5.902166666666666,5.511666666666667,4.788833333333333,4.165933333333333,295.5,35460.0,591.0,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1183,4.4512,3.1205666666666665,1.3313666666666668,2.1474333333333333,11.050566666666667,6.599366666666667,3.4788,0.6299666666666667,0.5516333333333333,0.41046666666666665,0.5559666666666666,7.557666666666667,0.28,7.277666666666667,5.900099999999999,5.496333333333334,4.747733333333333,4.0997,295.75,35490.0,591.5,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1184,3.932033333333333,3.0327333333333333,1.3656333333333333,1.935,10.2654,6.333366666666667,3.3006333333333333,0.5783666666666667,0.5178,0.42060000000000003,0.5010666666666667,7.588900000000001,0.28,7.3089,6.051499999999999,5.667433333333333,4.982666666666667,4.4605999999999995,296.0,35520.0,592.0,3.60169741003831,2.81549366161989,1.43079282661116,1.58662155810884
1185,3.7138000000000004,2.8927,1.4448,1.7344000000000002,9.785700000000002,6.0719,3.1792000000000002,0.5642333333333334,0.5077,0.41969999999999996,0.47916666666666663,7.5966000000000005,0.28,7.3166,6.1057,5.752766666666667,5.113099999999999,4.671200000000001,296.25,35550.0,592.5,3.60169741003831,2.81549366161989,1.43079282661116,1.58662155810884
1186,3.5627,2.8727,1.4410666666666667,1.637233333333333,9.5137,5.9510000000000005,3.0782999999999996,0.5694,0.49956666666666666,0.4182333333333333,0.47163333333333335,7.589833333333333,0.28,7.309833333333333,6.131833333333334,5.789466666666668,5.1647,4.7581,296.5,35580.0,593.0,3.60169741003831,2.81549366161989,1.43079282661116,1.58662155810884
1187,3.5828666666666664,2.7663333333333333,1.4426666666666668,1.6038333333333334,9.3957,5.812833333333333,3.0465,0.5725,0.506,0.4168333333333333,0.46973333333333334,7.5836,0.28,7.303599999999999,6.136533333333333,5.8144,5.189400000000001,4.796766666666667,296.75,35610.0,593.5,3.60169741003831,2.81549366161989,1.43079282661116,1.58662155810884
1188,3.597033333333333,2.5363666666666664,1.3751333333333333,1.8612,9.369733333333333,5.7726999999999995,3.2363333333333335,0.5716666666666667,0.4689,0.39953333333333335,0.5206000000000001,7.5832999999999995,0.28,7.303299999999999,6.1366,5.818099999999999,5.133166666666666,4.615566666666667,297.0,35640.0,594.0,3.60140908361401,2.29865329565585,1.27163097809268,2.18300435838726
1189,3.6209666666666664,2.3187333333333333,1.3237666666666668,2.0402666666666667,9.303733333333334,5.682766666666667,3.3640333333333334,0.5702666666666666,0.46696666666666664,0.39126666666666665,0.5402333333333333,7.5836,0.28,7.303599999999999,6.148933333333334,5.833166666666666,5.112766666666666,4.513,297.25,35670.0,594.5,3.60140908361401,2.29865329565585,1.27163097809268,2.18300435838726
1190,3.6258666666666666,2.281433333333333,1.2683333333333333,2.1397666666666666,9.3154,5.689533333333333,3.4081,0.5671666666666667,0.47,0.3913333333333333,0.5477666666666666,7.5848,0.28,7.3048,6.1471,5.8312333333333335,5.103,4.468299999999999,297.5,35700.0,595.0,3.60140908361401,2.29865329565585,1.27163097809268,2.18300435838726
1191,3.6232,2.283,1.2308666666666666,2.1631666666666667,9.300233333333333,5.677033333333333,3.3940333333333332,0.5625,0.4715666666666667,0.39886666666666665,0.5501666666666667,7.5882000000000005,0.28,7.3082,6.151133333333334,5.833066666666666,5.1068,4.4544999999999995,297.75,35730.0,595.5,3.60140908361401,2.29865329565585,1.27163097809268,2.18300435838726
1192,3.5457333333333336,2.2824666666666666,1.2628333333333335,2.0070333333333332,9.098066666666668,5.552333333333333,3.2698666666666667,0.5496666666666666,0.4692,0.40023333333333333,0.5054333333333334,7.588500000000001,0.28013333333333335,7.308366666666667,6.179833333333334,5.870699999999999,5.2014,4.6305000000000005,298.0,35760.0,596.0,3.45491492736411,2.2521324664193,1.27506372086288,1.7370909960564302
1193,3.4875666666666665,2.292366666666666,1.2607333333333335,1.8677666666666668,8.908433333333333,5.420866666666667,3.1285000000000003,0.5426666666666666,0.4637,0.40113333333333334,0.4881666666666667,7.579933333333333,0.2802666666666667,7.299666666666666,6.191366666666667,5.889466666666667,5.2683333333333335,4.755133333333332,298.25,35790.0,596.5,3.45491492736411,2.2521324664193,1.27506372086288,1.7370909960564302
1194,3.4485666666666663,2.2933,1.2761666666666667,1.7778,8.795833333333334,5.347266666666666,3.0539666666666667,0.5445666666666666,0.4559,0.40130000000000005,0.4824666666666667,7.576466666666667,0.2811666666666667,7.2953,6.196333333333333,5.902000000000001,5.3024666666666675,4.8298000000000005,298.5,35820.0,597.0,3.45491492736411,2.2521324664193,1.27506372086288,1.7370909960564302
1195,3.4363,2.2722333333333333,1.2951333333333335,1.7523000000000002,8.755966666666668,5.3196666666666665,3.0474333333333337,0.5485,0.4521,0.4000333333333333,0.4799333333333333,7.5776,0.2817333333333334,7.295866666666667,6.201966666666667,5.914766666666667,5.315799999999999,4.856233333333333,298.75,35850.0,597.5,3.45491492736411,2.2521324664193,1.27506372086288,1.7370909960564302
1196,3.209766666666667,2.1673333333333336,1.1199000000000001,1.7548666666666668,8.251866666666668,5.0421000000000005,2.874766666666667,0.52,0.43633333333333335,0.3579333333333334,0.4896333333333333,7.576033333333333,0.29569999999999996,7.280333333333333,6.2539,5.996,5.461133333333334,4.981299999999999,299.0,35880.0,598.0,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1197,3.0833333333333335,2.041033333333333,0.9304666666666667,1.7768333333333333,7.831666666666667,4.748333333333333,2.7073,0.5136,0.4399666666666667,0.3477666666666666,0.4987,7.569466666666667,0.2995,7.269966666666667,6.285100000000001,6.045966666666667,5.5614333333333335,5.0725,299.25,35910.0,598.5,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1198,2.9885333333333337,2.0406,0.9019666666666668,1.7917666666666665,7.722866666666667,4.734333333333334,2.6937333333333333,0.5207333333333333,0.44256666666666666,0.34,0.5012333333333333,7.571266666666667,0.2999333333333333,7.271333333333334,6.291500000000001,6.058133333333332,5.574833333333332,5.0719666666666665,299.5,35940.0,599.0,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1199,3.0263,2.0436666666666667,0.8812333333333333,1.8397,7.7909,4.7646,2.720933333333333,0.5234000000000001,0.4483,0.33386666666666664,0.49979999999999997,7.5696,0.3,7.2696000000000005,6.2842666666666664,6.0451,5.552333333333333,5.0469,299.75,35970.0,599.5,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1200,2.8990333333333336,2.0209666666666664,0.8151666666666667,1.7920333333333334,7.5272,4.628166666666667,2.6072,0.495,0.4318,0.3394,0.47773333333333334,7.5700666666666665,0.3,7.270066666666667,6.318333333333333,6.087799999999999,5.6334333333333335,5.131766666666666,300.0,36000.0,600.0,2.72372512757733,1.9299137938685302,0.833196002534925,1.65826429575858
1201,2.7614,1.9487333333333334,0.8125,1.7202666666666668,7.242900000000001,4.4815000000000005,2.532766666666667,0.48943333333333333,0.42896666666666666,0.3406,0.46880000000000005,7.565266666666666,0.3,7.265266666666666,6.335266666666667,6.1175999999999995,5.688400000000001,5.221166666666665,300.25,36030.0,600.5,2.72372512757733,1.9299137938685302,0.833196002534925,1.65826429575858
1202,2.7258999999999998,1.9126999999999998,0.8120666666666667,1.6706999999999999,7.121366666666666,4.395466666666667,2.4827666666666666,0.49046666666666666,0.43079999999999996,0.3435666666666667,0.46946666666666664,7.558333333333334,0.3,7.258333333333334,6.331333333333333,6.131966666666667,5.708099999999999,5.252366666666667,300.5,36060.0,601.0,2.72372512757733,1.9299137938685302,0.833196002534925,1.65826429575858
1203,2.7269,1.9070333333333334,0.8056666666666668,1.6779333333333333,7.117533333333334,4.390633333333334,2.4836,0.4911,0.43546666666666667,0.34923333333333334,0.46399999999999997,7.552033333333334,0.3,7.252033333333334,6.326266666666667,6.129700000000001,5.703999999999999,5.2503,300.75,36090.0,601.5,2.72372512757733,1.9299137938685302,0.833196002534925,1.65826429575858
1204,4.146933333333333,2.3544,1.0044666666666668,1.7319333333333335,9.237733333333333,5.0908,2.7364000000000006,0.6277666666666666,0.47226666666666667,0.37853333333333333,0.49163333333333337,7.560599999999999,0.2809333333333333,7.279666666666666,6.090433333333333,5.829833333333332,5.319966666666666,4.8525,301.0,36120.0,602.0,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1205,4.769733333333334,2.4504333333333332,1.1103,1.7774666666666668,10.107933333333335,5.3382000000000005,2.887766666666667,0.6533333333333333,0.4905,0.3892,0.5101666666666667,7.559899999999999,0.28,7.279899999999999,6.0137,5.738666666666667,5.1919666666666675,4.703733333333332,301.25,36150.0,602.5,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1206,4.942266666666667,2.5268333333333333,1.1658333333333333,1.8435666666666668,10.4785,5.536233333333334,3.0094000000000003,0.6609666666666666,0.4975333333333333,0.39213333333333333,0.5199666666666667,7.552133333333333,0.28,7.272133333333333,5.955699999999999,5.6766000000000005,5.084099999999999,4.573166666666667,301.5,36180.0,603.0,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1207,4.968366666666666,2.5414666666666665,1.1951333333333332,1.9040666666666668,10.609033333333333,5.640666666666666,3.0991999999999997,0.6643333333333333,0.5036666666666667,0.3914666666666667,0.5205666666666666,7.554733333333334,0.28,7.274733333333334,5.951466666666667,5.650733333333333,5.032633333333334,4.497966666666668,301.75,36210.0,603.5,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1208,4.5543,2.712766666666667,1.2165333333333332,1.9270333333333334,10.410633333333333,5.856333333333334,3.1435666666666666,0.6292666666666666,0.5002,0.40026666666666666,0.5274333333333333,7.566233333333333,0.28,7.286233333333333,5.9957666666666665,5.666799999999999,5.028566666666666,4.487866666666667,302.0,36240.0,604.0,4.33230409151539,2.67537748797119,1.26524375407554,1.9744645783981003
1209,4.446866666666667,2.7226,1.2912000000000001,1.9604333333333333,10.4211,5.974233333333333,3.2516333333333334,0.6127,0.4917666666666667,0.39586666666666664,0.5309666666666666,7.565966666666666,0.28,7.285966666666666,5.9880666666666675,5.651266666666667,4.975033333333332,4.412300000000001,302.25,36270.0,604.5,4.33230409151539,2.67537748797119,1.26524375407554,1.9744645783981003
1210,4.333066666666667,2.6417333333333333,1.2775,2.0144999999999995,10.2668,5.933733333333333,3.292,0.6148333333333333,0.4962,0.39313333333333333,0.5212,7.572400000000001,0.28,7.292400000000001,6.0254666666666665,5.679733333333333,4.994200000000001,4.417566666666667,302.5,36300.0,605.0,4.33230409151539,2.67537748797119,1.26524375407554,1.9744645783981003
1211,4.332633333333333,2.6266000000000003,1.2882666666666667,2.0054333333333334,10.252933333333335,5.9203,3.2937000000000003,0.6131,0.5028666666666667,0.39053333333333334,0.5197333333333334,7.570766666666667,0.28,7.290766666666666,6.021366666666666,5.678866666666668,4.990366666666667,4.416333333333333,302.75,36330.0,605.5,4.33230409151539,2.67537748797119,1.26524375407554,1.9744645783981003
1212,4.4742999999999995,3.0049,1.2769,1.9880666666666664,10.744166666666667,6.269866666666667,3.264966666666666,0.6344666666666666,0.5415,0.4085666666666667,0.5289,7.5584,0.28,7.2783999999999995,5.941066666666667,5.563700000000001,4.902266666666666,4.3275,303.0,36360.0,606.0,4.60116491900903,3.24745715377605,1.40759826465754,2.05554107373419
1213,4.557966666666667,3.153433333333333,1.3372666666666666,1.9888666666666666,11.037533333333334,6.479566666666666,3.326133333333333,0.6402666666666668,0.5557333333333333,0.42100000000000004,0.5398,7.555300000000001,0.28,7.2753000000000005,5.895033333333334,5.503366666666666,4.801866666666666,4.236333333333333,303.25,36390.0,606.5,4.60116491900903,3.24745715377605,1.40759826465754,2.05554107373419
1214,4.5872,3.2487666666666666,1.4011333333333333,2.021633333333333,11.258733333333332,6.671533333333333,3.422766666666666,0.6406666666666666,0.5524333333333333,0.4211666666666667,0.5431666666666667,7.559633333333333,0.28,7.279633333333333,5.878366666666666,5.466233333333332,4.725633333333333,4.1465,303.5,36420.0,607.0,4.60116491900903,3.24745715377605,1.40759826465754,2.05554107373419
1215,4.586833333333333,3.2363,1.4182,2.0414999999999996,11.282833333333333,6.696,3.4596999999999998,0.6440666666666667,0.5557333333333333,0.4199666666666667,0.5490666666666667,7.561700000000001,0.28,7.281700000000001,5.877866666666667,5.463566666666666,4.714799999999999,4.133333333333334,303.75,36450.0,607.5,4.60116491900903,3.24745715377605,1.40759826465754,2.05554107373419
1216,4.6107000000000005,2.9177666666666666,1.2849666666666666,2.0754333333333332,10.888866666666665,6.278166666666666,3.3604,0.6355333333333334,0.5225666666666666,0.38336666666666663,0.5227666666666666,7.576366666666666,0.28,7.296366666666666,5.947899999999999,5.587166666666667,4.883766666666666,4.279400000000001,304.0,36480.0,608.0,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1217,4.599466666666666,2.850233333333333,1.1357666666666668,1.9943,10.579766666666668,5.9803,3.130066666666667,0.6285000000000001,0.5045333333333333,0.3718666666666667,0.5086999999999999,7.581266666666667,0.28,7.301266666666667,5.985966666666667,5.649099999999999,5.0271,4.457066666666668,304.25,36510.0,608.5,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1218,4.585999999999999,2.7896666666666667,1.0584666666666667,1.9374666666666667,10.371599999999999,5.7856,2.9959333333333333,0.6219333333333333,0.49243333333333333,0.3692666666666667,0.5059,7.590866666666666,0.28,7.310866666666666,6.028066666666667,5.712900000000001,5.1307333333333345,4.582766666666666,304.5,36540.0,609.0,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1219,4.509633333333333,2.7319666666666667,1.0306666666666666,1.9028,10.175066666666666,5.6654333333333335,2.933466666666667,0.6300333333333333,0.48969999999999997,0.37256666666666666,0.5059,7.593233333333333,0.28,7.313233333333333,6.053333333333333,5.7372000000000005,5.1804,4.635199999999999,304.75,36570.0,609.5,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1220,4.487466666666666,2.3622,1.0788000000000002,2.006,9.934466666666665,5.447,3.0848,0.6175333333333333,0.4674666666666667,0.3857333333333333,0.5345,7.5916999999999994,0.28,7.311699999999999,6.0783,5.797166666666667,5.175466666666667,4.5897999999999985,305.0,36600.0,610.0,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1221,4.460500000000001,2.307,1.1483666666666665,2.108,10.023866666666667,5.563366666666667,3.2563666666666666,0.6096333333333334,0.45880000000000004,0.3904666666666667,0.5466,7.584466666666668,0.28,7.304466666666667,6.056933333333333,5.7573333333333325,5.081733333333332,4.448966666666666,305.25,36630.0,610.5,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1222,4.3510333333333335,2.2311333333333336,1.1934333333333333,2.1596666666666664,9.935266666666667,5.584233333333334,3.3530999999999995,0.6172333333333334,0.45976666666666666,0.38353333333333334,0.5509666666666666,7.586666666666667,0.28,7.306666666666667,6.075,5.768866666666666,5.0648,4.406233333333334,305.5,36660.0,611.0,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1223,4.355066666666667,2.2362,1.1734333333333333,2.2041,9.9688,5.613733333333334,3.377533333333333,0.6269333333333333,0.4595666666666666,0.3814666666666667,0.5499,7.584133333333333,0.28,7.304133333333333,6.064800000000001,5.753633333333334,5.040066666666666,4.3673,305.75,36690.0,611.5,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1224,4.400133333333333,2.6805999999999996,1.3024666666666667,2.2939666666666665,10.677166666666665,6.277033333333333,3.596433333333333,0.6109666666666667,0.5129333333333334,0.4169333333333334,0.5807333333333333,7.5689,0.28,7.2889,5.953,5.574,4.762433333333334,4.032966666666667,306.0,36720.0,612.0,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1225,4.314066666666667,2.901466666666667,1.4134,2.3671333333333333,10.996066666666668,6.682,3.7805333333333335,0.6099666666666667,0.5318999999999999,0.43446666666666667,0.5972999999999999,7.5652,0.28,7.2852,5.9169,5.4959999999999996,4.616333333333333,3.862566666666666,306.25,36750.0,612.5,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1226,4.283733333333333,2.9605,1.4835666666666667,2.5009,11.2287,6.944966666666668,3.984466666666667,0.6136333333333334,0.5409666666666666,0.4407,0.5980333333333333,7.5634,0.28,7.283399999999999,5.888066666666667,5.445600000000001,4.478333333333333,3.666066666666667,306.5,36780.0,613.0,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1227,4.266466666666667,3.056,1.5097333333333334,2.4883333333333333,11.320533333333334,7.0540666666666665,3.9980666666666664,0.6195333333333334,0.5383666666666667,0.44376666666666664,0.5990666666666666,7.564566666666666,0.27993333333333337,7.284633333333333,5.8774,5.421166666666668,4.446199999999999,3.6385333333333336,306.75,36810.0,613.5,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1228,4.309,2.969066666666667,1.5505333333333333,2.2479666666666667,11.076566666666668,6.767566666666667,3.7984999999999998,0.6227,0.5186,0.4386,0.5415333333333333,7.574200000000001,0.28,7.294200000000001,5.923866666666666,5.5019,4.620900000000001,3.9680666666666666,307.0,36840.0,614.0,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999003
1229,4.312266666666667,2.8610333333333333,1.5441333333333334,2.0494333333333334,10.766866666666667,6.454599999999999,3.593566666666667,0.6259,0.5184333333333333,0.43006666666666665,0.5203,7.583566666666667,0.28,7.303566666666667,5.9701666666666675,5.582666666666666,4.781666666666666,4.203266666666668,307.25,36870.0,614.5,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999003
1230,4.3302,2.8384666666666667,1.5048,1.9785333333333333,10.652,6.3218,3.4833333333333334,0.6269333333333333,0.5200333333333333,0.4314,0.5094,7.584499999999999,0.28,7.304499999999999,5.985700000000001,5.6018333333333326,4.8449333333333335,4.3038,307.5,36900.0,615.0,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999003
1231,4.3308,2.8507000000000002,1.5204666666666666,1.8808333333333334,10.5828,6.252000000000001,3.4013,0.6290666666666667,0.5199,0.4306333333333333,0.5102666666666666,7.585866666666666,0.28,7.305866666666666,5.994200000000001,5.634633333333333,4.8948,4.379266666666667,307.75,36930.0,615.5,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999003
1232,4.3434,2.9549666666666665,1.5193333333333334,1.543,10.3607,6.0173,3.062333333333333,0.6208666666666667,0.5253333333333333,0.42096666666666666,0.4555666666666667,7.589899999999999,0.28,7.309899999999999,6.025166666666666,5.679266666666667,5.073133333333333,4.724633333333333,308.0,36960.0,616.0,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1233,4.3351999999999995,3.0022666666666664,1.5233999999999999,1.3286333333333333,10.189499999999999,5.854299999999999,2.852033333333333,0.6149,0.5187333333333334,0.41123333333333334,0.4342666666666667,7.591566666666666,0.28,7.311566666666666,6.0466999999999995,5.7194666666666665,5.1667,4.8870000000000005,308.25,36990.0,616.5,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1234,4.3361,2.9452000000000003,1.4756,1.2369333333333332,9.993833333333333,5.657733333333333,2.712533333333333,0.6087666666666667,0.5246999999999999,0.4092,0.4292333333333333,7.593733333333333,0.28,7.3137333333333325,6.0726,5.757999999999999,5.257533333333334,5.001,308.5,37020.0,617.0,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1235,4.294566666666666,2.9691666666666667,1.4654333333333334,1.2003333333333333,9.929499999999999,5.634933333333333,2.6657666666666664,0.6089666666666667,0.5275666666666666,0.4078,0.4290333333333334,7.593433333333333,0.28,7.313433333333332,6.079366666666666,5.761466666666667,5.270666666666666,5.0251,308.75,37050.0,617.5,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1236,4.342633333333334,1.6091333333333333,1.4832333333333332,1.4379666666666666,8.872966666666667,4.530333333333333,2.9212,0.6211666666666666,0.3731666666666667,0.4219333333333333,0.45696666666666663,7.574266666666667,0.2817,7.2925666666666675,6.187500000000001,5.996333333333333,5.4046666666666665,5.062666666666667,309.0,37080.0,618.0,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587597
1237,4.389033333333334,1.005,1.5395,1.5146,8.448133333333335,4.0591,3.0541,0.6295666666666666,0.32916666666666666,0.43046666666666666,0.4691666666666666,7.572233333333333,0.28686666666666666,7.2853666666666665,6.216633333333333,6.044266666666666,5.4168,5.056866666666667,309.25,37110.0,618.5,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587597
1238,4.420166666666667,0.8011666666666667,1.5962,1.5878666666666668,8.4054,3.9852333333333334,3.184066666666667,0.6304,0.3085333333333333,0.4298666666666666,0.4752666666666666,7.572466666666667,0.28633333333333333,7.286133333333334,6.2248,6.058599999999999,5.384599999999999,5.011900000000001,309.5,37140.0,619.0,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587597
1239,4.4578999999999995,0.7116333333333333,1.5862,1.5953666666666668,8.351099999999999,3.8932,3.181566666666667,0.6272666666666666,0.30066666666666664,0.42950000000000005,0.47973333333333334,7.5710999999999995,0.2848666666666667,7.286233333333333,6.230366666666667,6.0714999999999995,5.394066666666666,5.0181666666666676,309.75,37170.0,619.5,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587597
1240,4.351733333333334,0.9581999999999999,1.5656,1.5924,8.467933333333333,4.1162,3.1580000000000004,0.6103333333333333,0.3522,0.41956666666666664,0.4703333333333333,7.5684,0.2821,7.2863,6.199533333333333,6.0276,5.363166666666666,4.985200000000001,310.0,37200.0,620.0,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1241,4.305466666666667,1.1406,1.5367,1.5864333333333334,8.5692,4.263733333333333,3.1231333333333335,0.6041,0.3753333333333333,0.4132,0.46149999999999997,7.5633333333333335,0.2813333333333334,7.282,6.190133333333333,6.009233333333333,5.359066666666667,4.980333333333332,310.25,37230.0,620.5,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1242,4.227366666666667,1.2463333333333333,1.5255,1.5382,8.5374,4.310033333333333,3.0637,0.6085666666666667,0.3807666666666667,0.4100666666666667,0.45990000000000003,7.566033333333333,0.28286666666666666,7.283166666666666,6.1935,6.0111333333333326,5.380599999999999,5.016066666666667,310.5,37260.0,621.0,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1243,4.2224,1.2879333333333334,1.4743666666666666,1.5445,8.5292,4.3068,3.018866666666667,0.6124666666666667,0.3804666666666667,0.41326666666666667,0.4596,7.567833333333333,0.2817,7.286133333333333,6.196266666666666,6.012766666666666,5.396066666666666,5.0322000000000005,310.75,37290.0,621.5,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1244,4.033166666666667,1.3105333333333333,1.3528,1.5065,8.203,4.169833333333333,2.8593,0.5901666666666666,0.3806666666666667,0.39030000000000004,0.44060000000000005,7.574466666666667,0.2911666666666667,7.2833000000000006,6.248966666666666,6.070033333333333,5.5263,5.1692333333333345,311.0,37320.0,622.0,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1245,3.9949333333333334,1.3260333333333334,1.2920333333333334,1.4002999999999999,8.013300000000001,4.018366666666666,2.692333333333333,0.5796,0.37973333333333337,0.37829999999999997,0.4392666666666667,7.574266666666667,0.297,7.277266666666668,6.257833333333332,6.1001666666666665,5.594033333333333,5.272400000000001,311.25,37350.0,622.5,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1246,3.9294,1.3068,1.2254,1.3599666666666668,7.8215666666666674,3.8921666666666668,2.585366666666667,0.5714,0.38020000000000004,0.3726,0.4432,7.574033333333333,0.2985333333333333,7.2755,6.286533333333333,6.125133333333332,5.657866666666667,5.347366666666667,311.5,37380.0,623.0,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1247,3.8135999999999997,1.3105333333333333,1.1936,1.3709666666666667,7.6887,3.8750999999999998,2.564566666666667,0.5861999999999999,0.38060000000000005,0.37626666666666664,0.4477333333333333,7.570533333333333,0.29843333333333333,7.272099999999999,6.288066666666667,6.127033333333333,5.6625,5.3525,311.75,37410.0,623.5,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1248,2.8366666666666664,1.3341333333333334,0.8656999999999999,1.1134666666666668,6.149966666666667,3.3133,1.9791666666666667,0.4781,0.36473333333333335,0.3276,0.40076666666666666,7.5286,0.2998,7.2288,6.404933333333333,6.275033333333333,5.994166666666667,5.762933333333333,312.0,37440.0,624.0,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1249,2.3783,1.2377666666666667,0.6938,0.9327666666666666,5.242633333333333,2.864333333333333,1.6265666666666667,0.45280000000000004,0.35973333333333335,0.3073666666666667,0.3844666666666667,7.521466666666667,0.3,7.221466666666667,6.452333333333332,6.3416,6.136066666666666,5.955233333333333,312.25,37470.0,624.5,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1250,2.257233333333333,1.2392333333333332,0.5950333333333334,0.8827333333333333,4.974233333333333,2.717,1.4777666666666667,0.4415,0.35946666666666666,0.29963333333333336,0.37543333333333334,7.515066666666667,0.3,7.215066666666667,6.465933333333333,6.358366666666666,6.188300000000001,6.013433333333333,312.5,37500.0,625.0,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1251,2.1805666666666665,1.2298333333333333,0.5346666666666667,0.8663333333333333,4.8114,2.6308333333333334,1.401,0.4403,0.35763333333333336,0.3036333333333333,0.36893333333333334,7.514600000000001,0.3,7.214600000000001,6.479833333333334,6.367333333333334,6.219799999999999,6.0435,312.75,37530.0,625.5,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1252,2.6234333333333333,1.2088333333333332,0.6531333333333333,1.0690333333333333,5.554433333333334,2.931,1.7221666666666666,0.5047333333333334,0.3681666666666667,0.3338333333333333,0.42756666666666665,7.481999999999999,0.3,7.1819999999999995,6.376433333333333,6.2622,6.017633333333334,5.776299999999999,313.0,37560.0,626.0,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1253,2.9114,1.2257333333333333,0.7877,1.2888,6.213633333333333,3.3022333333333336,2.0765,0.5187666666666666,0.37696666666666667,0.3400666666666667,0.44843333333333335,7.4892,0.3,7.1892000000000005,6.335233333333334,6.203866666666666,5.881233333333333,5.5686333333333335,313.25,37590.0,626.5,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1254,3.0162,1.2605666666666666,0.8225,1.3942666666666665,6.493533333333334,3.477333333333333,2.2167666666666666,0.5199666666666667,0.38006666666666666,0.3400666666666667,0.45483333333333337,7.5009,0.3,7.2009,6.3314,6.189866666666667,5.8356,5.494566666666667,313.5,37620.0,627.0,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1255,3.0371,1.2817666666666667,0.8163666666666667,1.4298333333333333,6.565066666666667,3.5279666666666665,2.2462,0.5161333333333333,0.37979999999999997,0.34153333333333336,0.4581,7.5027333333333335,0.3,7.202733333333334,6.331266666666668,6.184200000000001,5.8270333333333335,5.486433333333333,313.75,37650.0,627.5,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1256,2.9930333333333334,2.6633999999999998,0.8304,1.1742,7.661033333333333,4.667999999999999,2.0046,0.5111,0.5202,0.3409333333333333,0.40796666666666664,7.535166666666667,0.2979,7.237266666666667,6.252933333333334,5.996066666666667,5.716266666666666,5.466166666666667,314.0,37680.0,628.0,2.96298015664933,3.54908607557228,0.817486408549765,0.86230001585538
1257,2.9457,3.264733333333333,0.8054,0.9715666666666668,7.987399999999999,5.0417,1.7769666666666668,0.5133666666666666,0.5564333333333333,0.34153333333333336,0.3902333333333333,7.5359333333333325,0.2947666666666666,7.241166666666666,6.227733333333333,5.958233333333333,5.722533333333333,5.5382,314.25,37710.0,628.5,2.96298015664933,3.54908607557228,0.817486408549765,0.86230001585538
1258,2.9418333333333337,3.509433333333333,0.8168,0.9000333333333334,8.1681,5.226266666666666,1.7168333333333332,0.5177,0.5616333333333333,0.3409333333333333,0.3889333333333333,7.534066666666666,0.2912,7.242866666666666,6.211200000000001,5.920266666666667,5.705533333333333,5.530900000000001,314.5,37740.0,629.0,2.96298015664933,3.54908607557228,0.817486408549765,0.86230001585538
1259,2.9527,3.5250333333333335,0.8167333333333334,0.8796666666666666,8.174133333333334,5.221433333333334,1.6964000000000001,0.5200333333333333,0.5629333333333334,0.34126666666666666,0.3852333333333333,7.537066666666666,0.29296666666666665,7.2440999999999995,6.216866666666667,5.926866666666665,5.7152666666666665,5.548466666666666,314.75,37770.0,629.5,2.96298015664933,3.54908607557228,0.817486408549765,0.86230001585538
1260,2.9749666666666665,2.5986000000000002,0.8238,0.8644333333333333,7.2618,4.286833333333333,1.6882333333333333,0.5026333333333334,0.47633333333333333,0.3433,0.38333333333333336,7.554833333333333,0.29986666666666667,7.254966666666666,6.3276,6.136799999999999,5.914800000000001,5.7575,315.0,37800.0,630.0,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1261,2.888,2.261566666666667,0.8458666666666667,0.8518,6.8472333333333335,3.9592333333333336,1.6976666666666667,0.4996666666666667,0.4467666666666667,0.3406666666666667,0.3884666666666666,7.547766666666666,0.3,7.247766666666666,6.356133333333333,6.1701,5.9502999999999995,5.796733333333334,315.25,37830.0,630.5,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1262,2.8408666666666664,2.1534,0.8335666666666667,0.8573,6.685133333333333,3.8442666666666665,1.6908666666666665,0.5034000000000001,0.4310666666666667,0.3403666666666667,0.3889666666666667,7.5446,0.3,7.2446,6.371333333333332,6.188633333333332,5.962899999999999,5.812266666666666,315.5,37860.0,631.0,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1263,2.8490333333333333,2.0319,0.8365666666666667,0.8592666666666666,6.576766666666666,3.727733333333333,1.6958333333333333,0.5084666666666666,0.43156666666666665,0.3404666666666667,0.3895,7.545599999999999,0.3,7.2456,6.377433333333333,6.213633333333334,5.9863,5.826199999999999,315.75,37890.0,631.5,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1264,3.6737333333333337,2.103933333333333,0.8239666666666666,1.0024666666666666,7.6041,3.930366666666666,1.8264333333333331,0.5878666666666666,0.4557333333333333,0.3317666666666667,0.41733333333333333,7.5275,0.29929999999999995,7.2282,6.239933333333333,6.0690333333333335,5.814133333333333,5.6022,316.0,37920.0,632.0,4.17882911821128,2.25555095000155,0.760139897888097,1.19566420088824
1265,4.057033333333333,2.1857333333333333,0.7699666666666667,1.1332,8.145933333333334,4.088900000000001,1.9031666666666667,0.6032333333333333,0.46793333333333337,0.3299333333333333,0.4260666666666667,7.528666666666666,0.2949333333333333,7.2337333333333325,6.195233333333333,6.015766666666668,5.758433333333333,5.507466666666667,316.25,37950.0,632.5,4.17882911821128,2.25555095000155,0.760139897888097,1.19566420088824
1266,4.121566666666666,2.2794666666666665,0.7635000000000001,1.1366333333333332,8.301166666666667,4.1796,1.9001333333333332,0.6110333333333333,0.461,0.32983333333333337,0.43396666666666667,7.5379,0.2914,7.246499999999999,6.191566666666667,6.0001999999999995,5.7338,5.488300000000001,316.5,37980.0,633.0,4.17882911821128,2.25555095000155,0.760139897888097,1.19566420088824
1267,4.227833333333333,2.258433333333333,0.7447333333333332,1.2116,8.442599999999999,4.214766666666666,1.9563333333333333,0.6024333333333334,0.4608,0.33063333333333333,0.4328333333333333,7.534466666666667,0.29113333333333336,7.243333333333333,6.1839,5.991333333333333,5.7015,5.432133333333333,316.75,38010.0,633.5,4.17882911821128,2.25555095000155,0.760139897888097,1.19566420088824
1268,4.1068,2.3959333333333332,1.0625333333333333,1.2037,8.768966666666667,4.662166666666666,2.266233333333333,0.5926333333333333,0.4815,0.38453333333333334,0.43056666666666665,7.543466666666666,0.28190000000000004,7.261566666666666,6.152166666666666,5.917666666666666,5.538399999999999,5.281933333333334,317.0,38040.0,634.0,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1269,4.0455000000000005,2.4881,1.2364,1.1987,8.9687,4.9232,2.4351000000000003,0.5942333333333333,0.4858,0.4049666666666667,0.4299,7.545233333333334,0.2813666666666667,7.263866666666667,6.143033333333333,5.888633333333335,5.465166666666667,5.208633333333333,317.25,38070.0,634.5,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1270,4.0611,2.4962999999999997,1.3615,1.1874333333333331,9.106333333333332,5.045233333333333,2.5489333333333333,0.5926333333333333,0.4898666666666667,0.41096666666666665,0.4299,7.546,0.2800666666666667,7.265933333333334,6.118766666666667,5.865899999999999,5.404633333333334,5.1606,317.5,38100.0,635.0,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1271,4.038633333333333,2.5462333333333333,1.3876,1.1851666666666665,9.157633333333333,5.119,2.5727666666666664,0.5961,0.4845333333333333,0.41053333333333336,0.4299666666666667,7.547833333333333,0.28,7.267833333333333,6.120166666666667,5.860333333333333,5.392033333333334,5.1496,317.75,38130.0,635.5,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1272,4.040299999999999,2.6763666666666666,1.3360666666666667,1.3294333333333332,9.382166666666667,5.341866666666666,2.6654999999999998,0.5943666666666667,0.5088333333333334,0.3993333333333333,0.4628666666666667,7.549833333333333,0.28,7.269833333333333,6.1006,5.809966666666666,5.317333333333334,5.0219,318.0,38160.0,636.0,4.03620573412447,2.81661723165922,1.25641048952855,1.5404101335819
1273,4.028033333333334,2.7723666666666666,1.2909000000000002,1.5029666666666666,9.594266666666666,5.566233333333334,2.7938666666666667,0.5976,0.5114333333333333,0.3949333333333333,0.46986666666666665,7.548366666666666,0.28,7.268366666666665,6.0747,5.770966666666666,5.238733333333334,4.869066666666667,318.25,38190.0,636.5,4.03620573412447,2.81661723165922,1.25641048952855,1.5404101335819
1274,4.0514,2.7938666666666667,1.2710333333333332,1.5497666666666667,9.666066666666667,5.6146666666666665,2.8208,0.5937666666666667,0.5163333333333333,0.3907333333333333,0.46736666666666665,7.5500333333333325,0.28,7.270033333333332,6.071766666666665,5.759866666666667,5.229833333333334,4.848733333333334,318.5,38220.0,637.0,4.03620573412447,2.81661723165922,1.25641048952855,1.5404101335819
1275,4.050866666666667,2.8034333333333334,1.2697666666666667,1.5589333333333333,9.683000000000002,5.632133333333333,2.8287,0.5907333333333333,0.5195000000000001,0.39013333333333333,0.46020000000000005,7.551066666666667,0.28,7.271066666666667,6.071533333333333,5.754333333333334,5.2264333333333335,4.8436,318.75,38250.0,637.5,4.03620573412447,2.81661723165922,1.25641048952855,1.5404101335819
1276,4.244,2.610266666666667,1.2773666666666665,1.4342333333333332,9.565866666666667,5.321866666666667,2.7116,0.6154,0.4813666666666666,0.3824666666666667,0.4396333333333333,7.555266666666666,0.28,7.275266666666666,6.084999999999999,5.8117,5.312366666666666,4.989633333333334,319.0,38280.0,638.0,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1277,4.3671,2.4666333333333332,1.2194999999999998,1.3258666666666667,9.3791,5.0120000000000005,2.5453666666666663,0.6170666666666667,0.46913333333333335,0.38103333333333333,0.4377333333333333,7.561166666666666,0.28,7.281166666666666,6.114366666666666,5.862200000000001,5.419400000000001,5.115033333333333,319.25,38310.0,638.5,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1278,4.3552333333333335,2.4407333333333336,1.1701666666666666,1.2721333333333333,9.238266666666666,4.883033333333334,2.4423,0.6196666666666667,0.46116666666666667,0.3901,0.44,7.5673,0.28,7.2873,6.1295,5.879533333333333,5.463266666666667,5.1808,319.5,38340.0,639.0,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1279,4.377666666666666,2.3407666666666667,1.2268999999999999,1.2823666666666669,9.2277,4.850033333333334,2.509266666666667,0.6213666666666666,0.46626666666666666,0.3895,0.4403666666666667,7.568533333333333,0.28,7.288533333333333,6.1341,5.892166666666666,5.455966666666667,5.177600000000002,319.75,38370.0,639.5,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1280,4.409533333333333,2.3092666666666664,1.1918666666666666,1.7153,9.625966666666667,5.216433333333333,2.907166666666667,0.6195333333333334,0.47700000000000004,0.3862333333333334,0.5076333333333334,7.550799999999999,0.28,7.270799999999999,6.069466666666667,5.791666666666668,5.223166666666667,4.7501,320.0,38400.0,640.0,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1281,4.3964,2.4291,1.1865333333333332,1.961833333333333,9.973866666666666,5.577466666666666,3.148366666666666,0.6186666666666667,0.4702,0.3838333333333333,0.5312666666666667,7.549199999999999,0.28,7.269199999999999,6.0309333333333335,5.721566666666666,5.0999,4.536666666666667,320.25,38430.0,640.5,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1282,4.4174,2.400933333333333,1.1844999999999999,2.0283333333333333,10.031166666666667,5.613766666666667,3.212833333333333,0.6154,0.4647,0.3821,0.5448666666666666,7.558466666666667,0.28,7.278466666666667,6.039033333333333,5.726300000000001,5.072866666666668,4.473333333333334,320.5,38460.0,641.0,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1283,4.4089,2.3847,1.1987999999999999,2.0984333333333334,10.090833333333332,5.681933333333333,3.2972333333333332,0.6103000000000001,0.4628333333333333,0.38026666666666664,0.55,7.560566666666667,0.28,7.280566666666667,6.0314,5.7214,5.033800000000001,4.4062,320.75,38490.0,641.5,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1284,4.232233333333333,2.173766666666667,1.3601666666666667,2.082333333333333,9.8485,5.616266666666666,3.4425,0.6069,0.4417666666666667,0.4207,0.519,7.5705,0.28,7.2905,6.0663,5.769900000000001,5.0139,4.410933333333333,321.0,38520.0,642.0,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1285,4.171666666666667,2.095133333333333,1.5439333333333334,1.9300666666666666,9.7408,5.569133333333333,3.474,0.6136333333333334,0.436,0.4306666666666667,0.51,7.571266666666667,0.28,7.291266666666667,6.077966666666667,5.780733333333334,5.011799999999999,4.489800000000001,321.25,38550.0,642.5,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1286,4.202333333333334,2.0645333333333333,1.5733,1.9062666666666666,9.746433333333334,5.544099999999999,3.4795666666666665,0.6177666666666667,0.4305333333333333,0.4368666666666667,0.5071666666666667,7.570966666666666,0.28,7.290966666666666,6.070633333333333,5.775266666666667,5.001366666666666,4.490466666666668,321.5,38580.0,643.0,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1287,4.2602,2.0370333333333335,1.6006333333333334,1.8993999999999998,9.797266666666667,5.537066666666667,3.500033333333333,0.6093666666666667,0.4311,0.44056666666666666,0.5001666666666666,7.571833333333334,0.28,7.291833333333334,6.0631,5.775333333333333,5.001266666666666,4.484066666666666,321.75,38610.0,643.5,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1288,4.0624,1.9796333333333334,1.549,1.9871333333333332,9.578166666666666,5.515766666666667,3.536133333333333,0.5922999999999999,0.4282333333333333,0.4199333333333333,0.5373666666666667,7.5773,0.28,7.2973,6.109566666666667,5.816433333333333,5.0222999999999995,4.456733333333334,322.0,38640.0,644.0,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1289,3.9885666666666664,1.9654333333333334,1.4641333333333333,2.1357666666666666,9.5539,5.565333333333333,3.5999,0.5892333333333333,0.4298666666666666,0.41369999999999996,0.5468,7.5780666666666665,0.28,7.298066666666666,6.110833333333333,5.8157,4.995233333333334,4.369066666666667,322.25,38670.0,644.5,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1290,3.9533666666666667,1.9473333333333331,1.472,2.1834,9.5561,5.602733333333333,3.6553999999999998,0.5882000000000001,0.4304,0.40696666666666664,0.5517666666666667,7.578866666666666,0.28,7.298866666666666,6.109066666666666,5.811499999999999,4.972533333333333,4.3251,322.5,38700.0,645.0,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1291,3.9226,1.9565333333333335,1.4450333333333334,2.2069666666666667,9.531133333333333,5.608533333333334,3.652,0.5957,0.4306333333333333,0.4008333333333334,0.5528333333333333,7.577533333333334,0.28,7.297533333333334,6.116566666666666,5.816133333333333,4.977766666666668,4.317399999999999,322.75,38730.0,645.5,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1292,3.9199,2.0164999999999997,1.2116333333333333,2.2386333333333335,9.386666666666667,5.4667666666666666,3.450266666666667,0.578,0.4501,0.3794666666666667,0.5579333333333334,7.5828999999999995,0.28,7.302899999999999,6.139633333333333,5.842933333333334,5.108433333333332,4.415666666666667,323.0,38760.0,646.0,3.8145287035265105,2.12890310724605,1.06661810241158,2.25916913862991
1293,3.8343666666666665,2.1111666666666666,1.1383333333333334,2.2483666666666666,9.332233333333335,5.497866666666667,3.3867000000000003,0.5767333333333333,0.45153333333333334,0.3696333333333333,0.5597666666666666,7.582833333333333,0.28,7.302833333333333,6.138,5.838,5.132033333333334,4.439233333333334,323.25,38790.0,646.5,3.8145287035265105,2.12890310724605,1.06661810241158,2.25916913862991
1294,3.8316,2.1367,1.0523,2.2589666666666663,9.279566666666666,5.447966666666666,3.3112666666666666,0.5725,0.4500333333333333,0.37093333333333334,0.5596333333333333,7.5817000000000005,0.28,7.3017,6.145333333333333,5.849566666666666,5.166766666666667,4.462633333333333,323.5,38820.0,647.0,3.8145287035265105,2.12890310724605,1.06661810241158,2.25916913862991
1295,3.8174333333333332,2.1459,1.0684666666666667,2.2418666666666667,9.273666666666667,5.4562333333333335,3.3103333333333333,0.5724666666666667,0.44920000000000004,0.37060000000000004,0.5603666666666667,7.581833333333334,0.28,7.301833333333334,6.1475333333333335,5.8474,5.167966666666667,4.463900000000001,323.75,38850.0,647.5,3.8145287035265105,2.12890310724605,1.06661810241158,2.25916913862991
1296,3.6157,2.0987666666666667,0.994,2.4589,9.167366666666666,5.551666666666667,3.4528999999999996,0.5547333333333334,0.4378333333333333,0.35083333333333333,0.5911,7.577366666666666,0.28,7.297366666666666,6.157966666666667,5.856766666666666,5.1212,4.294833333333333,324.0,38880.0,648.0,3.4943721081291605,2.03081761358127,0.8553415599892361,2.63472269656677
1297,3.518766666666667,2.0591333333333335,0.8826666666666667,2.580033333333333,9.0406,5.521833333333333,3.4627,0.5496666666666666,0.4331666666666667,0.3477,0.5964,7.576533333333334,0.2800666666666667,7.296466666666667,6.1753333333333345,5.865833333333333,5.129433333333333,4.249933333333333,324.25,38910.0,648.5,3.4943721081291605,2.03081761358127,0.8553415599892361,2.63472269656677
1298,3.4528000000000003,2.049,0.8763,2.6316333333333333,9.009733333333333,5.556933333333333,3.5079333333333333,0.5581,0.43,0.3438333333333333,0.5980666666666666,7.574166666666667,0.28,7.2941666666666665,6.175166666666668,5.8656999999999995,5.1163,4.190666666666667,324.5,38940.0,649.0,3.4943721081291605,2.03081761358127,0.8553415599892361,2.63472269656677
1299,3.4626666666666663,2.0014,0.8548,2.6872333333333334,9.0061,5.543433333333333,3.5420333333333334,0.5618,0.4333666666666667,0.344,0.5893,7.5752,0.28076666666666666,7.294433333333333,6.178733333333334,5.871666666666666,5.1137,4.1698,324.75,38970.0,649.5,3.4943721081291605,2.03081761358127,0.8553415599892361,2.63472269656677
1300,3.2037333333333335,1.7887,0.8751666666666668,2.115133333333333,7.982733333333334,4.779,2.9903,0.5199,0.40549999999999997,0.3629333333333334,0.5053,7.570266666666666,0.29806666666666665,7.2722,6.2805,6.0459000000000005,5.483899999999999,4.871600000000001,325.0,39000.0,650.0,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1301,3.0343,1.674,0.9839000000000001,1.7890666666666668,7.4812666666666665,4.4469666666666665,2.772966666666667,0.5089333333333333,0.39413333333333334,0.3696333333333333,0.4744,7.565333333333333,0.3,7.265333333333333,6.318133333333333,6.1071333333333335,5.5987333333333344,5.117,325.25,39030.0,650.5,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1302,2.9196,1.6266,1.0072666666666668,1.6659666666666666,7.219433333333334,4.299833333333334,2.673233333333333,0.5118666666666667,0.3900666666666667,0.3697666666666667,0.4620666666666666,7.5575,0.3,7.2575,6.3300333333333345,6.130866666666667,5.641333333333333,5.210966666666666,325.5,39060.0,651.0,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1303,2.9187333333333334,1.6079333333333332,1.0296333333333332,1.6010666666666666,7.157366666666666,4.238633333333333,2.6307,0.5165666666666666,0.3899333333333333,0.3666,0.4590666666666667,7.5589,0.3,7.258900000000001,6.333666666666667,6.1445,5.660433333333334,5.255933333333333,325.75,39090.0,651.5,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1304,2.8326333333333333,1.4167999999999998,1.0133,1.7878,7.050533333333333,4.2179,2.8011,0.48666666666666664,0.3696333333333333,0.3519,0.5048333333333334,7.556066666666667,0.3,7.256066666666667,6.3468333333333335,6.150766666666667,5.6137999999999995,5.120233333333333,326.0,39120.0,652.0,2.65447646255938,1.29102729944955,0.9210203685789319,2.07385294137072
1305,2.6574,1.3234000000000001,0.9346666666666666,1.9597999999999998,6.875266666666667,4.217866666666667,2.8944666666666663,0.48946666666666666,0.3675333333333333,0.34979999999999994,0.5201666666666667,7.5502,0.3,7.2502,6.351333333333335,6.158566666666667,5.597333333333333,5.033966666666666,326.25,39150.0,652.5,2.65447646255938,1.29102729944955,0.9210203685789319,2.07385294137072
1306,2.6488666666666667,1.3200666666666667,0.9354666666666667,2.0275,6.9319,4.283033333333333,2.9629666666666665,0.4898666666666667,0.36086666666666667,0.34936666666666666,0.5262333333333333,7.546166666666666,0.3,7.246166666666666,6.345266666666667,6.142466666666667,5.579066666666667,4.979733333333333,326.5,39180.0,653.0,2.65447646255938,1.29102729944955,0.9210203685789319,2.07385294137072
1307,2.6660333333333335,1.2861666666666667,0.9010666666666667,2.0572999999999997,6.910566666666667,4.244533333333333,2.9583666666666666,0.4890333333333334,0.3615333333333334,0.3503666666666667,0.5297,7.544866666666667,0.3,7.244866666666667,6.344666666666667,6.148333333333333,5.568966666666666,4.955066666666666,326.75,39210.0,653.5,2.65447646255938,1.29102729944955,0.9210203685789319,2.07385294137072
1308,2.606466666666667,1.2954,0.9204,1.8037666666666667,6.626033333333334,4.019566666666667,2.7241666666666666,0.47659999999999997,0.38170000000000004,0.3457333333333333,0.47196666666666665,7.549566666666666,0.3,7.2495666666666665,6.377800000000001,6.198233333333334,5.714433333333333,5.235033333333333,327.0,39240.0,654.0,2.5318106312779,1.4169636260649,0.8824437867585001,1.43423186366001
1309,2.5774,1.3696,0.9124333333333334,1.5777333333333332,6.437166666666666,3.859766666666667,2.4901666666666666,0.4696666666666667,0.38943333333333335,0.34020000000000006,0.45343333333333335,7.547133333333333,0.3,7.247133333333333,6.387666666666666,6.2238,5.780133333333334,5.380133333333333,327.25,39270.0,654.5,2.5318106312779,1.4169636260649,0.8824437867585001,1.43423186366001
1310,2.5110333333333332,1.3971,0.8803333333333334,1.5047666666666666,6.293233333333333,3.7822000000000005,2.3851,0.47196666666666665,0.391,0.3397333333333334,0.4407666666666667,7.5464,0.3,7.2464,6.399866666666667,6.234633333333333,5.839333333333334,5.456933333333333,327.5,39300.0,655.0,2.5318106312779,1.4169636260649,0.8824437867585001,1.43423186366001
1311,2.5080999999999998,1.4044999999999999,0.8630666666666668,1.4234333333333333,6.1991,3.691,2.2865,0.47656666666666664,0.3911,0.3435,0.4403,7.5441,0.3,7.2441,6.3988,6.242533333333334,5.871833333333333,5.531733333333334,327.75,39330.0,655.5,2.5318106312779,1.4169636260649,0.8824437867585001,1.43423186366001
1312,2.6175333333333333,1.3277666666666665,0.8691333333333333,1.3131,6.127533333333332,3.51,2.1822333333333335,0.49483333333333335,0.3599666666666667,0.3298,0.4193333333333333,7.543866666666666,0.3,7.2438666666666665,6.406833333333332,6.259066666666666,5.923400000000001,5.6175,328.0,39360.0,656.0,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1313,2.7261333333333333,1.1675,0.8088,1.2357666666666667,5.9382,3.212066666666667,2.0445666666666664,0.4971333333333333,0.35173333333333334,0.32416666666666666,0.4107333333333333,7.5371999999999995,0.3,7.2372,6.418966666666666,6.284166666666667,5.981166666666667,5.6998999999999995,328.25,39390.0,656.5,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1314,2.786166666666667,1.1103333333333334,0.7822666666666667,1.1858,5.864566666666667,3.0784000000000002,1.9680666666666666,0.48736666666666667,0.35479999999999995,0.32486666666666664,0.40869999999999995,7.5347,0.3,7.2347,6.420133333333332,6.299466666666666,6.006966666666667,5.749766666666668,328.5,39420.0,657.0,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1315,2.7583333333333333,1.1004,0.7744333333333334,1.1331333333333333,5.7663,3.007966666666667,1.9075666666666669,0.4824666666666667,0.35873333333333335,0.32270000000000004,0.41153333333333336,7.5341000000000005,0.3,7.234100000000001,6.421366666666666,6.3025,6.0266,5.780833333333333,328.75,39450.0,657.5,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1316,2.712833333333333,1.1249666666666667,0.9751333333333334,1.5287,6.341633333333333,3.6288,2.5038333333333336,0.5013000000000001,0.37013333333333337,0.3743666666666667,0.47913333333333336,7.5068,0.3,7.2068,6.344866666666666,6.1849,5.721733333333333,5.312866666666666,329.0,39480.0,658.0,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1317,2.771166666666667,1.2303666666666666,1.2112,1.7753333333333334,6.988066666666667,4.2169,2.9865333333333335,0.5109333333333334,0.3667333333333333,0.38943333333333335,0.5052333333333333,7.502433333333333,0.2999333333333333,7.2025,6.2883000000000004,6.098633333333335,5.489866666666667,5.015200000000001,329.25,39510.0,658.5,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1318,2.8080666666666665,1.2337666666666667,1.2404666666666666,1.8881333333333332,7.1704333333333325,4.3623666666666665,3.1285999999999996,0.5155,0.3627666666666666,0.3958,0.5162666666666667,7.5069333333333335,0.3,7.206933333333334,6.278933333333333,6.081933333333334,5.440166666666666,4.9175,329.5,39540.0,659.0,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1319,2.837066666666667,1.2128333333333332,1.2969,1.9122333333333332,7.259033333333333,4.421966666666666,3.209133333333333,0.5161666666666667,0.3604333333333334,0.40026666666666666,0.5206000000000001,7.5125,0.3,7.2125,6.279866666666667,6.069133333333333,5.406933333333334,4.870766666666667,329.75,39570.0,659.5,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1320,3.0097666666666667,1.4229333333333334,1.1402,2.0825666666666667,7.655466666666667,4.6457,3.222766666666667,0.5285,0.39803333333333335,0.36483333333333334,0.5464333333333333,7.523499999999999,0.2995,7.223999999999999,6.249700000000001,6.019366666666666,5.356633333333334,4.728533333333333,330.0,39600.0,660.0,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1321,3.0738,1.5723333333333336,0.9988666666666668,2.2056666666666667,7.850666666666666,4.776866666666667,3.2045333333333335,0.5324666666666666,0.4081666666666667,0.3547666666666667,0.5482,7.5263,0.29933333333333334,7.226966666666667,6.2367333333333335,6.001366666666666,5.353233333333334,4.681066666666666,330.25,39630.0,660.5,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1322,3.0966,1.6467333333333334,0.8976,2.2058,7.846733333333333,4.750133333333333,3.1033999999999997,0.5311,0.4103666666666667,0.36033333333333334,0.5499,7.527466666666666,0.29966666666666664,7.227799999999999,6.2379,5.997233333333334,5.383233333333334,4.695433333333334,330.5,39660.0,661.0,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1323,3.0944333333333334,1.6551333333333331,0.9536666666666668,2.214933333333333,7.918166666666666,4.823733333333333,3.1686,0.5322666666666667,0.41009999999999996,0.3558,0.5500333333333333,7.525366666666667,0.29986666666666667,7.2255,6.232633333333333,5.987633333333333,5.353400000000001,4.666033333333333,330.75,39690.0,661.5,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1324,3.3766666666666665,1.8149333333333333,1.1137000000000001,2.4430666666666667,8.748366666666666,5.371700000000001,3.556766666666667,0.5586,0.42956666666666665,0.39563333333333334,0.5892666666666667,7.541533333333334,0.28190000000000004,7.259633333333333,6.155733333333334,5.861966666666667,5.0595333333333325,4.2468666666666675,331.0,39720.0,662.0,3.5423898107324194,1.93668323477711,1.36482553068314,2.68680990515195
1325,3.5209666666666664,1.9030999999999998,1.2547333333333335,2.6003000000000003,9.2791,5.758133333333333,3.855033333333334,0.5642666666666667,0.43333333333333335,0.4096333333333333,0.6006666666666667,7.5488,0.2802,7.2686,6.110666666666667,5.791466666666667,4.876766666666666,3.987,331.25,39750.0,662.5,3.5423898107324194,1.93668323477711,1.36482553068314,2.68680990515195
1326,3.562266666666667,1.8957000000000002,1.3510333333333333,2.6255333333333333,9.434533333333334,5.8722666666666665,3.976566666666667,0.5575666666666667,0.4393333333333333,0.41186666666666666,0.6094333333333334,7.556333333333334,0.28,7.2763333333333335,6.112333333333333,5.782633333333334,4.817433333333333,3.9130999999999996,331.5,39780.0,663.0,3.5423898107324194,1.93668323477711,1.36482553068314,2.68680990515195
1327,3.5041,1.9114999999999998,1.3679666666666666,2.657,9.440566666666665,5.936466666666666,4.024966666666667,0.5632,0.4414666666666667,0.4103,0.6125666666666667,7.5562000000000005,0.28,7.2762,6.111533333333334,5.7743,4.785,3.8683000000000005,331.75,39810.0,663.5,3.5423898107324194,1.93668323477711,1.36482553068314,2.68680990515195
1328,3.5925333333333334,1.9941,1.3095999999999999,2.3629333333333333,9.259166666666665,5.666633333333333,3.672533333333333,0.5687,0.45056666666666667,0.39516666666666667,0.5428999999999999,7.5656,0.28,7.2856,6.1333,5.8219,5.002266666666666,4.268466666666667,332.0,39840.0,664.0,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1329,3.626233333333333,2.0613333333333332,1.2661333333333333,2.1017,9.055399999999999,5.429166666666667,3.3678333333333335,0.5629333333333334,0.4495666666666666,0.3839666666666667,0.5147999999999999,7.5696666666666665,0.2800666666666667,7.2896,6.159333333333334,5.868966666666666,5.155233333333333,4.540899999999999,332.25,39870.0,664.5,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1330,3.629233333333333,2.0722666666666667,1.2354999999999998,1.9720333333333333,8.909033333333333,5.2798,3.207533333333333,0.5602333333333334,0.4442666666666667,0.3793666666666667,0.5065333333333334,7.570233333333334,0.2803666666666667,7.289866666666668,6.178400000000001,5.899766666666666,5.244566666666667,4.678533333333332,332.5,39900.0,665.0,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1331,3.616633333333333,2.0813333333333333,1.2072333333333334,1.8988,8.803999999999998,5.187366666666667,3.1060333333333334,0.5594,0.4396,0.3788,0.5093333333333333,7.5682,0.28023333333333333,7.287966666666667,6.182133333333334,5.9126666666666665,5.291233333333334,4.759,332.75,39930.0,665.5,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1332,3.5651666666666664,1.0110999999999999,1.2468333333333335,1.5334333333333332,7.356533333333333,3.7913666666666668,2.780266666666667,0.5440333333333334,0.32299999999999995,0.3827333333333333,0.4447,7.5436,0.2989,7.2447,6.3097,6.169933333333334,5.653366666666666,5.289066666666666,333.0,39960.0,666.0,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1333,3.4568999999999996,0.5726333333333333,1.2483,1.3095999999999999,6.587433333333333,3.130533333333333,2.5579,0.5438000000000001,0.28600000000000003,0.3897,0.4211666666666667,7.544833333333333,0.3,7.244833333333333,6.373799999999999,6.254466666666667,5.7902000000000005,5.509266666666667,333.25,39990.0,666.5,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1334,3.437533333333333,0.40599999999999997,1.2878666666666667,1.1779333333333333,6.309333333333333,2.8718,2.4657999999999998,0.5486333333333334,0.2695666666666667,0.3897333333333334,0.41590000000000005,7.5437,0.3,7.2437000000000005,6.392899999999999,6.2859,5.853933333333332,5.604799999999999,333.5,40020.0,667.0,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1335,3.4521,0.325,1.2751000000000001,1.176,6.228200000000001,2.7761,2.4511000000000003,0.5499666666666667,0.2619666666666667,0.39049999999999996,0.4098333333333333,7.5396,0.3,7.2396,6.394466666666665,6.297933333333333,5.8591,5.614066666666667,333.75,40050.0,667.5,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1336,3.6992666666666665,0.6601,1.2775666666666665,1.1402,6.7771333333333335,3.0778666666666665,2.4177666666666666,0.5884666666666667,0.3295,0.39990000000000003,0.4210666666666667,7.511933333333333,0.3,7.2119333333333335,6.3066,6.1913,5.758233333333334,5.522500000000001,334.0,40080.0,668.0,3.9441596969619694,1.08539688990041,1.33629668346255,1.22541632907888
1337,3.9075333333333333,0.9447333333333334,1.3347,1.1582999999999999,7.345266666666666,3.437733333333333,2.493,0.5908666666666667,0.34846666666666665,0.3998333333333333,0.43096666666666666,7.521533333333333,0.3,7.221533333333333,6.2731,6.136833333333333,5.6927666666666665,5.449866666666667,334.25,40110.0,668.5,3.9441596969619694,1.08539688990041,1.33629668346255,1.22541632907888
1338,3.925566666666667,1.0093333333333334,1.3360666666666667,1.2111666666666665,7.4821333333333335,3.556566666666667,2.5472333333333332,0.5938333333333333,0.36083333333333334,0.3999666666666667,0.43243333333333334,7.523233333333333,0.2999,7.223333333333333,6.267733333333334,6.119266666666666,5.657233333333334,5.396966666666667,334.5,40140.0,669.0,3.9441596969619694,1.08539688990041,1.33629668346255,1.22541632907888
1339,3.9281,1.0394666666666668,1.3309000000000002,1.2312666666666667,7.529733333333333,3.601633333333334,2.562166666666667,0.5976,0.36806666666666665,0.3998,0.4324666666666667,7.5255,0.29983333333333334,7.225666666666667,6.266233333333333,6.116933333333334,5.641833333333333,5.3847,334.75,40170.0,669.5,3.9441596969619694,1.08539688990041,1.33629668346255,1.22541632907888
1340,3.955533333333334,1.2232666666666667,1.1807333333333332,1.0880333333333334,7.447566666666668,3.4920333333333335,2.2687666666666666,0.583,0.37166666666666665,0.3586666666666667,0.3950666666666667,7.533366666666666,0.3,7.233366666666666,6.277966666666666,6.144233333333333,5.775866666666667,5.558766666666666,335.0,40200.0,670.0,3.86125473203425,1.25254631567465,0.9125556538080519,0.843138284169669


==> data/realistic_downsample.csv <==
sample,q0,q1,q2,q3,q4,q5,q6,v0,v1,v2,v3,ps_pump,pr_pump,dp_pump,dp0,dp1,dp2,dp3,time,lab_time_seconds,lab_time_minutes,qr0,qr1,qr2,qr3
0,3.494666666666667,1.74,0.594,0.6583333333333333,6.487,2.9923333333333333,1.2523333333333333,0.561,0.4303333333333333,0.3186666666666666,0.3656666666666667,7.491666666666666,0.3,7.191666666666666,6.307,6.206333333333333,5.8293333333333335,5.719333333333334,0.0,0.0,0.0,3.55442259016688,1.83318126869287,0.653710550098262,0.7184563354409
1,3.5276666666666667,1.82,0.618,0.6543333333333334,6.620000000000001,3.0923333333333334,1.2723333333333335,0.5646666666666667,0.4306666666666667,0.3206666666666667,0.375,7.490333333333334,0.3,7.190333333333334,6.294666666666666,6.189333333333333,5.821,5.711666666666667,0.25,30.0,0.5,3.55442259016688,1.83318126869287,0.653710550098262,0.7184563354409
2,3.5363333333333333,1.8103333333333331,0.618,0.69,6.654666666666667,3.118333333333333,1.3079999999999998,0.5696666666666667,0.433,0.3276666666666666,0.3803333333333333,7.484666666666667,0.3,7.184666666666667,6.2890000000000015,6.187333333333333,5.817333333333334,5.697333333333333,0.5,60.0,1.0,3.55442259016688,1.83318126869287,0.653710550098262,0.7184563354409
3,3.566666666666667,1.826,0.6313333333333334,0.709,6.733,3.1663333333333337,1.3403333333333334,0.569,0.4366666666666666,0.3296666666666666,0.3806666666666667,7.489666666666666,0.3,7.189666666666667,6.290333333333334,6.180999999999999,5.814,5.691,0.75,90.0,1.5,3.55442259016688,1.83318126869287,0.653710550098262,0.7184563354409
4,3.87,1.8816666666666668,0.8450000000000001,1.0163333333333333,7.612999999999999,3.743,1.8613333333333333,0.585,0.421,0.357,0.416,7.513999999999999,0.2883333333333333,7.225666666666666,6.231333333333334,6.084999999999999,5.656,5.434666666666667,1.0,120.0,2.0,3.9871357271135497,1.77555809341992,1.0151386430054,1.24131890922708
5,3.9153333333333338,1.8363333333333332,0.9843333333333334,1.1306666666666667,7.866666666666667,3.951333333333333,2.115,0.5946666666666667,0.4126666666666667,0.3593333333333333,0.4316666666666666,7.513,0.2866666666666667,7.226333333333333,6.2043333333333335,6.050666666666666,5.593,5.348,1.25,150.0,2.5,3.9871357271135497,1.77555809341992,1.0151386430054,1.24131890922708
6,4.013,1.7586666666666666,0.989,1.186,7.946666666666666,3.9336666666666655,2.175,0.5896666666666667,0.413,0.3626666666666666,0.4379999999999999,7.512666666666666,0.2826666666666667,7.229999999999999,6.199333333333334,6.046666666666667,5.589,5.333,1.5,180.0,3.0,3.9871357271135497,1.77555809341992,1.0151386430054,1.24131890922708
7,3.956,1.7583333333333333,0.9933333333333334,1.2253333333333332,7.933000000000001,3.977,2.2186666666666666,0.594,0.4166666666666666,0.3686666666666667,0.4406666666666667,7.516999999999999,0.2836666666666667,7.233333333333332,6.203666666666667,6.048333333333334,5.583333333333332,5.3213333333333335,1.75,210.0,3.5,3.9871357271135497,1.77555809341992,1.0151386430054,1.24131890922708
8,3.945,3.409666666666667,1.0106666666666666,1.0293333333333332,9.394666666666668,5.449666666666667,2.04,0.5976666666666667,0.5943333333333333,0.369,0.396,7.547333333333333,0.2806666666666667,7.266666666666666,6.097,5.807333333333333,5.450666666666667,5.254333333333333,2.0,240.0,4.0,3.95678301407909,4.55098309289644,1.01300701000851,0.728980666797093
9,3.959,4.208666666666667,0.992,0.8536666666666667,10.013333333333334,6.054333333333333,1.8456666666666663,0.597,0.6356666666666667,0.37,0.3773333333333333,7.544666666666667,0.28,7.264666666666667,6.014666666666667,5.647666666666668,5.346666666666667,5.198333333333333,2.25,270.0,4.5,3.95678301407909,4.55098309289644,1.01300701000851,0.728980666797093
10,3.9283333333333337,4.512333333333333,1.001,0.7886666666666666,10.230333333333332,6.3020000000000005,1.7896666666666667,0.6006666666666667,0.639,0.372,0.369,7.540999999999999,0.28,7.260999999999999,5.976333333333333,5.5920000000000005,5.307333333333334,5.169666666666667,2.5,300.0,5.0,3.95678301407909,4.55098309289644,1.01300701000851,0.728980666797093
11,4.0136666666666665,4.537,1.022333333333333,0.7473333333333334,10.320333333333334,6.306666666666667,1.7696666666666667,0.591,0.64,0.37,0.3686666666666667,7.542,0.28,7.262,5.972,5.589,5.297333333333333,5.180666666666667,2.75,330.0,5.5,3.95678301407909,4.55098309289644,1.01300701000851,0.728980666797093
12,3.948,3.506,1.042,0.9643333333333334,9.460333333333336,5.512333333333333,2.006333333333333,0.5920000000000001,0.5383333333333333,0.3703333333333333,0.421,7.569666666666666,0.28,7.289666666666666,6.114000000000001,5.829333333333333,5.4623333333333335,5.27,3.0,360.0,6.0,3.95808817038527,2.8482872779892,1.03624454734693,1.32865701149347
13,3.9253333333333336,3.0483333333333333,1.05,1.184,9.207666666666666,5.282333333333334,2.234,0.599,0.513,0.3693333333333333,0.4426666666666666,7.575666666666667,0.28,7.295666666666666,6.134333333333333,5.859333333333333,5.447666666666667,5.183666666666667,3.25,390.0,6.5,3.95808817038527,2.8482872779892,1.03624454734693,1.32865701149347
14,3.962,2.921666666666667,1.038333333333333,1.27,9.192,5.23,2.3083333333333336,0.5986666666666667,0.5033333333333334,0.3686666666666667,0.4506666666666667,7.577,0.28,7.297,6.133333333333334,5.865666666666666,5.445333333333334,5.160666666666667,3.5,420.0,7.0,3.95808817038527,2.8482872779892,1.03624454734693,1.32865701149347
15,3.983,2.85,1.026333333333333,1.3363333333333334,9.195666666666668,5.212666666666666,2.3626666666666667,0.5936666666666667,0.5026666666666667,0.3696666666666667,0.45,7.578,0.28,7.298,6.132000000000001,5.869666666666667,5.436333333333334,5.128333333333334,3.75,450.0,7.5,3.95808817038527,2.8482872779892,1.03624454734693,1.32865701149347
16,4.6850000000000005,2.9716666666666667,1.0286666666666666,1.3056666666666668,9.991,5.306000000000001,2.3343333333333334,0.654,0.5356666666666667,0.3693333333333333,0.449,7.549666666666667,0.28,7.269666666666667,5.996,5.726666666666667,5.305999999999999,5.0056666666666665,4.0,480.0,8.0,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
17,4.964666666666667,3.1506666666666665,1.0176666666666667,1.3073333333333332,10.440333333333337,5.475666666666666,2.325,0.6656666666666666,0.54,0.3696666666666667,0.4413333333333333,7.543666666666667,0.28,7.263666666666666,5.9463333333333335,5.661333333333333,5.244333333333333,4.950333333333333,4.25,510.0,8.5,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
18,4.985666666666666,3.174,1.017,1.3,10.476666666666668,5.491,2.317,0.6766666666666667,0.5396666666666667,0.3686666666666667,0.4406666666666667,7.548,0.28,7.268,5.946666666666667,5.667,5.247999999999999,4.9513333333333325,4.5,540.0,9.0,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
19,5.107,3.159333333333333,1.0193333333333334,1.3090000000000002,10.594666666666669,5.487666666666667,2.3283333333333336,0.6693333333333333,0.5403333333333333,0.3696666666666667,0.44,7.546,0.28,7.266,5.934,5.6546666666666665,5.247000000000001,4.948333333333334,4.75,570.0,9.5,5.06446197256817,3.17697775168197,1.01937898821428,1.28726803653677
20,5.0520000000000005,3.1456666666666666,1.5623333333333334,1.4646666666666666,11.224666666666666,6.172666666666666,3.027,0.6696666666666666,0.557,0.45,0.4776666666666667,7.537666666666666,0.2766666666666666,7.261,5.832,5.469,4.814666666666666,4.477666666666667,5.0,600.0,10.0,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
21,5.025666666666667,3.2633333333333336,1.8433333333333333,1.575,11.707333333333334,6.681666666666668,3.418333333333333,0.6746666666666666,0.5513333333333333,0.486,0.4996666666666667,7.546,0.2716666666666666,7.274333333333334,5.780333333333334,5.379,4.596,4.24,5.25,630.0,10.5,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
22,5.106,3.231333333333333,1.99,1.651333333333333,11.978666666666667,6.8726666666666665,3.641333333333333,0.6716666666666667,0.5516666666666666,0.4996666666666667,0.5106666666666667,7.542666666666666,0.2700000000000001,7.272666666666666,5.744666666666667,5.321000000000001,4.4593333333333325,4.088000000000001,5.5,660.0,11.0,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
23,5.1066666666666665,3.222666666666667,2.0463333333333336,1.716,12.091666666666669,6.985,3.762333333333333,0.662,0.557,0.5103333333333333,0.5106666666666667,7.546,0.2700000000000001,7.276,5.734333333333333,5.3053333333333335,4.389333333333333,3.996,5.75,690.0,11.5,5.0618303556463,3.24191196074685,2.0953938578809,1.7267827866694
24,5.184,3.691666666666667,2.0403333333333333,1.8743333333333327,12.790333333333333,7.606333333333334,3.9146666666666654,0.6963333333333334,0.6066666666666667,0.51,0.5479999999999999,7.543666666666667,0.2700000000000001,7.273666666666666,5.619000000000001,5.110666666666667,4.129999999999999,3.6503333333333337,6.0,720.0,12.0,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
25,5.337,3.936333333333333,2.0166666666666666,2.0006666666666666,13.290666666666668,7.953666666666666,4.017333333333333,0.7046666666666667,0.6186666666666667,0.5186666666666667,0.562,7.545,0.2700000000000001,7.274999999999999,5.553000000000001,5.004666666666666,3.995000000000001,3.4660000000000006,6.25,750.0,12.5,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
26,5.408,3.995333333333333,2.041,2.0466666666666664,13.491,8.083,4.087666666666666,0.7090000000000001,0.6213333333333333,0.5213333333333333,0.5706666666666667,7.545,0.2693333333333333,7.275666666666667,5.524666666666667,4.962666666666667,3.9096666666666655,3.3553333333333333,6.5,780.0,13.0,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
27,5.432,3.992333333333333,2.050333333333333,2.0900000000000003,13.564666666666666,8.132666666666667,4.140333333333333,0.7026666666666667,0.628,0.5233333333333333,0.5713333333333334,7.545,0.2693333333333333,7.275666666666667,5.513333333333334,4.952,3.875333333333333,3.3046666666666664,6.75,810.0,13.5,5.40870817840347,4.02364320023394,2.06358715744996,2.10748878766324
28,5.556333333333333,4.427666666666667,2.026,2.064,14.074,8.517666666666667,4.09,0.7296666666666667,0.655,0.5286666666666666,0.579,7.532666666666667,0.2546666666666667,7.278,5.404,4.777666666666666,3.738,3.182666666666667,7.0,840.0,14.0,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
29,5.682666666666666,4.52,2.023,2.106333333333333,14.332,8.649333333333333,4.129333333333333,0.727,0.6703333333333333,0.5313333333333333,0.5806666666666667,7.526666666666666,0.25,7.276666666666666,5.365666666666668,4.729333333333333,3.6676666666666655,3.0870000000000006,7.25,870.0,14.5,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
30,5.687,4.576,2.034,2.133666666666666,14.430666666666667,8.743666666666666,4.1676666666666655,0.73,0.6773333333333333,0.536,0.5726666666666667,7.524666666666666,0.25,7.274666666666666,5.3486666666666665,4.703666666666667,3.6253333333333337,3.035666666666667,7.5,900.0,15.0,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
31,5.697666666666667,4.6113333333333335,2.0243333333333333,2.131333333333333,14.464666666666666,8.767,4.155666666666667,0.731,0.6793333333333333,0.5393333333333333,0.57,7.522333333333333,0.25,7.272333333333333,5.341666666666666,4.694333333333335,3.613333333333333,3.0313333333333325,7.75,930.0,15.5,5.70151432220398,4.62060822101587,2.05227995214874,2.10190871292277
32,6.4590000000000005,4.056333333333333,2.1546666666666665,1.8986666666666667,14.568666666666669,8.109666666666666,4.053333333333333,0.7883333333333333,0.625,0.5336666666666666,0.53,7.525333333333333,0.25,7.275333333333333,5.313,4.777666666666667,3.746333333333333,3.286666666666666,8.0,960.0,16.0,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
33,6.727333333333333,3.8676666666666666,2.159,1.77,14.523999999999996,7.796666666666667,3.929,0.7963333333333334,0.6036666666666667,0.5216666666666666,0.5146666666666667,7.533,0.25,7.283,5.325,4.816,3.844,3.417333333333332,8.25,990.0,16.5,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
34,6.794333333333333,3.777,2.139,1.6786666666666668,14.389,7.594666666666667,3.8176666666666663,0.7986666666666666,0.599,0.52,0.5086666666666667,7.540333333333334,0.25,7.290333333333334,5.362,4.875666666666666,3.9376666666666655,3.5699999999999994,8.5,1020.0,17.0,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
35,6.868333333333334,3.670666666666667,2.113,1.652,14.304,7.435666666666667,3.765,0.789,0.6056666666666667,0.519,0.51,7.542,0.2506666666666666,7.291333333333333,5.376333333333333,4.920333333333334,4.004666666666667,3.6353333333333335,8.75,1050.0,17.5,6.81569881470601,3.71999705798355,2.11090011848797,1.64465000590817
36,5.6386666666666665,3.822333333333333,2.033333333333333,1.7646666666666666,13.259,7.620333333333333,3.798,0.6906666666666667,0.6116666666666667,0.485,0.527,7.600333333333333,0.2686666666666666,7.331666666666667,5.633666666666667,5.125,4.208666666666667,3.779333333333333,9.0,1080.0,18.0,5.002821793625819,3.85749699699899,1.80451217271318,1.89884371515873
37,5.2090000000000005,3.869333333333333,1.8866666666666667,1.85,12.815,7.606,3.736666666666667,0.665,0.61,0.474,0.535,7.614,0.2700000000000001,7.343999999999999,5.702333333333334,5.200333333333333,4.314666666666668,3.842666666666666,9.25,1110.0,18.5,5.002821793625819,3.85749699699899,1.80451217271318,1.89884371515873
38,5.0233333333333325,3.895333333333333,1.8383333333333332,1.8906666666666667,12.647666666666666,7.624333333333332,3.729,0.6636666666666666,0.6046666666666667,0.4696666666666667,0.5383333333333333,7.620666666666667,0.2700000000000001,7.350666666666666,5.735666666666667,5.223,4.336666666666666,3.8516666666666666,9.5,1140.0,19.0,5.002821793625819,3.85749699699899,1.80451217271318,1.89884371515873
39,4.976666666666668,3.8956666666666666,1.826,1.885333333333333,12.583666666666668,7.606999999999999,3.711333333333333,0.6693333333333333,0.599,0.465,0.54,7.616666666666666,0.2700000000000001,7.346666666666666,5.739666666666667,5.231,4.352666666666666,3.864,9.75,1170.0,19.5,5.002821793625819,3.85749699699899,1.80451217271318,1.89884371515873
40,5.418333333333334,3.297333333333333,1.7993333333333337,1.9456666666666669,12.460666666666668,7.042333333333334,3.745,0.6920000000000001,0.5463333333333333,0.4606666666666667,0.5403333333333333,7.619,0.2700000000000001,7.348999999999999,5.757,5.336333333333334,4.431,3.9096666666666655,10.0,1200.0,20.0,5.56323162578129,2.95509260959721,1.7819017650088,1.96456097906781
41,5.474666666666667,3.0773333333333333,1.783,1.977666666666667,12.312666666666663,6.838,3.760666666666667,0.7023333333333334,0.529,0.4616666666666666,0.54,7.624,0.2700000000000001,7.353999999999999,5.772,5.374999999999999,4.473333333333333,3.9380000000000006,10.25,1230.0,20.5,5.56323162578129,2.95509260959721,1.7819017650088,1.96456097906781
42,5.526,3.0196666666666667,1.77,1.9826666666666664,12.298333333333332,6.772333333333334,3.7526666666666655,0.7096666666666667,0.5196666666666667,0.4636666666666666,0.537,7.62,0.2700000000000001,7.35,5.772666666666667,5.376333333333333,4.475666666666665,3.935000000000001,10.5,1260.0,21.0,5.56323162578129,2.95509260959721,1.7819017650088,1.96456097906781
43,5.599333333333333,2.9626666666666663,1.7676666666666667,1.9893333333333332,12.319,6.719666666666667,3.757,0.7013333333333334,0.5203333333333333,0.4683333333333334,0.5303333333333333,7.621333333333334,0.2700000000000001,7.351333333333334,5.770999999999999,5.382666666666665,4.477,3.9426666666666654,10.75,1290.0,21.5,5.56323162578129,2.95509260959721,1.7819017650088,1.96456097906781
44,4.861666666666666,3.236,1.6483333333333334,1.958,11.704,6.8423333333333325,3.606333333333333,0.6356666666666667,0.5626666666666666,0.4336666666666666,0.511,7.625666666666667,0.2706666666666667,7.354999999999999,5.886333333333333,5.456666666666667,4.6353333333333335,4.109,11.0,1320.0,22.0,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
45,4.525,3.4166666666666665,1.4756666666666665,1.8663333333333332,11.283666666666669,6.758666666666667,3.342,0.6216666666666666,0.5746666666666667,0.4263333333333333,0.503,7.627333333333333,0.2779999999999999,7.349333333333334,5.934666666666666,5.512333333333333,4.791333333333333,4.303333333333333,11.25,1350.0,22.5,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
46,4.414333333333333,3.4866666666666664,1.4836666666666667,1.841,11.225666666666664,6.811333333333333,3.324666666666667,0.6296666666666667,0.5793333333333333,0.416,0.5,7.623666666666667,0.2793333333333334,7.344333333333333,5.939666666666667,5.507333333333333,4.794333333333333,4.315,11.5,1380.0,23.0,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
47,4.445666666666667,3.5286666666666666,1.4683333333333333,1.808,11.250666666666667,6.805,3.276333333333333,0.626,0.5770000000000001,0.41,0.4996666666666667,7.623,0.2773333333333333,7.345666666666667,5.936333333333333,5.508333333333334,4.824666666666666,4.352666666666666,11.75,1410.0,23.5,4.42822472983863,3.51246907719997,1.4218530983031,1.81408918021774
48,5.163333333333333,3.386,1.3023333333333331,1.8073333333333328,11.659,6.495666666666667,3.1096666666666666,0.6903333333333334,0.5526666666666666,0.3929999999999999,0.517,7.611,0.2736666666666666,7.337333333333333,5.856,5.476666666666667,4.854666666666667,4.3726666666666665,12.0,1440.0,24.0,5.588269423197951,3.25107985662587,1.202992646555,1.92838525976105
49,5.4816666666666665,3.3003333333333336,1.2393333333333334,1.894,11.915333333333333,6.433666666666667,3.1333333333333333,0.705,0.5496666666666666,0.389,0.5216666666666666,7.599333333333333,0.271,7.328333333333333,5.805666666666667,5.438,4.807,4.280999999999999,12.25,1470.0,24.5,5.588269423197951,3.25107985662587,1.202992646555,1.92838525976105
50,5.5616666666666665,3.272333333333333,1.222,1.8996666666666664,11.955666666666666,6.394,3.121666666666666,0.7090000000000001,0.5453333333333333,0.3876666666666666,0.528,7.601333333333333,0.2700000000000001,7.331333333333332,5.802666666666667,5.439,4.815,4.285666666666666,12.5,1500.0,25.0,5.588269423197951,3.25107985662587,1.202992646555,1.92838525976105
51,5.619666666666666,3.2583333333333333,1.2253333333333332,1.8943333333333328,11.997666666666667,6.377999999999999,3.1196666666666664,0.701,0.5446666666666666,0.3816666666666666,0.5303333333333333,7.598666666666666,0.2700000000000001,7.328666666666665,5.797666666666667,5.439,4.808,4.281666666666667,12.75,1530.0,25.5,5.588269423197951,3.25107985662587,1.202992646555,1.92838525976105
52,5.572666666666667,3.105,1.1769999999999998,1.3056666666666668,11.160333333333334,5.587666666666667,2.482666666666667,0.6843333333333333,0.519,0.3783333333333333,0.4196666666666667,7.627,0.2786666666666667,7.348333333333333,5.953333333333333,5.671999999999999,5.258,4.992666666666667,13.0,1560.0,26.0,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
53,5.496333333333333,2.994333333333333,1.1546666666666667,0.9013333333333332,10.546666666666669,5.050333333333334,2.056,0.6786666666666666,0.5116666666666666,0.3756666666666667,0.3756666666666667,7.626333333333333,0.28,7.346333333333333,6.022,5.781666666666666,5.458333333333334,5.312333333333333,13.25,1590.0,26.5,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
54,5.409000000000001,2.978,1.1546666666666667,0.7106666666666667,10.252333333333334,4.843333333333334,1.8653333333333333,0.6859999999999999,0.5053333333333333,0.3716666666666666,0.3556666666666667,7.625,0.28,7.345,6.047333333333333,5.832666666666666,5.548333333333334,5.446999999999999,13.5,1620.0,27.0,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
55,5.444,2.8713333333333333,1.1336666666666666,0.645,10.094,4.65,1.7786666666666666,0.688,0.5156666666666667,0.373,0.345,7.623,0.28,7.343,6.062333333333334,5.862666666666667,5.6,5.512333333333333,13.75,1650.0,27.5,5.45698802967036,2.93929690207161,1.13920807359577,0.575945941347619
56,5.107333333333333,2.876,1.2386666666666668,0.9923333333333332,10.214333333333332,5.106999999999999,2.231,0.6566666666666667,0.5173333333333333,0.4096666666666667,0.4296666666666667,7.618333333333334,0.28,7.338333333333334,6.041333333333333,5.791666666666666,5.388333333333334,5.191333333333334,14.0,1680.0,28.0,4.8974750401679,2.87978979091169,1.48058216490724,1.5445573916338498
57,4.937666666666667,2.856666666666667,1.413,1.3216666666666663,10.529000000000002,5.591333333333333,2.7346666666666666,0.65,0.5223333333333333,0.42,0.462,7.610333333333333,0.28,7.330333333333333,6.004666666666667,5.710333333333333,5.177,4.891666666666666,14.25,1710.0,28.5,4.8974750401679,2.87978979091169,1.48058216490724,1.5445573916338498
58,4.900333333333333,2.861333333333333,1.4946666666666668,1.4513333333333334,10.707666666666668,5.807333333333333,2.946,0.6503333333333333,0.523,0.4183333333333333,0.4746666666666667,7.600666666666666,0.28,7.320666666666666,5.980333333333334,5.66,5.075333333333333,4.735,14.5,1740.0,29.0,4.8974750401679,2.87978979091169,1.48058216490724,1.5445573916338498
59,4.8773333333333335,2.8873333333333333,1.4696666666666665,1.5053333333333332,10.739666666666666,5.862333333333332,2.975,0.654,0.523,0.4193333333333333,0.48,7.603,0.28,7.322999999999999,5.985666666666667,5.659666666666666,5.065666666666666,4.712999999999999,14.75,1770.0,29.5,4.8974750401679,2.87978979091169,1.48058216490724,1.5445573916338498
60,4.723,2.827,1.4713333333333334,1.506,10.527333333333331,5.804333333333334,2.977333333333333,0.63,0.4956666666666667,0.4276666666666666,0.4556666666666667,7.608666666666666,0.28,7.328666666666666,6.006666666666667,5.699,5.105666666666667,4.758333333333333,15.0,1800.0,30.0,4.580735547563299,2.63779186019344,1.53863071335008,1.33342797040018
61,4.650666666666667,2.6606666666666663,1.5003333333333333,1.419,10.230666666666668,5.58,2.9193333333333333,0.6226666666666667,0.49,0.4346666666666667,0.441,7.612333333333334,0.28,7.332333333333334,6.05,5.762666666666667,5.182666666666667,4.8696666666666655,15.25,1830.0,30.5,4.580735547563299,2.63779186019344,1.53863071335008,1.33342797040018
62,4.565666666666667,2.648333333333333,1.5156666666666667,1.358,10.087666666666667,5.522,2.873666666666667,0.6233333333333334,0.4903333333333333,0.439,0.4386666666666666,7.617999999999999,0.28,7.337999999999999,6.077333333333333,5.783666666666666,5.216333333333333,4.923333333333334,15.5,1860.0,31.0,4.580735547563299,2.63779186019344,1.53863071335008,1.33342797040018
63,4.524666666666667,2.636,1.5613333333333337,1.3326666666666669,10.054666666666666,5.530000000000001,2.894,0.6336666666666667,0.4906666666666667,0.4336666666666666,0.44,7.622333333333334,0.28,7.342333333333333,6.084333333333333,5.789000000000001,5.227666666666666,4.930666666666666,15.75,1890.0,31.5,4.580735547563299,2.63779186019344,1.53863071335008,1.33342797040018
64,4.4206666666666665,2.5506666666666664,1.552,1.449,9.972333333333331,5.551666666666666,3.0010000000000003,0.614,0.4723333333333333,0.432,0.4756666666666667,7.624666666666667,0.28,7.344666666666667,6.0920000000000005,5.791333333333333,5.183,4.856333333333334,16.0,1920.0,32.0,4.3053331199214,2.42758997559107,1.53801225742485,1.6995957681425102
65,4.343999999999999,2.478333333333333,1.5506666666666669,1.589,9.962,5.618,3.139666666666667,0.611,0.4639999999999999,0.4303333333333333,0.492,7.624,0.28,7.343999999999999,6.094,5.789333333333333,5.135666666666667,4.756666666666666,16.25,1950.0,32.5,4.3053331199214,2.42758997559107,1.53801225742485,1.6995957681425102
66,4.313999999999999,2.4170000000000003,1.5483333333333331,1.658,9.937333333333331,5.623333333333333,3.2063333333333333,0.608,0.4673333333333333,0.4293333333333333,0.4986666666666666,7.625,0.28,7.345,6.096333333333334,5.79,5.121333333333334,4.707666666666666,16.5,1980.0,33.0,4.3053331199214,2.42758997559107,1.53801225742485,1.6995957681425102
67,4.275333333333333,2.415,1.5523333333333331,1.6843333333333337,9.927,5.651666666666667,3.236666666666667,0.613,0.4683333333333334,0.428,0.5,7.625333333333333,0.28,7.345333333333333,6.099333333333333,5.790333333333334,5.101666666666667,4.674999999999999,16.75,2010.0,33.5,4.3053331199214,2.42758997559107,1.53801225742485,1.6995957681425102
68,4.795,2.562,1.5936666666666668,1.6526666666666665,10.603333333333332,5.808333333333334,3.2463333333333333,0.6446666666666667,0.5033333333333334,0.4406666666666667,0.477,7.600333333333333,0.28,7.320333333333333,5.980333333333333,5.667333333333334,4.963666666666667,4.564666666666667,17.0,2040.0,34.0,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
69,4.864333333333334,2.7503333333333333,1.657,1.5623333333333336,10.834,5.969666666666667,3.2193333333333336,0.657,0.5106666666666667,0.4473333333333333,0.4663333333333333,7.596333333333333,0.28,7.316333333333333,5.951333333333334,5.621,4.943,4.580333333333334,17.25,2070.0,34.5,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
70,5.0136666666666665,2.756333333333333,1.6813333333333331,1.5396666666666663,10.991,5.977333333333333,3.221,0.653,0.5153333333333333,0.4456666666666667,0.46,7.588999999999999,0.28,7.308999999999999,5.925666666666666,5.596666666666667,4.9190000000000005,4.565333333333332,17.5,2100.0,35.0,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
71,4.964333333333333,2.790666666666666,1.6776666666666666,1.4916666666666667,10.924333333333331,5.960000000000001,3.1693333333333333,0.653,0.5173333333333333,0.449,0.4593333333333333,7.59,0.28,7.31,5.938,5.613666666666667,4.943999999999999,4.616666666666666,17.75,2130.0,35.5,4.97675283837116,2.79740345701836,1.68475024375676,1.4947674999798
72,5.097,3.0176666666666665,1.8943333333333328,1.5493333333333332,11.558333333333334,6.461333333333333,3.443666666666666,0.682,0.5486666666666666,0.4883333333333333,0.5003333333333333,7.571666666666667,0.277,7.294666666666667,5.824000000000001,5.446666666666667,4.639666666666667,4.298,18.0,2160.0,36.0,5.27495408156775,3.22619931742805,2.17207112716243,1.81464163715092
73,5.228,3.155666666666667,2.034333333333333,1.6916666666666669,12.109666666666666,6.881666666666667,3.726,0.6883333333333332,0.56,0.5083333333333333,0.5163333333333333,7.558666666666666,0.2703333333333333,7.288333333333333,5.742666666666667,5.325,4.426666666666667,4.030666666666667,18.25,2190.0,36.5,5.27495408156775,3.22619931742805,2.17207112716243,1.81464163715092
74,5.2876666666666665,3.2233333333333336,2.0783333333333336,1.7846666666666666,12.374,7.086333333333334,3.863,0.6836666666666666,0.5583333333333333,0.5213333333333333,0.521,7.556666666666667,0.2700000000000001,7.286666666666666,5.710000000000001,5.261,4.303000000000001,3.872666666666666,18.5,2220.0,37.0,5.27495408156775,3.22619931742805,2.17207112716243,1.81464163715092
75,5.29,3.21,2.1506666666666665,1.8026666666666664,12.453333333333331,7.163333333333334,3.953333333333333,0.6823333333333333,0.5603333333333333,0.525,0.5216666666666666,7.560333333333333,0.2700000000000001,7.290333333333333,5.700000000000001,5.245666666666667,4.2396666666666665,3.822333333333333,18.75,2250.0,37.5,5.27495408156775,3.22619931742805,2.17207112716243,1.81464163715092
76,5.281666666666666,3.223666666666667,2.062,2.153,12.720333333333333,7.438666666666666,4.215,0.698,0.5766666666666667,0.501,0.5913333333333334,7.557333333333333,0.2700000000000001,7.287333333333333,5.650333333333334,5.166,4.048,3.4226666666666667,19.0,2280.0,38.0,5.38470883322286,3.3370797501386096,1.89543529192203,2.59366173266958
77,5.384666666666666,3.3236666666666665,1.935,2.402333333333333,13.045666666666666,7.661,4.337333333333333,0.6986666666666665,0.5793333333333333,0.493,0.62,7.561000000000001,0.2700000000000001,7.291,5.6146666666666665,5.108666666666666,3.941333333333333,3.192666666666667,19.25,2310.0,38.5,5.38470883322286,3.3370797501386096,1.89543529192203,2.59366173266958
78,5.392666666666667,3.3246666666666664,1.9006666666666665,2.51,13.127999999999998,7.735333333333333,4.410666666666666,0.6970000000000001,0.5796666666666667,0.493,0.6283333333333334,7.563666666666666,0.2700000000000001,7.293666666666666,5.605666666666666,5.091666666666667,3.887333333333334,3.087,19.5,2340.0,39.0,5.38470883322286,3.3370797501386096,1.89543529192203,2.59366173266958
79,5.375,3.337,1.8876666666666668,2.574,13.173666666666666,7.798666666666667,4.461666666666667,0.698,0.581,0.494,0.6306666666666667,7.563333333333333,0.2700000000000001,7.293333333333333,5.597999999999999,5.075333333333333,3.845000000000001,3.014,19.75,2370.0,39.5,5.38470883322286,3.3370797501386096,1.89543529192203,2.59366173266958
80,5.524333333333333,2.159,1.9223333333333332,2.6026666666666665,12.208333333333332,6.683999999999999,4.525,0.6970000000000001,0.4386666666666666,0.482,0.6033333333333334,7.607333333333333,0.2700000000000001,7.337333333333333,5.788333333333333,5.428000000000001,4.167,3.3316666666666657,20.0,2400.0,40.0,5.51371542626772,1.22986150972289,1.82989313424096,2.41128253281117
81,5.5536666666666665,1.602,1.8876666666666664,2.5386666666666664,11.582,6.028333333333332,4.426333333333333,0.6890000000000001,0.3883333333333333,0.4743333333333333,0.5843333333333333,7.62,0.2743333333333334,7.345666666666666,5.880666666666667,5.5763333333333325,4.351666666666667,3.537333333333334,20.25,2430.0,40.5,5.51371542626772,1.22986150972289,1.82989313424096,2.41128253281117
82,5.514666666666667,1.3236666666666668,1.8573333333333333,2.445,11.140666666666668,5.626,4.302333333333333,0.6896666666666667,0.3763333333333333,0.4693333333333333,0.579,7.622,0.28,7.342,5.937666666666667,5.667000000000001,4.505333333333333,3.748,20.5,2460.0,41.0,5.51371542626772,1.22986150972289,1.82989313424096,2.41128253281117
83,5.506666666666666,1.2953333333333332,1.836666666666667,2.4136666666666664,11.052333333333332,5.545666666666666,4.250333333333333,0.6903333333333334,0.3676666666666666,0.47,0.58,7.616666666666666,0.2796666666666667,7.337,5.944000000000001,5.678666666666667,4.530666666666667,3.7926666666666655,20.75,2490.0,41.5,5.51371542626772,1.22986150972289,1.82989313424096,2.41128253281117
84,5.523,1.5650000000000002,1.8266666666666669,2.345,11.259666666666668,5.736666666666666,4.171666666666667,0.6990000000000001,0.4183333333333333,0.4546666666666666,0.5616666666666666,7.611333333333333,0.28,7.331333333333333,5.901333333333333,5.618666666666667,4.512333333333334,3.811666666666667,21.0,2520.0,42.0,5.5760734328245,1.89900788587931,1.72834512296614,2.23276742050781
85,5.549666666666667,1.7656666666666667,1.7563333333333333,2.26,11.331666666666669,5.782,4.016333333333333,0.7016666666666667,0.4363333333333333,0.4493333333333333,0.5596666666666666,7.610333333333333,0.2793333333333334,7.330999999999999,5.895666666666667,5.605333333333333,4.572666666666667,3.896666666666666,21.25,2550.0,42.5,5.5760734328245,1.89900788587931,1.72834512296614,2.23276742050781
86,5.556666666666667,1.886,1.7293333333333334,2.2576666666666663,11.429666666666666,5.872999999999999,3.987,0.7053333333333334,0.4386666666666666,0.4503333333333333,0.555,7.603333333333333,0.2773333333333333,7.326,5.882333333333333,5.581666666666666,4.573333333333334,3.903,21.5,2580.0,43.0,5.5760734328245,1.89900788587931,1.72834512296614,2.23276742050781
87,5.588666666666667,1.8733333333333333,1.7053333333333331,2.236,11.403333333333332,5.814666666666667,3.9413333333333327,0.7043333333333334,0.4403333333333333,0.451,0.5546666666666666,7.604666666666666,0.277,7.327666666666666,5.8853333333333335,5.591,4.609,3.949666666666667,21.75,2610.0,43.5,5.5760734328245,1.89900788587931,1.72834512296614,2.23276742050781
88,5.595666666666667,2.0243333333333333,1.747,1.9186666666666667,11.285666666666668,5.69,3.665666666666666,0.7096666666666667,0.4536666666666666,0.4693333333333333,0.508,7.606,0.2773333333333333,7.328666666666667,5.896333333333334,5.621,4.756333333333334,4.266,22.0,2640.0,44.0,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
89,5.7,2.0883333333333334,1.8276666666666668,1.7593333333333334,11.375333333333336,5.675333333333334,3.587,0.703,0.4553333333333333,0.472,0.4876666666666666,7.601,0.2773333333333333,7.323666666666667,5.883333333333333,5.611000000000001,4.763333333333333,4.343666666666666,22.25,2670.0,44.5,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
90,5.695333333333334,2.074,1.868,1.649333333333333,11.286666666666669,5.591333333333333,3.517333333333333,0.695,0.4603333333333333,0.4706666666666667,0.483,7.607666666666666,0.2796666666666667,7.327999999999999,5.898999999999999,5.626,4.815666666666667,4.4353333333333325,22.5,2700.0,45.0,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
91,5.638333333333334,2.113,1.8736666666666664,1.628,11.253,5.6146666666666665,3.5016666666666665,0.6940000000000001,0.46,0.4696666666666667,0.4803333333333333,7.609,0.2786666666666667,7.330333333333333,5.9013333333333335,5.628666666666666,4.818,4.441666666666666,22.75,2730.0,45.5,5.64405986013304,2.10683688706525,1.85578212962688,1.61560296388673
92,5.307666666666666,2.098666666666667,1.682,1.4973333333333334,10.585666666666668,5.2780000000000005,3.179333333333333,0.6729999999999999,0.4379999999999999,0.4196666666666667,0.466,7.619,0.28,7.338999999999999,6.008333333333333,5.772,5.100333333333333,4.761666666666667,23.0,2760.0,46.0,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
93,5.255,1.9976666666666667,1.471,1.4753333333333332,10.199,4.944,2.946333333333333,0.662,0.4306666666666667,0.4033333333333334,0.4543333333333333,7.622666666666666,0.28,7.342666666666666,6.055666666666667,5.845,5.2523333333333335,4.911,23.25,2790.0,46.5,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
94,5.174333333333333,1.9513333333333331,1.3033333333333337,1.4723333333333335,9.901333333333334,4.727,2.775666666666667,0.6626666666666666,0.43,0.415,0.4429999999999999,7.620333333333334,0.28,7.340333333333334,6.090333333333333,5.889333333333333,5.342666666666667,4.997666666666666,23.5,2820.0,47.0,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
95,5.094666666666667,1.953,1.348666666666667,1.4003333333333332,9.796666666666669,4.702,2.749,0.675,0.4296666666666667,0.418,0.4416666666666666,7.624333333333333,0.28,7.344333333333333,6.107666666666667,5.908666666666667,5.362666666666667,5.0536666666666665,23.75,2850.0,47.5,5.17256912045507,1.95170996637846,1.36261937439241,1.39355684648762
96,4.376,1.977666666666667,1.1336666666666666,0.9966666666666668,8.484,4.1080000000000005,2.130333333333333,0.5993333333333333,0.4316666666666666,0.3586666666666667,0.391,7.595666666666667,0.2843333333333334,7.311333333333334,6.24,6.083333333333333,5.740333333333332,5.560333333333333,24.0,2880.0,48.0,3.88308042063239,1.99145652066142,0.7497753301507569,0.6596288664146
97,3.994666666666667,1.975,0.916,0.8413333333333333,7.727,3.732333333333333,1.7573333333333334,0.5866666666666667,0.4333333333333333,0.3336666666666666,0.366,7.594333333333333,0.293,7.301333333333333,6.309666666666667,6.169666666666667,5.914333333333333,5.769333333333334,24.25,2910.0,48.5,3.88308042063239,1.99145652066142,0.7497753301507569,0.6596288664146
98,3.934,1.9856666666666667,0.7986666666666667,0.7113333333333334,7.429666666666666,3.4956666666666667,1.5100000000000002,0.579,0.4383333333333333,0.3286666666666666,0.359,7.59,0.297,7.293,6.333333333333332,6.200333333333333,5.998333333333333,5.887666666666666,24.5,2940.0,49.0,3.88308042063239,1.99145652066142,0.7497753301507569,0.6596288664146
99,3.933666666666667,1.9956666666666665,0.7796666666666667,0.6956666666666667,7.404666666666666,3.471,1.4753333333333334,0.5723333333333334,0.437,0.3216666666666666,0.353,7.585333333333334,0.2973333333333333,7.288,6.334666666666667,6.198666666666666,5.999666666666667,5.8886666666666665,24.75,2970.0,49.5,3.88308042063239,1.99145652066142,0.7497753301507569,0.6596288664146
100,4.1803333333333335,1.9886666666666664,0.8356666666666667,0.8450000000000001,7.849666666666667,3.669333333333333,1.6806666666666668,0.622,0.4403333333333333,0.3523333333333333,0.4046666666666667,7.569666666666666,0.2863333333333333,7.283333333333333,6.254,6.117,5.859666666666668,5.695666666666666,25.0,3000.0,50.0,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
101,4.449666666666667,1.978,0.9626666666666668,1.0536666666666668,8.444,3.9943333333333335,2.0163333333333333,0.625,0.447,0.3656666666666667,0.424,7.554333333333333,0.28,7.274333333333333,6.181,6.027333333333333,5.698,5.468999999999999,25.25,3030.0,50.5,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
102,4.473,2.009333333333333,1.009,1.125,8.616333333333333,4.143333333333333,2.134,0.63,0.4503333333333333,0.368,0.4313333333333333,7.547,0.28,7.266999999999999,6.16,5.993666666666666,5.637666666666666,5.391666666666667,25.5,3060.0,51.0,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
103,4.505333333333334,2.029,1.017,1.1833333333333331,8.734666666666667,4.229333333333334,2.200333333333333,0.6283333333333334,0.4493333333333333,0.3706666666666667,0.432,7.546,0.28,7.266,6.150666666666667,5.979333333333333,5.6033333333333335,5.341333333333333,25.75,3090.0,51.5,4.49457123070938,2.02360329643969,1.03437136478141,1.18806614879061
104,4.520333333333332,3.8706666666666663,0.9843333333333334,0.9603333333333332,10.335666666666665,5.815333333333333,1.9446666666666663,0.6386666666666667,0.6293333333333333,0.3663333333333333,0.3989999999999999,7.556666666666667,0.28,7.276666666666666,5.954666666666666,5.597666666666667,5.322333333333333,5.149666666666667,26.0,3120.0,52.0,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
105,4.587,4.7,0.985,0.8686666666666666,11.140666666666664,6.553666666666667,1.8536666666666664,0.639,0.662,0.3603333333333333,0.3806666666666667,7.548,0.2793333333333334,7.268666666666666,5.867666666666667,5.456,5.204666666666666,5.0536666666666665,26.25,3150.0,52.5,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
106,4.580333333333333,4.930000000000001,0.98,0.799,11.289333333333332,6.7090000000000005,1.779,0.6403333333333333,0.6723333333333333,0.3596666666666667,0.372,7.548666666666667,0.28,7.268666666666666,5.852000000000001,5.427666666666667,5.188333333333333,5.055,26.5,3180.0,53.0,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
107,4.596666666666667,4.970666666666667,0.9756666666666668,0.7626666666666666,11.305666666666667,6.709,1.7383333333333333,0.6406666666666666,0.68,0.355,0.369,7.552,0.2793333333333334,7.272666666666667,5.854333333333333,5.427333333333333,5.212333333333333,5.084666666666667,26.75,3210.0,53.5,4.59207256750081,5.01146675157692,0.956198725682179,0.740130448261627
108,4.621,3.904333333333333,1.0216666666666667,0.9376666666666668,10.484666666666666,5.863666666666667,1.9593333333333331,0.626,0.5766666666666667,0.37,0.4196666666666667,7.582333333333334,0.28,7.302333333333333,6.001333333333333,5.683333333333334,5.381,5.193333333333333,27.0,3240.0,54.0,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
109,4.5343333333333335,3.459,1.0590000000000002,1.136,10.188333333333333,5.654000000000001,2.1950000000000003,0.6256666666666667,0.5513333333333333,0.3803333333333333,0.4383333333333333,7.594333333333333,0.28,7.314333333333333,6.0443333333333324,5.735333333333333,5.376333333333333,5.136666666666667,27.25,3270.0,54.5,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
110,4.492666666666667,3.338,1.123,1.193,10.146666666666668,5.654,2.316,0.633,0.541,0.381,0.4496666666666666,7.590666666666666,0.28,7.310666666666666,6.040666666666667,5.736333333333334,5.347,5.085000000000001,27.5,3300.0,55.0,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
111,4.527333333333333,3.241,1.13,1.2996666666666667,10.198,5.670666666666667,2.429666666666667,0.6333333333333333,0.542,0.3796666666666667,0.4466666666666666,7.587999999999999,0.28,7.307999999999999,6.029999999999999,5.736666666666666,5.303,5.001,27.75,3330.0,55.5,4.53432861553907,3.25569801782141,1.12457683234065,1.26947723210847
112,5.232333333333333,3.393333333333333,1.102,1.2856666666666667,11.013333333333332,5.781,2.387666666666667,0.6833333333333332,0.5676666666666667,0.3746666666666667,0.432,7.560666666666666,0.28,7.280666666666666,5.884333333333333,5.569000000000001,5.167333333333334,4.881,28.0,3360.0,56.0,5.55425911777587,3.54005579334092,1.07201245443413,1.1900364450058
113,5.429666666666666,3.470333333333333,1.1,1.2143333333333333,11.214333333333332,5.784666666666667,2.3143333333333334,0.7,0.5770000000000001,0.3703333333333333,0.4296666666666667,7.556666666666667,0.2793333333333334,7.277333333333333,5.857666666666667,5.550000000000001,5.169333333333333,4.900333333333333,28.25,3390.0,56.5,5.55425911777587,3.54005579334092,1.07201245443413,1.1900364450058
114,5.535333333333333,3.5236666666666663,1.090666666666667,1.211,11.360666666666669,5.825333333333333,2.3016666666666667,0.7016666666666667,0.5786666666666667,0.3693333333333333,0.425,7.552333333333333,0.279,7.273333333333333,5.843,5.523,5.145333333333333,4.890666666666667,28.5,3420.0,57.0,5.55425911777587,3.54005579334092,1.07201245443413,1.1900364450058
115,5.525333333333333,3.535,1.0686666666666669,1.208,11.337,5.8116666666666665,2.2766666666666664,0.7066666666666667,0.58,0.3686666666666667,0.4203333333333333,7.556,0.28,7.276,5.847333333333333,5.529999999999999,5.162333333333333,4.898,28.75,3450.0,57.5,5.55425911777587,3.54005579334092,1.07201245443413,1.1900364450058
116,5.869666666666666,3.8013333333333335,1.313,1.7716666666666667,12.755666666666666,6.886,3.0846666666666667,0.7413333333333334,0.618,0.428,0.536,7.553666666666666,0.2706666666666667,7.282999999999999,5.617666666666667,5.183666666666667,4.522666666666668,4.021999999999999,29.0,3480.0,58.0,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
117,6.0103333333333335,3.9876666666666662,1.518,2.1623333333333337,13.678333333333336,7.668,3.6803333333333335,0.7553333333333333,0.6276666666666667,0.456,0.5870000000000001,7.543666666666667,0.2693333333333333,7.274333333333334,5.482666666666667,4.977666666666666,4.121666666666667,3.478333333333333,29.25,3510.0,58.5,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
118,6.135000000000001,4.003,1.6086666666666667,2.3503333333333334,14.097,7.962,3.959,0.7546666666666667,0.6323333333333333,0.4706666666666667,0.6133333333333334,7.540666666666667,0.2613333333333333,7.279333333333334,5.410333333333333,4.873666666666667,3.9090000000000007,3.174333333333333,29.5,3540.0,59.0,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
119,6.109,4.0183333333333335,1.6426666666666667,2.4493333333333336,14.219333333333331,8.110333333333333,4.0920000000000005,0.7509999999999999,0.6403333333333333,0.4803333333333333,0.6226666666666667,7.538333333333333,0.2526666666666666,7.285666666666667,5.386666666666667,4.835333333333333,3.802333333333334,3.0260000000000007,29.75,3570.0,59.5,6.10950668687449,4.05518858928024,1.71025092133362,2.52378599266743
120,6.208333333333333,4.0633333333333335,1.836666666666667,2.334,14.442333333333332,8.234,4.1706666666666665,0.7786666666666666,0.6363333333333333,0.51,0.5876666666666667,7.525333333333333,0.252,7.273333333333333,5.335333333333334,4.766333333333334,3.699,3.002333333333333,30.0,3600.0,60.0,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
121,6.344333333333333,4.087666666666666,1.936,2.197666666666667,14.565666666666663,8.221333333333334,4.133666666666667,0.778,0.63,0.523,0.5736666666666667,7.524,0.25,7.274,5.318666666666666,4.755000000000001,3.701333333333333,3.0786666666666664,30.25,3630.0,60.5,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
122,6.430000000000001,4.065,1.978,2.154333333333333,14.627333333333334,8.197333333333335,4.132333333333333,0.7673333333333333,0.6293333333333333,0.53,0.5663333333333334,7.524333333333333,0.25,7.274333333333333,5.3103333333333325,4.748,3.7046666666666663,3.1,30.5,3660.0,61.0,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
123,6.3406666666666665,4.048333333333334,2.0363333333333333,2.1103333333333336,14.535666666666666,8.195,4.1466666666666665,0.7676666666666666,0.6283333333333334,0.5303333333333333,0.5663333333333334,7.533333333333333,0.25,7.283333333333333,5.336666666666666,4.768,3.7003333333333326,3.122666666666668,30.75,3690.0,61.5,6.35993938057811,4.04704081612148,2.02907375308628,2.10040057906333
124,6.676666666666667,3.617,2.0506666666666664,2.194333333333333,14.538666666666666,7.862,4.244999999999999,0.7886666666666666,0.5886666666666667,0.541,0.6016666666666667,7.534333333333333,0.2506666666666666,7.283666666666667,5.326666666666667,4.823,3.7006666666666663,3.071,31.0,3720.0,62.0,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
125,6.733666666666666,3.437,2.091333333333333,2.333,14.595,7.861333333333333,4.424333333333333,0.7986666666666666,0.5793333333333333,0.5479999999999999,0.6186666666666667,7.532333333333333,0.25,7.282333333333333,5.308666666666666,4.800666666666666,3.580666666666666,2.892666666666667,31.25,3750.0,62.5,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
126,6.817333333333334,3.3826666666666667,2.126333333333333,2.397,14.723333333333334,7.906000000000001,4.523333333333333,0.7966666666666667,0.5796666666666667,0.5493333333333333,0.6233333333333334,7.522,0.25,7.272,5.283333333333333,4.764666666666667,3.504333333333333,2.781,31.5,3780.0,63.0,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
127,6.824,3.3796666666666666,2.1546666666666665,2.3956666666666666,14.754,7.93,4.550333333333333,0.792,0.5766666666666667,0.5476666666666666,0.6296666666666667,7.520333333333332,0.25,7.270333333333332,5.283333333333333,4.761,3.4846666666666666,2.7593333333333327,31.75,3810.0,63.5,6.80308135235946,3.36492438691676,2.13423355137576,2.43954528587833
128,5.962999999999999,3.461,2.0126666666666666,2.284666666666667,13.721333333333332,7.758333333333333,4.297333333333333,0.7193333333333334,0.5736666666666667,0.4976666666666666,0.5656666666666667,7.58,0.2663333333333333,7.313666666666666,5.541333333333334,5.028666666666666,3.9,3.242,32.0,3840.0,64.0,5.494783307758829,3.44430222497573,1.69182326130168,1.85169045039628
129,5.647666666666667,3.466333333333333,1.863,2.0676666666666668,13.044666666666668,7.397,3.9306666666666663,0.7020000000000001,0.5693333333333332,0.4716666666666666,0.5346666666666667,7.604666666666666,0.2700000000000001,7.334666666666665,5.659333333333333,5.186999999999999,4.221333333333333,3.6573333333333338,32.25,3870.0,64.5,5.494783307758829,3.44430222497573,1.69182326130168,1.85169045039628
130,5.492333333333334,3.449,1.787,1.9343333333333332,12.662666666666665,7.170333333333334,3.721333333333333,0.7,0.57,0.457,0.5223333333333333,7.621333333333334,0.2700000000000001,7.351333333333334,5.7333333333333325,5.281666666666666,4.409333333333333,3.9043333333333328,32.5,3900.0,65.0,5.494783307758829,3.44430222497573,1.69182326130168,1.85169045039628
131,5.486000000000001,3.421666666666667,1.7513333333333334,1.9103333333333328,12.569333333333336,7.083333333333333,3.661666666666666,0.7056666666666667,0.5716666666666667,0.4486666666666666,0.5136666666666667,7.620999999999999,0.2700000000000001,7.350999999999999,5.7443333333333335,5.306666666666667,4.459333333333333,3.955666666666666,32.75,3930.0,65.5,5.494783307758829,3.44430222497573,1.69182326130168,1.85169045039628
132,5.382333333333333,3.2343333333333333,1.769,1.9016666666666664,12.287333333333336,6.904999999999999,3.6706666666666665,0.6953333333333334,0.5353333333333333,0.474,0.51,7.624,0.2700000000000001,7.353999999999999,5.794666666666667,5.374999999999999,4.519666666666666,4.027333333333333,33.0,3960.0,66.0,5.33240211384223,2.9951274906892604,1.93046796678255,1.8848240748253
133,5.324,3.0603333333333333,1.842666666666667,1.873,12.1,6.776000000000001,3.7156666666666665,0.6990000000000001,0.5276666666666666,0.486,0.511,7.623,0.2700000000000001,7.353,5.809666666666665,5.403333333333333,4.521,4.035333333333334,33.25,3990.0,66.5,5.33240211384223,2.9951274906892604,1.93046796678255,1.8848240748253
134,5.369,3.011,1.91,1.8693333333333333,12.159333333333333,6.790333333333334,3.779333333333333,0.6933333333333332,0.5253333333333333,0.49,0.5146666666666667,7.619,0.2700000000000001,7.348999999999999,5.798,5.388333333333334,4.473333333333333,3.9966666666666657,33.5,4020.0,67.0,5.33240211384223,2.9951274906892604,1.93046796678255,1.8848240748253
135,5.391333333333334,3.003,1.965,1.8626666666666667,12.222,6.830666666666667,3.8276666666666666,0.684,0.526,0.4823333333333333,0.5196666666666667,7.62,0.2700000000000001,7.35,5.792666666666666,5.375666666666666,4.455,3.981333333333333,33.75,4050.0,67.5,5.33240211384223,2.9951274906892604,1.93046796678255,1.8848240748253
136,4.665333333333334,3.1743333333333337,1.9326666666666663,1.879,11.651333333333334,6.986000000000001,3.8116666666666665,0.621,0.5566666666666666,0.48,0.52,7.62,0.2726666666666666,7.347333333333333,5.89,5.441333333333333,4.529333333333334,4.046666666666667,34.0,4080.0,68.0,4.25818693278923,3.37915837402936,1.91629254725827,1.89924287695737
137,4.306,3.319,1.9193333333333331,1.886,11.430333333333332,7.124333333333333,3.8053333333333335,0.619,0.5643333333333334,0.48,0.5226666666666666,7.617999999999999,0.274,7.343999999999999,5.909666666666666,5.449,4.542999999999999,4.057666666666666,34.25,4110.0,68.5,4.25818693278923,3.37915837402936,1.91629254725827,1.89924287695737
138,4.289,3.3616666666666664,1.91,1.888,11.448666666666666,7.159666666666666,3.798,0.613,0.5663333333333334,0.4806666666666667,0.5276666666666666,7.619333333333333,0.2733333333333334,7.346,5.902666666666667,5.44,4.527666666666667,4.051,34.5,4140.0,69.0,4.25818693278923,3.37915837402936,1.91629254725827,1.89924287695737
139,4.284666666666666,3.362,1.9136666666666664,1.8806666666666667,11.441,7.156333333333333,3.794333333333333,0.6076666666666667,0.5696666666666667,0.481,0.5293333333333333,7.620999999999999,0.2766666666666666,7.344333333333333,5.904999999999999,5.444,4.536,4.053,34.75,4170.0,69.5,4.25818693278923,3.37915837402936,1.91629254725827,1.89924287695737
140,4.383333333333334,3.007,1.7833333333333334,1.9286666666666668,11.102333333333334,6.719,3.712,0.6293333333333333,0.521,0.447,0.5163333333333333,7.623666666666667,0.2796666666666667,7.344,5.962,5.551666666666666,4.696666666666667,4.186333333333334,35.0,4200.0,70.0,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
141,4.493666666666667,2.812,1.6723333333333334,1.8956666666666664,10.873666666666669,6.380000000000001,3.568,0.629,0.5026666666666667,0.4316666666666666,0.5086666666666667,7.625,0.28,7.345,5.984666666666667,5.6146666666666665,4.807333333333334,4.306666666666667,35.25,4230.0,70.5,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
142,4.521333333333333,2.732666666666667,1.5766666666666669,1.8756666666666664,10.706333333333331,6.185,3.4523333333333333,0.6283333333333334,0.4956666666666667,0.4303333333333333,0.5026666666666667,7.624,0.28,7.343999999999999,6.003666666666667,5.652666666666667,4.894,4.391666666666668,35.5,4260.0,71.0,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
143,4.531000000000001,2.707333333333333,1.555,1.8753333333333333,10.668666666666669,6.137666666666666,3.430333333333333,0.6223333333333333,0.4906666666666667,0.431,0.5,7.624,0.28,7.343999999999999,6.006666666666666,5.663,4.907,4.404333333333334,35.75,4290.0,71.5,4.50727047969089,2.6836245249385,1.56632055215763,1.84207180550694
144,4.33,2.5756666666666663,1.5286666666666666,1.784,10.218333333333334,5.888333333333333,3.312666666666667,0.6223333333333333,0.4933333333333333,0.414,0.4823333333333333,7.623666666666667,0.28,7.343666666666667,6.067,5.748666666666667,5.042,4.581,36.0,4320.0,72.0,4.33203751947545,2.5925874560993702,1.39585636775884,1.68073277744857
145,4.355,2.550333333333333,1.4763333333333333,1.6893333333333334,10.071,5.715999999999999,3.165666666666666,0.6193333333333333,0.5,0.4016666666666666,0.4793333333333333,7.615666666666667,0.28,7.335666666666667,6.078666666666667,5.767666666666667,5.115666666666667,4.694000000000001,36.25,4350.0,72.5,4.33203751947545,2.5925874560993702,1.39585636775884,1.68073277744857
146,4.373,2.621666666666667,1.374,1.6649999999999998,10.033666666666669,5.660666666666667,3.039,0.6123333333333334,0.498,0.405,0.4836666666666667,7.618333333333334,0.28,7.338333333333334,6.081333333333333,5.775,5.1626666666666665,4.7410000000000005,36.5,4380.0,73.0,4.33203751947545,2.5925874560993702,1.39585636775884,1.68073277744857
147,4.363,2.6503333333333337,1.352666666666667,1.6753333333333331,10.041333333333332,5.678333333333334,3.028,0.6093333333333333,0.4893333333333333,0.4093333333333333,0.4866666666666666,7.617333333333334,0.28,7.337333333333333,6.08,5.775,5.166333333333334,4.742666666666667,36.75,4410.0,73.5,4.33203751947545,2.5925874560993702,1.39585636775884,1.68073277744857
148,4.288666666666667,2.568,1.323,1.6756666666666666,9.855333333333332,5.566666666666666,2.998666666666667,0.6003333333333333,0.4783333333333333,0.3916666666666666,0.4693333333333333,7.62,0.28,7.34,6.102333333333334,5.808000000000001,5.220333333333334,4.789666666666667,37.0,4440.0,74.0,4.23204605620662,2.4994171359239,1.1867055650297098,1.56002078051434
149,4.248,2.573,1.232,1.612,9.665,5.417,2.844,0.598,0.467,0.3853333333333333,0.4596666666666666,7.62,0.28,7.34,6.127666666666666,5.852666666666666,5.308333333333334,4.902,37.25,4470.0,74.5,4.23204605620662,2.4994171359239,1.1867055650297098,1.56002078051434
150,4.230333333333333,2.5016666666666665,1.2086666666666666,1.5710000000000002,9.511666666666668,5.2813333333333325,2.7796666666666665,0.6003333333333333,0.4626666666666666,0.38,0.4589999999999999,7.622666666666666,0.28,7.342666666666666,6.1530000000000005,5.880999999999999,5.357666666666667,4.966999999999999,37.5,4500.0,75.0,4.23204605620662,2.4994171359239,1.1867055650297098,1.56002078051434
151,4.209666666666667,2.4170000000000003,1.1586666666666663,1.5286666666666666,9.314,5.104333333333333,2.687333333333333,0.6023333333333334,0.4773333333333333,0.3873333333333333,0.4623333333333333,7.619333333333333,0.28,7.339333333333333,6.17,5.9093333333333335,5.419333333333334,5.032666666666667,37.75,4530.0,75.5,4.23204605620662,2.4994171359239,1.1867055650297098,1.56002078051434
152,4.167,2.4006666666666665,1.134,1.5253333333333332,9.227,5.06,2.659333333333333,0.5913333333333334,0.4626666666666666,0.3693333333333333,0.4616666666666666,7.619,0.28,7.338999999999999,6.176666666666668,5.924000000000001,5.443,5.061,38.0,4560.0,76.0,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
153,4.089333333333333,2.32,1.0816666666666668,1.534333333333333,9.025333333333332,4.936,2.616,0.5956666666666667,0.4613333333333333,0.36,0.46,7.613333333333333,0.28,7.333333333333333,6.185999999999999,5.949666666666667,5.4783333333333335,5.097,38.25,4590.0,76.5,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
154,4.097333333333333,2.308333333333333,1.0466666666666666,1.5316666666666667,8.984,4.886666666666667,2.578333333333333,0.599,0.4606666666666667,0.3563333333333333,0.46,7.607333333333333,0.28,7.327333333333333,6.185,5.958,5.499,5.1163333333333325,38.5,4620.0,77.0,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
155,4.109333333333334,2.308666666666667,1.031,1.534,8.983,4.873666666666667,2.565,0.5976666666666667,0.461,0.3563333333333333,0.4589999999999999,7.605,0.28,7.325,6.184666666666667,5.955,5.501333333333333,5.123333333333334,38.75,4650.0,77.5,4.10601275868882,2.30500165041752,1.02304324134559,1.52144384687004
156,4.101666666666667,2.2863333333333333,1.0313333333333334,1.4673333333333334,8.886666666666667,4.785,2.498666666666667,0.5913333333333334,0.442,0.366,0.4446666666666667,7.607333333333333,0.2806666666666667,7.326666666666666,6.201666666666666,5.977,5.548333333333332,5.195666666666666,39.0,4680.0,78.0,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
157,4.047,2.163,1.0596666666666668,1.3676666666666668,8.637333333333332,4.590333333333334,2.4273333333333333,0.5913333333333334,0.4429999999999999,0.3723333333333333,0.45,7.608666666666666,0.28,7.328666666666666,6.225,6.012666666666666,5.592333333333333,5.275,39.25,4710.0,78.5,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
158,4.054333333333333,2.140333333333333,1.1336666666666666,1.3573333333333333,8.685666666666666,4.631333333333333,2.491,0.591,0.4486666666666666,0.369,0.4586666666666666,7.603333333333333,0.28,7.323333333333333,6.210666666666666,6.006333333333333,5.562666666666667,5.248666666666667,39.5,4740.0,79.0,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
159,4.048666666666667,2.144333333333333,1.096666666666667,1.371,8.660666666666666,4.612,2.4676666666666667,0.5936666666666667,0.449,0.37,0.4606666666666667,7.603,0.28,7.322999999999999,6.214,6.004,5.5713333333333335,5.238666666666667,39.75,4770.0,79.5,4.05661559099548,2.16308800395551,1.10363635465854,1.3972325534458
160,4.1546666666666665,2.1426666666666665,1.0883333333333334,1.4086666666666663,8.794333333333332,4.639666666666667,2.497,0.6183333333333334,0.4506666666666667,0.3726666666666666,0.4383333333333333,7.599666666666666,0.28,7.319666666666666,6.203666666666667,5.982333333333333,5.549333333333333,5.220666666666667,40.0,4800.0,80.0,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
161,4.321,2.167333333333333,1.102666666666667,1.2946666666666669,8.885666666666667,4.564666666666667,2.397333333333334,0.612,0.4503333333333333,0.3733333333333333,0.436,7.594666666666667,0.28,7.314666666666667,6.190333333333333,5.982666666666667,5.5696666666666665,5.277333333333333,40.25,4830.0,80.5,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
162,4.326666666666667,2.184,1.1016666666666668,1.289,8.901333333333334,4.574666666666667,2.390666666666667,0.6076666666666667,0.4473333333333333,0.3776666666666666,0.43,7.596999999999999,0.28,7.316999999999999,6.186333333333334,5.978666666666667,5.569333333333333,5.277,40.5,4860.0,81.0,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
163,4.309666666666667,2.182333333333333,1.1343333333333334,1.284333333333333,8.910666666666666,4.601,2.4186666666666667,0.607,0.4416666666666666,0.372,0.4293333333333333,7.597666666666667,0.28,7.317666666666667,6.189666666666666,5.978333333333334,5.552666666666666,5.2716666666666665,40.75,4890.0,81.5,4.29934066264397,2.15792474654091,1.11203855126286,1.26244703838227
164,4.209333333333333,2.232,1.1853333333333331,1.5123333333333333,9.139,4.929666666666666,2.6976666666666667,0.5983333333333334,0.471,0.3993333333333333,0.483,7.587999999999999,0.28,7.307999999999999,6.156,5.903,5.395333333333334,5.012666666666666,41.0,4920.0,82.0,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
165,4.175666666666666,2.363,1.2886666666666668,1.731,9.558333333333334,5.382666666666667,3.0196666666666667,0.6003333333333333,0.481,0.408,0.5016666666666666,7.574666666666667,0.28,7.294666666666667,6.091,5.810333333333333,5.198666666666667,4.744,41.25,4950.0,82.5,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
166,4.163,2.4126666666666665,1.3270000000000002,1.8286666666666669,9.731333333333334,5.568333333333333,3.155666666666667,0.6003333333333333,0.48,0.4113333333333333,0.5083333333333333,7.571666666666667,0.28,7.291666666666667,6.0616666666666665,5.775666666666666,5.138333333333334,4.644333333333333,41.5,4980.0,83.0,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
167,4.1530000000000005,2.433666666666667,1.3316666666666668,1.8233333333333333,9.741666666666667,5.588666666666667,3.155,0.6033333333333334,0.4793333333333333,0.4143333333333333,0.513,7.569333333333334,0.28,7.289333333333333,6.0600000000000005,5.7716666666666665,5.118666666666666,4.629,41.75,5010.0,83.5,4.17046060502752,2.42064510215451,1.35436331588328,1.87099085697645
168,4.626666666666667,2.6103333333333336,1.7206666666666666,2.2823333333333333,11.24,6.613333333333333,4.003,0.6463333333333334,0.517,0.4833333333333333,0.5906666666666667,7.558666666666666,0.279,7.279666666666666,5.85,5.438333333333334,4.409000000000001,3.705,42.0,5040.0,84.0,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
169,4.781666666666666,2.7886666666666664,1.9583333333333333,2.5176666666666665,12.046333333333331,7.264666666666667,4.476,0.6663333333333334,0.527,0.5143333333333333,0.6273333333333333,7.555000000000001,0.2706666666666667,7.284333333333333,5.7490000000000006,5.283666666666667,4.051666666666667,3.254666666666666,42.25,5070.0,84.5,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
170,4.915,2.8406666666666665,2.0506666666666664,2.646333333333333,12.452666666666666,7.537666666666666,4.696999999999999,0.6609999999999999,0.529,0.532,0.6466666666666667,7.562666666666667,0.2700000000000001,7.292666666666666,5.71,5.212000000000001,3.857333333333333,2.991000000000001,42.5,5100.0,85.0,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
171,4.895,2.8423333333333334,2.1283333333333334,2.699,12.564666666666666,7.669666666666666,4.827333333333334,0.664,0.5316666666666666,0.5406666666666667,0.6579999999999999,7.561333333333334,0.2700000000000001,7.291333333333333,5.684,5.179333333333333,3.758666666666666,2.8680000000000003,42.75,5130.0,85.5,4.91099967047997,2.859948942185,2.17526661716071,2.78095038722938
172,5.091666666666667,2.879,1.969,2.643333333333333,12.582999999999998,7.491333333333333,4.612333333333333,0.6743333333333333,0.5296666666666667,0.49,0.6136666666666667,7.562,0.2700000000000001,7.292,5.686,5.210999999999999,3.923666666666666,3.067666666666667,43.0,5160.0,86.0,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
173,5.152333333333333,2.873,1.790333333333333,2.539333333333333,12.355,7.202666666666666,4.329666666666666,0.6736666666666666,0.529,0.4666666666666666,0.5856666666666667,7.572666666666667,0.2700000000000001,7.302666666666666,5.727666666666666,5.280999999999999,4.1403333333333325,3.338333333333333,43.25,5190.0,86.5,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
174,5.163666666666667,2.892333333333333,1.731,2.36,12.147,6.9833333333333325,4.091,0.6706666666666666,0.524,0.451,0.5833333333333334,7.577666666666667,0.2700000000000001,7.307666666666667,5.762333333333332,5.336666666666666,4.303,3.5779999999999994,43.5,5220.0,87.0,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
175,5.175333333333333,2.897,1.6503333333333332,2.368333333333333,12.090999999999998,6.915666666666666,4.018666666666666,0.6673333333333333,0.5196666666666667,0.4496666666666666,0.5793333333333333,7.5806666666666676,0.2700000000000001,7.310666666666667,5.777333333333334,5.356000000000001,4.346666666666668,3.6126666666666662,43.75,5250.0,87.5,5.14817278334546,2.86729742934246,1.63311717983601,2.34455891242882
176,5.193,1.758,1.761,1.8983333333333332,10.610333333333331,5.417333333333334,3.6593333333333335,0.6673333333333333,0.387,0.4533333333333333,0.4943333333333333,7.612999999999999,0.2793333333333334,7.333666666666666,6.011333333333333,5.775333333333332,4.915,4.446,44.0,5280.0,88.0,5.19318379080982,0.91035704399041,1.78316359258907,1.34063037259132
177,5.1883333333333335,1.2086666666666666,1.8046666666666664,1.5746666666666669,9.776333333333334,4.588,3.3793333333333333,0.669,0.351,0.45,0.462,7.618666666666667,0.28,7.338666666666667,6.097666666666666,5.919333333333334,5.158,4.802,44.25,5310.0,88.5,5.19318379080982,0.91035704399041,1.78316359258907,1.34063037259132
178,5.203333333333333,1.0113333333333334,1.8026666666666664,1.4506666666666663,9.468,4.264666666666667,3.253333333333333,0.6663333333333334,0.3366666666666666,0.4473333333333333,0.4463333333333333,7.615333333333334,0.28,7.335333333333334,6.132666666666667,5.968666666666668,5.253666666666666,4.9446666666666665,44.5,5340.0,89.0,5.19318379080982,0.91035704399041,1.78316359258907,1.34063037259132
179,5.223,0.9636666666666668,1.7979999999999998,1.3893333333333333,9.374,4.151,3.187333333333333,0.6603333333333333,0.3303333333333333,0.442,0.4396666666666667,7.617999999999999,0.28,7.337999999999999,6.147666666666667,5.991666666666666,5.3053333333333335,5.022666666666666,44.75,5370.0,89.5,5.19318379080982,0.91035704399041,1.78316359258907,1.34063037259132
180,5.240666666666667,1.3443333333333334,1.7536666666666667,1.5663333333333334,9.905,4.664333333333333,3.3200000000000003,0.679,0.3983333333333334,0.4623333333333333,0.4936666666666667,7.595,0.28,7.314999999999999,6.055666666666665,5.849666666666668,5.1033333333333335,4.721666666666668,45.0,5400.0,90.0,5.345022122347749,1.7886740083195798,1.88674926543642,1.92495866733512
181,5.282333333333333,1.6353333333333333,1.8133333333333328,1.7776666666666665,10.508666666666668,5.226333333333333,3.591,0.6846666666666666,0.4203333333333333,0.4736666666666667,0.516,7.580666666666667,0.28,7.300666666666666,5.971333333333334,5.729666666666667,4.885666666666667,4.442333333333334,45.25,5430.0,90.5,5.345022122347749,1.7886740083195798,1.88674926543642,1.92495866733512
182,5.332333333333334,1.7253333333333332,1.862,1.8666666666666667,10.786333333333332,5.454,3.7286666666666655,0.6886666666666666,0.428,0.4796666666666667,0.522,7.572999999999999,0.28,7.292999999999999,5.931333333333334,5.671666666666668,4.774333333333333,4.291333333333334,45.5,5460.0,91.0,5.345022122347749,1.7886740083195798,1.88674926543642,1.92495866733512
183,5.3580000000000005,1.765,1.856666666666667,1.8923333333333328,10.872000000000002,5.514,3.749,0.6863333333333334,0.4313333333333333,0.4803333333333333,0.5283333333333333,7.569666666666666,0.28,7.289666666666666,5.921333333333333,5.649,4.746666666666666,4.270666666666667,45.75,5490.0,91.5,5.345022122347749,1.7886740083195798,1.88674926543642,1.92495866733512
184,5.266666666666667,2.010333333333333,1.7066666666666668,1.852666666666667,10.836333333333332,5.5696666666666665,3.559333333333333,0.6686666666666666,0.4556666666666667,0.4353333333333333,0.498,7.570333333333334,0.28,7.290333333333334,5.926333333333334,5.6530000000000005,4.854333333333333,4.377333333333334,46.0,5520.0,92.0,5.16892068221353,2.16183708693077,1.3984294715912802,1.64384934043086
185,5.214,2.131333333333333,1.5153333333333334,1.7426666666666668,10.603333333333332,5.389333333333333,3.258,0.6643333333333333,0.4606666666666667,0.4186666666666667,0.4796666666666667,7.58,0.28,7.3,5.964,5.707333333333334,5.011666666666667,4.576,46.25,5550.0,92.5,5.16892068221353,2.16183708693077,1.3984294715912802,1.64384934043086
186,5.158666666666666,2.172333333333333,1.5033333333333334,1.6583333333333334,10.492666666666668,5.3340000000000005,3.161666666666667,0.6643333333333333,0.4566666666666666,0.4046666666666667,0.4803333333333333,7.583333333333333,0.28,7.303333333333333,5.984333333333334,5.734999999999999,5.0760000000000005,4.665666666666667,46.5,5580.0,93.0,5.16892068221353,2.16183708693077,1.3984294715912802,1.64384934043086
187,5.123666666666667,2.1693333333333333,1.4193333333333331,1.6576666666666666,10.37,5.246333333333333,3.077,0.6723333333333333,0.4536666666666666,0.4,0.4793333333333333,7.584333333333333,0.28,7.304333333333333,5.996,5.751,5.132333333333333,4.727333333333333,46.75,5610.0,93.5,5.16892068221353,2.16183708693077,1.3984294715912802,1.64384934043086
188,5.141,2.200333333333333,1.413,1.626,10.380333333333333,5.239333333333334,3.039,0.6556666666666666,0.4706666666666667,0.4046666666666667,0.489,7.586333333333333,0.28,7.306333333333333,5.996333333333333,5.751333333333333,5.136000000000001,4.735666666666667,47.0,5640.0,94.0,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
189,5.043,2.2903333333333333,1.387,1.634,10.354333333333336,5.311333333333334,3.021,0.6536666666666666,0.47,0.415,0.4973333333333333,7.582666666666666,0.28,7.302666666666666,6.008333333333333,5.751333333333333,5.135666666666666,4.730666666666666,47.25,5670.0,94.5,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
190,4.967666666666667,2.277333333333333,1.408,1.7266666666666666,10.379666666666669,5.411999999999999,3.1346666666666665,0.6626666666666666,0.4706666666666667,0.42,0.4923333333333333,7.584666666666666,0.28,7.304666666666666,5.995666666666667,5.7363333333333335,5.086,4.643666666666666,47.5,5700.0,95.0,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
191,5.026666666666667,2.2783333333333333,1.4323333333333332,1.7336666666666667,10.471,5.444333333333333,3.166,0.664,0.4726666666666667,0.421,0.4883333333333333,7.583333333333333,0.28,7.303333333333333,5.984666666666668,5.722,5.058,4.616999999999999,47.75,5730.0,95.5,5.02676683490495,2.29296397744432,1.4475357718752,1.69503235070637
192,4.075333333333334,2.312,1.1033333333333333,1.3903333333333334,8.881,4.805666666666666,2.493666666666667,0.5760000000000001,0.4523333333333333,0.353,0.4293333333333333,7.602,0.2813333333333334,7.320666666666667,6.216666666666667,6.001333333333333,5.587666666666666,5.2763333333333335,48.0,5760.0,96.0,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
193,3.680333333333333,2.2353333333333336,0.8420000000000001,1.163333333333333,7.921,4.240666666666667,2.0053333333333336,0.5576666666666666,0.4433333333333333,0.326,0.4103333333333333,7.586666666666667,0.2906666666666667,7.296,6.2860000000000005,6.106,5.816999999999999,5.560666666666667,48.25,5790.0,96.5,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
194,3.592,2.2063333333333333,0.7253333333333333,1.1013333333333333,7.625,4.033,1.8266666666666669,0.5489999999999999,0.4383333333333333,0.317,0.4,7.583333333333333,0.298,7.285333333333333,6.313,6.137333333333332,5.889333333333333,5.652666666666667,48.5,5820.0,97.0,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
195,3.497333333333333,2.098333333333333,0.6956666666666667,1.028,7.319333333333333,3.822,1.723666666666667,0.5529999999999999,0.445,0.311,0.3993333333333333,7.587999999999999,0.3,7.287999999999999,6.338666666666667,6.19,5.957666666666666,5.747333333333333,48.75,5850.0,97.5,3.52383162468916,2.17026178759527,0.651098408517409,1.02031586289457
196,3.8386666666666662,2.2276666666666665,0.7573333333333333,0.9343333333333332,7.757999999999999,3.919333333333333,1.6916666666666669,0.5866666666666667,0.4696666666666667,0.3383333333333334,0.3816666666666666,7.570333333333334,0.2923333333333333,7.278,6.267,6.107333333333333,5.884,5.700666666666667,49.0,5880.0,98.0,4.05146027906777,2.361489537774,0.944155567173819,0.816759857924555
197,3.9823333333333335,2.408333333333333,0.8563333333333333,0.86,8.107,4.124666666666666,1.7163333333333333,0.5976666666666667,0.461,0.3486666666666667,0.375,7.560666666666666,0.288,7.272666666666666,6.233333333333333,6.060666666666666,5.828333333333333,5.675000000000001,49.25,5910.0,98.5,4.05146027906777,2.361489537774,0.944155567173819,0.816759857924555
198,4.068,2.303,0.924,0.849,8.144,4.076,1.773,0.591,0.4686666666666667,0.3533333333333333,0.37,7.562,0.2886666666666667,7.273333333333333,6.234333333333333,6.061666666666666,5.815333333333333,5.663000000000001,49.5,5940.0,99.0,4.05146027906777,2.361489537774,0.944155567173819,0.816759857924555
199,3.993333333333333,2.3303333333333334,0.9303333333333332,0.8320000000000001,8.086,4.092666666666667,1.7623333333333333,0.602,0.4723333333333333,0.3536666666666667,0.37,7.559666666666667,0.289,7.270666666666667,6.233666666666666,6.060333333333334,5.814,5.672666666666666,49.75,5970.0,99.5,4.05146027906777,2.361489537774,0.944155567173819,0.816759857924555
200,4.226666666666667,3.8896666666666655,0.926,0.9246666666666667,9.967,5.740333333333333,1.850666666666667,0.6196666666666667,0.6276666666666667,0.3583333333333333,0.4256666666666667,7.559333333333333,0.2806666666666667,7.278666666666666,6.006666666666667,5.651666666666666,5.398000000000001,5.198333333333332,50.0,6000.0,100.0,4.3463550650319,4.861532272877931,0.95870930614849,1.3037594553585
201,4.288666666666667,4.593999999999999,0.9346666666666666,1.1529999999999998,10.970333333333333,6.681666666666666,2.0876666666666663,0.627,0.6566666666666667,0.3626666666666666,0.445,7.549,0.28,7.269,5.890666666666666,5.464,5.171666666666666,4.915999999999999,50.25,6030.0,100.5,4.3463550650319,4.861532272877931,0.95870930614849,1.3037594553585
202,4.432666666666666,4.7683333333333335,0.9383333333333332,1.2776666666666665,11.417,6.984333333333334,2.216,0.6123333333333334,0.6713333333333334,0.368,0.4503333333333333,7.557666666666666,0.279,7.278666666666666,5.844666666666667,5.385,5.061,4.754,50.5,6060.0,101.0,4.3463550650319,4.861532272877931,0.95870930614849,1.3037594553585
203,4.344333333333334,4.869,0.9333333333333332,1.29,11.436666666666667,7.092333333333333,2.2233333333333336,0.6126666666666667,0.6686666666666666,0.3703333333333333,0.4506666666666667,7.564666666666667,0.2796666666666667,7.285,5.848666666666667,5.382666666666667,5.057333333333333,4.7490000000000006,50.75,6090.0,101.5,4.3463550650319,4.861532272877931,0.95870930614849,1.3037594553585
204,4.317666666666667,4.075333333333334,0.981,1.15,10.524,6.206333333333333,2.131,0.6126666666666667,0.5883333333333334,0.3696666666666667,0.4233333333333333,7.596,0.28,7.316,6.010666666666666,5.656666666666667,5.355,5.112666666666666,51.0,6120.0,102.0,4.29845377788291,3.56192560090611,0.978127020604503,0.968740067500546
205,4.327666666666667,3.707,0.9886666666666668,1.0853333333333337,10.108666666666666,5.781000000000001,2.0740000000000003,0.6096666666666667,0.5703333333333334,0.3686666666666667,0.4086666666666667,7.607666666666666,0.28,7.327666666666666,6.064,5.741333333333333,5.439333333333334,5.204,51.25,6150.0,102.5,4.29845377788291,3.56192560090611,0.978127020604503,0.968740067500546
206,4.259333333333333,3.583666666666667,0.9993333333333332,1.0406666666666669,9.883,5.623666666666667,2.04,0.6123333333333334,0.5686666666666667,0.364,0.3986666666666666,7.611000000000001,0.28,7.331,6.089333333333333,5.778333333333333,5.488,5.272666666666668,51.5,6180.0,103.0,4.29845377788291,3.56192560090611,0.978127020604503,0.968740067500546
207,4.263,3.583,0.995,1.0156666666666667,9.856666666666666,5.593666666666666,2.010666666666667,0.62,0.5653333333333334,0.3616666666666666,0.39,7.604666666666666,0.28,7.3246666666666655,6.088,5.7780000000000005,5.490666666666668,5.292666666666666,51.75,6210.0,103.5,4.29845377788291,3.56192560090611,0.978127020604503,0.968740067500546
208,5.058000000000001,3.5396666666666667,1.0126666666666668,1.5053333333333332,11.115666666666666,6.057666666666666,2.518,0.6846666666666666,0.5863333333333334,0.3793333333333333,0.5006666666666667,7.566333333333334,0.279,7.287333333333334,5.870666666666667,5.5183333333333335,5.076333333333333,4.661333333333333,52.0,6240.0,104.0,5.479389171585901,3.68668124953917,1.13388977445273,2.22633044380066
209,5.381,3.6383333333333336,1.0676666666666668,1.9386666666666663,12.025666666666666,6.644666666666667,3.006333333333333,0.698,0.5943333333333333,0.3893333333333333,0.541,7.555666666666666,0.2706666666666667,7.284999999999999,5.756666666666666,5.346,4.773,4.206333333333333,52.25,6270.0,104.5,5.479389171585901,3.68668124953917,1.13388977445273,2.22633044380066
210,5.437,3.646666666666667,1.106,2.1016666666666666,12.291333333333334,6.854333333333334,3.2076666666666664,0.7016666666666667,0.6006666666666667,0.3926666666666666,0.5576666666666666,7.559,0.2700000000000001,7.289,5.715333333333335,5.297666666666666,4.653666666666666,4.0216666666666665,52.5,6300.0,105.0,5.479389171585901,3.68668124953917,1.13388977445273,2.22633044380066
211,5.473333333333333,3.728666666666667,1.128,2.173666666666667,12.503666666666668,7.030333333333333,3.3016666666666667,0.7036666666666666,0.5946666666666667,0.3923333333333333,0.5666666666666667,7.555000000000001,0.2700000000000001,7.285,5.677333333333333,5.243333333333333,4.564666666666668,3.904333333333333,52.75,6330.0,105.5,5.479389171585901,3.68668124953917,1.13388977445273,2.22633044380066
212,5.536666666666666,3.686333333333333,1.393333333333333,2.131333333333333,12.747666666666664,7.210999999999999,3.5246666666666666,0.7186666666666666,0.5893333333333333,0.4353333333333333,0.5529999999999999,7.549333333333333,0.2700000000000001,7.279333333333333,5.645333333333333,5.182666666666666,4.407333333333333,3.778333333333333,53.0,6360.0,106.0,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
213,5.646,3.682333333333333,1.5426666666666666,2.111,12.982,7.335999999999999,3.653666666666666,0.72,0.583,0.452,0.5429999999999999,7.554666666666666,0.2700000000000001,7.2846666666666655,5.617666666666667,5.147666666666667,4.318333333333333,3.706333333333333,53.25,6390.0,106.5,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
214,5.638333333333334,3.645,1.6143333333333334,2.056,12.953666666666669,7.315333333333333,3.6703333333333337,0.72,0.5846666666666667,0.4603333333333333,0.5393333333333333,7.56,0.2700000000000001,7.29,5.6226666666666665,5.156,4.319000000000001,3.7319999999999993,53.5,6420.0,107.0,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
215,5.623,3.665666666666666,1.6443333333333332,2.026,12.959,7.335999999999999,3.670333333333333,0.7246666666666667,0.5813333333333334,0.4639999999999999,0.54,7.553333333333333,0.2700000000000001,7.283333333333332,5.62,5.150333333333334,4.314666666666666,3.7436666666666665,53.75,6450.0,107.5,5.6455145372257,3.64918442781361,1.6680578268943,2.04091600496797
216,5.938999999999999,3.897,1.592666666666667,2.17,13.598666666666665,7.659666666666666,3.7626666666666666,0.7543333333333334,0.6293333333333333,0.4653333333333333,0.588,7.539666666666666,0.2693333333333333,7.270333333333333,5.482666666666667,4.976666666666667,4.093999999999999,3.4466666666666668,54.0,6480.0,108.0,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
217,6.089666666666667,4.141333333333333,1.5803333333333334,2.332666666666667,14.144,8.054333333333332,3.913,0.7593333333333334,0.639,0.4686666666666667,0.6096666666666667,7.536,0.2583333333333333,7.277666666666666,5.401,4.845000000000001,3.910333333333333,3.1859999999999995,54.25,6510.0,108.5,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
218,6.1306666666666665,4.155333333333333,1.623,2.398333333333333,14.307333333333332,8.176666666666666,4.021333333333334,0.76,0.6456666666666666,0.4639999999999999,0.6203333333333333,7.533333333333333,0.2523333333333333,7.281,5.369666666666667,4.801666666666668,3.822333333333334,3.072666666666667,54.5,6540.0,109.0,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
219,6.166,4.181,1.6086666666666667,2.4643333333333337,14.42,8.254000000000001,4.073,0.7556666666666666,0.649,0.462,0.6223333333333333,7.529333333333333,0.2513333333333333,7.278,5.349,4.772333333333334,3.7683333333333335,2.968333333333333,54.75,6570.0,109.5,6.13570529324796,4.20641125996738,1.59838804258316,2.47699015046859
220,6.044,4.117333333333333,1.7133333333333334,2.4956666666666667,14.370333333333331,8.326333333333332,4.209,0.74,0.629,0.496,0.6386666666666667,7.531000000000001,0.25,7.281000000000001,5.364000000000001,4.784000000000001,3.699,2.902333333333334,55.0,6600.0,110.0,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
221,5.932,4.011666666666667,1.8316666666666668,2.572,14.347333333333337,8.415333333333333,4.403666666666667,0.7486666666666666,0.6283333333333334,0.512,0.6473333333333333,7.538666666666667,0.25,7.288666666666667,5.371666666666667,4.7716666666666665,3.595333333333333,2.7473333333333327,55.25,6630.0,110.5,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
222,5.941333333333334,3.9956666666666663,1.8793333333333333,2.590333333333333,14.406666666666668,8.465333333333334,4.469666666666667,0.7523333333333333,0.6263333333333333,0.5203333333333333,0.649,7.530333333333333,0.255,7.275333333333333,5.362333333333334,4.755333333333333,3.540666666666666,2.699666666666666,55.5,6660.0,111.0,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
223,5.963666666666667,3.9773333333333336,1.925,2.583,14.449000000000002,8.485333333333333,4.508,0.7533333333333333,0.629,0.5203333333333333,0.6506666666666666,7.527,0.25,7.277,5.344666666666667,4.741,3.496666666666666,2.6679999999999997,55.75,6690.0,111.5,5.965734872578,3.99354574465282,1.93652250820388,2.60988830416924
224,5.952,3.734333333333333,2.01,2.319666666666667,14.016,8.064,4.329666666666666,0.7323333333333334,0.5926666666666667,0.52,0.574,7.559,0.2593333333333333,7.299666666666667,5.464666666666666,4.922666666666666,3.7716666666666665,3.1113333333333326,56.0,6720.0,112.0,5.81015221852174,3.49001323514067,1.99316331387411,1.80112276305293
225,5.854666666666666,3.602,2.0586666666666664,2.050333333333333,13.565666666666663,7.7109999999999985,4.109,0.7243333333333334,0.5760000000000001,0.5083333333333333,0.539,7.579333333333333,0.2700000000000001,7.309333333333333,5.5523333333333325,5.042666666666667,3.981666666666667,3.4366666666666665,56.25,6750.0,112.5,5.81015221852174,3.49001323514067,1.99316331387411,1.80112276305293
226,5.832666666666666,3.4613333333333336,2.036,1.904,13.234,7.401333333333333,3.94,0.7203333333333333,0.5806666666666667,0.5013333333333333,0.5223333333333333,7.592333333333332,0.2700000000000001,7.322333333333332,5.609333333333334,5.1466666666666665,4.161333333333333,3.678,56.5,6780.0,113.0,5.81015221852174,3.49001323514067,1.99316331387411,1.80112276305293
227,5.821666666666667,3.4483333333333333,2.022333333333333,1.8646666666666667,13.156999999999998,7.335333333333333,3.887,0.72,0.5896666666666667,0.4973333333333333,0.5136666666666667,7.596333333333333,0.2700000000000001,7.326333333333332,5.628,5.166666666666667,4.198,3.738666666666668,56.75,6810.0,113.5,5.81015221852174,3.49001323514067,1.99316331387411,1.80112276305293
228,5.279,3.444666666666667,1.8013333333333332,1.759,12.284,7.005000000000001,3.5603333333333333,0.6673333333333333,0.5546666666666666,0.4486666666666666,0.4903333333333333,7.625,0.2700000000000001,7.354999999999999,5.806666666666667,5.374666666666667,4.59,4.155,57.0,6840.0,114.0,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
229,5.042,3.314,1.6126666666666667,1.6823333333333332,11.651,6.609,3.295,0.6553333333333333,0.5426666666666666,0.4283333333333333,0.4793333333333333,7.625333333333333,0.2703333333333333,7.354999999999999,5.886,5.4910000000000005,4.802666666666666,4.385666666666667,57.25,6870.0,114.5,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
230,4.9383333333333335,3.252333333333333,1.5423333333333331,1.6093333333333333,11.342333333333334,6.404,3.1516666666666664,0.6563333333333334,0.5393333333333333,0.4206666666666667,0.48,7.622666666666666,0.272,7.350666666666666,5.926666666666667,5.548,4.913333333333333,4.519333333333334,57.5,6900.0,115.0,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
231,4.924333333333333,3.231666666666667,1.51,1.6156666666666666,11.281666666666666,6.357333333333334,3.1256666666666666,0.66,0.54,0.415,0.4793333333333333,7.617666666666667,0.2736666666666666,7.344,5.926333333333334,5.542333333333333,4.921666666666667,4.525666666666667,57.75,6930.0,115.5,4.94165126619697,3.22804674994686,1.47821214946441,1.60677809878592
232,4.363333333333333,2.998,1.5036666666666667,1.646,10.511,6.147666666666667,3.1496666666666666,0.6156666666666667,0.517,0.411,0.4706666666666667,7.62,0.2796666666666667,7.340333333333334,6.0376666666666665,5.679666666666666,5.048666666666666,4.643333333333333,58.0,6960.0,116.0,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
233,4.206333333333333,2.9146666666666667,1.4473333333333334,1.5910000000000002,10.159333333333333,5.953,3.0383333333333336,0.6003333333333333,0.5176666666666666,0.4106666666666667,0.47,7.619,0.28,7.338999999999999,6.074,5.739333333333333,5.135999999999999,4.749333333333333,58.25,6990.0,116.5,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
234,4.141666666666667,2.9320000000000004,1.424,1.5863333333333334,10.084,5.942333333333333,3.010333333333333,0.5946666666666667,0.5093333333333333,0.4196666666666667,0.47,7.619666666666666,0.28,7.339666666666666,6.078666666666667,5.747,5.143999999999999,4.756333333333334,58.5,7020.0,117.0,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
235,4.112,2.89,1.459,1.5893333333333333,10.050333333333334,5.9383333333333335,3.048333333333333,0.59,0.5076666666666667,0.4206666666666667,0.4686666666666667,7.616333333333333,0.28,7.336333333333333,6.080666666666667,5.753,5.126666666666667,4.744,58.75,7050.0,117.5,4.08681584004746,2.88053429197515,1.46699304188411,1.58365190818898
236,4.090999999999999,2.697666666666666,1.3976666666666666,1.517,9.703333333333331,5.612333333333332,2.9146666666666663,0.6063333333333333,0.4913333333333333,0.3953333333333333,0.4573333333333333,7.622666666666666,0.28,7.342666666666666,6.127666666666666,5.834999999999999,5.2780000000000005,4.916666666666667,59.0,7080.0,118.0,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
237,4.199,2.644,1.3133333333333332,1.459666666666667,9.616,5.417,2.773,0.608,0.4876666666666666,0.385,0.4576666666666666,7.622666666666666,0.28,7.342666666666666,6.143,5.859999999999999,5.339,4.991666666666667,59.25,7110.0,118.5,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
238,4.181333333333333,2.636,1.2486666666666666,1.4513333333333334,9.517333333333331,5.336,2.7,0.6106666666666667,0.4803333333333333,0.3816666666666666,0.4583333333333333,7.620666666666667,0.28,7.340666666666666,6.141666666666668,5.869,5.369666666666666,5.023333333333333,59.5,7140.0,119.0,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
239,4.185,2.5843333333333334,1.1896666666666669,1.4633333333333334,9.422333333333333,5.237333333333334,2.653,0.616,0.482,0.39,0.4543333333333333,7.624333333333333,0.28,7.344333333333333,6.161666666666666,5.8870000000000005,5.413,5.063000000000001,59.75,7170.0,119.5,4.20727776256187,2.60011402668898,1.23488095671291,1.45140689708558
240,4.571333333333333,2.419666666666666,1.1986666666666668,1.463,9.652666666666663,5.081333333333333,2.661666666666667,0.6246666666666667,0.4603333333333333,0.3929999999999999,0.4703333333333333,7.611666666666666,0.28,7.331666666666666,6.108666666666667,5.868666666666666,5.377333333333333,5.027333333333333,60.0,7200.0,120.0,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
241,4.594333333333333,2.3273333333333333,1.2426666666666668,1.5186666666666668,9.683,5.088666666666667,2.761333333333334,0.623,0.4553333333333333,0.3893333333333333,0.4796666666666667,7.614,0.28,7.334,6.1083333333333325,5.873333333333334,5.353,4.979333333333333,60.25,7230.0,120.5,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
242,4.593,2.304333333333333,1.233,1.5633333333333332,9.693666666666664,5.100666666666666,2.796333333333333,0.6283333333333334,0.4503333333333333,0.3876666666666666,0.481,7.616666666666666,0.28,7.336666666666666,6.106000000000001,5.865333333333333,5.337,4.946,60.5,7260.0,121.0,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
243,4.5793333333333335,2.279333333333333,1.227,1.598666666666667,9.684333333333331,5.105,2.8256666666666668,0.632,0.45,0.3836666666666666,0.4753333333333333,7.615333333333334,0.28,7.335333333333334,6.101333333333333,5.8613333333333335,5.323333333333333,4.93,60.75,7290.0,121.5,4.61388484249845,2.27502119726653,1.2157095105142,1.57088262239375
244,4.436333333333334,2.1296666666666666,1.158,1.5446666666666669,9.268666666666668,4.832333333333334,2.702666666666667,0.609,0.4426666666666666,0.375,0.4503333333333333,7.619666666666666,0.28,7.339666666666666,6.173666666666667,5.947666666666667,5.460666666666667,5.086666666666666,61.0,7320.0,122.0,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
245,4.312333333333333,2.103333333333333,1.1396666666666666,1.4423333333333332,8.997666666666667,4.685333333333333,2.582,0.604,0.442,0.37,0.4433333333333333,7.603,0.28,7.322999999999999,6.182333333333333,5.963666666666667,5.507,5.163,61.25,7350.0,122.5,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
246,4.304666666666666,2.115666666666667,1.1173333333333335,1.3986666666666667,8.936333333333334,4.631666666666668,2.516,0.5996666666666667,0.4396666666666667,0.3686666666666667,0.4386666666666666,7.596999999999999,0.2806666666666667,7.316333333333333,6.186333333333333,5.979333333333333,5.546,5.217,61.5,7380.0,123.0,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
247,4.2363333333333335,2.121,1.0783333333333334,1.3653333333333333,8.801,4.564666666666667,2.4436666666666667,0.6066666666666667,0.4363333333333333,0.37,0.4406666666666667,7.604,0.28,7.324,6.209666666666667,5.997333333333333,5.578666666666667,5.2603333333333335,61.75,7410.0,123.5,4.27755754564159,2.0948159975078,1.10018799428114,1.38314532965257
248,4.180666666666666,2.086333333333333,1.0713333333333332,1.4143333333333332,8.752666666666666,4.572,2.4856666666666665,0.593,0.4313333333333333,0.3646666666666667,0.4646666666666667,7.602666666666666,0.28,7.322666666666666,6.214,6.006333333333334,5.568666666666666,5.2330000000000005,62.0,7440.0,124.0,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
249,4.060333333333333,1.9793333333333332,1.0676666666666668,1.505,8.612333333333334,4.552,2.5726666666666667,0.5996666666666667,0.4456666666666667,0.359,0.471,7.607,0.2813333333333334,7.325666666666667,6.224333333333334,6.012666666666667,5.565,5.181000000000001,62.25,7470.0,124.5,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
250,4.0873333333333335,2.052,1.037,1.5493333333333337,8.725666666666667,4.638333333333334,2.586333333333333,0.5993333333333333,0.4493333333333333,0.3596666666666667,0.47,7.596333333333333,0.28,7.316333333333333,6.205666666666667,5.992333333333333,5.533333333333332,5.142,62.5,7500.0,125.0,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
251,4.110666666666666,2.084,1.0396666666666667,1.5426666666666666,8.777000000000001,4.666333333333333,2.5823333333333336,0.5963333333333334,0.4476666666666666,0.3566666666666666,0.4706666666666667,7.601,0.28,7.321,6.206666666666667,5.987333333333334,5.536,5.142666666666667,62.75,7530.0,125.5,4.09085008505461,2.06705455148956,1.02977680942625,1.55176206475348
252,4.004666666666667,1.9773333333333332,1.01,1.6516666666666666,8.643666666666666,4.639,2.661666666666666,0.5920000000000001,0.4193333333333333,0.3683333333333333,0.4936666666666667,7.600333333333333,0.28,7.320333333333333,6.222666666666666,6.011333333333333,5.525,5.0906666666666665,63.0,7560.0,126.0,3.99823977165741,1.79654579578057,1.10423190291925,1.7892339689853
253,3.994333333333333,1.836,1.0416666666666667,1.7286666666666666,8.600666666666667,4.606333333333333,2.7703333333333333,0.597,0.4113333333333333,0.38,0.5003333333333333,7.6,0.2806666666666667,7.319333333333333,6.221333333333333,6.018,5.491666666666665,5.038333333333334,63.25,7590.0,126.5,3.99823977165741,1.79654579578057,1.10423190291925,1.7892339689853
254,3.981333333333333,1.828,1.0716666666666663,1.786,8.667,4.685666666666666,2.857666666666667,0.599,0.409,0.3863333333333333,0.5016666666666666,7.598666666666666,0.2806666666666667,7.317999999999999,6.218333333333333,6.0023333333333335,5.446666666666666,4.968,63.5,7620.0,127.0,3.99823977165741,1.79654579578057,1.10423190291925,1.7892339689853
255,3.984666666666667,1.796,1.1643333333333332,1.821,8.766,4.781333333333333,2.985333333333333,0.6,0.41,0.374,0.4976666666666666,7.598666666666666,0.2803333333333333,7.318333333333332,6.205333333333334,5.992,5.395666666666666,4.902333333333333,63.75,7650.0,127.5,3.99823977165741,1.79654579578057,1.10423190291925,1.7892339689853
256,3.968333333333333,1.649,1.0476666666666667,1.8326666666666669,8.497666666666666,4.529333333333334,2.8803333333333336,0.5783333333333334,0.3993333333333333,0.3546666666666667,0.4823333333333333,7.602666666666666,0.2826666666666667,7.319999999999999,6.235,6.0443333333333324,5.495333333333333,4.991333333333333,64.0,7680.0,128.0,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
257,3.828333333333333,1.6363333333333332,0.9443333333333334,1.7660000000000002,8.175,4.346666666666667,2.7103333333333337,0.5783333333333334,0.3986666666666666,0.3496666666666667,0.474,7.590666666666666,0.291,7.299666666666666,6.260999999999999,6.083,5.584666666666666,5.114000000000001,64.25,7710.0,128.5,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
258,3.835333333333333,1.6376666666666668,0.8993333333333333,1.7266666666666666,8.099,4.2636666666666665,2.626,0.5803333333333334,0.3906666666666667,0.3526666666666667,0.473,7.582333333333334,0.2893333333333333,7.293,6.263,6.080666666666667,5.606666666666667,5.1513333333333335,64.5,7740.0,129.0,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
259,3.832666666666667,1.598666666666667,0.9386666666666666,1.711666666666667,8.081666666666667,4.249,2.650333333333333,0.579,0.391,0.35,0.4783333333333333,7.586333333333333,0.2876666666666667,7.298666666666667,6.268666666666667,6.088333333333333,5.612666666666667,5.159,64.75,7770.0,129.5,3.83017073827007,1.60155789301862,0.912506168322477,1.7254237563816
260,4.044,1.6843333333333337,0.989,1.5803333333333334,8.297666666666666,4.253666666666668,2.5693333333333337,0.6103333333333333,0.4173333333333333,0.3746666666666667,0.4543333333333333,7.577333333333333,0.2813333333333334,7.295999999999999,6.227666666666666,6.043,5.586333333333334,5.197000000000001,65.0,7800.0,130.0,4.25008866980565,1.84635598712012,1.14960187750648,1.43807292530392
261,4.274,1.7713333333333334,1.0896666666666666,1.491,8.626,4.351999999999999,2.5806666666666667,0.603,0.4273333333333333,0.382,0.4486666666666666,7.568333333333333,0.2806666666666667,7.287666666666666,6.183333333333334,6.005333333333333,5.5343333333333335,5.178333333333333,65.25,7830.0,130.5,4.25008866980565,1.84635598712012,1.14960187750648,1.43807292530392
262,4.257666666666667,1.838,1.133,1.459666666666667,8.688333333333334,4.430666666666667,2.5926666666666667,0.603,0.43,0.3836666666666666,0.444,7.562,0.2806666666666667,7.281333333333333,6.175000000000001,5.9896666666666665,5.526,5.169333333333333,65.5,7860.0,131.0,4.25008866980565,1.84635598712012,1.14960187750648,1.43807292530392
263,4.232333333333333,1.8533333333333333,1.1316666666666666,1.4636666666666664,8.681,4.448666666666666,2.595333333333333,0.608,0.4293333333333333,0.389,0.44,7.562333333333333,0.282,7.280333333333333,6.175666666666666,5.994666666666666,5.524666666666667,5.172000000000001,65.75,7890.0,131.5,4.25008866980565,1.84635598712012,1.14960187750648,1.43807292530392
264,4.551,2.1323333333333334,1.1656666666666666,1.8243333333333327,9.673333333333334,5.122333333333334,2.99,0.638,0.4616666666666666,0.3883333333333333,0.5233333333333333,7.549,0.28,7.269,6.042000000000001,5.790666666666667,5.176333333333333,4.651999999999999,66.0,7920.0,132.0,4.7677216555464,2.34918628291628,1.16223040012506,2.3629357253477496
265,4.676,2.2706666666666666,1.1589999999999998,2.146,10.251666666666669,5.575666666666667,3.305,0.652,0.471,0.3866666666666666,0.5546666666666666,7.555000000000001,0.28,7.275,5.986666666666666,5.7043333333333335,5.005333333333333,4.356333333333334,66.25,7950.0,132.5,4.7677216555464,2.34918628291628,1.16223040012506,2.3629357253477496
266,4.766,2.316333333333333,1.153333333333333,2.2623333333333333,10.497999999999998,5.731999999999999,3.415666666666666,0.6509999999999999,0.4743333333333333,0.3896666666666666,0.5693333333333332,7.555000000000001,0.28,7.275,5.956333333333333,5.661,4.924666666666667,4.205333333333334,66.5,7980.0,133.0,4.7677216555464,2.34918628291628,1.16223040012506,2.3629357253477496
267,4.768333333333333,2.3266666666666667,1.164,2.3426666666666667,10.601666666666665,5.833333333333334,3.506666666666667,0.6503333333333333,0.48,0.3896666666666666,0.57,7.55,0.28,7.27,5.9430000000000005,5.635999999999999,4.875,4.126666666666665,66.75,8010.0,133.5,4.7677216555464,2.34918628291628,1.16223040012506,2.3629357253477496
268,4.862,2.366,1.148,2.345,10.721,5.859,3.4929999999999994,0.6613333333333334,0.477,0.3906666666666667,0.5783333333333334,7.55,0.28,7.27,5.929666666666667,5.614333333333333,4.860333333333333,4.111000000000001,67.0,8040.0,134.0,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
269,4.914333333333333,2.365333333333333,1.1529999999999998,2.3756666666666666,10.808333333333334,5.893999999999999,3.528666666666666,0.6626666666666666,0.4716666666666666,0.3963333333333333,0.58,7.545666666666666,0.28,7.265666666666666,5.907333333333333,5.601999999999999,4.831333333333332,4.06,67.25,8070.0,134.5,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
270,4.94,2.372333333333333,1.148,2.412,10.872333333333334,5.932333333333333,3.56,0.6596666666666667,0.469,0.4003333333333333,0.5713333333333334,7.551333333333333,0.28,7.271333333333333,5.900999999999999,5.595666666666666,4.813000000000001,4.025,67.5,8100.0,135.0,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
271,4.944999999999999,2.3583333333333334,1.2103333333333337,2.4040000000000004,10.917666666666666,5.972666666666667,3.6143333333333336,0.6586666666666666,0.467,0.3966666666666666,0.5703333333333334,7.552333333333333,0.28,7.272333333333333,5.899666666666667,5.5843333333333325,4.772666666666668,3.993666666666667,67.75,8130.0,135.5,4.92642366549883,2.34470033711311,1.17752625284802,2.38343708270624
272,4.797,1.2896666666666663,1.2976666666666667,2.0696666666666665,9.454,4.657,3.3673333333333333,0.647,0.3476666666666667,0.392,0.5116666666666666,7.588333333333334,0.28,7.308333333333334,6.134,5.955,5.229666666666667,4.647,68.0,8160.0,136.0,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
273,4.759,0.814,1.2936666666666667,1.905333333333333,8.772,4.013,3.199,0.6463333333333334,0.308,0.3893333333333333,0.483,7.593666666666667,0.28,7.313666666666666,6.198333333333333,6.049333333333333,5.385666666666666,4.863666666666667,68.25,8190.0,136.5,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
274,4.810999999999999,0.5906666666666667,1.2913333333333334,1.7376666666666667,8.430666666666665,3.619666666666667,3.029,0.633,0.2986666666666667,0.3863333333333333,0.479,7.592,0.2806666666666667,7.311333333333333,6.220333333333333,6.1080000000000005,5.4993333333333325,5.0456666666666665,68.5,8220.0,137.0,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
275,4.795,0.5633333333333332,1.2786666666666666,1.696,8.333,3.538,2.974666666666667,0.6226666666666667,0.2906666666666667,0.3863333333333333,0.4776666666666667,7.585333333333334,0.2806666666666667,7.304666666666667,6.223333333333333,6.120666666666667,5.516,5.082333333333334,68.75,8250.0,137.5,4.73205721023855,0.515568911506894,1.27394423691286,1.6939020731097
276,4.718999999999999,0.9236666666666667,1.0833333333333333,1.91,8.636,3.917,2.993333333333333,0.643,0.3543333333333333,0.3606666666666667,0.528,7.572333333333334,0.28,7.292333333333334,6.184666666666668,6.037,5.444333333333334,4.878,69.0,8280.0,138.0,4.86311190190525,1.34357483702885,0.937592917142388,2.24122411293217
277,4.830666666666667,1.237,0.9566666666666668,2.118333333333333,9.142666666666669,4.311999999999999,3.075,0.6513333333333334,0.3686666666666667,0.3603333333333333,0.546,7.556666666666667,0.28,7.276666666666666,6.112,5.940333333333333,5.315666666666667,4.667999999999999,69.25,8310.0,138.5,4.86311190190525,1.34357483702885,0.937592917142388,2.24122411293217
278,4.857,1.2553333333333332,0.9656666666666668,2.201,9.279,4.422000000000001,3.166666666666667,0.6503333333333333,0.382,0.359,0.5516666666666666,7.549,0.28,7.269,6.092666666666666,5.914333333333333,5.265000000000001,4.581999999999999,69.5,8340.0,139.0,4.86311190190525,1.34357483702885,0.937592917142388,2.24122411293217
279,4.869666666666666,1.2996666666666667,0.9603333333333332,2.257,9.386666666666668,4.517,3.217333333333333,0.65,0.389,0.354,0.55,7.554666666666666,0.28,7.274666666666666,6.085666666666666,5.898,5.238333333333333,4.533666666666667,69.75,8370.0,139.5,4.86311190190525,1.34357483702885,0.937592917142388,2.24122411293217
280,4.462000000000001,1.5823333333333334,0.9983333333333332,2.0123333333333333,9.055,4.593,3.0106666666666664,0.62,0.4096666666666667,0.3696666666666667,0.5026666666666667,7.565333333333333,0.28,7.285333333333333,6.138333333333334,5.945333333333333,5.354,4.776666666666666,70.0,8400.0,140.0,4.26854721327383,1.71724601214767,1.09700353575777,1.72836399177046
281,4.389666666666667,1.6626666666666663,1.0686666666666669,1.8713333333333333,8.992333333333335,4.602666666666666,2.94,0.603,0.4156666666666667,0.372,0.484,7.568666666666667,0.28,7.288666666666667,6.1466666666666665,5.953333333333333,5.384,4.861000000000001,70.25,8430.0,140.5,4.26854721327383,1.71724601214767,1.09700353575777,1.72836399177046
282,4.290333333333334,1.6863333333333332,1.0710000000000002,1.7616666666666667,8.809333333333333,4.519,2.832666666666667,0.5983333333333334,0.4213333333333333,0.3779999999999999,0.4803333333333333,7.574666666666667,0.28,7.294666666666667,6.182666666666667,5.978666666666667,5.446666666666666,4.963333333333333,70.5,8460.0,141.0,4.26854721327383,1.71724601214767,1.09700353575777,1.72836399177046
283,4.219666666666667,1.7566666666666668,1.0726666666666669,1.706,8.755,4.535333333333334,2.7786666666666666,0.6076666666666667,0.4136666666666667,0.3806666666666667,0.483,7.571666666666667,0.28,7.291666666666667,6.182666666666667,5.98,5.463333333333333,5.023333333333333,70.75,8490.0,141.5,4.26854721327383,1.71724601214767,1.09700353575777,1.72836399177046
284,4.254666666666667,1.818,1.2533333333333334,1.273,8.599,4.344333333333333,2.526333333333333,0.624,0.4316666666666666,0.4006666666666667,0.4156666666666667,7.578,0.2806666666666667,7.297333333333333,6.2026666666666666,6.021,5.572,5.310666666666667,71.0,8520.0,142.0,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
285,4.361,1.8976666666666664,1.348666666666667,1.0003333333333333,8.607666666666667,4.246666666666666,2.349,0.6256666666666667,0.434,0.4083333333333334,0.3923333333333333,7.577666666666667,0.2813333333333334,7.296333333333334,6.195000000000001,6.023333333333333,5.612,5.433666666666666,71.25,8550.0,142.5,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
286,4.401,1.8983333333333328,1.4206666666666663,0.9003333333333334,8.620333333333333,4.219333333333333,2.321,0.62,0.4403333333333333,0.4006666666666667,0.3843333333333333,7.578,0.28,7.298,6.202666666666667,6.025,5.618666666666666,5.4816666666666665,71.5,8580.0,143.0,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
287,4.3886666666666665,1.9193333333333331,1.399333333333333,0.888,8.595333333333333,4.206666666666667,2.287333333333333,0.6176666666666667,0.4416666666666666,0.3996666666666666,0.3753333333333333,7.58,0.28,7.3,6.203666666666667,6.030333333333333,5.6353333333333335,5.4943333333333335,71.75,8610.0,143.5,4.36783851999767,1.93041960726227,1.38760856058457,0.832947545890855
288,3.565,1.956,0.9606666666666668,0.9236666666666667,7.405333333333333,3.840333333333333,1.8843333333333332,0.5486666666666666,0.4253333333333333,0.34,0.4029999999999999,7.584666666666666,0.299,7.285666666666666,6.340333333333333,6.187333333333333,5.928333333333333,5.741333333333333,72.0,8640.0,144.0,3.11470442490832,1.84132156307347,0.572729624625856,1.11995646396668
289,3.2873333333333337,1.9263333333333328,0.7506666666666667,1.023,6.987333333333334,3.7,1.7736666666666667,0.5226666666666666,0.4116666666666666,0.317,0.419,7.586666666666667,0.3,7.286666666666667,6.368666666666667,6.221333333333333,5.979333333333334,5.765666666666666,72.25,8670.0,144.5,3.11470442490832,1.84132156307347,0.572729624625856,1.11995646396668
290,3.1536666666666666,1.8353333333333333,0.6393333333333333,1.094666666666667,6.723,3.5693333333333337,1.734,0.5203333333333333,0.4106666666666667,0.3073333333333333,0.421,7.577333333333333,0.3,7.277333333333333,6.383333333333333,6.25,6.012333333333334,5.7780000000000005,72.5,8700.0,145.0,3.11470442490832,1.84132156307347,0.572729624625856,1.11995646396668
291,3.14,1.8023333333333331,0.5873333333333334,1.0856666666666668,6.615333333333334,3.4753333333333334,1.673,0.5176666666666666,0.4193333333333333,0.303,0.429,7.571333333333333,0.3,7.271333333333334,6.386,6.251333333333333,6.038666666666667,5.794666666666667,72.75,8730.0,145.5,3.11470442490832,1.84132156307347,0.572729624625856,1.11995646396668
292,3.2516666666666665,1.8853333333333333,0.657,1.1996666666666669,6.993666666666666,3.742,1.856666666666667,0.5493333333333333,0.437,0.3339999999999999,0.4373333333333333,7.559,0.3,7.259,6.334666666666667,6.183,5.908666666666667,5.631333333333332,73.0,8760.0,146.0,3.45039918464413,2.00993852029099,0.858461189804822,1.2512633640591395
293,3.383,1.975,0.785,1.247,7.390000000000001,4.007,2.032,0.5579999999999999,0.442,0.345,0.4386666666666666,7.548,0.3,7.248,6.293666666666668,6.123333333333334,5.814333333333333,5.526,73.25,8790.0,146.5,3.45039918464413,2.00993852029099,0.858461189804822,1.2512633640591395
294,3.4406666666666665,2.001333333333333,0.8303333333333334,1.247,7.519333333333334,4.078666666666667,2.0773333333333333,0.5593333333333333,0.442,0.35,0.4386666666666666,7.541666666666667,0.299,7.242666666666667,6.273666666666667,6.0986666666666665,5.78,5.492666666666667,73.5,8820.0,147.0,3.45039918464413,2.00993852029099,0.858461189804822,1.2512633640591395
295,3.4676666666666667,2.001333333333333,0.8576666666666667,1.2436666666666667,7.570333333333333,4.102666666666667,2.1013333333333333,0.5546666666666666,0.4433333333333333,0.3496666666666667,0.4393333333333333,7.537,0.2993333333333333,7.237666666666667,6.262,6.089666666666666,5.763999999999999,5.4830000000000005,73.75,8850.0,147.5,3.45039918464413,2.00993852029099,0.858461189804822,1.2512633640591395
296,3.6873333333333336,3.425,0.8510000000000001,1.0576666666666668,9.021,5.333666666666667,1.908666666666667,0.581,0.5856666666666667,0.351,0.3986666666666666,7.558666666666666,0.2813333333333334,7.277333333333333,6.125333333333333,5.817,5.565666666666667,5.347333333333332,74.0,8880.0,148.0,3.86337920580401,4.31541557293507,0.860512828545859,0.799144179796342
297,3.812,4.044333333333333,0.8576666666666667,0.891,9.605,5.793,1.7486666666666668,0.589,0.6173333333333333,0.35,0.3856666666666667,7.557,0.28,7.277,6.074,5.739333333333333,5.519666666666667,5.355333333333334,74.25,8910.0,148.5,3.86337920580401,4.31541557293507,0.860512828545859,0.799144179796342
298,3.852333333333333,4.253,0.8386666666666667,0.8573333333333333,9.801333333333334,5.949,1.696,0.5903333333333333,0.6216666666666666,0.353,0.379,7.557333333333333,0.28,7.277333333333333,6.048666666666666,5.703333333333333,5.503666666666666,5.339,74.5,8940.0,149.0,3.86337920580401,4.31541557293507,0.860512828545859,0.799144179796342
299,3.854333333333333,4.332,0.8476666666666667,0.811,9.845,5.990666666666667,1.6586666666666667,0.5903333333333333,0.6243333333333333,0.355,0.3779999999999999,7.555333333333333,0.28,7.275333333333333,6.049666666666666,5.694333333333333,5.495666666666667,5.347333333333333,74.75,8970.0,149.5,3.86337920580401,4.31541557293507,0.860512828545859,0.799144179796342
300,4.036333333333333,3.558666666666667,0.8536666666666667,1.0033333333333334,9.452000000000002,5.415666666666667,1.857,0.5943333333333333,0.5506666666666667,0.3576666666666666,0.426,7.569666666666666,0.28,7.289666666666666,6.105333333333334,5.824666666666666,5.565333333333333,5.340333333333334,75.0,9000.0,150.0,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
301,4.057333333333333,3.261,0.8603333333333333,1.221,9.399666666666668,5.342333333333333,2.0813333333333333,0.5906666666666667,0.5313333333333333,0.3593333333333333,0.4416666666666666,7.573333333333334,0.28,7.293333333333334,6.1226666666666665,5.830333333333333,5.519666666666667,5.247333333333334,75.25,9030.0,150.5,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
302,4.051333333333333,3.099333333333333,0.8616666666666667,1.282333333333333,9.294666666666666,5.243333333333334,2.144,0.5916666666666667,0.528,0.359,0.4506666666666667,7.578333333333333,0.28,7.298333333333333,6.1306666666666665,5.861,5.531666666666667,5.2330000000000005,75.5,9060.0,151.0,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
303,4.036666666666666,3.077,0.871,1.337,9.321666666666664,5.285,2.208,0.594,0.5326666666666666,0.3596666666666667,0.4496666666666666,7.576333333333333,0.28,7.296333333333333,6.127666666666666,5.838666666666667,5.512333333333333,5.185,75.75,9090.0,151.5,4.05136114930987,3.09867092885275,0.867645821878848,1.33396907791269
304,4.617,3.170333333333333,0.856,1.336,9.979333333333331,5.362333333333334,2.192,0.6456666666666666,0.5506666666666667,0.36,0.4343333333333333,7.568333333333333,0.28,7.288333333333333,6.027666666666667,5.745666666666667,5.408333333333333,5.099666666666666,76.0,9120.0,152.0,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
305,4.827,3.266,0.866,1.271,10.23,5.403,2.137,0.6593333333333333,0.5556666666666668,0.3573333333333333,0.4286666666666667,7.561333333333334,0.28,7.281333333333333,5.995000000000001,5.715666666666667,5.394,5.1033333333333335,76.25,9150.0,152.5,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
306,4.952666666666667,3.3430000000000004,0.8613333333333333,1.2393333333333334,10.396333333333333,5.443666666666667,2.1006666666666667,0.6579999999999999,0.5436666666666666,0.3586666666666667,0.427,7.553333333333333,0.28,7.273333333333331,5.965333333333334,5.686666666666666,5.374666666666667,5.103,76.5,9180.0,153.0,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
307,4.971,3.3183333333333334,0.8756666666666667,1.1813333333333331,10.346333333333334,5.375333333333334,2.057,0.6536666666666666,0.5403333333333333,0.3516666666666666,0.435,7.561333333333334,0.28,7.281333333333333,5.975,5.705333333333334,5.399666666666667,5.139666666666667,76.75,9210.0,153.5,4.94523543746596,3.28692152905809,0.857751815457097,1.23092730620433
308,4.935333333333333,3.4036666666666666,1.2856666666666667,1.465,11.089666666666666,6.154333333333334,2.7506666666666666,0.6586666666666666,0.5823333333333334,0.418,0.481,7.544333333333333,0.28,7.264333333333333,5.862333333333334,5.505000000000001,4.964333333333333,4.609333333333334,77.0,9240.0,154.0,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
309,4.917,3.641333333333333,1.534333333333333,1.6173333333333333,11.71,6.792999999999999,3.1516666666666664,0.6686666666666666,0.5866666666666667,0.4443333333333333,0.5036666666666667,7.555666666666666,0.2746666666666666,7.281,5.796666666666667,5.377333333333334,4.728999999999999,4.327999999999999,77.25,9270.0,154.5,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
310,5.019333333333334,3.641333333333333,1.6436666666666668,1.6969999999999998,12.001333333333331,6.982,3.3406666666666665,0.6626666666666666,0.5923333333333334,0.4516666666666666,0.512,7.561333333333334,0.2700000000000001,7.291333333333333,5.765333333333333,5.328666666666667,4.623000000000001,4.1963333333333335,77.5,9300.0,155.0,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
311,5.026666666666667,3.679666666666667,1.6649999999999998,1.731666666666667,12.103,7.076333333333333,3.3966666666666665,0.6566666666666667,0.5906666666666667,0.4596666666666666,0.52,7.565333333333333,0.2700000000000001,7.295333333333333,5.755,5.3053333333333335,4.563,4.134666666666667,77.75,9330.0,155.5,4.97928547891392,3.6792967807991,1.70909358748086,1.76908357221618
312,4.967333333333333,3.9836666666666662,1.686,1.7796666666666667,12.416666666666668,7.449333333333333,3.4656666666666665,0.6509999999999999,0.6173333333333333,0.4553333333333333,0.5233333333333333,7.562,0.2700000000000001,7.292,5.711,5.211,4.447333333333335,3.9926666666666657,78.0,9360.0,156.0,4.922894547214221,4.14710158545709,1.66435432372624,1.80136889595056
313,4.917333333333334,4.060666666666666,1.688,1.8186666666666669,12.484666666666667,7.567333333333332,3.506666666666667,0.6506666666666666,0.6296666666666667,0.4503333333333333,0.5193333333333333,7.566000000000001,0.2700000000000001,7.296,5.708000000000001,5.1946666666666665,4.423333333333334,3.9546666666666654,78.25,9390.0,156.5,4.922894547214221,4.14710158545709,1.66435432372624,1.80136889595056
314,4.898,4.141,1.6836666666666666,1.8146666666666669,12.537333333333336,7.639333333333333,3.498333333333333,0.6546666666666667,0.63,0.4493333333333333,0.519,7.560333333333333,0.2700000000000001,7.290333333333333,5.689,5.1756666666666655,4.408666666666667,3.9373333333333336,78.5,9420.0,157.0,4.922894547214221,4.14710158545709,1.66435432372624,1.80136889595056
315,4.906333333333333,4.162333333333334,1.6686666666666663,1.8186666666666669,12.556,7.649666666666667,3.487333333333333,0.6596666666666667,0.6293333333333333,0.4496666666666666,0.5136666666666667,7.560666666666666,0.2700000000000001,7.290666666666666,5.69,5.175333333333333,4.410666666666666,3.939000000000001,78.75,9450.0,157.5,4.922894547214221,4.14710158545709,1.66435432372624,1.80136889595056
316,5.275666666666667,4.093666666666667,1.461,2.3263333333333334,13.156666666666666,7.880999999999999,3.787333333333333,0.7040000000000001,0.6146666666666667,0.432,0.609,7.554333333333333,0.2700000000000001,7.284333333333333,5.585999999999999,5.039666666666666,4.164333333333333,3.4073333333333338,79.0,9480.0,158.0,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
317,5.476333333333333,4.035666666666667,1.3943333333333332,2.670333333333333,13.576666666666668,8.100333333333333,4.064666666666667,0.7186666666666666,0.6103333333333333,0.4283333333333333,0.6513333333333334,7.554666666666666,0.2700000000000001,7.2846666666666655,5.519666666666667,4.959333333333334,3.960666666666667,3.029666666666666,79.25,9510.0,158.5,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
318,5.579,3.983333333333333,1.3943333333333332,2.816333333333333,13.773,8.193999999999999,4.210666666666667,0.7196666666666667,0.6163333333333333,0.4206666666666667,0.6693333333333333,7.549333333333333,0.2646666666666666,7.284666666666666,5.485333333333333,4.918333333333333,3.858,2.843333333333334,79.5,9540.0,159.0,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
319,5.585666666666667,3.9776666666666665,1.373,2.8913333333333333,13.827666666666666,8.241999999999999,4.264333333333333,0.7176666666666667,0.6203333333333333,0.4196666666666667,0.6796666666666666,7.548,0.2646666666666666,7.283333333333333,5.478666666666667,4.908666666666667,3.822,2.771,79.75,9570.0,159.5,5.58213229213746,4.01162430391402,1.35628722368122,2.95581076568525
320,5.529333333333333,3.878,1.5536666666666668,2.7706666666666666,13.731666666666667,8.202333333333334,4.324333333333334,0.7013333333333334,0.6043333333333333,0.476,0.6286666666666667,7.556666666666667,0.268,7.288666666666667,5.5103333333333335,4.945,3.812,2.872333333333333,80.0,9600.0,160.0,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
321,5.424,3.719,1.793,2.554666666666667,13.490666666666666,8.066666666666666,4.347666666666667,0.6993333333333334,0.6176666666666667,0.4936666666666667,0.612,7.569333333333334,0.2693333333333333,7.300000000000001,5.549666666666666,4.995,3.843333333333333,3.014666666666666,80.25,9630.0,160.5,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
322,5.415,3.795333333333333,1.8513333333333333,2.4353333333333333,13.497,8.082,4.286666666666667,0.7,0.617,0.5033333333333334,0.61,7.571,0.2700000000000001,7.300999999999999,5.555666666666667,4.994,3.868,3.1046666666666662,80.5,9660.0,161.0,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
323,5.406666666666666,3.8216666666666663,1.901333333333333,2.421666666666667,13.551333333333334,8.144666666666666,4.323,0.7020000000000001,0.61,0.5073333333333333,0.6123333333333334,7.565666666666667,0.2700000000000001,7.295666666666666,5.546,4.9703333333333335,3.826333333333333,3.068,80.75,9690.0,161.5,5.41666832061119,3.78307349821593,1.92232640799507,2.4337791707819
324,4.771,3.336,1.773,2.371666666666667,12.251666666666663,7.480666666666667,4.144666666666667,0.6353333333333333,0.5436666666666666,0.452,0.5716666666666667,7.617333333333334,0.271,7.346333333333334,5.814,5.334333333333333,4.286,3.555,81.0,9720.0,162.0,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
325,4.481333333333334,3.0836666666666663,1.5893333333333333,2.2336666666666667,11.388,6.906666666666666,3.823,0.621,0.5216666666666666,0.428,0.547,7.623666666666667,0.2763333333333334,7.347333333333333,5.917666666666667,5.493333333333334,4.589333333333334,3.9226666666666663,81.25,9750.0,162.5,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
326,4.36,2.961,1.496,2.167333333333333,10.984333333333334,6.6243333333333325,3.663333333333333,0.6153333333333333,0.5153333333333333,0.4173333333333333,0.5353333333333333,7.621666666666667,0.28,7.341666666666667,5.976666666666667,5.576666666666667,4.742666666666667,4.095333333333333,81.5,9780.0,163.0,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
327,4.316,2.8906666666666667,1.4506666666666663,2.134333333333333,10.791666666666668,6.475666666666666,3.585,0.6223333333333333,0.518,0.4113333333333333,0.53,7.618666666666667,0.28,7.338666666666667,5.990666666666667,5.613,4.807666666666667,4.181666666666667,81.75,9810.0,163.5,4.34565326032636,2.91502002062972,1.41840508751864,2.08582324769454
328,4.018666666666666,2.969666666666667,1.466,1.5593333333333337,10.013666666666666,5.995000000000001,3.025333333333333,0.585,0.53,0.4253333333333333,0.4516666666666666,7.616,0.28,7.335999999999999,6.094333333333333,5.759333333333332,5.168666666666667,4.823,82.0,9840.0,164.0,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
329,3.7846666666666655,3.042,1.512,1.2596666666666667,9.598333333333333,5.813666666666667,2.7716666666666665,0.5893333333333333,0.5293333333333333,0.4316666666666666,0.4216666666666666,7.619666666666666,0.28,7.339666666666666,6.141333333333334,5.814666666666668,5.287666666666667,5.035,82.25,9870.0,164.5,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
330,3.7873333333333337,3.0336666666666665,1.5736666666666668,1.1443333333333332,9.539,5.751666666666666,2.718,0.5866666666666667,0.5296666666666667,0.4296666666666667,0.4096666666666667,7.619666666666666,0.28,7.339666666666666,6.142333333333333,5.817,5.31,5.090333333333334,82.5,9900.0,165.0,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
331,3.794333333333333,3.0403333333333333,1.5730000000000002,1.0666666666666669,9.474333333333334,5.68,2.639666666666667,0.5826666666666667,0.5303333333333333,0.4273333333333333,0.407,7.615333333333334,0.28,7.335333333333334,6.148000000000001,5.841,5.345,5.161,82.75,9930.0,165.5,3.78010157322456,3.03731732769204,1.55579836211961,1.04876263268344
332,3.656333333333333,2.689,1.276333333333333,1.2623333333333333,8.884,5.227666666666667,2.538666666666667,0.5596666666666666,0.4733333333333334,0.3843333333333333,0.45,7.609666666666667,0.28,7.329666666666666,6.210000000000001,5.947666666666667,5.4993333333333325,5.215666666666666,83.0,9960.0,166.0,3.50352251939706,2.32395862716471,1.02449149173358,1.54751639520736
333,3.532,2.4113333333333333,1.153333333333333,1.4173333333333331,8.514,4.981999999999999,2.570666666666666,0.5553333333333333,0.4589999999999999,0.37,0.4683333333333334,7.592333333333332,0.2803333333333333,7.311999999999999,6.232666666666667,5.984666666666667,5.528333333333332,5.195,83.25,9990.0,166.5,3.50352251939706,2.32395862716471,1.02449149173358,1.54751639520736
334,3.5113333333333334,2.309333333333333,1.0913333333333337,1.5216666666666667,8.433666666666667,4.922333333333333,2.6130000000000004,0.5573333333333333,0.466,0.3593333333333333,0.472,7.581333333333333,0.28,7.301333333333333,6.232666666666667,5.986333333333334,5.524,5.142333333333333,83.5,10020.0,167.0,3.50352251939706,2.32395862716471,1.02449149173358,1.54751639520736
335,3.494,2.322666666666666,1.0196666666666667,1.5576666666666668,8.394,4.9,2.5773333333333337,0.5576666666666666,0.4656666666666667,0.3596666666666667,0.4703333333333333,7.581333333333333,0.28,7.301333333333333,6.237333333333333,5.986666666666667,5.533666666666667,5.149,83.75,10050.0,167.5,3.50352251939706,2.32395862716471,1.02449149173358,1.54751639520736
336,3.6766666666666663,2.2903333333333333,1.0066666666666666,1.6106666666666667,8.584333333333333,4.907666666666667,2.6173333333333333,0.5806666666666667,0.4503333333333333,0.3543333333333333,0.4826666666666666,7.571,0.28,7.290999999999999,6.202333333333334,5.963666666666668,5.499,5.074666666666667,84.0,10080.0,168.0,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
337,3.818,2.185,0.9926666666666668,1.6423333333333332,8.638,4.82,2.635,0.5816666666666667,0.4503333333333333,0.3496666666666667,0.4906666666666667,7.569333333333334,0.28,7.289333333333333,6.198,5.960666666666667,5.508000000000001,5.070333333333334,84.25,10110.0,168.5,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
338,3.8586666666666662,2.201,0.9296666666666666,1.666,8.655333333333333,4.796666666666667,2.5956666666666663,0.5760000000000001,0.4483333333333333,0.355,0.494,7.572333333333334,0.28,7.292333333333334,6.196,5.959999999999999,5.509333333333333,5.078333333333333,84.5,10140.0,169.0,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
339,3.83,2.184333333333333,0.9453333333333334,1.6563333333333332,8.616,4.7860000000000005,2.6016666666666666,0.5723333333333334,0.4483333333333333,0.36,0.5,7.579666666666667,0.28,7.299666666666667,6.2,5.967,5.518666666666667,5.080666666666668,84.75,10170.0,169.5,3.82469895040912,2.18514295245289,0.96506667105193,1.69540039187947
340,3.590333333333333,2.197,0.9516666666666668,1.6686666666666663,8.407666666666666,4.817333333333333,2.620333333333333,0.5603333333333333,0.4406666666666667,0.3513333333333333,0.461,7.581666666666666,0.28,7.301666666666666,6.2316666666666665,6.001333333333333,5.5456666666666665,5.110666666666667,85.0,10200.0,170.0,3.51119194152247,2.15507747645934,0.88399196628101,1.39698518382408
341,3.535333333333333,2.193,0.9056666666666668,1.4836666666666667,8.117666666666667,4.582333333333334,2.389333333333333,0.5589999999999999,0.4366666666666666,0.345,0.4479999999999999,7.587333333333333,0.285,7.302333333333333,6.269666666666667,6.051333333333333,5.6563333333333325,5.286,85.25,10230.0,170.5,3.51119194152247,2.15507747645934,0.88399196628101,1.39698518382408
342,3.511,2.184,0.903,1.463,8.061,4.550000000000001,2.366,0.5589999999999999,0.4313333333333333,0.3406666666666667,0.4383333333333333,7.584,0.2836666666666667,7.300333333333334,6.272666666666667,6.053666666666666,5.677333333333333,5.316333333333334,85.5,10260.0,171.0,3.51119194152247,2.15507747645934,0.88399196628101,1.39698518382408
343,3.515,2.1096666666666666,0.8973333333333334,1.3826666666666665,7.904666666666666,4.389666666666667,2.28,0.5589999999999999,0.4363333333333333,0.3403333333333333,0.4396666666666667,7.590666666666666,0.2876666666666667,7.303,6.280666666666667,6.088,5.726333333333333,5.397666666666668,85.75,10290.0,171.5,3.51119194152247,2.15507747645934,0.88399196628101,1.39698518382408
344,3.631333333333333,2.061,0.8673333333333333,1.3030000000000002,7.862666666666667,4.231333333333334,2.1703333333333337,0.5773333333333334,0.435,0.3303333333333333,0.4246666666666667,7.590666666666666,0.2913333333333333,7.299333333333333,6.287333333333333,6.111,5.773666666666666,5.471333333333334,86.0,10320.0,172.0,3.7541761806748,2.05393245047582,0.801546242518702,1.19271598779016
345,3.74,2.0156666666666667,0.8053333333333333,1.2666666666666666,7.827666666666666,4.087666666666667,2.072,0.5813333333333334,0.4423333333333333,0.3293333333333333,0.4133333333333333,7.583333333333333,0.2926666666666666,7.290666666666667,6.283,6.12,5.807333333333333,5.514666666666666,86.25,10350.0,172.5,3.7541761806748,2.05393245047582,0.801546242518702,1.19271598779016
346,3.77,2.035333333333333,0.7766666666666667,1.2020000000000002,7.784,4.014,1.9786666666666668,0.5770000000000001,0.4463333333333333,0.3329999999999999,0.4103333333333333,7.586333333333333,0.2893333333333333,7.297,6.302,6.125333333333333,5.838,5.57,86.5,10380.0,173.0,3.7541761806748,2.05393245047582,0.801546242518702,1.19271598779016
347,3.761333333333333,2.0356666666666663,0.7806666666666667,1.2006666666666663,7.778333333333333,4.017,1.9813333333333327,0.5736666666666667,0.4493333333333333,0.3379999999999999,0.41,7.583333333333333,0.2936666666666667,7.289666666666666,6.2956666666666665,6.122333333333333,5.829,5.568,86.75,10410.0,173.5,3.7541761806748,2.05393245047582,0.801546242518702,1.19271598779016
348,3.71,1.943,0.8573333333333333,1.0546666666666666,7.565,3.855,1.912,0.56,0.4136666666666667,0.357,0.3989999999999999,7.588999999999999,0.299,7.289999999999999,6.325333333333334,6.17,5.888999999999999,5.676666666666667,87.0,10440.0,174.0,3.6069926664596994,1.72811595580569,0.986660819787735,0.979236028589524
349,3.612333333333333,1.711666666666667,0.9756666666666668,1.028,7.327666666666667,3.715333333333333,2.0036666666666667,0.5579999999999999,0.4203333333333333,0.3596666666666667,0.3916666666666666,7.582666666666666,0.2986666666666666,7.284,6.334666666666667,6.197333333333334,5.888999999999999,5.681666666666667,87.25,10470.0,174.5,3.6069926664596994,1.72811595580569,0.986660819787735,0.979236028589524
350,3.5746666666666664,1.7473333333333334,0.9773333333333334,0.939,7.238333333333333,3.663666666666667,1.9163333333333332,0.5623333333333334,0.417,0.36,0.3966666666666666,7.581666666666666,0.2986666666666666,7.282999999999999,6.343,6.199,5.923,5.746666666666667,87.5,10500.0,175.0,3.6069926664596994,1.72811595580569,0.986660819787735,0.979236028589524
351,3.571333333333333,1.7733333333333334,0.9766666666666668,0.9356666666666666,7.257,3.685666666666666,1.9123333333333328,0.569,0.411,0.36,0.406,7.584666666666666,0.2986666666666666,7.286,6.337333333333333,6.195666666666666,5.907666666666668,5.731333333333334,87.75,10530.0,175.5,3.6069926664596994,1.72811595580569,0.986660819787735,0.979236028589524
352,3.758,1.75,0.9586666666666666,1.301,7.767666666666667,4.009666666666667,2.2596666666666665,0.5766666666666667,0.4053333333333333,0.3493333333333333,0.4539999999999999,7.566666666666666,0.2913333333333333,7.275333333333333,6.258333333333333,6.104,5.722666666666666,5.394333333333334,88.0,10560.0,176.0,3.80056247310636,1.72715984421265,0.869769323259162,1.63436723697056
353,3.768333333333333,1.729666666666667,0.9093333333333332,1.476,7.883333333333333,4.115,2.385333333333333,0.5803333333333334,0.4066666666666666,0.3416666666666666,0.476,7.564000000000001,0.295,7.269000000000001,6.251333333333333,6.0923333333333325,5.688,5.312666666666667,88.25,10590.0,176.5,3.80056247310636,1.72715984421265,0.869769323259162,1.63436723697056
354,3.7696666666666663,1.7146666666666666,0.896,1.6746666666666663,8.055,4.285333333333333,2.5706666666666664,0.5870000000000001,0.4083333333333334,0.3396666666666667,0.47,7.560333333333333,0.2883333333333333,7.272,6.243333333333333,6.054666666666667,5.599666666666667,5.158666666666667,88.5,10620.0,177.0,3.80056247310636,1.72715984421265,0.869769323259162,1.63436723697056
355,3.776333333333333,1.7246666666666668,0.8533333333333334,1.664,8.018333333333333,4.242,2.517333333333333,0.5896666666666667,0.4093333333333333,0.34,0.466,7.556666666666667,0.291,7.265666666666666,6.243,6.065333333333333,5.626,5.19,88.75,10650.0,177.5,3.80056247310636,1.72715984421265,0.869769323259162,1.63436723697056
356,3.6926666666666663,1.7183333333333333,0.8773333333333333,1.4243333333333332,7.712666666666666,4.02,2.3016666666666667,0.5603333333333333,0.4163333333333333,0.3493333333333333,0.4376666666666666,7.566333333333334,0.2963333333333333,7.27,6.289666666666666,6.125666666666666,5.7523333333333335,5.411333333333333,89.0,10680.0,178.0,3.51465219395858,1.77183842738088,0.940794662909508,1.23986759945524
357,3.5466666666666664,1.731,0.8893333333333333,1.3226666666666669,7.489666666666666,3.943,2.212,0.5596666666666666,0.4206666666666667,0.3596666666666667,0.426,7.576666666666667,0.3,7.276666666666667,6.321000000000001,6.158666666666666,5.797666666666666,5.488,89.25,10710.0,178.5,3.51465219395858,1.77183842738088,0.940794662909508,1.23986759945524
358,3.5323333333333333,1.7406666666666666,0.9263333333333332,1.282,7.481333333333333,3.949,2.208333333333333,0.5553333333333333,0.4283333333333333,0.361,0.4206666666666667,7.574333333333334,0.2986666666666666,7.275666666666667,6.324666666666667,6.156333333333333,5.796,5.501666666666667,89.5,10740.0,179.0,3.51465219395858,1.77183842738088,0.940794662909508,1.23986759945524
359,3.545333333333333,1.7813333333333332,0.9543333333333331,1.252,7.532999999999999,3.9876666666666662,2.2063333333333333,0.5506666666666667,0.4263333333333333,0.3596666666666667,0.4196666666666667,7.574,0.299,7.274999999999999,6.314,6.134,5.780333333333333,5.501666666666667,89.75,10770.0,179.5,3.51465219395858,1.77183842738088,0.940794662909508,1.23986759945524
360,3.797333333333333,1.9963333333333333,1.3003333333333331,1.6746666666666667,8.768666666666666,4.971333333333334,2.975,0.599,0.4526666666666666,0.4146666666666667,0.5086666666666667,7.542,0.282,7.26,6.130666666666667,5.877333333333334,5.251333333333333,4.79,90.0,10800.0,180.0,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
361,4.064333333333333,2.106333333333333,1.491,2.019,9.680666666666664,5.616333333333333,3.51,0.5996666666666667,0.4613333333333333,0.4386666666666666,0.5456666666666667,7.549666666666667,0.28,7.269666666666667,6.054666666666667,5.761666666666667,4.961333333333332,4.388,90.25,10830.0,180.5,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
362,4.069333333333334,2.1876666666666664,1.601,2.1653333333333338,10.023333333333332,5.954000000000001,3.7663333333333338,0.6036666666666667,0.4596666666666666,0.4473333333333333,0.5589999999999999,7.549666666666667,0.28,7.269666666666667,6.015333333333333,5.697666666666667,4.795,4.165666666666667,90.5,10860.0,181.0,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
363,4.065333333333333,2.1790000000000003,1.6446666666666665,2.220333333333333,10.109333333333334,6.0440000000000005,3.865,0.6096666666666667,0.46,0.4496666666666666,0.569,7.551666666666667,0.28,7.271666666666666,6.016666666666668,5.687666666666668,4.747999999999999,4.083666666666666,90.75,10890.0,181.5,4.096480528058,2.17492800988287,1.66156208112046,2.2734263650962
364,4.3646666666666665,2.1646666666666667,1.623,2.511,10.663333333333334,6.298666666666667,4.134,0.6183333333333334,0.4736666666666667,0.455,0.6043333333333333,7.547,0.28,7.266999999999999,5.923,5.565333333333333,4.507,3.679,91.0,10920.0,182.0,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
365,4.372333333333333,2.280333333333333,1.602,2.615,10.869666666666664,6.497333333333334,4.2170000000000005,0.6226666666666667,0.474,0.4646666666666667,0.6216666666666666,7.546666666666667,0.28,7.266666666666667,5.900666666666667,5.5280000000000005,4.438,3.556666666666666,91.25,10950.0,182.5,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
366,4.3773333333333335,2.3273333333333333,1.6673333333333331,2.6526666666666667,11.024666666666668,6.647333333333333,4.32,0.631,0.4636666666666666,0.465,0.6333333333333333,7.542666666666666,0.28,7.262666666666666,5.8806666666666665,5.495,4.351666666666667,3.4536666666666656,91.5,10980.0,183.0,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
367,4.421333333333333,2.314333333333333,1.6866666666666668,2.697,11.119333333333334,6.698,4.383666666666667,0.6306666666666667,0.4576666666666666,0.4603333333333333,0.6403333333333333,7.546666666666667,0.28,7.266666666666667,5.870666666666667,5.478666666666666,4.307666666666666,3.388666666666667,91.75,11010.0,183.5,4.42185599606889,2.26827388590529,1.66530813964775,2.74123522039483
368,4.136,1.148,1.763,2.306666666666666,9.353666666666664,5.217666666666666,4.0696666666666665,0.5966666666666667,0.345,0.4466666666666666,0.532,7.583666666666667,0.28,7.303666666666666,6.148333333333333,5.920999999999999,4.889333333333333,4.2236666666666665,92.0,11040.0,184.0,3.91877288322545,0.427751065579234,1.65783503874027,1.59118211835047
369,4.001,0.73,1.7486666666666666,1.8896666666666664,8.369333333333334,4.368333333333333,3.638333333333333,0.5846666666666667,0.3043333333333333,0.43,0.4896666666666667,7.583666666666667,0.2866666666666667,7.297,6.236,6.066,5.2106666666666674,4.719333333333333,92.25,11070.0,184.5,3.91877288322545,0.427751065579234,1.65783503874027,1.59118211835047
370,3.9383333333333335,0.5616666666666668,1.6523333333333334,1.7453333333333334,7.897666666666666,3.959333333333334,3.397666666666667,0.584,0.2863333333333333,0.4306666666666667,0.467,7.576,0.2973333333333333,7.278666666666666,6.273333333333333,6.123666666666667,5.367333333333334,4.9303333333333335,92.5,11100.0,185.0,3.91877288322545,0.427751065579234,1.65783503874027,1.59118211835047
371,3.9286666666666665,0.4526666666666666,1.6763333333333332,1.6556666666666664,7.713333333333333,3.7846666666666655,3.332,0.5816666666666667,0.2806666666666667,0.4296666666666667,0.46,7.580333333333333,0.298,7.282333333333333,6.293,6.156333333333334,5.420333333333334,5.027666666666667,92.75,11130.0,185.5,3.91877288322545,0.427751065579234,1.65783503874027,1.59118211835047
372,3.936333333333333,0.8073333333333333,1.5793333333333337,1.401,7.724,3.7876666666666665,2.9803333333333333,0.5876666666666667,0.345,0.41,0.4223333333333333,7.572999999999999,0.2976666666666666,7.275333333333333,6.284333333333334,6.1403333333333325,5.549666666666667,5.247666666666667,93.0,11160.0,186.0,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
373,3.953333333333333,1.0473333333333334,1.501,1.258,7.759666666666667,3.806333333333334,2.7590000000000003,0.5913333333333334,0.3656666666666667,0.4036666666666667,0.4176666666666666,7.576,0.293,7.282999999999999,6.279333333333334,6.1323333333333325,5.602333333333333,5.34,93.25,11190.0,186.5,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
374,3.969333333333333,1.1823333333333332,1.4229999999999998,1.2093333333333334,7.784,3.814666666666666,2.6323333333333334,0.591,0.3706666666666667,0.4053333333333333,0.4123333333333333,7.573666666666667,0.2973333333333333,7.276333333333333,6.273999999999999,6.134,5.65,5.402,93.5,11220.0,187.0,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
375,3.994,1.2063333333333333,1.394,1.102,7.696333333333333,3.7023333333333337,2.496,0.589,0.369,0.4176666666666666,0.4263333333333333,7.573333333333334,0.2966666666666667,7.276666666666667,6.289333333333333,6.151666666666667,5.696000000000001,5.479666666666668,93.75,11250.0,187.5,3.97343293675342,1.20581523691044,1.45064956724057,1.18926377125767
376,4.183333333333334,1.338,1.411,1.3323333333333334,8.264666666666667,4.081333333333333,2.743333333333333,0.611,0.39,0.4136666666666667,0.4566666666666666,7.555000000000001,0.2826666666666667,7.272333333333334,6.200666666666667,6.032333333333334,5.497333333333334,5.199666666666667,94.0,11280.0,188.0,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
377,4.304,1.4123333333333332,1.4653333333333334,1.4156666666666666,8.597333333333333,4.293333333333333,2.881,0.6166666666666667,0.3983333333333334,0.4036666666666667,0.4693333333333333,7.548666666666667,0.28,7.268666666666666,6.163666666666667,5.982666666666667,5.416,5.092333333333334,94.25,11310.0,188.5,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
378,4.352333333333333,1.508,1.3806666666666667,1.526333333333333,8.767333333333333,4.415,2.907,0.612,0.391,0.406,0.469,7.544333333333332,0.28,7.264333333333332,6.153333333333333,5.9736666666666665,5.398333333333333,5.033333333333333,94.5,11340.0,189.0,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
379,4.336666666666667,1.5096666666666667,1.373,1.5136666666666667,8.733,4.396333333333334,2.8866666666666667,0.6116666666666667,0.3863333333333333,0.41,0.4683333333333334,7.547333333333333,0.28,7.267333333333332,6.157666666666667,5.980666666666666,5.408,5.039,94.75,11370.0,189.5,4.33712872292675,1.47232037691402,1.39678818108845,1.51467026447903
380,4.328333333333333,1.667,1.301,1.521,8.817333333333334,4.489,2.822,0.6093333333333333,0.42,0.385,0.4693333333333333,7.545666666666666,0.28,7.265666666666666,6.150333333333334,5.952333333333334,5.411333333333333,5.039333333333333,95.0,11400.0,190.0,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
381,4.313999999999999,1.7686666666666668,1.1753333333333331,1.5246666666666668,8.782666666666668,4.468666666666667,2.7,0.6096666666666667,0.4343333333333333,0.3813333333333333,0.4686666666666667,7.547,0.28,7.266999999999999,6.152,5.950666666666666,5.453666666666667,5.079,95.25,11430.0,190.5,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
382,4.309,1.8773333333333333,1.1576666666666666,1.5256666666666667,8.869666666666667,4.560666666666667,2.6833333333333336,0.608,0.4373333333333333,0.379,0.4679999999999999,7.546333333333333,0.28,7.266333333333333,6.148666666666666,5.941000000000001,5.446666666666666,5.074000000000001,95.5,11460.0,191.0,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
383,4.267,1.903333333333333,1.132,1.537,8.839333333333332,4.572333333333333,2.669,0.6136666666666667,0.4306666666666667,0.3793333333333333,0.4666666666666666,7.547666666666667,0.28,7.267666666666667,6.152333333333334,5.946333333333333,5.457666666666667,5.078,95.75,11490.0,191.5,4.30345364164792,1.88324955169474,1.14046126183827,1.52372180643759
384,3.2383333333333337,1.7766666666666666,0.8533333333333334,1.0043333333333333,6.872666666666667,3.634333333333333,1.8576666666666668,0.5093333333333333,0.415,0.3216666666666666,0.3779999999999999,7.555000000000001,0.2986666666666666,7.256333333333334,6.372999999999999,6.2363333333333335,5.99,5.810333333333334,96.0,11520.0,192.0,2.5734268768401205,1.66760161459598,0.476368226337993,0.436374023538498
385,2.793333333333333,1.7413333333333334,0.6203333333333333,0.69,5.844999999999999,3.0516666666666667,1.3103333333333331,0.4826666666666666,0.4053333333333333,0.3016666666666667,0.3443333333333333,7.558666666666666,0.3,7.258666666666667,6.443333333333333,6.330666666666667,6.192666666666666,6.075333333333333,96.25,11550.0,192.5,2.5734268768401205,1.66760161459598,0.476368226337993,0.436374023538498
386,2.646333333333333,1.728,0.6603333333333333,0.3836666666666666,5.418333333333333,2.772,1.044,0.4733333333333334,0.3966666666666666,0.283,0.3436666666666667,7.545333333333333,0.3,7.245333333333333,6.453999999999999,6.356333333333334,6.243666666666667,5.999666666666667,96.5,11580.0,193.0,2.5734268768401205,1.66760161459598,0.476368226337993,0.436374023538498
387,2.605,1.6276666666666666,0.5246666666666667,0.397,5.154333333333334,2.549333333333333,0.9216666666666667,0.4693333333333333,0.4,0.2703333333333333,0.356,7.539,0.3,7.239,6.466333333333332,6.3823333333333325,6.311,5.9750000000000005,96.75,11610.0,193.5,2.5734268768401205,1.66760161459598,0.476368226337993,0.436374023538498
388,2.841666666666667,1.6503333333333332,0.513,0.92,5.925,3.083333333333333,1.433,0.5223333333333333,0.4116666666666666,0.3186666666666666,0.4086666666666667,7.499,0.3,7.199,6.362333333333334,6.251333333333333,6.079,5.803333333333333,97.0,11640.0,194.0,3.188263236265409,1.71604363907185,0.839774470977495,1.25109858863672
389,3.0843333333333334,1.681,0.6983333333333334,1.1043333333333334,6.568,3.4836666666666667,1.8026666666666664,0.5356666666666667,0.4183333333333333,0.336,0.429,7.496333333333334,0.3,7.196333333333334,6.312333333333333,6.175666666666666,5.928,5.681666666666667,97.25,11670.0,194.5,3.188263236265409,1.71604363907185,0.839774470977495,1.25109858863672
390,3.151333333333333,1.746,0.8003333333333333,1.2026666666666666,6.900333333333333,3.749,2.003,0.544,0.412,0.3413333333333333,0.4373333333333333,7.507666666666666,0.3,7.207666666666666,6.294,6.141666666666667,5.835333333333333,5.5696666666666665,97.5,11700.0,195.0,3.188263236265409,1.71604363907185,0.839774470977495,1.25109858863672
391,3.244,1.7473333333333334,0.836,1.2066666666666666,7.034000000000001,3.79,2.0426666666666664,0.5326666666666666,0.4086666666666667,0.3429999999999999,0.4403333333333333,7.509666666666666,0.3,7.209666666666666,6.277,6.124666666666666,5.814,5.544333333333333,97.75,11730.0,195.5,3.188263236265409,1.71604363907185,0.839774470977495,1.25109858863672
392,3.2036666666666664,3.184,0.858,0.9723333333333334,8.218,5.014333333333333,1.8303333333333331,0.5433333333333333,0.575,0.3443333333333333,0.3856666666666667,7.534666666666666,0.2833333333333333,7.251333333333333,6.188333333333333,5.911,5.675333333333333,5.492999999999999,98.0,11760.0,196.0,3.28322552300724,4.24784207923238,0.857767275484342,0.605031910157596
393,3.283,3.941666666666667,0.8606666666666667,0.7533333333333334,8.838666666666667,5.555666666666667,1.614,0.5436666666666666,0.6116666666666667,0.342,0.3656666666666667,7.537999999999999,0.28,7.257999999999999,6.139999999999999,5.821,5.629333333333333,5.501999999999999,98.25,11790.0,196.5,3.28322552300724,4.24784207923238,0.857767275484342,0.605031910157596
394,3.294666666666666,4.173333333333334,0.8556666666666666,0.6626666666666666,8.986333333333333,5.691666666666666,1.518333333333333,0.5413333333333333,0.6203333333333333,0.342,0.3573333333333333,7.540666666666667,0.28,7.260666666666666,6.132666666666667,5.796333333333334,5.6306666666666665,5.531333333333333,98.5,11820.0,197.0,3.28322552300724,4.24784207923238,0.857767275484342,0.605031910157596
395,3.293333333333333,4.256333333333333,0.861,0.6443333333333334,9.055,5.761666666666667,1.5053333333333334,0.5406666666666667,0.6186666666666667,0.3413333333333333,0.3516666666666666,7.542,0.28,7.262,6.117333333333333,5.785,5.6273333333333335,5.519,98.75,11850.0,197.5,3.28322552300724,4.24784207923238,0.857767275484342,0.605031910157596
396,3.397,3.422333333333333,0.8670000000000001,0.7826666666666667,8.469,5.072,1.6496666666666668,0.5539999999999999,0.5323333333333333,0.3406666666666667,0.3906666666666667,7.560333333333333,0.2853333333333333,7.275,6.214,5.956333333333333,5.7556666666666665,5.594666666666667,99.0,11880.0,198.0,3.47660399112156,2.86121266014557,0.862172219675286,1.03582311372986
397,3.474,3.011,0.821,0.9326666666666666,8.238666666666665,4.764666666666667,1.7536666666666667,0.551,0.5146666666666667,0.348,0.4063333333333333,7.564666666666667,0.2826666666666667,7.282,6.232,5.987666666666666,5.758000000000001,5.572333333333333,99.25,11910.0,198.5,3.47660399112156,2.86121266014557,0.862172219675286,1.03582311372986
398,3.4710000000000005,2.909333333333333,0.8446666666666667,0.9846666666666668,8.209666666666669,4.738666666666667,1.8293333333333333,0.5533333333333333,0.5076666666666667,0.3506666666666667,0.411,7.563333333333333,0.2866666666666667,7.276666666666666,6.232666666666667,6.0056666666666665,5.751666666666666,5.556333333333333,99.5,11940.0,199.0,3.47660399112156,2.86121266014557,0.862172219675286,1.03582311372986
399,3.4716666666666667,2.897333333333333,0.8743333333333333,1.0,8.243333333333332,4.7716666666666665,1.8743333333333332,0.5533333333333333,0.5016666666666666,0.35,0.4176666666666666,7.562333333333333,0.2846666666666667,7.277666666666667,6.229000000000001,5.994333333333333,5.728999999999999,5.530333333333333,99.75,11970.0,199.5,3.47660399112156,2.86121266014557,0.862172219675286,1.03582311372986
400,4.2716666666666665,2.914333333333333,0.8606666666666667,1.1803333333333332,9.227,4.955333333333334,2.041,0.6246666666666667,0.5203333333333333,0.3406666666666667,0.4486666666666666,7.545666666666666,0.28,7.265666666666666,6.090333333333334,5.840333333333334,5.532666666666667,5.251333333333333,100.0,12000.0,200.0,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
401,4.587999999999999,2.9683333333333333,0.8353333333333333,1.358,9.749666666666666,5.161666666666667,2.1933333333333334,0.6406666666666666,0.532,0.3329999999999999,0.4496666666666666,7.545,0.28,7.265,6.036666666666667,5.779333333333334,5.442333333333333,5.119000000000001,100.25,12030.0,200.5,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
402,4.672666666666667,3.055,0.7926666666666667,1.3586666666666667,9.879,5.206333333333333,2.151333333333333,0.6493333333333333,0.5296666666666667,0.331,0.45,7.546,0.28,7.266,6.03,5.767,5.445333333333332,5.113666666666666,100.5,12060.0,201.0,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
403,4.715,3.054666666666667,0.7383333333333333,1.3613333333333335,9.869333333333334,5.154333333333334,2.099666666666667,0.6503333333333333,0.5286666666666666,0.3406666666666667,0.451,7.550666666666667,0.28,7.270666666666667,6.035333333333333,5.778333333333334,5.468,5.128666666666666,100.75,12090.0,201.5,4.72622968087189,3.04066560044716,0.791994233011971,1.37576628158699
404,4.874,3.014,1.243,1.5773333333333333,10.708333333333334,5.834333333333333,2.820333333333333,0.6629999999999999,0.529,0.4166666666666666,0.49,7.54,0.28,7.26,5.908333333333334,5.583333333333333,5.016,4.626,101.0,12120.0,202.0,4.96490357439736,3.02146720757268,1.7412640342575,1.82326419207978
405,4.939333333333334,2.9976666666666665,1.5313333333333332,1.6756666666666666,11.144,6.204666666666666,3.207,0.667,0.5313333333333333,0.4453333333333333,0.5113333333333333,7.537666666666666,0.279,7.258666666666667,5.852666666666667,5.499666666666666,4.815666666666667,4.394333333333334,101.25,12150.0,202.5,4.96490357439736,3.02146720757268,1.7412640342575,1.82326419207978
406,5.03,2.997666666666667,1.6563333333333332,1.770333333333333,11.454333333333333,6.424333333333333,3.4266666666666667,0.657,0.5353333333333333,0.4579999999999999,0.518,7.545333333333333,0.279,7.266333333333333,5.831333333333334,5.452333333333333,4.702999999999999,4.26,101.5,12180.0,203.0,4.96490357439736,3.02146720757268,1.7412640342575,1.82326419207978
407,4.957333333333334,2.9843333333333333,1.722,1.8146666666666669,11.478333333333332,6.521,3.536666666666666,0.6566666666666667,0.5413333333333333,0.4606666666666667,0.5203333333333333,7.549333333333333,0.2783333333333334,7.271,5.835,5.446666666666666,4.648,4.182666666666666,101.75,12210.0,203.5,4.96490357439736,3.02146720757268,1.7412640342575,1.82326419207978
408,4.870666666666667,3.299,1.8223333333333331,1.8273333333333333,11.819333333333333,6.948666666666666,3.6496666666666666,0.6579999999999999,0.5683333333333334,0.4866666666666666,0.5066666666666666,7.553,0.2716666666666666,7.281333333333333,5.779999999999999,5.342666666666667,4.502666666666666,4.040666666666667,102.0,12240.0,204.0,4.86889792237119,3.47291071472848,1.99740547541404,1.74301386663689
409,4.876333333333333,3.3756666666666666,1.956,1.788333333333333,11.996333333333332,7.12,3.7443333333333335,0.6583333333333333,0.5806666666666667,0.4916666666666666,0.501,7.558000000000001,0.2703333333333333,7.287666666666667,5.76,5.312333333333334,4.4303333333333335,3.987666666666666,102.25,12270.0,204.5,4.86889792237119,3.47291071472848,1.99740547541404,1.74301386663689
410,4.883,3.439,1.983,1.732,12.037,7.154000000000001,3.715,0.6546666666666667,0.5876666666666667,0.4936666666666667,0.5003333333333333,7.561333333333334,0.2700000000000001,7.291333333333333,5.761333333333333,5.309333333333334,4.44,4.027666666666667,102.5,12300.0,205.0,4.86889792237119,3.47291071472848,1.99740547541404,1.74301386663689
411,4.892,3.477,1.986,1.7093333333333334,12.064333333333334,7.172333333333333,3.695333333333333,0.6506666666666666,0.5866666666666667,0.497,0.5086666666666667,7.558666666666666,0.271,7.287666666666666,5.760666666666666,5.306666666666667,4.438333333333333,4.034333333333333,102.75,12330.0,205.5,4.86889792237119,3.47291071472848,1.99740547541404,1.74301386663689
412,5.241,3.5416666666666665,1.813,2.0763333333333334,12.672,7.431,3.889333333333333,0.701,0.589,0.4673333333333333,0.5793333333333333,7.549666666666667,0.2700000000000001,7.279666666666666,5.649333333333334,5.1626666666666665,4.215999999999999,3.6013333333333333,103.0,12360.0,206.0,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
413,5.439000000000001,3.5483333333333333,1.6903333333333337,2.3626666666666667,13.040333333333333,7.601333333333334,4.053,0.715,0.5870000000000001,0.4596666666666666,0.6086666666666667,7.55,0.2700000000000001,7.279999999999999,5.604333333333334,5.102,4.096,3.356,103.25,12390.0,206.5,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
414,5.526666666666667,3.552,1.6546666666666667,2.466666666666667,13.2,7.673333333333334,4.121333333333333,0.72,0.5893333333333333,0.4536666666666666,0.621,7.550333333333333,0.2700000000000001,7.280333333333332,5.586333333333332,5.070666666666666,4.037333333333333,3.2386666666666666,103.5,12420.0,207.0,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
415,5.557666666666666,3.5403333333333333,1.648,2.5409999999999995,13.287,7.729333333333333,4.188999999999999,0.7213333333333334,0.5896666666666667,0.4506666666666667,0.6236666666666667,7.549333333333333,0.2700000000000001,7.279333333333333,5.558000000000001,5.0440000000000005,3.987000000000001,3.1573333333333333,103.75,12450.0,207.5,5.55728090706121,3.55051110127095,1.62395810065537,2.56008933067101
416,5.544,3.508,1.693,2.2453333333333334,12.990333333333332,7.446333333333333,3.9383333333333335,0.6983333333333333,0.5736666666666667,0.4583333333333333,0.5506666666666667,7.569666666666666,0.2700000000000001,7.299666666666666,5.636333333333333,5.159666666666667,4.217333333333333,3.5619999999999994,104.0,12480.0,208.0,5.40095547593839,3.4190333057685,1.73092338109415,1.75693403298351
417,5.444,3.4466666666666668,1.715,1.9853333333333327,12.591,7.147,3.700333333333333,0.6923333333333334,0.5703333333333334,0.46,0.5183333333333333,7.583,0.2700000000000001,7.313,5.699,5.2556666666666665,4.404333333333333,3.859666666666667,104.25,12510.0,208.5,5.40095547593839,3.4190333057685,1.73092338109415,1.75693403298351
418,5.403666666666667,3.4613333333333336,1.7433333333333332,1.846666666666667,12.455000000000002,7.051333333333333,3.59,0.6906666666666667,0.5666666666666667,0.4583333333333333,0.5046666666666667,7.584666666666666,0.2700000000000001,7.314666666666666,5.726666666666667,5.287666666666667,4.480333333333334,4.001000000000001,104.5,12540.0,209.0,5.40095547593839,3.4190333057685,1.73092338109415,1.75693403298351
419,5.357333333333333,3.4513333333333334,1.7533333333333334,1.8006666666666669,12.362666666666668,7.005333333333333,3.5540000000000003,0.6983333333333333,0.56,0.4506666666666667,0.4996666666666667,7.590999999999999,0.2700000000000001,7.320999999999999,5.745333333333334,5.310666666666666,4.511333333333333,4.054333333333332,104.75,12570.0,209.5,5.40095547593839,3.4190333057685,1.73092338109415,1.75693403298351
420,4.54,3.4763333333333337,1.6,1.918,11.534333333333333,6.994333333333334,3.518,0.6203333333333333,0.5663333333333334,0.425,0.5376666666666666,7.619,0.2779999999999999,7.341,5.910666666666668,5.461666666666666,4.693333333333333,4.164666666666667,105.0,12600.0,210.0,4.04471426204495,3.52511596889408,1.42530891625431,2.17237427836442
421,4.203333333333333,3.4796666666666667,1.4839999999999998,2.075333333333333,11.242333333333333,7.039,3.559333333333333,0.603,0.5726666666666667,0.4193333333333333,0.5513333333333333,7.617999999999999,0.2796666666666667,7.338333333333333,5.941333333333334,5.484666666666667,4.697666666666668,4.101000000000001,105.25,12630.0,210.5,4.04471426204495,3.52511596889408,1.42530891625431,2.17237427836442
422,4.121333333333333,3.4886666666666666,1.4506666666666663,2.115,11.175666666666666,7.054333333333332,3.565666666666666,0.59,0.5806666666666667,0.4156666666666667,0.5589999999999999,7.617,0.28,7.337,5.949666666666667,5.489333333333335,4.695333333333333,4.079333333333334,105.5,12660.0,211.0,4.04471426204495,3.52511596889408,1.42530891625431,2.17237427836442
423,4.035333333333333,3.5123333333333333,1.44,2.1726666666666667,11.160333333333332,7.125,3.6126666666666662,0.5923333333333334,0.5803333333333334,0.4103333333333333,0.561,7.616333333333333,0.28,7.336333333333333,5.949000000000001,5.4830000000000005,4.676333333333334,4.030666666666668,105.75,12690.0,211.5,4.04471426204495,3.52511596889408,1.42530891625431,2.17237427836442
424,4.012333333333333,3.113,1.5603333333333331,1.972,10.657666666666666,6.645333333333333,3.5323333333333333,0.61,0.5143333333333333,0.4403333333333333,0.5036666666666667,7.617999999999999,0.28,7.337999999999999,6.012666666666666,5.619,4.841666666666667,4.315333333333333,106.0,12720.0,212.0,4.12730010162667,2.67473453489846,1.73402790723727,1.6136745717161
425,4.121666666666667,2.8016666666666667,1.665333333333333,1.761,10.349666666666666,6.228000000000001,3.426333333333333,0.6123333333333334,0.4976666666666666,0.4483333333333333,0.4823333333333333,7.614666666666666,0.28,7.334666666666666,6.047333333333333,5.6866666666666665,4.931666666666667,4.487,106.25,12750.0,212.5,4.12730010162667,2.67473453489846,1.73402790723727,1.6136745717161
426,4.149666666666667,2.655666666666667,1.6789999999999998,1.665333333333333,10.149666666666668,6.0,3.344333333333333,0.6083333333333334,0.5013333333333333,0.4573333333333333,0.4776666666666667,7.617666666666667,0.28,7.337666666666666,6.076666666666667,5.727333333333333,5.004666666666667,4.607666666666665,106.5,12780.0,213.0,4.12730010162667,2.67473453489846,1.73402790723727,1.6136745717161
427,4.168666666666667,2.637,1.716,1.6366666666666665,10.158333333333331,5.9896666666666665,3.3526666666666665,0.601,0.5086666666666667,0.4596666666666666,0.4713333333333333,7.619,0.28,7.338999999999999,6.075333333333333,5.7283333333333335,5.0023333333333335,4.609333333333332,106.75,12810.0,213.5,4.12730010162667,2.67473453489846,1.73402790723727,1.6136745717161
428,3.892,2.740666666666667,1.5673333333333337,1.4946666666666666,9.694666666666668,5.802666666666666,3.0620000000000003,0.5766666666666667,0.5013333333333333,0.4103333333333333,0.4516666666666666,7.621666666666667,0.28,7.341666666666667,6.133666666666668,5.811999999999999,5.207666666666667,4.865333333333334,107.0,12840.0,214.0,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
429,3.8016666666666663,2.731666666666667,1.3823333333333332,1.4196666666666666,9.335333333333333,5.533666666666667,2.802,0.569,0.4916666666666666,0.3903333333333333,0.441,7.604666666666666,0.28,7.3246666666666655,6.162333333333334,5.864999999999999,5.346666666666667,5.019,107.25,12870.0,214.5,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
430,3.7626666666666666,2.648333333333333,1.2906666666666666,1.313,9.014666666666669,5.252,2.6036666666666664,0.5670000000000001,0.497,0.386,0.4496666666666666,7.588999999999999,0.28,7.308999999999999,6.174333333333333,5.900333333333332,5.432333333333334,5.134333333333334,107.5,12900.0,215.0,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
431,3.7353333333333336,2.670666666666667,1.2483333333333335,1.3436666666666668,8.998000000000001,5.262666666666667,2.5920000000000005,0.5686666666666667,0.498,0.385,0.45,7.593,0.28,7.313,6.178,5.905,5.4446666666666665,5.143333333333333,107.75,12930.0,215.5,3.7407816501220696,2.68095119107113,1.24803024510507,1.35175113392481
432,3.745,2.786,1.2583333333333333,1.3403333333333334,9.129666666666669,5.384666666666667,2.5986666666666665,0.5706666666666667,0.5083333333333333,0.4006666666666667,0.4596666666666666,7.583666666666667,0.28,7.303666666666666,6.158333333333333,5.866,5.404333333333334,5.0920000000000005,108.0,12960.0,216.0,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
433,3.7123333333333335,2.8560000000000003,1.32,1.3976666666666666,9.286,5.573666666666667,2.7176666666666667,0.5783333333333334,0.507,0.4026666666666667,0.4603333333333333,7.580333333333333,0.28,7.300333333333333,6.132666666666666,5.8340000000000005,5.330333333333334,5.007,108.25,12990.0,216.5,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
434,3.798333333333333,2.869,1.332,1.393,9.392333333333331,5.593999999999999,2.725,0.5776666666666667,0.501,0.4066666666666666,0.4653333333333333,7.576666666666667,0.28,7.296666666666667,6.126666666666667,5.816666666666667,5.314666666666666,4.991,108.5,13020.0,217.0,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
435,3.814666666666666,2.862,1.3293333333333337,1.4003333333333332,9.406333333333333,5.591666666666667,2.7296666666666667,0.5693333333333332,0.5003333333333333,0.4093333333333333,0.4679999999999999,7.574333333333334,0.28,7.294333333333333,6.127,5.818666666666667,5.317,4.993333333333334,108.75,13050.0,217.5,3.77143020410622,2.84893815890689,1.3482536732251,1.41253736478974
436,3.734,2.5983333333333336,1.218,1.393333333333333,8.943666666666667,5.209666666666667,2.611333333333333,0.585,0.4723333333333333,0.374,0.4379999999999999,7.590999999999999,0.28,7.310999999999999,6.190333333333333,5.927333333333333,5.473000000000001,5.149000000000001,109.0,13080.0,218.0,3.83303219411564,2.4064813900435,0.992420058674897,1.20097923196076
437,3.8216666666666663,2.478333333333333,1.088,1.3003333333333331,8.688333333333333,4.866666666666666,2.3883333333333336,0.589,0.4616666666666666,0.3603333333333333,0.4236666666666667,7.592,0.28,7.311999999999999,6.209333333333333,5.978000000000001,5.578,5.285333333333334,109.25,13110.0,218.5,3.83303219411564,2.4064813900435,0.992420058674897,1.20097923196076
438,3.8726666666666665,2.427,1.0156666666666667,1.2516666666666665,8.567,4.694333333333333,2.267333333333333,0.5796666666666667,0.4603333333333333,0.3586666666666667,0.4163333333333333,7.584666666666666,0.28,7.304666666666666,6.217,5.996333333333333,5.629333333333333,5.334,109.5,13140.0,219.0,3.83303219411564,2.4064813900435,0.992420058674897,1.20097923196076
439,3.851,2.366333333333333,1.0333333333333334,1.2336666666666667,8.484333333333332,4.633333333333333,2.2670000000000003,0.5783333333333334,0.4643333333333333,0.3526666666666667,0.4103333333333333,7.584666666666666,0.28,7.304666666666666,6.221666666666667,6.005999999999999,5.650333333333332,5.376666666666665,109.75,13170.0,219.5,3.83303219411564,2.4064813900435,0.992420058674897,1.20097923196076
440,3.631,2.283666666666667,0.8816666666666666,1.286,8.082333333333334,4.451333333333334,2.1676666666666664,0.5673333333333334,0.4516666666666666,0.3286666666666666,0.451,7.582333333333334,0.2863333333333333,7.296,6.260666666666666,6.052666666666666,5.722666666666667,5.407,110.0,13200.0,220.0,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
441,3.5926666666666667,2.2546666666666666,0.769,1.4243333333333332,8.040666666666667,4.448,2.1933333333333334,0.5643333333333334,0.444,0.321,0.4653333333333333,7.576666666666667,0.2903333333333334,7.286333333333333,6.261333333333333,6.044333333333333,5.715999999999999,5.359666666666668,110.25,13230.0,220.5,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
442,3.604,2.1820000000000004,0.7176666666666667,1.522333333333333,8.026000000000002,4.422000000000001,2.24,0.5606666666666666,0.446,0.3233333333333333,0.4713333333333333,7.575,0.29,7.285,6.260666666666667,6.055333333333333,5.712666666666666,5.311,110.5,13260.0,221.0,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
443,3.5900000000000003,2.159666666666667,0.7163333333333333,1.5656666666666663,8.031666666666666,4.441666666666666,2.282,0.5579999999999999,0.4506666666666667,0.325,0.4626666666666666,7.576,0.2926666666666666,7.283333333333333,6.255,6.048666666666668,5.700999999999999,5.283666666666667,110.75,13290.0,221.5,3.5723848622087,2.19518049963782,0.726743159914143,1.53829504093858
444,3.5933333333333333,2.0316666666666667,0.824,1.224,7.673,4.079666666666666,2.048,0.56,0.4333333333333333,0.3493333333333333,0.4126666666666667,7.58,0.2976666666666666,7.282333333333334,6.311333333333334,6.134333333333334,5.830666666666666,5.569333333333334,111.0,13320.0,222.0,3.61311431336397,1.92474649817146,0.984278834925367,0.8887949087194161
445,3.587,1.9206666666666663,0.9156666666666666,1.030333333333333,7.453666666666667,3.866666666666666,1.946,0.5626666666666666,0.4393333333333333,0.3596666666666667,0.3926666666666666,7.577,0.296,7.281,6.325666666666667,6.163666666666666,5.872999999999999,5.668666666666666,111.25,13350.0,222.5,3.61311431336397,1.92474649817146,0.984278834925367,0.8887949087194161
446,3.5966666666666667,1.918,0.96,0.9246666666666667,7.399333333333334,3.802666666666667,1.884666666666667,0.5686666666666667,0.4393333333333333,0.3616666666666666,0.3896666666666666,7.58,0.2993333333333333,7.280666666666667,6.330666666666667,6.165666666666667,5.895666666666666,5.727333333333334,111.5,13380.0,223.0,3.61311431336397,1.92474649817146,0.984278834925367,0.8887949087194161
447,3.604333333333333,1.924,1.0,0.8873333333333334,7.415666666666667,3.811333333333333,1.8873333333333333,0.569,0.4393333333333333,0.36,0.3896666666666666,7.577666666666667,0.2976666666666666,7.280000000000001,6.325,6.164666666666667,5.8853333333333335,5.725999999999999,111.75,13410.0,223.5,3.61311431336397,1.92474649817146,0.984278834925367,0.8887949087194161
448,3.6876666666666655,1.93,0.978,1.2853333333333334,7.881,4.193333333333333,2.2633333333333336,0.58,0.44,0.3613333333333333,0.4636666666666666,7.558000000000001,0.2923333333333333,7.265666666666667,6.251,6.072333333333333,5.690333333333333,5.3743333333333325,112.0,13440.0,224.0,3.77005548907652,1.95448174880512,0.988685881352485,1.78284751429595
449,3.7393333333333336,1.9573333333333331,0.9586666666666666,1.606,8.261333333333335,4.522,2.5646666666666667,0.5843333333333333,0.4403333333333333,0.3676666666666666,0.4876666666666666,7.545666666666666,0.283,7.262666666666666,6.2043333333333335,5.998333333333333,5.539,5.114000000000001,112.25,13470.0,224.5,3.77005548907652,1.95448174880512,0.988685881352485,1.78284751429595
450,3.790333333333333,1.9503333333333333,0.9746666666666666,1.7226666666666666,8.438,4.647666666666666,2.697333333333333,0.5816666666666667,0.441,0.37,0.4963333333333333,7.544,0.2806666666666667,7.263333333333333,6.179666666666667,5.977333333333332,5.4830000000000005,5.013,112.5,13500.0,225.0,3.77005548907652,1.95448174880512,0.988685881352485,1.78284751429595
451,3.778,1.9593333333333331,0.975,1.7613333333333334,8.473666666666666,4.695666666666667,2.736333333333333,0.581,0.44,0.37,0.5,7.54,0.2813333333333334,7.258666666666667,6.171666666666666,5.966333333333333,5.452333333333334,4.977333333333333,112.75,13530.0,225.5,3.77005548907652,1.95448174880512,0.988685881352485,1.78284751429595
452,4.016333333333333,1.923333333333333,1.0033333333333334,1.8363333333333332,8.779333333333334,4.763,2.839666666666667,0.604,0.417,0.365,0.511,7.540999999999999,0.28,7.260999999999999,6.147333333333333,5.924333333333333,5.383666666666667,4.8646666666666665,113.0,13560.0,226.0,4.16204967870022,1.75675033836758,0.957205996970684,1.91407217262319
453,4.113,1.7896666666666663,1.0076666666666667,1.8976666666666664,8.808,4.695,2.905333333333333,0.6083333333333334,0.4096666666666667,0.3573333333333333,0.5113333333333333,7.547,0.28,7.266999999999999,6.154333333333334,5.945333333333332,5.389666666666667,4.843666666666668,113.25,13590.0,226.5,4.16204967870022,1.75675033836758,0.957205996970684,1.91407217262319
454,4.211666666666667,1.7226666666666666,1.0126666666666666,1.8863333333333328,8.833333333333332,4.621666666666666,2.899,0.603,0.4166666666666666,0.3486666666666667,0.5183333333333333,7.548666666666667,0.28,7.268666666666666,6.1530000000000005,5.943333333333333,5.389666666666667,4.85,113.5,13620.0,227.0,4.16204967870022,1.75675033836758,0.957205996970684,1.91407217262319
455,4.187666666666667,1.735,0.919,1.9096666666666664,8.751333333333333,4.563666666666666,2.828666666666667,0.5963333333333334,0.4196666666666667,0.353,0.5193333333333333,7.552666666666667,0.28,7.272666666666667,6.161,5.956333333333333,5.433333333333334,4.881,113.75,13650.0,227.5,4.16204967870022,1.75675033836758,0.957205996970684,1.91407217262319
456,4.2683333333333335,1.9503333333333333,1.2976666666666667,2.003,9.519333333333334,5.251,3.3006666666666664,0.6223333333333333,0.4479999999999999,0.4173333333333333,0.541,7.554,0.28,7.274,6.070333333333334,5.806333333333333,5.079000000000001,4.506,114.0,13680.0,228.0,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
457,4.392666666666667,2.0803333333333334,1.5603333333333331,2.111666666666667,10.145,5.7523333333333335,3.672,0.6256666666666667,0.4529999999999999,0.4406666666666667,0.5506666666666667,7.561000000000001,0.28,7.281000000000001,6.007,5.7,4.843333333333333,4.227,114.25,13710.0,228.5,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
458,4.473333333333333,2.096,1.655333333333333,2.1376666666666666,10.362333333333332,5.888999999999999,3.793,0.617,0.4583333333333333,0.447,0.5503333333333333,7.555333333333333,0.28,7.275333333333333,5.985,5.668333333333334,4.766666666666666,4.143666666666666,114.5,13740.0,229.0,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
459,4.438000000000001,2.1163333333333334,1.6583333333333334,2.1566666666666667,10.369333333333334,5.931333333333333,3.815,0.6146666666666667,0.4596666666666666,0.4566666666666666,0.5503333333333333,7.557333333333333,0.28,7.277333333333333,5.984,5.666666666666667,4.748666666666666,4.119,114.75,13770.0,229.5,4.42315170023971,2.12630627274662,1.71791365859985,2.16053168593954
460,4.5873333333333335,2.348,1.6426666666666667,2.284333333333333,10.862333333333332,6.275,3.927000000000001,0.647,0.4843333333333333,0.4426666666666666,0.5870000000000001,7.548666666666667,0.28,7.268666666666666,5.907666666666667,5.549,4.577,3.876000000000001,115.0,13800.0,230.0,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
461,4.819999999999999,2.448,1.602,2.4036666666666666,11.273666666666664,6.453666666666667,4.0056666666666665,0.643,0.4933333333333333,0.4316666666666666,0.6006666666666667,7.552666666666666,0.2796666666666667,7.273,5.855,5.484,4.491666666666667,3.729666666666667,115.25,13830.0,230.5,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
462,4.756666666666666,2.4793333333333334,1.5423333333333331,2.5083333333333333,11.286666666666664,6.529999999999999,4.050666666666666,0.6483333333333333,0.4993333333333333,0.431,0.6,7.562333333333333,0.2793333333333334,7.282999999999999,5.872333333333334,5.487666666666667,4.485999999999999,3.668666666666668,115.5,13860.0,231.0,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
463,4.773,2.517333333333333,1.4963333333333333,2.511,11.297666666666665,6.524666666666667,4.007333333333333,0.6546666666666667,0.4966666666666666,0.4396666666666667,0.5986666666666667,7.563333333333333,0.2796666666666667,7.283666666666667,5.859666666666667,5.485333333333334,4.497333333333334,3.680333333333333,115.75,13890.0,231.5,4.80056771782019,2.51485644313603,1.54046203078594,2.50151012175193
464,4.9446666666666665,2.7023333333333337,1.401,2.508,11.556,6.6113333333333335,3.909,0.6683333333333333,0.5013333333333333,0.4123333333333333,0.6046666666666667,7.552666666666666,0.2763333333333334,7.276333333333333,5.825,5.424333333333333,4.494000000000001,3.6716666666666655,116.0,13920.0,232.0,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
465,4.991333333333333,2.729,1.288333333333333,2.533333333333333,11.542,6.550666666666666,3.8216666666666654,0.6709999999999999,0.497,0.3996666666666666,0.6096666666666667,7.558333333333334,0.279,7.279333333333334,5.837333333333334,5.4526666666666666,4.559666666666667,3.721,116.25,13950.0,232.5,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
466,5.020666666666667,2.681,1.227666666666667,2.5483333333333333,11.477666666666668,6.457000000000001,3.776,0.6703333333333333,0.5013333333333333,0.4003333333333333,0.61,7.559666666666667,0.2776666666666667,7.282,5.843,5.468,4.59,3.738,116.5,13980.0,233.0,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
467,5.015666666666666,2.698,1.222,2.5930000000000004,11.528666666666666,6.513,3.815,0.6729999999999999,0.5056666666666667,0.4,0.6083333333333334,7.558333333333334,0.2786666666666667,7.279666666666666,5.831333333333334,5.459333333333333,4.565666666666667,3.694666666666667,116.75,14010.0,233.5,5.02261432098021,2.71684184971114,1.21534563457571,2.56495298591142
468,5.143666666666666,1.6016666666666668,1.2356666666666667,2.208,10.189,5.045333333333334,3.443666666666666,0.6546666666666667,0.3746666666666667,0.3783333333333333,0.522,7.602333333333333,0.28,7.322333333333333,6.063666666666666,5.8566666666666665,5.119666666666667,4.472999999999999,117.0,14040.0,234.0,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
469,5.071666666666667,1.076,1.1496666666666668,1.8956666666666664,9.193,4.121333333333334,3.0453333333333337,0.6473333333333333,0.3356666666666667,0.37,0.4856666666666667,7.592,0.28,7.311999999999999,6.147666666666668,6.000666666666668,5.3853333333333335,4.8693333333333335,117.25,14070.0,234.5,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
470,5.056666666666667,0.854,1.12,1.728,8.758666666666667,3.702,2.848,0.6406666666666666,0.3203333333333333,0.3646666666666667,0.4753333333333333,7.586666666666667,0.2806666666666667,7.306,6.1883333333333335,6.067,5.519666666666667,5.059666666666667,117.5,14100.0,235.0,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
471,5.0056666666666665,0.791,1.101,1.6826666666666663,8.580333333333334,3.5746666666666664,2.7836666666666665,0.6436666666666666,0.3216666666666666,0.362,0.4693333333333333,7.59,0.2813333333333334,7.308666666666666,6.204666666666666,6.086666666666666,5.5553333333333335,5.119999999999999,117.75,14130.0,235.5,5.02327585098312,0.76629733206335,1.09179316546213,1.64643459613745
472,4.855666666666666,1.2066666666666668,1.0983333333333334,1.448,8.608666666666666,3.753,2.546333333333333,0.6496666666666667,0.3806666666666667,0.377,0.436,7.585333333333334,0.28,7.305333333333333,6.198333333333333,6.056,5.612333333333333,5.268,118.0,14160.0,236.0,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
473,4.890333333333333,1.461,1.1133333333333333,1.306,8.770666666666667,3.880333333333333,2.4193333333333333,0.6509999999999999,0.4026666666666667,0.3863333333333333,0.4293333333333333,7.580666666666667,0.28,7.300666666666666,6.177666666666667,6.031333333333333,5.609333333333334,5.307666666666667,118.25,14190.0,236.5,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
474,4.901333333333333,1.561,1.1796666666666666,1.264,8.905999999999999,4.004666666666667,2.4436666666666667,0.6516666666666667,0.4093333333333333,0.3856666666666667,0.4263333333333333,7.575333333333333,0.28,7.295333333333333,6.152000000000001,6.007,5.576333333333333,5.295333333333334,118.5,14220.0,237.0,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
475,4.936000000000001,1.6053333333333335,1.1576666666666666,1.2573333333333332,8.956333333333333,4.020333333333333,2.415,0.6473333333333333,0.4093333333333333,0.39,0.4203333333333333,7.574,0.28,7.294,6.145,6.000333333333334,5.572333333333333,5.311333333333334,118.75,14250.0,237.5,4.89999181148814,1.60681813351884,1.18208726786534,1.23861635070924
476,4.874,1.638,1.2483333333333335,1.24,9.000333333333334,4.126333333333334,2.4883333333333333,0.6386666666666667,0.42,0.3879999999999999,0.4276666666666666,7.572,0.28,7.292,6.149666666666668,5.986,5.540333333333333,5.2700000000000005,119.0,14280.0,238.0,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
477,4.816333333333334,1.7306666666666668,1.2663333333333333,1.229666666666667,9.043,4.226666666666667,2.496,0.6476666666666666,0.4183333333333333,0.3816666666666666,0.4303333333333333,7.571333333333333,0.28,7.291333333333333,6.138,5.970666666666667,5.522333333333333,5.255333333333334,119.25,14310.0,238.5,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
478,4.877,1.771,1.2393333333333334,1.2476666666666667,9.135,4.258,2.487,0.6386666666666667,0.4096666666666667,0.38,0.436,7.571,0.28,7.290999999999999,6.132999999999999,5.960666666666667,5.514333333333333,5.250333333333334,119.5,14340.0,239.0,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
479,4.7943333333333324,1.731666666666667,1.2206666666666666,1.2416666666666667,8.988333333333332,4.194,2.462333333333333,0.6476666666666666,0.409,0.3793333333333333,0.44,7.573333333333334,0.28,7.293333333333334,6.145,5.979,5.548666666666666,5.277666666666666,119.75,14370.0,239.5,4.8390121207275,1.71775435278484,1.22802654320806,1.26724092459448
480,3.936333333333333,1.7476666666666667,0.9183333333333332,1.0843333333333334,7.686666666666666,3.750333333333333,2.002666666666667,0.5683333333333334,0.4156666666666667,0.325,0.3956666666666667,7.578,0.2953333333333333,7.282666666666667,6.312666666666667,6.170333333333333,5.889666666666667,5.6706666666666665,120.0,14400.0,240.0,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
481,3.588,1.7706666666666666,0.6926666666666667,0.9136666666666666,6.965,3.377,1.6063333333333332,0.5493333333333333,0.4186666666666667,0.307,0.3783333333333333,7.579,0.3,7.279,6.36,6.238333333333333,6.031333333333334,5.852333333333333,120.25,14430.0,240.5,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
482,3.4873333333333334,1.7950000000000002,0.6176666666666667,0.8466666666666666,6.746666666666667,3.2593333333333336,1.4643333333333333,0.542,0.4213333333333333,0.2993333333333333,0.3693333333333333,7.571,0.2996666666666667,7.271333333333333,6.375,6.257999999999999,6.091,5.925,120.5,14460.0,241.0,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
483,3.4313333333333333,1.811,0.5283333333333333,0.792,6.562666666666666,3.131333333333333,1.3203333333333334,0.5433333333333333,0.4196666666666667,0.3023333333333333,0.37,7.564666666666667,0.3,7.264666666666667,6.383333333333334,6.265333333333333,6.126666666666667,5.970333333333333,120.75,14490.0,241.5,3.4337813962079,1.80094371331459,0.557387571636992,0.792795794003552
484,3.672,1.825,0.6233333333333333,0.7926666666666667,6.912999999999999,3.241,1.416,0.5806666666666667,0.4203333333333333,0.33,0.3896666666666666,7.546333333333333,0.3,7.246333333333333,6.327,6.213333333333334,6.036333333333333,5.889666666666668,121.0,14520.0,242.0,3.91144948753792,1.83802022909913,0.802196947682183,0.922843384101234
485,3.8436666666666666,1.8216666666666663,0.7303333333333334,0.8623333333333334,7.257999999999999,3.414333333333333,1.592666666666667,0.59,0.4233333333333333,0.3396666666666667,0.4,7.541666666666667,0.3,7.241666666666667,6.291,6.166333333333333,5.953333333333333,5.791666666666666,121.25,14550.0,242.5,3.91144948753792,1.83802022909913,0.802196947682183,0.922843384101234
486,3.906333333333333,1.8116666666666668,0.8286666666666667,0.9196666666666666,7.466333333333333,3.56,1.7483333333333333,0.59,0.428,0.3373333333333333,0.3993333333333333,7.531000000000001,0.2986666666666666,7.232333333333334,6.277666666666667,6.128,5.897333333333333,5.7170000000000005,121.5,14580.0,243.0,3.91144948753792,1.83802022909913,0.802196947682183,0.922843384101234
487,3.9186666666666663,1.8633333333333333,0.8156666666666667,0.9423333333333334,7.54,3.621333333333333,1.758,0.5870000000000001,0.4256666666666667,0.3326666666666666,0.397,7.528333333333333,0.2986666666666666,7.229666666666667,6.259333333333334,6.119,5.879666666666667,5.695333333333334,121.75,14610.0,243.5,3.91144948753792,1.83802022909913,0.802196947682183,0.922843384101234
488,3.8493333333333335,3.1806666666666668,0.8356666666666667,1.0006666666666666,8.866333333333333,5.017,1.8363333333333327,0.5770000000000001,0.5676666666666667,0.349,0.4256666666666667,7.560333333333333,0.2813333333333334,7.279,6.144333333333333,5.862,5.610666666666667,5.386666666666667,122.0,14640.0,244.0,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
489,3.7916666666666665,3.8216666666666663,0.8853333333333333,1.154,9.652666666666669,5.861,2.039333333333333,0.5726666666666667,0.6023333333333334,0.3596666666666667,0.4323333333333333,7.554,0.28,7.274,6.061,5.725666666666667,5.433333333333333,5.175000000000001,122.25,14670.0,244.5,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
490,3.783,3.9916666666666663,0.9283333333333332,1.1843333333333337,9.887333333333332,6.104333333333333,2.1126666666666667,0.5710000000000001,0.6186666666666667,0.36,0.4363333333333333,7.557666666666666,0.28,7.277666666666666,6.041666666666666,5.683333333333335,5.369666666666667,5.1080000000000005,122.5,14700.0,245.0,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
491,3.7266666666666666,4.093999999999999,0.952,1.1866666666666668,9.959333333333332,6.232666666666666,2.1386666666666665,0.5776666666666667,0.6193333333333333,0.3613333333333333,0.4396666666666667,7.556666666666667,0.28,7.276666666666666,6.045,5.666333333333333,5.345666666666666,5.09,122.75,14730.0,245.5,3.7718807605447,4.10305197151603,0.945896574997153,1.20274392796983
492,3.855333333333333,3.4803333333333333,0.9503333333333333,1.016,9.302,5.446666666666666,1.9663333333333333,0.5973333333333334,0.5433333333333333,0.3483333333333334,0.385,7.581666666666666,0.28,7.301666666666666,6.141666666666667,5.859,5.582999999999999,5.395666666666666,123.0,14760.0,246.0,3.97586339213285,2.99572102102887,0.866874522177722,0.666372272836242
493,4.037,3.164,0.9106666666666666,0.8016666666666666,8.913333333333332,4.876333333333333,1.7123333333333333,0.588,0.521,0.3413333333333333,0.3646666666666667,7.58,0.28,7.3,6.178666666666667,5.938333333333333,5.718,5.584333333333333,123.25,14790.0,246.5,3.97586339213285,2.99572102102887,0.866874522177722,0.666372272836242
494,3.983333333333333,3.066333333333333,0.8676666666666667,0.7206666666666667,8.638,4.6546666666666665,1.5883333333333334,0.584,0.5103333333333333,0.3413333333333333,0.3586666666666667,7.583,0.28,7.303,6.207666666666666,5.981,5.793333333333334,5.674666666666667,123.5,14820.0,247.0,3.97586339213285,2.99572102102887,0.866874522177722,0.666372272836242
495,3.96,2.9733333333333336,0.8723333333333333,0.6869999999999999,8.492666666666667,4.532666666666667,1.5593333333333332,0.5893333333333333,0.514,0.3403333333333333,0.355,7.581,0.2813333333333334,7.299666666666667,6.216666666666667,6.014,5.822666666666667,5.7123333333333335,123.75,14850.0,247.5,3.97586339213285,2.99572102102887,0.866874522177722,0.666372272836242
496,4.749333333333333,2.9006666666666665,0.8473333333333333,1.058,9.555333333333332,4.806,1.905333333333333,0.6509999999999999,0.516,0.3583333333333333,0.4343333333333333,7.56,0.28,7.28,6.060666666666666,5.830666666666667,5.550333333333335,5.3036666666666665,124.0,14880.0,248.0,5.145640311250779,2.90827121333525,0.955844236735437,1.57466706697672
497,5.001666666666667,2.872333333333333,0.94,1.3496666666666668,10.163666666666668,5.162,2.2896666666666667,0.667,0.5216666666666666,0.36,0.4656666666666667,7.558666666666666,0.28,7.278666666666666,6.003,5.744999999999999,5.379333333333333,5.047333333333333,124.25,14910.0,248.5,5.145640311250779,2.90827121333525,0.955844236735437,1.57466706697672
498,5.073666666666667,2.877,0.937,1.5076666666666665,10.395333333333332,5.321666666666666,2.4446666666666665,0.6776666666666666,0.5263333333333333,0.3613333333333333,0.4746666666666667,7.555333333333333,0.28,7.275333333333333,5.961333333333333,5.701666666666667,5.295999999999999,4.909333333333333,124.5,14940.0,249.0,5.145640311250779,2.90827121333525,0.955844236735437,1.57466706697672
499,5.139333333333334,2.927666666666666,0.9433333333333334,1.5373333333333334,10.547666666666666,5.408333333333333,2.480666666666667,0.679,0.5246666666666667,0.363,0.4806666666666667,7.557333333333333,0.28,7.277333333333333,5.947333333333333,5.681333333333334,5.259333333333334,4.862666666666666,124.75,14970.0,249.5,5.145640311250779,2.90827121333525,0.955844236735437,1.57466706697672
500,5.329666666666666,2.9793333333333334,1.2473333333333334,1.2813333333333332,10.837666666666664,5.508,2.5286666666666666,0.6913333333333334,0.522,0.4093333333333333,0.4226666666666666,7.552,0.28,7.272,5.903666666666667,5.627000000000001,5.181,4.913333333333332,125.0,15000.0,250.0,5.41309291780273,2.9687758351307605,1.54244985215333,0.900167005984249
501,5.366333333333333,2.957666666666667,1.4423333333333332,1.0566666666666666,10.823,5.456666666666667,2.499,0.6973333333333334,0.5243333333333333,0.4226666666666666,0.401,7.557666666666666,0.28,7.277666666666666,5.913,5.6386666666666665,5.203333333333333,5.006,125.25,15030.0,250.5,5.41309291780273,2.9687758351307605,1.54244985215333,0.900167005984249
502,5.395,2.954,1.496,0.951,10.796,5.401,2.447,0.6996666666666667,0.5266666666666666,0.4296666666666667,0.3913333333333333,7.563000000000001,0.28,7.283,5.927333333333333,5.656666666666666,5.223999999999999,5.064666666666668,125.5,15060.0,251.0,5.41309291780273,2.9687758351307605,1.54244985215333,0.900167005984249
503,5.440333333333333,2.944666666666667,1.5326666666666668,0.869,10.786666666666669,5.346333333333334,2.401666666666667,0.6970000000000001,0.5296666666666667,0.431,0.3993333333333333,7.560666666666666,0.28,7.280666666666666,5.926333333333333,5.653,5.237333333333334,5.102666666666668,125.75,15090.0,251.5,5.41309291780273,2.9687758351307605,1.54244985215333,0.900167005984249
504,5.117,2.9433333333333334,1.4923333333333335,1.1233333333333333,10.675999999999998,5.559,2.615666666666667,0.6563333333333334,0.521,0.4039999999999999,0.4436666666666666,7.568,0.28,7.287999999999999,5.950333333333333,5.655333333333333,5.176666666666666,4.943,126.0,15120.0,252.0,4.85892302757593,2.88460075826972,1.3101607878695398,1.4219047587032898
505,4.938000000000001,2.9530000000000003,1.346666666666667,1.3073333333333332,10.545000000000002,5.607,2.654,0.6459999999999999,0.5123333333333333,0.3989999999999999,0.4586666666666666,7.571,0.28,7.290999999999999,5.9703333333333335,5.676666666666667,5.198,4.904,126.25,15150.0,252.5,4.85892302757593,2.88460075826972,1.3101607878695398,1.4219047587032898
506,4.901,2.9313333333333333,1.3030000000000002,1.3623333333333332,10.497666666666667,5.596666666666667,2.6653333333333333,0.6409999999999999,0.5036666666666667,0.3986666666666666,0.4696666666666667,7.571666666666667,0.28,7.291666666666667,5.975000000000001,5.679333333333333,5.204,4.8853333333333335,126.5,15180.0,253.0,4.85892302757593,2.88460075826972,1.3101607878695398,1.4219047587032898
507,4.765666666666666,2.860666666666667,1.3090000000000002,1.4143333333333332,10.349666666666666,5.5840000000000005,2.7233333333333336,0.6533333333333333,0.5073333333333333,0.4,0.47,7.577333333333333,0.28,7.297333333333333,6.009,5.718666666666667,5.214,4.885,126.75,15210.0,253.5,4.85892302757593,2.88460075826972,1.3101607878695398,1.4219047587032898
508,5.36,2.8103333333333333,1.526,1.4933333333333332,11.189666666666668,5.829666666666666,3.019333333333333,0.6913333333333334,0.502,0.442,0.4723333333333333,7.556,0.2796666666666667,7.276333333333333,5.856,5.540666666666667,4.920333333333333,4.576,127.0,15240.0,254.0,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
509,5.493333333333334,2.796,1.6969999999999998,1.528,11.514333333333331,6.020999999999999,3.225,0.706,0.5006666666666667,0.4566666666666666,0.469,7.557333333333333,0.2776666666666667,7.279666666666666,5.830666666666667,5.497333333333334,4.810333333333334,4.465333333333333,127.25,15270.0,254.5,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
510,5.563666666666666,2.796,1.7166666666666666,1.519,11.595333333333333,6.031666666666666,3.2356666666666665,0.7083333333333333,0.5,0.4676666666666667,0.4686666666666667,7.559333333333333,0.2779999999999999,7.281333333333333,5.827,5.4910000000000005,4.796666666666667,4.453333333333333,127.5,15300.0,255.0,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
511,5.585333333333334,2.744333333333333,1.7896666666666663,1.5056666666666667,11.625,6.039666666666666,3.295333333333333,0.7113333333333334,0.5046666666666667,0.4706666666666667,0.4696666666666667,7.556333333333333,0.2773333333333333,7.279,5.810333333333333,5.484999999999999,4.764666666666667,4.4206666666666665,127.75,15330.0,255.5,5.59795710297383,2.78071225360037,1.79947474052114,1.50885544032344
512,5.485333333333333,3.135333333333333,1.549,1.836666666666667,12.006333333333332,6.521,3.3856666666666664,0.6890000000000001,0.5583333333333333,0.4176666666666666,0.5333333333333333,7.563000000000001,0.271,7.292000000000001,5.754666666666667,5.377333333333333,4.645333333333333,4.133666666666667,128.0,15360.0,256.0,5.35614579554148,3.48455858746108,1.21352951736923,2.266407258254
513,5.346666666666667,3.369,1.3230000000000002,2.081,12.119666666666667,6.773,3.404,0.6920000000000001,0.5760000000000001,0.402,0.5596666666666666,7.561000000000001,0.2706666666666667,7.290333333333334,5.747999999999999,5.336333333333333,4.607666666666667,3.988666666666666,128.25,15390.0,256.5,5.35614579554148,3.48455858746108,1.21352951736923,2.266407258254
514,5.315666666666667,3.4873333333333334,1.2523333333333333,2.1783333333333337,12.233666666666668,6.918,3.430666666666667,0.6983333333333333,0.5713333333333334,0.3976666666666666,0.5696666666666667,7.556666666666667,0.2700000000000001,7.286666666666666,5.735333333333334,5.308666666666666,4.583333333333332,3.923333333333334,128.5,15420.0,257.0,5.35614579554148,3.48455858746108,1.21352951736923,2.266407258254
515,5.367333333333334,3.491,1.2029999999999998,2.277333333333333,12.338666666666668,6.971333333333333,3.480333333333333,0.6990000000000001,0.5710000000000001,0.3989999999999999,0.5713333333333334,7.561000000000001,0.2700000000000001,7.291,5.715000000000001,5.2876666666666665,4.54,3.83,128.75,15450.0,257.5,5.35614579554148,3.48455858746108,1.21352951736923,2.266407258254
516,5.299666666666667,3.273333333333333,1.3783333333333334,2.0936666666666666,12.045000000000002,6.745333333333334,3.472,0.6736666666666666,0.5423333333333333,0.4273333333333333,0.53,7.576,0.2700000000000001,7.305999999999999,5.78,5.381333333333334,4.625666666666668,4.0280000000000005,129.0,15480.0,258.0,5.13894041606625,3.09535822439395,1.56333034661741,1.83599222669137
517,5.172666666666667,3.1526666666666667,1.482,1.9643333333333333,11.771666666666665,6.599,3.446333333333333,0.67,0.5386666666666666,0.44,0.5126666666666666,7.583666666666667,0.271,7.312666666666667,5.82,5.428333333333334,4.682,4.137666666666666,129.25,15510.0,258.5,5.13894041606625,3.09535822439395,1.56333034661741,1.83599222669137
518,5.154333333333333,3.134,1.5483333333333331,1.8666666666666667,11.703333333333331,6.549,3.415,0.6663333333333334,0.5323333333333333,0.4406666666666667,0.508,7.587,0.2716666666666666,7.315333333333333,5.832333333333333,5.451666666666666,4.72,4.218,129.5,15540.0,259.0,5.13894041606625,3.09535822439395,1.56333034661741,1.83599222669137
519,5.121,3.108,1.5850000000000002,1.8363333333333332,11.650333333333334,6.529333333333333,3.4213333333333336,0.6683333333333333,0.529,0.437,0.5096666666666667,7.588333333333334,0.2753333333333334,7.313000000000001,5.85,5.463666666666667,4.720000000000001,4.230666666666666,129.75,15570.0,259.5,5.13894041606625,3.09535822439395,1.56333034661741,1.83599222669137
520,4.665,2.9856666666666665,1.602666666666667,1.8803333333333327,11.133666666666665,6.468666666666666,3.483,0.6356666666666667,0.5253333333333333,0.4316666666666666,0.529,7.608333333333333,0.28,7.328333333333333,5.942666666666667,5.561,4.792999999999999,4.293666666666667,130.0,15600.0,260.0,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
521,4.578666666666667,2.920333333333333,1.5823333333333334,1.964,11.045333333333334,6.466666666666667,3.546333333333333,0.6216666666666666,0.53,0.431,0.5373333333333333,7.61,0.28,7.33,5.950333333333334,5.569333333333333,4.772,4.232666666666667,130.25,15630.0,260.5,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
522,4.472333333333334,2.9810000000000003,1.5763333333333334,1.986,11.015666666666668,6.543333333333334,3.562333333333333,0.62,0.5273333333333333,0.431,0.5416666666666666,7.615333333333334,0.28,7.335333333333334,5.956333333333333,5.568333333333333,4.76,4.213333333333333,130.5,15660.0,261.0,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
523,4.476,2.9803333333333333,1.5806666666666669,1.9953333333333332,11.032333333333332,6.556333333333333,3.576,0.6173333333333333,0.522,0.43,0.5493333333333333,7.608999999999999,0.28,7.328999999999999,5.9543333333333335,5.567666666666667,4.754666666666667,4.205333333333333,130.75,15690.0,261.5,4.45795083950976,2.95525314265944,1.57466411850321,2.02382609990901
524,4.326666666666667,2.8040000000000003,1.2796666666666667,2.044,10.454333333333334,6.127666666666666,3.323666666666666,0.6016666666666667,0.492,0.384,0.521,7.619333333333333,0.28,7.339333333333333,6.038333333333334,5.696666666666667,5.0216666666666665,4.420333333333333,131.0,15720.0,262.0,4.23501103954444,2.61045990077329,0.972690290806494,1.84964030862093
525,4.247333333333334,2.646666666666667,1.101,1.9573333333333331,9.952333333333334,5.705,3.0583333333333336,0.601,0.49,0.365,0.504,7.607,0.28,7.327,6.084999999999999,5.775,5.179666666666667,4.625,131.25,15750.0,262.5,4.23501103954444,2.61045990077329,0.972690290806494,1.84964030862093
526,4.249,2.6300000000000003,1.0436666666666667,1.8883333333333328,9.811,5.562,2.932,0.6,0.487,0.3556666666666667,0.4986666666666666,7.604666666666666,0.28,7.3246666666666655,6.09,5.804333333333334,5.261666666666666,4.721333333333333,131.5,15780.0,263.0,4.23501103954444,2.61045990077329,0.972690290806494,1.84964030862093
527,4.2603333333333335,2.5983333333333336,0.9983333333333332,1.8753333333333333,9.732333333333331,5.472,2.873666666666667,0.597,0.4896666666666667,0.3506666666666667,0.4926666666666666,7.601666666666666,0.28,7.321666666666665,6.097666666666666,5.821666666666666,5.285333333333334,4.748666666666667,131.75,15810.0,263.5,4.23501103954444,2.61045990077329,0.972690290806494,1.84964030862093
528,4.049,2.623,0.9663333333333332,1.98,9.618333333333334,5.569333333333333,2.946333333333333,0.6023333333333334,0.4753333333333333,0.3666666666666666,0.5329999999999999,7.598666666666666,0.28,7.318666666666665,6.118,5.8180000000000005,5.251333333333334,4.659999999999999,132.0,15840.0,264.0,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
529,4.109666666666667,2.5083333333333333,1.0226666666666666,2.1243333333333334,9.765,5.655333333333333,3.147,0.6006666666666667,0.4743333333333333,0.3783333333333333,0.5496666666666666,7.593,0.28,7.313,6.090666666666666,5.7943333333333324,5.151,4.495333333333333,132.25,15870.0,264.5,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
530,4.102333333333333,2.4376666666666664,1.0406666666666669,2.2246666666666663,9.805333333333332,5.702999999999999,3.2653333333333334,0.6,0.491,0.3813333333333333,0.5503333333333333,7.593666666666667,0.28,7.313666666666666,6.083666666666667,5.781000000000001,5.109999999999999,4.420333333333334,132.5,15900.0,265.0,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
531,4.115333333333333,2.486,1.0813333333333337,2.2093333333333334,9.892,5.776666666666666,3.290666666666666,0.599,0.4993333333333333,0.3803333333333333,0.5576666666666666,7.588999999999999,0.28,7.308999999999999,6.074,5.755333333333333,5.075666666666667,4.389666666666667,132.75,15930.0,265.5,4.09609506054393,2.52854064297331,1.07465798350825,2.24248913333844
532,4.176666666666667,2.5676666666666668,1.0863333333333334,1.848,9.678666666666668,5.502,2.934333333333333,0.62,0.473,0.369,0.4743333333333333,7.594666666666667,0.28,7.314666666666667,6.107666666666667,5.827333333333334,5.272,4.781333333333333,133.0,15960.0,266.0,4.32019566662991,2.40429306570096,0.997299588796475,1.30546535930522
533,4.348333333333333,2.47,1.034333333333333,1.4853333333333334,9.338,4.9896666666666665,2.5196666666666667,0.6146666666666667,0.4629999999999999,0.3593333333333333,0.4506666666666667,7.599333333333333,0.28,7.319333333333333,6.149333333333333,5.907333333333333,5.471666666666667,5.1080000000000005,133.25,15990.0,266.5,4.32019566662991,2.40429306570096,0.997299588796475,1.30546535930522
534,4.337,2.4330000000000003,1.0086666666666668,1.3896666666666666,9.168333333333331,4.831333333333334,2.398333333333333,0.612,0.4596666666666666,0.36,0.4393333333333333,7.590333333333334,0.28,7.310333333333333,6.157333333333333,5.928333333333333,5.532666666666667,5.200333333333333,133.5,16020.0,267.0,4.32019566662991,2.40429306570096,0.997299588796475,1.30546535930522
535,4.344666666666667,2.4076666666666666,1.01,1.3203333333333334,9.082666666666666,4.738,2.3303333333333334,0.609,0.46,0.3593333333333333,0.4366666666666666,7.582,0.28,7.302,6.160333333333333,5.938666666666666,5.558333333333334,5.245666666666667,133.75,16050.0,267.5,4.32019566662991,2.40429306570096,0.997299588796475,1.30546535930522
536,3.997,2.250666666666667,1.0033333333333334,1.4409999999999998,8.692,4.695,2.444333333333333,0.5926666666666667,0.46,0.3716666666666666,0.47,7.583333333333333,0.28,7.303333333333333,6.205,5.981,5.561,5.202999999999999,134.0,16080.0,268.0,3.88945142366974,2.28294943437372,1.09524453584492,1.66446244917677
537,3.957,2.2456666666666667,1.0293333333333334,1.598666666666667,8.830666666666668,4.873666666666667,2.628,0.583,0.4693333333333333,0.3813333333333333,0.4796666666666667,7.577333333333333,0.28,7.297333333333333,6.182666666666667,5.940666666666667,5.466333333333333,5.056,134.25,16110.0,268.5,3.88945142366974,2.28294943437372,1.09524453584492,1.66446244917677
538,3.9213333333333336,2.3216666666666663,1.1043333333333334,1.6176666666666668,8.965,5.043666666666667,2.7220000000000004,0.5803333333333334,0.462,0.3796666666666667,0.4866666666666666,7.574333333333334,0.28,7.294333333333333,6.156000000000001,5.916,5.405666666666667,5.001666666666665,134.5,16140.0,269.0,3.88945142366974,2.28294943437372,1.09524453584492,1.66446244917677
539,3.912,2.3086666666666664,1.1223333333333334,1.6346666666666667,8.977666666666666,5.065666666666667,2.757,0.5723333333333334,0.46,0.3773333333333333,0.4913333333333333,7.575,0.28,7.295,6.1593333333333335,5.908333333333333,5.404,4.975,134.75,16170.0,269.5,3.88945142366974,2.28294943437372,1.09524453584492,1.66446244917677
540,3.8756666666666666,2.1476666666666664,1.0576666666666668,1.696,8.777000000000001,4.901333333333333,2.7536666666666667,0.5776666666666667,0.434,0.3523333333333333,0.4666666666666666,7.578666666666667,0.28,7.298666666666667,6.196666666666667,5.961666666666668,5.457666666666666,5.018000000000001,135.0,16200.0,270.0,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
541,3.882333333333333,2.041,0.9076666666666668,1.5496666666666667,8.380666666666666,4.498333333333333,2.4573333333333336,0.5786666666666667,0.4303333333333333,0.351,0.4606666666666667,7.589666666666667,0.2816666666666667,7.308000000000001,6.241999999999999,6.035,5.617333333333334,5.227333333333334,135.25,16230.0,270.5,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
542,3.874333333333333,1.993,0.8916666666666667,1.5476666666666667,8.306666666666667,4.432333333333333,2.4393333333333334,0.5803333333333334,0.43,0.3533333333333333,0.46,7.585999999999999,0.282,7.303999999999999,6.241999999999999,6.043999999999999,5.627,5.236333333333334,135.5,16260.0,271.0,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
543,3.880666666666667,1.989,0.8963333333333333,1.5433333333333334,8.309333333333335,4.4286666666666665,2.4396666666666667,0.5820000000000001,0.4306666666666667,0.3533333333333333,0.4593333333333333,7.582333333333334,0.28,7.302333333333333,6.243333333333332,6.042999999999999,5.637333333333333,5.24,135.75,16290.0,271.5,3.89085129546564,1.99493946595254,0.899677895364947,1.53030804923651
544,3.961,1.9766666666666663,0.9206666666666669,1.506,8.364333333333333,4.403333333333333,2.4266666666666667,0.596,0.4366666666666666,0.3603333333333333,0.446,7.583,0.282,7.301,6.23,6.0376666666666665,5.631,5.249666666666666,136.0,16320.0,272.0,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
545,4.044,1.99,0.973,1.462,8.469,4.425,2.435,0.5983333333333334,0.4386666666666666,0.3593333333333333,0.4406666666666667,7.581666666666666,0.281,7.300666666666666,6.215,6.026666666666667,5.614000000000001,5.250666666666667,136.25,16350.0,272.5,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
546,4.079,2.0003333333333333,0.9766666666666668,1.376,8.431999999999999,4.353,2.352666666666667,0.5963333333333334,0.4373333333333333,0.358,0.4493333333333333,7.582,0.2813333333333334,7.300666666666666,6.220333333333334,6.029333333333334,5.645333333333334,5.304,136.5,16380.0,273.0,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
547,4.084,1.9963333333333333,0.972,1.3813333333333333,8.433666666666667,4.349666666666667,2.353333333333333,0.59,0.44,0.357,0.4546666666666666,7.581333333333333,0.2813333333333334,7.3,6.220333333333333,6.033666666666667,5.644,5.306666666666666,136.75,16410.0,273.5,4.05556579360609,2.00451982843919,0.964996085535398,1.42696634207471
548,3.994333333333333,1.991,1.0306666666666666,1.6053333333333333,8.621333333333332,4.627,2.636,0.5893333333333333,0.4476666666666666,0.3773333333333333,0.4903333333333333,7.575333333333333,0.28,7.295333333333333,6.198,5.978999999999999,5.500333333333334,5.0680000000000005,137.0,16440.0,274.0,3.98592449634537,2.04633423738157,1.16991942625179,1.83812308797914
549,3.922333333333333,2.063,1.0883333333333336,1.77,8.843666666666667,4.921333333333333,2.8583333333333334,0.5993333333333333,0.4433333333333333,0.389,0.5003333333333333,7.570333333333334,0.28,7.290333333333334,6.168000000000001,5.93,5.3853333333333335,4.898666666666667,137.25,16470.0,274.5,3.98592449634537,2.04633423738157,1.16991942625179,1.83812308797914
550,3.995,2.0356666666666667,1.1976666666666669,1.803,9.031333333333334,5.036333333333333,3.0006666666666666,0.5983333333333334,0.447,0.385,0.5053333333333333,7.562666666666667,0.28,7.282666666666667,6.135999999999999,5.883666666666667,5.307666666666667,4.814666666666667,137.5,16500.0,275.0,3.98592449634537,2.04633423738157,1.16991942625179,1.83812308797914
551,4.051666666666667,2.047,1.194,1.8303333333333331,9.123,5.0713333333333335,3.0243333333333333,0.5883333333333334,0.4466666666666666,0.3793333333333333,0.508,7.564000000000001,0.28,7.284000000000001,6.135999999999999,5.881333333333333,5.290333333333334,4.792333333333334,137.75,16530.0,275.5,3.98592449634537,2.04633423738157,1.16991942625179,1.83812308797914
552,4.262666666666666,2.152,1.533,2.2356666666666665,10.183333333333334,5.920666666666667,3.7686666666666655,0.626,0.4676666666666667,0.4526666666666666,0.5803333333333334,7.552666666666666,0.28,7.272666666666666,5.98,5.650333333333333,4.732666666666667,4.034999999999999,138.0,16560.0,276.0,4.51396009788192,2.28806200574254,1.99779337384448,2.72439815582547
553,4.517,2.2156666666666665,1.793,2.483,11.008666666666668,6.491666666666666,4.276,0.625,0.4773333333333333,0.4803333333333333,0.6136666666666667,7.561666666666666,0.28,7.281666666666666,5.896333333333333,5.515333333333333,4.4,3.600333333333333,138.25,16590.0,276.5,4.51396009788192,2.28806200574254,1.99779337384448,2.72439815582547
554,4.523666666666667,2.284333333333333,1.878,2.607666666666667,11.293666666666669,6.7700000000000005,4.485666666666667,0.6213333333333333,0.4793333333333333,0.4966666666666666,0.6313333333333333,7.567333333333334,0.28,7.287333333333334,5.8663333333333325,5.458,4.225333333333333,3.3623333333333334,138.5,16620.0,277.0,4.51396009788192,2.28806200574254,1.99779337384448,2.72439815582547
555,4.510000000000001,2.311,1.936,2.6636666666666664,11.420666666666667,6.910666666666666,4.599666666666666,0.6226666666666667,0.4743333333333333,0.5053333333333333,0.64,7.562666666666667,0.2786666666666667,7.284,5.849,5.426666666666667,4.150666666666666,3.260666666666668,138.75,16650.0,277.5,4.51396009788192,2.28806200574254,1.99779337384448,2.72439815582547
556,4.542333333333334,2.363,1.9363333333333328,2.3916666666666666,11.233333333333334,6.691,4.327999999999999,0.6243333333333333,0.481,0.478,0.5646666666666667,7.572333333333334,0.2793333333333334,7.293,5.888999999999999,5.488333333333333,4.343999999999999,3.629,139.0,16680.0,278.0,4.54715699230517,2.40149980609378,1.7495097529535,1.88916207272807
557,4.546666666666667,2.432666666666667,1.867,2.123,10.969333333333331,6.422666666666666,3.99,0.622,0.4763333333333333,0.4623333333333333,0.53,7.578333333333333,0.28,7.298333333333333,5.9270000000000005,5.557333333333334,4.564333333333333,3.9726666666666666,139.25,16710.0,278.5,4.54715699230517,2.40149980609378,1.7495097529535,1.88916207272807
558,4.565666666666667,2.431,1.83,1.9923333333333333,10.819,6.253333333333334,3.822333333333333,0.6206666666666667,0.4713333333333333,0.45,0.5156666666666667,7.582,0.28,7.302,5.956666666666667,5.592,4.682,4.1466666666666665,139.5,16740.0,279.0,4.54715699230517,2.40149980609378,1.7495097529535,1.88916207272807
559,4.566333333333334,2.4593333333333334,1.737,1.937,10.699666666666666,6.133333333333334,3.674,0.618,0.462,0.45,0.5086666666666667,7.590333333333334,0.28,7.310333333333333,5.972000000000001,5.634666666666666,4.781333333333333,4.260666666666667,139.75,16770.0,279.5,4.54715699230517,2.40149980609378,1.7495097529535,1.88916207272807
560,4.5840000000000005,2.3826666666666667,1.5766666666666669,1.8363333333333332,10.379666666666669,5.7956666666666665,3.4130000000000003,0.6293333333333333,0.486,0.4193333333333333,0.498,7.596333333333333,0.28,7.316333333333333,6.017666666666667,5.711666666666666,4.972,4.485666666666667,140.0,16800.0,280.0,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821557
561,4.591666666666667,2.458,1.4343333333333337,1.8083333333333331,10.292333333333334,5.700666666666667,3.2426666666666666,0.642,0.497,0.4086666666666667,0.4906666666666667,7.599,0.28,7.319,6.027999999999999,5.731333333333334,5.039666666666667,4.571999999999999,140.25,16830.0,280.5,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821557
562,4.633333333333334,2.5506666666666664,1.4056666666666666,1.781,10.370666666666668,5.737333333333333,3.1866666666666665,0.648,0.4973333333333333,0.4003333333333333,0.4873333333333333,7.595666666666667,0.28,7.315666666666667,6.017,5.717333333333334,5.060666666666668,4.599333333333334,140.5,16860.0,281.0,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821557
563,4.678333333333333,2.547,1.3493333333333335,1.7496666666666667,10.324333333333332,5.646,3.099,0.647,0.4943333333333333,0.4013333333333333,0.49,7.600333333333333,0.28,7.320333333333333,6.025,5.730666666666667,5.103666666666667,4.648666666666667,140.75,16890.0,281.5,4.66949070687129,2.5401710511456,1.35928249100035,1.7591171821557
564,4.867333333333334,1.534333333333333,1.292,1.8376666666666668,9.531333333333334,4.664,3.129666666666667,0.65,0.3643333333333333,0.3906666666666667,0.514,7.582333333333334,0.28,7.302333333333333,6.113,5.926666666666667,5.2860000000000005,4.783333333333333,141.0,16920.0,282.0,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
565,4.913666666666667,0.9703333333333332,1.255,1.9473333333333331,9.086333333333334,4.172666666666666,3.2023333333333333,0.6436666666666666,0.3279999999999999,0.3873333333333333,0.5223333333333333,7.585,0.28,7.305,6.154333333333334,5.995666666666667,5.329666666666666,4.766666666666666,141.25,16950.0,282.5,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
566,4.9126666666666665,0.794,1.2486666666666666,1.9856666666666667,8.941,4.028333333333333,3.2343333333333333,0.6416666666666667,0.3156666666666666,0.3803333333333333,0.525,7.582333333333334,0.28,7.302333333333333,6.163,6.025333333333333,5.351666666666668,4.780666666666667,141.5,16980.0,283.0,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
567,4.905,0.7253333333333334,1.1953333333333334,2.010333333333333,8.836,3.931,3.2056666666666667,0.639,0.3086666666666666,0.3853333333333333,0.5226666666666666,7.581666666666666,0.28,7.301666666666666,6.177333333333334,6.037,5.363333333333333,4.784666666666666,141.75,17010.0,283.5,4.8873900420843,0.689399775250496,1.21938280672117,2.00461566969324
568,5.066999999999999,0.997,1.2833333333333334,1.671,9.018333333333333,3.951333333333333,2.954333333333333,0.6676666666666666,0.3643333333333333,0.4026666666666667,0.4596666666666666,7.574666666666667,0.28,7.294666666666667,6.137333333333333,5.995,5.423333333333334,5.0056666666666665,142.0,17040.0,284.0,5.24083873880095,1.34887465450559,1.39605405878705,1.2511455557435502
569,5.193333333333333,1.2286666666666666,1.3183333333333336,1.4023333333333334,9.142666666666669,3.9493333333333336,2.7206666666666672,0.6709999999999999,0.3786666666666666,0.4136666666666667,0.4386666666666666,7.572666666666667,0.28,7.292666666666666,6.128666666666667,5.989666666666667,5.4783333333333335,5.166333333333334,142.25,17070.0,284.5,5.24083873880095,1.34887465450559,1.39605405878705,1.2511455557435502
570,5.197,1.288,1.3916666666666666,1.3303333333333334,9.207,4.01,2.722,0.6786666666666666,0.387,0.4166666666666666,0.429,7.571,0.28,7.290999999999999,6.121333333333334,5.971,5.446,5.165333333333334,142.5,17100.0,285.0,5.24083873880095,1.34887465450559,1.39605405878705,1.2511455557435502
571,5.285,1.3756666666666668,1.4536666666666669,1.2483333333333335,9.362666666666666,4.077666666666667,2.702,0.6736666666666666,0.3823333333333333,0.4053333333333333,0.43,7.566999999999999,0.28,7.286999999999999,6.094666666666666,5.950666666666667,5.426666666666667,5.168666666666667,142.75,17130.0,285.5,5.24083873880095,1.34887465450559,1.39605405878705,1.2511455557435502
572,4.917333333333334,1.7636666666666667,1.4523333333333333,1.2406666666666666,9.374,4.456666666666667,2.693,0.6396666666666667,0.4263333333333333,0.4066666666666666,0.429,7.566999999999999,0.28,7.286999999999999,6.106666666666667,5.914999999999999,5.4013333333333335,5.15,143.0,17160.0,286.0,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
573,4.732666666666666,1.91,1.4523333333333333,1.2206666666666666,9.315666666666663,4.582999999999999,2.673,0.6356666666666667,0.4453333333333333,0.4056666666666667,0.4296666666666667,7.570333333333334,0.28,7.290333333333334,6.116666666666666,5.918666666666666,5.405333333333333,5.157333333333334,143.25,17190.0,286.5,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
574,4.672333333333333,2.026,1.4603333333333337,1.215,9.373666666666663,4.701333333333333,2.6753333333333336,0.6436666666666666,0.4503333333333333,0.4013333333333333,0.4306666666666667,7.567666666666667,0.28,7.287666666666666,6.110666666666666,5.894666666666667,5.393,5.139666666666667,143.5,17220.0,287.0,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
575,4.6866666666666665,2.0576666666666665,1.4563333333333333,1.2226666666666666,9.423333333333334,4.736666666666666,2.679,0.6476666666666666,0.4493333333333333,0.402,0.4323333333333333,7.564666666666667,0.28,7.284666666666666,6.096333333333333,5.877333333333333,5.3806666666666665,5.132,143.75,17250.0,287.5,4.71251818009873,2.04712365269344,1.45103901621651,1.23244429729448
576,3.5986666666666665,1.934,1.0813333333333333,0.985,7.599,4.000333333333334,2.066333333333333,0.5413333333333333,0.4083333333333334,0.352,0.3846666666666667,7.564333333333334,0.298,7.266333333333334,6.316333333333334,6.153333333333333,5.855666666666667,5.670999999999999,144.0,17280.0,288.0,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
577,3.134666666666667,1.7646666666666666,0.89,0.8140000000000001,6.6033333333333335,3.4686666666666666,1.7040000000000002,0.513,0.4,0.3333333333333333,0.3633333333333333,7.564000000000001,0.3,7.264000000000001,6.3823333333333325,6.248333333333334,6.016333333333334,5.879999999999999,144.25,17310.0,288.5,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
578,2.960666666666667,1.6823333333333332,0.794,0.696,6.133000000000001,3.172333333333333,1.49,0.507,0.3993333333333333,0.3273333333333333,0.358,7.558000000000001,0.3,7.258000000000001,6.411666666666666,6.304333333333333,6.116666666666667,6.003666666666668,144.5,17340.0,289.0,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
579,2.884333333333333,1.6649999999999998,0.7453333333333333,0.6786666666666666,5.973333333333333,3.0889999999999995,1.424,0.511,0.4013333333333333,0.3286666666666666,0.3596666666666667,7.545333333333333,0.3,7.245333333333333,6.405,6.307666666666668,6.126333333333333,6.016333333333333,144.75,17370.0,289.5,2.91093065601334,1.68549924728835,0.748426206749676,0.664972229844514
580,3.315333333333333,1.7076666666666669,0.8663333333333333,0.7756666666666666,6.665,3.3496666666666663,1.642,0.5523333333333333,0.4183333333333333,0.3566666666666666,0.385,7.518333333333333,0.3,7.218333333333333,6.317,6.19,5.954666666666666,5.821666666666667,145.0,17400.0,290.0,3.58532417772132,1.79429072132265,1.06657992254201,0.955021160287238
581,3.466333333333333,1.823,1.0016666666666667,0.862,7.1530000000000005,3.686666666666667,1.8636666666666664,0.5686666666666667,0.41,0.3663333333333333,0.3989999999999999,7.500666666666667,0.3,7.200666666666667,6.261666666666667,6.116,5.836333333333332,5.683666666666666,145.25,17430.0,290.5,3.58532417772132,1.79429072132265,1.06657992254201,0.955021160287238
582,3.632333333333333,1.7406666666666666,1.03,0.9316666666666666,7.334666666666667,3.702333333333333,1.961666666666667,0.5603333333333333,0.4196666666666667,0.37,0.4,7.508333333333334,0.3,7.208333333333334,6.260000000000001,6.122333333333334,5.814333333333334,5.646999999999999,145.5,17460.0,291.0,3.58532417772132,1.79429072132265,1.06657992254201,0.955021160287238
583,3.61,1.7773333333333334,1.0643333333333334,0.9273333333333332,7.379,3.769,1.9916666666666667,0.5576666666666666,0.4226666666666666,0.371,0.4053333333333333,7.515,0.3,7.215,6.261666666666667,6.109999999999999,5.798,5.637333333333333,145.75,17490.0,291.5,3.58532417772132,1.79429072132265,1.06657992254201,0.955021160287238
584,3.524,3.136,1.094,1.0503333333333331,8.804333333333334,5.280333333333334,2.144333333333333,0.5496666666666666,0.5646666666666667,0.3829999999999999,0.4283333333333333,7.557333333333333,0.282,7.275333333333333,6.145666666666666,5.844666666666667,5.512333333333333,5.292333333333334,146.0,17520.0,292.0,3.47080076598229,4.05448009215922,1.1649400572974,1.20498126571232
585,3.4546666666666668,3.788,1.1196666666666668,1.148,9.510333333333334,6.055666666666666,2.267666666666667,0.551,0.5983333333333334,0.3896666666666666,0.4366666666666666,7.556,0.28,7.276,6.082999999999999,5.722333333333333,5.357333333333333,5.113333333333334,146.25,17550.0,292.5,3.47080076598229,4.05448009215922,1.1649400572974,1.20498126571232
586,3.4650000000000003,3.9343333333333335,1.181,1.161,9.741333333333332,6.2763333333333335,2.342,0.552,0.613,0.389,0.4416666666666666,7.553333333333333,0.28,7.273333333333331,6.065,5.683999999999999,5.298666666666667,5.053,146.5,17580.0,293.0,3.47080076598229,4.05448009215922,1.1649400572974,1.20498126571232
587,3.4376666666666664,4.041666666666667,1.1866666666666668,1.2183333333333333,9.884333333333334,6.446666666666667,2.405,0.5583333333333333,0.6173333333333333,0.3813333333333333,0.44,7.548,0.28,7.268,6.038333333333334,5.630333333333334,5.240333333333332,4.9830000000000005,146.75,17610.0,293.5,3.47080076598229,4.05448009215922,1.1649400572974,1.20498126571232
588,3.575,3.3306666666666667,1.136,0.981,9.022666666666666,5.447666666666667,2.117,0.5716666666666667,0.5293333333333333,0.3633333333333333,0.3863333333333333,7.573333333333334,0.2806666666666667,7.292666666666667,6.175000000000001,5.891333333333334,5.58,5.409666666666666,147.0,17640.0,294.0,3.66767808715731,2.76551063518958,0.999834084293858,0.628513591492329
589,3.6393333333333335,2.9523333333333333,1.072,0.8076666666666666,8.471333333333334,4.832,1.8796666666666664,0.5760000000000001,0.502,0.352,0.3626666666666666,7.578666666666667,0.285,7.293666666666667,6.222666666666667,5.993666666666667,5.732000000000001,5.601666666666667,147.25,17670.0,294.5,3.66767808715731,2.76551063518958,0.999834084293858,0.628513591492329
590,3.658,2.8436666666666666,1.005,0.6673333333333333,8.174,4.516,1.6723333333333332,0.5770000000000001,0.494,0.3513333333333333,0.3576666666666666,7.575,0.289,7.286,6.244,6.038666666666667,5.814666666666666,5.725666666666666,147.5,17700.0,295.0,3.66767808715731,2.76551063518958,0.999834084293858,0.628513591492329
591,3.649,2.7936666666666667,1.0123333333333333,0.6576666666666667,8.112666666666668,4.463666666666667,1.67,0.5796666666666667,0.49,0.3496666666666667,0.3506666666666667,7.573666666666667,0.291,7.282666666666667,6.252,6.038333333333333,5.811333333333334,5.724,147.75,17730.0,295.5,3.66767808715731,2.76551063518958,0.999834084293858,0.628513591492329
592,4.237666666666667,2.7823333333333333,0.999,0.96,8.979000000000001,4.741333333333333,1.959,0.622,0.5203333333333333,0.361,0.4203333333333333,7.563000000000001,0.2806666666666667,7.282333333333334,6.133333333333333,5.899666666666667,5.605666666666666,5.399333333333333,148.0,17760.0,296.0,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
593,4.457333333333334,2.937,0.9966666666666666,1.2333333333333334,9.624333333333333,5.167,2.23,0.6316666666666666,0.5283333333333333,0.374,0.4466666666666666,7.556333333333333,0.28,7.276333333333333,6.057666666666666,5.797000000000001,5.436333333333334,5.157,148.25,17790.0,296.5,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
594,4.511333333333334,3.0296666666666665,1.0533333333333337,1.3986666666666667,9.993,5.481666666666667,2.452,0.6303333333333333,0.5233333333333333,0.3793333333333333,0.445,7.554333333333333,0.28,7.274333333333333,6.024333333333333,5.729333333333334,5.3213333333333335,4.992000000000001,148.5,17820.0,297.0,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
595,4.5103333333333335,3.008,1.054,1.399,9.971333333333334,5.461,2.4530000000000003,0.6323333333333333,0.5193333333333333,0.38,0.4496666666666666,7.560666666666666,0.28,7.280666666666666,6.0360000000000005,5.744333333333334,5.332666666666666,4.999333333333334,148.75,17850.0,297.5,4.5205621529492,2.98972556966329,1.07633393376208,1.41184812838156
596,4.981333333333334,3.047333333333333,1.437,1.088666666666667,10.554333333333332,5.573,2.525666666666667,0.6693333333333333,0.5429999999999999,0.4283333333333333,0.4106666666666667,7.553,0.28,7.273,5.945666666666667,5.650333333333333,5.188000000000001,5.003,149.0,17880.0,298.0,5.21417342808304,3.2099334947910694,1.74355719076395,0.836113985730766
597,5.122333333333333,3.1686666666666667,1.6116666666666668,0.9636666666666668,10.866333333333332,5.744,2.575333333333333,0.68,0.551,0.4463333333333333,0.3903333333333333,7.552,0.28,7.272,5.906000000000001,5.6033333333333335,5.121,4.979333333333333,149.25,17910.0,298.5,5.21417342808304,3.2099334947910694,1.74355719076395,0.836113985730766
598,5.195333333333334,3.208666666666667,1.6903333333333337,0.8670000000000001,10.961333333333334,5.766,2.5573333333333337,0.6829999999999999,0.5496666666666666,0.4516666666666666,0.3893333333333333,7.556666666666667,0.28,7.276666666666666,5.8966666666666665,5.589333333333333,5.117333333333333,4.997333333333333,149.5,17940.0,299.0,5.21417342808304,3.2099334947910694,1.74355719076395,0.836113985730766
599,5.258333333333334,3.2063333333333333,1.715666666666667,0.8283333333333334,11.008666666666668,5.750333333333333,2.544,0.6746666666666666,0.55,0.4556666666666667,0.39,7.559333333333333,0.28,7.279333333333333,5.895333333333332,5.583,5.117999999999999,5.007333333333333,149.75,17970.0,299.5,5.21417342808304,3.2099334947910694,1.74355719076395,0.836113985730766
600,5.164333333333333,3.116,1.694,1.0533333333333337,11.027666666666669,5.863333333333334,2.7473333333333336,0.6673333333333333,0.5276666666666666,0.4336666666666666,0.436,7.563333333333333,0.28,7.283333333333333,5.895999999999999,5.576666666666666,5.045,4.849,150.0,18000.0,300.0,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
601,5.114000000000001,2.9683333333333333,1.6093333333333333,1.245,10.936666666666667,5.822666666666667,2.8543333333333334,0.6686666666666666,0.5273333333333333,0.4216666666666666,0.4516666666666666,7.565666666666667,0.28,7.285666666666667,5.911999999999999,5.6003333333333325,5.041333333333333,4.789666666666667,150.25,18030.0,300.5,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
602,5.104666666666666,2.949666666666667,1.529,1.3003333333333331,10.883666666666665,5.779000000000001,2.829333333333333,0.67,0.53,0.4206666666666667,0.4593333333333333,7.571,0.28,7.290999999999999,5.917333333333333,5.618333333333333,5.08,4.798,150.5,18060.0,301.0,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
603,5.110666666666666,2.9433333333333334,1.5063333333333333,1.35,10.910333333333332,5.799666666666667,2.8563333333333336,0.6703333333333333,0.5316666666666666,0.4283333333333333,0.4603333333333333,7.568666666666667,0.28,7.288666666666667,5.916,5.610666666666667,5.042999999999999,4.757,150.75,18090.0,301.5,5.1150382996655,2.96353529719782,1.53439978001457,1.35789611145127
604,4.997333333333334,3.0396666666666667,1.5026666666666666,1.4303333333333332,10.97,5.972666666666667,2.933,0.6453333333333333,0.544,0.418,0.4703333333333333,7.564666666666667,0.28,7.284666666666666,5.909666666666666,5.581,5.001666666666666,4.673,151.0,18120.0,302.0,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
605,4.825666666666667,3.130333333333333,1.4846666666666666,1.4996666666666667,10.940333333333331,6.1146666666666665,2.9843333333333333,0.6446666666666667,0.544,0.4123333333333333,0.47,7.567333333333334,0.28,7.287333333333334,5.909333333333333,5.568333333333333,4.977,4.626333333333333,151.25,18150.0,302.5,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
606,4.851,3.143,1.4549999999999998,1.499,10.948,6.097,2.954,0.6476666666666666,0.536,0.41,0.4693333333333333,7.569666666666666,0.28,7.289666666666666,5.912999999999999,5.571,5.003333333333334,4.649333333333333,151.5,18180.0,303.0,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
607,4.853666666666666,3.127,1.4323333333333332,1.5083333333333333,10.921333333333331,6.067666666666666,2.9406666666666665,0.6426666666666666,0.5333333333333333,0.4106666666666667,0.4693333333333333,7.569999999999999,0.28,7.289999999999999,5.914666666666667,5.58,5.009,4.653333333333332,151.75,18210.0,303.5,4.83786945335583,3.11243380071561,1.44394719716131,1.49571259014539
608,5.259333333333333,3.0683333333333334,1.6566666666666667,1.7306666666666668,11.714999999999998,6.455666666666667,3.3873333333333333,0.6936666666666667,0.53,0.4656666666666667,0.519,7.554,0.2733333333333334,7.280666666666667,5.7813333333333325,5.406333333333334,4.638,4.202333333333334,152.0,18240.0,304.0,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
609,5.468999999999999,3.045333333333333,1.837,1.8916666666666664,12.243,6.774,3.7286666666666655,0.7093333333333334,0.5293333333333333,0.4893333333333333,0.5423333333333333,7.557333333333333,0.2700000000000001,7.287333333333333,5.724666666666668,5.318,4.436666666666667,3.944666666666667,152.25,18270.0,304.5,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
610,5.572,3.0283333333333333,1.938,1.9833333333333332,12.521666666666668,6.949666666666666,3.921333333333333,0.71,0.53,0.5016666666666666,0.5516666666666666,7.556,0.2700000000000001,7.286,5.681333333333333,5.261666666666667,4.293999999999999,3.762666666666666,152.5,18300.0,305.0,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
611,5.546333333333333,3.042666666666667,1.959,2.056,12.604,7.057666666666667,4.015,0.7146666666666667,0.53,0.509,0.5513333333333333,7.558000000000001,0.2700000000000001,7.288,5.669666666666667,5.242,4.230666666666666,3.677333333333333,152.75,18330.0,305.5,5.58409893565325,3.03866262471494,2.01207945688555,2.06005737611808
612,4.926666666666667,2.6526666666666667,1.781,2.2423333333333333,11.602666666666666,6.676,4.023333333333333,0.6493333333333333,0.4896666666666667,0.447,0.5773333333333334,7.606333333333334,0.2776666666666667,7.328666666666667,5.882333333333334,5.497000000000001,4.508,3.828,153.0,18360.0,306.0,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
613,4.65,2.4926666666666666,1.5613333333333337,2.3526666666666665,11.056666666666668,6.406666666666666,3.914,0.627,0.476,0.4213333333333333,0.586,7.612,0.28,7.332,5.954666666666667,5.585000000000001,4.649666666666667,3.924666666666667,153.25,18390.0,306.5,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
614,4.527,2.478333333333333,1.4243333333333332,2.382,10.811666666666666,6.284666666666666,3.806333333333333,0.621,0.4629999999999999,0.4146666666666667,0.5896666666666667,7.616666666666666,0.28,7.336666666666666,5.984666666666667,5.621,4.7283333333333335,3.976666666666667,153.5,18420.0,307.0,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
615,4.461,2.3913333333333333,1.4183333333333332,2.423,10.693666666666669,6.232666666666667,3.841333333333333,0.6256666666666667,0.4623333333333333,0.4106666666666667,0.5893333333333333,7.616,0.28,7.335999999999999,5.998333333333333,5.647,4.733666666666666,3.964,153.75,18450.0,307.5,4.48939198590921,2.39029280894218,1.3777732125191,2.4087164446312
616,4.006,2.549,1.4143333333333332,2.590333333333333,10.559666666666669,6.5536666666666665,4.004666666666666,0.5993333333333333,0.5003333333333333,0.4263333333333333,0.6143333333333333,7.607666666666666,0.28,7.327666666666666,6.013,5.615,4.634333333333334,3.754,154.0,18480.0,308.0,3.83531524029589,2.7887841793389,1.54294140775476,2.773374390129
617,3.951,2.719333333333333,1.4493333333333331,2.7136666666666667,10.833333333333334,6.882333333333333,4.163,0.584,0.5106666666666667,0.4426666666666666,0.6226666666666667,7.596,0.28,7.316,5.969000000000001,5.530666666666667,4.485333333333333,3.552,154.25,18510.0,308.5,3.83531524029589,2.7887841793389,1.54294140775476,2.773374390129
618,3.858333333333333,2.744,1.5596666666666663,2.7136666666666667,10.875666666666666,7.017333333333333,4.273333333333333,0.5793333333333333,0.516,0.44,0.6316666666666666,7.592666666666667,0.28,7.312666666666667,5.964000000000001,5.515,4.412666666666667,3.4846666666666666,154.5,18540.0,309.0,3.83531524029589,2.7887841793389,1.54294140775476,2.773374390129
619,3.798,2.756,1.557,2.7336666666666667,10.844666666666669,7.046666666666667,4.290666666666667,0.586,0.5203333333333333,0.439,0.64,7.590333333333334,0.28,7.310333333333333,5.968666666666668,5.513333333333334,4.399333333333334,3.458,154.75,18570.0,309.5,3.83531524029589,2.7887841793389,1.54294140775476,2.773374390129
620,3.8156666666666665,2.741333333333333,1.4203333333333332,2.7656666666666667,10.743,6.927333333333333,4.186,0.589,0.496,0.4166666666666666,0.6063333333333333,7.600333333333333,0.28,7.320333333333333,5.987333333333334,5.552,4.509333333333333,3.5383333333333336,155.0,18600.0,310.0,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
621,3.814,2.617,1.3686666666666667,2.6373333333333333,10.437,6.623,4.006,0.5943333333333333,0.4896666666666667,0.4026666666666667,0.5913333333333334,7.605666666666666,0.28,7.325666666666666,6.026999999999999,5.625333333333334,4.6593333333333335,3.7676666666666665,155.25,18630.0,310.5,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
622,3.8243333333333336,2.5863333333333336,1.2866666666666666,2.569666666666667,10.267,6.442666666666668,3.8563333333333336,0.5973333333333334,0.4853333333333333,0.3986666666666666,0.5873333333333334,7.608666666666666,0.28,7.328666666666666,6.047000000000001,5.665666666666667,4.762333333333333,3.895333333333333,155.5,18660.0,311.0,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
623,3.8513333333333337,2.5586666666666664,1.2666666666666666,2.561,10.237666666666666,6.386333333333333,3.8276666666666666,0.596,0.489,0.4003333333333333,0.5813333333333334,7.606,0.28,7.326,6.059333333333334,5.673333333333334,4.781666666666666,3.9263333333333335,155.75,18690.0,311.5,3.84004222419737,2.57135354840739,1.27524455911444,2.54015974542195
624,3.798666666666666,2.466,1.2213333333333334,2.2276666666666665,9.713666666666668,5.915,3.449,0.573,0.469,0.3813333333333333,0.527,7.611666666666666,0.28,7.331666666666666,6.125666666666667,5.795,5.0696666666666665,4.397333333333333,156.0,18720.0,312.0,3.65654743385287,2.34809755082072,1.08384293657588,1.866551616099
625,3.698333333333333,2.4166666666666665,1.1563333333333332,2.018333333333333,9.289666666666667,5.591333333333333,3.174666666666666,0.5676666666666667,0.4593333333333333,0.371,0.505,7.601333333333333,0.28,7.321333333333333,6.158000000000001,5.857333333333333,5.2173333333333325,4.639333333333334,156.25,18750.0,312.5,3.65654743385287,2.34809755082072,1.08384293657588,1.866551616099
626,3.7066666666666666,2.357666666666667,1.0666666666666669,1.9303333333333328,9.061333333333334,5.354666666666667,2.997,0.5596666666666666,0.4589999999999999,0.373,0.499,7.583666666666667,0.28,7.303666666666666,6.169333333333334,5.89,5.309333333333334,4.770666666666667,156.5,18780.0,313.0,3.65654743385287,2.34809755082072,1.08384293657588,1.866551616099
627,3.6366666666666654,2.316333333333333,1.076,1.9006666666666665,8.929666666666666,5.292999999999999,2.9766666666666666,0.563,0.462,0.3746666666666667,0.4913333333333333,7.584666666666666,0.28,7.304666666666666,6.1850000000000005,5.905333333333333,5.334666666666667,4.799,156.75,18810.0,313.5,3.65654743385287,2.34809755082072,1.08384293657588,1.866551616099
628,3.503333333333333,2.142333333333333,1.0726666666666669,2.0113333333333334,8.729666666666667,5.226333333333333,3.084,0.5493333333333333,0.4376666666666666,0.363,0.5333333333333333,7.5806666666666676,0.2803333333333333,7.3003333333333345,6.199,5.936,5.326666666666667,4.7330000000000005,157.0,18840.0,314.0,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
629,3.4346666666666668,2.0196666666666667,1.0336666666666667,2.168333333333333,8.656333333333334,5.221666666666668,3.202,0.5456666666666667,0.431,0.3553333333333333,0.5493333333333333,7.577333333333333,0.2806666666666667,7.296666666666666,6.2010000000000005,5.935333333333333,5.288,4.615666666666666,157.25,18870.0,314.5,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
630,3.420666666666667,1.9866666666666668,1.0096666666666667,2.261,8.678,5.257333333333333,3.270666666666667,0.541,0.429,0.351,0.5513333333333333,7.577333333333333,0.28,7.297333333333333,6.198,5.929666666666666,5.265,4.550333333333335,157.5,18900.0,315.0,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
631,3.4106666666666663,1.9766666666666663,0.978,2.2789999999999995,8.644333333333332,5.233666666666666,3.257,0.541,0.43,0.3543333333333333,0.5526666666666666,7.578333333333333,0.28,7.298333333333333,6.207,5.938,5.279999999999999,4.557666666666666,157.75,18930.0,315.5,3.40497922287659,1.97543890121922,0.989476721921265,2.28272873279086
632,3.502333333333333,1.7336666666666667,0.9846666666666668,1.9633333333333332,8.184,4.681666666666667,2.948,0.57,0.4039999999999999,0.3503333333333333,0.488,7.583333333333333,0.2933333333333333,7.29,6.263,6.052666666666667,5.492333333333333,4.945333333333334,158.0,18960.0,316.0,3.68798732833254,1.57109163492225,0.9577393623630168,1.5254887818606
633,3.657333333333333,1.6556666666666666,0.973,1.684,7.97,4.312666666666667,2.657,0.5766666666666667,0.3933333333333333,0.3493333333333333,0.4643333333333333,7.58,0.291,7.289,6.272333333333334,6.090666666666667,5.611,5.186999999999999,158.25,18990.0,316.5,3.68798732833254,1.57109163492225,0.9577393623630168,1.5254887818606
634,3.734,1.582,0.943,1.5646666666666669,7.823666666666666,4.089666666666666,2.5076666666666667,0.5673333333333334,0.3916666666666666,0.3503333333333333,0.4593333333333333,7.582666666666666,0.294,7.288666666666667,6.292666666666667,6.127999999999999,5.695,5.296000000000001,158.5,19020.0,317.0,3.68798732833254,1.57109163492225,0.9577393623630168,1.5254887818606
635,3.7256666666666662,1.5893333333333333,0.934,1.5326666666666668,7.781666666666666,4.056,2.466666666666667,0.5623333333333334,0.39,0.3523333333333333,0.4593333333333333,7.582,0.2993333333333333,7.282666666666667,6.294333333333333,6.129666666666667,5.704666666666666,5.310333333333333,158.75,19050.0,317.5,3.68798732833254,1.57109163492225,0.9577393623630168,1.5254887818606
636,3.4126666666666665,1.834,0.909,1.777,7.932666666666666,4.52,2.686,0.544,0.437,0.359,0.5103333333333333,7.562333333333333,0.2963333333333333,7.266,6.263,6.048333333333334,5.552333333333333,5.048666666666667,159.0,19080.0,318.0,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
637,3.3513333333333337,2.0556666666666668,0.9223333333333332,1.988,8.317333333333334,4.966,2.910333333333333,0.542,0.4493333333333333,0.363,0.5276666666666666,7.552666666666667,0.2863333333333333,7.266333333333334,6.214,5.9656666666666665,5.403999999999999,4.823666666666666,159.25,19110.0,318.5,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
638,3.317,2.1083333333333334,0.9376666666666666,2.074666666666667,8.437666666666667,5.120666666666667,3.0123333333333333,0.54,0.4506666666666667,0.3663333333333333,0.5329999999999999,7.549333333333333,0.284,7.265333333333333,6.197666666666668,5.935666666666666,5.3423333333333325,4.726,159.5,19140.0,319.0,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
639,3.2676666666666665,2.122333333333333,1.0003333333333333,2.0716666666666668,8.462,5.194333333333333,3.072,0.5473333333333333,0.4536666666666666,0.3563333333333333,0.54,7.552333333333333,0.2843333333333334,7.268,6.195333333333333,5.929333333333334,5.317666666666667,4.7013333333333325,159.75,19170.0,319.5,3.31186342376071,2.13819264864212,0.944953248013674,2.11579130216293
640,3.2983333333333333,1.846666666666667,0.9653333333333334,1.744,7.854333333333333,4.556,2.7093333333333334,0.5433333333333333,0.4063333333333333,0.3493333333333333,0.4626666666666666,7.575666666666667,0.2976666666666666,7.278,6.288,6.084666666666666,5.610666666666667,5.155333333333334,160.0,19200.0,320.0,3.2685383619896,1.5414159794777598,0.934365875903193,1.24229106789511
641,3.289,1.6656666666666666,0.901,1.43,7.285666666666666,3.996666666666666,2.331,0.5396666666666667,0.39,0.357,0.4379999999999999,7.569,0.2986666666666666,7.270333333333333,6.331333333333333,6.1706666666666665,5.775666666666666,5.442666666666667,160.25,19230.0,320.5,3.2685383619896,1.5414159794777598,0.934365875903193,1.24229106789511
642,3.292,1.5596666666666663,0.9326666666666666,1.3206666666666669,7.105,3.813,2.2533333333333334,0.5346666666666667,0.3896666666666666,0.3583333333333333,0.425,7.574333333333333,0.3,7.274333333333333,6.342,6.188666666666666,5.833,5.528666666666666,160.5,19260.0,321.0,3.2685383619896,1.5414159794777598,0.934365875903193,1.24229106789511
643,3.2506666666666666,1.554,0.9393333333333334,1.293,7.037,3.786333333333333,2.232333333333333,0.5386666666666666,0.3883333333333333,0.3573333333333333,0.4196666666666667,7.574333333333334,0.3,7.274333333333334,6.341666666666667,6.193333333333333,5.840333333333334,5.540333333333334,160.75,19290.0,321.5,3.2685383619896,1.5414159794777598,0.934365875903193,1.24229106789511
644,3.268,1.5646666666666669,1.022333333333333,1.4323333333333332,7.287333333333333,4.019333333333334,2.4546666666666663,0.5483333333333333,0.3963333333333333,0.3743333333333333,0.4716666666666666,7.561666666666666,0.3,7.261666666666667,6.314666666666667,6.147666666666668,5.700666666666667,5.354333333333333,161.0,19320.0,322.0,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
645,3.306666666666666,1.5736666666666668,1.095,1.655,7.630333333333334,4.323666666666667,2.75,0.5506666666666667,0.4083333333333334,0.3803333333333333,0.4916666666666666,7.552,0.2993333333333333,7.252666666666667,6.271333333333334,6.087333333333333,5.562333333333334,5.128666666666668,161.25,19350.0,322.5,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
646,3.3366666666666664,1.643333333333333,1.100666666666667,1.7213333333333334,7.802,4.465333333333334,2.822,0.5503333333333333,0.4103333333333333,0.3879999999999999,0.4993333333333333,7.543666666666667,0.2973333333333333,7.246333333333333,6.255000000000001,6.049333333333333,5.508333333333333,5.047000000000001,161.5,19380.0,323.0,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
647,3.3483333333333336,1.6326666666666665,1.1726666666666667,1.79,7.943666666666666,4.5953333333333335,2.962666666666667,0.5476666666666666,0.411,0.3853333333333333,0.5,7.543,0.2973333333333333,7.245666666666667,6.232333333333333,6.014666666666667,5.4286666666666665,4.956333333333332,161.75,19410.0,323.5,3.33026595293668,1.64751923433445,1.14340938477981,1.78637659766433
648,3.672333333333333,1.8836666666666664,1.2666666666666666,2.337333333333333,9.16,5.487666666666667,3.604,0.5766666666666667,0.447,0.4143333333333333,0.5863333333333334,7.557666666666666,0.2813333333333334,7.276333333333333,6.112333333333333,5.811666666666667,4.979666666666667,4.209666666666666,162.0,19440.0,324.0,3.85926339529104,2.11116955265496,1.47112816059359,2.9085385975710705
649,3.744333333333333,2.0326666666666666,1.4043333333333332,2.6623333333333337,9.843666666666667,6.099333333333334,4.066666666666666,0.5920000000000001,0.457,0.4233333333333333,0.621,7.556333333333333,0.28,7.276333333333333,6.045333333333334,5.701666666666666,4.687333333333333,3.766666666666667,162.25,19470.0,324.5,3.85926339529104,2.11116955265496,1.47112816059359,2.9085385975710705
650,3.867,2.121,1.4036666666666666,2.793,10.184666666666663,6.317666666666666,4.196666666666666,0.591,0.4566666666666666,0.4336666666666666,0.6353333333333333,7.558000000000001,0.28,7.278,6.006666666666667,5.641666666666667,4.57,3.576000000000001,162.5,19500.0,325.0,3.85926339529104,2.11116955265496,1.47112816059359,2.9085385975710705
651,3.9016666666666655,2.1496666666666666,1.4583333333333333,2.8586666666666667,10.368333333333332,6.466666666666667,4.317,0.585,0.4496666666666666,0.4366666666666666,0.6436666666666666,7.556666666666667,0.28,7.276666666666666,5.988,5.604666666666667,4.494999999999999,3.4573333333333327,162.75,19530.0,325.5,3.85926339529104,2.11116955265496,1.47112816059359,2.9085385975710705
652,4.062333333333333,2.164333333333333,1.451,2.8593333333333333,10.537,6.474666666666667,4.310333333333333,0.615,0.4679999999999999,0.423,0.6506666666666666,7.550666666666667,0.28,7.270666666666667,5.952,5.575666666666667,4.459333333333333,3.4216666666666677,163.0,19560.0,326.0,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
653,4.229666666666667,2.244,1.3983333333333334,2.930333333333333,10.802333333333332,6.572666666666667,4.328666666666667,0.6193333333333333,0.4753333333333333,0.4193333333333333,0.6506666666666666,7.554,0.28,7.274,5.933,5.540333333333333,4.416333333333334,3.3470000000000004,163.25,19590.0,326.5,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
654,4.266,2.291333333333333,1.36,2.94,10.857333333333331,6.591333333333333,4.3,0.6173333333333333,0.476,0.421,0.6416666666666667,7.561666666666666,0.28,7.281666666666666,5.927,5.535333333333334,4.415333333333333,3.3393333333333337,163.5,19620.0,327.0,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
655,4.261,2.3593333333333333,1.3706666666666665,2.927,10.918,6.657,4.297666666666666,0.6176666666666667,0.4653333333333333,0.4216666666666666,0.6403333333333333,7.565666666666667,0.28,7.285666666666667,5.924999999999999,5.5216666666666665,4.405333333333333,3.3363333333333336,163.75,19650.0,327.5,4.26228734790124,2.28837078388509,1.37228860390999,2.90825906598883
656,4.671333333333333,2.4040000000000004,1.3210000000000002,2.426333333333333,10.822666666666668,6.1513333333333335,3.747333333333333,0.644,0.4863333333333333,0.396,0.5536666666666666,7.572,0.28,7.292,5.942333333333334,5.606666666666666,4.758666666666667,4.001666666666667,164.0,19680.0,328.0,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
657,4.773666666666667,2.55,1.232,2.0926666666666667,10.648333333333332,5.874666666666666,3.3246666666666664,0.6503333333333333,0.489,0.3833333333333333,0.518,7.574666666666667,0.28,7.294666666666667,5.964333333333333,5.653666666666666,4.962000000000001,4.356000000000001,164.25,19710.0,328.5,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
658,4.787999999999999,2.583333333333333,1.18,1.9326666666666663,10.483999999999998,5.696,3.1126666666666667,0.6593333333333333,0.4826666666666666,0.3793333333333333,0.5073333333333333,7.582666666666666,0.28,7.302666666666666,5.988666666666667,5.700000000000001,5.081333333333334,4.538,164.5,19740.0,329.0,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
659,4.847,2.5623333333333336,1.128,1.903333333333333,10.440666666666663,5.593666666666668,3.031333333333333,0.6576666666666666,0.483,0.3816666666666666,0.4993333333333333,7.585,0.28,7.305,5.992333333333334,5.711333333333334,5.116333333333333,4.588666666666667,164.75,19770.0,329.5,4.8385348121267,2.55992917233081,1.14947897444771,1.84847000276565
660,4.468333333333334,1.3453333333333333,1.2416666666666667,1.546,8.601333333333333,4.133,2.7876666666666665,0.6093333333333333,0.3473333333333333,0.3989999999999999,0.4486666666666666,7.577,0.289,7.288,6.217333333333333,6.072666666666667,5.537999999999999,5.180666666666667,165.0,19800.0,330.0,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
661,4.266333333333333,0.7859999999999999,1.3163333333333334,1.395,7.763666666666666,3.497333333333333,2.711333333333333,0.5926666666666667,0.304,0.4003333333333333,0.4233333333333333,7.577666666666667,0.2993333333333333,7.278333333333334,6.289000000000001,6.172,5.662333333333333,5.354666666666667,165.25,19830.0,330.5,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
662,4.166,0.5623333333333334,1.3563333333333332,1.2876666666666667,7.372333333333334,3.2063333333333333,2.644,0.5906666666666667,0.29,0.4,0.4133333333333333,7.572333333333334,0.3,7.272333333333334,6.319666666666667,6.214333333333333,5.707333333333334,5.433,165.5,19860.0,331.0,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
663,4.137,0.5223333333333333,1.366,1.2049999999999998,7.230333333333332,3.0933333333333333,2.571,0.595,0.2789999999999999,0.3956666666666667,0.413,7.574,0.3,7.274,6.331666666666667,6.227666666666668,5.756333333333333,5.505000000000001,165.75,19890.0,331.5,4.15280959524263,0.456537288519271,1.34176544743891,1.21379000002515
664,4.140666666666666,0.9573333333333331,1.2446666666666668,1.2336666666666667,7.576333333333332,3.435666666666666,2.478333333333333,0.6093333333333333,0.3633333333333333,0.376,0.4456666666666667,7.555333333333333,0.3,7.255333333333334,6.268666666666667,6.141333333333334,5.700333333333333,5.421666666666667,166.0,19920.0,332.0,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
665,4.224,1.292,1.1563333333333332,1.411,8.083333333333334,3.859333333333333,2.567333333333333,0.611,0.392,0.3696666666666667,0.4503333333333333,7.542,0.2903333333333334,7.251666666666666,6.212666666666667,6.067333333333333,5.599333333333333,5.271000000000001,166.25,19950.0,332.5,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
666,4.262333333333333,1.4409999999999998,1.1153333333333333,1.401,8.219666666666667,3.9573333333333327,2.5163333333333333,0.6083333333333334,0.4013333333333333,0.371,0.4589999999999999,7.542333333333334,0.2873333333333334,7.255,6.198333333333332,6.046,5.592666666666666,5.260666666666667,166.5,19980.0,333.0,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
667,4.270666666666667,1.5096666666666667,1.102,1.4276666666666666,8.31,4.039333333333333,2.5296666666666665,0.602,0.4006666666666667,0.375,0.4606666666666667,7.541333333333333,0.2866666666666667,7.254666666666666,6.192666666666668,6.031,5.577666666666666,5.234333333333333,166.75,20010.0,333.5,4.23820160707603,1.50371638873173,1.1185380049436,1.4479116781898
668,3.9643333333333337,1.532,1.1236666666666666,1.5076666666666665,8.127666666666668,4.163333333333333,2.631333333333333,0.58,0.3933333333333333,0.3876666666666666,0.4716666666666666,7.544666666666667,0.292,7.252666666666667,6.227,6.046,5.565,5.19,167.0,20040.0,334.0,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
669,3.883333333333333,1.5366666666666666,1.2,1.5753333333333337,8.195333333333334,4.311999999999999,2.775333333333333,0.5710000000000001,0.3866666666666666,0.3903333333333333,0.4726666666666667,7.542,0.2896666666666666,7.252333333333333,6.205,6.019666666666667,5.493666666666666,5.102666666666667,167.25,20070.0,334.5,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
670,3.7723333333333335,1.458,1.2093333333333334,1.5953333333333333,8.035,4.262666666666667,2.804666666666667,0.5753333333333334,0.387,0.3903333333333333,0.47,7.550333333333333,0.293,7.257333333333332,6.233333333333333,6.061333333333334,5.526,5.127333333333333,167.5,20100.0,335.0,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
671,3.773,1.437,1.2046666666666668,1.6073333333333333,8.022,4.249,2.8120000000000003,0.5846666666666667,0.396,0.3906666666666667,0.4696666666666667,7.547333333333333,0.2906666666666667,7.256666666666666,6.231,6.05,5.518999999999999,5.124666666666667,167.75,20130.0,335.5,3.81581757985921,1.4866063962007,1.2115944113449,1.58366822637427
672,3.2456666666666667,1.477666666666667,0.9323333333333332,1.2073333333333334,6.863,3.6173333333333337,2.139666666666667,0.5246666666666667,0.396,0.3329999999999999,0.4053333333333333,7.560333333333333,0.299,7.261333333333333,6.368666666666667,6.236666666666667,5.916333333333333,5.665333333333334,168.0,20160.0,336.0,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
673,2.9993333333333334,1.4763333333333333,0.677,0.9756666666666668,6.128333333333334,3.129,1.6526666666666667,0.5023333333333333,0.3933333333333333,0.3153333333333333,0.381,7.55,0.3,7.25,6.408333333333333,6.302,6.096,5.907666666666668,168.25,20190.0,336.5,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
674,2.889,1.4866666666666668,0.603,0.8506666666666667,5.829333333333334,2.9403333333333337,1.4536666666666669,0.499,0.39,0.3033333333333333,0.376,7.547,0.3,7.247,6.436,6.324666666666666,6.1546666666666665,5.993666666666667,168.5,20220.0,337.0,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
675,2.8526666666666665,1.481666666666667,0.5173333333333333,0.8133333333333334,5.665,2.8123333333333336,1.3306666666666669,0.4983333333333333,0.3896666666666666,0.31,0.3703333333333333,7.546666666666667,0.3,7.246666666666667,6.437666666666667,6.341333333333333,6.188999999999999,6.040666666666667,168.75,20250.0,337.5,2.84799481535019,1.46867233873792,0.54395935054643,0.797218662253025
676,3.046666666666667,1.4956666666666665,0.724,0.7043333333333333,5.970666666666667,2.9239999999999995,1.4283333333333332,0.5329999999999999,0.4073333333333333,0.3373333333333333,0.3486666666666667,7.532666666666667,0.3,7.232666666666667,6.390000000000001,6.291666666666667,6.109666666666668,5.999333333333333,169.0,20280.0,338.0,3.27518770244842,1.61147744494096,0.913387927550169,0.549351596611643
677,3.2133333333333334,1.59,0.8573333333333333,0.6140000000000001,6.274666666666667,3.0613333333333337,1.4713333333333334,0.5403333333333333,0.411,0.3453333333333333,0.3389999999999999,7.520666666666667,0.3,7.220666666666667,6.358,6.254999999999999,6.072666666666667,5.983666666666666,169.25,20310.0,338.5,3.27518770244842,1.61147744494096,0.913387927550169,0.549351596611643
678,3.236333333333333,1.6346666666666667,0.8596666666666667,0.557,6.287666666666667,3.051333333333333,1.4166666666666667,0.547,0.407,0.3523333333333333,0.3396666666666667,7.518,0.3,7.218,6.364000000000001,6.253333333333334,6.085666666666667,5.9990000000000006,169.5,20340.0,339.0,3.27518770244842,1.61147744494096,0.913387927550169,0.549351596611643
679,3.2616666666666663,1.6056666666666668,0.9336666666666666,0.4973333333333333,6.298333333333333,3.036666666666666,1.431,0.5496666666666666,0.4053333333333333,0.3513333333333333,0.3466666666666666,7.517666666666667,0.3,7.217666666666667,6.357333333333334,6.2490000000000006,6.070333333333334,5.979666666666667,169.75,20370.0,339.5,3.27518770244842,1.61147744494096,0.913387927550169,0.549351596611643
680,3.2183333333333333,2.853,0.8596666666666667,0.7703333333333333,7.701333333333333,4.4830000000000005,1.63,0.5436666666666666,0.5366666666666666,0.3466666666666666,0.3929999999999999,7.537666666666666,0.2923333333333333,7.245333333333333,6.239000000000001,6.005999999999999,5.795,5.645333333333333,170.0,20400.0,340.0,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
681,3.207333333333333,3.4123333333333337,0.8563333333333334,0.9406666666666668,8.416666666666668,5.209333333333334,1.7970000000000002,0.5406666666666667,0.5713333333333334,0.349,0.414,7.534333333333333,0.2873333333333334,7.247,6.181333333333333,5.900333333333334,5.6546666666666665,5.466,170.25,20430.0,340.5,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
682,3.194666666666667,3.674666666666667,0.855,1.0273333333333334,8.751666666666667,5.557,1.8823333333333332,0.5396666666666667,0.5746666666666667,0.3483333333333334,0.4206666666666667,7.542333333333333,0.28,7.262333333333332,6.158333333333333,5.842333333333333,5.584666666666667,5.367,170.5,20460.0,341.0,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
683,3.201,3.7,0.8493333333333334,1.084,8.834333333333333,5.633333333333333,1.9333333333333336,0.5393333333333333,0.5706666666666667,0.3496666666666667,0.42,7.550666666666667,0.2806666666666667,7.27,6.157,5.840333333333333,5.566333333333335,5.341000000000001,170.75,20490.0,341.5,3.18913724557528,3.69364086700631,0.849073564140339,1.08030723073396
684,3.212333333333333,2.946,0.8613333333333333,1.12,8.139666666666667,4.927333333333333,1.9813333333333332,0.5483333333333333,0.495,0.3436666666666667,0.426,7.556333333333333,0.2946666666666667,7.261666666666666,6.237333333333334,6.004666666666667,5.711666666666666,5.471666666666667,171.0,20520.0,342.0,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
685,3.2663333333333333,2.6246666666666667,0.87,1.1193333333333333,7.880333333333334,4.614,1.9893333333333327,0.5503333333333333,0.475,0.34,0.4306666666666667,7.566666666666666,0.2946666666666667,7.271999999999999,6.268666666666666,6.052,5.759,5.52,171.25,20550.0,342.5,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
686,3.2963333333333336,2.5276666666666667,0.85,1.1616666666666666,7.835666666666667,4.539333333333333,2.0116666666666667,0.5483333333333333,0.4629999999999999,0.3386666666666666,0.432,7.561666666666666,0.2953333333333333,7.266333333333333,6.265333333333334,6.058999999999999,5.752666666666666,5.495666666666667,171.5,20580.0,343.0,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
687,3.352333333333333,2.436666666666667,0.8423333333333333,1.1933333333333331,7.824666666666666,4.472333333333333,2.0356666666666663,0.5373333333333333,0.4639999999999999,0.3389999999999999,0.4276666666666666,7.561666666666666,0.297,7.264666666666667,6.269666666666667,6.059,5.755,5.498,171.75,20610.0,343.5,3.27804827805113,2.44991569893635,0.840941879148015,1.15968383096535
688,3.88,2.5253333333333337,0.8283333333333334,1.0910000000000002,8.324666666666667,4.444666666666667,1.9193333333333336,0.596,0.489,0.34,0.3966666666666666,7.544666666666667,0.2886666666666667,7.256,6.1883333333333335,5.9896666666666665,5.71,5.4830000000000005,172.0,20640.0,344.0,4.26763699122609,2.66667549919453,0.840360628716686,0.887272294754734
689,4.162333333333334,2.602333333333333,0.8206666666666667,0.9263333333333332,8.511666666666667,4.349333333333333,1.747,0.609,0.4946666666666667,0.341,0.3893333333333333,7.545333333333333,0.2836666666666667,7.261666666666666,6.171666666666667,5.98,5.752,5.574666666666666,172.25,20670.0,344.5,4.26763699122609,2.66667549919453,0.840360628716686,0.887272294754734
690,4.208,2.6966666666666668,0.8230000000000001,0.909,8.636666666666668,4.4286666666666665,1.7320000000000002,0.6173333333333333,0.4906666666666667,0.345,0.3893333333333333,7.547,0.2823333333333334,7.264666666666666,6.166,5.959666666666667,5.730333333333333,5.559333333333333,172.5,20700.0,345.0,4.26763699122609,2.66667549919453,0.840360628716686,0.887272294754734
691,4.244666666666666,2.680333333333333,0.8283333333333334,0.9036666666666666,8.656999999999998,4.412333333333333,1.732,0.6193333333333333,0.4896666666666667,0.347,0.3836666666666666,7.552,0.2806666666666667,7.271333333333334,6.1690000000000005,5.964666666666666,5.739333333333334,5.562666666666666,172.75,20730.0,345.5,4.26763699122609,2.66667549919453,0.840360628716686,0.887272294754734
692,4.474666666666667,2.801,1.1116666666666668,1.0799999999999998,9.467333333333334,4.992666666666667,2.1916666666666664,0.616,0.5173333333333333,0.3896666666666666,0.4366666666666666,7.555333333333333,0.2806666666666667,7.274666666666667,6.068666666666667,5.819333333333335,5.449666666666666,5.218666666666667,173.0,20760.0,346.0,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
693,4.425666666666667,2.899,1.2660000000000002,1.3056666666666668,9.896333333333336,5.470666666666666,2.571666666666667,0.6156666666666667,0.5273333333333333,0.406,0.4516666666666666,7.553666666666666,0.28,7.273666666666666,6.034666666666666,5.740333333333334,5.281,4.988,173.25,20790.0,346.5,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
694,4.4093333333333335,3.018333333333333,1.3553333333333333,1.3476666666666666,10.130666666666668,5.721333333333334,2.703,0.6193333333333333,0.5246666666666667,0.4116666666666666,0.4613333333333333,7.550333333333333,0.28,7.270333333333332,6.010666666666667,5.695,5.188666666666666,4.891666666666667,173.5,20820.0,347.0,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
695,4.389333333333334,3.030333333333333,1.3806666666666667,1.3766666666666665,10.177,5.7876666666666665,2.7573333333333334,0.6253333333333333,0.5173333333333333,0.411,0.4679999999999999,7.555666666666666,0.28,7.275666666666666,6.006666666666666,5.693666666666667,5.170333333333333,4.852666666666666,173.75,20850.0,347.5,4.43576951075264,2.98212008997602,1.38935258531424,1.41738045390198
696,4.515333333333333,3.205,1.3253333333333337,1.5753333333333333,10.621,6.105666666666666,2.900666666666667,0.6463333333333334,0.5623333333333334,0.4006666666666667,0.491,7.547,0.28,7.266999999999999,5.929333333333333,5.579666666666667,5.020333333333334,4.621666666666668,174.0,20880.0,348.0,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
697,4.66,3.4193333333333333,1.268333333333333,1.6676666666666666,11.015333333333334,6.355333333333333,2.936,0.6373333333333333,0.5733333333333334,0.3983333333333334,0.4983333333333333,7.554666666666666,0.28,7.274666666666666,5.8950000000000005,5.524666666666667,4.965,4.5296666666666665,174.25,20910.0,348.5,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
698,4.634666666666666,3.474333333333333,1.2636666666666667,1.708,11.080666666666668,6.446000000000001,2.9716666666666667,0.6316666666666666,0.5796666666666667,0.3929999999999999,0.5,7.56,0.28,7.28,5.890999999999999,5.513,4.938999999999999,4.493,174.5,20940.0,349.0,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
699,4.637666666666666,3.509,1.2556666666666667,1.7193333333333334,11.121666666666666,6.484,2.975,0.6306666666666667,0.5783333333333334,0.3923333333333333,0.5036666666666667,7.557333333333333,0.28,7.277333333333333,5.885666666666667,5.500666666666667,4.924,4.474,174.75,20970.0,349.5,4.62094794446291,3.50458127727129,1.24456454031969,1.73066798729947
700,4.664666666666666,3.252333333333333,1.238,1.9566666666666663,11.111666666666666,6.447000000000001,3.1946666666666665,0.6476666666666666,0.54,0.407,0.5323333333333333,7.557333333333333,0.28,7.277333333333333,5.891666666666667,5.512333333333333,4.842666666666666,4.292333333333334,175.0,21000.0,350.0,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
701,4.726333333333333,3.1103333333333336,1.3186666666666669,2.018,11.173333333333332,6.447,3.3366666666666664,0.6553333333333333,0.529,0.4126666666666667,0.5483333333333333,7.559,0.28,7.279,5.882666666666666,5.502666666666666,4.799333333333333,4.219666666666667,175.25,21030.0,350.5,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
702,4.758666666666667,3.041333333333333,1.32,2.1333333333333333,11.253333333333332,6.494666666666667,3.453333333333333,0.6593333333333333,0.528,0.418,0.5503333333333333,7.552666666666666,0.28,7.272666666666666,5.868,5.481333333333333,4.734666666666668,4.101333333333333,175.5,21060.0,351.0,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
703,4.839333333333333,3.04,1.354,2.13,11.363333333333332,6.524,3.484,0.6493333333333333,0.522,0.4193333333333333,0.55,7.555333333333333,0.2793333333333334,7.276,5.847000000000001,5.4623333333333335,4.708333333333333,4.0713333333333335,175.75,21090.0,351.5,4.77745376205415,3.02076929798065,1.34933256751254,2.13896302656418
704,4.839333333333333,3.049,1.4,2.059333333333333,11.347666666666669,6.508333333333333,3.4593333333333334,0.6443333333333334,0.5373333333333333,0.4206666666666667,0.524,7.562333333333333,0.2796666666666667,7.282666666666667,5.855666666666667,5.478666666666667,4.726000000000001,4.139333333333333,176.0,21120.0,352.0,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
705,4.844666666666667,3.0586666666666664,1.4126666666666663,1.9686666666666668,11.284666666666666,6.44,3.381333333333333,0.6403333333333333,0.5503333333333333,0.423,0.5153333333333333,7.567333333333334,0.28,7.287333333333334,5.872333333333333,5.493666666666667,4.774666666666667,4.230666666666668,176.25,21150.0,352.5,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
706,4.797666666666667,3.133666666666667,1.413333333333333,1.937,11.281666666666668,6.484000000000001,3.3503333333333334,0.6403333333333333,0.555,0.4283333333333333,0.5096666666666667,7.56,0.28,7.28,5.867333333333334,5.4816666666666665,4.782333333333333,4.246666666666668,176.5,21180.0,353.0,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
707,4.793,3.211,1.428,1.8946666666666665,11.326666666666664,6.533666666666666,3.3226666666666667,0.6433333333333333,0.5423333333333333,0.429,0.5083333333333333,7.562666666666667,0.28,7.282666666666667,5.854000000000001,5.4750000000000005,4.782666666666668,4.257333333333333,176.75,21210.0,353.5,4.81109490558255,3.14481675212122,1.42963344198547,1.89264337044339
708,4.443666666666667,3.2113333333333336,1.637,1.770333333333333,11.062333333333337,6.618666666666667,3.4073333333333333,0.6173333333333333,0.5546666666666666,0.4576666666666666,0.4883333333333333,7.575,0.28,7.295,5.917666666666666,5.5103333333333335,4.7636666666666665,4.3260000000000005,177.0,21240.0,354.0,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
709,4.281000000000001,3.309333333333333,1.7576666666666665,1.6676666666666666,11.015666666666668,6.734666666666667,3.425333333333333,0.6153333333333333,0.5543333333333333,0.4679999999999999,0.4886666666666667,7.572666666666667,0.28,7.292666666666666,5.92,5.503666666666667,4.748666666666667,4.340333333333334,177.25,21270.0,354.5,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
710,4.288333333333333,3.320333333333333,1.8246666666666669,1.6616666666666664,11.095,6.806666666666666,3.486333333333333,0.6106666666666667,0.55,0.47,0.4836666666666667,7.571666666666667,0.28,7.291666666666667,5.911,5.484666666666667,4.703666666666666,4.308333333333334,177.5,21300.0,355.0,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
711,4.268666666666666,3.3063333333333333,1.8783333333333332,1.653333333333333,11.106666666666666,6.838,3.5316666666666663,0.6093333333333333,0.5489999999999999,0.461,0.482,7.571666666666667,0.28,7.291666666666667,5.9093333333333335,5.480666666666666,4.6850000000000005,4.295333333333334,177.75,21330.0,355.5,4.25979525720076,3.29651424646563,1.83780384410034,1.64602466553681
712,4.405666666666666,2.9440000000000004,1.718,1.4183333333333332,10.486,6.080333333333334,3.136333333333333,0.6273333333333333,0.5106666666666667,0.4306666666666667,0.4429999999999999,7.590333333333334,0.28,7.310333333333333,6.009666666666666,5.672333333333333,5.045,4.742333333333333,178.0,21360.0,356.0,4.51193658655672,2.70100072726849,1.5006266108578197,1.15832471072872
713,4.568333333333333,2.8116666666666665,1.572,1.257,10.209,5.640666666666666,2.829,0.615,0.495,0.4196666666666667,0.43,7.594666666666667,0.28,7.314666666666667,6.048333333333333,5.746666666666666,5.205333333333334,4.945666666666667,178.25,21390.0,356.5,4.51193658655672,2.70100072726849,1.5006266108578197,1.15832471072872
714,4.474333333333333,2.747333333333333,1.5293333333333334,1.2183333333333333,9.969333333333331,5.494999999999999,2.7476666666666665,0.6173333333333333,0.4893333333333333,0.4176666666666666,0.4226666666666666,7.603,0.28,7.322999999999999,6.079666666666666,5.791333333333333,5.274666666666667,5.0263333333333335,178.5,21420.0,357.0,4.51193658655672,2.70100072726849,1.5006266108578197,1.15832471072872
715,4.491666666666666,2.6516666666666664,1.5346666666666666,1.1709999999999998,9.848999999999998,5.357333333333333,2.7056666666666667,0.6253333333333333,0.4976666666666666,0.4106666666666667,0.4193333333333333,7.600666666666666,0.28,7.320666666666666,6.083666666666667,5.804333333333334,5.306,5.078,178.75,21450.0,357.5,4.51193658655672,2.70100072726849,1.5006266108578197,1.15832471072872
716,3.857,2.665,1.2399999999999998,1.3483333333333334,9.110333333333331,5.253333333333333,2.588333333333333,0.5760000000000001,0.4966666666666666,0.3736666666666666,0.462,7.577333333333333,0.28,7.297333333333333,6.161666666666667,5.8870000000000005,5.440666666666667,5.110000000000001,179.0,21480.0,358.0,3.5423156740135897,2.65596229847792,0.988287676958299,1.6365627402849603
717,3.63,2.6913333333333336,1.0673333333333337,1.547,8.935666666666668,5.305666666666667,2.6143333333333336,0.5636666666666666,0.49,0.3623333333333333,0.4793333333333333,7.576,0.28,7.295999999999999,6.176333333333334,5.887666666666666,5.426666666666668,5.024666666666667,179.25,21510.0,358.5,3.5423156740135897,2.65596229847792,0.988287676958299,1.6365627402849603
718,3.53,2.6653333333333333,1.0423333333333331,1.6223333333333334,8.86,5.33,2.6646666666666667,0.5670000000000001,0.4893333333333333,0.3553333333333333,0.4793333333333333,7.576666666666667,0.28,7.296666666666667,6.186333333333334,5.8983333333333325,5.4286666666666665,5.011666666666667,179.5,21540.0,359.0,3.5423156740135897,2.65596229847792,0.988287676958299,1.6365627402849603
719,3.539,2.6383333333333336,1.013,1.6163333333333334,8.806666666666667,5.267666666666667,2.6293333333333333,0.569,0.491,0.351,0.48,7.5806666666666676,0.28,7.300666666666667,6.188,5.913666666666667,5.4543333333333335,5.0263333333333335,179.75,21570.0,359.5,3.5423156740135897,2.65596229847792,0.988287676958299,1.6365627402849603
720,3.7896666666666663,2.565333333333333,1.0936666666666668,1.606666666666667,9.055333333333332,5.265666666666666,2.700333333333333,0.5923333333333334,0.4726666666666667,0.3856666666666667,0.4716666666666666,7.571,0.28,7.290999999999999,6.148999999999999,5.874333333333333,5.376,4.963000000000001,180.0,21600.0,360.0,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
721,3.9,2.4493333333333336,1.219,1.5850000000000002,9.153333333333334,5.253333333333334,2.8040000000000003,0.5996666666666667,0.4696666666666667,0.397,0.4683333333333334,7.568666666666667,0.28,7.288666666666667,6.137333333333333,5.866333333333333,5.340333333333333,4.942666666666666,180.25,21630.0,360.5,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
722,3.9626666666666654,2.4,1.281,1.557,9.200666666666663,5.238,2.838,0.596,0.4763333333333333,0.4006666666666667,0.469,7.568,0.28,7.288,6.136,5.859666666666668,5.319333333333333,4.93,180.5,21660.0,361.0,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
723,3.962,2.4123333333333337,1.3216666666666663,1.5633333333333332,9.259333333333334,5.297333333333333,2.885,0.5936666666666667,0.4793333333333333,0.4,0.4633333333333334,7.567666666666667,0.28,7.287666666666666,6.127000000000001,5.854666666666667,5.292666666666666,4.9126666666666665,180.75,21690.0,361.5,3.94739950974096,2.43492493495811,1.31029483156698,1.55112153016547
724,3.833,2.4403333333333337,1.2303333333333333,1.4916666666666667,8.995333333333333,5.162333333333334,2.722,0.57,0.4786666666666667,0.3716666666666666,0.4466666666666666,7.574333333333334,0.28,7.294333333333333,6.167000000000001,5.907666666666667,5.421333333333334,5.061666666666667,181.0,21720.0,362.0,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
725,3.7483333333333335,2.486666666666667,1.1143333333333334,1.4406666666666663,8.790000000000001,5.041666666666666,2.555,0.563,0.4686666666666667,0.3643333333333333,0.4393333333333333,7.578333333333333,0.28,7.298333333333333,6.192666666666666,5.937333333333334,5.495666666666666,5.152333333333335,181.25,21750.0,362.5,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
726,3.640333333333333,2.473,1.0793333333333337,1.3703333333333334,8.563,4.922666666666666,2.449666666666667,0.5673333333333334,0.461,0.359,0.44,7.5806666666666676,0.2816666666666667,7.299000000000001,6.220999999999999,5.981999999999999,5.561666666666666,5.247333333333334,181.5,21780.0,363.0,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
727,3.637,2.4170000000000003,1.0266666666666666,1.3693333333333333,8.45,4.813000000000001,2.396,0.5773333333333334,0.4626666666666666,0.3606666666666667,0.4406666666666667,7.582666666666666,0.284,7.298666666666667,6.229333333333333,5.991333333333333,5.584333333333333,5.269333333333333,181.75,21810.0,363.5,3.68204486446784,2.43049578926566,1.04829354964013,1.37940102838215
728,3.494333333333333,2.274666666666667,1.0583333333333331,1.3656666666666666,8.193,4.698666666666667,2.424,0.544,0.439,0.369,0.4446666666666667,7.581333333333333,0.2876666666666667,7.293666666666667,6.2620000000000005,6.034,5.626333333333333,5.296333333333333,182.0,21840.0,364.0,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
729,3.312,2.136,1.06,1.3803333333333332,7.888333333333334,4.576333333333333,2.440333333333333,0.5436666666666666,0.434,0.373,0.4453333333333333,7.579333333333333,0.295,7.284333333333333,6.2843333333333335,6.067,5.648666666666665,5.317,182.25,21870.0,364.5,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
730,3.306,2.091,1.0716666666666663,1.3786666666666667,7.847333333333332,4.541333333333333,2.450333333333333,0.5413333333333333,0.4376666666666666,0.3793333333333333,0.4483333333333333,7.577,0.2966666666666667,7.280333333333333,6.288333333333334,6.069999999999999,5.648666666666667,5.316333333333333,182.5,21900.0,365.0,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
731,3.315,2.0803333333333334,1.086666666666667,1.3743333333333334,7.856333333333334,4.541333333333333,2.4610000000000003,0.5383333333333333,0.4403333333333333,0.3803333333333333,0.449,7.576666666666667,0.2966666666666667,7.28,6.2860000000000005,6.0683333333333325,5.640666666666667,5.311999999999999,182.75,21930.0,365.5,3.29272564229521,2.10504487402865,1.09980221157027,1.38482871009013
732,3.701,2.0856666666666666,1.0643333333333334,1.3383333333333334,8.189333333333334,4.488333333333333,2.4026666666666667,0.5876666666666667,0.436,0.3556666666666667,0.4376666666666666,7.564333333333334,0.289,7.275333333333334,6.23,6.023,5.617333333333333,5.310666666666667,183.0,21960.0,366.0,4.03690428573631,2.04039605491218,0.911873228840654,1.26464121452187
733,4.024,2.069,0.9563333333333334,1.2986666666666666,8.347999999999999,4.324,2.255,0.5896666666666667,0.431,0.3476666666666667,0.4333333333333333,7.558000000000001,0.2856666666666667,7.272333333333334,6.216666666666667,6.023,5.657666666666667,5.361000000000001,183.25,21990.0,366.5,4.03690428573631,2.04039605491218,0.911873228840654,1.26464121452187
734,4.042666666666666,2.0246666666666666,0.9266666666666666,1.2986666666666666,8.292666666666666,4.25,2.2253333333333334,0.5883333333333334,0.431,0.349,0.4293333333333333,7.558000000000001,0.2866666666666667,7.271333333333334,6.223333333333334,6.030666666666667,5.682666666666666,5.380333333333333,183.5,22020.0,367.0,4.03690428573631,2.04039605491218,0.911873228840654,1.26464121452187
735,3.967333333333333,2.006333333333333,0.9163333333333334,1.284,8.174,4.206666666666666,2.200333333333333,0.6003333333333333,0.4383333333333333,0.3493333333333333,0.4233333333333333,7.565333333333333,0.288,7.277333333333333,6.231666666666667,6.048,5.701666666666666,5.399333333333334,183.75,22050.0,367.5,4.03690428573631,2.04039605491218,0.911873228840654,1.26464121452187
736,3.573,1.8843333333333332,0.8953333333333333,1.1036666666666666,7.456333333333333,3.883333333333333,1.999,0.5506666666666667,0.4116666666666666,0.3383333333333334,0.3986666666666666,7.575,0.298,7.277,6.325666666666667,6.164000000000001,5.869,5.649666666666667,184.0,22080.0,368.0,3.26614231891809,1.71997661813241,0.843994894647657,0.934370076035138
737,3.369,1.778,0.869,0.9963333333333334,7.012333333333333,3.6433333333333335,1.8653333333333333,0.5379999999999999,0.4056666666666667,0.3356666666666667,0.3893333333333333,7.572333333333334,0.3,7.272333333333334,6.361333333333333,6.213666666666667,5.945666666666668,5.752666666666666,184.25,22110.0,368.5,3.26614231891809,1.71997661813241,0.843994894647657,0.934370076035138
738,3.309333333333333,1.7566666666666668,0.8766666666666667,0.9476666666666668,6.890333333333334,3.5810000000000004,1.8243333333333331,0.5326666666666666,0.3996666666666666,0.3306666666666667,0.39,7.566999999999999,0.3,7.266999999999999,6.3693333333333335,6.217666666666666,5.962,5.774666666666666,184.5,22140.0,369.0,3.26614231891809,1.71997661813241,0.843994894647657,0.934370076035138
739,3.27,1.675,0.8646666666666667,0.942,6.751666666666667,3.4816666666666665,1.8066666666666664,0.5306666666666667,0.4066666666666666,0.3296666666666666,0.389,7.569333333333334,0.3,7.269333333333334,6.372,6.240333333333334,5.986666666666667,5.799666666666666,184.75,22170.0,369.5,3.26614231891809,1.71997661813241,0.843994894647657,0.934370076035138
740,3.609666666666667,1.7886666666666668,0.9026666666666666,1.2746666666666668,7.575666666666667,3.966,2.1773333333333333,0.5733333333333334,0.4313333333333333,0.36,0.4563333333333333,7.532,0.3,7.232,6.243666666666667,6.074999999999999,5.708333333333333,5.398333333333333,185.0,22200.0,370.0,3.87900507712816,1.94317231430268,1.1103498695756,1.72816926706372
741,3.783666666666667,1.883,1.023,1.5466666666666666,8.236333333333334,4.4526666666666666,2.5696666666666665,0.5883333333333334,0.4393333333333333,0.3723333333333333,0.4826666666666666,7.528,0.291,7.237,6.185666666666666,5.986000000000001,5.525666666666666,5.127,185.25,22230.0,370.5,3.87900507712816,1.94317231430268,1.1103498695756,1.72816926706372
742,3.882333333333333,1.9613333333333327,1.0656666666666668,1.663333333333333,8.572666666666667,4.690333333333333,2.729,0.5843333333333333,0.4366666666666666,0.3786666666666666,0.49,7.537999999999999,0.2846666666666667,7.253333333333333,6.165666666666667,5.941333333333334,5.4463333333333335,5.007333333333333,185.5,22260.0,371.0,3.87900507712816,1.94317231430268,1.1103498695756,1.72816926706372
743,3.874333333333333,1.979666666666667,1.0756666666666668,1.689,8.618666666666666,4.7443333333333335,2.764666666666667,0.585,0.4296666666666667,0.3823333333333333,0.4973333333333333,7.536,0.283,7.252999999999999,6.163,5.939666666666667,5.424,4.975333333333333,185.75,22290.0,371.5,3.87900507712816,1.94317231430268,1.1103498695756,1.72816926706372
744,3.985,1.962,1.221,1.768,8.936,4.951,2.989,0.6046666666666667,0.4356666666666667,0.4083333333333334,0.5113333333333333,7.541333333333333,0.2806666666666667,7.260666666666666,6.120666666666667,5.888666666666667,5.282,4.805999999999999,186.0,22320.0,372.0,4.1034434450524,1.98998610385968,1.39739721112645,1.86764163883615
745,4.066,1.947,1.361,1.827,9.201,5.135,3.188,0.6096666666666667,0.441,0.4156666666666667,0.5196666666666667,7.550333333333333,0.28,7.270333333333332,6.110666666666666,5.856333333333334,5.186333333333334,4.702333333333332,186.25,22350.0,372.5,4.1034434450524,1.98998610385968,1.39739721112645,1.86764163883615
746,4.149,1.9566666666666663,1.3833333333333333,1.87,9.358999999999998,5.21,3.2533333333333334,0.601,0.4473333333333333,0.418,0.5183333333333333,7.560666666666666,0.28,7.280666666666666,6.117666666666667,5.853000000000001,5.161999999999999,4.664666666666666,186.5,22380.0,373.0,4.1034434450524,1.98998610385968,1.39739721112645,1.86764163883615
747,4.1530000000000005,2.029333333333333,1.4043333333333332,1.85,9.436666666666667,5.283666666666667,3.2543333333333333,0.595,0.4426666666666666,0.4166666666666666,0.52,7.558000000000001,0.28,7.278,6.101666666666667,5.827333333333334,5.146999999999999,4.645333333333333,186.75,22410.0,373.5,4.1034434450524,1.98998610385968,1.39739721112645,1.86764163883615
748,4.226,2.074333333333333,1.4209999999999998,1.7283333333333333,9.449666666666666,5.2236666666666665,3.149333333333333,0.619,0.451,0.406,0.4726666666666667,7.563000000000001,0.28,7.283,6.100666666666666,5.836333333333334,5.193,4.757666666666667,187.0,22440.0,374.0,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
749,4.352333333333333,2.1573333333333333,1.3726666666666667,1.5583333333333331,9.440666666666663,5.088333333333334,2.931,0.6256666666666667,0.45,0.4003333333333333,0.4556666666666667,7.565666666666667,0.28,7.285666666666667,6.101,5.849666666666666,5.278333333333332,4.898666666666667,187.25,22470.0,374.5,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
750,4.387666666666666,2.165,1.3263333333333334,1.4523333333333333,9.331333333333331,4.943666666666667,2.7786666666666666,0.625,0.4476666666666666,0.4056666666666667,0.4486666666666666,7.566,0.28,7.286,6.12,5.869999999999999,5.346333333333334,5.009333333333332,187.5,22500.0,375.0,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
751,4.421333333333334,2.147333333333333,1.3573333333333333,1.3823333333333332,9.308333333333334,4.8870000000000005,2.7396666666666665,0.621,0.4453333333333333,0.4056666666666667,0.4586666666666666,7.569666666666666,0.28,7.289666666666666,6.121333333333333,5.882000000000001,5.372333333333334,5.054666666666668,187.75,22530.0,375.5,4.39269327829263,2.144942308471,1.35212233974389,1.42665610520661
752,4.418333333333334,1.1443333333333332,1.352666666666667,1.518,8.433333333333334,4.015,2.8706666666666667,0.6066666666666667,0.336,0.3906666666666667,0.4716666666666666,7.568,0.2943333333333333,7.273666666666666,6.222666666666666,6.071000000000001,5.511333333333333,5.140000000000001,188.0,22560.0,376.0,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
753,4.307,0.6980000000000001,1.301,1.5803333333333334,7.886333333333335,3.579333333333333,2.881333333333333,0.6086666666666667,0.3026666666666666,0.3829999999999999,0.474,7.570666666666667,0.2986666666666666,7.272,6.2636666666666665,6.139666666666667,5.578333333333333,5.187666666666667,188.25,22590.0,376.5,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
754,4.2843333333333335,0.5513333333333333,1.275,1.5803333333333334,7.691000000000001,3.4066666666666667,2.8553333333333333,0.6173333333333333,0.2883333333333333,0.3793333333333333,0.479,7.567333333333334,0.3,7.267333333333334,6.282333333333333,6.163333333333334,5.605,5.218,188.5,22620.0,377.0,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
755,4.374666666666667,0.4906666666666667,1.2413333333333334,1.584,7.690666666666667,3.3160000000000003,2.825333333333333,0.6096666666666667,0.2793333333333333,0.3793333333333333,0.48,7.568,0.2986666666666666,7.269333333333333,6.284,6.172666666666666,5.630000000000001,5.235333333333332,188.75,22650.0,377.5,4.32619652199695,0.439796998149756,1.24937531234383,1.6050409868339
756,4.303,0.763,1.2006666666666663,1.5226666666666666,7.789333333333333,3.486333333333333,2.723333333333333,0.602,0.3406666666666667,0.375,0.4443333333333333,7.562333333333333,0.297,7.265333333333333,6.259,6.134666666666668,5.628666666666667,5.260999999999999,189.0,22680.0,378.0,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
757,4.248,1.0213333333333334,1.1476666666666666,1.3616666666666668,7.778666666666668,3.530666666666667,2.509333333333333,0.6093333333333333,0.3573333333333333,0.375,0.4343333333333333,7.563000000000001,0.2953333333333333,7.267666666666667,6.268333333333333,6.140333333333333,5.690333333333333,5.380333333333334,189.25,22710.0,378.5,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
758,4.254333333333333,1.0893333333333333,1.134,1.282,7.759666666666666,3.505333333333333,2.416,0.611,0.368,0.379,0.43,7.560333333333333,0.3,7.260333333333333,6.271999999999999,6.149000000000001,5.725666666666667,5.433333333333334,189.5,22740.0,379.0,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
759,4.262,1.1423333333333334,1.143333333333333,1.2833333333333334,7.830999999999999,3.569,2.4266666666666667,0.6116666666666667,0.3696666666666667,0.3816666666666666,0.4303333333333333,7.558666666666666,0.298,7.260666666666666,6.256,6.126666666666667,5.702333333333333,5.416333333333334,189.75,22770.0,379.5,4.27043632366843,1.15348332507828,1.16036356464829,1.27866713842293
760,4.3116666666666665,1.214,1.162,1.279,7.966666666666666,3.655,2.441,0.6133333333333334,0.3653333333333333,0.3706666666666667,0.4446666666666667,7.55,0.294,7.256,6.2396666666666665,6.102999999999999,5.682666666666666,5.394666666666666,190.0,22800.0,380.0,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
761,4.337000000000001,1.221,1.0800000000000003,1.325,7.963000000000001,3.626,2.405,0.6013333333333333,0.3603333333333333,0.3713333333333333,0.4503333333333333,7.552333333333333,0.297,7.255333333333334,6.243,6.11,5.698333333333333,5.3886666666666665,190.25,22830.0,380.5,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
762,4.246,1.1826666666666663,1.0993333333333335,1.337,7.865,3.619,2.4363333333333337,0.6103333333333333,0.36,0.37,0.4516666666666666,7.557666666666666,0.3,7.257666666666666,6.25,6.120333333333333,5.707,5.3853333333333335,190.5,22860.0,381.0,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
763,4.262333333333333,1.1746666666666663,1.0776666666666668,1.379,7.893666666666666,3.6313333333333335,2.456666666666667,0.618,0.361,0.3706666666666667,0.45,7.555333333333333,0.3,7.255333333333334,6.245333333333334,6.119666666666666,5.686999999999999,5.373666666666667,190.75,22890.0,381.5,4.297050718371,1.18850603147928,1.0874394247224,1.3625270478698
764,4.304333333333333,1.3806666666666667,1.0416666666666667,1.367,8.093666666666667,3.789333333333333,2.408666666666667,0.6196666666666667,0.3963333333333333,0.3566666666666666,0.442,7.548666666666667,0.2943333333333333,7.254333333333333,6.220666666666666,6.071666666666666,5.66,5.343666666666667,191.0,22920.0,382.0,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
765,4.352333333333333,1.536,0.966,1.367,8.221333333333334,3.869,2.333,0.6106666666666667,0.4006666666666667,0.3496666666666667,0.4313333333333333,7.546333333333333,0.2943333333333333,7.252,6.209666666666667,6.057666666666667,5.677666666666666,5.358666666666666,191.25,22950.0,382.5,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
766,4.342333333333333,1.5486666666666666,0.947,1.290333333333333,8.128333333333334,3.786,2.2373333333333334,0.605,0.4093333333333333,0.35,0.4303333333333333,7.548333333333333,0.2973333333333333,7.250999999999999,6.222333333333333,6.08,5.715333333333333,5.4193333333333324,191.5,22980.0,383.0,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
767,4.315,1.558,0.912,1.2973333333333334,8.082333333333333,3.7673333333333336,2.2093333333333334,0.606,0.412,0.3503333333333333,0.43,7.551,0.298,7.253,6.234333333333334,6.0873333333333335,5.736666666666666,5.430666666666665,191.75,23010.0,383.5,4.30861644276676,1.59107832378535,0.934785752719806,1.29830699239872
768,3.271666666666667,1.5853333333333337,0.7403333333333334,0.8736666666666667,6.471,3.1993333333333336,1.614,0.5113333333333333,0.407,0.3096666666666666,0.376,7.552666666666666,0.3,7.252666666666666,6.397,6.276,6.085666666666667,5.932,192.0,23040.0,384.0,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
769,2.8496666666666663,1.6033333333333333,0.571,0.6920000000000001,5.715999999999999,2.8663333333333334,1.263,0.49,0.3966666666666666,0.2926666666666666,0.3513333333333333,7.549333333333333,0.3,7.249333333333333,6.445,6.345,6.212666666666667,6.1,192.25,23070.0,384.5,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
770,2.724,1.5770000000000002,0.5186666666666667,0.5630000000000001,5.382666666666666,2.658666666666667,1.0816666666666668,0.4803333333333333,0.391,0.2876666666666667,0.3416666666666666,7.545666666666666,0.3,7.245666666666667,6.464666666666666,6.374666666666666,6.275333333333333,6.1786666666666665,192.5,23100.0,385.0,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
771,2.679333333333333,1.5446666666666669,0.444,0.5113333333333333,5.179333333333333,2.5,0.9553333333333334,0.4813333333333333,0.391,0.283,0.348,7.529333333333333,0.3,7.229333333333333,6.460666666666667,6.375666666666668,6.296666666666667,6.185666666666667,192.75,23130.0,385.5,2.666805861919,1.5410353988744,0.459948963623204,0.509741642023345
772,2.9773333333333336,1.5243333333333335,0.5156666666666667,0.744,5.761333333333333,2.784,1.2596666666666667,0.532,0.4003333333333333,0.309,0.3893333333333333,7.498,0.3,7.198,6.374666666666666,6.276000000000001,6.125666666666666,5.982666666666667,193.0,23160.0,386.0,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
773,3.212333333333333,1.5686666666666669,0.6103333333333333,0.93,6.3213333333333335,3.109,1.540333333333333,0.546,0.4039999999999999,0.3103333333333333,0.4046666666666667,7.485666666666666,0.3,7.185666666666666,6.324666666666666,6.204666666666666,6.0183333333333335,5.8276666666666666,193.25,23190.0,386.5,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
774,3.342,1.5933333333333335,0.6053333333333334,0.9816666666666668,6.522333333333333,3.180333333333333,1.5870000000000002,0.5446666666666666,0.401,0.3153333333333333,0.4123333333333333,7.495999999999999,0.3,7.196,6.321000000000001,6.2,6.0023333333333335,5.803333333333334,193.5,23220.0,387.0,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
775,3.339,1.5910000000000002,0.607,1.0046666666666666,6.541666666666666,3.202666666666667,1.6116666666666666,0.5403333333333333,0.4013333333333333,0.3193333333333333,0.42,7.501,0.3,7.2010000000000005,6.327999999999999,6.201333333333333,5.997999999999999,5.791333333333332,193.75,23250.0,387.5,3.32038957294013,1.58722385863658,0.634540203491077,1.04248865509119
776,3.2423333333333333,2.8273333333333333,0.63,0.9796666666666668,7.679333333333333,4.436999999999999,1.6096666666666666,0.5313333333333333,0.5316666666666666,0.3196666666666666,0.3913333333333333,7.535666666666667,0.2993333333333333,7.236333333333333,6.2443333333333335,6.015000000000001,5.8213333333333335,5.619666666666666,194.0,23280.0,388.0,3.18645072787884,3.66291689728484,0.6226447418975,0.796364546614894
777,3.224666666666667,3.3796666666666666,0.642,0.8813333333333334,8.127666666666666,4.903,1.5233333333333334,0.527,0.5673333333333334,0.3153333333333333,0.3786666666666666,7.539333333333333,0.2983333333333333,7.241,6.215333333333335,5.962333333333333,5.789,5.624999999999999,194.25,23310.0,388.5,3.18645072787884,3.66291689728484,0.6226447418975,0.796364546614894
778,3.133666666666667,3.5603333333333333,0.6433333333333333,0.821,8.158333333333335,5.024666666666667,1.4643333333333333,0.5333333333333333,0.5813333333333334,0.3106666666666666,0.3766666666666666,7.543333333333334,0.2973333333333333,7.246,6.222333333333333,5.949999999999999,5.796666666666667,5.6353333333333335,194.5,23340.0,389.0,3.18645072787884,3.66291689728484,0.6226447418975,0.796364546614894
779,3.115666666666667,3.619666666666667,0.6276666666666666,0.8216666666666667,8.184666666666667,5.069,1.4493333333333331,0.545,0.5870000000000001,0.31,0.3716666666666666,7.541666666666667,0.2966666666666667,7.245,6.2170000000000005,5.941333333333333,5.779999999999999,5.629333333333333,194.75,23370.0,389.5,3.18645072787884,3.66291689728484,0.6226447418975,0.796364546614894
780,3.256333333333333,2.9523333333333333,0.7006666666666667,0.8363333333333334,7.745666666666666,4.489333333333334,1.537,0.551,0.4956666666666667,0.3366666666666666,0.391,7.560333333333333,0.2993333333333333,7.261,6.280666666666667,6.068666666666666,5.883333333333333,5.728,195.0,23400.0,390.0,3.28043116687529,2.35363637855673,0.870946151871624,0.97252142577403
781,3.319333333333333,2.5686666666666667,0.8263333333333333,0.9423333333333334,7.656666666666666,4.3373333333333335,1.7686666666666666,0.5429999999999999,0.4663333333333333,0.341,0.3979999999999999,7.558666666666666,0.3,7.258666666666667,6.283666666666667,6.081,5.840999999999999,5.651666666666667,195.25,23430.0,390.5,3.28043116687529,2.35363637855673,0.870946151871624,0.97252142577403
782,3.345,2.414333333333333,0.8343333333333334,0.9626666666666668,7.556333333333332,4.211333333333333,1.7970000000000002,0.5333333333333333,0.4589999999999999,0.35,0.3993333333333333,7.558000000000001,0.3,7.258000000000001,6.299666666666667,6.102333333333333,5.859999999999999,5.660666666666666,195.5,23460.0,391.0,3.28043116687529,2.35363637855673,0.870946151871624,0.97252142577403
783,3.2976666666666663,2.3506666666666667,0.8523333333333334,0.975,7.475666666666666,4.178,1.8273333333333333,0.531,0.4596666666666666,0.35,0.3993333333333333,7.564000000000001,0.3,7.264000000000001,6.312333333333334,6.121,5.8660000000000005,5.672333333333333,195.75,23490.0,391.5,3.28043116687529,2.35363637855673,0.870946151871624,0.97252142577403
784,4.028666666666667,2.3306666666666667,0.8213333333333334,1.2336666666666667,8.414333333333333,4.385666666666667,2.055,0.6116666666666667,0.475,0.3323333333333333,0.4543333333333333,7.545333333333333,0.288,7.257333333333332,6.1786666666666665,5.976666666666667,5.663666666666667,5.360333333333333,196.0,23520.0,392.0,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
785,4.448666666666667,2.432666666666667,0.7543333333333333,1.489,9.124666666666668,4.676,2.243333333333333,0.6256666666666667,0.4783333333333333,0.3229999999999999,0.4706666666666667,7.557,0.2813333333333334,7.275666666666667,6.120333333333334,5.901000000000001,5.544333333333334,5.164,196.25,23550.0,392.5,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
786,4.543666666666667,2.423,0.6946666666666667,1.5546666666666666,9.216,4.672333333333333,2.2493333333333334,0.6213333333333333,0.48,0.321,0.4746666666666667,7.564000000000001,0.28,7.284000000000001,6.124,5.908333333333332,5.556,5.1530000000000005,196.5,23580.0,393.0,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
787,4.506333333333333,2.45,0.6829999999999999,1.5693333333333332,9.208666666666666,4.702333333333334,2.252333333333333,0.6283333333333334,0.4796666666666667,0.3223333333333333,0.4803333333333333,7.564333333333334,0.28,7.284333333333333,6.121333333333333,5.903333333333333,5.551,5.133666666666667,196.75,23610.0,393.5,4.55039549221966,2.44195261570026,0.69438636218943,1.60328435741371
788,4.266,2.668333333333333,0.935,1.6216666666666666,9.491,5.225,2.556666666666666,0.603,0.511,0.373,0.4903333333333333,7.557333333333333,0.28,7.277333333333333,6.078666666666667,5.805000000000001,5.343999999999999,4.92,197.0,23640.0,394.0,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
789,4.164,2.8123333333333336,1.144,1.6789999999999998,9.799333333333331,5.6353333333333335,2.8229999999999995,0.59,0.521,0.3893333333333333,0.49,7.558666666666666,0.28,7.278666666666666,6.044333333333334,5.743666666666667,5.213333333333333,4.786,197.25,23670.0,394.5,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
790,4.047666666666667,2.8903333333333334,1.225,1.6663333333333332,9.829333333333334,5.781666666666667,2.8913333333333333,0.5953333333333333,0.5186666666666667,0.3913333333333333,0.4906666666666667,7.557666666666666,0.28,7.277666666666666,6.044666666666666,5.725333333333333,5.174666666666667,4.748333333333333,197.5,23700.0,395.0,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
791,4.036666666666666,2.895,1.2426666666666668,1.6649999999999998,9.839333333333332,5.802666666666667,2.9076666666666666,0.603,0.5126666666666666,0.3929999999999999,0.4986666666666666,7.556333333333333,0.28,7.276333333333333,6.043666666666667,5.724666666666667,5.168,4.745,197.75,23730.0,395.5,4.08657615017388,2.87604613591822,1.25565358024505,1.68302886047787
792,4.052666666666666,3.0156666666666667,1.3,2.029333333333333,10.397666666666668,6.345000000000001,3.329333333333333,0.6103333333333333,0.545,0.414,0.5526666666666666,7.549666666666667,0.28,7.269666666666667,5.967333333333333,5.582666666666666,4.867,4.253666666666666,198.0,23760.0,396.0,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
793,4.098333333333334,3.151,1.3636666666666668,2.2766666666666664,10.889666666666669,6.791333333333333,3.640333333333333,0.608,0.5533333333333333,0.4223333333333333,0.5710000000000001,7.549333333333333,0.28,7.269333333333333,5.905999999999999,5.484333333333334,4.655333333333333,3.947333333333333,198.25,23790.0,396.5,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
794,4.1,3.165666666666666,1.411,2.3463333333333334,11.023,6.923,3.757333333333333,0.6056666666666667,0.5603333333333333,0.4253333333333333,0.5786666666666667,7.554666666666666,0.28,7.274666666666666,5.9,5.465999999999999,4.608666666666666,3.8770000000000007,198.5,23820.0,397.0,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
795,4.091333333333333,3.216333333333333,1.4076666666666666,2.3386666666666667,11.054,6.962666666666667,3.746333333333333,0.606,0.5603333333333333,0.4296666666666667,0.5856666666666667,7.558666666666666,0.28,7.278666666666666,5.902666666666667,5.462666666666666,4.605666666666666,3.8673333333333337,198.75,23850.0,397.5,4.08784840215622,3.21476688556307,1.42648024373066,2.40306560087319
796,4.468999999999999,2.9793333333333334,1.2353333333333334,2.3713333333333333,11.055,6.586,3.6066666666666665,0.6316666666666666,0.5113333333333333,0.3866666666666666,0.556,7.564333333333334,0.28,7.284333333333333,5.907,5.520666666666667,4.7283333333333335,3.977333333333333,199.0,23880.0,398.0,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
797,4.540333333333334,2.7816666666666667,1.0863333333333334,2.2626666666666666,10.671,6.1306666666666665,3.349,0.6413333333333334,0.4946666666666667,0.366,0.5396666666666667,7.579333333333333,0.28,7.299333333333333,5.971333333333334,5.63,4.939333333333334,4.239333333333333,199.25,23910.0,398.5,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
798,4.624333333333333,2.691333333333333,1.0136666666666667,2.2093333333333334,10.538666666666668,5.914333333333333,3.223,0.644,0.49,0.3593333333333333,0.532,7.585333333333334,0.28,7.305333333333333,5.990333333333333,5.669666666666667,5.025,4.3420000000000005,199.5,23940.0,399.0,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
799,4.665,2.6670000000000003,0.9786666666666668,2.154333333333333,10.465000000000002,5.800000000000001,3.133,0.6393333333333333,0.4903333333333333,0.3583333333333333,0.53,7.584666666666666,0.28,7.304666666666666,6.000333333333334,5.69,5.068666666666667,4.404333333333334,199.75,23970.0,399.5,4.63194656669712,2.66136947685992,0.959734363881563,2.15687766951901
800,4.500333333333333,2.708666666666667,1.154,1.8216666666666663,10.184666666666669,5.684333333333333,2.9756666666666662,0.615,0.5103333333333333,0.3933333333333333,0.4813333333333333,7.595333333333333,0.28,7.315333333333332,6.055,5.746,5.168666666666666,4.692666666666666,200.0,24000.0,400.0,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
801,4.391666666666667,2.8280000000000003,1.2743333333333335,1.618,10.112,5.720333333333334,2.892333333333333,0.6116666666666667,0.513,0.4126666666666667,0.4636666666666666,7.598,0.28,7.318,6.062333333333333,5.746,5.188000000000001,4.7796666666666665,200.25,24030.0,400.5,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
802,4.323,2.819666666666667,1.3763333333333334,1.5073333333333332,10.026333333333334,5.703333333333334,2.8836666666666666,0.6173333333333333,0.518,0.4153333333333333,0.46,7.602,0.28,7.322,6.070666666666666,5.758333333333333,5.199,4.845000000000001,200.5,24060.0,401.0,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
803,4.337999999999999,2.8256666666666663,1.413,1.4886666666666666,10.065333333333331,5.727333333333332,2.9016666666666664,0.6206666666666667,0.52,0.4106666666666667,0.46,7.596333333333333,0.28,7.316333333333333,6.062666666666667,5.746999999999999,5.183,4.824,200.75,24090.0,401.5,4.3570225555126,2.84216390448988,1.39925103701321,1.48666077494116
804,4.1866666666666665,2.9916666666666667,1.3,1.6696666666666669,10.148,5.961333333333334,2.969666666666667,0.5933333333333334,0.534,0.3829999999999999,0.5026666666666667,7.595333333333333,0.28,7.315333333333332,6.057,5.718333333333333,5.136666666666667,4.683000000000001,201.0,24120.0,402.0,4.02478652364329,3.07916623117426,1.10067910901235,1.9419612513998297
805,3.9893333333333336,3.085,1.157333333333333,1.8323333333333331,10.064,6.074666666666666,2.9896666666666665,0.601,0.5303333333333333,0.3736666666666666,0.5176666666666666,7.595,0.28,7.314999999999999,6.065666666666666,5.704666666666667,5.1403333333333325,4.626333333333334,201.25,24150.0,402.5,4.02478652364329,3.07916623117426,1.10067910901235,1.9419612513998297
806,4.026,3.072,1.1263333333333334,1.958,10.182333333333334,6.1563333333333325,3.0843333333333334,0.6013333333333333,0.5306666666666667,0.3703333333333333,0.517,7.593,0.28,7.313,6.055333333333333,5.683999999999999,5.079666666666666,4.510999999999999,201.5,24180.0,403.0,4.02478652364329,3.07916623117426,1.10067910901235,1.9419612513998297
807,4.025333333333333,3.0806666666666667,1.1193333333333333,1.965,10.190333333333331,6.165,3.0843333333333334,0.6013333333333333,0.53,0.3693333333333333,0.5096666666666667,7.593333333333333,0.28,7.313333333333333,6.056,5.689,5.077,4.515,201.75,24210.0,403.5,4.02478652364329,3.07916623117426,1.10067910901235,1.9419612513998297
808,4.016333333333333,2.879,1.078,1.899,9.872333333333334,5.856,2.9770000000000003,0.5996666666666667,0.5016666666666666,0.3696666666666667,0.4923333333333333,7.599,0.28,7.319,6.0873333333333335,5.772,5.197333333333334,4.666333333333333,202.0,24240.0,404.0,4.00377329216698,2.6863455946412,1.09861393437163,1.77206950356529
809,4.049666666666666,2.7633333333333336,1.081,1.818,9.712,5.662333333333334,2.899,0.5926666666666667,0.4916666666666666,0.3743333333333333,0.485,7.601333333333333,0.28,7.321333333333333,6.109,5.801666666666668,5.260999999999999,4.756,202.25,24270.0,404.5,4.00377329216698,2.6863455946412,1.09861393437163,1.77206950356529
810,3.9983333333333335,2.68,1.07,1.8,9.548333333333334,5.55,2.87,0.5923333333333334,0.4906666666666667,0.38,0.4796666666666667,7.597333333333333,0.28,7.317333333333333,6.115333333333334,5.824,5.282,4.794666666666666,202.5,24300.0,405.0,4.00377329216698,2.6863455946412,1.09861393437163,1.77206950356529
811,3.9733333333333336,2.661666666666666,1.0883333333333336,1.78,9.503333333333334,5.53,2.8683333333333336,0.5996666666666667,0.4966666666666666,0.3806666666666667,0.48,7.591666666666667,0.28,7.311666666666666,6.116333333333333,5.828666666666667,5.288666666666667,4.810333333333333,202.75,24330.0,405.5,4.00377329216698,2.6863455946412,1.09861393437163,1.77206950356529
812,3.7006666666666654,2.640333333333333,1.1353333333333333,1.562,9.038333333333332,5.337666666666666,2.6973333333333334,0.5553333333333333,0.479,0.3923333333333333,0.4616666666666666,7.579666666666667,0.28,7.299666666666667,6.176,5.889,5.4013333333333335,5.025666666666667,203.0,24360.0,406.0,3.42534496375943,2.52889173876317,1.21483917021903,1.4527323555945
813,3.498333333333333,2.554666666666667,1.25,1.5133333333333332,8.816333333333334,5.318,2.763333333333333,0.5473333333333333,0.4776666666666667,0.3866666666666666,0.455,7.58,0.28,7.3,6.192666666666668,5.913333333333333,5.3950000000000005,5.028666666666666,203.25,24390.0,406.5,3.42534496375943,2.52889173876317,1.21483917021903,1.4527323555945
814,3.4593333333333334,2.5496666666666665,1.258,1.4983333333333335,8.765333333333334,5.306,2.756333333333333,0.5413333333333333,0.4716666666666666,0.3796666666666667,0.4496666666666666,7.579333333333333,0.28,7.299333333333333,6.194333333333333,5.924666666666666,5.405333333333333,5.040333333333334,203.5,24420.0,407.0,3.42534496375943,2.52889173876317,1.21483917021903,1.4527323555945
815,3.416,2.5483333333333333,1.2016666666666669,1.4483333333333333,8.614333333333335,5.198333333333333,2.65,0.5429999999999999,0.47,0.381,0.4493333333333333,7.582333333333334,0.282,7.300333333333334,6.210666666666667,5.949333333333334,5.476333333333334,5.133666666666667,203.75,24450.0,407.5,3.42534496375943,2.52889173876317,1.21483917021903,1.4527323555945
816,3.4496666666666664,2.1456666666666666,1.1146666666666667,1.4426666666666668,8.152666666666665,4.703,2.557333333333333,0.5626666666666666,0.4376666666666666,0.3596666666666667,0.449,7.578666666666667,0.293,7.285666666666667,6.257000000000001,6.035666666666668,5.594333333333333,5.238666666666667,204.0,24480.0,408.0,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
817,3.5536666666666665,2.006333333333333,0.9946666666666668,1.4673333333333332,8.021999999999998,4.468333333333333,2.462,0.5703333333333334,0.4263333333333333,0.3613333333333333,0.44,7.575666666666667,0.2943333333333333,7.281333333333333,6.258666666666667,6.058666666666666,5.633666666666666,5.280666666666667,204.25,24510.0,408.5,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
818,3.5846666666666662,1.9186666666666663,1.0146666666666666,1.4473333333333334,7.965333333333334,4.3806666666666665,2.462,0.5686666666666667,0.4296666666666667,0.356,0.4396666666666667,7.577,0.2973333333333333,7.279666666666666,6.264333333333334,6.074,5.648000000000001,5.290333333333334,204.5,24540.0,409.0,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
819,3.6006666666666667,1.9426666666666668,1.0006666666666666,1.4029999999999998,7.946999999999999,4.346333333333333,2.403666666666666,0.5676666666666667,0.4263333333333333,0.3503333333333333,0.4403333333333333,7.576666666666667,0.2966666666666667,7.28,6.268666666666666,6.077333333333333,5.657,5.339666666666666,204.75,24570.0,409.5,3.58581689275566,1.92714442276559,0.981911076392137,1.4271012193661
820,3.646666666666667,2.042666666666667,1.0016666666666667,1.5206666666666666,8.211666666666668,4.565,2.522333333333333,0.5783333333333334,0.45,0.36,0.476,7.567333333333334,0.289,7.278333333333334,6.23,6.012,5.561333333333334,5.168333333333333,205.0,24600.0,410.0,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071497
821,3.712,2.115666666666667,0.985,1.6643333333333332,8.477,4.765,2.6493333333333333,0.5760000000000001,0.4576666666666666,0.3696666666666667,0.487,7.558333333333334,0.2836666666666667,7.274666666666667,6.192,5.966666666666667,5.498333333333333,5.049666666666666,205.25,24630.0,410.5,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071497
822,3.7283333333333335,2.170333333333333,1.0286666666666666,1.6973333333333334,8.624666666666666,4.896333333333333,2.726,0.5713333333333334,0.461,0.3736666666666666,0.4956666666666667,7.555666666666666,0.2826666666666667,7.273,6.175000000000001,5.936333333333334,5.435666666666667,4.978999999999999,205.5,24660.0,411.0,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071497
823,3.7163333333333335,2.1733333333333333,1.0743333333333334,1.8096666666666663,8.773666666666667,5.057333333333333,2.884,0.5703333333333334,0.4603333333333333,0.3703333333333333,0.4863333333333333,7.551666666666667,0.2806666666666667,7.271,6.16,5.901999999999999,5.360666666666667,4.865666666666668,205.75,24690.0,411.5,3.71023467965563,2.18518719635739,1.05227902643596,1.7474296195071497
824,3.571333333333333,2.191666666666667,1.0493333333333337,1.4386666666666668,8.251,4.679666666666668,2.4880000000000004,0.5673333333333334,0.4416666666666666,0.353,0.4376666666666666,7.568,0.292,7.276,6.240333333333333,6.023,5.607666666666666,5.279999999999999,206.0,24720.0,412.0,3.5528209221883,2.05622580724396,0.94101666411958,1.12439543099905
825,3.5516666666666667,2.127666666666667,0.939,1.2556666666666667,7.874,4.322333333333334,2.1946666666666665,0.5693333333333332,0.4316666666666666,0.3533333333333333,0.4206666666666667,7.576333333333333,0.299,7.277333333333333,6.275,6.084333333333333,5.737,5.460000000000001,206.25,24750.0,412.5,3.5528209221883,2.05622580724396,0.94101666411958,1.12439543099905
826,3.5646666666666667,2.021,0.9546666666666668,1.1943333333333332,7.734666666666666,4.17,2.149,0.5676666666666667,0.4373333333333333,0.3516666666666666,0.41,7.572666666666667,0.298,7.274666666666667,6.289333333333333,6.109000000000001,5.771333333333333,5.516333333333333,206.5,24780.0,413.0,3.5528209221883,2.05622580724396,0.94101666411958,1.12439543099905
827,3.569,2.0326666666666666,0.9526666666666668,1.0753333333333337,7.629666666666667,4.060666666666666,2.028,0.564,0.441,0.3503333333333333,0.4173333333333333,7.576666666666667,0.2986666666666666,7.278,6.296333333333333,6.129333333333332,5.823,5.593,206.75,24810.0,413.5,3.5528209221883,2.05622580724396,0.94101666411958,1.12439543099905
828,3.7336666666666662,2.034666666666667,0.9876666666666666,1.214,7.970000000000001,4.2363333333333335,2.2016666666666667,0.5856666666666667,0.4486666666666666,0.375,0.4443333333333333,7.560333333333333,0.2933333333333333,7.267,6.243666666666666,6.056,5.699333333333334,5.423666666666667,207.0,24840.0,414.0,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
829,3.832,2.0966666666666667,1.106,1.3453333333333333,8.379999999999999,4.548,2.4513333333333334,0.5883333333333334,0.4506666666666667,0.3826666666666666,0.451,7.543666666666667,0.2866666666666667,7.257,6.187666666666666,5.971666666666668,5.551666666666667,5.235333333333333,207.25,24870.0,414.5,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
830,3.883,2.1026666666666665,1.176,1.365,8.526666666666667,4.643666666666666,2.541,0.583,0.4479999999999999,0.3786666666666666,0.456,7.543333333333334,0.283,7.260333333333333,6.170333333333334,5.959,5.506666666666667,5.188000000000001,207.5,24900.0,415.0,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
831,3.892,2.083,1.1896666666666669,1.389,8.553666666666667,4.661666666666667,2.578666666666667,0.5793333333333333,0.45,0.371,0.455,7.544666666666667,0.2836666666666667,7.261,6.172333333333333,5.956333333333333,5.500000000000001,5.179000000000001,207.75,24930.0,415.5,3.85927974168052,2.09575891116689,1.1503695416815,1.39331728149865
832,3.893,2.220333333333333,1.252,1.3956666666666666,8.761,4.868,2.647666666666667,0.5883333333333334,0.4613333333333333,0.4053333333333333,0.465,7.545666666666666,0.2816666666666667,7.264,6.155666666666667,5.911333333333333,5.418333333333333,5.096333333333333,208.0,24960.0,416.0,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
833,3.899333333333333,2.2696666666666667,1.4223333333333334,1.444,9.035333333333334,5.136,2.8663333333333334,0.5983333333333334,0.4623333333333333,0.4143333333333333,0.4703333333333333,7.546333333333333,0.28,7.266333333333333,6.127666666666667,5.8646666666666665,5.299666666666666,4.965,208.25,24990.0,416.5,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
834,3.9823333333333335,2.259,1.4446666666666663,1.5153333333333334,9.201333333333334,5.218999999999999,2.96,0.595,0.4683333333333334,0.4196666666666667,0.4633333333333334,7.556666666666667,0.28,7.276666666666666,6.122,5.854666666666668,5.267,4.907,208.5,25020.0,417.0,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
835,3.983333333333333,2.272333333333333,1.4996666666666667,1.5076666666666665,9.263,5.2796666666666665,3.0073333333333334,0.5896666666666667,0.47,0.4176666666666666,0.4583333333333333,7.561333333333334,0.28,7.281333333333333,6.122666666666667,5.853666666666666,5.2493333333333325,4.898666666666667,208.75,25050.0,417.5,3.95530216349895,2.2904364491221,1.48160840661969,1.4691591630395
836,3.903333333333333,2.311333333333333,1.3590000000000002,1.55,9.123666666666669,5.2203333333333335,2.9090000000000003,0.5736666666666667,0.472,0.4029999999999999,0.481,7.563666666666666,0.28,7.283666666666666,6.137333333333333,5.871,5.315,4.932,209.0,25080.0,418.0,3.80367008771141,2.3222493987317097,1.2842011050224,1.7047815571048497
837,3.8256666666666654,2.325333333333333,1.2926666666666666,1.6306666666666667,9.074333333333334,5.248666666666667,2.9233333333333333,0.5696666666666667,0.4703333333333333,0.4039999999999999,0.4906666666666667,7.566,0.28,7.286,6.140666666666666,5.871333333333334,5.314333333333333,4.901666666666667,209.25,25110.0,418.5,3.80367008771141,2.3222493987317097,1.2842011050224,1.7047815571048497
838,3.7363333333333335,2.3176666666666668,1.2886666666666668,1.6796666666666666,9.022333333333334,5.2860000000000005,2.9683333333333337,0.5803333333333334,0.4706666666666667,0.4039999999999999,0.4936666666666667,7.564000000000001,0.28,7.284000000000001,6.142,5.871666666666667,5.2940000000000005,4.865666666666667,209.5,25140.0,419.0,3.80367008771141,2.3222493987317097,1.2842011050224,1.7047815571048497
839,3.75,2.32,1.3026666666666666,1.6793333333333331,9.052,5.302,2.982,0.5883333333333334,0.4703333333333333,0.401,0.4996666666666667,7.569666666666666,0.28,7.289666666666666,6.141,5.872333333333334,5.290666666666667,4.8693333333333335,209.75,25170.0,419.5,3.80367008771141,2.3222493987317097,1.2842011050224,1.7047815571048497
840,4.583666666666667,2.369,1.2446666666666668,2.1456666666666666,10.343,5.759333333333333,3.3903333333333334,0.644,0.4826666666666666,0.3833333333333333,0.5553333333333333,7.558000000000001,0.28,7.278,5.962666666666667,5.657,4.923666666666667,4.2490000000000006,210.0,25200.0,420.0,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
841,4.833333333333333,2.437,1.126,2.335666666666667,10.732,5.898666666666667,3.461666666666667,0.6573333333333333,0.481,0.382,0.579,7.560333333333333,0.28,7.280333333333333,5.931,5.614333333333333,4.877333333333334,4.128,210.25,25230.0,420.5,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
842,4.92,2.446333333333333,1.0916666666666666,2.4396666666666667,10.897666666666666,5.977666666666667,3.531333333333333,0.66,0.4803333333333333,0.3883333333333333,0.59,7.56,0.28,7.28,5.913333333333333,5.585666666666667,4.8213333333333335,4.007333333333333,210.5,25260.0,421.0,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
843,4.948333333333333,2.427666666666666,1.1343333333333334,2.501333333333333,11.011666666666668,6.0633333333333335,3.6356666666666655,0.6593333333333333,0.48,0.3879999999999999,0.5903333333333333,7.561333333333334,0.28,7.281333333333333,5.906666666666666,5.573,4.756666666666667,3.935666666666666,210.75,25290.0,421.5,4.94180098829584,2.43572472403709,1.12488773620393,2.51383362644633
844,4.699,2.530666666666667,1.3896666666666666,2.0773333333333333,10.696666666666667,5.997666666666667,3.467,0.626,0.5033333333333334,0.4236666666666667,0.515,7.58,0.28,7.3,5.965666666666667,5.633666666666667,4.884666666666666,4.302666666666667,211.0,25320.0,422.0,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
845,4.526666666666667,2.6406666666666667,1.5293333333333334,1.7926666666666666,10.489333333333336,5.962666666666666,3.322,0.6213333333333333,0.5083333333333333,0.4383333333333333,0.4836666666666667,7.585999999999999,0.28,7.305999999999999,5.995666666666667,5.661333333333333,4.957333333333334,4.498000000000001,211.25,25350.0,422.5,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
846,4.444,2.7253333333333334,1.6396666666666666,1.6113333333333335,10.420333333333332,5.976333333333334,3.2510000000000003,0.6286666666666667,0.5,0.4316666666666666,0.4803333333333333,7.588999999999999,0.28,7.308999999999999,6.009666666666667,5.663666666666666,4.991333333333333,4.603000000000001,211.5,25380.0,423.0,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
847,4.469666666666667,2.7186666666666666,1.6386666666666665,1.5896666666666666,10.416666666666666,5.946999999999999,3.228333333333333,0.631,0.493,0.4313333333333333,0.479,7.587666666666666,0.28,7.307666666666666,6.006333333333334,5.668,4.997333333333334,4.615333333333332,211.75,25410.0,423.5,4.48861453626928,2.67501533606471,1.62319705323978,1.57541678517944
848,4.424333333333333,1.3483333333333334,1.472,1.7426666666666668,8.987333333333334,4.563,3.214666666666667,0.62,0.3406666666666667,0.3983333333333334,0.4946666666666667,7.572333333333333,0.2826666666666667,7.289666666666666,6.176,5.994999999999999,5.320666666666667,4.857666666666667,212.0,25440.0,424.0,4.353380002589781,0.365537755139897,1.26363635116411,1.84562434485339
849,4.399333333333334,0.6940000000000001,1.336666666666667,1.8013333333333332,8.231333333333334,3.832,3.138,0.6136666666666667,0.3013333333333333,0.3886666666666666,0.4993333333333333,7.578333333333333,0.287,7.291333333333333,6.242333333333334,6.097,5.447666666666667,4.966000000000001,212.25,25470.0,424.5,4.353380002589781,0.365537755139897,1.26363635116411,1.84562434485339
850,4.382000000000001,0.506,1.2923333333333331,1.8183333333333336,7.998666666666668,3.616666666666667,3.110666666666667,0.609,0.28,0.3863333333333333,0.5013333333333333,7.577333333333333,0.2933333333333333,7.284,6.259666666666666,6.128333333333333,5.489,5.001333333333333,212.5,25500.0,425.0,4.353380002589781,0.365537755139897,1.26363635116411,1.84562434485339
851,4.294333333333333,0.4276666666666667,1.2873333333333334,1.8273333333333333,7.836666666666668,3.5423333333333336,3.1146666666666665,0.619,0.2703333333333333,0.3816666666666666,0.5076666666666667,7.575666666666667,0.2976666666666666,7.278,6.273333333333333,6.146,5.509666666666667,5.014333333333333,212.75,25530.0,425.5,4.353380002589781,0.365537755139897,1.26363635116411,1.84562434485339
852,4.309333333333333,0.6769999999999999,1.292,1.8093333333333332,8.087666666666665,3.778333333333333,3.1013333333333337,0.6,0.3353333333333333,0.3979999999999999,0.5003333333333333,7.566999999999999,0.29,7.276999999999999,6.238,6.088666666666667,5.456333333333334,4.966,213.0,25560.0,426.0,4.1776687957637,1.08850620675245,1.40402971306911,1.77229422330241
853,4.14,0.945,1.3536666666666666,1.799,8.237666666666666,4.097666666666667,3.1526666666666667,0.6016666666666667,0.354,0.4076666666666667,0.499,7.559666666666667,0.2873333333333334,7.272333333333333,6.221333333333333,6.052666666666667,5.402333333333334,4.916333333333334,213.25,25590.0,426.5,4.1776687957637,1.08850620675245,1.40402971306911,1.77229422330241
854,4.226,1.0356666666666667,1.3833333333333333,1.801,8.446,4.22,3.184333333333333,0.5983333333333334,0.3603333333333333,0.4083333333333334,0.4923333333333333,7.556333333333333,0.2813333333333334,7.274999999999999,6.191333333333335,6.017333333333333,5.361666666666667,4.882999999999999,213.5,25620.0,427.0,4.1776687957637,1.08850620675245,1.40402971306911,1.77229422330241
855,4.2123333333333335,1.0533333333333337,1.386,1.791,8.442666666666668,4.230333333333333,3.177,0.591,0.368,0.4113333333333333,0.4903333333333333,7.556333333333333,0.286,7.270333333333333,6.200666666666667,6.0216666666666665,5.361666666666666,4.887666666666666,213.75,25650.0,427.5,4.1776687957637,1.08850620675245,1.40402971306911,1.77229422330241
856,4.16,1.1960000000000002,1.387,1.6103333333333334,8.353333333333333,4.193333333333333,2.9973333333333336,0.6016666666666667,0.376,0.4026666666666667,0.4556666666666667,7.557666666666666,0.2843333333333334,7.273333333333331,6.214,6.038333333333333,5.44,5.045999999999999,214.0,25680.0,428.0,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
857,4.164333333333333,1.2336666666666667,1.3576666666666668,1.483,8.238666666666667,4.074333333333334,2.840666666666667,0.6083333333333334,0.379,0.3993333333333333,0.4446666666666667,7.561666666666666,0.2843333333333334,7.277333333333333,6.222666666666667,6.060666666666666,5.511333333333333,5.15,214.25,25710.0,428.5,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
858,4.188666666666666,1.249,1.3376666666666668,1.412,8.187333333333331,3.998666666666667,2.7496666666666667,0.6116666666666667,0.379,0.3993333333333333,0.439,7.565333333333333,0.2893333333333333,7.276,6.227,6.067666666666666,5.552,5.226,214.5,25740.0,429.0,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
859,4.205666666666667,1.261,1.3356666666666668,1.350666666666667,8.153,3.947333333333333,2.6863333333333337,0.6136666666666667,0.3773333333333333,0.3979999999999999,0.4476666666666666,7.565,0.288,7.277,6.231,6.072,5.574666666666666,5.267666666666667,214.75,25770.0,429.5,4.2150480882008,1.25158920834916,1.3293296718482,1.39206810285333
860,4.208666666666667,1.2583333333333333,1.2966666666666666,1.2746666666666668,8.038333333333334,3.8296666666666654,2.571333333333333,0.612,0.3576666666666666,0.381,0.4153333333333333,7.564666666666667,0.2946666666666667,7.27,6.25,6.106999999999999,5.642666666666667,5.373666666666667,215.0,25800.0,430.0,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
861,4.241666666666666,1.1726666666666667,1.2076666666666669,1.1023333333333334,7.724333333333333,3.482666666666667,2.31,0.6043333333333333,0.3506666666666667,0.3779999999999999,0.4106666666666667,7.58,0.2976666666666666,7.282333333333334,6.293333333333334,6.168333333333333,5.772333333333334,5.554666666666666,215.25,25830.0,430.5,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
862,4.231,1.1113333333333335,1.1896666666666669,1.1043333333333334,7.636333333333333,3.405333333333333,2.294,0.6003333333333333,0.3556666666666667,0.3766666666666666,0.4053333333333333,7.578333333333333,0.3,7.278333333333333,6.293666666666667,6.173,5.7860000000000005,5.569,215.5,25860.0,431.0,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
863,4.225,1.101,1.1873333333333334,1.0963333333333334,7.609666666666666,3.3846666666666665,2.283666666666667,0.5966666666666667,0.3596666666666667,0.3773333333333333,0.4,7.574666666666667,0.3,7.2746666666666675,6.297666666666666,6.175333333333335,5.792,5.573666666666666,215.75,25890.0,431.5,4.19700495088937,1.13312279414239,1.18727186114545,1.06421805793115
864,2.8743333333333334,1.1393333333333333,0.8146666666666668,0.7170000000000001,5.545333333333334,2.6710000000000003,1.5316666666666667,0.475,0.3596666666666667,0.32,0.357,7.524,0.3,7.224,6.446666666666667,6.354666666666667,6.175000000000001,6.052,216.0,25920.0,432.0,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
865,2.3476666666666666,1.1556666666666664,0.6176666666666667,0.6046666666666667,4.725666666666666,2.378,1.2223333333333333,0.4463333333333333,0.3596666666666667,0.3013333333333333,0.3336666666666666,7.528333333333333,0.3,7.228333333333333,6.498666666666667,6.421666666666667,6.288333333333333,6.194333333333334,216.25,25950.0,432.5,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
866,2.173,1.143,0.5606666666666666,0.4123333333333334,4.289,2.116,0.973,0.4346666666666667,0.3593333333333333,0.28,0.3443333333333333,7.517666666666667,0.3,7.217666666666667,6.511666666666667,6.439,6.357666666666667,6.254666666666666,216.5,25980.0,433.0,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
867,2.1203333333333334,1.1463333333333334,0.5626666666666666,0.371,4.200333333333334,2.08,0.9336666666666666,0.432,0.3583333333333333,0.2793333333333333,0.3389999999999999,7.518,0.3,7.218,6.5120000000000005,6.4433333333333325,6.370666666666667,6.2716666666666665,216.75,26010.0,433.5,2.0994568443137,1.14195125065649,0.462150791113598,0.436235755224762
868,2.545333333333333,1.13,0.5196666666666666,0.7286666666666667,4.923666666666666,2.3783333333333334,1.2483333333333333,0.491,0.3596666666666667,0.3093333333333333,0.3856666666666667,7.481,0.3,7.181,6.417333333333334,6.333666666666668,6.187666666666667,6.027666666666667,217.0,26040.0,434.0,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
869,2.7963333333333336,1.1146666666666667,0.6716666666666666,0.863,5.445666666666668,2.6493333333333333,1.5346666666666666,0.507,0.3606666666666667,0.3296666666666666,0.3979999999999999,7.478666666666666,0.3,7.1786666666666665,6.380333333333333,6.291666666666668,6.094666666666667,5.925666666666666,217.25,26070.0,434.5,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
870,2.8786666666666667,1.119,0.748,0.9493333333333334,5.695,2.8163333333333336,1.6973333333333334,0.5143333333333333,0.3643333333333333,0.3306666666666667,0.4,7.487333333333334,0.3,7.187333333333334,6.377000000000001,6.28,6.048,5.863,217.5,26100.0,435.0,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
871,2.897,1.114,0.762,0.957,5.73,2.833,1.719,0.5183333333333333,0.37,0.3333333333333333,0.4016666666666666,7.491666666666666,0.3,7.191666666666666,6.376666666666667,6.276,6.045666666666666,5.857666666666667,217.75,26130.0,435.5,2.92590140813926,1.1383535256109,0.778802111910346,0.967450356029173
872,2.8703333333333334,2.640333333333333,0.769,0.895,7.174666666666667,4.304333333333333,1.664,0.5103333333333333,0.525,0.3443333333333333,0.397,7.53,0.2996666666666667,7.230333333333333,6.285333333333334,6.056333333333334,5.848333333333334,5.681333333333333,218.0,26160.0,436.0,2.82323206772786,3.63136037978942,0.831090302801815,0.874633827081905
873,2.8546666666666667,3.319,0.8486666666666667,0.8493333333333334,7.871666666666666,5.017,1.698,0.5073333333333333,0.5616666666666666,0.34,0.4006666666666667,7.524666666666666,0.2976666666666666,7.226999999999999,6.224666666666667,5.956,5.735999999999999,5.573,218.25,26190.0,436.5,2.82323206772786,3.63136037978942,0.831090302801815,0.874633827081905
874,2.855,3.5106666666666664,0.8416666666666667,0.9133333333333334,8.120666666666667,5.265666666666666,1.755,0.5026666666666667,0.5760000000000001,0.34,0.3983333333333334,7.529333333333333,0.296,7.233333333333332,6.209333333333333,5.9206666666666665,5.698,5.519333333333333,218.5,26220.0,437.0,2.82323206772786,3.63136037978942,0.831090302801815,0.874633827081905
875,2.841333333333333,3.619666666666667,0.8376666666666667,0.9093333333333332,8.208,5.366666666666667,1.747,0.499,0.5793333333333333,0.3389999999999999,0.3906666666666667,7.534000000000001,0.294,7.240000000000001,6.206,5.905333333333333,5.674,5.510000000000001,218.75,26250.0,437.5,2.82323206772786,3.63136037978942,0.831090302801815,0.874633827081905
876,2.838,2.872333333333333,0.792,0.9466666666666668,7.448999999999999,4.611,1.7386666666666666,0.493,0.4896666666666667,0.3216666666666666,0.3979999999999999,7.56,0.3,7.260000000000001,6.318333333333333,6.099,5.868,5.689333333333333,219.0,26280.0,438.0,2.79976364461189,2.29028704555994,0.674814312331359,0.983936797805352
877,2.785,2.502333333333333,0.6876666666666666,0.93,6.904999999999999,4.119999999999999,1.6176666666666666,0.495,0.4613333333333333,0.3173333333333333,0.4033333333333334,7.551666666666667,0.3,7.251666666666667,6.345666666666667,6.157666666666666,5.9590000000000005,5.768,219.25,26310.0,438.5,2.79976364461189,2.29028704555994,0.674814312331359,0.983936797805352
878,2.752,2.3743333333333334,0.6453333333333333,0.9396666666666668,6.711333333333333,3.959333333333333,1.585,0.5016666666666666,0.45,0.3229999999999999,0.4103333333333333,7.543333333333333,0.3,7.243333333333333,6.358666666666666,6.181333333333334,5.981000000000001,5.789,219.5,26340.0,439.0,2.79976364461189,2.29028704555994,0.674814312331359,0.983936797805352
879,2.7493333333333334,2.2966666666666664,0.6756666666666666,1.007,6.7286666666666655,3.979333333333333,1.6826666666666668,0.5106666666666667,0.4493333333333333,0.322,0.4096666666666667,7.540999999999999,0.3,7.241,6.351666666666667,6.170333333333333,5.949999999999999,5.740666666666666,219.75,26370.0,439.5,2.79976364461189,2.29028704555994,0.674814312331359,0.983936797805352
880,3.3560000000000003,2.2456666666666667,0.7493333333333333,1.279,7.63,4.274,2.0283333333333333,0.55,0.4573333333333333,0.3383333333333334,0.4529999999999999,7.532,0.2993333333333333,7.232666666666667,6.246,6.043333333333333,5.731333333333334,5.417333333333334,220.0,26400.0,440.0,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
881,3.449,2.2343333333333333,0.7966666666666666,1.4883333333333333,7.968333333333334,4.519333333333333,2.285,0.5736666666666667,0.466,0.3446666666666667,0.4646666666666667,7.531666666666666,0.2966666666666667,7.234999999999999,6.213666666666668,5.9990000000000006,5.634333333333333,5.254,220.25,26430.0,440.5,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
882,3.701,2.27,0.8343333333333334,1.524,8.329333333333334,4.628333333333334,2.3583333333333334,0.5606666666666666,0.4703333333333333,0.3429999999999999,0.473,7.534999999999999,0.2903333333333334,7.2446666666666655,6.189666666666668,5.977333333333332,5.584,5.2010000000000005,220.5,26460.0,441.0,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
883,3.595,2.301333333333333,0.8510000000000001,1.5606666666666666,8.308,4.712999999999999,2.411666666666666,0.5633333333333334,0.4693333333333333,0.3433333333333334,0.4773333333333333,7.542666666666666,0.2953333333333333,7.247333333333333,6.200000000000001,5.979333333333333,5.5793333333333335,5.1803333333333335,220.75,26490.0,441.5,3.61921604200796,2.29302309975754,0.843260874962087,1.57723197278009
884,3.917666666666667,2.434,1.164,1.393,8.908666666666667,4.991,2.5570000000000004,0.5993333333333333,0.487,0.3943333333333333,0.4383333333333333,7.549333333333333,0.282,7.267333333333333,6.135666666666666,5.8806666666666665,5.425333333333334,5.112,221.0,26520.0,442.0,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
885,4.058666666666666,2.5123333333333333,1.3773333333333333,1.258,9.206333333333331,5.147666666666667,2.635333333333333,0.608,0.4903333333333333,0.4146666666666667,0.4216666666666666,7.547,0.28,7.266999999999999,6.1160000000000005,5.850333333333333,5.363,5.107666666666667,221.25,26550.0,442.5,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
886,4.186333333333334,2.531,1.4573333333333334,1.1873333333333334,9.362,5.175666666666666,2.6446666666666667,0.599,0.491,0.42,0.4176666666666666,7.560333333333333,0.28,7.280333333333333,6.105333333333333,5.844666666666667,5.356666666666666,5.108666666666667,221.5,26580.0,443.0,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
887,4.1433333333333335,2.538333333333333,1.4923333333333335,1.1906666666666663,9.364666666666666,5.221333333333334,2.683,0.596,0.4913333333333333,0.422,0.4103333333333333,7.555000000000001,0.28,7.275,6.105666666666666,5.842666666666667,5.336666666666666,5.093999999999999,221.75,26610.0,443.5,4.13282473611324,2.54564406804641,1.50404201308437,1.14771340904488
888,4.145,2.7383333333333337,1.4563333333333333,1.6753333333333331,10.015,5.87,3.131666666666667,0.6176666666666667,0.5136666666666667,0.4233333333333333,0.5156666666666667,7.556,0.28,7.276,6.026,5.688333333333334,5.025,4.572333333333333,222.0,26640.0,444.0,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
889,4.239333333333333,2.821,1.4466666666666663,2.069333333333333,10.576333333333332,6.337,3.516,0.6283333333333334,0.52,0.4306666666666667,0.5546666666666666,7.554333333333333,0.28,7.274333333333333,5.954666666666666,5.578666666666667,4.792333333333334,4.192666666666666,222.25,26670.0,444.5,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
890,4.315,2.818,1.47,2.240333333333333,10.843333333333334,6.528333333333333,3.710333333333333,0.625,0.53,0.4303333333333333,0.573,7.563333333333333,0.28,7.283333333333333,5.926333333333334,5.536333333333333,4.684,3.9996666666666663,222.5,26700.0,445.0,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
891,4.362333333333334,2.857666666666667,1.4513333333333334,2.2983333333333333,10.969666666666669,6.607333333333333,3.7496666666666663,0.612,0.5306666666666667,0.4346666666666667,0.581,7.567333333333334,0.28,7.287333333333334,5.921666666666667,5.524666666666666,4.657,3.948333333333333,222.75,26730.0,445.5,4.29381034656014,2.8742967768586,1.47996099554482,2.36099208218087
892,4.253,2.878333333333333,1.425,2.671,11.227333333333332,6.974333333333332,4.096,0.6243333333333333,0.529,0.416,0.6326666666666667,7.566333333333334,0.2796666666666667,7.286666666666667,5.8806666666666665,5.437666666666667,4.415333333333334,3.459333333333334,223.0,26760.0,446.0,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
893,4.308000000000001,2.869666666666667,1.348666666666667,2.874,11.400333333333334,7.092333333333334,4.222666666666667,0.628,0.529,0.4083333333333334,0.6503333333333333,7.562,0.28,7.282,5.854666666666667,5.407,4.347999999999999,3.301333333333333,223.25,26790.0,446.5,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
894,4.316666666666666,2.8746666666666667,1.3113333333333337,2.929666666666667,11.432333333333332,7.115666666666667,4.2410000000000005,0.6296666666666667,0.525,0.4016666666666666,0.6613333333333334,7.558000000000001,0.2793333333333334,7.278666666666667,5.8453333333333335,5.395666666666667,4.327333333333334,3.247666666666667,223.5,26820.0,447.0,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
895,4.3853333333333335,2.8713333333333333,1.3043333333333331,2.963,11.524,7.1386666666666665,4.267333333333333,0.618,0.5216666666666666,0.4006666666666667,0.6673333333333333,7.558000000000001,0.2786666666666667,7.279333333333334,5.844,5.3886666666666665,4.307,3.2023333333333333,223.75,26850.0,447.5,4.32604318714361,2.85783654957038,1.29067697556181,3.0032015621246
896,4.177333333333333,2.752333333333333,1.2983333333333331,2.1733333333333333,10.401333333333334,6.224,3.4716666666666667,0.598,0.4923333333333333,0.3846666666666667,0.5126666666666666,7.59,0.28,7.31,6.036333333333333,5.687333333333334,4.969666666666667,4.355333333333334,224.0,26880.0,448.0,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
897,4.071666666666666,2.62,1.1906666666666663,1.5799999999999998,9.462333333333332,5.390666666666666,2.770666666666666,0.5943333333333333,0.485,0.3803333333333333,0.4523333333333333,7.594666666666667,0.28,7.314666666666667,6.133,5.847666666666667,5.345666666666667,4.967999999999999,224.25,26910.0,448.5,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
898,4.062333333333333,2.545333333333333,1.1983333333333333,1.313,9.119,5.056666666666667,2.511333333333333,0.5920000000000001,0.486,0.3793333333333333,0.4276666666666666,7.588666666666667,0.28,7.308666666666666,6.168666666666667,5.912333333333334,5.485,5.197666666666667,224.5,26940.0,449.0,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
899,3.999,2.548,1.163333333333333,1.2006666666666663,8.911,4.912,2.364,0.5973333333333334,0.4896666666666667,0.38,0.422,7.588666666666667,0.28,7.308666666666666,6.193666666666667,5.937999999999999,5.548333333333334,5.292,224.75,26970.0,449.5,4.03965273624685,2.55584216393397,1.17945271979637,1.1522993474202
900,3.631666666666667,2.552333333333333,1.2356666666666667,1.2546666666666666,8.674333333333333,5.0426666666666655,2.490333333333333,0.5573333333333333,0.4783333333333333,0.391,0.4513333333333333,7.583666666666667,0.28,7.303666666666666,6.212000000000001,5.947,5.509333333333334,5.237,225.0,27000.0,450.0,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
901,3.482333333333333,2.541333333333333,1.2793333333333334,1.4363333333333332,8.739333333333335,5.257,2.7156666666666665,0.5426666666666666,0.469,0.389,0.4583333333333333,7.5806666666666676,0.28,7.300666666666667,6.199666666666666,5.927666666666667,5.416333333333334,5.075666666666667,225.25,27030.0,450.5,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
902,3.384666666666667,2.4656666666666665,1.2906666666666666,1.4506666666666663,8.591666666666667,5.207,2.7413333333333334,0.5423333333333333,0.472,0.3876666666666666,0.4583333333333333,7.582,0.2816666666666667,7.300333333333334,6.214666666666667,5.947666666666667,5.443333333333334,5.101666666666668,225.5,27060.0,451.0,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
903,3.3503333333333334,2.47,1.2826666666666668,1.4506666666666663,8.553666666666667,5.203333333333334,2.7333333333333334,0.5466666666666666,0.4753333333333333,0.387,0.4596666666666666,7.584666666666666,0.2823333333333334,7.302333333333332,6.215999999999999,5.957333333333334,5.446000000000001,5.102666666666667,225.75,27090.0,451.5,3.374012028048,2.48986514782188,1.28085563517454,1.45851174389875
904,3.672,2.49,1.4316666666666669,1.2613333333333332,8.855,5.183,2.693,0.573,0.4893333333333333,0.4206666666666667,0.4176666666666666,7.571333333333333,0.2803333333333333,7.291,6.172000000000001,5.899,5.401333333333333,5.147666666666667,226.0,27120.0,452.0,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
905,3.7576666666666663,2.5456666666666665,1.5763333333333334,1.0910000000000002,8.970666666666666,5.213,2.6673333333333336,0.581,0.491,0.4343333333333333,0.4083333333333334,7.570666666666667,0.28,7.290666666666667,6.169666666666667,5.89,5.395666666666666,5.200666666666667,226.25,27150.0,452.5,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
906,3.7896666666666663,2.555333333333333,1.6326666666666665,1.005,8.982666666666667,5.193,2.637666666666666,0.589,0.4943333333333333,0.4406666666666667,0.409,7.572999999999999,0.28,7.292999999999999,6.166,5.889333333333333,5.392333333333333,5.222666666666667,226.5,27180.0,453.0,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
907,3.837,2.5603333333333333,1.654,0.9996666666666666,9.051,5.214,2.6536666666666666,0.5893333333333333,0.498,0.4403333333333333,0.41,7.567333333333334,0.28,7.287333333333334,6.145666666666667,5.876333333333333,5.376666666666667,5.215,226.75,27210.0,453.5,3.83469852192937,2.57080361245486,1.66701185003915,1.00621957928599
908,3.843,2.548666666666666,1.5473333333333334,1.1686666666666667,9.107666666666669,5.264666666666667,2.716,0.5766666666666667,0.4683333333333334,0.412,0.4423333333333333,7.569333333333334,0.28,7.289333333333333,6.143666666666666,5.874,5.360333333333333,5.130333333333334,227.0,27240.0,454.0,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
909,3.796666666666667,2.3440000000000003,1.4463333333333332,1.3026666666666666,8.889666666666667,5.093,2.749,0.57,0.4696666666666667,0.3993333333333333,0.4539999999999999,7.572666666666667,0.2806666666666667,7.292,6.176000000000001,5.920333333333334,5.400333333333332,5.115333333333333,227.25,27270.0,454.5,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
910,3.718,2.3506666666666667,1.3636666666666668,1.393333333333333,8.825666666666667,5.107666666666667,2.757,0.5773333333333334,0.4703333333333333,0.4,0.4503333333333333,7.575,0.28,7.295,6.180000000000001,5.924666666666667,5.405333333333333,5.091333333333333,227.5,27300.0,455.0,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
911,3.758,2.347,1.337,1.4016666666666666,8.843666666666667,5.085666666666667,2.7386666666666666,0.578,0.471,0.402,0.45,7.576333333333333,0.28,7.296333333333333,6.181000000000001,5.925333333333333,5.408666666666666,5.0906666666666665,227.75,27330.0,455.5,3.76299303335569,2.35534748349096,1.35965116739524,1.38336729534801
912,3.694,2.3160000000000003,1.348666666666667,1.2786666666666666,8.637333333333332,4.943333333333333,2.627333333333333,0.5613333333333334,0.4539999999999999,0.3896666666666666,0.4216666666666666,7.579,0.2813333333333334,7.297666666666666,6.215333333333334,5.970000000000001,5.495666666666667,5.226333333333333,228.0,27360.0,456.0,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
913,3.591333333333333,2.244666666666667,1.3046666666666666,1.1753333333333331,8.316,4.724666666666667,2.48,0.5683333333333334,0.4429999999999999,0.3816666666666666,0.4096666666666667,7.583666666666667,0.2866666666666667,7.297,6.242666666666667,6.023,5.583666666666668,5.350333333333333,228.25,27390.0,456.5,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
914,3.633333333333333,2.2343333333333333,1.2513333333333334,1.087,8.206,4.572666666666667,2.3383333333333334,0.5616666666666666,0.439,0.382,0.41,7.585,0.2923333333333333,7.292666666666666,6.256333333333333,6.039666666666666,5.6483333333333325,5.434333333333333,228.5,27420.0,457.0,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
915,3.5923333333333334,2.1733333333333333,1.2303333333333333,1.0806666666666669,8.076666666666666,4.484333333333334,2.311,0.562,0.4363333333333333,0.3883333333333333,0.411,7.586333333333333,0.2933333333333333,7.293,6.2683333333333335,6.061333333333334,5.672000000000001,5.456333333333333,228.75,27450.0,457.5,3.60243683289264,2.18799734442136,1.25757690082749,1.09502694234546
916,3.549,2.002,1.1896666666666669,1.2066666666666668,7.947333333333334,4.398333333333333,2.3963333333333336,0.5606666666666666,0.4276666666666666,0.367,0.4466666666666666,7.575333333333333,0.2943333333333333,7.281,6.266333333333334,6.0696666666666665,5.663666666666667,5.395666666666666,229.0,27480.0,458.0,3.54027259910199,1.91967813172583,1.05700111027397,1.42618525580299
917,3.5626666666666664,1.9223333333333332,1.1023333333333334,1.365,7.952333333333333,4.389666666666667,2.4673333333333334,0.5596666666666666,0.4293333333333333,0.3606666666666667,0.4543333333333333,7.572666666666667,0.296,7.276666666666666,6.259,6.066999999999999,5.646666666666667,5.315333333333333,229.25,27510.0,458.5,3.54027259910199,1.91967813172583,1.05700111027397,1.42618525580299
918,3.5456666666666665,1.927,1.082,1.384,7.938666666666666,4.393,2.466,0.5579999999999999,0.428,0.3593333333333333,0.46,7.572999999999999,0.2936666666666667,7.279333333333333,6.259333333333333,6.067666666666666,5.642666666666667,5.307,229.5,27540.0,459.0,3.54027259910199,1.91967813172583,1.05700111027397,1.42618525580299
919,3.5660000000000003,1.91,1.0286666666666666,1.422,7.926666666666667,4.360666666666666,2.4506666666666668,0.5539999999999999,0.4293333333333333,0.36,0.4603333333333333,7.568333333333333,0.2946666666666667,7.273666666666666,6.262333333333333,6.067666666666666,5.649333333333334,5.311,229.75,27570.0,459.5,3.54027259910199,1.91967813172583,1.05700111027397,1.42618525580299
920,3.345666666666667,1.8276666666666663,1.012,1.6203333333333334,7.805666666666667,4.46,2.6323333333333334,0.5353333333333333,0.4086666666666667,0.3516666666666666,0.491,7.572999999999999,0.298,7.274999999999999,6.285666666666668,6.080333333333334,5.604333333333333,5.170999999999999,230.0,27600.0,460.0,3.21246880720425,1.7035217258199,0.94494091206954,1.80997366359377
921,3.256,1.6803333333333332,0.9333333333333332,1.7303333333333333,7.6,4.343999999999999,2.663666666666667,0.5286666666666666,0.413,0.353,0.5003333333333333,7.576333333333333,0.2986666666666666,7.277666666666667,6.317,6.110333333333333,5.631,5.156333333333334,230.25,27630.0,460.5,3.21246880720425,1.7035217258199,0.94494091206954,1.80997366359377
922,3.2153333333333336,1.6736666666666666,0.9186666666666666,1.842,7.649666666666667,4.434333333333333,2.760666666666667,0.528,0.4203333333333333,0.358,0.4976666666666666,7.571,0.299,7.271999999999999,6.298,6.099333333333333,5.585,5.071,230.5,27660.0,461.0,3.21246880720425,1.7035217258199,0.94494091206954,1.80997366359377
923,3.1806666666666668,1.6953333333333334,0.9366666666666668,1.8473333333333333,7.66,4.479333333333334,2.7840000000000003,0.5316666666666666,0.4196666666666667,0.3596666666666667,0.4906666666666667,7.572666666666667,0.2993333333333333,7.273333333333333,6.293666666666668,6.097,5.569333333333333,5.054333333333333,230.75,27690.0,461.5,3.21246880720425,1.7035217258199,0.94494091206954,1.80997366359377
924,3.378333333333333,1.715666666666667,0.9656666666666668,1.3326666666666669,7.392333333333333,4.014,2.298333333333334,0.5566666666666666,0.3946666666666666,0.3523333333333333,0.415,7.569666666666666,0.3,7.269666666666667,6.322,6.158666666666667,5.787999999999999,5.5056666666666665,231.0,27720.0,462.0,3.53504405702886,1.54986029181671,0.924929126533189,0.842022825664696
925,3.508,1.5956666666666668,0.9876666666666666,1.028,7.1193333333333335,3.6113333333333335,2.0156666666666667,0.56,0.3876666666666666,0.3443333333333333,0.3906666666666667,7.565,0.3,7.265000000000001,6.338333333333333,6.194333333333334,5.900666666666667,5.703000000000001,231.25,27750.0,462.5,3.53504405702886,1.54986029181671,0.924929126533189,0.842022825664696
926,3.5276666666666667,1.5803333333333334,0.9546666666666668,0.9223333333333332,6.985,3.4573333333333336,1.877,0.5603333333333333,0.3816666666666666,0.3396666666666667,0.379,7.561000000000001,0.3,7.261000000000001,6.335666666666667,6.21,5.943,5.766,231.5,27780.0,463.0,3.53504405702886,1.54986029181671,0.924929126533189,0.842022825664696
927,3.5516666666666667,1.5470000000000002,0.9593333333333331,0.8926666666666667,6.950666666666667,3.399,1.852,0.5589999999999999,0.3813333333333333,0.3356666666666667,0.3703333333333333,7.558000000000001,0.3,7.258000000000001,6.345333333333334,6.2203333333333335,5.949,5.786333333333333,231.75,27810.0,463.5,3.53504405702886,1.54986029181671,0.924929126533189,0.842022825664696
928,3.427333333333333,1.52,1.1456666666666666,1.0716666666666663,7.164666666666666,3.737333333333333,2.2173333333333334,0.5336666666666666,0.3939999999999999,0.3906666666666667,0.436,7.548333333333333,0.3,7.248333333333333,6.310333333333333,6.159666666666666,5.765,5.539666666666667,232.0,27840.0,464.0,3.26213152695778,1.59574206916192,1.5134770591687805,1.49398368731325
929,3.228333333333333,1.568,1.3703333333333334,1.336666666666667,7.503333333333333,4.275,2.707,0.5386666666666666,0.4013333333333333,0.4103333333333333,0.4573333333333333,7.536666666666666,0.3,7.236666666666666,6.2763333333333335,6.078333333333333,5.557666666666666,5.259666666666667,232.25,27870.0,464.5,3.26213152695778,1.59574206916192,1.5134770591687805,1.49398368731325
930,3.234,1.6013333333333333,1.458,1.4493333333333331,7.742666666666667,4.508666666666667,2.907333333333333,0.5453333333333333,0.3976666666666666,0.4203333333333333,0.4623333333333333,7.532333333333333,0.298,7.234333333333333,6.241333333333333,6.040666666666667,5.449333333333334,5.115666666666668,232.5,27900.0,465.0,3.26213152695778,1.59574206916192,1.5134770591687805,1.49398368731325
931,3.2963333333333336,1.5773333333333333,1.5413333333333334,1.4526666666666666,7.867666666666667,4.5713333333333335,2.994,0.5383333333333333,0.4006666666666667,0.4123333333333333,0.4693333333333333,7.53,0.2986666666666666,7.231333333333334,6.238,6.02,5.4303333333333335,5.093666666666666,232.75,27930.0,465.5,3.26213152695778,1.59574206916192,1.5134770591687805,1.49398368731325
932,3.966666666666667,1.5943333333333334,1.322,1.7926666666666666,8.675666666666666,4.709,3.1146666666666665,0.6083333333333334,0.4073333333333333,0.3876666666666666,0.512,7.558000000000001,0.2836666666666667,7.274333333333334,6.166,5.952333333333334,5.313666666666667,4.820333333333334,233.0,27960.0,466.0,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
933,4.3133333333333335,1.613,1.216,1.9446666666666663,9.087,4.773666666666666,3.1606666666666667,0.6246666666666667,0.413,0.3793333333333333,0.528,7.552,0.28,7.272,6.124666666666666,5.904999999999999,5.267333333333333,4.704666666666666,233.25,27990.0,466.5,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
934,4.380333333333334,1.6236666666666666,1.1663333333333332,2.045333333333333,9.215666666666667,4.835333333333333,3.2116666666666664,0.6266666666666666,0.4183333333333333,0.3779999999999999,0.5306666666666667,7.548666666666667,0.28,7.268666666666666,6.112,5.8853333333333335,5.224333333333334,4.615666666666666,233.5,28020.0,467.0,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
935,4.4270000000000005,1.6423333333333332,1.129,2.0773333333333333,9.275666666666668,4.8486666666666665,3.2063333333333333,0.628,0.4176666666666666,0.381,0.529,7.552333333333333,0.28,7.272333333333333,6.108,5.877000000000001,5.2170000000000005,4.612333333333332,233.75,28050.0,467.5,4.42268912955849,1.64578012640283,1.15210361649642,2.06405040564494
936,3.983,1.8243333333333331,1.2406666666666666,2.053333333333333,9.101333333333333,5.118333333333333,3.294,0.5763333333333334,0.4386666666666666,0.3903333333333333,0.5446666666666666,7.561000000000001,0.28,7.281000000000001,6.142,5.882666666666666,5.190333333333333,4.584666666666665,234.0,28080.0,468.0,3.64834943639291,1.97464171805201,1.3001961014742,2.16857067925281
937,3.6993333333333336,1.9706666666666663,1.2653333333333334,2.185,9.120333333333331,5.420999999999999,3.450333333333333,0.568,0.4406666666666667,0.3956666666666667,0.5426666666666666,7.559666666666667,0.28,7.279666666666666,6.133666666666667,5.852333333333333,5.099666666666667,4.431666666666667,234.25,28110.0,468.5,3.64834943639291,1.97464171805201,1.3001961014742,2.16857067925281
938,3.6006666666666667,1.997,1.2696666666666667,2.19,9.057333333333334,5.456666666666667,3.4596666666666667,0.5786666666666667,0.4363333333333333,0.4006666666666667,0.54,7.56,0.28,7.28,6.138,5.859999999999999,5.108333333333333,4.445666666666666,234.5,28140.0,469.0,3.64834943639291,1.97464171805201,1.3001961014742,2.16857067925281
939,3.6566666666666663,1.9936666666666667,1.2786666666666666,2.187,9.116,5.459333333333333,3.4656666666666665,0.5783333333333334,0.4303333333333333,0.4026666666666667,0.5376666666666666,7.557,0.28,7.277,6.133333333333333,5.852,5.102,4.429,234.75,28170.0,469.5,3.64834943639291,1.97464171805201,1.3001961014742,2.16857067925281
940,3.899333333333333,2.029,1.283,2.1743333333333337,9.385666666666667,5.486333333333334,3.4573333333333336,0.602,0.4513333333333333,0.3953333333333333,0.54,7.553,0.28,7.273,6.097666666666666,5.809666666666667,5.055999999999999,4.3966666666666665,235.0,28200.0,470.0,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
941,4.037333333333334,2.102333333333333,1.2606666666666666,2.1783333333333337,9.578666666666669,5.541333333333333,3.439,0.6023333333333334,0.4576666666666666,0.39,0.54,7.556666666666667,0.28,7.276666666666666,6.075333333333333,5.788,5.047666666666666,4.389333333333333,235.25,28230.0,470.5,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
942,4.06,2.119666666666667,1.226,2.1820000000000004,9.587666666666667,5.527666666666667,3.4080000000000004,0.6016666666666667,0.4623333333333333,0.3879999999999999,0.5429999999999999,7.553333333333333,0.28,7.273333333333331,6.075666666666667,5.790333333333333,5.06,4.397,235.5,28260.0,471.0,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
943,4.089,2.1516666666666664,1.2263333333333333,2.181,9.648,5.558999999999999,3.4073333333333333,0.5966666666666667,0.4613333333333333,0.3896666666666666,0.5473333333333333,7.556666666666667,0.28,7.276666666666666,6.076333333333334,5.787333333333334,5.049666666666666,4.390000000000001,235.75,28290.0,471.5,4.05557605714236,2.15234310323123,1.22135651018561,2.19530574007104
944,4.142333333333333,1.1856666666666666,1.249,1.9246666666666667,8.501666666666665,4.359333333333334,3.173666666666666,0.593,0.3393333333333333,0.3823333333333333,0.5,7.572,0.2843333333333334,7.287666666666666,6.227333333333332,6.049333333333332,5.4013333333333335,4.879333333333333,236.0,28320.0,472.0,4.12519010619486,0.375612164151589,1.22775916640253,1.6401660494868102
945,4.134666666666666,0.6829999999999999,1.239,1.8003333333333331,7.856999999999999,3.722333333333333,3.039333333333333,0.591,0.2983333333333333,0.381,0.4806666666666667,7.567666666666667,0.297,7.270666666666667,6.267666666666667,6.136666666666667,5.526333333333333,5.046333333333333,236.25,28350.0,472.5,4.12519010619486,0.375612164151589,1.22775916640253,1.6401660494868102
946,4.116666666666666,0.4923333333333333,1.2413333333333334,1.7036666666666669,7.554,3.437333333333333,2.9450000000000003,0.5923333333333334,0.282,0.38,0.47,7.559,0.3,7.259,6.295,6.170000000000001,5.589,5.144333333333334,236.5,28380.0,473.0,4.12519010619486,0.375612164151589,1.22775916640253,1.6401660494868102
947,4.087666666666666,0.4256666666666666,1.236,1.667,7.416333333333332,3.328666666666667,2.903,0.6,0.2743333333333333,0.3793333333333333,0.4679999999999999,7.564666666666667,0.3,7.264666666666667,6.307666666666667,6.180666666666666,5.62,5.199,236.75,28410.0,473.5,4.12519010619486,0.375612164151589,1.22775916640253,1.6401660494868102
948,4.089333333333333,0.7146666666666667,1.2226666666666666,1.9023333333333332,7.929,3.8396666666666666,3.125,0.598,0.3366666666666666,0.3946666666666666,0.523,7.542333333333334,0.2933333333333333,7.249,6.220333333333334,6.068666666666667,5.419,4.870333333333334,237.0,28440.0,474.0,4.07835511608175,1.12406685517445,1.32335519749542,2.2756478903405406
949,4.071666666666667,0.9913333333333334,1.258,2.111666666666667,8.432666666666668,4.361000000000001,3.369666666666667,0.5983333333333334,0.355,0.4029999999999999,0.5463333333333333,7.539333333333333,0.286,7.253333333333334,6.170333333333333,5.982333333333333,5.255,4.616333333333333,237.25,28470.0,474.5,4.07835511608175,1.12406685517445,1.32335519749542,2.2756478903405406
950,4.074333333333333,1.058,1.291,2.232333333333333,8.655666666666667,4.581333333333333,3.523333333333333,0.599,0.3643333333333333,0.4093333333333333,0.552,7.545,0.2806666666666667,7.264333333333333,6.163333333333333,5.960999999999999,5.181333333333334,4.494,237.5,28500.0,475.0,4.07835511608175,1.12406685517445,1.32335519749542,2.2756478903405406
951,4.057,1.1,1.2943333333333331,2.291333333333333,8.742666666666667,4.685666666666666,3.5856666666666666,0.6033333333333334,0.3686666666666667,0.412,0.55,7.549666666666667,0.28,7.269666666666667,6.157,5.954,5.146333333333333,4.435333333333333,237.75,28530.0,475.5,4.07835511608175,1.12406685517445,1.32335519749542,2.2756478903405406
952,4.342666666666667,1.192,1.2073333333333334,2.232666666666667,8.974666666666668,4.632,3.4400000000000004,0.6216666666666666,0.38,0.3793333333333333,0.532,7.562333333333333,0.28,7.282333333333333,6.136666666666667,5.938333333333333,5.192666666666666,4.511666666666667,238.0,28560.0,476.0,4.46393714567671,1.2749707092676397,0.990794771243077,2.10848543226857
953,4.429666666666667,1.2733333333333334,1.1136666666666668,2.152,8.968666666666667,4.539000000000001,3.265666666666667,0.6256666666666667,0.379,0.364,0.524,7.562,0.28,7.282,6.144666666666667,5.948666666666667,5.269666666666667,4.612,238.25,28590.0,476.5,4.46393714567671,1.2749707092676397,0.990794771243077,2.10848543226857
954,4.446666666666667,1.2813333333333332,1.0186666666666668,2.154333333333333,8.901000000000002,4.454333333333333,3.173,0.6283333333333334,0.379,0.359,0.5186666666666667,7.566333333333334,0.2806666666666667,7.285666666666667,6.163666666666667,5.968666666666668,5.322666666666667,4.663,238.5,28620.0,477.0,4.46393714567671,1.2749707092676397,0.990794771243077,2.10848543226857
955,4.509666666666666,1.279,1.0066666666666666,2.0756666666666668,8.870999999999999,4.3613333333333335,3.0823333333333336,0.6213333333333333,0.3793333333333333,0.3586666666666667,0.5206666666666667,7.566000000000001,0.28,7.286,6.165333333333333,5.969333333333333,5.357333333333333,4.732333333333334,238.75,28650.0,477.5,4.46393714567671,1.2749707092676397,0.990794771243077,2.10848543226857
956,4.258,1.2826666666666668,0.962,2.005333333333333,8.508,4.25,2.9673333333333334,0.5946666666666667,0.3923333333333333,0.3493333333333333,0.5,7.575333333333333,0.2846666666666667,7.290666666666667,6.209666666666667,6.032333333333334,5.4673333333333325,4.885000000000001,239.0,28680.0,478.0,4.09091002633325,1.38558540278733,0.901106954509966,1.8592259254664705
957,4.128333333333333,1.361,0.9136666666666666,1.9196666666666664,8.322666666666667,4.194333333333333,2.833333333333333,0.5906666666666667,0.3983333333333334,0.3483333333333334,0.4916666666666666,7.561000000000001,0.2886666666666667,7.272333333333334,6.221666666666668,6.032666666666667,5.503666666666667,4.952666666666667,239.25,28710.0,478.5,4.09091002633325,1.38558540278733,0.901106954509966,1.8592259254664705
958,4.090333333333333,1.3963333333333334,0.8746666666666666,1.8983333333333328,8.259666666666666,4.169333333333333,2.773,0.5903333333333333,0.3953333333333333,0.349,0.4883333333333333,7.568333333333333,0.2926666666666666,7.275666666666667,6.229000000000001,6.051,5.535333333333333,4.999666666666667,239.5,28740.0,479.0,4.09091002633325,1.38558540278733,0.901106954509966,1.8592259254664705
959,4.099333333333333,1.407,0.871,1.8186666666666669,8.196,4.096666666666667,2.6896666666666667,0.5896666666666667,0.3913333333333333,0.354,0.4913333333333333,7.566333333333334,0.2953333333333333,7.271,6.237,6.065999999999999,5.582,5.080333333333334,239.75,28770.0,479.5,4.09091002633325,1.38558540278733,0.901106954509966,1.8592259254664705
960,2.9393333333333334,1.4723333333333335,0.7456666666666667,1.1753333333333331,6.332666666666667,3.393333333333333,1.921,0.4873333333333333,0.3996666666666666,0.316,0.3956666666666667,7.533333333333333,0.3,7.233333333333333,6.387,6.260666666666666,6.007666666666667,5.766333333333334,240.0,28800.0,480.0,2.28011179727103,1.52573108056049,0.491106647933894,0.548756834591239
961,2.494333333333333,1.5036666666666667,0.5920000000000001,0.8163333333333332,5.406333333333333,2.912,1.4083333333333332,0.46,0.402,0.3003333333333333,0.3586666666666667,7.523333333333331,0.3,7.223333333333333,6.447333333333333,6.336,6.178333333333334,6.030666666666667,240.25,28830.0,480.5,2.28011179727103,1.52573108056049,0.491106647933894,0.548756834591239
962,2.374,1.6176666666666668,0.5396666666666667,0.662,5.193333333333334,2.8193333333333337,1.2016666666666669,0.4486666666666666,0.3886666666666666,0.2953333333333333,0.3453333333333333,7.516999999999999,0.3,7.217,6.449999999999999,6.336666666666666,6.216666666666666,6.100666666666667,240.5,28860.0,481.0,2.28011179727103,1.52573108056049,0.491106647933894,0.548756834591239
963,2.28,1.5696666666666668,0.505,0.5753333333333334,4.93,2.6500000000000004,1.0803333333333334,0.449,0.3806666666666667,0.2926666666666666,0.34,7.516666666666667,0.3,7.216666666666667,6.463333333333333,6.368333333333334,6.269333333333334,6.181333333333334,240.75,28890.0,481.5,2.28011179727103,1.52573108056049,0.491106647933894,0.548756834591239
964,2.5936666666666666,1.4229999999999998,0.524,0.8503333333333333,5.391,2.797333333333333,1.3743333333333334,0.498,0.384,0.3096666666666666,0.4076666666666667,7.492,0.3,7.192,6.396333333333333,6.293666666666667,6.115,5.874666666666667,241.0,28920.0,482.0,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
965,2.807333333333333,1.4106666666666667,0.5956666666666667,1.137,5.950666666666667,3.143333333333333,1.7326666666666668,0.51,0.392,0.3156666666666666,0.429,7.491666666666666,0.3,7.191666666666666,6.362333333333333,6.246333333333333,6.02,5.757999999999999,241.25,28950.0,482.5,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
966,2.8376666666666663,1.4496666666666669,0.6023333333333334,1.224,6.113666666666666,3.276,1.8263333333333331,0.5173333333333333,0.3916666666666666,0.321,0.4406666666666667,7.491666666666666,0.3,7.191666666666666,6.343999999999999,6.226333333333333,5.969333333333333,5.684333333333333,241.5,28980.0,483.0,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
967,2.9593333333333334,1.4443333333333332,0.6443333333333334,1.2673333333333334,6.315333333333333,3.356,1.9116666666666668,0.511,0.3929999999999999,0.3203333333333333,0.4423333333333333,7.502,0.3,7.202,6.346666666666668,6.209666666666667,5.933666666666666,5.641666666666666,241.75,29010.0,483.5,2.90409287939432,1.45159280349605,0.639019961011749,1.29411101775231
968,2.8866666666666663,2.9883333333333337,0.6883333333333332,0.9956666666666668,7.559,4.672333333333333,1.684,0.5036666666666667,0.5496666666666666,0.3363333333333333,0.3943333333333333,7.533666666666666,0.2973333333333333,7.236333333333333,6.254333333333333,5.996666666666666,5.785333333333333,5.588333333333334,242.0,29040.0,484.0,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
969,2.8800000000000003,3.655333333333333,0.7943333333333334,0.8330000000000001,8.162666666666667,5.282666666666667,1.6273333333333335,0.5,0.5893333333333333,0.332,0.369,7.537,0.29,7.247,6.210000000000001,5.915333333333333,5.726999999999999,5.575333333333333,242.25,29070.0,484.5,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
970,2.8280000000000003,3.910333333333333,0.7943333333333334,0.748,8.280666666666667,5.452666666666667,1.5423333333333336,0.5036666666666667,0.597,0.33,0.3586666666666667,7.536666666666666,0.2926666666666666,7.244,6.201333333333333,5.894,5.726666666666667,5.599333333333334,242.5,29100.0,485.0,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
971,2.822666666666666,3.943666666666666,0.7806666666666667,0.6856666666666666,8.232666666666667,5.41,1.4663333333333337,0.5096666666666667,0.6006666666666667,0.3296666666666666,0.3556666666666667,7.542,0.2956666666666666,7.246333333333333,6.2170000000000005,5.907666666666667,5.741666666666667,5.633,242.75,29130.0,485.5,2.85294836568393,3.98018560390197,0.779882545867341,0.666179734674082
972,2.985,3.063333333333333,0.718,0.7943333333333334,7.560666666666667,4.575666666666667,1.5123333333333333,0.5303333333333333,0.5053333333333333,0.3173333333333333,0.3933333333333333,7.553666666666667,0.2993333333333333,7.254333333333334,6.299666666666667,6.071999999999999,5.898333333333333,5.753333333333334,243.0,29160.0,486.0,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
973,3.151333333333333,2.69,0.654,0.973,7.468333333333333,4.317,1.627,0.522,0.4736666666666667,0.3143333333333333,0.4039999999999999,7.555333333333333,0.2993333333333333,7.256,6.301333333333334,6.094333333333334,5.896333333333333,5.698666666666667,243.25,29190.0,486.5,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
974,3.140333333333333,2.5036666666666667,0.655,1.0003333333333333,7.299333333333333,4.159000000000001,1.655333333333333,0.5196666666666667,0.4673333333333333,0.3106666666666666,0.4106666666666667,7.557333333333333,0.2993333333333333,7.258,6.322,6.125,5.917999999999999,5.709666666666667,243.5,29220.0,487.0,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
975,3.091666666666667,2.492,0.646,1.012,7.241666666666667,4.15,1.658,0.522,0.4606666666666667,0.3096666666666666,0.417,7.559,0.3,7.259,6.328,6.130333333333334,5.930999999999999,5.710333333333333,243.75,29250.0,487.5,3.11685915862501,2.44672473660575,0.636247518088544,1.04708835128846
976,3.705333333333333,2.4393333333333334,0.63,1.3530000000000002,8.127666666666666,4.422333333333333,1.983,0.5803333333333334,0.4853333333333333,0.3206666666666667,0.466,7.540999999999999,0.2926666666666666,7.248333333333333,6.199666666666667,5.986333333333333,5.695,5.344666666666667,244.0,29280.0,488.0,4.07518814628819,2.60675904855397,0.7015397493127021,1.6691929984912
977,3.979,2.5623333333333336,0.6453333333333333,1.5606666666666666,8.747333333333334,4.7683333333333335,2.206,0.5946666666666667,0.4923333333333333,0.33,0.4776666666666667,7.544333333333332,0.2816666666666667,7.262666666666666,6.153666666666666,5.9190000000000005,5.58,5.168000000000001,244.25,29310.0,488.5,4.07518814628819,2.60675904855397,0.7015397493127021,1.6691929984912
978,4.0633333333333335,2.5723333333333334,0.6596666666666666,1.6263333333333334,8.921666666666667,4.858333333333333,2.286,0.5913333333333334,0.4993333333333333,0.3373333333333333,0.484,7.54,0.281,7.259,6.138333333333334,5.888666666666667,5.535333333333332,5.098000000000001,244.5,29340.0,489.0,4.07518814628819,2.60675904855397,0.7015397493127021,1.6691929984912
979,4.062666666666667,2.602333333333333,0.7123333333333333,1.6256666666666666,9.003,4.940333333333333,2.338,0.594,0.4996666666666667,0.3343333333333333,0.491,7.544,0.28,7.263999999999999,6.129333333333333,5.879666666666667,5.512333333333333,5.068666666666667,244.75,29370.0,489.5,4.07518814628819,2.60675904855397,0.7015397493127021,1.6691929984912
980,4.058,2.744,0.979,1.6143333333333334,9.395333333333332,5.3373333333333335,2.5933333333333333,0.5920000000000001,0.5093333333333333,0.377,0.498,7.551333333333333,0.28,7.271333333333333,6.097,5.806,5.341333333333333,4.929666666666668,245.0,29400.0,490.0,4.04915524802504,2.8244982534142298,1.26501947644485,1.64704246075464
981,4.043,2.780333333333333,1.1616666666666666,1.6516666666666666,9.636666666666668,5.593666666666667,2.813333333333333,0.5923333333333334,0.5163333333333333,0.3916666666666666,0.4973333333333333,7.551333333333333,0.28,7.271333333333333,6.071999999999999,5.759666666666667,5.235666666666667,4.801,245.25,29430.0,490.5,4.04915524802504,2.8244982534142298,1.26501947644485,1.64704246075464
982,4.053333333333333,2.7943333333333333,1.2026666666666666,1.6796666666666666,9.73,5.676666666666667,2.8823333333333334,0.5933333333333334,0.5203333333333333,0.4003333333333333,0.4906666666666667,7.549666666666667,0.28,7.269666666666667,6.067666666666666,5.7490000000000006,5.193333333333334,4.762999999999998,245.5,29460.0,491.0,4.04915524802504,2.8244982534142298,1.26501947644485,1.64704246075464
983,4.050666666666666,2.871666666666667,1.238,1.666,9.826333333333334,5.775666666666668,2.904,0.5936666666666667,0.5116666666666666,0.4023333333333333,0.4896666666666667,7.550666666666666,0.28,7.270666666666666,6.046333333333333,5.722333333333334,5.165000000000001,4.744333333333333,245.75,29490.0,491.5,4.04915524802504,2.8244982534142298,1.26501947644485,1.64704246075464
984,4.025,2.844666666666667,1.1913333333333334,2.053,10.114,6.089,3.244333333333333,0.59,0.515,0.3763333333333333,0.5503333333333333,7.556,0.28,7.276,6.0216666666666665,5.6610000000000005,4.991666666666667,4.365333333333334,246.0,29520.0,492.0,3.9975939978654895,2.85770643269718,1.0036176556418,2.46327450070095
985,3.957,2.8546666666666667,1.06,2.3036666666666665,10.175333333333334,6.218333333333334,3.3636666666666666,0.594,0.518,0.3683333333333333,0.5743333333333333,7.563333333333333,0.28,7.283333333333333,6.022333333333332,5.646,4.944333333333333,4.197000000000001,246.25,29550.0,492.5,3.9975939978654895,2.85770643269718,1.0036176556418,2.46327450070095
986,4.009333333333333,2.8396666666666666,1.0273333333333334,2.397,10.273333333333332,6.263999999999999,3.424333333333333,0.5953333333333333,0.5183333333333333,0.365,0.5813333333333334,7.556333333333333,0.28,7.276333333333333,5.999333333333333,5.628,4.908666666666667,4.128333333333334,246.5,29580.0,493.0,3.9975939978654895,2.85770643269718,1.0036176556418,2.46327450070095
987,4.024666666666667,2.838333333333333,1.031,2.43,10.324,6.299333333333333,3.4610000000000003,0.5896666666666667,0.5203333333333333,0.36,0.5886666666666667,7.554333333333333,0.28,7.274333333333333,5.9943333333333335,5.622,4.885666666666667,4.0953333333333335,246.75,29610.0,493.5,3.9975939978654895,2.85770643269718,1.0036176556418,2.46327450070095
988,4.005333333333334,2.786666666666666,1.2986666666666666,2.3873333333333333,10.478000000000002,6.472666666666666,3.686,0.5936666666666667,0.4996666666666667,0.4213333333333333,0.5646666666666667,7.550666666666667,0.28,7.270666666666667,5.968999999999999,5.577666666666667,4.741333333333333,3.976333333333333,247.0,29640.0,494.0,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
989,3.996333333333333,2.7026666666666666,1.5316666666666667,2.270666666666666,10.501333333333331,6.505,3.802333333333333,0.6,0.4896666666666667,0.445,0.5583333333333333,7.558000000000001,0.28,7.278,5.969666666666667,5.576666666666666,4.684666666666667,4.001,247.25,29670.0,494.5,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
990,4.017666666666667,2.5973333333333333,1.631,2.227333333333333,10.473333333333333,6.455666666666667,3.858333333333333,0.6006666666666667,0.498,0.4533333333333333,0.56,7.555666666666666,0.28,7.275666666666666,5.977333333333333,5.588000000000001,4.667999999999999,4.004666666666667,247.5,29700.0,495.0,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
991,3.989,2.6136666666666666,1.6646666666666663,2.219,10.486333333333333,6.497333333333334,3.8836666666666666,0.6073333333333334,0.5006666666666667,0.46,0.5596666666666666,7.560666666666666,0.28,7.280666666666666,5.974333333333333,5.580666666666667,4.652666666666667,3.992333333333333,247.75,29730.0,495.5,4.02948147102786,2.64073312904827,1.69802434778047,2.23089450468913
992,4.062666666666667,2.644333333333333,1.5276666666666665,2.1003333333333334,10.335,6.272333333333333,3.628,0.608,0.5086666666666667,0.414,0.5266666666666666,7.566666666666666,0.28,7.286666666666666,6.009333333333333,5.637666666666666,4.8373333333333335,4.235666666666667,248.0,29760.0,496.0,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
993,4.065,2.6786666666666665,1.3530000000000002,1.9896666666666667,10.086333333333334,6.021333333333333,3.342666666666667,0.604,0.5093333333333333,0.3993333333333333,0.5086666666666667,7.571333333333333,0.28,7.291333333333333,6.0440000000000005,5.697,4.999666666666666,4.435,248.25,29790.0,496.5,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
994,4.081666666666667,2.696,1.269,1.917,9.963666666666668,5.882,3.186,0.5996666666666667,0.509,0.3939999999999999,0.5066666666666666,7.574666666666667,0.28,7.294666666666667,6.0586666666666655,5.725,5.074000000000001,4.543333333333334,248.5,29820.0,497.0,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
995,4.095,2.695666666666667,1.2636666666666667,1.911333333333333,9.965666666666667,5.870666666666667,3.175,0.5936666666666667,0.5096666666666667,0.3896666666666666,0.5006666666666667,7.574666666666667,0.28,7.294666666666667,6.058333333333333,5.727,5.075333333333333,4.549,248.75,29850.0,497.5,4.053275246974,2.69192270413882,1.23588601076591,1.88099035935392
996,3.611,2.720333333333333,1.2776666666666665,1.6673333333333331,9.276333333333334,5.665333333333333,2.9449999999999994,0.5673333333333334,0.4923333333333333,0.3986666666666666,0.465,7.587666666666666,0.2806666666666667,7.306999999999999,6.156333333333333,5.838666666666667,5.273666666666667,4.861666666666666,249.0,29880.0,498.0,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
997,3.5203333333333333,2.6790000000000003,1.292,1.5453333333333332,9.036666666666669,5.516333333333334,2.837333333333333,0.5579999999999999,0.482,0.406,0.4516666666666666,7.583,0.28,7.303,6.173000000000001,5.869999999999999,5.330333333333333,4.952,249.25,29910.0,498.5,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
998,3.5043333333333333,2.585,1.332,1.4549999999999998,8.876333333333333,5.372,2.787,0.55,0.484,0.4083333333333334,0.4486666666666666,7.578333333333333,0.28,7.298333333333333,6.189333333333334,5.892,5.381333333333334,5.031000000000001,249.5,29940.0,499.0,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
999,3.4523333333333337,2.5716666666666668,1.3246666666666669,1.438,8.786666666666667,5.334333333333333,2.7626666666666666,0.5489999999999999,0.4903333333333333,0.4093333333333333,0.45,7.579,0.28,7.298999999999999,6.189,5.897666666666666,5.39,5.048333333333334,249.75,29970.0,499.5,3.4453216741383,2.60792841645914,1.33800113885144,1.43915755170901
1000,3.693666666666666,2.564333333333333,1.304,1.5316666666666667,9.093666666666666,5.4,2.8356666666666666,0.5843333333333333,0.497,0.401,0.4823333333333333,7.569999999999999,0.28,7.289999999999999,6.144,5.848333333333333,5.307666666666666,4.928999999999999,250.0,30000.0,500.0,3.91580848632261,2.61045466555624,1.23967105694792,1.74456273474434
1001,3.8636666666666666,2.587,1.2916666666666667,1.6423333333333332,9.384666666666668,5.521,2.934,0.5863333333333334,0.5,0.391,0.4966666666666666,7.564333333333334,0.28,7.284333333333333,6.115333333333334,5.814333333333334,5.244333333333333,4.8260000000000005,250.25,30030.0,500.5,3.91580848632261,2.61045466555624,1.23967105694792,1.74456273474434
1002,3.86,2.6180000000000003,1.2536666666666667,1.7123333333333333,9.444,5.5840000000000005,2.966,0.5953333333333333,0.4996666666666667,0.3903333333333333,0.5,7.557666666666666,0.28,7.277666666666666,6.113666666666667,5.798333333333334,5.222,4.765666666666668,250.5,30060.0,501.0,3.91580848632261,2.61045466555624,1.23967105694792,1.74456273474434
1003,3.936,2.5926666666666667,1.237,1.7786666666666666,9.544333333333332,5.6083333333333325,3.0156666666666663,0.5973333333333334,0.5006666666666667,0.39,0.4963333333333333,7.56,0.28,7.28,6.094666666666667,5.786,5.199333333333334,4.727333333333332,250.75,30090.0,501.5,3.91580848632261,2.61045466555624,1.23967105694792,1.74456273474434
1004,3.960666666666667,2.6286666666666667,1.270333333333333,1.602,9.461666666666668,5.501,2.8723333333333336,0.5776666666666667,0.5086666666666667,0.4029999999999999,0.4586666666666666,7.563000000000001,0.28,7.283,6.111666666666666,5.809666666666667,5.269,4.876,251.0,30120.0,502.0,3.86104323931329,2.65366633726694,1.35584279423377,1.3630270536658
1005,3.871,2.7623333333333333,1.332,1.4563333333333333,9.421666666666669,5.550666666666666,2.788333333333333,0.578,0.49,0.4073333333333333,0.4456666666666667,7.565,0.28,7.285,6.115666666666666,5.807666666666667,5.273,4.935666666666666,251.25,30150.0,502.5,3.86104323931329,2.65366633726694,1.35584279423377,1.3630270536658
1006,3.865,2.656,1.406,1.3983333333333334,9.325333333333331,5.460333333333334,2.804333333333333,0.5763333333333334,0.49,0.4,0.44,7.569999999999999,0.28,7.289999999999999,6.124666666666667,5.830333333333333,5.300333333333334,4.990666666666667,251.5,30180.0,503.0,3.86104323931329,2.65366633726694,1.35584279423377,1.3630270536658
1007,3.884,2.651,1.3576666666666668,1.3543333333333334,9.247,5.363,2.712,0.5713333333333334,0.4896666666666667,0.3989999999999999,0.441,7.570666666666667,0.28,7.290666666666667,6.136333333333333,5.849666666666667,5.3453333333333335,5.043000000000001,251.75,30210.0,503.5,3.86104323931329,2.65366633726694,1.35584279423377,1.3630270536658
1008,3.7606666666666655,2.707,1.2033333333333334,1.236,8.907,5.146333333333333,2.4393333333333334,0.569,0.5056666666666667,0.3693333333333333,0.413,7.579333333333333,0.28,7.299333333333333,6.188000000000001,5.920999999999999,5.511666666666667,5.2556666666666665,252.0,30240.0,504.0,3.73826903438345,2.81278890392055,1.01714272546724,1.03575841872074
1009,3.750333333333333,2.791,1.0896666666666668,1.1003333333333336,8.731333333333334,4.981,2.1900000000000004,0.569,0.5093333333333333,0.3606666666666667,0.4043333333333333,7.577,0.2806666666666667,7.296333333333333,6.200000000000001,5.945,5.593999999999999,5.372666666666666,252.25,30270.0,504.5,3.73826903438345,2.81278890392055,1.01714272546724,1.03575841872074
1010,3.745333333333333,2.799333333333333,1.0646666666666669,1.0663333333333334,8.675666666666666,4.930333333333333,2.131,0.5670000000000001,0.5103333333333333,0.3533333333333333,0.3989999999999999,7.578333333333333,0.28,7.298333333333333,6.207666666666666,5.959,5.623333333333333,5.417666666666666,252.5,30300.0,505.0,3.73826903438345,2.81278890392055,1.01714272546724,1.03575841872074
1011,3.766,2.8400000000000003,1.0393333333333332,1.0123333333333333,8.657666666666668,4.891666666666667,2.0516666666666667,0.5626666666666666,0.5076666666666667,0.3503333333333333,0.4006666666666667,7.578666666666667,0.2806666666666667,7.298,6.206666666666667,5.958,5.647,5.4513333333333325,252.75,30330.0,505.5,3.73826903438345,2.81278890392055,1.01714272546724,1.03575841872074
1012,3.641333333333333,2.5636666666666668,1.0546666666666666,1.154,8.413666666666668,4.772333333333333,2.208666666666667,0.5686666666666667,0.4756666666666667,0.371,0.4379999999999999,7.577666666666667,0.2853333333333333,7.2923333333333344,6.2333333333333325,5.993666666666667,5.632666666666667,5.376333333333333,253.0,30360.0,506.0,3.69546870476088,2.37791653590489,1.18649127478046,1.38358284866426
1013,3.629333333333333,2.441333333333333,1.1246666666666667,1.2916666666666667,8.486999999999998,4.857666666666667,2.416333333333333,0.5796666666666667,0.47,0.38,0.4486666666666666,7.570333333333334,0.282,7.288333333333334,6.214666666666667,5.968666666666667,5.565333333333333,5.268666666666667,253.25,30390.0,506.5,3.69546870476088,2.37791653590489,1.18649127478046,1.38358284866426
1014,3.719,2.4290000000000003,1.144,1.3299999999999998,8.622,4.9030000000000005,2.474,0.5773333333333334,0.4636666666666666,0.3866666666666666,0.46,7.568,0.2806666666666667,7.287333333333333,6.191666666666666,5.946000000000001,5.522666666666667,5.211666666666667,253.5,30420.0,507.0,3.69546870476088,2.37791653590489,1.18649127478046,1.38358284866426
1015,3.7216666666666662,2.3603333333333336,1.1556666666666666,1.351,8.588666666666668,4.867,2.506666666666667,0.5733333333333334,0.4636666666666666,0.391,0.4613333333333333,7.568,0.2826666666666667,7.285333333333333,6.198666666666667,5.958,5.513333333333333,5.205,253.75,30450.0,507.5,3.69546870476088,2.37791653590489,1.18649127478046,1.38358284866426
1016,3.551333333333333,2.332666666666667,1.2743333333333335,1.4846666666666666,8.643,5.091666666666667,2.7590000000000003,0.55,0.4783333333333333,0.4023333333333333,0.4726666666666667,7.565333333333333,0.2806666666666667,7.284666666666666,6.191666666666666,5.927333333333333,5.4046666666666665,5.041,254.0,30480.0,508.0,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1017,3.429666666666667,2.4440000000000004,1.3126666666666666,1.5590000000000002,8.745333333333335,5.315666666666667,2.871666666666667,0.5496666666666666,0.4753333333333333,0.4103333333333333,0.471,7.559333333333333,0.2813333333333334,7.278,6.172666666666666,5.8870000000000005,5.329333333333334,4.945,254.25,30510.0,508.5,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1018,3.436,2.458,1.4016666666666666,1.5673333333333337,8.863,5.427,2.9690000000000003,0.5426666666666666,0.469,0.4026666666666667,0.469,7.555000000000001,0.2806666666666667,7.274333333333334,6.162333333333333,5.868333333333333,5.289,4.904999999999999,254.5,30540.0,509.0,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1019,3.408333333333333,2.466333333333333,1.386,1.576,8.836666666666666,5.428333333333333,2.962,0.5416666666666666,0.4626666666666666,0.3996666666666666,0.4639999999999999,7.557333333333333,0.28,7.277333333333333,6.163333333333333,5.869000000000001,5.284666666666666,4.900666666666666,254.75,30570.0,509.5,3.40581638137111,2.41997796749263,1.35890798154603,1.5491610900886
1020,3.766333333333333,2.436,1.1673333333333331,1.499,8.868666666666668,5.102333333333333,2.666333333333333,0.591,0.469,0.3706666666666667,0.4446666666666667,7.557333333333333,0.28,7.277333333333333,6.16,5.903333333333334,5.430666666666667,5.074666666666667,255.0,30600.0,510.0,4.07328803130902,2.47562763858964,0.991161903701069,1.37937659631139
1021,4.002,2.4546666666666668,1.074,1.35,8.880666666666666,4.878666666666668,2.4240000000000004,0.6,0.471,0.3603333333333333,0.45,7.555333333333333,0.28,7.275333333333333,6.16,5.914,5.500666666666666,5.191333333333334,255.25,30630.0,510.5,4.07328803130902,2.47562763858964,0.991161903701069,1.37937659631139
1022,4.0536666666666665,2.4266666666666667,1.0516666666666667,1.365,8.897,4.843333333333334,2.416666666666667,0.6006666666666667,0.48,0.35,0.451,7.559666666666667,0.28,7.279666666666666,6.1593333333333335,5.909666666666666,5.500000000000001,5.187666666666667,255.5,30660.0,511.0,4.07328803130902,2.47562763858964,0.991161903701069,1.37937659631139
1023,4.074333333333333,2.444333333333333,1.001,1.3889999999999998,8.908666666666667,4.834333333333333,2.39,0.6006666666666667,0.484,0.3496666666666667,0.4503333333333333,7.557666666666666,0.2813333333333334,7.276333333333333,6.158666666666667,5.911333333333333,5.514666666666667,5.189666666666668,255.75,30690.0,511.5,4.07328803130902,2.47562763858964,0.991161903701069,1.37937659631139
1024,4.003,2.43,1.003,1.3823333333333332,8.818333333333333,4.815333333333333,2.385333333333333,0.5856666666666667,0.4606666666666667,0.36,0.4586666666666666,7.558000000000001,0.28,7.278,6.169666666666667,5.935666666666667,5.535333333333334,5.205333333333334,256.0,30720.0,512.0,3.90838310148797,2.27465314406763,1.07044664034462,1.42094779290699
1025,3.958666666666667,2.3243333333333336,1.0016666666666667,1.389,8.673666666666668,4.715000000000001,2.3906666666666667,0.5813333333333334,0.4523333333333333,0.37,0.4616666666666666,7.566999999999999,0.2813333333333334,7.285666666666666,6.189666666666668,5.962666666666666,5.558,5.227,256.25,30750.0,512.5,3.90838310148797,2.27465314406763,1.07044664034462,1.42094779290699
1026,3.875,2.2826666666666666,1.05,1.44,8.647666666666666,4.772666666666666,2.49,0.585,0.4503333333333333,0.3753333333333333,0.4596666666666666,7.566666666666666,0.2826666666666667,7.284,6.194333333333334,5.959333333333333,5.530333333333334,5.180000000000001,256.5,30780.0,513.0,3.90838310148797,2.27465314406763,1.07044664034462,1.42094779290699
1027,3.8906666666666663,2.275,1.0426666666666666,1.446,8.654333333333334,4.7636666666666665,2.4886666666666666,0.5893333333333333,0.45,0.3793333333333333,0.456,7.568666666666667,0.282,7.286666666666667,6.191333333333335,5.957333333333334,5.525,5.178333333333333,256.75,30810.0,513.5,3.90838310148797,2.27465314406763,1.07044664034462,1.42094779290699
1028,4.042333333333334,2.238,1.1106666666666667,1.7086666666666666,9.099666666666666,5.057333333333333,2.819333333333333,0.6033333333333334,0.467,0.3896666666666666,0.5076666666666667,7.556666666666667,0.28,7.276666666666666,6.131,5.864000000000001,5.324666666666667,4.8580000000000005,257.0,30840.0,514.0,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1029,4.115,2.3040000000000003,1.195,1.911,9.525,5.41,3.106,0.607,0.4733333333333334,0.39,0.5256666666666667,7.562333333333333,0.28,7.282333333333333,6.091666666666667,5.803333333333333,5.182,4.6370000000000005,257.25,30870.0,514.5,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1030,4.103,2.308333333333333,1.1803333333333332,2.0146666666666664,9.606333333333334,5.503333333333332,3.1949999999999994,0.611,0.4793333333333333,0.3906666666666667,0.5303333333333333,7.559333333333333,0.28,7.279333333333333,6.079333333333333,5.792,5.131666666666667,4.552999999999999,257.5,30900.0,515.0,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1031,4.183666666666666,2.3746666666666667,1.1849999999999998,2.038,9.781333333333333,5.597666666666667,3.223,0.604,0.4756666666666667,0.392,0.53,7.557333333333333,0.28,7.277333333333333,6.053,5.755000000000001,5.089666666666666,4.501666666666667,257.75,30930.0,515.5,4.14092437675819,2.34314743575044,1.19285595297589,2.0463495126364
1032,4.250333333333334,2.391,1.2326666666666666,2.1096666666666666,9.983666666666668,5.733333333333333,3.3423333333333334,0.6213333333333333,0.4716666666666666,0.4073333333333333,0.5496666666666666,7.562,0.28,7.282,6.037333333333334,5.716,4.997,4.366333333333333,258.0,30960.0,516.0,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1033,4.353666666666667,2.3926666666666665,1.3216666666666663,2.164333333333333,10.232333333333337,5.878666666666667,3.486,0.6226666666666667,0.4716666666666666,0.4103333333333333,0.5579999999999999,7.558666666666666,0.28,7.278666666666666,6.003333333333334,5.678,4.912000000000001,4.262666666666666,258.25,30990.0,516.5,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1034,4.3293333333333335,2.380333333333333,1.344,2.228333333333333,10.282,5.952666666666666,3.572333333333333,0.6256666666666667,0.4716666666666666,0.412,0.561,7.561000000000001,0.28,7.281000000000001,5.999333333333334,5.671,4.873666666666667,4.197333333333335,258.5,31020.0,517.0,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1035,4.326,2.3796666666666666,1.3410000000000002,2.255,10.301666666666666,5.975666666666667,3.596,0.6303333333333333,0.474,0.4106666666666667,0.5543333333333333,7.564666666666667,0.28,7.284666666666666,5.995333333333333,5.667000000000001,4.858666666666666,4.176666666666666,258.75,31050.0,517.5,4.35722860740185,2.38664117621236,1.34293917165667,2.2300253273901
1036,4.440666666666667,2.4,1.3163333333333334,1.9703333333333333,10.127333333333333,5.6866666666666665,3.286666666666666,0.6123333333333334,0.4703333333333333,0.4013333333333333,0.502,7.569333333333334,0.28,7.289333333333333,6.035333333333333,5.723333333333334,5.046333333333333,4.505333333333333,259.0,31080.0,518.0,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1037,4.335333333333334,2.4006666666666665,1.308,1.7806666666666666,9.824666666666667,5.489333333333334,3.0886666666666667,0.611,0.4656666666666667,0.3926666666666666,0.483,7.576666666666667,0.28,7.296666666666667,6.067,5.778666666666667,5.160666666666666,4.694333333333333,259.25,31110.0,518.5,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1038,4.294333333333333,2.392333333333333,1.2773333333333334,1.698,9.662,5.367666666666667,2.9753333333333334,0.6193333333333333,0.461,0.3893333333333333,0.471,7.578333333333333,0.28,7.298333333333333,6.097,5.818,5.234666666666668,4.795,259.5,31140.0,519.0,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1039,4.308333333333334,2.344333333333333,1.2613333333333334,1.649333333333333,9.563333333333333,5.255,2.9106666666666667,0.621,0.4693333333333333,0.3846666666666667,0.4693333333333333,7.579666666666667,0.28,7.299666666666667,6.105333333333332,5.836333333333334,5.276333333333333,4.8500000000000005,259.75,31170.0,519.5,4.33026404218024,2.37095081526798,1.24649877670528,1.63146423654195
1040,4.329666666666666,1.182,1.3483333333333334,1.6323333333333332,8.492333333333333,4.1626666666666665,2.9806666666666666,0.6013333333333333,0.3296666666666666,0.4113333333333333,0.477,7.571,0.2856666666666667,7.285333333333333,6.219666666666667,6.064,5.458333333333333,5.049333333333333,260.0,31200.0,520.0,4.19236662494924,0.298884144746384,1.5245806974561498,1.66915184830748
1041,4.214333333333333,0.5983333333333333,1.4686666666666668,1.6329999999999998,7.914333333333333,3.7,3.1016666666666666,0.5996666666666667,0.292,0.42,0.4803333333333333,7.571666666666667,0.2953333333333333,7.276333333333333,6.260999999999999,6.125666666666667,5.477,5.077999999999999,260.25,31230.0,520.5,4.19236662494924,0.298884144746384,1.5245806974561498,1.66915184830748
1042,4.221333333333333,0.4403333333333333,1.492,1.65,7.803666666666666,3.582333333333333,3.142,0.5946666666666667,0.272,0.4236666666666667,0.483,7.572,0.2956666666666666,7.276333333333333,6.278,6.138666666666667,5.484333333333333,5.081666666666667,260.5,31260.0,521.0,4.19236662494924,0.298884144746384,1.5245806974561498,1.66915184830748
1043,4.212,0.3339999999999999,1.5196666666666667,1.6656666666666666,7.731333333333333,3.519333333333333,3.1853333333333333,0.5906666666666667,0.268,0.4256666666666667,0.483,7.572,0.2943333333333333,7.277666666666667,6.283666666666666,6.156666666666666,5.479333333333333,5.059666666666667,260.75,31290.0,521.5,4.19236662494924,0.298884144746384,1.5245806974561498,1.66915184830748
1044,4.379,0.6016666666666667,1.421,1.403333333333333,7.805000000000001,3.426,2.8243333333333336,0.6243333333333333,0.3296666666666666,0.397,0.429,7.564333333333334,0.297,7.267333333333334,6.263333333333334,6.143333333333333,5.6066666666666665,5.302666666666666,261.0,31320.0,522.0,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1045,4.599,0.897,1.3316666666666668,1.1763333333333332,8.004000000000001,3.405,2.508,0.6223333333333333,0.3429999999999999,0.3866666666666666,0.4093333333333333,7.560666666666666,0.2933333333333333,7.267333333333333,6.242666666666667,6.127,5.682333333333332,5.440333333333333,261.25,31350.0,522.5,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1046,4.588333333333334,0.972,1.282,1.0903333333333334,7.932666666666668,3.344333333333333,2.3723333333333336,0.6216666666666666,0.3506666666666667,0.3803333333333333,0.4036666666666667,7.560666666666666,0.2963333333333333,7.264333333333333,6.247333333333334,6.134666666666666,5.721333333333333,5.504999999999999,261.5,31380.0,523.0,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1047,4.592,1.0126666666666666,1.2073333333333334,1.0730000000000002,7.885000000000001,3.293,2.280333333333333,0.6233333333333334,0.35,0.3886666666666666,0.3989999999999999,7.563666666666666,0.2953333333333333,7.268333333333333,6.252,6.145333333333333,5.757999999999999,5.552666666666666,261.75,31410.0,523.5,4.59464003865089,1.00796717413782,1.24764780000536,1.04180898011002
1048,3.978,1.0426666666666666,1.2226666666666666,1.2243333333333333,7.467666666666667,3.4896666666666665,2.447,0.5796666666666667,0.3613333333333333,0.379,0.4479999999999999,7.553333333333333,0.2986666666666666,7.254666666666666,6.301333333333333,6.161666666666667,5.722,5.4446666666666665,262.0,31440.0,524.0,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1049,3.814333333333333,1.1156666666666666,1.2063333333333333,1.4216666666666666,7.558,3.743666666666667,2.628,0.5626666666666666,0.36,0.3713333333333333,0.4653333333333333,7.554,0.298,7.256,6.293666666666667,6.143333333333333,5.653666666666666,5.317666666666666,262.25,31470.0,524.5,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1050,3.716666666666667,1.1136666666666668,1.1356666666666666,1.538333333333333,7.504333333333333,3.7876666666666665,2.674,0.5593333333333333,0.3596666666666667,0.3733333333333333,0.467,7.550333333333333,0.2993333333333333,7.250999999999999,6.292333333333334,6.142333333333333,5.645333333333333,5.251333333333333,262.5,31500.0,525.0,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1051,3.673666666666667,1.136,1.1106666666666667,1.568,7.488333333333333,3.814666666666666,2.6786666666666665,0.5623333333333334,0.3566666666666666,0.3806666666666667,0.4603333333333333,7.556,0.3,7.256,6.299333333333333,6.143333333333333,5.6466666666666665,5.2476666666666665,262.75,31530.0,525.5,3.6912678986202,1.11599799640468,1.15804220036805,1.54389550600536
1052,3.680333333333333,1.1343333333333334,1.1336666666666666,1.3656666666666666,7.314,3.6336666666666666,2.4993333333333334,0.5693333333333332,0.3536666666666667,0.3726666666666666,0.4316666666666666,7.565666666666667,0.2993333333333333,7.266333333333334,6.324,6.177666666666667,5.746,5.436333333333334,263.0,31560.0,526.0,3.72449926721473,1.11388934476433,1.08805051788826,1.16259039549688
1053,3.707666666666667,1.1333333333333333,1.125,1.2413333333333334,7.207333333333334,3.4996666666666667,2.3663333333333334,0.5713333333333334,0.3503333333333333,0.3693333333333333,0.4206666666666667,7.566000000000001,0.2996666666666667,7.266333333333334,6.332,6.2,5.789333333333333,5.515,263.25,31590.0,526.5,3.72449926721473,1.11388934476433,1.08805051788826,1.16259039549688
1054,3.694333333333333,1.0953333333333333,1.0883333333333334,1.229666666666667,7.107666666666667,3.413333333333333,2.318,0.5776666666666667,0.353,0.3686666666666667,0.4113333333333333,7.564333333333334,0.3,7.264333333333334,6.334333333333333,6.207333333333334,5.816666666666666,5.549,263.5,31620.0,527.0,3.72449926721473,1.11388934476433,1.08805051788826,1.16259039549688
1055,3.7306666666666666,1.0753333333333337,1.084,1.1823333333333332,7.072333333333334,3.341666666666667,2.2663333333333333,0.5770000000000001,0.359,0.3693333333333333,0.41,7.559,0.3,7.259,6.3276666666666666,6.204999999999999,5.835,5.578666666666667,263.75,31650.0,527.5,3.72449926721473,1.11388934476433,1.08805051788826,1.16259039549688
1056,2.624,1.0963333333333334,0.7739999999999999,1.026333333333333,5.520666666666667,2.8966666666666665,1.8003333333333331,0.4543333333333333,0.3626666666666666,0.3103333333333333,0.395,7.526333333333333,0.3,7.226333333333333,6.451333333333333,6.345666666666666,6.104333333333333,5.8853333333333335,264.0,31680.0,528.0,1.83311963768599,1.12084532813465,0.396407952298515,0.950752572520381
1057,2.0686666666666667,1.0936666666666668,0.516,0.9953333333333332,4.673666666666667,2.605,1.5113333333333334,0.425,0.368,0.2953333333333333,0.3903333333333333,7.524666666666667,0.3,7.224666666666667,6.495666666666667,6.401,6.211,6.002666666666666,264.25,31710.0,528.5,1.83311963768599,1.12084532813465,0.396407952298515,0.950752572520381
1058,1.929333333333333,1.1476666666666666,0.4853333333333333,0.9596666666666668,4.522,2.5926666666666667,1.445,0.4106666666666667,0.3653333333333333,0.282,0.3893333333333333,7.511666666666667,0.3,7.211666666666667,6.498666666666666,6.395666666666667,6.234,6.033666666666667,264.5,31740.0,529.0,1.83311963768599,1.12084532813465,0.396407952298515,0.950752572520381
1059,1.7836666666666663,1.2029999999999998,0.426,0.9416666666666668,4.354333333333333,2.5706666666666664,1.3676666666666666,0.4186666666666667,0.3493333333333333,0.2776666666666667,0.3896666666666666,7.516,0.3,7.216,6.506666666666667,6.407333333333333,6.253666666666666,6.058666666666666,264.75,31770.0,529.5,1.83311963768599,1.12084532813465,0.396407952298515,0.950752572520381
1060,2.26,1.0656666666666668,0.5133333333333333,0.784,4.623,2.3630000000000004,1.2973333333333334,0.455,0.357,0.31,0.3586666666666667,7.483,0.3,7.183000000000001,6.457666666666666,6.367666666666667,6.221333333333334,6.081666666666667,265.0,31800.0,530.0,2.48821398178909,1.10238998147985,0.7173103558741661,0.577825234176151
1061,2.4133333333333336,1.0346666666666666,0.606,0.6709999999999999,4.7250000000000005,2.3116666666666665,1.277,0.4656666666666667,0.365,0.3253333333333333,0.3453333333333333,7.483333333333333,0.3,7.183333333333334,6.454,6.365666666666667,6.222666666666667,6.110666666666667,265.25,31830.0,530.5,2.48821398178909,1.10238998147985,0.7173103558741661,0.577825234176151
1062,2.4883333333333337,1.1366666666666667,0.678,0.5963333333333334,4.899333333333335,2.411,1.274333333333333,0.4633333333333334,0.3606666666666667,0.3303333333333333,0.3406666666666667,7.475333333333333,0.3,7.175333333333334,6.438666666666666,6.34,6.202000000000001,6.109666666666667,265.5,31860.0,531.0,2.48821398178909,1.10238998147985,0.7173103558741661,0.577825234176151
1063,2.4680000000000004,1.1336666666666666,0.7383333333333333,0.5493333333333333,4.889333333333333,2.421333333333333,1.2876666666666663,0.4676666666666667,0.357,0.3286666666666666,0.3493333333333333,7.474333333333333,0.3,7.174333333333333,6.438333333333334,6.3420000000000005,6.201666666666668,6.109666666666666,265.75,31890.0,531.5,2.48821398178909,1.10238998147985,0.7173103558741661,0.577825234176151
1064,2.475666666666667,2.611333333333333,0.734,0.747,6.5680000000000005,4.092333333333333,1.481,0.473,0.5246666666666667,0.3336666666666666,0.3956666666666667,7.507000000000001,0.2993333333333333,7.207666666666667,6.323333333333333,6.099,5.920333333333334,5.767333333333332,266.0,31920.0,532.0,2.5221558632361893,3.67527216731343,0.785121784803889,1.06646659174131
1065,2.4313333333333333,3.3376666666666663,0.7423333333333333,0.915,7.426333333333333,4.995,1.657333333333333,0.4863333333333333,0.5623333333333334,0.341,0.4163333333333333,7.519666666666667,0.2976666666666666,7.222,6.272,5.996333333333333,5.784333333333333,5.6000000000000005,266.25,31950.0,532.5,2.5221558632361893,3.67527216731343,0.785121784803889,1.06646659174131
1066,2.567333333333333,3.584,0.7883333333333334,1.03,7.969666666666667,5.402333333333334,1.8183333333333331,0.4816666666666666,0.5743333333333333,0.3403333333333333,0.4206666666666667,7.533,0.296,7.237,6.237333333333334,5.926333333333333,5.6803333333333335,5.477,266.5,31980.0,533.0,2.5221558632361893,3.67527216731343,0.785121784803889,1.06646659174131
1067,2.530333333333333,3.6503333333333337,0.803,1.0253333333333334,8.009,5.478666666666667,1.8283333333333336,0.4793333333333333,0.5803333333333334,0.34,0.4286666666666667,7.537,0.2986666666666666,7.238333333333333,6.239000000000001,5.916,5.675333333333334,5.4623333333333335,266.75,32010.0,533.5,2.5221558632361893,3.67527216731343,0.785121784803889,1.06646659174131
1068,2.532,2.938,0.8046666666666666,1.1846666666666663,7.459333333333333,4.927333333333333,1.9893333333333327,0.4756666666666667,0.494,0.3376666666666666,0.426,7.553666666666666,0.2993333333333333,7.254333333333333,6.3133333333333335,6.060333333333334,5.772333333333334,5.501333333333333,267.0,32040.0,534.0,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1069,2.535333333333333,2.582666666666667,0.8160000000000001,1.2046666666666668,7.138666666666667,4.6033333333333335,2.020666666666667,0.4723333333333333,0.4713333333333333,0.3316666666666666,0.42,7.552,0.3,7.252000000000001,6.339,6.098333333333334,5.807,5.539,267.25,32070.0,534.5,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1070,2.539333333333333,2.4690000000000003,0.8083333333333333,1.2056666666666669,7.022333333333333,4.4830000000000005,2.014,0.4683333333333334,0.46,0.3303333333333333,0.4116666666666666,7.548,0.3,7.248,6.345000000000001,6.116666666666667,5.8276666666666666,5.555666666666666,267.5,32100.0,535.0,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1071,2.533333333333333,2.404333333333333,0.7929999999999999,1.175,6.905666666666667,4.372333333333333,1.968,0.4656666666666667,0.4603333333333333,0.3296666666666666,0.409,7.547,0.3,7.247,6.352,6.135666666666667,5.851333333333334,5.599,267.75,32130.0,535.5,2.51222974822113,2.39541883193742,0.790399632370305,1.16076987830024
1072,3.198,2.399,0.7836666666666667,1.092,7.472666666666667,4.274666666666667,1.8756666666666668,0.55,0.4613333333333333,0.3296666666666666,0.4103333333333333,7.531333333333333,0.3,7.231333333333334,6.2683333333333335,6.066333333333333,5.797333333333333,5.564333333333334,268.0,32160.0,536.0,3.7565613116108,2.42449648682638,0.783268954583017,1.08776216376952
1073,3.5930000000000004,2.3856666666666664,0.785,1.0956666666666668,7.859333333333334,4.266333333333334,1.880666666666667,0.5710000000000001,0.469,0.3293333333333333,0.41,7.531666666666666,0.298,7.233666666666666,6.235333333333334,6.035666666666667,5.776,5.531999999999999,268.25,32190.0,536.5,3.7565613116108,2.42449648682638,0.783268954583017,1.08776216376952
1074,3.683,2.393666666666667,0.7843333333333333,1.082,7.943,4.26,1.8663333333333332,0.5820000000000001,0.4713333333333333,0.3296666666666666,0.4096666666666667,7.538666666666667,0.2983333333333333,7.240333333333334,6.229333333333333,6.036666666666667,5.776999999999999,5.549,268.5,32220.0,537.0,3.7565613116108,2.42449648682638,0.783268954583017,1.08776216376952
1075,3.7696666666666663,2.396333333333333,0.7816666666666666,1.0710000000000002,8.018666666666666,4.2490000000000006,1.852666666666667,0.5796666666666667,0.4786666666666667,0.3286666666666666,0.4103333333333333,7.535333333333333,0.299,7.236333333333333,6.222333333333334,6.027666666666667,5.771999999999999,5.536666666666666,268.75,32250.0,537.5,3.7565613116108,2.42449648682638,0.783268954583017,1.08776216376952
1076,3.743333333333333,2.4766666666666666,1.0876666666666668,1.1726666666666667,8.480333333333332,4.737,2.260333333333333,0.5633333333333334,0.4679999999999999,0.3883333333333333,0.441,7.536,0.2883333333333333,7.247666666666666,6.177666666666667,5.941333333333333,5.552,5.300666666666666,269.0,32280.0,538.0,3.64045321104158,2.41421422953944,1.47478877564818,1.3648480813552
1077,3.606666666666667,2.4373333333333336,1.3176666666666668,1.296,8.657666666666668,5.051,2.613666666666667,0.5663333333333334,0.465,0.41,0.451,7.547666666666667,0.2826666666666667,7.265000000000001,6.173333333333333,5.914666666666666,5.435,5.150333333333334,269.25,32310.0,538.5,3.64045321104158,2.41421422953944,1.47478877564818,1.3648480813552
1078,3.585,2.444333333333333,1.4199999999999997,1.343,8.792333333333334,5.207333333333333,2.763,0.578,0.461,0.4166666666666666,0.4536666666666666,7.548,0.281,7.267,6.164333333333333,5.8886666666666665,5.366333333333333,5.067666666666668,269.5,32340.0,539.0,3.64045321104158,2.41421422953944,1.47478877564818,1.3648480813552
1079,3.621333333333333,2.397,1.446,1.363,8.827333333333332,5.206,2.809,0.5803333333333334,0.4623333333333333,0.421,0.4516666666666666,7.548666666666667,0.28,7.268666666666666,6.157666666666667,5.886666666666667,5.340666666666667,5.034000000000001,269.75,32370.0,539.5,3.64045321104158,2.41421422953944,1.47478877564818,1.3648480813552
1080,3.5556666666666668,2.569333333333333,1.448,1.7066666666666668,9.279666666666667,5.724,3.1546666666666665,0.5539999999999999,0.4983333333333333,0.408,0.5006666666666667,7.557333333333333,0.28,7.277333333333333,6.119666666666667,5.792,5.1306666666666665,4.679666666666666,270.0,32400.0,540.0,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1081,3.449666666666667,2.7056666666666667,1.395,1.8686666666666667,9.419,5.969333333333334,3.2636666666666665,0.547,0.509,0.401,0.5193333333333333,7.557,0.28,7.277,6.112,5.760666666666667,5.077333333333333,4.566,270.25,32430.0,540.5,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1082,3.4040000000000004,2.7916666666666665,1.31,1.961,9.466666666666669,6.062666666666667,3.271,0.5433333333333333,0.51,0.408,0.5256666666666667,7.556333333333333,0.28,7.276333333333333,6.107333333333333,5.751,5.067,4.513333333333333,270.5,32460.0,541.0,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1083,3.4046666666666665,2.779333333333333,1.3356666666666668,1.9793333333333327,9.499,6.094333333333333,3.315,0.5403333333333333,0.5106666666666667,0.41,0.5303333333333333,7.557333333333333,0.28,7.277333333333333,6.106333333333333,5.734666666666668,5.043,4.477666666666667,270.75,32490.0,541.5,3.38688938205669,2.79426623873084,1.3513577794316,2.01094586192137
1084,3.716666666666667,2.7246666666666663,1.395333333333333,2.160333333333333,9.997,6.280333333333333,3.5556666666666668,0.5843333333333333,0.4923333333333333,0.4226666666666666,0.5546666666666666,7.561000000000001,0.28,7.281000000000001,6.039000000000001,5.655666666666667,4.865666666666666,4.216666666666667,271.0,32520.0,542.0,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1085,3.929666666666667,2.6293333333333333,1.4546666666666668,2.2146666666666666,10.228333333333332,6.298666666666666,3.669333333333333,0.598,0.4883333333333333,0.4266666666666666,0.5683333333333334,7.558666666666666,0.28,7.278666666666666,6.0103333333333335,5.634333333333332,4.795333333333334,4.129666666666667,271.25,32550.0,542.5,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1086,3.9883333333333337,2.589,1.4473333333333334,2.293,10.317666666666666,6.329333333333333,3.740333333333333,0.6006666666666667,0.4883333333333333,0.4303333333333333,0.5703333333333334,7.561000000000001,0.28,7.281000000000001,5.999666666666666,5.624666666666666,4.76,4.0553333333333335,271.5,32580.0,543.0,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1087,3.9983333333333335,2.566333333333333,1.454,2.317,10.335666666666668,6.3373333333333335,3.771,0.601,0.4906666666666667,0.4343333333333333,0.57,7.557333333333333,0.28,7.277333333333333,5.997333333333334,5.624666666666666,4.753333333333334,4.031999999999999,271.75,32610.0,543.5,4.01136592691793,2.59375333853877,1.47969461185194,2.31425218369948
1088,3.823333333333333,2.4926666666666666,1.482,2.0706666666666664,9.868666666666666,6.045333333333334,3.552666666666666,0.573,0.4663333333333333,0.4143333333333333,0.51,7.576333333333333,0.28,7.296333333333333,6.081666666666667,5.736666666666666,4.9446666666666665,4.373333333333333,272.0,32640.0,544.0,3.63807299809717,2.3213047339662,1.34421616862215,1.6719772084013
1089,3.705666666666666,2.364,1.4336666666666666,1.8503333333333327,9.353666666666664,5.648,3.284,0.5623333333333334,0.4593333333333333,0.3993333333333333,0.4843333333333333,7.586333333333333,0.28,7.306333333333333,6.148333333333333,5.837666666666666,5.152666666666667,4.669666666666666,272.25,32670.0,544.5,3.63807299809717,2.3213047339662,1.34421616862215,1.6719772084013
1090,3.656,2.308,1.3576666666666668,1.71,9.031666666666666,5.375666666666667,3.0676666666666668,0.5603333333333333,0.4616666666666666,0.3989999999999999,0.4796666666666667,7.580333333333333,0.28,7.300333333333333,6.179000000000001,5.888333333333334,5.271666666666667,4.836333333333333,272.5,32700.0,545.0,3.63807299809717,2.3213047339662,1.34421616862215,1.6719772084013
1091,3.5756666666666663,2.315,1.343,1.661333333333333,8.895,5.319333333333333,3.0043333333333333,0.5683333333333334,0.4646666666666667,0.3993333333333333,0.4803333333333333,7.578666666666667,0.2803333333333333,7.298333333333334,6.185,5.8966666666666665,5.302333333333334,4.884666666666666,272.75,32730.0,545.5,3.63807299809717,2.3213047339662,1.34421616862215,1.6719772084013
1092,3.641,2.289,1.1763333333333332,1.8253333333333333,8.931666666666667,5.290666666666667,3.0016666666666665,0.5793333333333333,0.4553333333333333,0.3696666666666667,0.517,7.578666666666667,0.28,7.298666666666667,6.181333333333333,5.898333333333333,5.316000000000001,4.802666666666667,273.0,32760.0,546.0,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1093,3.698,2.276333333333333,1.054,1.9866666666666668,9.015,5.317,3.040666666666666,0.578,0.45,0.361,0.5256666666666667,7.574333333333334,0.28,7.294333333333333,6.173000000000001,5.889,5.29,4.7123333333333335,273.25,32790.0,546.5,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1094,3.7033333333333336,2.2060000000000004,1.025,2.0126666666666666,8.947000000000001,5.243666666666667,3.0376666666666665,0.5773333333333334,0.451,0.3556666666666667,0.531,7.577333333333333,0.28,7.297333333333333,6.182000000000001,5.898666666666666,5.301666666666668,4.714,273.5,32820.0,547.0,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1095,3.701333333333333,2.1906666666666665,1.0086666666666668,2.0466666666666664,8.947333333333333,5.246,3.055333333333333,0.5773333333333334,0.4589999999999999,0.3516666666666666,0.53,7.577666666666667,0.2806666666666667,7.297000000000001,6.180666666666667,5.893999999999999,5.302000000000001,4.699333333333334,273.75,32850.0,547.5,3.69529362654751,2.23076111109123,0.986090980870776,2.05354786491185
1096,3.622333333333333,2.3223333333333334,1.102,1.8873333333333333,8.934000000000001,5.3116666666666665,2.9893333333333336,0.5536666666666666,0.4746666666666667,0.3843333333333333,0.4893333333333333,7.576666666666667,0.28,7.296666666666667,6.18,5.890333333333333,5.309,4.786000000000001,274.0,32880.0,548.0,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1097,3.561333333333333,2.419666666666666,1.2446666666666668,1.6963333333333332,8.922,5.360666666666667,2.941,0.544,0.4653333333333333,0.3903333333333333,0.475,7.577,0.28,7.297,6.185333333333333,5.889666666666667,5.323666666666666,4.889333333333333,274.25,32910.0,548.5,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1098,3.491333333333333,2.41,1.254,1.6366666666666667,8.792,5.300666666666666,2.8906666666666667,0.5429999999999999,0.4623333333333333,0.4,0.4703333333333333,7.58,0.28,7.3,6.202666666666667,5.918999999999999,5.365,4.943666666666667,274.5,32940.0,549.0,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1099,3.4603333333333333,2.3793333333333333,1.2660000000000002,1.636,8.741666666666665,5.281333333333333,2.902,0.5493333333333333,0.4666666666666666,0.4086666666666667,0.4663333333333333,7.581666666666666,0.2813333333333334,7.300333333333333,6.206666666666666,5.926,5.361333333333333,4.953333333333333,274.75,32970.0,549.5,3.48689951759787,2.39597377503834,1.3092256267076,1.60113476006062
1100,3.3016666666666667,2.205,1.176,1.392,8.074666666666667,4.773000000000001,2.568,0.5293333333333333,0.4323333333333333,0.3636666666666667,0.4429999999999999,7.571,0.2946666666666667,7.276333333333333,6.2700000000000005,6.043333333333333,5.5953333333333335,5.279,275.0,33000.0,550.0,3.17652421543823,1.99170323012511,0.895538213690224,1.2456886947115
1101,3.2036666666666664,2.009,0.9896666666666668,1.3210000000000002,7.523333333333333,4.3196666666666665,2.310666666666667,0.5263333333333333,0.432,0.3493333333333333,0.4323333333333333,7.563000000000001,0.2993333333333333,7.263666666666667,6.308999999999999,6.106666666666666,5.728,5.425666666666666,275.25,33030.0,550.5,3.17652421543823,1.99170323012511,0.895538213690224,1.2456886947115
1102,3.207333333333333,2.0003333333333333,0.9116666666666668,1.2966666666666666,7.416,4.208666666666667,2.208333333333333,0.5213333333333333,0.43,0.349,0.4266666666666666,7.563666666666666,0.3,7.263666666666666,6.316,6.117666666666667,5.765000000000001,5.472,275.5,33060.0,551.0,3.17652421543823,1.99170323012511,0.895538213690224,1.2456886947115
1103,3.135,2.0123333333333333,0.893,1.291,7.331333333333333,4.1963333333333335,2.184,0.526,0.4296666666666667,0.3496666666666667,0.4193333333333333,7.563000000000001,0.3,7.263000000000001,6.328333333333333,6.125,5.791,5.489999999999999,275.75,33090.0,551.5,3.17652421543823,1.99170323012511,0.895538213690224,1.2456886947115
1104,3.1083333333333334,2.0523333333333333,0.8956666666666667,1.377,7.433333333333334,4.325,2.272666666666667,0.5366666666666666,0.452,0.3583333333333333,0.462,7.555000000000001,0.3,7.255000000000001,6.304333333333333,6.093333333333334,5.718333333333333,5.3886666666666665,276.0,33120.0,552.0,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1105,3.180333333333333,2.14,0.9753333333333332,1.537,7.832666666666666,4.652333333333333,2.5123333333333333,0.5363333333333333,0.4573333333333333,0.3593333333333333,0.4806666666666667,7.539333333333333,0.2983333333333333,7.241,6.257,6.0136666666666665,5.581666666666666,5.194000000000001,276.25,33150.0,552.5,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1106,3.2143333333333337,2.195333333333333,0.9536666666666668,1.6363333333333332,7.999666666666666,4.785333333333333,2.59,0.529,0.46,0.36,0.4813333333333333,7.533,0.2993333333333333,7.233666666666667,6.227333333333334,5.988,5.533666666666667,5.104000000000001,276.5,33180.0,553.0,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1107,3.177333333333334,2.249,0.9633333333333332,1.637,8.026666666666667,4.849333333333334,2.6003333333333334,0.528,0.452,0.3596666666666667,0.4876666666666666,7.539333333333333,0.2986666666666666,7.240666666666667,6.23,5.989333333333334,5.53,5.101666666666667,276.75,33210.0,553.5,3.17147749110349,2.19804349747066,0.964185503714902,1.66010289315983
1108,3.1486666666666663,1.8693333333333333,0.9736666666666668,1.3063333333333331,7.298,4.149333333333333,2.28,0.5226666666666666,0.4136666666666667,0.3476666666666667,0.4126666666666667,7.563666666666666,0.3,7.263666666666666,6.3293333333333335,6.153333333333334,5.793666666666667,5.511666666666667,277.0,33240.0,554.0,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1109,3.1566666666666667,1.7196666666666665,0.935,1.01,6.8213333333333335,3.6646666666666654,1.945,0.5136666666666667,0.4,0.3406666666666667,0.3879999999999999,7.550666666666667,0.3,7.2506666666666675,6.361,6.210666666666667,5.927,5.728666666666667,277.25,33270.0,554.5,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1110,3.0773333333333333,1.6786666666666668,0.8943333333333334,0.8953333333333333,6.545666666666667,3.4683333333333337,1.7896666666666667,0.516,0.392,0.3403333333333333,0.3793333333333333,7.546,0.3,7.246,6.377333333333333,6.233,5.978666666666667,5.821,277.5,33300.0,555.0,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1111,3.0420000000000003,1.6113333333333335,0.8726666666666667,0.858,6.384,3.342,1.7306666666666666,0.5293333333333333,0.3929999999999999,0.3443333333333333,0.3766666666666666,7.54,0.3,7.24,6.3806666666666665,6.238666666666667,6.008666666666667,5.853666666666667,277.75,33330.0,555.5,3.10803439836309,1.62032774117839,0.894533703652455,0.830650960764724
1112,3.024,1.6123333333333332,0.9906666666666666,1.0606666666666666,6.687666666666667,3.6636666666666655,2.051333333333333,0.5053333333333333,0.4146666666666667,0.3593333333333333,0.4316666666666666,7.527,0.3,7.227,6.337666666666666,6.176,5.846666666666668,5.619,278.0,33360.0,556.0,2.8737035546354304,1.74545080400976,1.06290715920875,1.41917548508921
1113,2.8946666666666667,1.7106666666666668,1.0376666666666667,1.279,6.922,4.027333333333333,2.3166666666666664,0.5023333333333333,0.4213333333333333,0.359,0.4496666666666666,7.515666666666666,0.3,7.215666666666666,6.314333333333334,6.130333333333334,5.745333333333333,5.447333333333334,278.25,33390.0,556.5,2.8737035546354304,1.74545080400976,1.06290715920875,1.41917548508921
1114,2.8306666666666667,1.771,1.025,1.3843333333333334,7.011,4.1803333333333335,2.409333333333333,0.5096666666666667,0.416,0.3636666666666667,0.4543333333333333,7.518333333333333,0.3,7.218333333333333,6.312333333333333,6.106666666666667,5.709,5.372,278.5,33420.0,557.0,2.8737035546354304,1.74545080400976,1.06290715920875,1.41917548508921
1115,2.855,1.765,1.052,1.368,7.040000000000001,4.1850000000000005,2.42,0.512,0.4113333333333333,0.367,0.4603333333333333,7.511333333333334,0.3,7.211333333333334,6.308999999999999,6.105333333333333,5.69,5.365666666666667,278.75,33450.0,557.5,2.8737035546354304,1.74545080400976,1.06290715920875,1.41917548508921
1116,3.069666666666667,1.7970000000000002,0.939,1.3909999999999998,7.196666666666667,4.127,2.33,0.526,0.4246666666666667,0.3443333333333333,0.4596666666666666,7.517666666666667,0.3,7.217666666666667,6.288,6.104666666666667,5.722666666666667,5.387,279.0,33480.0,558.0,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1117,3.11,1.8583333333333332,0.863,1.4023333333333334,7.233666666666666,4.123666666666667,2.2653333333333334,0.5323333333333333,0.4306666666666667,0.3373333333333333,0.4529999999999999,7.522333333333333,0.3,7.222333333333333,6.2860000000000005,6.103999999999999,5.7316666666666665,5.393333333333333,279.25,33510.0,558.5,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1118,3.155333333333333,1.8766666666666665,0.8426666666666667,1.416,7.290666666666667,4.1353333333333335,2.2586666666666666,0.5323333333333333,0.43,0.3293333333333333,0.447,7.524,0.3,7.224,6.2860000000000005,6.102333333333333,5.738,5.389,279.5,33540.0,559.0,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1119,3.169666666666666,1.8946666666666665,0.8059999999999999,1.4156666666666666,7.286,4.116333333333333,2.2216666666666667,0.5303333333333333,0.4273333333333333,0.33,0.4386666666666666,7.516333333333333,0.3,7.216333333333333,6.287,6.103999999999999,5.747333333333333,5.398,279.75,33570.0,559.5,3.15799677030487,1.88073159035024,0.80100997746038,1.36830606600543
1120,3.162,1.878,0.9353333333333332,1.3696666666666668,7.345000000000001,4.183,2.305,0.54,0.414,0.3636666666666667,0.4396666666666667,7.519333333333333,0.3,7.219333333333333,6.276333333333334,6.084333333333333,5.695666666666666,5.378666666666667,280.0,33600.0,560.0,3.22559701973856,1.79132465486074,1.14719022782987,1.38654136814449
1121,3.2506666666666666,1.7993333333333337,1.0653333333333337,1.364,7.479333333333333,4.228666666666667,2.4293333333333336,0.5376666666666666,0.411,0.3753333333333333,0.4453333333333333,7.523,0.3,7.223,6.268,6.075333333333334,5.657666666666667,5.342333333333334,280.25,33630.0,560.5,3.22559701973856,1.79132465486074,1.14719022782987,1.38654136814449
1122,3.247666666666667,1.7566666666666668,1.1126666666666667,1.3556666666666668,7.472666666666667,4.2250000000000005,2.4683333333333337,0.5326666666666666,0.4176666666666666,0.38,0.45,7.528666666666666,0.3,7.228666666666666,6.276666666666666,6.0793333333333335,5.644,5.343,280.5,33660.0,561.0,3.22559701973856,1.79132465486074,1.14719022782987,1.38654136814449
1123,3.247666666666667,1.7513333333333334,1.119,1.3633333333333333,7.481333333333334,4.233666666666666,2.482333333333333,0.531,0.423,0.381,0.4513333333333333,7.526,0.3,7.226,6.271666666666667,6.076666666666666,5.642333333333333,5.324,280.75,33690.0,561.5,3.22559701973856,1.79132465486074,1.14719022782987,1.38654136814449
1124,3.4133333333333336,1.9706666666666663,1.4316666666666669,1.4766666666666666,8.292333333333334,4.879,2.908333333333333,0.5603333333333333,0.4496666666666666,0.4256666666666667,0.4683333333333334,7.532666666666667,0.289,7.243666666666667,6.184666666666667,5.936333333333334,5.344,5.005,281.0,33720.0,562.0,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1125,3.556666666666666,2.0933333333333333,1.632,1.509,8.791,5.234333333333334,3.141,0.5596666666666666,0.4576666666666666,0.4406666666666667,0.474,7.545,0.2826666666666667,7.262333333333333,6.157333333333333,5.884666666666667,5.216333333333333,4.870666666666667,281.25,33750.0,562.5,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1126,3.5496666666666665,2.083333333333333,1.718,1.517,8.868,5.318333333333333,3.235,0.5646666666666667,0.4676666666666667,0.4393333333333333,0.481,7.548,0.28,7.268,6.152333333333334,5.873666666666667,5.185333333333333,4.832666666666666,281.5,33780.0,563.0,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1127,3.539333333333333,2.223666666666667,1.6953333333333334,1.5623333333333336,9.020666666666669,5.481333333333334,3.257666666666667,0.5723333333333334,0.456,0.4403333333333333,0.4816666666666666,7.543333333333334,0.2806666666666667,7.262666666666667,6.143333333333333,5.832333333333333,5.130333333333334,4.764333333333334,281.75,33810.0,563.5,3.58632432782274,2.14851957196398,1.71956448650856,1.56504582862832
1128,3.714,2.2156666666666665,1.6216666666666666,1.7936666666666667,9.345,5.631,3.4153333333333333,0.5886666666666667,0.4596666666666666,0.4303333333333333,0.5146666666666667,7.559333333333333,0.28,7.279333333333333,6.111999999999999,5.8020000000000005,5.046666666666666,4.571,282.0,33840.0,564.0,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1129,3.8213333333333335,2.208,1.5696666666666668,1.934,9.533,5.711666666666667,3.5036666666666667,0.5870000000000001,0.4606666666666667,0.4293333333333333,0.525,7.555000000000001,0.28,7.275,6.085666666666667,5.784,4.989333333333333,4.4590000000000005,282.25,33870.0,564.5,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1130,3.827,2.211666666666667,1.569,1.9763333333333333,9.584,5.757,3.545333333333333,0.5833333333333334,0.4666666666666666,0.4253333333333333,0.5306666666666667,7.556333333333333,0.28,7.276333333333333,6.081,5.768666666666666,4.967333333333334,4.416333333333334,282.5,33900.0,565.0,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1131,3.856,2.2053333333333334,1.5566666666666669,2.025333333333333,9.643333333333334,5.787333333333334,3.582,0.5783333333333334,0.4703333333333333,0.4253333333333333,0.53,7.552666666666666,0.28,7.272666666666666,6.078333333333333,5.756333333333334,4.942333333333334,4.372666666666667,282.75,33930.0,565.5,3.81175523705156,2.23501844784227,1.55212683216742,2.01392595686246
1132,3.825333333333333,2.367,1.4023333333333334,2.219333333333333,9.814,5.988666666666667,3.6216666666666666,0.5846666666666667,0.4803333333333333,0.4003333333333333,0.563,7.556333333333333,0.28,7.276333333333333,6.056333333333334,5.7156666666666665,4.906000000000001,4.215,283.0,33960.0,566.0,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1133,3.8636666666666666,2.394333333333333,1.3056666666666668,2.3593333333333333,9.923,6.059333333333333,3.665,0.5903333333333333,0.4816666666666666,0.396,0.573,7.561000000000001,0.28,7.281000000000001,6.050333333333333,5.699,4.871333333333332,4.109333333333334,283.25,33990.0,566.5,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1134,3.8956666666666666,2.414333333333333,1.2546666666666666,2.4006666666666665,9.965333333333334,6.0696666666666665,3.655333333333333,0.59,0.4816666666666666,0.396,0.5763333333333334,7.564333333333334,0.28,7.284333333333333,6.048333333333333,5.698333333333333,4.873999999999999,4.091666666666667,283.5,34020.0,567.0,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1135,3.897666666666667,2.4133333333333336,1.2403333333333333,2.3996666666666666,9.951,6.053333333333334,3.64,0.5870000000000001,0.482,0.3989999999999999,0.5803333333333334,7.560333333333333,0.28,7.280333333333333,6.046666666666667,5.699666666666666,4.887333333333333,4.098333333333334,283.75,34050.0,567.5,3.88675641757066,2.42040636520514,1.25400191433368,2.43400050780195
1136,4.155,2.490666666666667,1.434,1.9733333333333332,10.053,5.898000000000001,3.4073333333333333,0.6046666666666667,0.497,0.4256666666666667,0.5053333333333333,7.560666666666666,0.28,7.280666666666666,6.031333333333334,5.700666666666667,4.969333333333333,4.438666666666666,284.0,34080.0,568.0,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1137,4.187666666666667,2.5743333333333336,1.5076666666666665,1.6863333333333332,9.956,5.768333333333333,3.194,0.6193333333333333,0.5,0.437,0.472,7.566000000000001,0.28,7.286,6.045999999999999,5.730333333333334,5.059333333333333,4.6466666666666665,284.25,34110.0,568.5,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1138,4.287333333333334,2.607333333333333,1.6256666666666668,1.5513333333333332,10.071666666666667,5.7843333333333335,3.177,0.6183333333333334,0.4966666666666666,0.434,0.4589999999999999,7.561666666666666,0.28,7.281666666666666,6.032,5.714666666666668,5.047666666666667,4.679666666666667,284.5,34140.0,569.0,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1139,4.298,2.603,1.642,1.4296666666666666,9.972666666666663,5.674666666666667,3.0716666666666663,0.6113333333333333,0.4916666666666666,0.43,0.4616666666666666,7.566666666666666,0.28,7.286666666666666,6.049666666666667,5.738,5.103666666666666,4.790999999999999,284.75,34170.0,569.5,4.27603099858521,2.58608738309285,1.60598797160462,1.45690327025515
1140,4.259,1.3983333333333334,1.6703333333333332,1.4529999999999998,8.780666666666665,4.5216666666666665,3.123333333333333,0.602,0.3516666666666666,0.421,0.4603333333333333,7.571333333333333,0.284,7.287333333333334,6.197666666666667,6.011,5.354666666666667,5.023333333333333,285.0,34200.0,570.0,4.19170405450911,0.477814527850578,1.6138396214514097,1.43753090136407
1141,4.237333333333334,0.8,1.625,1.4673333333333332,8.129666666666667,3.892333333333333,3.0923333333333334,0.5973333333333334,0.309,0.4196666666666667,0.456,7.569666666666666,0.2936666666666667,7.276,6.249666666666666,6.104,5.451666666666667,5.118666666666666,285.25,34230.0,570.5,4.19170405450911,0.477814527850578,1.6138396214514097,1.43753090136407
1142,4.1866666666666665,0.5820000000000001,1.5983333333333334,1.4703333333333333,7.837333333333333,3.650666666666667,3.0686666666666667,0.5936666666666667,0.295,0.4203333333333333,0.45,7.569999999999999,0.2993333333333333,7.270666666666666,6.278666666666666,6.137333333333333,5.500333333333334,5.167333333333334,285.5,34260.0,571.0,4.19170405450911,0.477814527850578,1.6138396214514097,1.43753090136407
1143,4.122,0.5276666666666666,1.586,1.462,7.697666666666667,3.5756666666666668,3.048,0.6083333333333334,0.288,0.4256666666666667,0.449,7.571,0.2996666666666667,7.271333333333333,6.2860000000000005,6.155666666666667,5.516666666666668,5.188666666666666,285.75,34290.0,571.5,4.19170405450911,0.477814527850578,1.6138396214514097,1.43753090136407
1144,4.14,0.8563333333333334,1.4006666666666667,1.833,8.23,4.09,3.2336666666666667,0.61,0.3456666666666667,0.4006666666666667,0.5226666666666666,7.551666666666667,0.292,7.259666666666667,6.212666666666667,6.0296666666666665,5.340333333333334,4.823,286.0,34320.0,572.0,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1145,4.1803333333333335,1.0753333333333333,1.3063333333333336,2.129,8.691,4.510666666666667,3.4353333333333333,0.609,0.367,0.3923333333333333,0.55,7.549333333333333,0.2813333333333334,7.268,6.163,5.957333333333333,5.2010000000000005,4.561999999999999,286.25,34350.0,572.5,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1146,4.1946666666666665,1.2166666666666666,1.270333333333333,2.247333333333333,8.929,4.734333333333334,3.5176666666666665,0.603,0.37,0.3893333333333333,0.5586666666666666,7.546666666666667,0.28,7.266666666666667,6.150666666666667,5.927333333333333,5.135999999999999,4.444999999999999,286.5,34380.0,573.0,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1147,4.192666666666667,1.2136666666666664,1.2643333333333333,2.261,8.931666666666667,4.739,3.525333333333333,0.598,0.3733333333333333,0.3843333333333333,0.5693333333333332,7.546666666666667,0.28,7.266666666666667,6.149666666666667,5.9286666666666665,5.144666666666666,4.441333333333333,286.75,34410.0,573.5,4.16189385723838,1.23419536929897,1.24324998524179,2.3226489378494
1148,4.0520000000000005,1.24,1.2613333333333334,1.8976666666666664,8.451,4.399,3.159,0.5846666666666667,0.3829999999999999,0.3876666666666666,0.479,7.566,0.288,7.278,6.217666666666666,6.026999999999999,5.388333333333334,4.884666666666666,287.0,34440.0,574.0,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1149,3.9646666666666666,1.2756666666666667,1.2756666666666667,1.5306666666666666,8.046666666666667,4.082,2.8063333333333333,0.5846666666666667,0.3863333333333333,0.387,0.4503333333333333,7.567666666666667,0.2983333333333333,7.269333333333334,6.252,6.083333333333332,5.547000000000001,5.175666666666666,287.25,34470.0,574.5,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1150,3.905,1.3076666666666668,1.28,1.408,7.900666666666668,3.9956666666666663,2.688,0.5966666666666667,0.3846666666666667,0.384,0.4379999999999999,7.566999999999999,0.2976666666666666,7.269333333333333,6.267333333333333,6.102333333333333,5.599666666666667,5.271999999999999,287.5,34500.0,575.0,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1151,4.009666666666666,1.313,1.2826666666666668,1.3333333333333333,7.938666666666665,3.929,2.616,0.5923333333333334,0.381,0.381,0.4383333333333333,7.563333333333333,0.3,7.263333333333334,6.249333333333333,6.100666666666666,5.616333333333333,5.308333333333334,287.75,34530.0,575.5,3.96900300329256,1.29903226072378,1.2688968015992,1.31915679497665
1152,3.0876666666666663,1.3413333333333337,0.9256666666666666,1.132,6.486666666666666,3.3990000000000005,2.057666666666667,0.5023333333333333,0.3876666666666666,0.3296666666666666,0.4016666666666666,7.540999999999999,0.3,7.241,6.382333333333333,6.257333333333333,5.952999999999999,5.712999999999999,288.0,34560.0,576.0,2.52476182948705,1.36920051656113,0.574942237916264,0.904826846944111
1153,2.7093333333333334,1.385,0.7200000000000001,1.0056666666666667,5.819999999999999,3.110666666666667,1.725666666666667,0.4786666666666667,0.385,0.308,0.3879999999999999,7.537333333333334,0.3,7.237333333333334,6.4286666666666665,6.311,6.0843333333333325,5.874333333333333,288.25,34590.0,576.5,2.52476182948705,1.36920051656113,0.574942237916264,0.904826846944111
1154,2.581,1.418,0.63,0.9426666666666668,5.571666666666666,2.990666666666667,1.5726666666666669,0.4726666666666667,0.377,0.3,0.3829999999999999,7.534999999999999,0.3,7.234999999999999,6.440333333333334,6.328333333333334,6.137333333333334,5.9463333333333335,288.5,34620.0,577.0,2.52476182948705,1.36920051656113,0.574942237916264,0.904826846944111
1155,2.536,1.367,0.5670000000000001,0.9236666666666667,5.393666666666666,2.857666666666667,1.4906666666666668,0.47,0.3779999999999999,0.3013333333333333,0.38,7.524666666666667,0.3,7.224666666666667,6.435333333333333,6.336333333333334,6.154333333333334,5.969,288.75,34650.0,577.5,2.52476182948705,1.36920051656113,0.574942237916264,0.904826846944111
1156,2.838,1.3903333333333334,0.6666666666666666,0.7363333333333333,5.631333333333334,2.793333333333333,1.403,0.5133333333333333,0.3943333333333333,0.3326666666666666,0.3563333333333333,7.501,0.3,7.2010000000000005,6.397666666666666,6.296666666666667,6.131,6.009,289.0,34680.0,578.0,3.1145647097055,1.5056249004575,0.865364439286031,0.589085068013192
1157,3.071,1.48,0.8116666666666666,0.6683333333333333,6.031,2.96,1.48,0.519,0.3993333333333333,0.3403333333333333,0.3473333333333333,7.485666666666666,0.3,7.185666666666666,6.350333333333333,6.247,6.062666666666667,5.949666666666666,289.25,34710.0,578.5,3.1145647097055,1.5056249004575,0.865364439286031,0.589085068013192
1158,3.0656666666666665,1.5590000000000002,0.8450000000000001,0.6306666666666667,6.1003333333333325,3.0346666666666677,1.475666666666667,0.523,0.3893333333333333,0.3416666666666666,0.3406666666666667,7.493666666666667,0.3,7.193666666666667,6.350666666666667,6.244,6.067333333333333,5.958666666666667,289.5,34740.0,579.0,3.1145647097055,1.5056249004575,0.865364439286031,0.589085068013192
1159,3.085,1.5433333333333334,0.8606666666666667,0.6013333333333333,6.090333333333334,3.005333333333333,1.462,0.5293333333333333,0.3833333333333333,0.3436666666666667,0.3396666666666667,7.490333333333334,0.3,7.190333333333334,6.347666666666667,6.242,6.063,5.9656666666666665,289.75,34770.0,579.5,3.1145647097055,1.5056249004575,0.865364439286031,0.589085068013192
1160,3.094,2.738,0.9106666666666666,0.8520000000000001,7.594666666666667,4.500666666666667,1.7626666666666666,0.5166666666666666,0.525,0.359,0.3983333333333334,7.529333333333333,0.2973333333333333,7.231999999999999,6.242,5.998333333333333,5.754666666666667,5.575333333333333,290.0,34800.0,580.0,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1161,3.0156666666666667,3.3713333333333333,0.9923333333333332,1.0443333333333331,8.423666666666666,5.408,2.036666666666666,0.5126666666666666,0.5633333333333334,0.361,0.424,7.539666666666666,0.291,7.248666666666666,6.1963333333333335,5.887666666666666,5.585333333333335,5.369666666666666,290.25,34830.0,580.5,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1162,2.971,3.540666666666666,1.009,1.149333333333333,8.67,5.699,2.158333333333333,0.5216666666666666,0.5803333333333334,0.3606666666666667,0.4379999999999999,7.543333333333334,0.284,7.259333333333334,6.1690000000000005,5.838,5.512666666666667,5.254666666666667,290.5,34860.0,581.0,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1163,3.0133333333333336,3.622666666666667,0.9883333333333332,1.2020000000000002,8.826333333333334,5.813000000000001,2.190333333333333,0.52,0.5856666666666667,0.3656666666666667,0.4406666666666667,7.543333333333334,0.2813333333333334,7.262,6.160333333333333,5.818666666666667,5.481333333333334,5.205,290.75,34890.0,581.5,3.00698642471998,3.6609683414968,1.01289304045156,1.23405955538418
1164,3.01,2.847,1.0116666666666667,1.3533333333333333,8.222,5.212,2.365,0.527,0.494,0.356,0.4513333333333333,7.559666666666667,0.2936666666666667,7.266,6.242666666666667,5.970666666666666,5.581,5.2603333333333335,291.0,34920.0,582.0,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1165,3.06,2.4873333333333334,0.952,1.4106666666666667,7.91,4.85,2.3626666666666667,0.531,0.4636666666666666,0.351,0.4566666666666666,7.566333333333334,0.2976666666666666,7.268666666666667,6.274333333333333,6.028666666666667,5.6370000000000005,5.293666666666667,291.25,34950.0,582.5,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1166,3.066333333333333,2.3040000000000003,0.9593333333333334,1.409333333333333,7.739,4.672666666666667,2.368666666666667,0.5296666666666667,0.4583333333333333,0.3486666666666667,0.4589999999999999,7.565333333333333,0.2993333333333333,7.266,6.281666666666666,6.054,5.668,5.319666666666667,291.5,34980.0,583.0,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1167,3.0780000000000003,2.264333333333333,0.9303333333333332,1.4266666666666663,7.699333333333334,4.621333333333333,2.357,0.5286666666666666,0.4576666666666666,0.3496666666666667,0.46,7.562,0.3,7.262,6.298,6.059666666666666,5.684666666666667,5.331,291.75,35010.0,583.5,3.06823998530164,2.25747904490868,0.934732960584303,1.4315259084179
1168,3.691,2.298666666666666,0.9043333333333332,1.2853333333333334,8.179333333333334,4.488333333333333,2.1896666666666667,0.5803333333333334,0.4773333333333333,0.3493333333333333,0.4163333333333333,7.550666666666667,0.2956666666666666,7.255000000000001,6.216000000000001,6.008666666666667,5.673,5.390000000000001,292.0,35040.0,584.0,4.03122766927956,2.43174260620555,0.913913384096024,1.00753004551638
1169,3.921666666666667,2.4433333333333334,0.8886666666666667,1.094,8.347666666666667,4.426,1.9826666666666668,0.5946666666666667,0.474,0.3546666666666667,0.4056666666666667,7.547333333333333,0.2913333333333333,7.255999999999999,6.198333333333334,5.990333333333333,5.700666666666666,5.467333333333334,292.25,35070.0,584.5,4.03122766927956,2.43174260620555,0.913913384096024,1.00753004551638
1170,3.993666666666667,2.4533333333333336,0.9023333333333332,1.0453333333333332,8.394666666666668,4.401,1.9476666666666669,0.6006666666666667,0.4703333333333333,0.3563333333333333,0.3989999999999999,7.545666666666666,0.2946666666666667,7.250999999999999,6.197333333333333,5.990333333333333,5.706666666666666,5.490666666666667,292.5,35100.0,585.0,4.03122766927956,2.43174260620555,0.913913384096024,1.00753004551638
1171,4.095,2.4513333333333334,0.889,1.016,8.451333333333334,4.356333333333334,1.905,0.59,0.4696666666666667,0.36,0.3996666666666666,7.546,0.293,7.253,6.192,5.9896666666666665,5.708333333333332,5.51,292.75,35130.0,585.5,4.03122766927956,2.43174260620555,0.913913384096024,1.00753004551638
1172,3.9733333333333336,2.3313333333333333,1.453,1.1523333333333334,8.91,4.936666666666667,2.6053333333333333,0.579,0.465,0.4246666666666667,0.441,7.553,0.2816666666666667,7.271333333333334,6.152,5.895666666666666,5.391,5.158333333333333,293.0,35160.0,586.0,3.90972721253911,2.31927446244035,1.88906919223984,1.42965981475298
1173,3.9016666666666655,2.289333333333333,1.6946666666666663,1.3116666666666668,9.197333333333331,5.2956666666666665,3.006333333333333,0.581,0.472,0.4526666666666666,0.4563333333333333,7.553333333333333,0.28,7.273333333333331,6.125666666666666,5.847333333333333,5.216666666666667,4.945666666666666,293.25,35190.0,586.5,3.90972721253911,2.31927446244035,1.88906919223984,1.42965981475298
1174,3.907000000000001,2.3176666666666668,1.812,1.3643333333333334,9.401,5.494000000000001,3.176333333333333,0.5816666666666667,0.4716666666666666,0.4629999999999999,0.4683333333333334,7.553666666666666,0.28,7.273666666666666,6.103999999999999,5.8053333333333335,5.115666666666668,4.829666666666666,293.5,35220.0,587.0,3.90972721253911,2.31927446244035,1.88906919223984,1.42965981475298
1175,3.9036666666666666,2.321,1.8573333333333333,1.4613333333333332,9.543333333333331,5.639666666666666,3.318666666666666,0.5806666666666667,0.471,0.47,0.4613333333333333,7.559666666666667,0.28,7.279666666666666,6.093333333333333,5.785,5.048666666666668,4.731,293.75,35250.0,587.5,3.90972721253911,2.31927446244035,1.88906919223984,1.42965981475298
1176,3.909666666666667,2.385,1.665,1.1616666666666666,9.121333333333332,5.211666666666666,2.8266666666666667,0.5886666666666667,0.48,0.4203333333333333,0.4066666666666666,7.571666666666667,0.28,7.291666666666667,6.1516666666666655,5.885666666666667,5.356333333333333,5.144333333333334,294.0,35280.0,588.0,3.95284308185864,2.43595706479516,1.35710827151496,0.792720348151246
1177,3.942333333333333,2.454,1.4766666666666666,0.936,8.809,4.866666666666667,2.4126666666666665,0.591,0.4773333333333333,0.402,0.385,7.575333333333333,0.2853333333333333,7.29,6.194333333333335,5.949,5.527333333333333,5.373666666666666,294.25,35310.0,588.5,3.95284308185864,2.43595706479516,1.35710827151496,0.792720348151246
1178,3.943333333333333,2.496666666666667,1.398,0.8453333333333333,8.683333333333334,4.74,2.243333333333333,0.5906666666666667,0.4673333333333333,0.3996666666666666,0.3786666666666666,7.576,0.2853333333333333,7.290666666666667,6.205333333333333,5.971666666666667,5.5986666666666665,5.463666666666667,294.5,35340.0,589.0,3.95284308185864,2.43595706479516,1.35710827151496,0.792720348151246
1179,3.9343333333333335,2.4473333333333334,1.3473333333333335,0.8363333333333334,8.565333333333333,4.631,2.183666666666667,0.5933333333333334,0.4636666666666666,0.4,0.3713333333333333,7.575333333333333,0.288,7.287333333333333,6.211666666666666,5.991333333333333,5.627999999999999,5.506,294.75,35370.0,589.5,3.95284308185864,2.43595706479516,1.35710827151496,0.792720348151246
1180,4.296333333333333,2.7936666666666667,1.29,1.471666666666667,9.851666666666668,5.5553333333333335,2.7616666666666667,0.6206666666666667,0.5213333333333333,0.4033333333333334,0.4853333333333333,7.562666666666667,0.28,7.282666666666667,6.040333333333334,5.721666666666667,5.184666666666667,4.800000000000001,295.0,35400.0,590.0,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1181,4.445666666666667,3.0323333333333333,1.2713333333333334,1.8896666666666664,10.639,6.193333333333333,3.161,0.626,0.5403333333333333,0.4116666666666666,0.5293333333333333,7.549333333333333,0.28,7.269333333333333,5.934666666666667,5.569333333333334,4.916,4.380666666666667,295.25,35430.0,590.5,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1182,4.461333333333333,3.118666666666667,1.2983333333333331,2.095333333333333,10.973666666666666,6.512333333333333,3.393666666666667,0.6273333333333333,0.5456666666666667,0.413,0.545,7.551666666666667,0.28,7.271666666666666,5.903333333333332,5.513999999999999,4.789666666666667,4.167999999999999,295.5,35460.0,591.0,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1183,4.448333333333333,3.1203333333333334,1.3303333333333334,2.147333333333333,11.046333333333337,6.598000000000001,3.477666666666667,0.6303333333333333,0.5516666666666666,0.4103333333333333,0.5556666666666668,7.558000000000001,0.28,7.278,5.899333333333333,5.496666666666667,4.748333333333333,4.101333333333333,295.75,35490.0,591.5,4.47501207911657,3.16348800377886,1.31624626890057,2.2091906371612
1184,3.942333333333333,3.036666666666666,1.365,1.9383333333333328,10.282333333333332,6.34,3.303333333333333,0.5786666666666667,0.517,0.4206666666666667,0.502,7.588666666666667,0.28,7.308666666666666,6.048,5.665333333333333,4.977333333333334,4.456666666666667,296.0,35520.0,592.0,3.60169741003831,2.81549366161989,1.43079282661116,1.5866215581088403
1185,3.717,2.8926666666666665,1.442,1.739,9.790666666666668,6.073666666666666,3.181,0.564,0.5076666666666667,0.4203333333333333,0.4783333333333333,7.596666666666667,0.28,7.316666666666666,6.105,5.752,5.113666666666667,4.668333333333334,296.25,35550.0,592.5,3.60169741003831,2.81549366161989,1.43079282661116,1.5866215581088403
1186,3.564333333333333,2.8753333333333333,1.4423333333333332,1.6363333333333332,9.518333333333333,5.954,3.0786666666666664,0.569,0.4993333333333333,0.4173333333333333,0.4726666666666667,7.590999999999999,0.28,7.310999999999999,6.130333333333334,5.788666666666668,5.165333333333333,4.757666666666666,296.5,35580.0,593.0,3.60169741003831,2.81549366161989,1.43079282661116,1.5866215581088403
1187,3.582333333333333,2.767333333333333,1.4423333333333332,1.604666666666667,9.396666666666665,5.814333333333333,3.047,0.5723333333333334,0.506,0.4173333333333333,0.4693333333333333,7.583333333333333,0.28,7.303333333333333,6.136333333333333,5.8133333333333335,5.189,4.796333333333333,296.75,35610.0,593.5,3.60169741003831,2.81549366161989,1.43079282661116,1.5866215581088403
1188,3.597,2.541,1.377,1.8556666666666668,9.370666666666668,5.773666666666667,3.232666666666667,0.5720000000000001,0.469,0.3996666666666666,0.521,7.584,0.28,7.304,6.140333333333333,5.818666666666667,5.135333333333333,4.618666666666667,297.0,35640.0,594.0,3.60140908361401,2.2986532956558494,1.27163097809268,2.18300435838726
1189,3.621333333333333,2.321,1.326,2.036666666666666,9.305,5.683666666666666,3.3626666666666667,0.5703333333333334,0.4666666666666666,0.391,0.5403333333333333,7.583,0.28,7.303,6.148666666666666,5.831333333333333,5.113999999999999,4.514333333333333,297.25,35670.0,594.5,3.60140908361401,2.2986532956558494,1.27163097809268,2.18300435838726
1190,3.625333333333333,2.281333333333333,1.2706666666666666,2.1383333333333336,9.315666666666669,5.690333333333333,3.4090000000000003,0.568,0.471,0.391,0.5479999999999999,7.582666666666666,0.28,7.302666666666666,6.145999999999999,5.830333333333333,5.1033333333333335,4.468666666666668,297.5,35700.0,595.0,3.60140908361401,2.2986532956558494,1.27163097809268,2.18300435838726
1191,3.6236666666666655,2.2826666666666666,1.2306666666666668,2.163,9.3,5.676333333333334,3.3936666666666664,0.5626666666666666,0.472,0.3983333333333334,0.5503333333333333,7.592666666666667,0.28,7.312666666666667,6.151333333333334,5.832999999999999,5.105666666666667,4.456666666666667,297.75,35730.0,595.5,3.60140908361401,2.2986532956558494,1.27163097809268,2.18300435838726
1192,3.545333333333333,2.284,1.2623333333333333,2.0113333333333334,9.103,5.557666666666666,3.2736666666666667,0.5503333333333333,0.469,0.4003333333333333,0.5056666666666667,7.592666666666667,0.28,7.312666666666667,6.177666666666667,5.870333333333333,5.198666666666667,4.6273333333333335,298.0,35760.0,596.0,3.45491492736411,2.2521324664193,1.2750637208628797,1.73709099605643
1193,3.4896666666666665,2.2936666666666667,1.2593333333333334,1.869,8.911666666666667,5.422,3.1283333333333334,0.5426666666666666,0.4626666666666666,0.401,0.4893333333333333,7.579666666666667,0.28,7.299666666666667,6.190666666666667,5.889,5.269666666666667,4.752333333333334,298.25,35790.0,596.5,3.45491492736411,2.2521324664193,1.2750637208628797,1.73709099605643
1194,3.4473333333333334,2.293333333333333,1.2773333333333334,1.7766666666666666,8.794666666666668,5.347333333333333,3.0540000000000003,0.545,0.4563333333333333,0.4006666666666667,0.4826666666666666,7.576333333333333,0.28,7.296333333333333,6.195333333333333,5.901000000000001,5.303333333333334,4.831,298.5,35820.0,597.0,3.45491492736411,2.2521324664193,1.2750637208628797,1.73709099605643
1195,3.4373333333333336,2.273,1.2933333333333334,1.753,8.756666666666668,5.319333333333334,3.0463333333333336,0.5483333333333333,0.452,0.4003333333333333,0.48,7.577333333333333,0.2806666666666667,7.296666666666666,6.201333333333333,5.917333333333334,5.315999999999999,4.855666666666666,298.75,35850.0,597.5,3.45491492736411,2.2521324664193,1.2750637208628797,1.73709099605643
1196,3.2173333333333334,2.169,1.126,1.7526666666666666,8.265,5.047666666666666,2.8786666666666667,0.5196666666666667,0.4366666666666666,0.3576666666666666,0.4896666666666667,7.576666666666667,0.295,7.281666666666667,6.252666666666667,5.993,5.457666666666666,4.978999999999999,299.0,35880.0,598.0,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1197,3.082,2.043333333333333,0.9326666666666666,1.776333333333333,7.834333333333334,4.7523333333333335,2.709,0.514,0.44,0.3483333333333334,0.4993333333333333,7.571,0.2993333333333333,7.271666666666666,6.286333333333333,6.045,5.559333333333333,5.072,299.25,35910.0,598.5,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1198,2.99,2.039333333333333,0.9023333333333332,1.7906666666666666,7.722333333333333,4.732333333333333,2.693,0.52,0.4423333333333333,0.3396666666666667,0.5006666666666667,7.569666666666666,0.3,7.269666666666667,6.291333333333332,6.058666666666666,5.574333333333334,5.072333333333334,299.5,35940.0,599.0,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1199,3.0253333333333337,2.043333333333333,0.884,1.8393333333333333,7.792000000000001,4.766666666666667,2.723333333333333,0.5233333333333333,0.4486666666666666,0.3333333333333333,0.5,7.571,0.3,7.271,6.285666666666668,6.046,5.550999999999999,5.047000000000001,299.75,35970.0,599.5,3.03410579839186,2.06200624616059,0.851289115979856,1.8207082992254
1200,2.9016666666666664,2.021333333333333,0.8160000000000001,1.7926666666666666,7.531666666666666,4.63,2.6086666666666667,0.4953333333333333,0.4326666666666666,0.3386666666666666,0.478,7.569666666666666,0.3,7.269666666666667,6.316333333333333,6.088,5.633,5.1306666666666665,300.0,36000.0,600.0,2.72372512757733,1.92991379386853,0.833196002534925,1.65826429575858
1201,2.763,1.9486666666666668,0.8123333333333334,1.7223333333333335,7.246333333333333,4.483333333333333,2.534666666666667,0.4896666666666667,0.4293333333333333,0.3403333333333333,0.469,7.564666666666667,0.3,7.264666666666667,6.332666666666666,6.117666666666666,5.6883333333333335,5.218666666666668,300.25,36030.0,600.5,2.72372512757733,1.92991379386853,0.833196002534925,1.65826429575858
1202,2.7246666666666663,1.9143333333333328,0.81,1.6716666666666666,7.120666666666667,4.396,2.4816666666666665,0.4906666666666667,0.4303333333333333,0.3443333333333333,0.469,7.556666666666667,0.3,7.256666666666667,6.332,6.132666666666666,5.706999999999999,5.2523333333333335,300.5,36060.0,601.0,2.72372512757733,1.92991379386853,0.833196002534925,1.65826429575858
1203,2.7273333333333336,1.9046666666666667,0.807,1.678,7.117000000000001,4.389666666666667,2.485,0.491,0.4363333333333333,0.3493333333333333,0.4639999999999999,7.553333333333333,0.3,7.253333333333333,6.325666666666667,6.129666666666667,5.703999999999999,5.250666666666667,300.75,36090.0,601.5,2.72372512757733,1.92991379386853,0.833196002534925,1.65826429575858
1204,4.118333333333333,2.347,1.002,1.729666666666667,9.197,5.078666666666667,2.7316666666666665,0.6286666666666667,0.4723333333333333,0.379,0.4913333333333333,7.560666666666666,0.2813333333333334,7.279333333333333,6.095000000000001,5.836333333333333,5.324,4.859999999999999,301.0,36120.0,602.0,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1205,4.767,2.447666666666667,1.1116666666666668,1.776,10.102333333333332,5.335333333333334,2.887666666666667,0.6523333333333333,0.49,0.3886666666666666,0.5103333333333333,7.562,0.28,7.282,6.013,5.738666666666667,5.193666666666667,4.706999999999999,301.25,36150.0,602.5,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1206,4.94,2.526,1.165333333333333,1.842666666666667,10.473999999999998,5.534000000000001,3.008,0.6609999999999999,0.497,0.3923333333333333,0.5193333333333333,7.551666666666667,0.28,7.271666666666666,5.957,5.677333333333333,5.085,4.574,301.5,36180.0,603.0,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1207,4.967666666666667,2.5409999999999995,1.1936666666666664,1.9036666666666664,10.606,5.638333333333332,3.0973333333333333,0.6643333333333333,0.5036666666666667,0.3913333333333333,0.5203333333333333,7.555666666666666,0.28,7.275666666666666,5.949,5.651666666666666,5.032333333333334,4.497333333333334,301.75,36210.0,603.5,4.9985651879747,2.58190148700627,1.19242373115437,1.90699538162371
1208,4.562333333333333,2.708666666666667,1.216,1.9273333333333331,10.414333333333332,5.852,3.143333333333333,0.6293333333333333,0.5006666666666667,0.4006666666666667,0.5266666666666666,7.566,0.28,7.286,5.997333333333334,5.668666666666667,5.027666666666667,4.488,302.0,36240.0,604.0,4.332304091515389,2.67537748797119,1.26524375407554,1.9744645783981
1209,4.451,2.723,1.290333333333333,1.9593333333333327,10.423666666666666,5.972666666666667,3.2496666666666663,0.612,0.4916666666666666,0.3963333333333333,0.5306666666666667,7.565666666666667,0.28,7.285666666666667,5.988,5.651,4.974,4.415333333333333,302.25,36270.0,604.5,4.332304091515389,2.67537748797119,1.26524375407554,1.9744645783981
1210,4.333,2.6426666666666665,1.2766666666666666,2.015333333333333,10.267666666666669,5.934666666666667,3.292,0.6153333333333333,0.496,0.3936666666666666,0.522,7.572666666666667,0.28,7.292666666666666,6.025333333333333,5.679333333333333,4.995,4.417,302.5,36300.0,605.0,4.332304091515389,2.67537748797119,1.26524375407554,1.9744645783981
1211,4.333,2.6256666666666666,1.2913333333333334,2.003333333333333,10.253333333333334,5.920333333333333,3.294666666666666,0.6133333333333334,0.5026666666666667,0.3903333333333333,0.5196666666666667,7.569666666666666,0.28,7.289666666666666,6.022666666666666,5.678,4.99,4.416333333333334,302.75,36330.0,605.5,4.332304091515389,2.67537748797119,1.26524375407554,1.9744645783981
1212,4.4703333333333335,3.000333333333333,1.276333333333333,1.989,10.736,6.265666666666666,3.2653333333333334,0.6343333333333333,0.542,0.408,0.529,7.559,0.28,7.279,5.942666666666668,5.563666666666667,4.904333333333333,4.33,303.0,36360.0,606.0,4.601164919009031,3.24745715377605,1.40759826465754,2.05554107373419
1213,4.556666666666667,3.151333333333333,1.337,1.9876666666666665,11.032666666666666,6.476,3.3246666666666664,0.6409999999999999,0.556,0.421,0.54,7.558666666666666,0.28,7.278666666666666,5.895666666666667,5.504,4.804666666666668,4.238666666666667,303.25,36390.0,606.5,4.601164919009031,3.24745715377605,1.40759826465754,2.05554107373419
1214,4.588333333333334,3.247666666666667,1.4006666666666665,2.021,11.257666666666664,6.669333333333333,3.4216666666666664,0.6403333333333333,0.5529999999999999,0.4213333333333333,0.5429999999999999,7.559333333333333,0.28,7.279333333333333,5.879333333333333,5.465999999999999,4.724,4.148666666666667,303.5,36420.0,607.0,4.601164919009031,3.24745715377605,1.40759826465754,2.05554107373419
1215,4.589333333333333,3.2373333333333334,1.4176666666666666,2.040666666666666,11.285,6.695666666666667,3.458333333333333,0.6436666666666666,0.5556666666666668,0.4196666666666667,0.5493333333333333,7.561000000000001,0.28,7.281000000000001,5.877666666666666,5.463666666666667,4.715,4.133333333333333,303.75,36450.0,607.5,4.601164919009031,3.24745715377605,1.40759826465754,2.05554107373419
1216,4.608333333333333,2.9246666666666665,1.286,2.0780000000000003,10.896999999999998,6.288666666666667,3.3640000000000003,0.635,0.5226666666666666,0.3843333333333333,0.5226666666666666,7.576333333333333,0.28,7.296333333333333,5.9463333333333335,5.586333333333332,4.878333333333332,4.274333333333333,304.0,36480.0,608.0,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1217,4.600666666666667,2.8526666666666665,1.1353333333333333,1.995,10.583666666666666,5.983,3.130333333333333,0.6293333333333333,0.5043333333333333,0.372,0.5086666666666667,7.579666666666667,0.28,7.299666666666667,5.986666666666667,5.648666666666667,5.024666666666667,4.455,304.25,36510.0,608.5,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1218,4.591333333333334,2.788,1.06,1.938,10.377333333333334,5.786,2.998,0.6216666666666666,0.4926666666666666,0.37,0.506,7.592333333333332,0.28,7.312333333333332,6.024333333333333,5.712,5.129666666666667,4.580333333333334,304.5,36540.0,609.0,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1219,4.509,2.732,1.030333333333333,1.9036666666666664,10.175,5.666,2.934,0.6303333333333333,0.49,0.3726666666666666,0.506,7.590999999999999,0.28,7.310999999999999,6.052666666666666,5.739333333333333,5.179,4.634,304.75,36570.0,609.5,4.5528398431809,2.71191609484727,1.05039684684062,1.91068827584609
1220,4.488,2.369333333333333,1.0776666666666668,2.003333333333333,9.938333333333333,5.450333333333333,3.0809999999999995,0.6176666666666667,0.4666666666666666,0.386,0.534,7.590333333333334,0.28,7.310333333333333,6.077333333333334,5.797000000000001,5.175666666666666,4.589,305.0,36600.0,610.0,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1221,4.461333333333333,2.308666666666667,1.147333333333333,2.106333333333333,10.023666666666664,5.562333333333333,3.2536666666666667,0.6096666666666667,0.4586666666666666,0.3903333333333333,0.547,7.583666666666667,0.28,7.303666666666666,6.056666666666667,5.7573333333333325,5.083333333333334,4.450333333333334,305.25,36630.0,610.5,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1222,4.354,2.23,1.196,2.1573333333333333,9.937333333333331,5.583333333333334,3.353333333333333,0.6166666666666667,0.46,0.3829999999999999,0.551,7.588666666666667,0.28,7.308666666666666,6.075,5.769,5.065,4.406666666666667,305.5,36660.0,611.0,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1223,4.354,2.2343333333333333,1.176,2.2030000000000003,9.967333333333332,5.613333333333333,3.3790000000000004,0.6266666666666666,0.4593333333333333,0.381,0.5503333333333333,7.585999999999999,0.28,7.305999999999999,6.066333333333333,5.754666666666667,5.038666666666668,4.367666666666667,305.75,36690.0,611.5,4.4078305963103,2.23334409045292,1.16254838998411,2.19157892285965
1224,4.402,2.6746666666666665,1.2966666666666666,2.292333333333333,10.665666666666668,6.263666666666666,3.5889999999999995,0.6116666666666667,0.512,0.417,0.58,7.569999999999999,0.28,7.289999999999999,5.955,5.580333333333334,4.767666666666667,4.041,306.0,36720.0,612.0,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1225,4.316333333333334,2.8986666666666667,1.411333333333333,2.365666666666667,10.992,6.675666666666666,3.777,0.6093333333333333,0.532,0.4346666666666667,0.597,7.565333333333333,0.28,7.285333333333333,5.919666666666666,5.4976666666666665,4.617666666666666,3.866666666666666,306.25,36750.0,612.5,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1226,4.2843333333333335,2.9570000000000003,1.485,2.5,11.226333333333333,6.942,3.985,0.6133333333333334,0.5416666666666666,0.4403333333333333,0.5983333333333334,7.560333333333333,0.28,7.280333333333333,5.889,5.445666666666667,4.4783333333333335,3.666,306.5,36780.0,613.0,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1227,4.268666666666666,3.0556666666666668,1.5083333333333333,2.4883333333333337,11.321,7.052333333333333,3.996666666666667,0.619,0.5386666666666666,0.4443333333333333,0.5993333333333333,7.564000000000001,0.28,7.284000000000001,5.879,5.420666666666667,4.444333333333333,3.6376666666666666,306.75,36810.0,613.5,4.30443114103378,3.03022807104339,1.53060201057427,2.49100922860429
1228,4.308333333333334,2.970333333333333,1.5479999999999998,2.255666666666667,11.082333333333333,6.774000000000001,3.8036666666666665,0.623,0.5193333333333333,0.4393333333333333,0.5413333333333333,7.572999999999999,0.28,7.292999999999999,5.924333333333333,5.499333333333333,4.616,3.959333333333333,307.0,36840.0,614.0,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999
1229,4.313,2.8593333333333333,1.546,2.0516666666666667,10.77,6.457,3.597666666666667,0.6256666666666667,0.518,0.43,0.5206666666666667,7.581666666666666,0.28,7.301666666666666,5.969666666666667,5.581,4.779999999999999,4.200333333333333,307.25,36870.0,614.5,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999
1230,4.3293333333333335,2.837333333333333,1.5043333333333335,1.9806666666666668,10.651666666666667,6.322333333333334,3.4850000000000003,0.6273333333333333,0.52,0.4306666666666667,0.509,7.584,0.28,7.304,5.985,5.601666666666667,4.843333333333334,4.301,307.5,36900.0,615.0,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999
1231,4.330666666666667,2.853,1.5186666666666668,1.8823333333333327,10.584666666666667,6.254,3.401,0.6283333333333334,0.52,0.4306666666666667,0.5103333333333333,7.587666666666666,0.28,7.307666666666666,5.993666666666667,5.634666666666666,4.894333333333332,4.3806666666666665,307.75,36930.0,615.5,4.33262197606174,2.85065892123658,1.50809384464394,1.8979831124999
1232,4.343999999999999,2.9536666666666664,1.5166666666666666,1.5516666666666663,10.366,6.021999999999999,3.0683333333333334,0.6206666666666667,0.5253333333333333,0.4213333333333333,0.4556666666666667,7.588333333333334,0.28,7.308333333333334,6.024333333333333,5.678,5.071,4.719333333333333,308.0,36960.0,616.0,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1233,4.332333333333334,3.003333333333333,1.524,1.331,10.190666666666663,5.8583333333333325,2.855,0.6153333333333333,0.5186666666666667,0.411,0.4343333333333333,7.592333333333332,0.28,7.312333333333332,6.0456666666666665,5.719666666666667,5.164000000000001,4.883666666666667,308.25,36990.0,616.5,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1234,4.335999999999999,2.943,1.4756666666666665,1.2396666666666667,9.994333333333334,5.658333333333333,2.715333333333333,0.6096666666666667,0.5243333333333333,0.409,0.4293333333333333,7.594666666666667,0.28,7.314666666666667,6.0713333333333335,5.757666666666667,5.257,5.000666666666668,308.5,37020.0,617.0,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1235,4.293666666666667,2.969666666666667,1.465666666666667,1.2006666666666663,9.929666666666668,5.636,2.666333333333333,0.609,0.528,0.4076666666666667,0.4286666666666667,7.593333333333334,0.28,7.313333333333333,6.078333333333333,5.760999999999999,5.270666666666667,5.024333333333333,308.75,37050.0,617.5,4.29788831066766,2.97723082406322,1.45452565546021,1.18537908496809
1236,4.344666666666667,1.6333333333333333,1.4833333333333334,1.433,8.894333333333334,4.549666666666667,2.916333333333333,0.6206666666666667,0.3736666666666666,0.422,0.4573333333333333,7.574666666666667,0.2816666666666667,7.293000000000001,6.185666666666666,5.9910000000000005,5.401,5.061333333333334,309.0,37080.0,618.0,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587596995
1237,4.3853333333333335,1.012,1.538,1.5136666666666667,8.449000000000002,4.063666666666666,3.0516666666666667,0.6296666666666667,0.3296666666666666,0.431,0.4693333333333333,7.571333333333333,0.2873333333333334,7.284,6.216666666666667,6.043666666666667,5.418666666666667,5.0600000000000005,309.25,37110.0,618.5,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587596995
1238,4.418666666666667,0.8046666666666666,1.594,1.588666666666667,8.406,3.987333333333334,3.182666666666667,0.6306666666666667,0.309,0.4303333333333333,0.4746666666666667,7.574,0.2893333333333333,7.284666666666666,6.225333333333333,6.056333333333333,5.382666666666666,5.011666666666667,309.5,37140.0,619.0,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587596995
1239,4.458,0.7106666666666667,1.588,1.594666666666667,8.351333333333333,3.8933333333333335,3.182666666666667,0.627,0.301,0.4296666666666667,0.4796666666666667,7.570666666666667,0.2866666666666667,7.284,6.229333333333333,6.072333333333332,5.392333333333333,5.018,309.75,37170.0,619.5,4.43187237335028,0.65780942467155,1.59047104198238,1.6204835587596995
1240,4.354666666666666,0.9516666666666668,1.5646666666666669,1.5933333333333335,8.464333333333332,4.109666666666668,3.1580000000000004,0.611,0.352,0.4203333333333333,0.4703333333333333,7.569,0.2833333333333333,7.285666666666667,6.201333333333333,6.028333333333333,5.362333333333333,4.985333333333333,310.0,37200.0,620.0,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1241,4.3053333333333335,1.1393333333333333,1.5366666666666666,1.586666666666667,8.568,4.262666666666667,3.123333333333333,0.6046666666666667,0.3753333333333333,0.413,0.4613333333333333,7.56,0.2813333333333334,7.278666666666667,6.1883333333333335,6.0103333333333335,5.359999999999999,4.979666666666667,310.25,37230.0,620.5,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1242,4.227666666666667,1.2463333333333333,1.526,1.5386666666666668,8.538666666666668,4.311,3.0646666666666667,0.609,0.38,0.4103333333333333,0.46,7.567333333333334,0.284,7.283333333333334,6.193666666666667,6.009666666666668,5.381333333333333,5.016666666666667,310.5,37260.0,621.0,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1243,4.222,1.2866666666666666,1.475,1.5446666666666669,8.528333333333332,4.306333333333334,3.0196666666666667,0.612,0.3806666666666667,0.4133333333333333,0.4593333333333333,7.568333333333333,0.2826666666666667,7.285666666666667,6.196666666666667,6.013666666666666,5.395999999999999,5.033,310.75,37290.0,621.5,4.25345517322351,1.29056350945406,1.49910083856934,1.53145938374655
1244,4.036666666666666,1.31,1.357,1.507,8.210666666666667,4.174,2.864,0.5906666666666667,0.38,0.3893333333333333,0.441,7.575,0.2916666666666667,7.283333333333333,6.247333333333333,6.07,5.525666666666666,5.165333333333333,311.0,37320.0,622.0,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1245,3.994,1.3263333333333334,1.292,1.4006666666666665,8.013,4.019,2.6926666666666668,0.58,0.3796666666666667,0.379,0.4393333333333333,7.575,0.2963333333333333,7.278666666666667,6.259,6.099,5.593666666666666,5.273666666666667,311.25,37350.0,622.5,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1246,3.932333333333333,1.3076666666666668,1.227,1.3586666666666667,7.825666666666667,3.8933333333333335,2.5856666666666666,0.5723333333333334,0.38,0.3723333333333333,0.4433333333333333,7.574333333333334,0.3,7.274333333333334,6.285666666666667,6.1243333333333325,5.656666666666666,5.345333333333333,311.5,37380.0,623.0,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1247,3.8123333333333336,1.3090000000000002,1.192,1.3733333333333335,7.686666666666667,3.874333333333334,2.565333333333333,0.586,0.3803333333333333,0.3773333333333333,0.446,7.569333333333334,0.2996666666666667,7.269666666666667,6.288,6.1273333333333335,5.662333333333333,5.353666666666666,311.75,37410.0,623.5,3.89913062153236,1.31476491693382,1.20146471034545,1.39092124394697
1248,2.861,1.3323333333333334,0.8743333333333333,1.1163333333333334,6.184,3.323,1.9906666666666668,0.478,0.3653333333333333,0.3266666666666666,0.4013333333333333,7.529,0.3,7.229,6.403666666666666,6.270333333333333,5.987666666666668,5.753666666666666,312.0,37440.0,624.0,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1249,2.383,1.239,0.6943333333333332,0.9363333333333334,5.252666666666666,2.869666666666667,1.6306666666666665,0.4529999999999999,0.36,0.3083333333333333,0.384,7.521,0.3,7.221,6.450333333333333,6.342666666666666,6.137,5.954,312.25,37470.0,624.5,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1250,2.2576666666666667,1.2396666666666667,0.5966666666666668,0.8833333333333333,4.977333333333334,2.719666666666667,1.48,0.4416666666666666,0.3593333333333333,0.3003333333333333,0.376,7.517333333333332,0.3,7.217333333333332,6.465999999999999,6.3580000000000005,6.188000000000001,6.0120000000000005,312.5,37500.0,625.0,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1251,2.181,1.2303333333333333,0.5363333333333333,0.8646666666666667,4.812333333333333,2.631333333333333,1.401,0.4406666666666667,0.3576666666666666,0.303,0.3693333333333333,7.515,0.3,7.215,6.479,6.367666666666667,6.219333333333333,6.044,312.75,37530.0,625.5,2.16995436774058,1.22018216886445,0.554806090378779,0.817888877390493
1252,2.616,1.2093333333333334,0.6483333333333333,1.065,5.538666666666666,2.9226666666666667,1.7133333333333334,0.504,0.3686666666666667,0.3336666666666666,0.427,7.482333333333333,0.3,7.182333333333333,6.376666666666667,6.264333333333334,6.023000000000001,5.781333333333333,313.0,37560.0,626.0,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1253,2.907,1.2243333333333333,0.7873333333333333,1.2856666666666667,6.2043333333333335,3.297333333333333,2.073,0.519,0.376,0.3403333333333333,0.4486666666666666,7.486000000000001,0.3,7.186000000000001,6.335,6.206666666666667,5.880333333333334,5.571666666666667,313.25,37590.0,626.5,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1254,3.0146666666666664,1.2616666666666667,0.8223333333333334,1.3936666666666666,6.492333333333333,3.477666666666667,2.216,0.5206666666666667,0.3796666666666667,0.3403333333333333,0.4546666666666666,7.499666666666667,0.3,7.199666666666667,6.333,6.189,5.835333333333333,5.495666666666667,313.5,37620.0,627.0,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1255,3.0386666666666664,1.279,0.818,1.4303333333333332,6.565999999999999,3.527333333333333,2.248333333333333,0.516,0.3803333333333333,0.3416666666666666,0.4579999999999999,7.501,0.3,7.2010000000000005,6.331333333333333,6.184,5.8293333333333335,5.486333333333333,313.75,37650.0,627.5,3.02338618930887,1.28073407485952,0.833970077386436,1.44219869128952
1256,2.993666666666667,2.6386666666666665,0.8306666666666666,1.1786666666666668,7.641666666666667,4.648,2.009333333333333,0.5106666666666667,0.5203333333333333,0.34,0.4083333333333334,7.536333333333333,0.2993333333333333,7.237,6.254333333333333,6.000333333333334,5.719666666666667,5.4670000000000005,314.0,37680.0,628.0,2.96298015664933,3.5490860755722804,0.817486408549765,0.86230001585538
1257,2.947,3.258,0.805,0.976,7.986,5.039,1.781,0.5126666666666666,0.556,0.3416666666666666,0.39,7.536333333333333,0.2946666666666667,7.241666666666666,6.227333333333333,5.959,5.722333333333333,5.5376666666666665,314.25,37710.0,628.5,2.96298015664933,3.5490860755722804,0.817486408549765,0.86230001585538
1258,2.9410000000000003,3.5083333333333333,0.8166666666666667,0.9,8.166,5.2250000000000005,1.7166666666666668,0.5176666666666666,0.5613333333333334,0.3406666666666667,0.389,7.536,0.2896666666666666,7.246333333333333,6.210333333333335,5.9190000000000005,5.704666666666667,5.531666666666667,314.5,37740.0,629.0,2.96298015664933,3.5490860755722804,0.817486408549765,0.86230001585538
1259,2.9513333333333334,3.526,0.817,0.879,8.173333333333334,5.222,1.696,0.52,0.5623333333333334,0.3413333333333333,0.3856666666666667,7.538333333333333,0.2936666666666667,7.244666666666666,6.216333333333333,5.926666666666667,5.714,5.548666666666667,314.75,37770.0,629.5,2.96298015664933,3.5490860755722804,0.817486408549765,0.86230001585538
1260,2.972,2.6180000000000003,0.8236666666666667,0.8633333333333333,7.277,4.305,1.6869999999999998,0.5033333333333334,0.4763333333333333,0.3436666666666667,0.3836666666666666,7.553333333333333,0.3,7.253333333333333,6.326,6.132333333333333,5.912,5.754333333333333,315.0,37800.0,630.0,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1261,2.890333333333333,2.2663333333333338,0.8433333333333334,0.8533333333333333,6.8533333333333335,3.963,1.6966666666666668,0.5,0.4463333333333333,0.3413333333333333,0.3879999999999999,7.549,0.3,7.249,6.358,6.169,5.952,5.796333333333333,315.25,37830.0,630.5,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1262,2.8383333333333334,2.155666666666667,0.8343333333333333,0.857,6.685333333333333,3.847,1.6913333333333331,0.5036666666666667,0.4306666666666667,0.3406666666666667,0.3886666666666666,7.545,0.3,7.245,6.371333333333333,6.187666666666666,5.962666666666667,5.811333333333334,315.5,37860.0,631.0,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1263,2.852333333333333,2.0323333333333333,0.836,0.8603333333333333,6.581,3.7286666666666655,1.6963333333333332,0.508,0.4316666666666666,0.3403333333333333,0.3893333333333333,7.544666666666667,0.3,7.244666666666667,6.378666666666667,6.215333333333334,5.986333333333333,5.826333333333333,315.75,37890.0,631.5,2.86885818052784,2.04221410381704,0.830692797793359,0.862305508175344
1264,3.656333333333333,2.103333333333333,0.8243333333333334,0.998,7.582000000000001,3.9256666666666673,1.8223333333333331,0.588,0.456,0.3323333333333333,0.417,7.528333333333333,0.2993333333333333,7.229,6.241666666666667,6.071999999999999,5.818333333333333,5.606333333333334,316.0,37920.0,632.0,4.17882911821128,2.25555095000155,0.760139897888097,1.1956642008882403
1265,4.054666666666667,2.183333333333333,0.7693333333333334,1.1333333333333333,8.140666666666666,4.086,1.9026666666666667,0.6026666666666667,0.4676666666666667,0.3296666666666666,0.4266666666666666,7.528,0.2956666666666666,7.232333333333334,6.195666666666667,6.016666666666667,5.758,5.508,316.25,37950.0,632.5,4.17882911821128,2.25555095000155,0.760139897888097,1.1956642008882403
1266,4.117666666666667,2.280666666666667,0.7633333333333333,1.1366666666666665,8.298333333333334,4.180666666666666,1.9,0.611,0.461,0.3303333333333333,0.4336666666666666,7.537,0.292,7.245,6.191666666666666,6.000333333333334,5.732999999999999,5.489333333333333,316.5,37980.0,633.0,4.17882911821128,2.25555095000155,0.760139897888097,1.1956642008882403
1267,4.227666666666667,2.2576666666666667,0.7463333333333334,1.21,8.441666666666666,4.214,1.9563333333333333,0.6026666666666667,0.4606666666666667,0.3303333333333333,0.4333333333333333,7.534666666666666,0.291,7.243666666666666,6.183666666666666,5.990666666666667,5.702,5.431333333333333,316.75,38010.0,633.5,4.17882911821128,2.25555095000155,0.760139897888097,1.1956642008882403
1268,4.1066666666666665,2.397666666666667,1.053,1.204,8.761333333333333,4.6546666666666665,2.257,0.5936666666666667,0.4803333333333333,0.3846666666666667,0.4306666666666667,7.544,0.2806666666666667,7.263333333333333,6.151333333333333,5.919,5.542666666666666,5.285333333333334,317.0,38040.0,634.0,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1269,4.046666666666667,2.486333333333333,1.2346666666666666,1.1993333333333331,8.967,4.920333333333334,2.434,0.5943333333333333,0.4856666666666667,0.405,0.4296666666666667,7.545666666666666,0.2806666666666667,7.265,6.143,5.888333333333334,5.463333333333334,5.210000000000001,317.25,38070.0,634.5,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1270,4.059333333333333,2.4953333333333334,1.361,1.187,9.102666666666666,5.043333333333334,2.548,0.594,0.49,0.4106666666666667,0.43,7.547,0.2806666666666667,7.266333333333333,6.117333333333333,5.8660000000000005,5.406000000000001,5.160666666666666,317.5,38100.0,635.0,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1271,4.041666666666667,2.544,1.389,1.184,9.158666666666669,5.117,2.573,0.595,0.4856666666666667,0.4103333333333333,0.43,7.547666666666667,0.28,7.267666666666667,6.117333333333333,5.861000000000001,5.392333333333333,5.149333333333334,317.75,38130.0,635.5,4.05050595368058,2.51930930365245,1.39595006965791,1.18946798184284
1272,4.041333333333333,2.673,1.3363333333333334,1.3276666666666666,9.378333333333334,5.337,2.664,0.5943333333333333,0.5086666666666667,0.4,0.4623333333333333,7.547333333333333,0.28,7.267333333333332,6.100666666666667,5.8100000000000005,5.3196666666666665,5.022,318.0,38160.0,636.0,4.03620573412447,2.81661723165922,1.2564104895285502,1.5404101335819
1273,4.0280000000000005,2.774,1.2886666666666668,1.5016666666666665,9.592333333333334,5.564333333333334,2.7903333333333333,0.5973333333333334,0.511,0.3953333333333333,0.469,7.549333333333333,0.28,7.269333333333333,6.075666666666667,5.770333333333333,5.241333333333333,4.8693333333333335,318.25,38190.0,636.5,4.03620573412447,2.81661723165922,1.2564104895285502,1.5404101335819
1274,4.049,2.792333333333333,1.273,1.549,9.663333333333332,5.614333333333333,2.822,0.5946666666666667,0.5176666666666666,0.3903333333333333,0.4679999999999999,7.549,0.28,7.269,6.072000000000001,5.758,5.230333333333333,4.8486666666666665,318.5,38220.0,637.0,4.03620573412447,2.81661723165922,1.2564104895285502,1.5404101335819
1275,4.048333333333334,2.8056666666666668,1.269,1.5583333333333331,9.681333333333336,5.633,2.8273333333333333,0.5913333333333334,0.5193333333333333,0.39,0.4603333333333333,7.550333333333333,0.28,7.270333333333332,6.0713333333333335,5.754666666666667,5.225333333333333,4.844333333333333,318.75,38250.0,637.5,4.03620573412447,2.81661723165922,1.2564104895285502,1.5404101335819
1276,4.241333333333333,2.611,1.2786666666666666,1.4376666666666666,9.568666666666669,5.327333333333333,2.716333333333333,0.6153333333333333,0.4823333333333333,0.3823333333333333,0.4396666666666667,7.554666666666666,0.28,7.274666666666666,6.085666666666667,5.810333333333333,5.308666666666666,4.987333333333334,319.0,38280.0,638.0,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1277,4.366,2.470666666666667,1.22,1.326,9.382666666666667,5.016666666666668,2.5460000000000003,0.617,0.4693333333333333,0.381,0.4379999999999999,7.561666666666666,0.28,7.281666666666666,6.111666666666666,5.8613333333333335,5.416666666666666,5.112666666666667,319.25,38310.0,638.5,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1278,4.354333333333333,2.4406666666666665,1.1703333333333332,1.271,9.236333333333334,4.882,2.4413333333333336,0.62,0.4613333333333333,0.3896666666666666,0.44,7.567666666666667,0.28,7.287666666666666,6.130666666666667,5.881333333333333,5.464333333333333,5.181333333333333,319.5,38340.0,639.0,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1279,4.377666666666667,2.3426666666666667,1.2256666666666665,1.283,9.229,4.851333333333334,2.5086666666666666,0.6223333333333333,0.4656666666666667,0.3893333333333333,0.4403333333333333,7.568,0.28,7.288,6.133333333333333,5.892,5.455333333333334,5.178000000000001,319.75,38370.0,639.5,4.38618553179764,2.37989331338435,1.21981536934438,1.2935374289372
1280,4.4093333333333335,2.309333333333333,1.1906666666666663,1.7073333333333334,9.616666666666667,5.207333333333334,2.898,0.6183333333333334,0.4773333333333333,0.3866666666666666,0.5076666666666667,7.551,0.28,7.271,6.070333333333334,5.792999999999999,5.2283333333333335,4.757666666666667,320.0,38400.0,640.0,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1281,4.397,2.4283333333333337,1.1856666666666666,1.9606666666666668,9.971666666666668,5.574666666666667,3.1463333333333336,0.6183333333333334,0.4703333333333333,0.3836666666666666,0.5306666666666667,7.548333333333333,0.28,7.268333333333333,6.031000000000001,5.722,5.102666666666666,4.54,320.25,38430.0,640.5,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1282,4.418,2.4016666666666664,1.184,2.0276666666666667,10.031333333333333,5.613333333333333,3.211666666666667,0.615,0.465,0.382,0.5446666666666666,7.557666666666666,0.28,7.277666666666666,6.041333333333332,5.725333333333334,5.072666666666667,4.4750000000000005,320.5,38460.0,641.0,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1283,4.411333333333333,2.383666666666667,1.198,2.099,10.092,5.680666666666667,3.297,0.61,0.4626666666666666,0.3803333333333333,0.55,7.562333333333333,0.28,7.282333333333333,6.031,5.723000000000001,5.035,4.405333333333333,320.75,38490.0,641.5,4.39131706570578,2.3768312919192,1.17545590042392,2.13342630034177
1284,4.2363333333333335,2.177,1.356,2.083,9.852333333333334,5.616,3.439,0.6063333333333333,0.4413333333333333,0.421,0.5193333333333333,7.569333333333334,0.28,7.289333333333333,6.068333333333333,5.769333333333334,5.013333333333333,4.412333333333333,321.0,38520.0,642.0,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1285,4.173,2.095666666666667,1.5426666666666666,1.9316666666666664,9.743,5.57,3.474333333333333,0.6133333333333334,0.4366666666666666,0.4303333333333333,0.51,7.571,0.28,7.290999999999999,6.077333333333334,5.781,5.011333333333333,4.488666666666667,321.25,38550.0,642.5,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1286,4.202,2.0643333333333334,1.574,1.9066666666666665,9.747,5.545,3.4806666666666666,0.618,0.4306666666666667,0.4366666666666666,0.5066666666666666,7.571,0.28,7.290999999999999,6.071666666666665,5.775333333333334,5.001666666666666,4.49,321.5,38580.0,643.0,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1287,4.257333333333333,2.038,1.6003333333333332,1.899,9.794666666666668,5.537333333333333,3.4993333333333334,0.6096666666666667,0.4296666666666667,0.441,0.5003333333333333,7.572,0.28,7.292,6.063333333333333,5.774,5.001999999999999,4.484,321.75,38610.0,643.5,4.21265908268941,2.03960827064329,1.62128804125773,1.87196971164968
1288,4.068,1.9793333333333327,1.5496666666666667,1.9853333333333327,9.582333333333333,5.514333333333333,3.535,0.5923333333333334,0.428,0.4206666666666667,0.5366666666666666,7.575666666666667,0.28,7.295666666666666,6.108,5.814333333333334,5.021666666666667,4.458666666666666,322.0,38640.0,644.0,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1289,3.9883333333333337,1.9653333333333332,1.4646666666666666,2.1356666666666664,9.553999999999998,5.565666666666666,3.600333333333333,0.59,0.43,0.4136666666666667,0.5463333333333333,7.577666666666667,0.28,7.297666666666667,6.109333333333333,5.816666666666667,4.996333333333334,4.369999999999999,322.25,38670.0,644.5,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1290,3.955,1.946,1.4733333333333334,2.1813333333333333,9.555666666666667,5.600666666666667,3.6546666666666665,0.588,0.431,0.4063333333333333,0.5523333333333333,7.578333333333333,0.28,7.298333333333333,6.1080000000000005,5.810666666666667,4.9736666666666665,4.327999999999999,322.5,38700.0,645.0,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1291,3.923666666666667,1.956,1.4463333333333332,2.2070000000000003,9.533,5.609333333333334,3.653333333333333,0.5956666666666667,0.4306666666666667,0.402,0.5526666666666666,7.577,0.28,7.297,6.117333333333333,5.817333333333333,4.977666666666666,4.317666666666668,322.75,38730.0,645.5,3.95823226903305,1.96116917782302,1.41933082041975,2.21515208684871
1292,3.921666666666667,2.0136666666666665,1.2163333333333333,2.2373333333333334,9.389,5.4673333333333325,3.453666666666667,0.578,0.45,0.3796666666666667,0.5579999999999999,7.582,0.28,7.302,6.141333333333334,5.841666666666667,5.104333333333333,4.413333333333334,323.0,38760.0,646.0,3.81452870352651,2.12890310724605,1.06661810241158,2.25916913862991
1293,3.835333333333333,2.110333333333333,1.14,2.249,9.334666666666664,5.4993333333333325,3.389,0.5770000000000001,0.4513333333333333,0.3696666666666667,0.5596666666666666,7.582333333333334,0.28,7.302333333333333,6.141,5.839,5.132,4.436666666666666,323.25,38790.0,646.5,3.81452870352651,2.12890310724605,1.06661810241158,2.25916913862991
1294,3.832,2.1373333333333333,1.05,2.26,9.279333333333334,5.447333333333333,3.31,0.5713333333333334,0.45,0.3706666666666667,0.56,7.581,0.28,7.301,6.145333333333333,5.847,5.169,4.462666666666666,323.5,38820.0,647.0,3.81452870352651,2.12890310724605,1.06661810241158,2.25916913862991
1295,3.817,2.1453333333333333,1.0686666666666669,2.2426666666666666,9.273666666666667,5.456666666666667,3.311333333333333,0.5736666666666667,0.4486666666666666,0.3703333333333333,0.56,7.584,0.28,7.304,6.1513333333333335,5.848333333333334,5.168333333333334,4.464333333333333,323.75,38850.0,647.5,3.81452870352651,2.12890310724605,1.06661810241158,2.25916913862991
1296,3.622,2.0976666666666666,0.999,2.453,9.171666666666669,5.549666666666667,3.452,0.5546666666666666,0.4376666666666666,0.3506666666666667,0.5913333333333334,7.579666666666667,0.28,7.299666666666667,6.158666666666667,5.855,5.120666666666667,4.3,324.0,38880.0,648.0,3.49437210812916,2.03081761358127,0.855341559989236,2.63472269656677
1297,3.5196666666666667,2.06,0.8826666666666667,2.58,9.042333333333334,5.522666666666667,3.462666666666667,0.5493333333333333,0.4333333333333333,0.3476666666666667,0.5963333333333334,7.577333333333333,0.28,7.297333333333333,6.176333333333334,5.866,5.128666666666667,4.249666666666666,324.25,38910.0,648.5,3.49437210812916,2.03081761358127,0.855341559989236,2.63472269656677
1298,3.4536666666666664,2.048,0.8773333333333333,2.6300000000000003,9.009,5.5553333333333335,3.5073333333333334,0.5583333333333333,0.4296666666666667,0.3433333333333334,0.598,7.573666666666667,0.28,7.293666666666667,6.175333333333333,5.865666666666667,5.117333333333334,4.191666666666666,324.5,38940.0,649.0,3.49437210812916,2.03081761358127,0.855341559989236,2.63472269656677
1299,3.4613333333333336,2.0036666666666667,0.854,2.6873333333333336,9.006333333333334,5.545,3.5413333333333337,0.562,0.4326666666666666,0.3433333333333334,0.5903333333333333,7.574666666666667,0.2806666666666667,7.294,6.177333333333333,5.8726666666666665,5.112333333333332,4.1690000000000005,324.75,38970.0,649.5,3.49437210812916,2.03081761358127,0.855341559989236,2.63472269656677
1300,3.2056666666666667,1.7933333333333332,0.8733333333333333,2.1283333333333334,8.000666666666666,4.795,3.001666666666667,0.521,0.4053333333333333,0.363,0.5053333333333333,7.570666666666667,0.298,7.272666666666667,6.279,6.042333333333334,5.480333333333333,4.858666666666666,325.0,39000.0,650.0,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1301,3.035333333333333,1.676,0.981,1.7926666666666666,7.484999999999999,4.449666666666666,2.7736666666666667,0.509,0.3929999999999999,0.37,0.475,7.566333333333334,0.3,7.266333333333334,6.3180000000000005,6.105333333333333,5.596666666666666,5.115333333333334,325.25,39030.0,650.5,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1302,2.917666666666667,1.6256666666666668,1.0103333333333333,1.666,7.219666666666667,4.302,2.676333333333333,0.511,0.39,0.3696666666666667,0.4623333333333333,7.56,0.3,7.260000000000001,6.330666666666667,6.129,5.639333333333334,5.210333333333334,325.5,39060.0,651.0,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1303,2.9186666666666667,1.608,1.0306666666666666,1.6016666666666666,7.159000000000001,4.240333333333333,2.6323333333333334,0.5163333333333333,0.3896666666666666,0.3656666666666667,0.4589999999999999,7.558000000000001,0.3,7.258000000000001,6.333333333333333,6.144333333333334,5.662000000000001,5.255333333333333,325.75,39090.0,651.5,2.94146257700414,1.59964995013737,1.01089692128453,1.57799200008959
1304,2.8346666666666667,1.422,1.012,1.785,7.0536666666666665,4.219,2.797,0.487,0.3696666666666667,0.353,0.5033333333333334,7.553666666666666,0.3,7.253666666666667,6.346666666666667,6.149666666666667,5.613666666666666,5.122,326.0,39120.0,652.0,2.65447646255938,1.29102729944955,0.921020368578932,2.07385294137072
1305,2.6573333333333333,1.325,0.9336666666666668,1.958,6.873999999999999,4.216666666666667,2.8916666666666666,0.4886666666666667,0.3676666666666666,0.3503333333333333,0.5196666666666667,7.548,0.3,7.248,6.350666666666667,6.158,5.596666666666667,5.035333333333333,326.25,39150.0,652.5,2.65447646255938,1.29102729944955,0.921020368578932,2.07385294137072
1306,2.647333333333333,1.3210000000000002,0.937,2.0266666666666664,6.932,4.284666666666666,2.9636666666666662,0.49,0.361,0.3483333333333334,0.527,7.544666666666667,0.3,7.244666666666667,6.344666666666667,6.142,5.58,4.981,326.5,39180.0,653.0,2.65447646255938,1.29102729944955,0.921020368578932,2.07385294137072
1307,2.6646666666666667,1.2853333333333334,0.9043333333333332,2.0546666666666664,6.909000000000001,4.2443333333333335,2.959,0.489,0.3616666666666666,0.35,0.5306666666666667,7.545666666666666,0.3,7.245666666666667,6.346,6.146999999999999,5.569333333333333,4.956666666666667,326.75,39210.0,653.5,2.65447646255938,1.29102729944955,0.921020368578932,2.07385294137072
1308,2.6083333333333334,1.293,0.921,1.81,6.632333333333333,4.024,2.731,0.4766666666666666,0.3816666666666666,0.3466666666666666,0.4716666666666666,7.549666666666667,0.3,7.249666666666667,6.378,6.197666666666667,5.7123333333333335,5.228666666666666,327.0,39240.0,654.0,2.5318106312779,1.4169636260649,0.8824437867585,1.43423186366001
1309,2.58,1.367,0.9133333333333334,1.5790000000000002,6.439333333333334,3.8593333333333337,2.4923333333333337,0.4693333333333333,0.39,0.3406666666666667,0.4536666666666666,7.549333333333333,0.3,7.249333333333333,6.386666666666667,6.224666666666667,5.778666666666665,5.378333333333334,327.25,39270.0,654.5,2.5318106312779,1.4169636260649,0.8824437867585,1.43423186366001
1310,2.5126666666666666,1.3976666666666666,0.881,1.5053333333333332,6.296666666666667,3.784,2.386333333333333,0.472,0.391,0.34,0.4406666666666667,7.545,0.3,7.245,6.399333333333333,6.236666666666666,5.838666666666666,5.454666666666667,327.5,39300.0,655.0,2.5318106312779,1.4169636260649,0.8824437867585,1.43423186366001
1311,2.509,1.4029999999999998,0.864,1.4236666666666666,6.199666666666666,3.6906666666666665,2.2876666666666665,0.4766666666666666,0.3913333333333333,0.3426666666666667,0.44,7.546,0.3,7.246,6.398666666666666,6.243666666666667,5.871333333333333,5.532,327.75,39330.0,655.5,2.5318106312779,1.4169636260649,0.8824437867585,1.43423186366001
1312,2.6133333333333337,1.3316666666666668,0.8693333333333333,1.3163333333333334,6.130666666666667,3.517333333333333,2.185666666666666,0.4956666666666667,0.359,0.331,0.419,7.545333333333333,0.3,7.245333333333333,6.407333333333334,6.257666666666667,5.923,5.616666666666665,328.0,39360.0,656.0,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1313,2.7236666666666665,1.171,0.8086666666666666,1.2366666666666668,5.94,3.216333333333333,2.0453333333333337,0.4966666666666666,0.3506666666666667,0.3246666666666666,0.411,7.537333333333334,0.3,7.237333333333334,6.4193333333333324,6.283,5.980333333333333,5.698333333333332,328.25,39390.0,656.5,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1314,2.7873333333333337,1.1106666666666667,0.7823333333333333,1.1863333333333332,5.866666666666667,3.079333333333333,1.9686666666666663,0.4876666666666666,0.354,0.3253333333333333,0.4093333333333333,7.534,0.3,7.234,6.420666666666667,6.298333333333334,6.006666666666666,5.748999999999999,328.5,39420.0,657.0,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1315,2.7616666666666663,1.099,0.7763333333333333,1.1316666666666666,5.768666666666666,3.007,1.908,0.482,0.359,0.3223333333333333,0.4116666666666666,7.532666666666667,0.3,7.232666666666667,6.422000000000001,6.304666666666667,6.025666666666667,5.781666666666666,328.75,39450.0,657.5,2.73360227520834,1.11720175130484,0.774806395251986,1.16607992036716
1316,2.712666666666667,1.1230000000000002,0.972,1.519,6.326666666666667,3.614,2.491,0.501,0.3693333333333333,0.374,0.4793333333333333,7.508333333333334,0.3,7.208333333333334,6.346666666666667,6.187666666666667,5.7283333333333335,5.321666666666666,329.0,39480.0,658.0,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1317,2.7696666666666667,1.233,1.2073333333333334,1.7743333333333335,6.984333333333334,4.214666666666667,2.981666666666667,0.511,0.3666666666666666,0.39,0.5046666666666667,7.501666666666667,0.3,7.201666666666667,6.287333333333334,6.098666666666667,5.491666666666665,5.016666666666666,329.25,39510.0,658.5,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1318,2.8103333333333333,1.233,1.24,1.8863333333333328,7.169666666666666,4.359333333333333,3.126333333333333,0.5143333333333333,0.3636666666666667,0.3953333333333333,0.5163333333333333,7.504333333333333,0.3,7.2043333333333335,6.278,6.081333333333333,5.439666666666666,4.917999999999999,329.5,39540.0,659.0,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1319,2.838,1.213,1.2966666666666666,1.911,7.258666666666667,4.420666666666667,3.2076666666666664,0.516,0.3603333333333333,0.3993333333333333,0.5213333333333333,7.513,0.3,7.213,6.279666666666667,6.068666666666666,5.406333333333333,4.872333333333334,329.75,39570.0,659.5,2.83479124037658,1.20599063841374,1.30601266619896,1.95840804214921
1320,3.008,1.415333333333333,1.147,2.0776666666666666,7.648000000000001,4.64,3.224666666666667,0.5283333333333333,0.3976666666666666,0.3656666666666667,0.5466666666666666,7.526,0.3,7.226,6.2490000000000006,6.020666666666666,5.359333333333334,4.729666666666667,330.0,39600.0,660.0,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1321,3.073,1.5706666666666669,1.0006666666666666,2.2063333333333333,7.850666666666666,4.777666666666667,3.207,0.5326666666666666,0.4083333333333334,0.355,0.5479999999999999,7.527,0.2993333333333333,7.227666666666667,6.238,6.001666666666667,5.352666666666666,4.679333333333333,330.25,39630.0,660.5,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1322,3.097,1.645333333333333,0.8973333333333334,2.2056666666666667,7.845333333333333,4.748333333333333,3.103,0.5303333333333333,0.411,0.3603333333333333,0.5496666666666666,7.528,0.2993333333333333,7.228666666666667,6.238333333333333,5.998333333333333,5.380666666666667,4.695666666666667,330.5,39660.0,661.0,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1323,3.094,1.655333333333333,0.9543333333333331,2.2153333333333336,7.919,4.825,3.169666666666667,0.5333333333333333,0.4096666666666667,0.3556666666666667,0.55,7.523666666666666,0.3,7.223666666666666,6.231333333333333,5.988333333333333,5.352333333333334,4.666333333333333,330.75,39690.0,661.5,3.09900984563653,1.65567891908803,0.926219404040365,2.22537736238011
1324,3.372,1.8116666666666668,1.11,2.438333333333333,8.732,5.36,3.5483333333333333,0.5589999999999999,0.4296666666666667,0.395,0.589,7.539666666666666,0.282,7.257666666666666,6.157,5.864333333333334,5.064333333333333,4.253,331.0,39720.0,662.0,3.5423898107324203,1.93668323477711,1.36482553068314,2.6868099051519505
1325,3.519333333333333,1.903333333333333,1.2523333333333333,2.5986666666666665,9.273666666666667,5.754333333333333,3.851,0.5636666666666666,0.4333333333333333,0.4096666666666667,0.6,7.547333333333333,0.28,7.267333333333332,6.1146666666666665,5.792333333333334,4.879666666666667,3.991000000000001,331.25,39750.0,662.5,3.5423898107324203,1.93668323477711,1.36482553068314,2.6868099051519505
1326,3.564,1.8946666666666665,1.3516666666666668,2.624333333333333,9.434666666666669,5.870666666666667,3.976,0.5576666666666666,0.4396666666666667,0.411,0.6093333333333333,7.556,0.28,7.276,6.114,5.782666666666667,4.817,3.911666666666667,331.5,39780.0,663.0,3.5423898107324203,1.93668323477711,1.36482553068314,2.6868099051519505
1327,3.5046666666666666,1.9103333333333328,1.369,2.656,9.44,5.935333333333333,4.025,0.5633333333333334,0.441,0.4103333333333333,0.612,7.558000000000001,0.28,7.278,6.113,5.773666666666667,4.784666666666666,3.870000000000001,331.75,39810.0,663.5,3.5423898107324203,1.93668323477711,1.36482553068314,2.6868099051519505
1328,3.591666666666667,1.9893333333333332,1.3126666666666666,2.369666666666667,9.263333333333334,5.671666666666667,3.682333333333333,0.5686666666666667,0.4506666666666667,0.395,0.5433333333333333,7.564333333333334,0.28,7.284333333333333,6.134,5.8213333333333335,4.997,4.26,332.0,39840.0,664.0,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1329,3.628333333333333,2.0603333333333333,1.265,2.1056666666666666,9.059333333333331,5.431,3.3706666666666667,0.563,0.4493333333333333,0.3843333333333333,0.515,7.569333333333334,0.28,7.289333333333333,6.158666666666667,5.869,5.154000000000001,4.539333333333333,332.25,39870.0,664.5,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1330,3.628333333333333,2.071333333333333,1.236,1.9743333333333333,8.91,5.281666666666666,3.2103333333333333,0.5596666666666666,0.445,0.3793333333333333,0.507,7.570666666666667,0.28,7.290666666666667,6.177333333333333,5.898999999999999,5.244,4.676333333333334,332.5,39900.0,665.0,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1331,3.6166666666666663,2.0816666666666666,1.2083333333333333,1.899,8.805666666666667,5.189,3.107333333333333,0.5589999999999999,0.44,0.3786666666666666,0.509,7.568,0.28,7.287999999999999,6.182,5.911999999999999,5.290666666666667,4.758,332.75,39930.0,665.5,3.60881679481639,2.04531663959033,1.19736395409239,1.90708174270662
1332,3.5656666666666665,1.0306666666666666,1.2456666666666665,1.541,7.382999999999999,3.817333333333333,2.786666666666666,0.5443333333333333,0.3236666666666666,0.3826666666666666,0.4446666666666667,7.545,0.298,7.247,6.307999999999999,6.164333333333333,5.647666666666666,5.2796666666666665,333.0,39960.0,666.0,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1333,3.4596666666666667,0.5776666666666667,1.2456666666666665,1.3126666666666666,6.595666666666667,3.136,2.558333333333333,0.5429999999999999,0.2853333333333333,0.3903333333333333,0.4206666666666667,7.544,0.3,7.244,6.374,6.253,5.787333333333334,5.506,333.25,39990.0,666.5,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1334,3.436,0.4086666666666667,1.2873333333333334,1.1793333333333331,6.311333333333333,2.8753333333333333,2.466666666666667,0.5489999999999999,0.2689999999999999,0.3893333333333333,0.4163333333333333,7.542666666666666,0.3,7.242666666666667,6.392333333333333,6.285333333333334,5.8533333333333335,5.605333333333333,333.5,40020.0,667.0,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1335,3.4533333333333336,0.3246666666666666,1.2756666666666667,1.176,6.229666666666668,2.776333333333333,2.4516666666666667,0.5503333333333333,0.2623333333333333,0.3903333333333333,0.41,7.539,0.3,7.239,6.393333333333333,6.299,5.857666666666667,5.613999999999999,333.75,40050.0,667.5,3.4608221752725,0.287201748140745,1.28663705944164,1.13479082642537
1336,3.693666666666666,0.6506666666666666,1.2766666666666666,1.1409999999999998,6.762,3.0683333333333334,2.4176666666666664,0.5883333333333334,0.3289999999999999,0.4,0.4206666666666667,7.513666666666666,0.3,7.213666666666667,6.306666666666667,6.1946666666666665,5.761666666666666,5.525333333333333,334.0,40080.0,668.0,3.94415969696197,1.08539688990041,1.33629668346255,1.22541632907888
1337,3.906333333333333,0.9456666666666668,1.3343333333333334,1.1566666666666665,7.343,3.4366666666666665,2.491,0.5916666666666667,0.3476666666666667,0.3996666666666666,0.431,7.523,0.3,7.223,6.272,6.1353333333333335,5.692333333333334,5.450333333333333,334.25,40110.0,668.5,3.94415969696197,1.08539688990041,1.33629668346255,1.22541632907888
1338,3.925,1.0096666666666667,1.3356666666666668,1.21,7.480333333333333,3.555333333333333,2.5456666666666665,0.595,0.3606666666666667,0.4,0.4323333333333333,7.524333333333333,0.3,7.224333333333333,6.268,6.119999999999999,5.656666666666666,5.3966666666666665,334.5,40140.0,669.0,3.94415969696197,1.08539688990041,1.33629668346255,1.22541632907888
1339,3.927,1.038333333333333,1.3316666666666668,1.2323333333333333,7.529333333333334,3.602333333333333,2.564,0.5973333333333334,0.3686666666666667,0.3993333333333333,0.4323333333333333,7.525333333333333,0.3,7.225333333333333,6.267,6.117333333333333,5.642333333333333,5.3853333333333335,334.75,40170.0,669.5,3.94415969696197,1.08539688990041,1.33629668346255,1.22541632907888
1340,3.956,1.219666666666667,1.1849999999999998,1.090666666666667,7.451333333333333,3.495333333333333,2.2756666666666665,0.583,0.3716666666666666,0.3586666666666667,0.3956666666666667,7.53,0.3,7.23,6.277666666666667,6.144333333333334,5.773666666666666,5.5536666666666665,335.0,40200.0,670.0,3.86125473203425,1.25254631567465,0.912555653808052,0.843138284169669


==> data/results/error_test_A_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-2.1122183100298084,0.34,1.143333333333333,-0.45714946222902564,-1.875140010751101,0.48,2.3173333333333326,-0.4364250960005891,-1.2913817798008695,0.35,0.7650000000000001,-0.4382458634865245,0.8254928433308071,0.84,4.328999999999999,0.3932235253991314,-1,1,1,1
-0.6567320532515586,0.67,4.5856666666666674,-0.1421371567261326,-0.4404543846753919,0.69,4.421333333333333,-0.10251253027172144,1.1843040103095754,0.99,5.347666666666666,0.4019077407989338,-0.4823725259081732,0.43,0.8013333333333335,-0.22977815825507222,1,1,1,-1
-0.9071202109442612,0.57,3.429666666666667,-0.1963289091099665,1.089643039052547,0.9,7.204666666666666,0.2536064321588431,-0.3626162705271745,0.59,2.0803333333333334,-0.12305817154703033,0.5175296743189186,0.91,3.192333333333333,0.2465252663042134,-1,1,-1,1
-0.9772502575896588,0.64,4.275,-0.21150722328223004,-0.0817680902854718,0.7,5.114999999999999,-0.019030923796633042,-0.8304730741796957,0.4,1.1483333333333332,-0.28183097763103826,0.886765101295909,0.81,3.7313333333333336,0.42241056618435013,1,-1,-1,-1
-1.208475127321984,0.5,2.558666666666666,-0.26155144662324314,1.0051611623145753,0.94,7.294333333333335,0.23394389445270639,0.5565255877340087,0.94,4.056000000000001,0.18886361923616787,0.0352888814977108,0.78,2.0966666666666667,0.016809859106629712,-1,1,1,-1
-0.7317292636732571,0.67,4.650666666666667,-0.15836887588610557,-0.5596282249427897,0.62,3.941666666666668,-0.1302493682578219,1.0734593898286815,0.85,4.828333333333333,0.36429129214269207,-0.1937539391935232,0.55,1.531,-0.09229469115956274,1,-1,-1,-1
-2.0650213669631734,0.37,1.4189999999999996,-0.44693458195868957,-1.8698792797702728,0.34,1.0476666666666663,-0.43520069941677264,0.1440575593187061,0.75,3.841666666666666,0.04888765697555575,0.4394837656188319,0.92,3.659333333333335,0.20934809679878574,-1,-1,-1,1
1.5274773106347093,0.89,8.463,0.3305933992750215,-0.8915521897248304,0.61,3.4333333333333345,-0.20750223863781747,-0.8766985749876836,0.37,0.9496666666666668,-0.29751815460190856,0.5379743113142204,0.66,2.8506666666666662,0.25626406937167545,1,1,-1,-1
-0.1884725924701173,0.68,4.844666666666667,-0.04079130641160312,0.9342837885737828,0.87,6.698,0.21744770512191358,-0.0795974304852968,0.69,2.761333333333334,-0.02701234073452429,0.1399324362643255,0.69,2.1566666666666667,0.06665681762124834,-1,1,1,1
-1.755173763353187,0.42,1.9283333333333328,-0.3798739638915833,0.1567653621927895,0.76,6.184666666666667,0.03648598923402558,-0.4622346804638648,0.56,2.6043333333333334,-0.15686487128890786,-0.5152231255565145,0.43,1.1563333333333332,-0.24542654177475787,-1,-1,-1,-1
-0.4216723138121914,0.7,5.033666666666667,-0.09126294880636265,0.3611667323818377,0.81,6.049666666666668,0.08405891024042833,-0.3354621060988405,0.57,2.357333333333333,-0.11384308084086804,-0.206762887308179,0.53,1.570666666666667,-0.09849150374335079,1,1,1,1
-0.0481860120718158,0.77,6.033333333333335,-0.010428945436649045,-0.5155017656273824,0.61,3.849333333333333,-0.11997925822204977,-0.5131719018577401,0.52,1.868,-0.1741510270350462,0.6992752195253353,0.81,3.3323333333333327,0.33309975885013476,1,-1,-1,1
-1.4689071064615442,0.45,2.185,-0.3179169930469036,0.251509177422621,0.82,6.208666666666665,0.05853691792205396,-0.2570261816918773,0.66,2.544333333333333,-0.08722491109605886,0.5148328344469344,0.98,3.4676666666666662,0.24524062660022797,-1,1,1,1
-1.96516962746514,0.33,1.0553333333333337,-0.4253235729084392,-0.8057367769711234,0.63,4.42,-0.18752933019650855,-0.75533946485481,0.51,2.014,-0.25633348803464556,0.5367132818032943,0.73,3.3506666666666667,0.25566337794966637,-1,-1,-1,-1
-1.897515962552875,0.33,1.0550000000000002,-0.4106812244420876,-1.0613392164232556,0.58,3.6270000000000007,-0.24701892485946858,0.1040137390025703,0.78,3.742666666666667,0.035298307267950135,0.3837157440509902,0.86,3.231666666666667,0.1827829990846029,1,-1,1,1
1.5608561820287423,0.92,8.877333333333333,0.3378176208600426,-1.2574560468370162,0.44,1.937333333333333,-0.2926636799443824,-0.6937002468067692,0.44,1.4370000000000005,-0.23541548163202838,0.720119328700588,0.75,3.298333333333333,0.3430288504951033,1,-1,-1,-1
1.2467763191996957,0.83,7.366666666666665,0.26984101081577183,0.9455925622675316,0.86,6.667000000000001,0.2200797393255709,-0.6701770158722442,0.43,1.3543333333333334,-0.22743259166552796,-0.1864607717482236,0.5,1.484666666666666,-0.08882059076325241,-1,1,-1,-1
0.0070717644892344,0.73,6.015333333333334,0.0015305488632082745,-0.1302618678539291,0.66,4.803666666666668,-0.030317495150986383,0.1254258331054565,0.6,3.252333333333333,0.04256475768249838,-1.194859659527303,0.33,0.026,-0.5691714125354883,-1,-1,1,-1
-1.7200061158929485,0.4,1.6786666666666668,-0.37226259576359794,-0.0970572902340993,0.79,5.938666666666666,-0.022589373041539938,-0.6735488674299881,0.51,1.8043333333333336,-0.22857686984924191,0.697980851564846,0.85,3.6296666666666666,0.33248318665729343,-1,1,-1,1
0.2400282434787062,0.8,6.490333333333334,0.05194954607912647,-0.6660011850136578,0.59,3.511666666666667,-0.15500689518627778,-0.5373782530325155,0.49,1.6626666666666663,-0.18236574203132197,0.8609661039613274,0.89,3.697666666666666,0.41012121350779207,1,-1,-1,1
-0.7060527714494,0.61,4.186333333333333,-0.15281168771273992,0.5611652162420651,0.83,6.556000000000001,0.13060709171926607,-0.0585381952591093,0.66,3.1580000000000004,-0.019865637203141415,-0.5505987977797198,0.39,0.7986666666666669,-0.2622777436444734,-1,1,1,-1
-1.0844344762087657,0.63,4.314000000000001,-0.23470520791691088,-1.6406369362892927,0.35,1.0873333333333337,-0.3818462239176273,0.9061283090913036,0.92,4.7860000000000005,0.30750548711360665,0.2687371547812502,0.92,3.023,0.12801294676575126,1,-1,1,1
1.3713006496153604,0.88,7.849666666666668,0.29679193270374055,-0.9777926398830692,0.59,2.948,-0.2275740714202492,0.0505286405576166,0.67,2.685333333333334,0.017147498949061753,0.6140113271344507,0.92,3.1823333333333337,0.29248430273071696,1,1,-1,1
-0.3544456046335318,0.69,5.386666666666667,-0.07671300678449956,-0.9756362311230418,0.54,3.1046666666666662,-0.22707218308406332,-0.756503642287085,0.42,1.265,-0.25672856558029405,0.9237520824489708,0.97,4.238,0.4400293150813042,-1,-1,-1,1
-1.849155517505615,0.43,2.077666666666667,-0.40021452630698845,-1.3526359501402665,0.58,3.466666666666667,-0.31481610493573503,-0.9229359449868244,0.49,1.8620000000000003,-0.3132093595248586,0.0975760322318439,0.57,2.397333333333333,0.046480344074029616,-1,1,1,-1
-0.3137286357141766,0.71,4.812,-0.06790059361835458,1.1062835802367248,0.9,6.909,0.25747939617335297,-0.471944406593723,0.6,1.889,-0.16015998306650592,0.5866013362885276,0.89,3.0726666666666658,0.27942755327653357,1,1,1,1
1.625915396303756,0.94,8.836666666666668,0.3518984498527833,-0.6893053816498491,0.57,3.289333333333333,-0.160430776174286,-0.3479814993106602,0.55,2.263333333333333,-0.11809168677155361,-0.0592496822060113,0.51,1.6596666666666666,-0.028223586799152163,1,-1,-1,-1
-0.2136648615126022,0.69,5.0906666666666665,-0.046243693691087676,-0.3719475185924592,0.71,4.5393333333333326,-0.086568059226614,1.1266383052335065,0.95,5.055000000000001,0.3823381935822169,-0.3496865436676113,0.48,1.0593333333333337,-0.16657318909124916,-1,1,1,-1
-0.5404597223423933,0.71,5.393333333333332,-0.11697222311352222,-1.3625475069165782,0.43,1.9056666666666664,-0.3171229471410189,1.2951854006411816,0.95,5.590000000000001,0.439536667744112,-0.4129778626376921,0.5,1.1916666666666669,-0.19672200960937283,1,-1,1,1
-1.0197892832429163,0.6,4.162000000000001,-0.22071398595860273,-1.5110317920614476,0.44,1.9443333333333332,-0.3516815763779746,0.4816573502461834,0.76,4.056333333333333,0.16345618674890947,0.2348368703972916,0.74,2.7056666666666667,0.1118645459102016,-1,1,-1,1
-0.7489781984073893,0.58,3.4943333333333326,-0.16210207959913503,0.9858626739970786,0.97,7.286000000000001,0.2294523127210275,0.0836339601822167,0.71,2.7306666666666657,0.028382185400281024,0.26299466180838,0.98,2.856666666666667,0.12527751017218788,-1,1,-1,1
-0.8479264942909897,0.65,4.375,-0.18351755546963255,-0.6721609066988328,0.6,3.6793333333333336,-0.156440525268499,0.4083446814005791,0.81,3.779666666666666,0.13857665509894476,0.5191100529187365,0.84,3.001,0.2472780796683829,1,-1,1,-1
-1.2735515298804971,0.55,3.3823333333333334,-0.27563599569289116,-0.9327342372953232,0.57,3.433666666666667,-0.217087058417357,0.7610738197299081,0.85,4.654333333333335,0.25827950999583743,0.0117427498289846,0.62,2.0276666666666663,0.005593659015869808,-1,-1,1,-1
0.2706321447418656,0.81,6.589666666666668,0.05857317818104025,-1.019902513003644,0.51,2.588,-0.23737483579722934,0.8455248290588186,0.85,4.423,0.2869389708032866,0.0045002052900471,0.64,1.9166666666666663,0.0021436728415863437,1,-1,1,1
-1.8250791987440824,0.47,2.5689999999999995,-0.3950036652316795,-1.6916614899832452,0.4,1.725666666666667,-0.39372181486902014,0.1944373972871944,0.68,4.0343333333333335,0.06598465798498293,-0.504227590410977,0.45,1.2996666666666667,-0.24018881848192775,-1,-1,-1,-1
0.3481154064676905,0.8,6.075000000000001,0.07534295584157565,1.4016394504401015,0.94,7.434666666666667,0.326221310520439,-0.4208395630615835,0.54,1.928,-0.1428169427414831,-0.2397393852085168,0.54,1.4276666666666666,-0.11419985889682055,1,1,-1,1
-1.1661198268663764,0.55,3.327,-0.25238444777000596,1.136374144264253,0.84,7.315333333333333,0.26448275443947283,-0.8848349506398605,0.39,1.06,-0.3002793310635192,0.4556489280935136,0.75,3.1106666666666665,0.21704837212921255,-1,-1,-1,1
-2.0740903825052177,0.37,1.4509999999999998,-0.44889739780888155,-1.2869814238662256,0.52,3.2350000000000003,-0.2995354950784774,-0.7588333583539981,0.57,2.7060000000000004,-0.25751918261190515,-0.8887859720378866,0.36,0.6646666666666667,-0.4233732079854952,-1,-1,1,-1
1.3979257157965108,1.0,7.615666666666667,0.3025544216608377,0.976362982712419,0.99,6.4353333333333325,0.22724132919067083,0.220830916328961,0.8,2.748666666666667,0.074941614575071,0.2382751095894235,0.86,2.167333333333333,0.1135023511888523,1,1,1,1
-0.8433003518535092,0.65,5.151333333333333,-0.1825163149645925,-1.7839012005816874,0.32,0.9246666666666664,-0.4151899315548067,-0.2275482414042051,0.59,3.234,-0.07722121923882423,-0.7556861192532187,0.37,0.7853333333333334,-0.35997109158323515,-1,-1,-1,-1
1.4701484254537238,0.97,8.256333333333334,0.31818565292312706,-0.7099209730953322,0.63,3.265333333333334,-0.16522890400693782,0.993107906494172,0.89,4.262666666666666,0.3370230545485508,-0.0612778158025497,0.67,1.6860000000000002,-0.02918968826115073,1,1,1,1
1.7568548235480457,0.92,7.567000000000001,0.38023779738379626,0.9630694279247392,0.94,6.223666666666665,0.22414735173238046,0.4641144318407986,0.99,3.3603333333333336,0.15750278741736012,-0.0033466199915752,0.96,1.9903333333333328,-0.0015941624714135183,-1,1,1,1
-1.6904720151541237,0.33,0.97,-0.36587050162917056,1.062909817765732,0.91,7.581666666666667,0.24738447081216486,0.4478051626465293,0.94,4.101999999999999,0.15196804171111447,0.0618532933984696,0.88,2.490333333333333,0.029463817020574944,-1,-1,-1,-1
1.564465877664322,0.91,8.659333333333334,0.3385988707956103,-1.0622847230790091,0.49,2.417333333333333,-0.24723898460468258,0.2595853819652864,0.67,3.377666666666667,0.08809340633983415,-0.1838501770146381,0.5,1.4679999999999995,-0.0875770339319335,1,-1,-1,-1
-1.9025217300168995,0.35,1.1766666666666667,-0.4117646275606744,1.260834830642661,0.91,8.479999999999999,0.29345006711456134,-1.1686736780382068,0.31,0.6043333333333334,-0.39660340046365083,-0.1865249316646746,0.58,2.168333333333333,-0.08885115334019054,-1,1,-1,1
-1.9575228457431797,0.32,0.952666666666667,-0.42366857250655005,-1.1528109949367011,0.57,3.537999999999999,-0.26830831098007335,-0.5684657724146667,0.61,2.431666666666666,-0.19291566381927358,0.6755970180906932,0.96,4.027333333333333,0.3218206473248643,-1,-1,1,1
-1.7789223855039644,0.51,2.636,-0.38501390127085683,-1.170306663785822,0.51,2.8313333333333333,-0.27238029969200617,-0.2260575543963741,0.67,2.8576666666666664,-0.07671533676072718,0.7134002164201285,0.95,3.817333333333333,0.339828201283156,1,-1,1,-1
-1.6764159147161908,0.44,2.137666666666667,-0.3628283261467757,-0.0018544311425303,0.79,6.186666666666666,-0.0004316052586820379,0.2814977783299581,0.63,3.712666666666668,0.09552964031502258,-1.1562073529476486,0.3,0.0036666666666666,-0.5507593858524551,-1,1,-1,-1
1.3449208431466388,0.99,8.264333333333333,0.2910825255446332,0.2149313397693584,0.74,4.883333333333334,0.05002369425993136,-0.6068021548812843,0.43,1.1786666666666668,-0.20592557405637105,0.6662830374719126,0.82,3.083333333333333,0.31738393255016295,1,-1,-1,1
-1.7553101883613906,0.48,2.659666666666667,-0.3799034904887341,-1.7733415752745785,0.35,1.163333333333333,-0.41273225614819037,0.8791288606422789,0.86,5.221666666666666,0.29834290112681405,-0.1720319832409904,0.58,1.907,-0.08194743719215715,-1,-1,1,-1
-1.414024038220565,0.56,3.0903333333333323,-0.3060385972330313,1.342702832597646,0.96,8.282333333333334,0.3125042446200955,-0.9723596749756632,0.35,0.823,-0.32998189384776305,0.0614779682111139,0.6,2.2463333333333333,0.029285030863268485,1,1,-1,1
-0.2090572707903177,0.74,5.093666666666668,-0.045246468351802516,1.2670295407297898,0.93,7.225666666666665,0.2948918404909334,1.1279324213010984,0.85,4.626,0.38277736735899187,-0.9640759066806108,0.33,0.0,-0.45923756921705355,1,-1,1,-1
-1.8031998095428976,0.44,2.2223333333333333,-0.3902682877568578,-1.6263506155290384,0.41,1.7879999999999998,-0.3785211874544611,-0.0964490916424631,0.67,3.242666666666666,-0.03273115364525272,0.5936997671871458,0.87,3.6716666666666655,0.28280889091659617,-1,-1,-1,1
-1.9462481693804643,0.32,0.9279999999999996,-0.421228383340711,-0.9498038453674428,0.66,4.405333333333333,-0.22105988460572426,-0.7405533151022394,0.5,1.7979999999999998,-0.2513156311411129,0.7691293305230107,0.93,4.121,0.3663747654259586,-1,1,-1,1
-2.184959294997851,0.43,1.7963333333333336,-0.4728928643206783,-1.6878263445507553,0.41,1.771666666666667,-0.3928292128745268,1.1917228267356643,0.88,5.797666666666667,0.4044254049487259,-0.6240230568870061,0.43,0.9736666666666668,-0.2972533903133037,1,-1,1,-1
-1.5292165857841442,0.57,3.284333333333333,-0.330969832286447,-1.2241604117402125,0.58,3.2133333333333334,-0.28491436487446264,2.0192828725678886,0.91,6.357,0.6852678115440979,-1.2520151354448243,0.37,0.0,-0.596397424145072,1,1,1,-1
-1.5078414559850666,0.49,2.7183333333333337,-0.3263435921642382,-1.189398367433539,0.52,2.871666666666667,-0.27682375380716434,1.0323261152970007,0.93,5.211999999999999,0.35033222310739537,-0.1486753091350103,0.66,1.9570000000000003,-0.07082148521358675,-1,-1,1,1
-0.619363198143347,0.7,5.170333333333333,-0.13404937908699632,-1.0554997686178575,0.59,3.376333333333333,-0.2456598361757172,-0.0112927941389822,0.61,3.0306666666666664,-0.003832344854189405,-0.0545693852317845,0.53,1.8216666666666663,-0.025994127281738964,1,1,-1,-1
-1.9393559271645395,0.36,1.3166666666666669,-0.41973668865763736,-0.6228335104977019,0.71,5.194333333333333,-0.14495993528635973,-1.1645862329746302,0.31,0.5820000000000001,-0.3952162770588146,0.6626548133852754,0.8,3.862333333333333,0.31565562796483315,-1,1,-1,1
-0.7100812119803699,0.71,5.396999999999998,-0.15368356701309904,-1.5699766961743342,0.38,1.4146666666666663,-0.3654005708470371,0.9882947306194608,0.82,5.097333333333332,0.335389645706705,-0.6215666696321543,0.4,0.8013333333333333,-0.2960832902162503,1,-1,1,-1
-1.783823434521765,0.42,1.9406666666666668,-0.3860746400743255,-1.238101783616279,0.6,3.581333333333333,-0.288159117012707,-0.7660949689122165,0.46,1.5666666666666669,-0.2599834970688429,0.8643486742105795,0.95,4.284333333333334,0.41173250088486274,-1,1,-1,1
0.7353717285576078,0.84,7.238666666666668,0.15915721810204136,-1.133987186468122,0.47,2.1693333333333333,-0.26392720750465565,0.8101165944239983,0.86,4.366666666666666,0.27492276257982606,0.1140500965417237,0.67,2.081,0.05432776479719991,1,-1,1,-1
-1.896768914181496,0.35,1.2036666666666669,-0.41051954003682833,1.2985804483085834,0.94,8.815,0.3022350830168423,-1.1389523011821865,0.33,0.8130000000000001,-0.3865170954932621,-0.627236134448981,0.42,1.1363333333333332,-0.29878393984684376,-1,1,-1,-1
-2.0545089176344127,0.54,3.1133333333333337,-0.44465936233080694,-1.858019113695224,0.33,1.0420000000000005,-0.432440332677111,-0.986957478262469,0.49,2.051,-0.33493583311382513,-0.6538603432488261,0.43,1.2386666666666666,-0.3114663820143554,1,-1,1,1
-1.437479124577267,0.51,2.9933333333333336,-0.31111500437503276,-0.5223748121365626,0.69,4.916333333333332,-0.12157890942963293,-0.702783310411125,0.46,1.8233333333333337,-0.23849792798109157,-0.2801386327454431,0.53,1.786,-0.13344404092490897,-1,1,-1,1
-0.7031705287962389,0.73,5.757,-0.1521878811333492,-1.6766651152294336,0.35,1.1623333333333334,-0.3902315185423093,-0.9471696011591776,0.39,1.222,-0.3214333407988751,0.5144801936726302,0.7,3.2783333333333338,0.24507264616333904,1,-1,-1,1
-0.4306683103718347,0.75,5.949333333333332,-0.0932099610872083,-1.684175018739026,0.32,0.8020000000000002,-0.39197939354968875,0.0739593234016586,0.71,3.419666666666666,0.02509898161335137,0.4500074843926165,0.76,2.992333333333334,0.21436107035751384,1,-1,1,1
-1.6446759872043142,0.46,2.433,-0.35595882277946617,-1.315896194065489,0.58,3.348666666666667,-0.30626519594758406,-0.9113799409607796,0.38,1.0573333333333332,-0.309287691245143,0.8757660871789232,0.98,4.48,0.4171711856834307,-1,1,-1,1
-1.0015490660260138,0.66,4.696,-0.21676623801415376,-1.6763749465115003,0.32,0.8423333333333333,-0.39016398389964035,0.0655075892605445,0.73,3.348666666666666,0.022230784474003285,0.6177549860455329,0.97,3.7146666666666666,0.2942675946959965,1,-1,1,-1
-1.9644360987220972,0.33,1.0603333333333336,-0.42516481456948374,-1.6744486549802402,0.53,2.7293333333333334,-0.3897156536620926,1.133740054916439,0.98,6.035333333333335,0.38474825733775614,-0.6657375107322369,0.41,0.7900000000000001,-0.3171240708814545,-1,1,1,-1
-2.3488961916698594,0.38,1.2303333333333333,-0.5083738862383637,-1.5692705967521268,0.46,2.381333333333333,-0.365236231380994,0.5650285739742262,0.75,4.793666666666667,0.19174920938878157,-0.7832690929739303,0.38,0.7376666666666669,-0.37311024143181026,1,-1,-1,-1
-2.0859822698746795,0.38,1.1466666666666667,-0.4514711705529313,1.3124277745761788,0.91,8.270666666666667,0.3054579467289051,-0.6409980582703243,0.51,2.0516666666666667,-0.2175303631612185,-0.4910023415942539,0.5,1.3830000000000002,-0.2338889710562263,1,1,-1,1
-1.678375998670651,0.58,3.546666666666666,-0.3632525490225317,-1.7139439983015818,0.35,1.1663333333333332,-0.3989079053882389,-0.7353272291999167,0.56,2.159333333333333,-0.24954209633928892,0.8013799024991517,0.83,3.847,0.381737325757102,1,-1,1,1
-1.7583497259926744,0.33,0.9713333333333334,-0.380561340573154,0.7287117899188491,0.89,7.295333333333334,0.1696023289187384,0.0454102330059971,0.79,3.4653333333333336,0.015410506084348019,0.234978816225166,0.78,2.632,0.11193216180693943,-1,1,1,-1
1.4512200536120003,0.97,8.062333333333333,0.3140889670042398,0.2239175272315634,0.76,4.880333333333332,0.05211516353869802,-0.0347571184928989,0.65,2.413666666666667,-0.011795244167509255,0.4275407283632262,0.79,2.54,0.20365903086494522,1,-1,-1,1
1.7422941037349655,0.87,7.643,0.3770864066394734,0.0754587922578222,0.8,4.926333333333332,0.017562480916834242,0.2243449787948104,0.79,2.8973333333333344,0.07613415373256881,0.2817880096848717,0.98,2.635666666666667,0.13422972164894434,-1,1,1,1
0.6442314170299586,0.79,6.651666666666666,0.13943163187622043,-0.7997155596598922,0.57,3.115333333333333,-0.18612793599232755,0.3913903361070345,0.76,3.3426666666666667,0.1328229950975129,0.4193663730163379,0.97,3.093333333333333,0.19976517660159512,-1,-1,-1,-1
1.583160962881136,0.95,8.44233333333333,0.3426450662634792,-0.882043243741979,0.6,3.0369999999999995,-0.2052891011442774,0.3230049928635066,0.72,3.2010000000000005,0.10961561036563017,0.3566633844056786,0.71,2.3713333333333333,0.1698966072569372,1,1,-1,-1
-0.4946043637357107,0.65,4.916666666666667,-0.10704770327207258,-0.8934751546770303,0.63,3.861666666666666,-0.20794979463846697,-0.8473301898137431,0.39,1.0976666666666666,-0.28755164158378077,0.9456595477222368,0.86,3.9903333333333335,0.4504649364157711,-1,1,-1,1
-2.044117846952536,0.34,1.1373333333333333,-0.4424104128014675,-1.6564257938192466,0.42,1.918,-0.3855209648029704,-0.2211878450995108,0.71,3.3443333333333327,-0.07506274262542717,0.549832198974078,0.87,3.6513333333333335,0.2619125742946037,-1,-1,1,1
-1.6957295033864126,0.47,2.0046666666666666,-0.3670083849183427,1.1119571689262813,0.95,7.785000000000001,0.2587998823633499,-0.1544097849738022,0.65,2.708666666666667,-0.05240080865710148,0.2736003018239894,0.71,2.493666666666668,0.13032950691539988,1,1,-1,-1
-1.9715750550076525,0.39,1.6396666666666668,-0.42670990581849016,-1.6321699968299632,0.43,1.991,-0.3798756058063488,0.1303025649316107,0.77,4.060999999999999,0.04421973499716571,0.2328007394634377,0.68,2.697,0.11089463491648098,-1,-1,1,-1
-1.422336341925218,0.51,2.383,-0.30783763720462054,0.8647535665156614,1.0,7.479333333333334,0.20126505547299317,0.3422928815255948,0.82,3.4596666666666667,0.11616118623929025,0.1870230061494471,0.82,2.4000000000000004,0.08908841112673094,1,1,1,1
1.4890454633238273,0.96,9.054,0.32227555720007534,-0.2377552247769729,0.63,4.293333333333334,-0.05533578623623378,-0.8367628679082855,0.38,1.1810000000000005,-0.2839654944151941,-0.6666579245036388,0.36,0.6903333333333332,-0.31756250999203023,1,-1,-1,-1
-1.5601310080558508,0.46,2.353,-0.3376606707521131,-0.8243873109924085,0.66,4.238333333333333,-0.1918701053141176,1.1249119539292505,0.89,5.210666666666666,0.38175233560446886,-0.3703142634407994,0.56,1.4546666666666672,-0.17639920364205958,-1,1,1,1
1.4751740759825722,0.89,7.624666666666666,0.31927335935276296,0.0810163467962405,0.8,5.041,0.018855961008481466,0.8020332227587921,0.82,3.9203333333333337,0.27217957365559714,-0.2947504437934998,0.56,1.2169999999999996,-0.140404377285427,1,1,-1,1
0.5635427059521287,0.78,6.316999999999999,0.12196809569625874,1.3573678034472891,0.97,7.791,0.315917409116723,-0.5231225803569117,0.48,1.7630000000000003,-0.1775279088831227,-0.6601631533808429,0.36,0.557,-0.3144687256931119,-1,1,-1,-1
1.5702685629958966,0.9,8.447333333333335,0.3398547516229932,0.006965148145305,0.69,4.796666666666668,0.0016210871884470427,-0.8706795791645441,0.35,0.857,-0.2954755363281396,0.0195491806142391,0.59,2.087,0.00931225241006105,1,-1,-1,1
-1.7653796468809184,0.5,2.922333333333333,-0.38208283318512176,-1.806750107788576,0.33,1.0243333333333335,-0.42050784726462115,-1.1724189948020385,0.37,0.8843333333333335,-0.39787441853504496,0.9409478437771006,0.97,4.768666666666666,0.4482205161874046,-1,-1,1,1
-1.4559422714779289,0.49,2.7343333333333333,-0.31511100120765845,-0.648607210988656,0.68,4.610333333333333,-0.15095857519941322,-0.9104118320849794,0.47,1.4613333333333332,-0.30895915191087314,0.8631848575809569,0.8,3.729,0.4111781168199788,-1,1,1,-1
-0.9293034921809236,0.65,4.402333333333333,-0.20113005823345476,-0.3610165573552581,0.64,4.391333333333333,-0.08402395810351262,-0.6539247828891952,0.56,2.029,-0.22191720188022468,0.6432695222779183,0.72,3.091999999999999,0.3064214443232572,1,-1,1,-1
-1.853652664625849,0.31,0.8353333333333336,-0.40118784823011433,0.6292975356907862,0.86,7.329333333333334,0.14646438978003354,-0.118954827333467,0.69,3.422333333333334,-0.040368744422493184,-0.4628382014955949,0.45,1.1766666666666663,-0.2204729825968429,-1,1,1,-1
0.7404749842560454,0.83,6.415666666666666,0.16026172069397515,1.2070140427481355,0.94,6.942666666666666,0.2809236731444988,0.0286882918723123,0.72,2.771,0.00973571521620324,-0.0433852839070416,0.63,1.6599999999999997,-0.02066658048727922,1,1,1,1
-1.4708150257343915,0.58,4.074000000000001,-0.31832992586990627,-1.8635136038510185,0.34,1.1246666666666667,-0.43371913499585435,-1.2120908393542094,0.35,1.0206666666666668,-0.41133753381498195,-0.2770015916961446,0.49,1.9420000000000004,-0.1319497113850554,-1,-1,-1,-1
-0.6048832526060002,0.67,4.466333333333333,-0.13091547039769505,0.7646789273920183,0.85,6.536333333333333,0.1779734165893101,0.2681074904540472,0.75,3.524,0.09098548585636466,-0.2487221172665128,0.49,1.2613333333333334,-0.11847878341578877,1,1,1,1
-0.7929473433680974,0.65,4.827666666666667,-0.17161836438750716,-1.6594789123100058,0.33,0.941,-0.3862315557576677,0.2906351302394472,0.79,3.826,0.09863051005020791,0.5594100749201063,0.91,3.450333333333334,0.2664749956114697,-1,-1,1,1
0.2081201730524435,0.78,5.783666666666668,0.04504365137739651,-0.0286442994481888,0.78,4.962333333333333,-0.006666750783872409,0.3778207604907204,0.76,3.1203333333333343,0.12821799719825938,0.3278974688416634,0.98,2.838333333333333,0.15619396304772162,1,1,-1,1
-0.4053319934073283,0.72,6.077333333333334,-0.0877263973759247,-1.7488925109788398,0.31,0.8119999999999997,-0.4070419156023032,-0.1818489595913242,0.59,3.151333333333334,-0.0617126209822434,-0.5228346488565518,0.43,1.2016666666666669,-0.24905229098612794,-1,-1,-1,-1
-0.4224486218672956,0.64,4.680333333333333,-0.09143096591341535,-1.2202060350257775,0.56,2.805,-0.2839940126728537,0.8505378961575767,0.98,4.5183333333333335,0.288640215124505,0.2020517457121307,0.99,2.832333333333333,0.09624735138997875,-1,1,1,1
1.3605627659806618,0.88,7.592333333333332,0.2944679221098683,-0.1513591998037542,0.76,4.691333333333334,-0.035227744555707166,1.4462420222828514,0.93,5.167333333333333,0.4907995402905396,-0.879515676648773,0.31,0.001,-0.4189573026704473,1,1,-1,-1
1.282285346821905,0.83,7.1196666666666655,0.2775262641840847,-0.0127144126235032,0.79,4.969999999999998,-0.0029591863636789653,0.7631330097166114,0.83,3.899666666666667,0.2589783207642105,-0.1235463197490724,0.64,1.5933333333333335,-0.05885129083105831,-1,1,-1,1
-0.641145786560374,0.65,4.949333333333333,-0.1387638058739981,-1.5356672212101652,0.39,1.518666666666667,-0.35741529197766375,0.9050423235010756,0.84,4.803333333333334,0.30713694490543275,-0.0346151875157336,0.67,2.1726666666666667,-0.016488944970579362,-1,-1,1,1
-0.3408356944082857,0.71,4.804333333333333,-0.07376740068359953,0.3220203437964493,0.82,5.631,0.07494787517184633,0.8384878261762778,0.94,4.259000000000001,0.2845508796494128,-0.0225383992530472,0.74,1.889,-0.010736166742980193,1,1,1,1
1.7388570281084623,0.92,7.768666666666666,0.3763425170202824,0.9287714749384746,1.0,6.770666666666666,0.21616475451892841,-0.4668341069708568,0.51,1.451,-0.1584257417244582,0.4144051305946004,0.8,2.55,0.19740188871703432,1,1,-1,1
-1.39754266416139,0.46,2.235,-0.3024715174230655,0.7882611163787709,0.83,6.6370000000000005,0.183461998259713,0.5244715990957882,0.98,4.322666666666667,0.17798571453852663,0.0894928457155765,0.77,2.208,0.04262991808419261,-1,-1,1,-1
-0.2781458176136064,0.72,4.976666666666666,-0.060199369705074834,0.8233915109538499,0.86,6.441666666666666,0.19163834015261844,-0.0714907669852333,0.65,2.545666666666667,-0.02426124744735723,0.3918762624247125,0.78,2.6213333333333333,0.1866702621056265,1,1,-1,1
1.5740054975112594,0.93,7.655666666666666,0.3406635399930074,1.0560884449632084,0.92,6.424666666666667,0.24579684628112802,1.200581286336471,0.97,4.662666666666667,0.4074316292409059,-0.9121296233112122,0.36,0.0,-0.43449295653758113,1,1,1,-1
-1.7042141626827116,0.48,2.709,-0.3688447279781871,-1.6789195344067185,0.38,1.508,-0.3907562180848667,-0.2244378467198693,0.63,3.0466666666666664,-0.07616566957447105,0.4741501138970867,0.79,3.386,0.22586141219917952,-1,-1,-1,1
-1.2087923276083292,0.59,3.4113333333333338,-0.2616200985895825,0.143561939342053,0.8,5.7620000000000005,0.033412989323549074,-0.1832276266437609,0.64,2.5420000000000003,-0.0621804881477138,0.6090501943301416,0.86,3.2086666666666663,0.2901210670624194,1,1,1,1
1.547379570648027,0.94,7.921666666666666,0.3349008647576506,0.2293032177471756,0.77,4.915000000000001,0.053368643538500286,0.900582885869563,0.91,4.199666666666666,0.30562358137029916,-0.2301431612938989,0.55,1.1853333333333331,-0.10962869752490623,1,-1,1,-1
-1.79043960061084,0.42,1.9356666666666664,-0.38750658333287813,-0.733642124454799,0.63,4.328666666666666,-0.1707498281512384,1.4926758878943502,0.85,5.911666666666667,0.5065574283513936,-1.1041677942209278,0.3,0.003,-0.5259703414554513,-1,-1,-1,-1
-1.993155901345604,0.47,2.186333333333333,-0.43138066937119435,-0.5196272861647584,0.69,5.0520000000000005,-0.1209394428942629,-0.1039258008392614,0.55,3.033,-0.03526846439970193,-1.376602309522756,0.34,0.0,-0.6557445259476338,1,1,-1,1
-1.6244578999785504,0.54,2.880333333333334,-0.35158300250621655,-0.5275841035857436,0.64,4.293666666666667,-0.12279133383942045,1.2931704764696963,0.9,5.418,0.43885287910994947,-0.5903491970302857,0.48,0.9713333333333334,-0.28121284678390385,1,-1,1,1
-1.7281673532095656,0.48,2.6386666666666665,-0.37402894028996575,-1.2081345368703498,0.53,3.185,-0.28118445994017893,-0.8485829208160756,0.44,1.6293333333333335,-0.28797677084332335,0.2851350888402018,0.67,2.9636666666666667,0.13582410284301774,-1,-1,-1,1
1.6362506406205144,0.9,8.380666666666666,0.35413531682764865,-0.4459057597761893,0.67,4.104666666666667,-0.10378129787737227,0.709284697331801,0.67,3.784,0.24070425144753463,-1.2053685357746171,0.37,0.0,-0.5741773158565617,1,1,1,-1
-0.7250401234328585,0.62,4.407666666666667,-0.1569211387610403,-0.737139303763263,0.59,3.6823333333333337,-0.17156377100706616,-0.4770460898980384,0.55,2.031333333333333,-0.16189130035772498,0.7965614899483513,0.97,3.937,0.3794420748832021,-1,-1,-1,1
1.5919134949356408,0.91,7.564000000000001,0.34453938528479416,0.6214968244996264,0.86,5.653666666666665,0.14464883141588178,0.5340633147392797,0.89,3.4466666666666668,0.18124077804511204,0.0991094813671868,0.83,2.027333333333333,0.04721080258725763,1,1,1,-1
1.6394556432561975,0.88,8.234666666666666,0.3548289786638272,-1.0311054261552668,0.5,2.366333333333334,-0.23998223173547972,0.9345522591135356,0.87,4.392,0.31715149475908516,0.0552925567674011,0.68,1.9736666666666665,0.026338610051033554,-1,-1,-1,-1
-0.8008354409563645,0.59,3.8603333333333336,-0.17332559301693587,-0.4149135613288006,0.72,4.694333333333333,-0.09656809080743561,0.8015663983759223,0.84,4.237666666666667,0.2720211512138627,0.120994999844274,0.78,2.386,0.05763596956511275,-1,1,-1,1
-0.17979101938419,0.76,5.901333333333332,-0.038912345108840035,-0.179862729299419,0.73,5.114999999999999,-0.041861732164727536,-1.0160792375888326,0.3,0.515,-0.34481865069872003,0.7313597751688574,0.71,3.303666666666666,0.34838323729932885,1,1,-1,-1
-2.276033055320512,0.32,0.956,-0.492604046804506,-1.921155453884616,0.39,1.6923333333333337,-0.44713485317707313,-1.363344145913263,0.42,1.4163333333333332,-0.46266715374223977,-0.4531623261986623,0.47,1.7549999999999997,-0.21586387928804837,-1,-1,1,-1
1.6775770184705276,0.93,8.509000000000002,0.3630796249610918,-1.0051573340877584,0.58,2.8536666666666672,-0.23394300346096897,0.1707818920302846,0.71,3.093333333333333,0.057956879143993695,0.2079868184724174,0.68,2.1950000000000003,0.09907452336748922,1,1,1,1
1.750217372435217,0.93,8.829333333333334,0.37880124738686044,0.3742010698888576,0.8,5.908333333333333,0.08709255677625509,-0.5499631699850587,0.34,1.217,-0.1866365842276738,-1.180555961498207,0.32,0.0,-0.56235784581509,1,1,-1,-1
-1.935775027174243,0.3,0.7613333333333332,-0.41896167099157194,-0.8873911024375616,0.62,4.143333333333334,-0.20653377606520898,0.5443983427845662,0.84,4.543000000000001,0.1847480935119312,-0.0325817912399153,0.71,2.3666666666666667,-0.015520336631245385,-1,-1,1,1
-0.3382394173754015,0.7,4.537000000000001,-0.0732054859214063,1.1090413772051306,0.93,6.858999999999999,0.25812125320791357,0.6072128200276063,0.92,3.7003333333333335,0.20606493818901467,0.0363072863274243,0.9,2.184333333333334,0.0172949762589573,1,1,1,1
-0.720672041900162,0.7,5.245666666666667,-0.1559757506284961,-1.1428899511116724,0.49,2.6630000000000007,-0.26599926073372404,-0.7475846611307826,0.43,1.4663333333333337,-0.25370180257387587,0.9049251305182912,0.79,3.7923333333333336,0.43106109631294953,1,-1,-1,-1
-0.5296452003503127,0.7,4.974333333333334,-0.11463162560545789,-0.4080927919595201,0.7,4.559333333333333,-0.09498060672106397,1.679242378353586,0.86,5.557333333333335,0.569870999897653,-1.1524180719491994,0.36,0.0,-0.5489543618053344,1,1,1,-1
-0.653441755518485,0.67,5.339,-0.14142503438910642,-1.766768107280153,0.32,0.8533333333333336,-0.411202329644529,-0.541472451836055,0.55,2.388,-0.18375515739864992,0.4085841429773449,0.7,3.055333333333334,0.19462906119871673,-1,-1,-1,1
1.6007191135068686,0.92,7.918000000000001,0.3464451938725314,1.108596300631854,0.9,6.659666666666666,0.25801766489711747,-0.5845317296181214,0.47,1.384,-0.19836783868924213,0.1995141899394268,0.63,2.0726666666666667,0.09503858666851445,1,1,-1,-1
-1.8626287307804188,0.44,2.2066666666666666,-0.40313054695401457,-1.829635028717992,0.31,0.7836666666666668,-0.42583414490443616,0.4620657075396868,0.84,4.412999999999999,0.15680752830465602,0.3422317839575095,0.91,3.380666666666666,0.16302211421774487,-1,-1,1,1
-1.3782902994183366,0.57,3.206000000000001,-0.2983047094055743,-0.6806754060835392,0.67,4.164666666666666,-0.15842221260387776,0.8318505895678143,0.9,4.468333333333333,0.28229845396543807,0.2776472967251067,0.82,2.629666666666667,0.13225729298301564,1,1,1,-1
-0.6104452290124085,0.67,4.394333333333334,-0.13211925435839947,1.2705242584657457,0.95,7.626000000000001,0.29570521043379894,-0.8527440420611297,0.35,0.7186666666666665,-0.2893888971421721,0.6745443751052012,0.85,3.383666666666666,0.3213192208266385,1,1,-1,1
-0.7329268014274035,0.63,4.665333333333334,-0.15862806014641967,-1.1306120742886967,0.5,2.766,-0.26314167487857276,-0.4173020285017101,0.62,2.666666666666667,-0.14161643804794144,0.5095392636070453,0.68,2.9106666666666667,0.24271903406986475,-1,-1,1,-1
-0.5139765510085761,0.69,4.976,-0.11124044459617624,-1.081674057908922,0.58,3.086,-0.25175171019638,0.1702310250127996,0.75,3.2433333333333336,0.05776993582829879,0.6293708422758644,0.95,3.3926666666666665,0.2998008079446909,1,1,1,1
-1.3686622319349806,0.51,2.948000000000001,-0.29622089740024293,-0.4107296578080719,0.73,5.170333333333333,-0.0955943179236925,-0.7737200612904276,0.44,1.4539999999999995,-0.2625711634318985,0.7618978750659746,0.78,3.565333333333333,0.36293006153596624,-1,1,-1,-1
-1.8082888796672372,0.43,2.0356666666666663,-0.39136972015119903,-0.6150037097839256,0.64,4.575,-0.14313760654899438,-0.8981715055830841,0.42,1.3936666666666666,-0.30480525060834174,0.6424838165213811,0.74,3.509,0.306047173377109,-1,-1,-1,-1
-0.409863321640751,0.7,4.820000000000001,-0.08870711715060707,-0.2701623714200183,0.74,4.688333333333333,-0.06287831212961018,0.8876651057137326,0.92,4.377,0.30123977806188174,0.1179423577673217,0.74,2.1103333333333336,0.05618184347670537,1,1,1,1
-0.6226846892570803,0.6,3.809333333333333,-0.13476825263772332,1.055280627741439,0.98,7.500666666666667,0.24560883274265075,-0.5561557726512789,0.5,1.4813333333333332,-0.1887381180615375,0.5836836035453441,0.97,3.389666666666666,0.278037691250816,-1,1,-1,1
-1.5379246383609195,0.52,3.105,-0.3328545245711563,-1.6621093693153586,0.37,1.3453333333333333,-0.38684377534900727,0.9776588649300332,0.98,5.549666666666667,0.3317802373846295,-0.1164353199231977,0.6,1.8706666666666671,-0.05546396598235274,-1,-1,1,-1
-1.279680808009049,0.63,4.258666666666668,-0.27696256131682045,-1.718420273449746,0.38,1.3296666666666668,-0.39994972562569414,0.2496138091836917,0.69,3.706333333333333,0.08470943376693432,0.1619199783329072,0.67,2.5446666666666657,0.07713058353808332,1,1,-1,1
-1.044635287173545,0.63,4.133,-0.2260914307433072,-1.0889036194494437,0.59,3.297666666666666,-0.2534343376648753,-0.4313341609340906,0.55,2.046,-0.14637841013905623,0.8141462678472475,0.99,3.979666666666668,0.38781858403725383,1,1,-1,1
-1.7569202485229929,0.4,1.643666666666667,-0.38025195737472683,-0.5688411975252681,0.71,4.860666666666666,-0.1323936201113933,0.5808452856016948,0.84,4.387333333333333,0.19711679978932614,0.0706986192850265,0.67,2.226,0.03367728810820042,-1,1,1,-1
-1.3945124697159037,0.6,3.731333333333333,-0.3018156894934308,-0.2748484943831855,0.66,4.846333333333333,-0.06396897290818937,-0.9968609952055066,0.36,0.9496666666666672,-0.3382967101233522,0.5426297987036826,0.67,3.1143333333333327,0.2584817108431012,1,-1,-1,1
-0.7568916569188353,0.65,4.215333333333334,-0.1638147971178219,1.457786525695841,0.95,7.976,0.3392891308262002,-0.5456096393750229,0.57,2.14,-0.18515916150787645,-0.3739975422128534,0.44,1.0976666666666666,-0.17815373352741978,1,1,1,-1
0.382213670703349,0.81,6.050333333333334,0.08272287631866615,1.0864246614600068,0.86,6.471666666666667,0.2528573783592669,0.7601230361428875,0.86,4.058000000000001,0.2579568502056808,-0.4230014160247575,0.51,0.9653333333333336,-0.2014967293803942,1,-1,1,1
-0.528713066044662,0.67,5.172333333333333,-0.11442988287151319,-1.6410779334078378,0.32,0.8370000000000001,-0.38194886276522994,0.9556529464824016,0.93,4.771666666666666,0.3243122655712255,0.1682992287554667,0.99,3.052,0.0801693395501176,-1,-1,1,1
-1.9464288791174544,0.37,1.4146666666666663,-0.4212674945247644,-1.3046251989612108,0.6,3.638,-0.30364195443377495,-0.0057571989438249,0.66,3.518333333333334,-0.0019537743693343003,-0.0539871367965512,0.56,2.0686666666666667,-0.02571677323293007,-1,1,-1,-1
-0.5521177666545114,0.66,4.105666666666666,-0.119495384977341,1.0278015873999555,0.95,6.977999999999999,0.23921328747654963,0.5820086343450352,0.89,3.6763333333333335,0.19751159610946614,0.0807617360328118,0.86,2.203333333333333,0.038470853886555,1,1,1,1
-1.6165903713360543,0.48,2.603,-0.3498802256337171,-1.0410036516348753,0.55,3.344,-0.24228597117915107,-0.666226468638802,0.51,1.863,-0.226091926177874,0.8557207541210223,0.94,4.165,0.4076225910511344,-1,-1,-1,1
-0.654292570675711,0.7,5.3020000000000005,-0.14160917714070326,-0.9478582368042828,0.62,3.859333333333333,-0.22060705847056195,-0.7924245606794165,0.41,1.4896666666666667,-0.26891875917316305,-0.3079194488863237,0.46,1.5096666666666665,-0.14667743301260328,1,1,-1,-1
1.525245051043548,0.95,7.719666666666666,0.33011026916161934,0.6522817118159523,0.86,5.656333333333333,0.15181378833929213,0.7681879149291007,0.93,3.866666666666666,0.26069376335008276,-0.1539497966156322,0.68,1.4543333333333337,-0.07333398738554389,1,1,1,1
1.0766881554191468,0.83,7.838666666666669,0.23302866417784168,-1.494861857175536,0.37,1.2546666666666664,-0.34791814253066394,0.5256623820031541,0.76,3.985,0.17838982097058734,0.1940362273961584,0.65,2.294333333333333,0.0924291591481293,-1,-1,-1,-1
1.2969389199083592,0.87,7.531333333333334,0.28069775125263097,-0.6658830313181925,0.65,3.528666666666667,-0.1549793957795185,0.5335134909364854,0.83,3.585666666666666,0.18105418875680862,0.3105509214560014,0.84,2.5033333333333334,0.1479309350013844,1,1,1,1
-1.682993286472893,0.31,0.8173333333333332,-0.36425187311025903,0.7252964728719888,0.98,7.734666666666666,0.16880743890439145,0.2422303673066816,0.79,3.4350000000000005,0.0822037743937691,0.1961758381665177,0.93,2.8643333333333323,0.09344836276315747,-1,1,-1,1
-0.1741573731067225,0.74,5.351666666666668,-0.037693049568268536,-0.1150512799895251,0.69,4.515666666666665,-0.026777342292593213,0.4038578684642471,0.82,3.5116666666666663,0.13705400142646648,0.4278133480018473,0.89,2.822333333333333,0.20378889323293267,1,-1,1,-1
1.293767548689596,0.88,8.283,0.2800113682967112,-1.1497309234144106,0.47,2.252333333333333,-0.26759144690480574,0.220875518352372,0.66,3.347333333333333,0.07495675080555585,-0.1109716932611581,0.52,1.6376666666666664,-0.052861367359155545,1,-1,-1,-1
-1.5312241483646218,0.45,2.165666666666666,-0.33140433100738814,1.2880773933659917,0.93,8.136333333333335,0.29979057394800535,-0.1165217530783149,0.63,2.9936666666666665,-0.03954305155261207,-0.4111000902032433,0.46,1.201,-0.19582753268866213,-1,1,-1,-1
-1.4440778321972263,0.59,3.627333333333333,-0.31254316908014246,-1.0224882820098058,0.54,3.193666666666667,-0.2379766545842422,-0.6473325875322191,0.49,1.8023333333333336,-0.21968006148403965,0.8607333371662249,0.85,3.8773333333333326,0.4100103350422723,1,-1,-1,1
-1.8543102933982247,0.34,1.101,-0.40133017946463223,0.8846359278149158,0.89,7.846333333333333,0.20589252936240682,-0.8608842905958989,0.43,1.4733333333333332,-0.29215138791284484,0.0624059718290421,0.59,2.336,0.02972708539732414,-1,1,-1,-1
-1.8726271355376969,0.31,0.825666666666667,-0.4052945114155637,-0.2951411001702633,0.72,5.3373333333333335,-0.0686919281957682,-0.1243659581660283,0.73,3.2216666666666667,-0.04220507643619099,0.4528314895818854,0.87,3.2836666666666674,0.21570628526184796,-1,-1,1,1
1.6040168181737746,0.94,8.474,0.3471589192994476,-0.4409131940017929,0.62,3.6633333333333336,-0.10261931478017014,-0.7104490204435582,0.39,0.947,-0.24109937843125903,0.7824197735642797,0.98,3.739,0.3727056681212711,1,-1,-1,1
-2.13729574234409,0.31,0.8779999999999996,-0.4625769952837869,-1.5698762367335657,0.48,2.693333333333334,-0.3653771896483905,0.0894063047318978,0.66,4.117666666666667,0.030341099612239943,-1.3318129393861535,0.31,0.0113333333333333,-0.6344091089687812,-1,-1,1,-1
0.3490724456784679,0.81,6.717333333333333,0.07555008876834816,-1.237466266228306,0.52,2.4713333333333334,-0.28801120499788896,1.6706963936093775,1.0,6.009,0.5669708176880621,-1.0470969123030391,0.34,0.0,-0.49878462619856384,1,1,1,1
-1.1940262967361055,0.58,3.8686666666666656,-0.2584242721731365,-1.4005210716165708,0.45,2.1733333333333333,-0.325961016045026,1.1158893875356872,0.83,5.175000000000001,0.37869041970797745,-0.4503285052803474,0.53,1.3896666666666666,-0.2145139886610705,-1,-1,-1,1
-1.3361807457476091,0.63,4.286666666666666,-0.2891908977678911,-1.5945253777996162,0.39,1.587,-0.3711140965963544,1.331860956863946,0.75,5.367666666666667,0.4519829567169767,-1.375179874292546,0.36,0.0,-0.6550669489093905,1,-1,-1,-1
1.5722279067609335,0.96,8.040666666666665,0.3402788142988327,-0.1156341326176564,0.75,4.415333333333334,-0.026912996970498843,0.2579937920752395,0.73,2.765333333333333,0.08755328126095345,0.3561320738869038,0.99,2.77,0.16964351748521822,1,1,-1,1
1.7103364909689347,0.88,7.650999999999999,0.37016978944098494,0.3779270137379065,0.84,5.447666666666665,0.0879597429024594,0.6917338679062923,0.89,3.842666666666666,0.23474816741661947,-0.0718187520173214,0.64,1.5366666666666664,-0.03421086334809072,-1,1,1,-1
0.4319540579387118,0.77,6.165666666666668,0.09348823668304472,-0.4121594299478364,0.64,3.878000000000001,-0.0959270869114897,0.7184951526510939,0.84,3.8523333333333336,0.2438299296998095,0.2454623379950482,0.92,2.682000000000001,0.11692598752239707,-1,-1,-1,1
1.3019059137867437,0.98,9.02533333333333,0.281772762566384,-1.1572273683526375,0.45,2.083,-0.26933618952832766,-0.8911575962574693,0.35,0.8276666666666669,-0.3024249965294169,0.9394359719125194,0.78,3.6586666666666674,0.4475003360073517,1,-1,-1,-1
1.8527666747415183,0.9,8.243999999999998,0.4009960925781351,-0.062176082273857,0.76,4.800333333333334,-0.014471027507134982,-0.8803796233373573,0.39,0.7293333333333334,-0.2987673624177314,0.8178392546109619,0.96,3.630666666666666,0.3895777383245529,-1,1,1,1
-1.403588630884805,0.46,2.3243333333333327,-0.30378005187859003,-0.3025407000182438,0.76,5.208333333333332,-0.07041413083424067,0.7371199522918852,0.92,4.346666666666666,0.2501504783775992,0.1966368097998985,0.92,2.759000000000001,0.0936679466060114,-1,1,1,-1
-1.1232246960346997,0.63,4.114333333333334,-0.243100612903681,-1.1019292134206178,0.5,2.6623333333333346,-0.2564659492068088,0.6859681638000596,0.83,4.202333333333333,0.23279150671862406,0.4136690496623894,0.89,3.0903333333333327,0.19705125655652375,1,-1,-1,-1
0.5615222663844426,0.84,7.846666666666667,0.12153080999645768,-1.628053444402543,0.33,0.998,-0.37891750839600735,0.5472554350485517,0.61,3.913333333333334,0.18571768196816918,-1.3288682447913758,0.34,0.003,-0.6330064036647471,1,-1,-1,-1
-1.926205502783817,0.36,1.3493333333333333,-0.4168905295247559,-0.4560960067066499,0.74,5.6483333333333325,-0.10615300317372216,-1.1569789375533197,0.33,0.7739999999999999,-0.39263465030609446,0.1107363027915098,0.63,2.727666666666667,0.05274923910623577,-1,1,-1,1
-1.7249664862535203,0.47,2.036333333333333,-0.37333617354295173,-0.1535391766125728,0.78,5.424333333333334,-0.03573511818253657,0.6903464625321116,0.97,4.396666666666666,0.23427733479707655,0.2091424900376401,0.9,2.650333333333334,0.09962502753085274,1,1,1,1
0.13994791139545,0.78,6.183000000000001,0.030289062513430453,0.1587382269080937,0.78,5.621999999999999,0.036945159038859476,-0.0803435926261957,0.58,2.744333333333333,-0.02726555978783137,-0.6235100116828234,0.37,0.6556666666666666,-0.2970090012244004,1,1,-1,-1
-1.6777208133085917,0.36,1.2406666666666664,-0.3631107466176839,0.7325160478485611,0.89,7.157333333333335,0.17048774207331158,0.6127127712664606,0.99,4.629,0.20793141247067687,-0.1745338079627671,0.67,1.755,-0.08313918142710203,-1,1,1,1
1.4469574490239765,0.95,8.581333333333333,0.31316640734937035,-1.2185232768795666,0.43,1.717,-0.2836023630460017,0.1329520973764015,0.69,2.897333333333334,0.045118885544482526,0.6114761783293767,0.92,3.2280000000000006,0.2912766845683108,1,-1,-1,1
-1.6803913114730182,0.52,3.186000000000001,-0.3636887251315308,-1.7652765658347676,0.36,1.319,-0.41085518430350965,-0.6114112844973625,0.55,2.5496666666666665,-0.20748973735812598,0.053731336041725,0.57,2.3793333333333333,0.025594922540431445,-1,-1,-1,-1
-0.5186166544912494,0.69,4.874333333333334,-0.11224470670379957,1.2230289708207351,0.88,7.424333333333332,0.2846510302919404,-0.5285268228564599,0.49,1.918,-0.17936190325856624,-0.5172013020039862,0.41,0.936,-0.24636884614822488,1,1,-1,-1
-0.5376167386797857,0.72,5.508666666666668,-0.11635691339562254,-1.100674546656979,0.49,2.645666666666666,-0.2561739347120882,0.0472626785688836,0.67,3.3723333333333327,0.016039155657980815,-0.2020930282679607,0.54,1.7003333333333333,-0.09626701633592238,1,-1,1,1
-0.4052553533214089,0.69,5.570999999999999,-0.08770981008762364,-1.3585432889715516,0.45,2.1993333333333336,-0.316190994758239,0.2243365130006109,0.7,3.9273333333333342,0.07613128076398035,-0.6881234496166392,0.37,0.7013333333333333,-0.3277876131260801,-1,-1,1,-1
1.6169900007879408,0.94,7.911,0.349966717824488,1.2263325795637217,0.93,6.802666666666667,0.2854199210171875,-0.0840183548999968,0.62,2.37,-0.02851263434856894,-0.2602875598424414,0.54,1.257,-0.12398798211962947,1,1,-1,1
1.2630045134802232,0.83,7.2923333333333344,0.27335329468011665,0.330267918011728,0.77,5.367666666666668,0.07686743763013615,-0.7359520588588552,0.39,0.91,-0.2497541397626178,0.7345147099455671,0.96,3.610666666666666,0.3498860905164402,-1,-1,-1,1
1.1654888873554263,1.0,8.78,0.2522478929182843,-1.316686648177093,0.39,1.3896666666666664,-0.3064491683494116,-0.0104653917979953,0.68,2.8603333333333327,-0.003551555966620858,0.7040633301902535,0.79,3.0716666666666663,0.3353805754203467,1,-1,1,-1
-1.56134780303555,0.45,2.238666666666667,-0.33792402287247447,-0.3296716651886013,0.75,5.371333333333332,-0.07672866415504537,-0.0939152934880653,0.69,3.1980000000000004,-0.03187127891460114,0.2509233203968062,0.65,2.452333333333334,0.11952732655217876,-1,1,1,-1
1.2792723360160183,1.0,8.397,0.2768741553262735,-0.1839558403486041,0.65,4.002,-0.04281437376606916,0.2791717385212768,0.72,3.2596666666666674,0.09474027086564352,-0.1250311921570446,0.51,1.3736666666666666,-0.05955860981964553,1,-1,1,-1
-1.588094980391404,0.44,2.118333333333333,-0.3437129404698228,-0.440005505096682,0.73,5.0906666666666665,-0.10240805683928016,0.0223139358919097,0.71,3.2686666666666664,0.00757250121977161,0.3902548883765235,0.78,2.9219999999999997,0.1858979205591547,-1,1,-1,1
-0.2606179085765285,0.73,5.188999999999998,-0.056405787312454464,-0.1710703940679172,0.74,4.789666666666667,-0.039815380572058724,0.407954656014684,0.8,3.551333333333333,0.13844429531603872,0.3102414278053698,0.77,2.458,0.14778350769735238,1,1,1,-1
-1.2115987420933214,0.55,3.393666666666668,-0.2622274936048202,-0.3438757854445233,0.66,4.648666666666667,-0.08003456905321434,-0.3582764063310995,0.58,2.3920000000000003,-0.12158538668838348,0.5717335960412591,0.81,3.298333333333333,0.2723453050390323,-1,-1,-1,1
1.0195374074209216,0.85,7.71333333333333,0.22065947222958776,-0.4447120674369516,0.62,3.994333333333334,-0.10350347473309499,-0.5228357109895976,0.49,1.904,-0.1774305563297935,-0.0509169972351608,0.52,1.7773333333333332,-0.02425431221760969,1,-1,-1,-1
-1.3172925962077937,0.55,3.420000000000001,-0.2851029172009078,-1.468102234161753,0.42,1.8136666666666663,-0.3416900363755124,0.8630160855647597,0.93,4.771333333333334,0.29287483805091996,0.2275440796972718,0.93,3.002,0.10839062497650966,-1,-1,1,1
-1.822861356091624,0.35,1.1793333333333331,-0.3945236553903361,-0.5975458011966133,0.71,4.872,-0.1390744062612807,0.144100723406638,0.73,3.3333333333333326,0.04890230522542515,0.3206458930278111,1.0,3.422000000000001,0.1527396748255288,-1,1,-1,1
1.556884625777187,0.94,9.117333333333333,0.3369580530795771,-1.4204488127759256,0.4,1.521,-0.33059905176432286,-0.1016877147125332,0.6,2.850999999999999,-0.03450894308500872,-0.1003251613120432,0.51,1.6813333333333336,-0.0477898917429487,1,-1,-1,-1
1.3544305415010545,1.0,8.063333333333334,0.29314071880431575,-0.1874900209505305,0.73,4.209666666666666,-0.04363692840179544,0.9885026135469088,0.96,4.322666666666667,0.3354601932662792,-0.1616173207304703,0.61,1.3423333333333334,-0.07698641258568732,1,1,1,1
-1.3840640342785524,0.47,2.447333333333334,-0.2995543244542969,1.163700428912243,0.98,8.320666666666666,0.27084274693734584,-0.2102149209908437,0.6,2.8040000000000003,-0.07133894949454032,-0.5778349390773381,0.39,0.813,-0.27525167986432564,-1,1,-1,-1
-1.3725557027247284,0.63,4.387666666666666,-0.29706356506829873,-1.4163874865985653,0.45,2.3543333333333325,-0.32965380785897086,-0.986620223369442,0.39,1.3776666666666666,-0.3348213816292823,-0.7045829362712506,0.45,1.2319999999999998,-0.3356280897829959,1,-1,-1,1
-2.184726915961513,0.32,0.9486666666666662,-0.47284257029993676,-1.9154822071749096,0.37,1.3963333333333336,-0.44581444658038016,-1.1689017708176592,0.37,0.9873333333333332,-0.39668080647839393,0.8445448351627487,0.95,4.774666666666667,0.40229894192703625,-1,-1,-1,1
0.1861981667178112,0.79,5.911333333333333,0.04029905023495256,1.3515913428619584,0.94,7.466666666666668,0.3145729802468559,-0.9367910560158974,0.39,0.8146666666666664,-0.31791125728399694,0.4043499278036191,0.67,2.5403333333333333,0.1926120927520942,1,1,1,-1
-1.7868066604090411,0.31,0.7996666666666666,-0.3867203025532464,1.1163390077189677,0.92,7.961666666666667,0.2598197232311213,-0.5112154569920153,0.64,2.3616666666666664,-0.1734870840532306,0.4611363023239332,0.88,3.2653333333333334,0.21966228290688022,-1,-1,1,1
1.4594006194995377,0.89,8.717999999999998,0.3158594948320021,-1.2400018027054327,0.45,2.1123333333333334,-0.2886013325318856,0.6091031725415057,0.7,4.147,0.2067064519401809,-1.1112357177521033,0.31,0.001,-0.5293371469106822,1,-1,1,-1
-1.1807999210126474,0.51,2.806666666666666,-0.25556167481731085,1.1725477627114138,0.95,7.806666666666667,0.27290189904359613,-0.4871882723351493,0.56,2.0176666666666665,-0.16533317135924624,0.3202036770478571,0.75,2.701666666666667,0.1525290252384001,-1,1,-1,1
-1.4803113893071869,0.55,2.922666666666668,-0.3203852330698393,-0.0218504407418596,0.74,5.296000000000001,-0.0050855299570945174,0.939769957330132,0.94,4.862333333333333,0.31892218309936593,-0.078674230973236,0.61,1.7283333333333335,-0.03747647082745685,1,-1,1,-1
-2.074597203682831,0.34,1.1383333333333332,-0.44900708960905766,-1.7385462841652777,0.41,1.7896666666666663,-0.40463390713122155,0.1284527103171138,0.73,3.940333333333334,0.04359196469287992,0.1610029962887917,0.73,2.867,0.0766937791308399,-1,-1,-1,1
-1.9498550390439269,0.43,1.6916666666666669,-0.4220090216483861,-0.6305269435761254,0.7,4.7076666666666656,-0.14675052545593334,1.167779708077032,0.94,5.4896666666666665,0.3963000210574256,-0.4797160135737495,0.46,1.021666666666667,-0.2285127285740668,1,1,1,-1
-2.144357290570258,0.35,1.2326666666666666,-0.4641053330312479,-1.5218424507506665,0.49,2.7969999999999997,-0.35419767796464074,-0.9564945902314989,0.43,1.6853333333333331,-0.3245978874510913,-0.2346541998518265,0.57,2.251333333333333,-0.11177753079377184,-1,-1,-1,1
-2.16741553005522,0.45,1.972,-0.46909585021900474,-1.5886762111996746,0.43,2.018333333333333,-0.3697527459343948,0.8164536862508553,0.82,5.236999999999999,0.2770733305397384,-0.7632961103389555,0.37,0.6526666666666665,-0.36359611092430555,1,-1,1,-1
-2.002879532191556,0.31,0.8386666666666667,-0.43348516424799416,-1.747087511630688,0.5,2.4070000000000005,-0.406621815231514,0.396635586567251,0.81,4.297666666666667,0.13460303362143813,0.20557177390328,0.8,2.9406666666666674,0.09792411685925051,-1,1,-1,1
-1.4123856330444924,0.61,3.916,-0.3056839956080012,-1.679539710533141,0.33,0.9480000000000002,-0.39090055953348357,1.0148837859867168,0.95,5.348,0.34441295988921644,0.0106919368682047,0.65,2.115333333333333,0.005093104249936624,1,-1,1,-1
1.2063378179294544,0.88,8.714,0.26108886667363645,-1.819167478170476,0.39,1.2326666666666666,-0.4233978992233679,-1.0598027213588677,0.33,0.7796666666666668,-0.3596567382411916,0.4205600280328259,0.61,2.8343333333333325,0.200333774182405,1,1,-1,-1
-0.7207113275366073,0.61,4.137,-0.15598425325698342,0.4074826832175464,0.82,6.284000000000002,0.09483860838240124,0.6388488603773297,0.74,4.148666666666668,0.21680100713254347,-0.9491137393783724,0.36,0.263,-0.45211034065083316,-1,1,1,-1
-1.278298795006346,0.55,3.4120000000000004,-0.276663450899124,-0.6098668668129603,0.62,4.1803333333333335,-0.14194204399159074,-0.6772967838187882,0.48,1.717,-0.2298487701344839,0.7406445299577524,0.83,3.6796666666666673,0.3528060303496287,-1,-1,-1,1
-1.5428442698973557,0.52,3.115666666666667,-0.3339192852071982,-1.4457501037503673,0.46,2.307333333333333,-0.3364877418243449,0.6649251123214741,0.8,4.827333333333334,0.22565029533569272,-0.5285551567349303,0.43,1.0596666666666663,-0.2517772549796777,-1,-1,1,-1
-1.007716363597349,0.66,4.714,-0.21810103222304522,-1.6607240571778803,0.33,0.9490000000000002,-0.386521354100928,-0.0118280684954008,0.66,3.0606666666666653,-0.004013996613723317,0.6925119294609772,0.95,3.832,0.32987806555032007,1,-1,-1,1
-0.9985186286299248,0.58,3.7396666666666665,-0.21611035750248392,-0.6546376415938413,0.67,4.281000000000001,-0.15236211373024466,0.344069382447937,0.78,3.8216666666666654,0.11676406309017513,0.2501215932664893,0.67,2.3706666666666663,0.11914542382444669,-1,1,1,-1
-1.622899225727845,0.38,1.4463333333333332,-0.351245657122874,0.988756891099678,0.91,7.539333333333331,0.23012592054210032,0.0547364950950597,0.74,3.188333333333333,0.018575484750032092,0.2225659409760978,0.84,2.747666666666667,0.10601928853951827,-1,1,-1,1
-0.2845514913471749,0.75,5.906000000000001,-0.061585755898495395,0.7496516583930353,0.78,6.605666666666667,0.1744759298534365,-0.7143256920542826,0.34,1.206666666666667,-0.24241497334212853,-1.2423586903457249,0.31,0.001,-0.5917975764112384,1,-1,-1,-1
-1.6089796872345952,0.46,2.3916666666666666,-0.3482330378749253,-0.6157628961061512,0.63,4.343666666666666,-0.1433143016019824,0.6888912919392256,0.8,4.704999999999999,0.23378350523948602,-0.7353993122771462,0.43,0.797,-0.3503074708472451,-1,-1,1,1
-0.2224591528093551,0.73,5.150666666666666,-0.048147050705798555,1.3272522367728667,0.97,7.725666666666666,0.3089082316677642,-0.1245882970441254,0.59,2.5489999999999995,-0.04228052979564083,-0.5795743451188368,0.41,0.7393333333333335,-0.2760802459521658,1,1,-1,-1
-1.189564633233851,0.6,4.3116666666666665,-0.2574586300039453,-1.7004693593392344,0.36,1.322666666666667,-0.39577178191532536,-0.2534709994051165,0.63,3.334666666666666,-0.08601841743517283,-0.6870122907361016,0.41,0.9706666666666668,-0.32725831258057747,-1,-1,1,1
-0.4280409591984746,0.7,4.668666666666667,-0.09264132091858322,0.3012076201912084,0.82,5.636,0.07010386627364536,0.7128367858226454,0.88,3.9423333333333344,0.2419096951917469,0.1044590252308683,0.81,2.2146666666666666,0.04975905786814702,1,1,1,1
1.5148143139472428,0.95,8.372000000000002,0.32785273459164344,-0.2554809217714497,0.65,3.9896666666666674,-0.0594613123132936,-0.442937821939974,0.54,1.826,-0.15031625138528507,0.6324433309357467,0.76,2.8993333333333338,0.30126438795310484,1,-1,-1,-1
-1.8668263032008596,0.41,1.8783333333333332,-0.40403903163363314,-0.6886971090177427,0.67,4.874999999999999,-0.1602892051767394,-0.835125242013107,0.45,1.8216666666666663,-0.28340974646696837,-0.4493501463895117,0.45,1.4366666666666668,-0.21404794739218716,-1,1,-1,-1
-1.3170552187124578,0.61,3.9173333333333336,-0.28505154135882615,-1.5720353029402676,0.38,1.393333333333333,-0.3658796964858154,0.4270718725245501,0.81,3.964666666666666,0.14493195155207217,0.4950018975769974,0.94,3.409333333333334,0.23579415959453004,1,-1,1,1
-1.3111512366542053,0.55,3.489,-0.2837737367824129,-1.1908086593493952,0.59,3.4893333333333336,-0.2771519889156029,0.0958782232177672,0.64,3.520000000000001,0.03253742261262454,-0.5158350680895729,0.42,1.0793333333333337,-0.2457180406074067,-1,1,-1,-1
-1.0761781350775663,0.63,4.081333333333333,-0.23291827997949807,-0.4385572176227512,0.69,4.669,-0.1020709785431408,-0.5712522858800391,0.5,1.854,-0.19386130051544662,0.5472908890789898,0.74,3.095333333333332,0.2607020212968985,1,1,-1,1
-1.674748117438558,0.4,1.6409999999999998,-0.36246736316063144,1.041518563350926,0.9,7.724666666666666,0.24240581310765819,-0.7649260438843488,0.53,1.7880000000000005,-0.2595868083698062,0.342307887969576,0.74,2.872666666666666,0.1630583663647666,-1,1,1,1
-0.8794873683192566,0.64,3.983,-0.19034830611741793,1.1362346856041965,0.86,6.994666666666668,0.2644502964583331,1.266619459696983,0.87,5.047333333333333,0.4298424737797789,-1.0180204876767114,0.33,0.0,-0.4849340709939503,1,-1,1,-1
-0.7991921192893496,0.64,3.9126666666666674,-0.17296992731099162,1.1503476112565751,0.91,7.128666666666666,0.26773497648082456,0.4403328136871911,0.78,3.541666666666666,0.1494322106554349,-0.0701097764968154,0.67,1.821,-0.03339679283927484,1,1,-1,1
-1.469449175859721,0.53,3.222,-0.3180343136537228,-1.028699982028903,0.55,3.4,-0.23942238224277335,0.4787697943669404,0.71,4.291333333333332,0.1624762601002157,-0.7317534239581857,0.37,0.6786666666666666,-0.3485707519046453,-1,-1,-1,-1
0.3334019934843155,0.81,6.603333333333334,0.07215851756596552,-0.7488831733514614,0.63,3.6676666666666673,-0.17429707059166352,1.4447153268371071,0.82,5.156999999999999,0.49028143791805273,-1.1248211772318388,0.35,0.0,-0.5358085806898457,1,1,1,-1
-0.7701708914284868,0.64,4.9830000000000005,-0.16668883475213,-1.3435218854112998,0.47,2.5226666666666664,-0.31269487316024663,-1.1035519937821134,0.34,0.8870000000000001,-0.3745035774717939,0.0393592904236714,0.6,2.533,0.018748798445248432,-1,-1,-1,1
-0.3226294869192614,0.72,4.9910000000000005,-0.06982701349761776,0.7418377837436108,0.85,6.365,0.1726573077908388,0.6133729332457447,0.81,3.985666666666667,0.2081554463398065,-0.3684101227647851,0.47,1.0206666666666668,-0.17549216620917638,1,1,1,-1
1.629274190131916,0.94,7.612999999999999,0.3526253968662574,1.014641928903104,0.92,6.218000000000001,0.23615047339872353,0.5131882016263578,0.99,3.5896666666666666,0.17415655855661807,-0.0402312866770639,0.76,1.6363333333333332,-0.019164173870564412,1,1,1,1
0.8992514457128333,0.8,6.5280000000000005,0.19462586460132245,1.0876476949416602,0.99,7.319,0.2531420304394221,-0.5821443859117839,0.46,1.3813333333333335,-0.19755766502844885,0.2827719415771055,0.65,2.252333333333333,0.13469841761710763,-1,1,-1,-1
-1.3642053588114045,0.57,3.9210000000000007,-0.29525629201736603,-1.162981372210337,0.54,3.4243333333333337,-0.27067539175940714,-1.2662779293961322,0.31,0.7059999999999998,-0.42972657138441883,-0.8079067373167292,0.38,0.9083333333333332,-0.3848463835973977,-1,-1,-1,-1
-1.877233412418544,0.43,2.0683333333333334,-0.40629145239886927,-1.7869207507225608,0.34,1.0550000000000002,-0.4158927097220655,0.832191753618158,0.89,5.045333333333335,0.2824142320693048,0.0411423242466959,0.78,2.6623333333333337,0.01959814662731936,-1,-1,1,1
1.440300086816313,0.98,8.253666666666668,0.3117255479748229,-0.6454731741662352,0.64,3.3656666666666677,-0.1502291510960117,1.004421553536527,0.99,4.606999999999999,0.3408624760850876,-0.1662877993881788,0.54,1.2286666666666664,-0.0792111951479143,1,1,1,-1
1.3624345030145415,1.0,8.057666666666668,0.2948730239757167,0.175104378979598,0.79,4.923,0.04075426099818756,0.093508841728378,0.66,2.5236666666666663,0.03173334464514192,0.3877351387044236,0.79,2.4526666666666666,0.18469763777391754,1,1,-1,1
1.581473047522299,0.87,8.280666666666669,0.34227974910146214,-1.189969290651908,0.46,2.028666666666667,-0.2769566320023695,0.6747673660721052,0.83,4.154333333333334,0.2289903819476193,0.0823508987504766,0.64,1.987,0.039227851565361765,-1,-1,1,-1
0.4160401504156255,0.77,6.116666666666666,0.09004397420714626,1.387000251976354,0.91,7.446999999999999,0.3228141443577622,0.2618360528828729,0.59,3.0033333333333347,0.08885719845393213,-1.1215089528286013,0.34,0.0,-0.5342308025573318,-1,1,-1,-1
-0.2105175645259924,0.69,5.286000000000001,-0.045562521144636554,-0.8677797672183969,0.56,3.163333333333333,-0.20196938150978835,0.3302889123642165,0.79,3.5516666666666663,0.11208749562921749,0.521881991667386,0.92,3.185,0.24859849272313017,-1,-1,1,1
-0.9690436907227582,0.58,3.787,-0.20973106803722735,-0.1050093387491895,0.77,5.589,-0.024440154058798194,-0.9106741397154252,0.37,0.9006666666666665,-0.3090481691448173,1.0057770769930836,0.88,4.063999999999999,0.4791019221742225,-1,1,-1,-1
-0.461734946817355,0.74,5.7203333333333335,-0.09993374341448764,-1.5868201696316953,0.33,0.923333333333333,-0.3693207658609911,0.8759169840433758,0.96,4.880333333333335,0.29725291236011836,0.3244927711402665,0.81,2.723,0.15457213525856767,1,-1,1,-1
-0.1723250941879754,0.78,6.624666666666667,-0.03729648766063741,-1.704921976070748,0.44,1.808,-0.39680809582968013,-0.6444681459573558,0.46,1.986333333333333,-0.21870797895119157,-0.5906376199005927,0.4,1.0333333333333337,-0.2813502370214863,1,1,-1,-1
-0.5165843065026463,0.63,4.260000000000001,-0.11180484365288273,0.7678668464459175,0.86,6.609333333333334,0.1787153813872255,0.8144150483118202,0.84,4.394333333333334,0.2763814943547285,-0.6341730727620002,0.44,0.697,-0.302088350491902,-1,1,1,1
-1.8111380986498624,0.37,1.3476666666666663,-0.3919863793854718,1.2023664435563548,0.92,8.258,0.2798419784913978,-1.065545319683874,0.34,0.7306666666666666,-0.36160555771577546,0.3996039081637978,0.75,3.212333333333333,0.19035132624217044,-1,1,-1,1
-2.0549100030129224,0.38,1.4106666666666663,-0.4447461696291922,-0.5926902931921942,0.64,4.706333333333333,-0.1379443223556467,-0.6573949668249375,0.58,2.6223333333333327,-0.22309485033334978,-0.4263853713465533,0.45,1.38,-0.20310867653678702,1,-1,1,-1
-2.084383515151416,0.39,1.3926666666666667,-0.45112515051394886,-1.118848289556083,0.56,3.4026666666666667,-0.26040374019005597,0.3514699340796761,0.79,4.208,0.11927552886339382,0.0124801306055188,0.66,2.299666666666666,0.005944910357238653,1,-1,1,1
1.609459377380266,0.93,7.876666666666665,0.34833685767948275,0.7538358070473175,0.86,5.947666666666665,0.1754497597902178,0.2028493389045893,0.72,2.950666666666667,0.06883935105513135,-0.0630110410042545,0.58,1.5083333333333333,-0.03001531010588411,1,1,-1,-1
1.2899752091331784,0.84,7.533666666666667,0.27919058855979956,1.1133040356877153,0.87,6.956333333333332,0.2591133557318923,-0.8694313809732753,0.37,0.9313333333333332,-0.29505194533228457,-0.2788321139777483,0.47,1.345,-0.13282168069491582,-1,1,-1,-1
1.221293592612989,0.87,7.801666666666667,0.2643257595276236,-0.4490416265853834,0.62,3.800666666666666,-0.10451114789678463,1.23665216919938,0.79,4.7523333333333335,0.4196727150717857,-1.168885940686061,0.37,0.0,-0.5567988312672263,1,-1,1,-1
-0.3129979734072527,0.68,5.266666666666667,-0.06774245566495499,-0.484225436055528,0.68,4.570666666666667,-0.11269992171507871,0.3910830107810015,0.68,3.8033333333333337,0.13271870056975568,-0.6710636613938747,0.36,0.6113333333333333,-0.31966118281028183,-1,1,-1,-1
-1.4598880444418274,0.55,3.5236666666666663,-0.31596498868611117,-1.6893154594306174,0.37,1.3716666666666668,-0.3931757934502031,0.4631537261307352,0.77,4.4783333333333335,0.1571767604359913,-0.41922199976461,0.52,1.5056666666666665,-0.19969640440147682,-1,-1,1,1
-1.03070466488545,0.67,4.831666666666667,-0.22307641261886516,-1.7070606512589128,0.3,0.6910000000000002,-0.3973058568069711,0.0408843636718283,0.68,3.298666666666666,0.013874598155798933,0.6208530426057028,0.85,3.511666666666668,0.2957433539740061,1,-1,-1,1
-0.8218416111334612,0.61,4.270333333333334,-0.1778719788494759,-0.2646650963476631,0.72,5.181333333333334,-0.06159886164194591,-0.1401888665541131,0.59,2.96,-0.04757476978161953,-0.7135140630121654,0.36,0.6293333333333332,-0.33988243210857993,-1,1,-1,-1
1.2720114711282733,1.0,8.181,0.275302679279982,-0.1102670694004883,0.68,4.127000000000001,-0.02566385233790387,1.7217520206608343,0.93,5.280666666666668,0.5842971558112947,-1.086632362430362,0.4,0.0,-0.5176173383206694,1,-1,1,1
1.62905573909888,0.86,7.808000000000001,0.3525781172968106,1.2612433516279706,0.99,7.666666666666665,0.29354514738014675,-0.2651146901137962,0.4,1.6426666666666665,-0.08996984324015994,-1.146492950822687,0.34,0.0046666666666666,-0.5461319302886867,-1,1,-1,-1
-0.2871799823327121,0.68,5.059,-0.062154642757778045,-0.8526153366635421,0.56,3.118666666666667,-0.19843997142694028,0.7814528592763468,0.97,4.438666666666667,0.2651953809820552,0.2716234655341725,0.92,2.7339999999999995,0.1293878409260471,-1,-1,1,1
-1.8056751552965171,0.42,1.909333333333333,-0.39080402924471663,-1.2086511898936108,0.53,3.0356666666666667,-0.2813047071451785,0.2432352868368914,0.76,3.771666666666667,0.08254480586419853,0.504352000151135,0.87,3.3716666666666666,0.24024808106308054,-1,-1,-1,-1
1.1521298804865534,0.86,7.091000000000002,0.2493565900747194,0.1037296318084077,0.8,5.050666666666667,0.02414231164634836,0.2826387195776205,0.8,3.167666666666668,0.09591683238330953,0.3225623161854507,0.79,2.345,0.15365256301867525,1,1,1,-1
-1.976188219452512,0.44,2.252,-0.4277083374839707,-1.7632329727932832,0.39,1.669,-0.41037955299907247,-0.1877218834590506,0.61,3.518333333333333,-0.06370566798961194,-0.8776464383628729,0.36,0.6749999999999999,-0.41806689099149574,-1,-1,-1,-1
-2.273703777006877,0.31,0.8983333333333332,-0.4920999188346821,-2.157536671514179,0.41,1.6960000000000002,-0.5021508493188201,-1.4512102426557827,0.31,0.6993333333333333,-0.4924855653385795,-0.8266681761980026,0.46,1.4386666666666663,-0.3937833952239155,-1,1,-1,1
-2.0278116010365936,0.45,1.974333333333333,-0.4388812361457921,-1.5109796468874883,0.54,2.8483333333333336,-0.3516694399708687,1.2986671829096998,0.88,5.771000000000002,0.44071825223028477,-0.7468768053388903,0.37,0.5879999999999999,-0.3557747747989942,1,1,1,-1
-1.7560857397303011,0.34,1.0543333333333331,-0.3800713438254583,0.9748404191261048,0.93,7.834666666666667,0.22688696367368844,0.8876322505617273,0.87,4.852666666666666,0.3012286282728064,-0.6875753460383112,0.46,0.8006666666666664,-0.3275265239802501,-1,1,-1,1
-2.153827232570676,0.37,1.1036666666666668,-0.46615492178458573,-0.2660901446518453,0.71,5.377,-0.0619305311916288,-0.8873236342332074,0.42,1.2650000000000003,-0.30112389562790326,0.8358329801290227,0.92,4.182666666666667,0.39814904968168935,1,-1,-1,1
1.416499462889913,0.99,8.272333333333334,0.3065743558006979,0.0855917504466283,0.77,4.890666666666666,0.01992085267839048,1.1406387434402443,0.76,4.2363333333333335,0.38708940985851253,-1.127375917280276,0.39,0.0003333333333333,-0.5370255311412528,1,1,1,-1
1.5532054843891094,0.96,7.971666666666667,0.3361617729322847,1.2451065860256243,0.96,6.996666666666667,0.28978943344051294,-0.474623038652767,0.48,1.4853333333333336,-0.16106900891621198,-0.0145129517792812,0.6,1.7246666666666666,-0.006913244746701699,-1,1,-1,1
-1.389479064263747,0.43,1.8783333333333327,-0.3007263046582043,0.8690657902633374,0.97,7.389333333333335,0.2022686939491951,0.5095719406072718,1.0,3.9853333333333336,0.17292933709686792,0.041949583931601,0.99,2.484666666666667,0.01998268478749305,-1,1,1,1
-1.5228526763319723,0.56,3.2016666666666675,-0.32959248517705014,0.5361942068359209,0.78,6.491,0.12479527227387818,-0.6737922589420977,0.47,1.8566666666666665,-0.22865946767202228,-0.3561150272419744,0.46,1.4019999999999997,-0.16963539731571037,1,-1,-1,-1
-1.7423978110108955,0.42,1.8873333333333333,-0.3771088521060218,-0.5673894221929299,0.65,4.503666666666666,-0.13205573004176954,1.0999537794192316,0.88,5.285333333333335,0.3732824803608265,-0.5774800974119216,0.5,1.110666666666667,-0.2750826510329301,-1,-1,1,1
-0.9041377573014566,0.7,5.428333333333332,-0.1956834137686673,-1.5473463190153651,0.41,1.856,-0.36013351640443225,-1.1121342398586047,0.34,0.9339999999999998,-0.3774160653985058,-0.3794467767323293,0.51,1.7993333333333328,-0.1807494764533415,1,-1,-1,1
-0.8399324822250147,0.6,4.086,-0.181787403666829,-0.5022399862028326,0.69,4.614666666666666,-0.11689267624667002,-0.8431771502968226,0.47,1.393,-0.2861422579161042,0.9349015006547696,0.87,3.8733333333333335,0.4453403405716567,-1,1,1,1
-1.2383022744254673,0.57,3.7843333333333335,-0.268006965067258,-0.5144669568830675,0.63,4.541,-0.11973841407015151,-1.160743596606208,0.31,0.618,-0.39391223241478723,0.3609264180567955,0.62,2.886333333333333,0.1719273033855959,-1,-1,-1,-1
1.663590718871344,0.91,8.067,0.3600525565420842,0.5990426158215678,0.84,5.919666666666666,0.13942277889620155,0.5781858348773046,0.69,3.5256666666666665,0.19621428335511568,-1.0613483842609497,0.35,0.0,-0.5055733150293532,1,1,1,-1
-0.823974040336704,0.59,3.786000000000001,-0.178333502574971,0.2277525969706744,0.77,5.625,0.05300774791611208,0.8141144089799619,0.87,4.416666666666667,0.2762794687991189,-0.1456375577599105,0.64,1.7356666666666665,-0.0693744523111778,-1,-1,1,1
-1.7518895699045367,0.37,1.3193333333333337,-0.3791631627107691,0.7326042379948863,0.88,7.263,0.170508267683589,0.898999475863687,0.89,4.941333333333332,0.3050862322330167,-0.5034026783268877,0.47,1.0120000000000002,-0.23979587160119997,-1,1,1,-1
1.4761711893284168,0.92,8.674333333333333,0.31948916556354606,-1.4916906995708978,0.33,0.8629999999999997,-0.34718007883723184,1.1453098719277972,0.92,4.974666666666667,0.3886746132193651,-0.2066339573243141,0.62,1.6253333333333333,-0.09843008794405635,1,-1,1,1
-0.5661871696329008,0.65,4.984,-0.1225404395414989,-0.9461295532914944,0.62,3.870666666666666,-0.2202047200511918,0.3166649439530444,0.59,3.5289999999999995,0.10746403888400315,-1.236487590776426,0.32,0.0003333333333333,-0.5890008780639896,-1,1,-1,-1
-0.6297750132801418,0.73,5.637666666666666,-0.13630281835888042,-1.5648021606705025,0.36,1.2586666666666668,-0.3641962356288292,-0.7207641327044512,0.44,1.467666666666667,-0.24459993523827278,0.9831373474852798,0.96,4.372666666666666,0.4683174867632255,1,-1,-1,1
0.2512137458045584,0.8,6.548666666666666,0.05437043522147686,-1.1011728125809888,0.57,2.9680000000000004,-0.2562899024544824,0.6234973917657998,0.78,4.147000000000001,0.21159130251793784,-0.2206513664683795,0.49,1.350666666666667,-0.10510728095078306,1,1,1,-1
0.4023209447130185,0.77,6.4670000000000005,0.0870747131798296,-0.4061624926934986,0.69,4.517333333333334,-0.09453134371262022,-0.7343629810296319,0.41,1.254333333333333,-0.2492148671816444,0.4666028887078299,0.71,2.9113333333333333,0.22226629139361803,-1,1,-1,1
-1.837004535092432,0.42,1.9896666666666667,-0.3975846773707473,-1.10357963938368,0.55,3.4526666666666666,-0.2568500737549714,-0.1514892687040774,0.67,3.512,-0.051409696505395765,-0.3610075846183413,0.47,1.4633333333333332,-0.17196596707812023,-1,-1,1,-1
-0.1104759036312792,0.74,5.103333333333334,-0.023910407221871027,1.141884314939568,0.97,7.231999999999999,0.2657652062842238,-0.5295985543120156,0.48,1.350666666666667,-0.1797256081555318,0.5903146350526529,0.97,3.2876666666666665,0.28119638318546164,1,1,-1,1
1.4249589586284097,0.97,8.298000000000002,0.30840525268726454,1.7233387913959597,0.91,7.549333333333334,0.40109447463352804,-0.3694357406188235,0.41,1.5676666666666663,-0.12537244034467132,-1.0679310625769085,0.32,0.0053333333333333,-0.5087089739207441,1,-1,-1,-1
0.7970785501604745,0.8,7.031,0.17251248548972667,-0.518250826424898,0.62,3.8603333333333327,-0.12061908197685656,-0.8216757272832409,0.43,1.153333333333333,-0.2788454926665363,0.9143359194826944,0.87,3.751,0.4355439257441999,-1,-1,1,1
-1.8407524745738075,0.35,1.2213333333333334,-0.3983958475562541,-1.0531169768749402,0.65,4.070333333333333,-0.24510525885925563,0.9001034395902536,0.94,5.181,0.3054608755369369,-0.0867393306635226,0.63,1.9500000000000004,-0.04131828115753023,-1,1,1,-1
0.7708458530254729,0.84,7.102333333333334,0.16683491734672842,-0.8987531581869259,0.53,2.715666666666667,-0.20917821127684638,0.9777121197183988,0.94,4.617,0.33179831003446636,-0.0068651054564112,0.7,1.917,-0.003270193062988218,1,-1,1,1
-1.586548918205894,0.47,2.5036666666666667,-0.34337832472801133,0.4109250879572919,0.82,6.871333333333335,0.09563980285876172,-0.8606958218308738,0.42,1.537,-0.2920874287816564,-0.6477032178738849,0.4,0.9733333333333334,-0.30853343527130456,-1,1,-1,-1
1.5489421680785531,0.96,7.943,0.33523905923861563,0.3802264126694776,0.82,5.270666666666668,0.08849491115320383,-0.2096264650018002,0.66,2.1366666666666663,-0.07113924991144573,0.5437294840812541,0.9,2.8149999999999995,0.2590055459853342,1,1,1,1
1.5354577786631165,0.96,7.697,0.3323206197286075,1.0222925480420342,0.97,6.565,0.2379310989376315,-0.1648259748900957,0.64,2.0746666666666664,-0.05593566737627094,0.4330914167971649,0.82,2.47,0.20630310136418623,1,1,-1,-1
1.4278644598815866,0.96,8.505,0.30903409314806746,-1.0047383086026311,0.47,2.1386666666666665,-0.23384547835003064,0.2534124434826617,0.77,3.2210000000000005,0.08599854578203363,0.5660712473199419,0.88,2.973666666666666,0.26964804516061647,1,-1,1,1
-0.0243589694217059,0.7,5.134,-0.005272035432468617,-0.244680091233632,0.74,4.635,-0.05694749815684293,0.7669250569950825,0.96,4.102666666666667,0.26026519739506365,0.159673694842616,0.97,2.552333333333334,0.07606056637169077,-1,1,1,1
-2.3059416360296883,0.32,0.9406666666666668,-0.4990771900029665,-1.9738981047786504,0.38,1.5656666666666663,-0.45941031866113285,-0.9448437937684924,0.47,2.2143333333333337,-0.3206440502233248,-1.032393750844725,0.35,0.6376666666666666,-0.49178077506907075,-1,-1,-1,-1
-2.1319062228062733,0.42,1.5993333333333335,-0.4614105363308053,1.0726307686183,0.87,8.078333333333333,0.249646950885506,-1.2383732209738345,0.3,0.5753333333333334,-0.4202567745906657,-0.9828626415129686,0.38,0.6479999999999999,-0.46818663057016086,1,1,-1,1
-1.242453547409195,0.65,4.674666666666666,-0.2689054291147789,-1.5355032027174471,0.41,1.8863333333333336,-0.35737711787545273,-1.2559925038918502,0.38,1.0076666666666665,-0.426236089133581,-0.2559219720039296,0.53,1.9853333333333327,-0.12190843430262767,1,-1,1,1
1.4125023556002931,0.99,8.399000000000001,0.30570925798422477,-0.4579086045674998,0.67,3.814333333333333,-0.10657487204265799,0.8643401197462315,0.82,4.184,0.29332416489772917,-0.4366938415524564,0.42,0.7703333333333335,-0.20801911643773321,1,1,1,-1
0.2404235512882255,0.75,6.011666666666667,0.052035102932638515,-0.5878907648707683,0.67,4.066,-0.136827267310996,1.5452105532790927,0.97,5.728000000000001,0.5243856958355936,-0.918340090653632,0.3,0.0,-0.43745131272745286,-1,1,1,-1
0.296691571155617,0.76,5.525333333333334,0.06421324517339352,0.8487031985317142,0.87,6.173,0.19752944994589808,0.5323436083407644,0.99,3.739,0.18065717509565984,0.1039240244735455,0.91,2.196333333333333,0.0495042102512533,1,1,1,1
1.4703960205104698,0.98,7.767666666666668,0.3182392401619577,1.1353328512761278,0.96,6.633999999999999,0.2642404011273459,-0.4463383588811274,0.49,1.2986666666666664,-0.15147026429719357,0.5131081038171219,0.97,2.9653333333333336,0.24441905114491302,1,1,-1,1
1.6032875330520673,0.95,8.345333333333334,0.34700107941158326,-0.0191327967803847,0.7,4.466666666666667,-0.004453018240645662,0.6567646011687143,0.8,3.9500000000000006,0.22288092820308217,-0.4822425940202243,0.4,0.6866666666666666,-0.22971626519875585,-1,-1,1,-1
-0.7892520886170376,0.61,4.249666666666667,-0.17081859680939995,-0.0729796727831288,0.7,5.154333333333335,-0.016985484026715823,-0.0806410827382642,0.61,2.915,-0.02736651661801235,-0.1381141624386679,0.57,1.849,-0.0657906828635185,-1,1,-1,1
-1.0250203852168616,0.62,4.414000000000001,-0.22184615844423017,-0.4358027214305355,0.63,4.604333333333333,-0.10142988974004952,-0.3155319744604443,0.45,2.3126666666666664,-0.10707955212621027,-1.3267334260352763,0.32,0.0,-0.6319894827257667,1,-1,-1,-1
1.1748797166440452,0.87,7.955666666666664,0.2542803592304981,-1.092049040483527,0.48,2.31,-0.25416641136011486,-0.6672029346777648,0.52,1.6343333333333334,-0.22642330161548974,0.9411375696357857,0.91,3.800333333333333,0.44831089210236774,1,-1,1,1
1.46171729519339,0.97,8.709666666666665,0.3163608952045748,-1.2122455443217648,0.51,2.2506666666666666,-0.28214126679799023,0.1391425018487111,0.7,3.134,0.04721967339493252,0.2766340959207114,0.62,2.159666666666667,0.13177465476820813,1,1,1,-1
-1.0105431799089293,0.57,3.651333333333333,-0.21871284282544498,0.5092802305387618,0.83,6.626333333333333,0.1185312415231609,-0.885748094264807,0.38,1.0233333333333332,-0.3005892172820344,0.499537807362183,0.74,3.138666666666666,0.23795484027278557,-1,1,-1,1
-0.8193553761698364,0.65,4.313999999999999,-0.17733388059930968,0.9063723657171456,0.85,6.950666666666665,0.21095152599401923,0.3778125511672257,0.69,3.725000000000001,0.1282152112660743,-1.0330949018242093,0.3,0.0,-0.4921147683461989,1,1,1,-1
-0.2589540401933696,0.76,6.071666666666667,-0.05604567466076069,0.4590046129065008,0.75,6.149666666666666,0.10682995995173329,-0.7760327877757263,0.3,0.9446666666666668,-0.2633560148456409,-1.3843652951459855,0.34,0.0,-0.6594424242383956,1,-1,-1,1
0.6575082611591441,0.83,7.004999999999999,0.14230515215816048,-0.0796656871610794,0.68,4.629,-0.018541604876374195,-0.7508070486105147,0.47,1.4236666666666662,-0.2547953583337853,0.4456487042678128,0.7,2.744666666666668,0.21228476539501503,1,-1,1,1
1.4900273977249556,0.97,7.998666666666667,0.3224880782170973,0.5657419979643104,0.84,5.621666666666667,0.13167230412530104,0.0994532868063893,0.71,2.802666666666666,0.03375066323125593,0.0573623588718978,0.59,1.6519999999999997,0.027324560307276508,1,1,1,-1
1.430266606922081,0.97,8.804,0.3095539921672847,-1.029328228477831,0.48,2.292,-0.23956860199981198,0.1080057484944436,0.64,2.9426666666666668,0.03665304346926326,0.1640499725176392,0.64,2.176333333333333,0.0781452062924375,1,-1,-1,1
-1.5612662792842709,0.43,1.9796666666666665,-0.3379063786077319,-0.2278848250464582,0.78,5.524333333333335,-0.05303852303174988,0.8446487536185661,0.98,4.972,0.28664166411691533,-0.1059719294560757,0.62,1.7476666666666667,-0.05047972981319609,-1,1,1,-1
0.1111844978479021,0.78,5.915333333333332,0.02406376895703333,1.1801939928486125,0.88,7.075666666666667,0.27468150307451483,-0.514013207553202,0.5,1.8113333333333332,-0.17443653419236468,-0.1923807995676143,0.49,1.4253333333333331,-0.09164059608299431,1,1,-1,-1
-0.1039333559330648,0.74,6.227666666666667,-0.022494397263220372,-1.3128533971598442,0.44,2.1250000000000004,-0.30555700726618296,0.806192887859638,0.74,4.678,0.27359120579448026,-1.1504145346613806,0.31,0.001,-0.5479999767952768,-1,-1,1,-1
-0.261760097743938,0.71,5.674000000000001,-0.05665299242433407,-1.3764519074026076,0.45,2.046,-0.3203590944591679,0.2090415351568282,0.7,3.473666666666667,0.07094074696754611,0.3488363521198923,0.73,2.765666666666667,0.1661682003377311,-1,1,-1,1
1.7113879906046154,0.93,9.088666666666663,0.37039736652934885,-1.284713072372209,0.51,2.4070000000000005,-0.29900755289130027,-0.4264875559525447,0.52,2.176,-0.14473365672969402,-0.1880207889454559,0.48,1.5173333333333332,-0.0895637049730665,1,1,-1,-1
0.8917953979589148,0.81,7.484,0.1930121449375583,-1.1430767681323983,0.57,3.08,-0.26604274102625547,-0.6699816236634806,0.43,1.5163333333333335,-0.22736628298084033,0.2653318204674924,0.64,2.575333333333333,0.12639081572629188,-1,1,-1,1
-1.0460563331721553,0.56,3.3383333333333334,-0.2263989891102538,0.7049504534803432,0.86,6.740333333333335,0.1640720519917779,1.3756094864451107,0.9,5.382999999999999,0.46682954385522774,-0.9798709223998978,0.31,0.0,-0.46676152513629793,-1,1,1,-1
1.595727673049785,0.94,8.554666666666668,0.3453648915619848,-0.8833300813112195,0.54,2.742666666666667,-0.20558860315824595,-0.0418891212660161,0.63,2.570666666666666,-0.01421557467130109,0.5162676152401562,0.8,2.871333333333333,0.24592408444755365,1,-1,-1,1
-1.5061152272224416,0.46,2.369,-0.32596998279499306,-0.0464796006614856,0.79,5.945666666666667,-0.010817786439655057,-0.7664993813697383,0.44,1.412333333333333,-0.26012073927670387,0.7205028399382911,0.84,3.6733333333333342,0.34321153607758675,-1,1,-1,1
-1.4935764607901485,0.44,2.061666666666667,-0.32325620538651234,0.579813686843063,0.86,6.793000000000001,0.13494738659092456,0.7225729985351168,0.87,4.501333333333333,0.24521379550817188,-0.2254904389382805,0.57,1.532,-0.10741237317738377,-1,1,1,-1
-1.8286734092912875,0.39,1.6036666666666668,-0.3957815637145165,1.2983706797765215,0.96,8.931666666666667,0.3021862609282419,-0.6478939446971963,0.32,1.2663333333333333,-0.2198705647568423,-1.4391447096563748,0.34,0.0046666666666666,-0.6855365989694095,-1,1,-1,-1
-1.4705362180428554,0.55,2.906333333333334,-0.3182695832501847,0.3475635862308754,0.78,5.914999999999998,0.08089287766109801,0.2688640607892161,0.78,3.58,0.09124223705497264,0.195680606615952,0.74,2.425666666666667,0.09321245920835912,1,-1,1,1
-1.749369639987798,0.5,2.9313333333333333,-0.37861777182914397,-1.624054133068841,0.42,1.973666666666667,-0.3779866979910563,-0.306257218608795,0.58,3.125333333333333,-0.10393205271866908,-0.6836906486478479,0.4,0.9963333333333336,-0.32567604833369795,-1,-1,-1,-1
-1.895453529802817,0.46,2.5046666666666666,-0.4102348501170022,-1.8778922196062613,0.35,1.1886666666666668,-0.4370656524427429,0.5429543843877314,0.71,4.739999999999999,0.18425806894726907,-1.3428371233250953,0.32,0.0,-0.6396604791146784,-1,-1,1,-1
1.2748401033938732,0.88,7.978333333333333,0.27591488291107563,-1.4155024452883285,0.46,1.7646666666666668,-0.3294478209798205,0.5509341043475304,0.82,3.8173333333333326,0.18696608242466384,0.3398430649236137,0.81,2.6303333333333336,0.16188424787852077,1,1,1,1
0.0812421038527348,0.72,5.307666666666668,0.01758330751621419,1.1764506448289502,0.96,7.411,0.27381026625514243,0.1345815617226189,0.67,3.027,0.045671863773382934,-0.398759014467971,0.44,0.9496666666666668,-0.18994886112046205,-1,1,-1,-1
-1.6591416786666728,0.38,1.4436666666666669,-0.35908964644546065,1.038148359445393,0.95,7.957666666666666,0.24162142284635466,-0.6724012717569632,0.51,1.6496666666666668,-0.22818741952206156,0.6270800507356684,0.92,3.6006666666666662,0.2987095893682151,-1,-1,-1,1
-1.0283196441434233,0.61,3.5773333333333333,-0.2225602202610746,1.3189074226303683,0.91,7.461666666666667,0.30696603732901284,1.396461291711295,0.87,5.097333333333333,0.47390585354696035,-1.1465098802443725,0.38,0.001,-0.5461399946189008,1,-1,1,-1
-1.172595580196618,0.62,3.9783333333333335,-0.25378600135866225,-0.5932874491770619,0.62,4.069333333333334,-0.1380833060350141,1.3017374117550773,0.85,5.348000000000001,0.44176017113644367,-0.6945827709594913,0.39,0.6233333333333332,-0.33086451092191516,1,-1,-1,1
-1.1186907523322185,0.61,3.983666666666666,-0.2421193270604877,-1.0514980239742786,0.53,2.963666666666667,-0.24472845943572422,1.2197976492928673,0.94,5.396666666666666,0.4139529320102503,-0.3333175644918564,0.57,1.4646666666666666,-0.15877582567292586,-1,-1,1,1
-2.173864690246819,0.34,1.1386666666666667,-0.4704916482288121,-1.976808104121586,0.32,0.8733333333333333,-0.4600875996829876,-0.4185169291188177,0.61,2.9769999999999994,-0.1420287291134672,0.3754817713175717,0.78,3.457666666666667,0.17886074607849461,-1,-1,-1,1
-1.325591991596892,0.56,3.0249999999999995,-0.2868991634132128,0.4800415630142218,0.84,6.317666666666667,0.1117261559251978,0.218161607175471,0.78,3.4420000000000006,0.07403575256495025,0.2828071502227294,0.74,2.454,0.13471518925585485,1,1,1,-1
-1.3866175183280656,0.56,3.065333333333333,-0.30010697748949805,1.0559645839173344,0.89,7.405666666666667,0.24576801853038602,-0.7487283012212687,0.43,1.2896666666666667,-0.25408991052677743,0.5008286610216754,0.78,3.125666666666667,0.23856973842830667,1,1,-1,1
0.4606516463038286,0.81,5.917333333333333,0.09969928363121645,0.87867775576375,0.89,6.208666666666667,0.20450580848049435,0.5783221458403203,0.96,3.653333333333335,0.196260542111917,0.0824551853973045,0.91,2.151666666666667,0.03927752851077568,1,1,1,1
0.414042906577496,0.77,6.449000000000001,0.08961170878164285,0.3754510525204715,0.76,5.767333333333334,0.08738348107357337,-0.2132335834123404,0.57,2.619666666666667,-0.07236336871755826,-0.6625117914220784,0.35,0.5723333333333334,-0.31558749945102205,-1,-1,-1,-1
1.2293516424378623,0.87,7.401,0.26606977108483976,-0.3303987824584284,0.65,3.817,-0.0768978953710978,0.7301324422856856,1.0,4.232333333333334,0.2477791832236906,0.0760466690568926,0.75,1.9406666666666672,0.03622483167843639,1,-1,1,1
0.4179419683777432,0.79,7.312333333333334,0.09045558651753635,-1.65194938946864,0.35,1.148,-0.38447911449459343,-0.4693084544185142,0.54,2.498666666666667,-0.15926544114621363,-0.2331521050796461,0.48,1.6396666666666666,-0.1110620079317963,-1,-1,-1,-1
-0.0093697877791614,0.71,5.122,-0.00202791227786643,1.1984648795239554,0.96,7.396333333333334,0.2789339180545079,-0.3242525397838309,0.62,2.268,-0.11003898034489516,-0.010534614339706,0.62,1.8296666666666668,-0.005018163661679854,-1,1,1,1
-0.2541355154080582,0.74,5.507000000000002,-0.05500279665715544,0.0301075784673328,0.71,5.0216666666666665,0.007007318252298282,-0.8245318618877199,0.36,0.8170000000000001,-0.27981475612955853,0.8841307701993895,0.98,4.056333333333333,0.421155702536275,1,-1,-1,1
-1.808436088311709,0.46,2.433333333333333,-0.3914015806612307,-1.7663773581208155,0.37,1.3453333333333335,-0.4111113856412022,0.9926268381015068,0.87,5.457666666666666,0.33685979823160617,-0.3644127857343169,0.51,1.4936666666666665,-0.1735880346688145,-1,-1,1,-1
1.4735268148996647,0.98,8.728333333333333,0.31891684103520734,-0.3487344751586221,0.68,4.220666666666666,-0.08116539347845994,-0.5099610086943847,0.46,1.6483333333333332,-0.1730613720089743,-0.0746519767879396,0.52,1.6573333333333329,-0.035560470000106446,1,1,-1,1
-1.933719753107892,0.36,1.312666666666667,-0.41851684602736056,-1.0744403982062103,0.57,3.58,-0.2500681289106674,-0.6166965175046828,0.6,2.366,-0.20928334443796084,0.7542759075261198,0.9,3.930333333333334,0.3592993372108392,-1,-1,1,1
-1.6197083171131932,0.54,2.967,-0.35055504566936874,-0.5362226142923419,0.69,4.770333333333332,-0.12480188390118312,-0.9949992690996138,0.35,0.8156666666666667,-0.33766491108637164,1.0211248437395826,0.84,4.106,0.48641283104014393,1,1,-1,-1
-1.811857829865636,0.34,1.089,-0.3921421515121871,-0.3513824088787141,0.77,5.54466666666667,-0.08178168064708126,-0.2241390273622214,0.69,2.9313333333333333,-0.076064261648893,0.5675518665670762,0.85,3.3269999999999995,0.2703533381559898,-1,1,1,1
-1.9932431669690005,0.37,1.0746666666666669,-0.43139955635490124,0.4969953820920594,0.85,6.800666666666666,0.11567203307367704,0.4417111014646417,0.83,4.129666666666667,0.14989994910939922,-0.0207176558227522,0.64,1.998,-0.00986885558905297,1,1,1,-1
-2.051472818948698,0.32,0.9233333333333332,-0.4440022565407198,-0.4413727249084704,0.68,5.298666666666667,-0.10272626723114026,0.0697113463154859,0.57,3.4476666666666675,0.02365737974524402,-1.430362060943139,0.34,0.0,-0.6813529841540152,-1,-1,-1,-1
1.4933438069020737,0.96,8.611333333333334,0.32320585187934225,-0.5642256562306942,0.59,3.405333333333333,-0.1313193866989388,-0.2810661439897721,0.6,2.3510000000000004,-0.09538316003546154,0.1139201584800191,0.62,2.044666666666666,0.054265868800014945,1,-1,1,1
-1.7389635319060626,0.34,1.086,-0.3763655677407345,1.058224644759159,0.91,7.807666666666666,0.24629403112902146,-0.6088988706716825,0.55,1.881,-0.2066371196553732,0.5241692143258527,0.96,3.609333333333333,0.2496880112627532,-1,1,-1,1
1.473121283491028,0.91,8.633333333333333,0.3188290714781995,-1.4832113663918003,0.33,0.8846666666666666,-0.3452065761785017,-0.0004297624658016,0.72,3.0069999999999992,-0.00014584503658427204,0.6920198143814873,0.91,3.390333333333333,0.3296436465265545,1,-1,1,-1
-1.9243665318692031,0.42,1.9446666666666668,-0.41649251926195374,-2.043206096394496,0.37,1.06,-0.47554124580317464,0.0215691049107342,0.77,3.743,0.007319733911449275,0.6284802717260249,0.88,3.6476666666666673,0.2993765846530491,-1,1,1,-1
-0.2568937278069532,0.74,5.557333333333333,-0.05559975924803957,-1.0496018889171714,0.59,3.141666666666667,-0.2442871478965413,0.8432610445130959,0.85,4.4446666666666665,0.286170728422524,0.0944534640087355,0.63,1.9893333333333327,0.04499290866509787,1,1,1,-1
-0.947484576959568,0.57,3.596999999999999,-0.205065008086806,0.3961395641402347,0.83,6.341666666666667,0.09219858054241135,0.6734042795063901,0.77,4.2443333333333335,0.2285278022068003,-0.5524447540550865,0.41,0.7973333333333332,-0.26315706493744007,-1,1,-1,-1
-1.1272552195364507,0.62,3.934666666666667,-0.24397294302343123,-0.172780134000595,0.68,4.841666666666666,-0.04021331001198149,-0.6964332223889822,0.45,1.411,-0.23634294960675792,0.8892818101673505,0.94,4.014333333333334,0.42360940048415874,1,-1,-1,1
-0.8327429250545584,0.6,3.764,-0.1802313608191119,-0.2649547453771586,0.74,4.808333333333334,-0.06166627533093941,0.7845519067360271,0.95,4.220000000000001,0.266247079829907,0.1355462585663036,0.98,2.651333333333333,0.06456746182443249,-1,1,1,1
0.7113162711987302,0.84,7.622000000000001,0.15395087208038938,-1.2506309222086465,0.46,2.2033333333333336,-0.29107518220337425,-0.9337021952064402,0.35,0.8300000000000003,-0.3168630153978221,1.1050326006191191,0.85,4.145666666666667,0.5263822919931596,1,-1,-1,-1
1.3540157209323622,0.95,8.878666666666668,0.2930509387853666,-1.54366611203088,0.31,0.6999999999999998,-0.35927697519828383,0.961447527424149,0.85,4.714,0.32627872596897883,-0.174014492937947,0.54,1.518333333333333,-0.08289180570906607,1,-1,1,-1
-1.0938289778496877,0.57,3.7496666666666663,-0.2367384690399037,-0.329970923516421,0.72,5.214333333333333,-0.07679831433780446,-0.9549484561521004,0.37,1.0286666666666666,-0.3240731883456135,0.3111850432342637,0.66,2.823,0.1482329989177408,-1,1,-1,1
-1.4637272036921756,0.51,2.9656666666666665,-0.31679590165489585,-1.1666571391642968,0.53,3.0083333333333337,-0.27153089958098847,1.7614067125142006,0.98,6.478333333333334,0.5977544501175922,-1.195884147202542,0.35,0.0,-0.5696594272513518,-1,-1,1,-1
-1.76796669432477,0.57,3.506,-0.38264275037838813,-1.391164657552805,0.47,2.5923333333333334,-0.3237833792378605,-0.8710430589688294,0.42,1.7083333333333333,-0.295598887550203,-0.9815339967811328,0.4,0.7623333333333331,-0.46755373063689504,1,-1,-1,1
1.3699268279602217,0.88,7.866333333333333,0.2964945951473606,-1.0479627172753323,0.58,2.823666666666666,-0.24390564270916887,1.2208749692417815,0.98,5.090333333333334,0.4143185334293256,-0.4787393318782167,0.48,0.8666666666666665,-0.22804748623718527,1,1,1,1
-1.9368664478595237,0.43,2.084333333333333,-0.4191978882315099,-1.87204722508821,0.3,0.6880000000000003,-0.43570527280226923,0.7779521425934197,0.84,4.899666666666666,0.26400737087572734,0.0585531811655402,0.79,2.8103333333333333,0.027891808520526366,-1,-1,-1,1
-1.9296013401451395,0.3,0.7450000000000002,-0.4176254939061242,0.8469490067708234,0.87,7.843666666666666,0.19712117466871304,-0.2129246726596689,0.55,2.924666666666668,-0.07225853615629535,-1.2959005864612938,0.32,0.0,-0.6173022592406703,-1,1,-1,-1
-2.378614814970565,0.41,1.558,-0.5148059167702421,-1.8725864492345168,0.35,1.2016666666666664,-0.43583077327075076,-0.9167971773406638,0.45,1.6673333333333331,-0.31112609524940193,0.7069173983070827,0.82,4.049666666666666,0.33674011080056937,1,-1,-1,1
-0.360088215512337,0.74,5.749999999999999,-0.0779342425424535,-1.2797622641113326,0.54,2.776,-0.2978552885493602,-0.7081009458316929,0.43,1.4276666666666666,-0.24030253120768555,0.9052568128095512,0.8,3.726,0.4312190931761997,1,1,-1,-1
1.5432704289210948,0.93,9.290333333333336,0.3340115192189958,-1.2750763038020123,0.44,2.0846666666666662,-0.29676466562727194,-1.087677099772012,0.31,0.6223333333333334,-0.3691162421833196,0.1843037729075134,0.57,2.416333333333333,0.08779310434071294,1,-1,-1,-1
-1.7235081728981676,0.33,0.9736666666666668,-0.373020549365756,0.683301383174193,0.88,7.085333333333334,0.1590333895279011,0.511592121897126,0.95,4.296,0.17361490979707125,0.0095188287584244,0.83,2.356666666666667,0.004534294188372876,-1,1,1,1
-0.1814645031094626,0.74,5.176,-0.03927453881837501,1.0179656015910004,0.87,6.656999999999999,0.23692403386011474,-0.1190942349444199,0.64,2.472,-0.04041605406383571,0.3472180107419853,0.74,2.474,0.16539730340378292,1,-1,-1,-1
-2.1885330354350896,0.33,1.073,-0.4736663324377152,-1.970611216186697,0.35,1.1960000000000004,-0.4586453194285092,-1.2651129745485028,0.3,0.5396666666666667,-0.42933123001356505,0.8282046206805704,0.96,4.928,0.39451528057082846,-1,-1,-1,1
0.3243064960598181,0.8,6.120666666666667,0.0701899702162099,0.4729118959667309,0.82,5.807666666666667,0.11006677816790325,-0.7796522358590743,0.44,1.035666666666667,-0.2645843178737943,0.7896946717209277,0.96,3.6013333333333333,0.3761710659417224,1,1,1,1
-0.3232882282983347,0.69,5.336666666666667,-0.06996958553468485,-0.9076076518622592,0.55,3.1823333333333337,-0.21123902979180414,-0.1495095610679437,0.67,2.915,-0.05073785902401047,0.6253259716351964,0.76,3.0930000000000004,0.2978740337685646,-1,-1,1,-1
-1.7213114162434169,0.39,1.540333333333333,-0.3725451031873952,0.9791299257823632,0.98,8.325333333333333,0.22788531491333955,-1.026143813696835,0.35,0.7916666666666666,-0.34823418506359044,0.5005908129248824,0.71,3.1183333333333327,0.23845643948466827,-1,1,-1,-1
1.5661681589162049,0.91,7.761666666666668,0.338967297181825,1.245944351712435,0.94,6.983999999999999,0.2899844172647586,-0.8435515401087785,0.36,0.647,-0.28626931157985225,0.4376806064735041,0.79,2.759666666666667,0.20848916191920455,1,-1,1,1
-1.6289463636839927,0.51,3.057333333333333,-0.35255444506943745,-1.4964463664589682,0.45,2.28,-0.34828692545469675,-1.1174154412516613,0.34,0.8126666666666668,-0.3792083043017859,0.8499219210749294,0.83,4.1946666666666665,0.40486031686304447,-1,-1,-1,1
-1.5565702298111703,0.44,2.1003333333333334,-0.3368900080550126,-0.3130770651623731,0.76,5.359333333333333,-0.07286639260837988,0.6397604723479096,0.84,4.401666666666666,0.217110373565817,-0.0280987630090279,0.62,1.9430000000000005,-0.013384846081986994,-1,1,1,-1
0.4808070033382732,0.83,7.189333333333334,0.1040615271481758,-1.5221248892162962,0.35,1.0553333333333332,-0.3542634134477353,0.3361002025203428,0.75,3.5253333333333337,0.11405962649886242,0.572880025235766,0.9,3.2896666666666667,0.2728914065989993,1,-1,-1,1
1.490693157163796,0.98,8.085,0.3226321691796624,-0.3588783033263674,0.69,3.8083333333333327,-0.08352629514795631,0.770207904363541,0.94,3.843333333333333,0.2613792709418551,0.2158083165642521,0.89,2.281333333333333,0.10280029407334294,1,1,1,-1
-1.1665409073711306,0.53,3.019333333333333,-0.25247558263300257,0.7944755190625354,0.87,6.949333333333332,0.18490835494363966,1.03191053138413,0.85,4.829,0.35019118973245084,-0.6084691692114975,0.4,0.6599999999999998,-0.28984429574048187,-1,1,-1,-1
-0.7825677445845116,0.65,4.1273333333333335,-0.1693718977322672,0.8425815315267338,0.82,6.392333333333331,0.1961046768116178,1.103149336516109,0.93,4.911333333333333,0.3743669309091821,-0.6014854828872582,0.46,0.7356666666666667,-0.2865176166797421,1,-1,1,1
1.505901061758098,0.96,7.655333333333333,0.3259236307553446,1.1373497876044685,0.93,6.440666666666667,0.26470982827714606,-0.0344359685345518,0.66,2.1700000000000004,-0.011686258085309624,0.2857436086381537,0.97,2.585666666666666,0.1361139712557593,1,1,-1,1
-0.656367249421419,0.69,5.662666666666667,-0.1420582018785321,-1.814242005121062,0.32,0.8770000000000002,-0.42225153146623284,-0.814030889138023,0.44,1.7856666666666663,-0.27625112534111035,-0.0903626991421777,0.52,2.0906666666666665,-0.043044272773941954,-1,-1,-1,-1
1.226993874158464,0.87,7.904000000000001,0.2655594770040293,-1.3745556212393633,0.48,1.97,-0.31991774775113885,0.5226490859662114,0.8,3.847666666666666,0.1773672228943979,0.1800006437959029,0.7,2.2453333333333334,0.08574330873898774,1,1,1,1
1.3804906189062498,0.85,7.318,0.29878092669138007,1.1245371303379947,0.97,7.201666666666664,0.2617277761927774,-0.8565054007326488,0.32,0.5363333333333334,-0.29066535922694503,0.3691698703693244,0.74,2.655666666666667,0.1758540719893223,-1,1,-1,1
-1.86466908584482,0.31,0.8569999999999998,-0.4035721429841305,0.8589625455057552,0.83,7.414999999999998,0.19991723777100867,0.5938480136125945,0.76,4.578000000000001,0.20152943116909974,-1.1855255577262431,0.32,0.0053333333333333,-0.5647251130353771,-1,-1,1,-1
0.0420451520590194,0.78,5.935333333333333,0.00909987313425338,-0.3171745492530231,0.65,4.113,-0.07382005200307569,0.6397479415835616,0.82,3.983333333333333,0.21710612110095517,0.0079060036545766,0.66,1.9183333333333332,0.003766024931636142,1,-1,1,1
-1.531418120225733,0.55,3.590333333333333,-0.3314463125258579,-1.5138845973165629,0.44,2.239,-0.35234554589502204,-0.8740661725232604,0.43,1.7379999999999998,-0.29662481731845775,-0.3630899396196605,0.47,1.6636666666666662,-0.17295789690690871,-1,-1,-1,-1
-1.5812582376775213,0.42,1.8246666666666664,-0.34223325759792994,0.1625086854873316,0.82,6.102666666666667,0.037822705642300045,0.3697516144611059,0.83,3.7363333333333335,0.1254796359137347,0.2740969015608367,0.91,2.894333333333333,0.13056606220574915,-1,1,1,1
1.471096889070151,0.96,8.043000000000001,0.3183909298256776,0.0536260128403531,0.73,4.547,0.012481061503564947,0.1948938648804405,0.73,2.887666666666667,0.0661395657261984,0.378178849899784,0.78,2.420666666666667,0.18014549949209993,1,-1,-1,-1
-0.8891800188394674,0.63,4.671,-0.19244609589220013,-1.660771826177596,0.35,1.1589999999999998,-0.38653247198554846,1.6247772571901606,0.99,6.5296666666666665,0.5513876091393878,-1.088294293568693,0.31,0.002,-0.518408999237496,-1,-1,1,-1
-0.8496345229688576,0.67,4.868666666666666,-0.18388722577684055,-1.2780142620781318,0.56,3.0736666666666665,-0.2974484538859351,-0.9442521196346778,0.37,1.022,-0.3204432585242843,0.6530407630925024,0.74,3.444666666666667,0.31107597499747996,1,1,-1,1
-0.9582047748861072,0.57,3.561666666666666,-0.20738519094566824,-0.2974841052211454,0.74,4.970333333333333,-0.06923724545122556,0.6420558665805305,0.85,4.161666666666667,0.21788934307216395,0.1272130677742717,0.73,2.2729999999999992,0.060597946294964455,-1,1,1,-1
1.0875066787310592,0.86,7.765666666666666,0.2353701276954471,-0.1392518065060999,0.66,4.516,-0.032409837491727905,-0.5879856340055345,0.47,1.7246666666666668,-0.1995399624827923,-0.0707712067590831,0.51,1.7106666666666663,-0.03371186515230075,1,-1,-1,-1
-1.2558069591834151,0.53,3.118666666666668,-0.27179552100656884,-0.3177573916992298,0.74,5.182999999999999,-0.07395570431121298,0.9402434931163092,0.84,4.867666666666666,0.31908288313614125,-0.5308668337600239,0.43,0.8963333333333331,-0.25287842235712427,-1,1,1,-1
1.627975125709075,0.94,8.926333333333332,0.35234423909033874,-0.8875600393731324,0.53,2.862333333333334,-0.20657309489895037,-0.0522097169553652,0.6,2.8416666666666663,-0.017717992345392432,-0.4235956656673814,0.43,1.0486666666666666,-0.2017798002044814,1,-1,-1,1
-0.6250570414412904,0.68,5.391666666666666,-0.13528170312722984,-1.736745813260728,0.31,0.7723333333333334,-0.40421486072249524,1.2271443343680613,0.86,5.618,0.41644611752277816,-0.6898578231914205,0.39,0.7236666666666667,-0.3286137819983417,-1,-1,1,-1
0.1352250925779516,0.79,5.749333333333334,0.02926689824547936,1.0710222017023483,0.89,6.733333333333333,0.24927256872380468,-0.1831246332942813,0.61,2.284333333333333,-0.06214553612184348,0.1969057622462529,0.71,2.2356666666666665,0.09379606210692049,1,1,-1,1
0.0562031206089947,0.78,6.589666666666667,0.012164096031168484,-0.3214051347723261,0.63,4.492333333333334,-0.07480468977988945,-0.3699172299964308,0.45,2.15,-0.12553583952789477,-1.192234351463858,0.3,0.0003333333333333,-0.5679208470093219,-1,-1,-1,-1
-1.7264870289162608,0.4,1.656,-0.3736652660696415,0.2941214555529132,0.83,6.599333333333334,0.06845461338329441,1.0942756100820512,0.82,5.117000000000001,0.3713555256344101,-1.2188843211993057,0.35,0.0,-0.5806155603988035,-1,1,1,1
-1.7934701135416469,0.54,3.014,-0.3881624801926004,-1.5750291854459633,0.41,1.749,-0.36657650069908554,-0.1051957171022781,0.65,3.094666666666667,-0.0356994256831476,0.6134786015727682,0.84,3.5490000000000004,0.29223053890329265,1,-1,-1,1
0.0356867502160325,0.77,5.636666666666666,0.007723718042066679,0.227169189857185,0.81,5.5120000000000005,0.05287196418580276,1.4603703430868964,0.98,5.386666666666667,0.49559415505685456,-0.9385533357706196,0.33,0.0,-0.44707989227102307,1,1,1,-1
-0.6409285094823032,0.61,3.951666666666666,-0.13871678038476568,1.0904696230305904,0.9,7.146333333333333,0.25379881352231565,-0.4528377007755266,0.57,1.9243333333333332,-0.15367589375949273,0.5556477525280887,0.87,3.131333333333332,0.26468281329683224,-1,1,-1,1
-0.008709967358615,0.8,6.833,-0.0018851067028043242,-1.6022406363242307,0.34,1.0583333333333331,-0.3729097664785866,-0.6115968392396747,0.5,1.94,-0.20755270758082897,0.8144292470170473,0.76,3.5676666666666663,0.3879533811680372,1,-1,-1,-1
-2.048994378137335,0.3,0.7736666666666668,-0.44346584518650467,-1.7260592032353226,0.52,2.7196666666666665,-0.4017276305532716,-0.8990128310963481,0.43,1.4346666666666663,-0.3050907644910686,0.776252347378263,0.97,4.513333333333334,0.3697678145867462,-1,1,-1,1
-2.157392133444473,0.43,1.7390000000000003,-0.4669264767463136,-1.623460582403352,0.41,1.754333333333333,-0.37784855342335355,-0.0791969843859443,0.72,3.3393333333333337,-0.02687644455778126,0.5950203699848662,0.95,3.797,0.28343796007445377,1,-1,1,-1
-1.021438182342561,0.62,3.895000000000001,-0.22107085879371313,-0.8367756398939488,0.64,3.729333333333334,-0.19475339808113395,0.863158135210214,0.92,4.450333333333333,0.29292304429829297,0.2965679557678156,0.88,2.732333333333334,0.14127014913526142,1,1,1,-1
1.52446929751975,0.9,7.5486666666666675,0.3299423720723163,1.0766791442212795,0.95,6.759,0.25058918063957597,0.1440809825329174,0.69,2.811333333333333,0.04889560592365012,-0.1747167216108232,0.53,1.2796666666666665,-0.0832263123454538,1,1,-1,-1
-1.5174828356705046,0.48,2.574,-0.32843028534240765,1.3847374825699088,0.96,8.773,0.32228750136056034,-1.1363000962309049,0.31,0.6473333333333333,-0.3856170379988805,-0.6765960988597393,0.39,0.9163333333333332,-0.3222965594606711,-1,1,-1,-1
1.0860949900503485,0.87,8.035666666666666,0.23506459454191023,-1.4616272865813844,0.37,1.2333333333333334,-0.3401830397762402,0.8956700025940636,0.84,4.603666666666666,0.30395633562860086,-0.19484020821668,0.58,1.622666666666667,-0.09281213542121626,1,-1,1,1
-1.9008206228515825,0.35,1.1806666666666668,-0.4113964552831565,1.222705476862008,0.96,8.845666666666666,0.2845757394436924,-1.090703302334741,0.36,1.023,-0.3701432202435125,-0.7811800250864033,0.38,0.8026666666666665,-0.37211511391959956,-1,1,-1,-1
-1.8317181369580424,0.32,0.8863333333333332,-0.39644053708335886,0.7159211992317553,0.83,7.030666666666666,0.16662541266901087,-0.0313670534041077,0.75,3.4326666666666665,-0.010644785004037153,0.0362053528583254,0.7,2.3313333333333333,0.017246420249781614,-1,-1,1,1
-0.6048538923769149,0.74,5.934333333333333,-0.13090911593477164,-1.4478705245130643,0.42,1.953,-0.3369812542178813,-0.8712229991664806,0.41,1.4873333333333334,-0.295659952409975,-0.0933372982455371,0.51,1.9893333333333327,-0.044461223090982244,1,-1,-1,-1
1.447407133347478,0.98,7.895,0.31326373296466564,0.7156003626265841,0.85,5.718,0.16655074030032932,-0.2829541983567083,0.63,1.945,-0.09602389388294935,0.5388125078722887,0.91,2.823333333333333,0.2566633443117357,1,1,1,1
-0.4080482052028538,0.65,4.675,-0.08831426973539075,-0.141519476160167,0.7,4.785333333333333,-0.03293762098565348,0.075433208433211,0.75,3.216666666666667,0.025599162139695906,0.4898887965700074,0.78,2.809,0.23335853387114053,-1,-1,1,-1
-2.033969749480089,0.39,1.6783333333333332,-0.4402140502000509,-0.4226537118249922,0.67,5.402333333333333,-0.09836955411363767,-0.8743579466462548,0.31,1.1649999999999998,-0.2967238343593319,-1.492743329971428,0.32,0.0016666666666666,-0.711068302371917,-1,-1,-1,-1
-2.0896218582710677,0.37,1.4186666666666663,-0.452258890207781,-1.9297357506969075,0.32,0.8393333333333337,-0.4491318543815421,0.6031306950879216,0.84,4.899666666666667,0.20467962023189756,-0.0794186616629795,0.68,2.3896666666666664,-0.037831080395063894,-1,-1,1,1
-1.4018214484008658,0.6,3.783666666666666,-0.30339757885562774,-0.5536467300911001,0.67,4.715,-0.12885721916500295,-0.0859308254628308,0.49,2.69,-0.029161654124371404,-1.327133217357987,0.33,0.0,-0.6321799233269305,1,1,-1,-1
-1.961463844635776,0.32,0.9373333333333336,-0.4245215267281097,-1.2652928611194798,0.55,3.244,-0.29448764103846253,0.9624752093004928,0.9,5.297333333333335,0.3266274821140107,-0.3052172897889631,0.62,1.8146666666666669,-0.14539025949554873,-1,-1,1,1
-1.874114937534184,0.38,1.1156666666666666,-0.40561651784802744,0.8079257802482394,0.98,7.648,0.1880388046676859,0.4345796888930331,0.82,3.699333333333333,0.14747981889755343,0.1289433483655426,0.85,2.531333333333333,0.06142216547448384,1,1,-1,1
1.5048559137838833,0.91,7.877333333333331,0.32569742836324655,1.471307205917351,0.89,7.082333333333336,0.3424359700647817,-0.6099419769834402,0.46,1.4149999999999998,-0.20699111026717743,-0.1399728731106526,0.52,1.485,-0.06667607971346055,1,-1,-1,-1
-0.1111065959736512,0.72,5.843666666666667,-0.024046908578657038,-0.9850772701898712,0.53,2.997666666666667,-0.22926951574053836,0.4104101457010114,0.75,4.0136666666666665,0.13927759513077884,-0.2144932790136073,0.49,1.456666666666667,-0.10217387592099372,-1,-1,1,-1
-1.662151707409528,0.5,2.873666666666667,-0.35974110989247093,-1.6462200701781382,0.4,1.6613333333333336,-0.3831456574156345,-0.6188792037257844,0.55,2.1916666666666678,-0.2100240651315998,0.8489097293150913,0.91,4.150000000000001,0.4043781593066234,-1,-1,-1,1
1.5332061314847278,0.97,8.452333333333334,0.33183329354085406,-0.1891001377374452,0.71,4.3886666666666665,-0.044011671284605536,0.1350687503584775,0.68,3.033000000000001,0.045837197068108224,-0.2943810440959229,0.45,1.0670000000000002,-0.14022841373524472,1,1,1,-1
-0.5327574146012406,0.63,4.382333333333333,-0.11530520516131977,-0.2644154085595973,0.74,4.922666666666666,-0.06154074863904905,-0.0888360712217917,0.69,2.785333333333333,-0.030147584045477082,0.6347435300358351,0.87,3.2073333333333336,0.3023600878208434,-1,1,1,1
0.6847091645001022,0.84,7.397333333333332,0.14819227011155386,-1.462078779550602,0.38,1.3030000000000002,-0.3402881214561706,1.1523534236362996,0.93,5.115666666666667,0.39106492679571164,-0.0952398763462467,0.59,1.6896666666666669,-0.045367516191101104,1,-1,1,-1
1.1702771272614534,1.0,8.868,0.25328421633602466,-1.3867957352954083,0.37,1.2120000000000002,-0.32276654459902215,-0.0947035026874667,0.61,2.556666666666666,-0.03213876714047108,0.6785391893030153,0.82,3.208666666666667,0.32322215061563664,1,-1,-1,1
0.7058005142566435,0.81,7.752999999999999,0.15275709144328026,-1.6807255982744502,0.32,0.8723333333333335,-0.391176566214787,0.5827166504688241,0.68,4.270333333333334,0.19775186985529836,-1.2680617909174805,0.33,0.0023333333333333,-0.6040412486637232,-1,-1,1,-1
-0.2123637622444221,0.72,5.912333333333334,-0.04596209551161412,-1.764942964178649,0.41,1.416,-0.41077754096276564,1.1253906503803988,0.83,5.209666666666665,0.38191478697466996,-0.7618838122081171,0.41,0.6703333333333334,-0.3629233626934643,-1,1,1,1
1.1203359901827792,0.86,7.412,0.2424754074878996,-0.7798113181526745,0.63,3.379666666666667,-0.18149536964485416,0.1569079905511228,0.7,2.8936666666666677,0.05324860462071539,0.5397303315355226,0.87,2.954333333333333,0.2571005496242558,1,1,-1,1
0.3791594835073981,0.79,7.229,0.08206185561472384,-1.5859447252321546,0.37,1.353,-0.3691170125924767,-0.8556739192629343,0.41,1.3783333333333336,-0.29038318603821983,0.5664264148261542,0.67,3.1579999999999995,0.2698172292062788,-1,-1,-1,-1
1.4993682047885262,0.97,8.111666666666666,0.3245097181705149,0.2001987020564763,0.79,5.040333333333336,0.04659478079676494,-0.5933571548393626,0.51,1.3743333333333334,-0.20136285236932905,0.7537210098127014,0.89,3.1913333333333345,0.35903501167868085,1,1,1,1
-1.9945693048074,0.4,1.7706666666666664,-0.43168657365646856,-1.6840783333119655,0.41,1.8366666666666664,-0.3919568907250758,0.0209198028541894,0.72,3.9663333333333335,0.007099385487083299,-0.1522591788143366,0.54,1.9483333333333337,-0.07252866157648466,-1,-1,1,-1
1.3840928105593902,0.97,8.948666666666668,0.29956055253273345,-1.4221247535019854,0.43,1.6386666666666665,-0.3309891146865945,0.2778153671646244,0.66,3.3669999999999995,0.09427997001139406,-0.1563378306985663,0.5,1.5049999999999997,-0.07447152744836952,1,1,-1,-1
0.3374568777470488,0.78,6.909999999999999,0.07303612010889741,-1.6642048860796412,0.32,0.797666666666667,-0.3873314915194156,0.3340513447762516,0.77,3.887333333333333,0.11336432210068612,0.2637052470101366,0.72,2.6223333333333323,0.12561599744120375,-1,-1,1,1
0.0006052835740755,0.72,5.7013333333333325,0.0001310021123625107,-0.562794712979704,0.67,4.234666666666667,-0.130986345143586,0.5984256324259496,0.75,4.073666666666666,0.2030829009027987,-0.4133193374703874,0.44,1.0340000000000005,-0.19688467114984814,-1,1,-1,-1
-1.9487480925522316,0.33,1.0346666666666668,-0.42176944414307244,-0.4524019719474559,0.74,5.599666666666667,-0.10529324365434366,-0.1481192413987004,0.62,3.325666666666665,-0.050266037403556924,-0.7420790501400953,0.38,0.7693333333333336,-0.3534893640549593,-1,1,-1,-1
-0.7577396705722981,0.65,4.126,-0.16399833353723584,1.167217030583422,0.97,7.691666666666665,0.2716612102057635,-0.9293429130134184,0.32,0.526,-0.31538364080949793,0.7338067983904542,0.86,3.510333333333334,0.34954887683903374,1,1,-1,1
-1.0536935262588978,0.66,4.760000000000001,-0.22805191423450114,-1.5331611844691124,0.39,1.6053333333333335,-0.35683203029105676,-0.7473216562634195,0.53,2.0326666666666666,-0.25361254872423855,0.7100567647692677,0.72,3.390999999999999,0.3382355480508782,1,-1,1,-1
1.5959379640114344,0.9,8.292,0.3454104050392486,-0.5295391032304217,0.66,3.919,-0.12324634567998591,0.8242451638329502,0.76,4.232,0.27971746171319173,-0.986743932045118,0.31,0.0,-0.47003548335971607,1,1,1,-1
-2.041534921170437,0.33,1.0513333333333337,-0.44185138766346105,-1.5741343474862406,0.45,2.2606666666666664,-0.36636823372155963,0.1229349568999049,0.75,3.983666666666667,0.041719449028919324,0.1392847006310265,0.72,2.770333333333333,0.0663482687448889,-1,-1,-1,1
-2.290063768459833,0.4,1.467666666666667,-0.49564072768918205,-1.66009309870971,0.52,2.795666666666666,-0.38637450314128513,-1.217656943295276,0.3,0.5556666666666668,-0.41322645780791967,0.721050959365825,0.8,4.077999999999999,0.3434726327731861,1,1,-1,1
-1.465270445904502,0.56,3.147333333333333,-0.31712990706716987,-0.7976716776231658,0.65,4.032333333333333,-0.18565223742636558,0.8193009834168263,0.85,4.605333333333333,0.27803959491222796,0.0092175318673712,0.61,1.938,0.004390771410860124,1,1,1,-1
-1.297968986523399,0.54,3.157,-0.28092068957150146,0.0551159195646606,0.79,5.929999999999999,0.012827826375233047,-0.782833944959755,0.42,1.2993333333333337,-0.2656640689388943,0.6052916126268086,0.78,3.3503333333333325,0.2883306666248799,-1,1,-1,1
-1.9965456617649,0.39,1.647,-0.4321143185140922,-1.5662640980827818,0.45,2.264333333333333,-0.364536490848089,-1.056631391211818,0.47,1.5039999999999998,-0.35858050939823166,0.8918792210221169,0.88,4.295333333333333,0.42484667717465074,-1,-1,1,1
1.1280889294478929,0.86,6.744,0.24415338367005426,0.9928998239417391,0.95,6.499333333333335,0.2310901578006271,0.5154121069282036,0.98,3.6790000000000007,0.17491126743865756,-0.0169635327884065,0.72,1.6329999999999998,-0.008080579038536678,1,1,1,-1
-0.8803737619025811,0.56,3.2580000000000005,-0.1905401491423628,0.9135393626262128,0.98,7.344666666666667,0.21261959200303296,0.7705244029744938,0.97,4.492666666666667,0.2614866785336446,-0.2276339513766472,0.54,1.2433333333333327,-0.10843343535201204,-1,1,-1,-1
1.3503598434247852,1.0,8.076666666666664,0.2922596936623469,1.3145090545414764,0.98,7.234333333333334,0.30594234938868053,-0.8086516387074962,0.33,0.6083333333333332,-0.27442561232341856,0.1054673239951939,0.62,1.9953333333333327,0.050239360996111045,1,1,-1,1
0.359035272589943,0.77,6.627999999999999,0.07770635308214319,-1.092161225274925,0.49,2.535,-0.25419252154819416,0.6111015309553847,0.79,4.280666666666667,0.20738461878622466,-0.1763557531382462,0.51,1.505333333333333,-0.0840070650323615,-1,-1,1,-1
-1.76681550245446,0.47,2.568333333333333,-0.3823935968027678,-1.523849529553999,0.44,2.1786666666666665,-0.3546648108477337,-0.3963993427032819,0.58,2.7996666666666665,-0.13452286143860426,0.0685709682209609,0.63,2.533,0.032663781499402585,-1,-1,-1,1
1.4291258268982323,0.99,9.249666666666666,0.3093070920377158,-0.92615244476465,0.59,3.3313333333333333,-0.2155551944388883,-0.8162972721321937,0.38,1.1966666666666663,-0.27702024953645454,-0.5472441916889138,0.39,0.9193333333333332,-0.2606797769945996,1,1,-1,-1
-0.0430419615112098,0.72,5.568333333333336,-0.009315613573037484,-0.935947499064166,0.62,3.427333333333334,-0.2178349215464577,1.2693587192068805,0.92,5.122666666666666,0.4307720742805803,-0.3715641807695171,0.54,1.2339999999999998,-0.17699460177594611,-1,1,1,1
0.5520019477787121,0.83,7.080333333333335,0.11947031818545864,-1.4401111431877198,0.36,1.133,-0.3351753150771223,0.766594580287355,1.0,4.536333333333333,0.2601530461688302,0.3354328466146707,0.91,2.7706666666666666,0.15978344033641662,1,-1,1,1
1.416508188714678,0.99,8.225666666666665,0.3065762443394346,0.6119313752788429,0.83,5.752666666666667,0.14242254320778308,-0.2127023624729527,0.57,2.167666666666667,-0.07218309253360902,-0.0658946332246215,0.52,1.475666666666667,-0.031388909293166005,1,1,-1,-1
-2.078103664761804,0.38,1.592,-0.4497659963891797,-1.94515912936057,0.32,0.8809999999999997,-0.45272153273907767,0.1774736430010026,0.75,4.350666666666667,0.060227804929280294,-0.3658239975195454,0.55,1.806666666666667,-0.17426026541891199,-1,-1,1,1
0.2936622570022127,0.8,6.328666666666668,0.06355760776622986,-0.2040133738840532,0.72,4.698333333333333,-0.04748261770975051,0.1530748366832885,0.65,3.0176666666666665,0.05194777797675825,-0.0815352353021814,0.58,1.733,-0.038839310272400715,1,1,-1,1
1.6245813661802888,0.93,7.988333333333334,0.35160972441628624,0.942449672538192,0.88,6.352,0.2193482547729604,-0.7749220275083406,0.35,0.669,-0.2629790650542461,0.6183356914651492,0.85,3.1076666666666664,0.29454421372929857,1,1,-1,1
1.382952303334286,0.85,8.209666666666667,0.2993137114452621,-1.3340716237550996,0.41,1.6669999999999996,-0.310495394013681,-0.6498662439106444,0.52,1.7153333333333336,-0.22053988810131803,0.9311376992028672,0.93,3.934,0.44354745370682613,-1,-1,1,1
-2.074698867537337,0.34,1.135,-0.4490290928159207,-1.9032573552629597,0.46,2.0506666666666664,-0.44296920188469013,-0.897032650828949,0.42,1.391333333333333,-0.30441876661660644,0.747209534142014,0.99,4.576333333333334,0.3559332701681826,-1,1,-1,1
1.4270018100967965,0.99,7.621666666666667,0.30884738901652187,0.9307750273544428,0.98,6.374333333333334,0.2166310666612046,0.7126005567200755,0.95,3.7736666666666663,0.24182952801837052,-0.1634242218692523,0.6,1.209,-0.07784712996389338,1,1,1,-1
-1.5193182348693215,0.52,3.1213333333333324,-0.3288275225752877,-1.6994028612012466,0.35,1.1436666666666666,-0.39552356228927765,0.8694529258322508,0.99,5.343666666666667,0.2950592568380477,0.0314687539650053,0.71,2.309333333333333,0.014990141312561852,-1,-1,1,1
-0.5472896667137883,0.67,4.323666666666667,-0.11845043461354153,0.3736907688044661,0.83,5.755333333333334,0.08697378793847878,0.7477123354220576,0.92,3.975333333333333,0.2537451303727499,0.1067601598204279,0.92,2.398000000000001,0.0508552033563059,1,1,-1,1
-0.7692355968807858,0.63,4.631,-0.16648640804392614,-1.1904668564105694,0.51,2.785333333333333,-0.2770724367864098,1.7794044947808176,0.84,5.9896666666666665,0.6038622129447031,-1.203086565447537,0.34,0.0066666666666666,-0.573090299265055,-1,-1,-1,-1
-0.5678118055826822,0.68,4.758333333333334,-0.12289206107949703,1.4583742544706857,0.99,8.441333333333334,0.3394259203915197,-0.9299686596540054,0.35,0.89,-0.31559599542152456,-0.7414488293975889,0.41,0.7720000000000002,-0.35318915839702997,1,1,-1,1
-1.346175877071108,0.48,2.5323333333333333,-0.2913541537569851,1.209068210347736,0.95,8.086333333333334,0.2814017655998445,-0.9990961116313052,0.34,0.6619999999999998,-0.3390552236344907,0.6563804730930465,0.84,3.569666666666666,0.3126668458945865,-1,-1,-1,1
-0.779016745248212,0.68,4.923666666666667,-0.16860335149381417,-1.1169846285652063,0.5,2.693333333333334,-0.25996998675181,-0.4751094635994222,0.6,2.3783333333333343,-0.16123408304386552,0.8305115527352949,0.8,3.531333333333333,0.3956141876815852,1,-1,1,-1
-1.782131271448708,0.43,2.026,-0.3857084035753905,-1.375976760055723,0.51,2.7156666666666665,-0.32024850739618077,0.9621576051275332,0.93,5.266666666666667,0.32651969933652175,-0.0463755521903825,0.65,2.0893333333333333,-0.022090994818383617,-1,1,1,-1
1.1837582076869095,0.87,7.276333333333335,0.2562019396781145,1.2738832878159227,0.91,6.997,0.2964869998992334,0.555908911066024,0.65,3.3423333333333334,0.1886543426279021,-1.095530396845862,0.36,0.0,-0.5218559171166621,1,1,-1,-1
-1.724079681737669,0.42,1.9470000000000005,-0.37314424157948056,-0.644933289944202,0.63,4.332,-0.15010349699974201,1.1579203802892772,0.88,5.438333333333333,0.3929541401666425,-0.6813596619896227,0.46,0.907,-0.3245656828122874,-1,-1,1,1
-1.950886465158287,0.34,1.125,-0.42223225420501614,-0.8672493745730607,0.67,4.618666666666667,-0.2018459365084382,-0.6777153014361876,0.51,2.0690000000000004,-0.22999079909717363,0.3388333736249889,0.71,3.0533333333333337,0.16140328141682733,-1,1,-1,1
-2.03678725832836,0.33,1.0673333333333337,-0.44082384637911837,-1.2025023300041715,0.57,3.675,-0.27987360506631676,-0.8241520530512894,0.48,1.956,-0.27968586345499485,0.2746653125777651,0.63,2.8649999999999998,0.13083682480018963,-1,-1,-1,-1
-1.7774459887256249,0.43,1.59,-0.38469436328084433,1.017371511868684,0.94,7.564666666666667,0.23678576383088581,0.7178410837517384,0.96,4.592666666666667,0.2436079635902815,-0.2215225065825088,0.59,1.4689999999999996,-0.10552224855415118,1,1,1,-1
-1.9053121779525437,0.31,0.8196666666666664,-0.41236856692011487,-0.0396166769954762,0.77,6.051333333333334,-0.009220491249637145,1.5413982238467543,0.89,6.012666666666666,0.523091936213069,-1.1412446016187836,0.32,0.0,-0.5436318790851444,-1,-1,-1,-1
-1.566932607555037,0.52,2.568666666666666,-0.3391327475438848,0.1909931531029434,0.77,5.676666666666666,0.044452256738428376,0.8093749194937501,0.86,4.29,0.2746710663151606,0.065810048863081,0.81,2.393,0.031348617531574974,1,1,-1,1
-1.847453251346585,0.51,2.747333333333333,-0.39984610318733455,-1.5527461616797222,0.42,1.8943333333333328,-0.3613902902131444,0.980972035969618,0.82,5.15,0.33290460163216073,-0.3121088077723708,0.52,1.5646666666666669,-0.14867303416607502,-1,-1,-1,-1
-0.8592447929325644,0.64,4.279333333333333,-0.18596718584769248,-0.3497550445964545,0.71,4.792,-0.08140292353612368,-0.6461121672490184,0.44,1.369666666666667,-0.2192658972537605,0.855692223645883,0.97,4.0103333333333335,0.4076090005589742,1,1,-1,1
-1.9865511637173296,0.39,1.6753333333333331,-0.429951199585523,-1.845564640217305,0.35,1.1503333333333332,-0.42954164524466676,-0.3232736513441905,0.68,3.1046666666666662,-0.10970678283661582,0.6780273844490856,0.92,3.9703333333333335,0.3229783523675906,-1,-1,1,-1
1.322153649986702,0.97,8.704,0.2861549997959417,-1.50323570198684,0.36,0.992,-0.3498670935448357,0.2170315669044793,0.76,3.255666666666667,0.07365225987356996,0.6626106064114405,0.89,3.188666666666667,0.31563456997233935,1,1,1,-1
1.5594549261973567,0.94,8.643333333333334,0.3375143456982274,-1.3013982352951698,0.49,2.0546666666666664,-0.3028909022885124,0.2507226344814404,0.7,3.227333333333334,0.0850857269032232,0.3493215111055008,0.68,2.402,0.16639930582609644,-1,1,-1,-1
-0.1810026128269823,0.68,4.838333333333334,-0.03917457145551198,1.1509336874003375,0.98,7.623333333333333,0.2678713814083706,-0.583503804326889,0.48,1.5573333333333332,-0.19801899993845437,0.2806690091278017,0.64,2.307,0.1336966857207354,-1,1,-1,-1
1.261166429874799,0.88,7.980666666666667,0.272955476458505,-1.2375616844831352,0.42,1.674333333333333,-0.28803341289745127,0.9092281371488712,0.99,4.728,0.3085574508666944,0.0381604200708693,0.71,1.9823333333333328,0.01817771653892544,1,-1,1,1
-0.4820691057981658,0.7,5.716666666666667,-0.10433468521052103,-1.7422548270976468,0.3,0.6896666666666668,-0.405497043321587,0.1772939405441098,0.68,3.700333333333334,0.060166820749680223,0.0877222063452225,0.59,2.2576666666666667,0.041786473999793586,-1,-1,-1,-1
-0.7163644740293131,0.62,4.478999999999999,-0.15504345952661386,-0.4416923431330355,0.7,4.877,-0.10280065603066435,-0.8122407346075977,0.4,1.2979999999999998,-0.27564361497490286,0.1996054045859359,0.63,2.559,0.0950820367664264,-1,1,-1,1
-1.914774375029233,0.42,1.9573333333333327,-0.41441647943208076,-1.5638890539306396,0.44,2.1303333333333336,-0.36398371672660396,1.3015555742494644,0.89,5.978,0.4416984624025061,-0.7867495186713247,0.38,0.6306666666666667,-0.3747681422527271,-1,-1,1,-1
-1.8172056231089009,0.35,1.1563333333333334,-0.3932995796026746,-0.3448197842276972,0.78,5.601666666666666,-0.08025427785213549,0.8618392059030198,0.84,4.714,0.29247544985166996,-0.2895008208662781,0.61,1.6963333333333337,-0.13790371934376755,-1,1,-1,1
1.402852048081221,0.9,8.722666666666667,0.3036206325463427,-1.6085599351217248,0.31,0.6969999999999998,-0.3743805369642785,0.4977318628911171,0.74,3.9346666666666663,0.16891126501034373,-0.0512393877819739,0.6,1.927,-0.024407882958285877,1,-1,-1,-1
1.6798987282685331,0.93,8.556999999999999,0.36358211486972014,-0.8707580485310338,0.61,3.218000000000001,-0.2026625546597035,-0.7207658482734923,0.38,0.9279999999999998,-0.2446005174371605,0.899780268155232,0.96,3.8566666666666665,0.42861034106723184,1,1,-1,1
-0.0661461985458693,0.69,4.926666666666666,-0.014316086055191789,1.050919036919498,1.0,7.506333333333333,0.24459370444168807,-0.0727348873113724,0.67,2.7550000000000003,-0.024683454570872666,-0.1529955288577931,0.51,1.3750000000000002,-0.07287942192814012,-1,1,1,-1
-0.433413528757077,0.73,5.535,-0.09380411137108548,-0.5390492410621532,0.6,3.9130000000000007,-0.12545976056761862,0.4399076471861329,0.73,4.011333333333334,0.14928792531449528,-0.5671428867928434,0.39,0.7873333333333334,-0.27015852063583795,1,-1,1,-1
-1.4887209610421928,0.56,3.735,-0.32220532485579684,-1.6894477609304692,0.39,1.6443333333333334,-0.39320658565475464,-0.8298983391842218,0.44,1.801,-0.2816359344313377,-0.2810979364277286,0.54,2.011,-0.13390100524498064,-1,-1,-1,1
1.593863818219992,0.9,7.884666666666667,0.34496149564922957,-0.4812513704453884,0.68,3.7926666666666655,-0.11200772973902605,0.6865739302285503,0.87,3.782,0.2329970808065332,0.1541479566157719,0.81,2.2000000000000006,0.07342838090388576,1,1,1,1
-1.167135121674607,0.6,4.317666666666666,-0.25260418901236836,-1.5474478513578585,0.42,1.9680000000000004,-0.36015714731309284,-0.6848665394772531,0.48,2.127666666666667,-0.23241765731937006,-0.3082418958881987,0.48,1.6883333333333337,-0.14683103064564884,-1,-1,-1,-1
-1.7643804362494917,0.4,1.6790000000000005,-0.38186657305678123,1.2727381757747749,0.95,8.645333333333333,0.2962204834633278,-1.1208920863578895,0.33,0.7556666666666666,-0.380388145430449,-0.3699583558090935,0.47,1.5273333333333334,-0.17622966703760987,-1,1,-1,-1
1.2573178341795082,1.0,8.128666666666668,0.27212252115076774,0.0431596114496466,0.72,4.501333333333333,0.010045083280322768,1.6529425079182944,0.9,5.1370000000000005,0.5609458240830498,-1.0167929996547862,0.37,0.0,-0.48434935706061194,1,-1,1,-1
-0.6966202079525958,0.63,4.601999999999999,-0.15077018882527676,-1.1158685988390933,0.5,2.699,-0.25971023901160617,-0.2596867324444236,0.6,2.4653333333333336,-0.0881278008379903,0.7161559149401886,0.99,3.908,0.3411408783048282,-1,-1,-1,1
-1.462959075081172,0.45,2.0976666666666666,-0.3166296548328815,1.1370128189016793,0.93,7.701333333333332,0.264631401280964,-0.3105883186198745,0.67,2.591,-0.10540186334623942,0.3764405876261723,0.77,2.743666666666668,0.17931747823810584,-1,1,1,-1
-1.9256235688447343,0.59,3.807,-0.4167645809965942,-1.9274031509460672,0.31,0.8463333333333335,-0.44858895888341677,-1.2813242820140724,0.34,0.9673333333333332,-0.43483273123467536,-0.722935995566689,0.41,1.2020000000000002,-0.3443705697891121,1,-1,-1,-1
-1.936915523135363,0.39,1.6660000000000004,-0.41920850964116824,-0.7608714139021027,0.68,4.958333333333334,-0.17708724572695705,-1.32024338187499,0.38,1.0123333333333333,-0.44804039359405606,-0.6864958223453586,0.42,1.1436666666666666,-0.3270122928567168,-1,1,1,1
-1.905659413821592,0.5,2.5540000000000003,-0.41244371951681774,-0.5036406768452704,0.7,5.178999999999999,-0.11721867672908101,-1.1885904140804435,0.31,0.6583333333333334,-0.4033623832224204,-0.5117227780942608,0.49,1.5606666666666666,-0.2437591512209215,1,1,-1,1
-0.283426007957126,0.75,5.7636666666666665,-0.06134216643425044,-0.5096614713312637,0.61,3.951333333333333,-0.11861997252378648,-0.799365536179877,0.46,1.408333333333333,-0.27127426228557894,0.7364830763728469,0.79,3.428,0.3508237218866762,1,-1,1,1
1.5502347614943517,0.91,8.438333333333333,0.3355188164881893,-0.6763739460208344,0.58,3.310666666666666,-0.1574210792964739,-0.8625866849502423,0.35,0.7219999999999999,-0.29272911581289995,0.944048097506907,0.93,3.9330000000000007,0.4496973220871957,1,-1,-1,1
-2.03359429268072,0.33,1.078,-0.4401327897199638,-1.543340996687995,0.47,2.49,-0.35920130698475505,0.5866382836353852,0.81,4.982666666666668,0.19908272300828458,-0.5393748643832046,0.45,1.1943333333333337,-0.2569312228421676,-1,-1,1,-1
1.5579300436944674,0.92,8.616666666666667,0.3371843138957153,-1.3667871085339902,0.39,1.3563333333333332,-0.3181096833485953,0.5125891377861689,0.81,3.799333333333333,0.17395325907227221,0.2837329561514456,0.79,2.559333333333333,0.13515619692062913,1,-1,1,1
-0.7045194077908397,0.62,4.505333333333332,-0.15247982032546095,-0.0875640524261296,0.75,5.6273333333333335,-0.02037989151059012,-0.1104337213554105,0.53,2.777333333333333,-0.037477005119969195,-1.198046433618202,0.31,0.001,-0.5706894324102793,-1,1,-1,-1
0.926534630659333,0.84,7.465999999999999,0.2005307908425931,0.4507738732611352,0.8,6.100333333333334,0.10491431561622275,-0.4040094204368998,0.4,1.6743333333333337,-0.13710543240230735,-1.290961363434549,0.35,0.0,-0.6149494602951671,1,1,-1,1
-1.569418004832312,0.44,2.099,-0.33967066449278,-0.1680498171690727,0.72,5.223,-0.039112363434406515,0.0368975379309284,0.76,3.3029999999999995,0.01252162112242279,0.4858327596800968,0.91,3.2620000000000005,0.23142644065205925,-1,-1,1,1
0.6594536590024731,0.83,6.8276666666666666,0.14272619650460722,-0.0872328707721168,0.69,4.541,-0.020302811407601824,-0.0305782115078296,0.64,2.677333333333333,-0.010377082064909384,0.3611446129494058,0.7,2.463666666666668,0.1720312405251962,1,-1,-1,-1
-1.804690221797008,0.39,1.6449999999999998,-0.3905908591299165,-1.0639669676795398,0.57,3.495,-0.24763051470754086,-0.214200287288321,0.65,2.8263333333333325,-0.07269143124832296,0.5285461261895295,0.99,3.816,0.25177295327927235,-1,-1,1,1
-0.902940352850896,0.67,4.744,-0.19542425835937785,-1.593637662974833,0.35,1.0889999999999995,-0.37090748747628555,0.7919489763236092,0.98,4.8213333333333335,0.26875736392976446,0.3656656175466461,0.87,2.905,0.17418482111700284,1,-1,1,-1
-0.407002649611492,0.72,5.141999999999999,-0.08808797912231732,-0.3651286305640564,0.71,4.567666666666668,-0.0849810130085447,2.0353230623887697,0.88,5.856,0.690711241944381,-1.231836988996379,0.4,0.001,-0.5867855638526649,1,1,-1,-1
-2.096435122903208,0.36,1.376,-0.4537334916956182,-1.7280593052547646,0.42,1.973666666666667,-0.4021931396410417,-0.5157520687237316,0.57,2.847999999999999,-0.17502663754296285,-0.3384254166103546,0.55,1.965666666666667,-0.16120895108822203,-1,-1,-1,1
-0.9251432565033256,0.68,5.036333333333334,-0.2002296543813865,-1.567231433598152,0.43,1.879,-0.3647616311004113,-1.1084093037753366,0.31,0.5846666666666667,-0.3761519637549967,0.9526010583175788,0.84,4.209333333333333,0.45377152506756635,1,1,-1,1
-0.6734553418217297,0.68,4.768000000000002,-0.14575659432889,-0.9664531270559212,0.62,3.5156666666666667,-0.2249348829085574,1.2999704565855952,0.92,5.308000000000001,0.4411605337510447,-0.3373996646214259,0.49,1.178,-0.16072033411651793,1,1,1,-1
-1.6799043457556553,0.47,2.5123333333333338,-0.36358333066791904,-1.190179659935836,0.54,3.185,-0.27700559391156426,-0.6693275714879188,0.51,1.977666666666667,-0.2271443225467319,0.6944303792595874,0.82,3.7156666666666656,0.33079191913391615,-1,-1,-1,1
-0.5322829452645665,0.71,5.322666666666668,-0.11520251530152888,-0.8388751064272233,0.63,3.879666666666666,-0.1952420335313302,-0.92394089922313,0.35,0.8680000000000001,-0.31355040277321705,0.8734415444535295,0.77,3.672000000000001,0.4160638897294984,1,1,-1,-1
-2.16036865641982,0.32,0.9376666666666666,-0.46757068850748945,-1.826101155081984,0.4,1.709,-0.4250116617127778,-0.5675108010809322,0.63,3.017333333333333,-0.19259158286714656,0.223839468269003,0.63,2.768666666666667,0.10662593328011659,-1,-1,1,-1
-2.328733674527418,0.41,1.522333333333333,-0.5040100930522698,-1.9016158363929816,0.45,1.9556666666666664,-0.4425871503971695,-0.7416416002706638,0.5,2.107,-0.25168495373867134,0.3014637352650715,0.68,3.051666666666667,0.14360225375499377,1,1,-1,1
-2.052613722929938,0.37,1.4553333333333331,-0.44424918349850734,-1.6130885328410018,0.56,3.2303333333333333,-0.37543453489672723,-1.1878586447825563,0.35,0.9556666666666664,-0.40311404855265687,0.2619700346526747,0.61,2.9140000000000006,0.12478942901480268,-1,1,-1,-1
-2.1690620798926643,0.46,2.0973333333333333,-0.46945221460101333,-1.7924486080018496,0.33,1.0023333333333335,-0.41717927799427934,1.2546787195433249,0.97,6.254333333333332,0.4257902406902621,-0.7360670723484027,0.38,0.6543333333333331,-0.35062555836485554,1,-1,1,-1
-0.2772435723209758,0.74,5.496,-0.06000409587927463,1.6366663777779245,0.91,8.050333333333334,0.38092210552136646,-0.3621441238262559,0.41,1.766333333333333,-0.12289794291296342,-1.2161500390557811,0.33,0.0,-0.5793130850683399,1,1,-1,-1
1.6798064533055443,0.92,8.035333333333332,0.3635621437097756,0.1101559782659649,0.74,4.703333333333333,0.025637996690447567,-0.1157673833098158,0.68,2.3950000000000005,-0.039287047142642,0.5144214037979946,0.88,2.820999999999999,0.24504464160588135,1,-1,1,1
1.3249952297890557,0.84,7.807333333333333,0.2867700056750019,-0.6540741365101517,0.59,3.475333333333334,-0.15223096205152412,0.0545032781722731,0.69,3.1680000000000006,0.018496339795917867,-0.0080744221746222,0.54,1.721666666666667,-0.0038462510955936846,-1,-1,1,-1
-1.4056913106606128,0.52,3.05,-0.30423513690658455,-0.5429557135543641,0.7,4.887333333333332,-0.12636896341255918,-1.0608207651547608,0.32,0.6176666666666668,-0.3600022235882646,0.9347547756283654,0.86,4.137,0.44527044810364436,-1,1,-1,1
-1.7325348492239492,0.46,2.4296666666666678,-0.3749742016982122,-1.315901275712502,0.5,2.8003333333333336,-0.3062663786636868,0.0490561721669471,0.7,3.7606666666666655,0.016647799176756562,-0.1569326747014403,0.53,1.838,-0.07475488139596868,-1,-1,1,-1
-1.959093556851876,0.37,1.402,-0.4240085230387692,-1.3037804356166285,0.6,3.640000000000001,-0.30344534195596357,-0.7004446850509485,0.51,2.037333333333333,-0.23770428747417652,0.4955671957025567,0.75,3.353666666666666,0.2360634393631311,-1,1,-1,1
-0.4316847889536559,0.7,4.733666666666666,-0.09342995853483972,0.9739402929811414,0.87,6.7206666666666655,0.22667746590980098,-0.6025002770246957,0.57,1.742666666666667,-0.2044656803166863,0.6417384610561583,0.85,3.1243333333333334,0.3056921232926918,1,1,1,1
1.0489808320218623,0.87,8.098,0.22703194123934223,-1.539909787050894,0.33,0.9006666666666668,-0.35840271808649454,0.6563569116545023,0.82,4.302666666666666,0.22274257388681035,0.1484046393230675,0.64,2.168666666666667,0.0706925516455599,1,-1,1,-1
-1.8116671458233893,0.45,2.287333333333333,-0.3921008815795505,-1.8240889099926,0.46,1.9893333333333332,-0.4245433264144663,1.2808333882034573,0.88,5.851,0.4346661405445493,-0.7098116164962015,0.39,0.7280000000000001,-0.3381187716681882,-1,1,1,-1
1.5143609252186998,0.96,8.234666666666667,0.32775460722836386,1.0065622083275096,0.86,6.434333333333333,0.2342699776449962,-0.6020177817163459,0.43,1.2979999999999996,-0.20430193975882543,-0.1808685332430248,0.55,1.5443333333333331,-0.08615672788708957,1,1,-1,1
-0.0487403848442919,0.72,5.833000000000001,-0.010548928874728553,0.2676011697249407,0.74,5.751000000000001,0.06228221120421667,-0.9252503367211672,0.37,1.0333333333333332,-0.3139947760607954,-0.1188541976613766,0.54,1.9103333333333328,-0.05661619842070838,-1,-1,-1,-1
-0.2465609532794284,0.77,6.164333333333332,-0.05336342681205899,-1.4813143929747228,0.4,1.5543333333333331,-0.34476506951717933,2.005065266733312,0.94,6.414333333333333,0.680442896834022,-1.1987515183799848,0.36,0.0,-0.5710252995446505,1,-1,1,-1
-0.989295169741637,0.58,3.795333333333333,-0.21411411532872263,-0.2324174887531489,0.74,5.279,-0.05409346729297254,0.1357775620727057,0.65,3.337333333333333,0.046077740807078424,-0.4326270220780726,0.49,1.2806666666666666,-0.20608188693441432,-1,1,-1,1
1.4228668099591726,0.96,9.303,0.30795244691690293,-1.2842829886548637,0.43,1.9493333333333336,-0.2989074540578507,0.0688863334241789,0.54,2.9580000000000006,0.023377401746023603,-1.2153709937419497,0.32,0.0,-0.5789419868241511,1,-1,-1,-1
-1.632600871950976,0.48,2.7593333333333327,-0.35334539384638436,-1.0540136664102544,0.63,4.202333333333334,-0.2453139567774316,-1.0667711336900405,0.37,1.1836666666666666,-0.3620215523705004,-0.743791702258032,0.44,1.1559999999999997,-0.35430518591100346,-1,1,-1,1
-0.4415369262168109,0.7,4.872333333333335,-0.09556226618044207,1.1149072040600752,0.87,7.048666666666666,0.25948648142213454,-0.0849078143980119,0.65,2.8746666666666667,-0.02881448307513532,-0.540175794845988,0.45,0.9143333333333332,-0.2573127460773109,1,1,1,1
-1.2630381132062114,0.59,4.162666666666667,-0.2733605667014762,-1.845621338229396,0.32,0.8496666666666669,-0.4295548412914835,-0.8363382352036979,0.44,1.6063333333333332,-0.2838213902244757,0.7099103244410307,0.8,3.862666666666666,0.33816579119884105,-1,-1,-1,1
-1.571702121657729,0.47,2.470333333333334,-0.3401650181178051,-1.1388042440214114,0.62,3.683,-0.2650483423495639,1.2490653947133383,0.89,5.527666666666666,0.42388529172348394,-0.5674668012363555,0.43,0.8999999999999999,-0.27031281728472417,-1,1,1,-1
-1.5349998749280616,0.47,2.4416666666666678,-0.3322215151780793,-1.0496945577849668,0.61,3.606333333333333,-0.24430871589641967,1.003306016656282,0.94,5.107333333333333,0.3404839052929478,-0.1252301467863945,0.67,1.9513333333333336,-0.05965338185962079,1,-1,1,1
1.4242440825704523,0.97,8.371,0.3082505313670753,-0.7891397333512975,0.55,2.774333333333333,-0.18366648992134044,0.6512968826452323,0.8,3.659,0.22102539247917402,0.2485208623043875,0.81,2.410333333333333,0.11838291561226953,1,-1,-1,1
-0.9477389835073337,0.6,4.261333333333334,-0.2051200695432598,-0.9752479943565344,0.62,3.9226666666666663,-0.22698182382175625,-0.5579108759346116,0.5,2.2143333333333333,-0.1893337333675168,-0.4018177125261311,0.44,1.3299999999999998,-0.19140587197558728,-1,1,-1,-1
-0.850226817263799,0.65,4.285333333333333,-0.18401541660689258,-0.7170791206413094,0.59,3.4813333333333336,-0.16689491039154275,0.8044927012528986,0.97,4.438000000000001,0.273014227119999,0.24721901812166,0.96,2.7999999999999994,0.1177627821208792,1,-1,1,1
1.5084707652780898,0.95,8.436666666666666,0.3264797941863091,-0.6617956207996487,0.58,3.170000000000001,-0.15402808093490872,-0.029022554195083,0.64,2.598999999999999,-0.009849151136211532,0.528607268824695,0.76,2.744,0.2518020785742355,1,-1,-1,-1
0.042420308614445,0.72,5.257000000000001,0.00918106863225192,0.8903526900352992,0.87,6.526000000000001,0.2072230638753171,-0.2886077946613481,0.6,2.0893333333333337,-0.09794250945665921,0.5151716013341274,0.88,2.9910000000000005,0.24540199821083217,-1,1,-1,1
1.351156692248891,0.89,8.499,0.29243215642800324,-1.4513871918083654,0.38,1.3336666666666666,-0.3377997327598325,-0.1919928088050619,0.65,2.795333333333333,-0.06515505762436258,0.5562554911366906,0.71,2.8726666666666665,0.26497230959001794,1,-1,1,-1
1.4107115001109074,0.85,7.962333333333333,0.30532166138968003,-1.58914390342598,0.41,1.2793333333333334,-0.36986159787270007,0.8617390369327338,0.9,4.275666666666666,0.29244145631268387,0.2364595978171859,0.94,2.7676666666666665,0.11263753213530078,-1,1,1,1
1.3522244781022827,0.96,9.328666666666669,0.29266325835829893,-1.5425602137628944,0.33,0.971666666666667,-0.3590195854807133,-0.0636505071365078,0.6,3.0596666666666663,-0.02160056142784931,-0.4520372815569757,0.42,1.1,-0.21532796426006295,1,-1,-1,-1
1.5396715775069456,0.95,8.211999999999998,0.3332326163088145,-0.293339500201057,0.71,4.203,-0.06827261900551708,1.6558619239204897,0.88,5.155666666666666,0.5619365628458003,-1.0728345712027347,0.38,0.0,-0.5110447603109596,-1,1,1,-1
1.7384606841519767,0.92,8.083666666666668,0.37625673591247516,-0.0594102797191515,0.77,4.711333333333332,-0.013827307231030093,0.0352736810764224,0.66,2.534333333333333,0.011970545862950547,0.3856423697893958,0.8,2.536,0.1837007472772144,-1,1,-1,1
0.6447568065020812,0.8,7.489666666666667,0.1395453424304284,-1.517023726387356,0.39,1.536,-0.3530761551819149,-1.0097380951675752,0.33,0.7353333333333333,-0.34266670812111644,0.9684846180696268,0.85,4.159333333333333,0.46133765893783313,-1,-1,-1,1
-1.9690330505486404,0.32,0.9133333333333332,-0.42615973732222107,-0.353128604236125,0.76,5.833666666666668,-0.08218809481995605,-0.6735872912084564,0.58,2.551,-0.22858990941835824,-0.4350151995480453,0.45,1.341,-0.2072194952996574,-1,1,1,-1
-1.8192839526569515,0.44,1.7426666666666664,-0.3937493944872036,1.1711019220418653,0.91,7.756666666666666,0.27256539022324594,-0.2220226036501951,0.67,2.827333333333333,-0.07534602793080279,0.0849745252330178,0.67,2.2496666666666667,0.04047761607044536,1,1,1,1
-1.8186318440854912,0.46,2.002,-0.3936082579951362,1.3287242591345878,0.93,8.269666666666668,0.30925083408510146,-0.8494822670224886,0.42,1.3326666666666669,-0.2882819747427183,0.1305853032660175,0.59,2.306666666666667,0.062204310710178366,1,1,-1,-1
-1.938875873544468,0.31,0.8353333333333334,-0.419632790185962,1.1990044687021175,0.87,8.225000000000001,0.2790595034814788,-1.048459885309707,0.39,1.1976666666666669,-0.35580741106583297,-0.2259888300821346,0.52,1.9,-0.10764978180448131,-1,-1,-1,-1
-1.5944914249160331,0.56,3.235,-0.3450973291765805,-0.9687516964136158,0.56,3.415000000000001,-0.2254698580820614,-0.2882837887384517,0.63,2.871666666666667,-0.0978325541687068,0.2055857180153792,0.65,2.5200000000000005,0.09793075913720907,1,-1,1,1
-0.7362787368790427,0.7,5.266333333333334,-0.15935352279479603,-1.1686325579427206,0.49,2.664333333333334,-0.27199066382529663,-0.6062812280046384,0.49,1.9916666666666667,-0.20574879128582255,0.33010399958604,0.61,2.625999999999999,0.15724504399314132,1,-1,-1,-1
-1.7338297872265336,0.38,1.4840000000000002,-0.37525446638898324,1.217505746478199,0.92,8.213666666666665,0.28336554030180433,-0.9419465774843524,0.39,1.091666666666667,-0.31966084520060417,0.2381996816821199,0.7,2.829333333333333,0.11346642110434216,-1,1,-1,1
-1.043426728189333,0.68,5.182666666666667,-0.22582986114745576,-1.45795341205621,0.45,2.324666666666666,-0.33932797240359047,-1.2349440968207257,0.32,0.7673333333333334,-0.4190930602662206,-0.6697334756893072,0.4,1.107,-0.3190275488346376,1,-1,-1,-1
0.704961526958785,0.83,7.033666666666666,0.15257550860678473,-0.4923764856608512,0.67,4.130999999999999,-0.11459701877775821,-0.9716420542287254,0.38,0.7503333333333333,-0.32973836065810774,1.0141646488752696,0.9,3.909333333333334,0.4830973421366099,1,1,1,1
1.485758667019434,0.93,8.817,0.32156419268066233,-1.4877378856351218,0.34,0.959,-0.3462600903609033,1.3391218165551295,0.93,5.418666666666666,0.45444701635819906,-0.5116810408451432,0.43,0.8273333333333331,-0.2437392696818251,1,-1,1,-1
-0.99671632147093,0.56,3.299666666666666,-0.21572028241195296,0.5827722741472483,0.85,6.4093333333333335,0.13563597610469533,0.8286076518563279,0.86,4.271333333333333,0.28119792423841766,-0.1292530290381481,0.7,1.8600000000000003,-0.061569681866435286,-1,1,-1,1
-1.2585792208701512,0.52,2.923666666666667,-0.2723955242984784,0.988187529687143,0.88,7.337333333333333,0.22999340584575767,-0.1309319151113643,0.63,2.845333333333333,-0.04443331251333916,-0.0367165827136084,0.56,1.8413333333333337,-0.017489944597215732,-1,1,-1,-1
-0.0365879893656764,0.76,5.310666666666666,-0.007918774107362145,1.1250180898087834,0.91,6.8406666666666665,0.26183971598501043,0.945515966283644,0.91,4.4366666666666665,0.3208721600115549,-0.4512073637319138,0.45,0.7743333333333335,-0.21493263289456538,1,1,1,-1
1.6282490091051152,0.93,8.307333333333334,0.35240351593999897,-0.6911609645979264,0.58,3.073,-0.1608626495072684,0.53518119934879,0.79,3.513333333333334,0.18162014556727787,0.2942370281437481,0.82,2.4886666666666666,0.14015981173477263,1,-1,-1,1
1.2846451929389469,0.83,7.285333333333335,0.27803700797331626,0.1432915683469247,0.8,5.347666666666668,0.033350062455780205,0.5320513744446282,0.75,3.704666666666666,0.18055800202526698,-0.4415609165878504,0.42,0.8196666666666665,-0.21033754768672805,-1,1,-1,-1
-0.2670956113101477,0.66,4.656000000000001,-0.05780776281237886,1.2052041580734605,0.98,7.741666666666668,0.28050243574976225,-0.0995078752992402,0.61,2.6206666666666663,-0.033769188489672974,-0.3791293954717605,0.5,1.2036666666666669,-0.1805982918862253,-1,1,-1,1
0.9324069995729278,0.85,7.3916666666666675,0.20180175335537542,1.3147111472536537,0.84,7.098,0.3059893849864531,-1.00831789184948,0.31,0.5670000000000001,-0.34218474512674846,-0.3200715486874368,0.46,1.3393333333333333,-0.15246608589239674,1,-1,-1,-1
-0.5889458304191084,0.63,4.414,-0.12746611862024942,0.7954202588666739,0.81,6.588333333333335,0.18512823620975993,0.0360763435664113,0.68,3.273333333333333,0.012242938985972361,-0.4910691966135578,0.42,0.9283333333333332,-0.23392081744543938,-1,-1,1,-1
0.9503996288739592,0.85,7.699999999999999,0.20569591560650022,-0.9251959541201016,0.54,2.9766666666666666,-0.21533257825077579,-0.9200492500494368,0.35,0.7653333333333333,-0.31222972504708807,0.9995051608290976,0.88,4.007666666666667,0.4761142948374922,1,-1,-1,1
0.2201749458716531,0.77,6.778000000000001,0.047652677577683995,-1.621916752205586,0.33,0.9456666666666664,-0.3774892382584029,-0.6855661002876947,0.55,1.959,-0.23265506165341648,0.9725257864170124,0.91,4.078666666666667,0.4632626695265119,-1,-1,1,1
-1.426600367191054,0.53,3.2250000000000005,-0.30876050433817004,-1.2459189117429803,0.58,3.3793333333333333,-0.2899784962982986,-0.6887016305602778,0.56,2.283333333333333,-0.23371914138048852,0.2528383585971321,0.59,2.475666666666667,0.12043955502089292,-1,1,1,-1
1.362965883611167,0.88,7.77,0.2949880311948251,-0.0317124748054373,0.76,4.962,-0.00738084611390457,-0.5047668642397218,0.5,1.684,-0.17129867691972003,0.2689443961259585,0.67,2.3509999999999995,0.12811166618268266,1,1,-1,1
-0.9057409554581336,0.61,4.305000000000001,-0.19603039550426313,-1.363573423726454,0.45,2.128333333333333,-0.31736172176033883,0.1918401684708004,0.76,3.654000000000001,0.0651032572999832,0.4798994728409838,0.82,3.1316666666666664,0.22860011939812036,-1,-1,1,1
-0.1202597478739457,0.79,6.523666666666668,-0.02602793414265812,-1.634434056876836,0.32,0.8230000000000001,-0.38040254919065203,0.5092387189374215,0.8,4.210666666666667,0.17281625433488368,0.2515729836746456,0.66,2.419333333333334,0.11983679366203714,1,-1,1,-1
-1.679771027747837,0.49,2.787999999999999,-0.36355447652188205,-1.85997958221312,0.44,1.797666666666667,-0.43289661735784063,0.3900392866895878,0.72,4.246666666666667,0.13236450030703104,-0.2848903172046673,0.5,1.6163333333333334,-0.13570750587162037,-1,1,-1,-1
-1.8059593501288151,0.36,1.2713333333333334,-0.3908655378085504,0.3686502855297249,0.84,6.8216666666666645,0.08580065239422299,-1.0322235585423862,0.32,0.5800000000000002,-0.3502974192452181,0.693890288251128,0.99,4.234666666666668,0.33053464677583505,-1,1,-1,1
-2.2250573099000093,0.33,1.0793333333333337,-0.4815713166671663,-1.721177138930421,0.45,2.41,-0.40059136586331157,-1.2968471282456535,0.43,1.5783333333333331,-0.4401005948958591,-0.9997840189948152,0.36,0.7090000000000001,-0.47624712892793364,-1,-1,1,-1
1.3316555456181458,1.0,8.445,0.28821150430470605,-0.7488423897226015,0.62,3.239666666666667,-0.17428757850091917,0.7343701927057489,0.8,3.921,0.24921731455025103,-0.2255551384592027,0.55,1.3296666666666668,-0.10744319279491794,1,1,1,1
-1.8344767774235475,0.31,0.8399999999999997,-0.3970375923211155,0.9950683630202644,0.96,8.425666666666666,0.23159486937954932,-1.0703601650890149,0.34,0.7546666666666667,-0.36323953313275514,0.3171294661609307,0.72,3.060666666666666,0.1510646248471139,-1,1,-1,1
-1.7005886034692337,0.59,3.75,-0.36806004467303316,-1.6432312473369544,0.39,1.6586666666666667,-0.382450030802201,-1.0180641050990271,0.45,1.6503333333333328,-0.34549223924512623,-0.0829173568117052,0.52,2.106,-0.039497683869332216,1,-1,1,-1
-0.6378326050455216,0.69,5.064666666666668,-0.13804673077783505,0.7560323263304243,0.83,6.983,0.17596098355671033,-1.0970168678156584,0.32,0.706,-0.37228580425634406,-0.780928566732044,0.35,0.619,-0.37199533172961324,1,1,-1,-1
-0.5800722972831647,0.68,5.058000000000001,-0.12554561121724767,-0.8234381163403106,0.57,3.4666666666666672,-0.19164918721478105,-0.5149081237408932,0.58,2.3096666666666663,-0.17474023471188363,0.3828323711917973,0.68,2.7336666666666662,0.1823622044129833,-1,-1,1,1
-1.5445638338693062,0.39,1.4893333333333332,-0.33429145210931854,0.7734197837984693,0.98,7.528666666666666,0.18000778686269822,0.4569371701514559,0.87,3.776,0.1550670977586445,0.1089336490854342,0.9,2.546333333333334,0.05189054499264816,-1,1,1,1
-1.2779843239203583,0.58,3.2176666666666667,-0.27659538961627117,0.3719205374037715,0.79,5.855666666666666,0.08656177955267193,0.6873728095110025,0.84,4.057,0.23326819005279634,0.155956081626686,0.77,2.3486666666666665,0.074289681273596,1,-1,-1,-1
1.3820304774273318,0.98,8.361333333333333,0.2991141997680686,-0.5211397062788707,0.6,3.3429999999999995,-0.12129144759242423,0.2657645485648325,0.72,3.075333333333333,0.09019038048365607,0.4227595511935629,0.75,2.500333333333333,0.20138151706527752,1,-1,-1,-1
-0.8818383094580309,0.6,4.2,-0.1908571225935461,-0.6409586598647525,0.66,4.4286666666666665,-0.14917843097584776,0.0100103678875442,0.62,3.2430000000000003,0.0033971381564412797,-0.498378602738738,0.42,1.0563333333333331,-0.2374026531370973,-1,1,-1,-1
0.038346367159705,0.78,6.051333333333334,0.0082993415227276,-0.8077257792379573,0.56,3.095,-0.1879922558982009,1.0717835933154491,1.0,5.073666666666668,0.3637225905383668,-0.2482998327318306,0.57,1.3710000000000002,-0.11827762817284414,1,-1,1,1
-1.1826167352845598,0.56,3.640666666666667,-0.2559548896963936,-1.1017526382468747,0.6,3.5883333333333334,-0.2564248526291078,0.2956246741823594,0.68,3.800666666666666,0.10032377150694202,-0.3565117921755434,0.46,1.3266666666666669,-0.1698243962963717,-1,1,-1,-1
-1.23534534502127,0.59,3.502666666666668,-0.26736699396173397,0.2094461203290212,0.8,5.990333333333333,0.04874704963227256,0.09117773299947,0.65,3.1460000000000004,0.03094225499701417,-0.1876420411617227,0.56,1.6806666666666663,-0.08938328846193631,1,1,-1,1
-1.918634651838351,0.42,1.998666666666667,-0.41525196289463945,-1.711722366032814,0.4,1.6906666666666668,-0.39839083675836806,0.2952771585971252,0.77,4.403333333333333,0.10020583793368884,-0.2548273178188383,0.54,1.790333333333333,-0.12138699576899034,-1,-1,1,-1
-0.3002641795485088,0.77,6.24,-0.06498646828097199,-1.6372610970006718,0.35,1.0793333333333337,-0.3810605220622076,-0.3933932049120221,0.56,2.3636666666666666,-0.13350269259876413,0.6516229595017258,0.79,3.412666666666668,0.31040060424073396,1,-1,-1,1
-1.1857217706952206,0.55,3.3833333333333337,-0.25662691552887756,0.8819642040691038,0.85,7.257666666666666,0.2052707052396385,-0.6245836880239175,0.48,1.934,-0.2119599501549785,-0.560756478102971,0.41,0.9906666666666668,-0.267116354783087,-1,1,-1,-1
0.927215560813024,0.85,7.790666666666667,0.20067816521772147,-1.301846798583892,0.43,1.863333333333333,-0.3029953021067769,0.900880542771182,0.81,4.699333333333332,0.3057245948025104,-0.5691669262918099,0.42,0.8289999999999998,-0.27112267187441114,1,-1,1,1
1.5757488033341396,0.9,8.448,0.341040845367005,-1.205868195146671,0.53,2.470333333333333,-0.2806569855123198,0.882071297099865,0.81,4.452666666666667,0.2993414521566326,-0.5522546318510173,0.43,0.7933333333333334,-0.26306650022334865,1,1,1,1
-1.8996642030098905,0.32,0.9353333333333336,-0.41114617021260763,-1.3981369269521706,0.59,3.313666666666665,-0.3254061238460038,0.692932780175596,0.98,4.944,0.23515503264495388,0.1422613165293134,0.82,2.6673333333333336,0.06776617976221608,-1,1,1,1
1.2719771127832225,0.88,7.293333333333334,0.2752952430699612,1.042962958869836,0.9,6.557333333333333,0.24274198557978766,-0.1489839869633029,0.63,2.336333333333333,-0.050559499161019386,0.1170437641933677,0.63,1.8813333333333333,0.055753798417434525,1,1,-1,-1
0.4606986704514071,0.79,7.135,0.09970946111319132,-1.573384567129425,0.34,1.0503333333333331,-0.3661937278380915,-0.1831978367800668,0.61,2.737,-0.062170378600915184,0.643321575888312,0.81,3.396,0.3064462400611659,-1,-1,-1,1
0.3048632765438945,0.8,7.229333333333332,0.06598185531468728,-1.7021168558116528,0.31,0.7563333333333335,-0.39615522464600866,1.0311376147019375,0.79,5.167333333333334,0.3499288912053315,-1.114688224725549,0.3,0.0003333333333333,-0.5309817486471256,1,-1,1,-1
0.206812914623387,0.74,5.711333333333331,0.04476072016474685,1.3838929030553482,0.96,7.797666666666667,0.3220909316678393,-0.5116407706197599,0.49,1.7929999999999997,-0.1736314193233722,-0.591088154844799,0.44,0.8779999999999999,-0.28156484934733217,-1,1,-1,1
-1.062554684240174,0.58,3.870666666666667,-0.22996974327074776,0.6683345452595217,0.79,6.760999999999999,0.15554996768404675,-0.2869580241595102,0.45,2.2416666666666663,-0.09738264009080519,-1.3163574037668866,0.33,0.0,-0.6270468643990793,-1,-1,-1,-1
-0.0678072720631419,0.78,6.1610000000000005,-0.014675593811344763,-1.2494491397036729,0.44,1.94,-0.29080013098574364,0.9006846737633829,0.88,4.507999999999999,0.30565812431036327,0.2220189444027975,0.8,2.5500000000000003,0.10575872671554593,1,-1,1,1
-2.191519725247628,0.33,1.0870000000000002,-0.4743127446173482,-1.7400569009468725,0.44,2.264,-0.4049854921169547,-0.8367375510487105,0.49,2.3426666666666662,-0.28395690283588054,-0.8793354253696971,0.38,0.8709999999999999,-0.4188714399715898,-1,1,-1,-1
-2.215387376182889,0.31,0.8850000000000003,-0.47947844351216107,-1.937874107638292,0.36,1.360666666666667,-0.45102599731970494,0.2331287108140234,0.66,4.360666666666666,0.07911501832552273,-1.5094338224250778,0.34,0.0,-0.7190188186438573,-1,-1,1,-1
-1.7556003378619147,0.52,2.689,-0.3799662878272009,-1.5467774505977006,0.49,2.245333333333333,-0.36000111644903293,0.8514361348248096,0.89,4.655666666666667,0.2889450431672231,0.2904437899656291,0.88,2.960666666666668,0.1383529026850708,1,1,1,1


==> data/results/error_test_A_exciting_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-1.834136780406204,0.561,3.494666666666667,-0.44594613771032104,-2.0162389737780995,0.4303333333333333,1.74,-0.854411261918642,-1.489958234648765,0.3186666666666666,0.594,-1.2194614885379857,-1.0392291405372034,0.3656666666666667,0.6583333333333333,-0.6550475681940444,1,1,1,1
-1.82099191245067,0.5646666666666667,3.5276666666666667,-0.44275013664971075,-1.9280913184349049,0.4306666666666667,1.82,-0.81705738154214,-1.4683806483181172,0.3206666666666667,0.618,-1.2018012381135625,-1.0777110491441106,0.375,0.6543333333333334,-0.6793035091306021,1,1,1,1
-1.835932739055674,0.5696666666666667,3.5363333333333333,-0.4463828013396503,-1.940584901407892,0.433,1.8103333333333331,-0.8223517232013693,-1.498274571068677,0.3276666666666666,0.618,-1.2262680229454412,-1.0537818785921993,0.3803333333333333,0.69,-0.6642204592357278,1,1,1,1
-1.7948393451303013,0.569,3.566666666666667,-0.4363914852599574,-1.953027428942402,0.4366666666666666,1.826,-0.8276244293589621,-1.494593731554092,0.3296666666666666,0.6313333333333334,-1.223255427069166,-1.0336340404915023,0.3806666666666667,0.709,-0.6515208611996233,-1,1,1,1
-1.60412897718325,0.585,3.87,-0.3900227776936294,-1.7349680347742096,0.421,1.8816666666666668,-0.735218516881563,-1.4091044600298606,0.357,0.8450000000000001,-1.1532864360715471,-0.8482730766283284,0.416,1.0163333333333333,-0.5346840213916949,1,-1,1,1
-1.6334733081025157,0.5946666666666667,3.9153333333333338,-0.3971574642540515,-1.6986825224182631,0.4126666666666667,1.8363333333333332,-0.7198419911796942,-1.269854223619134,0.3593333333333333,0.9843333333333334,-1.0393165967674802,-0.7916683445642485,0.4316666666666666,1.1306666666666667,-0.4990048909280476,1,-1,1,1
-1.4914046896985482,0.5896666666666667,4.013,-0.3626153557570726,-1.7801799939778435,0.413,1.7586666666666666,-0.7543777572391708,-1.281855306292663,0.3626666666666666,0.989,-1.0491389245353315,-0.7609013790659644,0.4379999999999999,1.186,-0.4796118378041302,-1,1,1,1
-1.570180228955771,0.594,3.956,-0.38176858786772583,-1.7991085569531826,0.4166666666666666,1.7583333333333333,-0.7623990174114017,-1.301801066409484,0.3686666666666667,0.9933333333333334,-1.0654636011312588,-0.7221442639571978,0.4406666666666667,1.2253333333333332,-0.4551824285315123,1,1,1,1
-1.3858408158518212,0.5976666666666667,3.945,-0.33694889384071447,-1.432758614139765,0.5943333333333333,3.409666666666667,-0.6071527787393564,-1.2003856107653423,0.369,1.0106666666666666,-0.9824597694636439,-0.6551078491080604,0.396,1.0293333333333332,-0.41292799318660334,1,1,1,-1
-1.317588786583611,0.597,3.959,-0.32035431421710026,-0.918013403435002,0.6356666666666667,4.208666666666667,-0.3890218375341512,-1.2097497658051433,0.37,0.992,-0.9901238946573464,-0.7403007040054993,0.3773333333333333,0.8536666666666667,-0.466626807289553,-1,1,1,-1
-1.372004942280503,0.6006666666666667,3.9283333333333337,-0.33358488388960755,-0.6326708494565842,0.639,4.512333333333333,-0.2681036850757909,-1.211265549256528,0.372,1.001,-0.9913644928841568,-0.7691225835911866,0.369,0.7886666666666666,-0.48479383263261316,1,1,1,-1
-1.2178005277368549,0.591,4.0136666666666665,-0.2960921168188816,-0.6323519934648276,0.64,4.537,-0.2679685651054748,-1.1862993757895317,0.37,1.022333333333333,-0.970930841556784,-0.8148919702407997,0.3686666666666667,0.7473333333333334,-0.5136432213314944,-1,1,-1,-1
-1.4143737208808995,0.5920000000000001,3.948,-0.34388629291111256,-0.9544396775503876,0.5383333333333333,3.506,-0.4044580131257784,-1.2029839649177283,0.3703333333333333,1.042,-0.9845864014381062,-0.8473844822462685,0.421,0.9643333333333334,-0.5341239220195985,1,-1,1,1
-1.5158524540546765,0.599,3.9253333333333336,-0.36855950681861605,-1.2164147016723876,0.513,3.0483333333333333,-0.515473827154914,-1.1875295554187193,0.3693333333333333,1.05,-0.9719376863440352,-0.7197727898903834,0.4426666666666666,1.184,-0.4536876395000009,1,-1,-1,1
-1.487174922897847,0.5986666666666667,3.962,-0.3615869438150961,-1.2720294695154326,0.5033333333333334,2.921666666666667,-0.5390414124422114,-1.1970120067960832,0.3686666666666667,1.038333333333333,-0.9796986315858025,-0.6697877473796421,0.4506666666666667,1.27,-0.42218103593631373,-1,-1,-1,1
-1.4298618994594636,0.5936666666666667,3.983,-0.3476520390054407,-1.3453146499735955,0.5026666666666667,2.85,-0.5700970979683487,-1.2185848538911688,0.3696666666666667,1.026333333333333,-0.9973550031664307,-0.6036176679177891,0.45,1.3363333333333334,-0.3804726696598566,-1,-1,1,-1
-1.105655166429842,0.654,4.6850000000000005,-0.2688254531374984,-1.365673011623958,0.5356666666666667,2.9716666666666667,-0.5787242566010816,-1.1479364587191905,0.3693333333333333,1.0286666666666666,-0.9395325789294521,-0.5727637146444176,0.449,1.3056666666666668,-0.3610247863466084,1,1,-1,-1
-0.903630838862192,0.6656666666666666,4.964666666666667,-0.21970590569438694,-1.2025520436355728,0.54,3.1506666666666665,-0.5095993195688479,-1.154409630326292,0.3696666666666667,1.0176666666666667,-0.9448305686985538,-0.5335214711624339,0.4413333333333333,1.3073333333333332,-0.33628959065139896,1,1,1,-1
-0.963170876764206,0.6766666666666667,4.985666666666666,-0.23418227966233546,-1.1647062450130368,0.5396666666666667,3.174,-0.4935615993482097,-1.1441938285465327,0.3686666666666667,1.017,-0.9364694102746124,-0.5338257511057101,0.4406666666666667,1.3,-0.33648138457741444,1,-1,-1,-1
-0.7882777554580667,0.6693333333333333,5.107,-0.19165932674423167,-1.192657605850648,0.5403333333333333,3.159333333333333,-0.5054064043520807,-1.1513596484159807,0.3696666666666667,1.0193333333333334,-0.942334300418095,-0.5251244790318119,0.44,1.3090000000000002,-0.33099679326846076,-1,1,1,-1
-0.7213406911355618,0.6696666666666666,5.0520000000000005,-0.1753844634825738,-1.2349252000307724,0.557,3.1456666666666666,-0.5233179262259159,-0.9391407154271854,0.45,1.5623333333333334,-0.7686429781378661,-0.4202686155894666,0.4776666666666667,1.4646666666666666,-0.2649039792012091,1,1,1,1
-0.7535229629760476,0.6746666666666666,5.025666666666667,-0.18320915790194522,-1.0418776654609907,0.5513333333333333,3.2633333333333336,-0.4415111613695775,-0.7970278939917774,0.486,1.8433333333333333,-0.6523302461848066,-0.3520610593213564,0.4996666666666667,1.575,-0.22191134925745268,1,-1,1,1
-0.6346938716498283,0.6716666666666667,5.106,-0.15431743352748575,-1.0652885116183373,0.5516666666666666,3.231333333333333,-0.45143185572576305,-0.699442399870047,0.4996666666666667,1.99,-0.572461059818349,-0.299891882938152,0.5106666666666667,1.651333333333333,-0.18902804105187332,-1,1,1,1
-0.553247678936498,0.662,5.1066666666666665,-0.13451486729593334,-1.115349779276217,0.557,3.222666666666667,-0.4726460626868886,-0.6912087665691891,0.5103333333333333,2.0463333333333336,-0.5657222140657318,-0.2286094926013111,0.5106666666666667,1.716,-0.1440972797559869,-1,1,1,1
-0.6083683401000046,0.6963333333333334,5.184,-0.14791672816939624,-0.8953977792745422,0.6066666666666667,3.691666666666667,-0.3794381303301346,-0.5936248048203376,0.51,2.0403333333333333,-0.48585428187517565,-0.1347931150661028,0.5479999999999999,1.8743333333333327,-0.08496288141776731,1,1,-1,1
-0.4778289276359375,0.7046666666666667,5.337,-0.11617779384933272,-0.7006016070037502,0.6186666666666667,3.936333333333333,-0.29689035423247545,-0.6228087865652641,0.5186666666666667,2.0166666666666666,-0.5097400130269102,-0.0296025281689717,0.562,2.0006666666666666,-0.018659084251098742,1,1,1,1
-0.4245049364150857,0.7090000000000001,5.408,-0.10321276954674419,-0.646048211602964,0.6213333333333333,3.995333333333333,-0.273772541308251,-0.5956566076978103,0.5213333333333333,2.041,-0.4875172179922827,-0.0021759714320239,0.5706666666666667,2.0466666666666664,-0.0013715596872795172,1,1,1,1
-0.3475942768738633,0.7026666666666667,5.432,-0.0845129583126193,-0.6968600155722511,0.628,3.992333333333333,-0.2953047991975082,-0.5931944325034619,0.5233333333333333,2.050333333333333,-0.48550204215868015,0.0412778564835187,0.5713333333333334,2.0900000000000003,0.026018284567939063,-1,1,1,1
-0.3470344847121254,0.7296666666666667,5.556333333333333,-0.08437685224075249,-0.3773576213825738,0.655,4.427666666666667,-0.15991090623347226,-0.5884518044619789,0.5286666666666666,2.026,-0.48162042177727915,0.0313374028154065,0.579,2.064,0.01975261153390874,1,1,1,1
-0.1769871975856061,0.727,5.682666666666666,-0.04303209991241476,-0.3758630424831999,0.6703333333333333,4.52,-0.159277556189128,-0.5897888945481133,0.5313333333333333,2.023,-0.48271476779908645,0.079340677773346,0.5806666666666667,2.106333333333333,0.05001006612211816,-1,1,1,1
-0.1806424548593659,0.73,5.687,-0.04392082744952337,-0.3561614606214736,0.6773333333333333,4.576,-0.15092871776313116,-0.5947059452248564,0.536,2.034,-0.4867391449917071,0.1399330002142029,0.5726666666666667,2.133666666666666,0.0882026570704393,1,1,1,-1
-0.1711916244362772,0.731,5.697666666666667,-0.04162298283381363,-0.3291492489354359,0.6793333333333333,4.6113333333333335,-0.13948189118451698,-0.6161402635774023,0.5393333333333333,2.0243333333333333,-0.5042821372421942,0.1503198005342558,0.57,2.131333333333333,0.09474967160801345,1,1,1,-1
0.1216991238736904,0.7883333333333333,6.4590000000000005,0.02958953488855001,-0.5067079592063264,0.625,4.056333333333333,-0.21472503630779669,-0.4973732329972575,0.5336666666666666,2.1546666666666665,-0.40707684884386414,0.0289583228608099,0.53,1.8986666666666667,0.018253028354406942,1,-1,-1,-1
0.2828906762147225,0.7963333333333334,6.727333333333333,0.06878113224700576,-0.5742374010908611,0.6036666666666667,3.8676666666666666,-0.2433416419818307,-0.472981598023984,0.5216666666666666,2.159,-0.3871134305408034,-0.073333104435449,0.5146666666666667,1.77,-0.04622336870166036,1,-1,-1,-1
0.3193386310861745,0.7986666666666666,6.794333333333333,0.07764297116545565,-0.6396978890577696,0.599,3.777,-0.27108149765221906,-0.4949669000354455,0.52,2.139,-0.4051073772792998,-0.1503946649053789,0.5086666666666667,1.6786666666666668,-0.09479686016570076,1,-1,-1,-1
0.4637084243653939,0.789,6.868333333333334,0.11274457994549819,-0.7997332588477577,0.6056666666666667,3.670666666666667,-0.3388988665416119,-0.5186221648749139,0.519,2.113,-0.4244681108905332,-0.1837535379625265,0.51,1.652,-0.1158236460990539,-1,1,-1,1
-0.1622516499522586,0.6906666666666667,5.6386666666666665,-0.039449346093649695,-0.8497939147519373,0.6116666666666667,3.822333333333333,-0.36011281426300557,-0.5293337253582222,0.485,2.033333333333333,-0.43323502474608777,-0.2120712057788141,0.527,1.7646666666666666,-0.1336728563611885,-1,1,-1,1
-0.4317642735540401,0.665,5.2090000000000005,-0.10497778150988515,-0.8370130458834928,0.61,3.869333333333333,-0.35469673093145393,-0.6473375286423644,0.474,1.8866666666666667,-0.5298156471149733,-0.1803494396108824,0.535,1.85,-0.11367797267616937,-1,-1,-1,1
-0.6205321239283288,0.6636666666666666,5.0233333333333325,-0.15087419158004933,-0.7828375672200827,0.6046666666666667,3.895333333333333,-0.3317390658471835,-0.6810367835945452,0.4696666666666667,1.8383333333333332,-0.5573969192949247,-0.1592751153092932,0.5383333333333333,1.8906666666666667,-0.10039439127279122,-1,-1,-1,1
-0.7152807455536374,0.6693333333333333,4.976666666666668,-0.17391106773812154,-0.7397680597550704,0.599,3.8956666666666666,-0.31348772128833885,-0.6716486569891011,0.465,1.826,-0.5497131744901204,-0.1736848091837388,0.54,1.885333333333333,-0.10947711861624979,1,-1,-1,1
-0.5131243158324352,0.6920000000000001,5.418333333333334,-0.124759401400831,-0.9720121228929696,0.5463333333333333,3.297333333333333,-0.411904598275364,-0.7025077103779029,0.4606666666666667,1.7993333333333337,-0.5749698738426713,-0.1374937028832445,0.5403333333333333,1.9456666666666669,-0.08666511763623852,1,-1,-1,1
-0.555828554988195,0.7023333333333334,5.474666666666667,-0.13514237322649347,-1.06604871578373,0.529,3.0773333333333333,-0.4517540035508554,-0.7294296491668582,0.4616666666666666,1.783,-0.5970042280859277,-0.1084912056200755,0.54,1.977666666666667,-0.06838424524463801,1,-1,1,-1
-0.5675512142616714,0.7096666666666667,5.526,-0.13799258302684606,-1.0519134005505713,0.5196666666666667,3.0196666666666667,-0.4457639534213561,-0.7542223973926832,0.4636666666666666,1.77,-0.6172959389227346,-0.0926484350352194,0.537,1.9826666666666664,-0.05839822008400636,1,-1,1,-1
-0.4376177523916942,0.7013333333333334,5.599333333333333,-0.10640097759193681,-1.1241767558085387,0.5203333333333333,2.9626666666666663,-0.47638662531661247,-0.7882927606151513,0.4683333333333334,1.7676666666666667,-0.6451809459545559,-0.0653071034663526,0.5303333333333333,1.9893333333333332,-0.04116441470195635,-1,1,1,-1
-0.6974466731552926,0.6356666666666667,4.861666666666666,-0.16957494853989752,-1.251455248118453,0.5626666666666666,3.236,-0.5303227800303764,-0.7908834040433157,0.4336666666666666,1.6483333333333334,-0.6473012670600164,-0.0823434104225693,0.511,1.958,-0.051902750461968204,-1,1,-1,-1
-0.9256862547123744,0.6216666666666666,4.525,-0.22506838880854466,-1.1775472317619102,0.5746666666666667,3.4166666666666665,-0.4990031585260024,-0.9375253651347965,0.4263333333333333,1.4756666666666665,-0.7673208890844564,-0.1548169087377215,0.503,1.8663333333333332,-0.09758429169099431,-1,1,-1,-1
-1.0942072560603622,0.6296666666666667,4.414333333333333,-0.2660420449049931,-1.134868858385957,0.5793333333333333,3.4866666666666664,-0.48091756285652976,-0.8747179349054153,0.416,1.4836666666666667,-0.7159159298193921,-0.1712378988675784,0.5,1.841,-0.10793478056040848,1,1,-1,-1
-1.046016382989217,0.626,4.445666666666667,-0.25432507049580755,-1.0879189717112268,0.5770000000000001,3.5286666666666666,-0.46102184987686967,-0.8672530232202758,0.41,1.4683333333333333,-0.7098062469412604,-0.2126005695896731,0.4996666666666667,1.808,-0.13400652529277166,-1,-1,-1,-1
-0.8140828773859576,0.6903333333333334,5.163333333333333,-0.19793350137494722,-0.9822771317434214,0.5526666666666666,3.386,-0.4162545484943532,-0.9123365240976729,0.3929999999999999,1.3023333333333331,-0.7467049947114718,-0.2608784471012249,0.517,1.8073333333333328,-0.16443706753600065,1,-1,-1,1
-0.597115355929053,0.705,5.4816666666666665,-0.14518071366799146,-1.0264585145133749,0.5496666666666666,3.3003333333333336,-0.43497706675569353,-0.9442700179277136,0.389,1.2393333333333334,-0.7728410735723534,-0.1847643394778388,0.5216666666666666,1.894,-0.11646077514856258,1,-1,-1,1
-0.5496211561607431,0.7090000000000001,5.5616666666666665,-0.13363312617256512,-1.019308490652115,0.5453333333333333,3.272333333333333,-0.4319471377693492,-0.9515618728389033,0.3876666666666666,1.222,-0.7788091175331955,-0.2018628293999718,0.528,1.8996666666666664,-0.12723830611492276,1,-1,-1,1
-0.4414799096182031,0.701,5.619666666666666,-0.107340010120367,-1.041828930121127,0.5446666666666666,3.2583333333333333,-0.4414905090442458,-0.9242138620688868,0.3816666666666666,1.2253333333333332,-0.7564260431982166,-0.2259783085989826,0.5303333333333333,1.8943333333333328,-0.1424387901939011,-1,-1,-1,1
-0.5017474320800916,0.6843333333333333,5.572666666666667,-0.12199326235234995,-1.11091574685535,0.519,3.105,-0.47076707548082236,-1.0671535375485657,0.3783333333333333,1.1769999999999998,-0.8734155167136783,-0.461471289736767,0.4196666666666667,1.3056666666666668,-0.29087487479150126,-1,-1,-1,-1
-0.5834443119174448,0.6786666666666666,5.496333333333333,-0.14185677984769357,-1.2038384425148192,0.5116666666666666,2.994333333333333,-0.5101444502324458,-1.116859328711343,0.3756666666666667,1.1546666666666667,-0.9140973940111368,-0.7111889739579421,0.3756666666666667,0.9013333333333332,-0.4482770832203104,-1,-1,-1,-1
-0.7515769229005924,0.6859999999999999,5.409000000000001,-0.18273600395576758,-1.180492283040247,0.5053333333333333,2.978,-0.500251167820468,-1.1101805703050356,0.3716666666666666,1.1546666666666667,-0.9086311410126685,-0.8279005926627966,0.3556666666666667,0.7106666666666667,-0.5218428244321914,1,-1,-1,-1
-0.718982898351336,0.688,5.444,-0.17481119730260336,-1.3607294993518115,0.5156666666666667,2.8713333333333333,-0.5766293697282026,-1.1368510404339291,0.373,1.1336666666666666,-0.9304596798582928,-0.8458130182148165,0.345,0.645,-0.5331333958188272,1,1,1,-1
-0.734071610051096,0.6566666666666667,5.107333333333333,-0.17847981830045626,-1.3328091418846024,0.5173333333333333,2.876,-0.5647977028637948,-1.1690056609700403,0.4096666666666667,1.2386666666666668,-0.9567767406392507,-0.8002792298425191,0.4296666666666667,0.9923333333333332,-0.504432509574897,-1,1,1,1
-0.8156164224465536,0.65,4.937666666666667,-0.19830636260540904,-1.3685471750139775,0.5223333333333333,2.856666666666667,-0.5799422260982317,-1.0178373178083444,0.42,1.413,-0.8330524854991467,-0.576509867157557,0.462,1.3216666666666663,-0.3633860635645928,-1,1,1,1
-0.8440905058894907,0.6503333333333333,4.900333333333333,-0.20522945998389736,-1.35997134378905,0.523,2.861333333333333,-0.5763080900289534,-0.9160183103835928,0.4183333333333333,1.4946666666666668,-0.7497183654760323,-0.4904230653705252,0.4746666666666667,1.4513333333333334,-0.30912377629361804,1,1,-1,1
-0.8897229194857657,0.654,4.8773333333333335,-0.21632437875715915,-1.3264946037078138,0.523,2.8873333333333333,-0.56212182336626,-0.9391035331405956,0.4193333333333333,1.4696666666666665,-0.7686125461663533,-0.4520020212655322,0.48,1.5053333333333332,-0.28490619950834617,1,1,1,1
-0.9251968870644048,0.63,4.723,-0.2249494055272192,-1.2373284967146845,0.4956666666666667,2.827,-0.5243363589509903,-1.035393778735337,0.4276666666666666,1.4713333333333334,-0.8474216318803109,-0.389993903248804,0.4556666666666667,1.506,-0.24582120339848873,-1,-1,1,-1
-0.9573478943743384,0.6226666666666667,4.650666666666667,-0.2327664983888464,-1.3765185695159308,0.49,2.6606666666666663,-0.5833202231135869,-1.0622333387528804,0.4346666666666667,1.5003333333333333,-0.8693885629321828,-0.4266334232425319,0.441,1.419,-0.26891584878081704,-1,-1,1,-1
-1.0465722216758682,0.6233333333333334,4.565666666666667,-0.2544602153324141,-1.3900950592261618,0.4903333333333333,2.648333333333333,-0.5890734626137676,-1.069458309682357,0.439,1.5156666666666667,-0.8753018654660488,-0.4757481047872463,0.4386666666666666,1.358,-0.2998738458707171,1,1,1,-1
-1.167474043298757,0.6336666666666667,4.524666666666667,-0.2838558967073488,-1.3961268976175765,0.4906666666666667,2.636,-0.5916295438713581,-0.9899391983624276,0.4336666666666666,1.5613333333333337,-0.8102191728090442,-0.5048932459406879,0.44,1.3326666666666669,-0.3182446296493217,1,1,-1,1
-1.1370564597372814,0.614,4.4206666666666665,-0.2764602629396661,-1.3611464214383613,0.4723333333333333,2.5506666666666664,-0.5768060466651745,-0.991555216638936,0.432,1.552,-0.811541808576375,-0.5391454863060787,0.4756666666666667,1.449,-0.3398345234286176,-1,-1,-1,1
-1.1958159307582017,0.611,4.343999999999999,-0.2907468523781472,-1.3712248155977984,0.4639999999999999,2.478333333333333,-0.581076916132469,-0.9800332264052054,0.4303333333333333,1.5506666666666669,-0.8021115956787246,-0.4649448675609715,0.492,1.589,-0.2930643425594102,-1,-1,-1,1
-1.1960208644023824,0.608,4.313999999999999,-0.2907966792875062,-1.4577666508287748,0.4673333333333333,2.4170000000000003,-0.6177503063456827,-0.9720738577234188,0.4293333333333333,1.5483333333333331,-0.7955972227555117,-0.4201383675903498,0.4986666666666666,1.658,-0.264821881200147,-1,1,-1,1
-1.270400904475088,0.613,4.275333333333333,-0.3088812038156146,-1.4612562241202829,0.4683333333333334,2.415,-0.6192290649444059,-0.956136309161152,0.428,1.5523333333333331,-0.7825530808182245,-0.3959529472258298,0.5,1.6843333333333337,-0.24957731176155323,1,1,-1,1
-0.919244049259362,0.6446666666666667,4.795,-0.2235020516243184,-1.515567314220593,0.5033333333333334,2.562,-0.6422441973926343,-0.9370254181550204,0.4406666666666667,1.5936666666666668,-0.7669117057436283,-0.2919567244229675,0.477,1.6526666666666665,-0.1840263469250911,1,1,1,-1
-0.9248062199872712,0.657,4.864333333333334,-0.22485441998631547,-1.3613141177439148,0.5106666666666667,2.7503333333333333,-0.57687711046957,-0.8969408060113886,0.4473333333333333,1.657,-0.7341043158078533,-0.32767642231319,0.4663333333333333,1.5623333333333336,-0.20654120945821938,1,1,1,-1
-0.7423848286523533,0.653,5.0136666666666665,-0.18050106762426693,-1.3942754572561054,0.5153333333333333,2.756333333333333,-0.5908449684732111,-0.8686246737386403,0.4456666666666667,1.6813333333333331,-0.7109288790687798,-0.3287284678326969,0.46,1.5396666666666663,-0.20720433545449984,-1,1,-1,-1
-0.7865399256388725,0.653,4.964333333333333,-0.1912367963723715,-1.3718393648456,0.5173333333333333,2.790666666666666,-0.5813373405192378,-0.8865816991147817,0.449,1.6776666666666666,-0.7256258688136406,-0.3705479420902762,0.4593333333333333,1.4916666666666667,-0.23356401287984635,1,1,1,-1
-0.7419274769067936,0.682,5.097,-0.18038986858683076,-1.2646364522285958,0.5486666666666666,3.0176666666666665,-0.5359085113766219,-0.7551002834053329,0.4883333333333333,1.8943333333333328,-0.6180144477767797,-0.3776773839871392,0.5003333333333333,1.5493333333333332,-0.2380578471989136,1,1,1,1
-0.6083133953517761,0.6883333333333332,5.228,-0.1479033690794299,-1.1690055859075592,0.56,3.155666666666667,-0.4953835090161019,-0.6677998578102211,0.5083333333333333,2.034333333333333,-0.5465631114436436,-0.2567253713315582,0.5163333333333333,1.6916666666666669,-0.16181929819396748,1,1,1,1
-0.5067743081837177,0.6836666666666666,5.2876666666666665,-0.1232154808952134,-1.0858204125835167,0.5583333333333333,3.2233333333333336,-0.4601325542249967,-0.6768815113430144,0.5213333333333333,2.0783333333333336,-0.5539960222984214,-0.169968549248195,0.521,1.7846666666666666,-0.1071346833066543,-1,-1,1,1
-0.4907168791531511,0.6823333333333333,5.29,-0.11931132907064071,-1.112185168326853,0.5603333333333333,3.21,-0.4713050117153061,-0.618719409005319,0.525,2.1506666666666665,-0.5063930477694444,-0.1507968653025539,0.5216666666666666,1.8026666666666664,-0.09505037537405987,-1,1,1,1
-0.5573621214680458,0.698,5.281666666666666,-0.13551523966476425,-1.1642011250610795,0.5766666666666667,3.223666666666667,-0.49334754725359947,-0.5237009167375586,0.501,2.062,-0.42862483297999215,-0.0135112291557142,0.5913333333333334,2.153,-0.008516406494517674,1,1,-1,1
-0.4469579387215381,0.6986666666666665,5.384666666666666,-0.1086719205574697,-1.073391950117918,0.5793333333333333,3.3236666666666665,-0.4548658083496096,-0.5928598285894835,0.493,1.935,-0.4852281844239317,0.1455712387701186,0.62,2.402333333333333,0.09175655515786331,1,1,-1,1
-0.4242580436087886,0.6970000000000001,5.392666666666667,-0.10315274082120264,-1.073845204253324,0.5796666666666667,3.3246666666666664,-0.4550578815328178,-0.6217115545170575,0.493,1.9006666666666665,-0.5088419796487511,0.2278645956771163,0.6283333333333334,2.51,0.14362775585628487,-1,1,1,1
-0.4443618534037634,0.698,5.375,-0.10804071669470669,-1.0667584916895776,0.581,3.337,-0.4520547816507144,-0.6348490108397169,0.494,1.8876666666666668,-0.5195943763738913,0.2879021114993847,0.6306666666666667,2.574,0.18147064074638625,1,1,1,1
-0.5581231684339949,0.6970000000000001,5.524333333333333,-0.1357002781846319,-1.339404370277502,0.4386666666666666,2.159,-0.5675925290164011,-0.6938203999421668,0.482,1.9223333333333332,-0.5678597144643772,0.2779953189537627,0.6033333333333334,2.6026666666666665,0.17522618501234283,-1,-1,-1,-1
-0.5777476650069424,0.6890000000000001,5.5536666666666665,-0.140471715377706,-1.5619477543423892,0.3883333333333333,1.602,-0.6618985989234952,-0.7604215824980731,0.4743333333333333,1.8876666666666664,-0.6223696834885503,0.2228856465341131,0.5843333333333333,2.5386666666666664,0.14048942148798554,-1,-1,-1,-1
-0.6473676852082884,0.6896666666666667,5.514666666666667,-0.1573989039318927,-1.756308190040069,0.3763333333333333,1.3236666666666668,-0.7442617251655873,-0.7819969174847972,0.4693333333333333,1.8573333333333333,-0.640028091292725,0.1335797212177656,0.579,2.445,0.08419805424095814,1,-1,-1,-1
-0.6714571821144064,0.6903333333333334,5.506666666666666,-0.1632559469940186,-1.7193478063284284,0.3676666666666666,1.2953333333333332,-0.7285992126862826,-0.8102058982891953,0.47,1.836666666666667,-0.663115829540623,0.094931289529101,0.58,2.4136666666666664,0.05983715037033858,1,-1,1,1
-0.6517142810528815,0.6990000000000001,5.523,-0.15845572131312138,-1.8171263503855424,0.4183333333333333,1.5650000000000002,-0.7700343254397377,-0.7206925548186744,0.4546666666666666,1.8266666666666669,-0.5898533228916996,0.1110999018921536,0.5616666666666666,2.345,0.07002856032639014,1,1,-1,-1
-0.6188113009919061,0.7016666666666667,5.549666666666667,-0.15045579620715294,-1.7435032907715766,0.4363333333333333,1.7656666666666667,-0.7388354585945008,-0.7532431636896508,0.4493333333333333,1.7563333333333333,-0.6164944816997354,0.041041078745946,0.5596666666666666,2.26,0.025869038674854013,1,1,-1,-1
-0.6329990405412182,0.7053333333333334,5.556666666666667,-0.15390535772429045,-1.6355287383144372,0.4386666666666666,1.886,-0.6930796355894853,-0.7830704181490842,0.4503333333333333,1.7293333333333334,-0.6409067016373475,0.0596228677177048,0.555,2.2576666666666663,0.03758152363495966,1,1,1,-1
-0.5916471099859679,0.7043333333333334,5.588666666666667,-0.14385118187711332,-1.6610445236503075,0.4403333333333333,1.8733333333333333,-0.7038923292389958,-0.8100752298094236,0.451,1.7053333333333331,-0.6630088834698259,0.0399001593396501,0.5546666666666666,2.236,0.025149893634123923,-1,1,1,-1
-0.6119950899315878,0.7096666666666667,5.595666666666667,-0.1487985244983908,-1.6050659275185095,0.4536666666666666,2.0243333333333333,-0.6801705663014506,-0.8740331075215295,0.4693333333333333,1.747,-0.7153554304701323,-0.0952562276195707,0.508,1.9186666666666667,-0.0600419655527398,1,1,1,-1
-0.4673927599737055,0.703,5.7,-0.11364037749566307,-1.5655843014015605,0.4553333333333333,2.0883333333333334,-0.6634396398428813,-0.8259440741176662,0.472,1.8276666666666668,-0.6759967941719462,-0.1869511003057267,0.4876666666666666,1.7593333333333334,-0.1178391356146572,-1,1,1,-1
-0.4144507724969513,0.695,5.695333333333334,-0.10076823235895302,-1.627373937393528,0.4603333333333333,2.074,-0.6896239173754517,-0.787141943135836,0.4706666666666667,1.868,-0.64423905539432,-0.2849026219984003,0.483,1.649333333333333,-0.17958000062978235,-1,1,-1,-1
-0.4686058841448002,0.6940000000000001,5.638333333333334,-0.1139353326181174,-1.5895067336827418,0.46,2.113,-0.6735771264302113,-0.7809105015779356,0.4696666666666667,1.8736666666666664,-0.6391389104229908,-0.2992424921477437,0.4803333333333333,1.628,-0.18861871663873697,-1,-1,-1,-1
-0.7461987555989342,0.6729999999999999,5.307666666666666,-0.18142837359703107,-1.510982504538791,0.4379999999999999,2.098666666666667,-0.6403013160790443,-0.790762948412139,0.4196666666666667,1.682,-0.6472026797305991,-0.4518466642768544,0.466,1.4973333333333334,-0.28480827479312626,-1,-1,-1,-1
-0.7564146873270818,0.662,5.255,-0.18391224249162397,-1.587379230290958,0.4306666666666667,1.9976666666666667,-0.6726755652158162,-0.9467245680975842,0.4033333333333334,1.471,-0.7748500086782071,-0.457993724842846,0.4543333333333333,1.4753333333333332,-0.2886828938912906,-1,-1,-1,-1
-0.8386490780083493,0.6626666666666666,5.174333333333333,-0.20390644865063853,-1.6253542382953488,0.43,1.9513333333333331,-0.6887680398343397,-1.1797840815868894,0.415,1.3033333333333337,-0.9655983764031617,-0.4093255942148774,0.4429999999999999,1.4723333333333335,-0.2580063670572553,1,-1,1,-1
-1.007325887717755,0.675,5.094666666666667,-0.24491798749265947,-1.6074683639294205,0.4296666666666667,1.953,-0.681188634473042,-1.141515437462179,0.418,1.348666666666667,-0.9342772717953867,-0.4674971957296723,0.4416666666666666,1.4003333333333332,-0.294673127662642,1,-1,1,-1
-1.2394800281567466,0.5993333333333333,4.376,-0.30136320106026454,-1.7352946514282714,0.4316666666666666,1.977666666666667,-0.7353569255479909,-1.1435801563129169,0.3586666666666667,1.1336666666666666,-0.9359671481050583,-0.7656496640189718,0.391,0.9966666666666668,-0.48260477977451416,-1,1,-1,-1
-1.557425575009297,0.5866666666666667,3.994666666666667,-0.37866746219050007,-1.792267185861658,0.4333333333333333,1.975,-0.7594998846282425,-1.2490405483581115,0.3336666666666666,0.916,-1.0222815720093963,-0.8445298141395201,0.366,0.8413333333333333,-0.5323245658156722,-1,1,-1,-1
-1.5572054835731324,0.579,3.934,-0.3786139498641844,-1.8333177548584063,0.4383333333333333,1.9856666666666667,-0.7768956739742182,-1.34390029609564,0.3286666666666666,0.7986666666666667,-1.0999198617871053,-0.950016959823589,0.359,0.7113333333333334,-0.5988152901042166,-1,1,-1,-1
-1.516145977255008,0.5723333333333334,3.933666666666667,-0.36863087310869574,-1.8278595329333251,0.437,1.9956666666666665,-0.774582671228268,-1.332048679316572,0.3216666666666666,0.7796666666666667,-1.0902198648993462,-0.9494323500389864,0.353,0.6956666666666667,-0.5984467984955726,-1,-1,-1,-1
-1.5792664670873933,0.622,4.1803333333333335,-0.3839777866823398,-1.7534048064680423,0.4403333333333333,1.9886666666666664,-0.7430313731815857,-1.3725593450838995,0.3523333333333333,0.8356666666666667,-1.123375959902194,-0.9554258542112378,0.4046666666666667,0.8450000000000001,-0.6022246278306552,1,1,1,1
-1.292460269141431,0.625,4.449666666666667,-0.3142446470322763,-1.7886556445130597,0.447,1.978,-0.7579694402507364,-1.2932798983253195,0.3656666666666667,0.9626666666666668,-1.0584894215372604,-0.8032709431781615,0.424,1.0536666666666668,-0.5063182482140515,1,1,1,1
-1.2909064563003882,0.63,4.473,-0.3138668579586423,-1.7687527055056051,0.4503333333333333,2.009333333333333,-0.7495352737385279,-1.2467139109965912,0.368,1.009,-1.0203773275855006,-0.7518831734977063,0.4313333333333333,1.125,-0.4739274767748505,1,1,1,1
-1.2445031002247615,0.6283333333333334,4.505333333333334,-0.3025844947021028,-1.7413783441755308,0.4493333333333333,2.029,-0.7379349808603387,-1.2535077525836669,0.3706666666666667,1.017,-1.0259377708127024,-0.6951667706905575,0.432,1.1833333333333331,-0.43817795793790576,-1,-1,1,1
-1.0559847678059784,0.6386666666666667,4.520333333333332,-0.25674875162784416,-1.1431731184442009,0.6293333333333333,3.8706666666666663,-0.48443661660360093,-1.1623528353659265,0.3663333333333333,0.9843333333333334,-0.9513317124327461,-0.6994562555208385,0.3989999999999999,0.9603333333333332,-0.4408817087251751,1,1,-1,-1
-0.9569725881927464,0.639,4.587,-0.23267524764684738,-0.5371711008544278,0.662,4.7,-0.22763424579936223,-1.1223667760145792,0.3603333333333333,0.985,-0.9186049833718761,-0.7117389294806092,0.3806666666666667,0.8686666666666666,-0.44862373153268525,1,1,-1,-1
-0.9637647558203613,0.6403333333333333,4.580333333333333,-0.23432667351244998,-0.376893544220235,0.6723333333333333,4.930000000000001,-0.15971424663158068,-1.122467297199281,0.3596666666666667,0.98,-0.9186872552843872,-0.7446897456198934,0.372,0.799,-0.46939331077186025,1,1,-1,-1
-0.9461238019386408,0.6406666666666666,4.596666666666667,-0.2300375085313427,-0.3920726417231446,0.68,4.970666666666667,-0.16614661502685327,-1.101386476753878,0.355,0.9756666666666668,-0.9014335846229318,-0.7699503444846219,0.369,0.7626666666666666,-0.4853155874017401,1,1,-1,-1
-0.9381351698221962,0.626,4.621,-0.2280951781250313,-0.7746144018383316,0.5766666666666667,3.904333333333333,-0.32825437717576966,-1.1755407019802993,0.37,1.0216666666666667,-0.9621253676361046,-0.8314717700183466,0.4196666666666667,0.9376666666666668,-0.5240938111983376,-1,-1,1,1
-1.044177181478413,0.6256666666666667,4.5343333333333335,-0.2538778929357826,-1.0339651441530893,0.5513333333333333,3.459,-0.4381581127460931,-1.1947209815927202,0.3803333333333333,1.0590000000000002,-0.9778235340563541,-0.7078614152029739,0.4383333333333333,1.136,-0.44617965428434153,-1,-1,1,1
-1.145130918836367,0.633,4.492666666666667,-0.27842346104343,-1.0667038900315609,0.541,3.338,-0.45203164338578866,-1.1270960850031015,0.381,1.123,-0.9224757027281533,-0.6921885933850143,0.4496666666666666,1.193,-0.4363007513377921,1,-1,1,1
-1.1133918191500642,0.6333333333333333,4.527333333333333,-0.27070651808109825,-1.1719517163136337,0.542,3.241,-0.4966319756070012,-1.1144577599114416,0.3796666666666667,1.13,-0.9121318216914236,-0.5748121239812229,0.4466666666666666,1.2996666666666667,-0.36231594101346726,1,1,-1,-1
-0.7226165938772535,0.6833333333333332,5.232333333333333,-0.17569468238545488,-1.1267148796282904,0.5676666666666667,3.393333333333333,-0.4774621930464021,-1.073395503888818,0.3746666666666667,1.102,-0.8785242757296534,-0.4949274617296848,0.432,1.2856666666666667,-0.31196299025149876,1,1,-1,-1
-0.6284204605157289,0.7,5.429666666666666,-0.15279213645291265,-1.091495821759945,0.5770000000000001,3.470333333333333,-0.46253759329992855,-1.0385386899921518,0.3703333333333333,1.1,-0.8499955954138991,-0.5470098797319594,0.4296666666666667,1.2143333333333333,-0.34479161285961774,1,1,-1,-1
-0.5338852054289385,0.7016666666666667,5.535333333333333,-0.12980713755109816,-1.0489879692405637,0.5786666666666667,3.5236666666666663,-0.4445242583803679,-1.0435267626246536,0.3693333333333333,1.090666666666667,-0.8540781007727156,-0.5323806560204762,0.425,1.211,-0.3355705113306324,1,1,-1,-1
-0.5805938701310334,0.7066666666666667,5.525333333333333,-0.1411637325684515,-1.0434367751328182,0.58,3.535,-0.4421718572888115,-1.0617820127161768,0.3686666666666667,1.0686666666666669,-0.8690191735709675,-0.5163247288252155,0.4203333333333333,1.208,-0.32545012916071037,1,1,-1,-1
-0.2730680359680439,0.7413333333333334,5.869666666666666,-0.06639288698257452,-0.8588990285883029,0.618,3.8013333333333335,-0.36397124171333134,-0.9548546776609356,0.428,1.313,-0.781504125068549,-0.2444899367722233,0.536,1.7716666666666667,-0.1541070513551744,1,1,1,1
-0.1477597374203227,0.7553333333333333,6.0103333333333335,-0.03592582893250245,-0.6623929514486506,0.6276666666666667,3.9876666666666662,-0.2806988679882262,-0.8089397600153265,0.456,1.518,-0.6620795542758261,0.0359262073445361,0.5870000000000001,2.1623333333333337,0.022645029702793366,1,1,1,1
0.013117674022415,0.7546666666666667,6.135000000000001,0.003189389214878204,-0.6546836248984658,0.6323333333333333,4.003,-0.27743192616637286,-0.7540394101548133,0.4706666666666667,1.6086666666666667,-0.6171461723827828,0.1646821890512448,0.6133333333333334,2.3503333333333334,0.10380258140868402,-1,1,1,1
0.0327718386212989,0.7509999999999999,6.109,0.007968039796681644,-0.6832570043495414,0.6403333333333333,4.0183333333333335,-0.2895403208118384,-0.7482902747319413,0.4803333333333333,1.6426666666666667,-0.6124407725416693,0.2490801088899541,0.6226666666666667,2.4493333333333336,0.15700033154336984,-1,1,1,1
-0.0365536056110133,0.7786666666666666,6.208333333333333,-0.008887526500617665,-0.568248979544208,0.6363333333333333,4.0633333333333335,-0.24080395925814593,-0.6759536560428092,0.51,1.836666666666667,-0.5532366159075417,0.2786974093669454,0.5876666666666667,2.334,0.17566872708498904,1,-1,1,-1
0.0952279196741434,0.778,6.344333333333333,0.023153411149340747,-0.5056656310469458,0.63,4.087666666666666,-0.21428333424292642,-0.6425135447402508,0.523,1.936,-0.5258674407470669,0.1898901800256718,0.5736666666666667,2.197666666666667,0.11969169819992426,-1,-1,1,-1
0.2467300015535194,0.7673333333333333,6.430000000000001,0.059989141718037875,-0.5382134166077037,0.6293333333333333,4.065,-0.2280759426069611,-0.6418925962647128,0.53,1.978,-0.5253592233120572,0.1670135212061678,0.5663333333333334,2.154333333333333,0.1052720681649402,-1,-1,1,-1
0.1501389653529576,0.7676666666666666,6.3406666666666665,0.03650430678574961,-0.5511032427311333,0.6283333333333334,4.048333333333334,-0.23353819819633423,-0.5869406121241121,0.5303333333333333,2.0363333333333333,-0.4803835811632624,0.1216993116316675,0.5663333333333334,2.1103333333333336,0.07670958696751357,1,-1,1,1
0.318474795588906,0.7886666666666666,6.676666666666667,0.07743294097155777,-0.6945285513402641,0.5886666666666667,3.617,-0.29431680654263087,-0.5957328712601444,0.541,2.0506666666666664,-0.48757963616957284,0.1050270108464688,0.6016666666666667,2.194333333333333,0.06620069180710779,1,-1,1,1
0.3137006661064641,0.7986666666666666,6.733666666666666,0.07627217443202387,-0.7938626785836216,0.5793333333333333,3.437,-0.3364111208145882,-0.5647225179226427,0.5479999999999999,2.091333333333333,-0.4621991048488723,0.2043641027616565,0.6186666666666667,2.333,0.12881491031995224,1,-1,1,1
0.4181545757828679,0.7966666666666667,6.817333333333334,0.10166876321784978,-0.8471530973626114,0.5796666666666667,3.3826666666666667,-0.3589937286052759,-0.5298940634656009,0.5493333333333333,2.126333333333333,-0.43369363541490935,0.2573749639843479,0.6233333333333334,2.397,0.16222874984512753,-1,1,1,1
0.4510866886764653,0.792,6.824,0.10967577158736054,-0.8359463357851866,0.5766666666666667,3.3796666666666666,-0.3542446966572194,-0.4958415305509658,0.5476666666666666,2.1546666666666665,-0.40582322166042,0.232392489227954,0.6296666666666667,2.3956666666666666,0.14648178057886388,-1,-1,-1,1
-0.0475286118386737,0.7193333333333334,5.962999999999999,-0.01155595433591136,-0.9010133584984596,0.5736666666666667,3.461,-0.38181781557256433,-0.5719193130986024,0.4976666666666666,2.0126666666666666,-0.4680893468394793,0.1992106308795769,0.5656666666666667,2.284666666666667,0.12556657066853752,-1,-1,-1,-1
-0.3025349007850533,0.7020000000000001,5.647666666666667,-0.07355736604212822,-0.9293284981175196,0.5693333333333332,3.466333333333333,-0.39381677724722647,-0.662322695038986,0.4716666666666666,1.863,-0.5420803085632329,0.0355304033243677,0.5346666666666667,2.0676666666666668,0.022395546262828706,-1,-1,-1,-1
-0.4695122357196171,0.7,5.492333333333334,-0.11415570003483086,-0.9747108713052048,0.57,3.449,-0.41304823306592564,-0.6904824204636579,0.457,1.787,-0.5651277335746369,-0.0758244287470224,0.5223333333333333,1.9343333333333332,-0.04779370181514029,-1,1,-1,-1
-0.5230894039281102,0.7056666666666667,5.486000000000001,-0.12718228097866988,-1.0151030115130464,0.5716666666666667,3.421666666666667,-0.43016500341676744,-0.6918842648259924,0.4486666666666666,1.7513333333333334,-0.5662750779585511,-0.0753397406539793,0.5136666666666667,1.9103333333333328,-0.047488192910226046,1,1,-1,-1
-0.598124301820679,0.6953333333333334,5.382333333333333,-0.14542602553804165,-0.9654882354202106,0.5353333333333333,3.2343333333333333,-0.4091400038990485,-0.8219582197803252,0.474,1.769,-0.6727345578553322,-0.0773081348728812,0.51,1.9016666666666664,-0.04872891239743402,-1,-1,1,-1
-0.6826720989720796,0.6990000000000001,5.324,-0.1659827059308925,-1.075831088437579,0.5276666666666666,3.0603333333333333,-0.4558994295010699,-0.8011608925137865,0.486,1.842666666666667,-0.6557129131700746,-0.1003575256337974,0.511,1.873,-0.0632574189388188,1,-1,1,1
-0.5960855789959529,0.6933333333333332,5.369,-0.14493033700528835,-1.1116496954635249,0.5253333333333333,3.011,-0.47107809712292414,-0.753174189205218,0.49,1.91,-0.6164380292935527,-0.1163845834382273,0.5146666666666667,1.8693333333333333,-0.07335960413607977,-1,-1,1,1
-0.5130315729729338,0.684,5.391333333333334,-0.12473685219924652,-1.138807209940934,0.526,3.003,-0.4825864979211376,-0.6687403055986574,0.4823333333333333,1.965,-0.5473328242002223,-0.1517001296176556,0.5196666666666667,1.8626666666666667,-0.09561972150761612,-1,1,-1,1
-0.7556005985999628,0.621,4.665333333333334,-0.18371430756796367,-1.2540058359396364,0.5566666666666666,3.1743333333333337,-0.5314036295662069,-0.717010028328944,0.48,1.9326666666666663,-0.5868393463047612,-0.1587129817977217,0.52,1.879,-0.10004006692275909,-1,1,-1,1
-1.0870150062517665,0.619,4.306,-0.26429334434031615,-1.1603426527061904,0.5643333333333334,3.319,-0.491712462188439,-0.7228868403560946,0.48,1.9193333333333331,-0.5916492435057902,-0.1563990059390316,0.5226666666666666,1.886,-0.09858152019810591,-1,1,1,1
-1.0563689553786544,0.613,4.289,-0.2568421617628032,-1.1368194472866833,0.5663333333333334,3.3616666666666664,-0.48174415392327774,-0.7343232563793254,0.4806666666666667,1.91,-0.6010094178938435,-0.1727163605289674,0.5276666666666666,1.888,-0.10886668544854544,-1,1,1,1
-1.0164372193445104,0.6076666666666667,4.284666666666666,-0.24713328745924623,-1.1642505816251614,0.5696666666666667,3.362,-0.4933685052084237,-0.7319855414927461,0.481,1.9136666666666664,-0.5990961070311149,-0.1861642018920839,0.5293333333333333,1.8806666666666667,-0.11734313730960004,-1,1,1,1
-1.175803019494169,0.6293333333333333,4.383333333333334,-0.28588097728209344,-1.1944079018124767,0.521,3.007,-0.5061481183060943,-0.7456671896908362,0.447,1.7833333333333334,-0.6102938994854982,-0.1450985181834327,0.5163333333333333,1.9286666666666668,-0.09145858961911428,1,-1,-1,-1
-1.1079914301750031,0.629,4.493666666666667,-0.2693934848159191,-1.278522243151674,0.5026666666666667,2.812,-0.5417928218674037,-0.8077845193782633,0.4316666666666666,1.6723333333333334,-0.6611340435667794,-0.1789845916706183,0.5086666666666667,1.8956666666666664,-0.11281768086048521,-1,-1,-1,-1
-1.0904138359238358,0.6283333333333334,4.521333333333333,-0.2651197248922938,-1.3136987737630594,0.4956666666666667,2.732666666666667,-0.5566994000560372,-0.9078221251350194,0.4303333333333333,1.5766666666666669,-0.7430101692117829,-0.1844895881866801,0.5026666666666667,1.8756666666666664,-0.1162875937411988,-1,-1,-1,-1
-1.0460157594944173,0.6223333333333333,4.531000000000001,-0.25432491890128045,-1.312503241953909,0.4906666666666667,2.707333333333333,-0.5561927756652757,-0.943134543270246,0.431,1.555,-0.7719117403979111,-0.1819617059935496,0.5,1.8753333333333333,-0.11469421744072748,-1,-1,1,-1
-1.2674474487522716,0.6223333333333333,4.33,-0.30816311005807234,-1.4824956493779635,0.4933333333333333,2.5756666666666663,-0.6282295873888444,-0.901973194828444,0.414,1.5286666666666666,-0.7382230919017315,-0.2262754602655807,0.4823333333333333,1.784,-0.1426260910200589,1,1,-1,-1
-1.2197091539709106,0.6193333333333333,4.355,-0.29655617408358637,-1.565978840711606,0.5,2.550333333333333,-0.6636068317453079,-0.8938039030247991,0.4016666666666666,1.4763333333333333,-0.7315369066708264,-0.3185263182086659,0.4793333333333333,1.6893333333333334,-0.20077371006025932,-1,1,-1,-1
-1.149185195551337,0.6123333333333334,4.373,-0.2794092048884716,-1.4857806753785423,0.498,2.621666666666667,-0.6296216660298651,-1.0157637698158388,0.405,1.374,-0.8313553829477507,-0.3609752110961441,0.4836666666666667,1.6649999999999998,-0.22753012303391637,-1,-1,1,1
-1.1444195981014085,0.6093333333333333,4.363,-0.27825051279997476,-1.395278011342596,0.4893333333333333,2.6503333333333337,-0.5912698156829518,-1.063856130901078,0.4093333333333333,1.352666666666667,-0.8707167427983086,-0.3642122008040442,0.4866666666666666,1.6753333333333331,-0.22957046443093784,-1,-1,1,1
-1.194930865676402,0.6003333333333333,4.288666666666667,-0.2905316604911149,-1.4319129282554326,0.4783333333333333,2.568,-0.6067944067641012,-1.0361350641474858,0.3916666666666666,1.323,-0.8480283394987589,-0.3311403639747634,0.4693333333333333,1.6756666666666666,-0.2087246033540129,-1,-1,-1,-1
-1.246463759820288,0.598,4.248,-0.3030612031915297,-1.3573121606676533,0.467,2.573,-0.5751812216190209,-1.1127677819760768,0.3853333333333333,1.232,-0.9107486533846005,-0.3736115492458953,0.4596666666666666,1.612,-0.2354950676770134,-1,-1,-1,-1
-1.294213551953681,0.6003333333333333,4.230333333333333,-0.31467093459533557,-1.3991413060382691,0.4626666666666666,2.5016666666666665,-0.5929069442867644,-1.1115986013833183,0.38,1.2086666666666666,-0.9097917334704319,-0.4185494964851677,0.4589999999999999,1.5710000000000002,-0.2638203829616687,1,-1,-1,-1
-1.2980723662052045,0.6023333333333334,4.209666666666667,-0.31560915432354325,-1.5795528646620325,0.4773333333333333,2.4170000000000003,-0.6693590263430869,-1.183515761962825,0.3873333333333333,1.1586666666666663,-0.9686525831588693,-0.4559611381639983,0.4623333333333333,1.5286666666666666,-0.2874017125721885,1,1,1,1
-1.2960026872173556,0.5913333333333334,4.167,-0.31510593920851404,-1.515965854885124,0.4626666666666666,2.4006666666666665,-0.6424130849285545,-1.135884877733476,0.3693333333333333,1.134,-0.9296689206427218,-0.4888632947132065,0.4616666666666666,1.5253333333333332,-0.30814062066781556,-1,-1,-1,-1
-1.4155451081261925,0.5956666666666667,4.089333333333333,-0.3441711002512095,-1.5874860959517556,0.4613333333333333,2.32,-0.6727208511294828,-1.1385798166647694,0.36,1.0816666666666668,-0.93187460276471,-0.4795974572663777,0.46,1.534333333333333,-0.302300172156442,1,-1,-1,-1
-1.4347130957407606,0.599,4.097333333333333,-0.34883154331942107,-1.5912545609043085,0.4606666666666667,2.308333333333333,-0.6743177942188099,-1.151933802600899,0.3563333333333333,1.0466666666666666,-0.942804218903532,-0.4831508482913209,0.46,1.5316666666666667,-0.304539947831447,1,-1,-1,1
-1.411904944088886,0.5976666666666667,4.109333333333334,-0.3432860424352328,-1.5948170379127102,0.461,2.308666666666667,-0.6758274468521984,-1.168637992549144,0.3563333333333333,1.031,-0.9564758211440539,-0.4773862057290821,0.4589999999999999,1.534,-0.3009063746909263,-1,1,1,-1
-1.4012221243130814,0.5913333333333334,4.101666666666667,-0.34068865587727915,-1.4858176347886736,0.442,2.2863333333333333,-0.6296373281297754,-1.24613476482208,0.366,1.0313333333333334,-1.0199033233888546,-0.4969033240788638,0.4446666666666667,1.4673333333333334,-0.3132084170552995,-1,-1,1,-1
-1.4461850895182176,0.5913333333333334,4.047,-0.35162080711454585,-1.6102882553998192,0.4429999999999999,2.163,-0.6823836054368173,-1.246182747019882,0.3723333333333333,1.0596666666666668,-1.0199425945851837,-0.6106670702472556,0.45,1.3676666666666668,-0.384916053388253,1,1,1,1
-1.4233582815464727,0.591,4.054333333333333,-0.3460707701925447,-1.671810786113524,0.4486666666666666,2.140333333333333,-0.7084546931338406,-1.1441163170683768,0.369,1.1336666666666666,-0.9364059707362866,-0.65255151974755,0.4586666666666666,1.3573333333333333,-0.4113166860496231,-1,1,-1,1
-1.4465020371845352,0.5936666666666667,4.048666666666667,-0.3516978687542014,-1.6654367353829436,0.449,2.144333333333333,-0.705753594306233,-1.182626169814703,0.37,1.096666666666667,-0.9679244933776169,-0.6435275445759876,0.4606666666666667,1.371,-0.40562868832034493,1,1,1,1
-1.5338866891848664,0.6183333333333334,4.1546666666666665,-0.37294429294186626,-1.658551067422521,0.4506666666666667,2.1426666666666665,-0.7028356900658476,-1.2021712191392822,0.3726666666666666,1.0883333333333334,-0.9839212068348355,-0.5038407525844881,0.4383333333333333,1.4086666666666663,-0.31758122137233413,1,1,1,-1
-1.3197161872302674,0.612,4.321,-0.320871563591233,-1.6382058951509526,0.4503333333333333,2.167333333333333,-0.6942141206286049,-1.196875076410756,0.3733333333333333,1.102666666666667,-0.9795865604366696,-0.6117553240554388,0.436,1.2946666666666669,-0.38560200221591945,-1,-1,1,-1
-1.286980431696203,0.6076666666666667,4.326666666666667,-0.3129122969207221,-1.6051872645903171,0.4473333333333333,2.184,-0.6802219846908324,-1.2300564507046097,0.3776666666666666,1.1016666666666668,-1.006743971394338,-0.5956243537480972,0.43,1.289,-0.3754343188241967,-1,-1,1,-1
-1.3135112878308224,0.607,4.309666666666667,-0.3193629242402186,-1.570289884110057,0.4416666666666666,2.182333333333333,-0.6654337005233448,-1.1733351286274665,0.372,1.1343333333333334,-0.9603202084703114,-0.6063252175344309,0.4293333333333333,1.284333333333333,-0.38217929404418544,-1,-1,-1,-1
-1.243700215925462,0.5983333333333334,4.209333333333333,-0.3023892839871083,-1.697440352532325,0.471,2.232,-0.7193156032100314,-1.202371737879156,0.3993333333333333,1.1853333333333331,-0.9840853220934516,-0.5377913251220208,0.483,1.5123333333333333,-0.33898096769585456,-1,1,1,1
-1.254292509596878,0.6003333333333333,4.175666666666666,-0.30496466031821007,-1.6169434933902664,0.481,2.363,-0.6852038615491827,-1.1153282933103652,0.408,1.2886666666666668,-0.9128443127732448,-0.3673438433050628,0.5016666666666666,1.731,-0.2315444033099852,1,1,1,1
-1.260773830897033,0.6003333333333333,4.163,-0.3065405080041301,-1.554068371442201,0.48,2.4126666666666665,-0.658559593193299,-1.0878382212944266,0.4113333333333333,1.3270000000000002,-0.8903449679184708,-0.2898444396273278,0.5083333333333333,1.8286666666666669,-0.18269493023867892,1,-1,1,1
-1.287865369737605,0.6033333333333334,4.1530000000000005,-0.31312745791955926,-1.5199510577285371,0.4793333333333333,2.433666666666667,-0.6441018739236715,-1.0915459189111691,0.4143333333333333,1.3316666666666668,-0.8933795459016768,-0.3065069021715039,0.513,1.8233333333333333,-0.1931976241527899,1,-1,1,1
-0.9654499597629628,0.6463333333333334,4.626666666666667,-0.23473640859736056,-1.4678027005437762,0.517,2.6103333333333336,-0.6220032317246642,-0.8804971789804583,0.4833333333333333,1.7206666666666666,-0.7206459721913768,0.0257496459823878,0.5906666666666667,2.2823333333333333,0.01623053311794315,1,1,1,1
-0.8933520205041301,0.6663333333333334,4.781666666666666,-0.2172067467461713,-1.2982975377529145,0.527,2.7886666666666664,-0.5501728971634376,-0.7130659605102785,0.5143333333333333,1.9583333333333333,-0.583611310309391,0.2046406382677532,0.6273333333333333,2.5176666666666665,0.12898921635480257,1,1,1,1
-0.7026257630776733,0.6609999999999999,4.915,-0.17083417586275215,-1.2508193497052442,0.529,2.8406666666666665,-0.5300533086171422,-0.6766394870770056,0.532,2.0506666666666664,-0.5537979366978817,0.292960393901871,0.6466666666666667,2.646333333333333,0.18465898050490628,-1,1,1,1
-0.727288660335728,0.664,4.895,-0.17683063364849058,-1.2531756062257635,0.5316666666666666,2.8423333333333334,-0.5310518073731346,-0.6168738992613401,0.5406666666666667,2.1283333333333334,-0.5048825839140367,0.3273016419641652,0.6579999999999999,2.699,0.20630497767192757,1,1,1,1
-0.6607769532530412,0.6743333333333333,5.091666666666667,-0.1606591903826969,-1.2371278443757094,0.5296666666666667,2.879,-0.524251329537126,-0.6097637553023694,0.49,1.969,-0.49906326191272593,0.3506924570097651,0.6136666666666667,2.643333333333333,0.22104869098406246,1,-1,-1,-1
-0.6333317288011484,0.6736666666666666,5.152333333333333,-0.15398624648142262,-1.2687623225301603,0.529,2.873,-0.5376569102999235,-0.7186006369908375,0.4666666666666666,1.790333333333333,-0.5881411854848181,0.3041097155361942,0.5856666666666667,2.539333333333333,0.19168662795886565,-1,-1,-1,-1
-0.6247779153284574,0.6706666666666666,5.163666666666667,-0.15190649969176592,-1.232462591766133,0.524,2.892333333333333,-0.5222743593360947,-0.7202093330059858,0.451,1.731,-0.5894578283219244,0.1093463163192489,0.5833333333333334,2.36,0.06892323916059066,-1,-1,-1,-1
-0.6014668385330957,0.6673333333333333,5.175333333333333,-0.14623871920024883,-1.206709120737846,0.5196666666666667,2.897,-0.5113609428382319,-0.8046307141648605,0.4496666666666666,1.6503333333333332,-0.6585528007435525,0.1230508985374867,0.5793333333333333,2.368333333333333,0.07756152007959134,-1,-1,-1,-1
-0.8540359584177848,0.6673333333333333,5.193,-0.2076475654328224,-1.456781877020585,0.387,1.758,-0.6173329937933997,-0.8885478765126769,0.4533333333333333,1.761,-0.7272350935292127,-0.1526495417007478,0.4943333333333333,1.8983333333333332,-0.09621815553143698,1,-1,1,-1
-0.9567655121847514,0.669,5.1883333333333335,-0.2326248998500176,-1.7510284782036252,0.351,1.2086666666666666,-0.7420243687254974,-0.8862901199340594,0.45,1.8046666666666664,-0.725387224821157,-0.3865438138581258,0.462,1.5746666666666669,-0.24364654087483434,1,-1,-1,-1
-0.9578309512711388,0.6663333333333334,5.203333333333333,-0.23288394729436082,-1.8479627735628608,0.3366666666666666,1.0113333333333334,-0.7831017185328392,-0.9026930638630052,0.4473333333333333,1.8026666666666664,-0.7388122712116102,-0.4655345097105838,0.4463333333333333,1.4506666666666663,-0.2934360061715454,-1,-1,-1,-1
-0.9150746791415284,0.6603333333333333,5.223,-0.22248832433822094,-1.857592603692066,0.3303333333333333,0.9636666666666668,-0.7871825023187704,-0.8981021679390488,0.442,1.7979999999999998,-0.7350548365084351,-0.5144855807498898,0.4396666666666667,1.3893333333333333,-0.32429087618434743,-1,-1,-1,-1
-0.8557132724083347,0.679,5.240666666666667,-0.20805538218008132,-1.9328059037107737,0.3983333333333334,1.3443333333333334,-0.819055257194464,-0.915577323427342,0.4623333333333333,1.7536666666666667,-0.7493574381710987,-0.4569415535486818,0.4936666666666667,1.5663333333333334,-0.2880196886166487,1,1,1,1
-0.7878343925277873,0.6846666666666666,5.282333333333333,-0.19155152890250352,-1.7758530750892432,0.4203333333333333,1.6353333333333333,-0.752544160985994,-0.8617109419061,0.4736666666666667,1.8133333333333328,-0.7052703112540587,-0.2910255144094569,0.516,1.7776666666666665,-0.1834393860412645,1,1,1,1
-0.7411157416286027,0.6886666666666666,5.332333333333334,-0.18019250587319918,-1.728437725245094,0.428,1.7253333333333332,-0.7324512010633216,-0.8230226511996568,0.4796666666666667,1.862,-0.6736057454449431,-0.2076112207760494,0.522,1.8666666666666667,-0.13086163579751883,1,1,1,1
-0.6879964761682844,0.6863333333333334,5.3580000000000005,-0.167277257935806,-1.711095784799012,0.4313333333333333,1.765,-0.7251022957929856,-0.8242214041107516,0.4803333333333333,1.856666666666667,-0.6745868689256946,-0.2009691467926631,0.5283333333333333,1.8923333333333328,-0.126674999529474,-1,1,1,1
-0.6730163646503744,0.6686666666666666,5.266666666666667,-0.1636350416380649,-1.6937660370132646,0.4556666666666667,2.010333333333333,-0.7177585573438636,-0.7947932745633033,0.4353333333333333,1.7066666666666668,-0.6505013141575908,-0.1787031398936651,0.498,1.852666666666667,-0.1126402759986837,-1,1,-1,-1
-0.7171214213712114,0.6643333333333333,5.214,-0.17435860375636883,-1.6336540585428114,0.4606666666666667,2.131333333333333,-0.6922852121455386,-0.9248456709228448,0.4186666666666667,1.5153333333333334,-0.7569431493476387,-0.2419693137602994,0.4796666666666667,1.7426666666666668,-0.1525182506663858,-1,1,-1,-1
-0.7925429173246892,0.6643333333333333,5.158666666666666,-0.19269634452908216,-1.5738686334861542,0.4566666666666666,2.172333333333333,-0.666950248814638,-0.8734474652513593,0.4046666666666667,1.5033333333333334,-0.7148761095214475,-0.3443968555419257,0.4803333333333333,1.6583333333333334,-0.21708044349083366,1,-1,-1,1
-0.8947209209374369,0.6723333333333333,5.123666666666667,-0.21753957680970012,-1.550136034876704,0.4536666666666666,2.1693333333333333,-0.6568932070699719,-0.932378122385782,0.4,1.4193333333333331,-0.763108110391328,-0.3428846439794983,0.4793333333333333,1.6576666666666666,-0.21612726534375928,1,-1,-1,-1
-0.7214528061525218,0.6556666666666666,5.141,-0.17541172276842792,-1.6514329651347754,0.4706666666666667,2.200333333333333,-0.6998192883211961,-0.953802952632955,0.4046666666666667,1.413,-0.780643337069041,-0.4043062406470508,0.489,1.626,-0.2548425649463837,-1,1,1,1
-0.790429936464041,0.6536666666666666,5.043,-0.19218260113549884,-1.5476960141870042,0.47,2.2903333333333333,-0.6558592120010801,-1.023433772652735,0.415,1.387,-0.8376329233908738,-0.4166082267025115,0.4973333333333333,1.634,-0.26259676056624576,-1,-1,1,1
-0.9281824308323828,0.6626666666666666,4.967666666666667,-0.22567530106920822,-1.55434011547682,0.4706666666666667,2.277333333333333,-0.6586747487708656,-1.0229386966162377,0.42,1.408,-0.8372277266904785,-0.2962219810448387,0.4923333333333333,1.7266666666666666,-0.18671482617273422,1,1,1,-1
-0.8764876482859734,0.664,5.026666666666667,-0.2131063973415153,-1.56653957585304,0.4726666666666667,2.2783333333333333,-0.6638444516038791,-1.003771054860798,0.421,1.4323333333333332,-0.8215399037681391,-0.2722744863010198,0.4883333333333333,1.7336666666666667,-0.17162022616164394,1,1,1,-1
-1.3136213658958846,0.5760000000000001,4.075333333333334,-0.3193896882681175,-1.5694708362076817,0.4523333333333333,2.312,-0.6650866167892531,-1.119748001321574,0.353,1.1033333333333333,-0.9164616381350678,-0.5290568762860084,0.4293333333333333,1.3903333333333334,-0.3334754643892521,-1,-1,-1,-1
-1.6059853861778692,0.5576666666666666,3.680333333333333,-0.3904741390261129,-1.6226740797537134,0.4433333333333333,2.2353333333333336,-0.6876322827780172,-1.2625209116811131,0.326,0.8420000000000001,-1.033314622159138,-0.7171109225606593,0.4103333333333333,1.163333333333333,-0.4520098096036129,-1,-1,-1,-1
-1.6437177879725184,0.5489999999999999,3.592,-0.3996482742523479,-1.6328364419199626,0.4383333333333333,2.2063333333333333,-0.6919387349374402,-1.342990295170558,0.317,0.7253333333333333,-1.0991750683715145,-0.751375800141219,0.4,1.1013333333333333,-0.4736076688803551,-1,-1,-1,-1
-1.7674210604604617,0.5529999999999999,3.497333333333333,-0.4297250914109397,-1.7922310819788416,0.445,2.098333333333333,-0.7594845850707602,-1.3331957616433552,0.311,0.6956666666666667,-1.091158698411028,-0.8213358727581963,0.3993333333333333,1.028,-0.5177049460359404,1,1,-1,-1
-1.6349204941077509,0.5866666666666667,3.8386666666666662,-0.39750932842060516,-1.7927856392757824,0.4696666666666667,2.2276666666666665,-0.7597195869758159,-1.3956070002739165,0.3383333333333334,0.7573333333333333,-1.142239393286925,-0.7897547832502652,0.3816666666666666,0.9343333333333332,-0.4977987337520979,1,1,1,-1
-1.5809879457031948,0.5976666666666667,3.9823333333333335,-0.3843963414750186,-1.5293564069012144,0.461,2.408333333333333,-0.648087530564538,-1.354346040700949,0.3486666666666667,0.8563333333333333,-1.10846921771471,-0.8278529891432881,0.375,0.86,-0.5218128189517106,1,-1,1,-1
-1.4321481270315388,0.591,4.068,-0.3482079050491215,-1.6984518589800244,0.4686666666666667,2.303,-0.719744244116024,-1.3146556987570506,0.3533333333333333,0.924,-1.0759845195923508,-0.8151498820735481,0.37,0.849,-0.5138057884807979,-1,1,1,-1
-1.583447744637951,0.602,3.993333333333333,-0.38499440910346205,-1.6834714915874494,0.4723333333333333,2.3303333333333334,-0.7133960905616311,-1.2997107391923135,0.3536666666666667,0.9303333333333332,-1.0637527655651982,-0.8241858165117792,0.37,0.8320000000000001,-0.5195013243825958,1,1,1,1
-1.2089548883886287,0.6196666666666667,4.226666666666667,-0.2939414164212557,-1.1333779310666396,0.6276666666666667,3.8896666666666655,-0.4802857602235612,-1.1770368006836236,0.3583333333333333,0.926,-0.9633498548125425,-0.848776704992311,0.4256666666666667,0.9246666666666667,-0.5350014687401495,1,1,1,1
-1.136636244097824,0.627,4.288666666666667,-0.27635809305603287,-0.5829986106397804,0.6566666666666667,4.593999999999999,-0.24705433487388354,-1.151825455406286,0.3626666666666666,0.9346666666666666,-0.9427155417660464,-0.664427686098849,0.445,1.1529999999999998,-0.4188024787246293,1,1,1,1
-0.8645523099547239,0.6123333333333334,4.432666666666666,-0.21020447743676976,-0.5195324953121068,0.6713333333333334,4.7683333333333335,-0.22015962428083274,-1.171599893127268,0.368,0.9383333333333332,-0.9588999989524689,-0.5552512099887557,0.4503333333333333,1.2776666666666665,-0.3499862933519371,-1,1,1,1
-0.9591784804709348,0.6126666666666667,4.344333333333334,-0.23321158122467642,-0.4014566376437871,0.6686666666666666,4.869,-0.17012322290948512,-1.1899070542791057,0.3703333333333333,0.9333333333333332,-0.9738835585382096,-0.5442132201481553,0.4506666666666667,1.29,-0.3430288206245093,1,-1,1,1
-1.131230500974694,0.6126666666666667,4.317666666666667,-0.2750437580004543,-0.7034881770884374,0.5883333333333334,4.075333333333334,-0.2981135812510727,-1.215261583209287,0.3696666666666667,0.981,-0.9946350607423415,-0.6354358872624659,0.4233333333333333,1.15,-0.4005283497721572,1,-1,-1,-1
-1.1406751863390543,0.6096666666666667,4.327666666666667,-0.27734010852628194,-0.9686475702957358,0.5703333333333334,3.707,-0.4104788190558465,-1.2288799490328326,0.3686666666666667,0.9886666666666668,-1.0057810595176364,-0.6596694390363624,0.4086666666666667,1.0853333333333337,-0.4158032574311068,-1,-1,-1,-1
-1.242819445476104,0.6123333333333334,4.259333333333333,-0.302175136283242,-1.0879775345041596,0.5686666666666667,3.583666666666667,-0.46104666673164824,-1.201640513718948,0.364,0.9993333333333332,-0.9834868491415756,-0.6705753829350563,0.3986666666666666,1.0406666666666669,-0.42267749887703776,1,-1,-1,-1
-1.3054160532806884,0.62,4.263,-0.31739467485987966,-1.0602778088227662,0.5653333333333334,3.583,-0.4493084958689496,-1.1963520616999015,0.3616666666666666,0.995,-0.9791584972312762,-0.6618092753482099,0.39,1.0156666666666667,-0.41715204040661535,1,-1,-1,-1
-0.8292148874264331,0.6846666666666666,5.058000000000001,-0.2016126497925747,-1.0596560842661351,0.5863333333333334,3.5396666666666667,-0.4490450308383131,-1.1245368147886885,0.3793333333333333,1.0126666666666668,-0.9203810591383786,-0.4971161262679158,0.5006666666666667,1.5053333333333332,-0.31334255066549915,1,1,1,1
-0.5480400605895186,0.698,5.381,-0.1332487036633658,-0.9627089209092166,0.5943333333333333,3.6383333333333336,-0.4079622280255083,-1.072739097744643,0.3893333333333333,1.0676666666666668,-0.8779870378426801,-0.1726812740811771,0.541,1.9386666666666663,-0.10884456973661522,1,1,1,1
-0.494842104765568,0.7016666666666667,5.437,-0.12031432320319041,-0.9790333643897076,0.6006666666666667,3.646666666666667,-0.4148799538187708,-1.0316902229481932,0.3926666666666666,1.106,-0.8443904437919157,-0.0535128039350869,0.5576666666666666,2.1016666666666666,-0.033730224372657,1,1,1,1
-0.474517928403297,0.7036666666666666,5.473333333333333,-0.1153727681088692,-0.8505588424339305,0.5946666666666667,3.728666666666667,-0.3604369637485319,-1.003854248634109,0.3923333333333333,1.128,-0.8216079940006569,-0.0121714148549907,0.5666666666666667,2.173666666666667,-0.007671893898318862,1,-1,-1,1
-0.4879074951068416,0.7186666666666666,5.536666666666666,-0.11862826443872201,-0.8125561093677138,0.5893333333333333,3.686333333333333,-0.3443327402225775,-0.927986193391745,0.4353333333333333,1.393333333333333,-0.7595135208625255,0.038058973959774,0.5529999999999999,2.131333333333333,0.0239893565026701,1,-1,1,-1
-0.3917262652095088,0.72,5.646,-0.09524306849742212,-0.7698727847526476,0.583,3.682333333333333,-0.3262450463918682,-0.8613010341673244,0.452,1.5426666666666666,-0.7049348208425383,0.0608858503331388,0.5429999999999999,2.111,0.03837760763476334,1,-1,1,-1
-0.3941425180795983,0.72,5.638333333333334,-0.09583054847528356,-0.8153519641747606,0.5846666666666667,3.645,-0.34551752529264973,-0.8270926676423935,0.4603333333333333,1.6143333333333334,-0.6769368645288306,0.0254372067061616,0.5393333333333333,2.056,0.01603359619602958,1,1,1,-1
-0.439100696435724,0.7246666666666667,5.623,-0.10676153585342545,-0.7625181209943714,0.5813333333333334,3.665666666666666,-0.32312839820461436,-0.8096337072001412,0.4639999999999999,1.6443333333333332,-0.6626475177578094,-0.0013677076721632,0.54,2.026,-0.0008620943637008884,1,-1,1,1
-0.2003068428054835,0.7543333333333334,5.938999999999999,-0.04870196370320366,-0.7562413191162087,0.6293333333333333,3.897,-0.3204685100250475,-0.7697003727321163,0.4653333333333333,1.592666666666667,-0.6299639415606937,0.0509141227888441,0.588,2.17,0.032092222031346485,1,1,1,1
-0.0534391674587828,0.7593333333333334,6.089666666666667,-0.012993027883897208,-0.5519926376773832,0.639,4.141333333333333,-0.23391509253686243,-0.7690718648424313,0.4686666666666667,1.5803333333333334,-0.6294495370969379,0.1630933536905536,0.6096666666666667,2.332666666666667,0.10280110570069582,1,1,1,1
-0.0049371004850877,0.76,6.1306666666666665,-0.0012003907867356592,-0.5756224662223515,0.6456666666666666,4.155333333333333,-0.24392858393773323,-0.6952893561803684,0.4639999999999999,1.623,-0.5690619867960287,0.1981300969940633,0.6203333333333333,2.398333333333333,0.12488548786740374,1,1,-1,1
0.0635021859029478,0.7556666666666666,6.166,0.015439717932765457,-0.575313534455475,0.649,4.181,-0.2437976695053586,-0.7005133314823939,0.462,1.6086666666666667,-0.5733375675134945,0.2561918600163264,0.6223333333333333,2.4643333333333337,0.16148301500480866,-1,1,-1,1
0.0407660963285989,0.74,6.044,0.009911737991121572,-0.5131602111357285,0.629,4.117333333333333,-0.21745927405685042,-0.7404026531181493,0.496,1.7133333333333334,-0.6059851212552783,0.252774336177755,0.6386666666666667,2.4956666666666667,0.15932887922052522,-1,-1,1,1
-0.1136537857587223,0.7486666666666666,5.932,-0.027633417167521004,-0.5910768253580718,0.6283333333333334,4.011666666666667,-0.25047759854513957,-0.670424758989711,0.512,1.8316666666666668,-0.5487114709245793,0.326313105369941,0.6473333333333333,2.572,0.2056818826615407,1,-1,1,1
-0.1179661835190826,0.7523333333333333,5.941333333333334,-0.028681919736166624,-0.579983766364204,0.6263333333333333,3.9956666666666663,-0.24577674975848593,-0.6486175476841258,0.5203333333333333,1.8793333333333333,-0.5308632831424297,0.352026092230667,0.649,2.590333333333333,0.2218893087787657,1,-1,1,1
-0.0974526005202847,0.7533333333333333,5.963666666666667,-0.02369431291935766,-0.61253460167076,0.629,3.9773333333333336,-0.2595706504976754,-0.5990653666947743,0.5203333333333333,1.925,-0.4903071286245662,0.342393827164285,0.6506666666666666,2.583,0.2158178933788161,1,1,1,1
-0.0844774122800311,0.7323333333333334,5.952,-0.020539567240835253,-0.7062123044312338,0.5926666666666667,3.734333333333333,-0.299267970741037,-0.6269332937846919,0.52,2.01,-0.5131157302761086,0.2533555488486247,0.574,2.319666666666667,0.1596952295582957,-1,-1,-1,-1
-0.1893405195108295,0.7243333333333334,5.854666666666666,-0.046035647008409175,-0.7720057217638128,0.5760000000000001,3.602,-0.3271489101833153,-0.5848239077452799,0.5083333333333333,2.0586666666666664,-0.4786511571176891,0.0605492044098032,0.539,2.050333333333333,0.03816541276375594,-1,-1,-1,-1
-0.1981629128142943,0.7203333333333333,5.832666666666666,-0.04818069543722384,-0.9636354590270676,0.5806666666666667,3.4613333333333336,-0.4083548623376035,-0.5959603485082874,0.5013333333333333,2.036,-0.48776581571285,-0.0426529060022611,0.5223333333333333,1.904,-0.026885006649012534,-1,1,-1,-1
-0.2023353412681148,0.72,5.821666666666667,-0.049195166317330084,-1.0416071935373203,0.5896666666666667,3.4483333333333333,-0.4413965448679514,-0.5948905193335348,0.4973333333333333,2.022333333333333,-0.48689021031158,-0.0542791196380274,0.5136666666666667,1.8646666666666667,-0.03421324897050517,-1,1,-1,-1
-0.5127139862217005,0.6673333333333333,5.279,-0.12465963517453309,-0.9465036427131062,0.5546666666666666,3.444666666666667,-0.40109500029439454,-0.7034732648802466,0.4486666666666666,1.8013333333333332,-0.5757601352763887,-0.1842551686555733,0.4903333333333333,1.759,-0.11613983427430268,-1,-1,-1,-1
-0.7088812705861809,0.6553333333333333,5.042,-0.17235511990718655,-1.0338095713171596,0.5426666666666666,3.314,-0.4380921864423188,-0.8278643779790675,0.4283333333333333,1.6126666666666667,-0.6775684735323558,-0.2564448089694568,0.4793333333333333,1.6823333333333332,-0.16164245394869708,-1,-1,-1,-1
-0.8292567711631307,0.6563333333333334,4.9383333333333335,-0.2016228332700627,-1.0757237650256264,0.5393333333333333,3.252333333333333,-0.45585394960854103,-0.8634903066717383,0.4206666666666667,1.5423333333333331,-0.7067266385223656,-0.3394113585460943,0.48,1.6093333333333333,-0.21393798187580434,1,-1,-1,1
-0.8706095847599089,0.66,4.924333333333333,-0.21167722381712645,-1.09847710194752,0.54,3.231666666666667,-0.4654960146440494,-0.8659224160597534,0.415,1.51,-0.7087172068924215,-0.3324268887255168,0.4793333333333333,1.6156666666666666,-0.20953552644741927,1,1,-1,-1
-1.15807723140336,0.6156666666666667,4.363333333333333,-0.28157118598331293,-1.2402484947920938,0.517,2.998,-0.5255737515788316,-0.9090401069562232,0.411,1.5036666666666667,-0.7440070306607534,-0.3153910246891622,0.4706666666666667,1.646,-0.19879746986893462,-1,-1,-1,-1
-1.2022056643431371,0.6003333333333333,4.206333333333333,-0.2923004317205607,-1.3484411131529537,0.5176666666666666,2.9146666666666667,-0.5714219832548443,-0.9750037561656696,0.4106666666666667,1.4473333333333334,-0.7979952083047472,-0.3770267797944098,0.47,1.5910000000000002,-0.2376477579532599,-1,1,-1,-1
-1.230233194135037,0.5946666666666667,4.141666666666667,-0.2991149554757032,-1.274192660528322,0.5093333333333333,2.9320000000000004,-0.5399580968169959,-1.0518085045603884,0.4196666666666667,1.424,-0.8608563212045248,-0.3819991197717611,0.47,1.5863333333333334,-0.24078192642809146,-1,-1,1,1
-1.226558273767533,0.59,4.112,-0.298221447117009,-1.3095734728668629,0.5076666666666667,2.89,-0.5549512424267318,-1.026898142866162,0.4206666666666667,1.459,-0.8404683492162887,-0.3767291486501767,0.4686666666666667,1.5893333333333333,-0.23746015490245637,-1,-1,1,-1
-1.4228112924302767,0.6063333333333333,4.090999999999999,-0.34593777701213246,-1.3914756415123306,0.4913333333333333,2.697666666666666,-0.5896585048972711,-0.9755622631826676,0.3953333333333333,1.3976666666666666,-0.7984523203112914,-0.4319337488315602,0.4573333333333333,1.517,-0.2722567533535419,1,-1,-1,-1
-1.3414385372052395,0.608,4.199,-0.32615306613608974,-1.4241860200227665,0.4876666666666666,2.644,-0.6035200144427234,-1.009979385357615,0.385,1.3133333333333332,-0.8266211334113102,-0.5009118657266607,0.4576666666666666,1.459666666666667,-0.31573508355835445,1,-1,-1,1
-1.391747357468117,0.6106666666666667,4.181333333333333,-0.3383849914366795,-1.37807414917748,0.4803333333333333,2.636,-0.5839794231384474,-1.0604612837690086,0.3816666666666666,1.2486666666666666,-0.8679382183801339,-0.5171567427126726,0.4583333333333333,1.4513333333333334,-0.3259745646797151,1,-1,-1,1
-1.4215411638223785,0.616,4.185,-0.34562896201363374,-1.4322002648733865,0.482,2.5843333333333334,-0.6069161699308361,-1.1594976175461589,0.39,1.1896666666666669,-0.9489948494981855,-0.4793920001897178,0.4543333333333333,1.4633333333333334,-0.30217066832212425,1,1,1,-1
-1.1149199192099744,0.6246666666666667,4.571333333333333,-0.2710780554315465,-1.4183810730303463,0.4603333333333333,2.419666666666666,-0.6010600817910543,-1.1601369362581344,0.3929999999999999,1.1986666666666668,-0.9495181021169675,-0.5409782846709947,0.4703333333333333,1.463,-0.3409897740515049,1,-1,1,1
-1.08570192489913,0.623,4.594333333333333,-0.263974085949141,-1.4753848410408734,0.4553333333333333,2.3273333333333333,-0.6252162765642996,-1.096049495461498,0.3893333333333333,1.2426666666666668,-0.897065513760436,-0.5267579959462885,0.4796666666666667,1.5186666666666668,-0.33202643268164983,-1,-1,-1,1
-1.1357914886340232,0.6283333333333334,4.593,-0.2761527019203139,-1.457298722204205,0.4503333333333333,2.304333333333333,-0.6175520146293704,-1.0966037459763496,0.3876666666666666,1.233,-0.8975191420180247,-0.4885690332494399,0.481,1.5633333333333332,-0.3079551415961318,1,-1,-1,1
-1.1836128221967268,0.632,4.5793333333333335,-0.2877798276779259,-1.48051500953125,0.45,2.279333333333333,-0.6273902617866487,-1.0845004488109695,0.3836666666666666,1.227,-0.8876131564445491,-0.4342810238791594,0.4753333333333333,1.598666666666667,-0.2737362892439785,1,-1,-1,-1
-1.1925676861852867,0.609,4.436333333333334,-0.28995708460449776,-1.6217123564306162,0.4426666666666666,2.1296666666666666,-0.6872247382117279,-1.150743135801624,0.375,1.158,-0.9418297135290651,-0.4235208087634394,0.4503333333333333,1.5446666666666669,-0.2669539036565674,-1,-1,-1,-1
-1.282528802971604,0.604,4.312333333333333,-0.3118299421817175,-1.651247154805484,0.442,2.103333333333333,-0.6997405484297485,-1.1500294019785582,0.37,1.1396666666666666,-0.941245555604329,-0.5052431446667824,0.4433333333333333,1.4423333333333332,-0.31846517803533403,-1,-1,-1,-1
-1.26262065992137,0.5996666666666667,4.304666666666666,-0.30698954009334645,-1.628067761093685,0.4396666666666667,2.115666666666667,-0.6899179354908188,-1.1725377758543918,0.3686666666666667,1.1173333333333335,-0.9596676123257136,-0.5355263906510941,0.4386666666666666,1.3986666666666667,-0.3375533327697087,-1,-1,-1,-1
-1.389455734387714,0.6066666666666667,4.2363333333333335,-0.3378278135463985,-1.5902472142025117,0.4363333333333333,2.121,-0.6738909160670306,-1.215533004682434,0.37,1.0783333333333334,-0.994857206589096,-0.5740542227318681,0.4406666666666667,1.3653333333333333,-0.3618382202193174,1,-1,1,1
-1.3380810239629195,0.593,4.180666666666666,-0.3253367311284071,-1.5953334695864432,0.4313333333333333,2.086333333333333,-0.6760462924572023,-1.1900646396791592,0.3646666666666667,1.0713333333333332,-0.9740125348558353,-0.631218413155237,0.4646666666666667,1.4143333333333332,-0.3978699888293206,-1,-1,-1,1
-1.4894917659853515,0.5996666666666667,4.060333333333333,-0.36215025361706443,-1.8021341089005212,0.4456666666666667,1.9793333333333332,-0.7636811400620128,-1.146123128167624,0.359,1.0676666666666668,-0.938048452245763,-0.5568205300308668,0.471,1.505,-0.35097546815199293,1,1,-1,1
-1.4509249474183523,0.5993333333333333,4.0873333333333335,-0.3527732409714105,-1.754360223208011,0.4493333333333333,2.052,-0.7434362452394476,-1.1773099252128527,0.3596666666666667,1.037,-0.9635733945314585,-0.5047785483374119,0.47,1.5493333333333337,-0.3181723333835869,-1,1,1,-1
-1.411440657013082,0.5963333333333334,4.110666666666666,-0.34317315716383134,-1.7165403528363332,0.4476666666666666,2.084,-0.7274095125008605,-1.162532415887962,0.3566666666666666,1.0396666666666667,-0.9514786907342992,-0.5203157027518774,0.4706666666666667,1.5426666666666666,-0.3279657223666845,-1,-1,-1,1
-1.502495771007769,0.5920000000000001,4.004666666666667,-0.3653120057156339,-1.600223709718545,0.4193333333333333,1.9773333333333332,-0.6781186044681763,-1.2574531924051917,0.3683333333333333,1.01,-1.029166929728575,-0.5056759917060865,0.4936666666666667,1.6516666666666666,-0.31873801045451494,-1,-1,1,1
-1.548452297165531,0.597,3.994333333333333,-0.37648572817819664,-1.6662938846713031,0.4113333333333333,1.836,-0.7061168240694925,-1.2819462315639594,0.38,1.0416666666666667,-1.04921334263921,-0.4431723930881397,0.5003333333333333,1.7286666666666666,-0.279340702699174,1,-1,1,1
-1.5734266836495014,0.599,3.981333333333333,-0.38255792045588755,-1.6501268065490688,0.409,1.828,-0.6992657841880088,-1.2827745453892123,0.3863333333333333,1.0716666666666663,-1.0498912789644237,-0.3843457988627277,0.5016666666666666,1.786,-0.24226108667476703,1,-1,1,1
-1.5893268104698586,0.6,3.984666666666667,-0.3864238263252809,-1.697604222731791,0.41,1.796,-0.719385045645049,-1.1295552429926004,0.374,1.1643333333333332,-0.9244884091199745,-0.34584222196323,0.4976666666666666,1.821,-0.21799148776633898,1,1,-1,-1
-1.482308867255414,0.5783333333333334,3.968333333333333,-0.36040382664367887,-1.8057042515406176,0.3993333333333333,1.649,-0.7651940411208782,-1.1799264801947102,0.3546666666666667,1.0476666666666667,-0.9657149230379738,-0.3178895331330706,0.4823333333333333,1.8326666666666669,-0.20037233128924514,-1,-1,-1,-1
-1.6252448166125593,0.5783333333333334,3.828333333333333,-0.39515681520850127,-1.8151117050512229,0.3986666666666666,1.6363333333333332,-0.7691805895062491,-1.2601611593603907,0.3496666666666667,0.9443333333333334,-1.031383274681947,-0.3553930731153054,0.474,1.7660000000000002,-0.22401158629640547,1,-1,-1,-1
-1.6412063275955855,0.5803333333333334,3.835333333333333,-0.3990376458264473,-1.74764955741916,0.3906666666666667,1.6376666666666668,-0.7405925007728764,-1.324716063659197,0.3526666666666667,0.8993333333333333,-1.0842184601643152,-0.3908614062556106,0.473,1.7266666666666666,-0.24636800844161516,1,-1,1,-1
-1.63415189626294,0.579,3.832666666666667,-0.3973224540042544,-1.7912237395519417,0.391,1.598666666666667,-0.7590577087305321,-1.268975396281164,0.35,0.9386666666666666,-1.0385973174824596,-0.430135148364517,0.4783333333333333,1.711666666666667,-0.2711230583712396,-1,1,-1,1
-1.614948390871585,0.6103333333333333,4.044,-0.3926533752576423,-1.865807591528722,0.4173333333333333,1.6843333333333337,-0.7906637256337881,-1.3248369416170471,0.3746666666666667,0.989,-1.0843173931484642,-0.411487704694891,0.4543333333333333,1.5803333333333334,-0.2593691899005097,1,1,1,-1
-1.3080673394107727,0.603,4.274,-0.3180393000712089,-1.8569089259353733,0.4273333333333333,1.7713333333333334,-0.7868927836978934,-1.262748968139446,0.382,1.0896666666666666,-1.0335012757590054,-0.4703835088729535,0.4486666666666666,1.491,-0.2964924303859813,-1,1,1,-1
-1.319370656639868,0.603,4.257666666666667,-0.3207875523910349,-1.8094215587858915,0.43,1.838,-0.7667693053706423,-1.22853169365396,0.3836666666666666,1.133,-1.0054960286940635,-0.4803734021666084,0.444,1.459666666666667,-0.3027892662360075,1,1,1,-1
-1.3807564428120802,0.608,4.232333333333333,-0.3357126956771027,-1.7817539431614422,0.4293333333333333,1.8533333333333333,-0.755044741622294,-1.256625195237793,0.389,1.1316666666666666,-1.028489252573081,-0.4540237325069649,0.44,1.4636666666666664,-0.28618052581486847,1,-1,1,-1
-1.1769880480321664,0.638,4.551,-0.2861691013223732,-1.661850780405771,0.4616666666666666,2.1323333333333334,-0.7042339925342822,-1.109881102826547,0.3883333333333333,1.1656666666666666,-0.9083860408154991,-0.3526129054079847,0.5233333333333333,1.8243333333333327,-0.22225918923129753,1,1,-1,1
-1.1222208225679058,0.652,4.676,-0.2728531736719346,-1.5611964073847897,0.471,2.2706666666666666,-0.6615802044719792,-1.0702670317098777,0.3866666666666666,1.1589999999999998,-0.8759637668164089,-0.1241023910493561,0.5546666666666666,2.146,-0.0782242975037485,1,1,-1,1
-1.0084364284490892,0.6509999999999999,4.766,-0.24518800080638778,-1.5314931181641902,0.4743333333333333,2.316333333333333,-0.6489929937513417,-1.0777224560247511,0.3896666666666666,1.153333333333333,-0.8820656847234172,-0.0517116951187821,0.5693333333333332,2.2623333333333333,-0.032594948326064,-1,1,1,1
-0.9900927880111388,0.6503333333333333,4.768333333333333,-0.24072798686836555,-1.559612470050065,0.48,2.3266666666666667,-0.6609089874612167,-1.0624312172098136,0.3896666666666666,1.164,-0.869550517242062,0.0307141939548691,0.57,2.3426666666666667,0.01935979013134397,-1,1,1,1
-0.9729300018136976,0.6613333333333334,4.862,-0.23655508204531206,-1.4821264453653835,0.477,2.366,-0.6280731316956472,-1.0714806227823004,0.3906666666666667,1.148,-0.8769570346417999,0.0125558939866565,0.5783333333333334,2.345,0.007914239027410268,1,-1,1,1
-0.930916521411457,0.6626666666666666,4.914333333333333,-0.22634005908884633,-1.4390239379038836,0.4716666666666666,2.365333333333333,-0.6098078028973303,-1.093550621684238,0.3963333333333333,1.1529999999999998,-0.8950203018442747,0.0418237447636893,0.58,2.3756666666666666,0.026362369213454813,1,-1,1,1
-0.892481180038347,0.6596666666666667,4.94,-0.21699501338668223,-1.4198570509080812,0.469,2.372333333333333,-0.6016855493757406,-1.1283193507040432,0.4003333333333333,1.148,-0.9234768887868346,0.1058422015116176,0.5713333333333334,2.412,0.06671452330200235,-1,-1,1,-1
-0.8877088861462115,0.6586666666666666,4.944999999999999,-0.2158346931466917,-1.424062396591656,0.467,2.3583333333333334,-0.6034676271745714,-1.051952863225126,0.3966666666666666,1.2103333333333337,-0.8609744720547234,0.0949219451167793,0.5703333333333334,2.4040000000000004,0.05983126039446245,-1,-1,-1,-1
-1.199862618066586,0.647,4.797,-0.29173075095919826,-1.669721814069972,0.3476666666666667,1.2896666666666663,-0.7075694601515123,-1.0846890137808485,0.392,1.2976666666666667,-0.8877674880986232,-0.1378077512343201,0.5116666666666666,2.0696666666666665,-0.08686306879122738,-1,-1,-1,-1
-1.322237662256847,0.6463333333333334,4.759,-0.321484626946948,-1.85093940544697,0.308,0.814,-0.7843631105788442,-1.1276572070845674,0.3893333333333333,1.2936666666666667,-0.9229349550432876,-0.2270557319537989,0.483,1.905333333333333,-0.1431179123633613,-1,-1,-1,-1
-1.1888336373432962,0.633,4.810999999999999,-0.28904919993804523,-2.0134379160946443,0.2986666666666667,0.5906666666666667,-0.8532242720522855,-1.1339325962161044,0.3863333333333333,1.2913333333333334,-0.9280710690587944,-0.3969540402526634,0.479,1.7376666666666667,-0.25020832135047255,-1,-1,-1,-1
-1.1365912072179407,0.6226666666666667,4.795,-0.2763471429334177,-1.984300312668865,0.2906666666666667,0.5633333333333332,-0.8408767791032453,-1.1599727233356782,0.3863333333333333,1.2786666666666666,-0.9493837014806285,-0.4444168386608889,0.4776666666666667,1.696,-0.2801251024185254,-1,-1,1,-1
-1.2487403177139005,0.643,4.718999999999999,-0.3036147181805839,-2.0968413450757017,0.3543333333333333,0.9236666666666667,-0.8885677159251693,-1.1244523165956666,0.3606666666666667,1.0833333333333333,-0.9203119012990211,-0.3844195935343022,0.528,1.91,-0.2423076009787593,1,1,-1,1
-1.1573787419349282,0.6513333333333334,4.830666666666667,-0.28140135749287204,-1.874286863896871,0.3686666666666667,1.237,-0.7942569434509432,-1.2191429251532913,0.3603333333333333,0.9566666666666668,-0.9978117585278845,-0.2221045030979236,0.546,2.118333333333333,-0.13999705066395132,1,1,-1,1
-1.0962485259089991,0.6503333333333333,4.857,-0.266538352712976,-1.953390420782458,0.382,1.2553333333333332,-0.8277782525516301,-1.190249466432857,0.359,0.9656666666666668,-0.9741638069539011,-0.1508097000342689,0.5516666666666666,2.201,-0.09505846537026033,-1,1,-1,1
-1.0776758471558887,0.65,4.869666666666666,-0.26202265113315715,-1.9659737008888725,0.389,1.2996666666666667,-0.8331106047056266,-1.168174786449646,0.354,0.9603333333333332,-0.9560967085042108,-0.0905927453023669,0.55,2.257,-0.05710247643331309,-1,1,-1,-1
-1.250936856738038,0.62,4.462000000000001,-0.3041487776382036,-1.8801072282866076,0.4096666666666667,1.5823333333333334,-0.7967234094540989,-1.251087856205428,0.3696666666666667,0.9983333333333332,-1.0239571982228872,-0.159010488288406,0.5026666666666667,2.0123333333333333,-0.10022759140185901,-1,1,1,-1
-1.1972717319502122,0.603,4.389666666666667,-0.29110081121359854,-1.8698863930868737,0.4156666666666667,1.6626666666666663,-0.7923921784767989,-1.2145787849925356,0.372,1.0686666666666669,-0.9940762221719657,-0.2375038133614087,0.484,1.8713333333333333,-0.14970355363474672,-1,1,1,-1
-1.2520210650789902,0.5983333333333334,4.290333333333334,-0.3044123885789394,-1.8927554050573916,0.4213333333333333,1.6863333333333332,-0.8020832625351281,-1.245773417817809,0.3779999999999999,1.0710000000000002,-1.0196075776790356,-0.3282189058075682,0.4803333333333333,1.7616666666666667,-0.20688314799700414,-1,1,1,-1
-1.3996983397295253,0.6076666666666667,4.219666666666667,-0.34031816777791896,-1.751891336641191,0.4136666666666667,1.7566666666666668,-0.7423900178256714,-1.2538228726131315,0.3806666666666667,1.0726666666666669,-1.0261956818945455,-0.3895180485223024,0.483,1.706,-0.24552126234675167,1,-1,1,1
-1.4861338655948986,0.624,4.254666666666667,-0.36133382447942575,-1.8242475860755676,0.4316666666666666,1.818,-0.7730520550102227,-1.201973515298731,0.4006666666666667,1.2533333333333334,-0.9837593954403403,-0.5352387885344816,0.4156666666666667,1.273,-0.3373720512219289,1,1,1,-1
-1.396351656310527,0.6256666666666667,4.361,-0.3395044658987652,-1.765335465812616,0.434,1.8976666666666664,-0.7480871675783269,-1.1605745434715464,0.4083333333333334,1.348666666666667,-0.9498762632596442,-0.7111426361576294,0.3923333333333333,1.0003333333333333,-0.4482478755487524,1,1,1,-1
-1.3172333481350638,0.62,4.401,-0.32026789405203043,-1.8267693465913613,0.4403333333333333,1.8983333333333328,-0.7741206885465135,-1.0563082939019146,0.4006666666666667,1.4206666666666663,-0.8645391894090946,-0.7863535827293167,0.3843333333333333,0.9003333333333334,-0.4956548868916876,-1,1,-1,-1
-1.3177101155241084,0.6176666666666667,4.3886666666666665,-0.3203838137467893,-1.823704045185956,0.4416666666666666,1.9193333333333331,-0.7728217214716704,-1.0808706468733809,0.3996666666666666,1.399333333333333,-0.8846423324503091,-0.7654635578956842,0.3753333333333333,0.888,-0.4824874732453472,-1,1,-1,-1
-1.6643435627995182,0.5486666666666666,3.565,-0.4046631590306501,-1.766769466050258,0.4253333333333333,1.956,-0.7486948465134977,-1.2418702722499375,0.34,0.9606666666666668,-1.0164130346418616,-0.929597590627244,0.4029999999999999,0.9236666666666667,-0.5859445404164164,-1,-1,-1,1
-1.7623914634807063,0.5226666666666666,3.2873333333333337,-0.42850221132297556,-1.728122205965991,0.4116666666666666,1.9263333333333328,-0.7323174950746347,-1.3384346083095269,0.317,0.7506666666666667,-1.0954464506480952,-0.9372085307835708,0.419,1.023,-0.5907418730224816,-1,-1,-1,1
-1.8822156791631277,0.5203333333333333,3.1536666666666666,-0.4576358870436653,-1.817131377862744,0.4106666666666667,1.8353333333333333,-0.7700364559079986,-1.3942000430410906,0.3073333333333333,0.6393333333333333,-1.1410878642564113,-0.8828117607114492,0.421,1.094666666666667,-0.5564544665560553,-1,-1,-1,1
-1.859154573460956,0.5176666666666666,3.14,-0.4520288837224979,-1.918176163676892,0.4193333333333333,1.8023333333333331,-0.8128556871998082,-1.4119800985192033,0.303,0.5873333333333334,-1.1556400123739983,-0.9238127749181098,0.429,1.0856666666666668,-0.582298251725204,-1,1,-1,1
-1.9408694424703363,0.5493333333333333,3.2516666666666665,-0.4718967750474663,-1.905702456682012,0.437,1.8853333333333333,-0.8075697682820084,-1.4771285377679653,0.3339999999999999,0.657,-1.2089609785962159,-0.7840274570313719,0.4373333333333333,1.1996666666666669,-0.49418868187268206,1,1,1,1
-1.856083368886881,0.5579999999999999,3.383,-0.4512821608866886,-1.83243111843227,0.442,1.975,-0.7765199485976282,-1.3968915482703124,0.345,0.785,-1.1432907360530211,-0.7224126335489116,0.4386666666666666,1.247,-0.45535158742205156,1,1,1,1
-1.8025656518106208,0.5593333333333333,3.4406666666666665,-0.4382700347005781,-1.799716716678334,0.442,2.001333333333333,-0.7626567341428867,-1.3764797977133334,0.35,0.8303333333333334,-1.1265846679639735,-0.7164514621637201,0.4386666666666666,1.247,-0.45159413810972854,1,1,1,1
-1.7354094273589469,0.5546666666666666,3.4676666666666667,-0.42194188554760226,-1.813666828832785,0.4433333333333333,2.001333333333333,-0.7685683017124078,-1.3483973239211,0.3496666666666667,0.8576666666666667,-1.1036004698192659,-0.7239751687521043,0.4393333333333333,1.2436666666666667,-0.4563364855981554,-1,1,-1,1
-1.5515691457486311,0.581,3.6873333333333336,-0.37724354875205457,-1.401819844804599,0.5856666666666667,3.425,-0.5940420149392027,-1.2855854638488782,0.351,0.8510000000000001,-1.0521918849339535,-0.6650390618078494,0.3986666666666666,1.0576666666666668,-0.41918784144764404,1,1,1,-1
-1.4495239554672126,0.589,3.812,-0.3524326082791008,-0.992047796226858,0.6173333333333333,4.044333333333333,-0.42039501293316606,-1.2569723954974608,0.35,0.8576666666666667,-1.0287734198306788,-0.7631250181157476,0.3856666666666667,0.891,-0.48101344337434043,1,1,-1,-1
-1.4144016868937497,0.5903333333333333,3.852333333333333,-0.34389309247783567,-0.8117685485618127,0.6216666666666666,4.253,-0.34399899961406877,-1.2921321402279426,0.353,0.8386666666666667,-1.0575500349387905,-0.7667001146070491,0.379,0.8573333333333333,-0.4832669004526086,1,1,1,-1
-1.406728263174443,0.5903333333333333,3.854333333333333,-0.34202740083084643,-0.7484562820609248,0.6243333333333333,4.332,-0.31716948475026846,-1.2919406667734408,0.355,0.8476666666666667,-1.057393322825382,-0.8062812239428084,0.3779999999999999,0.811,-0.5082156902867824,1,1,1,-1
-1.3332752824283638,0.5943333333333333,4.036333333333333,-0.32416827853585045,-0.9912365821709624,0.5506666666666667,3.558666666666667,-0.42005124890806883,-1.3138586713575,0.3576666666666666,0.8536666666666667,-1.0753321897508432,-0.8293327177146876,0.426,1.0033333333333334,-0.5227455223993656,1,-1,1,1
-1.303516487356246,0.5906666666666667,4.057333333333333,-0.31693282048981264,-1.1507625721867552,0.5313333333333333,3.261,-0.4876527605398021,-1.3203861283902194,0.3593333333333333,0.8603333333333333,-1.080674609614957,-0.6817640475344966,0.4416666666666666,1.221,-0.42972994501361705,-1,-1,1,1
-1.3183937027555688,0.5916666666666667,4.051333333333333,-0.32055001895510005,-1.284554628974078,0.528,3.099333333333333,-0.5443491351070204,-1.3133036559264348,0.359,0.8616666666666667,-1.0748779354449245,-0.6558834226024703,0.4506666666666667,1.282333333333333,-0.41341685316141735,1,-1,-1,1
-1.3428326740437866,0.594,4.036666666666666,-0.3264920320982968,-1.335662110427922,0.5326666666666666,3.077,-0.5660066907293275,-1.3031218798182858,0.3596666666666667,0.871,-1.0665446254500097,-0.5925783235232285,0.4496666666666666,1.337,-0.373514343129121,1,1,1,-1
-1.1167661280142855,0.6456666666666666,4.617,-0.27152693672245387,-1.301193241069555,0.5506666666666667,3.170333333333333,-0.5513999945249557,-1.2832752039801267,0.36,0.856,-1.0503010447258576,-0.4962103732446234,0.4343333333333333,1.336,-0.3127716358478244,1,1,1,-1
-0.9991925547184984,0.6593333333333333,4.827,-0.24294047497752025,-1.2236912803533704,0.5556666666666668,3.266,-0.5185573856289468,-1.2507238904368392,0.3573333333333333,0.866,-1.0236593091763229,-0.5315960487464775,0.4286666666666667,1.271,-0.3350759571781627,1,1,-1,-1
-0.879835869819952,0.6579999999999999,4.952666666666667,-0.2139204731930151,-1.0649948739338648,0.5436666666666666,3.3430000000000004,-0.45130742238834626,-1.2705833322918771,0.3586666666666667,0.8613333333333333,-1.0399133382912982,-0.5624190409200127,0.427,1.2393333333333334,-0.3545043250714084,-1,-1,1,-1
-0.8405512315175478,0.6536666666666666,4.971,-0.20436893215776897,-1.0763829886255714,0.5403333333333333,3.3183333333333334,-0.45613330541667724,-1.221953375198804,0.3516666666666666,0.8756666666666667,-1.000111981122225,-0.6605957103867468,0.435,1.1813333333333331,-0.41638710537367263,-1,-1,-1,1
-0.7496505572827514,0.6586666666666666,4.935333333333333,-0.18226763359415044,-1.180015914639617,0.5823333333333334,3.4036666666666666,-0.5000492996234864,-1.0605056009640434,0.418,1.2856666666666667,-0.8679744899422275,-0.4515348095403164,0.481,1.465,-0.28461170631863814,1,1,1,1
-0.8008209415624181,0.6686666666666666,4.917,-0.19470903680815532,-0.9295226903183328,0.5866666666666667,3.641333333333333,-0.39389906908143335,-0.9031509949505544,0.4443333333333333,1.534333333333333,-0.7391870664996152,-0.3440576164708591,0.5036666666666667,1.6173333333333333,-0.21686661410531075,1,1,1,1
-0.6423191280733151,0.6626666666666666,5.019333333333334,-0.15617141393256312,-0.967743501899344,0.5923333333333334,3.641333333333333,-0.41009570662251504,-0.8208898253024799,0.4516666666666666,1.6436666666666668,-0.6718601266867255,-0.2862557309100226,0.512,1.6969999999999998,-0.1804328930935192,-1,1,1,1
-0.5873322154554952,0.6566666666666667,5.026666666666667,-0.14280207225178562,-0.9185415800677764,0.5906666666666667,3.679666666666667,-0.3892456602402856,-0.833827807430447,0.4596666666666666,1.6649999999999998,-0.6824492630648791,-0.2750436453943257,0.52,1.731666666666667,-0.17336568427021348,-1,-1,1,1
-0.5684391813845435,0.6509999999999999,4.967333333333333,-0.13820848050684253,-0.7922116044752849,0.6173333333333333,3.9836666666666662,-0.3357114535971741,-0.7753511973326201,0.4553333333333333,1.686,-0.6345888785680199,-0.2285499600575791,0.5233333333333333,1.7796666666666667,-0.14405975516542366,-1,1,-1,1
-0.6055019733997398,0.6506666666666666,4.917333333333334,-0.14721980895764503,-0.8003377924574862,0.6296666666666667,4.060666666666666,-0.33915504665273855,-0.747045164607653,0.4503333333333333,1.688,-0.6114217078388816,-0.1747915866119942,0.5193333333333333,1.8186666666666669,-0.11017474326381885,-1,1,-1,-1
-0.650281978381618,0.6546666666666667,4.898,-0.1581074758326831,-0.7151871096712874,0.63,4.141,-0.30307117798499744,-0.7431994224889735,0.4493333333333333,1.6836666666666666,-0.6082741468539365,-0.1752392974277301,0.519,1.8146666666666669,-0.11045694462794761,1,1,-1,-1
-0.6795864777217382,0.6596666666666667,4.906333333333333,-0.1652324778706265,-0.6850241595496174,0.6293333333333333,4.162333333333334,-0.2902891791188841,-0.7607193273230739,0.4496666666666666,1.6686666666666663,-0.6226133737739934,-0.1513741870049048,0.5136666666666667,1.8186666666666669,-0.09541427315409626,1,-1,1,-1
-0.5853112633335078,0.7040000000000001,5.275666666666667,-0.1423107044307346,-0.5592259629513174,0.6146666666666667,4.093666666666667,-0.23698032173615197,-0.7974287515391068,0.432,1.461,-0.6526583294357262,0.0662317479739114,0.609,2.3263333333333334,0.04174723721192492,1,-1,-1,1
-0.4662300240285235,0.7186666666666666,5.476333333333333,-0.11335767360494449,-0.5517179731691186,0.6103333333333333,4.035666666666667,-0.23379869936513895,-0.810560872560999,0.4283333333333333,1.3943333333333332,-0.6634063594654355,0.2902223527149932,0.6513333333333334,2.670333333333333,0.18293313665476915,1,-1,-1,1
-0.3565992677932019,0.7196666666666667,5.579,-0.08670240294046554,-0.635897172228296,0.6163333333333333,3.983333333333333,-0.26947088735021657,-0.761379492443792,0.4206666666666667,1.3943333333333332,-0.6231536882083651,0.3814212816737847,0.6693333333333333,2.816333333333333,0.24041770315323827,1,1,-1,1
-0.3253969080037047,0.7176666666666667,5.585666666666667,-0.07911596119619581,-0.6640542999825381,0.6203333333333333,3.9776666666666665,-0.2814028891463261,-0.7697722530390674,0.4196666666666667,1.373,-0.630022772247402,0.4278165252708215,0.6796666666666666,2.8913333333333333,0.2696615823984828,-1,1,-1,1
-0.28799846019424,0.7013333333333334,5.529333333333333,-0.0700230224714742,-0.6769658693216991,0.6043333333333333,3.878,-0.28687435874685213,-0.8786285734306325,0.476,1.5536666666666668,-0.7191166054935123,0.4902311783636395,0.6286666666666667,2.7706666666666666,0.3090028259542506,-1,-1,1,-1
-0.3600357170165909,0.6993333333333334,5.424,-0.08753793018956664,-0.920376924216114,0.6176666666666667,3.719,-0.3900234146286445,-0.7161045492814624,0.4936666666666667,1.793,-0.5860982538355873,0.3465378967927193,0.612,2.554666666666667,0.21842998596421978,-1,1,1,-1
-0.3688341940774506,0.7,5.415,-0.0896771636998146,-0.833923818276042,0.617,3.795333333333333,-0.3533876247725297,-0.6972395879484514,0.5033333333333334,1.8513333333333333,-0.5706581607555365,0.2427342567630845,0.61,2.4353333333333333,0.15300041002300507,1,-1,1,-1
-0.3947208098700407,0.7020000000000001,5.406666666666666,-0.09597115248757551,-0.7566004567581803,0.61,3.8216666666666663,-0.32062069994393616,-0.6636176641596983,0.5073333333333333,1.901333333333333,-0.5431401805346957,0.2240011367369523,0.6123333333333334,2.421666666666667,0.14119253797713285,1,-1,1,1
-0.76309112529104,0.6353333333333333,4.771,-0.1855355302177609,-0.9808269398984186,0.5436666666666666,3.336,-0.41564000812467117,-0.7106878347460219,0.452,1.773,-0.5816649250235681,0.1417457306223846,0.5716666666666667,2.371666666666667,0.08934525844616381,-1,-1,-1,-1
-1.0163566649125633,0.621,4.481333333333334,-0.24711370171286895,-1.132160466315241,0.5216666666666666,3.0836666666666663,-0.4797698414222125,-0.8353198387885792,0.428,1.5893333333333333,-0.6836704213085275,0.0338767740030268,0.547,2.2336666666666667,0.021353229584642808,-1,-1,-1,-1
-1.1192217559103268,0.6153333333333333,4.36,-0.2721239902179139,-1.2300573004089403,0.5153333333333333,2.961,-0.5212550813385416,-0.8969865585650614,0.4173333333333333,1.496,-0.734141762144206,-0.0117281852528008,0.5353333333333333,2.167333333333333,-0.007392517135542536,-1,-1,-1,-1
-1.216391429259862,0.6223333333333333,4.316,-0.2957495131318603,-1.3154562544611257,0.518,2.8906666666666667,-0.557444158648923,-0.9111711938991373,0.4113333333333333,1.4506666666666663,-0.7457512261658189,-0.0259965082285833,0.53,2.134333333333333,-0.016386135484872246,1,1,-1,-1
-1.2565096082125091,0.585,4.018666666666666,-0.3055037185690046,-1.3971727383151036,0.53,2.969666666666667,-0.5920727344265262,-1.0428832676434925,0.4253333333333333,1.466,-0.8535514300719235,-0.3319521797820217,0.4516666666666666,1.5593333333333337,-0.2092363076063505,-1,1,1,-1
-1.5369794547282236,0.5893333333333333,3.7846666666666655,-0.37369625804263606,-1.3266487052704985,0.5293333333333333,3.042,-0.5621871261961078,-1.04960591057581,0.4316666666666666,1.512,-0.8590536005130203,-0.5166528757812949,0.4216666666666666,1.2596666666666667,-0.3256569669573093,1,-1,1,-1
-1.5227433463652806,0.5866666666666667,3.7873333333333337,-0.37023493628719206,-1.3488211732727122,0.5296666666666667,3.0336666666666665,-0.5715830393849712,-0.990276428939745,0.4296666666666667,1.5736666666666668,-0.8104951803455193,-0.5910497825800307,0.4096666666666667,1.1443333333333332,-0.37255087223644656,-1,1,-1,-1
-1.4869890093197011,0.5826666666666667,3.794333333333333,-0.36154174138362655,-1.3541070461496054,0.5303333333333333,3.0403333333333333,-0.573823006657613,-0.9838448048235688,0.4273333333333333,1.5730000000000002,-0.8052311952645697,-0.6620349050367871,0.407,1.0666666666666669,-0.41729425945441695,-1,1,-1,-1
-1.5404750897246005,0.5596666666666666,3.656333333333333,-0.37454617553086944,-1.3366685062050658,0.4733333333333334,2.689,-0.5664331659126377,-1.0923051950088278,0.3843333333333333,1.276333333333333,-0.8940009780591228,-0.7064198369689931,0.45,1.2623333333333333,-0.4452709977814625,-1,-1,-1,1
-1.646427769380404,0.5553333333333333,3.532,-0.4003071704453819,-1.5106782686900746,0.4589999999999999,2.4113333333333333,-0.640172391611854,-1.138480043534112,0.37,1.153333333333333,-0.9317929430996281,-0.6419713893421766,0.4683333333333334,1.4173333333333331,-0.4046478115705711,-1,-1,-1,1
-1.6755354132840758,0.5573333333333333,3.5113333333333334,-0.4073843096835008,-1.6644089955953811,0.466,2.309333333333333,-0.7053180742809605,-1.1349286152743463,0.3593333333333333,1.0913333333333337,-0.9288862643140239,-0.5542445519925263,0.472,1.5216666666666667,-0.3493517760479936,1,1,-1,1
-1.6966165223570653,0.5576666666666666,3.494,-0.41250990297086054,-1.6488214205399094,0.4656666666666667,2.322666666666666,-0.6987126074456275,-1.2095204903710606,0.3596666666666667,1.0196666666666667,-0.9899362433825456,-0.5117127328342674,0.4703333333333333,1.5576666666666668,-0.32254309293496564,1,-1,1,-1
-1.7058759316821948,0.5806666666666667,3.6766666666666663,-0.41476120607438693,-1.5360878838917391,0.4503333333333333,2.2903333333333333,-0.6509400940874389,-1.179194940379787,0.3543333333333333,1.0066666666666666,-0.9651161917374006,-0.5030461435706239,0.4826666666666666,1.6106666666666667,-0.3170803629168758,1,-1,-1,1
-1.5706776762643533,0.5816666666666667,3.818,-0.38188953561183436,-1.6391330182480588,0.4503333333333333,2.185,-0.6946070028343625,-1.162504190124284,0.3496666666666667,0.9926666666666668,-0.9514555892600502,-0.5045183775869249,0.4906666666666667,1.6423333333333332,-0.31800834239182774,1,1,-1,1
-1.484257587950612,0.5760000000000001,3.8586666666666662,-0.36087763234714837,-1.610694061451719,0.4483333333333333,2.201,-0.6825555717887266,-1.2562416803917784,0.355,0.9296666666666666,-1.0281753635162463,-0.4933277418383914,0.494,1.666,-0.3109546537993072,-1,-1,1,1
-1.4797935194212029,0.5723333333333334,3.83,-0.3597922530338764,-1.6274154770902811,0.4483333333333333,2.184333333333333,-0.6896415204399614,-1.265578026210508,0.36,0.9453333333333334,-1.0358167281564419,-0.5235178951422867,0.5,1.6563333333333332,-0.32998413029656876,-1,1,1,1
-1.6692023227988515,0.5603333333333333,3.590333333333333,-0.40584450236278924,-1.5966515112852195,0.4406666666666667,2.197,-0.676604832236345,-1.2555229576870888,0.3513333333333333,0.9516666666666668,-1.0275871224240296,-0.3872676479279286,0.461,1.6686666666666663,-0.24410278842285366,-1,-1,-1,-1
-1.7330961962669278,0.5589999999999999,3.535333333333333,-0.4213794539546385,-1.5829303354284572,0.4366666666666666,2.193,-0.6707902798289902,-1.280671872017849,0.345,0.9056666666666668,-1.0481703386456123,-0.5317476957138179,0.4479999999999999,1.4836666666666667,-0.3351715433903901,-1,-1,-1,-1
-1.7740811126631524,0.5589999999999999,3.511,-0.4313443951556044,-1.5588253005927215,0.4313333333333333,2.184,-0.6605754126924817,-1.2699785373491417,0.3406666666666667,0.903,-1.0394183417712768,-0.521807141290977,0.4383333333333333,1.463,-0.3289058068485756,1,-1,-1,-1
-1.7633190196106674,0.5589999999999999,3.515,-0.42872773434725847,-1.671153130274405,0.4363333333333333,2.1096666666666666,-0.7081760016876788,-1.2700697833869974,0.3403333333333333,0.8973333333333334,-1.039493022407659,-0.6050147025430566,0.4396666666666667,1.3826666666666665,-0.3813532494071597,1,1,-1,1
-1.80904257181325,0.5773333333333334,3.631333333333333,-0.43984481226912536,-1.7020324716237734,0.435,2.061,-0.7212615819947055,-1.24448623867419,0.3303333333333333,0.8673333333333333,-1.0185540814413623,-0.6242613149026701,0.4246666666666667,1.3030000000000002,-0.3934847862649707,1,-1,-1,-1
-1.725551735457782,0.5813333333333334,3.74,-0.4195451179362526,-1.8018830837177269,0.4423333333333333,2.0156666666666667,-0.7635747644061536,-1.3001725727351876,0.3293333333333333,0.8053333333333333,-1.0641307548313086,-0.6092313515361956,0.4133333333333333,1.2666666666666666,-0.38401109026356195,1,1,-1,-1
-1.6569966717545743,0.5770000000000001,3.77,-0.4028768594914491,-1.817779451014078,0.4463333333333333,2.035333333333333,-0.7703110865476441,-1.3520019013940492,0.3329999999999999,0.7766666666666667,-1.1065506487628718,-0.6600383963454031,0.4103333333333333,1.2020000000000002,-0.4160358188351582,-1,1,1,-1
-1.6283306331015517,0.5736666666666667,3.761333333333333,-0.395907090738467,-1.8384244125197864,0.4493333333333333,2.0356666666666663,-0.7790596961329955,-1.374531586889121,0.3379999999999999,0.7806666666666667,-1.124990148052991,-0.6551813321527069,0.41,1.2006666666666663,-0.41297431106571353,-1,1,1,-1
-1.614906157365243,0.56,3.71,-0.3926431067382842,-1.6694865793939928,0.4136666666666667,1.943,-0.7074697759578407,-1.4415074356258544,0.357,0.8573333333333333,-1.179806763913264,-0.7692357138475783,0.3989999999999999,1.0546666666666666,-0.48486514096727,-1,-1,1,-1
-1.6872132104389213,0.5579999999999999,3.612333333333333,-0.4102236118521289,-1.954158952179449,0.4203333333333333,1.711666666666667,-0.8281039291650013,-1.3388261956784584,0.3596666666666667,0.9756666666666668,-1.0957669466893298,-0.761205760544204,0.3916666666666666,1.028,-0.4798036957297278,-1,1,1,-1
-1.760036699687828,0.5623333333333334,3.5746666666666664,-0.42792968160225237,-1.885428271568286,0.417,1.7473333333333334,-0.7989782807090193,-1.3343753049339704,0.36,0.9773333333333334,-1.0921240997112247,-0.8691910770928445,0.3966666666666666,0.939,-0.547869068655362,1,-1,1,1
-1.8196840801310912,0.569,3.571333333333333,-0.44243215449160816,-1.8027454437480053,0.411,1.7733333333333334,-0.7639402022988244,-1.3281109252552408,0.36,0.9766666666666668,-1.0869969964205801,-0.9095211386528148,0.406,0.9356666666666666,-0.5732899385285052,1,-1,1,1
-1.6764352378694491,0.5766666666666667,3.758,-0.4076030901489223,-1.75713168842835,0.4053333333333333,1.75,-0.7446106948592941,-1.2512977971664976,0.3493333333333333,0.9586666666666666,-1.0241290251311437,-0.7378681201061863,0.4539999999999999,1.301,-0.46509349946982687,1,-1,-1,1
-1.6831534375474182,0.5803333333333334,3.768333333333333,-0.4092365316843424,-1.7771755412871844,0.4066666666666666,1.729666666666667,-0.7531045757124836,-1.2401576756349928,0.3416666666666666,0.9093333333333332,-1.0150113539982308,-0.64982737321077,0.476,1.476,-0.4095996002841109,1,1,-1,1
-1.7374758000599615,0.5870000000000001,3.7696666666666663,-0.42244429678264844,-1.802289825556877,0.4083333333333334,1.7146666666666666,-0.7637471273118324,-1.2420066547711195,0.3396666666666667,0.896,-1.0165246573896836,-0.4254431324071615,0.47,1.6746666666666663,-0.2681655839097319,1,1,-1,-1
-1.749671388781867,0.5896666666666667,3.776333333333333,-0.4254094931331806,-1.7970259847329242,0.4093333333333333,1.7246666666666668,-0.761516496449408,-1.2858880296942048,0.34,0.8533333333333334,-1.0524395210002153,-0.4173769784676866,0.466,1.664,-0.2630813206643801,1,1,1,-1
-1.6063419605648457,0.5603333333333333,3.6926666666666663,-0.3905608353796113,-1.896204846227088,0.4163333333333333,1.7183333333333333,-0.8035450145501641,-1.347154569935532,0.3493333333333333,0.8773333333333333,-1.1025833335063917,-0.5541004160132101,0.4376666666666666,1.4243333333333332,-0.34926092416648125,-1,1,1,-1
-1.7415128403844018,0.5596666666666666,3.5466666666666664,-0.42342584982694553,-1.9174950883371955,0.4206666666666667,1.731,-0.8125670713918509,-1.397383907598014,0.3596666666666667,0.8893333333333333,-1.1436937092536734,-0.6000261128524913,0.426,1.3226666666666669,-0.37820883840283254,-1,1,1,-1
-1.712610913703855,0.5553333333333333,3.5323333333333333,-0.4163987280150585,-1.9720833781824847,0.4283333333333333,1.7406666666666666,-0.8356996713560788,-1.3690048432073902,0.361,0.9263333333333332,-1.1204667655042981,-0.616740431681821,0.4206666666666667,1.282,-0.38874421840335166,-1,1,1,-1
-1.6672625277548834,0.5506666666666667,3.545333333333333,-0.4053728668135498,-1.922735253102304,0.4263333333333333,1.7813333333333332,-0.8147876691720974,-1.339151145785169,0.3596666666666667,0.9543333333333331,-1.0960329032320133,-0.6477135084125643,0.4196666666666667,1.252,-0.4082671876894834,-1,-1,-1,-1
-1.6423443063547452,0.599,3.797333333333333,-0.39931433033431224,-1.7666870178679377,0.4526666666666666,1.9963333333333333,-0.7486599078696091,-1.145897553052221,0.4146666666666667,1.3003333333333331,-0.9378638295096289,-0.4555295970819843,0.5086666666666667,1.6746666666666667,-0.2871297033248314,1,1,1,1
-1.3315092616122524,0.5996666666666667,4.064333333333333,-0.3237388938953622,-1.6895620012088628,0.4613333333333333,2.106333333333333,-0.7159770346258203,-1.031629071480098,0.4386666666666666,1.491,-0.8443403941606069,-0.2085845985194958,0.5456666666666667,2.019,-0.1314751758715098,1,1,1,1
-1.3444676795499833,0.6036666666666667,4.069333333333334,-0.32688956209628417,-1.5810709077858969,0.4596666666666666,2.1876666666666664,-0.6700023197016501,-0.947969158689392,0.4473333333333333,1.601,-0.7758686481678329,-0.0958363163431732,0.5589999999999999,2.1653333333333338,-0.06040760744335902,1,-1,1,1
-1.3853151082619322,0.6096666666666667,4.065333333333333,-0.3368210749823935,-1.5801760086043273,0.46,2.1790000000000003,-0.6696230928595154,-0.9017371088675704,0.4496666666666666,1.6446666666666665,-0.7380298665276406,-0.0670389851183266,0.569,2.220333333333333,-0.042256055438607575,1,1,1,1
-1.1038741136231254,0.6183333333333334,4.3646666666666665,-0.26839241366699745,-1.6610176302903503,0.4736666666666667,2.1646666666666667,-0.7038809327776054,-0.8992140277077334,0.455,1.623,-0.7359648419951896,0.1328726395659498,0.6043333333333333,2.511,0.08375236608762446,1,1,1,1
-1.1105900541528904,0.6226666666666667,4.372333333333333,-0.27002530592036456,-1.5300605953907582,0.474,2.280333333333333,-0.648385940913611,-0.9437582709202046,0.4646666666666667,1.602,-0.7724222324578716,0.1971951420976534,0.6216666666666666,2.615,0.12429616650662295,1,1,1,1
-1.17252115471132,0.631,4.3773333333333335,-0.28508303519836564,-1.3964002466569907,0.4636666666666666,2.3273333333333333,-0.5917453795935853,-0.8707460280358377,0.465,1.6673333333333331,-0.7126651088561782,0.1986776705207003,0.6333333333333333,2.6526666666666667,0.1252306347585365,1,-1,1,1
-1.1365099227191855,0.6306666666666667,4.421333333333333,-0.27632737968093685,-1.3691328041226831,0.4576666666666666,2.314333333333333,-0.5801903951457965,-0.8311085658972319,0.4603333333333333,1.6866666666666668,-0.6802236903939978,0.2107851085543228,0.6403333333333333,2.697,0.13286220274640567,-1,-1,-1,1
-1.4254342832867284,0.5966666666666667,4.136,-0.34657552260132735,-1.8024772696388192,0.345,1.148,-0.763826559530272,-0.908183186496386,0.4466666666666666,1.763,-0.7433056811361755,0.0481682984559901,0.532,2.306666666666666,0.030361472303722135,-1,-1,-1,-1
-1.5648311295940092,0.5846666666666667,4.001,-0.3804680249947224,-1.9327958338915443,0.3043333333333333,0.73,-0.8190509899587509,-0.9197757229951444,0.43,1.7486666666666666,-0.752793632869292,-0.2674713689442334,0.4896666666666667,1.8896666666666664,-0.16859272219588026,-1,-1,-1,-1
-1.6554830217556376,0.584,3.9383333333333335,-0.40250883548250815,-1.9607739935826864,0.2863333333333333,0.5616666666666668,-0.8309071513755082,-1.050886171122393,0.4306666666666667,1.6523333333333334,-0.8601014342009361,-0.3355366905691079,0.467,1.7453333333333334,-0.21149569870948334,-1,-1,1,-1
-1.6617739648608332,0.5816666666666667,3.9286666666666665,-0.4040383952243372,-2.028818912926813,0.2806666666666667,0.4526666666666666,-0.8597421982921074,-1.0351556898965957,0.4296666666666667,1.6763333333333332,-0.8472267672438777,-0.4050678228206994,0.46,1.6556666666666664,-0.2553226059030591,-1,-1,-1,-1
-1.6406698512293811,0.5876666666666667,3.936333333333333,-0.3989072086823709,-2.20169763651764,0.345,0.8073333333333333,-0.9330021294327794,-1.007514026115248,0.41,1.5793333333333337,-0.8246033515825555,-0.490604449019006,0.4223333333333333,1.401,-0.3092381061494823,1,1,-1,-1
-1.632143983461555,0.5913333333333334,3.953333333333333,-0.39683425652181886,-2.125762495561664,0.3656666666666667,1.0473333333333334,-0.9008234837206636,-1.0398756162406777,0.4036666666666667,1.501,-0.851089807342247,-0.6082866668963436,0.4176666666666666,1.258,-0.3834156360447499,1,1,-1,-1
-1.605271761505115,0.591,3.969333333333333,-0.3903006306106069,-2.02938671845904,0.3706666666666667,1.1823333333333332,-0.8599828143339674,-1.1261057463754371,0.4053333333333333,1.4229999999999998,-0.9216651566410458,-0.6314895173393644,0.4123333333333333,1.2093333333333334,-0.39804087138987715,-1,1,1,-1
-1.5482595891173,0.589,3.994,-0.37643887376104934,-1.9822539282271947,0.369,1.2063333333333333,-0.8400095932508154,-1.2090430314569731,0.4176666666666666,1.394,-0.9895454654771327,-0.7842047799946339,0.4263333333333333,1.102,-0.4943004521948746,-1,-1,1,1
-1.4776358242606928,0.611,4.183333333333334,-0.35926763794875033,-1.9775478052649924,0.39,1.338,-0.8380153036298064,-1.1126368210140043,0.4136666666666667,1.411,-0.9106414679306492,-0.6453814552162969,0.4566666666666666,1.3323333333333334,-0.4067972464459917,1,1,-1,1
-1.3860311803577714,0.6166666666666667,4.304,-0.3369951784565035,-1.9594527129973505,0.3983333333333334,1.4123333333333332,-0.830347239069999,-0.987391681841985,0.4036666666666667,1.4653333333333334,-0.8081341490708948,-0.6087289679946104,0.4693333333333333,1.4156666666666666,-0.383694427552347,1,1,-1,1
-1.3105470147419354,0.612,4.352333333333333,-0.31864220038296354,-1.8115925858275803,0.391,1.508,-0.7676893103792117,-1.0920962904680918,0.406,1.3806666666666667,-0.8938299994126855,-0.501430231838556,0.469,1.526333333333333,-0.3160618204133811,-1,-1,1,-1
-1.329032636432462,0.6116666666666667,4.336666666666667,-0.3231367351876354,-1.7739662029333785,0.3863333333333333,1.5096666666666667,-0.7517445708378327,-1.124349649872958,0.41,1.373,-0.9202278733634816,-0.5113965458966996,0.4683333333333334,1.5136666666666667,-0.32234379378478833,-1,-1,1,-1
-1.2885084765748935,0.6093333333333333,4.328333333333333,-0.3132838208545855,-1.883616120069939,0.42,1.667,-0.7982103545511448,-1.04787886193038,0.385,1.301,-0.8576400915548783,-0.5116813861229406,0.4693333333333333,1.521,-0.3225233344560849,-1,1,-1,1
-1.2875142473796233,0.6096666666666667,4.313999999999999,-0.3130420871549148,-1.8898814223040152,0.4343333333333333,1.7686666666666668,-0.8008653695854429,-1.1455240796054365,0.3813333333333333,1.1753333333333331,-0.9375581588708456,-0.5001969442348713,0.4686666666666667,1.5246666666666668,-0.3152844537921373,1,1,-1,-1
-1.277686352436577,0.608,4.309,-0.31065256428045196,-1.8066620343171853,0.4373333333333333,1.8773333333333333,-0.7655999158219498,-1.150941943050173,0.379,1.1576666666666666,-0.9419924280116659,-0.498027939400991,0.4679999999999999,1.5256666666666667,-0.3139172852953995,-1,1,-1,-1
-1.3733086327089064,0.6136666666666667,4.267,-0.33390185900156605,-1.7262151810266413,0.4306666666666667,1.903333333333333,-0.7315093648846469,-1.1801316559926789,0.3793333333333333,1.132,-0.9658828498819513,-0.4822326197284425,0.4666666666666666,1.537,-0.30396116942378143,1,-1,1,-1
-1.7081471270138624,0.5093333333333333,3.2383333333333337,-0.41531341722731885,-1.927667679662769,0.415,1.7766666666666666,-0.8168778583097227,-1.2915215253219046,0.3216666666666666,0.8533333333333334,-1.057050275049604,-0.784919321402727,0.3779999999999999,1.0043333333333333,-0.4947508423864963,-1,-1,-1,-1
-1.9809224678563728,0.4826666666666666,2.793333333333333,-0.48163513925526585,-1.9471572061126372,0.4053333333333333,1.7413333333333334,-0.8251368351000709,-1.4524685420819443,0.3016666666666667,0.6203333333333333,-1.1887779195363728,-0.9895678593210548,0.3443333333333333,0.69,-0.6237450380540381,-1,-1,-1,-1
-2.070977847867002,0.4733333333333334,2.646333333333333,-0.5035309156906967,-1.910757569272379,0.3966666666666666,1.728,-0.8097119474500775,-1.3087235578117755,0.283,0.6603333333333333,-1.071129338246246,-1.3137843835511525,0.3436666666666667,0.3836666666666666,-0.8281054023674058,-1,-1,-1,-1
-2.075009357088037,0.4693333333333333,2.605,-0.5045111239202411,-2.0436161225697225,0.4,1.6276666666666666,-0.8660127360251333,-1.358956269370637,0.2703333333333333,0.5246666666666667,-1.1122424753707296,-1.363890654416426,0.356,0.397,-0.8596884186640842,-1,1,-1,1
-2.179708774517444,0.5223333333333333,2.841666666666667,-0.5299674046741903,-1.9862558236299992,0.4116666666666666,1.6503333333333332,-0.8417054559663195,-1.5798735344398929,0.3186666666666666,0.513,-1.2930529777326314,-0.9853009502794956,0.4086666666666667,0.92,-0.6210555172521736,1,1,1,1
-2.0071073612795853,0.5356666666666667,3.0843333333333334,-0.48800165031004766,-1.970278916167608,0.4183333333333333,1.681,-0.8349350037312258,-1.4639496801102907,0.336,0.6983333333333334,-1.1981746968047355,-0.8554974342076989,0.429,1.1043333333333334,-0.5392376830237048,1,1,1,1
-2.009617143879056,0.544,3.151333333333333,-0.48861187080651397,-1.8432074488749384,0.412,1.746,-0.781086578948553,-1.3855367935501148,0.3413333333333333,0.8003333333333333,-1.1339973976418678,-0.7854700838611262,0.4373333333333333,1.2026666666666666,-0.49509799932711135,1,-1,1,1
-1.828929577141405,0.5326666666666666,3.244,-0.4446800749995043,-1.8266697625890715,0.4086666666666667,1.7473333333333334,-0.7740784883439731,-1.3668245649840318,0.3429999999999999,0.836,-1.1186823092250184,-0.8008325005732035,0.4403333333333333,1.2066666666666666,-0.5047812475312831,-1,-1,1,1
-1.771345142684115,0.5433333333333333,3.2036666666666664,-0.4306791801846834,-1.6312014551526968,0.575,3.184,-0.6912458849701457,-1.2806313319806215,0.3443333333333333,0.858,-1.048137158511436,-0.7280897136615802,0.3856666666666667,0.9723333333333334,-0.4589299681440587,1,1,1,-1
-1.661411047840398,0.5436666666666666,3.283,-0.4039501567432701,-1.1418590803197657,0.6116666666666667,3.941666666666667,-0.48387977339864885,-1.2563941503504432,0.342,0.8606666666666667,-1.0283001530831126,-0.8535362168705181,0.3656666666666667,0.7533333333333334,-0.5380014872731159,1,1,-1,-1
-1.6263752049303282,0.5413333333333333,3.294666666666666,-0.39543165420077653,-0.9791808327039356,0.6203333333333333,4.173333333333334,-0.41494244571089833,-1.2633269880960256,0.342,0.8556666666666666,-1.0339743581986762,-0.909016858712238,0.3573333333333333,0.6626666666666666,-0.5729720804778802,-1,1,1,-1
-1.6292990522001487,0.5406666666666667,3.293333333333333,-0.39614254905396334,-0.8910799355939387,0.6186666666666667,4.256333333333333,-0.3776083798313637,-1.259969850364178,0.3413333333333333,0.861,-1.031226697169996,-0.9068924622480226,0.3516666666666666,0.6443333333333334,-0.5716330295568821,-1,-1,-1,-1
-1.7265671318698232,0.5539999999999999,3.397,-0.4197919981651603,-1.0860098519741794,0.5323333333333333,3.422333333333333,-0.460212831985192,-1.27286515731813,0.3406666666666667,0.8670000000000001,-1.0417809059038585,-0.959345336914318,0.3906666666666667,0.7826666666666667,-0.6046951586434306,1,-1,-1,1
-1.6376502827326176,0.551,3.474,-0.3981730404768867,-1.3620572342619308,0.5146666666666667,3.011,-0.5771920171498635,-1.3615311480396863,0.348,0.821,-1.1143498937543757,-0.8763879447081105,0.4063333333333333,0.9326666666666666,-0.5524054027958362,-1,-1,1,1
-1.6614178099934418,0.5533333333333333,3.4710000000000005,-0.403951800871486,-1.4039236651089415,0.5076666666666667,2.909333333333333,-0.5949335400929473,-1.3509351730641657,0.3506666666666667,0.8446666666666667,-1.1056775812588475,-0.8421246677847483,0.411,0.9846666666666668,-0.5308085524463495,1,-1,1,1
-1.6660242962718517,0.5533333333333333,3.4716666666666667,-0.40507180717974917,-1.36975833796457,0.5016666666666666,2.897333333333333,-0.580455474417733,-1.3171885038869813,0.35,0.8743333333333333,-1.0780575027418753,-0.8565027396729348,0.4176666666666666,1.0,-0.5398713477994582,1,-1,-1,1
-1.3576067897570212,0.6246666666666667,4.2716666666666665,-0.33008416323638085,-1.3779450886839304,0.5203333333333333,2.914333333333333,-0.5839247318341965,-1.2009847697928329,0.3406666666666667,0.8606666666666667,-0.9829501532492718,-0.7471801516585577,0.4486666666666666,1.1803333333333332,-0.4709630650789801,1,1,-1,1
-1.1451765999032082,0.6406666666666666,4.587999999999999,-0.2784345677915973,-1.3886018165055716,0.532,2.9683333333333333,-0.588440678795062,-1.1691789309281693,0.3329999999999999,0.8353333333333333,-0.9569185540378716,-0.5635124345581883,0.4496666666666666,1.358,-0.35519351363996177,1,1,-1,1
-1.1283851066087314,0.6493333333333333,4.672666666666667,-0.2743519379348413,-1.2760359968192303,0.5296666666666667,3.055,-0.5407392379946729,-1.1976309515416663,0.331,0.7926666666666667,-0.9802052090610761,-0.5621705572192661,0.45,1.3586666666666667,-0.3543477006682226,1,-1,-1,1
-1.0867075973547615,0.6503333333333333,4.715,-0.2642186019264561,-1.26135776668239,0.5286666666666666,3.054666666666667,-0.5345191195974724,-1.3011301917527365,0.3406666666666667,0.7383333333333333,-1.064914521439953,-0.5553521932566201,0.451,1.3613333333333335,-0.3500499451891139,1,-1,1,1
-0.9178097066595088,0.6629999999999999,4.874,-0.2231533101621815,-1.2072424735476963,0.529,3.014,-0.5115869590264113,-1.1243665740970117,0.4166666666666666,1.243,-0.9202417250533994,-0.3990029919426181,0.49,1.5773333333333333,-0.25149981787371106,1,1,1,1
-0.8388257543543931,0.667,4.939333333333334,-0.20394940517110347,-1.20336446493621,0.5313333333333333,2.9976666666666665,-0.5099435951818654,-0.942952385940907,0.4453333333333333,1.5313333333333332,-0.7717626530994768,-0.341105179621701,0.5113333333333333,1.6756666666666666,-0.2150056322459224,1,1,1,1
-0.6617974588694739,0.657,5.03,-0.1609073128471835,-1.23339358590578,0.5353333333333333,2.997666666666667,-0.5226688819537207,-0.8738431739947019,0.4579999999999999,1.6563333333333332,-0.7151999787158735,-0.2611025556125941,0.518,1.770333333333333,-0.1645783277544238,-1,1,1,1
-0.7213083107256235,0.6566666666666667,4.957333333333334,-0.17537659061349245,-1.285278408888994,0.5413333333333333,2.9843333333333333,-0.5446558476140682,-0.8142482057498359,0.4606666666666667,1.722,-0.6664242701119407,-0.2189759432381033,0.5203333333333333,1.8146666666666669,-0.13802505483725094,-1,1,1,1
-0.7671426696392922,0.6579999999999999,4.870666666666667,-0.18652060972391693,-1.1371044019422754,0.5683333333333334,3.299,-0.48186490769802387,-0.8159131084708291,0.4866666666666666,1.8223333333333331,-0.6677869155225297,-0.12248483707552,0.5066666666666666,1.8273333333333333,-0.07720471986138541,1,1,1,-1
-0.7467735842467791,0.6583333333333333,4.876333333333333,-0.1815681355919325,-1.1406358848835287,0.5806666666666667,3.3756666666666666,-0.4833614261343412,-0.6990926833982876,0.4916666666666666,1.956,-0.5721748331582317,-0.1322566797960775,0.501,1.788333333333333,-0.08336411393646592,1,1,1,-1
-0.704814680408961,0.6546666666666667,4.883,-0.17136638220640268,-1.127287531900869,0.5876666666666667,3.439,-0.4777048629665939,-0.6790236164969294,0.4936666666666667,1.983,-0.555749235696523,-0.1832503828000355,0.5003333333333333,1.732,-0.1155064970192623,-1,1,1,-1
-0.6615901198334688,0.6506666666666666,4.892,-0.16085690109856646,-1.0808718170727318,0.5866666666666667,3.477,-0.45803551325411823,-0.6858738798211268,0.497,1.986,-0.5613558574903025,-0.2319139659370135,0.5086666666666667,1.7093333333333334,-0.14618015747590438,-1,-1,1,1
-0.6274501075884009,0.701,5.241,-0.15255620795249733,-0.9446250262867788,0.589,3.5416666666666665,-0.4002989086344502,-0.6342580779714797,0.4673333333333333,1.813,-0.5191107253168558,-0.0772890147456157,0.5793333333333333,2.0763333333333334,-0.04871686058674061,1,1,-1,1
-0.5140515832929893,0.715,5.439000000000001,-0.12498485423895954,-0.8976818493200152,0.5870000000000001,3.5483333333333333,-0.3804060389933653,-0.6932968173732466,0.4596666666666666,1.6903333333333337,-0.567431186493579,0.1220714872366088,0.6086666666666667,2.3626666666666667,0.07694417692986963,1,-1,-1,1
-0.4531143994598805,0.72,5.526666666666667,-0.11016878268768716,-0.9000228697139501,0.5893333333333333,3.552,-0.3813980812140407,-0.689638312265733,0.4536666666666666,1.6546666666666667,-0.5644368702902903,0.1886501968596357,0.621,2.466666666666667,0.11891011122759049,1,1,-1,1
-0.4306655199627593,0.7213333333333334,5.557666666666666,-0.10471063408360733,-0.9123642233906096,0.5896666666666667,3.5403333333333333,-0.38662791344414593,-0.6806623178155926,0.4506666666666667,1.648,-0.5570904364784344,0.2533391946197505,0.6236666666666667,2.5409999999999995,0.15968492115042313,1,1,-1,1
-0.3623512154177284,0.6983333333333333,5.544,-0.08810091304880194,-0.9110649432194896,0.5736666666666667,3.508,-0.38607732414147394,-0.7568766338838175,0.4583333333333333,1.693,-0.6194683079913036,0.1558467810620483,0.5506666666666667,2.2453333333333334,0.09823344146488527,-1,-1,1,-1
-0.4503517365617639,0.6923333333333334,5.444,-0.10949707768598176,-0.9779199733940608,0.5703333333333334,3.4466666666666668,-0.41440813781978886,-0.7776585397662912,0.46,1.715,-0.6364773309912481,-0.008560899244058,0.5183333333333333,1.9853333333333327,-0.005396111418195622,-1,-1,1,-1
-0.4954177663527259,0.6906666666666667,5.403666666666667,-0.12045428771628652,-0.9503669602100095,0.5666666666666667,3.4613333333333336,-0.4027321385605676,-0.7578093858745079,0.4583333333333333,1.7433333333333332,-0.6202317220955064,-0.1083464296428646,0.5046666666666667,1.846666666666667,-0.06829298995924842,-1,-1,-1,-1
-0.6160206929975489,0.6983333333333333,5.357333333333333,-0.14977729672432183,-0.9167037265504092,0.56,3.4513333333333334,-0.38846684246946706,-0.7190707912499725,0.4506666666666667,1.7533333333333334,-0.588525984870032,-0.1452866650405395,0.4996666666666667,1.8006666666666669,-0.09157718246491098,1,-1,-1,-1
-0.8920600947844255,0.6203333333333333,4.54,-0.21689263206777565,-1.0448676782137607,0.5663333333333334,3.4763333333333337,-0.44277822375775266,-0.7854117298880134,0.425,1.6,-0.642822956356366,-0.2242766449494404,0.5376666666666666,1.918,-0.14136619648762702,-1,1,-1,1
-1.0920978590227612,0.603,4.203333333333333,-0.265529172870658,-1.1039280588115687,0.5726666666666667,3.4796666666666667,-0.46780593871230053,-0.8727971423053547,0.4193333333333333,1.4839999999999998,-0.7143438504491305,-0.1243749339482738,0.5513333333333333,2.075333333333333,-0.0783960869159202,-1,1,-1,1
-1.0677072540331851,0.59,4.121333333333333,-0.2595989193542814,-1.1645431580177772,0.5806666666666667,3.4886666666666666,-0.49349248880762675,-0.8870610240082213,0.4156666666666667,1.4506666666666663,-0.7260181739363307,-0.1167654516889995,0.5589999999999999,2.115,-0.07359967325244586,-1,1,-1,1
-1.1736249224736772,0.5923333333333334,4.035333333333333,-0.28535140175412677,-1.1380400479737762,0.5803333333333334,3.5123333333333333,-0.48226140162403197,-0.8704086998941492,0.4103333333333333,1.44,-0.712389021467805,-0.0696807175062765,0.561,2.1726666666666667,-0.04392119386578015,1,-1,-1,1
-1.4280253407919714,0.61,4.012333333333333,-0.3472055040178674,-1.0766638103362616,0.5143333333333333,3.113,-0.45625230779453296,-0.968204686061212,0.4403333333333333,1.5603333333333331,-0.7924304857793467,-0.0811427926659593,0.5036666666666667,1.972,-0.05114597631936533,1,-1,1,-1
-1.3648162782682718,0.6123333333333334,4.121666666666667,-0.33183705516396494,-1.2736322006044487,0.4976666666666666,2.8016666666666667,-0.5397205935859607,-0.9283235366979532,0.4483333333333333,1.665333333333333,-0.7597896206623523,-0.219828094247598,0.4823333333333333,1.761,-0.1385621831997361,1,-1,1,-1
-1.2988414677842923,0.6083333333333334,4.149666666666667,-0.31579615121623145,-1.4471941392429777,0.5013333333333333,2.655666666666667,-0.6132700472676909,-0.9605990392101402,0.4573333333333333,1.6789999999999998,-0.7862056177161901,-0.2917893958204225,0.4776666666666667,1.665333333333333,-0.18392087625465767,-1,1,1,-1
-1.2177634163100128,0.601,4.168666666666667,-0.2960830936655149,-1.5278594539576686,0.5086666666666667,2.637,-0.6474531744836559,-0.940066006303384,0.4596666666666666,1.716,-0.7694002856670169,-0.2966902073248494,0.4713333333333333,1.6366666666666665,-0.18700995885726135,-1,1,1,-1
-1.3762796658877288,0.5766666666666667,3.892,-0.33462422648541945,-1.448955774499189,0.5013333333333333,2.740666666666667,-0.6140165664164005,-0.8983405578509902,0.4103333333333333,1.5673333333333337,-0.735249947559274,-0.4319925252530938,0.4516666666666666,1.4946666666666666,-0.2722938013446835,-1,-1,-1,-1
-1.4390253685962162,0.569,3.8016666666666663,-0.34988001551908854,-1.4138751294828142,0.4916666666666666,2.731666666666667,-0.5991506211751993,-1.0028054154283506,0.3903333333333333,1.3823333333333332,-0.8207495728230835,-0.4932877309447931,0.441,1.4196666666666666,-0.3109294341075852,-1,-1,-1,-1
-1.4481435133316318,0.5670000000000001,3.7626666666666666,-0.35209697200307644,-1.5321916567666256,0.497,2.648333333333333,-0.6492890098766958,-1.0611648246114125,0.386,1.2906666666666666,-0.868514033824469,-0.6319015016307994,0.4496666666666666,1.313,-0.39830055358864525,-1,1,-1,1
-1.4887608810887616,0.5686666666666667,3.7353333333333336,-0.3619725486060604,-1.5165713339403024,0.498,2.670666666666667,-0.6426696656862565,-1.0969597789219103,0.385,1.2483333333333335,-0.8978105384180483,-0.6023068808309888,0.45,1.3436666666666668,-0.3796464535154701,1,1,-1,1
-1.4578370705559127,0.5706666666666667,3.745,-0.3544538324352001,-1.4528549081966964,0.5083333333333333,2.786,-0.6156688823304383,-1.1467639431471683,0.4006666666666667,1.2583333333333333,-0.93857292948993,-0.618423231671225,0.4596666666666666,1.3403333333333334,-0.389804921955454,1,1,1,1
-1.5467001430287253,0.5783333333333334,3.7123333333333335,-0.37605971503766705,-1.3607412191792707,0.507,2.8560000000000003,-0.5766343361794511,-1.089100212175944,0.4026666666666667,1.32,-0.8913778487356029,-0.5574362796863073,0.4603333333333333,1.3976666666666666,-0.3513635878636901,1,-1,1,1
-1.4568596595308767,0.5776666666666667,3.798333333333333,-0.3542161878515318,-1.2998188750702755,0.501,2.869,-0.5508175864855048,-1.0968812762547124,0.4066666666666666,1.332,-0.8977462876376109,-0.5799673333698296,0.4653333333333333,1.393,-0.36556537585109344,-1,-1,1,1
-1.374467287488304,0.5693333333333332,3.814666666666666,-0.3341835706107174,-1.3088700965325897,0.5003333333333333,2.862,-0.5546531762405376,-1.116695652717832,0.4093333333333333,1.3293333333333337,-0.9139634328261562,-0.5849310914310277,0.4679999999999999,1.4003333333333332,-0.3686941349671154,-1,-1,1,1
-1.6668973864092784,0.585,3.734,-0.40528408751719064,-1.397180705026699,0.4723333333333333,2.5983333333333336,-0.5920761104390903,-1.0866599139219222,0.374,1.218,-0.8893805781597416,-0.5226749236528838,0.4379999999999999,1.393333333333333,-0.32945278797498523,1,-1,-1,-1
-1.6468787987983546,0.589,3.8216666666666663,-0.40041683229234853,-1.451772375982911,0.4616666666666666,2.478333333333333,-0.6152101431993744,-1.1612279711410487,0.3603333333333333,1.088,-0.9504110634036839,-0.5769998311044575,0.4236666666666667,1.3003333333333331,-0.3636948979490424,1,-1,-1,-1
-1.529971645615392,0.5796666666666667,3.8726666666666665,-0.37199240179752746,-1.5074624161253896,0.4603333333333333,2.427,-0.6388096262434273,-1.2363139400888716,0.3586666666666667,1.0156666666666667,-1.0118654352995606,-0.6040122489604052,0.4163333333333333,1.2516666666666665,-0.38072138223183805,-1,-1,-1,-1
-1.544694550474901,0.5783333333333334,3.851,-0.37557208169278616,-1.6066001082502797,0.4643333333333333,2.366333333333333,-0.6808206982114526,-1.1894722503782298,0.3526666666666667,1.0333333333333334,-0.9735276917764079,-0.6022877079758482,0.4103333333333333,1.2336666666666667,-0.37963436846930915,-1,1,-1,-1
-1.6907799961406398,0.5673333333333334,3.631,-0.4110908286947951,-1.6028904270103297,0.4516666666666666,2.283666666666667,-0.679248665594901,-1.198953256031636,0.3286666666666666,0.8816666666666666,-0.9812874537603842,-0.7407568727668279,0.451,1.286,-0.46691433987128944,-1,-1,-1,1
-1.7111783036781252,0.5643333333333334,3.5926666666666667,-0.41605040780544045,-1.573928189655604,0.444,2.2546666666666666,-0.6669754866274947,-1.2659750698950791,0.321,0.769,-1.0361416899381497,-0.6698092320923186,0.4653333333333333,1.4243333333333332,-0.42219457819397677,-1,-1,-1,1
-1.6621934424141287,0.5606666666666666,3.604,-0.4041403856520669,-1.6608832157938809,0.446,2.1820000000000004,-0.7038239726349625,-1.3268858535021613,0.3233333333333333,0.7176666666666667,-1.085994332192258,-0.5934147998815376,0.4713333333333333,1.522333333333333,-0.3740415914355715,-1,1,1,1
-1.6520133193227315,0.5579999999999999,3.5900000000000003,-0.4016652231546337,-1.723860135495602,0.4506666666666667,2.159666666666667,-0.7305113793034632,-1.3414783129309782,0.325,0.7163333333333333,-1.0979375812596992,-0.513927024520253,0.4626666666666666,1.5656666666666663,-0.3239388066689236,-1,1,1,-1
-1.6985567725380517,0.56,3.5933333333333333,-0.4129816491806558,-1.7270192699357023,0.4333333333333333,2.0316666666666667,-0.731850109522768,-1.4090773081580696,0.3493333333333333,0.824,-1.1532642135278404,-0.6486263947325759,0.4126666666666667,1.224,-0.4088425987712513,1,-1,1,-1
-1.7200338181376842,0.5626666666666666,3.587,-0.4182035092059825,-1.8824845362737743,0.4393333333333333,1.9206666666666663,-0.7977308290822783,-1.3812516475065402,0.3596666666666667,0.9156666666666666,-1.1304902049894965,-0.7498200185547428,0.3926666666666666,1.030333333333333,-0.47262702764820536,1,1,1,-1
-1.7571657040756206,0.5686666666666667,3.5966666666666667,-0.42723163693168875,-1.8782154265614883,0.4393333333333333,1.918,-0.795921730327626,-1.345557931993297,0.3616666666666666,0.96,-1.1012765596409129,-0.8387251955854753,0.3896666666666666,0.9246666666666667,-0.5286657949827492,1,1,1,-1
-1.7533409748310458,0.569,3.604333333333333,-0.4263017045228157,-1.8728184018788452,0.4393333333333333,1.924,-0.7936346608236264,-1.296311873711883,0.36,1.0,-1.0609709523158604,-0.8771178493171291,0.3896666666666666,0.8873333333333334,-0.5528654767299679,1,1,-1,1
-1.7011841156264889,0.58,3.6876666666666655,-0.4136204529575851,-1.8187865461906365,0.44,1.93,-0.7707378581118616,-1.2611654213429306,0.3613333333333333,0.978,-1.032205216387178,-0.7543936758653,0.4636666666666666,1.2853333333333334,-0.47550989821271317,1,1,1,1
-1.6609102068900912,0.5843333333333333,3.7393333333333336,-0.4038283838799905,-1.7728906494786345,0.4403333333333333,1.9573333333333331,-0.75128878905974,-1.291878815048111,0.3676666666666666,0.9586666666666666,-1.057342700066109,-0.5130667048489912,0.4876666666666666,1.606,-0.32339652943039443,1,1,1,1
-1.581781017173398,0.5816666666666667,3.790333333333333,-0.38458916633020035,-1.782532746273436,0.441,1.9503333333333333,-0.755374771027716,-1.2828620249947986,0.37,0.9746666666666666,-1.0499628769512426,-0.4271083803342517,0.4963333333333333,1.7226666666666666,-0.2692152240348315,-1,1,1,1
-1.586616013279612,0.581,3.778,-0.3857647317855385,-1.7640860092627697,0.44,1.9593333333333331,-0.7475576917764252,-1.280248680566054,0.37,0.975,-1.0478239761330657,-0.4021359708841552,0.5,1.7613333333333334,-0.25347459913879006,-1,-1,1,1
-1.554885205515939,0.604,4.016333333333333,-0.37804980489469625,-1.603920633903281,0.417,1.923333333333333,-0.6796852310927867,-1.21867804098768,0.365,1.0033333333333334,-0.9974312724690068,-0.3719883330765823,0.511,1.8363333333333332,-0.23447192103602132,1,-1,-1,1
-1.51083885423136,0.6083333333333334,4.113,-0.36734051622799174,-1.684478499776347,0.4096666666666667,1.7896666666666663,-0.7138228252635331,-1.1779278776238136,0.3573333333333333,1.0076666666666667,-0.9640791598270164,-0.3225133645839473,0.5113333333333333,1.8976666666666664,-0.20328682764956682,1,-1,-1,1
-1.3651651638387126,0.603,4.211666666666667,-0.33192188208325635,-1.8118238131934008,0.4166666666666666,1.7226666666666666,-0.7677872964155845,-1.1227663468628002,0.3486666666666667,1.0126666666666666,-0.9189320135194445,-0.3672451188361216,0.5183333333333333,1.8863333333333328,-0.2314821752403722,-1,1,-1,1
-1.331396301125003,0.5963333333333334,4.187666666666667,-0.32371142904457195,-1.826868187879064,0.4196666666666667,1.735,-0.7741625740126978,-1.241028600338454,0.353,0.919,-1.0157241653446092,-0.346229025010782,0.5193333333333333,1.9096666666666664,-0.21823529770755948,-1,1,1,1
-1.3342861402687405,0.6223333333333333,4.2683333333333335,-0.3244140552709914,-1.7406337007453618,0.4479999999999999,1.9503333333333333,-0.7376194271283036,-1.1235721228042703,0.4173333333333333,1.2976666666666667,-0.919591503635451,-0.2251264486763071,0.541,2.003,-0.14190184530944366,1,1,1,1
-1.2049524688404851,0.6256666666666667,4.392666666666667,-0.29296828096153515,-1.6263071828653968,0.4529999999999999,2.0803333333333334,-0.6891718642734177,-0.9554202302169978,0.4406666666666667,1.5603333333333331,-0.7819670035209942,-0.120027634439618,0.5506666666666667,2.111666666666667,-0.07565589434406439,1,1,1,1
-1.0465559561633029,0.617,4.473333333333333,-0.25445626058782583,-1.6531815077613023,0.4583333333333333,2.096,-0.7005602592732901,-0.8910178889941816,0.447,1.655333333333333,-0.7292566838176903,-0.0878180791365288,0.5503333333333333,2.1376666666666666,-0.055353547103307,-1,1,1,-1
-1.0562987125512269,0.6146666666666667,4.438000000000001,-0.2568250831468964,-1.639806200266798,0.4596666666666666,2.1163333333333334,-0.6948922737301304,-0.9325506281364336,0.4566666666666666,1.6583333333333334,-0.7632492983216866,-0.0598065548847595,0.5503333333333333,2.1566666666666667,-0.03769730544610618,-1,1,1,1
-1.087648280315146,0.647,4.5873333333333335,-0.2644473165662118,-1.5318456800656897,0.4843333333333333,2.348,-0.6491423971023741,-0.8101331006978898,0.4426666666666666,1.6426666666666667,-0.6630562480993509,-0.0246000198471869,0.5870000000000001,2.284333333333333,-0.015505900046350881,1,1,-1,1
-0.8157509842100108,0.643,4.819999999999999,-0.19833907952125646,-1.4999935134972335,0.4933333333333333,2.448,-0.6356445676354626,-0.7884332044894344,0.4316666666666666,1.602,-0.6452958927309196,0.0423749097136481,0.6006666666666667,2.4036666666666666,0.02670977985280397,-1,1,-1,1
-0.9120678700035983,0.6483333333333333,4.756666666666666,-0.2217572584023451,-1.5063100604840025,0.4993333333333333,2.4793333333333334,-0.6383212983961128,-0.8390677426039397,0.431,1.5423333333333331,-0.6867379061945411,0.1549398541686888,0.6,2.5083333333333333,0.09766178673268845,1,1,-1,-1
-0.9383276177850356,0.6546666666666667,4.773,-0.22814196930585012,-1.4380168429714772,0.4966666666666666,2.517333333333333,-0.609381031436576,-0.9215618251441886,0.4396666666666667,1.4963333333333333,-0.7542554743724317,0.1738476545650518,0.5986666666666667,2.511,0.10957976341984485,1,-1,1,-1
-0.8696143085765042,0.6683333333333333,4.9446666666666665,-0.21143523555611676,-1.2799322630492944,0.5013333333333333,2.7023333333333337,-0.5423903387767206,-0.8771450296564993,0.4123333333333333,1.401,-0.7179023939424468,0.1364244106383805,0.6046666666666667,2.508,0.0859911206731387,1,1,-1,1
-0.8568819271112247,0.6709999999999999,4.991333333333333,-0.20833952513857723,-1.2272357872079454,0.497,2.729,-0.5200594231422987,-0.9307864398349492,0.3996666666666666,1.288333333333333,-0.7618053922831415,0.1302806864696331,0.6096666666666667,2.533333333333333,0.08211860457499248,1,-1,-1,1
-0.8163966188468006,0.6703333333333333,5.020666666666667,-0.19849605705735093,-1.3054768231159777,0.5013333333333333,2.681,-0.5532152261465119,-0.9921652874623464,0.4003333333333333,1.227666666666667,-0.8120411231592466,0.1472004187692239,0.61,2.5483333333333333,0.09278346092381658,-1,1,1,1
-0.8332413207445306,0.6729999999999999,5.015666666666666,-0.20259162388334892,-1.314677631089039,0.5056666666666667,2.698,-0.5571142054109607,-0.9924675122815624,0.4,1.222,-0.8122884801115045,0.2022236225028093,0.6083333333333334,2.5930000000000004,0.1274657214513641,1,1,-1,-1
-0.8769011966287277,0.6546666666666667,5.143666666666666,-0.21320694615999924,-1.5606880499464653,0.3746666666666667,1.6016666666666668,-0.6613647804443549,-1.048501683222523,0.3783333333333333,1.2356666666666667,-0.8581498418031386,-0.0292371677588092,0.522,2.208,-0.018428790046619823,-1,-1,-1,-1
-0.9869066962717952,0.6473333333333333,5.071666666666667,-0.23995333073544817,-1.811749972652096,0.3356666666666667,1.076,-0.7677560053876372,-1.1497640702705334,0.37,1.1496666666666668,-0.9410283939469752,-0.2469522031590656,0.4856666666666667,1.8956666666666664,-0.15565906865918613,-1,-1,-1,-1
-0.9867116654235346,0.6406666666666666,5.056666666666667,-0.23990591156014712,-1.9250993613980687,0.3203333333333333,0.854,-0.8157894952346656,-1.173632917839575,0.3646666666666667,1.12,-0.960563935084537,-0.3943359786601272,0.4753333333333333,1.728,-0.24855810311401455,-1,-1,-1,-1
-1.066080410483405,0.6436666666666666,5.0056666666666665,-0.25920337382821507,-1.9998845495221245,0.3216666666666666,0.791,-0.8474808313257265,-1.1804727421668084,0.362,1.101,-0.9661620130450193,-0.417124643082561,0.4693333333333333,1.6826666666666663,-0.262922268465064,1,1,-1,-1
-1.1702251768796383,0.6496666666666667,4.855666666666666,-0.2845247985078173,-2.036479724071734,0.3806666666666667,1.2066666666666668,-0.8629885809891878,-1.240415763488414,0.377,1.0983333333333334,-1.015222586897642,-0.4720688055093838,0.436,1.448,-0.29755470762621394,1,1,1,-1
-1.1027485140928714,0.6509999999999999,4.890333333333333,-0.26811873900516875,-1.94169135212494,0.4026666666666667,1.461,-0.8228205981540404,-1.2607894132624229,0.3863333333333333,1.1133333333333333,-1.0318974712686266,-0.5669389272121284,0.4293333333333333,1.306,-0.3573533026536127,1,1,1,-1
-1.0862083865656844,0.6516666666666667,4.901333333333333,-0.2640972254153526,-1.8908292058295075,0.4093333333333333,1.561,-0.8012670069551066,-1.1872713948083262,0.3856666666666667,1.1796666666666666,-0.9717263938964278,-0.5934284740968596,0.4263333333333333,1.264,-0.3740502105756093,1,1,-1,-1
-1.0190157311491266,0.6473333333333333,4.936000000000001,-0.2477602185543494,-1.8507219994312745,0.4093333333333333,1.6053333333333335,-0.7842709815452152,-1.238747259551937,0.39,1.1576666666666666,-1.0138569940597413,-0.5761589209446678,0.4203333333333333,1.2573333333333332,-0.36316485492604256,-1,1,1,-1
-0.9958684433943804,0.6386666666666667,4.874,-0.24213226120516393,-1.9036406804804296,0.42,1.638,-0.8066960599423234,-1.1306556278522537,0.3879999999999999,1.2483333333333335,-0.9253890229276052,-0.621461777226181,0.4276666666666666,1.24,-0.3917201799086633,-1,1,-1,1
-1.1265471496565311,0.6476666666666666,4.816333333333334,-0.27390506297280603,-1.7915778773587154,0.4183333333333333,1.7306666666666668,-0.7592077798948701,-1.073172284288448,0.3816666666666666,1.2663333333333333,-0.8783415808729734,-0.6428809408459919,0.4303333333333333,1.229666666666667,-0.40522112064888804,1,-1,-1,1
-1.011093775906203,0.6386666666666667,4.877,-0.2458340997493422,-1.6953158026492652,0.4096666666666667,1.771,-0.7184152935888992,-1.099929820715445,0.38,1.2393333333333334,-0.900241379432473,-0.6576624003462623,0.436,1.2476666666666667,-0.41453817953640704,-1,-1,-1,1
-1.160250048977942,0.6476666666666666,4.7943333333333324,-0.28209947788372364,-1.7193976103703483,0.409,1.731666666666667,-0.7286203178900102,-1.1065965243712197,0.3793333333333333,1.2206666666666666,-0.9056977661785276,-0.6746407911138452,0.44,1.2416666666666667,-0.425240009527822,1,-1,-1,1
-1.4798681598260215,0.5683333333333334,3.936333333333333,-0.35981040086265426,-1.8922059148510293,0.4156666666666667,1.7476666666666667,-0.8018504078850911,-1.1990752931978463,0.325,0.9183333333333332,-0.981387335502639,-0.7456148876691833,0.3956666666666667,1.0843333333333334,-0.46997644689264695,-1,1,-1,-1
-1.699307308122945,0.5493333333333333,3.588,-0.41316413199702634,-1.9335462381068464,0.4186666666666667,1.7706666666666666,-0.8193689849091927,-1.3437071294854768,0.307,0.6926666666666667,-1.099761763904569,-0.8678166159968825,0.3783333333333333,0.9136666666666666,-0.5470027174693072,-1,1,-1,-1
-1.747284972871054,0.542,3.4873333333333334,-0.42482926761795936,-1.9461963380024712,0.4213333333333333,1.7950000000000002,-0.8247296529429846,-1.381854067767915,0.2993333333333333,0.6176666666666667,-1.1309832579433161,-0.9047011135318802,0.3693333333333333,0.8466666666666666,-0.5702517772501655,-1,1,-1,-1
-1.8108160710880583,0.5433333333333333,3.4313333333333333,-0.44027601519809,-1.9115461066948347,0.4196666666666667,1.811,-0.8100461019143808,-1.4874365572249135,0.3023333333333333,0.5283333333333333,-1.2173976128981243,-0.9592359566103286,0.37,0.792,-0.6046262139811402,1,-1,1,1
-1.8196133066351556,0.5806666666666667,3.672,-0.44241494685066124,-1.8272360253339293,0.4203333333333333,1.825,-0.7743184506067325,-1.5095979635759138,0.33,0.6233333333333333,-1.2355356928445442,-0.99523736363084,0.3896666666666666,0.7926666666666667,-0.6273186435911872,1,1,1,1
-1.6979844667569095,0.59,3.8436666666666666,-0.41284250058747773,-1.830141294777356,0.4233333333333333,1.8216666666666663,-0.7755496017567971,-1.4396964706453137,0.3396666666666667,0.7303333333333334,-1.1783245733393912,-0.9517648178672052,0.4,0.8623333333333334,-0.5999170010901378,1,1,1,1
-1.627323412727702,0.59,3.906333333333333,-0.39566219840527805,-1.874788480028753,0.428,1.8116666666666668,-0.7944695107496682,-1.3247576395031757,0.3373333333333333,0.8286666666666667,-1.0842524880581221,-0.889980621337596,0.3993333333333333,0.9196666666666666,-0.5609731473134599,1,1,-1,-1
-1.600310488536858,0.5870000000000001,3.9186666666666663,-0.38909436260379504,-1.8125898610490232,0.4256666666666667,1.8633333333333333,-0.7681119205913517,-1.3170040230395976,0.3326666666666666,0.8156666666666667,-1.0779065137520327,-0.8643957706086552,0.397,0.9423333333333334,-0.5448464880437468,-1,-1,-1,-1
-1.3711490575930854,0.5770000000000001,3.8493333333333335,-0.3333767868301316,-1.5147600714041285,0.5676666666666667,3.1806666666666668,-0.6419021162393284,-1.2867138767338029,0.349,0.8356666666666667,-1.0531154383761478,-0.8369524124587349,0.4256666666666667,1.0006666666666666,-0.5275483732026917,-1,1,1,1
-1.3332303802951595,0.5726666666666667,3.7916666666666665,-0.32415736117511085,-1.0995225439958831,0.6023333333333334,3.8216666666666663,-0.4659390362657032,-1.2661519731961115,0.3596666666666667,0.8853333333333333,-1.0362864770588807,-0.681882727407189,0.4323333333333333,1.154,-0.42980475138592544,-1,1,1,1
-1.3057044490444638,0.5710000000000001,3.783,-0.31746479448147036,-1.0389755330546029,0.6186666666666667,3.9916666666666663,-0.44028133958562976,-1.2130662683530025,0.36,0.9283333333333332,-0.9928382976786537,-0.6581417723001317,0.4363333333333333,1.1843333333333337,-0.41484033756911987,-1,1,1,1
-1.406557113886854,0.5776666666666667,3.7266666666666666,-0.3419857881416579,-0.9270262533561072,0.6193333333333333,4.093999999999999,-0.39284116677772046,-1.1887409031596898,0.3613333333333333,0.952,-0.972929118107013,-0.6624641678960626,0.4396666666666667,1.1866666666666668,-0.4175648326909787,1,1,1,1
-1.586379020854925,0.5973333333333334,3.855333333333333,-0.3857071102070473,-1.050591908015326,0.5433333333333333,3.4803333333333333,-0.44520395129891965,-1.2020886390697745,0.3483333333333334,0.9503333333333333,-0.9838536188903257,-0.6728113170012611,0.385,1.016,-0.42408685424976394,1,-1,-1,-1
-1.3870782660375935,0.588,4.037,-0.3372497635124038,-1.239910675536508,0.521,3.164,-0.5254305956433402,-1.23908710018667,0.3413333333333333,0.9106666666666666,-1.0141351378067671,-0.8287330980751505,0.3646666666666667,0.8016666666666666,-0.5223675697694795,-1,-1,-1,-1
-1.4312623645942275,0.584,3.983333333333333,-0.3479925436093055,-1.2710083283134677,0.5103333333333333,3.066333333333333,-0.538608688665757,-1.2961831254283709,0.3413333333333333,0.8676666666666667,-1.0608655778363565,-0.8934222106372124,0.3586666666666667,0.7206666666666667,-0.563142452054348,-1,-1,1,-1
-1.4918316492351194,0.5893333333333333,3.96,-0.36271916533023335,-1.385238061633233,0.514,2.9733333333333336,-0.587015237623337,-1.2822313714998046,0.3403333333333333,0.8723333333333333,-1.0494467164093744,-0.908406756202475,0.355,0.6869999999999999,-0.5725875202786129,1,1,-1,-1
-1.0754139843993349,0.6509999999999999,4.749333333333333,-0.2614727090726241,-1.325492771908929,0.516,2.9006666666666665,-0.5616972822366381,-1.3013784829394188,0.3583333333333333,0.8473333333333333,-1.0651177362234694,-0.790851983829796,0.4343333333333333,1.058,-0.4984903219143306,1,1,1,1
-0.9043035571135968,0.667,5.001666666666667,-0.21986946825372605,-1.3533979333521713,0.5216666666666666,2.872333333333333,-0.5735225095598097,-1.1810012915666972,0.36,0.94,-0.9665946061358626,-0.5979415748347408,0.4656666666666667,1.3496666666666668,-0.37689491108298306,1,1,1,1
-0.890756968384883,0.6776666666666666,5.073666666666667,-0.21657579409198652,-1.3597826509971371,0.5263333333333333,2.877,-0.5762281286510861,-1.1739322291125462,0.3613333333333333,0.937,-0.9608089074347584,-0.4608677755061559,0.4746666666666667,1.5076666666666665,-0.2904944673205099,1,1,1,1
-0.8322933269090891,0.679,5.139333333333334,-0.20236113170086584,-1.2922689260947973,0.5246666666666667,2.927666666666666,-0.5476181832820879,-1.1720802649640056,0.363,0.9433333333333334,-0.9592931609495351,-0.451144217920769,0.4806666666666667,1.5373333333333334,-0.2843655083623248,1,-1,1,1
-0.7246452575862925,0.6913333333333334,5.329666666666666,-0.1761879251770632,-1.2013090995290692,0.522,2.9793333333333334,-0.5090726035117021,-1.1244880394818206,0.4093333333333333,1.2473333333333334,-0.9203411388191819,-0.4572314771153365,0.4226666666666666,1.2813333333333332,-0.28820243342228524,1,-1,1,-1
-0.7297243651587006,0.6973333333333334,5.366333333333333,-0.1774228431118254,-1.2340911061653963,0.5243333333333333,2.957666666666667,-0.5229644665411548,-1.0037483143565855,0.4226666666666666,1.4423333333333332,-0.8215212917235379,-0.5907571607074766,0.401,1.0566666666666666,-0.37236642663293135,1,1,1,-1
-0.7152859310799036,0.6996666666666667,5.395,-0.17391232853035637,-1.2518555975822498,0.5266666666666666,2.954,-0.5304924340718961,-0.9878049691694156,0.4296666666666667,1.496,-0.8084724055184798,-0.6549081094917045,0.3913333333333333,0.951,-0.4128020931854753,1,1,1,-1
-0.6390043113332791,0.6970000000000001,5.440333333333333,-0.15536546001558796,-1.2789137545954268,0.5296666666666667,2.944666666666667,-0.5419587306664414,-0.9502268445371224,0.431,1.5326666666666668,-0.7777164589859484,-0.7640685182694751,0.3993333333333333,0.869,-0.48160815098711046,-1,1,1,1
-0.6922825182397085,0.6563333333333334,5.117,-0.16831935246672328,-1.2733537325202802,0.521,2.9433333333333334,-0.5396025885923599,-0.8668611408139417,0.4039999999999999,1.4923333333333335,-0.7094855094256396,-0.7158592120940581,0.4436666666666666,1.1233333333333333,-0.45122083067178054,-1,-1,-1,1
-0.8077150286530221,0.6459999999999999,4.938000000000001,-0.19638524304530006,-1.214461544839513,0.5123333333333333,2.9530000000000003,-0.5146461478887135,-0.991298095278584,0.3989999999999999,1.346666666666667,-0.8113313667065708,-0.6005431929900644,0.4586666666666666,1.3073333333333332,-0.3785347646817123,-1,-1,-1,1
-0.8161580739243455,0.6409999999999999,4.901,-0.1984380580095287,-1.1776168145635153,0.5036666666666667,2.9313333333333333,-0.49903264527340707,-1.0348077507932298,0.3986666666666666,1.3030000000000002,-0.8469419952770909,-0.5928011143558052,0.4696666666666667,1.3623333333333332,-0.3736547727874155,-1,-1,-1,1
-1.034472891177213,0.6533333333333333,4.765666666666666,-0.25151842289774023,-1.2584358425268434,0.5073333333333333,2.860666666666667,-0.533280910765365,-1.024368638871806,0.4,1.3090000000000002,-0.838398067892633,-0.531964249014613,0.47,1.4143333333333332,-0.33530804140371273,1,1,1,1
-0.6662949990743092,0.6913333333333334,5.36,-0.16200083035632967,-1.189305986572124,0.502,2.8103333333333333,-0.5039861058187832,-0.9719280647645264,0.442,1.526,-0.7954778980022839,-0.4016014756958044,0.4723333333333333,1.4933333333333332,-0.2531376957941055,1,-1,1,1
-0.6256323867535913,0.706,5.493333333333334,-0.15211425313518026,-1.1695608181392037,0.5006666666666667,2.796,-0.49561879693477967,-0.8591944751667906,0.4566666666666666,1.6969999999999998,-0.7032107003170461,-0.3356117593005852,0.469,1.528,-0.21154301607971815,1,-1,1,-1
-0.5633163983455374,0.7083333333333333,5.563666666666666,-0.1369629434591275,-1.1557798481757406,0.5,2.796,-0.4897789058851182,-0.8869993009829706,0.4676666666666667,1.7166666666666666,-0.7259676565120843,-0.3332556840316985,0.4686666666666667,1.519,-0.21005793322824176,1,-1,1,-1
-0.5498624551695714,0.7113333333333334,5.585333333333334,-0.13369179484012025,-1.2320066119007982,0.5046666666666667,2.744333333333333,-0.5220811310842768,-0.8196650147303881,0.4706666666666667,1.7896666666666663,-0.6708576762228894,-0.3427233055737895,0.4696666666666667,1.5056666666666667,-0.2160255704179788,1,1,1,1
-0.4237805842671918,0.6890000000000001,5.485333333333333,-0.1030366528873182,-1.2321601565520832,0.5583333333333333,3.135333333333333,-0.5221461979146335,-0.7552685743469327,0.4176666666666666,1.549,-0.6181521860820411,-0.2521004829697486,0.5333333333333333,1.836666666666667,-0.15890413564087905,-1,1,-1,1
-0.551275052253966,0.6920000000000001,5.346666666666667,-0.13403524916733084,-1.1058304112677404,0.5760000000000001,3.369,-0.46861208886802636,-0.8776285833655073,0.402,1.3230000000000002,-0.7182981601539165,-0.0938943145082111,0.5596666666666666,2.081,-0.059183523620264224,1,1,-1,1
-0.628303867390394,0.6983333333333333,5.315666666666667,-0.15276378837414223,-0.9457828134038516,0.5713333333333334,3.4873333333333334,-0.4007895381503938,-0.9200729878802608,0.3976666666666666,1.2523333333333333,-0.753036930346271,-0.0308446017373773,0.5696666666666667,2.1783333333333337,-0.019441988847174258,1,-1,-1,1
-0.5812508876331712,0.6990000000000001,5.367333333333334,-0.14132347769794046,-0.9385922936431697,0.5710000000000001,3.491,-0.3977424484241879,-0.9745635114614126,0.3989999999999999,1.2029999999999998,-0.7976348884985341,0.0638537635153304,0.5713333333333334,2.277333333333333,0.04024834454616354,1,-1,1,1
-0.5298530862214799,0.6736666666666666,5.299666666666667,-0.12882678101141,-1.008803018320147,0.5423333333333333,3.273333333333333,-0.42749528757255006,-0.9961241226401748,0.4273333333333333,1.3783333333333334,-0.8152812455509787,0.0031120809240556,0.53,2.0936666666666666,0.001961608813501816,-1,-1,1,-1
-0.6397749736830249,0.67,5.172666666666667,-0.15555283638905112,-1.111744917092507,0.5386666666666666,3.1526666666666667,-0.4711184487048738,-0.9690227461842114,0.44,1.482,-0.793100029926362,-0.0629654789493399,0.5126666666666666,1.9643333333333333,-0.03968844045752762,-1,-1,1,-1
-0.6460251001598394,0.6663333333333334,5.154333333333333,-0.15707247210668782,-1.0957067424789495,0.5323333333333333,3.134,-0.4643220336029657,-0.9173734586146384,0.4406666666666667,1.5483333333333331,-0.7508274912492188,-0.1511558471119745,0.508,1.8666666666666667,-0.09527664901489072,-1,-1,1,-1
-0.6996059059151349,0.6683333333333333,5.121,-0.1700999374719967,-1.0978981456606562,0.529,3.108,-0.4652506733040157,-0.8635904440013282,0.437,1.5850000000000002,-0.706808596267328,-0.1909243917372283,0.5096666666666667,1.8363333333333332,-0.12034358317911441,1,-1,-1,1
-0.9316786610293876,0.6356666666666667,4.665,-0.2265253632726144,-1.2366696350422155,0.5253333333333333,2.9856666666666665,-0.5240571565150066,-0.8362170073117987,0.4316666666666666,1.602666666666667,-0.6844047120002746,-0.2413778469510648,0.529,1.8803333333333327,-0.15214543693364505,-1,-1,-1,1
-0.907927918237557,0.6216666666666666,4.578666666666667,-0.22075068380000584,-1.348748940240867,0.53,2.920333333333333,-0.5715524295630733,-0.8541599122361141,0.431,1.5823333333333334,-0.6990901448123288,-0.1923524391480331,0.5373333333333333,1.964,-0.12124371092498375,-1,1,-1,1
-1.0059025512376367,0.62,4.472333333333334,-0.24457192202319628,-1.271675283717856,0.5273333333333333,2.9810000000000003,-0.5388913209410566,-0.8607756575648939,0.431,1.5763333333333334,-0.7045048245387869,-0.18829172166853,0.5416666666666666,1.986,-0.11868415691873585,-1,-1,1,1
-0.9852334310890568,0.6173333333333333,4.476,-0.23954649840234263,-1.2347995758931791,0.522,2.9803333333333333,-0.5232646911286261,-0.8506328392120495,0.43,1.5806666666666669,-0.6962033996539171,-0.2095924652122784,0.5493333333333333,1.9953333333333332,-0.13211045504182806,-1,-1,-1,1
-1.121864401100689,0.6016666666666667,4.326666666666667,-0.2727665144988564,-1.2711794302952786,0.492,2.8040000000000003,-0.5386811956761347,-0.9921319898499829,0.384,1.2796666666666667,-0.8120138706128374,-0.1440858485646168,0.521,2.044,-0.0908202830654254,-1,-1,-1,-1
-1.2206995866417172,0.601,4.247333333333334,-0.29679698470846816,-1.4333773451534042,0.49,2.646666666666667,-0.6074149752116134,-1.0894547710638824,0.365,1.101,-0.8916680386880492,-0.1898047858069338,0.504,1.9573333333333331,-0.11963787246203815,-1,-1,-1,-1
-1.226454903842663,0.6,4.249,-0.29819631408481445,-1.4386027377670634,0.487,2.6300000000000003,-0.6096293130729091,-1.1059290520121898,0.3556666666666667,1.0436666666666667,-0.9051514711095974,-0.2511651481904069,0.4986666666666666,1.8883333333333328,-0.1583145748320488,-1,-1,-1,-1
-1.195670339529177,0.597,4.2603333333333335,-0.29071145379339514,-1.4988248495533265,0.4896666666666667,2.5983333333333336,-0.6351493289023271,-1.1298541570230642,0.3506666666666667,0.9983333333333332,-0.9247330563456871,-0.2472101704011269,0.4926666666666666,1.8753333333333333,-0.15582167073412279,-1,1,-1,-1
-1.4288995020288002,0.6023333333333334,4.049,-0.3474180447789842,-1.3335281658289944,0.4753333333333333,2.623,-0.5651023999575755,-1.219237524298118,0.3666666666666666,0.9663333333333332,-0.9978891835263053,-0.275322692986081,0.5329999999999999,1.98,-0.17354157372448267,1,-1,1,1
-1.33586354586485,0.6006666666666667,4.109666666666667,-0.32479758061146896,-1.4260197703779758,0.4743333333333333,2.5083333333333333,-0.6042970934375324,-1.2090476380139596,0.3783333333333333,1.0226666666666666,-0.9895492357296869,-0.1773809423172445,0.5496666666666666,2.1243333333333334,-0.11180686758727343,-1,-1,1,1
-1.3110692040377536,0.6,4.102333333333333,-0.31876916381454157,-1.6131242941209378,0.491,2.4376666666666664,-0.6835854190383174,-1.1943932727678404,0.3813333333333333,1.0406666666666669,-0.97755531963121,-0.0651369832564849,0.5503333333333333,2.2246666666666663,-0.04105718442383223,-1,1,1,1
-1.273375304606552,0.599,4.115333333333333,-0.30960438992954104,-1.6202586430888606,0.4993333333333333,2.486,-0.6866087055554055,-1.137894852778972,0.3803333333333333,1.0813333333333337,-0.931313991694987,-0.1006044162069641,0.5576666666666666,2.2093333333333334,-0.06341303916082226,-1,1,-1,1
-1.467859738491117,0.62,4.176666666666667,-0.35689071179065773,-1.37645815797726,0.473,2.5676666666666668,-0.5832946228252969,-1.142089951432908,0.369,1.0863333333333334,-0.9347474847487692,-0.1854944292252558,0.4743333333333333,1.848,-0.11692096577924649,1,-1,-1,-1
-1.2978359039007517,0.6146666666666667,4.348333333333333,-0.31555166163678655,-1.4282155853236254,0.4629999999999999,2.47,-0.6052276026891895,-1.1730398819632009,0.3593333333333333,1.034333333333333,-0.9600785628131926,-0.4799343794421042,0.4506666666666667,1.4853333333333334,-0.3025125411550309,-1,-1,-1,-1
-1.2976947616086774,0.612,4.337,-0.31551734475230414,-1.446957438900795,0.4596666666666666,2.4330000000000003,-0.6131697419761599,-1.2129114772013283,0.36,1.0086666666666668,-0.9927116083233125,-0.5349368230697624,0.4393333333333333,1.3896666666666666,-0.33718171615949927,-1,-1,1,-1
-1.2661969956208097,0.609,4.344666666666667,-0.30785907889184727,-1.4778588848640344,0.46,2.4076666666666666,-0.6262646894421778,-1.2105934126607465,0.3593333333333333,1.01,-0.9908143803544684,-0.5952877224418474,0.4366666666666666,1.3203333333333334,-0.37522213316664005,-1,1,-1,-1
-1.4595887738308644,0.5926666666666667,3.997,-0.3548797359546237,-1.6298329594254106,0.46,2.250666666666667,-0.6906659645457877,-1.267658100029045,0.3716666666666666,1.0033333333333334,-1.0375191717928034,-0.5976738922877498,0.47,1.4409999999999998,-0.3767261852509074,-1,1,1,1
-1.3966978226960327,0.583,3.957,-0.3395886316841475,-1.70117398807324,0.4693333333333333,2.2456666666666667,-0.7208977868179992,-1.2825327593034015,0.3813333333333333,1.0293333333333334,-1.0496933883032937,-0.465693473563411,0.4796666666666667,1.598666666666667,-0.29353620436765393,-1,1,1,1
-1.419063351519006,0.5803333333333334,3.9213333333333336,-0.34502651467248435,-1.5722760587563944,0.462,2.3216666666666663,-0.6662753715792257,-1.2004407151180838,0.3796666666666667,1.1043333333333334,-0.9825048698124029,-0.4795606553161986,0.4866666666666666,1.6176666666666668,-0.3022769751279627,-1,-1,-1,1
-1.370017860587856,0.5723333333333334,3.912,-0.33310175121617924,-1.5797998057435023,0.46,2.3086666666666664,-0.6694636713002482,-1.1743534660731794,0.3773333333333333,1.1223333333333334,-0.9611536702872299,-0.4882886381295359,0.4913333333333333,1.6346666666666667,-0.3077784027670689,-1,-1,-1,1
-1.5222926965498518,0.5776666666666667,3.8756666666666666,-0.3701253667355658,-1.572244170581257,0.434,2.1476666666666664,-0.666261858490592,-1.1430610469222675,0.3523333333333333,1.0576666666666668,-0.9355422812225417,-0.3732233995400624,0.4666666666666666,1.696,-0.23525040890929483,1,-1,-1,-1
-1.537084213754118,0.5786666666666667,3.882333333333333,-0.37372172881640114,-1.656453244464668,0.4303333333333333,2.041,-0.701946706376904,-1.2934656967004556,0.351,0.9076666666666668,-1.0586414888622648,-0.5010886737675089,0.4606666666666667,1.5496666666666667,-0.31584652931432594,1,-1,-1,-1
-1.555301972124298,0.5803333333333334,3.874333333333333,-0.3781511361919636,-1.697846844971256,0.43,1.993,-0.719487860428657,-1.3207175115721363,0.3533333333333333,0.8916666666666667,-1.0809458313303713,-0.496996554750722,0.46,1.5476666666666667,-0.31326718227126554,1,-1,1,-1
-1.560597893469342,0.5820000000000001,3.880666666666667,-0.37943876953243727,-1.7048389452084904,0.4306666666666667,1.989,-0.7224508669297974,-1.3147058531082996,0.3533333333333333,0.8963333333333333,-1.0760255685952078,-0.4971253816419523,0.4593333333333333,1.5433333333333334,-0.3133483845187071,1,1,1,-1
-1.5799942831013811,0.596,3.961,-0.38415474553506485,-1.7472273717270137,0.4366666666666666,1.9766666666666663,-0.7404135933047231,-1.3228130073367264,0.3603333333333333,0.9206666666666669,-1.0826608971120066,-0.4652448815977561,0.446,1.506,-0.29325344759655175,1,1,1,-1
-1.515881787086048,0.5983333333333334,4.044,-0.3685666387578406,-1.7491504506948712,0.4386666666666666,1.99,-0.7412285266281364,-1.2661213148647217,0.3593333333333333,0.973,-1.036261384641145,-0.4872984546055579,0.4406666666666667,1.462,-0.30715426966287945,1,1,-1,-1
-1.4633622448718615,0.5963333333333334,4.079,-0.3557972056081801,-1.7280112458285273,0.4373333333333333,2.0003333333333333,-0.7322704740655648,-1.2515271947224436,0.358,0.9766666666666668,-1.0243167763570074,-0.6093021106350363,0.4493333333333333,1.376,-0.38405569118343147,-1,-1,-1,1
-1.4033974344576894,0.59,4.084,-0.34121755381317637,-1.7569646100305838,0.44,1.9963333333333333,-0.7445398929025165,-1.2495764764835258,0.357,0.972,-1.0227202042437564,-0.6271775423597357,0.4546666666666666,1.3813333333333333,-0.39532294459746703,-1,1,-1,1
-1.4352824034414655,0.5893333333333333,3.994333333333333,-0.3489699629689315,-1.7881275478504226,0.4476666666666666,1.991,-0.7577456514331375,-1.263403172072368,0.3773333333333333,1.0306666666666666,-1.0340367112385351,-0.5108870880017586,0.4903333333333333,1.6053333333333333,-0.32202267196269835,-1,1,1,1
-1.571205701227012,0.5993333333333333,3.922333333333333,-0.38201791790874257,-1.659757492079052,0.4433333333333333,2.063,-0.7033469304627461,-1.2514189383040313,0.389,1.0883333333333336,-1.0242281735156182,-0.366327021994016,0.5003333333333333,1.77,-0.23090347985902732,1,-1,1,1
-1.4830615808096068,0.5983333333333334,3.995,-0.3605868390045237,-1.7131925585029326,0.447,2.0356666666666667,-0.7259908348449648,-1.115438046446415,0.385,1.1976666666666669,-0.9129341406083792,-0.3522642768414932,0.5053333333333333,1.803,-0.2220394414530884,-1,1,-1,1
-1.3554931867823568,0.5883333333333334,4.051666666666667,-0.3295702685839897,-1.713693089561699,0.4466666666666666,2.047,-0.7262029423278139,-1.096473375123491,0.3793333333333333,1.194,-0.8974124395410077,-0.3471556819046621,0.508,1.8303333333333331,-0.21881938866614503,-1,-1,-1,1
-1.2863176037616115,0.626,4.262666666666666,-0.3127511390613109,-1.6357070006352,0.4676666666666667,2.152,-0.6931551769000224,-0.9987129671791366,0.4526666666666666,1.533,-0.8174000943493278,-0.0684341997110382,0.5803333333333334,2.2356666666666665,-0.04313548798184068,1,1,1,1
-0.9760669353408042,0.625,4.517,-0.23731778600807615,-1.613272800950377,0.4773333333333333,2.2156666666666665,-0.6836483510167162,-0.8244999378309348,0.4803333333333333,1.793,-0.6748148358157213,0.1090885904943723,0.6136666666666667,2.483,0.06876078925588634,-1,1,1,1
-0.9223813010999526,0.6213333333333333,4.523666666666667,-0.22426483298080271,-1.5482965970749056,0.4793333333333333,2.284333333333333,-0.6561137179350554,-0.7946280967578623,0.4966666666666666,1.878,-0.6503661238094238,0.1959834779359615,0.6313333333333333,2.607666666666667,0.12353242958699243,-1,1,1,1
-0.9415281726879848,0.6226666666666667,4.510000000000001,-0.22892014196600688,-1.4771105771779367,0.4743333333333333,2.311,-0.6259475829271777,-0.7668505036422464,0.5053333333333333,1.936,-0.6276314563126825,0.2336342188143492,0.64,2.6636666666666664,0.14726446835598136,1,-1,1,1
-0.9717778425323615,0.6243333333333333,4.542333333333334,-0.2362749497307389,-1.5160539514837756,0.481,2.363,-0.6424504171728984,-0.7137181885735382,0.478,1.9363333333333328,-0.5841451286315377,0.1693466797473268,0.5646666666666667,2.3916666666666666,0.1067427061301221,1,1,-1,-1
-0.9902940221770749,0.622,4.546666666666667,-0.24077691429844233,-1.442183452026597,0.4763333333333333,2.432666666666667,-0.6111466940127911,-0.7513865496599572,0.4623333333333333,1.867,-0.6149749295031436,-0.0077988055782234,0.53,2.123,-0.004915748057442491,-1,-1,-1,-1
-0.9882775403596238,0.6206666666666667,4.565666666666667,-0.24028663337290732,-1.425184837343679,0.4713333333333333,2.431,-0.6039432781424563,-0.7510158990450053,0.45,1.83,-0.6146715692208714,-0.1072602897044832,0.5156666666666667,1.9923333333333333,-0.06760837354733046,-1,-1,-1,-1
-0.9894984398665878,0.618,4.566333333333334,-0.24058347896560212,-1.339472773161781,0.462,2.4593333333333334,-0.5676215157562845,-0.8609215395691794,0.45,1.737,-0.7046242221715259,-0.1476579961185657,0.5086666666666667,1.937,-0.09307188136763908,-1,-1,1,-1
-1.0510549811602177,0.6293333333333333,4.5840000000000005,-0.2555501391045589,-1.5970566346156074,0.486,2.3826666666666667,-0.6767765092748563,-0.8622237183147703,0.4193333333333333,1.5766666666666669,-0.705689994885494,-0.2197951906873583,0.498,1.8363333333333332,-0.13854144340686542,1,1,-1,-1
-1.1319705983694588,0.642,4.591666666666667,-0.2752237029087352,-1.5939384584471004,0.497,2.458,-0.6754551357324997,-0.943232553448792,0.4086666666666667,1.4343333333333337,-0.7719919571687186,-0.2181261303134261,0.4906666666666667,1.8083333333333331,-0.1374894002178646,1,1,-1,-1
-1.140679044725358,0.648,4.633333333333334,-0.2773410466419603,-1.5024940442039911,0.4973333333333333,2.5506666666666664,-0.636704204724326,-0.9298728207648572,0.4003333333333333,1.4056666666666666,-0.7610576375842095,-0.2372715560587928,0.4873333333333333,1.781,-0.14955715706507855,1,1,-1,-1
-1.0925559304475634,0.647,4.678333333333333,-0.26564054688859834,-1.4859242624717024,0.4943333333333333,2.547,-0.6296825131968219,-0.9925072586764164,0.4013333333333333,1.3493333333333335,-0.8123210106863257,-0.2800536431350502,0.49,1.7496666666666667,-0.17652358921023742,-1,-1,1,1
-1.1215766811019572,0.65,4.867333333333334,-0.27269655918061236,-1.547142577424797,0.3643333333333333,1.534333333333333,-0.6556246849392887,-1.0668840137190718,0.3906666666666667,1.292,-0.873194923999958,-0.3655203783815977,0.514,1.8376666666666668,-0.23039503574780779,1,-1,-1,1
-1.0866841526475035,0.6436666666666666,4.913666666666667,-0.26421290165548217,-1.839058257141537,0.3279999999999999,0.9703333333333332,-0.7793282972215438,-1.1116476406567242,0.3873333333333333,1.255,-0.9098318698339578,-0.3182732140059328,0.5223333333333333,1.9473333333333331,-0.2006141732593433,-1,-1,-1,1
-1.0965655150676037,0.6416666666666667,4.9126666666666665,-0.26661542444093317,-1.923246840349968,0.3156666666666666,0.794,-0.8150044618794812,-1.090317023960221,0.3803333333333333,1.2486666666666666,-0.8923737525637895,-0.3063096584677953,0.525,1.9856666666666667,-0.193073297376898,-1,-1,-1,1
-1.0923096904938705,0.639,4.905,-0.2655806768955464,-1.9377976901960343,0.3086666666666666,0.7253333333333334,-0.8211706009833543,-1.17754313021818,0.3853333333333333,1.1953333333333334,-0.9637642619774833,-0.2744834113430259,0.5226666666666666,2.010333333333333,-0.17301255718917943,-1,-1,1,-1
-1.0733855368361214,0.6676666666666666,5.066999999999999,-0.260979518834019,-2.0800324942696493,0.3643333333333333,0.997,-0.8814447153208858,-1.1633528982242278,0.4026666666666667,1.2833333333333334,-0.9521502173501696,-0.3117302381604709,0.4596666666666666,1.671,-0.19649000059218094,1,1,1,-1
-0.9500808149248918,0.6709999999999999,5.193333333333333,-0.23099960398514927,-1.9540827053975245,0.3786666666666666,1.2286666666666666,-0.8280716184567923,-1.185950119398972,0.4136666666666667,1.3183333333333336,-0.9706449914517213,-0.4828587689971044,0.4386666666666666,1.4023333333333334,-0.3043558442262522,1,1,1,-1
-0.9908708659158584,0.6786666666666666,5.197,-0.2409171662360955,-1.950789256640457,0.387,1.288,-0.8266759705473992,-1.1227026718731423,0.4166666666666666,1.3916666666666666,-0.9188798985031541,-0.5074132583476643,0.429,1.3303333333333334,-0.31983304546121416,1,1,1,-1
-0.8832629124737812,0.6736666666666666,5.285,-0.21475371335894491,-1.8385242210183084,0.3823333333333333,1.3756666666666668,-0.7791019914691543,-1.0108151441547637,0.4053333333333333,1.4536666666666669,-0.8273051630996121,-0.6076316264611061,0.43,1.2483333333333335,-0.3830027505439168,-1,-1,-1,1
-0.9294029376362484,0.6396666666666667,4.917333333333334,-0.22597205118133043,-1.8098701417916336,0.4263333333333333,1.7636666666666667,-0.7669593990931602,-1.0125392629568752,0.4066666666666666,1.4523333333333333,-0.8287162741173212,-0.6052037637170098,0.429,1.2406666666666666,-0.3814724185657285,-1,1,1,-1
-1.056259531644228,0.6356666666666667,4.732666666666666,-0.25681555682675783,-1.8071970516033933,0.4453333333333333,1.91,-0.7658266373567492,-0.9965696411299788,0.4056666666666667,1.4523333333333333,-0.8156458817052772,-0.6206222452207963,0.4296666666666667,1.2206666666666666,-0.3911910055648184,-1,1,-1,1
-1.1693501412093346,0.6436666666666666,4.672333333333333,-0.2843120451397483,-1.719736254440145,0.4503333333333333,2.026,-0.7287638233527949,-0.9563857739379767,0.4013333333333333,1.4603333333333337,-0.7827572561306662,-0.6259848836471631,0.4306666666666667,1.215,-0.3945711872045284,1,1,-1,1
-1.182780742508525,0.6476666666666666,4.6866666666666665,-0.28757751848965557,-1.6743153134041415,0.4493333333333333,2.0576666666666665,-0.7095160238345741,-0.9596130715548346,0.402,1.4563333333333333,-0.7853986490665804,-0.6217879936222488,0.4323333333333333,1.2226666666666666,-0.3919258008334564,1,-1,1,1
-1.5901662267027925,0.5413333333333333,3.5986666666666665,-0.3866279192975211,-1.661979483413082,0.4083333333333334,1.934,-0.704288532348421,-1.2135886049567026,0.352,1.0813333333333333,-0.993265805884893,-0.7953190061630203,0.3846666666666667,0.985,-0.50130597825258,-1,-1,-1,-1
-1.8636862652888049,0.513,3.134666666666667,-0.45313070474779515,-1.818710826628082,0.4,1.7646666666666666,-0.7707057708207045,-1.3399953608373525,0.3333333333333333,0.89,-1.0967238539715987,-0.9115139612256956,0.3633333333333333,0.8140000000000001,-0.5745460557112211,-1,-1,-1,-1
-1.9952744839241012,0.507,2.960666666666667,-0.4851246424385249,-1.9073103440556007,0.3993333333333333,1.6823333333333332,-0.8082511344780584,-1.4087359160600914,0.3273333333333333,0.794,-1.1529847999803366,-1.0141856056380252,0.358,0.696,-0.6392621114600181,-1,-1,-1,-1
-2.095537317065186,0.511,2.884333333333333,-0.5095022263094828,-1.93134297448333,0.4013333333333333,1.6649999999999998,-0.8184353191694711,-1.4580781223799066,0.3286666666666666,0.7453333333333333,-1.193369100001132,-1.0330353124480869,0.3596666666666667,0.6786666666666666,-0.6511434705611677,1,1,1,1
-1.9253012169965784,0.5523333333333333,3.315333333333333,-0.4681115666076202,-1.9378204736832136,0.4183333333333333,1.7076666666666669,-0.82118025582501,-1.4317194331641003,0.3566666666666666,0.8663333333333333,-1.1717957393259621,-0.9852800821047956,0.385,0.7756666666666666,-0.6210423636111173,1,1,1,1
-1.8906739475281125,0.5686666666666667,3.466333333333333,-0.45969240330209127,-1.7239662775621571,0.41,1.823,-0.7305563585833043,-1.329385774910744,0.3663333333333333,1.0016666666666667,-1.0880404015459113,-0.9403391728226664,0.3989999999999999,0.862,-0.5927151812897378,1,-1,1,1
-1.6446312408804231,0.5603333333333333,3.632333333333333,-0.39987036826442596,-1.8876860888221332,0.4196666666666667,1.7406666666666666,-0.7999350643612202,-1.3201631412513704,0.37,1.03,-1.080492105017216,-0.871950241682264,0.4,0.9316666666666666,-0.5496082270219299,-1,1,1,1
-1.6401115791153935,0.5576666666666666,3.61,-0.3987714721900418,-1.875172118876688,0.4226666666666666,1.7773333333333334,-0.7946320834191029,-1.287987368793036,0.371,1.0643333333333334,-1.0541577323720999,-0.8970788397506332,0.4053333333333333,0.9273333333333332,-0.5654473008264828,-1,1,1,1
-1.4647801261267128,0.5496666666666666,3.524,-0.3561419447116579,-1.5465895893773096,0.5646666666666667,3.136,-0.6553903480270356,-1.2183096045194886,0.3829999999999999,1.094,-0.9971297243628355,-0.7854317368377104,0.4283333333333333,1.0503333333333331,-0.4950738284070937,-1,1,1,1
-1.4891240130398278,0.551,3.4546666666666668,-0.3620608393446722,-1.1107468731648529,0.5983333333333334,3.788,-0.47069551274204036,-1.1948500240923967,0.3896666666666666,1.1196666666666668,-0.9779291493380988,-0.6932176164782191,0.4366666666666666,1.148,-0.43694936582378596,1,1,1,1
-1.463504423258096,0.552,3.4650000000000003,-0.3558317744052756,-1.0572583542355232,0.613,3.9343333333333335,-0.4480289570653929,-1.1151538342460867,0.389,1.181,-0.9127015261465686,-0.6896914695816769,0.4416666666666666,1.161,-0.4347267626850009,1,1,-1,1
-1.536974881198295,0.5583333333333333,3.4376666666666664,-0.37369514604922904,-0.9748501917801642,0.6173333333333333,4.041666666666667,-0.4131072721899428,-1.0651826860597502,0.3813333333333333,1.1866666666666668,-0.8718024664721695,-0.6261522280093677,0.44,1.2183333333333333,-0.3946766678086004,1,1,-1,-1
-1.676770220641525,0.5716666666666667,3.575,-0.40768453678638283,-1.121249786234638,0.5293333333333333,3.3306666666666667,-0.4751462784134139,-1.1188332776373675,0.3633333333333333,1.136,-0.9157129793608799,-0.7209993650367353,0.3863333333333333,0.981,-0.4544607751208995,1,-1,-1,-1
-1.7104929697536018,0.5760000000000001,3.6393333333333335,-0.4158837779117771,-1.3216739997463676,0.502,2.9523333333333333,-0.5600790207186198,-1.155697767655187,0.352,1.072,-0.9458848491662917,-0.8216641317923211,0.3626666666666666,0.8076666666666666,-0.5179118544776437,1,-1,-1,-1
-1.7122347335326509,0.5770000000000001,3.658,-0.41630726477402663,-1.3722130215737307,0.494,2.8436666666666666,-0.5814956831168954,-1.2261684461969868,0.3513333333333333,1.005,-1.0035618206104768,-0.9450915456995996,0.3576666666666666,0.6673333333333333,-0.5957106999629125,1,-1,-1,-1
-1.7524753025202289,0.5796666666666667,3.649,-0.4260912277319593,-1.3940040137010363,0.49,2.7936666666666667,-0.5907299402283243,-1.2151635235929628,0.3496666666666667,1.0123333333333333,-0.9945548035090128,-0.9281222258712272,0.3506666666666667,0.6576666666666667,-0.5850145875716295,1,-1,-1,-1
-1.3783983468971872,0.622,4.237666666666667,-0.3351393557949135,-1.5182158084941997,0.5203333333333333,2.7823333333333333,-0.6433665362442914,-1.189784250875818,0.361,0.999,-0.9737830496665593,-0.8491626163659918,0.4203333333333333,0.96,-0.5352447166409324,1,1,1,1
-1.1852684112429612,0.6316666666666666,4.457333333333334,-0.28818236229186034,-1.379697198871923,0.5283333333333333,2.937,-0.5846672145935383,-1.2255313689917495,0.374,0.9966666666666666,-1.0030404025606645,-0.6506745722979765,0.4466666666666666,1.2333333333333334,-0.41013360734781196,1,1,1,1
-1.124837151020083,0.6303333333333333,4.511333333333334,-0.27348929938550964,-1.250671443028584,0.5233333333333333,3.0296666666666665,-0.5299906309624122,-1.2003056864320565,0.3793333333333333,1.0533333333333337,-0.9823943551156624,-0.4781047355282068,0.445,1.3986666666666667,-0.30135927884770186,-1,-1,1,-1
-1.1452865462533728,0.6323333333333333,4.5103333333333335,-0.2784612997947582,-1.241013549704857,0.5193333333333333,3.008,-0.5258979549802897,-1.2018190922093563,0.38,1.054,-0.9836330073268655,-0.4959571173078458,0.4496666666666666,1.399,-0.31261200340580964,1,-1,1,1
-0.877266895799039,0.6693333333333333,4.981333333333334,-0.21329586108406948,-1.295624707852466,0.5429999999999999,3.047333333333333,-0.5490402457278508,-1.0341765587194238,0.4283333333333333,1.437,-0.8464253939335248,-0.5932302555849758,0.4106666666666667,1.088666666666667,-0.37392526935801274,1,1,1,-1
-0.7935602163924562,0.68,5.122333333333333,-0.19294368736360432,-1.2101947786439693,0.551,3.1686666666666667,-0.5128380422341466,-0.9443371633779054,0.4463333333333333,1.6116666666666668,-0.7728960289991132,-0.6231466569369858,0.3903333333333333,0.9636666666666668,-0.3927821943520724,1,1,1,-1
-0.7409838891741227,0.6829999999999999,5.195333333333334,-0.18016044769005216,-1.155247633904044,0.5496666666666666,3.208666666666667,-0.4895533721694202,-0.8902056278918775,0.4516666666666666,1.6903333333333337,-0.7285918858992904,-0.7120722012532087,0.3893333333333333,0.8670000000000001,-0.4488337996068697,1,-1,1,-1
-0.6170998142870534,0.6746666666666666,5.258333333333334,-0.15003967081567446,-1.1684293041682663,0.55,3.2063333333333333,-0.4951393010553921,-0.8892530393059865,0.4556666666666667,1.715666666666667,-0.7278122364648962,-0.7543706972881512,0.39,0.8283333333333334,-0.4754954143414525,-1,1,1,1
-0.6878645154947911,0.6673333333333333,5.164333333333333,-0.16724517344063494,-1.112620562235444,0.5276666666666666,3.116,-0.47148951636168424,-0.796049088335395,0.4336666666666666,1.694,-0.6515291392980738,-0.7238260388665161,0.436,1.0533333333333337,-0.45624248595448763,-1,-1,-1,1
-0.7497421171208138,0.6686666666666666,5.114000000000001,-0.18228989515969424,-1.257617415334877,0.5273333333333333,2.9683333333333333,-0.5329340900665437,-0.8124338511742035,0.4216666666666666,1.6093333333333333,-0.6649393053122006,-0.5964892157037469,0.4516666666666666,1.245,-0.37597945915828995,1,-1,-1,1
-0.7622739305092852,0.67,5.104666666666666,-0.1853368400979325,-1.2908338539382078,0.53,2.949666666666667,-0.5470100501053156,-0.8800213551145788,0.4206666666666667,1.529,-0.7202565324968447,-0.5669857371588738,0.4593333333333333,1.3003333333333331,-0.35738280792880833,1,1,-1,1
-0.7475547421078792,0.6703333333333333,5.110666666666666,-0.1817580638103844,-1.3012273059512731,0.5316666666666666,2.9433333333333334,-0.5514144300253871,-0.9352441218420562,0.4283333333333333,1.5063333333333333,-0.7654537975937086,-0.5127264314056625,0.4603333333333333,1.35,-0.32318204805869405,1,1,1,1
-0.6681706412347648,0.6453333333333333,4.997333333333334,-0.1624568679791053,-1.3217507836965283,0.544,3.0396666666666667,-0.5601115590598607,-0.8923732812156275,0.418,1.5026666666666666,-0.7303660092856669,-0.4827340129111095,0.4703333333333333,1.4303333333333332,-0.3042772078913376,-1,1,-1,1
-0.8412515731311956,0.6446666666666667,4.825666666666667,-0.20453921097286087,-1.23713903289821,0.544,3.130333333333333,-0.5242560708399939,-0.8852744167455535,0.4123333333333333,1.4846666666666666,-0.7245559190211927,-0.4180082278780337,0.47,1.4996666666666667,-0.263479210191379,-1,1,-1,-1
-0.8527591143622164,0.6476666666666666,4.851,-0.2073371176619026,-1.1694546435455582,0.536,3.143,-0.49557380387110017,-0.9085070498594144,0.41,1.4549999999999998,-0.7435707482297204,-0.4216245040442121,0.4693333333333333,1.499,-0.2657586236683228,1,-1,-1,-1
-0.8184364495662733,0.6426666666666666,4.853666666666666,-0.19899201496008173,-1.1736916004249671,0.5333333333333333,3.127,-0.49736927738446407,-0.9399030121718686,0.4106666666666667,1.4323333333333332,-0.7692668825543535,-0.4162553267393711,0.4693333333333333,1.5083333333333333,-0.26237432043860326,-1,-1,1,1
-0.6901884386999155,0.6936666666666667,5.259333333333333,-0.16781020467970706,-1.0789321413590187,0.53,3.0683333333333334,-0.4572135468127291,-0.8837103458450888,0.4656666666666667,1.6566666666666667,-0.7232757997640853,-0.2792516162691927,0.519,1.7306666666666668,-0.17601805512962582,1,-1,1,1
-0.556252028447604,0.7093333333333334,5.468999999999999,-0.13524533520602725,-1.0541411600470054,0.5293333333333333,3.045333333333333,-0.44670799965166624,-0.7719836768840842,0.4893333333333333,1.837,-0.6318327197688293,-0.1610115773889051,0.5423333333333333,1.8916666666666664,-0.10148891914748395,1,-1,1,1
-0.4408787787637136,0.71,5.572,-0.10719385309125017,-1.0626707026600035,0.53,3.0283333333333333,-0.45032252023297636,-0.7118374940811798,0.5016666666666666,1.938,-0.5826058676966986,-0.085229699189895,0.5516666666666666,1.9833333333333332,-0.0537220378206398,1,1,1,1
-0.492614830804456,0.7146666666666667,5.546333333333333,-0.11977279095151139,-1.0387747119103845,0.53,3.042666666666667,-0.44019623863803226,-0.7172048852175079,0.509,1.959,-0.5869988276015212,-0.0018032430878531,0.5513333333333333,2.056,-0.0011366213219832306,1,1,1,-1
-0.7818495084645809,0.6493333333333333,4.926666666666667,-0.19009638337511278,-1.2783992655449388,0.4896666666666667,2.6526666666666667,-0.541740708276939,-0.7031456687195548,0.447,1.781,-0.5754920130616403,-0.0353019863345727,0.5773333333333334,2.2423333333333333,-0.02225157032156317,-1,-1,-1,1
-0.9372114750389348,0.627,4.65,-0.22787059393620793,-1.3835723695115858,0.476,2.4926666666666666,-0.5863093758053018,-0.8283039049532634,0.4213333333333333,1.5613333333333337,-0.6779282059099092,-0.0066801970948549,0.586,2.3526666666666665,-0.004210666051742582,-1,-1,-1,1
-1.041562529101931,0.621,4.527,-0.2532421747378797,-1.3175302573909318,0.4629999999999999,2.478333333333333,-0.5583230482465972,-0.9463742401579252,0.4146666666666667,1.4243333333333332,-0.7745632815600648,-0.0111695022213997,0.5896666666666667,2.382,-0.007040367694350585,-1,-1,-1,1
-1.1454766569635575,0.6256666666666667,4.461,-0.2785075227034583,-1.3967395938579203,0.4623333333333333,2.3913333333333333,-0.5918891830186483,-0.931139414541066,0.4106666666666667,1.4183333333333332,-0.7620942856564775,0.0295189973656615,0.5893333333333333,2.423,0.018606433062401936,1,-1,-1,-1
-1.324733870986914,0.5993333333333333,4.006,-0.3220915471363167,-1.5130530734739571,0.5003333333333333,2.549,-0.6411787504704001,-0.9775042346560132,0.4263333333333333,1.4143333333333332,-0.8000417336039013,0.1436684213431256,0.6143333333333333,2.590333333333333,0.09055717007554673,-1,1,1,1
-1.2336080490470516,0.584,3.951,-0.29993550688136894,-1.415970754462645,0.5106666666666667,2.719333333333333,-0.6000386734382553,-1.010393684878678,0.4426666666666666,1.4493333333333331,-0.8269602182922869,0.2575232140968819,0.6226666666666667,2.7136666666666667,0.1623221949496881,-1,1,1,1
-1.281096814305736,0.5793333333333333,3.858333333333333,-0.31148177304754454,-1.4304686972857543,0.516,2.744,-0.6061823924040214,-0.8799954986327965,0.44,1.5596666666666663,-0.7202353701695865,0.2273697335364226,0.6316666666666666,2.7136666666666667,0.14331583403923,-1,1,-1,1
-1.3796499448657975,0.586,3.798,-0.3354436653131732,-1.435653996909569,0.5203333333333333,2.756,-0.6083797402643834,-0.8629853033387143,0.439,1.557,-0.7063133167916721,0.2291945418824994,0.64,2.7336666666666667,0.14446604838839647,1,1,-1,1
-1.4544936817176572,0.589,3.8156666666666665,-0.3536409315898479,-1.3111899845169952,0.496,2.741333333333333,-0.5556362632882755,-0.9434949617182982,0.4166666666666666,1.4203333333333332,-0.77220672612767,0.3237736495995937,0.6063333333333333,2.7656666666666667,0.2040812112965687,1,-1,-1,-1
-1.5246657020249923,0.5943333333333333,3.814,-0.37070233168044303,-1.4018237335055508,0.4896666666666667,2.617,-0.5940436628340855,-0.9436228914783478,0.4026666666666667,1.3686666666666667,-0.7723114306838049,0.2267790309912003,0.5913333333333334,2.6373333333333333,0.1429435020378642,1,-1,-1,-1
-1.5489819207771962,0.5973333333333334,3.8243333333333336,-0.37661449916549994,-1.4036250314057104,0.4853333333333333,2.5863333333333336,-0.5948069896182527,-1.011320417470584,0.3986666666666666,1.2866666666666666,-0.8277187057986625,0.1663537097623013,0.5873333333333334,2.569666666666667,0.10485617539893487,1,-1,-1,-1
-1.50785771700592,0.596,3.8513333333333337,-0.3666156920786309,-1.459551669914834,0.489,2.5586666666666664,-0.6185067347401855,-1.0416760401294338,0.4003333333333333,1.2666666666666666,-0.8525633705229623,0.1814667386738522,0.5813333333333334,2.561,0.11438222932717661,-1,1,1,-1
-1.465010650900377,0.573,3.798666666666666,-0.3561979937662106,-1.477238886332484,0.469,2.466,-0.6260019558403483,-1.067629604397618,0.3813333333333333,1.2213333333333334,-0.8738051552786316,-0.0179345051983195,0.527,2.2276666666666665,-0.011304488643235916,-1,-1,-1,-1
-1.555779037143552,0.5676666666666667,3.698333333333333,-0.37826712825157754,-1.4772613933096808,0.4593333333333333,2.4166666666666665,-0.6260114935067851,-1.1060639376393395,0.371,1.1563333333333332,-0.905261868719303,-0.1677884754075385,0.505,2.018333333333333,-0.10576053778657457,-1,-1,-1,-1
-1.4821168831260771,0.5596666666666666,3.7066666666666666,-0.3603571482378511,-1.5401654208637128,0.4589999999999999,2.357666666666667,-0.6526680110432429,-1.213343719123947,0.373,1.0666666666666669,-0.9930653782251173,-0.2349591044217607,0.499,1.9303333333333328,-0.14809957108878347,-1,-1,1,-1
-1.576853305716852,0.563,3.6366666666666654,-0.38339105836176907,-1.6022429715600377,0.462,2.316333333333333,-0.678974296715262,-1.2139184205478908,0.3746666666666667,1.076,-0.9935357446002343,-0.2310977219386996,0.4913333333333333,1.9006666666666665,-0.14566566204338396,1,1,1,-1
-1.6229863586526374,0.5493333333333333,3.503333333333333,-0.3946077009793077,-1.6000842456303437,0.4376666666666666,2.142333333333333,-0.6780595044859112,-1.152317213202686,0.363,1.0726666666666669,-0.9431180226413172,-0.3093024882496857,0.5333333333333333,2.0113333333333334,-0.19495973973515657,-1,-1,-1,1
-1.668235209556224,0.5456666666666667,3.4346666666666668,-0.4056093615489277,-1.6740444810534845,0.431,2.0196666666666667,-0.70940125459665,-1.1468828407352845,0.3553333333333333,1.0336666666666667,-0.9386702416335968,-0.224728796318256,0.5493333333333333,2.168333333333333,-0.14165119682397745,-1,-1,-1,1
-1.6510456021634927,0.541,3.420666666666667,-0.40142993550642303,-1.699332843199342,0.429,1.9866666666666668,-0.7201175742858833,-1.1516491745227075,0.351,1.0096666666666667,-0.942571264065041,-0.148979734814235,0.5513333333333333,2.261,-0.09390500053704437,-1,-1,-1,1
-1.6567061154683036,0.541,3.4106666666666663,-0.4028062145673441,-1.7144078271984504,0.43,1.9766666666666663,-0.726505823034962,-1.199045375950763,0.3543333333333333,0.978,-0.9813628496279261,-0.1314979297138903,0.5526666666666666,2.2789999999999995,-0.08288585810546907,1,1,1,1
-1.865802709488344,0.57,3.502333333333333,-0.4536452902064952,-1.7584089858348642,0.4039999999999999,1.7336666666666667,-0.7451519686384137,-1.2140120510633483,0.3503333333333333,0.9846666666666668,-0.993612376820586,-0.2108099060506088,0.488,1.9633333333333332,-0.13287783311992563,1,-1,-1,-1
-1.793547213786204,0.5766666666666667,3.657333333333333,-0.43607732058670606,-1.7586224953852192,0.3933333333333333,1.6556666666666666,-0.7452424464868846,-1.2396296648642813,0.3493333333333333,0.973,-1.014579201750307,-0.4037889011824551,0.4643333333333333,1.684,-0.25451647520833126,1,-1,-1,-1
-1.648430902084522,0.5673333333333334,3.734,-0.4007942057102899,-1.830642104901141,0.3916666666666666,1.582,-0.7757618274975995,-1.285897012144268,0.3503333333333333,0.943,-1.0524468727176461,-0.5098862812677887,0.4593333333333333,1.5646666666666669,-0.3213918428300776,-1,-1,1,-1
-1.6159299368107378,0.5623333333333334,3.7256666666666662,-0.3928920251910751,-1.813034693299595,0.39,1.5893333333333333,-0.7683004248755642,-1.3091866692656695,0.3523333333333333,0.934,-1.071508373423066,-0.5433348462859791,0.4593333333333333,1.5326666666666668,-0.3424751634569607,-1,-1,1,1
-1.677041353906504,0.544,3.4126666666666665,-0.40775045925934883,-1.913699069746534,0.437,1.834,-0.8109584520384435,-1.310921034116766,0.359,0.909,-1.072927870355129,-0.463190925445027,0.5103333333333333,1.777,-0.2919587966571767,-1,1,1,1
-1.6931587848972436,0.542,3.3513333333333337,-0.4116691997681898,-1.7753034941429822,0.4493333333333333,2.0556666666666668,-0.7523112678835749,-1.298754652098742,0.363,0.9223333333333332,-1.0629702527650502,-0.303958860640503,0.5276666666666666,1.988,-0.19159154100574036,-1,1,1,1
-1.70431152120904,0.54,3.317,-0.4143808403264505,-1.7299221570650527,0.4506666666666667,2.1083333333333334,-0.7330802511317995,-1.2968035827218058,0.3663333333333333,0.9376666666666666,-1.0613733932616694,-0.2332141008547821,0.5329999999999999,2.074666666666667,-0.14699965933837933,-1,1,1,1
-1.8111341012469555,0.5473333333333333,3.2676666666666665,-0.44035334003152155,-1.7333291155411392,0.4536666666666666,2.122333333333333,-0.7345240004733783,-1.1717389570873826,0.3563333333333333,1.0003333333333333,-0.9590138163332919,-0.2650152876834375,0.54,2.0716666666666668,-0.16704460350442435,1,1,-1,1
-1.8684806546575865,0.5433333333333333,3.2983333333333333,-0.4542963972111534,-1.700612231749796,0.4063333333333333,1.846666666666667,-0.7206597342183587,-1.2606597966837705,0.3493333333333333,0.9653333333333334,-1.0317913861299517,-0.3488592559199845,0.4626666666666666,1.744,-0.21989318651538417,-1,-1,-1,-1
-1.876995608833694,0.5396666666666667,3.289,-0.456366695875997,-1.763615424039085,0.39,1.6656666666666666,-0.747358274286714,-1.396476459838658,0.357,0.901,-1.1429510054854328,-0.5709903061267732,0.4379999999999999,1.43,-0.35990697036976127,-1,-1,1,-1
-1.842342285719397,0.5346666666666667,3.292,-0.4479411979705321,-1.8779881600256911,0.3896666666666666,1.5596666666666663,-0.7958254227519032,-1.3859750830405946,0.3583333333333333,0.9326666666666666,-1.1343561171965786,-0.6315292143258828,0.425,1.3206666666666669,-0.39806589321949026,-1,-1,1,-1
-1.9217605201326968,0.5386666666666666,3.2506666666666666,-0.46725069292136145,-1.8720489347121716,0.3883333333333333,1.554,-0.7933085876639302,-1.3759389801803268,0.3573333333333333,0.9393333333333334,-1.1261420339769992,-0.6372832548801941,0.4196666666666667,1.293,-0.40169278369567835,1,-1,-1,-1
-1.920761569667186,0.5483333333333333,3.268,-0.4670078113071779,-1.877553373036788,0.3963333333333333,1.5646666666666669,-0.7956411752967721,-1.3299813744604374,0.3743333333333333,1.022333333333333,-1.088527872064582,-0.671736392606388,0.4716666666666666,1.4323333333333332,-0.42340930722631337,1,1,1,1
-1.863975476373985,0.5506666666666667,3.306666666666666,-0.45320102260401884,-1.9431602569784163,0.4083333333333334,1.5736666666666668,-0.8234430684394676,-1.2614164524829248,0.3803333333333333,1.095,-1.0324106736949923,-0.5074518309436928,0.4916666666666666,1.655,-0.31985735856430364,1,1,1,1
-1.8159060545200651,0.5503333333333333,3.3366666666666664,-0.44151357745449393,-1.879585052138188,0.4103333333333333,1.643333333333333,-0.7965021295424826,-1.286593641593073,0.3879999999999999,1.100666666666667,-1.053017031507902,-0.4596212930174563,0.4993333333333333,1.7213333333333334,-0.28970878369101016,-1,1,1,1
-1.7839961989865634,0.5476666666666666,3.3483333333333336,-0.433755117462809,-1.8992817832215323,0.411,1.6326666666666665,-0.804848912378972,-1.2019225953495236,0.3853333333333333,1.1726666666666667,-0.9837177198311772,-0.3973080161502684,0.5,1.79,-0.25043143966180625,-1,1,-1,1
-1.5728079294447004,0.5766666666666667,3.672333333333333,-0.38240747854186524,-1.8355155176282865,0.447,1.8836666666666664,-0.777827008645372,-1.1393660314708751,0.4143333333333333,1.2666666666666666,-0.9325180830015841,-0.079708994718822,0.5863333333333334,2.337333333333333,-0.05024222389180309,1,1,1,1
-1.5755099476591918,0.5920000000000001,3.744333333333333,-0.38306443858958233,-1.7208729664850777,0.457,2.0326666666666666,-0.7292455219933727,-0.9970792839373832,0.4233333333333333,1.4043333333333332,-0.8160630006298801,0.1616198133308377,0.621,2.6623333333333337,0.10187230281053752,1,1,1,1
-1.431854524248446,0.591,3.867,-0.3481365194095444,-1.6201786987260824,0.4566666666666666,2.121,-0.6865748279422986,-1.034180388206373,0.4336666666666666,1.4036666666666666,-0.8464285281904098,0.2576374255407869,0.6353333333333333,2.793,0.16239418477914114,-1,-1,1,1
-1.356340012091641,0.585,3.9016666666666655,-0.32977616297530493,-1.5435604722705705,0.4496666666666666,2.1496666666666666,-0.6541067145870874,-0.9956544553679814,0.4366666666666666,1.4583333333333333,-0.8148968447419174,0.2908063521144206,0.6436666666666666,2.8586666666666667,0.18330124352504412,-1,-1,1,1
-1.391415425308879,0.615,4.062333333333333,-0.3383042865154461,-1.6264149862766146,0.4679999999999999,2.164333333333333,-0.6892175475727764,-0.8998807039740728,0.423,1.451,-0.7365104854992942,0.2922687051127668,0.6506666666666666,2.8593333333333333,0.18422299479051846,1,1,-1,1
-1.248230329045442,0.6193333333333333,4.229666666666667,-0.30349072117043463,-1.5954686987777411,0.4753333333333333,2.244,-0.6761035978388995,-0.9284152217887915,0.4193333333333333,1.3983333333333334,-0.7598646606431723,0.3674039207081883,0.6506666666666666,2.930333333333333,0.23158227133666545,1,1,-1,1
-1.202932622591434,0.6173333333333333,4.266,-0.2924771820188851,-1.5598680386736854,0.476,2.291333333333333,-0.6610172884677215,-0.9833598828446884,0.421,1.36,-0.8048343091878739,0.4045538324352473,0.6416666666666667,2.94,0.2549986271586876,-1,1,1,-1
-1.227910550362357,0.6176666666666667,4.261,-0.2985502353137346,-1.4185628444710532,0.4653333333333333,2.3593333333333333,-0.6011371101433751,-0.9847147335373736,0.4216666666666666,1.3706666666666665,-0.8059431914397567,0.3878631952726903,0.6403333333333333,2.927,0.24447817420132492,1,-1,1,-1
-1.0453160346700292,0.644,4.671333333333333,-0.25415479005035213,-1.543009611102479,0.4863333333333333,2.4040000000000004,-0.6538732789716211,-0.9506509171862692,0.396,1.3210000000000002,-0.7780635427175261,0.1716642675980519,0.5536666666666666,2.426333333333333,0.10820352956787595,1,1,-1,-1
-1.0176057527491462,0.6503333333333333,4.773666666666667,-0.24741740092567344,-1.4334989290107236,0.489,2.55,-0.6074664981800274,-1.0002645844456108,0.3833333333333333,1.232,-0.8186700208864712,-0.0486794157300578,0.518,2.0926666666666667,-0.030683640066711294,1,1,-1,-1
-1.0909213539487048,0.6593333333333333,4.787999999999999,-0.26524312119807997,-1.3551083113905205,0.4826666666666666,2.583333333333333,-0.5742473076998662,-1.0401265120658427,0.3793333333333333,1.18,-0.8512951539011698,-0.1751757198645707,0.5073333333333333,1.9326666666666663,-0.11041687037818423,1,-1,-1,-1
-1.023495145124106,0.6576666666666666,4.847,-0.24884932891006964,-1.383335096672489,0.483,2.5623333333333336,-0.5862088279096862,-1.1105089830629826,0.3816666666666666,1.128,-0.9088999315742746,-0.1756604383250659,0.4993333333333333,1.903333333333333,-0.11072239842433007,-1,1,1,-1
-1.2707045344570194,0.6093333333333333,4.468333333333334,-0.3089550274361766,-1.6606970073123992,0.3473333333333333,1.3453333333333333,-0.703745064020601,-1.2509095734603788,0.3989999999999999,1.2416666666666667,-1.023811282091413,-0.4436989942410096,0.4486666666666666,1.546,-0.2796726302704287,-1,-1,1,-1
-1.4219807874887156,0.5926666666666667,4.266333333333333,-0.3457358507027127,-1.8986113481542783,0.304,0.7859999999999999,-0.8045648055447641,-1.247607815085131,0.4003333333333333,1.3163333333333334,-1.021108946489354,-0.5296722555859095,0.4233333333333333,1.395,-0.33386335065821177,-1,-1,1,-1
-1.5325921795566586,0.5906666666666667,4.166,-0.37262955002023956,-2.0130856760424365,0.29,0.5623333333333334,-0.8530750050896787,-1.2252962130356528,0.4,1.3563333333333332,-1.002847938352211,-0.6060821828693743,0.4133333333333333,1.2876666666666667,-0.3820261042806171,-1,-1,-1,-1
-1.6179557120351564,0.595,4.137,-0.39338456568579144,-1.9624758426784747,0.2789999999999999,0.5223333333333333,-0.8316283352492644,-1.1982255646594662,0.3956666666666667,1.366,-0.9806918722311396,-0.6950491404216586,0.413,1.2049999999999998,-0.43810381315252334,1,-1,-1,-1
-1.583269594068191,0.6093333333333333,4.140666666666666,-0.3849510941449682,-2.178781925125677,0.3633333333333333,0.9573333333333331,-0.9232912557998378,-1.1146473789320734,0.376,1.2446666666666668,-0.9122870160369949,-0.7514959160993295,0.4456666666666667,1.2336666666666667,-0.4736833804469312,1,1,-1,1
-1.4691748976233925,0.611,4.224,-0.3572104753665143,-2.061838402536254,0.392,1.292,-0.8737346982645917,-1.1448091024641258,0.3696666666666667,1.1563333333333332,-0.9369729833479769,-0.5790103002225311,0.4503333333333333,1.411,-0.3649621381132689,1,1,-1,1
-1.3906524653698715,0.6083333333333334,4.262333333333333,-0.3381187828814408,-1.982148015102291,0.4013333333333333,1.4409999999999998,-0.8399647109884052,-1.1822043515885043,0.371,1.1153333333333333,-0.9675792547863259,-0.6168526035711366,0.4589999999999999,1.401,-0.3888149226594678,-1,1,1,1
-1.3305618880288046,0.602,4.270666666666667,-0.32350855251896077,-1.9119136260082528,0.4006666666666667,1.5096666666666667,-0.810201843691244,-1.2197223266423,0.375,1.102,-0.998285971687567,-0.5970013310752624,0.4606666666666667,1.4276666666666666,-0.3763022560426928,-1,-1,1,1
-1.4611703176280195,0.58,3.9643333333333337,-0.355264267444039,-1.844581388235485,0.3933333333333333,1.532,-0.7816688061934934,-1.2750736055175655,0.3876666666666666,1.1236666666666666,-1.0435884179978316,-0.5641340152722247,0.4716666666666666,1.5076666666666665,-0.3555853087881957,-1,-1,1,1
-1.479456315609875,0.5710000000000001,3.883333333333333,-0.3597102663800514,-1.7964555004399596,0.3866666666666666,1.5366666666666666,-0.7612747452428319,-1.2229115911845316,0.3903333333333333,1.2,-1.0008962363215472,-0.5074539788990216,0.4726666666666667,1.5753333333333337,-0.31985871246486297,-1,-1,1,1
-1.62698647211325,0.5753333333333334,3.7723333333333335,-0.3955802757442978,-1.875489014275187,0.387,1.458,-0.7947663725588571,-1.213074315280974,0.3903333333333333,1.2093333333333334,-0.9928448837147815,-0.4752726598342291,0.47,1.5953333333333333,-0.29957416310766155,1,1,1,-1
-1.6845633263539237,0.5846666666666667,3.773,-0.409579327529548,-1.9549395876271745,0.396,1.437,-0.8284347350499505,-1.2061864588242384,0.3906666666666667,1.2046666666666668,-0.9872074936911969,-0.4501776132272883,0.4696666666666667,1.6073333333333333,-0.2837562374814658,1,1,1,-1
-1.8276077229040932,0.5246666666666667,3.2456666666666667,-0.4443586835972695,-2.041698565285665,0.396,1.477666666666667,-0.8652001425973798,-1.2611125556678768,0.3329999999999999,0.9323333333333332,-1.0321619482919424,-0.6879887893568901,0.4053333333333333,1.2073333333333334,-0.4336535282103766,-1,1,-1,-1
-1.9194053927767716,0.5023333333333333,2.9993333333333334,-0.46667807480508433,-2.065717624259136,0.3933333333333333,1.4763333333333333,-0.8753785761831399,-1.4464962823109588,0.3153333333333333,0.677,-1.1838899027981196,-0.8456884034058921,0.381,0.9756666666666668,-0.533054848533765,-1,-1,-1,-1
-2.018460848797976,0.499,2.889,-0.4907621008731989,-2.041870690162975,0.39,1.4866666666666668,-0.8652730830749434,-1.4572075347489133,0.3033333333333333,0.603,-1.192656564532885,-0.9622034851189176,0.376,0.8506666666666667,-0.6064967084248324,-1,-1,-1,-1
-2.0472932559598047,0.4983333333333333,2.8526666666666665,-0.4977723199321402,-2.04305785042734,0.3896666666666666,1.481666666666667,-0.8657761598990537,-1.5863100194348765,0.31,0.5173333333333333,-1.2983209412167123,-0.9706518487783172,0.3703333333333333,0.8133333333333334,-0.6118218863422337,-1,-1,1,-1
-2.0998116370752475,0.5329999999999999,3.046666666666667,-0.510541470775974,-2.1202685735300664,0.4073333333333333,1.4956666666666665,-0.8984953525234454,-1.5158605519566513,0.3373333333333333,0.724,-1.2406613300411298,-0.9391305828153428,0.3486666666666667,0.7043333333333333,-0.5919533820730302,1,1,1,-1
-1.981946001369121,0.5403333333333333,3.2133333333333334,-0.48188399791275704,-2.0426940527905355,0.411,1.59,-0.8656219952380251,-1.4250731512904278,0.3453333333333333,0.8573333333333333,-1.1663560668583492,-0.9765312637334114,0.3389999999999999,0.6140000000000001,-0.615527802889904,1,1,1,-1
-2.010443681119751,0.547,3.236333333333333,-0.48881283242186296,-1.953984836307857,0.407,1.6346666666666667,-0.8280301449739894,-1.459022071254901,0.3523333333333333,0.8596666666666667,-1.1941416782341558,-1.0298273212638782,0.3396666666666667,0.557,-0.6491214075319136,1,-1,1,1
-2.005115312244469,0.5496666666666666,3.2616666666666663,-0.4875173098928935,-1.9644349042217075,0.4053333333333333,1.6056666666666668,-0.832458516724327,-1.3736292697316894,0.3513333333333333,0.9336666666666666,-1.1242516434437029,-1.118825534971292,0.3466666666666666,0.4973333333333333,-0.705218817803261,1,-1,-1,1
-1.8028697744888589,0.5436666666666666,3.2183333333333333,-0.43834397811374076,-1.6846904247294394,0.5366666666666666,2.853,-0.713912631615339,-1.3100300302657266,0.3466666666666666,0.8596666666666667,-1.072198625160724,-0.9757602391338644,0.3929999999999999,0.7703333333333333,-0.615041810177373,-1,1,-1,1
-1.7302376447762282,0.5406666666666667,3.207333333333333,-0.42068443490789037,-1.3578872099758268,0.5713333333333334,3.4123333333333337,-0.5754249073187082,-1.2907710469099858,0.349,0.8563333333333334,-1.056436043388587,-0.8674068796203118,0.414,0.9406666666666668,-0.546744452177656,-1,1,1,1
-1.7327192352058352,0.5396666666666667,3.194666666666667,-0.4212878008505422,-1.1215036876704705,0.5746666666666667,3.674666666666667,-0.4752538729242898,-1.2848378202820654,0.3483333333333334,0.855,-1.0515799734617528,-0.8071422834054816,0.4206666666666667,1.0273333333333334,-0.5087584338311012,-1,1,-1,1
-1.731095323343164,0.5393333333333333,3.201,-0.4208929681254824,-1.0707948526582074,0.5706666666666667,3.7,-0.45376524966250165,-1.3018116881023518,0.3496666666666667,0.8493333333333334,-1.0654722944926527,-0.7502256682767401,0.42,1.084,-0.47288271703716495,-1,-1,1,-1
-1.890711583520234,0.5483333333333333,3.212333333333333,-0.4597015539965786,-1.2749647061200693,0.495,2.946,-0.5402852626226778,-1.2961799100199018,0.3436666666666667,0.8613333333333333,-1.0608629461741348,-0.7785134523386148,0.426,1.12,-0.4907130909523447,1,-1,-1,1
-1.884096388633195,0.5503333333333333,3.2663333333333333,-0.4580931567158574,-1.4508388643565504,0.475,2.6246666666666667,-0.6148145537592993,-1.277916619178466,0.34,0.87,-1.045915292396209,-0.812046890763128,0.4306666666666667,1.1193333333333333,-0.5118499090383034,1,-1,-1,1
-1.8536273766918396,0.5483333333333333,3.2963333333333336,-0.4506850188167374,-1.460363754592895,0.4629999999999999,2.5276666666666667,-0.618850867704378,-1.2980552310188096,0.3386666666666666,0.85,-1.0623978091546087,-0.7834459794368986,0.432,1.1616666666666666,-0.49382216454809846,-1,-1,-1,1
-1.7115899432734167,0.5373333333333333,3.352333333333333,-0.4161504925371845,-1.5737325636136927,0.4639999999999999,2.436666666666667,-0.6668925871817905,-1.316815983827501,0.3389999999999999,0.8423333333333333,-1.0777526124062404,-0.7403101362393898,0.4276666666666666,1.1933333333333331,-0.4666327526211758,-1,1,1,-1
-1.615728217442137,0.596,3.88,-0.39284297979037763,-1.6086466174185703,0.489,2.5253333333333337,-0.6816879369186435,-1.3015512451806932,0.34,0.8283333333333334,-1.0652591340794684,-0.6729687162275537,0.3966666666666666,1.0910000000000002,-0.424186066229487,1,1,1,-1
-1.4284740328030745,0.609,4.162333333333334,-0.34731459755522537,-1.560732285690298,0.4946666666666667,2.602333333333333,-0.6613835259989254,-1.308195540815132,0.341,0.8206666666666667,-1.0706971809026864,-0.7991182657966343,0.3893333333333333,0.9263333333333332,-0.503700729984282,1,1,1,-1
-1.4483591099003943,0.6173333333333333,4.208,-0.3521493914617397,-1.4249310261786277,0.4906666666666667,2.6966666666666668,-0.6038357218851669,-1.3245291886074844,0.345,0.8230000000000001,-1.0840655116296296,-0.811400611979747,0.3893333333333333,0.909,-0.5114425461874019,1,-1,1,1
-1.4326457577003495,0.6193333333333333,4.244666666666666,-0.3483288973748483,-1.4350294917954334,0.4896666666666667,2.680333333333333,-0.6081150969311363,-1.33392023352127,0.347,0.8283333333333334,-1.0917516449340252,-0.7934794563036833,0.3836666666666666,0.9036666666666666,-0.5001464720234653,1,-1,1,-1
-1.0629578308681458,0.616,4.474666666666667,-0.258444159829568,-1.4534541254909037,0.5173333333333333,2.801,-0.6159228095737688,-1.2131670678725617,0.3896666666666666,1.1116666666666668,-0.9929207973952948,-0.7694249121239409,0.4366666666666666,1.0799999999999998,-0.4849843965443161,-1,1,1,1
-1.0707801028897848,0.6156666666666667,4.425666666666667,-0.2603460419756732,-1.4044283195106493,0.5273333333333333,2.899,-0.595147394903713,-1.1193276366688327,0.406,1.2660000000000002,-0.916117589226018,-0.5781041604320256,0.4516666666666666,1.3056666666666668,-0.3643909795082401,-1,1,1,1
-1.1056997330298437,0.6193333333333333,4.4093333333333335,-0.2688362889177706,-1.2517933521165625,0.5246666666666667,3.018333333333333,-0.5304660566297484,-1.0480505056864646,0.4116666666666666,1.3553333333333333,-0.8577805739827917,-0.5642998793929621,0.4613333333333333,1.3476666666666666,-0.3556898563655313,1,-1,1,1
-1.1785379699084686,0.6253333333333333,4.389333333333334,-0.2865459443593122,-1.180317992447378,0.5173333333333333,3.030333333333333,-0.5001773095887154,-1.0161077882587912,0.411,1.3806666666666667,-0.8316369460364141,-0.5607329903684275,0.4679999999999999,1.3766666666666665,-0.3534415726228991,1,-1,-1,1
-1.1244949737254428,0.6463333333333334,4.515333333333333,-0.2734061034948939,-1.273621458413385,0.5623333333333334,3.205,-0.5397160414226795,-0.9570057980501364,0.4006666666666667,1.3253333333333337,-0.7832647170172607,-0.4101510506190851,0.491,1.5753333333333333,-0.2585266692592768,1,1,-1,1
-0.9006509214039085,0.6373333333333333,4.66,-0.2189813781153027,-1.1445112460304738,0.5733333333333334,3.4193333333333333,-0.48500366807639994,-0.9976215967093132,0.3983333333333334,1.268333333333333,-0.8165068584003409,-0.3447252995481891,0.4983333333333333,1.6676666666666666,-0.21728746852429218,-1,1,-1,1
-0.8821844672055752,0.6316666666666666,4.634666666666666,-0.21449150363324393,-1.1440461284542884,0.5796666666666667,3.474333333333333,-0.484806567583662,-0.9766663685871524,0.3929999999999999,1.2636666666666667,-0.7993559792117526,-0.3153828139300423,0.5,1.708,-0.19879229445806063,-1,1,-1,1
-0.8715117785887472,0.6306666666666667,4.637666666666666,-0.21189658033280975,-1.0996818116344067,0.5783333333333334,3.509,-0.4660065282970465,-0.9800482532838528,0.3923333333333333,1.2556666666666667,-0.8021238944797093,-0.3181424078623955,0.5036666666666667,1.7193333333333334,-0.20053172344833758,-1,-1,-1,1
-0.9926663386872958,0.6476666666666666,4.664666666666666,-0.2413537117305974,-1.053260540273445,0.54,3.252333333333333,-0.44633482392111856,-1.0586084909063884,0.407,1.238,-0.8664217936309958,-0.1757115550896955,0.5323333333333333,1.9566666666666663,-0.11075461837569446,1,-1,1,1
-0.9880151323963232,0.6553333333333333,4.726333333333333,-0.24022283234182368,-1.100471237538129,0.529,3.1103333333333336,-0.46634105926850505,-0.9940910437442032,0.4126666666666667,1.3186666666666669,-0.8136172650721023,-0.1635411787788809,0.5483333333333333,2.018,-0.10308337909319658,1,-1,1,1
-0.9769697637681832,0.6593333333333333,4.758666666666667,-0.23753729681801455,-1.151228889493117,0.528,3.041333333333333,-0.4878503694360515,-1.0121209102226276,0.418,1.32,-0.8283738718699456,-0.0463259911996201,0.5503333333333333,2.1333333333333333,-0.029200228030368154,1,-1,1,1
-0.8363478729873801,0.6493333333333333,4.839333333333333,-0.20334694103804185,-1.1254798077506454,0.522,3.04,-0.4769388129633549,-0.9963787942756936,0.4193333333333333,1.354,-0.8154896824349908,-0.0584124824938832,0.55,2.13,-0.03681859285625527,-1,-1,1,-1
-0.7944143201580873,0.6443333333333334,4.839333333333333,-0.19315135141546566,-1.23933443712562,0.5373333333333333,3.049,-0.5251864060436866,-0.9704084154828752,0.4206666666666667,1.4,-0.7942341357732741,-0.0367299337272486,0.524,2.059333333333333,-0.023151635023942338,-1,1,1,-1
-0.7462005581990807,0.6403333333333333,4.844666666666667,-0.18142881187545268,-1.3256699817178568,0.5503333333333333,3.0586666666666664,-0.5617723775296265,-0.9694248888421232,0.423,1.4126666666666663,-0.7934291649804982,-0.0914619606605884,0.5153333333333333,1.9686666666666668,-0.05765036080686481,-1,1,1,-1
-0.782268302399233,0.6403333333333333,4.797666666666667,-0.1901982075899967,-1.278433480259673,0.555,3.133666666666667,-0.5417552072713403,-0.992706850606656,0.4283333333333333,1.413333333333333,-0.8124843673943796,-0.0953348018630142,0.5096666666666667,1.937,-0.060091492519491085,1,1,1,-1
-0.8284016555535345,0.6433333333333333,4.793,-0.201414923201703,-1.1139803259466745,0.5423333333333333,3.211,-0.4720657364643275,-0.9895772525551592,0.429,1.428,-0.8099229370068335,-0.1389059137891279,0.5083333333333333,1.8946666666666665,-0.08755526330632417,1,-1,1,-1
-0.9689933134150426,0.6173333333333333,4.443666666666667,-0.23559792824658585,-1.2242393794874542,0.5546666666666666,3.2113333333333336,-0.51878965079141,-0.9379613631871098,0.4576666666666666,1.637,-0.7676777332036467,-0.18007625998058,0.4883333333333333,1.770333333333333,-0.11350578191906913,-1,1,1,-1
-1.1089166633261742,0.6153333333333333,4.281000000000001,-0.269618443038585,-1.1185320217947776,0.5543333333333333,3.309333333333333,-0.4739945852982334,-0.8639722976801376,0.4679999999999999,1.7576666666666665,-0.7071211257360982,-0.2755792585549848,0.4886666666666667,1.6676666666666666,-0.17370329229590944,-1,-1,1,1
-1.0754866867424582,0.6106666666666667,4.288333333333333,-0.26149038568729355,-1.085801182884456,0.55,3.320333333333333,-0.4601244053539281,-0.8171481072998672,0.47,1.8246666666666669,-0.6687977046006252,-0.2682505675343833,0.4836666666666667,1.6616666666666664,-0.16908386714333054,-1,-1,1,-1
-1.0949046459085665,0.6093333333333333,4.268666666666666,-0.26621160603729654,-1.102128526605735,0.5489999999999999,3.3063333333333333,-0.46704336016737313,-0.7270576595938814,0.461,1.8783333333333332,-0.5950628649871555,-0.2804465600015813,0.482,1.653333333333333,-0.176771252817698,-1,-1,-1,-1
-1.1983803031744025,0.6273333333333333,4.405666666666666,-0.2913703456676729,-1.226773731300899,0.5106666666666667,2.9440000000000004,-0.5198636200774087,-0.8007430593403928,0.4306666666666667,1.718,-0.6553709361590832,-0.4208895175613951,0.4429999999999999,1.4183333333333332,-0.265295346524289,1,-1,-1,-1
-0.9889368111128648,0.615,4.568333333333333,-0.240446926350647,-1.2811592609385087,0.495,2.8116666666666665,-0.5429102973870488,-0.9273618895866408,0.4196666666666667,1.572,-0.7590025572463864,-0.5609466896728226,0.43,1.257,-0.35357627170340833,-1,-1,-1,-1
-1.1181101842208836,0.6173333333333333,4.474333333333333,-0.2718537262403355,-1.3100381175610791,0.4893333333333333,2.747333333333333,-0.5551481425286999,-0.9702778064376922,0.4176666666666666,1.5293333333333334,-0.7941272383469226,-0.5773454613578299,0.4226666666666666,1.2183333333333333,-0.36391275582863275,1,-1,-1,-1
-1.1539122387260976,0.6253333333333333,4.491666666666666,-0.2805585230140847,-1.4603583191181837,0.4976666666666666,2.6516666666666664,-0.6188485643411024,-0.920981386227352,0.4106666666666667,1.5346666666666666,-0.7537804121263427,-0.6090166986384133,0.4193333333333333,1.1709999999999998,-0.3838757901134667,1,1,-1,-1
-1.421184116092867,0.5760000000000001,3.857,-0.34554215057314863,-1.5009138799230684,0.4966666666666666,2.665,-0.636034586601246,-1.032544746853589,0.3736666666666666,1.2399999999999998,-0.8450898318481931,-0.6462770753653719,0.462,1.3483333333333334,-0.4073617743039903,-1,-1,-1,1
-1.562878615152517,0.5636666666666666,3.63,-0.37999329689193917,-1.4414552303022503,0.49,2.6913333333333336,-0.6108380992229138,-1.1478993088305105,0.3623333333333333,1.0673333333333337,-0.9395021734741211,-0.5333514228532283,0.4793333333333333,1.547,-0.33618240569374563,-1,-1,-1,1
-1.6952453036700814,0.5670000000000001,3.53,-0.41217650925456356,-1.46371674102055,0.4893333333333333,2.6653333333333333,-0.6202717455874598,-1.1353745384906082,0.3553333333333333,1.0423333333333331,-0.9292512317180965,-0.4630664417925743,0.4793333333333333,1.6223333333333334,-0.2918803320427444,1,-1,-1,1
-1.7037491959535935,0.569,3.539,-0.4142441183662989,-1.5041195396077738,0.491,2.6383333333333336,-0.6373930325851358,-1.1401308671830326,0.351,1.013,-0.9331440654448131,-0.4738894054674962,0.48,1.6163333333333334,-0.29870226934162086,1,1,-1,1
-1.628050433733442,0.5923333333333334,3.7896666666666663,-0.39583896396224605,-1.3933938541445683,0.4726666666666667,2.565333333333333,-0.5904713760385661,-1.2358710401656674,0.3856666666666667,1.0936666666666668,-1.0115029423201845,-0.4157975455396197,0.4716666666666666,1.606666666666667,-0.2620857715036618,1,-1,1,-1
-1.5684330129190047,0.5996666666666667,3.9,-0.38134377536101144,-1.4722943117639966,0.4696666666666667,2.4493333333333336,-0.6239066188035903,-1.165546338228599,0.397,1.219,-0.9539454459348017,-0.4119093440891477,0.4683333333333334,1.5850000000000002,-0.2596349579097862,1,-1,1,-1
-1.4648394969906295,0.596,3.9626666666666654,-0.3561563799532053,-1.5707606618808096,0.4763333333333333,2.4,-0.6656331996077407,-1.118747456041448,0.4006666666666667,1.281,-0.9156427383778276,-0.4370828103871109,0.469,1.557,-0.2755023130851535,-1,1,1,1
-1.4475056090032168,0.5936666666666667,3.962,-0.35194187398938176,-1.5857961680042996,0.4793333333333333,2.4123333333333337,-0.6720047190196903,-1.0787499099938178,0.4,1.3216666666666663,-0.8829066079905165,-0.4104896038685461,0.4633333333333334,1.5633333333333332,-0.2587400663572922,-1,1,-1,-1
-1.4352663233378615,0.57,3.833,-0.34896605330408387,-1.6122598753549098,0.4786666666666667,2.4403333333333337,-0.6832191087257435,-1.0594981503597984,0.3716666666666666,1.2303333333333333,-0.8671499384984948,-0.4618695784444853,0.4466666666666666,1.4916666666666667,-0.2911259243812916,-1,-1,-1,-1
-1.4926266767054046,0.563,3.7483333333333335,-0.3629124657610054,-1.511765398798285,0.4686666666666667,2.486666666666667,-0.640633079169086,-1.1554406414773928,0.3643333333333333,1.1143333333333334,-0.9456744033536352,-0.5023023732966292,0.4393333333333333,1.4406666666666663,-0.31661154916803935,-1,-1,-1,-1
-1.6494201148587702,0.5673333333333334,3.640333333333333,-0.4010347197334327,-1.4674935441001953,0.461,2.473,-0.6218722220821935,-1.1644555897699804,0.359,1.0793333333333337,-0.9530527190730442,-0.5818843739556363,0.44,1.3703333333333334,-0.36677372608385617,1,-1,-1,1
-1.7251379281667805,0.5773333333333334,3.637,-0.41944450615792184,-1.52209286010226,0.4626666666666666,2.4170000000000003,-0.6450094945443977,-1.2173025851832,0.3606666666666667,1.0266666666666666,-0.9963055258918587,-0.5769636794767716,0.4406666666666667,1.3693333333333333,-0.3636721108322477,1,1,1,1
-1.6318660517197805,0.544,3.494333333333333,-0.3967666810889965,-1.5192194585100731,0.439,2.274666666666667,-0.6437918478704129,-1.2648824385602953,0.369,1.0583333333333331,-1.0352474220298598,-0.6217355785328709,0.4446666666666667,1.3656666666666666,-0.3918927625212167,-1,-1,1,1
-1.8115937849573276,0.5436666666666666,3.312,-0.4404651060554074,-1.6153127332190491,0.434,2.136,-0.6845128026648454,-1.285879305258844,0.373,1.06,-1.052432380455813,-0.6079123841335634,0.4453333333333333,1.3803333333333332,-0.38317971789733407,-1,-1,1,1
-1.7858709139221007,0.5413333333333333,3.306,-0.43421092964309005,-1.6838858261213692,0.4376666666666666,2.091,-0.7135716709846797,-1.303296542017025,0.3793333333333333,1.0716666666666663,-1.0666875783327905,-0.6139553681844858,0.4483333333333333,1.3786666666666667,-0.3869887354207898,-1,1,1,1
-1.7483084114191514,0.5383333333333333,3.315,-0.42507810318604977,-1.7169211097418464,0.4403333333333333,2.0803333333333334,-0.7275708639043175,-1.293176614073673,0.3803333333333333,1.086666666666667,-1.0584048881830181,-0.6200945160267226,0.449,1.3743333333333334,-0.3908583669659197,-1,1,1,1
-1.7772478576135105,0.5876666666666667,3.701,-0.4321143473722614,-1.6432777430638137,0.436,2.0856666666666666,-0.6963633916385621,-1.1629371503880075,0.3556666666666667,1.0643333333333334,-0.9518099470906256,-0.6073013004595365,0.4376666666666666,1.3383333333333334,-0.38279453924998824,1,-1,-1,-1
-1.485932983777281,0.5896666666666667,4.024,-0.3612849827181897,-1.6270953570333573,0.431,2.069,-0.6895058648032244,-1.2332652041989274,0.3476666666666667,0.9563333333333334,-1.0093701868287959,-0.6386988179695949,0.4333333333333333,1.2986666666666666,-0.4025850423161958,1,-1,-1,-1
-1.4580350046343726,0.5883333333333334,4.042666666666666,-0.3545019574925859,-1.6736894174701775,0.431,2.0246666666666666,-0.7092507911207327,-1.2735670714046834,0.349,0.9266666666666666,-1.0423553899242215,-0.6227697660589935,0.4293333333333333,1.2986666666666666,-0.3925446322558289,-1,1,1,-1
-1.6197767547654602,0.6003333333333333,3.967333333333333,-0.39382732817813104,-1.737168249489823,0.4383333333333333,2.006333333333333,-0.7361508906012003,-1.277906193870306,0.3493333333333333,0.9163333333333334,-1.045906759766561,-0.6036196625086567,0.4233333333333333,1.284,-0.38047392689163195,1,1,1,-1
-1.6928215235219093,0.5506666666666667,3.573,-0.4115871991184368,-1.7323381704144611,0.4116666666666666,1.8843333333333332,-0.7341040727330715,-1.3073584599942305,0.3383333333333334,0.8953333333333333,-1.0700120691994555,-0.7388307650640427,0.3986666666666666,1.1036666666666666,-0.4657002744476264,-1,-1,-1,-1
-1.8103139007458255,0.5379999999999999,3.369,-0.4401539191107187,-1.8110264330033607,0.4056666666666667,1.778,-0.7674493946969582,-1.337008546336912,0.3356666666666667,0.869,-1.0942792852769918,-0.8200544943893403,0.3893333333333333,0.9963333333333334,-0.5168972668132218,-1,-1,-1,-1
-1.8373056663248883,0.5326666666666666,3.309333333333333,-0.44671661047515426,-1.7929447256675477,0.3996666666666666,1.7566666666666668,-0.7597870022011488,-1.3074237993575657,0.3306666666666667,0.8766666666666667,-1.070065546428159,-0.8809927751897527,0.39,0.9476666666666668,-0.5553079224532298,-1,-1,-1,1
-1.853001279758946,0.5306666666666667,3.27,-0.45053279161534276,-1.933201411269376,0.4066666666666666,1.675,-0.8192228594066218,-1.3116139649255742,0.3296666666666666,0.8646666666666667,-1.0734950019806422,-0.8809614360152402,0.389,0.942,-0.5552881687249587,-1,1,-1,-1
-1.7339353284509138,0.5733333333333334,3.609666666666667,-0.42158347786412803,-1.899070099780476,0.4313333333333333,1.7886666666666668,-0.8047592083714846,-1.340075223729377,0.36,0.9026666666666666,-1.0967892180327665,-0.7434534322096338,0.4563333333333333,1.2746666666666668,-0.46861403692230513,1,1,1,1
-1.6378159513682702,0.5883333333333334,3.783666666666667,-0.3982133206179308,-1.8280243216744911,0.4393333333333333,1.883,-0.7746525029089967,-1.2488183580572378,0.3723333333333333,1.023,-1.0220997195864618,-0.543962540594719,0.4826666666666666,1.5466666666666666,-0.3428708121300693,1,1,1,1
-1.509167030791409,0.5843333333333333,3.882333333333333,-0.3669340344356062,-1.731466606086594,0.4366666666666666,1.9613333333333327,-0.7337347343823596,-1.2398623538651516,0.3786666666666666,1.0656666666666668,-1.014769646870693,-0.4545284646715415,0.49,1.663333333333333,-0.28649866891161063,-1,-1,1,1
-1.5249891803044622,0.585,3.874333333333333,-0.3707809811524474,-1.6552624509094749,0.4296666666666667,1.979666666666667,-0.7014420898917506,-1.2470826238944004,0.3823333333333333,1.0756666666666668,-1.0206791019364516,-0.4558442521342782,0.4973333333333333,1.689,-0.2873280368961153,1,-1,1,1
-1.5259848737522144,0.6046666666666667,3.985,-0.371023070865773,-1.674852651769031,0.4356666666666667,1.962,-0.7097437289609968,-1.2011488391541798,0.4083333333333334,1.221,-0.9830844363875229,-0.3851689957683637,0.5113333333333333,1.768,-0.24277996466822188,1,1,1,1
-1.4667448881013874,0.6096666666666667,4.066,-0.3566196506404012,-1.7172602895312892,0.441,1.947,-0.7277145963862722,-1.0834917139706868,0.4156666666666667,1.361,-0.8867875539133739,-0.3424829993509815,0.5196666666666667,1.827,-0.21587410044785177,1,1,1,1
-1.3129466199064668,0.601,4.149,-0.3192256326910575,-1.7647933845085124,0.4473333333333333,1.9566666666666663,-0.7478574525608488,-1.0768824204770673,0.418,1.3833333333333333,-0.8813781547137959,-0.295678933823063,0.5183333333333333,1.87,-0.18637253230494022,-1,1,1,-1
-1.2704124182563925,0.595,4.1530000000000005,-0.30888400323949516,-1.6647124556110566,0.4426666666666666,2.029333333333333,-0.7054466699773572,-1.0557431956562078,0.4166666666666666,1.4043333333333332,-0.8640766827885367,-0.3294716434288562,0.52,1.85,-0.20767277436562745,-1,-1,-1,1
-1.4013193579262824,0.619,4.226,-0.34071229694632366,-1.6811048363645846,0.451,2.074333333333333,-0.7123931852008122,-1.002427119683925,0.406,1.4209999999999998,-0.8204399553580587,-0.2745097556354288,0.4726666666666667,1.7283333333333333,-0.1730291625402047,1,1,-1,-1
-1.3421719267044896,0.6256666666666667,4.352333333333333,-0.32633138010815643,-1.5953042916335032,0.45,2.1573333333333333,-0.6760339278655463,-1.0327549137939382,0.4003333333333333,1.3726666666666667,-0.8452618437099753,-0.3852569990182859,0.4556666666666667,1.5583333333333331,-0.24283543493229176,1,-1,-1,-1
-1.305373351587698,0.625,4.387666666666666,-0.31738429250712047,-1.5714268864798582,0.4476666666666666,2.165,-0.6659155221934051,-1.112999206091259,0.4056666666666667,1.3263333333333334,-0.9109380632549048,-0.4628639224479873,0.4486666666666666,1.4523333333333333,-0.2917526799215622,-1,-1,1,-1
-1.2410035927632457,0.621,4.421333333333334,-0.3017336356751082,-1.5732039365237949,0.4453333333333333,2.147333333333333,-0.6666685735877482,-1.0793685242013498,0.4056666666666667,1.3573333333333333,-0.8834129149357749,-0.5734388731642166,0.4586666666666666,1.3823333333333332,-0.361450352691208,-1,-1,1,1
-1.3051755336972803,0.6066666666666667,4.418333333333334,-0.31733619569932286,-1.768993406000931,0.336,1.1443333333333332,-0.7496372741544659,-1.086776452262689,0.3906666666666667,1.352666666666667,-0.8894759593692269,-0.5727761831358726,0.4716666666666666,1.518,-0.36103264549401687,-1,-1,-1,1
-1.4892000209932368,0.6086666666666667,4.307,-0.3620793196748308,-1.9533306377454327,0.3026666666666666,0.6980000000000001,-0.827752918600263,-1.1193635794687755,0.3829999999999999,1.301,-0.9161470067353825,-0.5460824980807795,0.474,1.5803333333333334,-0.34420706507155324,1,-1,-1,1
-1.600211457135457,0.6173333333333333,4.2843333333333335,-0.3890702844262902,-1.97781720731981,0.2883333333333333,0.5513333333333333,-0.838129466758589,-1.125479108624306,0.3793333333333333,1.275,-0.9211522827986801,-0.5714595001355725,0.479,1.5803333333333334,-0.3602027130337096,1,-1,-1,1
-1.4647891910326225,0.6096666666666667,4.374666666666667,-0.35614414872382444,-1.971845562550836,0.2793333333333333,0.4906666666666667,-0.8355988934440438,-1.1707125900288435,0.3793333333333333,1.2413333333333334,-0.9581737826518864,-0.5826752491617291,0.48,1.584,-0.36727223104324197,-1,-1,1,1
-1.4056164111968703,0.602,4.303,-0.3417570687049107,-2.207111815377432,0.3406666666666667,0.763,-0.9352964682745586,-1.1773863895173982,0.375,1.2006666666666663,-0.9636359770069083,-0.477596725748503,0.4443333333333333,1.5226666666666666,-0.3010390698025227,-1,1,-1,-1
-1.4985729974808502,0.6093333333333333,4.248,-0.3643582351342194,-2.0760849591288046,0.3573333333333333,1.0213333333333334,-0.8797718885751369,-1.2213157376921535,0.375,1.1476666666666666,-0.9995901044917763,-0.5861216132777574,0.4343333333333333,1.3616666666666668,-0.36944454544942634,1,1,1,-1
-1.4844981353617737,0.611,4.254333333333333,-0.360936118273656,-2.086650200566339,0.368,1.0893333333333333,-0.8842490668196402,-1.2492117872310584,0.379,1.134,-1.0224217230593005,-0.6374637021997271,0.43,1.282,-0.40180652336408884,1,1,1,-1
-1.476750360988218,0.6116666666666667,4.262,-0.35905234924691365,-2.0442351304891337,0.3696666666666667,1.1423333333333334,-0.8662750498403309,-1.251856947540924,0.3816666666666666,1.143333333333333,-1.024586663695808,-0.6337844526662526,0.4303333333333333,1.2833333333333334,-0.39948741647449976,1,1,1,1
-1.4455394438689435,0.6133333333333334,4.3116666666666665,-0.35146382690091127,-1.9371473757668496,0.3653333333333333,1.214,-0.8208950205688748,-1.166120057026507,0.3706666666666667,1.162,-0.9544150080762289,-0.7036426060335699,0.4446666666666667,1.279,-0.4435204518242717,1,-1,-1,1
-1.331434491911487,0.6013333333333333,4.337000000000001,-0.3237207146299823,-1.9003424027763849,0.3603333333333333,1.221,-0.8052983656948055,-1.2592477437280547,0.3713333333333333,1.0800000000000003,-1.0306356864873523,-0.6888837494250903,0.4503333333333333,1.325,-0.4342176400057813,-1,-1,1,1
-1.493340052445733,0.6103333333333333,4.246,-0.36308591365187926,-1.928281004150141,0.36,1.1826666666666663,-0.817137763686038,-1.226154705450477,0.37,1.0993333333333335,-1.003550574448804,-0.6782013550010799,0.4516666666666666,1.337,-0.4274843064059166,1,-1,-1,1
-1.5335102334176582,0.618,4.262333333333333,-0.37285276269330536,-1.9364979382975012,0.361,1.1746666666666663,-0.8206198117791729,-1.2460547273323093,0.3706666666666667,1.0776666666666668,-1.0198378164275554,-0.6236315678464663,0.45,1.379,-0.39308784370278427,1,1,1,-1
-1.4662467187694537,0.6196666666666667,4.304333333333333,-0.3564985273458493,-2.008892904334948,0.3963333333333333,1.3806666666666667,-0.8512982557002851,-1.1892931273235712,0.3566666666666666,1.0416666666666667,-0.9733810878906171,-0.5956348669612681,0.442,1.367,-0.37544094551936225,1,1,-1,-1
-1.3560612231289255,0.6106666666666667,4.352333333333333,-0.32970837912053064,-1.9040483282357057,0.4006666666666667,1.536,-0.8068688067434385,-1.2384643790439749,0.3496666666666667,0.966,-1.01362546952617,-0.5634114897783986,0.4313333333333333,1.367,-0.3551298860626125,-1,1,-1,-1
-1.3094181606743218,0.605,4.342333333333333,-0.31836773442335314,-1.9627328903252388,0.4093333333333333,1.5486666666666666,-0.8317372630138306,-1.257869309450132,0.35,0.947,-1.0295075021682774,-0.6341219115505112,0.4303333333333333,1.290333333333333,-0.3997001237715496,-1,1,1,-1
-1.3409290730619905,0.606,4.315,-0.3260291966573186,-1.9727972564436016,0.412,1.558,-0.8360021878900163,-1.2927398869799704,0.3503333333333333,0.912,-1.0580474473773727,-0.6236888213367715,0.43,1.2973333333333334,-0.39312393175895216,1,1,1,-1
-1.712239319502944,0.5113333333333333,3.271666666666667,-0.416308379792144,-2.0622809477310446,0.407,1.5853333333333337,-0.8739222333748909,-1.3398043354870983,0.3096666666666666,0.7403333333333334,-1.096567508610667,-0.9193052378714104,0.376,0.8736666666666667,-0.5794570581271697,-1,-1,-1,-1
-1.9981417369014705,0.49,2.8496666666666663,-0.48582177713685043,-2.008033214313029,0.3966666666666666,1.6033333333333333,-0.8509339492633797,-1.4428553880025807,0.2926666666666666,0.571,-1.1809100002145072,-1.0241782605033491,0.3513333333333333,0.6920000000000001,-0.6455606879856429,-1,-1,-1,-1
-2.057780496088977,0.4803333333333333,2.724,-0.5003221538817159,-2.0061056074146872,0.391,1.5770000000000002,-0.8501170971620591,-1.4793064282896211,0.2876666666666667,0.5186666666666667,-1.21074348065275,-1.1215764511597106,0.3416666666666666,0.5630000000000001,-0.7069527770325007,-1,-1,-1,-1
-2.105731920842888,0.4813333333333333,2.679333333333333,-0.5119809095945683,-2.0334606160220074,0.391,1.5446666666666669,-0.8617091890360593,-1.518908013245052,0.283,0.444,-1.2431555353098374,-1.202153518989371,0.348,0.5113333333333333,-0.7577421653157637,1,1,-1,1
-2.1579454139838563,0.532,2.9773333333333336,-0.5246759309535656,-2.0289843638699923,0.4003333333333333,1.5243333333333335,-0.8598123105907912,-1.535512949125827,0.309,0.5156666666666667,-1.2567459027143444,-1.090656739548382,0.3893333333333333,0.744,-0.6874634448821414,1,1,1,1
-2.0152168581745467,0.546,3.212333333333333,-0.4899733673911919,-1.98701306082756,0.4039999999999999,1.5686666666666669,-0.8420263464946518,-1.4260817132876014,0.3103333333333333,0.6103333333333333,-1.167181527925482,-0.9550519486165476,0.4046666666666667,0.93,-0.601988947420068,1,1,1,1
-1.8735654132858248,0.5446666666666666,3.342,-0.4555326891255164,-1.936152609327974,0.401,1.5933333333333335,-0.8204734734906723,-1.4585077173773122,0.3153333333333333,0.6053333333333334,-1.1937207035178092,-0.9341009584766344,0.4123333333333333,0.9816666666666668,-0.5887831060833698,-1,-1,1,1
-1.8348782369762389,0.5403333333333333,3.339,-0.44612641308412043,-1.940729589457008,0.4013333333333333,1.5910000000000002,-0.822413036914792,-1.4775264436007265,0.3193333333333333,0.607,-1.2092866460061023,-0.9415915760393374,0.42,1.0046666666666666,-0.5935045968762317,-1,1,1,1
-1.710809765109667,0.5313333333333333,3.2423333333333333,-0.4159608025192061,-1.713068088510536,0.5316666666666666,2.8273333333333333,-0.7259380888338731,-1.405463361839261,0.3196666666666666,0.63,-1.150306366619823,-0.7892232214837341,0.3913333333333333,0.9796666666666668,-0.49746367940370745,-1,1,1,-1
-1.6599628490798572,0.527,3.224666666666667,-0.40359804633863766,-1.4337803358424763,0.5673333333333334,3.3796666666666666,-0.6075857485116386,-1.3594977268000634,0.3153333333333333,0.642,-1.1126856330831496,-0.8248681539817092,0.3786666666666666,0.8813333333333334,-0.5199314157675758,-1,1,-1,-1
-1.7882833549627395,0.5333333333333333,3.133666666666667,-0.43479748282495717,-1.3490899788667994,0.5813333333333334,3.5603333333333333,-0.5716969497546456,-1.3224001837932562,0.3106666666666666,0.6433333333333333,-1.0823230202500138,-0.8709019614806186,0.3766666666666666,0.821,-0.5489474743831819,1,1,-1,-1
-1.89164954608108,0.545,3.115666666666667,-0.45992960720711046,-1.315196327195285,0.5870000000000001,3.619666666666667,-0.5573340106029313,-1.3270144932714505,0.31,0.6276666666666666,-1.0860996178579194,-0.8419599723151702,0.3716666666666666,0.8216666666666667,-0.5307047414939507,1,1,-1,-1
-1.8936481830155527,0.551,3.256333333333333,-0.46041554938499746,-1.2948295926440152,0.4956666666666667,2.9523333333333333,-0.5487033038288703,-1.4410211715759464,0.3366666666666666,0.7006666666666667,-1.1794087794138775,-0.9293825710864768,0.391,0.8363333333333334,-0.5858090091636833,1,-1,1,1
-1.8001301649426231,0.5429999999999999,3.319333333333333,-0.4376778782301173,-1.464625588289064,0.4663333333333333,2.5686666666666667,-0.6206568831389512,-1.3579789099458344,0.341,0.8263333333333333,-1.1114425521572528,-0.8674702058014608,0.3979999999999999,0.9423333333333334,-0.5467843679761518,-1,-1,1,1
-1.699522426665848,0.5333333333333333,3.345,-0.41321643523001433,-1.568450896827123,0.4589999999999999,2.414333333333333,-0.6646544023024996,-1.4090583387626865,0.35,0.8343333333333334,-1.1532486879603496,-0.8543572441665295,0.3993333333333333,0.9626666666666668,-0.5385189977168618,-1,-1,1,1
-1.7295137463566208,0.531,3.2976666666666663,-0.4205084285665056,-1.6415839940864163,0.4596666666666666,2.3506666666666667,-0.6956456403104843,-1.393129132643001,0.35,0.8523333333333334,-1.1402113739241484,-0.8437011400222595,0.3993333333333333,0.975,-0.531802235422727,-1,1,1,1
-1.5752410001344677,0.6116666666666667,4.028666666666667,-0.38299904755049585,-1.6584097089498515,0.475,2.3306666666666667,-0.7027757873099802,-1.2285921582282824,0.3323333333333333,0.8213333333333334,-1.0055455161347797,-0.7557547715849271,0.4543333333333333,1.2336666666666667,-0.4763678249263157,1,1,-1,1
-1.258809258581825,0.6256666666666667,4.448666666666667,-0.3060628481885815,-1.5665659658740614,0.4783333333333333,2.432666666666667,-0.6638556347679068,-1.2279637763210258,0.3229999999999999,0.7543333333333333,-1.0050312147817797,-0.5615373650062281,0.4706666666666667,1.489,-0.3539485865526046,1,1,-1,1
-1.1316949453502794,0.6213333333333333,4.543666666666667,-0.2751566815172204,-1.5951702245769406,0.48,2.423,-0.675977114955733,-1.277364244020235,0.321,0.6946666666666667,-1.0454631990307552,-0.5154052816105625,0.4746666666666667,1.5546666666666666,-0.32487058261168855,-1,1,-1,1
-1.2162566822457448,0.6283333333333334,4.506333333333333,-0.2957167511747612,-1.5533598068420345,0.4796666666666667,2.45,-0.6582593284022437,-1.288427799291766,0.3223333333333333,0.6829999999999999,-1.0545182042424444,-0.5161484616006189,0.4803333333333333,1.5693333333333332,-0.3253390242923801,1,-1,1,1
-1.1685064525070257,0.603,4.266,-0.28410691337299904,-1.5439262401106657,0.511,2.668333333333333,-0.6542617141510723,-1.2821110356575374,0.373,0.935,-1.0493482271216057,-0.4473217054246379,0.4903333333333333,1.6216666666666666,-0.2819560998716356,-1,1,1,1
-1.147376133547385,0.59,4.164,-0.2789693553515346,-1.4750318554673352,0.521,2.8123333333333336,-0.6250666936759375,-1.1555583991332938,0.3893333333333333,1.144,-0.945770782515824,-0.3755038304961924,0.49,1.6789999999999998,-0.23668781158978086,-1,1,1,-1
-1.3039414879739946,0.5953333333333333,4.047666666666667,-0.31703615377773,-1.3717574810198894,0.5186666666666667,2.8903333333333334,-0.5813026410298587,-1.0814260892809746,0.3913333333333333,1.225,-0.8850969362166496,-0.386564210367653,0.4906666666666667,1.6663333333333332,-0.24365939721560104,1,-1,1,1
-1.3733632902633437,0.603,4.036666666666666,-0.3339151482641545,-1.309871559846345,0.5126666666666666,2.895,-0.5550775612191037,-1.064288157128676,0.3929999999999999,1.2426666666666668,-0.8710703361637752,-0.4129969149267383,0.4986666666666666,1.6649999999999998,-0.2603204762469974,1,-1,1,1
-1.3133106691273992,0.6103333333333333,4.052666666666666,-0.31931414645172446,-1.3557940465962948,0.545,3.0156666666666667,-0.5745378981954015,-1.0349073309791634,0.414,1.3,-0.847023497025894,-0.1833567993006997,0.5526666666666666,2.029333333333333,-0.11557357353516885,1,1,1,1
-1.222649953950712,0.608,4.098333333333334,-0.2972711907643383,-1.2641518630354112,0.5533333333333333,3.151,-0.5357031594964897,-0.9903666479784372,0.4223333333333333,1.3636666666666668,-0.8105690204308716,0.0173278028107581,0.5710000000000001,2.2766666666666664,0.010922071611142127,-1,1,1,1
-1.1900481208461162,0.6056666666666667,4.1,-0.2893444855640581,-1.294788544215112,0.5603333333333333,3.165666666666666,-0.5486859089464208,-0.947995196478701,0.4253333333333333,1.411,-0.7758899588868655,0.0680164785530705,0.5786666666666667,2.3463333333333334,0.04287218971773648,-1,1,1,1
-1.1957165777209724,0.606,4.091333333333333,-0.29072269599913797,-1.238431180245997,0.5603333333333333,3.216333333333333,-0.5248036375026593,-0.9654521096459776,0.4296666666666667,1.4076666666666666,-0.7901776300585771,0.0423787543385101,0.5856666666666667,2.3386666666666667,0.026712203199175076,1,1,1,1
-1.1247105129600934,0.6316666666666666,4.468999999999999,-0.273458509013525,-1.1579462563935334,0.5113333333333333,2.9793333333333334,-0.49069695359834475,-0.9811309193900236,0.3866666666666666,1.2353333333333334,-0.8030100063120533,0.1088426032998022,0.556,2.3713333333333333,0.0686057384520504,1,-1,-1,-1
-1.1813138305347337,0.6413333333333334,4.540333333333334,-0.28722085821433607,-1.2548597063799014,0.4946666666666667,2.7816666666666667,-0.531765469868805,-1.0498463624132162,0.366,1.0863333333333334,-0.8592503991539125,0.026674326361975,0.5396666666666667,2.2626666666666666,0.016813378238791313,1,-1,-1,-1
-1.1367384059175525,0.644,4.624333333333333,-0.27638293235341577,-1.319375613248964,0.49,2.691333333333333,-0.5591050452458892,-1.0974680537548112,0.3593333333333333,1.0136666666666667,-0.8982265377191708,-0.0094663465832365,0.532,2.2093333333333334,-0.005966833556866648,1,-1,-1,-1
-1.0638941068778545,0.6393333333333333,4.665,-0.25867180297746234,-1.3532766794752198,0.4903333333333333,2.6670000000000003,-0.5734711264254858,-1.131659127967938,0.3583333333333333,0.9786666666666668,-0.9262103410802639,-0.0614443679206986,0.53,2.154333333333333,-0.03872965279328876,-1,1,-1,-1
-1.025368749406363,0.615,4.500333333333333,-0.2493048710496722,-1.4843053430457287,0.5103333333333333,2.708666666666667,-0.6289964720044434,-1.1669709457929949,0.3933333333333333,1.154,-0.9551114209404501,-0.1945765064302675,0.4813333333333333,1.8216666666666663,-0.12264558641894313,-1,1,1,-1
-1.1010037041139364,0.6116666666666667,4.391666666666667,-0.26769451149964313,-1.383682470305227,0.513,2.8280000000000003,-0.586356032654642,-1.1540788805133295,0.4126666666666667,1.2743333333333335,-0.9445598653661587,-0.318943326871947,0.4636666666666666,1.618,-0.2010365592242627,-1,1,1,-1
-1.2048351064701492,0.6173333333333333,4.323,-0.2929397458510009,-1.42034950093494,0.518,2.819666666666667,-0.6018942324010925,-1.0604181839674771,0.4153333333333333,1.3763333333333334,-0.8679029431979783,-0.4085113992401632,0.46,1.5073333333333332,-0.2574931631665843,1,1,1,-1
-1.2127873275649366,0.6206666666666667,4.337999999999999,-0.2948732233982172,-1.4255212220127311,0.52,2.8256666666666663,-0.604085826150561,-0.9966939000231914,0.4106666666666667,1.413,-0.8157475818277082,-0.4274338010050131,0.46,1.4886666666666666,-0.26942034339754695,1,1,-1,1
-1.1416322341454244,0.5933333333333334,4.1866666666666665,-0.27757280206223534,-1.3899438673637756,0.534,2.9916666666666667,-0.5890093928127106,-0.9538564260387432,0.3829999999999999,1.3,-0.7806871025636054,-0.430218666892564,0.5026666666666667,1.6696666666666669,-0.27117570182258477,-1,1,-1,1
-1.3992649816328857,0.601,3.9893333333333336,-0.3402128024793728,-1.260027377046545,0.5303333333333333,3.085,-0.5339553471962893,-1.037476459976448,0.3736666666666666,1.157333333333333,-0.8491262095707282,-0.3261602032211179,0.5176666666666666,1.8323333333333331,-0.20558550528252834,1,-1,-1,1
-1.3669508494365896,0.6013333333333333,4.026,-0.33235604795575024,-1.2771028553370094,0.5306666666666667,3.072,-0.5411913351638673,-1.05197702395978,0.3703333333333333,1.1263333333333334,-0.8609942464918589,-0.2007657311965702,0.517,1.958,-0.12654678248247653,1,1,-1,-1
-1.3738685032795193,0.6013333333333333,4.025333333333333,-0.3340379841375154,-1.268570161242306,0.53,3.0806666666666667,-0.537575479095298,-1.059803502096295,0.3693333333333333,1.1193333333333333,-0.8673998546870539,-0.1697166969474046,0.5096666666666667,1.965,-0.10697593560536144,1,-1,-1,-1
-1.4245713845053984,0.5996666666666667,4.016333333333333,-0.34636572015754025,-1.28551319543523,0.5016666666666666,2.879,-0.544755341906094,-1.1360193093466089,0.3696666666666667,1.078,-0.9297789466630795,-0.1942368587760863,0.4923333333333333,1.899,-0.12243149949505337,-1,-1,1,-1
-1.3553203701135343,0.5926666666666667,4.049666666666666,-0.32952825049307266,-1.3403724062191866,0.4916666666666666,2.7633333333333336,-0.5680027486487333,-1.1735142131263037,0.3743333333333333,1.081,-0.9604667807999563,-0.2555964213012616,0.485,1.818,-0.16110769769787658,-1,-1,1,-1
-1.4025764468953406,0.5923333333333334,3.9983333333333335,-0.3410179415288316,-1.4145633690983028,0.4906666666666667,2.68,-0.5994422729516106,-1.2169682648742155,0.38,1.07,-0.9960319002746018,-0.2492932085910906,0.4796666666666667,1.8,-0.15713465268157445,-1,-1,1,-1
-1.4703525475077086,0.5996666666666667,3.9733333333333336,-0.35749680538458933,-1.4639056065704867,0.4966666666666666,2.661666666666666,-0.62035178017411,-1.1915217303992625,0.3806666666666667,1.0883333333333336,-0.975205095813016,-0.2607586541970759,0.48,1.78,-0.1643615595970016,1,1,1,1
-1.4310956505591963,0.5553333333333333,3.7006666666666654,-0.3479520092932073,-1.4121515356128378,0.479,2.640333333333333,-0.598420222629871,-1.2588193207208331,0.3923333333333333,1.1353333333333333,-1.030285042190109,-0.4379225103938815,0.4616666666666666,1.562,-0.27603159332373817,-1,-1,1,-1
-1.5821164008393804,0.5473333333333333,3.498333333333333,-0.38467071043972034,-1.505475325597275,0.4776666666666667,2.554666666666667,-0.6379675670690174,-1.127661968351784,0.3866666666666666,1.25,-0.9229388519189665,-0.4728200906467927,0.455,1.5133333333333332,-0.29802825814850364,-1,-1,-1,-1
-1.5912296240003163,0.5413333333333333,3.4593333333333334,-0.3868864703078647,-1.4814979258198044,0.4716666666666666,2.5496666666666665,-0.6278067871873508,-1.0966006066903282,0.3796666666666667,1.258,-0.8975165726584846,-0.4813398365328014,0.4496666666666666,1.4983333333333335,-0.30339842975606296,-1,-1,-1,-1
-1.6492961368164267,0.5429999999999999,3.416,-0.4010045761096122,-1.46805820461458,0.47,2.5483333333333333,-0.6221115053759526,-1.160163704259927,0.381,1.2016666666666669,-0.9495400104809419,-0.5290022634037927,0.4493333333333333,1.4483333333333333,-0.33344104076284287,1,-1,1,-1
-1.826697799069776,0.5626666666666666,3.4496666666666664,-0.44413744763283153,-1.6188618444628102,0.4376666666666666,2.1456666666666666,-0.6860167913566171,-1.1430142789517517,0.3596666666666667,1.1146666666666667,-0.9355040038147494,-0.5581013608826617,0.449,1.4426666666666668,-0.35178280226341174,1,-1,-1,-1
-1.8011192366834905,0.5703333333333334,3.5536666666666665,-0.43791835796285594,-1.666607797836174,0.4263333333333333,2.006333333333333,-0.7062498494433784,-1.2800773100987044,0.3613333333333333,0.9946666666666668,-1.047683717379266,-0.4990364539668321,0.44,1.4673333333333332,-0.3145529728334731,1,-1,1,-1
-1.7565593471980891,0.5686666666666667,3.5846666666666662,-0.4270842092640808,-1.784438659183424,0.4296666666666667,1.9186666666666663,-0.7561824299787175,-1.2308015860930006,0.356,1.0146666666666666,-1.0073538300392038,-0.5213165349722275,0.4396666666666667,1.4473333333333334,-0.32859656756389644,-1,1,-1,-1
-1.7422949807437544,0.5676666666666667,3.6006666666666667,-0.4236160169268733,-1.740020854167362,0.4263333333333333,1.9426666666666668,-0.7373597242731951,-1.2171942591682434,0.3503333333333333,1.0006666666666666,-0.9962168660889364,-0.5758935420664428,0.4403333333333333,1.4029999999999998,-0.36299758114391834,-1,-1,-1,1
-1.7131023135084074,0.5783333333333334,3.646666666666667,-0.4165182053884217,-1.7800830678365318,0.45,2.042666666666667,-0.7543366833447623,-1.2180828949678884,0.36,1.0016666666666667,-0.9969441731434584,-0.562847467053976,0.476,1.5206666666666666,-0.35477437090274294,1,1,1,1
-1.6027617067938418,0.5760000000000001,3.712,-0.3896903439537492,-1.753223472790021,0.4576666666666666,2.115666666666667,-0.7429545303377157,-1.2720375286341246,0.3696666666666667,0.985,-1.0411035303348768,-0.4464588155263513,0.487,1.6643333333333332,-0.2814122025659849,-1,1,1,1
-1.537159254528536,0.5713333333333334,3.7283333333333335,-0.37373997398976005,-1.7211191767097749,0.461,2.170333333333333,-0.7293498572391033,-1.2428971486449267,0.3736666666666666,1.0286666666666666,-1.0172534851914525,-0.4417037707058204,0.4956666666666667,1.6973333333333334,-0.2784149997116343,-1,1,1,1
-1.549960732380558,0.5703333333333334,3.7163333333333335,-0.376852484281293,-1.720612679578606,0.4603333333333333,2.1733333333333333,-0.7291352215443131,-1.188110172882764,0.3703333333333333,1.0743333333333334,-0.9724128947227064,-0.2994810471963012,0.4863333333333333,1.8096666666666663,-0.18876908280760446,-1,-1,-1,-1
-1.7446236788496905,0.5673333333333334,3.571333333333333,-0.42418220912002347,-1.604788739734366,0.4416666666666666,2.191666666666667,-0.6800531038540331,-1.17399841829162,0.353,1.0493333333333337,-0.9608630801981027,-0.5181991922478373,0.4376666666666666,1.4386666666666668,-0.3266316421290846,-1,-1,-1,-1
-1.805152982485434,0.5693333333333332,3.5516666666666667,-0.4388991099875133,-1.5999464402457235,0.4316666666666666,2.127666666666667,-0.6780011074039662,-1.3038051481401864,0.3533333333333333,0.939,-1.0671038487795765,-0.6398737722978824,0.4206666666666667,1.2556666666666667,-0.4033256402704506,1,-1,1,-1
-1.778136997213931,0.5676666666666667,3.5646666666666667,-0.4323305299246908,-1.7567200592093148,0.4373333333333333,2.021,-0.7444362608536765,-1.2837825221351111,0.3516666666666666,0.9546666666666668,-1.050716261030619,-0.6582933397825053,0.41,1.1943333333333332,-0.4149358736803328,-1,1,-1,-1
-1.7377155517666587,0.564,3.569,-0.42250258924412315,-1.7749743224825258,0.441,2.0326666666666666,-0.752171776495175,-1.273966430359134,0.3503333333333333,0.9526666666666668,-1.0426822466465981,-0.8076145213982293,0.4173333333333333,1.0753333333333337,-0.5090560951809343,-1,1,-1,1
-1.6861272225375217,0.5856666666666667,3.7336666666666662,-0.4099595682347701,-1.7717936697406005,0.4486666666666666,2.034666666666667,-0.7508239275753313,-1.3264000988315725,0.375,0.9876666666666666,-1.0855967645961433,-0.7324422909294563,0.4443333333333333,1.214,-0.4616734873964395,1,1,1,1
-1.590584655744311,0.5883333333333334,3.832,-0.38672965479345817,-1.710400307544071,0.4506666666666667,2.0966666666666667,-0.7248075769591776,-1.2371102985795297,0.3826666666666666,1.106,-1.0125172176702635,-0.6150304088557517,0.451,1.3453333333333333,-0.3876663557356497,1,1,1,1
-1.5047472950540834,0.583,3.883,-0.36585943405529864,-1.69227230356624,0.4479999999999999,2.1026666666666665,-0.7171255655725306,-1.1492841906228126,0.3786666666666666,1.176,-0.9406356347837181,-0.6227960576365297,0.456,1.365,-0.3925612043795861,-1,-1,-1,1
-1.472341693941757,0.5793333333333333,3.892,-0.3579804400726237,-1.7366526318781357,0.45,2.083,-0.7359323899670995,-1.0985598624998745,0.371,1.1896666666666669,-0.8991201323760489,-0.6031614114742039,0.455,1.389,-0.38018508181018473,-1,1,-1,-1
-1.4889165426831026,0.5883333333333334,3.893,-0.3620103956671562,-1.6443570470457738,0.4613333333333333,2.220333333333333,-0.6968207627583616,-1.1863843545349275,0.4053333333333333,1.252,-0.9710003927058998,-0.5901118859980357,0.465,1.3956666666666666,-0.3719596966705499,1,1,1,1
-1.5459983832496489,0.5983333333333334,3.899333333333333,-0.37588909141437854,-1.5826222108669037,0.4623333333333333,2.2696666666666667,-0.6706597074618805,-1.047613139304678,0.4143333333333333,1.4223333333333334,-0.8574226099495946,-0.5463591364344058,0.4703333333333333,1.444,-0.34438143593332343,1,1,1,1
-1.4328888735533325,0.595,3.9823333333333335,-0.34838800778406753,-1.6427337973158354,0.4683333333333334,2.259,-0.6961328865352535,-1.056454991625049,0.4196666666666667,1.4446666666666663,-0.8646592546697566,-0.4449186735642594,0.4633333333333334,1.5153333333333334,-0.2804414193117544,-1,1,1,-1
-1.3959776851084258,0.5896666666666667,3.983333333333333,-0.33941353973940047,-1.6526664774754511,0.47,2.272333333333333,-0.7003420075272504,-0.9995440013713446,0.4176666666666666,1.4996666666666667,-0.8180802571683177,-0.4392282591545917,0.4583333333333333,1.5076666666666665,-0.27685463370724145,-1,1,-1,-1
-1.3525963934465,0.5736666666666667,3.903333333333333,-0.32886595153758913,-1.6470493562218649,0.472,2.311333333333333,-0.6979616688268068,-1.0616491657419351,0.4029999999999999,1.3590000000000002,-0.8689104445038103,-0.5009727974485083,0.481,1.55,-0.3157734900797512,-1,1,-1,1
-1.3969779437186678,0.5696666666666667,3.8256666666666654,-0.3396567394117009,-1.6212951388888517,0.4703333333333333,2.325333333333333,-0.6870479360712131,-1.1297801631798503,0.4039999999999999,1.2926666666666666,-0.9246724958278887,-0.4578957742677645,0.4906666666666667,1.6306666666666667,-0.288621153622944,-1,-1,1,1
-1.5638046686056652,0.5803333333333334,3.7363333333333335,-0.3802184545601984,-1.6165147559189543,0.4706666666666667,2.3176666666666668,-0.6850221776671331,-1.122921810120943,0.4039999999999999,1.2886666666666668,-0.9190592529626579,-0.4122465256846304,0.4936666666666667,1.6796666666666666,-0.25984749042599964,1,1,1,1
-1.61157593123846,0.5883333333333334,3.75,-0.3918334062324081,-1.602846611203554,0.4703333333333333,2.32,-0.6792300979949062,-1.0849251626486862,0.401,1.3026666666666666,-0.8879607649591372,-0.4326189882359488,0.4996666666666667,1.6793333333333331,-0.27268867388768264,1,-1,-1,1
-1.1428973336823658,0.644,4.583666666666667,-0.2778803943085416,-1.5562278659999604,0.4826666666666666,2.369,-0.6594747111402278,-0.9663997153079936,0.3833333333333333,1.2446666666666668,-0.7909532012016309,-0.1282102774389817,0.5553333333333333,2.1456666666666666,-0.08081358304721457,1,1,-1,1
-0.9781803229328584,0.6573333333333333,4.833333333333333,-0.2378316282930298,-1.4513870443145929,0.481,2.437,-0.6150468531721174,-1.054110876773795,0.382,1.126,-0.8627407057337269,-0.010083751966754,0.579,2.335666666666667,-0.006355996908131018,1,-1,-1,1
-0.8992575393936892,0.66,4.92,-0.2186425956796358,-1.4253132461423998,0.4803333333333333,2.446333333333333,-0.6039976932813279,-1.1086560099652532,0.3883333333333333,1.0916666666666666,-0.9073833593110858,0.0665355400977838,0.59,2.4396666666666667,0.04193872365530569,1,-1,1,1
-0.86738027747315,0.6593333333333333,4.948333333333333,-0.2108920603945321,-1.4428922543158746,0.48,2.427666666666666,-0.6114470595281436,-1.065074084945164,0.3879999999999999,1.1343333333333334,-0.8717135815130007,0.1258100773751143,0.5903333333333333,2.501333333333333,0.0793006874270987,-1,-1,-1,1
-0.8658127362853687,0.626,4.699,-0.21051093345467642,-1.5579941827191215,0.5033333333333334,2.530666666666667,-0.6602232141285113,-1.0427248616858524,0.4236666666666667,1.3896666666666666,-0.853421782166093,-0.0216279866510409,0.515,2.0773333333333333,-0.013632566205152923,-1,1,1,-1
-1.0055114099965774,0.6213333333333333,4.526666666666667,-0.24447682119559552,-1.4951098410487833,0.5083333333333333,2.6406666666666667,-0.6335750387781474,-0.9969659630343084,0.4383333333333333,1.5293333333333334,-0.8159702527434411,-0.1861906488648552,0.4836666666666667,1.7926666666666666,-0.11735980738217996,-1,1,1,-1
-1.1621787945693225,0.6286666666666667,4.444,-0.2825684269044785,-1.3506412952843236,0.5,2.7253333333333334,-0.5723543431664236,-0.8598334067906344,0.4316666666666666,1.6396666666666666,-0.7037336361222033,-0.363067775629065,0.4803333333333333,1.6113333333333335,-0.2288491096318772,1,-1,-1,-1
-1.1645685955552558,0.631,4.469666666666667,-0.28314947545601415,-1.3063709147672142,0.493,2.7186666666666666,-0.5535941107856539,-0.8636633476955629,0.4313333333333333,1.6386666666666665,-0.7068682645489105,-0.3830063175793108,0.479,1.5896666666666666,-0.24141678398624727,1,-1,-1,-1
-1.378674629080554,0.62,4.424333333333333,-0.33520653015939206,-1.5807095114560068,0.3406666666666667,1.3483333333333334,-0.6698491726301522,-0.9773728694026996,0.3983333333333334,1.472,-0.7999342172563805,-0.4166131173146394,0.4946666666666667,1.7426666666666668,-0.2625998432199709,-1,-1,-1,1
-1.4241093037038368,0.6136666666666667,4.399333333333334,-0.3462533713125861,-1.9356687227300569,0.3013333333333333,0.6940000000000001,-0.8202684193457377,-1.093573021005672,0.3886666666666666,1.336666666666667,-0.8950386346466467,-0.4150781516805224,0.4993333333333333,1.8013333333333332,-0.2616323227120586,-1,-1,-1,1
-1.4370733659979935,0.609,4.382000000000001,-0.34940541186423724,-1.955687128658192,0.28,0.506,-0.8287515166834544,-1.1419464320027082,0.3863333333333333,1.2923333333333331,-0.934630020772991,-0.4241173950381569,0.5013333333333333,1.8183333333333336,-0.2673299442940245,-1,-1,-1,1
-1.6157247818376304,0.619,4.294333333333333,-0.3928421444685103,-1.9477544310176835,0.2703333333333333,0.4276666666666667,-0.8253899180388525,-1.1163669176302915,0.3816666666666666,1.2873333333333334,-0.9136943784527756,-0.4423368141580335,0.5076666666666667,1.8273333333333333,-0.2788140200602352,1,-1,-1,1
-1.3409687453780157,0.6,4.309333333333333,-0.32603884245707276,-2.224139477608671,0.3353333333333333,0.6769999999999999,-0.9425121934756518,-1.167900182760554,0.3979999999999999,1.292,-0.9558719581617711,-0.385905972979238,0.5003333333333333,1.8093333333333332,-0.243244496609222,-1,1,1,-1
-1.4850449643393908,0.6016666666666667,4.14,-0.36106907251848747,-2.093627925277393,0.354,0.945,-0.8872059814776884,-1.1398189357318351,0.4076666666666667,1.3536666666666666,-0.9328887640659199,-0.367657319050684,0.499,1.799,-0.2317419935399424,1,1,1,-1
-1.3683492709107723,0.5983333333333334,4.226,-0.3326960556705319,-2.057247727545639,0.3603333333333333,1.0356666666666667,-0.8717893314391306,-1.117164742592379,0.4083333333333334,1.3833333333333333,-0.9143473610621098,-0.3392226276316956,0.4923333333333333,1.801,-0.21381902088664656,-1,1,1,-1
-1.3111423691773725,0.591,4.2123333333333335,-0.3187869529520675,-2.1033471711494163,0.368,1.0533333333333337,-0.8913246565149296,-1.1300699121027928,0.4113333333333333,1.386,-0.9249096418395399,-0.3381597000532688,0.4903333333333333,1.791,-0.2131490357041151,-1,1,1,-1
-1.462449813696324,0.6016666666666667,4.16,-0.35557536001683476,-2.0298141690888127,0.376,1.1960000000000002,-0.8601639528977696,-1.1004335895548,0.4026666666666667,1.387,-0.9006536907875383,-0.3878765142469562,0.4556666666666667,1.6103333333333334,-0.24448656942559585,1,1,-1,-1
-1.51566721455605,0.6083333333333334,4.164333333333333,-0.3685144682806802,-2.0154608476674847,0.379,1.2336666666666667,-0.8540815194026266,-1.1152081722680531,0.3993333333333333,1.3576666666666668,-0.912745999289245,-0.4717407526551409,0.4446666666666667,1.483,-0.2973479291439441,1,1,-1,-1
-1.519745964881098,0.6116666666666667,4.188666666666666,-0.3695061625608293,-1.9987841354278069,0.379,1.249,-0.8470145144817478,-1.1370150729806094,0.3993333333333333,1.3376666666666668,-0.9305939328654521,-0.5192403676981439,0.439,1.412,-0.32728791649648165,1,1,1,-1
-1.5165708025768154,0.6136666666666667,4.205666666666667,-0.36873416377571977,-1.96967437811714,0.3773333333333333,1.261,-0.8346788217382697,-1.1252197413063667,0.3979999999999999,1.3356666666666668,-0.9209400027170932,-0.6142822911730577,0.4476666666666666,1.350666666666667,-0.38719480172541637,1,-1,-1,1
-1.5657807663226722,0.612,4.208666666666667,-0.3806989166249972,-1.8437601408830369,0.3576666666666666,1.2583333333333333,-0.7813207904097108,-1.116591251660603,0.381,1.2966666666666666,-0.913877985418509,-0.5928460673555442,0.4153333333333333,1.2746666666666668,-0.3736831075906013,-1,-1,-1,-1
-1.4954463847606636,0.6043333333333333,4.241666666666666,-0.36359804053936784,-1.888210769377093,0.3506666666666667,1.1726666666666667,-0.8001574055523676,-1.2061148001546118,0.3779999999999999,1.2076666666666669,-0.987148844404326,-0.7592548850767862,0.4106666666666667,1.1023333333333334,-0.4785740186730194,-1,-1,-1,-1
-1.4704818617494224,0.6003333333333333,4.231,-0.3575282464348203,-1.9943136684286409,0.3556666666666667,1.1113333333333335,-0.8451200875810686,-1.219837244277058,0.3766666666666666,1.1896666666666669,-0.9983800264245941,-0.7363148521847793,0.4053333333333333,1.1043333333333334,-0.4641144426526311,-1,1,-1,-1
-1.4432464236422078,0.5966666666666667,4.225,-0.35090630931294925,-2.040287515695373,0.3596666666666667,1.101,-0.8646021893404737,-1.2290314090731214,0.3773333333333333,1.1873333333333334,-1.0059050225133026,-0.7220495282308086,0.4,1.0963333333333334,-0.4551227146486238,-1,1,1,-1
-1.858545320542981,0.475,2.8743333333333334,-0.4518807519208993,-2.159794040385586,0.3596666666666667,1.1393333333333333,-0.9152448571472285,-1.38709425974486,0.32,0.8146666666666668,-1.135272111254655,-1.0267186720092871,0.357,0.7170000000000001,-0.647161961770476,-1,1,-1,-1
-2.165704322570639,0.4463333333333333,2.3476666666666666,-0.5265624071172227,-2.194297042611488,0.3596666666666667,1.1556666666666664,-0.929866017662033,-1.505543805477688,0.3013333333333333,0.6176666666666667,-1.2322175530777633,-1.0642963559564529,0.3336666666666666,0.6046666666666667,-0.6708479512484377,-1,1,-1,-1
-2.2449691944816754,0.4346666666666667,2.173,-0.5458346140008344,-2.221769609229354,0.3593333333333333,1.143,-0.9415079264919823,-1.4291534832240065,0.28,0.5606666666666666,-1.1696956286915197,-1.3247589055687827,0.3443333333333333,0.4123333333333334,-0.8350228700165757,-1,-1,-1,1
-2.2785768323376936,0.432,2.1203333333333334,-0.5540058673444043,-2.215520726580661,0.3583333333333333,1.1463333333333334,-0.9388598695012742,-1.4282677104859227,0.2793333333333333,0.5626666666666666,-1.1689706649196696,-1.344228166802544,0.3389999999999999,0.371,-0.8472947470533545,-1,-1,-1,-1
-2.301382471959503,0.491,2.545333333333333,-0.5595507574616544,-2.137907703819491,0.3596666666666667,1.13,-0.9059701964113669,-1.5835079052423136,0.3093333333333333,0.5196666666666666,-1.296027541130151,-1.1327719746859506,0.3856666666666667,0.7286666666666667,-0.7140095464921521,1,1,1,1
-2.157984501780543,0.507,2.7963333333333336,-0.5246854346351613,-2.1278620232850294,0.3606666666666667,1.1146666666666667,-0.9017131898293558,-1.5298776761574109,0.3296666666666666,0.6716666666666666,-1.2521336939942775,-1.0237896816506271,0.3979999999999999,0.863,-0.6453157587177861,1,1,1,1
-2.132374732134915,0.5143333333333333,2.8786666666666667,-0.5184587573321798,-2.1463484444953336,0.3643333333333333,1.119,-0.9095470858506485,-1.4520077371664877,0.3306666666666667,0.748,-1.1884007721539425,-0.9398834805771388,0.4,0.9493333333333334,-0.592427949065742,1,1,1,1
-2.137547340298424,0.5183333333333333,2.897,-0.5197164087009588,-2.1913282450707445,0.37,1.114,-0.9286079455355855,-1.4463172614184874,0.3333333333333333,0.762,-1.1837433825273254,-0.9320199045467786,0.4016666666666666,0.957,-0.5874713748560025,1,1,1,1
-1.9009918268772243,0.5103333333333333,2.8703333333333334,-0.4622010594144661,-1.854811324586398,0.525,2.640333333333333,-0.7860038939190087,-1.413039343285246,0.3443333333333333,0.769,-1.1565069549292228,-0.8909201481880449,0.397,0.895,-0.561565350471198,-1,1,1,-1
-1.8462845050868344,0.5073333333333333,2.8546666666666667,-0.44889969655127926,-1.442164896716058,0.5616666666666666,3.319,-0.6111388309238919,-1.2854062973682268,0.34,0.8486666666666667,-1.052045245506008,-0.9359270999563012,0.4006666666666667,0.8493333333333334,-0.5899341607341426,-1,1,-1,1
-1.7946128713191665,0.5026666666666667,2.855,-0.4363364211434493,-1.3615507889178664,0.5760000000000001,3.5106666666666664,-0.5769774034006291,-1.2887607851766836,0.34,0.8416666666666667,-1.054790737695692,-0.8584985125219756,0.3983333333333334,0.9133333333333334,-0.5411293246021065,-1,1,1,-1
-1.782512342723022,0.499,2.841333333333333,-0.4333943374071923,-1.2894988132646144,0.5793333333333333,3.619666666666667,-0.5464443067576903,-1.293856373864037,0.3389999999999999,0.8376666666666667,-1.0589612399427715,-0.8344186327057347,0.3906666666666667,0.9093333333333332,-0.5259512795485587,-1,1,-1,-1
-1.8671690355142525,0.493,2.838,-0.4539774943368611,-1.4134754018879074,0.4896666666666667,2.872333333333333,-0.5989812306598736,-1.3035834712174432,0.3216666666666666,0.792,-1.0669224165327549,-0.893978173859233,0.3979999999999999,0.9466666666666668,-0.5634928871435735,-1,-1,-1,1
-1.970404423440271,0.495,2.785,-0.4790778156501051,-1.5652937213147022,0.4613333333333333,2.502333333333333,-0.6633165022079432,-1.3952379292140258,0.3173333333333333,0.6876666666666666,-1.1419373257969752,-0.9493420026677116,0.4033333333333334,0.93,-0.5983898506834513,1,-1,-1,1
-2.061062142974227,0.5016666666666666,2.752,-0.5011200429865198,-1.5886033473497894,0.45,2.3743333333333334,-0.6731943030314097,-1.466440960709281,0.3229999999999999,0.6453333333333333,-1.2002136940577872,-0.9647842976842232,0.4103333333333333,0.9396666666666668,-0.6081234478309215,1,-1,1,1
-2.1380896533458627,0.5106666666666667,2.7493333333333334,-0.5198482649570019,-1.6508856133647134,0.4493333333333333,2.2966666666666664,-0.6995873398653562,-1.425307707385868,0.322,0.6756666666666666,-1.1665480401087664,-0.8905076338542754,0.4096666666666667,1.007,-0.5613053341758109,1,-1,-1,-1
-1.7905852320044071,0.55,3.3560000000000003,-0.4353571538305124,-1.6786989583195293,0.4573333333333333,2.2456666666666667,-0.7113736585855488,-1.3801455252446455,0.3383333333333334,0.7493333333333333,-1.129584895385088,-0.7450198494133939,0.4529999999999999,1.279,-0.4696013820034583,1,1,1,1
-1.856025115227352,0.5736666666666667,3.449,-0.4512679972786349,-1.7155296165558758,0.466,2.2343333333333333,-0.726981197964695,-1.337628657554079,0.3446666666666667,0.7966666666666666,-1.094786817454982,-0.5542734412663255,0.4646666666666667,1.4883333333333333,-0.3493699855532999,1,1,1,1
-1.498203739510195,0.5606666666666666,3.701,-0.36426845493484084,-1.726885637757026,0.4703333333333333,2.27,-0.7317934808989289,-1.2926345586601284,0.3429999999999999,0.8343333333333334,-1.0579612410484214,-0.5581689925294313,0.473,1.524,-0.3518254318857167,-1,1,-1,1
-1.62418744787021,0.5633333333333334,3.595,-0.3948997299617391,-1.683316070476215,0.4693333333333333,2.301333333333333,-0.7133302285534536,-1.2740358016414408,0.3433333333333334,0.8510000000000001,-1.042739023813378,-0.5366309559023192,0.4773333333333333,1.5606666666666666,-0.338249563036455,1,-1,1,1
-1.5349548848901695,0.5993333333333333,3.917666666666667,-0.37320401062169667,-1.6224300767468138,0.487,2.434,-0.6875288828736665,-1.214962777651622,0.3943333333333333,1.164,-0.9943905022965678,-0.4842264948953028,0.4383333333333333,1.393,-0.30521795007819913,1,1,1,-1
-1.4455809875154824,0.608,4.058666666666666,-0.35147392768996816,-1.550775381531606,0.4903333333333333,2.5123333333333333,-0.6571641397269252,-1.1053886949676508,0.4146666666666667,1.3773333333333333,-0.9047092140110078,-0.53419913255332,0.4216666666666666,1.258,-0.3367167346072829,1,1,1,-1
-1.2533150347449462,0.599,4.186333333333334,-0.30472700021587495,-1.5500426359146195,0.491,2.531,-0.656853627870237,-1.063199177199677,0.42,1.4573333333333334,-0.8701790567612232,-0.5920144817198765,0.4176666666666666,1.1873333333333334,-0.3731589420075349,-1,1,1,-1
-1.2743056236849712,0.596,4.1433333333333335,-0.3098305847282558,-1.5496120885680238,0.4913333333333333,2.538333333333333,-0.6566711770266095,-1.045080163259626,0.422,1.4923333333333335,-0.8553494869139961,-0.5608070030081078,0.4103333333333333,1.1906666666666663,-0.3534882243166855,-1,1,1,-1
-1.3352502488271254,0.6176666666666667,4.145,-0.3246484655355574,-1.4249470287326438,0.5136666666666667,2.7383333333333337,-0.6038425032055107,-0.968613586930767,0.4233333333333333,1.4563333333333333,-0.7927651521152589,-0.4215624652844072,0.5156666666666667,1.6753333333333331,-0.2657195193580617,1,1,1,1
-1.2792378782485736,0.6283333333333334,4.239333333333333,-0.3110297972931745,-1.3477426452971977,0.52,2.821,-0.5711259971094481,-0.967558781977066,0.4306666666666667,1.4466666666666663,-0.791901843339855,-0.1379427211424162,0.5546666666666666,2.069333333333333,-0.08694814310893947,1,1,1,1
-1.1586979086080582,0.625,4.315,-0.2817220954493663,-1.4165723878453875,0.53,2.818,-0.6002936245350483,-0.924815244292646,0.4303333333333333,1.47,-0.756918246566547,-0.0233187009834763,0.573,2.240333333333333,-0.014698258330953142,-1,1,-1,1
-1.0120255591823444,0.612,4.362333333333334,-0.2460606505483978,-1.3929095761896333,0.5306666666666667,2.857666666666667,-0.5902661560502728,-0.9661498458531566,0.4346666666666667,1.4513333333333334,-0.7907486946790655,0.0044502601598495,0.581,2.2983333333333333,0.0028050907945415676,-1,1,1,1
-1.1976488100702527,0.6243333333333333,4.253,-0.29119249277903225,-1.3331204569413684,0.529,2.878333333333333,-0.5649296272507177,-0.8616490078088626,0.416,1.425,-0.7052196210772121,0.2022952657118391,0.6326666666666667,2.671,0.12751087964412638,1,-1,-1,1
-1.163112251778184,0.628,4.308000000000001,-0.2827953846981701,-1.3325791642941032,0.529,2.869666666666667,-0.5647002464383081,-0.8874935320390782,0.4083333333333334,1.348666666666667,-0.7263721616353469,0.3457960009359762,0.6503333333333333,2.874,0.2179623536992492,1,1,-1,1
-1.169979000528124,0.6296666666666667,4.316666666666666,-0.2844649439787952,-1.2970448224289446,0.525,2.8746666666666667,-0.5496420404075184,-0.8881790708791142,0.4016666666666666,1.3113333333333337,-0.7269332432783622,0.3588621368382805,0.6613333333333334,2.929666666666667,0.2261982087331766,1,-1,-1,1
-1.0217616108812395,0.618,4.3853333333333335,-0.24842784295086887,-1.2911421218570007,0.5216666666666666,2.8713333333333333,-0.5471406832221883,-0.8965648429849091,0.4006666666666667,1.3043333333333331,-0.733796607563928,0.3607586351603293,0.6673333333333333,2.963,0.22739361075327388,-1,-1,-1,1
-1.237075324779502,0.598,4.177333333333333,-0.30077852918907305,-1.325234959591436,0.4923333333333333,2.752333333333333,-0.5615880304314741,-0.9807051859109956,0.3846666666666667,1.2983333333333331,-0.8026615632684949,0.0171275221788071,0.5126666666666666,2.1733333333333333,0.010795830596722485,-1,-1,-1,-1
-1.367840527029033,0.5943333333333333,4.071666666666666,-0.3325723613138356,-1.44447770776096,0.485,2.62,-0.6121189190132275,-1.120515230012224,0.3803333333333333,1.1906666666666663,-0.9170895791198497,-0.3712654299043636,0.4523333333333333,1.5799999999999998,-0.23401626025195513,-1,-1,-1,-1
-1.372064660913849,0.5920000000000001,4.062333333333333,-0.3335994036866993,-1.5409080070690957,0.486,2.545333333333333,-0.6529826929956682,-1.1263351695627772,0.3793333333333333,1.1983333333333333,-0.9218529288450128,-0.5475161564147413,0.4276666666666666,1.313,-0.34511072949805055,-1,1,-1,-1
-1.472885132975572,0.5973333333333334,3.999,-0.3581125700973851,-1.5602572395262158,0.4896666666666667,2.548,-0.6611822181193526,-1.162593842072514,0.38,1.163333333333333,-0.9515289652082456,-0.6329687436394393,0.422,1.2006666666666663,-0.3989732582455535,1,1,1,-1
-1.5247572432452756,0.5573333333333333,3.631666666666667,-0.3707245887193197,-1.5000373401300222,0.4783333333333333,2.552333333333333,-0.6356631398231416,-1.1595184762072372,0.391,1.2356666666666667,-0.949011921341742,-0.7080054898267676,0.4513333333333333,1.2546666666666666,-0.4462704674922023,-1,-1,1,1
-1.5704000201299122,0.5426666666666666,3.482333333333333,-0.3818220271892956,-1.4581812806508312,0.469,2.541333333333333,-0.6179260119014723,-1.117297734982292,0.389,1.2793333333333334,-0.9144562091452278,-0.5682358384758248,0.4583333333333333,1.4363333333333332,-0.35817077258041696,-1,-1,-1,1
-1.6622980290681024,0.5423333333333333,3.384666666666667,-0.4041658145158757,-1.5570463671822932,0.472,2.4656666666666665,-0.6598215631935678,-1.0972404094742525,0.3876666666666666,1.2906666666666666,-0.8980402214676333,-0.5534750403155542,0.4583333333333333,1.4506666666666663,-0.3488667369617754,-1,1,-1,1
-1.7260912305578344,0.5466666666666666,3.3503333333333334,-0.41967628904560067,-1.5720580625646474,0.4753333333333333,2.47,-0.6661829924497146,-1.095611137653311,0.387,1.2826666666666668,-0.8967067382908606,-0.5546485495826099,0.4596666666666666,1.4506666666666663,-0.3496064240641219,1,1,-1,1
-1.5788971589093497,0.573,3.672,-0.3838879942756977,-1.6143636632917555,0.4893333333333333,2.49,-0.6841106201632798,-1.1154562751045856,0.4206666666666667,1.4316666666666669,-0.9129490599169274,-0.5339361293267164,0.4176666666666666,1.2613333333333332,-0.3365509582473891,1,1,1,-1
-1.545135928737908,0.581,3.7576666666666663,-0.3756793969888753,-1.5554257606660782,0.491,2.5456666666666665,-0.6591348070715997,-1.037253079905351,0.4343333333333333,1.5763333333333334,-0.8489433833762248,-0.6532814283467716,0.4083333333333334,1.0910000000000002,-0.41177676249886214,1,1,1,-1
-1.563307565950474,0.589,3.7896666666666663,-0.38009759061401066,-1.5551707356086788,0.4943333333333333,2.555333333333333,-0.6590267364093679,-1.0020279954134457,0.4406666666666667,1.6326666666666665,-0.820113290713593,-0.7309268444960608,0.409,1.005,-0.4607182702434534,1,1,1,1
-1.5107201284794676,0.5893333333333333,3.837,-0.36731164962923596,-1.5737743238851891,0.498,2.5603333333333333,-0.6669102837181293,-0.974038411153252,0.4403333333333333,1.654,-0.7972051183287869,-0.737422142316794,0.41,0.9996666666666666,-0.4648123904679575,1,1,-1,1
-1.457929256519165,0.5766666666666667,3.843,-0.3544762462348156,-1.3936154625719088,0.4683333333333334,2.548666666666666,-0.5905652859066514,-0.9499085817049616,0.412,1.5473333333333334,-0.7774559756663307,-0.7346063385546668,0.4423333333333333,1.1686666666666667,-0.4630375312622778,-1,-1,-1,1
-1.4563281185710446,0.57,3.796666666666667,-0.354086950686341,-1.6197123001841431,0.4696666666666667,2.3440000000000003,-0.6863771846212648,-0.9834361703875494,0.3993333333333333,1.4463333333333332,-0.8048967469921094,-0.658314336258794,0.4539999999999999,1.3026666666666666,-0.41494910819252756,-1,1,-1,1
-1.5923672087447098,0.5773333333333334,3.718,-0.3871630590162423,-1.6111058559014118,0.4703333333333333,2.3506666666666667,-0.6827300758132936,-1.0668664718084224,0.4,1.3636666666666668,-0.8731805667623022,-0.5491784849409216,0.4503333333333333,1.393333333333333,-0.34615852946452486,1,1,1,-1
-1.5554708871178171,0.578,3.758,-0.37819220564205364,-1.6179345942812038,0.471,2.347,-0.6856238552969117,-1.102943684000733,0.402,1.337,-0.9027080862989197,-0.537228300294571,0.45,1.4016666666666666,-0.33862608153103513,1,1,1,-1
-1.5439968917042537,0.5613333333333334,3.694,-0.3754024551755419,-1.5673867021752312,0.4539999999999999,2.3160000000000003,-0.664203433986107,-1.0766448998670226,0.3896666666666666,1.348666666666667,-0.8811837551461115,-0.5844136276148806,0.4216666666666666,1.2786666666666666,-0.3683679668477145,-1,-1,-1,-1
-1.7304744840372832,0.5683333333333334,3.591333333333333,-0.42074201924666704,-1.5600439409765063,0.4429999999999999,2.244666666666667,-0.6610918296855445,-1.0914336795073878,0.3816666666666666,1.3046666666666666,-0.8932876831720883,-0.6504087163023571,0.4096666666666667,1.1753333333333331,-0.4099660328287504,1,-1,-1,-1
-1.6404457416905809,0.5616666666666666,3.633333333333333,-0.39885271940745987,-1.5467251800893864,0.439,2.2343333333333333,-0.6554478066085413,-1.1532906574724169,0.382,1.2513333333333334,-0.9439147414825366,-0.7451274835477573,0.41,1.087,-0.46966922601900707,-1,-1,1,1
-1.6819785191039838,0.562,3.5923333333333334,-0.408950865780048,-1.5827511812590251,0.4363333333333333,2.1733333333333333,-0.6707143605843109,-1.2081181880131848,0.3883333333333333,1.2303333333333333,-0.988788524150591,-0.7513916644712568,0.411,1.0806666666666669,-0.47361766849488374,1,-1,1,1
-1.7196537493872106,0.5606666666666666,3.549,-0.41811110050825134,-1.684913492583897,0.4276666666666666,2.002,-0.7140071599373778,-1.11568360232105,0.367,1.1896666666666669,-0.9131351166662565,-0.7851181606536943,0.4466666666666666,1.2066666666666668,-0.49487617486874397,-1,-1,-1,1
-1.6949930453332436,0.5596666666666666,3.5626666666666664,-0.4121151759711248,-1.7777092094696594,0.4293333333333333,1.9223333333333332,-0.7533307255445048,-1.1630342283076889,0.3606666666666667,1.1023333333333334,-0.9518894008509297,-0.6607940561740622,0.4543333333333333,1.365,-0.41651212681559957,-1,1,-1,1
-1.6995963240332266,0.5579999999999999,3.5456666666666665,-0.41323440239905074,-1.763820264986479,0.428,1.927,-0.7474450786857122,-1.1746965468072286,0.3593333333333333,1.082,-0.9614344659047869,-0.6667915056591238,0.46,1.384,-0.42029244296274443,-1,-1,-1,1
-1.6433341173814084,0.5539999999999999,3.5660000000000003,-0.3995549898146296,-1.7933172041365302,0.4293333333333333,1.91,-0.7599448454939627,-1.2322592066197051,0.36,1.0286666666666666,-1.0085468246184361,-0.6303161700235071,0.4603333333333333,1.422,-0.3973012863687123,-1,1,1,1
-1.734906527140082,0.5353333333333333,3.345666666666667,-0.4218196120003662,-1.7313737887189673,0.4086666666666667,1.8276666666666663,-0.7336954016419289,-1.2095214002235983,0.3516666666666666,1.012,-0.9899369880545131,-0.5815221367630632,0.491,1.6203333333333334,-0.3665454005078607,-1,-1,-1,1
-1.7601775457275868,0.5286666666666666,3.256,-0.42796392645689635,-1.9147632028404649,0.413,1.6803333333333332,-0.8114093942687344,-1.2905659074271347,0.353,0.9333333333333332,-1.0562681462668437,-0.5072945167886811,0.5003333333333333,1.7303333333333333,-0.31975820020676404,-1,1,1,1
-1.7811836906655767,0.528,3.2153333333333336,-0.4330712932047597,-1.9746119261462125,0.4203333333333333,1.6736666666666666,-0.8367711811744126,-1.3281850184160475,0.358,0.9186666666666666,-1.087057638225207,-0.3752667885155563,0.4976666666666666,1.842,-0.2365383991388412,-1,1,1,-1
-1.8489222380461332,0.5316666666666666,3.1806666666666668,-0.44954102648810657,-1.9462398745695195,0.4196666666666667,1.6953333333333334,-0.8247481022109906,-1.3221901795791486,0.3596666666666667,0.9366666666666668,-1.0821511415720888,-0.3402423841836439,0.4906666666666667,1.8473333333333333,-0.21446179448050323,1,-1,1,-1
-1.934350544165743,0.5566666666666666,3.378333333333333,-0.4703117910091352,-1.7449171257937306,0.3946666666666666,1.715666666666667,-0.7394345922195987,-1.3082917599538044,0.3523333333333333,0.9656666666666668,-1.070775931790693,-0.5686957477254557,0.415,1.3326666666666669,-0.35846066286910244,1,-1,-1,-1
-1.8622012605897733,0.56,3.508,-0.45276964546525456,-1.821847977378547,0.3876666666666666,1.5956666666666668,-0.7720351851244618,-1.2615964300079887,0.3443333333333333,0.9876666666666666,-1.032557976925052,-0.7835718689217117,0.3906666666666667,1.028,-0.493901515287672,1,-1,-1,-1
-1.864298810178984,0.5603333333333333,3.5276666666666667,-0.4532796369489634,-1.7971000882385142,0.3816666666666666,1.5803333333333334,-0.7615478989123835,-1.2800372597763077,0.3396666666666667,0.9546666666666668,-1.0476509380538925,-0.8477523634956221,0.379,0.9223333333333332,-0.5343558051610284,1,-1,-1,-1
-1.83835173630808,0.5589999999999999,3.5516666666666667,-0.4469709485778315,-1.8348716735609003,0.3813333333333333,1.5470000000000002,-0.777554170142968,-1.2596359405444544,0.3356666666666667,0.9593333333333331,-1.0309534075190994,-0.845229787025809,0.3703333333333333,0.8926666666666667,-0.5327657731674293,-1,-1,-1,-1
-1.6509065709552335,0.5336666666666666,3.427333333333333,-0.4013961319040926,-1.921803308171397,0.3939999999999999,1.52,-0.8143927436425293,-1.3298001323963635,0.3906666666666667,1.1456666666666666,-1.0883795338681805,-0.8895485685379527,0.436,1.0716666666666663,-0.5607008155199236,-1,1,1,1
-1.847790382148657,0.5386666666666666,3.228333333333333,-0.44926583067320536,-1.9013112854275376,0.4013333333333333,1.568,-0.805708944132872,-1.1772033175490009,0.4103333333333333,1.3703333333333334,-0.9634861411189621,-0.6789341205491328,0.4573333333333333,1.336666666666667,-0.42794618364894726,1,1,1,1
-1.8882053181365004,0.5453333333333333,3.234,-0.45909218866467266,-1.8247106940100992,0.3976666666666666,1.6013333333333333,-0.7732483038874113,-1.1326029054215876,0.4203333333333333,1.458,-0.9269827790128932,-0.573454080919837,0.4623333333333333,1.4493333333333331,-0.3614599384533352,1,-1,1,1
-1.768056936087517,0.5383333333333333,3.2963333333333336,-0.4298796961726885,-1.879849217547085,0.4006666666666667,1.5773333333333333,-0.7966140735646476,-1.006114939493992,0.4123333333333333,1.5413333333333334,-0.8234582642813987,-0.605717105896316,0.4693333333333333,1.4526666666666666,-0.38179598873239273,-1,1,-1,1
-1.6368605958635758,0.6083333333333334,3.966666666666667,-0.3979810385427824,-1.846114716281432,0.4073333333333333,1.5943333333333334,-0.782318576765192,-1.0186006966513983,0.3876666666666666,1.322,-0.8336772755628012,-0.4017891995565519,0.512,1.7926666666666666,-0.2532560220165699,1,1,-1,1
-1.3994949226386924,0.6246666666666667,4.3133333333333335,-0.3402687095984798,-1.849652007248216,0.413,1.613,-0.7838175564387375,-1.0554239338748028,0.3793333333333333,1.216,-0.8638153818754428,-0.2997275081018069,0.528,1.9446666666666663,-0.1889244322012165,1,1,-1,1
-1.3371200374358194,0.6266666666666666,4.380333333333334,-0.3251030799445205,-1.8747820674234947,0.4183333333333333,1.6236666666666666,-0.7944667933127859,-1.0909798948844809,0.3779999999999999,1.1663333333333332,-0.8929162815724614,-0.2042902465140659,0.5306666666666667,2.045333333333333,-0.12876835720332663,1,1,-1,1
-1.3011826822958108,0.628,4.4270000000000005,-0.31636538660811525,-1.849631377382635,0.4176666666666666,1.6423333333333332,-0.7838088142262747,-1.144421566311367,0.381,1.129,-0.9366558030386798,-0.1634439442531858,0.529,2.0773333333333333,-0.10302209016555147,1,-1,1,-1
-1.314190239789022,0.5763333333333334,3.983,-0.3195280024430465,-1.867888890470781,0.4386666666666666,1.8243333333333331,-0.7915457070252014,-1.0899489965492644,0.3903333333333333,1.2406666666666666,-0.892072539251932,-0.25529402537975,0.5446666666666666,2.053333333333333,-0.16091709130964965,-1,1,1,1
-1.5282478060875713,0.568,3.6993333333333336,-0.3715732729802679,-1.742904155682822,0.4406666666666667,1.9706666666666663,-0.7385815661869539,-1.0972366731047498,0.3956666666666667,1.2653333333333334,-0.8980371634230455,-0.1152571419357348,0.5426666666666666,2.185,-0.07264895449618708,-1,1,1,-1
-1.7116599102461394,0.5786666666666667,3.6006666666666667,-0.4161675040826626,-1.6710676415366554,0.4363333333333333,1.997,-0.7081397745631909,-1.1146915999003322,0.4006666666666667,1.2696666666666667,-0.9123232088419496,-0.0912352758752144,0.54,2.19,-0.0575074767097839,1,-1,1,-1
-1.660468034364443,0.5783333333333334,3.6566666666666663,-0.40372087546942864,-1.629935252684849,0.4303333333333333,1.9936666666666667,-0.690709312836352,-1.1213030276701277,0.4026666666666667,1.2786666666666666,-0.9177343548472716,-0.0878942386530594,0.5376666666666666,2.187,-0.055401552017865514,-1,-1,1,-1
-1.567067735648589,0.602,3.899333333333333,-0.3810118262216943,-1.7225513823641414,0.4513333333333333,2.029,-0.7299567756929121,-1.0469138262968531,0.3953333333333333,1.283,-0.8568502547911448,-0.0848850026271383,0.54,2.1743333333333337,-0.05350476846550807,1,1,-1,1
-1.4278057081159057,0.6023333333333334,4.037333333333334,-0.3471521032330116,-1.6984941106819464,0.4576666666666666,2.102333333333333,-0.719762148903317,-1.039437252563231,0.39,1.2606666666666666,-0.8507310270689555,-0.082479609666092,0.54,2.1783333333333337,-0.05198859965516278,1,1,-1,1
-1.3919099893022704,0.6016666666666667,4.06,-0.3384245332195412,-1.714327798396604,0.4623333333333333,2.119666666666667,-0.7264719096395438,-1.058889551990283,0.3879999999999999,1.226,-0.8666518290506242,-0.087976367514384,0.5429999999999999,2.1820000000000004,-0.05545331953360454,-1,1,-1,1
-1.3248103989282294,0.5966666666666667,4.089,-0.3221101538946681,-1.6789541065047455,0.4613333333333333,2.1516666666666664,-0.7114817814250246,-1.0680729735455294,0.3896666666666666,1.2263333333333333,-0.8741680322965981,-0.1067943833147953,0.5473333333333333,2.181,-0.06731470313753674,-1,-1,1,1
-1.4655750391870397,0.593,4.142333333333333,-0.3563352173251593,-1.7628202586627806,0.3393333333333333,1.1856666666666666,-0.7470213111283592,-1.1353636833323173,0.3823333333333333,1.249,-0.929242347276117,-0.2888783549328588,0.5,1.9246666666666667,-0.18208598712392532,-1,-1,-1,-1
-1.5272325651820031,0.591,4.134666666666666,-0.3713264305607056,-1.9463062227472336,0.2983333333333333,0.6829999999999999,-0.8247762182383981,-1.181511909633224,0.381,1.239,-0.9670125232646793,-0.367442018115923,0.4806666666666667,1.8003333333333331,-0.2316062849187694,-1,-1,-1,-1
-1.5840768243459928,0.5923333333333334,4.116666666666666,-0.3851473615272454,-2.0057143234944133,0.282,0.4923333333333333,-0.8499512847794806,-1.191100852675416,0.38,1.2413333333333334,-0.9748606269791394,-0.4320487361887242,0.47,1.7036666666666669,-0.27232923225713035,1,-1,-1,-1
-1.6897168044810638,0.6,4.087666666666666,-0.41083232768260297,-2.0061767831389408,0.2743333333333333,0.4256666666666666,-0.8501472589341349,-1.195316699893741,0.3793333333333333,1.236,-0.9783111017674607,-0.4623860219960647,0.4679999999999999,1.667,-0.2914514494068858,1,-1,-1,-1
-1.5218268211029835,0.598,4.089333333333333,-0.370012095272715,-2.186872260039302,0.3366666666666666,0.7146666666666667,-0.9267196555841858,-1.1981809675806083,0.3946666666666666,1.2226666666666666,-0.9806553715971597,-0.3750006004666331,0.523,1.9023333333333332,-0.23637061531973147,-1,1,1,1
-1.4950021647349685,0.5983333333333334,4.071666666666667,-0.36349003430620763,-2.039694173114803,0.355,0.9913333333333334,-0.8643507515944485,-1.1727715996567167,0.4029999999999999,1.258,-0.9598589862282888,-0.2276274377382172,0.5463333333333333,2.111666666666667,-0.14347827031445964,1,1,1,1
-1.478991706951586,0.599,4.074333333333333,-0.3595973029201153,-2.040551834466501,0.3643333333333333,1.058,-0.864714198352166,-1.1606279864298457,0.4093333333333333,1.291,-0.9499200038343556,-0.1146205504103035,0.552,2.232333333333333,-0.07224769772383449,1,1,1,1
-1.523511198535893,0.6033333333333334,4.057,-0.37042162940270834,-2.027695673990394,0.3686666666666667,1.1,-0.8592662090817097,-1.1662669578494047,0.412,1.2943333333333331,-0.9545352395645972,-0.0404842056348364,0.55,2.291333333333333,-0.025518030063763266,1,1,1,-1
-1.4011954606698138,0.6216666666666666,4.342666666666667,-0.3406821729645218,-2.029534486296166,0.38,1.192,-0.8600454331533791,-1.0875255885877706,0.3793333333333333,1.2073333333333334,-0.8900890925946137,-0.052062032981905,0.532,2.232666666666667,-0.03281577350920536,1,1,-1,-1
-1.3641668604170043,0.6256666666666667,4.429666666666667,-0.3316791577892289,-1.948066009210026,0.379,1.2733333333333334,-0.8255219539333908,-1.1077372969829142,0.364,1.1136666666666668,-0.9066314354819952,-0.1181024939850647,0.524,2.152,-0.07444243859691776,1,-1,-1,-1
-1.3765241974863311,0.6283333333333334,4.446666666666667,-0.33468368111449065,-1.943077419838876,0.379,1.2813333333333332,-0.8234079649691702,-1.1798411593179163,0.359,1.0186666666666668,-0.9656450918702277,-0.10047652682722,0.5186666666666667,2.154333333333333,-0.06333242784621275,1,1,-1,-1
-1.2596188163015969,0.6213333333333333,4.509666666666666,-0.30625968145763893,-1.954311764467896,0.3793333333333333,1.279,-0.8281686856457097,-1.1932397351819397,0.3586666666666667,1.0066666666666666,-0.9766112027902983,-0.1913827233469032,0.5206666666666667,2.0756666666666668,-0.12063247904878643,-1,1,-1,1
-1.3118201278897992,0.5946666666666667,4.258,-0.31895174103294294,-2.0906815031284767,0.3923333333333333,1.2826666666666668,-0.8859573912564194,-1.2142321496427275,0.3493333333333333,0.962,-0.9937925172668034,-0.2058421901693723,0.5,2.005333333333333,-0.12974657930827754,-1,1,-1,-1
-1.400824000739349,0.5906666666666667,4.128333333333333,-0.3405918573876932,-2.0617771935693874,0.3983333333333334,1.361,-0.87370876005424,-1.2591925602040466,0.3483333333333334,0.9136666666666666,-1.0305905213405953,-0.2575183681780826,0.4916666666666666,1.9196666666666664,-0.16231914046709006,-1,1,-1,-1
-1.4435650298141702,0.5903333333333333,4.090333333333333,-0.3509837741963512,-2.00586056586714,0.3953333333333333,1.3963333333333334,-0.8500132571606579,-1.306719761013487,0.349,0.8746666666666666,-1.0694893238018512,-0.2684304591046793,0.4883333333333333,1.8983333333333328,-0.16919725651153095,-1,-1,1,-1
-1.427429647464975,0.5896666666666667,4.099333333333333,-0.347060669051756,-1.960216579015693,0.3913333333333333,1.407,-0.8306709386597583,-1.3368457655562689,0.354,0.871,-1.0941460567820902,-0.3566862189476272,0.4913333333333333,1.8186666666666669,-0.2248266827941276,-1,-1,1,1
-1.8312490955417915,0.4873333333333333,2.9393333333333334,-0.44524403526847145,-2.12458979879953,0.3996666666666666,1.4723333333333335,-0.9003265360208056,-1.3751173795469254,0.316,0.7456666666666667,-1.1254695920869568,-0.7097339211979952,0.3956666666666667,1.1753333333333331,-0.4473599334457144,-1,1,-1,-1
-2.0721717304707368,0.46,2.494333333333333,-0.5038211924801395,-2.1675008050149707,0.402,1.5036666666666667,-0.9185107133170275,-1.4746048523751698,0.3003333333333333,0.5920000000000001,-1.2068954595272028,-0.9356620005133792,0.3586666666666667,0.8163333333333332,-0.5897670630858551,-1,1,-1,-1
-2.1200326576722666,0.4486666666666666,2.374,-0.5154579449081836,-1.965605796549152,0.3886666666666666,1.6176666666666668,-0.8329546997681395,-1.5190070493983163,0.2953333333333333,0.5396666666666667,-1.243236591793214,-1.046840676770716,0.3453333333333333,0.662,-0.6598452765198578,-1,-1,-1,-1
-2.2314243338286937,0.449,2.28,-0.5425413599978893,-1.951832363496516,0.3806666666666667,1.5696666666666668,-0.8271180025965721,-1.5451549816846717,0.2926666666666666,0.505,-1.2646374577279735,-1.1154204532035688,0.34,0.5753333333333334,-0.7030725245129325,1,-1,-1,-1
-2.2705681258692767,0.498,2.5936666666666666,-0.5520586561244999,-2.026518288945533,0.384,1.4229999999999998,-0.8587672746522959,-1.549275351826736,0.3096666666666666,0.524,-1.2680097889718447,-1.0872292881363008,0.4076666666666667,0.8503333333333333,-0.6853030515434534,1,1,1,1
-2.127842989423306,0.51,2.807333333333333,-0.5173569239351682,-2.076160576867504,0.392,1.4106666666666667,-0.8798039327169206,-1.4856916158077809,0.3156666666666666,0.5956666666666667,-1.2159694595388792,-0.870998728659961,0.429,1.137,-0.5490084687327788,1,1,1,1
-2.1465719226437523,0.5173333333333333,2.8376666666666663,-0.5219106167253225,-2.018243248754396,0.3916666666666666,1.4496666666666669,-0.8552606032586325,-1.4969931959614795,0.321,0.6023333333333334,-1.225219277041522,-0.8218471435577046,0.4406666666666667,1.224,-0.5180272105691822,1,-1,1,1
-1.97460683887624,0.511,2.9593333333333334,-0.4800995774689317,-2.0428123072602307,0.3929999999999999,1.4443333333333332,-0.8656721073289002,-1.4548201573953152,0.3203333333333333,0.6443333333333334,-1.190702607251655,-0.790355736715336,0.4423333333333333,1.2673333333333334,-0.4981775271197367,-1,1,-1,1
-1.8102319939444131,0.5036666666666667,2.8866666666666663,-0.4401340045535645,-1.7033721573360645,0.5496666666666666,2.9883333333333337,-0.7218292937465859,-1.4418628692370057,0.3363333333333333,0.6883333333333332,-1.1800976697859598,-0.7773025883044021,0.3943333333333333,0.9956666666666668,-0.4899498583695723,-1,1,1,-1
-1.7590510159721462,0.5,2.8800000000000003,-0.42769002562309744,-1.345590520085727,0.5893333333333333,3.655333333333333,-0.5702140020326473,-1.3081154952967795,0.332,0.7943333333333334,-1.0706316673703666,-0.8258294493212334,0.369,0.8330000000000001,-0.5205373400530958,-1,1,-1,-1
-1.836691639862124,0.5036666666666667,2.8280000000000003,-0.4465673180491766,-1.146299885867772,0.597,3.910333333333333,-0.4857616308181082,-1.2964909325800105,0.33,0.7943333333333334,-1.0611175036679619,-0.8651792554797024,0.3586666666666667,0.748,-0.5453403347224793,1,1,-1,-1
-1.887029595753784,0.5096666666666667,2.822666666666666,-0.45880632729315823,-1.1323145072974352,0.6006666666666667,3.943666666666666,-0.4798351185801762,-1.3045190899133643,0.3296666666666666,0.7806666666666667,-1.0676881769018036,-0.9113185561795668,0.3556666666666667,0.6856666666666666,-0.5744228878791361,1,1,-1,-1
-2.002807040596601,0.5303333333333333,2.985,-0.4869560841232838,-1.2939062252901563,0.5053333333333333,3.063333333333333,-0.5483120131751902,-1.3226140582471544,0.3173333333333333,0.718,-1.0824980665391284,-1.0012019894623003,0.3933333333333333,0.7943333333333334,-0.631078270312264,1,-1,-1,1
-1.8097109572961492,0.522,3.151333333333333,-0.4400073213730181,-1.440410838622896,0.4736666666666667,2.69,-0.6103955227107544,-1.3878233106562208,0.3143333333333333,0.654,-1.1358688055034691,-0.8899324377711321,0.4039999999999999,0.973,-0.5609427762174158,-1,-1,-1,1
-1.8103036809888704,0.5196666666666667,3.140333333333333,-0.4401514343117707,-1.581854876720107,0.4673333333333333,2.5036666666666667,-0.6703345382010913,-1.3675753945142042,0.3106666666666666,0.655,-1.1192968282599884,-0.8976287632828286,0.4106666666666667,1.0003333333333333,-0.5657939289746032,-1,-1,-1,1
-1.8840488679495824,0.522,3.091666666666667,-0.4580816026891649,-1.5380338007005552,0.4606666666666667,2.492,-0.6517647052857304,-1.3696620803646835,0.3096666666666666,0.646,-1.1210046835368424,-0.9148474893556692,0.417,1.012,-0.5766472472674132,1,-1,-1,1
-1.6473286571340404,0.5803333333333334,3.705333333333333,-0.4005262094061271,-1.6630216954555217,0.4853333333333333,2.4393333333333334,-0.70473018520701,-1.362637150669472,0.3206666666666667,0.63,-1.1152551054454694,-0.7026460707032842,0.466,1.3530000000000002,-0.4428923150455189,1,1,1,1
-1.461031859129874,0.5946666666666667,3.979,-0.35523060308860993,-1.563093254141378,0.4923333333333333,2.5623333333333336,-0.662384021505595,-1.3778267834981723,0.33,0.6453333333333333,-1.1276871131547317,-0.518212614218327,0.4776666666666667,1.5606666666666666,-0.3266401022740003,1,1,1,1
-1.3296800154124977,0.5913333333333334,4.0633333333333335,-0.32329413683775543,-1.597264330149042,0.4993333333333333,2.5723333333333334,-0.6768645233471585,-1.3945994881584969,0.3373333333333333,0.6596666666666666,-1.141414791499158,-0.465999811774475,0.484,1.6263333333333334,-0.2937292956623213,-1,1,1,1
-1.3498884140622662,0.594,4.062666666666667,-0.32820754211016856,-1.5661844209430829,0.4996666666666667,2.602333333333333,-0.6636939494269349,-1.320670146836041,0.3343333333333333,0.7123333333333333,-1.080907065497719,-0.4938066626614232,0.491,1.6256666666666666,-0.31125652747494553,1,1,-1,1
-1.2878187146206803,0.5920000000000001,4.058,-0.31311611434397685,-1.4622702095581448,0.5093333333333333,2.744,-0.6196587563593612,-1.2599393691958745,0.377,0.979,-1.031201749752003,-0.4851785909060708,0.498,1.6143333333333334,-0.3058180758370077,-1,1,1,1
-1.283490510572693,0.5923333333333334,4.043,-0.3120637686852225,-1.4639908647455515,0.5163333333333333,2.780333333333333,-0.6203879095942301,-1.144087002817478,0.3916666666666666,1.1616666666666666,-0.9363819783858939,-0.4267465002596136,0.4973333333333333,1.6516666666666666,-0.2689871235576383,1,1,1,-1
-1.270913551435644,0.5933333333333334,4.053333333333333,-0.3090058471543837,-1.473047515014768,0.5203333333333333,2.7943333333333333,-0.6242257998869551,-1.1459944983782586,0.4003333333333333,1.2026666666666666,-0.9379431747482049,-0.3638264983754011,0.4906666666666667,1.6796666666666666,-0.22932734823252313,1,1,1,-1
-1.287913624944235,0.5936666666666667,4.050666666666666,-0.3131391905358237,-1.3346012405693957,0.5116666666666666,2.871666666666667,-0.5655571313435884,-1.127106506236779,0.4023333333333333,1.238,-0.922484232023027,-0.3773993388658345,0.4896666666666667,1.666,-0.23788258962245196,1,-1,1,-1
-1.270103234047799,0.59,4.025,-0.3088088291820659,-1.3789530756566482,0.515,2.844666666666667,-0.5843518813103041,-1.0046106348339323,0.3763333333333333,1.1913333333333334,-0.8222270609111891,-0.2266197231393367,0.5503333333333333,2.053,-0.14284308701206583,-1,1,-1,1
-1.3586430071311204,0.594,3.957,-0.3303361058072645,-1.3802676724790413,0.518,2.8546666666666667,-0.584908961271828,-1.0767888935049816,0.3683333333333333,1.06,-0.8813016072388763,-0.0615592938201596,0.5743333333333333,2.3036666666666665,-0.03880209295881907,1,1,-1,1
-1.3117275918269913,0.5953333333333333,4.009333333333333,-0.3189292421112437,-1.3926493016054189,0.5183333333333333,2.8396666666666666,-0.5901558608229529,-1.086415570981969,0.365,1.0273333333333334,-0.8891805948324645,0.0071327550337887,0.5813333333333334,2.397,0.004495922657626683,1,1,-1,1
-1.251186946655662,0.5896666666666667,4.024666666666667,-0.30420958369914525,-1.41441779693519,0.5203333333333333,2.838333333333333,-0.5993805845817284,-1.0556792922696807,0.36,1.031,-0.8640243808400359,0.007796261941618,0.5886666666666667,2.43,0.004914144750810928,-1,1,-1,1
-1.2941659608001157,0.5936666666666667,4.005333333333334,-0.3146593634348047,-1.2874567892653763,0.4996666666666667,2.786666666666666,-0.5455789687076139,-1.1052141911931432,0.4213333333333333,1.2986666666666666,-0.9045663907910894,0.1003274003351588,0.5646666666666667,2.3873333333333333,0.06323843034155512,1,-1,1,-1
-1.3520662394336624,0.6,3.996333333333333,-0.32873705159024486,-1.284236109505394,0.4896666666666667,2.7026666666666666,-0.5442141577433631,-0.9886477888511492,0.445,1.5316666666666667,-0.8091622142122774,0.025873683886918,0.5583333333333333,2.270666666666666,0.016308716768263416,1,-1,1,-1
-1.3155836312625375,0.6006666666666667,4.017666666666667,-0.31986678717958894,-1.439761439132556,0.498,2.5973333333333333,-0.6101203300152224,-0.9177588005709384,0.4533333333333333,1.631,-0.7511428757108084,-0.0077160935058153,0.56,2.227333333333333,-0.004863612931724972,1,1,1,1
-1.3855930639723342,0.6073333333333334,3.989,-0.3368886562428712,-1.4308457334742717,0.5006666666666667,2.6136666666666666,-0.6063421670982961,-0.9073430828233358,0.46,1.6646666666666663,-0.7426180953691117,-0.0024279930213135,0.5596666666666666,2.219,-0.0015304140946060991,1,1,1,-1
-1.3604175657516606,0.608,4.062666666666667,-0.33076756630215476,-1.501035646802764,0.5086666666666667,2.644333333333333,-0.6360861871281149,-0.8579188942478801,0.414,1.5276666666666665,-0.7021666966866411,-0.0540278160632343,0.5266666666666666,2.1003333333333334,-0.03405484714252949,1,1,-1,-1
-1.3518165344211406,0.604,4.065,-0.328676339113896,-1.496649029741688,0.5093333333333333,2.6786666666666665,-0.6342272928861865,-0.980666567636252,0.3993333333333333,1.3530000000000002,-0.8026299560074937,-0.1205378103547467,0.5086666666666667,1.9896666666666667,-0.0759774687490926,-1,1,-1,-1
-1.3106672314832029,0.5996666666666667,4.081666666666667,-0.3186714294960968,-1.488264739615556,0.509,2.696,-0.6306743252071931,-1.044539372361571,0.3939999999999999,1.269,-0.8549068747264905,-0.1949859574648667,0.5066666666666666,1.917,-0.12290367185366265,-1,-1,-1,-1
-1.2592493296449492,0.5936666666666667,4.095,-0.3061698456562812,-1.5070647288352663,0.5096666666666667,2.695666666666667,-0.6386411003376085,-1.037299159913527,0.3896666666666666,1.2636666666666667,-0.8489810977188522,-0.1873823610043501,0.5006666666666667,1.911333333333333,-0.11811096813057846,-1,1,-1,-1
-1.5890760494866538,0.5673333333333334,3.611,-0.38636285710360496,-1.4088912094930204,0.4923333333333333,2.720333333333333,-0.5970386109307977,-1.128054974470588,0.3986666666666666,1.2776666666666665,-0.9232605091409585,-0.3246074475576508,0.465,1.6673333333333331,-0.20460677135208075,-1,-1,1,-1
-1.6235804871345048,0.5579999999999999,3.5203333333333333,-0.39475215547399034,-1.3881790987365532,0.482,2.6790000000000003,-0.5882615458514181,-1.1744081666677026,0.406,1.292,-0.9611984401786738,-0.4024694257773795,0.4516666666666666,1.5453333333333332,-0.25368478263768235,-1,-1,1,-1
-1.5737234639985251,0.55,3.5043333333333333,-0.38263007867865984,-1.5051556052341004,0.484,2.585,-0.637832080808453,-1.152142590701829,0.4083333333333334,1.332,-0.942975102249406,-0.4826418773561374,0.4486666666666666,1.4549999999999998,-0.30421913295013886,-1,1,1,-1
-1.6080271129694772,0.5489999999999999,3.4523333333333337,-0.3909705579337451,-1.56417747235272,0.4903333333333333,2.5716666666666668,-0.6628434751032071,-1.1594600620546798,0.4093333333333333,1.3246666666666669,-0.9489641120758358,-0.5006400008954073,0.45,1.438,-0.31556372154622114,-1,1,1,1
-1.609452450885856,0.5843333333333333,3.693666666666666,-0.3913171100260053,-1.5613535018535014,0.497,2.564333333333333,-0.6616467755902832,-1.0808915007306723,0.401,1.304,-0.8846594003621895,-0.5047167404743296,0.4823333333333333,1.5316666666666667,-0.3181333746122938,1,1,-1,1
-1.447787680256272,0.5863333333333334,3.8636666666666666,-0.3520104558897083,-1.5555457574036669,0.5,2.587,-0.6591856574744153,-1.0291257785131729,0.391,1.2916666666666667,-0.8422915653433262,-0.4503936707256821,0.4966666666666666,1.6423333333333332,-0.28389242298030565,1,1,-1,1
-1.514723418494946,0.5953333333333333,3.86,-0.36828499673159415,-1.5076899172507794,0.4996666666666667,2.6180000000000003,-0.6389060332299801,-1.0541369406315342,0.3903333333333333,1.2536666666666667,-0.8627620377885566,-0.3862258994301177,0.5,1.7123333333333333,-0.24344615285179175,1,-1,-1,1
-1.4552803902614793,0.5973333333333334,3.936,-0.3538322093835048,-1.5402119713523557,0.5006666666666667,2.5926666666666667,-0.6526877375053645,-1.0702106250934746,0.39,1.237,-0.8759176006254361,-0.3057478979207211,0.4963333333333333,1.7786666666666666,-0.19271920811408336,1,1,-1,-1
-1.2854491252640083,0.5776666666666667,3.960666666666667,-0.31253997998319416,-1.596263672518261,0.5086666666666667,2.6286666666666667,-0.6764404797887396,-1.1381178694466272,0.4029999999999999,1.270333333333333,-0.9314965204606819,-0.3438887383956068,0.4586666666666666,1.602,-0.2167601667702619,-1,1,1,-1
-1.4090735086233086,0.578,3.871,-0.34259761629191615,-1.334172014660174,0.49,2.7623333333333333,-0.565375240478708,-1.1217202644542723,0.4073333333333333,1.332,-0.9180758437414122,-0.4494488872324487,0.4456666666666667,1.4563333333333333,-0.28329690645216776,1,-1,1,-1
-1.4137068782874724,0.5763333333333334,3.865,-0.3437241589404205,-1.452081189761453,0.49,2.656,-0.6153410076324368,-1.0182028170631183,0.4,1.406,-0.8333516296328016,-0.4946624944288396,0.44,1.3983333333333334,-0.3117959758950885,-1,1,-1,-1
-1.357894595255932,0.5713333333333334,3.884,-0.33015413934286436,-1.461394891251036,0.4896666666666667,2.651,-0.6192878272040954,-1.064862389876985,0.3989999999999999,1.3576666666666668,-0.8715403189496921,-0.5464066418712616,0.441,1.3543333333333334,-0.34441137959028467,-1,-1,-1,1
-1.48544656457835,0.569,3.7606666666666655,-0.36116671631331265,-1.5622647896384445,0.5056666666666667,2.707,-0.6620329473469203,-1.082224296385864,0.3693333333333333,1.2033333333333334,-0.8857502315920864,-0.5783110364911692,0.413,1.236,-0.3645213777564932,-1,1,-1,-1
-1.5022704125476016,0.569,3.750333333333333,-0.36525721278198486,-1.5152049122307312,0.5093333333333333,2.791,-0.6420906241577614,-1.1543183641616392,0.3606666666666667,1.0896666666666668,-0.9447558715893245,-0.6855024287307885,0.4043333333333333,1.1003333333333336,-0.4320863238102581,1,1,-1,-1
-1.5010057569691124,0.5670000000000001,3.745333333333333,-0.3649497284783136,-1.5261060830796,0.5103333333333333,2.799333333333333,-0.6467101574881383,-1.1457204061891144,0.3533333333333333,1.0646666666666669,-0.9377188430446728,-0.7055888170171547,0.3989999999999999,1.0663333333333334,-0.44474718876058467,-1,1,-1,-1
-1.4524066282925476,0.5626666666666666,3.766,-0.35313349210983447,-1.4733596842467134,0.5076666666666667,2.8400000000000003,-0.6243580862433183,-1.158701901046736,0.3503333333333333,1.0393333333333332,-0.9483435925674373,-0.7721990013795148,0.4006666666666667,1.0123333333333333,-0.4867329622358801,-1,-1,-1,1
-1.6261036769338206,0.5686666666666667,3.641333333333333,-0.39536563575405204,-1.473148814273149,0.4756666666666667,2.5636666666666668,-0.6242687269547831,-1.2408601385550322,0.371,1.0546666666666666,-1.0155862872132655,-0.7698472611050793,0.4379999999999999,1.154,-0.48525061182084395,1,-1,1,1
-1.7145469272166118,0.5796666666666667,3.629333333333333,-0.41686944413492044,-1.5280235952161676,0.47,2.441333333333333,-0.6475227317839715,-1.204342893780403,0.38,1.1246666666666667,-0.9856986214823715,-0.6604218194015414,0.4486666666666666,1.2916666666666667,-0.4162774982980562,1,-1,1,1
-1.6036219158531169,0.5773333333333334,3.719,-0.3898994924271374,-1.4868073693634916,0.4636666666666666,2.4290000000000003,-0.6300567428807213,-1.2159970804258304,0.3866666666666666,1.144,-0.9952370309920062,-0.6630609628610522,0.46,1.3299999999999998,-0.41794100487022,-1,-1,1,1
-1.5654551297493922,0.5733333333333334,3.7216666666666662,-0.38061974239235397,-1.556151264422568,0.4636666666666666,2.3603333333333336,-0.6594422500821607,-1.2276017315782723,0.391,1.1556666666666666,-1.0047348980054778,-0.6451770232753362,0.4613333333333333,1.351,-0.4066683887758553,-1,1,1,1
-1.5211555831185375,0.55,3.551333333333333,-0.3698488926207395,-1.7050989759068398,0.4783333333333333,2.332666666666667,-0.7225610588068535,-1.1627983211340112,0.4023333333333333,1.2743333333333335,-0.9516963218058397,-0.5478586852351026,0.4726666666666667,1.4846666666666666,-0.34532663248042655,-1,1,1,1
-1.6367971383301674,0.5496666666666666,3.429666666666667,-0.397965609681514,-1.5660070897865714,0.4753333333333333,2.4440000000000004,-0.6636188027111026,-1.1664958344650207,0.4103333333333333,1.3126666666666666,-0.9547225644250397,-0.4611197902518662,0.471,1.5590000000000002,-0.29065331741418726,-1,-1,1,-1
-1.59102977045134,0.5426666666666666,3.436,-0.38683787855657015,-1.519764106533848,0.469,2.458,-0.6440226505735385,-1.050669997769652,0.4026666666666667,1.4016666666666666,-0.8599245063700847,-0.4603273230212472,0.469,1.5673333333333337,-0.29015380896889664,-1,-1,-1,-1
-1.6257311753554768,0.5416666666666666,3.408333333333333,-0.395275066914297,-1.4716152056155818,0.4626666666666666,2.466333333333333,-0.6236188374697356,-1.061313725284254,0.3996666666666666,1.386,-0.8686359020969647,-0.4409620092279294,0.4639999999999999,1.576,-0.2779474521484267,-1,-1,-1,-1
-1.6711051350048232,0.591,3.766333333333333,-0.4063071460233418,-1.5178923163703657,0.469,2.436,-0.643229451644033,-1.108172489298609,0.3706666666666667,1.1673333333333331,-0.9069876201432535,-0.4388359722520918,0.4446666666666667,1.499,-0.2766073671791069,1,1,-1,-1
-1.5050919599095742,0.6,4.002,-0.36594323476348606,-1.5068386130220808,0.471,2.4546666666666668,-0.6385452803977124,-1.1369249222813285,0.3603333333333333,1.074,-0.930520148712728,-0.6100632672129347,0.45,1.35,-0.3845354638783249,1,1,-1,1
-1.4551291384638,0.6006666666666667,4.0536666666666665,-0.3537954345062343,-1.6069262449236357,0.48,2.4266666666666667,-0.6809589034789155,-1.0996207811533585,0.35,1.0516666666666667,-0.8999884449302598,-0.6028634560893538,0.451,1.365,-0.37999727438383074,1,1,-1,1
-1.427912093379554,0.6006666666666667,4.074333333333333,-0.34717796940501144,-1.6176276763325266,0.484,2.444333333333333,-0.6854937942499598,-1.1459407351558424,0.3496666666666667,1.001,-0.9378991720522154,-0.5738537275936331,0.4503333333333333,1.3889999999999998,-0.36171184399716133,1,1,-1,-1
-1.4073491810509111,0.5856666666666667,4.003,-0.3421783688130625,-1.470450748672543,0.4606666666666667,2.43,-0.6231253815158081,-1.2170399832317134,0.36,1.003,-0.996090598413218,-0.6255732085006149,0.4586666666666666,1.3823333333333332,-0.39431169986616055,-1,-1,1,1
-1.4233967459557402,0.5813333333333334,3.958666666666667,-0.3460801223057215,-1.5140676327228988,0.4523333333333333,2.3243333333333336,-0.6416086850463374,-1.2773785094178074,0.37,1.0016666666666667,-1.0454748745949112,-0.6296812474570503,0.4616666666666666,1.389,-0.39690108157563453,-1,-1,1,1
-1.5339032234446046,0.585,3.875,-0.3729483130287807,-1.533718143258437,0.4503333333333333,2.2826666666666666,-0.6499358812380437,-1.2563050792435675,0.3753333333333333,1.05,-1.0282272525265397,-0.5650751342287226,0.4596666666666666,1.44,-0.3561785154832241,1,-1,1,-1
-1.5513638160667735,0.5893333333333333,3.8906666666666663,-0.37719362555136426,-1.5336522186583013,0.45,2.275,-0.6499079447079368,-1.284301104258485,0.3793333333333333,1.0426666666666666,-1.051140696369404,-0.539739265876469,0.456,1.446,-0.3402087949424306,1,-1,1,-1
-1.4354661871158785,0.6033333333333334,4.042333333333334,-0.34901464754243455,-1.6432846760963198,0.467,2.238,-0.6963663296142333,-1.2050883107705683,0.3896666666666666,1.1106666666666667,-0.9863087106051869,-0.4330697361949547,0.5076666666666667,1.7086666666666666,-0.2729727896258755,1,1,1,1
-1.3716330960034495,0.607,4.115,-0.3334944743777078,-1.610882722555418,0.4733333333333334,2.3040000000000003,-0.682635519738242,-1.1026374304329531,0.39,1.195,-0.9024574320034168,-0.2874437051502965,0.5256666666666667,1.911,-0.18118169776692003,1,1,1,1
-1.3995692078336628,0.611,4.103,-0.34028677106267374,-1.6406903738168368,0.4793333333333333,2.308333333333333,-0.6952669554263324,-1.1095427822898272,0.3906666666666667,1.1803333333333332,-0.9081091411979683,-0.1920296761476607,0.5303333333333333,2.0146666666666664,-0.12104026674674634,1,1,1,1
-1.2713801457950362,0.604,4.183666666666666,-0.3091192934113211,-1.555690801981493,0.4756666666666667,2.3746666666666667,-0.6592471222721831,-1.1187091366723445,0.392,1.1849999999999998,-0.9156113757571848,-0.1730851478115558,0.53,2.038,-0.1090991396814161,-1,-1,1,-1
-1.3151898825695616,0.6213333333333333,4.250333333333334,-0.31977105238448705,-1.472925325926349,0.4716666666666666,2.391,-0.6241740204428583,-1.119901989062668,0.4073333333333333,1.2326666666666666,-0.9165876699362313,-0.1439486009160475,0.5496666666666666,2.1096666666666666,-0.09073377304089973,1,-1,1,1
-1.2130314537994495,0.6226666666666667,4.353666666666667,-0.294932579468363,-1.463242026909657,0.4716666666666666,2.3926666666666665,-0.6200705784203662,-1.0369197966240111,0.4103333333333333,1.3216666666666663,-0.848670606517843,-0.1125313586308709,0.5579999999999999,2.164333333333333,-0.07093083704198247,1,1,1,1
-1.2568625724363969,0.6256666666666667,4.3293333333333335,-0.30558953715902154,-1.4702915405167611,0.4716666666666666,2.380333333333333,-0.6230579146911616,-1.0181865616560788,0.412,1.344,-0.8333383253384904,-0.0549923396794413,0.561,2.228333333333333,-0.034662806277447056,1,1,1,1
-1.2965548238902365,0.6303333333333333,4.326,-0.31524018394935877,-1.4864623118512053,0.474,2.3796666666666666,-0.6299105196262652,-1.0157349010112968,0.4106666666666667,1.3410000000000002,-0.8313317551744747,-0.0032930333941134,0.5543333333333333,2.255,-0.002075666888710133,1,1,-1,-1
-1.0968538651937552,0.6123333333333334,4.440666666666667,-0.26668553296633823,-1.492651649595957,0.4703333333333333,2.4,-0.6325333435780435,-1.053462143115418,0.4013333333333333,1.3163333333333334,-0.8622097474193848,-0.1339168375757433,0.502,1.9703333333333333,-0.08441054563662624,-1,-1,-1,-1
-1.2209879987562688,0.611,4.335333333333334,-0.2968671083055342,-1.4768348993190985,0.4656666666666667,2.4006666666666665,-0.6258307603330724,-1.039885128482754,0.3926666666666666,1.308,-0.8510975926697898,-0.2694942971811127,0.483,1.7806666666666666,-0.16986781559974098,-1,-1,-1,-1
-1.3415374011958772,0.6193333333333333,4.294333333333333,-0.32617710360987817,-1.450150715048359,0.461,2.392333333333333,-0.6145229402519488,-1.060924577660959,0.3893333333333333,1.2773333333333334,-0.8683174028740144,-0.3100741776207645,0.471,1.698,-0.19544615146689945,1,-1,-1,-1
-1.3326403483762004,0.621,4.308333333333334,-0.32401390270560276,-1.560079378706983,0.4693333333333333,2.344333333333333,-0.6611068469510621,-1.0483140021433934,0.3846666666666667,1.2613333333333334,-0.8579962335725162,-0.3511297335002201,0.4693333333333333,1.649333333333333,-0.22132431537769032,1,1,-1,-1
-1.3457067802974585,0.6013333333333333,4.329666666666666,-0.32719083308025526,-1.6769671544191382,0.3296666666666666,1.182,-0.7106397809176868,-1.2024988228731617,0.4113333333333333,1.3483333333333334,-0.9841893352478857,-0.4675461833298635,0.477,1.6323333333333332,-0.29470400555773285,-1,-1,1,1
-1.493652253079091,0.5996666666666667,4.214333333333333,-0.363161821113157,-1.9576374552071183,0.292,0.5983333333333333,-0.829577996574724,-1.151732385597103,0.42,1.4686666666666668,-0.9426393684576913,-0.4943986995018619,0.4803333333333333,1.6329999999999998,-0.31162970051011485,-1,-1,1,1
-1.4738919211512904,0.5946666666666667,4.221333333333333,-0.3583573573473058,-1.9562168711595995,0.272,0.4403333333333333,-0.8289760029497184,-1.1642738455136117,0.4236666666666667,1.492,-0.9529039698556161,-0.4997289301463472,0.483,1.65,-0.3149894548562821,-1,-1,1,1
-1.456759357400733,0.5906666666666667,4.212,-0.3541918007131136,-2.0324165301309924,0.268,0.3339999999999999,-0.8612667421062582,-1.15333575290258,0.4256666666666667,1.5196666666666667,-0.9439516499938722,-0.4874366012772921,0.483,1.6656666666666666,-0.30724134636025424,-1,-1,1,1
-1.5094123712142975,0.6243333333333333,4.379,-0.36699368571962176,-2.2573339915239274,0.3296666666666666,0.6016666666666667,-0.9565788626016657,-1.0754558878670295,0.397,1.421,-0.8802106041478602,-0.5117104250950979,0.429,1.403333333333333,-0.3225416383193548,1,1,-1,-1
-1.2756438870513571,0.6223333333333333,4.599,-0.31015596579353644,-2.080284559833319,0.3429999999999999,0.897,-0.8815515318536193,-1.1185076356277917,0.3866666666666666,1.3316666666666668,-0.9154464565278949,-0.6649701647874158,0.4093333333333333,1.1763333333333332,-0.419144414234212,-1,1,-1,-1
-1.2776000065984734,0.6216666666666666,4.588333333333334,-0.3106315704301454,-2.0704655757647035,0.3506666666666667,0.972,-0.8773905912717078,-1.1338117178607283,0.3803333333333333,1.282,-0.9279721357492887,-0.7298268183558132,0.4036666666666667,1.0903333333333334,-0.4600249010720052,-1,1,-1,-1
-1.2845404915077072,0.6233333333333334,4.592,-0.3123190576841898,-2.021195361385596,0.35,1.0126666666666666,-0.8565116049064299,-1.255732931419735,0.3886666666666666,1.2073333333333334,-1.027758976154297,-0.7219804217520724,0.3989999999999999,1.0730000000000002,-0.45507915540930227,1,-1,1,-1
-1.515252350410171,0.5796666666666667,3.978,-0.3684135995420421,-2.1036185378186625,0.3613333333333333,1.0426666666666666,-0.8914396521783052,-1.1732640639213865,0.379,1.2226666666666666,-0.9602620453149668,-0.7861527995858786,0.4479999999999999,1.2243333333333333,-0.49552832913391,-1,1,-1,1
-1.5438689342246803,0.5626666666666666,3.814333333333333,-0.3753713440041088,-2.0342129759441505,0.36,1.1156666666666666,-0.8620280127463712,-1.1494436585067378,0.3713333333333333,1.2063333333333333,-0.9407661518268025,-0.674001050492506,0.4653333333333333,1.4216666666666666,-0.4248367678153479,-1,-1,-1,1
-1.6111381055497214,0.5593333333333333,3.716666666666667,-0.39172695469783925,-2.0339684632364987,0.3596666666666667,1.1136666666666668,-0.8619243968487436,-1.2311784102879624,0.3733333333333333,1.1356666666666666,-1.0076622431094626,-0.5634017053166671,0.467,1.538333333333333,-0.3551237187145144,-1,-1,1,1
-1.681868067212119,0.5623333333333334,3.673666666666667,-0.40892401086109864,-1.9850075352639216,0.3566666666666666,1.136,-0.8411764751996695,-1.3006078227657072,0.3806666666666667,1.1106666666666667,-1.0644869867294655,-0.5019613963045506,0.4603333333333333,1.568,-0.31639662433504656,1,-1,1,-1
-1.7632138432098183,0.5693333333333332,3.680333333333333,-0.42870216209428474,-1.9741568134979748,0.3536666666666667,1.1343333333333334,-0.8365783204187418,-1.2562779494168304,0.3726666666666666,1.1336666666666666,-1.0282050480256837,-0.5995200581918205,0.4316666666666666,1.3656666666666666,-0.37788986170951705,1,-1,-1,-1
-1.766531150142026,0.5713333333333334,3.707666666666667,-0.42950872146860253,-1.9531271812034832,0.3503333333333333,1.1333333333333333,-0.8276667008636686,-1.256434380448383,0.3693333333333333,1.125,-1.0283330795464032,-0.6841786852884666,0.4206666666666667,1.2413333333333334,-0.4312519410076766,1,-1,-1,-1
-1.8317699557406095,0.5776666666666667,3.694333333333333,-0.4453706755476651,-2.009821011127244,0.353,1.0953333333333333,-0.8516915547615144,-1.2898503874932152,0.3686666666666667,1.0883333333333334,-1.0556825264934802,-0.6539540344013843,0.4113333333333333,1.229666666666667,-0.41220071997199353,1,1,-1,-1
-1.7793880072014177,0.5770000000000001,3.7306666666666666,-0.4326346964831048,-2.0766087710481624,0.359,1.0753333333333337,-0.8799938616690246,-1.2941448231446402,0.3693333333333333,1.084,-1.0591973222576392,-0.6917619585574233,0.41,1.1823333333333332,-0.4360318346038215,-1,1,1,-1
-1.914286345998211,0.4543333333333333,2.624,-0.4654334461797579,-2.23752629614912,0.3626666666666666,1.0963333333333334,-0.9481850569957871,-1.3566769806668637,0.3103333333333333,0.7739999999999999,-1.1103769836201058,-0.898859796874556,0.395,1.026333333333333,-0.5665698748456066,-1,1,-1,-1
-2.21990853643124,0.425,2.0686666666666667,-0.5397414459310051,-2.324240948501033,0.368,1.0936666666666668,-0.9849316810351003,-1.5420389544841755,0.2953333333333333,0.516,-1.2620871344505311,-0.9355889037206648,0.3903333333333333,0.9953333333333332,-0.5897209886693067,-1,1,-1,-1
-2.2409493203055053,0.4106666666666667,1.929333333333333,-0.5448572346788041,-2.267988021671557,0.3653333333333333,1.1476666666666666,-0.961093666383034,-1.499617161877472,0.282,0.4853333333333333,-1.227366871052802,-0.985739013889576,0.3893333333333333,0.9596666666666668,-0.6213316377835408,-1,-1,-1,-1
-2.4800475305587995,0.4186666666666667,1.7836666666666663,-0.6029908071227811,-2.073842721689688,0.3493333333333333,1.2029999999999998,-0.8788217071012181,-1.5368360732046449,0.2776666666666667,0.426,-1.2578288182089898,-1.0137601224871378,0.3896666666666666,0.9416666666666668,-0.6389939206516346,1,-1,-1,1
-2.2973989807789863,0.455,2.26,-0.5585822241845664,-2.226833800225478,0.357,1.0656666666666668,-0.9436539527695555,-1.6358759665657958,0.31,0.5133333333333333,-1.3388883626809216,-0.9812086785249388,0.3586666666666667,0.784,-0.6184760739353455,1,1,1,-1
-2.2219573785028834,0.4656666666666667,2.4133333333333336,-0.540239594825018,-2.3097991463470606,0.365,1.0346666666666666,-0.978811752513119,-1.6316834324225176,0.3253333333333333,0.606,-1.335456968559788,-1.0151515425974904,0.3453333333333333,0.6709999999999999,-0.6398709614543509,1,1,1,-1
-2.128293159436101,0.4633333333333334,2.4883333333333337,-0.51746637682912,-2.1716145999115573,0.3606666666666667,1.1366666666666667,-0.9202539951078168,-1.5955523910999043,0.3303333333333333,0.678,-1.3058853923846425,-1.068114651754923,0.3406666666666667,0.5963333333333334,-0.6732547018675941,-1,-1,1,-1
-2.1865175134996906,0.4676666666666667,2.4680000000000004,-0.5316228596458408,-2.137326509984694,0.357,1.1336666666666666,-0.9057239068771071,-1.5187246337461366,0.3286666666666666,0.7383333333333333,-1.2430054477224712,-1.1536684422487469,0.3493333333333333,0.5493333333333333,-0.7271810211236079,1,-1,-1,1
-1.9992263541632864,0.473,2.475666666666667,-0.48608548750129427,-1.935397970417784,0.5246666666666667,2.611333333333333,-0.8201536840252697,-1.412546792554461,0.3336666666666666,0.734,-1.1561038250740527,-1.059945365943749,0.3956666666666667,0.747,-0.6681054324757395,1,1,1,1
-2.0924774534165587,0.4863333333333333,2.4313333333333333,-0.5087582608699351,-1.446428179034088,0.5623333333333334,3.3376666666666663,-0.6129454602335307,-1.3989347902504248,0.341,0.7423333333333333,-1.144963034543387,-0.9408628424438176,0.4163333333333333,0.915,-0.5930452610560681,1,1,1,1
-1.907778233059707,0.4816666666666666,2.567333333333333,-0.4638510844607668,-1.2944126125377164,0.5743333333333333,3.584,-0.5485266023051665,-1.3439862020008029,0.3403333333333333,0.7883333333333334,-1.0999901717733505,-0.84100056476396,0.4206666666666667,1.03,-0.5301000071203531,-1,1,-1,1
-1.915537667514409,0.4793333333333333,2.530333333333333,-0.4657376884822642,-1.2692701082432118,0.5803333333333334,3.6503333333333337,-0.5378720920504576,-1.3199844644424663,0.34,0.803,-1.0803458663628118,-0.8747630572069649,0.4286666666666667,1.0253333333333334,-0.5513812026799078,-1,1,-1,1
-1.9971808566264864,0.4756666666666667,2.532,-0.4855881517867627,-1.372458017924806,0.494,2.938,-0.5815995039656192,-1.3679786386915689,0.3376666666666666,0.8046666666666666,-1.1196268648565442,-0.7611336062569443,0.426,1.1846666666666663,-0.47975821539381286,-1,-1,-1,-1
-2.001238734696299,0.4723333333333333,2.535333333333333,-0.4865747712536771,-1.5691654174284912,0.4713333333333333,2.582666666666667,-0.6649571910376753,-1.3442072261644238,0.3316666666666666,0.8160000000000001,-1.100171069767203,-0.7372513852343494,0.42,1.2046666666666668,-0.4647047587559085,-1,-1,-1,-1
-1.9822281332414888,0.4683333333333334,2.539333333333333,-0.48195259455186895,-1.6058533867276346,0.46,2.4690000000000003,-0.6805042638568138,-1.359435880182639,0.3303333333333333,0.8083333333333333,-1.1126350145044597,-0.7120938248521702,0.4116666666666666,1.2056666666666669,-0.4488474294074236,-1,-1,-1,-1
-1.9673013876869936,0.4656666666666667,2.533333333333333,-0.47832335348341515,-1.6779830324626477,0.4603333333333333,2.404333333333333,-0.7110702743524426,-1.374231818545237,0.3296666666666666,0.7929999999999999,-1.1247448016114945,-0.7337175178561692,0.409,1.175,-0.4624772892382614,-1,1,-1,-1
-1.9759599742921783,0.55,3.198,-0.4804285744766702,-1.582915846631903,0.4613333333333333,2.399,-0.670784139985892,-1.3251624042356418,0.3296666666666666,0.7836666666666667,-1.084583769158278,-0.7713359421620476,0.4103333333333333,1.092,-0.4861889582048566,1,1,1,1
-1.734496453745408,0.5710000000000001,3.5930000000000004,-0.42171990806962,-1.6284504245456477,0.469,2.3856666666666664,-0.6900800948216986,-1.3043270540596534,0.3293333333333333,0.785,-1.0675310044908104,-0.7508048586886171,0.41,1.0956666666666668,-0.47324779270337003,1,1,-1,-1
-1.7278860104998044,0.5820000000000001,3.683,-0.42011266608776665,-1.625862253785773,0.4713333333333333,2.393666666666667,-0.688983318956454,-1.299508022356448,0.3296666666666666,0.7843333333333333,-1.0635868512672886,-0.7562656163803296,0.4096666666666667,1.082,-0.47668982094038054,1,1,1,-1
-1.6115791717745922,0.5796666666666667,3.7696666666666663,-0.39183419412597614,-1.678927233527118,0.4786666666666667,2.396333333333333,-0.7114703936009498,-1.292673597554299,0.3286666666666666,0.7816666666666666,-1.0579931925668524,-0.7674387077657063,0.4103333333333333,1.0710000000000002,-0.4837324509588358,-1,1,-1,1
-1.4618683329026263,0.5633333333333334,3.743333333333333,-0.35543398064051324,-1.484889423208621,0.4679999999999999,2.4766666666666666,-0.6292439846631751,-1.2959526967819204,0.3883333333333333,1.0876666666666668,-1.0606769827108908,-0.748914986978344,0.441,1.1726666666666667,-0.47205656757339226,-1,-1,1,1
-1.6084375583725188,0.5663333333333334,3.606666666666667,-0.3910703523134133,-1.4838900681388236,0.465,2.4373333333333336,-0.6288204930843518,-1.1689227037210674,0.41,1.3176666666666668,-0.9567088439908984,-0.6457118363076273,0.451,1.296,-0.407005492464133,1,-1,1,1
-1.7180600806805062,0.578,3.585,-0.41772362100719296,-1.428838340730607,0.461,2.444333333333333,-0.6054915045579986,-1.091484616875704,0.4166666666666666,1.4199999999999997,-0.8933293730379815,-0.598183783659934,0.4536666666666666,1.343,-0.37704758030264707,1,-1,1,1
-1.6956273620644082,0.5803333333333334,3.621333333333333,-0.4122694017079236,-1.4815604643616918,0.4623333333333333,2.397,-0.6278332888248984,-1.085661481028137,0.421,1.446,-0.8885634072924338,-0.5651001952021306,0.4516666666666666,1.363,-0.35619431193181006,1,1,1,-1
-1.4976277330187266,0.5539999999999999,3.5556666666666668,-0.3641284065628162,-1.5867993016383926,0.4983333333333333,2.569333333333333,-0.6724298118213499,-0.9756079867291908,0.408,1.448,-0.7984897429066419,-0.4045796742604322,0.5006666666666667,1.7066666666666668,-0.25501491579425867,-1,1,-1,1
-1.5312833450104637,0.547,3.449666666666667,-0.37231132418397,-1.5303623040541678,0.509,2.7056666666666667,-0.6485137944484292,-0.977540598613024,0.401,1.395,-0.8000714958107299,-0.3125735619698828,0.5193333333333333,1.8686666666666667,-0.197021564988335,-1,1,-1,1
-1.5391450338665824,0.5433333333333333,3.4040000000000004,-0.3742227900128653,-1.4479386577355116,0.51,2.7916666666666665,-0.6135855480555442,-1.0930047810189911,0.408,1.31,-0.8945735566572841,-0.2368240956901022,0.5256666666666667,1.961,-0.14927511356288953,-1,1,1,1
-1.5113263982368128,0.5403333333333333,3.4046666666666665,-0.36745905611472107,-1.465466981761303,0.5106666666666667,2.779333333333333,-0.621013436140721,-1.075075457620439,0.41,1.3356666666666668,-0.8798992396921301,-0.2342906162724516,0.5303333333333333,1.9793333333333327,-0.14767820921632374,-1,1,1,1
-1.532965728069538,0.5843333333333333,3.716666666666667,-0.3727203734083017,-1.31671567198515,0.4923333333333333,2.7246666666666663,-0.5579778555618281,-1.0367045220887745,0.4226666666666666,1.395333333333333,-0.8484944143272976,-0.1053145725477753,0.5546666666666666,2.160333333333333,-0.06638194788028642,1,-1,1,1
-1.4147734668807717,0.598,3.929666666666667,-0.34398348587218963,-1.357949712214885,0.4883333333333333,2.6293333333333333,-0.575451393572392,-0.9770936771021984,0.4266666666666666,1.4546666666666668,-0.7997057113490067,-0.0847792830008629,0.5683333333333334,2.2146666666666666,-0.05343813120390638,1,-1,1,1
-1.3725612187430216,0.6006666666666667,3.9883333333333337,-0.3337201351656353,-1.3924747694229933,0.4883333333333333,2.589,-0.5900819002140315,-0.9979022921811348,0.4303333333333333,1.4473333333333334,-0.8167365945834992,-0.0075543714472701,0.5703333333333334,2.293,-0.004761676181646345,1,1,1,1
-1.357416274766798,0.601,3.9983333333333335,-0.330037842032328,-1.4275736698906538,0.4906666666666667,2.566333333333333,-0.604955581474312,-1.007024147803586,0.4343333333333333,1.454,-0.824202408978092,0.0242558723201216,0.57,2.317,0.015288976759742898,1,1,1,-1
-1.4150071002653628,0.573,3.823333333333333,-0.3440402907444389,-1.4082513383395583,0.4663333333333333,2.4926666666666666,-0.5967674560097763,-0.977127518717226,0.4143333333333333,1.482,-0.7997334091362844,-0.078100562683502,0.51,2.0706666666666664,-0.04922839599548648,-1,-1,-1,-1
-1.4913128890641896,0.5623333333333334,3.705666666666666,-0.36259303564508916,-1.5232436449846136,0.4593333333333333,2.364,-0.6454971567592026,-0.987724669154698,0.3993333333333333,1.4336666666666666,-0.8084066836927266,-0.2344541952128047,0.4843333333333333,1.8503333333333327,-0.14778131639731626,-1,-1,-1,-1
-1.523140624216104,0.5603333333333333,3.656,-0.3703315291504208,-1.599444285702631,0.4616666666666666,2.308,-0.6777883119454805,-1.0645524885077022,0.3989999999999999,1.3576666666666668,-0.8712866790983882,-0.3571314656876398,0.4796666666666667,1.71,-0.2251073310004903,-1,1,-1,-1
-1.658918922770058,0.5683333333333334,3.5756666666666663,-0.40334422944183784,-1.6035905736143672,0.4646666666666667,2.315,-0.6795453631348572,-1.0718958514969428,0.3993333333333333,1.343,-0.8772968800244866,-0.4006900612265636,0.4803333333333333,1.661333333333333,-0.25256321245024504,1,1,1,1
-1.6935905409642649,0.5793333333333333,3.641,-0.41177417555438955,-1.5512115046312993,0.4553333333333333,2.289,-0.6573489533788816,-1.0617127131201938,0.3696666666666667,1.1763333333333332,-0.8689624550761081,-0.3966320534709326,0.517,1.8253333333333333,-0.25000536643885957,1,-1,-1,1
-1.6347181696428197,0.578,3.698,-0.39746013589872553,-1.5270587388241914,0.45,2.276333333333333,-0.647113859533132,-1.137871123003254,0.361,1.054,-0.9312945699776886,-0.2790535080790555,0.5256666666666667,1.9866666666666668,-0.17589318345010227,-1,-1,-1,1
-1.6252370364229614,0.5773333333333334,3.7033333333333336,-0.39515492355814075,-1.6072638383186284,0.451,2.2060000000000004,-0.6811019637026203,-1.1362598495815468,0.3556666666666667,1.025,-0.9299758176532383,-0.2779180671286556,0.531,2.0126666666666666,-0.1751774915931525,-1,1,-1,1
-1.6193835779476493,0.5773333333333334,3.701333333333333,-0.39373173242692366,-1.68392306955186,0.4589999999999999,2.1906666666666665,-0.7135874534424427,-1.1277092277062184,0.3516666666666666,1.0086666666666668,-0.9229775315016325,-0.2389866267635088,0.53,2.0466666666666664,-0.15063820151483706,1,1,-1,-1
-1.4923854257219662,0.5536666666666666,3.622333333333333,-0.36285380877018963,-1.691930053821086,0.4746666666666667,2.3223333333333334,-0.7169805321511697,-1.2345930215630083,0.3843333333333333,1.102,-1.0104569435590545,-0.2245398893368988,0.4893333333333333,1.8873333333333333,-0.1415321248561832,-1,1,1,-1
-1.4951586350788109,0.544,3.561333333333333,-0.3635280780040649,-1.5413532759418844,0.4653333333333333,2.419666666666666,-0.6531713823050409,-1.1467709551748828,0.3903333333333333,1.2446666666666668,-0.9385786685083505,-0.369546454171797,0.475,1.6963333333333332,-0.23293275438257557,-1,-1,1,-1
-1.5576128637928206,0.5429999999999999,3.491333333333333,-0.37871299898499716,-1.5267778399115288,0.4623333333333333,2.41,-0.646994824439792,-1.192978396958249,0.4,1.254,-0.9763973096140586,-0.4058420704340308,0.4703333333333333,1.6366666666666667,-0.2558106301476743,-1,-1,1,-1
-1.627175412696856,0.5493333333333333,3.4603333333333333,-0.39562621415217225,-1.5776487123893812,0.4666666666666666,2.3793333333333333,-0.6685521134883509,-1.219291587199821,0.4086666666666667,1.2660000000000002,-0.9979334314958472,-0.3772263873882051,0.4663333333333333,1.636,-0.23777357473784416,1,1,1,-1
-1.716995022934782,0.5293333333333333,3.3016666666666667,-0.41746466628079626,-1.555333158129134,0.4323333333333333,2.205,-0.6590955653688668,-1.1325400976989994,0.3636666666666667,1.176,-0.9269313738143461,-0.6042993838643724,0.4429999999999999,1.392,-0.38090236928584825,-1,-1,-1,-1
-1.804994262480676,0.5263333333333333,3.2036666666666664,-0.43886051931431197,-1.7636991767748862,0.432,2.009,-0.7473937657545487,-1.250249758419772,0.3493333333333333,0.9896666666666668,-1.0232712541813234,-0.6468796191937316,0.4323333333333333,1.3210000000000002,-0.40774157011042167,-1,-1,-1,-1
-1.767517611489756,0.5213333333333333,3.207333333333333,-0.429748566518721,-1.765793330826105,0.43,2.0003333333333333,-0.7482811946897215,-1.3352406460561947,0.349,0.9116666666666668,-1.09283234115616,-0.6533416593607819,0.4266666666666666,1.2966666666666666,-0.41181472734965235,-1,-1,-1,-1
-1.8812666181567,0.526,3.135,-0.4574051353926493,-1.748849171052442,0.4296666666666667,2.0123333333333333,-0.7411008548973416,-1.3597305005029934,0.3496666666666667,0.893,-1.1128761475282303,-0.6267960160271238,0.4193333333333333,1.291,-0.39508246067854014,1,-1,1,-1
-1.9274579934474156,0.5366666666666666,3.1083333333333334,-0.4686359583206212,-1.835930634074104,0.452,2.0523333333333333,-0.7780029204152201,-1.3489924585803943,0.3583333333333333,0.8956666666666667,-1.1040875598467756,-0.6774386853471384,0.462,1.377,-0.4270035799879761,1,1,1,1
-1.8293175164208144,0.5363333333333333,3.180333333333333,-0.444774397312413,-1.7746406088296591,0.4573333333333333,2.14,-0.7520303603699172,-1.2555233241018835,0.3593333333333333,0.9753333333333332,-1.0275874223174901,-0.5813913059127982,0.4806666666666667,1.537,-0.36646293512369477,-1,1,1,1
-1.7308961104498253,0.529,3.2143333333333337,-0.42084453214114603,-1.7450074626696033,0.46,2.195333333333333,-0.7394728738147449,-1.282242714131108,0.36,0.9536666666666668,-1.049455999825333,-0.4858634690455783,0.4813333333333333,1.6363333333333332,-0.30624976865844045,-1,1,1,1
-1.7699365207140452,0.528,3.177333333333334,-0.430336692354028,-1.6323630711364705,0.452,2.249,-0.6917381370253182,-1.2733868481071715,0.3596666666666667,0.9633333333333332,-1.0422078855408488,-0.5158935557506048,0.4876666666666666,1.637,-0.32517835187601213,-1,-1,-1,1
-1.868335147174479,0.5226666666666666,3.1486666666666663,-0.45426101898811516,-1.7773596381315857,0.4136666666666667,1.8693333333333333,-0.7531825894892163,-1.28605082682635,0.3476666666666667,0.9736666666666668,-1.0525727628780603,-0.5977173475167377,0.4126666666666667,1.3063333333333331,-0.3767535759782874,-1,-1,-1,-1
-1.8215320778845228,0.5136666666666667,3.1566666666666667,-0.4428814707418704,-1.8432268893697683,0.4,1.7196666666666665,-0.781094817147465,-1.3166928310669803,0.3406666666666667,0.935,-1.07765181760195,-0.8105359094600575,0.3879999999999999,1.01,-0.5108975063490838,-1,-1,-1,-1
-1.934651724947128,0.516,3.0773333333333333,-0.4703850191389269,-1.8218342524767392,0.392,1.6786666666666668,-0.7720293689931274,-1.3646461033545323,0.3403333333333333,0.8943333333333334,-1.1168993397432874,-0.8920463519722923,0.3793333333333333,0.8953333333333333,-0.5622752199517448,1,-1,-1,-1
-2.073623914018877,0.5293333333333333,3.0420000000000003,-0.5041742717332561,-1.880236311640143,0.3929999999999999,1.6113333333333335,-0.796778110445609,-1.3999975923015706,0.3443333333333333,0.8726666666666667,-1.145832888570951,-0.9068240931687284,0.3766666666666666,0.858,-0.5715899351156426,1,1,1,-1
-1.8184269168063008,0.5053333333333333,3.024,-0.4421264918304858,-2.035433722623127,0.4146666666666667,1.6123333333333332,-0.8625453223133581,-1.3242003299332497,0.3593333333333333,0.9906666666666666,-1.0837963561062902,-0.9134147979311829,0.4316666666666666,1.0606666666666666,-0.5757441923039072,-1,1,1,1
-1.901289757587068,0.5023333333333333,2.8946666666666667,-0.46227349733228085,-1.9807029179065885,0.4213333333333333,1.7106666666666668,-0.8393523295521602,-1.2578190157780662,0.359,1.0376666666666667,-1.0294663391378143,-0.7620744896079916,0.4496666666666666,1.279,-0.48035127358186486,-1,1,-1,1
-2.026230929630115,0.5096666666666667,2.8306666666666667,-0.49265129342078084,-1.8669083146305545,0.416,1.771,-0.7911301734242985,-1.2909061986879466,0.3636666666666667,1.025,-1.0565466588303478,-0.6695704289376911,0.4543333333333333,1.3843333333333334,-0.4220440556387346,1,-1,1,1
-2.018596989902703,0.512,2.855,-0.49079520178502023,-1.8280369080025671,0.4113333333333333,1.765,-0.7746578365527731,-1.2775582987560568,0.367,1.052,-1.0456220238028193,-0.7062827851387683,0.4603333333333333,1.368,-0.4451846111852794,1,-1,1,1
-1.918669547008308,0.526,3.069666666666667,-0.4664991636235943,-1.8988162957245227,0.4246666666666667,1.7970000000000002,-0.8046516551267814,-1.252609042901752,0.3443333333333333,0.939,-1.025202218754272,-0.6858974275840766,0.4596666666666666,1.3909999999999998,-0.4323352997369262,1,1,-1,-1
-1.9317613467001304,0.5323333333333333,3.11,-0.4696822618366689,-1.8848775237188475,0.4306666666666667,1.8583333333333332,-0.7987448931140182,-1.2881559930912196,0.3373333333333333,0.863,-1.0542957435142144,-0.6483512621711673,0.4529999999999999,1.4023333333333334,-0.40866917704138284,1,1,-1,-1
-1.898100007513353,0.5323333333333333,3.155333333333333,-0.46149795172367064,-1.870217283476013,0.43,1.8766666666666665,-0.7925323982020488,-1.2697535200920664,0.3293333333333333,0.8426666666666667,-1.039234175616227,-0.6193549716507669,0.447,1.416,-0.3903922168878041,1,-1,-1,-1
-1.873183130615507,0.5303333333333333,3.169666666666666,-0.4554397421424108,-1.8357797990666236,0.4273333333333333,1.8946666666666665,-0.7779390018367387,-1.3175333992806233,0.33,0.8059999999999999,-1.0783397835738744,-0.5881953383674241,0.4386666666666666,1.4156666666666666,-0.37075165715761704,-1,-1,1,-1
-1.9485414438114883,0.54,3.162,-0.47376212086199027,-1.7182897024408088,0.414,1.878,-0.7281508254218662,-1.371771255802846,0.3636666666666667,0.9353333333333332,-1.122730945494793,-0.6103796444407408,0.4396666666666667,1.3696666666666668,-0.3847348829723653,1,-1,1,1
-1.8340247135332275,0.5376666666666666,3.2506666666666666,-0.4459188901300407,-1.7676514841515298,0.411,1.7993333333333337,-0.7490686148062169,-1.3032969024496135,0.3753333333333333,1.0653333333333337,-1.0666878733300935,-0.631048033808369,0.4453333333333333,1.364,-0.39776259521179885,-1,-1,1,1
-1.7838579387436488,0.5326666666666666,3.247666666666667,-0.43372150131052123,-1.8628302976062303,0.4176666666666666,1.7566666666666668,-0.7894020530391689,-1.276529800629731,0.38,1.1126666666666667,-1.0447802459415871,-0.6528192975048384,0.45,1.3556666666666668,-0.41148547189471363,-1,1,1,1
-1.76092461925426,0.531,3.247666666666667,-0.4281455675195284,-1.908478905845196,0.423,1.7513333333333334,-0.8087463299217846,-1.2713166083241332,0.381,1.119,-1.0405134906049736,-0.6467584255656189,0.4513333333333333,1.3633333333333333,-0.4076651792662092,-1,1,1,1
-1.747912193740628,0.5603333333333333,3.4133333333333336,-0.4249817680897158,-1.8222388033774488,0.4496666666666666,1.9706666666666663,-0.7722008034560461,-1.129638468074807,0.4256666666666667,1.4316666666666669,-0.9245565249773666,-0.5238158821077654,0.4683333333333334,1.4766666666666666,-0.3301719576288445,1,1,1,1
-1.5802688104162557,0.5596666666666666,3.556666666666666,-0.3842214932264432,-1.751360289139769,0.4576666666666666,2.0933333333333333,-0.7421649785462359,-0.9939271782801128,0.4406666666666667,1.632,-0.8134831488142685,-0.4961129386531704,0.474,1.509,-0.3127102208146044,-1,1,1,1
-1.610399237413885,0.5646666666666667,3.5496666666666665,-0.39154730866763393,-1.8267161359308268,0.4676666666666667,2.083333333333333,-0.7740981397374656,-0.8847229890232913,0.4393333333333333,1.718,-0.724104601087996,-0.5058649475255868,0.481,1.517,-0.3188571132059984,1,1,-1,1
-1.69204341481614,0.5723333333333334,3.539333333333333,-0.41139801226183836,-1.5909885154701269,0.456,2.223666666666667,-0.6742050535079601,-0.913632236168443,0.4403333333333333,1.6953333333333334,-0.7477654747529883,-0.4635824936267712,0.4816666666666666,1.5623333333333336,-0.29220561016079066,1,-1,1,1
-1.6300159460139771,0.5886666666666667,3.714,-0.39631685231795133,-1.6022248396021848,0.4596666666666666,2.2156666666666665,-0.678966613028362,-0.8996470694325747,0.4303333333333333,1.6216666666666666,-0.7363192664978996,-0.3469355145486839,0.5146666666666667,1.7936666666666667,-0.21868061263927696,1,1,-1,1
-1.502333583617066,0.5870000000000001,3.8213333333333335,-0.3652725719933281,-1.6139468826369012,0.4606666666666667,2.208,-0.683934003160093,-0.9381758687045568,0.4293333333333333,1.5696666666666668,-0.7678532959889132,-0.2429726820349234,0.525,1.934,-0.1531506943909293,-1,1,-1,1
-1.461197729135744,0.5833333333333334,3.827,-0.35527093219016326,-1.6577363456540115,0.4666666666666666,2.211666666666667,-0.702490439595344,-0.9139696499050532,0.4253333333333333,1.569,-0.7480416321968222,-0.2228013100523695,0.5306666666666667,1.9763333333333333,-0.14043626246354976,-1,1,-1,1
-1.3887291988518706,0.5783333333333334,3.856,-0.33765116602502504,-1.695451140338296,0.4703333333333333,2.2053333333333334,-0.7184726449481249,-0.9272830836775484,0.4253333333333333,1.5566666666666669,-0.7589380582765679,-0.1719055500527258,0.53,2.025333333333333,-0.1083556148770892,-1,1,1,-1
-1.4546866576693471,0.5846666666666667,3.825333333333333,-0.3536878511441834,-1.598975710629932,0.4803333333333333,2.367,-0.6775897462871557,-0.9263132578599772,0.4003333333333333,1.4023333333333334,-0.7581443009700776,-0.105427310065767,0.563,2.219333333333333,-0.06645300866382692,1,1,-1,1
-1.4558956368954008,0.5903333333333333,3.8636666666666666,-0.35398179847798655,-1.5736324440093643,0.4816666666666666,2.394333333333333,-0.6668501600099177,-0.9906224977979244,0.396,1.3056666666666668,-0.8107784216036419,0.0006261341830868,0.573,2.3593333333333333,0.0003946652937216112,1,1,-1,1
-1.420834228940946,0.59,3.8956666666666666,-0.3454570801325465,-1.5534361200506854,0.4816666666666666,2.414333333333333,-0.6582916672597663,-1.0398580874291996,0.396,1.2546666666666666,-0.8510754608256533,0.0300609899878709,0.5763333333333334,2.4006666666666665,0.018948062194331258,-1,1,1,1
-1.3902979049330826,0.5870000000000001,3.897666666666667,-0.33803257619333554,-1.5556351444564274,0.482,2.4133333333333336,-0.6592235365678866,-1.066564881519896,0.3989999999999999,1.2403333333333333,-0.8729337291438894,0.017780107583277,0.5803333333333334,2.3996666666666666,0.0112071686410117,-1,1,1,1
-1.2615700668781624,0.6046666666666667,4.155,-0.30673410226835496,-1.578770439090495,0.497,2.490666666666667,-0.6690274618665397,-1.0329823811245562,0.4256666666666667,1.434,-0.8454480151362196,-0.1057044014133206,0.5053333333333333,1.9733333333333332,-0.0666276650570154,1,1,1,-1
-1.3429189068062826,0.6193333333333333,4.187666666666667,-0.3265129984557626,-1.5073177405407678,0.5,2.5743333333333336,-0.6387483178120196,-1.026678412457796,0.437,1.5076666666666665,-0.8402885101009147,-0.2568524760959083,0.472,1.6863333333333332,-0.1618994149493063,1,1,1,-1
-1.249522931100393,0.6183333333333334,4.287333333333334,-0.3038050002908142,-1.4595198418218116,0.4966666666666666,2.607333333333333,-0.6184932471122419,-0.9081485876144522,0.434,1.6256666666666668,-0.74327736356117,-0.3509969540477711,0.4589999999999999,1.5513333333333332,-0.22124062174936512,-1,-1,-1,-1
-1.1990778485166187,0.6113333333333333,4.298,-0.291539944606292,-1.4405125897645683,0.4916666666666666,2.603,-0.61043864127085,-0.8810038421914053,0.43,1.642,-0.7210606524549176,-0.4932744913109175,0.4616666666666666,1.4296666666666666,-0.3109210888931992,-1,-1,-1,1
-1.3900887902419177,0.602,4.259,-0.33798173271761456,-1.632303462281787,0.3516666666666666,1.3983333333333334,-0.6917128768863098,-0.9257204645863584,0.421,1.6703333333333332,-0.7576591272578004,-0.5620788101057514,0.4603333333333333,1.4529999999999998,-0.35428987056968864,-1,-1,-1,-1
-1.44117214422133,0.5973333333333334,4.237333333333334,-0.3504019756633795,-1.900836040856324,0.309,0.8,-0.8055075521753255,-1.0030402474329625,0.4196666666666667,1.625,-0.8209417718923198,-0.5597910579449439,0.456,1.4673333333333332,-0.3528478531828465,-1,-1,-1,-1
-1.4859290085718415,0.5936666666666667,4.1866666666666665,-0.36128401619948114,-2.010720114835029,0.295,0.5820000000000001,-0.8520725633341861,-1.0511989687767695,0.4203333333333333,1.5983333333333334,-0.8603574445268277,-0.5432792689303956,0.45,1.4703333333333333,-0.34244013190308914,-1,-1,1,-1
-1.6722003045084053,0.6083333333333334,4.122,-0.40657342202602487,-1.995730127245689,0.288,0.5276666666666666,-0.8457203330782888,-1.0852836963371424,0.4256666666666667,1.586,-0.8882542081008632,-0.5382520861016669,0.449,1.462,-0.3392713948475411,1,-1,1,-1
-1.5480937047638843,0.61,4.14,-0.37639854117107974,-2.103263031867619,0.3456666666666667,0.8563333333333334,-0.8912890012424781,-1.036717027441494,0.4006666666666667,1.4006666666666667,-0.8485046493766348,-0.42411409145016,0.5226666666666666,1.833,-0.26732786197435193,1,1,-1,1
-1.4610325500753616,0.609,4.1803333333333335,-0.35523077108288104,-2.043932673813771,0.367,1.0753333333333333,-0.8661468793243189,-1.0550781719869693,0.3923333333333333,1.3063333333333336,-0.8635323918582652,-0.2209962881212446,0.55,2.129,-0.13929851989995204,-1,1,-1,1
-1.3936668747609158,0.603,4.1946666666666665,-0.3388516967184973,-1.9291279922336408,0.37,1.2166666666666666,-0.8174966874875639,-1.0715732440266623,0.3893333333333333,1.270333333333333,-0.8770328408207203,-0.1382179536118064,0.5586666666666666,2.247333333333333,-0.08712162781287001,-1,1,-1,1
-1.3506487148181092,0.598,4.192666666666667,-0.3283923991989029,-1.9608135234573356,0.3733333333333333,1.2136666666666664,-0.8309239027480001,-1.045961548991795,0.3843333333333333,1.2643333333333333,-0.8560708601256287,-0.1684837310572833,0.5693333333333332,2.261,-0.10619877176681408,-1,1,-1,1
-1.4299206125796395,0.5846666666666667,4.0520000000000005,-0.34766631432528333,-2.056200432153682,0.3829999999999999,1.24,-0.8713455244355557,-1.1398882725245496,0.3876666666666666,1.2613333333333334,-0.9329455130045732,-0.2085222150826569,0.479,1.8976666666666664,-0.13143585430420293,-1,1,1,-1
-1.5270675823899924,0.5846666666666667,3.9646666666666666,-0.37128631717348615,-2.0559493717003523,0.3863333333333333,1.2756666666666667,-0.8712391338332822,-1.1407248993179,0.387,1.2756666666666667,-0.933630253107379,-0.4654157111508523,0.4503333333333333,1.5306666666666666,-0.2933611249883476,1,1,-1,-1
-1.6919917054512434,0.5966666666666667,3.905,-0.4113854398126048,-2.0059075535767192,0.3846666666666667,1.3076666666666668,-0.850033168901656,-1.1229450317341934,0.384,1.28,-0.9190782587726208,-0.537694908516194,0.4379999999999999,1.408,-0.3389201943199774,1,-1,-1,-1
-1.559756865254352,0.5923333333333334,4.009666666666666,-0.3792342846280469,-1.977171415006436,0.381,1.313,-0.8378558026579624,-1.1092972963566516,0.381,1.2826666666666668,-0.9079082223839211,-0.6202060670618124,0.4383333333333333,1.3333333333333333,-0.3909286798848081,-1,-1,-1,1
-1.8113290718263624,0.5023333333333333,3.0876666666666663,-0.4404007445532467,-2.1345838720135424,0.3876666666666666,1.3413333333333337,-0.9045616732329839,-1.268494855294852,0.3296666666666666,0.9256666666666666,-1.0382040170443372,-0.7657865750402288,0.4016666666666666,1.132,-0.48269107761589974,-1,1,-1,-1
-2.0191146716245782,0.4786666666666667,2.7093333333333334,-0.4909210692595182,-2.1135113720768546,0.385,1.385,-0.8956318878767627,-1.374195866942204,0.308,0.7200000000000001,-1.1247153768972102,-0.8671114554564989,0.3879999999999999,1.0056666666666667,-0.5465582402321447,-1,-1,-1,-1
-2.114993280708345,0.4726666666666667,2.581,-0.5142326869462178,-2.028773446015145,0.377,1.418,-0.8597229310118499,-1.4281586979381573,0.3,0.63,-1.1688814432215873,-0.9226148984198675,0.3829999999999999,0.9426666666666668,-0.5815432054543068,-1,-1,-1,-1
-2.133232037931363,0.47,2.536,-0.5186671999155503,-2.0886777599282778,0.3779999999999999,1.367,-0.8851082752644619,-1.5005680955654146,0.3013333333333333,0.5670000000000001,-1.2281451660302265,-0.9272389055664176,0.38,0.9236666666666667,-0.5844578125592363,-1,1,1,-1
-2.153805540486116,0.5133333333333333,2.838,-0.5236693753811301,-2.136171421256994,0.3943333333333333,1.3903333333333334,-0.905234420843806,-1.558164628125744,0.3326666666666666,0.6666666666666666,-1.2752852480119226,-0.9554014105929796,0.3563333333333333,0.7363333333333333,-0.6022092205137571,1,1,1,-1
-1.9541025293660348,0.519,3.071,-0.4751142253784143,-2.0752763736761466,0.3993333333333333,1.48,-0.8794292384597688,-1.4535525165091387,0.3403333333333333,0.8116666666666666,-1.1896651021685996,-0.9727862493496487,0.3473333333333333,0.6683333333333333,-0.6131672430583472,1,1,1,-1
-2.011559964924333,0.523,3.0656666666666665,-0.4890842420880122,-1.917459140014703,0.3893333333333333,1.5590000000000002,-0.8125518377553703,-1.4377328269027037,0.3416666666666666,0.8450000000000001,-1.1767174223027812,-0.9850683405403966,0.3406666666666667,0.6306666666666667,-0.6209088985345188,1,-1,1,-1
-2.049954036980512,0.5293333333333333,3.085,-0.4984192537007409,-1.877480992399824,0.3833333333333333,1.5433333333333334,-0.7956105029250091,-1.4333015375260258,0.3436666666666667,0.8606666666666667,-1.1730906181321932,-1.0081664878700245,0.3396666666666667,0.6013333333333333,-0.6354681373470864,1,-1,1,-1
-1.7152317059985536,0.5166666666666666,3.094,-0.4170359390529959,-1.7360626967810338,0.525,2.738,-0.7356823961928891,-1.3443294055193986,0.359,0.9106666666666666,-1.1002710678843457,-0.9241760583510878,0.3983333333333334,0.8520000000000001,-0.5825272367681124,-1,1,1,1
-1.7025143365250126,0.5126666666666666,3.0156666666666667,-0.4139438786030088,-1.3680572205052917,0.5633333333333334,3.3713333333333333,-0.5797346005858329,-1.2341069875950716,0.361,0.9923333333333332,-1.010059147371056,-0.8120075658150461,0.424,1.0443333333333331,-0.5118251217121926,-1,1,1,1
-1.7908694808743748,0.5216666666666666,2.971,-0.43542626518963495,-1.2985234418426468,0.5803333333333334,3.540666666666666,-0.5502686273823706,-1.189921058832459,0.3606666666666667,1.009,-0.973895020613509,-0.7463498740763808,0.4379999999999999,1.149333333333333,-0.47043972398901623,1,1,-1,1
-1.7245067607977136,0.52,3.0133333333333336,-0.41929104614692864,-1.2504783576282803,0.5856666666666667,3.622666666666667,-0.5299088081513879,-1.2320571687513198,0.3656666666666667,0.9883333333333332,-1.0083814660238175,-0.6975127305282294,0.4406666666666667,1.2020000000000002,-0.4396566648243903,-1,1,1,1
-1.904947479429553,0.527,3.01,-0.46316282409672943,-1.372307915102058,0.494,2.847,-0.5815358956613113,-1.2085745558129393,0.356,1.0116666666666667,-0.9891620399602745,-0.644851201985982,0.4513333333333333,1.3533333333333333,-0.4064630168949754,1,-1,-1,1
-1.9290289431891376,0.531,3.06,-0.46901791400535636,-1.5058521908830391,0.4636666666666666,2.4873333333333334,-0.6381272693407076,-1.2560134627928612,0.351,0.952,-1.0279885780303084,-0.6286371548237097,0.4566666666666666,1.4106666666666667,-0.3962429684475851,1,-1,-1,1
-1.919037701524957,0.5296666666666667,3.066333333333333,-0.4665886755327027,-1.6509266944178913,0.4583333333333333,2.3040000000000003,-0.6996047485728274,-1.2386745763380431,0.3486666666666667,0.9593333333333334,-1.013797506231059,-0.6447569428176179,0.4589999999999999,1.409333333333333,-0.4064036033964422,-1,-1,-1,1
-1.8976300386040128,0.5286666666666666,3.0780000000000003,-0.4613836849894755,-1.6845410777609318,0.4576666666666666,2.264333333333333,-0.7138493436155107,-1.2727747751467582,0.3496666666666667,0.9303333333333332,-1.041706932301998,-0.630774508963909,0.46,1.4266666666666663,-0.39759018685909275,-1,-1,1,1
-1.6816951737838606,0.5803333333333334,3.691,-0.40888197410713845,-1.7525410187700232,0.4773333333333333,2.298666666666666,-0.7426653302934695,-1.2791559345002337,0.3493333333333333,0.9043333333333332,-1.0469296143227609,-0.5619786071829558,0.4163333333333333,1.2853333333333334,-0.3542267106001084,1,1,-1,-1
-1.5670526053749023,0.5946666666666667,3.921666666666667,-0.38100814749544826,-1.5679281709392878,0.474,2.4433333333333334,-0.6644328894306272,-1.3230559843075136,0.3546666666666667,0.8886666666666667,-1.0828597624570788,-0.7018399807466731,0.4056666666666667,1.094,-0.44238421991497745,1,-1,1,-1
-1.546736252246017,0.6006666666666667,3.993666666666667,-0.3760684945170161,-1.5248595233918478,0.4703333333333333,2.4533333333333336,-0.6461819092746472,-1.320456566155315,0.3563333333333333,0.9023333333333332,-1.080732259648277,-0.7215296814730445,0.3989999999999999,1.0453333333333332,-0.454795044511958,1,-1,1,-1
-1.3627794293940392,0.59,4.095,-0.3313418222575279,-1.5325210544798815,0.4696666666666667,2.4513333333333334,-0.6494285970583327,-1.3605700530988567,0.36,0.889,-1.1135632822642578,-0.7568948137527944,0.3996666666666666,1.016,-0.4770864170255654,-1,-1,1,1
-1.333877347861554,0.579,3.9733333333333336,-0.3243146627954369,-1.5713580349426222,0.465,2.3313333333333333,-0.6658863453301562,-1.1047634777429929,0.4246666666666667,1.453,-0.9041975028034647,-0.7332199868668718,0.441,1.1523333333333334,-0.46216368519086914,-1,-1,1,1
-1.3800878332569697,0.581,3.9016666666666655,-0.3355501320930107,-1.6362116933758593,0.472,2.289333333333333,-0.6933690479574893,-0.9762890178406084,0.4526666666666666,1.6946666666666663,-0.7990471351835239,-0.5997632569826099,0.4563333333333333,1.3116666666666668,-0.37804315492492085,1,1,1,1
-1.3656930052456575,0.5816666666666667,3.907000000000001,-0.3320502197510166,-1.5927252145706334,0.4716666666666666,2.3176666666666668,-0.6749410055896998,-0.8959267720506234,0.4629999999999999,1.812,-0.733274376193127,-0.5801266706909256,0.4683333333333334,1.3643333333333334,-0.365665809451957,1,-1,1,1
-1.3631468884620417,0.5806666666666667,3.9036666666666666,-0.3314311650774816,-1.5861781125012753,0.471,2.321,-0.672166573682698,-0.8914734482481277,0.47,1.8573333333333333,-0.7296295378702505,-0.4540213639397015,0.4613333333333333,1.4613333333333332,-0.28617903285805507,-1,-1,1,-1
-1.479744588354491,0.5886666666666667,3.909666666666667,-0.359780356091158,-1.6389659698988304,0.48,2.385,-0.6945362136110999,-0.8846662360583255,0.4203333333333333,1.665,-0.7240581514268399,-0.5894540943638056,0.4066666666666666,1.1616666666666666,-0.3715450770322302,1,1,-1,-1
-1.497150883593454,0.591,3.942333333333333,-0.36401246692203176,-1.5714525307682767,0.4773333333333333,2.454,-0.6659263893421478,-0.9995296067070404,0.402,1.4766666666666666,-0.8180684758053565,-0.7474792280081338,0.385,0.936,-0.4711515790725282,1,-1,-1,-1
-1.5148160686201917,0.5906666666666667,3.943333333333333,-0.3683075233860689,-1.4617899573257271,0.4673333333333333,2.496666666666667,-0.6194552423308776,-1.079287525064457,0.3996666666666666,1.398,-0.8833466209110509,-0.8208530616687824,0.3786666666666666,0.8453333333333333,-0.5174006202451391,-1,-1,-1,-1
-1.5525924211843931,0.5933333333333334,3.9343333333333335,-0.3774923446615346,-1.4837545403167691,0.4636666666666666,2.4473333333333334,-0.6287630611534286,-1.137648821799236,0.4,1.3473333333333335,-0.9311126267856906,-0.8012946061771336,0.3713333333333333,0.8363333333333334,-0.5050725222273975,1,-1,1,-1
-1.2306577113818022,0.6206666666666667,4.296333333333333,-0.299218171238349,-1.449192500562848,0.5213333333333333,2.7936666666666667,-0.6141168826077896,-1.0586912413160363,0.4033333333333334,1.29,-0.8664895209909846,-0.5346059839699875,0.4853333333333333,1.471666666666667,-0.3369731814491859,1,1,1,1
-1.0534201741464022,0.626,4.445666666666667,-0.2561252045459133,-1.3001150732183482,0.5403333333333333,3.0323333333333333,-0.5509431048574658,-1.0628748596650046,0.4116666666666666,1.2713333333333334,-0.8699136179493201,-0.2409786001039178,0.5293333333333333,1.8896666666666664,-0.1518937834088049,1,1,1,1
-1.030186246741592,0.6273333333333333,4.461333333333333,-0.25047618190992293,-1.2395499667459502,0.5456666666666667,3.118666666666667,-0.5252777399268632,-1.0255835737110413,0.413,1.2983333333333331,-0.8393924355286356,-0.0816498097629341,0.545,2.095333333333333,-0.051465559656139796,1,1,1,1
-1.053921426477448,0.6303333333333333,4.448333333333333,-0.2562470774309871,-1.2721772736581802,0.5516666666666666,3.1203333333333334,-0.5391040466466704,-0.9680115158062867,0.4103333333333333,1.3303333333333334,-0.7922723849137423,-0.0620992720199113,0.5556666666666668,2.147333333333333,-0.03914245235871264,1,1,-1,1
-1.2702621734473016,0.5786666666666667,3.942333333333333,-0.30884747319820227,-1.218043225294645,0.517,3.036666666666666,-0.516163938268355,-1.090802915820135,0.4206666666666667,1.365,-0.8927714324429836,-0.1420681160371784,0.502,1.9383333333333328,-0.08954846462442084,-1,-1,1,-1
-1.415271412367948,0.564,3.717,-0.3441045547418447,-1.3302782341212107,0.5076666666666667,2.8926666666666665,-0.5637251930452453,-1.050957841672281,0.4203333333333333,1.442,-0.8601600932112481,-0.274908656946488,0.4783333333333333,1.739,-0.17328059826651976,-1,-1,-1,-1
-1.62069711137094,0.569,3.564333333333333,-0.3940511007331087,-1.2856725729680831,0.4993333333333333,2.8753333333333333,-0.5448228805067944,-1.042358220161746,0.4173333333333333,1.4423333333333332,-0.8531217031381383,-0.3613764921890949,0.4726666666666667,1.6363333333333332,-0.22778305878585628,1,-1,-1,-1
-1.6174383503447785,0.5723333333333334,3.582333333333333,-0.3932587760227259,-1.4359014667524486,0.506,2.767333333333333,-0.6084846092920589,-1.0362249878817855,0.4173333333333333,1.4423333333333332,-0.8481019378912064,-0.3740585499832727,0.4693333333333333,1.604666666666667,-0.2357768214641028,1,1,1,-1
-1.6380938014313986,0.5720000000000001,3.597,-0.398280876191669,-1.3867749067830184,0.469,2.541,-0.5876664986201132,-1.002683455716424,0.3996666666666666,1.377,-0.8206497544735559,-0.346483883504783,0.521,1.8556666666666668,-0.21839594027445539,-1,-1,-1,1
-1.600201048474919,0.5703333333333334,3.621333333333333,-0.38906775369793056,-1.5884516478614483,0.4666666666666666,2.321,-0.6731300181163021,-0.9993043228045084,0.391,1.326,-0.8178840914134073,-0.244477964850585,0.5403333333333333,2.036666666666666,-0.1540995052059664,-1,-1,-1,1
-1.5681204912261393,0.568,3.625333333333333,-0.3812677898383542,-1.6584614080057016,0.471,2.281333333333333,-0.7027976955540542,-1.047355634209497,0.391,1.2706666666666666,-0.8572118540106878,-0.1679328497737464,0.5479999999999999,2.1383333333333336,-0.10585153992826313,-1,1,1,1
-1.5247558615652743,0.5626666666666666,3.6236666666666655,-0.37072425278207294,-1.6676598296289704,0.472,2.2826666666666666,-0.7066956635672753,-1.125761540614289,0.3983333333333334,1.2306666666666668,-0.9213834402411547,-0.148114172291141,0.5503333333333333,2.163,-0.0933594186208372,-1,1,1,1
-1.5358096820672804,0.5503333333333333,3.545333333333333,-0.37341184326740257,-1.6790223506228177,0.469,2.284,-0.7115107008853658,-1.14999356629392,0.4003333333333333,1.2623333333333333,-0.9412162257638574,-0.1517176357183753,0.5056666666666667,2.0113333333333334,-0.09563075596407782,-1,-1,1,-1
-1.5449569842485058,0.5426666666666666,3.4896666666666665,-0.37563588899930445,-1.6362127806247453,0.4626666666666666,2.2936666666666667,-0.6933695086953804,-1.1774100547820805,0.401,1.2593333333333334,-0.9636553459249256,-0.2418542371796725,0.4893333333333333,1.869,-0.15244571552340783,-1,-1,1,-1
-1.616789087280582,0.545,3.4473333333333334,-0.3931009162824222,-1.589809706321916,0.4563333333333333,2.293333333333333,-0.6737055155935646,-1.1654279448245948,0.4006666666666667,1.2773333333333334,-0.953848546442371,-0.312307846379465,0.4826666666666666,1.7766666666666666,-0.1968540789695688,1,-1,-1,-1
-1.6604258896185864,0.5483333333333333,3.4373333333333336,-0.4037106285310104,-1.5759029558108728,0.452,2.273,-0.6678123231655544,-1.1506506504367917,0.4003333333333333,1.2933333333333334,-0.9417540185612172,-0.3272036795206816,0.48,1.753,-0.20624322992268226,1,-1,-1,-1
-1.6988876441232603,0.5196666666666667,3.2173333333333334,-0.41306209623731927,-1.618584507158317,0.4366666666666666,2.169,-0.6858992655477268,-1.1211269249830655,0.3576666666666666,1.126,-0.9175902229918234,-0.4312582202265631,0.4896666666666667,1.7526666666666666,-0.2718309537366065,-1,-1,-1,1
-1.7831413954589772,0.514,3.082,-0.43354728327306885,-1.774946232714222,0.44,2.043333333333333,-0.7521598730379482,-1.2583708961503013,0.3483333333333334,0.9326666666666666,-1.0299180275439523,-0.4532995766417627,0.4993333333333333,1.776333333333333,-0.2857240754325697,-1,1,-1,1
-1.925180989061281,0.52,2.99,-0.46808233477280636,-1.794161361071141,0.4423333333333333,2.039333333333333,-0.7603025695540263,-1.2360226603197082,0.3396666666666667,0.9023333333333332,-1.0116270363615065,-0.4468371096518906,0.5006666666666667,1.7906666666666666,-0.2816506491581085,1,1,-1,1
-1.913660027023942,0.5233333333333333,3.0253333333333337,-0.465281164991935,-1.8387464961095188,0.4486666666666666,2.043333333333333,-0.7791961838459728,-1.2150687104521976,0.3333333333333333,0.884,-0.9944772033648733,-0.3958128593771048,0.5,1.8393333333333333,-0.24948901150027167,1,1,-1,-1
-1.8407883142746684,0.4953333333333333,2.9016666666666664,-0.4475633703345063,-1.7788552545241605,0.4326666666666666,2.021333333333333,-0.7538163791867399,-1.3550455577821177,0.3386666666666666,0.8160000000000001,-1.1090417398976962,-0.3825994763706688,0.478,1.7926666666666666,-0.24116034357867333,-1,-1,1,-1
-1.9394145169876928,0.4896666666666667,2.763,-0.47154302912918344,-1.834311276909656,0.4293333333333333,1.9486666666666668,-0.7773166937246506,-1.3792238320870804,0.3403333333333333,0.8123333333333334,-1.1288305324212398,-0.4215896440270936,0.469,1.7223333333333335,-0.26573665068031666,-1,-1,1,-1
-1.9790395617280976,0.4906666666666667,2.7246666666666663,-0.4811773354946382,-1.8704189907611848,0.4303333333333333,1.9143333333333328,-0.792617874665059,-1.400766092418677,0.3443333333333333,0.81,-1.146461870159129,-0.4659242282926945,0.469,1.6716666666666666,-0.29368165383435024,1,1,1,1
-1.969299590219116,0.491,2.7273333333333336,-0.47880919004210715,-1.9237635430813969,0.4363333333333333,1.9046666666666667,-0.8152234223492164,-1.4296595786064863,0.3493333333333333,0.807,-1.1701098442138806,-0.4309479527830624,0.4639999999999999,1.678,-0.2716353857656681,1,1,1,-1
-1.5574252762329968,0.6286666666666667,4.118333333333333,-0.37866738954698814,-1.5573963898554348,0.4723333333333333,2.347,-0.659969890508806,-1.2527188129924691,0.379,1.002,-1.0252920604660125,-0.3453301147313172,0.4913333333333333,1.729666666666667,-0.2176686960124957,1,1,1,1
-1.0319812103142016,0.6523333333333333,4.767,-0.25091260359945405,-1.5369247082590691,0.49,2.447666666666667,-0.6512947108630263,-1.147728164975344,0.3886666666666666,1.1116666666666668,-0.9393621001918491,-0.3299923597098659,0.5103333333333333,1.776,-0.2080009925807346,1,1,1,1
-0.8961655713600232,0.6609999999999999,4.94,-0.217890824482816,-1.4865689038372816,0.497,2.526,-0.6299556895661971,-1.0923551346656597,0.3923333333333333,1.165333333333333,-0.8940418513445888,-0.2788332800381459,0.5193333333333333,1.842666666666667,-0.17575436917226994,1,1,1,1
-0.8831498219615712,0.6643333333333333,4.967666666666667,-0.21472621689430255,-1.5143396239453768,0.5036666666666667,2.5409999999999995,-0.6417239453734368,-1.0523384709376968,0.3913333333333333,1.1936666666666664,-0.8612900740254553,-0.2163221577331378,0.5203333333333333,1.9036666666666664,-0.13635231908174889,1,1,-1,1
-1.0372127526010466,0.6293333333333333,4.562333333333333,-0.25218458402207555,-1.363382451427288,0.5006666666666667,2.708666666666667,-0.5777535976397234,-1.0973751286650046,0.4006666666666667,1.216,-0.8981504828568916,-0.2313388808664485,0.5266666666666666,1.9273333333333331,-0.14581766949102784,-1,-1,1,1
-1.037950622788129,0.612,4.451,-0.25236398741421956,-1.3091026301097282,0.4916666666666666,2.723,-0.5547517158033896,-1.0180779417804369,0.3963333333333333,1.290333333333333,-0.8332494250242704,-0.2347969707944328,0.5306666666666667,1.9593333333333327,-0.1479973749184098,-1,-1,-1,1
-1.1836028438024124,0.6153333333333333,4.333,-0.2877774015631167,-1.423382144748356,0.496,2.6426666666666665,-0.6031793603354638,-1.0213233454200423,0.3936666666666666,1.2766666666666666,-0.8359056368973453,-0.147773737216045,0.522,2.015333333333333,-0.09314483536929913,1,1,-1,-1
-1.1620701370298097,0.6133333333333334,4.333,-0.2825420082586084,-1.491841732897658,0.5026666666666667,2.6256666666666666,-0.6321901293275294,-0.9887917063353744,0.3903333333333333,1.2913333333333334,-0.8092800039767544,-0.1516102464884183,0.5196666666666667,2.003333333333333,-0.0955630663168291,-1,1,-1,-1
-1.0920498628454904,0.6343333333333333,4.4703333333333335,-0.2655175032339616,-1.3378133226426874,0.542,3.000333333333333,-0.5669182989101913,-1.03571222516997,0.408,1.276333333333333,-0.8476822654700094,-0.1390406347584296,0.529,1.989,-0.08764018071277815,1,1,1,1
-1.014455820550042,0.6409999999999999,4.556666666666667,-0.24665153650746532,-1.2559103526171405,0.556,3.151333333333333,-0.5322106968429208,-1.0108846192968322,0.421,1.337,-0.8273620252707744,-0.1501794185065741,0.54,1.9876666666666665,-0.09466118591966612,1,1,1,1
-0.9809383611526714,0.6403333333333333,4.588333333333334,-0.23850220886527626,-1.1391457046839857,0.5529999999999999,3.247666666666667,-0.48272994010449227,-0.9491105546067063,0.4213333333333333,1.4006666666666665,-0.7768028276179484,-0.1287537729515766,0.5429999999999999,2.021,-0.08115615948196087,-1,-1,1,1
-0.9975400164120264,0.6436666666666666,4.589333333333333,-0.24253868211067292,-1.1610650499183728,0.5556666666666668,3.2373333333333334,-0.492018588754632,-0.9157224764798572,0.4196666666666667,1.4176666666666666,-0.749476239190731,-0.1275699286209137,0.5493333333333333,2.040666666666666,-0.0804099579757943,1,1,-1,1
-1.018250520870403,0.635,4.608333333333333,-0.2475741677799587,-1.3072232960679222,0.5226666666666666,2.9246666666666665,-0.5539553200432098,-0.935677857363157,0.3843333333333333,1.286,-0.7658087899363751,-0.066795341493953,0.5226666666666666,2.0780000000000003,-0.042102481835417996,-1,-1,-1,-1
-1.033792627704126,0.6293333333333333,4.600666666666667,-0.25135302581738656,-1.2772219725502354,0.5043333333333333,2.8526666666666665,-0.541241812855149,-1.0536727461021889,0.372,1.1353333333333333,-0.8623821161648743,-0.1298355645186895,0.5086666666666667,1.995,-0.08183803502575461,-1,-1,-1,-1
-1.0136229279616256,0.6216666666666666,4.591333333333334,-0.24644902967324242,-1.2764158369372836,0.4926666666666666,2.788,-0.5409002008958042,-1.1359274538067423,0.37,1.06,-0.9297037671776608,-0.1938409547100634,0.506,1.938,-0.12218195299412253,-1,-1,-1,-1
-1.1602390725483778,0.6303333333333333,4.509,-0.2820968091098229,-1.300699281756219,0.49,2.732,-0.5511906719170047,-1.1744074689842567,0.3726666666666666,1.030333333333333,-0.961197869157236,-0.2214145250935548,0.506,1.9036666666666664,-0.13956214329247835,1,-1,1,1
-1.096004221699407,0.6176666666666667,4.488,-0.2664789533705399,-1.4917161946578452,0.4666666666666666,2.369333333333333,-0.632136930630702,-1.195885735754542,0.386,1.0776666666666668,-0.9787768311427594,-0.2294518471186792,0.534,2.003333333333333,-0.14462823318736778,-1,-1,1,1
-1.062261801540675,0.6096666666666667,4.461333333333333,-0.25827492948991476,-1.4944620970210831,0.4586666666666666,2.308666666666667,-0.6333005476095382,-1.147475032486292,0.3903333333333333,1.147333333333333,-0.939154923027605,-0.1765626841192884,0.547,2.106333333333333,-0.11129110256316248,-1,-1,1,1
-1.224618146942662,0.6166666666666667,4.354,-0.29774973089962425,-1.578577902752246,0.46,2.23,-0.6689458717287295,-1.055402486719194,0.3829999999999999,1.196,-0.8637978283764954,-0.1419579153609707,0.551,2.1573333333333333,-0.08947900286459579,1,1,-1,1
-1.2997692215050938,0.6266666666666666,4.354,-0.31602172228211795,-1.5586792201170172,0.4593333333333333,2.2343333333333333,-0.6605135089175763,-1.0593751715448694,0.381,1.176,-0.8670492860605776,-0.0891302133946227,0.5503333333333333,2.2030000000000003,-0.05618061239755404,1,-1,-1,-1
-1.0120594536334613,0.6116666666666667,4.402,-0.24606889153659828,-1.4626922403901488,0.512,2.6746666666666665,-0.6198375982032253,-1.0564653629389114,0.417,1.2966666666666666,-0.8646677431075843,-0.0310788047632386,0.58,2.292333333333333,-0.019589611846347305,-1,1,1,1
-1.0279899701610873,0.6093333333333333,4.316333333333334,-0.24994218626200687,-1.3563291220113594,0.532,2.8986666666666667,-0.5747646443631687,-0.9940364971363918,0.4346666666666667,1.411333333333333,-0.8135726212116171,0.0204235283376639,0.597,2.365666666666667,0.012873371280383144,-1,1,1,1
-1.0677910512861288,0.6133333333333334,4.2843333333333335,-0.2596192935497614,-1.3514898574877834,0.5416666666666666,2.9570000000000003,-0.5727139340247017,-0.933297474849646,0.4403333333333333,1.485,-0.7638605576062923,0.1672973768965664,0.5983333333333334,2.5,0.1054509882629828,1,1,1,1
-1.1257854178533746,0.619,4.268666666666666,-0.273719857943815,-1.223402808977481,0.5386666666666666,3.0556666666666668,-0.5184351415916545,-0.9251502160887825,0.4443333333333333,1.5083333333333333,-0.7571924053957245,0.1582257529591797,0.5993333333333333,2.4883333333333337,0.09973295653353736,1,-1,1,1
-1.1810226332316516,0.623,4.308333333333334,-0.2871500574354583,-1.206621755761796,0.5193333333333333,2.970333333333333,-0.5113239206298502,-0.923435574266498,0.4393333333333333,1.5479999999999998,-0.7557890508450479,0.0939044180773538,0.5413333333333333,2.255666666666667,0.05918989210834721,1,-1,-1,-1
-1.219581831123902,0.6256666666666667,4.313,-0.29652521721468084,-1.3236720365943635,0.518,2.8593333333333333,-0.5609257185589345,-0.9005400266296275,0.43,1.546,-0.7370501104151289,-0.0512964932644206,0.5206666666666667,2.0516666666666667,-0.032333238030999946,1,-1,-1,-1
-1.2191583836422444,0.6273333333333333,4.3293333333333335,-0.2964222615512943,-1.3629858256626668,0.52,2.837333333333333,-0.577585521571129,-0.9523283399206856,0.4306666666666667,1.5043333333333335,-0.779436435176556,-0.080484734132262,0.509,1.9806666666666668,-0.050731188448804906,1,1,1,-1
-1.225587059456637,0.6283333333333334,4.330666666666667,-0.297985309182554,-1.3464335033109882,0.52,2.853,-0.5705712287159119,-0.9367757619365612,0.4306666666666667,1.5186666666666668,-0.7667073737451164,-0.1831916532958339,0.5103333333333333,1.8823333333333327,-0.11546947860108302,1,1,1,1
-1.189279705266153,0.6206666666666667,4.343999999999999,-0.28915765546299815,-1.3263077697597532,0.5253333333333333,2.9536666666666664,-0.5620426497011302,-0.9416554218344227,0.4213333333333333,1.5166666666666666,-0.7707011483249846,-0.3356650749791079,0.4556666666666667,1.5516666666666663,-0.2115766220518764,-1,1,-1,-1
-1.1955701565289187,0.6153333333333333,4.332333333333334,-0.2906870956198354,-1.257573016668899,0.5186666666666667,3.003333333333333,-0.5329152754712903,-0.9118902947111324,0.411,1.524,-0.746339776721272,-0.4963724968739256,0.4343333333333333,1.331,-0.3128738257162362,-1,-1,-1,-1
-1.1477210725174078,0.6096666666666667,4.335999999999999,-0.27905322270705063,-1.3694216464754423,0.5243333333333333,2.943,-0.5803127963900567,-0.9550073418811016,0.409,1.4756666666666665,-0.7816290736294152,-0.571615192122904,0.4293333333333333,1.2396666666666667,-0.3603008489054925,-1,1,-1,-1
-1.180767623854643,0.609,4.293666666666667,-0.2870880552729305,-1.3699553255828656,0.528,2.969666666666667,-0.5805389508516872,-0.956678024980166,0.4076666666666667,1.465666666666667,-0.7829964500104992,-0.6075000609779262,0.4286666666666667,1.2006666666666663,-0.38291982210546793,-1,1,-1,-1
-1.4149536986377491,0.6206666666666667,4.344666666666667,-0.3440273068438726,-1.549356860748003,0.3736666666666666,1.6333333333333333,-0.6565630204407004,-1.0893996979238465,0.422,1.4833333333333334,-0.8916229638854374,-0.5462613687093676,0.4573333333333333,1.433,-0.3443198109191316,1,-1,1,1
-1.4931036397763124,0.6296666666666667,4.3853333333333335,-0.36302843303322524,-1.8154369829124657,0.3296666666666666,1.012,-0.769318430839302,-1.094271501602282,0.431,1.538,-0.8956103085152485,-0.5211385007147122,0.4693333333333333,1.5136666666666667,-0.3284843488982609,1,-1,1,1
-1.4982369135551163,0.6306666666666667,4.418666666666667,-0.3642765207657881,-1.8599239357141024,0.309,0.8046666666666666,-0.7881704389477142,-1.0460444478128623,0.4303333333333333,1.594,-0.8561387089534589,-0.4785357583703142,0.4746666666666667,1.588666666666667,-0.30163096143775375,1,-1,-1,1
-1.4411762532182577,0.627,4.458,-0.3504029747117216,-1.8927163537010911,0.301,0.7106666666666667,-0.8020667139419055,-1.0535926432423817,0.4296666666666667,1.588,-0.8623165557012418,-0.4987792379114366,0.4796666666666667,1.594666666666667,-0.31439084424699004,-1,-1,-1,1
-1.356377889783951,0.611,4.354666666666666,-0.32978537243600137,-2.0696276652868857,0.352,0.9516666666666668,-0.8770355142406426,-1.0119779589517666,0.4203333333333333,1.5646666666666669,-0.82825687290615,-0.4533679948908633,0.4703333333333333,1.5933333333333335,-0.2857672008665528,-1,1,-1,-1
-1.3305344587791978,0.6046666666666667,4.3053333333333335,-0.3235018834591321,-2.0717924683143982,0.3753333333333333,1.1393333333333333,-0.8779528817306065,-0.99695712341537,0.413,1.5366666666666666,-0.8159630179266402,-0.4224027013241276,0.4613333333333333,1.586666666666667,-0.26624913746927376,-1,1,-1,-1
-1.4388191978670442,0.609,4.227666666666667,-0.34982988782885005,-1.998892271186425,0.38,1.2463333333333333,-0.8470603386182619,-0.9893912034409128,0.4103333333333333,1.526,-0.809770664463534,-0.46310524623533,0.46,1.5386666666666668,-0.29190479128360936,1,1,-1,-1
-1.4648364859219427,0.612,4.222,-0.35615564785161635,-1.9597520251458491,0.3806666666666667,1.2866666666666666,-0.8304740770459692,-1.0534194093179203,0.4133333333333333,1.475,-0.8621747717945011,-0.4499739944077758,0.4593333333333333,1.5446666666666669,-0.2836278923385542,1,1,1,-1
-1.5199991966693125,0.5906666666666667,4.036666666666666,-0.36956773252611547,-1.9728290166860591,0.38,1.31,-0.8360156467652737,-1.081238497223328,0.3893333333333333,1.357,-0.8849434008459689,-0.4535648200484836,0.441,1.507,-0.28589126382420993,-1,-1,-1,-1
-1.488864179174573,0.58,3.994,-0.36199766417153645,-1.970182459151243,0.3796666666666667,1.3263333333333334,-0.834894128635493,-1.1012299416147615,0.379,1.292,-0.9013054678950153,-0.568703675042574,0.4393333333333333,1.4006666666666665,-0.358465659620635,-1,-1,-1,-1
-1.4918950104234328,0.5723333333333334,3.932333333333333,-0.36273457076646415,-2.000347983779582,0.38,1.3076666666666668,-0.8476772184871098,-1.1327784577147983,0.3723333333333333,1.227,-0.9271264603965834,-0.6359420840927372,0.4433333333333333,1.3586666666666667,-0.400847416077905,-1,1,-1,1
-1.710015305955357,0.586,3.8123333333333336,-0.4157676402669586,-1.9828180528512944,0.3803333333333333,1.3090000000000002,-0.8402486494530934,-1.1811058852470706,0.3773333333333333,1.192,-0.966680211196591,-0.6178663887399676,0.446,1.3733333333333335,-0.3894539323673467,1,1,1,1
-1.861435127897098,0.478,2.861,-0.4525833704180923,-1.9880201017786023,0.3653333333333333,1.3323333333333334,-0.84245309508,-1.3313612407904514,0.3266666666666666,0.8743333333333333,-1.0896572284516615,-0.8073509913587622,0.4013333333333333,1.1163333333333334,-0.5088899867600236,-1,-1,-1,-1
-2.152778342710322,0.4529999999999999,2.383,-0.5234196258064673,-2.078955626509088,0.36,1.239,-0.8809883765861489,-1.4333335295059657,0.3083333333333333,0.6943333333333332,-1.1731168020792135,-0.944725573933712,0.384,0.9363333333333334,-0.5954800204083068,-1,-1,-1,-1
-2.1892856713400133,0.4416666666666666,2.2576666666666667,-0.532295900670181,-2.091347213961201,0.3593333333333333,1.2396666666666667,-0.8862394961259603,-1.494854582125808,0.3003333333333333,0.5966666666666668,-1.2234689211249545,-0.9754749958518611,0.376,0.8833333333333333,-0.6148620154517138,-1,-1,-1,-1
-2.259970448733725,0.4406666666666667,2.181,-0.549481970875184,-2.08851685318013,0.3576666666666666,1.2303333333333333,-0.8850400886360293,-1.576915537687401,0.303,0.5363333333333333,-1.2906319950238545,-0.9639157646735016,0.3693333333333333,0.8646666666666667,-0.607575993555077,-1,-1,1,-1
-2.2839668314562025,0.504,2.616,-0.5553163744531645,-2.0863904730770666,0.3686666666666667,1.2093333333333334,-0.8841390034319414,-1.553137915823719,0.3336666666666666,0.6483333333333333,-1.2711711178814733,-0.934935964550129,0.427,1.065,-0.5893094276389673,1,1,1,1
-2.0894109907121425,0.519,2.907,-0.5080126909571153,-2.102310468760659,0.376,1.2243333333333333,-0.8908853384540588,-1.421899640192671,0.3403333333333333,0.7873333333333333,-1.1637586956856771,-0.7818492156841774,0.4486666666666666,1.2856666666666667,-0.49281569141103865,1,1,1,1
-1.991599405556808,0.5206666666666667,3.0146666666666664,-0.4842310956642684,-2.0927357998759257,0.3796666666666667,1.2616666666666667,-0.8868279300661391,-1.3812718606664345,0.3403333333333333,0.8223333333333334,-1.1305067485203684,-0.6961608134638542,0.4546666666666666,1.3936666666666666,-0.438804523606563,1,1,1,1
-1.9262866832193288,0.516,3.0386666666666664,-0.4683511697062409,-2.083453064778977,0.3803333333333333,1.279,-0.8828942329640647,-1.393430855725989,0.3416666666666666,0.818,-1.140458320228649,-0.6740470867156454,0.4579999999999999,1.4303333333333332,-0.42486578539659153,-1,1,1,1
-1.7855645682492467,0.5106666666666667,2.993666666666667,-0.43413644573814203,-1.8212978540337976,0.5203333333333333,2.6386666666666665,-0.7718020621726138,-1.3241224463207466,0.34,0.8306666666666666,-1.0837326119933164,-0.6584160426396399,0.4083333333333334,1.1786666666666668,-0.4150132158227356,-1,1,-1,-1
-1.8124707298191272,0.5126666666666666,2.947,-0.44067832361817705,-1.4654783093404031,0.556,3.258,-0.6210182363708917,-1.3475527572044808,0.3416666666666666,0.805,-1.1029092312587025,-0.768230276846976,0.39,0.976,-0.48423139328206133,1,1,1,-1
-1.8535442336971573,0.5176666666666666,2.9410000000000003,-0.450664803695514,-1.2485901469932483,0.5613333333333334,3.5083333333333333,-0.5291086508027661,-1.3251965292340484,0.3406666666666667,0.8166666666666667,-1.0846116988816659,-0.8361998269815712,0.389,0.9,-0.5270740030494266,1,1,-1,-1
-1.8609118522341983,0.52,2.9513333333333334,-0.45245614285070435,-1.235537569227656,0.5623333333333334,3.526,-0.5235774267836741,-1.3282604244399494,0.3413333333333333,0.817,-1.0871193545471909,-0.8416852796398815,0.3856666666666667,0.879,-0.5305315970333793,1,1,1,-1
-1.8222615666941369,0.5033333333333334,2.972,-0.44305883631276216,-1.5435203487062,0.4763333333333333,2.6180000000000003,-0.6540897116297434,-1.4043768827669028,0.3436666666666667,0.8236666666666667,-1.149417134052069,-0.9024131651342556,0.3836666666666666,0.8633333333333333,-0.5688096361712089,-1,-1,1,-1
-1.9137800616144625,0.5,2.890333333333333,-0.4653103498175195,-1.6703056165458805,0.4463333333333333,2.2663333333333338,-0.7078168551362534,-1.390272755345463,0.3413333333333333,0.8433333333333334,-1.1378735620109823,-0.9490519327557914,0.3879999999999999,0.8533333333333333,-0.5982070136333745,-1,-1,-1,1
-2.014987304985901,0.5036666666666667,2.8383333333333334,-0.4899175545647063,-1.6553573710839893,0.4306666666666667,2.155666666666667,-0.7014823137278847,-1.402396150704873,0.3406666666666667,0.8343333333333333,-1.1477959970211191,-0.9545450439623072,0.3886666666666666,0.857,-0.6016694349582689,1,-1,-1,1
-2.034808020276537,0.508,2.852333333333333,-0.4947366997478466,-1.7812386238546003,0.4316666666666666,2.0323333333333333,-0.7548263673993095,-1.3947739305939164,0.3403333333333333,0.836,-1.1415575645158869,-0.9512598643704452,0.3893333333333333,0.8603333333333333,-0.5995987184831539,1,1,-1,1
-1.8116441066754687,0.588,3.656333333333333,-0.44047734111665676,-1.787476034351597,0.456,2.103333333333333,-0.7574695628950583,-1.2731469960645547,0.3323333333333333,0.8243333333333334,-1.0420115778040837,-0.8703062559981547,0.417,0.998,-0.5485719889272543,1,1,-1,1
-1.504224220749161,0.6026666666666667,4.054666666666667,-0.3657322554454438,-1.7730975058228973,0.4676666666666667,2.183333333333333,-0.7513764475131455,-1.291352064109367,0.3296666666666666,0.7693333333333334,-1.0569115789320318,-0.7599403214982194,0.4266666666666666,1.1333333333333333,-0.47900606339106816,1,1,-1,1
-1.5135887713018388,0.611,4.117666666666667,-0.3680091222500203,-1.6165940527580709,0.461,2.280666666666667,-0.6850557808824548,-1.2969793246539054,0.3303333333333333,0.7633333333333333,-1.0615172298559663,-0.7834375123311752,0.4336666666666666,1.1366666666666665,-0.4938168275566714,1,-1,1,1
-1.341182973449779,0.6026666666666667,4.227666666666667,-0.32609092918376215,-1.6469224336975046,0.4606666666666667,2.2576666666666667,-0.6979078835188076,-1.3194767804238543,0.3303333333333333,0.7463333333333334,-1.0799303506156948,-0.7137477157537728,0.4333333333333333,1.21,-0.44988991096504527,-1,-1,1,-1
-1.3252093682783057,0.5936666666666667,4.1066666666666665,-0.32220715802360334,-1.6278708094343577,0.4803333333333333,2.397666666666667,-0.6898344742950125,-1.2918608018185211,0.3846666666666667,1.053,-1.0573279570758305,-0.6596390058504886,0.4306666666666667,1.204,-0.4157840747661666,-1,1,1,-1
-1.366011174958734,0.5943333333333333,4.046666666666667,-0.332127578515204,-1.562987476107678,0.4856666666666667,2.486333333333333,-0.6623391964900923,-1.2079366404281684,0.405,1.2346666666666666,-0.9886399358995138,-0.6402420960883695,0.4296666666666667,1.1993333333333331,-0.4035578023546872,1,1,1,-1
-1.33995968999454,0.594,4.059333333333333,-0.3257935039655252,-1.5813717706958843,0.49,2.4953333333333334,-0.6701298148358728,-1.1063322220744811,0.4106666666666667,1.361,-0.9054814470464139,-0.6469802435400356,0.43,1.187,-0.40780499571193385,-1,1,1,1
-1.3722271678892302,0.595,4.041666666666667,-0.33363891511179933,-1.5013104181919092,0.4856666666666667,2.544,-0.6362026255922019,-1.0794059076889766,0.4103333333333333,1.389,-0.8834435115809748,-0.652268797287374,0.43,1.184,-0.41113848024997013,1,-1,-1,1
-1.3231307238101655,0.5943333333333333,4.041333333333333,-0.32170176307043374,-1.526119277704729,0.5086666666666667,2.673,-0.6467157489068409,-1.039856413596332,0.4,1.3363333333333334,-0.8510740908713332,-0.6220178944148507,0.4623333333333333,1.3276666666666666,-0.3920707120462443,-1,1,-1,1
-1.3558393284881864,0.5973333333333334,4.0280000000000005,-0.32965442836883463,-1.4380517046923034,0.511,2.774,-0.6093958046094344,-1.0562325475251542,0.3953333333333333,1.2886666666666668,-0.8644771945241323,-0.4731264716642451,0.469,1.5016666666666665,-0.29822137642492075,1,1,-1,1
-1.310097206937793,0.5946666666666667,4.049,-0.31853283555526246,-1.4736646078358917,0.5176666666666666,2.792333333333333,-0.6244873021507613,-1.0454964839753302,0.3903333333333333,1.273,-0.8556902260487421,-0.424352518909858,0.4679999999999999,1.549,-0.2674781477213289,-1,1,-1,-1
-1.2890599029540084,0.5913333333333334,4.048333333333334,-0.3134178928968807,-1.4809746629619045,0.5193333333333333,2.8056666666666668,-0.6275850467664246,-1.0550913710393763,0.39,1.269,-0.8635431946685194,-0.3890391770253161,0.4603333333333333,1.5583333333333331,-0.24521941976233746,-1,1,-1,-1
-1.3491562786071416,0.6153333333333333,4.241333333333333,-0.32802953304237087,-1.402336374039066,0.4823333333333333,2.611,-0.5942609018870191,-1.032651326294472,0.3823333333333333,1.2786666666666666,-0.8451770621615027,-0.449147367371826,0.4396666666666667,1.4376666666666666,-0.2831068522631936,1,-1,-1,-1
-1.261672701319524,0.617,4.366,-0.3067590564774468,-1.4514922003472588,0.4693333333333333,2.470666666666667,-0.615091414605428,-1.0949071005526811,0.381,1.22,-0.8961305166822578,-0.5631686147264521,0.4379999999999999,1.326,-0.35497679690648054,1,-1,-1,-1
-1.301085024149125,0.62,4.354333333333333,-0.3163416423193601,-1.415130576048797,0.4613333333333333,2.4406666666666665,-0.599682635335556,-1.190844087886529,0.3896666666666666,1.1703333333333332,-0.9746504769464882,-0.6216750699740388,0.44,1.271,-0.39185462272819915,1,-1,1,1
-1.2884720083562442,0.6223333333333333,4.377666666666667,-0.313274954088797,-1.5416301821775311,0.4656666666666667,2.3426666666666667,-0.6532887254420942,-1.1288767000276196,0.3893333333333333,1.2256666666666665,-0.9239330532751797,-0.6074042660541417,0.4403333333333333,1.283,-0.38285944058860827,1,1,-1,1
-1.163492459605659,0.6183333333333334,4.4093333333333335,-0.2828878272106376,-1.6277360035712949,0.4773333333333333,2.309333333333333,-0.6897773483049531,-1.0918284733948462,0.3866666666666666,1.1906666666666663,-0.8936108035995405,-0.4200208206268228,0.5076666666666667,1.7073333333333334,-0.26474778892385925,-1,1,-1,1
-1.174176389529097,0.6183333333333334,4.397,-0.2854854836863284,-1.4498038791329888,0.4703333333333333,2.4283333333333337,-0.6143759633727275,-1.0695787430433654,0.3836666666666666,1.1856666666666666,-0.8754004345683699,-0.2537001633917299,0.5306666666666667,1.9606666666666668,-0.1599124472147489,1,-1,-1,1
-1.133557780167772,0.615,4.418,-0.2756096052036803,-1.439789526803454,0.465,2.4016666666666664,-0.6101322325836422,-1.0602202844443351,0.382,1.184,-0.8677409716463874,-0.2438762060675969,0.5446666666666666,2.0276666666666667,-0.15372020422982943,-1,-1,-1,1
-1.107086041389861,0.61,4.411333333333333,-0.2691733514888011,-1.4469735782439432,0.4626666666666666,2.383666666666667,-0.6131765812629335,-1.0399651892435435,0.3803333333333333,1.198,-0.8511631186773352,-0.1984160288806213,0.55,2.099,-0.12506571663472074,-1,-1,-1,1
-1.2743476490767902,0.6063333333333333,4.2363333333333335,-0.30984080264731595,-1.4951531492204038,0.4413333333333333,2.177,-0.6335933912601928,-1.1195197521372935,0.421,1.356,-0.9162748267979797,-0.0847965397408665,0.5193333333333333,2.083,-0.05344900848316403,-1,-1,1,-1
-1.3948426375586962,0.6133333333333334,4.173,-0.3391375679164008,-1.533789419642289,0.4366666666666666,2.095666666666667,-0.6499660856661218,-0.9829783521212524,0.4303333333333333,1.5426666666666666,-0.8045220440430499,-0.1931698368676151,0.51,1.9316666666666664,-0.1217589335718225,1,-1,1,-1
-1.4060978156787751,0.618,4.202,-0.341874115847564,-1.5143119129564742,0.4306666666666667,2.0643333333333334,-0.6417122024296165,-0.9850739875698736,0.4366666666666666,1.574,-0.8062372241495656,-0.2012000902055539,0.5066666666666666,1.9066666666666665,-0.12682056792734087,1,-1,1,-1
-1.2913450129732285,0.6096666666666667,4.257333333333333,-0.3139734872223425,-1.542905136258789,0.4296666666666667,2.038,-0.6538290062022734,-0.9919144513673588,0.441,1.6003333333333332,-0.8118358254866949,-0.1887831111651343,0.5003333333333333,1.899,-0.1189938898565751,-1,-1,1,-1
-1.3511917851145636,0.5923333333333334,4.068,-0.32852443957004435,-1.6062543261806634,0.428,1.9793333333333327,-0.6806741679150483,-0.9318270509909724,0.4206666666666667,1.5496666666666667,-0.7626570840955716,-0.2620011784516123,0.5366666666666666,1.9853333333333327,-0.16514474826984374,-1,-1,-1,1
-1.4112784132047025,0.59,3.9883333333333337,-0.34313370972431256,-1.6379860902847208,0.43,1.9653333333333332,-0.694120975046372,-0.9762980223337,0.4136666666666667,1.4646666666666666,-0.7990545049421478,-0.15286375047982,0.5463333333333333,2.1356666666666664,-0.09635317574434646,-1,1,-1,1
-1.4307966498262727,0.588,3.955,-0.3478793112134107,-1.6687795057703527,0.431,1.946,-0.7071701429902705,-0.9286411087174192,0.4063333333333333,1.4733333333333334,-0.7600495385839224,-0.1364626444130841,0.5523333333333333,2.1813333333333333,-0.0860152202101566,-1,1,-1,1
-1.5227916709238216,0.5956666666666667,3.923666666666667,-0.3702466857654579,-1.649920014335775,0.4306666666666667,1.956,-0.6991781529110555,-0.928977208763914,0.402,1.4463333333333332,-0.7603246208335217,-0.1111718866984317,0.5526666666666666,2.2070000000000003,-0.07007393383494574,1,-1,-1,1
-1.3803300155493163,0.578,3.921666666666667,-0.3356090155192893,-1.7652715597367776,0.45,2.0136666666666665,-0.748060086427922,-1.0462120337244942,0.3796666666666667,1.2163333333333333,-0.8562758702244959,-0.1232375488258235,0.5579999999999999,2.2373333333333334,-0.07767916960721577,-1,1,-1,1
-1.4642778652545916,0.5770000000000001,3.835333333333333,-0.3560198266131397,-1.6850516087083611,0.4513333333333333,2.110333333333333,-0.7140656886999548,-1.0717955777693808,0.3696666666666667,1.14,-0.8772148106441306,-0.128125744007689,0.5596666666666666,2.249,-0.08076029988141463,-1,1,-1,1
-1.4251431295681103,0.5713333333333334,3.832,-0.34650473241943647,-1.6538195512573193,0.45,2.1373333333333333,-0.7008306396972779,-1.1710549421010965,0.3706666666666667,1.05,-0.9584539818936673,-0.1220551727238143,0.56,2.26,-0.07693389355586149,-1,-1,1,1
-1.4611036322992137,0.5736666666666667,3.817,-0.35524805378694396,-1.6343892652351024,0.4486666666666666,2.1453333333333333,-0.6925967669195019,-1.1504945866830727,0.3703333333333333,1.0686666666666669,-0.9416262876403153,-0.1394997832706876,0.56,2.2426666666666666,-0.08792959149300228,1,-1,-1,1
-1.5229583995645015,0.5546666666666666,3.622,-0.37028722363272665,-1.6205297701662855,0.4376666666666666,2.0976666666666666,-0.6867235996881823,-1.1184396737516429,0.3506666666666667,0.999,-0.915390832894477,-0.0817605642498002,0.5913333333333334,2.453,-0.05153537049424882,-1,-1,-1,1
-1.5889249178124567,0.5493333333333333,3.5196666666666667,-0.3863261114327728,-1.6312805192822109,0.4333333333333333,2.06,-0.6912793895713112,-1.2219586051884357,0.3476666666666667,0.8826666666666667,-1.0001162616253914,0.0173527276560783,0.5963333333333334,2.58,0.010937782255385773,-1,-1,-1,1
-1.7306592635399665,0.5583333333333333,3.4536666666666664,-0.42078694594266375,-1.6070018300421247,0.4296666666666667,2.048,-0.6809909337973997,-1.2001377156108026,0.3433333333333334,0.8773333333333333,-0.9822568788140092,0.061330586768419,0.598,2.6300000000000003,0.038657934185524795,1,-1,-1,1
-1.7513047902481085,0.562,3.4613333333333336,-0.42580663313003486,-1.6728103318351777,0.4326666666666666,2.0036666666666667,-0.7088782655042244,-1.2245346425000734,0.3433333333333334,0.854,-1.0022246283040852,0.1502973689355879,0.5903333333333333,2.6873333333333336,0.0947355325085743,1,1,1,-1
-1.7474069493766784,0.521,3.2056666666666667,-0.42485892459455765,-1.7418944405595764,0.4053333333333333,1.7933333333333332,-0.7381536843813492,-1.4091912798316697,0.363,0.8733333333333333,-1.1533574940396745,-0.1273327577172476,0.5053333333333333,2.1283333333333334,-0.08026046426200896,-1,-1,1,-1
-1.8464483138599004,0.509,3.035333333333333,-0.44893952449129565,-1.7839046856343237,0.3929999999999999,1.676,-0.7559561507430458,-1.3771648577479343,0.37,0.981,-1.1271453577270185,-0.3564206874624813,0.475,1.7926666666666666,-0.22465931282071264,-1,-1,1,-1
-1.9893706191582887,0.511,2.917666666666667,-0.48368919568340607,-1.812852545223208,0.39,1.6256666666666668,-0.7682232369182704,-1.355365979370616,0.3696666666666667,1.0103333333333333,-1.1093039900589312,-0.4343539054777792,0.4623333333333333,1.666,-0.2737822280192493,1,-1,-1,-1
-2.036367046639784,0.5163333333333333,2.9186666666666667,-0.4951157564205581,-1.8257187558380104,0.3896666666666666,1.608,-0.7736754850845209,-1.3123386613441963,0.3656666666666667,1.0306666666666666,-1.0740881322797604,-0.4861319663883656,0.4589999999999999,1.6016666666666666,-0.30641900807311706,1,-1,-1,-1
-1.890449748581324,0.487,2.8346666666666667,-0.4596378922888086,-1.8722163444841984,0.3696666666666667,1.422,-0.7933795300454808,-1.2632767545687609,0.353,1.012,-1.0339332443939344,-0.5180493123782284,0.5033333333333334,1.785,-0.32653716975501523,-1,-1,-1,1
-2.075729756587652,0.4886666666666667,2.6573333333333333,-0.5046862795454342,-1.945441961547379,0.3676666666666666,1.325,-0.8244099746968344,-1.3145960157504963,0.3503333333333333,0.9336666666666668,-1.0759356718284872,-0.4094372199167539,0.5196666666666667,1.958,-0.25807672704015994,1,-1,-1,1
-2.10183154170928,0.49,2.647333333333333,-0.5110325839141612,-1.8927039645720187,0.361,1.3210000000000002,-0.8020614638641408,-1.298159911760229,0.3483333333333334,0.937,-1.0624834854707523,-0.373891309677814,0.527,2.0266666666666664,-0.23567140644914455,1,-1,-1,1
-2.072595217244468,0.489,2.6646666666666667,-0.5039241576968748,-1.932542682995761,0.3616666666666666,1.2853333333333334,-0.8189437135003871,-1.3375417956925948,0.35,0.9043333333333332,-1.0947157250629675,-0.3583104503358085,0.5306666666666667,2.0546666666666664,-0.22585046934851793,-1,1,1,1
-2.035640197921416,0.4766666666666666,2.6083333333333334,-0.4949390327529895,-2.122641660194424,0.3816666666666666,1.293,-0.8995009833032812,-1.3411665422842969,0.3466666666666666,0.921,-1.0976824114918204,-0.3749207815770141,0.4716666666666666,1.81,-0.23632030382681676,-1,1,-1,-1
-2.005987726735059,0.4693333333333333,2.58,-0.48772942595572877,-2.133753229796777,0.39,1.367,-0.9042096762356738,-1.327902688765093,0.3406666666666667,0.9133333333333334,-1.0868265645424655,-0.5397652598810034,0.4536666666666666,1.5790000000000002,-0.34022517949978537,-1,1,-1,-1
-2.100474117793885,0.472,2.5126666666666666,-0.5107025442144111,-2.1133481558038563,0.391,1.3976666666666666,-0.8955627225528147,-1.36266713277416,0.34,0.881,-1.115279644403114,-0.5589900380112582,0.4406666666666667,1.5053333333333332,-0.3523429537923574,1,1,-1,-1
-2.141504513272507,0.4766666666666666,2.509,-0.520678543053694,-2.104637583955172,0.3913333333333333,1.4029999999999998,-0.8918714881396035,-1.3918312837848772,0.3426666666666667,0.864,-1.1391491450216058,-0.6325811384723474,0.44,1.4236666666666666,-0.39872894271183806,1,1,1,-1
-2.258089414339652,0.4956666666666667,2.6133333333333337,-0.5490246222020108,-1.9137721336762687,0.359,1.3316666666666668,-0.8109894139656839,-1.3439957832214982,0.331,0.8693333333333333,-1.0999980135566831,-0.6725991762558652,0.419,1.3163333333333334,-0.4239531375611474,1,-1,-1,-1
-2.1741225369487776,0.4966666666666666,2.7236666666666665,-0.5286091847776745,-2.011061068649197,0.3506666666666667,1.171,-0.8522170475855115,-1.3773402950588196,0.3246666666666666,0.8086666666666666,-1.1272889450030255,-0.7277955508900584,0.411,1.2366666666666668,-0.45874455128013303,1,-1,-1,-1
-2.0295654766646427,0.4876666666666666,2.7873333333333337,-0.4934620444983159,-2.1066604838955207,0.354,1.1106666666666667,-0.8927287220852056,-1.411877961250843,0.3253333333333333,0.7823333333333333,-1.1555564177722077,-0.773481387187613,0.4093333333333333,1.1863333333333332,-0.487541276468338,-1,1,1,-1
-2.001520752069022,0.482,2.7616666666666663,-0.4866433400537123,-2.1649910371600525,0.359,1.099,-0.9174471618492046,-1.3992146229198454,0.3223333333333333,0.7763333333333333,-1.1451920645629254,-0.8407431918752499,0.4116666666666666,1.1316666666666666,-0.5299377796785962,-1,1,-1,1
-2.110187324972809,0.501,2.712666666666667,-0.5130641822735214,-2.142284260799797,0.3693333333333333,1.1230000000000002,-0.9078248275443993,-1.416925773806506,0.374,0.972,-1.1596878174784824,-0.6544852895868185,0.4793333333333333,1.519,-0.4125355810759934,1,1,1,1
-2.1104160295269203,0.511,2.7696666666666667,-0.5131197887657264,-1.981572235043924,0.3666666666666666,1.233,-0.8397207156224515,-1.2388296561465222,0.39,1.2073333333333334,-1.013924431838564,-0.4727202277651863,0.5046666666666667,1.7743333333333335,-0.29796531251390057,1,-1,1,1
-2.091485692358888,0.5143333333333333,2.8103333333333333,-0.5085171272653292,-1.948329155209064,0.3636666666666667,1.233,-0.8256334659654618,-1.2243342922171332,0.3953333333333333,1.24,-1.0020606509196315,-0.3984991749884206,0.5163333333333333,1.8863333333333328,-0.251182251652953,1,-1,1,1
-2.0790863018170853,0.516,2.838,-0.5055023791935664,-1.938704657021879,0.3603333333333333,1.213,-0.8215549416692881,-1.1866758553800592,0.3993333333333333,1.2966666666666666,-0.9712389725843473,-0.3904660653172511,0.5213333333333333,1.911,-0.24611881689166873,1,-1,1,1
-1.9734526149155809,0.5283333333333333,3.008,-0.4798189431548461,-2.0235011738793283,0.3976666666666666,1.415333333333333,-0.8574887272555856,-1.111649520226761,0.3656666666666667,1.147,-0.909833408174578,-0.3193667372418747,0.5466666666666666,2.0776666666666666,-0.20130344351604257,1,1,-1,1
-1.9361453032247744,0.5326666666666666,3.073,-0.4707481629738905,-1.9506417284500976,0.4083333333333334,1.5706666666666669,-0.8266134532818703,-1.1922595817078534,0.355,1.0006666666666666,-0.9758089927774877,-0.1967246574983931,0.5479999999999999,2.2063333333333333,-0.12399961035688017,1,1,-1,1
-1.8855396108599023,0.5303333333333333,3.097,-0.45844405714200515,-1.895034896520717,0.411,1.645333333333333,-0.8030492309560554,-1.3218362770266716,0.3603333333333333,0.8973333333333334,-1.081861488799679,-0.1974423790504413,0.5496666666666666,2.2056666666666667,-0.12445200505884801,-1,1,1,1
-1.9156021922103856,0.5333333333333333,3.094,-0.4657533768100188,-1.8731335616924447,0.4096666666666667,1.655333333333333,-0.7937682144834582,-1.2386770244100087,0.3556666666666667,0.9543333333333331,-1.013799509864056,-0.1920665087901945,0.55,2.2153333333333336,-0.12106348312125009,1,-1,-1,1
-1.770403404629084,0.5589999999999999,3.372,-0.43045020901259723,-1.8068917057146303,0.4296666666666667,1.8116666666666668,-0.7656972424935744,-1.2242125068933258,0.395,1.11,-1.0019609752986653,-0.0325179740353842,0.589,2.438333333333333,-0.02049674993088105,1,1,1,1
-1.640375431251944,0.5636666666666666,3.519333333333333,-0.3988356243527803,-1.726415049297186,0.4333333333333333,1.903333333333333,-0.7315940620378487,-1.1388907281923284,0.4096666666666667,1.2523333333333333,-0.9321290693835613,0.1125075849938492,0.6,2.5986666666666665,0.0709158520280806,1,1,1,1
-1.5387417834399626,0.5576666666666666,3.564,-0.3741247449967017,-1.7855068905975202,0.4396666666666667,1.8946666666666665,-0.7566351089331516,-1.0397125998236862,0.411,1.3516666666666668,-0.8509563859899584,0.1075281808423329,0.6093333333333333,2.624333333333333,0.06777723085852794,-1,1,1,1
-1.638937064480301,0.5633333333333334,3.5046666666666666,-0.39848590446641335,-1.7729134546147052,0.441,1.9103333333333328,-0.7512984530754353,-1.0123601794372157,0.4103333333333333,1.369,-0.8285697025890877,0.1346813797548014,0.612,2.656,0.08489245234578079,1,1,-1,1
-1.6285724731461109,0.5686666666666667,3.591666666666667,-0.3959658909517156,-1.7976285802818026,0.4506666666666667,1.9893333333333332,-0.7617718552784157,-1.039301561130905,0.395,1.3126666666666666,-0.8506199699452068,0.0730488759847522,0.5433333333333333,2.369666666666667,0.04604421364511117,1,1,-1,-1
-1.576485127196012,0.563,3.628333333333333,-0.38330154061635857,-1.744195581158504,0.4493333333333333,2.0603333333333333,-0.739128826945575,-1.0620046551713267,0.3843333333333333,1.265,-0.8692013960611387,-0.1078584212124158,0.515,2.1056666666666666,-0.06798538817716362,-1,-1,-1,-1
-1.5660014648264156,0.5596666666666666,3.628333333333333,-0.3807525765517782,-1.712438086784159,0.445,2.071333333333333,-0.7256711162294124,-1.0776376688750673,0.3793333333333333,1.236,-0.8819962903864768,-0.2208475830969412,0.507,1.9743333333333333,-0.13920478805511766,-1,-1,-1,-1
-1.5780586535062993,0.5589999999999999,3.6166666666666663,-0.3836841227597158,-1.664824974406089,0.44,2.0816666666666666,-0.7054943514907609,-1.103963613796976,0.3786666666666666,1.2083333333333333,-0.9035428513806564,-0.3074410638175857,0.509,1.899,-0.19378644551152288,-1,-1,-1,1
-1.6979022450583456,0.5443333333333333,3.5656666666666665,-0.4128225094672395,-1.8477620781614816,0.3236666666666666,1.0306666666666666,-0.7830166708706405,-1.22414938142652,0.3826666666666666,1.2456666666666665,-1.0019093100412604,-0.4963543446303831,0.4446666666666667,1.541,-0.3128623839826223,-1,-1,1,-1
-1.854596941539305,0.5429999999999999,3.4596666666666667,-0.45092075570594103,-1.9932906899207492,0.2853333333333333,0.5776666666666667,-0.844686585218893,-1.313524493762292,0.3903333333333333,1.2456666666666665,-1.0750586809381721,-0.6452455078007635,0.4206666666666667,1.3126666666666666,-0.4067115559851744,-1,-1,1,-1
-1.9540444705095936,0.5489999999999999,3.436,-0.475100109134159,-2.0238704006906127,0.2689999999999999,0.4086666666666667,-0.8576451926100731,-1.2774204636307325,0.3893333333333333,1.2873333333333334,-1.0455092121660956,-0.7676099358992579,0.4163333333333333,1.1793333333333331,-0.4838403795841161,1,-1,-1,-1
-1.959007923527286,0.5503333333333333,3.4533333333333336,-0.47630690719120267,-2.052098029081878,0.2623333333333333,0.3246666666666666,-0.869607070100001,-1.3030637109944545,0.3903333333333333,1.2756666666666667,-1.0664970169742511,-0.7468356819888762,0.41,1.176,-0.47074593873923487,1,-1,1,-1
-1.8990353294230296,0.5883333333333334,3.693666666666666,-0.4617253628947414,-2.2252556308630944,0.3289999999999999,0.6506666666666666,-0.9429851800228862,-1.260748835219686,0.4,1.2766666666666666,-1.0318642600287093,-0.7533390750959483,0.4206666666666667,1.1409999999999998,-0.4748451615897367,1,1,1,1
-1.6812319612762183,0.5916666666666667,3.906333333333333,-0.4087693501027954,-2.071807526958982,0.3476666666666667,0.9456666666666668,-0.8779592630552853,-1.177969068182763,0.3996666666666666,1.3343333333333334,-0.964112872382954,-0.7665989844022054,0.431,1.1566666666666665,-0.4832031559980222,1,1,-1,1
-1.6678428804767842,0.595,3.925,-0.40551397191411054,-2.1049434374521523,0.3606666666666667,1.0096666666666667,-0.8920010981093123,-1.1652197786157803,0.4,1.3356666666666668,-0.9536781720862576,-0.708848658136294,0.4323333333333333,1.21,-0.4468019338735704,1,1,1,1
-1.6725157918275273,0.5973333333333334,3.927,-0.4066501286015442,-2.136082883165141,0.3686666666666667,1.038333333333333,-0.9051969015101496,-1.1582439245447744,0.3993333333333333,1.3316666666666668,-0.9479687601098489,-0.6812832707167626,0.4323333333333333,1.2323333333333333,-0.42942690146622586,1,1,-1,1
-1.5901169531370294,0.583,3.956,-0.38661593908068126,-2.0310388541758644,0.3716666666666666,1.219666666666667,-0.8606829314237724,-1.1285597694054563,0.3586666666666667,1.1849999999999998,-0.9236736603074583,-0.7211205511235197,0.3956666666666667,1.090666666666667,-0.4545371612116571,-1,1,-1,-1


==> data/results/error_test_A_realistic_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.9448215355519216,0.5,2.601666666666666,-0.20448864344607812,-0.179157194665557,0.5,2.565666666666666,-0.04169752414903295,0.328434503351364,0.5,1.9993333333333332,0.11145817973533827,-0.2167867909260297,0.5,1.5420000000000005,-0.10326639034681077,1,1,1,1
-1.0046227926059816,0.51,2.486,-0.21743148764597403,2.500744558340819,0.87,7.109333333333336,0.5820299698632527,-0.0628981671224979,0.55,1.710666666666667,-0.021345245839359223,0.3281969628903227,0.85,3.2133333333333325,0.15633662704123932,1,1,1,1
0.4780789389610254,0.69,5.363666666666666,0.10347108952292512,0.0729143886580456,0.48,2.7033333333333345,0.016970289625021343,0.5736989886136137,0.37,1.808,0.19469161837259927,-1.1885484295123994,0.34,0.0053333333333333,-0.5661650580454219,1,-1,-1,-1
0.51143293443746,0.77,5.572666666666666,0.11068992718891725,1.114752591648671,0.79,5.133666666666667,0.25945049651641916,0.7675680542185943,0.81,3.276,0.26048340619887755,-0.2984289691166171,0.85,2.4723333333333333,-0.1421566428653316,1,1,1,1
-1.2469648317413395,0.35,1.2326666666666668,-0.269881810768422,0.1933962715598882,0.52,3.044666666666666,0.04501156494862055,2.034938297387673,0.82,4.772,0.6905806673360178,-0.2487951601912359,0.53,1.6133333333333335,-0.11851357741381932,-1,-1,1,-1
-0.1047101029025761,0.63,4.334666666666667,-0.022662509364944888,-0.2841243294176627,0.43,2.0610000000000004,-0.06612785553679149,0.5407535612703318,0.53,2.3003333333333336,0.1835111932807914,0.2600213572444629,0.62,2.426666666666668,0.12386117650902581,1,-1,-1,1
0.160997956499072,0.67,4.8420000000000005,0.03484494423897128,-0.2670533101225159,0.51,2.490666666666667,-0.06215470089660645,0.2510840245041497,0.49,1.864,0.08520836893289631,0.6641007251212594,0.77,3.332,0.3163443880368714,1,1,-1,1
-0.8200047298798476,0.46,2.400333333333334,-0.17747442085403548,1.53160883566406,0.77,5.703666666666667,0.3564707324826867,0.528996695338424,0.6,2.5080000000000005,0.17952136010921085,0.1037242145365526,0.57,2.0826666666666664,0.04940903078547247,-1,1,1,-1
-0.8853812023253611,0.53,2.789,-0.19162391434103937,0.9529883371995712,0.66,4.494333333333333,0.22180105174288808,1.6963339200222354,0.99,4.930000000000001,0.5756712191310762,-0.4798842679131783,0.67,1.8236666666666668,-0.22859287653058563,1,-1,1,1
0.9196418802327716,0.78,6.329999999999999,0.19903898616699733,0.3626610286321869,0.57,3.422666666666668,0.08440669674211507,-0.1861761858284114,0.38,1.0556666666666668,-0.06318111699824437,0.7830783003445361,0.8,3.535,0.37301935736060754,1,-1,-1,1
-0.0094726967489462,0.59,4.156333333333334,-0.0020501849662397263,0.5555786567042227,0.62,3.943666666666666,0.12930686092655888,0.5212431079392967,0.53,2.284333333333333,0.17689008742285414,-0.5455776056340331,0.37,0.7500000000000002,-0.2598858987082211,-1,1,1,-1
-0.4066829252885107,0.62,3.8646666666666665,-0.08801878087627503,2.475821264562033,0.86,7.061333333333335,0.5762292558804603,0.0288371214884433,0.44,1.4570000000000003,0.009786222327774657,0.1309052299734276,0.63,2.2833333333333328,0.06235670780092664,1,1,-1,1
-0.9355469746898204,0.43,2.128,-0.2024813412224457,-0.6915901636912196,0.35,1.2383333333333335,-0.1609625424509525,-0.3001321164429597,0.32,0.7740000000000001,-0.10185342598752253,-0.2382871470153529,0.41,1.2103333333333337,-0.11350808521683198,-1,-1,-1,-1
-1.059347601960798,0.48,2.308,-0.22927563133526302,-0.7963374089648338,0.35,1.104,-0.18534169617399807,2.210388968497681,0.95,5.350333333333334,0.7501219525411971,-0.2737579100447154,0.68,2.092,-0.13040458359315238,1,1,1,1
1.55484400557261,0.98,7.853666666666666,0.3365163996649152,2.158716796077032,0.93,6.785000000000001,0.502425514662572,0.1865911328821026,0.57,1.9126666666666663,0.06332193424740375,-0.279199079174838,0.57,1.5376666666666663,-0.13299648457076307,1,1,-1,-1
0.7371692422283562,0.76,5.756333333333335,0.15954625573325115,2.570471339961576,0.9,7.170666666666667,0.5982583673099383,0.1916532744245547,0.61,2.089666666666666,0.0650398325684603,-0.192356980415699,0.67,2.002,-0.09162924982970597,-1,-1,1,1
-1.0416462441838217,0.41,1.8453333333333333,-0.22544450926324858,1.4150124489299332,0.69,5.175333333333332,0.3293337779182216,-0.2424933316892499,0.39,1.0513333333333337,-0.08229301450440672,0.8270110504698911,0.96,4.179333333333333,0.3939467233872665,-1,-1,-1,1
1.9008747022943904,0.99,8.477333333333332,0.41140815974953665,-0.1603958071281197,0.51,2.461666666666667,-0.03733094868790214,1.624016747793346,0.84,4.253,0.5511295211730639,-0.4320692418077672,0.52,1.281,-0.20581618829624976,1,-1,1,-1
2.033403818124354,0.98,8.554000000000002,0.44009156512655995,-0.1404885706145977,0.5,2.434333333333333,-0.03269768527465962,1.4011871759119656,0.77,3.815,0.47550963891442893,-0.3604932708201254,0.6,1.6193333333333335,-0.1717209736944346,-1,-1,-1,1
-0.2718868806246224,0.58,3.804666666666667,-0.058844741887934565,1.1647581312697408,0.71,5.027,0.27108891940994223,2.0878781263958603,0.71,4.438999999999999,0.7085464319452254,-1.1324435731872056,0.34,0.0526666666666666,-0.5394395090907068,-1,1,-1,-1
-0.3431100784390057,0.59,3.777333333333333,-0.07425964783040664,1.7035966643007852,0.79,5.973666666666668,0.39649963922744214,-0.4549155903318611,0.32,0.5980000000000005,-0.15438105045063472,0.7355556825376204,0.79,3.4716666666666667,0.3503819578226175,1,1,-1,1
-0.7613071020145781,0.48,2.618666666666667,-0.16477043619236062,1.1670699757916403,0.66,4.763999999999999,0.27162698428063115,1.0413668629259225,0.68,3.297333333333333,0.35340030902371633,-0.0556554269850366,0.55,1.865,-0.026511463283370788,-1,-1,1,-1
-0.4040097057798419,0.58,3.7123333333333335,-0.08744021337924826,-0.7138387483216615,0.35,1.2086666666666668,-0.16614073748041513,0.8702033663443995,0.46,2.408333333333333,0.2953139278078461,-1.0558919937577471,0.3,0.0,-0.5029741633505012,1,-1,-1,-1
-0.8711603188114179,0.44,2.231,-0.18854607469731002,-0.8965338018077691,0.38,1.1769999999999998,-0.20866167234360425,0.4483005262431982,0.6,2.4413333333333336,0.1521361492766366,0.8012870803045056,0.83,3.703333333333334,0.3816931099036165,-1,1,1,1
0.920408710975634,0.8,6.315666666666667,0.1992049520901482,0.951683530154506,0.73,4.762000000000001,0.2214973674651062,-0.0162663995381016,0.49,1.5406666666666669,-0.005520197375319464,0.4707011862564805,0.77,3.0460000000000003,0.22421851547797536,1,1,-1,-1
-1.0289988770859997,0.43,1.971666666666667,-0.22270722730715153,1.6992814701111358,0.81,6.074,0.3954953094026391,0.7645981979825427,0.73,3.1646666666666667,0.2594755499390502,0.114296811065583,0.72,2.6059999999999994,0.05444528726347312,-1,1,1,-1
0.690576736013333,0.78,5.940666666666666,0.14946219431831162,0.9309381091441886,0.68,4.473333333333333,0.2166690227526632,0.7301139273029995,0.71,2.981666666666667,0.24777289994271076,0.0403039914180562,0.72,2.4436666666666667,0.019198806774770906,1,-1,-1,1
-0.6875777173251238,0.51,2.830333333333333,-0.1488131137881318,2.7892239660708595,0.9,7.594,0.6491714379621314,-0.3934553505684095,0.35,0.744,-0.13352378247107877,0.5914762898416357,0.89,3.636000000000001,0.28174973745753196,-1,1,-1,1
0.260177411260007,0.7,5.118333333333334,0.05631045005001103,-0.3148546704125996,0.46,2.156,-0.07328011720362783,1.8947572956072525,0.92,4.9030000000000005,0.643008566559484,-0.2546069518544525,0.7,2.1546666666666665,-0.12128202443932488,1,-1,1,-1
-1.263392398683943,0.35,1.170333333333333,-0.27343724505183964,2.4151032797617398,0.88,7.150999999999999,0.562097589874989,1.61024050238114,0.93,4.656999999999999,0.5464543874049496,-0.5405589467054255,0.59,1.4939999999999998,-0.2574952604699534,-1,1,1,-1
0.0755806815947908,0.69,4.693,0.01635800039318579,1.0921534966676862,0.73,4.873,0.2541907227714965,1.2245506415972582,0.98,4.314333333333334,0.41556591683717253,-0.5660474577464334,0.77,1.9893333333333327,-0.26963671299700254,1,-1,1,1
0.0107312841788118,0.61,4.295333333333334,0.00232258226721907,-0.268992190780442,0.46,2.231666666666667,-0.06260596116112939,2.529137640265368,0.92,5.573666666666666,0.8582931293991769,-0.5286678071337922,0.48,1.1433333333333335,-0.2518309159984691,-1,-1,-1,-1
-1.1888713047927248,0.36,1.363333333333333,-0.25730857225541437,1.8620684319220144,0.77,6.087000000000001,0.4333827818199652,-0.2722460930874303,0.33,0.83,-0.0923899701948182,-0.0147223796425364,0.53,1.848666666666667,-0.007013005711768013,-1,1,-1,1
-0.6153124225003568,0.6,3.4380000000000006,-0.13317266577662962,2.6654723849294406,0.92,7.475666666666668,0.6203691643344491,0.1049817620135435,0.6,2.0146666666666664,0.035626817462963256,0.0409873531316629,0.81,2.754666666666667,0.019524326134893976,1,1,1,1
-0.4398634757134871,0.59,3.689333333333333,-0.09520007966116578,0.7183532698159767,0.62,4.076666666666665,0.16719145927465814,1.834838678484214,0.82,4.538666666666668,0.6226744666745889,-0.3690613059212353,0.5,1.3663333333333334,-0.1758023573132285,-1,-1,1,-1
0.1932946634578485,0.7,5.002666666666667,0.04183495192324552,1.1565527475309287,0.75,5.144666666666667,0.2691791764758675,2.307477595155736,0.78,4.832333333333334,0.7830701400485669,-1.226612842681381,0.36,0.0,-0.5842970416955308,1,1,-1,-1
0.3968323468153061,0.65,4.9593333333333325,0.08588681060109701,0.3837590856932911,0.56,3.4260000000000006,0.08931711491117225,0.825101099040134,0.6,2.809333333333333,0.2800079335704132,-0.0336479090642745,0.58,1.985333333333333,-0.016028181869120302,-1,-1,-1,1
-1.0535639065863414,0.43,1.915333333333333,-0.22802386052276022,2.6579966565811883,0.9,7.467333333333332,0.6186292433454273,0.175499884902138,0.62,2.192333333333333,0.0595579864945771,0.1266415980437907,0.86,3.071333333333333,0.060325726682288076,-1,1,1,1
0.3742235153211259,0.72,5.304000000000001,0.08099355922167627,0.1621040983804476,0.55,3.0766666666666658,0.03772854095808976,0.9302322641717656,0.79,3.4786666666666664,0.3156854527697013,-0.0140344783850827,0.89,3.0080000000000005,-0.0066853239398813,1,-1,1,1
-1.1526560120639786,0.39,1.5773333333333333,-0.2494704612434994,2.013669736655181,0.83,6.5103333333333335,0.46866687452378675,0.8537071249552968,0.68,3.0963333333333334,0.28971573084941893,0.0790800880511439,0.68,2.4396666666666675,0.03766980085117842,-1,1,-1,-1
2.4057108485702354,0.92,8.602666666666668,0.5206703376635797,0.5894666886148352,0.62,3.8216666666666654,0.13719405201365856,-0.1161461009348741,0.41,1.185,-0.039415569501565814,0.3431106577434,0.64,2.4810000000000003,0.16344076575574523,1,-1,-1,-1
-1.1907566810151475,0.37,1.4043333333333334,-0.25771662606409845,0.6568654240911438,0.64,4.131,0.15288061378073647,0.967843620392868,0.78,3.545333333333333,0.32844931667256505,0.0298600195988836,0.93,3.2646666666666677,0.014223820678787916,-1,1,1,1
-0.802830508945247,0.53,2.928666666666666,-0.1737573875212715,0.0096173150366429,0.49,2.6796666666666664,0.0022383595966540934,-0.1501743072553609,0.4,1.1766666666666663,-0.050963448599038355,0.9412521808242856,0.98,4.362999999999999,0.4483654871433257,1,-1,-1,1
0.7294495306464119,0.79,6.090666666666667,0.15787547105086708,2.0667068039488834,0.84,6.478666666666667,0.48101086326731113,0.1840798991489667,0.53,1.8786666666666672,0.0624697170231803,-0.3328131689637703,0.45,1.1816666666666669,-0.15853555685733045,1,1,1,-1
-1.1587927537131748,0.39,1.583,-0.2507986422044574,1.4074145798807765,0.72,5.325,0.3275654295761424,2.2215839939570072,0.96,5.401333333333332,0.7539211184237546,-0.661844487887856,0.43,0.8373333333333333,-0.31526962940483305,-1,-1,1,-1
2.370607956833873,0.97,9.032666666666668,0.5130729846798651,1.1820341858974492,0.66,4.690333333333333,0.27510979452123,0.2661192307783853,0.35,1.3986666666666665,0.09031074613800635,-1.123997478682012,0.33,0.0,-0.5354162118761777,1,-1,-1,-1
2.3240440014896238,0.9,8.235666666666667,0.5029951025576428,0.0841190159251228,0.58,3.032666666666666,0.019578084511082287,1.3333867690604255,0.95,4.273333333333334,0.452500759348254,-0.5476462635986885,0.69,1.7000000000000002,-0.2608713039534375,-1,-1,1,1
-1.2580870376282054,0.33,1.091,-0.272289000600949,0.7113841674166403,0.6,4.017,0.16556945176256307,-0.2204197584275108,0.33,0.8863333333333331,-0.07480208322007685,-0.3894463586834578,0.39,0.9873333333333334,-0.1855127774305791,-1,1,-1,-1
-0.738326731611564,0.56,3.1506666666666665,-0.15979677228571007,1.4506286674064786,0.78,5.642999999999999,0.33762319176395256,0.6608753921292254,0.66,2.820333333333333,0.2242759743174695,0.0614094942522998,0.68,2.4033333333333338,0.029252413292201154,1,1,1,1
0.3949603626612745,0.74,5.418666666666668,0.08548165525079389,1.97645286456107,0.84,6.39,0.46000492027856316,0.9416976723316588,0.68,3.116666666666667,0.31957637625789903,-0.5796886167423059,0.4,0.7670000000000001,-0.2761346792413174,1,1,1,-1
-1.1648815080099475,0.37,1.47,-0.25211643721607957,-0.5646142282886333,0.37,1.474666666666667,-0.13140982399786952,0.1676095720285644,0.4,1.5096666666666667,0.05688031438200378,-0.3385626028795161,0.45,1.2506666666666666,-0.1612742997691123,-1,-1,-1,1
2.123723714538729,0.87,8.146666666666667,0.45963958811184985,-0.705472547647189,0.37,1.277,-0.16419356558307274,-0.1932881283440537,0.41,1.1440000000000003,-0.06559463981356146,0.947085800615494,0.92,4.105666666666667,0.45114433199785076,1,1,1,1
2.0968688529786963,0.87,8.093,0.4538273643175061,-0.1024667801478269,0.55,2.8313333333333333,-0.023848392176845538,0.7414283127887535,0.62,2.7546666666666666,0.2516125720788534,-0.282260044786214,0.46,1.2899999999999998,-0.13445457557488877,1,1,1,-1
0.7141344134366285,0.74,5.786333333333333,0.15456080534458969,2.7659856795243947,0.88,7.434333333333332,0.6437628970645012,0.6168684057061349,0.47,2.134666666666667,0.20934167675644852,-1.0877502997070387,0.32,0.0,-0.5181498677552507,-1,1,-1,-1
1.4318597433964184,0.83,7.196,0.3098987962431903,-0.2138814155703894,0.47,2.312333333333333,-0.04977933209673222,2.5550451406176,0.81,5.205333333333334,0.8670851497298279,-1.3087440487858597,0.38,0.0,-0.6234202426664489,1,-1,1,1
1.1602054138004405,0.76,6.471,0.25110438560045933,-0.1735740964796366,0.47,2.3683333333333327,-0.04039809896061994,-0.4201981668142701,0.32,0.6333333333333332,-0.1425992772481042,1.1147911151162178,0.93,4.3376666666666654,0.5310307604859021,-1,1,-1,1
0.4386624930880698,0.67,5.051666666666667,0.09494014982401358,-0.2211894152129203,0.54,2.656333333333334,-0.05148021545865584,1.1889383500809003,0.83,3.881333333333333,0.40348045946861133,-0.2917057646317831,0.97,3.0203333333333333,-0.13895404433178354,-1,1,1,1
1.631244135654053,0.94,7.624333333333333,0.35305175409069256,1.737237928190252,0.98,6.573000000000001,0.40432939686599884,1.1026728763854878,0.87,3.7159999999999993,0.37420523846111836,-0.7101537142093908,0.45,0.7126666666666668,-0.338281729917794,1,1,1,-1
0.2249137878314764,0.63,4.658333333333333,0.04867830974990534,0.6245891567939856,0.59,3.838,0.14536854909599828,0.0976654269361068,0.43,1.5233333333333334,0.03314393158543259,0.4737671338026259,0.67,2.812,0.22567897962678565,-1,-1,-1,1
0.031598429895431,0.61,4.305000000000001,0.006838878900625566,1.015817260583479,0.69,4.757000000000001,0.23642402323420209,0.0636962791329558,0.49,1.681,0.021616094702687633,0.4286441662061468,0.62,2.5826666666666664,0.2041846534940904,-1,1,1,-1
1.40263154153382,0.83,7.041333333333333,0.30357290809992366,-0.5680955329033173,0.41,1.587666666666667,-0.13222007213505377,1.593584149711207,0.99,4.762333333333332,0.5408018547670055,-0.3740709630243333,0.71,2.018,-0.17818870753181126,1,-1,1,1
-1.309453839049774,0.32,0.958,-0.2834063673687638,-0.1412334544645497,0.53,2.765333333333333,-0.03287105153203811,1.6108058355590482,0.76,4.148,0.5466462399853292,0.1529457721198461,0.67,2.507333333333334,0.07285572030544775,-1,1,-1,-1
0.279771418459446,0.74,5.242333333333333,0.06055120007646487,2.620004840421622,0.96,7.602666666666667,0.6097869265479557,-0.1543462322911426,0.42,1.172666666666667,-0.05237924129358073,0.1260383493492924,0.62,2.188,0.060038369159737176,1,1,-1,-1
-0.9618094590665368,0.44,2.1323333333333334,-0.20816535624712593,3.2784707859714706,0.96,8.503333333333334,0.7630400499691784,-0.0223760606614435,0.46,1.5016666666666667,-0.007593584003882472,-0.2759987924954561,0.45,1.2933333333333332,-0.13147202797429308,-1,1,1,-1
-1.0769994403393417,0.5,2.308,-0.23309603587573455,2.448846149663312,0.97,7.531333333333334,0.5699509955682687,0.6398594023180264,0.79,3.159666666666668,0.2171439466352661,-0.2843098639378669,0.83,2.502333333333333,-0.1354310069513151,1,1,1,1
-0.8850673951623067,0.44,2.2310000000000003,-0.19155599675167245,-0.9344837272274622,0.31,0.7646666666666666,-0.21749423937835627,0.6177318284930389,0.59,2.586333333333333,0.2096346896134667,0.8127321960681764,0.93,4.078999999999999,0.3871449909290566,-1,-1,-1,1
-1.3503476489360542,0.31,0.841,-0.292257054397296,-0.5006532466927709,0.46,2.016,-0.11652337425373284,0.7923317978204265,0.69,3.0903333333333327,0.26888727898668885,0.5978900146268393,0.91,3.788,0.2848049153326076,-1,1,1,-1
-1.361637701906381,0.43,1.6096666666666666,-0.2947005715372687,2.509058132644941,0.88,7.215333333333333,0.5839648933585554,0.2393098981197754,0.6,2.1926666666666668,0.08121267822018141,-0.009632930755036,0.98,3.348666666666666,-0.004588646675768958,1,1,-1,1
2.039636788057666,0.92,8.109666666666666,0.44144057286859734,1.468970113065854,0.78,5.452,0.3418920288304051,0.5353024328286098,0.59,2.369333333333333,0.18166128759969472,-0.3312961780789698,0.49,1.272,-0.15781293823193732,1,-1,-1,-1
-1.2512051110063225,0.33,1.0880000000000003,-0.2707995385319222,-0.8099690381071682,0.34,1.0553333333333337,-0.18851435796083962,2.21808941859419,0.93,5.324000000000002,0.7527351924479114,-0.1770547320980999,0.72,2.354,-0.08434002366791364,-1,-1,1,1
1.9455616561576516,0.91,7.891333333333333,0.421079800616505,0.3944182721805709,0.69,3.883666666666666,0.09179796245286377,1.3293478375666197,0.94,4.223000000000001,0.451130099603977,-0.5045661176118414,0.61,1.4719999999999993,-0.2403500759179466,1,1,1,-1
-0.5514436249589556,0.52,3.100666666666667,-0.1193494798348062,-0.3343802959061279,0.44,2.057333333333333,-0.07782456344850919,1.133365884136376,0.74,3.5819999999999994,0.3846212780051026,0.2051303389755996,0.93,3.444333333333333,0.0977138393263813,-1,-1,-1,1
0.2824652962969418,0.7,5.171333333333334,0.061134238675682635,-0.0569590363350811,0.55,2.916000000000001,-0.013256798296721117,1.070174926049134,0.65,3.209,0.36317667004745086,0.1218224164787189,0.59,2.1653333333333333,0.05803010948843117,1,1,-1,-1
0.2608453264087957,0.65,4.744999999999999,0.056455007574975895,0.0814283684407715,0.6,3.2850000000000006,0.018951856026846917,1.8694275467668025,0.9,4.794666666666666,0.6344126131194474,-0.4051309490839625,0.65,1.8186666666666669,-0.19298413224795366,-1,1,1,1
-0.7484739669436618,0.48,2.643,-0.16199294829325275,-0.1178320464836639,0.47,2.4523333333333337,-0.027424545315941656,-0.0087541918405433,0.43,1.4226666666666667,-0.00297083977975682,1.062962959009206,0.93,4.321666666666667,0.5063424177292241,-1,-1,-1,1
0.3096490546627999,0.71,5.256666666666665,0.06701764592544766,0.0633450371144208,0.59,3.245,0.014743093179878566,2.830347848508409,0.87,5.686333333333335,0.9605124187427067,-1.1047317036749713,0.32,0.001,-0.5262389597303598,1,1,1,-1
0.3949549987088216,0.71,5.337666666666667,0.08548049432534996,0.1829938052795503,0.58,3.308,0.04259046715378395,-0.3638274300680502,0.34,0.7513333333333334,-0.12346919303355994,1.0412643340334045,0.93,4.252000000000001,0.4960062774728523,1,-1,-1,1
-1.182936020157603,0.38,1.4199999999999997,-0.2560239928318585,2.5032461000601067,0.97,7.645666666666666,0.5826121853664846,0.6538730710050604,0.8,3.2356666666666665,0.2218996528334055,-0.2767467790957902,0.86,2.6446666666666667,-0.13182833139995076,-1,1,1,-1
-0.8300684447077344,0.56,3.0000000000000004,-0.17965252043765748,2.902609343156396,0.9,7.666666666666666,0.6755610535619805,0.8324816164776907,0.68,3.0236666666666667,0.28251260050004745,-0.242754226565274,0.56,1.6566666666666665,-0.11563597861172896,1,-1,-1,-1
1.976999148549563,0.87,7.917333333333331,0.4278838476567887,1.2473307368355169,0.69,4.893666666666666,0.290307088242374,1.015195556574853,0.5,2.623666666666666,0.3445187629698736,-1.2190143039798638,0.36,0.0,-0.5806774776978149,1,-1,-1,-1
2.1616703719269106,0.91,8.240666666666666,0.4678524200601495,2.8824610395770254,0.91,7.587333333333333,0.6708716835557622,-0.1491452298652787,0.32,0.858,-0.050614218869716496,-0.993862757640558,0.3,0.0,-0.47342653601384393,1,1,-1,-1
-0.0302701721490183,0.62,4.171,-0.006551402785306059,1.516060964351765,0.77,5.554333333333334,0.35285207937349555,0.5359412968322328,0.71,2.802666666666667,0.1818780937458689,-0.0350528685008533,0.91,3.023000000000001,-0.016697434312866685,-1,-1,1,1
-1.3537557051631188,0.32,0.9183333333333328,-0.29299466331965535,1.5826240178119342,0.7,5.429333333333332,0.36834414227540685,0.3795001140901104,0.49,2.0186666666666664,0.12878790594234696,0.2474642810474256,0.56,2.219333333333333,0.11787961311838381,-1,-1,-1,-1
-1.3542857031877835,0.32,0.8910000000000005,-0.2931093713073702,1.812650862118141,0.81,6.211333333333333,0.4218812045926026,1.1208421251787168,0.72,3.501,0.3803711905063129,-0.2227935852243356,0.6,1.865,-0.1061277268797802,1,1,1,1
1.7444262533302597,0.91,7.612333333333335,0.3775478698491484,2.1109281085658216,0.92,6.702333333333333,0.4913030478519641,-0.1310199423915534,0.5,1.388,-0.0444631856244673,-0.0476040431024591,0.8,2.5106666666666664,-0.022676186478457126,1,1,-1,1
2.249940932115577,0.95,8.644333333333332,0.48695690321385077,-0.833545377140035,0.34,0.9376666666666664,-0.1940015780973455,1.4827448829483671,0.86,4.21,0.5031872229590638,-0.1252368277195028,0.76,2.411666666666666,-0.05965656432218365,1,-1,1,-1
-0.6248393088246753,0.52,3.014333333333333,-0.13523457904534747,1.2071553689828276,0.74,5.215333333333334,0.2809565657899489,1.2592908255771298,0.71,3.6003333333333334,0.4273554140749973,-0.0593651225344398,0.59,1.988333333333333,-0.02827857680092459,-1,1,-1,-1
0.284309556974339,0.67,5.0343333333333335,0.061533393806986456,-0.6313290131255505,0.36,1.344,-0.14693720126579288,-0.1853350447016439,0.34,0.950333333333333,-0.06289566568928205,-0.0689929448972772,0.44,1.4779999999999995,-0.03286479009401109,1,-1,-1,-1
-1.334247232404405,0.3,0.7963333333333331,-0.2887724255953598,-0.803538543876404,0.33,1.0103333333333333,-0.1870177075529224,0.7996749914884993,0.63,2.9076666666666666,0.27137927964842157,0.6156008173041969,0.76,3.2923333333333336,0.2932414563913265,-1,-1,1,1
-0.4188491736493249,0.61,3.810666666666666,-0.09065193383640276,-0.0154705824870196,0.57,3.043333333333333,-0.0036006647015003955,0.6002948542893636,0.67,2.789,0.20371724371481054,0.3043241719212126,0.96,3.605333333333333,0.14496482278899078,1,1,1,1
2.441979849418966,0.92,8.674666666666667,0.5285200727761152,0.1729296750973699,0.61,3.3713333333333337,0.040248114606380746,0.7878230726040143,0.59,2.671,0.2673571891196979,-0.3398707576215338,0.45,1.1720000000000002,-0.161897439295493,1,1,-1,-1
2.7780892815782376,0.86,8.823,0.6012645639265332,0.13254569312108,0.51,2.9070000000000005,0.030849038745464782,-0.0024230708440675,0.38,1.2560000000000002,-0.0008222980925990205,-0.5064235058136463,0.37,0.7833333333333335,-0.2412348428092033,-1,-1,-1,-1
2.2407353074049965,0.96,8.685666666666666,0.48496452090850806,-0.2608004732038362,0.54,2.545,-0.06069939892615907,0.2801654524993193,0.59,2.146333333333333,0.09507749959782603,0.2706013646675682,0.74,2.734333333333333,0.12890096316650412,1,1,1,1
1.3790616454346765,0.8,6.746999999999999,0.2984716525737534,1.6952579105433658,0.82,5.953666666666666,0.3945588553989059,0.1686707516758654,0.5,1.749333333333333,0.057240438396543816,-0.0114606895424147,0.56,1.852,-0.0054592995951235545,-1,1,-1,-1
1.4578024400950411,0.85,7.009666666666665,0.31551359930981965,0.7565985075087478,0.69,4.244666666666666,0.17609275807684582,0.9640717942749132,0.87,3.6413333333333338,0.3271693023345596,-0.5352586741144774,0.9,2.3800000000000003,-0.2549704755603963,1,-1,1,1
1.6310411275070091,0.88,7.355333333333333,0.3530078168400738,2.169227371022568,0.96,7.002333333333335,0.5048717739569858,0.1507375051830581,0.55,1.8363333333333336,0.05115457655670207,-0.1991827215416151,0.56,1.6073333333333335,-0.09488069169341085,1,1,-1,-1
1.9976129316273368,0.88,7.933666666666664,0.4323453087679639,1.914291114780818,0.79,6.038666666666667,0.4455372285542826,-0.3789901937340855,0.32,0.638,-0.12861485836630793,-0.0224157357435439,0.51,1.6836666666666664,-0.010677735978819845,1,-1,-1,-1
-0.9970967904321704,0.43,2.053666666666667,-0.21580262767910643,-0.058374567730981,0.48,2.5773333333333337,-0.013586252855743624,2.106875010230423,0.8,4.7810000000000015,0.7149932518476362,-0.4101300206179938,0.44,1.1379999999999997,-0.19536544003058998,-1,-1,1,-1
-0.5217584702266835,0.6,3.6560000000000006,-0.11292469293773016,0.5181511659939022,0.65,4.021,0.12059588674187922,2.3690530969158186,0.91,5.354333333333332,0.8039665235662471,-0.6228864069498636,0.45,0.9309999999999998,-0.29671194710269466,1,1,1,1
-0.6100792672163968,0.51,2.9723333333333337,-0.13204004889111956,0.7460530891991608,0.61,4.062333333333333,0.17363838924479025,0.883707217957094,0.63,2.9686666666666666,0.29989662147982254,0.1883612643180443,0.69,2.592,0.0897258904207084,-1,-1,-1,1
0.5070925966832274,0.78,5.676666666666665,0.10975054366931707,2.446514860695296,0.92,7.165666666666667,0.5694084051452399,0.4996749956287025,0.62,2.435666666666667,0.16957069036214276,-0.2589479326573043,0.56,1.5816666666666668,-0.12334985069460751,1,1,-1,-1
-1.1272384739293198,0.4,1.6626666666666667,-0.24396931875540068,2.499864102774673,0.83,6.980333333333334,0.581825050282434,0.3852832319740646,0.62,2.4226666666666667,0.1307504762142372,0.179612832501554,0.9,3.292666666666667,0.08555857482447171,-1,-1,1,1
-0.5178820768282884,0.59,3.6426666666666665,-0.11208572134608655,0.1967196692043189,0.53,3.0893333333333333,0.045785061395660694,1.857761895424082,0.77,4.416,0.6304537347104524,-0.5398568372424339,0.4,0.859,-0.2571608106191956,1,-1,1,-1
-0.7729745172892915,0.47,2.559,-0.16729562622272384,-0.041667907869098,0.48,2.592,-0.009697900203532372,0.4434974127736395,0.52,2.180333333333334,0.15050615523241592,0.4867781011810703,0.67,2.842333333333332,0.2318767540869026,-1,-1,-1,1
1.986723607509898,0.97,8.402,0.4299885217631895,0.7682033294520201,0.72,4.453666666666666,0.17879369534106304,0.0752085859615163,0.55,1.789,0.02552293381542646,0.1110762378111447,0.65,2.243,0.052911167156742066,1,1,1,-1
0.6587152774627842,0.76,5.605999999999999,0.14256638787015607,2.0929693746407096,0.91,6.677666666666666,0.48712328413705275,0.8001056985916426,0.84,3.3763333333333336,0.2715254452589941,-0.5431921222851182,0.75,1.878,-0.25874957368757473,-1,1,1,1
-0.3133625605176142,0.56,3.616333333333333,-0.06782136360768323,1.4295714063961094,0.7,5.231333333333334,0.33272226857674014,-0.250942160733372,0.37,0.9723333333333332,-0.08516022576431954,0.7686259737042764,0.8,3.552666666666667,0.3661349913995749,-1,-1,-1,1
-1.2371649689767152,0.36,1.2963333333333336,-0.2677608169433552,2.742364207514335,0.87,7.481,0.6382651725582995,-0.2570663529648547,0.43,1.1686666666666667,-0.08723854369835254,0.6122567903395431,0.73,3.1600000000000006,0.2916485291083167,-1,1,1,-1
-1.3394510070805183,0.31,0.7966666666666665,-0.2898986836073513,2.6542226423431714,0.94,7.667333333333333,0.6177508691884627,0.8307401469241458,0.83,3.525333333333333,0.28192161196345333,-0.6894217630676938,0.99,2.6936666666666667,-0.3284060647533975,-1,1,1,1
-0.3861496797937294,0.61,3.8916666666666666,-0.08357475059248141,0.7552180178474819,0.62,4.120333333333333,0.17577145922476464,1.9572305020004197,0.77,4.501333333333334,0.6642095968890022,-0.5187955056909834,0.43,0.9766666666666668,-0.24712824509283104,1,-1,-1,-1
0.160295680005901,0.69,4.865,0.03469294985483744,0.7045399371862064,0.68,4.293,0.16397650733268512,0.5200390912258759,0.64,2.576,0.17648148994031362,0.082698312766829,0.97,3.3626666666666667,0.039393342236040324,1,1,-1,1
-0.468852754148223,0.53,3.2920000000000003,-0.10147425737467115,-0.8887567138084391,0.32,0.8686666666666667,-0.20685161210423414,-0.1699832533780736,0.37,1.067,-0.057685851558483006,1.27214290333153,0.78,4.017,0.605985286609016,-1,-1,-1,-1
-0.7109475425227583,0.51,2.847333333333333,-0.15387106777458984,3.150755301763037,0.92,8.118666666666666,0.7333152069511357,1.2946751893300066,0.65,3.431333333333334,0.43936352142896035,-1.1418226824794866,0.33,0.0,-0.543907247909778,-1,1,1,-1
0.1930849398643124,0.68,4.975,0.041789561242014085,0.6002739114935638,0.58,3.757,0.13970935394061154,0.9570242610592968,0.58,2.8786666666666663,0.3247776375861193,-0.5288100292011195,0.44,1.005666666666667,-0.25189866348187345,1,-1,-1,1
0.3615002147521302,0.74,5.366666666666666,0.07823984291059449,1.6841042516955271,0.82,5.976666666666668,0.3919629230389132,0.927657405235863,0.7,3.1583333333333337,0.31481164357139074,-0.4585676418588083,0.52,1.2856666666666667,-0.218438701464824,1,1,1,1
-0.5600195230867526,0.51,3.0536666666666665,-0.12120556980364942,0.0761809141109925,0.49,2.763333333333333,0.017730549486267483,0.3936420646625926,0.47,1.9626666666666668,0.13358714613371536,0.0248031380187769,0.54,1.922333333333333,0.011814975080039796,-1,-1,-1,1
-0.1185498760991308,0.63,4.331,-0.025657864932186126,-0.3151649935770715,0.43,2.035333333333333,-0.07335234264603178,0.3228241646393135,0.49,1.9533333333333331,0.10955424414342248,0.1386753891756715,0.51,1.925,0.0660580232261343,1,-1,1,-1
-1.31460074341653,0.31,0.8200000000000004,-0.28452031688441476,2.643115957297158,0.94,7.652666666666667,0.6151658696366089,0.7989870031796822,0.83,3.4916666666666667,0.2711458025813123,-0.5579076196423487,0.96,2.720333333333333,-0.2657593010226583,-1,1,1,1
2.4131272581472905,0.89,8.570000000000002,0.5222754783981911,-0.8082668366631343,0.35,1.0656666666666668,-0.18811818304890476,2.6657967636737,0.83,5.371000000000001,0.9046700385968823,-1.1291364841584033,0.33,0.003,-0.537864177193864,1,-1,1,-1
-0.8628074319555226,0.47,2.4193333333333333,-0.1867382512748445,1.246821131703248,0.74,5.246333333333334,0.29018848138235415,0.2912026799754783,0.56,2.133666666666667,0.0988231148461164,0.5123390237124763,0.86,3.490666666666667,0.24405269982823433,-1,1,-1,1
-1.2686949380519452,0.34,1.139,-0.2745848788021106,-0.0814176478659676,0.48,2.5493333333333323,-0.0189493608916244,2.187661264994637,0.88,5.123666666666666,0.7424090343302145,-0.1502347183562493,0.61,1.992,-0.07156430981402945,-1,-1,1,-1
-0.7850097412864114,0.54,3.044666666666666,-0.16990042145244214,-0.7562215394814289,0.34,1.11,-0.1760050215310047,0.4383327494925242,0.5,2.109,0.1487534649322643,0.5553898663356764,0.66,2.8766666666666665,0.2645599692061155,1,-1,-1,1
-1.1275835036403508,0.38,1.5360000000000005,-0.24404399387117914,-0.8983285593631078,0.36,1.0546666666666666,-0.20907938901217063,1.6969708156731702,0.97,4.900333333333332,0.5758873572932065,-0.1974778831662389,0.93,3.035333333333333,-0.09406859191372505,-1,1,1,1
1.7780382745730403,0.84,7.628333333333332,0.3848225522825901,-0.9228909682403348,0.39,1.1793333333333331,-0.21479610967878135,1.4175478694114712,0.69,3.681666666666667,0.48106183607415254,-0.0955813335969797,0.53,1.735,-0.04553016935640846,1,1,-1,-1
1.9446561313513493,0.92,7.925999999999998,0.4208838170023727,0.855164065202703,0.78,4.779999999999999,0.19903316931670062,1.694498855887121,0.89,4.4206666666666665,0.5750484681529957,-0.7663265753547249,0.44,0.6523333333333335,-0.3650396729693638,1,1,1,-1
1.8862345094210573,0.8,7.515333333333334,0.4082395685735237,-0.9250852192136296,0.3,0.7086666666666664,-0.2153068055127879,1.0749529318268285,0.62,3.1303333333333327,0.36479814349592415,-0.0130166455963487,0.57,1.976,-0.006200479279280866,-1,-1,-1,1
-0.0193816392149495,0.59,4.163,-0.004194787017117619,-0.9897713076607976,0.36,0.9853333333333332,-0.23036201856279898,1.3349123241435523,0.63,3.4390000000000005,0.45301847472503765,-0.3365073523477997,0.42,1.14,-0.16029528115473035,-1,1,1,-1
-0.188846883362177,0.63,4.217666666666666,-0.040872314553237823,-0.6292315429069919,0.44,1.7526666666666666,-0.14644903044321728,-0.0316823320923702,0.43,1.385333333333333,-0.010751778600460518,1.036382728300926,0.95,4.331666666666666,0.49368092452613443,1,1,-1,1
1.7146928091492448,0.95,7.8146666666666675,0.37111263161973645,2.0325002600546984,0.97,6.853,0.4730495408501716,-0.5124015957618899,0.32,0.4556666666666666,-0.1738896144416481,0.0805262926647287,0.97,3.169333333333334,0.0383587004354652,1,1,-1,1
-1.346268879059917,0.3,0.7666666666666667,-0.29137428226783474,1.5015489962840345,0.74,5.535333333333332,0.349474525153115,1.9796406819144416,0.93,5.065666666666668,0.6718147596696195,-0.3844469093967118,0.59,1.676333333333333,-0.1831312897054328,-1,-1,1,-1
-0.4022193963592948,0.63,3.834666666666666,-0.08705273497091313,2.59061685169463,0.94,7.483333333333333,0.6029470875343856,0.2925484573246812,0.6,2.1936666666666667,0.09927982049713852,-0.0234130022740925,0.76,2.5113333333333334,-0.01115278390209752,1,1,-1,1
2.2626045391532115,0.93,8.419,0.489697699995909,-0.4297708257803734,0.46,1.927,-0.10002601023073594,1.3739428860570175,0.94,4.305666666666666,0.46626396306603657,-0.4331525672652159,0.81,2.226,-0.20633223039034446,1,-1,1,1
1.9016043267059723,0.93,7.865000000000001,0.4115660730702384,0.957427902685613,0.8,4.927666666666666,0.22283432807550207,0.5165228795165904,0.75,2.7823333333333333,0.17528822141133155,-0.5570539881889753,0.98,2.559333333333333,-0.2653526736700423,1,1,-1,1
2.453054824535676,0.91,8.592666666666668,0.530917040407142,0.2096065546266241,0.57,3.186000000000001,0.04878438953933639,2.118484320840907,0.79,4.629666666666667,0.7189330103548064,-1.1306092524378448,0.34,0.007,-0.5385657303806867,-1,-1,1,-1
-1.215461721021247,0.36,1.343,-0.2630635618895793,-0.0348434187409094,0.47,2.550333333333333,-0.008109550370534208,0.4538691848291223,0.52,2.195,0.1540259402188832,0.5882197829289182,0.7,3.055333333333333,0.280198500352267,-1,-1,-1,1
2.8498474711167194,0.94,9.427666666666669,0.6167952586479432,-0.9352600231265742,0.31,0.7436666666666665,-0.2176749165599813,-0.2082481717577922,0.35,0.9456666666666664,-0.07067150960233971,0.4269211029637629,0.57,2.405,0.2033638722987962,1,-1,-1,-1
0.4527210739083784,0.64,4.985333333333331,0.09798286213797731,-0.9832724700113749,0.36,0.99,-0.22884946172502693,1.4580957698665862,0.66,3.6603333333333343,0.49482225141024133,-0.6147370730580088,0.36,0.6496666666666666,-0.29283001180973706,-1,1,1,-1
-0.2469086735990413,0.57,3.7346666666666666,-0.0534386842588685,-0.2129161390788372,0.52,2.598333333333333,-0.049554671067114475,0.2818443052227239,0.54,2.059,0.09564723836365299,0.7786628363270212,0.92,3.965666666666666,0.37091605102516495,-1,1,-1,1
-1.1877909303105605,0.38,1.405,-0.2570747457559554,2.541713026407802,0.94,7.505666666666666,0.5915650805785152,0.9363892721738928,0.86,3.701,0.3177749071282735,-0.7529065039142364,0.97,2.529333333333333,-0.35864702178459473,-1,1,1,1
-1.3686719032537074,0.41,1.5356666666666667,-0.2962229905731569,1.5627355143644688,0.69,5.345666666666667,0.3637152388460083,1.016236685985513,0.59,2.985333333333334,0.34487208269662883,-0.4449963736589115,0.41,0.9953333333333334,-0.2119740277019747,1,-1,-1,-1
-0.8092361868617153,0.55,3.039666666666667,-0.17514377462000114,1.395527146180518,0.69,5.132666666666666,0.3247987164965373,0.0342673173472751,0.43,1.4520000000000002,0.011629024286326102,0.5595531585459761,0.73,3.092999999999999,0.26654315349829566,1,1,-1,1
2.6185658276781227,0.94,9.123666666666669,0.5667387477184892,-0.8514863987384446,0.33,0.916,-0.19817721939801736,1.7903897900810932,0.76,4.268333333333333,0.6075902043875326,-0.6348212175123454,0.37,0.6349999999999999,-0.3023970942511711,1,-1,1,-1
2.4949632296071265,0.87,8.365,0.5399873172579376,-0.47778390406922,0.49,2.081,-0.11120070235044616,0.5038873498838896,0.61,2.443,0.17100020319618653,0.3171658258997731,0.85,3.1613333333333333,0.15108194480912895,-1,1,-1,1
-0.703156222066418,0.5,2.784333333333332,-0.1521847847139058,0.3587231297072124,0.63,3.7596666666666665,0.08349017962524963,1.700439340653988,0.95,4.822333333333334,0.577064442760122,-0.2410347383302116,0.74,2.3186666666666667,-0.11481690037121342,-1,1,1,-1
2.311954611187064,0.89,8.346,0.5003785840617805,-0.3647503998039965,0.46,2.0489999999999995,-0.08489298257091171,0.4013294627814201,0.58,2.254,0.1361959566955848,0.396645016596628,0.83,3.1873333333333327,0.1889418582101744,1,-1,-1,1
-1.1651308483761915,0.37,1.4433333333333331,-0.25217040219394155,-0.2957994923754832,0.47,2.268666666666667,-0.06884516415666803,1.2354634106336269,0.8,3.8926666666666665,0.4192692956242806,0.1871511067736553,0.92,3.403666666666666,0.08914943186054339,-1,1,1,1
0.2649569592910819,0.68,5.058999999999999,0.057344892276805684,-0.0866794750921928,0.52,2.7506666666666666,-0.020174012618523453,-0.1791019535059841,0.36,1.0166666666666666,-0.06078039158834701,0.5948914887940902,0.6,2.6926666666666668,0.28337656751774776,1,1,-1,-1
0.4628475218455481,0.75,5.564666666666668,0.10017453910942732,1.451494979115556,0.79,5.610666666666666,0.3378248194656884,0.08601688842675,0.54,1.8166666666666664,0.029190860621262502,0.174365180509433,0.68,2.4683333333333337,0.08305885573777011,1,1,1,1
0.5190041051003362,0.79,5.711666666666667,0.11232856301578366,2.231568932356902,0.93,6.9626666666666654,0.5193813155027743,2.0017747732607885,0.87,4.696000000000001,0.6793262284903002,-1.2386861525477977,0.38,0.0,-0.590048162989027,1,1,1,-1
1.677651327630512,0.96,7.850666666666667,0.36309570776482675,1.2480680336390717,0.79,5.179666666666667,0.29047868867030335,1.2573768353414962,0.98,4.226333333333334,0.4267058785800414,-0.7227832711934032,0.53,0.9673333333333336,-0.34429781953214383,1,-1,1,1
-0.3705086202613739,0.58,3.587,-0.0801895408724655,1.6759282492223084,0.8,5.900666666666667,0.390060018379092,1.747480117428902,0.94,4.769333333333332,0.5930282933883831,-0.6354498347713522,0.57,1.2933333333333332,-0.3026965360897169,-1,1,-1,1
0.0551821576364126,0.7,4.728999999999999,0.011943128022485202,2.5734563299644035,0.93,7.379333333333334,0.5989531018583323,-0.3019700633247658,0.4,0.9563333333333334,-0.10247715526019639,0.3162293623589334,0.93,3.3956666666666675,0.15063586039069726,1,1,-1,1
0.0980964812146822,0.61,4.393666666666666,0.02123111679361345,1.4427429066835975,0.69,5.203333333333332,0.33578783874455725,-0.0010968280608298,0.4,1.326,-0.00037222173034586766,0.1734394092317812,0.53,2.024333333333333,0.08261786457903075,-1,-1,1,-1
-0.5712464519657954,0.54,3.068,-0.1236354249351796,2.1744685066127687,0.89,6.816666666666666,0.5060916098572337,1.319161057209615,0.92,4.240333333333334,0.4476730937645486,-0.5995397218925045,0.7,1.7399999999999998,-0.2855907534075495,-1,1,1,1
-1.2310106263716876,0.37,1.381666666666667,-0.26642882659041583,3.1817218748162936,0.9,8.100333333333335,0.7405224498983776,-0.1361455226612178,0.39,1.161333333333333,-0.04620261263689962,0.1829586573837638,0.56,2.144,0.08715235854552988,-1,1,-1,-1
1.7343643980435566,0.91,7.538666666666667,0.3753701727278325,1.732470356267588,0.99,6.6196666666666655,0.4032197794389754,0.5813992172427094,0.77,2.895333333333334,0.19730478312169622,-0.5228006394930931,0.63,1.47,-0.24903609062545384,1,1,1,1
1.1549247801660512,0.79,6.409666666666666,0.24996149292940983,0.914905525974905,0.71,4.569999999999999,0.21293755651084945,1.599201419722455,0.93,4.513666666666666,0.5427081425782645,-0.5112423418183205,0.57,1.3690000000000002,-0.24353029539536086,-1,-1,1,-1
-0.9831141897794792,0.42,1.984,-0.21277635982668414,-0.38308085530244,0.42,1.9133333333333336,-0.08915926175794604,0.6543375604548496,0.61,2.6846666666666668,0.22205728288765222,0.6290273079904436,0.95,3.9573333333333327,0.2996371653838862,-1,-1,-1,1
-1.083146621474552,0.48,2.309333333333333,-0.23442647626479932,-0.5689896924188715,0.39,1.5643333333333336,-0.13242818120967123,2.6088154423881047,0.91,5.639,0.8853327452108323,-0.3522780243952155,0.52,1.4703333333333328,-0.1678076409655994,1,-1,1,-1
0.9706382578754632,0.82,6.326333333333333,0.21007618175624293,0.7968950504677381,0.76,4.638666666666667,0.1854714831472606,0.9539022710864908,0.96,3.908,0.32371815292184014,-0.6407479549139712,0.89,2.242,-0.30522029568048775,1,1,1,1
-0.9998670341432416,0.42,1.976,-0.2164021942185811,-0.7134949049390131,0.36,1.2606666666666666,-0.16606071045287527,2.275840370000465,0.85,5.113333333333333,0.7723336690270947,-0.0446464975918545,0.65,2.239333333333333,-0.0212673596405214,-1,-1,-1,-1
-0.558016327991016,0.61,3.591666666666666,-0.12077201634167659,2.704869555621916,0.94,7.654,0.6295385671006607,1.239969863682893,0.73,3.5796666666666663,0.42079861440415506,-0.6142654760482155,0.42,0.8026666666666668,-0.292605366568707,1,1,-1,-1
2.165482395035169,0.85,8.149,0.46867745992732135,0.1448964460318009,0.5,2.8689999999999998,0.03372358597598431,0.6158726069232101,0.41,1.9756666666666665,0.20900374052077622,-1.111126364941118,0.32,0.006,-0.5292850566979138,1,-1,-1,-1
-0.8543293360976243,0.45,2.3323333333333327,-0.18490332874635376,-0.3067200445202527,0.43,2.05,-0.07138684263978641,0.6848095808838761,0.61,2.7199999999999998,0.23239832773897182,0.5069066454875646,0.71,3.000333333333334,0.2414649863984218,-1,-1,1,1
-0.9429092095253924,0.46,2.28,-0.20407475686509205,-0.182409778564196,0.52,2.6373333333333333,-0.042454539215681174,0.4800541403946399,0.63,2.559666666666666,0.1629121182970159,0.5633832299155372,0.96,3.899,0.2683676080391639,1,1,1,1
0.3693147397867591,0.74,5.385666666666666,0.07993114816071585,1.7228446274536768,0.82,6.025000000000001,0.4009794615973204,0.3438045245260062,0.56,2.1323333333333334,0.11667418038429113,0.1116884131979625,0.62,2.196,0.05320277690928186,1,1,-1,-1
1.9463321110752572,0.94,8.017999999999999,0.42124655092331875,0.6925869153513902,0.69,4.142,0.16119452909540818,1.0886551079246485,0.98,4.071,0.369448140955668,-0.5909950912382529,0.71,1.6833333333333331,-0.2815205184972853,1,-1,1,1
-0.9182375187550053,0.44,2.176333333333333,-0.19873503884711685,0.1673747371192129,0.53,3.0523333333333325,0.038955243499959526,0.8256941513699636,0.66,3.012666666666666,0.28020919297676705,0.3147494260507351,0.97,3.698,0.14993089271329402,-1,-1,-1,1
-1.1692320517963226,0.38,1.5159999999999998,-0.25305802963713814,2.8559255006723454,0.86,7.559333333333333,0.6646957313348593,-0.4294090387850324,0.31,0.6026666666666667,-0.1457250968960421,0.5062758524779145,0.62,2.6790000000000007,0.24116450814103207,-1,1,-1,-1
-0.8832670538770255,0.54,2.830333333333333,-0.19116634713710046,2.297199587671285,0.82,6.661666666666666,0.534656369569104,0.4225604423235327,0.66,2.5610000000000004,0.1434009437161796,0.0894026823699727,0.82,2.886,0.042586968773478964,1,-1,1,1
-0.7536645938010547,0.5,2.69,-0.16311636071005697,2.179668196634742,0.82,6.550666666666667,0.5073017996052004,1.9083367726522749,0.95,4.991,0.6476169246270795,-0.6623480671060978,0.45,0.8746666666666666,-0.3155095093712248,-1,1,1,-1
-0.5309515505619888,0.61,3.5396666666666663,-0.114914360251737,2.336441204490633,0.91,7.036333333333334,0.5437895683112834,1.2094292037325889,0.96,4.227666666666667,0.4104342759097454,-0.649610656566233,0.67,1.5676666666666668,-0.3094420437143062,1,1,1,1
1.729667328777487,0.9,7.527666666666668,0.37435358146032954,1.8390465279248984,0.86,6.127,0.4280246023749897,1.965245504827532,0.94,4.818333333333333,0.6669295840297192,-1.3098880632233518,0.41,0.0,-0.6239651939568841,1,-1,-1,-1
-0.9145078120432144,0.44,2.181,-0.19792781479765623,-0.1698007848634359,0.47,2.389333333333334,-0.03951988833373406,1.741737684080226,0.84,4.526,0.5910795299004915,-0.0650472820807945,0.87,2.970333333333334,-0.03098527356607453,-1,-1,-1,1
0.5012483034723907,0.78,5.657666666666668,0.10848565760817643,2.0686847566018782,0.89,6.622333333333332,0.4814712172523568,0.96536773574014,0.75,3.301333333333333,0.3276090955818701,-0.3879305410915625,0.56,1.448,-0.1847907177032748,1,1,-1,-1
-0.6847022115999328,0.51,2.834,-0.14819076528861094,1.3385179029717298,0.74,5.290000000000001,0.31153023291788956,1.4379268549624853,0.95,4.525999999999999,0.4879776887363767,-0.4421676689679437,0.78,2.226666666666666,-0.21062657418995234,-1,-1,1,1
0.7734410813167854,0.76,6.115666666666667,0.16739660512876375,-0.0610211446479445,0.48,2.550333333333333,-0.014202224238379784,0.9841729647564356,0.58,2.9050000000000007,0.3339908751277912,-0.2704922701053374,0.44,1.2633333333333332,-0.12884899597053284,1,-1,-1,-1
0.513945559817679,0.67,5.2076666666666656,0.11123373714260235,-0.2443266293692088,0.5,2.4666666666666672,-0.05686523249815664,1.907185351529003,0.79,4.514666666666667,0.6472261760875712,-0.515624978005327,0.48,1.152,-0.24561796419336387,-1,1,1,1
-0.6109763115871263,0.5,2.9393333333333334,-0.13223419707633663,0.376573474237607,0.58,3.564,0.08764471650284555,-0.227768837864543,0.34,0.9096666666666666,-0.07729608128795254,-0.0749470740330617,0.45,1.5096666666666665,-0.03570103957620873,-1,1,-1,-1
2.2515697683069678,0.91,8.302666666666667,0.4873094338142236,0.1927296434096388,0.63,3.435000000000001,0.04485641213187021,-0.0387574998312727,0.54,1.6529999999999996,-0.013152821455134715,0.4266924610830744,0.87,3.295666666666666,0.20325495873630492,1,1,1,1
1.7380582360028454,0.8,7.331666666666667,0.3761696336683194,0.585982169207357,0.61,3.887,0.13638305565701028,0.0777573968417126,0.42,1.4613333333333332,0.02638790329426463,0.1035655031124589,0.52,1.906666666666667,0.04933342859678308,-1,-1,-1,-1
-0.2998759725669386,0.57,3.686,-0.06490244826655601,1.2038420943539498,0.73,5.154666666666666,0.28018542540059466,-0.0153460691750377,0.49,1.5990000000000002,-0.005207872251206285,0.5614139926233812,0.76,3.197,0.2674295618324341,-1,1,1,1
1.863752313382971,0.94,7.972999999999999,0.4033737250289738,1.7137884219684247,0.86,6.039666666666668,0.3988716961367994,0.828374094217462,0.73,3.063666666666666,0.2811186636582239,-0.529295312750154,0.46,0.9533333333333333,-0.25212982830602815,1,1,1,-1
1.235472591879792,0.8,6.537333333333335,0.26739453412302666,1.9461332506993445,0.85,6.306,0.45294825234206915,1.0253015384224744,0.76,3.398333333333333,0.3479483488680678,-0.5158574240003215,0.46,0.996,-0.2457286898457485,-1,-1,1,1
0.191773927176694,0.65,4.629333333333333,0.04150581749153418,2.3347562856675204,0.87,6.931666666666664,0.5433974158027166,-0.2732669129994705,0.38,0.9489999999999998,-0.09273639765013299,0.4902684483093118,0.81,3.232666666666667,0.23353938098151744,-1,1,-1,1
-1.2667719914732312,0.34,1.143,-0.27416869360469037,1.0281606475007457,0.63,4.483999999999999,0.239296856083725,-0.4435002042683731,0.31,0.591666666666667,-0.1505071025595651,1.2234858369991128,0.93,4.492333333333334,0.5828074925028773,-1,-1,-1,1
-1.192317078505924,0.47,2.075333333333333,-0.2580543444099649,1.5269588629599422,0.8,5.831666666666666,0.3553884854119829,1.359106481282808,0.81,4.012333333333334,0.46122905152940974,-0.1553112038592026,0.64,2.051333333333333,-0.07398249374165065,1,1,1,-1
-1.1535414859111564,0.39,1.5583333333333331,-0.2496621052090559,1.6878078643045455,0.81,6.0470000000000015,0.39282491173264944,0.6366821067235162,0.67,2.831666666666666,0.21606569334631015,0.1277902054593447,0.92,3.300333333333333,0.06087286583787581,-1,1,-1,1
-0.8063948512822603,0.55,3.048,-0.17452882159834035,2.087379429437073,0.78,6.318,0.48582226535544293,0.2201740626810528,0.47,1.772,0.07471870342779106,0.1238484037605396,0.55,2.035333333333333,0.05899518855338932,1,-1,-1,-1
1.7505930885984329,0.83,7.589666666666665,0.37888256400131703,-0.387482059621391,0.42,1.899333333333333,-0.09018360981004003,-0.0990301631265317,0.37,1.1273333333333335,-0.0336070711461412,0.1986937373421302,0.51,1.9779999999999995,0.09464776406437159,1,-1,-1,-1
-0.596065455575435,0.51,3.002666666666666,-0.12900702601416414,-0.0054303862977698,0.54,2.9436666666666667,-0.001263882615557419,-0.0546196808520946,0.46,1.4746666666666668,-0.018535842438535594,0.9031438778884318,0.8,3.702666666666667,0.43021259660226324,-1,1,1,1
1.82075498658524,0.9,7.531333333333334,0.39406777179036606,1.1755823315586742,0.84,5.300666666666667,0.2736081727047056,0.6921417036695119,0.96,3.5619999999999994,0.23488657136424246,-1.063011020644057,1.0,2.083666666666667,-0.5063653118895373,1,1,1,1
2.178343760921913,0.88,8.007,0.47146105784934333,0.6746598169177283,0.66,4.057999999999999,0.15702212830929888,2.317356201668252,0.97,5.344333333333335,0.7864225634053443,-1.1771715606057085,0.36,0.0053333333333333,-0.5607456864110878,-1,-1,1,-1
2.291023160305814,0.88,8.101,0.49584836979907876,0.0657219286843595,0.57,2.978333333333333,0.015296297274317347,0.8222817054531517,0.76,3.1863333333333346,0.27905113861143066,-0.3256494470031148,0.97,2.850333333333333,-0.1551231178191167,1,-1,-1,1
2.3095731022094057,0.88,8.125666666666667,0.49986315175856616,0.0231411161558998,0.56,2.887666666666667,0.00538592520131549,0.745710100781948,0.79,3.205666666666666,0.25306564808294035,-0.2838832167490688,0.96,2.8626666666666662,-0.13522777355803228,1,-1,1,-1
0.3533639905034498,0.65,4.919999999999999,0.07647891198683666,1.8107109909207943,0.79,6.106333333333335,0.4214297137872885,0.3073765735111602,0.46,1.8300000000000003,0.10431191920231309,-0.3951710349955957,0.41,1.0333333333333337,-0.18823972705759806,-1,1,-1,-1
-0.4020909721844439,0.58,3.4853333333333336,-0.08702494000190282,2.437760654784908,0.96,7.4176666666666655,0.567370927872639,0.1092482361734361,0.63,2.098666666666667,0.03707469653442839,-0.1747604219751095,0.98,3.082666666666667,-0.08324712901448336,-1,1,1,1
-0.5798610536907112,0.52,3.0836666666666663,-0.12549989156117286,0.8071825397273522,0.61,4.133333333333333,0.18786582088310452,0.3009589609455694,0.52,2.027,0.10213402556596103,0.6593290383303971,0.71,3.14,0.31407139497925457,-1,-1,-1,-1
-0.3199507110456041,0.62,4.034,-0.06924724343111491,2.429864499057082,0.83,6.941000000000001,0.56553315549202,-0.2632552322533246,0.34,0.8616666666666668,-0.08933881395941165,-0.3117017635127419,0.42,1.151,-0.148479138628327,1,1,-1,-1
-0.1041508117807161,0.59,4.054333333333334,-0.02254146144372686,0.3915034779371003,0.56,3.446333333333334,0.0911195654530477,2.258320196486675,0.74,4.715666666666667,0.7663879884467408,-1.1534842105006056,0.33,0.0,-0.5494622169165384,-1,-1,1,-1
1.0775534786396903,0.82,6.495666666666667,0.23321594692368636,0.4994256495501212,0.69,4.028,0.11623766001492443,1.2961260626154547,0.91,4.129,0.4398558926438375,-0.4901004009560439,0.8,2.131333333333333,-0.2334593316228587,1,1,1,1
-0.7859954697765201,0.46,2.4866666666666664,-0.17011376362783057,-0.2850392356816424,0.43,2.0826666666666664,-0.06634079326506755,-0.3369510202022558,0.32,0.7356666666666667,-0.11434836166263179,0.8832093287408171,0.63,3.1059999999999994,0.42071677388690387,-1,-1,-1,-1
-0.9032433286720388,0.44,2.2080000000000006,-0.19548983171088521,-0.3505361801934983,0.48,2.276333333333333,-0.08158472712197577,0.5780939448531799,0.58,2.510333333333333,0.19618309937559994,0.474259315045451,0.61,2.6133333333333324,0.2259134301674567,-1,1,1,-1
0.7261538359495479,0.77,6.062666666666667,0.15716218064372103,0.5267813045384324,0.65,4.013333333333334,0.12260448824427388,2.156731733140412,0.76,4.638333333333333,0.7319127275008128,-1.1685853181397272,0.34,0.0,-0.5566556297138284,1,1,1,-1
-0.1082337275447749,0.59,4.018,-0.023425130871741404,0.6170181224789997,0.6,3.864666666666666,0.14360644634164557,-0.1910441694744362,0.39,1.094,-0.06483312551327809,0.833400641195249,0.98,4.232333333333334,0.39699040500265753,-1,-1,-1,1
0.1018055721838422,0.67,4.800333333333333,0.022033878957854938,1.7958528865978192,0.78,6.029333333333335,0.41797159889007407,-0.0037552845984514,0.44,1.45,-0.001274400775377017,-0.5115550754186521,0.38,0.8099999999999999,-0.24367926604946968,1,1,1,-1
0.8031307411557016,0.81,6.161333333333332,0.1738223670704504,2.2057420091107014,0.89,6.762333333333334,0.513370288383467,-0.443655419823776,0.34,0.616,-0.15055977681606153,0.4445458942744702,0.92,3.4626666666666663,0.2117594418420236,1,1,-1,1
1.7407477632907176,0.84,7.605,0.37675173067385276,-0.790779150151157,0.35,1.1003333333333338,-0.1840480521674455,0.7303793753435106,0.65,2.8683333333333323,0.2478629829123981,0.5032396487970656,0.72,2.996,0.23971821248279732,1,-1,1,-1
0.6936327844235279,0.71,5.618,0.15012361784666212,-0.8014473569373439,0.35,1.0773333333333333,-0.18653099911760462,1.5700073260949972,0.95,4.674333333333334,0.532800777482526,-0.4537988266231489,0.98,2.917,-0.21616707627256102,-1,1,1,1
2.910761610010848,0.92,9.369333333333334,0.6299789649463712,-0.8473246800879022,0.4,1.3260000000000003,-0.19720860988023373,1.250464781218836,0.56,3.1026666666666665,0.42436019028334115,-1.0699240518216468,0.31,0.0093333333333333,-0.5096583343703591,1,1,-1,-1
2.0807094283477703,0.94,8.264999999999999,0.45032996433527883,0.7993435716918702,0.74,4.567333333333334,0.18604135851879264,0.3618826209977979,0.63,2.314666666666666,0.12280919879820643,-0.048927417803338,0.69,2.2023333333333333,-0.023306576032416086,1,1,1,1
1.9747804703784544,0.99,8.583,0.42740365698333166,0.1293012126879982,0.56,3.022333333333333,0.03009390970104075,0.3098800776672274,0.56,2.071,0.1051615133020432,0.2992168710837304,0.79,2.914333333333333,0.14253195997641294,1,-1,-1,1
2.019110295451448,0.8,7.673999999999999,0.43699800411904033,-0.0209796129371326,0.48,2.6049999999999995,-0.004882851167191393,0.6017821060825539,0.37,1.834,0.2042219604117033,-1.22025510153442,0.35,0.0066666666666666,-0.5812685316271748,-1,-1,-1,-1
-1.3164974732963897,0.31,0.868666666666667,-0.28493082797621533,0.0750046589490764,0.57,3.1846666666666668,0.01745678471722776,1.566204101380566,0.83,4.322666666666667,0.5315101076549974,0.0131308095405811,0.81,2.8446666666666665,0.006254861275426826,-1,1,1,1
-0.0515914295939001,0.64,4.466999999999999,-0.01116598326152434,-0.5544325444851481,0.39,1.5766666666666669,-0.12904011170657037,-0.2572407070346505,0.35,0.907,-0.08729771283877656,1.1462114556881184,0.82,4.017333333333334,0.5459978400781027,1,-1,-1,1
1.494634743137877,0.98,7.7826666666666675,0.3234852504638385,1.698947956515222,0.89,6.118666666666668,0.39541768655726234,1.183770609761933,0.85,3.753333333333333,0.40172672493883566,-0.6345508911257618,0.47,0.861,-0.30226832427381806,1,1,1,-1
1.836889016683207,0.93,7.771333333333333,0.39755967560913774,1.8674025882793053,0.98,6.707333333333334,0.43462426762207357,-0.231681119561633,0.47,1.1813333333333331,-0.0786237609078463,-0.0540091312283577,0.94,2.9206666666666665,-0.02572725028077364,-1,1,-1,1
-1.248422767164938,0.34,1.1793333333333331,-0.2701973531494807,-0.442294919044474,0.39,1.7130000000000003,-0.10294090115822249,0.1929991660450032,0.4,1.5386666666666668,0.0654965769987973,-0.3397818834214119,0.4,1.0766666666666669,-0.16185510406924444,-1,-1,-1,-1
0.3633915096479461,0.77,5.528666666666666,0.0786491777035149,0.8887280909441237,0.74,4.730666666666667,0.20684495034232034,1.7284485839882646,0.99,4.857333333333332,0.5865697147274306,-0.6895656994032089,0.52,1.0403333333333336,-0.32847462882847284,1,1,1,1
0.9432703518156532,0.82,6.401666666666667,0.20415291924205706,1.8435541969714029,0.85,6.222666666666666,0.4290737293122212,1.9318262856134991,0.76,4.315333333333333,0.6555883719957709,-1.254438819510688,0.38,0.0,-0.5975519460776755,1,1,-1,-1
1.4108137989145382,0.83,7.145,0.3053438020191994,-0.5737974186217931,0.4,1.565,-0.13354714425116387,2.381240713529142,0.96,5.506,0.8081025371372085,-0.6972979225970064,0.47,0.913,-0.3321578734356215,1,-1,1,1
-1.1165380148448407,0.39,1.625,-0.2416534079933146,-0.5340025859156159,0.46,1.9686666666666668,-0.12428518856543132,1.6355214885048066,0.99,4.914333333333332,0.5550337926334061,-0.1931331222268344,0.88,2.874666666666666,-0.09199896499035215,-1,1,1,1
-1.0725764801230295,0.52,2.443,-0.2321387702963452,2.449759093455385,0.91,7.211333333333331,0.5701634765455899,1.114010021699805,0.86,3.8533333333333326,0.3780526344174956,-0.4817694672809369,0.81,2.2339999999999995,-0.22949089127106376,1,1,-1,-1
-0.9414115082538386,0.44,2.1450000000000005,-0.20375060792290203,1.3617238667150753,0.7,5.162,0.31693125091996344,0.0606196368671347,0.49,1.68,0.020571999325539124,0.6289104040623887,0.95,3.933666666666668,0.2995814781964149,-1,-1,-1,1
0.4116224492187426,0.75,5.4863333333333335,0.08908784684244453,1.0422398786659088,0.7,4.707999999999998,0.24257369396123882,0.7421824781576492,0.73,3.0693333333333337,0.25186850712337155,0.0466650232101391,0.75,2.563333333333333,0.022228884341968447,1,1,1,-1
0.0143028868172843,0.63,4.334666666666666,0.0030955876983908273,1.7983835932377383,0.83,6.203666666666667,0.4185606023148549,2.228994718068476,0.84,4.943,0.7564360363497237,-1.0882894551439657,0.32,0.0,-0.5184066944538216,-1,1,1,-1
-0.8990897502146149,0.45,2.284333333333333,-0.19459086868745104,0.0946620134715452,0.51,2.8870000000000005,0.022031889928251277,1.642253590651209,0.73,4.075333333333334,0.5573184120731234,-0.1551463947267535,0.58,1.8796666666666664,-0.07390398690951615,-1,-1,-1,1
-1.0309002407286032,0.5,2.500333333333333,-0.2231187412887275,-0.6157599353398897,0.38,1.4613333333333332,-0.14331361250533228,2.4218507606673976,0.99,5.715999999999999,0.8218840426940529,-0.3729371957278897,0.52,1.4483333333333337,-0.17764863746713216,1,-1,1,-1
0.4394966115018448,0.78,5.573333333333334,0.09512067888319364,2.395471765872035,0.92,7.082000000000002,0.5575284988818746,-0.2024511929886061,0.46,1.224,-0.06870423547314551,-0.012808202077458,0.98,3.186,-0.006101187206663883,1,1,-1,1
0.8820340818535195,0.73,6.006666666666665,0.1908994938034215,1.368754804854937,0.67,5.009,0.31856765024751776,-0.2169360928486834,0.35,0.9406666666666668,-0.07361985961000941,-0.012741069258207,0.48,1.6583333333333328,-0.006069208487442835,-1,-1,-1,-1
0.8907572891242461,0.79,6.394333333333332,0.1927874660332753,0.3012582012113372,0.56,3.3206666666666664,0.07011563863540979,2.285701950970436,0.79,4.878666666666666,0.7756803145622312,-1.0710117857015031,0.31,0.0,-0.5101764764165183,1,-1,1,-1
0.5044523640823515,0.65,5.110333333333333,0.10917911556081207,-0.7926367164184511,0.34,1.072,-0.18448038710344133,-0.0479621895733013,0.38,1.2206666666666668,-0.0162765430897569,0.5042584343959775,0.62,2.6830000000000003,0.2402035110145369,-1,-1,-1,1
-0.9735592345740054,0.42,1.9853333333333332,-0.21070837158273073,-0.8128508253951761,0.34,1.041,-0.18918507283365507,0.9693782002709505,0.71,3.326,0.32897009472153443,0.5316673157059797,0.91,3.711,0.2532597319412716,-1,1,1,1
1.0180846142006583,0.81,6.551000000000001,0.22034504278059586,1.009240000128398,0.72,4.815666666666667,0.2348932140631153,0.2981733246330129,0.52,1.971666666666667,0.10118868654209467,0.0985635104214281,0.58,2.063333333333334,0.046950729320976506,1,1,-1,-1
-1.266646995865249,0.34,1.0853333333333337,-0.2741416406837406,2.2754352497414114,0.87,6.933333333333334,0.529590879410516,1.158751123178151,0.9,4.092,0.39323606270911937,-0.6757318690185472,0.95,2.583333333333333,-0.321884883565896,-1,1,1,1
-1.3797500504530809,0.32,0.8843333333333335,-0.2986206447411184,2.9976394053154305,0.83,7.542666666666666,0.6976786041250906,0.1812780338040047,0.47,1.7480000000000002,0.06151887048292233,0.1519909051874446,0.57,2.152,0.07240086943123428,-1,-1,-1,-1
-1.5196323411541717,0.35,0.9459999999999998,-0.32889550490387565,1.616519827565989,0.73,5.596666666666666,0.37623314359856974,-0.0002326811018011,0.45,1.4933333333333332,-7.896311684956787e-05,0.7901584181465937,0.86,3.794666666666666,0.3763919715569133,1,-1,-1,1
2.1845967792923835,0.94,8.480333333333334,0.47281440469412495,0.2311567019455185,0.58,3.2376666666666667,0.05380002840286215,1.4364760269774624,0.79,3.9293333333333336,0.48748533289474105,-0.501338610675873,0.45,0.9933333333333336,-0.23881265295193907,1,-1,1,-1
-0.9113129603093876,0.44,2.1983333333333337,-0.19723634993103464,1.1941150437699712,0.7,5.023000000000001,0.2779215256594681,0.1616182809539346,0.45,1.6599999999999997,0.0548470980462389,0.3402597509534986,0.63,2.5483333333333333,0.16208273627364092,-1,1,-1,1
1.4750166896147352,0.83,7.261,0.3192392960681691,0.3876829154780559,0.57,3.463,0.0902303575387561,1.585343100663026,0.64,3.687333333333334,0.538005156135628,-1.1754189201600895,0.34,0.0,-0.5599108161146931,1,-1,1,-1
1.228085788303904,0.77,6.603666666666666,0.2657958010440293,-0.1765335693585172,0.48,2.4170000000000007,-0.041086894585411315,2.7224305954507693,0.84,5.485333333333333,0.923889407259122,-1.1078968546023091,0.32,0.0,-0.5277466794109402,-1,-1,1,-1
-0.6547692450490721,0.51,2.888,-0.14171234423872794,0.7949756227838773,0.69,4.504666666666667,0.18502475041989505,1.3879406421053169,0.82,4.071666666666667,0.47101426911976346,-0.1662212306537607,0.82,2.6586666666666674,-0.07917948513050987,-1,1,-1,1
-0.6802304641769319,0.49,2.8003333333333336,-0.14722294064664956,-0.0271591056375353,0.48,2.6116666666666672,-0.006321082808319851,2.299304939959539,0.68,4.575,0.7802966516894643,-1.161471018403144,0.33,0.001,-0.553266732952619,-1,-1,-1,-1
0.1762016609573322,0.73,5.068666666666667,0.03813549677512679,1.6872073752749008,0.84,6.044333333333333,0.3926851523115356,1.2781049706184078,0.82,3.8673333333333337,0.4337402193807117,-0.5117359086880877,0.58,1.416,-0.2437654059794417,1,1,1,1
-0.5085609808233893,0.54,3.286,-0.11006834747625935,0.5818654004987405,0.6,3.845,0.13542490790880532,2.54326589000024,0.91,5.556000000000001,0.8630877200473175,-0.6496314839822468,0.42,0.8139999999999998,-0.3094519648541636,-1,-1,1,-1
-0.5839463379462728,0.56,3.371666666666667,-0.1263840736041059,-0.1761108084615732,0.46,2.3386666666666667,-0.04098850008474671,1.359603692473326,0.67,3.5893333333333333,0.46139778609801835,-0.0304381300560487,0.59,2.036333333333333,-0.014499203601696512,1,-1,-1,1
2.293637372476798,0.88,8.376666666666667,0.4964141662806466,0.2988377311228518,0.61,3.562333333333333,0.0695522919601337,0.2281141519852316,0.45,1.6936666666666664,0.07741326776786292,-0.2336918786605646,0.44,1.2746666666666664,-0.11131912908326463,1,1,-1,-1
-0.252408093625065,0.56,3.716,-0.05462892908135221,1.3112987541609922,0.69,5.095666666666668,0.3051951755010185,0.2913943091896867,0.36,1.493333333333333,0.09888814651356254,-1.0894433928171827,0.31,0.0,-0.5189563726777083,-1,1,-1,-1
2.06415477392681,0.85,8.012666666666666,0.44674702438537256,-0.5727032630254496,0.39,1.5396666666666663,-0.13329248755436474,-0.2045337685931905,0.4,1.1143333333333334,-0.0694109824308483,0.3859363308803969,0.61,2.503,0.1838407756462881,1,-1,1,1
-0.6985831323040479,0.51,2.785,-0.15119502645091495,2.4731855352156598,0.98,7.654,0.5756158091903852,1.404957031396505,0.81,4.011666666666667,0.47678898449439844,-0.5725523865098415,0.46,0.9856666666666668,-0.27273533588814314,-1,1,1,-1
-0.1429675316919967,0.63,4.3100000000000005,-0.03094260186973056,-0.5311514374274087,0.39,1.6023333333333334,-0.12362160464874056,-0.0197169089401456,0.4,1.3123333333333336,-0.006691169039950136,0.920981434092679,0.76,3.585,0.4387095167049714,1,-1,-1,1
2.489883001342396,0.9,8.666333333333332,0.538887798515867,-0.6041288632389927,0.39,1.4673333333333336,-0.14060656570929572,0.1260094706219354,0.53,1.8396666666666668,0.042762822059256016,0.553992273214774,0.79,3.242666666666667,0.26389422570692617,1,1,1,1
2.010915835132498,0.9,7.971333333333332,0.4352244691059799,1.6070322241298864,0.83,5.861333333333332,0.37402497342638186,-0.1857563644280353,0.4,1.0623333333333336,-0.06303864558119658,0.2108622850126953,0.63,2.28,0.10044425188696737,1,1,-1,-1
-0.9585360422527178,0.44,2.126666666666667,-0.20745688746386476,0.95582263092982,0.64,4.429,0.22246071283817995,0.5503147371019201,0.66,2.730666666666667,0.18675589273667736,0.4208444205487298,0.89,3.515666666666667,0.2004692445606213,-1,-1,1,1
1.0056738125369655,0.79,6.489999999999999,0.21765896091138404,-0.5821767722251132,0.4,1.5670000000000002,-0.13549737739630754,0.6620510620884787,0.64,2.755333333333333,0.2246749519897018,0.4792479135654961,0.89,3.543333333333333,0.22828974912976047,1,-1,-1,1
1.789252634859567,0.91,7.647333333333334,0.38724968718142344,2.0594605250562585,0.93,6.693,0.4793243449576228,-0.2158247666662234,0.46,1.1793333333333331,-0.07324271776856074,-0.0098264656500779,0.91,2.895333333333334,-0.00468083702524438,1,1,-1,1
-0.9758919114533252,0.43,2.086,-0.2112132351074296,-0.4122128253926151,0.41,1.847333333333333,-0.09593951430996657,2.7236689372551903,0.79,5.3740000000000006,0.9243096533721296,-1.0857066834452915,0.31,0.009,-0.5171763911255022,-1,-1,1,-1
-1.22382143940731,0.45,1.892,-0.26487286386676023,2.765607033370303,0.98,8.017333333333333,0.6436747699469515,-0.1286603834599538,0.45,1.3393333333333337,-0.0436624410595365,0.441605167868631,0.85,3.3603333333333323,0.210358626784836,1,1,-1,1
-0.5472436710038227,0.58,3.5466666666666664,-0.11844047971731901,-0.0625437097170742,0.48,2.5596666666666663,-0.01455659010047661,0.884244133271431,0.63,2.979333333333334,0.3000788301180667,0.1974095644482583,0.56,2.1576666666666666,0.09403604829163054,1,-1,1,-1
2.375391858842121,0.95,8.83066666666667,0.514108369242172,-0.7929999485682264,0.35,1.0476666666666667,-0.1845649267244442,0.1988852134526506,0.55,1.9596666666666664,0.06749407763651329,0.551375747070713,0.94,3.719,0.26264784344815917,1,-1,-1,1
-1.0201760448136827,0.43,2.008,-0.22079769314135328,1.279368353848506,0.74,5.312666666666668,0.29776360882236164,1.7350319995262635,0.78,4.323,0.5888038755869602,-0.4566678894044582,0.44,1.0799999999999998,-0.21753375436138095,-1,1,1,-1
-1.1242457411851574,0.38,1.5883333333333334,-0.2433215986982018,-0.5126631221245315,0.39,1.6419999999999997,-0.119318584749061,2.1859661580225365,0.66,4.405666666666667,0.7418337794905459,-1.0620250023421156,0.3,0.0,-0.5058956220600858,-1,-1,-1,-1
-0.9092866395912496,0.54,2.852333333333333,-0.19679779136812395,1.7860105994058166,0.81,6.1530000000000005,0.41568087867291303,1.3355052379175247,0.73,3.731333333333333,0.45321968711080296,-0.56732143260111,0.47,1.0563333333333331,-0.27024357093365586,1,1,1,1
-1.2512191673557205,0.35,1.233,-0.2708025807612872,2.3867817639742785,0.77,6.616666666666666,0.5555059646227104,-0.376657259380139,0.31,0.66,-0.12782314917047252,-0.161975183570223,0.5,1.5980000000000003,-0.0771568805535126,-1,-1,-1,1
1.0361584713183944,0.8,6.547333333333335,0.22425678524705553,0.5756138143753997,0.6,3.7746666666666666,0.13396989705180692,-0.5242846012201938,0.32,0.5143333333333333,-0.1779222545712715,0.9937467824119056,0.93,4.171000000000001,0.4733712912123437,1,-1,1,1
-0.7747549356100967,0.5,2.628,-0.16768096389072623,2.436510180843745,0.99,7.651000000000001,0.5670798892266237,0.5574842860498808,0.71,2.8339999999999987,0.1891889649842914,-0.0655090107597011,0.74,2.432,-0.03120521802757337,-1,1,1,-1
-1.1085804468468476,0.39,1.654333333333333,-0.2399311438155734,-0.2918557808337043,0.44,2.1206666666666667,-0.06792729419583769,1.593884998298054,0.78,4.197333333333334,0.5409039513358,0.1825437709585951,0.66,2.5013333333333336,0.08695472739213696,-1,-1,1,-1
-1.2815230458860285,0.33,1.0446666666666669,-0.2773612786514634,0.1808283421470404,0.59,3.399666666666667,0.042086471478755494,1.0948919897254066,0.7,3.419666666666667,0.3715647014438128,0.30940663800139,0.81,3.141,0.14738585556464137,-1,1,-1,1
0.4398611326239487,0.78,5.499666666666667,0.09519957254401915,1.9929252713537824,0.91,6.561666666666667,0.4638387522455909,0.8876745283940126,0.93,3.73,0.30124297576121456,-0.7267870276136428,0.81,1.879,-0.346205008948897,1,1,1,1
-0.068502765891977,0.59,4.088333333333333,-0.014826120216842634,-0.7883164178046318,0.34,1.0656666666666668,-0.1834748692613192,1.353960732382145,0.74,3.810333333333334,0.4594827800506503,0.3231161842546197,0.8,3.1183333333333323,0.15391639807978352,-1,-1,-1,-1
-0.5726318335278684,0.53,3.164,-0.12393526441345529,0.6667898137723136,0.64,4.159,0.1551904427505833,0.8487665472976313,0.58,2.7753333333333337,0.2880390866876594,0.0115470226429665,0.52,1.8296666666666668,0.0055004243685627015,-1,1,-1,-1
-0.962765566894936,0.44,2.1316666666666664,-0.2083722875939049,3.345356465264824,0.99,8.734,0.7786072016694795,0.6017559466496234,0.39,1.894,0.20421308289503684,-1.2555831430292363,0.36,0.0,-0.5980970445988755,-1,1,-1,-1
1.471613606429056,0.97,7.576666666666665,0.31850276346599127,1.6169609306590695,0.97,6.341999999999999,0.3763358071109688,0.7372256588552379,0.9,3.406,0.25018635116507176,-0.7638092400500385,0.79,1.7020000000000002,-0.3638405402680718,1,-1,1,1
-1.1270681748235092,0.39,1.6233333333333333,-0.24393246075437414,1.4366108722995152,0.7,5.257333333333334,0.3343606526787658,0.1081333991715223,0.48,1.7029999999999998,0.036696363254377175,0.7565374427077831,0.85,3.729333333333334,0.36037661952059197,-1,-1,-1,1
-0.1287632802722722,0.68,4.399333333333334,-0.02786836192632183,2.458890046615391,0.92,7.200333333333332,0.57228863897964,0.0735301062852695,0.62,2.018666666666667,0.024953321647617502,-0.0154136504926594,0.89,2.9236666666666675,-0.007342292589161438,1,1,1,1
0.1303582064644439,0.68,4.895666666666666,0.02821355335259821,0.534332599718855,0.59,3.734333333333333,0.12436199685971036,1.3588138840373023,0.71,3.7030000000000007,0.46112975515205945,-0.2598278772076845,0.48,1.408333333333333,-0.12376901229128484,1,-1,1,-1
1.9498297988758744,0.91,7.841,0.4220035588942773,1.103874382687808,0.81,5.162333333333333,0.2569186730990534,0.148282878030135,0.6,1.978333333333333,0.05032156945299636,-0.0808851437873077,0.94,2.9369999999999994,-0.03852963917182612,1,1,-1,1
1.0410471237074148,0.76,6.212666666666666,0.22531484103610594,-0.3292948674644456,0.46,2.0933333333333333,-0.07664096724601745,1.4772594042933047,0.9,4.362666666666667,0.5013256601219334,-0.5816415657939755,1.0,2.793,-0.27706496654450447,-1,-1,1,1
1.969648517859484,1.0,8.717,0.4262929435106324,-0.8511974733706625,0.34,0.9243333333333336,-0.1981099741359845,1.954392878573906,0.89,4.783666666666666,0.6632466154157822,-0.2998304067267883,0.61,1.741333333333333,-0.1428242176870283,1,-1,-1,-1
0.7353089184401567,0.75,5.751000000000001,0.15914362404726065,0.7599298058548007,0.73,4.538333333333332,0.1768680933542902,1.490452629244872,0.89,4.294666666666667,0.5058029389185749,-0.4989030437633077,0.72,1.889,-0.2376524706251728,-1,1,1,1
2.562570020431988,0.92,8.891999999999998,0.5546195207199839,-0.9228945419848292,0.32,0.7810000000000001,-0.21479694144162315,2.1870778263399067,0.82,4.845,0.7422110374395714,-0.4717898220355199,0.46,1.0976666666666666,-0.22473708714382074,1,-1,-1,-1
-0.0908708494443182,0.58,4.026000000000001,-0.01966726628516849,-0.5131096173727281,0.45,1.959,-0.1194225032460483,0.6667966652656256,0.51,2.372333333333333,0.2262854292278535,-0.255972583044449,0.43,1.2576666666666665,-0.1219325428723602,-1,1,-1,-1
0.4676015117428882,0.73,5.549000000000001,0.10120344976449146,-0.4018085732193794,0.49,2.238,-0.0935180008616455,1.1209934394247414,0.7,3.416666666666667,0.3804225408067771,0.0961778732164853,0.65,2.3400000000000003,0.04581433101100956,1,1,1,1
0.5175932100807188,0.73,5.645333333333334,0.11202320163508878,-0.7501070860266024,0.35,1.152666666666667,-0.17458192729766,1.0453848354015065,0.63,3.130333333333333,0.3547638560743019,0.2752163607064473,0.64,2.5046666666666666,0.13109931658261464,1,-1,-1,-1
-0.1707980549126859,0.58,3.931666666666667,-0.036965989065777985,-0.905793057554658,0.32,0.8460000000000002,-0.2108166962645174,1.5563012262675002,0.75,4.055666666666666,0.5281494484581533,0.1334136611168173,0.59,2.2030000000000003,0.0635515990048827,-1,-1,1,-1
1.4286359828644055,0.82,7.127666666666667,0.30920107461727364,-0.1862135710923609,0.53,2.664666666666667,-0.04333984405145487,-0.0112703143546397,0.42,1.364,-0.0038247160703128898,0.6013855168889828,0.72,3.083,0.2864699978753158,1,1,-1,1
-0.7974892830318816,0.49,2.6113333333333344,-0.17260138080437856,1.9875730510776477,0.84,6.5103333333333335,0.46259306219874863,1.2243343498936785,0.76,3.715333333333333,0.41549251565877365,-0.2901831007128499,0.53,1.538333333333333,-0.13822872335651615,-1,1,1,-1
-0.0843983353669397,0.65,4.471333333333334,-0.018266413771158414,0.5404492253347404,0.58,3.686666666666667,0.12578559664762334,0.8827117428495668,0.6,2.864,0.2995587950872705,-0.0732273343587825,0.57,1.908,-0.034881841562619385,1,-1,-1,1
-1.282127446882814,0.33,1.0466666666666666,-0.2774920897467651,-0.0639321682143214,0.49,2.6123333333333334,-0.014879743640734775,1.6479838411165957,0.86,4.507333333333333,0.559263041153754,-0.0204156875610777,0.86,2.9893333333333345,-0.009725013004137051,-1,-1,1,1
-1.3858282304788936,0.42,1.5053333333333334,-0.29993615115299693,2.447252529370384,0.99,7.721666666666667,0.5695800921235435,1.685953080940199,0.95,4.767,0.572148357140625,-0.6457607402253551,0.49,1.027,-0.30760813602112347,1,1,1,-1
1.8037743617725972,0.99,8.349333333333334,0.3903926386544816,1.6607908031929286,0.79,5.703333333333332,0.38653688874679876,0.0857497414063619,0.46,1.5186666666666668,0.02910020108241886,-0.211053566919561,0.55,1.5923333333333336,-0.1005353690254992,1,-1,-1,1
-1.1101569069439532,0.38,1.5883333333333334,-0.24027233860694283,-0.8850796236587852,0.32,0.8736666666666666,-0.2059957963185517,1.0233331187463324,0.7,3.365333333333333,0.34728034209101094,0.5864415716337166,0.84,3.544666666666666,0.2793514493813799,-1,-1,1,1
2.07050173920957,0.98,8.627999999999998,0.4481207042517113,-0.6236966701930096,0.47,1.8103333333333331,-0.14516082937998934,0.9009112484065804,0.75,3.265333333333333,0.3057350151273977,0.0960273268029019,0.76,2.6179999999999994,0.04574261822517049,1,1,1,-1
-1.010123021940757,0.43,2.0423333333333327,-0.21862190762793765,-0.6491522456888006,0.37,1.3836666666666668,-0.1510854280317193,2.838824223768921,0.97,6.083,0.9633889781408512,-0.6152471644855376,0.42,0.8633333333333334,-0.2930729938670974,-1,-1,1,-1
-0.1505676414966927,0.64,4.319666666666666,-0.032587501023194146,1.454532397541497,0.76,5.563,0.3385317563453533,1.5861271365017875,0.63,3.6593333333333335,0.5382712280816139,-1.073808118246976,0.31,0.0,-0.5115085094566625,1,1,-1,-1
-0.8928397046037619,0.48,2.416,-0.1932381652399234,2.731304154020324,0.91,7.586333333333334,0.6356910261584464,0.9821676728079564,0.75,3.4180000000000006,0.33331035530379355,-0.3849780803889071,0.59,1.6320000000000003,-0.18338431301366406,-1,1,1,1
-1.3153973408731248,0.32,0.96,-0.2846927252463563,-0.7777558375858187,0.33,1.038333333333333,-0.18101697160600155,-0.0680391449376343,0.36,1.138,-0.023089898193140248,-0.3301953922142249,0.4,1.0803333333333331,-0.1572885788726266,-1,-1,-1,-1
-1.3524177820543088,0.3,0.7773333333333338,-0.29270509532055605,2.223724479311884,0.79,6.564333333333335,0.5175555765426885,0.227333146465458,0.41,1.598666666666667,0.07714822419689532,-1.0610667165166907,0.31,0.0303333333333333,-0.5054391425961413,-1,1,1,-1
-1.316710193219648,0.42,1.6376666666666666,-0.28497686715600146,1.1959489504494574,0.65,4.734666666666667,0.2783483539997851,0.2667084983126118,0.54,2.056333333333333,0.09051072112867216,0.29939829308005,0.64,2.532,0.1426183803464429,1,-1,1,1
0.4019157098378931,0.74,5.458,0.08698700780185785,1.128149357178497,0.74,5.041333333333333,0.2625684955185896,-0.3592086745707309,0.36,0.7996666666666669,-0.12190176307379395,0.576579804425406,1.0,3.965,0.27465379645846605,1,1,-1,1
-1.129736588721744,0.41,1.7376666666666667,-0.24450998816846292,2.8848804036122893,1.0,8.297666666666666,0.6714347728052564,0.3028950108789854,0.58,2.214,0.10279104728339129,-0.0792279997147582,0.54,1.7936666666666667,-0.037740258573839454,-1,1,1,-1
-1.2563146821464255,0.34,1.1523333333333332,-0.2719054079810352,-0.5718356140296903,0.38,1.5116666666666667,-0.13309054860895372,0.1182854816065643,0.47,1.6870000000000005,0.040141593938689143,1.0422796627319086,0.96,4.415,0.49648992931004304,-1,-1,-1,1
-0.2252706997179316,0.66,4.159666666666667,-0.048755556536462095,2.4177290137710177,0.95,7.302666666666667,0.5627087102236035,0.0673118415131253,0.63,2.039333333333333,0.022843079070959508,-0.2556084158623344,0.98,2.9733333333333336,-0.12175907183097848,1,1,1,1
-0.5723187596215236,0.52,3.0926666666666667,-0.12386750552355083,-0.3730478500043312,0.42,1.918,-0.08682415329921946,0.6730505807745026,0.66,2.8646666666666665,0.2284077703087244,0.704000970723698,0.85,3.675,0.33535087048773704,-1,-1,1,-1
-0.7089970213520016,0.51,2.828333333333333,-0.1534489145814073,2.977324375141796,0.93,7.969666666666666,0.6929504297258724,0.6909679353194929,0.61,2.6843333333333343,0.23448823902586416,-0.3001179365406898,0.49,1.385333333333333,-0.1429611825171818,-1,1,-1,-1
0.0389005193547529,0.69,4.737333333333334,0.00841927722101989,2.0315421577552506,0.81,6.300333333333334,0.4728265495611918,1.4232229158588554,0.79,3.957666666666667,0.4829877310105389,-0.6298636275203149,0.41,0.7546666666666668,-0.30003554620154316,1,-1,1,-1
-0.0481090067238501,0.7,4.572000000000001,-0.010412279094328217,2.062189125429048,0.99,7.119333333333333,0.4799594066985138,1.1410693884904504,0.86,3.815333333333333,0.3872355544106781,-0.5920985062696444,0.63,1.4699999999999998,-0.28204613026015835,1,1,1,1
0.8913238264645713,0.82,6.289333333333334,0.19291008226060014,2.34989499311948,0.96,7.241,0.5469208390218712,-0.0254004162293386,0.49,1.4943333333333333,-0.008619935264271822,0.0011100245009405,0.71,2.319,0.0005287601837685676,1,-1,-1,1
-0.5558174323965788,0.55,3.1653333333333338,-0.1202961072305201,2.405083330607802,0.85,6.856000000000001,0.5597655201381395,0.5372011366651797,0.77,2.9916666666666667,0.18230563547216588,-0.3186333843662714,0.94,2.835333333333333,-0.15178101630149626,-1,-1,1,1
-1.2225186321745118,0.36,1.3163333333333331,-0.264590896030844,0.1634780473265387,0.53,3.056333333333333,0.03804831750664601,1.108561477582938,0.74,3.5673333333333326,0.3762036057579701,0.2790015340816145,0.91,3.461666666666668,0.13290238396333778,-1,-1,-1,-1
1.1644865552708614,0.81,6.798000000000001,0.2520309572108066,-0.4834532524855377,0.42,1.7773333333333334,-0.11252020164792058,1.855715310935783,0.82,4.542666666666666,0.6297592017688377,-0.2990539853253737,0.51,1.4600000000000002,-0.1424543693435494,1,-1,1,-1
-0.6824006552603556,0.49,2.7616666666666663,-0.14769263721258236,-0.7719676165416842,0.35,1.132,-0.17966980557553158,1.7344814852314476,1.0,5.046000000000001,0.5886170519719248,-0.1579421242122962,0.82,2.7003333333333344,-0.07523573268205562,-1,-1,1,1
-0.8764365820612534,0.52,2.802333333333334,-0.18968802148178188,-0.4627677303899573,0.47,2.1106666666666665,-0.10770579796892815,1.9844892432179,0.73,4.417666666666666,0.6734601769802379,-0.4508778096159067,0.42,1.022666666666667,-0.2147756497876214,1,1,-1,-1
-0.1142737872218688,0.68,4.423666666666667,-0.024732386859488115,2.0144964019439726,0.87,6.508000000000001,0.46885927481174,1.490726932140091,0.92,4.383333333333334,0.5058960268891909,-0.6848529266971359,0.58,1.2346666666666664,-0.32622969949582187,1,1,1,1
0.8089620143459904,0.74,6.055333333333334,0.17508443519588646,-0.6200244465168607,0.36,1.3553333333333333,-0.14430614623035246,0.682233431241221,0.4,2.018333333333333,0.2315240805238764,-1.154928271988148,0.33,0.0053333333333333,-0.5501500956227102,1,-1,-1,-1
0.3245961764057785,0.66,4.904000000000001,0.07025266601509834,-0.1179129367878286,0.56,2.889333333333334,-0.02744337194145132,1.6986488544726157,0.86,4.510000000000001,0.5764568198441961,-0.2268248673933754,0.72,2.2506666666666666,-0.10804802818729044,-1,1,1,1
0.4569141717521088,0.72,5.4910000000000005,0.0988903783806085,-0.1553254568956639,0.47,2.388,-0.036150861828110926,-0.1860411359400202,0.39,1.098666666666667,-0.06313528620221062,0.99697872045296,0.95,4.291,0.47491082493530984,1,-1,-1,1
0.8967069128114487,0.81,6.300333333333334,0.19407514887181262,1.5485355521144113,0.82,5.782333333333333,0.3604103016932334,-0.0433467267007459,0.55,1.6853333333333331,-0.014710230521613856,0.2825498246347138,0.77,2.829999999999999,0.13459261220904895,1,1,1,-1
-0.3375619375820076,0.55,3.5719999999999987,-0.07305885831111128,-0.8521476885887551,0.32,0.9083333333333332,-0.19833112976457734,1.2007874541741006,0.63,3.310666666666667,0.4075015947642224,-0.4094013939163299,0.4,1.0006666666666668,-0.1950183586928861,-1,-1,1,-1
0.093955446356718,0.67,4.7700000000000005,0.020334868593604585,-0.148179724540074,0.54,2.768666666666666,-0.03448774498808698,1.9595748759162888,0.81,4.622999999999999,0.6650051882370959,-0.5062340651142214,0.5,1.2243333333333333,-0.24114460272985705,1,1,1,1
2.782919453532356,0.91,9.149666666666668,0.602309962738206,-0.9107749219821636,0.32,0.8219999999999998,-0.21197618870165288,0.7394005747830368,0.56,2.585333333333333,0.250924434916676,-0.2658458626087752,0.5,1.469,-0.1266356797061943,1,-1,-1,1
-0.0634689981555958,0.59,4.078999999999999,-0.013736656972089296,0.3865659923354756,0.61,3.701333333333333,0.08997040186241671,-0.2898618743393635,0.36,0.901,-0.09836809640543705,0.9913188221094668,0.83,3.8813333333333326,0.4722147322943986,-1,1,-1,1
-1.3500313117828924,0.32,0.9043333333333337,-0.29218858923971053,0.0512603871523258,0.51,2.8319999999999994,0.011930479460581804,1.653062704006226,0.85,4.474333333333333,0.5609866140641129,0.0548935916742343,0.78,2.78,0.02614856302432254,-1,-1,1,-1
-1.472878355887627,0.38,1.19,-0.3187764944208338,3.0681378410211506,0.9,7.949333333333334,0.7140865984051744,0.1985526783308349,0.5,1.8493333333333333,0.0673812278628219,0.1728675010328819,0.6,2.258,0.08234543610191829,1,1,-1,-1
1.7178593531606587,0.97,8.036666666666667,0.3717979698184769,2.239112229395768,0.9,6.776666666666666,0.5211369626093759,-0.5167630395756453,0.31,0.4346666666666667,-0.1753697226018406,0.2300786485893717,0.75,2.653000000000001,0.10959796689736394,1,1,-1,1
-0.6229052720946524,0.51,2.9756666666666667,-0.13481599359569826,3.728558925063262,0.93,8.807333333333334,0.8677947659827204,-0.1402917701931656,0.34,0.99,-0.04760969136318267,-1.0801001276858029,0.31,0.0046666666666666,-0.5145057082250939,-1,1,1,-1
-1.2151396362748637,0.36,1.343,-0.2629938527748054,-0.6525527719903583,0.36,1.3273333333333333,-0.1518768756084874,-0.4683302302845139,0.32,0.6029999999999999,-0.15893346907800432,1.4137158906930525,0.97,4.832000000000002,0.6734235807642514,-1,-1,-1,1
0.0784953963771801,0.66,4.680666666666666,0.0169888349470731,-0.6529170146824643,0.44,1.7216666666666665,-0.1519616504258122,0.7415387620460998,0.67,2.942666666666667,0.25165005435629784,0.6036316630701535,0.81,3.4046666666666665,0.28753994963450724,1,1,1,-1
-0.4723115877330817,0.52,3.2213333333333334,-0.10222285608994103,-0.5118893700806788,0.45,1.962,-0.11913849963110557,0.1630278119262624,0.4,1.5016666666666665,0.0553254392523337,-0.3213835363089241,0.4,1.0876666666666668,-0.15309105121095676,-1,1,-1,-1
1.116640968889512,0.79,6.633,0.24167569043728943,-0.9549639270327293,0.3,0.6663333333333331,-0.2222608557989321,0.0645060792586682,0.51,1.7423333333333333,0.02189091006782238,0.9750555290262524,0.9,4.091666666666666,0.4644677124474705,1,-1,1,1
2.4988399117709683,0.93,8.847000000000001,0.5408263513473676,-1.0220643592749554,0.31,0.6156666666666669,-0.2378779896743191,1.9949033735257613,0.86,4.760666666666666,0.6769943367466345,-0.3349880711998028,0.54,1.493,-0.15957157156243726,1,1,1,-1
-0.1775225538619715,0.57,3.8609999999999993,-0.03842137891058156,-0.8305934137776732,0.39,1.308,-0.19331453025749223,-0.373144213326966,0.31,0.6616666666666666,-0.12663095494478185,0.9454232857128146,0.7,3.405,0.45035239300487007,-1,1,-1,1
0.7672716321295097,0.81,6.017666666666667,0.1660613452435426,1.395925504291637,0.84,5.609999999999999,0.32489143142763094,0.7605637813911295,0.96,3.6923333333333335,0.25810642238093884,-0.854644985324486,0.96,2.231333333333333,-0.40711014857255207,1,1,1,1
1.10600115615604,0.73,6.273,0.23937290542390904,-0.2127057108808729,0.44,2.197666666666667,-0.049505695446109506,0.5874359452192814,0.39,1.888,0.19935341901396816,-1.138694847499671,0.33,0.0196666666666666,-0.5424173036812283,-1,-1,-1,-1
2.5403030161621007,0.9,8.719,0.5498002513390235,-0.9623453950465074,0.3,0.6316666666666667,-0.22397883838586866,0.329293478070888,0.61,2.302333333333333,0.11174968308745226,0.5855519546211192,0.89,3.6156666666666655,0.2789276803072143,1,-1,1,1
0.8638868441069132,0.74,6.017333333333334,0.18697186949611858,0.7023219814103143,0.66,4.259666666666667,0.16346029437958887,0.1127001867197954,0.46,1.6219999999999997,0.038246157268631474,0.4723184324162708,0.64,2.6826666666666674,0.22498889070476108,-1,1,-1,-1
2.7293447689392725,0.94,9.291,0.5907147416691906,0.0397080816501933,0.5,2.741,0.009241765013186052,0.2669289142854625,0.44,1.7139999999999995,0.09058552192721143,-0.516145384493549,0.38,0.7993333333333336,-0.2458658598300038,1,-1,-1,-1
1.6819688417865448,0.79,7.231,0.3640301515508806,0.0803203144772295,0.56,3.1246666666666667,0.018693964586933075,0.1321696036171422,0.41,1.4889999999999997,0.04485333692163275,-0.4128683880014747,0.45,1.1546666666666665,-0.19666986136515366,-1,1,-1,1
2.7034293405142886,0.91,9.047,0.5851058403015337,0.2825406901055709,0.6,3.5196666666666667,0.06575927509221278,-0.0453707948723465,0.38,1.2026666666666663,-0.01539712228165981,-0.5174459694771694,0.37,0.7616666666666669,-0.246485393501885,1,1,-1,-1
-1.248393639176911,0.37,1.3353333333333337,-0.27019104895071533,3.024419925792217,0.93,8.050666666666666,0.7039115740116143,-0.0861358246716796,0.52,1.6246666666666667,-0.029231223059523834,0.3675909430927224,0.81,3.1726666666666667,0.1751019499629833,-1,1,1,1
-0.6229604509922684,0.59,3.424333333333334,-0.13482793601815135,2.603942839015149,0.84,7.063666666666666,0.6060486134270204,-0.3291402094962393,0.38,0.8989999999999997,-0.1116976695621781,0.4157402930898928,0.99,3.7836666666666665,0.1980378933869975,1,-1,-1,1
0.2111802757588359,0.71,4.998,0.04570595238101442,0.6611419805020264,0.64,4.000666666666667,0.15387595094567905,1.1268955107779717,1.0,4.303333333333333,0.3824254793622168,-0.3373497435206776,0.82,2.404333333333333,-0.16069655419960327,1,-1,1,-1
0.3462940990201621,0.69,5.066333333333333,0.07494876850012627,0.8784028205088399,0.72,4.690333333333332,0.20444181931470934,2.527881712454097,0.98,5.686333333333335,0.8578669152642585,-1.0855783463447746,0.32,0.0,-0.5171152577461973,-1,1,-1,-1
1.8994517889311424,0.96,8.206333333333333,0.4111001972270462,0.8993474518399607,0.76,4.7636666666666665,0.20931652876945556,0.7294238708585761,0.65,2.741333333333333,0.2475387210290301,-0.2774983409428186,0.6,1.6773333333333336,-0.13218633789441236,1,1,-1,1
2.408043736338413,0.83,8.256,0.5211752468311591,-0.2533558378731033,0.44,2.1460000000000004,-0.05896671460910742,0.0320468035976102,0.39,1.3266666666666669,0.010875466368112596,-0.2258149082876064,0.43,1.2766666666666666,-0.10756693415566078,-1,-1,-1,-1
-1.2947166183797036,0.31,0.8973333333333336,-0.2802167763723776,-0.0486729568433434,0.55,2.9613333333333336,-0.011328274017511896,1.2097233406363554,0.76,3.7416666666666663,0.4105340947885547,0.2669422296194841,0.8,3.072333333333333,0.12715793414433424,-1,1,1,1
-0.0129217548553937,0.7,4.638000000000001,-0.0027966679652138638,2.32415345642473,0.95,7.209333333333333,0.5409296849966798,0.6844827318775244,0.72,2.938333333333333,0.2322874076166201,-0.2263179377298936,0.67,1.9813333333333327,-0.10780655223627018,1,1,-1,-1
1.639388694231844,0.91,7.425333333333334,0.354814488821402,1.862393810435238,0.92,6.389666666666666,0.43345851128446167,0.9077542074330532,0.93,3.693666666666667,0.3080572551762095,-0.6522995052545892,0.62,1.3026666666666669,-0.31072287681787875,1,-1,1,-1
-1.3071951350701785,0.31,0.9026666666666664,-0.2829175138706649,-0.0177545756450605,0.47,2.575333333333333,-0.0041322473713530945,0.8044503923154414,0.55,2.651666666666667,0.2729998690756784,-0.0745597183739243,0.47,1.5870000000000002,-0.03551652270353093,-1,-1,-1,-1
-1.2630950781039485,0.45,1.884,-0.27337289566967177,3.171323406030222,0.92,8.151000000000002,0.7381022824910368,1.5968170127320933,0.69,3.870333333333334,0.541898965527187,-1.1792094280735927,0.34,0.0,-0.5617164246028138,1,1,1,-1
-1.244317623125803,0.47,2.034333333333333,-0.2693088728342823,2.6968304130491747,0.83,7.177999999999999,0.6276675155797314,0.8300329495040413,0.65,2.966333333333333,0.28168161605451547,-0.1742885241780771,0.61,1.936,-0.08302234049344855,1,-1,-1,1
0.1614424531817784,0.73,5.062333333333333,0.03494114708812609,2.641144796891754,0.95,7.577333333333334,0.6147070964974146,-0.191474120956848,0.42,1.1369999999999998,-0.06497903469491136,0.193827179068625,0.72,2.5909999999999997,0.09232957897490843,1,1,-1,1
2.1037589655574065,0.93,8.202666666666666,0.455318598081127,0.1537452981175557,0.59,3.148333333333333,0.03578309145231066,1.3737803056148683,0.92,4.216333333333334,0.4662087894470726,-0.4984750998480878,0.73,1.8756666666666668,-0.23744861953624405,1,-1,1,1
0.6092660917156119,0.72,5.4833333333333325,0.13186405252695754,1.3652101222083273,0.8,5.556666666666666,0.3177426513378531,1.0458506493761035,0.71,3.310333333333333,0.35492193562189533,-0.2005884956597898,0.57,1.713,-0.0955503322107448,-1,1,-1,-1
1.531100811590906,0.88,7.224333333333332,0.3313776371095512,2.026523214672503,0.95,6.783333333333333,0.47165842733877056,1.047379872205786,0.81,3.5163333333333333,0.35544089569237186,-0.6340371916243462,0.44,0.7776666666666668,-0.30202362351042034,1,1,1,-1
2.056080426454358,0.88,8.036,0.4449994855124472,1.6199256732322476,0.76,5.617,0.37702582921849026,0.8148294697435885,0.53,2.511666666666667,0.2765221332277971,-1.0446938558676715,0.31,0.0,-0.497639930237984,1,-1,-1,-1
0.9235180630613158,0.78,6.099,0.1998779121848034,2.102536739751967,0.88,6.621666666666667,0.48935001825461905,1.9164247508545067,0.8,4.417333333333334,0.6503616768347836,-1.414944241041101,0.43,0.0,-0.6740087054666485,-1,1,1,1
0.7449989497388962,0.8,5.899666666666667,0.16124084694139357,1.7740333219826727,0.89,6.212333333333333,0.4128932551252039,0.7874430922345153,0.93,3.6106666666666665,0.26722823823333436,-0.7405735359189882,0.89,2.103333333333334,-0.35277221233844824,1,1,1,1
0.869178694922855,0.82,6.202666666666667,0.18811718991267623,2.065051014827816,0.92,6.696333333333333,0.4806254904834254,1.4157955371175437,0.95,4.327,0.4804671611365938,-0.728423760660636,0.42,0.6263333333333333,-0.3469846667546256,1,1,1,-1
1.7250490890498975,0.84,7.570666666666668,0.3733540513464738,0.933147659990023,0.63,4.326333333333333,0.217183279519882,0.4863126316009014,0.5,2.1256666666666666,0.16503601219556063,-0.5485979125228218,0.37,0.7283333333333333,-0.2613246219293754,1,-1,-1,-1
0.3970029757244919,0.66,5.005,0.08592373998178869,-0.7309672463320716,0.36,1.2143333333333337,-0.1701272698703591,2.044046961725084,0.95,5.1690000000000005,0.6936718016002575,-0.2954206404820851,0.69,2.0936666666666666,-0.14072362548572998,-1,-1,1,1
-1.2128831111263965,0.36,1.3260000000000003,-0.26250547084324577,2.1495400597391745,0.82,6.625333333333335,0.5002896965293878,-0.1729613971329739,0.38,1.0896666666666668,-0.05869652028702472,0.590841704770054,0.73,3.144000000000001,0.2814474528513976,-1,1,-1,1
2.3658796222100174,0.94,8.736333333333334,0.5120496266205818,-0.8214715305421454,0.35,1.0143333333333333,-0.19119147878189777,2.2136833320911795,0.95,5.247000000000001,0.7512399342567931,-0.5820196811713207,0.46,0.9640000000000002,-0.27724508180884444,1,-1,1,-1
-0.6627190562396543,0.49,2.8106666666666658,-0.14343292960310047,-0.815589093413561,0.32,0.94,-0.18982238464821144,0.5926994518028865,0.57,2.4963333333333337,0.2011396529718723,0.7915465730435183,0.81,3.6390000000000007,0.37705321915800244,-1,-1,-1,1
-0.919170235501154,0.54,2.6933333333333342,-0.19893690763922475,2.3939195022426283,0.92,7.157333333333333,0.5571672208975119,0.8019973810126153,0.99,3.922333333333333,0.2721674103300432,-0.6871894782316361,0.88,2.232333333333333,-0.32734271584610986,1,1,1,1
-0.2242168910113102,0.66,4.149,-0.04852747969362977,2.208716244248455,0.87,6.670333333333334,0.5140625198158295,1.0846897815630134,0.9,3.894333333333335,0.36810245999397084,-0.5492984265193339,0.79,2.0466666666666664,-0.2616583117796574,1,-1,-1,-1
-0.7729437032831012,0.48,2.6213333333333333,-0.16728895711740832,-0.2317676005880504,0.44,2.176333333333333,-0.053942210585091216,-0.1056548230559295,0.4,1.227,-0.03585522878354506,1.196671743331203,0.92,4.423000000000001,0.5700345986762828,-1,-1,-1,1
2.264066466693719,1.0,9.178666666666668,0.49001410639471127,-0.4357325443093982,0.46,2.026,-0.10141355652938056,-0.0386804414144421,0.41,1.2970000000000004,-0.013126670759073294,0.2996969256410018,0.56,2.2199999999999998,0.14276063397028127,1,1,1,-1
0.1139587263788168,0.61,4.437333333333333,0.02466419793494053,-0.803372301850575,0.34,1.0616666666666668,-0.18697901593967445,1.905645943584691,0.74,4.376666666666667,0.6467037595765399,-0.5159429538932698,0.4,0.8899999999999999,-0.2457694320112365,-1,-1,1,-1
-1.2887208996198696,0.33,1.0286666666666668,-0.27891911713245937,-0.2948573090934006,0.51,2.4770000000000008,-0.06862587790232141,1.7421433510440236,0.92,4.786,0.5912171978400724,-0.2041354443693785,0.91,2.9650000000000007,-0.09723992126928427,-1,1,1,1
-1.3134201906047818,0.32,0.9393333333333336,-0.28426480869169574,0.1150316430157754,0.59,3.3296666666666663,0.026772771930857697,2.036743577796114,0.87,4.922333333333333,0.691193310849971,-0.1416851045861706,0.72,2.3720000000000003,-0.0674917011964838,-1,1,-1,-1
1.7224189407176738,0.96,7.946,0.37278480578603657,2.237575008105627,0.94,6.953999999999999,0.5207791856192432,-0.4092376067039969,0.36,0.6903333333333332,-0.13887967998805667,0.1665512408208931,0.74,2.545666666666667,0.07933668547741264,1,1,-1,1
2.0377403206344558,0.83,7.7206666666666655,0.44103011858054453,-0.1659388535888548,0.49,2.430666666666667,-0.038621052130787474,1.3497541517457607,0.77,3.833666666666666,0.45805522656325154,-0.1441680154862719,0.56,1.757333333333333,-0.06867443583225642,-1,-1,1,-1
-0.140347035112375,0.57,3.9133333333333336,-0.030375445247491945,-0.8992878601867208,0.31,0.807,-0.20930265924886673,-0.2647074133180663,0.33,0.8410000000000001,-0.08983162898484483,0.5302766110444703,0.61,2.681666666666666,0.25259726975979324,-1,-1,-1,1
-0.5320274522417838,0.61,3.5793333333333326,-0.11514721869823093,1.8058823024658768,0.84,6.187666666666667,0.4203058719352605,0.5031555787276263,0.74,2.852999999999999,0.1707518678957608,-0.3404924121161432,1.0,3.0020000000000007,-0.16219356442113814,1,1,1,1
2.5612553776849163,0.92,8.875,0.5543349913122075,0.2822406419995573,0.56,3.256666666666667,0.06568944109436675,1.4573318137593831,0.6,3.397333333333333,0.4945629937614935,-1.138158306220899,0.34,0.019,-0.5421617222369246,1,-1,-1,-1
0.4475638708815364,0.67,5.100666666666667,0.09686668367331215,0.8698710920657984,0.69,4.578666666666666,0.202456122042262,0.265148637033672,0.53,1.9993333333333336,0.08998136353372949,0.4128847491828633,0.75,2.9960000000000004,0.19667765501409598,-1,1,-1,1
-1.3045558155844506,0.33,1.0006666666666668,-0.28234628338855905,1.439878175374253,0.79,5.710999999999999,0.3351210935257852,1.4176319203796075,0.94,4.511333333333334,0.4810903597761932,-0.4109991925685916,0.84,2.499000000000001,-0.19577947009923724,-1,1,1,1
1.6473169751440917,0.87,7.3916666666666675,0.35653041436670396,1.6107684882351316,0.84,5.903333333333332,0.3748945615165864,0.0710463363667091,0.52,1.6886666666666663,0.02411042459758385,0.1142066341930441,0.66,2.2753333333333328,0.05440233150920378,1,1,-1,-1
1.78486981965737,0.93,7.751666666666667,0.38630111022646596,1.8436006150047743,0.9,6.312666666666667,0.4290845327693253,0.5490025566087646,0.76,2.8463333333333325,0.18631058858087476,-0.3502011342943025,0.63,1.6543333333333332,-0.16681831434218214,1,1,1,-1
2.626725860156685,0.9,8.760333333333334,0.5685048314805855,0.1945580098338708,0.56,3.148333333333333,0.04528195101837719,1.3007052958977114,0.67,3.452,0.44140991026688176,-0.5651133322385142,0.39,0.7530000000000001,-0.2691917423005794,-1,-1,-1,-1
-0.1542678876176619,0.58,3.948666666666667,-0.033388348888343196,-0.698326224201645,0.36,1.2726666666666668,-0.16253031117119365,0.773602701599025,0.58,2.7066666666666674,0.2625313360159463,0.5096107061281909,0.7,2.9653333333333336,0.24275306571563282,-1,-1,-1,1
-1.0432142077112625,0.41,1.82,-0.22578386513378554,0.703731328872625,0.67,4.325000000000001,0.16378830967338592,1.8184718097501016,1.0,5.108666666666668,0.6171201738750903,-0.3452872405654297,0.6,1.7326666666666664,-0.16447758100801113,-1,1,1,-1
-1.2350975848116843,0.44,1.87,-0.2673133709787137,-0.0322989147968821,0.49,2.644,-0.007517335724332308,2.440212826895613,0.97,5.665333333333334,0.8281154296436364,-0.4492092622255739,0.5,1.3006666666666669,-0.2139808372190777,1,-1,-1,-1
-1.356438578626341,0.32,0.9236666666666664,-0.2935753202314512,0.5293741985039668,0.61,3.8933333333333335,0.1232079653133672,1.8247312972444925,0.63,3.939666666666667,0.6192444058759362,-1.0600853820073892,0.3,0.0,-0.5049716838913676,-1,1,-1,-1
-1.1802605697788011,0.46,2.037,-0.25544494250544014,1.539929166738229,0.77,5.707999999999999,0.3584072285667025,-0.3626487157039261,0.35,0.7906666666666667,-0.12306918220609636,0.9986549585719446,0.91,4.154999999999999,0.4757093009825351,1,1,-1,1
-0.9794554514094044,0.52,2.599,-0.21198449552441284,1.3453915009768718,0.79,5.553,0.3131300124821163,1.4380362708820722,0.97,4.583,0.48801482033828447,-0.374399624496446,0.71,2.048666666666666,-0.17834526542782592,1,1,1,-1
-0.6082513155413225,0.58,3.4696666666666665,-0.13164442353304326,2.4458070016638223,0.83,6.9623333333333335,0.569243656143035,-0.0235602335628077,0.39,1.2683333333333335,-0.007995447251291553,-0.3287830331714056,0.42,1.1356666666666666,-0.15661580162636257,1,1,-1,-1
0.0721605415251778,0.68,4.792333333333334,0.015617776153036361,-0.0409025817556369,0.51,2.699000000000001,-0.009519776159128227,1.6794576461376969,0.86,4.492000000000001,0.569944053596725,-0.1813896503929823,0.74,2.366,-0.08640496204745542,1,-1,1,1
2.581546119587001,0.91,8.832666666666666,0.5587265363076843,-0.6871350051262164,0.37,1.2799999999999998,-0.15992563694348028,-0.2844843358023899,0.37,0.9130000000000004,-0.09654316433931215,0.7869881054705621,1.0,4.193666666666667,0.37488179307728337,1,-1,-1,1
-1.1569861718332983,0.4,1.5976666666666668,-0.2504076419319304,2.55201970946648,0.99,7.828666666666668,0.5939638855304341,0.1489144541596454,0.63,2.193,0.050535902371862104,0.085824388231336,0.93,3.2620000000000005,0.040882448319452556,-1,1,1,-1
-1.1365191572157736,0.38,1.5520000000000005,-0.24597794606128762,1.2955648843096546,0.67,4.964333333333333,0.30153323259490966,-0.24767356462357,0.37,0.9856666666666666,-0.08405098855272611,1.0849662337351371,0.81,3.927000000000001,0.5168236778975681,-1,-1,-1,-1
-1.29597724039497,0.43,1.7280000000000002,-0.28048961402065314,1.6779136775657086,0.78,5.923333333333332,0.3905221122762958,0.1940802805632844,0.52,1.917,0.06586346615040437,0.3906976122089447,0.62,2.5529999999999995,0.18610881206181198,1,1,1,-1
2.070644489321832,0.88,8.053666666666667,0.4481515997972824,0.900342585022806,0.65,4.320666666666666,0.20954813872517436,-0.2831666573794181,0.36,0.87,-0.0960959943952218,0.3439924238213314,0.66,2.569333333333333,0.1638607950370925,1,-1,-1,1
1.207144334681029,0.76,6.542666666666666,0.2612634218782336,0.5865726171095158,0.58,3.738,0.1365204780792857,0.060906472329425,0.45,1.5493333333333337,0.020669340372792673,-0.048498069610541,0.48,1.6226666666666667,-0.023102056015847357,-1,-1,1,-1
1.536830102421069,0.99,7.796666666666669,0.3326176330936433,1.0464400238498524,0.82,5.059333333333333,0.24355124697307215,0.6301866221190267,0.98,3.5496666666666665,0.21386137290150964,-0.9640666349687076,0.99,2.140333333333333,-0.45923315263698194,1,1,1,1
-0.5537594729796496,0.51,3.06,-0.11985070107327253,0.5650654278032943,0.57,3.6910000000000007,0.13151483737840233,-0.1432146291494571,0.37,1.092,-0.04860159853361433,0.6637835326625958,0.61,2.807333333333333,0.316193293405545,-1,-1,-1,-1
-1.160568890507791,0.39,1.5613333333333332,-0.25118305321758444,1.335071229408321,0.78,5.548333333333335,0.31072804490410444,1.9665134451895483,0.92,4.991666666666666,0.667359874767511,-0.422865348346451,0.57,1.5499999999999998,-0.20143191354027057,-1,1,1,-1
0.0545388816241372,0.7,4.799333333333333,0.011803903169788806,2.8421409365389154,0.93,7.720999999999999,0.6614874750495866,0.286429106412402,0.53,1.979,0.09720314552272283,-0.2541385021028275,0.49,1.3929999999999998,-0.12105887839475948,1,1,-1,-1
-0.5539219012633576,0.55,3.177,-0.11988585558461982,2.4247121442068678,0.99,7.6223333333333345,0.5643339826583961,0.9433826541730426,0.76,3.3723333333333323,0.32014819501327146,-0.4194822273106098,0.59,1.5653333333333328,-0.19982036379600182,-1,1,1,1
1.2548738721764856,0.85,6.748666666666668,0.2715935720785602,2.0961529635030764,0.95,6.848333333333333,0.48786424111462173,0.2892385334526677,0.63,2.2076666666666664,0.09815655821478782,-0.2180772604031329,0.77,2.25,-0.10388110549704636,1,-1,-1,1
1.7898137423643394,0.95,7.919666666666666,0.38737112822416103,1.414856371187191,0.8,5.409999999999999,0.3292974519673757,0.3273782603896609,0.69,2.4250000000000003,0.11109973104414292,-0.1672804944829753,0.81,2.424666666666667,-0.07968406546771896,1,-1,1,1
-0.8423933770651764,0.47,2.4590000000000005,-0.18232001752943972,1.013338821345798,0.64,4.492666666666667,0.23584718466426335,0.0279089200792352,0.47,1.583333333333333,0.00947122606994412,0.781688116204327,0.95,4.090999999999999,0.37235714312945656,-1,-1,-1,1
-0.9943932181231232,0.43,2.0476666666666667,-0.21521749089598635,0.9621536254337064,0.67,4.6306666666666665,0.2239342054138256,0.8434656500469551,0.62,2.910000000000001,0.2862401637593568,-0.1098019721029965,0.49,1.6093333333333335,-0.05230417067203425,-1,1,1,-1
2.2018990696851723,0.98,8.848000000000003,0.47655915622422707,-0.7310416588752313,0.37,1.211,-0.17014458884446554,0.9487703524992246,0.71,3.2173333333333343,0.32197657492546644,0.0887790618151687,0.71,2.476666666666667,0.042289907115037516,1,-1,1,1
2.133324409585369,0.94,8.354333333333333,0.4617174758740928,0.5760771826577025,0.69,4.110333333333334,0.13407774262383254,0.5079827946261282,0.61,2.41,0.17239004138772462,0.0951680956074612,0.66,2.261333333333333,0.045333323435356426,-1,1,-1,-1
-0.2553916478318636,0.58,3.8129999999999993,-0.055274662618786545,-0.3180431701468844,0.44,2.0706666666666664,-0.07402221715064762,2.0935755011099197,0.92,5.134,0.7104799042461543,-0.2106885306455277,0.67,2.12,-0.100361483992172,-1,-1,1,1
2.1162487306299784,0.86,8.139999999999999,0.45802177007768663,-0.3980228083465418,0.46,2.095666666666667,-0.092636891830538,0.065647116904574,0.41,1.4186666666666663,0.022278134850007028,0.3540322746507016,0.57,2.3340000000000005,0.1686432780949429,1,1,-1,-1
2.0306190370491937,0.91,8.009000000000002,0.43948885225124307,1.2511277514564485,0.81,5.369666666666666,0.2911908155699094,-0.2400945754078349,0.4,0.9979999999999998,-0.08147896784966412,0.3735768482906478,0.84,3.1103333333333336,0.17795333597274665,1,1,-1,1
-0.6054794772618974,0.54,3.047666666666666,-0.13104451187958963,2.596995244874103,0.92,7.413999999999999,0.6044316118044245,0.2343724123212798,0.66,2.338,0.07953708331783749,0.0075317180882654,0.9,3.027,0.003587733997826168,-1,1,1,1
0.0699203395786591,0.69,4.763999999999999,0.01513292706794298,2.9313076025038622,0.91,7.722666666666666,0.6822403631169778,0.1867412075706851,0.5,1.789333333333333,0.06337286388921382,-0.1542916187501544,0.51,1.5663333333333331,-0.07349681436324842,1,-1,-1,-1
-0.6510773101653591,0.5,2.8843333333333336,-0.140913295182738,-0.0244669781127924,0.48,2.602333333333333,-0.005694509855529446,-0.3246424769971835,0.35,0.8413333333333334,-0.11017131020539357,1.278874704927926,0.93,4.540000000000001,0.6091919803767555,-1,-1,-1,1
-1.338965982602864,0.31,0.873,-0.2897937092881369,-0.209549805447645,0.44,2.220333333333332,-0.04877118158380139,2.4502879769377364,0.74,4.937999999999999,0.8315345523996098,-1.1280185429480143,0.32,0.0043333333333333,-0.5373316458854588,-1,-1,1,-1
-0.2946996474010692,0.63,3.987333333333333,-0.0637821311787516,0.6769350843474653,0.69,4.306666666666668,0.1575516801298332,1.3012235837617143,0.92,4.247333333333333,0.4415857974569036,-0.5882760312253166,0.97,2.681333333333334,-0.28022529422890224,1,1,1,1
-0.7191414413992363,0.48,2.6800000000000006,-0.1556444812741102,-0.4707946950411359,0.41,1.776333333333333,-0.10957401516785654,2.812957711177211,0.88,5.749,0.9546108674973147,-0.4899283618796355,0.47,1.1606666666666663,-0.23337738080683618,-1,-1,-1,-1
0.3995869611964515,0.7,5.323666666666667,0.08648299446950179,-0.54128162920085,0.39,1.582,-0.12597933254739363,-0.0436798676764484,0.4,1.2820000000000005,-0.014823285899073184,0.9369513123499044,0.78,3.658,0.44631676839617057,1,-1,-1,1
2.300822577274938,0.87,8.377666666666666,0.49796926714019213,-0.6972142937938426,0.37,1.3030000000000002,-0.16227151751728577,-0.2370458520357977,0.36,0.9476666666666668,-0.0804443470832816,0.9566657704304702,0.74,3.52,0.4557077507292141,1,-1,-1,-1
2.088520518553408,0.97,8.557333333333332,0.4520205261820225,-0.2247784556645355,0.55,2.614,-0.05231553832237029,0.4087945157260439,0.64,2.419666666666667,0.13872931176134526,0.2300518731141663,0.82,2.9420000000000006,0.10958521239944241,1,1,1,1
2.8143232832039238,0.87,8.921999999999999,0.6091067241232007,-0.239036032392264,0.45,2.2060000000000004,-0.055633884822609635,0.421035332565161,0.48,2.008666666666666,0.14288337946568166,-0.2813957935004767,0.43,1.2156666666666665,-0.13404288946500426,-1,-1,-1,-1
2.450076858468768,0.92,8.672666666666666,0.5302725163162568,-0.7358724912863881,0.37,1.2009999999999998,-0.17126892968659677,1.3221431763469282,0.81,3.903333333333334,0.44868511158669333,-0.1199504549279435,0.73,2.3286666666666664,-0.057138400582225,1,-1,1,1
2.77549674316235,0.89,8.911,0.6007034583168509,-0.3690896057251831,0.5,2.298666666666666,-0.08590290095026604,0.3198287274924216,0.49,1.911333333333333,0.1085377066953243,0.2076121065520577,0.57,2.156333333333333,0.09889602933992335,-1,1,-1,-1
-0.3810669017808221,0.56,3.509333333333333,-0.08247468000593429,0.8829211011260631,0.7,4.6466666666666665,0.20549341601726137,0.6397730662751857,0.71,2.963666666666667,0.2171146474657745,0.2182736419265096,0.9,3.3189999999999995,0.10397465183796176,-1,1,1,1
1.6327890192371113,0.84,7.402666666666666,0.35338611474642967,0.8382832510898695,0.64,4.240666666666667,0.19510428353882717,0.6043796453445442,0.56,2.4166666666666665,0.20510346645013186,-0.2350314073808788,0.47,1.3660000000000003,-0.11195721360456709,1,-1,-1,-1
-1.2803524859466369,0.33,1.069,-0.27710793322582317,-0.6589269548890686,0.36,1.3246666666666669,-0.15336041996653277,-0.4401279643130003,0.31,0.5996666666666666,-0.14936269256846701,1.517232941405665,0.94,4.836000000000001,0.7227339290598112,-1,-1,-1,1
-0.8008065902994672,0.57,3.0866666666666664,-0.17331934884121647,1.6851985711330792,0.83,6.066333333333334,0.392217617868553,1.5942822872586055,0.96,4.678999999999999,0.5410387760997032,-0.4903785735692212,0.58,1.4713333333333334,-0.23359183915033976,1,1,1,-1
0.0948161617048866,0.72,4.888666666666666,0.020521154053151608,2.0844142060055777,0.89,6.670666666666665,0.485132131331672,2.076781228887423,0.99,5.182333333333332,0.7047805669572923,-1.188691525961714,0.36,0.0,-0.5662332220406959,1,1,1,-1
-0.326382014534055,0.55,3.5643333333333334,-0.07063917669730059,-0.2656589351980454,0.44,2.143333333333333,-0.061830170351269156,1.226291755124803,0.63,3.326,0.4161567845520822,-0.0539122159324807,0.56,1.9106666666666663,-0.02568108467846983,-1,-1,-1,1
-0.4640194448087325,0.57,3.575666666666665,-0.10042817953563213,-0.6195065188511841,0.37,1.4099999999999997,-0.14418560236167158,1.288610110560767,0.65,3.4590000000000005,0.4373052643558669,-0.1103861478017222,0.48,1.5766666666666669,-0.052582442772829883,1,-1,1,-1
-1.2798554816247718,0.33,1.0593333333333337,-0.27700036609728,-0.5890986850211835,0.45,1.8796666666666668,-0.13710840187405982,1.5581242075632948,0.77,4.129666666666667,0.5287680989800915,0.1269094059980449,0.68,2.5173333333333336,0.0604532970043721,-1,1,1,1
0.7924409093295868,0.79,6.141000000000001,0.17150875637622337,-0.0622266669651021,0.59,3.029333333333333,-0.01448280072332483,1.6516563128971424,0.88,4.458666666666667,0.560509338408191,-0.3428708958801691,0.71,2.0409999999999995,-0.1633265551894422,1,1,1,1
-0.3867849659579998,0.58,3.455,-0.08371224619460679,2.091097650457778,0.99,7.166333333333332,0.486687654049945,0.8537911258182755,0.83,3.444000000000001,0.28974423754767464,-0.7336685911797649,0.97,2.4526666666666666,-0.349483041832635,-1,1,-1,1
2.431994815550018,0.99,9.344666666666663,0.5263590021889258,-0.4027394073150532,0.42,1.867,-0.09373464567602516,-0.212744471668323,0.35,0.9386666666666666,-0.07219738279306168,0.3918408698922491,0.56,2.331,0.18665340287238116,1,-1,-1,-1
-0.0875214312613748,0.58,4.0233333333333325,-0.01894234845170312,-0.1469633376739541,0.51,2.6506666666666674,-0.034204639858989125,0.6048362893996757,0.53,2.3746666666666667,0.2052584340758002,-0.5805648821192951,0.35,0.6496666666666665,-0.2765520882637077,-1,1,1,-1
-0.1191657747105754,0.64,4.3693333333333335,-0.02579116446740582,0.5026609900056789,0.62,3.868,0.1169906617965598,1.5719896171491443,0.63,3.653666666666667,0.5334734916777351,-1.147756563332893,0.33,0.0,-0.5467338521224323,1,1,1,-1
-0.9975048437017024,0.44,1.9963333333333333,-0.21589094304491951,2.1547999087955896,0.87,6.7363333333333335,0.5015138878517601,1.060944776558291,0.94,4.074333333333333,0.36004430834234147,-0.6384033886008509,0.92,2.4660000000000006,-0.30410346149031203,-1,1,1,1
0.4390531466398437,0.73,5.517000000000001,0.09502469935199716,-0.6269782705243927,0.39,1.4726666666666668,-0.145924597808719,1.9558647738343573,0.89,4.872666666666666,0.6637461206894881,-0.1387637787476712,0.76,2.483,-0.06610012759977127,1,-1,-1,-1
-1.3155132956186006,0.32,0.966,-0.28471782144464486,-0.5222085334788393,0.38,1.5746666666666664,-0.12154020929058003,-0.397991810415837,0.31,0.6433333333333332,-0.13506328441705973,1.2921992739449415,0.73,3.873333333333333,0.6155391389810065,-1,-1,-1,-1
-1.450555962474526,0.38,1.2166666666666663,-0.3139452371137612,1.4367010227387045,0.75,5.511,0.3343816345328418,-0.2395846349209673,0.42,1.149333333333333,-0.08130591344198268,0.8202876986381726,0.8,3.604999999999999,0.3907440546650283,1,1,1,1
0.029173621088371,0.68,4.629333333333332,0.00631407517324,0.6991118440296855,0.64,4.050000000000001,0.16271315842894865,1.2773507455514554,0.89,4.114000000000001,0.4334842640769435,-0.5762462083857396,0.97,2.6780000000000013,-0.2744948879811405,1,-1,1,1
-0.9479318453084709,0.46,2.2066666666666666,-0.2051618108103702,2.6460664508333736,0.95,7.688333333333333,0.6158525753851979,0.8189850353963348,0.71,3.113,0.27793237416990146,-0.1056401263969881,0.67,2.173,-0.05032167542218986,-1,1,-1,-1
0.0319586424107942,0.66,4.630333333333335,0.00691684004550558,0.2826290943996974,0.56,3.3023333333333325,0.06577985054382163,1.2034323908872988,0.77,3.731,0.40839918569501704,0.0345784189272446,0.72,2.522333333333334,0.016471430253030443,1,-1,1,1
0.0953010176129396,0.6,4.346000000000001,0.020626091888683327,-0.3515628079335242,0.42,1.9513333333333336,-0.08182366720507826,0.905830167419112,0.56,2.775,0.30740430916869943,-0.3132816856095677,0.42,1.162333333333333,-0.149231734537291,-1,-1,-1,-1
-0.7678175863347545,0.48,2.5943333333333327,-0.16617950664293216,1.3851327852455144,0.75,5.451,0.3223795051614292,0.4692731206949814,0.58,2.3833333333333333,0.15925345022422444,0.1019809291543474,0.62,2.255666666666667,0.04857861677364221,-1,1,1,1
0.1234773425156152,0.71,4.843999999999999,0.02672432127893356,2.3159671416389145,0.97,7.307333333333334,0.5390243802216729,0.0854977941904067,0.56,1.839666666666667,0.029014699779135535,0.0738998495286211,0.8,2.7116666666666664,0.03520219417149398,1,1,-1,1
2.3132479855384016,0.91,8.463333333333331,0.5006585103299921,0.8414104379186984,0.65,4.241333333333333,0.19583211335641865,0.2940914740797482,0.51,1.918,0.09980346170129333,-0.0286905136844601,0.53,1.7476666666666665,-0.013666726523023743,1,-1,-1,-1
2.2174139847326284,0.99,9.003333333333332,0.47991706437074505,0.1762731408347395,0.54,3.0409999999999995,0.04102628175498835,0.4166601760802486,0.51,2.0636666666666663,0.14139861774640544,-0.1809994797239851,0.47,1.416666666666666,-0.08621910424479858,1,-1,1,-1
0.5587664106213319,0.7,5.372333333333333,0.12093435745454736,-0.030389070926919,0.56,2.9500000000000006,-0.0070728335594188105,1.1320807797081869,0.81,3.7563333333333326,0.3841851624360189,0.0064333743505149,0.87,2.973333333333333,0.003064537945737278,-1,1,1,1
-1.1447975300626472,0.38,1.5473333333333334,-0.24776964234434193,2.126496114977788,0.8,6.513000000000001,0.49492638725804866,0.2906431941400376,0.45,1.7926666666666664,0.09863324663138985,-0.4518915597840018,0.39,0.9183333333333332,-0.2152585496918336,-1,1,-1,-1
0.8168676869875178,0.77,6.175666666666667,0.17679546761117784,-0.4169239351854596,0.42,1.8453333333333333,-0.09703599059004334,0.0257602123938631,0.51,1.6980000000000004,0.008742036399093078,0.9116147630218628,0.89,3.9833333333333343,0.4342477028328378,1,-1,1,1
2.399093230677548,0.91,8.531666666666668,0.5192380801897599,-0.5800723244744914,0.47,1.871333333333333,-0.13500758260427737,0.1164606886729702,0.58,1.958,0.03952232861578024,0.5095379957250219,0.93,3.617666666666667,0.24271843011424837,1,1,1,1
-1.119549083217701,0.38,1.5890000000000002,-0.24230509644845755,-0.7719668792677237,0.34,1.1036666666666668,-0.17966963398042018,2.3949482401649296,0.78,5.014333333333332,0.812754350366052,-0.7175366232320269,0.36,0.555,-0.341798578715499,-1,-1,1,-1
-0.5384142132790011,0.58,3.535333333333333,-0.11652951159839425,-0.3922958092416477,0.48,2.217,-0.0913039747577763,1.2968043264956544,0.64,3.414666666666668,0.440086069609704,-0.1292716518202388,0.54,1.7516666666666665,-0.061578552828898035,1,1,-1,1
1.0111789004532366,0.78,6.463,0.218850432440864,-0.1215025423879661,0.54,2.7996666666666656,-0.028278826339342786,1.3560437144469448,0.63,3.430666666666667,0.46018966494549207,-0.5728470853790746,0.38,0.7443333333333333,-0.2728757156978861,1,1,-1,-1
0.3316415686040832,0.65,4.863666666666666,0.07177750709774293,0.611414490047705,0.65,4.119000000000001,0.14230224195810184,-0.3089202933503393,0.36,0.8736666666666669,-0.10483579900647655,0.9860014238659076,0.86,3.9596666666666662,0.46968178958002355,-1,1,-1,1
0.5275827095442356,0.74,5.666666666666666,0.11418523871525185,-0.346702580025485,0.45,2.072,-0.08069248477646532,2.059585316549901,0.9,5.004333333333333,0.6989449282881779,-0.2546405034666497,0.62,1.8806666666666667,-0.12129800675018027,1,-1,1,-1
-1.1371360604532976,0.39,1.604666666666667,-0.24611146302870635,0.3265891680231858,0.61,3.6456666666666666,0.07601123552911619,0.5848602577272537,0.61,2.6053333333333333,0.19847932863521958,0.4232567231079285,0.98,3.84,0.20161834491239422,-1,1,-1,1
2.3736189384444693,0.9,8.439666666666666,0.5137246543569668,-0.9866168933903372,0.3,0.5783333333333337,-0.2296278517576974,1.4038751109658514,0.88,4.198333333333333,0.47642182184678183,-0.4161819021532005,0.96,2.7926666666666664,-0.19824825386937478,1,-1,1,-1
-1.2291902783899928,0.36,1.3123333333333336,-0.26603484690708956,1.5404165199583657,0.77,5.7476666666666665,0.35852065645724124,1.471353878430096,0.7,3.799666666666666,0.4993215492371855,-0.3375238519354682,0.47,1.308,-0.1607794907449879,-1,1,-1,-1
-0.2022154943107317,0.63,4.218666666666667,-0.04376569601710489,-0.8946048652267609,0.32,0.8433333333333335,-0.20821272649011122,0.9894977568647882,0.68,3.2376666666666667,0.3357979070620431,0.4496375774378176,0.95,3.755666666666667,0.21418486517534802,1,-1,-1,1
0.7759591940767443,0.8,6.150333333333333,0.1679416027213805,2.3351879142706924,0.88,6.910666666666667,0.543497874197021,1.349023854293382,0.66,3.4380000000000006,0.45780739138187776,-1.0651113424492191,0.32,0.001,-0.5073658002055426,1,1,-1,-1
1.0800512066763286,0.75,6.310000000000001,0.23375653263081786,-0.948432275490276,0.3,0.6706666666666669,-0.2207406617680257,1.2889747545514614,0.82,3.983000000000001,0.4374290106585224,0.1126992853425021,0.91,3.2596666666666674,0.053684305866940375,-1,-1,1,1
-0.3757525319732875,0.57,3.5333333333333328,-0.08132448578213441,0.9063684660657394,0.72,4.728,0.21095061837873205,0.9721549631834384,0.82,3.621666666666667,0.32991242245088204,-0.402732434876154,1.0,2.998333333333333,-0.19184159997752379,-1,1,1,1
1.640513325369085,0.84,7.403666666666667,0.3550578938317432,-0.2188136683356298,0.48,2.329999999999999,-0.050927277783042325,0.7575531772761663,0.63,2.794,0.2570847378406927,0.349239290328343,0.71,2.765,0.16636013995795323,1,-1,-1,-1
-0.0672844707640809,0.63,4.1546666666666665,-0.014562443417948637,2.32479683170774,0.96,7.304000000000002,0.5410794258789831,1.1385373044382725,0.81,3.696,0.38637626138113085,-0.4666554778498406,0.54,1.328,-0.22229134223201868,-1,1,1,-1
-1.2335810945691266,0.35,1.1803333333333337,-0.2669851555212636,2.6320937209096726,0.93,7.596333333333334,0.6126005248911663,1.31369710564779,0.91,4.270666666666667,0.4458188364041653,-0.538583741307161,0.75,2.0266666666666664,-0.2565543713558104,-1,-1,1,1
-0.0588806816252995,0.66,4.524333333333333,-0.012743603164913513,0.6131119096639779,0.62,3.9453333333333336,0.14269730393466779,1.8061790469027024,0.82,4.489,0.612948477671103,-0.2306273966096899,0.6,1.8356666666666668,-0.10985936302314338,1,-1,-1,-1
-0.6973477297966073,0.5,2.822,-0.15092764708523523,0.7218458518986135,0.64,4.208333333333333,0.16800433215986427,0.8367702474955605,0.61,2.8596666666666675,0.28396799876646195,0.2291681049213969,0.66,2.533,0.10916422941066907,-1,1,-1,1
-0.7868541040457129,0.57,3.082333333333333,-0.17029959867743172,2.6131813863248228,0.91,7.393999999999999,0.6081988176109285,0.5319734217387388,0.7,2.7706666666666666,0.18053154784150974,-0.1060977023216569,0.75,2.418666666666667,-0.050539641719159846,1,1,1,1
1.8963166477512985,0.85,7.735666666666665,0.41042165557367066,-0.0206380519573685,0.51,2.691,-0.004803355352196815,-0.4020981377769935,0.33,0.666,-0.13645681575558138,0.9327027657034836,0.96,4.203333333333332,0.44429297315236527,1,-1,-1,1
1.651295922731605,0.83,7.11,0.3573915818611963,0.7856497459651859,0.74,4.552333333333333,0.18285422093273596,0.3539779241234488,0.69,2.492,0.12012664530280824,-0.1531030973570759,0.96,2.978,-0.0729306621840086,-1,1,1,1
0.3222246437454981,0.7,4.990666666666668,0.0697393928959526,2.0307340054976493,0.88,6.573,0.47263845804557986,1.758319044482215,0.91,4.617666666666668,0.5967066130147286,-0.7187806908973914,0.42,0.6703333333333333,-0.34239119036218,-1,1,1,-1
-0.3411729666986782,0.57,3.636333333333333,-0.07384039685328783,1.2041598840681655,0.7,4.984666666666668,0.2802593886277347,1.8002007413678016,0.8,4.4303333333333335,0.6109196681336688,-0.4369328447001523,0.56,1.5009999999999997,-0.20813296558988245,-1,-1,-1,1
1.571205290852709,0.85,7.236,0.34005748854368145,0.4363742666237646,0.62,3.6343333333333327,0.10156291269534543,1.2098062294695864,0.79,3.690333333333333,0.41056222410620563,-0.2653130324953721,0.72,2.114333333333333,-0.12638186607555665,1,-1,-1,1
0.1061116527240448,0.61,4.42,0.022965848155319525,0.6467771326088125,0.58,3.821333333333333,0.1505326378677833,0.3686637715793259,0.46,1.9013333333333329,0.12511046341144275,-0.1702153206146082,0.45,1.408,-0.08108206992922065,-1,-1,-1,-1
0.0905645434663551,0.68,4.798000000000001,0.019600972184583128,0.3142143920110842,0.63,3.689666666666667,0.07313109709779769,2.3430704879824757,0.93,5.376333333333333,0.7951490142396238,-0.5955768116984594,0.44,0.915,-0.2837030210911131,1,1,1,-1
1.4826270334202434,0.85,7.142666666666667,0.3208864101763774,2.69408799018406,0.93,7.486999999999999,0.6270292367550465,-0.0426542659097288,0.42,1.2749999999999997,-0.014475235664139063,-0.4330534452540184,0.46,1.086,-0.2062850136191724,1,1,-1,1
1.1977772101430206,0.76,6.495333333333333,0.25923608600823894,-0.9407312927320132,0.31,0.7316666666666668,-0.21894831446579546,1.2117367162327426,0.8,3.839,0.4112173578952228,0.1961961648413641,0.9,3.3073333333333337,0.09345804537495395,-1,-1,1,1
-1.1292808031004549,0.38,1.578,-0.24441134204335613,-0.5252937517966956,0.45,1.956,-0.1222582712447985,1.8621324049552104,0.61,3.909666666666667,0.6319369194303427,-1.092282318540102,0.31,0.003,-0.5203086949784181,-1,1,-1,-1
1.590463617087126,0.83,7.356,0.3442255868125439,-0.5553976855113785,0.46,1.9176666666666664,-0.1292647412076272,0.2808349871224285,0.52,1.9826666666666664,0.09530471418581865,0.6133133073565076,0.78,3.300333333333333,0.2921518010014789,1,1,-1,1
-1.279024000841078,0.34,1.1246666666666667,-0.2768204079029426,0.1291788050878319,0.57,3.248,0.030065420229135987,0.61358276231516,0.63,2.712000000000001,0.20822665434595064,0.5957908141008175,0.81,3.4356666666666684,0.2838049611379336,-1,1,1,1
-1.3406238623374789,0.32,0.9143333333333334,-0.2901525258108045,-0.3107000555355323,0.44,2.089,-0.07231316103706228,1.694054047665413,0.88,4.615666666666668,0.5748975171590623,-0.129965807624766,0.94,3.155000000000001,-0.06190921395435502,-1,-1,1,1
-0.2089694165853952,0.63,4.196,-0.04522745398082383,-0.3154206930305561,0.5,2.390333333333334,-0.07341185481999986,1.5666027653249983,0.74,4.004333333333333,0.5316453990361377,0.0684889680583986,0.61,2.183666666666667,0.03262472072102449,1,1,-1,-1
-0.8317106636391096,0.48,2.5166666666666666,-0.18000794747745522,2.998364634428265,0.98,8.289333333333335,0.69784739588644,-0.3644386998851425,0.34,0.7529999999999999,-0.12367663476226094,0.339164372814797,0.67,2.657,0.16156095288469305,-1,1,-1,1
-1.1447428181779926,0.38,1.5433333333333332,-0.24775780099795808,2.1513489266882377,0.77,6.367000000000001,0.5007106970559464,0.9049956486456834,0.62,2.9713333333333334,0.3071211052346054,-0.5833323728589707,0.37,0.7146666666666667,-0.2778703825093291,-1,-1,1,-1
-1.3015656645967002,0.43,1.711,-0.28169912210341025,0.9615010620001124,0.65,4.486000000000001,0.223782326056807,2.312927231980083,0.92,5.349666666666666,0.7849195395314542,-0.5847777390578615,0.53,1.2566666666666668,-0.2785588827147668,1,-1,1,1
-1.1105017898105134,0.41,1.8076666666666668,-0.2403469819410297,-0.1984575046378727,0.44,2.2253333333333334,-0.04618952985752139,0.2793953137673126,0.43,1.7213333333333334,0.0948161438013514,0.1641362530010803,0.5,1.929,0.07818630600171537,-1,-1,-1,-1
0.5140162241408319,0.72,5.559333333333334,0.11124903109075854,-0.3691628837143812,0.42,1.9086666666666663,-0.08591995586525221,0.3168865531373686,0.53,2.066666666666666,0.10753924461313746,0.4445009577422909,0.65,2.7033333333333336,0.21173803632440402,1,-1,1,1
0.6628187172518984,0.8,5.935,0.14345449933286575,1.969523237321459,0.88,6.458,0.45839210032061023,1.0803390495720446,0.81,3.595333333333333,0.36662598701905047,-0.4712031481482825,0.55,1.3263333333333334,-0.2244576250308989,1,1,1,-1
1.1689939357882375,0.77,6.4833333333333325,0.25300649395802427,1.0568516848818963,0.66,4.582333333333334,0.24597448477898687,-0.2826112620669816,0.36,0.8879999999999999,-0.09590751434843608,0.6721609489109981,0.77,3.307666666666667,0.32018387573166285,-1,-1,-1,1
-1.0647203374564955,0.43,1.8703333333333327,-0.23043845770169213,2.376207499221926,1.0,7.659,0.5530448819924952,0.4970933746956341,0.75,2.9090000000000003,0.16869458639915985,-0.2244093882054345,0.93,2.923666666666667,-0.1068974146483797,-1,1,1,1
1.7898318739855237,0.93,7.681666666666666,0.3873750524685606,1.5169735131932427,0.83,5.586666666666667,0.35306446842896005,0.6319287502218445,0.94,3.437666666666667,0.21445258492468164,-0.914735789983428,0.95,2.0700000000000003,-0.43573440406181574,1,-1,1,1
2.053534674786285,0.84,7.781666666666667,0.4444485060040782,0.2590097564211611,0.57,3.2673333333333336,0.060282622717818334,1.5151854970554806,0.74,3.892666666666668,0.514196333637083,-0.4112964099893701,0.46,1.1443333333333334,-0.19592104962103782,-1,-1,-1,-1
-0.4650305826050509,0.56,3.368333333333333,-0.10064702107186514,1.6406797077128816,0.82,5.984999999999999,0.3818561786530278,1.657814184532091,0.99,4.850666666666667,0.5625990858508979,-0.6457218614780449,0.56,1.2553333333333332,-0.3075896161293958,-1,1,1,1
-0.4544777886926483,0.62,3.794333333333333,-0.09836306962652401,1.803094577074688,0.84,6.258333333333334,0.4196570492796202,2.4424503015943144,0.96,5.542000000000001,0.8288747434629105,-1.0875278561765689,0.32,0.0,-0.5180439067769572,1,1,-1,-1
2.147569191506117,0.86,8.174999999999999,0.4648004878732397,-0.2278793831909795,0.46,2.267333333333333,-0.0530372564797665,-0.4046396783308706,0.31,0.6190000000000001,-0.13731931796216482,0.7947937554263342,0.72,3.297333333333333,0.3786000145233417,1,-1,-1,1
-1.2782650094109944,0.35,1.1966666666666663,-0.2766561386498774,3.549426541177138,0.96,8.803333333333335,0.8261030163607809,-0.5187282250224826,0.34,0.614,-0.17603663180447252,-0.2266545727205466,0.44,1.3163333333333334,-0.10796690831793307,-1,1,1,-1
2.040717569236535,0.89,7.956,0.44167448738981946,1.3545556816583608,0.76,5.264,0.31526290837829185,0.251793993475722,0.58,2.068,0.08544930540099742,-0.1940313266498519,0.59,1.7506666666666664,-0.09242682467756994,1,-1,1,1
-1.3485501158162243,0.3,0.7956666666666669,-0.2918680125567026,-0.9115125333198938,0.31,0.8033333333333333,-0.21214786233510657,1.0655703842571502,0.56,2.9513333333333334,0.3616140636787139,-0.5840409528119614,0.36,0.692,-0.27820791457807237,-1,-1,-1,-1
-0.0568812884719598,0.67,4.491333333333333,-0.012310872561029702,0.6250121496161798,0.68,4.197666666666667,0.14546699757556528,1.2364880675822758,0.87,4.018999999999999,0.41961702522389394,-0.3018653786587695,0.9,2.728,-0.14379357659019357,1,1,1,1
-1.2618137312150726,0.36,1.2536666666666667,-0.27309557251685324,1.9783039040423347,0.84,6.521000000000001,0.4604357361529406,0.7920374157922456,0.72,3.1623333333333346,0.2687873769219757,0.1281997838856758,0.84,3.0390000000000006,0.061067968525961504,-1,1,-1,-1
0.0172654385604626,0.67,4.674666666666666,0.003736775652206316,1.098378951294202,0.67,4.702999999999999,0.2556396517141071,0.1892133026536313,0.53,1.925,0.06421179894404602,0.6259384464088242,0.79,3.3493333333333326,0.29816578613401473,1,-1,-1,-1
-0.2051481698839463,0.56,3.7663333333333338,-0.04440041784241106,-0.5962036982656773,0.37,1.4346666666666663,-0.13876204163937614,1.6599776945604363,0.63,3.765,0.5633332988740056,-1.0899537997682818,0.31,0.0003333333333333,-0.5191995050347249,-1,-1,1,-1
-1.2757194414523887,0.33,1.0743333333333334,-0.27610519890192703,-0.6555490336083041,0.42,1.6593333333333329,-0.15257423354269897,0.671297077145333,0.49,2.315333333333333,0.22781269786453157,-0.4142618179251418,0.44,1.1396666666666664,-0.19733362172529215,-1,1,-1,1
-1.503672199704552,0.37,1.1043333333333334,-0.3254412359743113,2.4046116974499547,0.82,6.878,0.559655750976898,-0.3800277483432709,0.32,0.6826666666666666,-0.12896696494139606,0.1494652192267103,0.56,2.107,0.07119775889483798,1,1,-1,1
-0.563041939511582,0.6,3.621,-0.121859714328712,2.002346233882184,0.81,6.374000000000001,0.4660314122348728,1.9982795959606292,0.73,4.3966666666666665,0.6781400982398154,-1.2449787975535926,0.36,0.0,-0.593045664509791,1,-1,1,-1
-0.3022338082298228,0.63,4.097666666666667,-0.0654127569312398,1.9706004088806512,0.77,6.132666666666666,0.45864280410722574,0.0086819846663013,0.42,1.390666666666667,0.002946335410932222,0.2026211626809018,0.62,2.35,0.09651859316959105,1,-1,-1,1
-1.2847804221781096,0.33,1.062,-0.2780662757690111,0.2409855149454176,0.51,3.0479999999999987,0.056087612600553394,1.088859173413263,0.61,3.1326666666666667,0.3695173930216833,-0.4667611378899691,0.39,0.9086666666666666,-0.2223416733933471,-1,-1,1,-1
0.3174545194660654,0.69,5.157,0.06870699026088714,-0.4709753041224163,0.41,1.7546666666666666,-0.10961605060797538,-0.4800197804326644,0.3,0.5113333333333332,-0.16290045783266616,1.3292578981015666,0.95,4.633666666666667,0.6331920150235306,1,-1,-1,1
0.4409494809268004,0.75,5.556333333333333,0.09543512482524122,1.6511944690216422,0.81,5.926999999999998,0.3843034122928033,-0.217241740326304,0.44,1.1966666666666663,-0.07372358473982576,0.4786169423598605,0.7,2.8463333333333334,0.22798918598871099,1,1,1,-1
-0.1445667085886386,0.6,3.979666666666666,-0.03128871328010774,1.6201699387168054,0.81,5.929333333333333,0.37708268021998165,0.2911829579492182,0.61,2.2666666666666666,0.09881642194045269,0.2420161486037009,0.79,2.9350000000000014,0.11528439516625882,-1,1,1,1
-0.2149590583177887,0.57,3.816666666666666,-0.046523797963785314,-0.797822048337754,0.33,1.0086666666666668,-0.18568723510823126,0.0967444670316137,0.44,1.5630000000000002,0.03283139281890045,1.1058817174342377,0.84,4.052333333333333,0.5267867687977911,-1,-1,-1,1
-1.2409986794736236,0.36,1.2783333333333335,-0.2685905506331359,2.0681774749398976,0.83,6.563666666666667,0.4813531511630195,0.7182640210530722,0.67,2.927333333333333,0.24375149242561342,0.1491462678241455,0.65,2.405,0.07104582639056396,-1,1,1,-1
-0.591389401873327,0.6,3.5743333333333327,-0.1279949831655996,1.688759122021482,0.77,5.826333333333335,0.3930463099952085,2.634918022800687,0.85,5.415333333333335,0.8941909682948707,-1.2739591723443513,0.37,0.0,-0.6068504663741283,1,-1,1,-1
-1.1887392391131069,0.37,1.4409999999999996,-0.25727998915198724,-0.2806750180144575,0.42,2.0296666666666665,-0.06532505358512454,0.9731604456211538,0.47,2.547,0.3302536449507109,-1.0923324218304271,0.31,0.0003333333333333,-0.5203325616813398,-1,-1,-1,-1
0.1243853101554339,0.68,4.875333333333334,0.02692083359789865,2.299870083472189,0.83,6.787999999999999,0.5352779078966937,0.6702223528051461,0.51,2.349,0.22744797729634464,-1.074107467824833,0.31,0.0,-0.5116511046315119,1,1,1,1
1.8587828614633013,0.97,8.219666666666665,0.4022981817189558,1.092611586702117,0.74,4.848333333333334,0.2542973398700103,0.4537826253030235,0.65,2.462,0.15399656520767308,-0.1208895028113667,0.67,2.058,-0.05758571605227601,1,-1,1,1
-1.3109838685492208,0.32,0.9696666666666668,-0.2837375131407445,-0.5812555349660464,0.37,1.459666666666667,-0.13528296617532012,0.9188529566295558,0.55,2.7656666666666663,0.3118237485566502,-0.295129833699105,0.41,1.154,-0.1405850996713183,-1,-1,-1,-1
1.5659330461307963,0.86,7.254666666666667,0.3389164114931145,0.6600504832339009,0.73,4.397333333333334,0.15362191295529173,2.3661548187430816,1.0,5.482666666666666,0.8029829581789214,-1.3777839237697482,0.42,0.0,-0.6563073879077561,1,1,1,1
-1.0551795252671656,0.4,1.771666666666667,-0.22837353044447184,-0.4928826662083794,0.41,1.7496666666666667,-0.11471482859077593,1.7546797337438442,0.81,4.451666666666667,0.5954715693568577,0.1024870143279192,0.81,2.941333333333334,0.048819690451884126,-1,-1,-1,1
-0.3409570347487189,0.62,3.990333333333333,-0.07379366249144029,-0.7983173590086377,0.34,1.04,-0.18580251503711714,1.1847165090247755,0.74,3.620333333333333,0.40204772717512216,0.1657921867642944,0.98,3.5610000000000004,0.07897511006883623,1,-1,-1,1
0.1398497772832527,0.7,4.892333333333332,0.03026782325212669,1.0160601418020323,0.75,4.956999999999999,0.2364805520579252,0.8492526312119058,0.71,3.120333333333333,0.2882040450818927,0.0834478477236135,0.76,2.642333333333333,0.03975038322131095,1,1,-1,-1
-0.5285455211365626,0.54,3.1996666666666678,-0.11439362096417477,1.15760519489921,0.73,5.058333333333335,0.26942412588823367,1.558386241798885,0.99,4.778666666666666,0.5288570234342191,-0.376204053943898,0.65,1.8493333333333333,-0.17920480541583855,-1,-1,1,-1
0.8527954183661839,0.76,6.206,0.1845713414405427,-0.5046009705852799,0.4,1.6760000000000004,-0.11744217805979207,0.1808261695728401,0.44,1.6409999999999998,0.06136552494772673,0.5975231702492292,0.61,2.728333333333333,0.2846301690091208,1,-1,-1,-1
0.1999496608540374,0.61,4.5216666666666665,0.043275299479346566,-0.1661530776841133,0.49,2.5206666666666666,-0.038670911219070375,-0.1742318870043777,0.34,0.9606666666666668,-0.059127676231342054,-0.5882599893870066,0.34,0.6063333333333332,-0.2802176526990391,-1,1,-1,-1
-0.1687209851305846,0.65,4.341666666666667,-0.0365164468336181,1.3710701915514107,0.76,5.452666666666665,0.3191065395333809,-0.2807904993880066,0.43,1.125,-0.09528961674067017,0.7616902268378456,0.84,3.652333333333333,0.3628311483001127,1,1,1,1
0.6461371310262214,0.76,5.938333333333333,0.1398440874090681,1.114013301875668,0.66,4.671,0.25927843223945574,-0.3019313941468532,0.35,0.8463333333333333,-0.1024640324118415,0.7258747888225141,0.69,3.108666666666666,0.34577046399026834,1,-1,-1,-1
-1.2974873615634863,0.34,1.1053333333333333,-0.28081645101321673,0.0448487774848911,0.5,2.779666666666666,0.010438224296388672,2.795346066711383,0.9,5.792,0.9486341451545738,-0.5943285980739675,0.42,0.8776666666666665,-0.2831084345167541,-1,-1,1,-1
-1.2957981409797088,0.44,1.7826666666666666,-0.28045085136009695,0.8491416697545469,0.68,4.531333333333333,0.19763150090978404,2.046030544820551,0.83,4.782,0.6943449542651529,-0.4018097772750224,0.59,1.6453333333333335,-0.19140209201863054,1,1,-1,1
-1.069386628466206,0.41,1.831,-0.23144838760125025,1.1064658039727546,0.7,4.939000000000001,0.2575218074125321,2.277308548141173,0.73,4.710333333333334,0.7728319128517255,-1.087547932652491,0.31,0.0,-0.5180534702064933,-1,1,-1,-1
1.0455841298773976,0.83,6.472666666666667,0.22629678969211778,2.128252584607231,0.98,7.087666666666667,0.4953351926924464,-0.1979515367465589,0.45,1.188333333333333,-0.06717722327115164,0.1714889258481271,0.84,2.895333333333333,0.08168875179683122,1,1,-1,1
0.6621175528855501,0.71,5.618333333333334,0.1433027456474213,0.4017892270331251,0.58,3.535333333333333,0.09351349817856856,1.7925901409250131,0.8,4.423666666666667,0.6083369197823524,-0.430444718916912,0.46,1.1619999999999997,-0.20504234679853775,-1,-1,1,-1
-0.3341129533805294,0.57,3.6433333333333335,-0.07231239130746149,0.9378835916894386,0.7,4.718333333333334,0.21828553291681194,0.1374396097609611,0.52,1.8470000000000009,0.046641776583088504,0.6631174851859369,0.89,3.7430000000000008,0.31587602168239076,-1,1,-1,1
2.0637304096869755,0.99,8.765999999999998,0.44665517882040023,0.4945405722741252,0.6,3.638333333333334,0.115100694078022,0.0277986666532878,0.43,1.399333333333333,0.009433810250228809,0.2892346080368129,0.6,2.303666666666666,0.1377769088593951,1,-1,-1,-1
-0.6680081876432631,0.48,2.7453333333333334,-0.1445776614546032,-0.1932930736408344,0.44,2.228333333333333,-0.044987546389221304,1.3326270015863402,0.59,3.309333333333333,0.45224292316228826,-1.0929050617639973,0.31,0.0003333333333333,-0.520605338720271,-1,-1,1,-1
-0.3029261643107692,0.64,3.985,-0.06556260423091176,1.5437745372917675,0.83,5.847666666666668,0.35930221038318755,1.170234089565258,0.95,4.1690000000000005,0.39713294479187605,-0.5383304132124764,0.81,2.153,-0.2564336985149986,1,1,1,1
0.6010764099702746,0.78,5.772666666666668,0.13009155174522966,1.9678984803012245,0.86,6.381,0.45801395003078227,-0.1044168213466367,0.48,1.3949999999999998,-0.03543509808588996,0.1206681988042204,0.98,3.3429999999999995,0.05748029788593081,1,1,-1,1
0.2507989938436488,0.67,4.758,0.05428067005137681,2.243256661863975,0.88,6.825000000000002,0.5221015488948985,-0.138974334066519,0.47,1.350666666666667,-0.047162603645250316,0.3630666368247381,0.92,3.432333333333333,0.17294679662027987,-1,1,-1,-1
-0.6119080166227389,0.53,3.111666666666666,-0.13243584690294966,3.392114633268465,0.93,8.449,0.789489822616609,0.6353349935014772,0.53,2.3896666666666677,0.2156085343508521,-1.0409165548969102,0.3,0.0043333333333333,-0.49584061287718995,-1,1,1,-1
-1.3072931995388333,0.33,1.0096666666666667,-0.28293873805894904,2.820423780863238,0.85,7.439333333333332,0.6564329662148992,0.9939576373522736,0.72,3.375666666666667,0.3373114208856516,-0.2628208718879647,0.6,1.8263333333333327,-0.1251947253416026,-1,-1,1,1
-1.0439091996720609,0.5,2.4483333333333337,-0.22593428291949633,2.898838445367298,0.85,7.493666666666667,0.6746834047356636,-0.1899398089287274,0.4,1.126333333333333,-0.06445834754403243,0.4908679971862213,0.76,3.123333333333334,0.23382497609591743,1,1,-1,1
-1.0558520393399262,0.51,2.461666666666667,-0.2285190833190228,2.1974700690277507,0.82,6.574666666666668,0.5114450549480358,1.8852890525993449,0.93,4.907333333333335,0.6397954049696244,-0.5805491543021126,0.5,1.1296666666666664,-0.27654459631781225,1,-1,1,-1
-1.1190061159302185,0.38,1.5646666666666664,-0.242187581510583,-0.4026792905949088,0.42,1.893,-0.09372065394996212,2.0583572798317102,0.95,5.219333333333333,0.6985281793295239,-0.1907455443019077,0.74,2.4010000000000007,-0.0908616422183986,-1,-1,1,1
1.330766456369033,0.83,6.938666666666665,0.288019077854194,0.6317869787373422,0.68,4.187666666666667,0.14704378940584922,0.3598679973899701,0.57,2.1743333333333337,0.12212551216391848,0.2397936241359892,0.76,2.7863333333333333,0.11422569561054481,1,1,-1,1
-1.266995872108287,0.34,1.1443333333333334,-0.27421714830818067,0.8693742038375571,0.61,4.217666666666667,0.20234047494846183,0.2009533230063029,0.46,1.738,0.06819591536668851,0.7663304309588197,0.68,3.1580000000000004,0.3650415095864186,-1,-1,-1,-1
-1.3107497412329625,0.32,0.955333333333333,-0.28368684073808026,-0.4361169025788247,0.41,1.811,-0.10150301309991466,0.4241628962740007,0.6,2.4260000000000006,0.1439447556439958,0.8237074182063053,0.95,4.16,0.39237303812057434,-1,-1,1,1
-1.0630910217399432,0.49,2.364333333333333,-0.23008582331722233,1.3734517457840285,0.75,5.4336666666666655,0.3196608288283891,0.7431582084611303,0.63,2.819333333333333,0.25219963288034564,0.1030625815370909,0.58,2.115,0.049093861898581864,1,1,1,-1
1.5175526043858598,0.98,7.743666666666666,0.32844538545329754,1.757427677862048,0.99,6.625333333333333,0.4090284131465015,0.0913891070777674,0.65,2.0369999999999995,0.03101398732041461,-0.2257255564045479,0.81,2.326333333333333,-0.1075243713851399,1,1,1,1
-0.280058521908201,0.59,3.709000000000001,-0.06061333815498603,2.334520057417292,0.98,7.462666666666667,0.5433424354086165,2.133640025798398,0.96,5.191666666666666,0.7240762802303242,-1.0726254769689931,0.32,0.0003333333333333,-0.510945158270316,-1,-1,1,-1
1.8481744994467908,0.94,7.946666666666666,0.4000022036148222,2.2660387695464124,0.94,6.985999999999999,0.5274039175049208,0.1434069503822281,0.54,1.7939999999999998,0.04866686504584243,-0.3396025504440014,0.57,1.494333333333333,-0.1617696788033958,1,-1,-1,1
1.9324506032973288,0.99,8.515333333333334,0.41824216270005865,0.600817671393691,0.63,3.842999999999999,0.13983591007255566,-0.065759640363104,0.45,1.3440000000000003,-0.022316321032449196,0.5083644797598983,0.84,3.2783333333333338,0.24215942577078714,1,-1,-1,1
2.0526560253345707,0.92,7.993666666666667,0.4442583390490662,1.3157343881068426,0.83,5.464,0.30622753679646425,-0.1321992499492306,0.57,1.6020000000000003,-0.04486339775926304,-0.0380776494363384,0.97,3.0683333333333334,-0.018138288746216254,-1,1,1,1
0.3560319911493366,0.7,5.040333333333334,0.07705634996031803,2.100095330699721,0.87,6.606,0.4887817981889737,0.3311424214089462,0.66,2.4120000000000004,0.11237714413917153,0.0776394457999254,0.77,2.633,0.036983550898268706,-1,1,1,-1
0.4491424040672997,0.68,5.192333333333333,0.09720832714527514,1.381024848243979,0.71,5.214,0.32142341292832644,-0.2264782724483258,0.38,1.0223333333333335,-0.07685811246721917,0.77552122136579,0.74,3.335333333333333,0.36941954270230976,-1,-1,-1,-1
0.3647202500999515,0.67,4.956666666666666,0.07893675829127511,1.140306853231408,0.76,5.171666666666666,0.2653980636316891,1.0351758590802258,0.74,3.424666666666667,0.3512993177687335,-0.1123431385998057,0.59,1.893,-0.05351465536196758,-1,1,1,-1
-1.010067686028,0.43,2.035333333333333,-0.21860993122254493,0.0179635192154345,0.5,2.758666666666666,0.0041808774561661495,2.794724974180492,0.95,5.964666666666668,0.9484233699703774,-0.6744608447064525,0.39,0.6953333333333332,-0.3212794311202355,-1,-1,1,-1
-1.301849235508539,0.33,1.0286666666666668,-0.28176049563153244,-0.5276551230092392,0.4,1.6586666666666663,-0.1228078630897907,1.87980928617364,0.85,4.707999999999999,0.6379357806458958,0.0129798147176227,0.88,3.0949999999999998,0.006182934889776835,-1,-1,-1,1
-0.1937611778546424,0.67,4.257000000000001,-0.041935920087664766,2.114163623161187,0.98,7.152666666666668,0.49205609016336366,1.4737273958770605,0.95,4.447,0.5001270307913745,-0.670247952991956,0.49,0.9440000000000002,-0.3192726201036617,1,1,1,-1
-0.9135169582005944,0.46,2.3160000000000003,-0.19771336333724118,2.9383508836534107,0.86,7.611333333333333,0.6838796351895841,1.1272248931595668,0.66,3.3103333333333325,0.3825372592157793,-0.4406254818225326,0.44,1.0913333333333333,-0.209891953325528,-1,-1,-1,-1
0.7124846416504864,0.78,5.995333333333335,0.15420374363309222,1.4388153396179495,0.76,5.422666666666666,0.33487372629223555,1.4386958328196382,0.78,3.927666666666667,0.4882386505760752,-0.6013759866651724,0.42,0.8093333333333332,-0.2864654581530943,1,-1,1,-1
-1.1166533100921945,0.39,1.604666666666667,-0.24167836145578345,1.4689678698902604,0.79,5.735333333333333,0.3418915067477243,1.2951610921533092,0.84,4.056666666666667,0.43952841836780493,-0.2096124501416048,0.81,2.593333333333333,-0.09984889303177251,-1,1,1,1
0.9360465704509996,0.83,6.343333333333332,0.20258946921871884,2.0242942220771134,0.91,6.612666666666667,0.4711396456468169,1.5701009455213173,0.94,4.455333333333333,0.532832548355376,-0.8565713489481337,0.44,0.565,-0.4080277719067956,1,1,1,-1
1.653521203170607,0.97,7.941666666666667,0.3578732014699119,2.096922234545148,0.97,6.963666666666666,0.4880432833122505,1.23036867965536,0.7,3.3683333333333323,0.41754033768811827,-0.996614530979972,0.31,0.0,-0.4747373432756703,1,1,-1,-1
-1.1485674276058015,0.38,1.4696666666666662,-0.248585564934506,2.382930458937764,0.84,6.862333333333334,0.554609601598802,1.071639107137377,0.96,4.188,0.36367355742448715,-0.5525949132327304,0.9,2.5226666666666664,-0.26322859326343484,-1,-1,1,1
-0.4073904582224195,0.63,3.876666666666667,-0.0881719129169878,2.1870705435424167,0.83,6.555333333333334,0.5090246416016855,2.5000500638155807,0.95,5.543666666666668,0.848421912182582,-1.3148732878650575,0.39,0.0003333333333333,-0.6263399057722021,1,-1,-1,-1
0.7328226520599186,0.8,6.086666666666667,0.15860551899756628,1.6903632632556649,0.8,5.834,0.39341966211191065,2.299519809575547,0.82,4.885000000000001,0.7803695702654249,-1.1947936433159922,0.36,0.0,-0.5691399657124724,1,-1,-1,-1
0.239035994379976,0.62,4.615666666666668,0.051734792642075096,0.0946259561467646,0.5,2.826333333333333,0.022023497850145818,0.8126111100778834,0.57,2.708333333333333,0.27576930632375757,-0.0654204290809867,0.55,1.86,-0.03116302214390065,-1,-1,-1,1
-0.0391939843960944,0.6,4.189,-0.008482792145208948,-0.1129470116836328,0.48,2.505,-0.02628758926500879,1.7490333702158667,0.76,4.272333333333334,0.5935554083124771,-0.2974885588682756,0.48,1.38,-0.14170867843273613,-1,-1,1,-1
-0.1400479608794764,0.64,4.3276666666666666,-0.03031071632052122,-0.392550818540462,0.43,1.9306666666666668,-0.09136332630330248,0.8262939231293904,0.66,2.997,0.28041273270197936,0.4231525308254302,0.95,3.7119999999999993,0.20156871291742978,1,-1,-1,1
-0.9173177629823628,0.45,2.215666666666667,-0.19853597521110491,1.1685669565587626,0.74,5.156,0.27197539558392403,0.589479233687074,0.68,2.8199999999999985,0.200046833411574,0.3457526727545139,0.89,3.418666666666668,0.16469928963662556,-1,1,1,-1
1.089994979711543,0.8,6.584333333333334,0.23590867309565056,-0.8084132293591406,0.35,1.052,-0.1881522548760974,1.4539082791123836,0.86,4.236666666666666,0.4934011763028472,-0.3031783319715178,0.98,3.034666666666666,-0.14441900191579685,1,-1,1,1
-0.5551635312123198,0.56,3.206,-0.12015458276152205,2.3240022058740424,0.91,7.054333333333333,0.5408944825394096,1.1274097341877862,0.9,3.975333333333333,0.3825999872310625,-0.5007684457142141,0.75,1.997333333333333,-0.23854105486590604,-1,1,1,-1
1.8658277319538896,0.99,8.452000000000002,0.40382290988789216,0.0642866823682095,0.56,2.9476666666666675,0.014962254212082568,2.52766624623881,0.97,5.568,0.8577937942251921,-1.1547304321248997,0.35,0.0,-0.5500558546015802,1,-1,1,-1
0.4984275240252165,0.7,5.305666666666667,0.1078751535702088,2.3178086938301856,0.85,6.835666666666668,0.5394529879988296,-0.3550900578259,0.34,0.7449999999999999,-0.1205040611858311,0.3680921451191348,0.68,2.684,0.17534069755401976,-1,1,-1,1
-0.3884484825494003,0.55,3.483,-0.08407228270766828,0.7236111802706651,0.6,3.9923333333333337,0.1684151994016851,0.2649987990991891,0.55,2.089,0.08993051423725683,0.4576785409244905,0.69,2.8663333333333325,0.21801517822455288,-1,-1,1,1
-0.5868676311925536,0.54,3.0910000000000006,-0.12701633194132847,2.0583427963831165,0.86,6.591666666666666,0.4790642017999483,1.5250935524299414,0.89,4.381,0.5175587508176339,-0.4533777231872458,0.61,1.6069999999999998,-0.21596648364603335,-1,1,1,-1
0.4285974859795667,0.72,5.432666666666666,0.09276177055084149,-0.1080750464447737,0.49,2.5276666666666667,-0.025153675058661642,0.8603530771090808,0.68,3.087,0.2919711142580143,0.3776905216847472,0.87,3.3763333333333327,0.17991288434126004,1,-1,-1,1
-0.4649986102754,0.55,3.3896666666666664,-0.10064010126947695,0.0819332210747485,0.58,3.228,0.019069356777716876,1.819995935339325,0.84,4.593666666666667,0.6176374041360082,-0.0995826754036373,0.62,2.055333333333333,-0.047436208571954144,-1,1,1,-1
-0.6063103678783435,0.53,3.111333333333333,-0.1312243423434559,3.254970499956352,0.96,8.466666666666665,0.7575705306152176,-0.2323901426228569,0.36,0.9573333333333334,-0.0788643763699491,-0.2088303239901325,0.46,1.391333333333333,-0.09947632723053813,-1,1,-1,-1
2.015367018278627,0.9,7.956333333333334,0.43618784300150637,1.8993383821086232,0.82,6.088666666666668,0.4420570896022479,-0.1899525278823872,0.46,1.2406666666666666,-0.06446266387318968,0.0768088112639291,0.65,2.204666666666667,0.03658787812750933,1,-1,1,1
0.264790617861129,0.68,4.819,0.05730889083941246,1.764725322526914,0.83,6.067000000000001,0.41072688646325756,1.4792528718940496,0.97,4.54,0.5020021672120021,-0.5555459869683015,0.54,1.2379999999999998,-0.26463433727125907,-1,1,1,-1
1.9753741843866104,0.96,8.363999999999999,0.4275321550832949,2.030734879337947,0.81,6.202666666666664,0.4726386614255055,-0.4179828855883578,0.32,0.5853333333333333,-0.14184749504945407,0.013834318935072,0.59,1.9610000000000003,0.006589977983570426,1,-1,-1,1
0.0628936066224206,0.63,4.3806666666666665,0.013612124423198334,0.8064816098688397,0.65,4.254333333333332,0.18770268459512757,1.4050848768216015,0.87,4.214333333333333,0.47683237036958315,-0.2784254806586355,0.8,2.4406666666666674,-0.13262798090868735,-1,-1,1,1
-1.3025871494902006,0.33,1.0060000000000002,-0.28192020307194526,2.738056694144735,0.97,7.989999999999999,0.637262630388076,0.5272021272024445,0.63,2.6036666666666672,0.1789123519331322,0.1603542010590195,0.74,2.727666666666666,0.07638472551568831,-1,1,-1,-1
1.1902500779733538,0.79,6.771333333333335,0.2576069814752698,-0.3327815733884918,0.42,1.963666666666667,-0.0774524724983736,-0.1305781142445774,0.36,1.067666666666667,-0.04431324595456271,0.0506379845806352,0.48,1.732333333333333,0.02412140453642273,1,-1,-1,-1
0.7065289489974873,0.79,5.980333333333334,0.1529147472823876,0.864978200381489,0.75,4.74,0.20131733735909058,0.8105276933139396,0.77,3.232333333333333,0.27506227390855836,-0.1244034527156099,0.79,2.491,-0.05925958612951025,1,1,1,1
2.341239218421471,0.99,9.190333333333331,0.506716680074502,-0.101463610324175,0.48,2.468666666666667,-0.023614911751873535,-0.4311801574098917,0.3,0.5466666666666667,-0.1463261471998556,0.7182009685646005,0.64,2.914,0.34211503962229856,1,-1,-1,-1
2.2700510390553896,0.84,8.111,0.49130935320883906,-0.1779716184192432,0.53,2.6743333333333337,-0.04142158996590693,-0.1297184944472125,0.43,1.279,-0.044021523687562486,0.5950180815288659,0.64,2.802,0.2834368699684118,-1,1,1,1
0.7063703978735241,0.72,5.639666666666666,0.15288043190849307,-0.2193101875193495,0.55,2.697333333333334,-0.05104283898443454,1.8211356509888228,0.93,4.823333333333334,0.618024180282889,-0.3678911272712746,0.71,2.044666666666666,-0.17524494269988344,-1,1,1,1
-0.67388656618416,0.5,2.8693333333333326,-0.14584992463686478,-0.6572978120844948,0.37,1.372,-0.15298124891754,2.827551240991652,0.95,5.999333333333332,0.9595633565093808,-0.5934960613916156,0.43,0.9176666666666666,-0.2827118556585564,-1,-1,1,-1
-0.792281266353069,0.47,2.531333333333333,-0.17147420469161898,-0.7805646126423089,0.35,1.1350000000000002,-0.18167069341698344,0.3742377985289995,0.55,2.2066666666666674,0.12700207617218154,0.8338722701449202,0.98,4.270666666666667,0.39721506545824875,-1,-1,-1,1
-0.5944098144041488,0.59,3.5356666666666663,-0.128648693985934,3.155679492898095,0.88,7.923333333333333,0.7344612763520986,-0.4224160989502422,0.3,0.5670000000000001,-0.1433519590648118,-0.2910906680194225,0.43,1.2016666666666669,-0.1386610430534229,1,1,-1,-1
-0.2812074163539035,0.66,4.110333333333333,-0.06086199449676511,2.301199495966192,0.92,7.039000000000001,0.5355873189124009,1.464870123426827,0.93,4.380333333333334,0.4971212093729505,-0.7172195024263979,0.57,1.1636666666666664,-0.34164751821609635,1,1,1,1
-0.450036601860027,0.53,3.315333333333333,-0.09740185924284789,-0.7214905656135475,0.35,1.2029999999999998,-0.1679216418806432,0.3119484494487186,0.46,1.8516666666666663,0.10586344002237413,0.6196389571687124,0.66,2.9450000000000007,0.2951650243621553,-1,-1,-1,1
-0.7951004426440544,0.49,2.5859999999999994,-0.1720843617569342,2.7610956377281184,0.97,7.941333333333333,0.6426247756718848,-0.142644410151421,0.49,1.4503333333333333,-0.04840808789169612,0.3167469118205281,0.77,2.9516666666666675,0.15088239508267054,-1,1,1,1
-0.4589313674763589,0.62,3.783,-0.09932696201222119,2.601975249782747,0.84,7.050000000000001,0.6055906714521719,-0.4339796758571529,0.34,0.662,-0.14727619729228886,0.6010326012264469,0.96,3.858333333333333,0.28630188649541455,1,-1,-1,1
0.7386984765355518,0.81,5.965,0.1598772294009999,1.9716820373112407,0.96,6.765666666666667,0.4588945451979979,0.3586007327527376,0.77,2.699333333333334,0.12169545074141992,-0.5528170884453032,0.96,2.519,-0.263334426428495,1,1,1,1
2.379080239835405,0.89,8.508666666666667,0.5149066491262014,0.2306313770128323,0.55,3.1623333333333337,0.05367776287449382,1.0479831449261987,0.61,3.027333333333333,0.3556456235105976,-0.4930497615731368,0.39,0.839,-0.23486425958667614,1,-1,-1,-1
-0.7210703335441506,0.5,2.789999999999999,-0.1560619532762031,1.304215319900134,0.75,5.380333333333332,0.3035465580860071,1.7664292930488377,0.78,4.347,0.5994589229371421,-0.6749422361419146,0.44,0.8573333333333335,-0.3215087419360453,-1,1,1,1
2.026075350955228,0.89,7.911000000000001,0.4385054578527897,0.9464808331789668,0.73,4.682333333333333,0.22028647787073286,0.0277007438764083,0.52,1.6476666666666666,0.009400578983859872,0.2850704241517889,0.82,2.9740000000000006,0.1357932998179498,1,-1,-1,1
-0.1833200198321312,0.59,3.924,-0.03967613010649946,1.5555299422646067,0.79,5.811999999999999,0.3620381947440259,1.5953590223774432,0.78,4.153666666666667,0.5414041790496922,-0.5480083279979643,0.42,0.902,-0.2610437733341898,-1,1,1,-1
-0.8969819215125603,0.44,2.2266666666666666,-0.19413466927234344,-0.5768969063211984,0.38,1.5110000000000003,-0.13426852729936825,-0.2999890033560798,0.35,0.8706666666666664,-0.10180485884857346,1.4304053952065394,0.9,4.599,0.6813736264308836,-1,-1,-1,1
-0.6456867345903214,0.6,3.447333333333334,-0.13974660767059416,2.7624228914389235,0.94,7.725333333333333,0.6429336842466228,0.3676607359965314,0.62,2.3603333333333327,0.12477007128111761,-0.0401581120978438,0.6,1.9896666666666665,-0.01912931715891271,1,1,1,-1
1.0808016348987035,0.8,6.621666666666668,0.23391894854051393,-0.4690056860137972,0.43,1.836,-0.10915763642705549,2.3708519134746555,0.91,5.340333333333333,0.8045769734954717,-0.4687365207457965,0.5,1.2486666666666664,-0.22328264703940232,1,-1,1,-1
0.3764991246130975,0.64,4.888999999999999,0.0814860715529672,-0.5793234791000461,0.38,1.4943333333333333,-0.1348332943311041,0.0029084198549633,0.43,1.4313333333333331,0.0009870070885747567,1.1189826640240277,0.89,4.231,0.5330274048562657,-1,-1,-1,1
-0.902250892914576,0.47,2.365666666666667,-0.1952750378751029,2.76882190955365,0.99,8.096333333333332,0.6444230088191972,1.783440956102197,0.75,4.240333333333334,0.6052320344064017,-1.172042417146773,0.34,0.0003333333333333,-0.5583024188655299,-1,1,1,-1
-1.3321181179339567,0.32,0.9313333333333332,-0.28831161928070587,-0.6897869018382277,0.36,1.281,-0.160542846469429,1.790715217470614,0.88,4.723333333333334,0.6077006420671975,-0.0560066955179947,0.94,3.2413333333333325,-0.026678790053078723,-1,-1,1,1
1.9516664856317891,0.92,7.978999999999999,0.4224010747943917,2.3309964963984537,0.95,7.148,0.5425223524030309,-0.3629982571658153,0.35,0.7173333333333333,-0.1231878032848401,0.0900992285991624,0.61,2.072,0.042918768577751384,1,1,-1,-1
-0.9562388025699682,0.43,2.093333333333333,-0.20695969364606978,-0.5330097436085179,0.39,1.607666666666667,-0.12405411179425459,0.1921641819898041,0.52,1.9296666666666664,0.06521321516576552,1.0161375475013452,0.83,3.9353333333333342,0.4840371324197943,-1,-1,1,1
2.6091808138319728,0.93,9.008333333333333,0.5647075400481425,-0.6455881608872287,0.39,1.4313333333333331,-0.15025591341267108,1.1612176404970898,0.68,3.365666666666667,0.39407310488297553,-0.2020538827877223,0.49,1.4699999999999998,-0.09624836938596135,1,1,1,-1
0.3937488602798886,0.64,4.909666666666667,0.08521944861263066,0.4937145279161834,0.61,3.825,0.11490843830717368,-0.2589741614382113,0.34,0.8713333333333335,-0.08788598133829043,0.0506921667191302,0.51,1.8353333333333333,0.02414721419871696,-1,1,-1,1
0.0389695237126668,0.7,4.711333333333333,0.008434211901285658,1.437211669707955,0.82,5.673333333333333,0.3345004838727843,1.1440415385163236,0.87,3.88,0.3882441890955357,-0.436820891254531,0.8,2.2113333333333336,-0.20807963656477527,1,1,1,1
-0.8663130330888653,0.47,2.412666666666667,-0.1874969719360978,1.1726501479056974,0.69,4.8983333333333325,0.272925728447261,0.869065894387993,0.72,3.235666666666667,0.29492791308507066,0.0538222201644882,0.95,3.340666666666666,0.025638215193353246,-1,-1,-1,1
1.7303383154031984,0.87,7.470666666666667,0.3744988037480307,0.4081634616524923,0.63,3.625333333333333,0.09499705457421781,1.308208677041402,0.98,4.354666666666668,0.44395627246574465,-0.4266685538225805,0.67,1.7656666666666667,-0.20324357051249414,1,-1,1,-1
-1.352367475281242,0.32,0.8803333333333333,-0.29269420737675556,2.7673008194757456,0.95,7.897333333333333,0.6440689862504989,0.7320554409492299,0.71,3.0659999999999994,0.24843177583647963,-0.0677234423213795,0.81,2.735,-0.03226006252740549,-1,1,-1,1
0.9113890490326276,0.81,6.393333333333334,0.197252817887375,2.022886028448444,0.81,6.265666666666666,0.47081189889934416,1.507298802571821,0.67,3.6436666666666655,0.5115198894684354,-1.0740246587263664,0.32,0.0,-0.5116116585165065,1,-1,-1,-1
-1.2257822817760229,0.37,1.363,-0.2652972508868502,1.1525527515575495,0.69,4.888999999999999,0.2682482067260488,1.5883089395411625,0.93,4.654,0.5390116490569632,-0.3406274345455893,0.83,2.539333333333333,-0.16225788235695515,-1,-1,1,1
-0.8672030969674664,0.53,2.8666666666666667,-0.18768960932661743,0.7201396763674919,0.6,3.991666666666667,0.16760723230828287,1.1201791661148035,0.65,3.277666666666666,0.38014620741303606,0.1209296528776087,0.58,2.147333333333333,0.05760484153679141,1,-1,-1,-1
0.8452093302478056,0.81,6.237666666666667,0.18292947701428006,2.454887292675881,0.98,7.504333333333334,0.5713570273334154,-0.3654297484844523,0.34,0.701,-0.1240129589662687,0.1699537752620692,0.68,2.415,0.08095748279753558,1,1,-1,1
-1.3093366799500288,0.32,0.972,-0.2833810105109099,1.0077340528912653,0.6,4.3183333333333325,0.23454271587963607,0.4307920003398804,0.4,1.7743333333333335,0.14619442145230654,-1.1643903685349404,0.33,0.0023333333333333,-0.5546573654214209,-1,-1,1,-1
-1.019566906903901,0.51,2.5289999999999995,-0.22066585683136689,2.332945523090276,0.85,6.910333333333333,0.5429759740825905,0.7858290738053659,0.68,3.015,0.26668050176126273,-0.1072257484734344,0.63,2.0666666666666664,-0.05107698651651155,1,1,1,1
-0.9566914180354358,0.43,2.1053333333333333,-0.20705765365127024,-0.5651910973364469,0.37,1.4740000000000002,-0.13154408604130538,0.2402354348599686,0.42,1.649333333333333,0.0815267701906884,-0.0621592894838132,0.45,1.527,-0.029609578259341886,-1,-1,-1,-1
-1.076685913011263,0.42,1.8296666666666668,-0.23302817885132343,2.755543063913856,0.96,7.896999999999999,0.6413324548072848,-0.1977906922486791,0.5,1.432333333333333,-0.06712263876565298,0.3971695437443063,0.94,3.623,0.1891917167229937,-1,1,1,1
1.5690481018278328,0.88,7.242666666666667,0.33959060602592,2.1307094330523766,0.93,6.771333333333333,0.49590700616364536,-0.2584189077243488,0.49,1.23,-0.08769754934467558,-0.0681101596968032,0.97,3.0333333333333328,-0.032444275353628954,1,-1,-1,1
1.1376550510066394,0.76,6.400999999999998,0.24622378865870187,-0.923931086639782,0.31,0.7376666666666666,-0.21503818961400117,1.5093866193027825,0.98,4.706999999999999,0.5122284150651051,-0.2190689428548959,0.92,2.9406666666666674,-0.10435349344433038,-1,-1,1,-1
-0.5323544740908122,0.54,3.224,-0.11521799635492984,0.7921792706733886,0.69,4.507000000000001,0.1843739199585565,1.1255380405626814,0.76,3.616333333333333,0.3819648055971364,0.1135392383926969,0.82,2.942333333333332,0.0540844175120452,-1,1,-1,-1
1.9452719565367185,0.98,8.472333333333335,0.42101710064591547,0.6873418776937794,0.7,4.2956666666666665,0.1599737850175659,0.9690121427636104,0.65,3.008666666666666,0.32884586872508687,-0.4047053672525182,0.46,1.1146666666666667,-0.19278140633765853,1,1,-1,-1
0.5371595667804767,0.74,5.411,0.11625796723701626,2.093494598766009,0.99,7.140000000000001,0.4872455262032405,1.1611819945675124,0.81,3.6746666666666665,0.39406100801012833,-0.6651355946377593,0.52,1.0333333333333337,-0.3168373481429388,-1,1,1,1
-1.0893956934885651,0.4,1.751333333333333,-0.23577896899581643,1.3492787320360198,0.65,4.922000000000001,0.3140347370245176,0.4373962352431459,0.47,2.01,0.14843564761262587,-0.4418979679774786,0.39,0.9316666666666666,-0.21049810212004752,-1,-1,-1,-1
1.0609632765778674,0.83,6.425666666666666,0.22962531336331057,1.1679831857475946,0.82,5.27,0.2718395272056453,0.7111092325256609,1.0,3.756333333333333,0.24132342930337988,-0.8369051393807143,0.97,2.272333333333333,-0.3986597727535434,1,1,1,1
0.2627800415386652,0.69,4.744999999999999,0.05687373985136342,1.912017151641276,0.99,6.889333333333332,0.44500798029773303,0.8023798688959407,0.93,3.6486666666666654,0.2722972121712361,-0.9852895125057426,0.99,2.204,-0.4693426705954346,-1,1,-1,1
-0.7422212229376819,0.48,2.630666666666667,-0.16063966082944456,0.8018161013315717,0.62,4.173666666666666,0.18661682167310864,-0.122696815114303,0.41,1.2346666666666666,-0.04163863276366319,0.8075535025186542,1.0,4.292333333333334,0.3846781201972787,-1,-1,-1,1
2.443993497421597,0.99,9.358,0.5289558885708889,-0.2609479965763683,0.44,2.1173333333333333,-0.06073373391002721,0.1634246152315839,0.46,1.677,0.05546009920332181,-0.4300798986646691,0.39,0.9206666666666669,-0.20486856466719292,1,-1,1,-1
2.831878175139555,0.89,8.991666666666667,0.6129061464507862,-0.9886560558319508,0.3,0.6183333333333333,-0.23010245187248324,-0.1793298104850433,0.4,1.125,-0.060857717581404326,1.010599154393616,0.94,4.237000000000001,0.4813989187993343,-1,-1,-1,1
-1.2511902165357185,0.36,1.2866666666666666,-0.2707963149071697,-0.2118273394863394,0.52,2.625333333333334,-0.049301260940960254,1.6967480639203778,0.87,4.586333333333334,0.5758117638197872,0.0582673607034927,0.83,2.96,0.02775565794014818,-1,1,1,-1
-1.0917024044547603,0.48,2.296666666666667,-0.23627821269269503,0.8324691228040022,0.66,4.4383333333333335,0.1937510877876987,1.7923965527325914,0.72,4.187,0.6082712233122026,-0.5389765002419893,0.4,0.8613333333333333,-0.25674146207892556,1,1,-1,-1
-0.7743753966214544,0.55,3.063333333333333,-0.16759881989844622,-0.6178156094016309,0.38,1.4343333333333337,-0.1437920555787015,1.7154508601371612,0.94,4.805666666666667,0.5821587815691786,-0.352173986036862,0.98,3.039,-0.1677580822924031,1,-1,1,1
-0.5962382817428673,0.51,2.982,-0.12904443094959414,0.5916782640711751,0.64,4.066999999999999,0.13770877999413564,-0.1612412702367227,0.4,1.161,-0.05471915494692269,1.1078055668059772,0.9,4.239333333333334,0.5277031944681093,-1,1,-1,-1
2.461712169886201,0.99,9.378000000000002,0.532790758077579,-0.7707722458172952,0.35,1.1216666666666668,-0.17939159179940997,1.5585464780476022,0.65,3.698,0.5289114015230844,-1.0723579455997962,0.31,0.0016666666666666,-0.5108177196995272,1,-1,1,-1
1.6333646839204334,0.97,7.902333333333333,0.3535107064134725,1.5869799740158932,0.86,5.888666666666666,0.3693579591603261,1.3840490793643885,0.83,3.911333333333333,0.4696936207256277,-0.8540040280606794,0.46,0.6203333333333333,-0.4068048285725782,-1,1,1,1
2.112301090054406,0.98,8.701333333333334,0.45716737839022376,-0.75769908421332,0.37,1.1676666666666666,-0.1763489092395297,1.8330176465090933,0.93,4.779,0.6220564776779528,-0.3853530296833922,0.68,1.8820000000000003,-0.1835629201143973,1,-1,1,1
-1.09132763625205,0.4,1.71,-0.2361971012462522,0.8924867972618244,0.7,4.686666666666667,0.20771976169301168,1.1630082757133269,0.77,3.7036666666666673,0.3946807783756666,0.0633295021017974,0.88,3.119666666666666,0.030167009053355315,-1,1,-1,1
-0.5861606421817829,0.61,3.4716666666666667,-0.12686331762242928,2.0531788828945494,1.0,7.201666666666666,0.4778623387779525,1.156952506134798,0.91,4.009,0.3926256804878623,-0.527258592411892,0.72,1.848,-0.25115963654951096,1,1,1,-1
0.2223004626890334,0.7,5.114000000000001,0.04811270524878701,1.9764467485645645,0.77,6.141,0.4600034968251961,-0.0656290196788007,0.4,1.251333333333333,-0.022271993339835688,0.1709180619629176,0.54,2.042333333333333,0.08141682077855687,1,-1,-1,-1
0.2775861571908109,0.7,5.1803333333333335,0.060078241855696324,-0.4603713955988082,0.42,1.8163333333333327,-0.10714806860723751,2.5418234795557986,0.99,5.808666666666668,0.8625982207988274,-0.6304991478668215,0.42,0.828333333333333,-0.30033827632589877,1,-1,1,-1
2.46455565280852,0.91,8.646333333333335,0.5334061758507435,-0.5867409945201034,0.47,1.8843333333333336,-0.1365596666876876,-0.0582442137050578,0.45,1.382,-0.01976587104411734,0.7455779371487274,0.94,3.9123333333333337,0.3551560589216962,1,1,-1,1
-1.208809579842527,0.37,1.4176666666666666,-0.2616238325074017,1.2292083299347163,0.7,5.075,0.28608923084180815,1.0750028978716155,0.63,3.1820000000000004,0.3648151000712648,-0.5026050165799403,0.39,0.8703333333333332,-0.23941590541888266,-1,1,1,-1
1.7759892256885663,0.93,7.749,0.38437907464054416,1.8493237674790024,0.97,6.670999999999999,0.4304165545669886,0.850164859582835,0.79,3.240666666666667,0.28851362069800246,-0.6789261159711064,0.52,0.9773333333333334,-0.32340646313842464,1,1,1,1
2.026917669229774,0.99,8.667333333333335,0.4386877616158079,-0.080562419243011,0.51,2.5669999999999997,-0.018750312696963575,0.0950401646555365,0.52,1.7383333333333328,0.0322530174088329,0.5847661492847362,0.88,3.512000000000001,0.2785533619262055,1,-1,-1,1
-1.1358704340277113,0.38,1.529,-0.2458375422710402,1.502132534240502,0.78,5.735666666666666,0.34961033933616864,0.3038743124424155,0.61,2.319333333333333,0.10312338499017333,0.5342960634679086,0.87,3.5600000000000005,0.2545119359678504,-1,1,1,-1
0.0433883608963823,0.65,4.643333333333333,0.009390585128721915,-0.6871100841068425,0.36,1.2846666666666668,-0.15991983675884855,2.623020881258825,0.75,5.123666666666667,0.8901535309160974,-1.2604453353346707,0.36,0.003,-0.6004131499593979,1,-1,1,-1
-1.2952227690718547,0.33,1.018,-0.28032632305873334,0.7230848106391394,0.67,4.3580000000000005,0.1682926907273177,1.9595359424773755,0.95,5.097,0.6649919757086074,-0.3901260729864666,0.67,1.939,-0.185836559346622,-1,1,1,1
-1.0756005240920583,0.5,2.3176666666666663,-0.23279326707238107,2.554673265113842,0.94,7.492,0.5945814811614287,0.6452425228645557,0.74,3.0113333333333334,0.21897077302314463,-0.2197189226132061,0.89,2.775666666666666,-0.10466311130966467,1,1,-1,1
1.5313933676210765,0.83,7.272333333333335,0.33144095529556883,-0.7495181916002953,0.36,1.1776666666666664,-0.1744448664355048,1.2404944365964674,0.74,3.652,0.4209766345009745,0.2713804556842505,0.76,2.8783333333333325,0.12927208318124647,1,-1,1,-1
0.3672328340006432,0.66,4.989666666666667,0.07948055926750577,0.933031313744236,0.68,4.619000000000001,0.21715620078378986,-0.206897393901686,0.38,1.0470000000000002,-0.07021310696944906,0.8215622442716874,0.72,3.322333333333333,0.39135118449218775,-1,1,-1,-1
-0.6827231264121738,0.5,2.844666666666667,-0.1477624299574601,2.2957302285744694,0.82,6.772999999999999,0.5343143870071564,0.4531471671566831,0.54,2.248,0.1537809148799323,-0.6198541422403951,0.35,0.6046666666666667,-0.29526752777352216,-1,1,1,-1
-0.1934995285743985,0.65,4.3180000000000005,-0.041879291079579696,3.129361566716211,0.96,8.286333333333333,0.7283359718977052,0.040897147514687,0.42,1.4143333333333332,0.013878936505882478,-0.6296778462306604,0.42,0.8159999999999997,-0.29994704928208304,1,1,-1,1
0.0204828832555143,0.68,4.61,0.004433130335389495,1.403692922650159,0.76,5.373666666666666,0.3266992411289646,0.4740891999006611,0.7,2.7000000000000006,0.1608878443461843,-0.0647174206433032,0.97,3.1819999999999995,-0.030828144066538006,1,-1,1,1
1.8518594859989683,0.87,7.731999999999999,0.4007997488366631,2.3573431838643693,0.86,6.855999999999999,0.5486543508355127,-0.198540909864244,0.37,0.9796666666666664,-0.06737723409282784,-0.4125872524512374,0.41,0.9616666666666668,-0.19653594244257006,1,1,-1,-1
-1.2486564183450553,0.36,1.273,-0.27024792250153706,2.723300684229499,0.88,7.493999999999998,0.633828277216089,-0.3430689674124438,0.43,1.076,-0.11642456027394195,0.5213245719541586,0.99,3.960333333333333,0.24833296583633385,-1,1,1,1
-1.2335569302698826,0.36,1.280333333333333,-0.266979925618487,3.013432422328824,0.93,8.039666666666667,0.7013543130997225,-0.3241319100544721,0.42,1.0576666666666668,-0.10999804320242353,0.386952161188494,1.0,3.85,0.18432466642521414,1,1,-1,1
-0.8729091892881664,0.54,2.9073333333333338,-0.18892458443475404,1.594986897744434,0.74,5.604333333333333,0.3712215119813755,-0.2262637166135859,0.41,1.126,-0.07678530037668761,0.9528651241358856,0.89,4.042666666666667,0.4538973128231489,1,-1,-1,-1
-0.752859792455951,0.54,3.0739999999999994,-0.16294217677255,-0.7733641541841518,0.35,1.1463333333333332,-0.17999483947763376,0.5940625424043324,0.59,2.563999999999999,0.20160223408226488,0.7181404442375539,0.68,3.108,0.34208620885841495,1,-1,1,-1
0.7770823251552414,0.8,6.095000000000001,0.16818468307254952,1.3103874243868727,0.81,5.477666666666666,0.30498307017454795,0.7794333667904039,0.75,3.128333333333333,0.26451004203570344,-0.1270555590451145,0.67,2.0816666666666666,-0.060522917010021875,1,1,1,-1
2.5472924400885804,0.93,8.890333333333333,0.5513129791541875,-0.2201300037762985,0.48,2.313666666666666,-0.0512336452104179,-0.1895633987501341,0.39,1.063666666666667,-0.06433060824468427,0.8132470453757366,0.83,3.620666666666666,0.38739023940262446,1,-1,-1,1
1.5652382381598944,0.84,6.956,0.3387660335285159,1.6467805989223487,0.88,6.017666666666668,0.3832761163731527,0.5955201415298541,0.84,3.135333333333333,0.20209688779147236,-0.6305224766218567,0.91,2.2656666666666667,-0.3003493889786277,-1,1,1,1
1.4571879234973537,0.83,6.771000000000002,0.31538059888518094,1.870845741944243,0.93,6.478999999999999,0.4354256364052842,0.6441010770517206,0.81,3.087333333333333,0.21858340972462717,-0.5013274704028046,0.84,2.165666666666666,-0.23880734628273498,-1,1,-1,-1
-1.162066370543519,0.39,1.57,-0.2515071542774896,2.676697372105054,0.84,7.230999999999999,0.6229816978400192,0.3447164492102108,0.58,2.259,0.11698365294067607,0.419059738660037,0.8,3.1983333333333333,0.19961911132245033,-1,-1,-1,-1
-1.2874952739669303,0.45,1.8123333333333336,-0.2786538537809039,2.618446897429722,0.92,7.523333333333332,0.6094243267335926,1.6758397353283545,0.92,4.661666666666667,0.568716272260905,-0.5658950983392284,0.55,1.313,-0.26956413659163103,1,1,1,-1
0.3406841986445705,0.76,5.403333333333334,0.0737346123081823,2.2908338914026096,0.98,7.343333333333335,0.533174800412007,1.7717231671869538,0.77,4.188333333333334,0.601255462488138,-1.0901665523036437,0.33,0.0,-0.5193008497073874,1,1,-1,-1
-0.8147628935067082,0.47,2.463666666666668,-0.17633992511195498,1.381010154723148,0.74,5.375999999999999,0.3214199931190308,1.7879392923480628,1.0,5.074333333333335,0.6067585986518924,-0.5516275746253616,0.59,1.4893333333333334,-0.26276780150670753,-1,-1,1,1
-0.1743784645116282,0.67,4.317666666666667,-0.03774090059596589,2.4633220462568666,0.94,7.340999999999998,0.5733201544173756,1.005494381578762,0.74,3.342999999999999,0.3412265531218677,-0.4321326275749808,0.58,1.496333333333333,-0.20584638210718978,1,1,-1,-1
-0.9584322575698404,0.45,2.172333333333333,-0.2074344252440555,1.4728781967970903,0.75,5.511333333333334,0.3428016066794213,1.2431569966104568,0.85,4.029333333333335,0.4218802061098254,-0.2202296858851213,0.86,2.747,-0.10490641340010617,-1,-1,1,1
0.9532802619216554,0.77,6.378000000000001,0.2063193738174154,0.5190258549143683,0.57,3.627,0.12079946417817537,0.1059720101461119,0.4,1.4336666666666664,0.035962870019001544,-0.4736538311309919,0.38,0.8539999999999999,-0.22562500789785184,1,-1,-1,-1
-1.2306166955832938,0.35,1.2596666666666667,-0.26634356776692464,1.3885965884563634,0.7,5.243333333333334,0.3231856799751256,0.0553013323423685,0.39,1.362666666666667,0.018767169030426977,-0.5116087672209721,0.36,0.7586666666666668,-0.24370484214012136,-1,1,-1,-1
1.630087294132374,0.88,7.368666666666666,0.3528013777555341,2.212301676725648,0.95,7.007000000000001,0.5148970029499373,0.5878461897794582,0.67,2.646333333333333,0.19949264041566941,-0.6149801283279289,0.49,0.9696666666666668,-0.2929457911903543,1,1,1,1
-1.2299529752899887,0.35,1.2633333333333332,-0.2661999181386101,-0.4411636176601488,0.41,1.8193333333333328,-0.10267759905148437,2.552199206402808,0.82,5.304333333333335,0.8661193478911341,-0.6364631713840748,0.38,0.7060000000000001,-0.3031792389968227,-1,-1,1,-1
-0.0909559783775195,0.63,4.364333333333334,-0.019685690822939188,-0.5202638377034126,0.39,1.6143333333333334,-0.12108759560007347,0.0145738452605135,0.39,1.3139999999999998,0.004945808823086843,0.4200641858347844,0.6,2.5243333333333333,0.20009757974567455,1,-1,-1,1
2.2259189721138863,0.89,8.224666666666666,0.4817578070577791,-0.2126226967284696,0.56,2.7086666666666672,-0.0494863745104864,0.7928540038757692,0.69,2.984,0.2690644958618385,0.0286014522104007,0.69,2.335,0.013624302088832923,1,1,1,1
1.9219281667560704,0.84,7.542333333333334,0.4159647815300661,0.3176391964861969,0.65,3.683666666666667,0.07392819524154408,1.4677066728665715,0.82,4.052666666666667,0.49808382637590587,-0.3688298776318237,0.54,1.4229999999999998,-0.17569211644490995,-1,1,1,-1
-0.8057124032901171,0.47,2.513333333333333,-0.1743811187159602,2.576631428284624,0.84,7.1676666666666655,0.5996920827244376,-0.3776748443807993,0.32,0.6869999999999998,-0.12816847881989196,0.1302561150097769,0.51,1.9163333333333332,0.06204750188053834,-1,1,-1,-1
0.1748747913705663,0.68,4.935999999999999,0.037848321100549136,0.1304695539672793,0.52,2.9483333333333346,0.030365832571892112,1.0288103502156667,0.66,3.2060000000000013,0.34913910614695426,-0.0439253075899876,0.58,1.9699999999999995,-0.020923820774851224,1,-1,1,1
0.90265737637384,0.79,6.297666666666666,0.19536301348535356,-0.1683247945304078,0.55,2.738666666666667,-0.039176362400153396,0.7694096789892475,0.72,3.0859999999999994,0.2611083836071522,0.2514175209494711,0.86,3.1640000000000006,0.11976273899111523,1,1,1,1
0.5904056315619188,0.73,5.483,0.12778206480073098,0.9017341833498058,0.76,4.844,0.20987202303779798,1.5953584788909927,0.93,4.532,0.5414039946110603,-0.4501666615401558,0.61,1.5773333333333333,-0.2144368943935719,-1,1,1,-1
-1.0410842221731225,0.4,1.8013333333333337,-0.22532287029310424,1.7725027582636326,0.71,5.677333333333333,0.41253702763595657,1.0360228509836658,0.5,2.7099999999999995,0.35158675460878747,-1.1266972973531717,0.32,0.001,-0.5367022705311847,-1,-1,-1,-1
-1.188646435236219,0.42,1.7879999999999998,-0.25725990351869327,0.3448342556625063,0.53,3.252,0.08025764597253696,-0.0641918354949286,0.38,1.2046666666666666,-0.02178426768542284,0.5929026657571956,0.64,2.8423333333333334,0.28242919164128694,1,-1,-1,1
-0.4295721074953129,0.58,3.685000000000001,-0.09297270883297101,-0.2839190732081484,0.43,2.0769999999999995,-0.06608008365819662,0.4092620993436653,0.49,2.047,0.13888799185847983,-0.4757065315514572,0.37,0.8260000000000001,-0.22660281176671004,1,-1,1,-1
-0.4993171504186615,0.59,3.629,-0.10806769627539081,-0.5251210689304735,0.46,1.966,-0.12221808057314917,0.9556121780763772,0.68,3.197333333333334,0.32429843032468525,0.4220954222824877,0.76,3.059333333333333,0.20106515925086116,1,1,1,1
-1.1278337373054128,0.38,1.5799999999999998,-0.24409815218657274,-0.3996183200413834,0.46,2.1373333333333333,-0.09300823548519789,0.6863504512424952,0.5,2.365,0.23292124053780186,-0.4812061083009458,0.37,0.8263333333333336,-0.22922253521447636,-1,1,-1,-1
1.9610792133895825,0.84,7.853000000000001,0.42443828061357747,-0.7733684105272851,0.35,1.1266666666666667,-0.17999583011030648,-0.3262106565522772,0.33,0.7643333333333334,-0.11070349070691027,0.7095218456261101,0.66,3.005333333333334,0.33798073931089295,1,-1,-1,1
-1.116754906969918,0.38,1.5659999999999998,-0.2417003501667964,-0.9003591033793734,0.37,1.1213333333333333,-0.20955198325161473,0.954727649130342,0.71,3.3163333333333336,0.32399825483994693,0.4395289266218252,0.98,3.870666666666666,0.20936960924308015,-1,1,1,1
-0.097584727859215,0.64,4.366333333333333,-0.021120357517389568,-0.9257701822319476,0.32,0.801666666666667,-0.21546622563571866,1.8927385733676587,0.92,4.916,0.6423234890054499,-0.034792283684776,0.81,2.767000000000001,-0.016573304732736167,1,-1,1,-1
0.0876194536502623,0.66,4.718,0.018963563532622334,-0.9315902362326928,0.31,0.7516666666666667,-0.2168208005535598,1.302776682973538,0.72,3.6826666666666665,0.44211286026343544,0.4432997963683536,0.77,3.1223333333333327,0.21116586309013696,1,-1,-1,-1
-1.283573644973095,0.33,1.0693333333333332,-0.2778050918053635,-0.9943785051487738,0.33,0.8266666666666672,-0.2314343100154134,0.7904119575297055,0.55,2.638,0.26823575820551987,0.2466158487838785,0.53,2.1206666666666667,0.11747546239990125,-1,1,-1,-1
-0.3054487644097792,0.61,3.981,-0.0661085730226817,-1.04116196029883,0.35,0.8623333333333334,-0.24232281636056047,1.107166332264066,0.67,3.325333333333333,0.375730146495557,0.2861892384265467,0.65,2.551333333333333,0.13632624701057716,1,1,1,1
-0.5432605887245248,0.61,3.5963333333333334,-0.11757841734746421,2.621379999053392,0.95,7.611000000000001,0.6101069846419889,0.5934400738859833,0.65,2.6716666666666677,0.20139099194025545,-0.1172307598564432,0.63,2.003,-0.05584287380368766,1,1,-1,-1
-0.1745441713007069,0.65,4.287666666666667,-0.03777676467741775,0.700710767165611,0.63,4.048,0.16308529607152092,1.1454811495315638,0.83,3.83,0.38873273832421995,-0.1353696980569143,0.9,2.928666666666667,-0.06448335722375759,1,-1,1,1
0.6878614363045106,0.79,6.028000000000001,0.1488745193626574,1.491670351090912,0.81,5.729333333333332,0.34717534287763396,1.3366375644235866,0.72,3.6296666666666666,0.4536039556634182,-0.5747675780993216,0.41,0.7996666666666667,-0.2737905424272273,1,1,-1,-1
2.4684520939375307,0.95,8.993666666666666,0.5342494863922136,-0.514237611722288,0.41,1.6653333333333329,-0.1196850356646796,0.4464746689157188,0.55,2.2263333333333337,0.15151652273892302,0.3094300413681878,0.67,2.591666666666667,0.1473970037586842,1,-1,-1,1
1.7907274554604653,0.94,7.875666666666666,0.3875688840378201,2.1461637799754287,0.91,6.705333333333333,0.4995038921566107,0.0394112544846192,0.56,1.7473333333333334,0.013374680921518351,-0.0973494019677099,0.65,1.989333333333333,-0.046372388745107164,-1,1,1,-1
-0.4123093968446336,0.56,3.4626666666666663,-0.08923652358493103,1.0900644168030968,0.69,4.785333333333333,0.25370450474232054,1.5975538242745515,1.0,4.857666666666668,0.5421490113429962,-0.3502190126623303,0.64,1.846,-0.16682683070299748,-1,-1,1,-1
2.382807087582359,0.91,8.522,0.515713254407123,-0.5389823664110756,0.42,1.654,-0.1254441959826547,0.737290111392535,0.68,2.8986666666666667,0.25020822390503406,0.218553531311167,0.9,3.2296666666666667,0.10410797714955705,1,-1,-1,1
2.319316319727996,0.92,8.426,0.5019718857979663,-0.5609925296064737,0.42,1.596666666666667,-0.13056690017032366,1.304340112910498,0.94,4.243999999999999,0.4426434289251904,-0.4281966114360123,0.91,2.567333333333333,-0.2039714607741979,1,1,1,1
1.6351115851181015,0.98,7.9403333333333315,0.35388878993793066,1.319509862740146,0.84,5.5023333333333335,0.30710625084972965,0.4180430054282777,0.67,2.4490000000000003,0.14186789743670353,-0.0830964829317952,0.78,2.4056666666666677,-0.03958301059869385,1,1,-1,-1
-1.2145575982364425,0.37,1.3923333333333334,-0.2628678817163227,2.192447456770215,0.79,6.500333333333333,0.5102760787520713,0.2683312626993266,0.53,2.0276666666666667,0.09106142564612375,0.5298529084234307,0.71,3.010666666666667,0.25239543901139594,-1,-1,-1,-1
-0.2397383935827326,0.61,4.087666666666666,-0.051886813584363846,-0.4745423281858312,0.4,1.721666666666667,-0.1104462493186779,-0.362455685657323,0.31,0.6736666666666667,-0.12300367514941057,0.6176635628749447,0.57,2.6229999999999998,0.2942240452676371,1,-1,-1,-1
-1.1026095223336556,0.41,1.7213333333333334,-0.2386388508185596,2.714098542733484,0.94,7.725,0.631686546218519,0.5625516793884522,0.72,2.8990000000000005,0.19090864556521964,-0.0797616174699187,0.81,2.6870000000000003,-0.03799444739763728,-1,1,1,1
-0.87869481691544,0.55,2.974666666666666,-0.1901767734466125,2.419841112289312,0.81,6.811999999999999,0.5632002856757428,0.7428275104004436,0.58,2.6573333333333338,0.25208740653533607,-0.2680128279685032,0.47,1.365,-0.12766791368018232,1,-1,-1,-1
-0.6575530227558866,0.5,2.893666666666667,-0.14231483995405836,0.1635141783745188,0.5,2.9120000000000004,0.03805672674328589,0.5566678625879264,0.49,2.196333333333334,0.18891190191072846,-0.0869092534948283,0.46,1.533333333333333,-0.04139922390017379,-1,-1,-1,-1
-0.5422152245941176,0.59,3.5736666666666657,-0.11735216817247132,-0.7333672005899112,0.36,1.2103333333333337,-0.1706858416363976,1.8086849995573004,0.93,4.865333333333333,0.6137989026981157,-0.1261124202523382,0.88,2.9183333333333343,-0.060073652835253545,1,-1,1,1
2.1412000815413217,0.89,8.059000000000001,0.4634220152118401,-0.3848166418381789,0.53,2.3426666666666662,-0.08956325335385515,1.421598757835901,0.98,4.491666666666666,0.482436553545949,-0.3512507571926409,0.7,1.9570000000000003,-0.16731830222185765,1,1,1,-1
1.8400104418450764,0.87,7.477999999999999,0.3982352486914091,1.741135715162896,0.89,6.204999999999999,0.4052365782199099,1.7219889482798894,0.99,4.744666666666666,0.5843775600346008,-1.0605560609919276,0.33,0.0,-0.505195891831057,-1,1,1,-1
2.215441797417804,0.87,8.052333333333333,0.4794902219529392,0.2284121170085167,0.59,3.292,0.05316124637178972,2.524846628859397,0.96,5.559333333333333,0.8568369233195696,-1.1312431523153017,0.34,0.0,-0.5388676885945919,1,-1,-1,1
-0.9871769100576776,0.42,1.9866666666666668,-0.2136556583260609,0.5312330151929947,0.63,3.9836666666666662,0.12364059127585815,2.796286741066764,0.78,5.398333333333334,0.9489533742559764,-1.2637799857243417,0.36,0.0003333333333333,-0.6020016107108069,-1,1,-1,1
-0.9518433984351252,0.51,2.651666666666667,-0.2060083920561814,0.5708187590166705,0.63,4.016,0.13285388305644488,2.390823071821877,0.72,4.787666666666667,0.8113544251148168,-1.261457839004582,0.36,0.0,-0.600895456094186,1,1,-1,1
2.443925584797469,0.94,8.838333333333333,0.5289411901756277,0.6225128798867838,0.66,4.097333333333333,0.144885310861331,-0.3200234831141281,0.34,0.7696666666666668,-0.10860379934657478,0.1362721797984343,0.59,2.126666666666667,0.06491325441169316,1,1,-1,1
0.1575553521742119,0.66,4.570666666666666,0.03409985803822014,2.506012271362396,0.91,7.215333333333333,0.5832559914658872,-0.2391524255512087,0.5,1.336,-0.08115923801925368,0.2274586845409785,0.95,3.377666666666666,0.10834994699282881,-1,1,1,1
0.5364466139674278,0.71,5.557333333333334,0.11610366216659226,-0.2161897954777227,0.44,2.192,-0.050316590603770445,0.3417080005901809,0.45,1.841,0.11596269989343458,-0.003627068662221,0.47,1.6446666666666665,-0.0017277541988958223,1,-1,-1,-1
0.2499158152188698,0.7,4.978666666666667,0.05408952284303536,1.1982730125599073,0.79,5.328666666666667,0.2788892624246755,1.943750263680554,0.97,5.031000000000001,0.659634916670574,-0.6940591629043851,0.42,0.7129999999999999,-0.3306150902188531,-1,1,1,-1
0.2767691860990124,0.75,5.259666666666666,0.05990142400808138,2.36820743087471,0.97,7.355999999999999,0.5511829247112112,0.0569930949172665,0.53,1.7160000000000002,0.019341288908875844,0.0737610699766446,0.73,2.4790000000000005,0.035136086530316475,1,1,-1,1
1.6600168839471712,0.9,7.347999999999999,0.3592790679751482,1.8665821637784736,0.88,6.171000000000001,0.4344333198317839,0.6310439982045097,0.91,3.3406666666666665,0.21415233373802783,-1.003209249727496,0.98,2.0683333333333334,-0.47787873762677546,1,-1,1,1
1.1946638233851177,0.77,6.515666666666666,0.2585622526855526,0.9582479177636114,0.65,4.434666666666668,0.22302518057562767,-0.2807457131636123,0.36,0.8913333333333332,-0.09527441799937694,0.7878743730296156,0.72,3.2553333333333336,0.37530396663921484,-1,-1,-1,-1
-1.3128014132261216,0.33,1.0316666666666667,-0.284130886102089,2.586222764997438,0.83,7.15,0.6019243960565963,-0.2909102410394786,0.33,0.8136666666666668,-0.09872387219299177,-0.0128328951560814,0.48,1.6783333333333337,-0.006112949754949672,-1,1,-1,-1
-1.3358717656458876,0.3,0.8056666666666662,-0.289124024904101,0.3948289093175101,0.53,3.323,0.09189353523723325,0.292616379233245,0.47,1.8733333333333333,0.09930287060976499,-0.2657869120301104,0.41,1.1856666666666664,-0.12660759859737045,-1,-1,1,-1
-0.6760186050972234,0.57,3.3086666666666664,-0.14631136389147695,0.873212576015145,0.68,4.552333333333333,0.20323382794423028,1.2488135968420222,0.7,3.554333333333333,0.4237998411020914,-0.2764271313711288,0.54,1.5956666666666666,-0.13167606720263803,1,1,1,1
1.3733040374482774,1.0,7.667333333333333,0.2972255278800087,1.659748059648419,0.99,6.482333333333335,0.38629419782830343,0.1898747413505424,0.68,2.2063333333333333,0.06443626608258339,-0.5491433774896821,0.99,2.5409999999999995,-0.2615844541726025,1,1,-1,1
1.6196464615265749,1.0,8.158,0.3505416582046242,2.295272332068034,1.0,7.355666666666667,0.5342078149508653,0.7314208439667105,0.5,2.2716666666666665,0.24821641775498876,-1.1519749743734211,0.36,0.0153333333333333,-0.5487432922700246,1,1,-1,-1
-1.1790718052815126,0.37,1.451,-0.2551876570496367,1.6752919940406683,0.69,5.471333333333334,0.3899119346482046,0.6094908641263801,0.5,2.284,0.20683801971977736,-0.5868108972425847,0.35,0.6469999999999998,-0.2795273776394049,-1,-1,1,-1
2.3203590048418805,0.92,8.461,0.5021975551508088,-0.2576001238261916,0.49,2.2736666666666663,-0.05995454106148446,0.5621655181602487,0.69,2.732,0.19077759713047623,0.1971157436245731,0.88,3.1099999999999994,0.09389608673889437,1,-1,1,1
0.0858803086359838,0.64,4.398666666666667,0.018587158686475303,2.56576229139608,0.92,7.364000000000002,0.5971623707654217,0.346810916297023,0.59,2.22,0.11769443541520166,0.0649311420924214,0.67,2.304,0.030929950281279463,-1,1,-1,-1
-1.2966178389118224,0.33,1.0176666666666667,-0.2806282593804122,1.642253469714853,0.76,5.767333333333334,0.3822224602260594,1.2069634707303,0.82,3.916333333333335,0.4095974999031319,-0.1127682162135772,0.81,2.704333333333333,-0.053717141088168475,-1,-1,1,1
1.2459311121425642,0.82,6.753333333333335,0.26965808183073037,-0.2204273993073005,0.49,2.326666666666666,-0.05130286184086871,1.362797565130819,0.92,4.274,0.4624816650117079,-0.5175610999416076,0.96,2.6800000000000006,-0.24654023589994212,1,-1,1,1
2.051981637850699,0.98,8.572666666666667,0.4441123807103272,-0.7487275040121062,0.37,1.1566666666666665,-0.17426083969371303,1.456652517675186,0.88,4.215333333333333,0.4943324665048461,-0.2834494776674803,0.89,2.653333333333334,-0.1350211619415373,1,-1,-1,-1
1.176483389945151,0.77,6.473666666666667,0.2546274438020646,2.63435396835924,0.86,7.213333333333333,0.6131265809213863,-0.4154388502603489,0.31,0.5893333333333334,-0.14098414621140914,-0.3060246307044432,0.43,1.1609999999999998,-0.14577483634990773,-1,1,-1,-1
2.087572068573512,0.97,8.613000000000001,0.45181525223083957,2.5434000855385763,0.85,6.968999999999999,0.5919577312280055,-0.010845933499693,0.3,0.94,-0.003680697347784573,-1.1009456478399355,0.33,0.0,-0.5244354719898682,1,-1,-1,-1
0.2767900023778624,0.69,4.7716666666666665,0.05990592929554939,2.015882744638948,0.96,6.856,0.4691819359145245,0.7245510287353807,0.98,3.732333333333334,0.24588506373161756,-0.6956504585001038,0.86,2.0826666666666664,-0.33137310389414537,-1,1,1,1
0.5768103748254996,0.7,5.475666666666665,0.12483963016866309,-0.0255451265157833,0.5,2.682666666666667,-0.00594544099538055,0.5799441060421862,0.58,2.4923333333333333,0.19681097371961487,0.6392629901283748,0.77,3.311666666666666,0.3045129326878182,1,-1,-1,-1
0.4310204127813302,0.69,5.141333333333334,0.09328616695399115,2.3432431688433937,0.86,6.8870000000000005,0.5453726756678681,0.6022468310519393,0.62,2.596333333333333,0.20437967039234392,-0.4155943664183523,0.44,1.0740000000000005,-0.1979683812153336,-1,1,1,-1
-1.142616297756084,0.38,1.5446666666666666,-0.24729755611575138,1.753523105458799,0.73,5.749,0.40811965253334254,-0.4321821717549724,0.32,0.6340000000000002,-0.1466661927609394,0.9214851238343442,0.78,3.657000000000001,0.4389494493191971,-1,-1,-1,1
0.6846523888659091,0.73,5.848666666666668,0.1481799821058511,-0.4668990247587938,0.39,1.6683333333333334,-0.10866732645810159,-0.2328128219215257,0.39,1.0670000000000002,-0.07900781764898863,0.0488320072329706,0.47,1.6976666666666669,0.023261127206126046,1,-1,1,-1
1.215990138483039,0.81,6.814000000000002,0.263177927794535,-0.5069837101628676,0.47,2.007,-0.11799674323515547,0.9824888045702488,0.71,3.294333333333334,0.33341933521094425,0.2046731716048766,0.73,2.7066666666666666,0.0974960676440881,1,1,1,1
0.1142374406234214,0.61,4.390666666666666,0.02472452032985186,-0.8919371939364198,0.32,0.8443333333333334,-0.20759184554665636,1.166359200656224,0.78,3.7426666666666666,0.3958179548621623,0.2504766065059254,0.95,3.5533333333333337,0.11931453438512842,-1,-1,1,1
2.201172489778002,0.95,8.535666666666666,0.4764019018285748,-0.4779910199859727,0.5,2.102333333333333,-0.11124890706227238,0.631180909448561,0.67,2.736,0.21419879620738333,0.218512737266427,0.91,3.227666666666667,0.10408854490587675,1,1,-1,-1
-0.6589548861109642,0.51,2.894666666666666,-0.14261824660281677,0.9732320147023876,0.73,4.909999999999999,0.22651261933086395,1.8504524242941227,0.96,5.002,0.6279731781956526,-0.3876561415678776,0.6,1.685666666666667,-0.18466000748701678,-1,1,1,-1
-1.2768002186681917,0.34,1.1286666666666665,-0.27633911256541893,0.7351810954821594,0.61,4.075333333333332,0.17110801237988638,1.551704403890252,0.74,4.0183333333333335,0.5265894617652003,-0.049510630210769,0.64,2.196,-0.023584389269392422,-1,-1,-1,1
-0.607529274973976,0.59,3.4650000000000003,-0.131488151591122,0.4968391983143378,0.65,3.9693333333333336,0.1156356824439667,1.4799423868687644,0.98,4.667,0.5022361623714563,-0.3255259841382392,0.8,2.413,-0.15506430628201556,1,1,1,1
-0.511538254474516,0.53,3.2303333333333337,-0.11071272170692396,-0.7638138312432403,0.35,1.1486666666666667,-0.1777720718003261,0.6328718255340471,0.6,2.6286666666666667,0.21477262881951867,0.8258418858786523,0.9,3.977,0.3933897918208053,-1,-1,-1,1
0.2211800160962376,0.72,5.098666666666668,0.047870205903468056,0.8436126764674419,0.73,4.671,0.19634466824007588,1.8816828896662647,0.96,4.945666666666666,0.638571610416224,-0.5667640144283486,0.5,1.1129999999999998,-0.2699780447806605,1,1,1,-1
-0.2652862037415522,0.58,3.801,-0.05741615097329539,1.3991093099279706,0.75,5.468666666666667,0.3256324388577521,0.4303575525884604,0.53,2.181,0.14604698640796962,0.0469981120976243,0.59,2.098333333333333,0.022387551237346627,-1,1,-1,1
0.3096505711294837,0.72,5.271333333333333,0.06701797413580626,0.4472321671669812,0.6,3.647333333333334,0.10409000947732922,2.288328265283796,0.92,5.275333333333334,0.7765715857587498,-0.5950595896794438,0.46,0.977,-0.28345664237641616,1,-1,1,-1
-0.972486472204086,0.44,2.107,-0.21047619258012504,1.6160709479337916,0.81,6.003666666666667,0.37612867015367957,2.274737180386439,0.94,5.374333333333332,0.7719592884275305,-0.7003964304425793,0.41,0.7226666666666667,-0.3336338476834379,-1,1,1,-1
-0.8818020773151027,0.54,2.859333333333333,-0.19084928083562916,1.6018910783896434,0.76,5.676999999999999,0.37282840943096063,0.4712938565243867,0.63,2.5276666666666667,0.15993921111406173,0.1496344340641728,0.97,3.482333333333333,0.0712783643846062,1,-1,-1,1
-0.7691994771615378,0.48,2.616,-0.16647859061797557,0.2131738958523228,0.54,3.160666666666667,0.04961466206723622,1.1267577521132743,0.7,3.452666666666667,0.3823787293105223,0.3022917693046114,0.65,2.5756666666666663,0.14399668777923627,-1,-1,1,-1
-0.9886548384353966,0.5,2.4946666666666664,-0.21397552780161608,2.549819919078513,0.88,7.294666666666668,0.5934519004382569,2.209533091737484,0.82,4.901,0.74983150051866,-1.1401242219294878,0.33,0.0,-0.5430981862072839,1,1,1,-1
-1.0890941553981732,0.41,1.7726666666666668,-0.2357137068137732,3.003702408666338,0.92,7.973666666666665,0.6990897237237876,-0.2711913126112522,0.39,1.0113333333333334,-0.0920320178155902,0.6400595733667798,0.85,3.5823333333333336,0.30489238512257893,-1,1,-1,1
-0.945770905291068,0.53,2.713,-0.20469411646164967,2.746407734274631,0.97,7.929000000000001,0.6392062737797685,0.905141004639459,0.69,3.1493333333333333,0.3071704335308548,-0.3923920080344747,0.47,1.216666666666667,-0.18691593753275865,1,1,1,-1
1.7934763630455093,0.93,7.741,0.3881638327787968,2.079036040069673,0.9,6.533666666666666,0.4838804026226546,-0.0092297313244522,0.58,1.738333333333333,-0.0031322197953396074,-0.1654195204799098,0.91,2.7206666666666672,-0.07879759047999058,1,-1,-1,1
1.8784002719729156,0.85,7.479666666666666,0.4065439969465824,1.6778755120646045,0.81,5.809000000000001,0.39051322953560025,-0.2066855030687953,0.43,1.1283333333333336,-0.07014119927919236,0.4565337790355226,0.85,3.234333333333333,0.2174698708855986,-1,-1,-1,-1
0.4567888055040781,0.68,5.207333333333333,0.09886324524167264,2.4683897817343663,0.81,6.848000000000002,0.5744996327121125,0.7982117850108856,0.57,2.6743333333333346,0.2708827230171674,-1.0370372258413867,0.3,0.0023333333333333,-0.493992694437048,-1,1,1,-1
-0.5649493093645952,0.51,3.0476666666666667,-0.12227252824024586,0.0639767295862636,0.49,2.7503333333333333,0.014890114973497282,-0.37695569459917,0.32,0.6909999999999997,-0.1279244267340132,0.9730423587296072,0.72,3.502333333333333,0.46350873875354787,-1,-1,-1,1
-0.8371895414910444,0.54,2.944333333333333,-0.18119374633723084,0.009006983248184,0.57,3.0983333333333336,0.0020963093455564743,2.5562707321716585,0.89,5.492666666666666,0.8675010688927673,-0.5265169672259402,0.46,1.0710000000000002,-0.2508063633836673,1,1,1,-1
0.2101203042299451,0.74,5.147333333333332,0.045476541712567146,2.3131811830725564,0.98,7.373666666666666,0.5383759687815642,1.866337598367739,0.76,4.255333333333334,0.6333640021467224,-1.2242399473009336,0.37,0.0,-0.5831667129538085,1,1,-1,-1
1.726253457829265,0.88,7.493,0.37361471405221724,1.129080619279347,0.76,4.983666666666666,0.2627852399480375,0.2416559592882539,0.61,2.1250000000000004,0.08200884215764272,0.0768046879726163,0.9,3.001666666666667,0.03658591399764513,1,-1,-1,1
-0.2034910225101587,0.58,3.868333333333333,-0.044041759825309335,-0.7027146494090704,0.36,1.2533333333333334,-0.1635516849787286,1.8369807146052848,0.88,4.7476666666666665,0.6234013922702425,0.0587402381383621,0.8,2.8439999999999994,0.02798091311167791,-1,-1,1,-1
-1.2948476819154005,0.34,1.0763333333333334,-0.2802451425808216,1.8413144402105663,0.83,6.321333333333334,0.4285524423396423,1.6577523630429862,0.99,4.910666666666667,0.5625781059886306,-0.4415746144661225,0.59,1.5990000000000002,-0.21034407267120023,-1,1,1,-1
-0.9813757282684032,0.5,2.553666666666666,-0.2124001029117997,-0.1641407307882798,0.47,2.407666666666667,-0.03820255222605372,3.2086542031606013,1.0,6.539666666666666,1.088895208131724,-1.1570529605463475,0.33,0.0,-0.5511621910418047,1,-1,1,-1
0.1262063275326168,0.73,4.996333333333333,0.027314958159141145,2.420698058634493,0.92,7.171000000000001,0.5633997336576634,2.130123766417774,0.8,4.644666666666668,0.7228829955235029,-1.4226581573131458,0.43,0.0,-0.67768322957141,1,1,-1,1
0.432221095717705,0.73,5.528666666666665,0.09354603192915253,0.953210103295353,0.64,4.411333333333333,0.22185266617652308,0.6287972647362166,0.57,2.5036666666666667,0.21338987784447477,0.0122688211667125,0.59,2.055,0.005844253103636968,1,-1,-1,1
-0.0028167231681459,0.61,4.242333333333333,-0.0006096261335542364,0.7461350394773998,0.66,4.300999999999999,0.17365746257149794,0.7399617489644466,0.69,3.002333333333333,0.25111487609181493,0.2449906715198229,0.8,3.0060000000000007,0.1167013091915077,-1,1,1,1
-0.8288033497167882,0.46,2.424,-0.17937871469890712,1.0713567024999715,0.64,4.574,0.24935042133314478,0.2311524748295326,0.47,1.7970000000000004,0.07844435899067455,0.5580307412089982,0.63,2.7673333333333336,0.2658179499823455,-1,-1,-1,-1
-0.2875711093502482,0.65,3.983333333333334,-0.06223929475841682,2.002297810614307,1.0,7.087666666666667,0.4660201420741324,0.7069497266841247,0.84,3.307333333333333,0.23991185121104966,-0.6791034308616717,0.97,2.481666666666667,-0.3234909270885814,1,1,1,1
0.7486096470845727,0.77,6.11,0.1620223136780513,-0.0304657573910289,0.5,2.664,-0.007090681771962525,0.8806833627328725,0.65,3.0129999999999995,0.2988704400170475,0.4329488019558383,0.73,2.9536666666666664,0.20623516678288276,1,-1,-1,-1
1.127182209841938,0.84,6.683333333333332,0.2439571414642716,2.399102122262194,0.91,7.057666666666668,0.5583734377275116,0.6810320585038212,0.63,2.6443333333333343,0.2311163803062443,-0.4669236697672043,0.46,1.0420000000000005,-0.22241909545493432,1,1,-1,-1
-1.3373125513843098,0.31,0.8693333333333337,-0.28943585556212503,0.1039851927891537,0.51,2.9136666666666664,0.02420179159180129,2.811958581526822,0.87,5.729666666666668,0.9542718008919014,-0.6854661781862116,0.37,0.6206666666666666,-0.32652182184968453,-1,-1,1,-1
1.3115878078658725,0.82,6.973000000000001,0.283868224314166,0.911975909651808,0.69,4.599,0.21225570978062028,-0.4573800681863084,0.31,0.551,-0.15521740050780544,0.5747237291337051,0.68,2.903,0.2737696549719524,1,1,-1,1
2.11096632249476,0.95,8.436333333333332,0.45687849334969766,-0.2012731147865696,0.5,2.3753333333333333,-0.04684484248612509,1.638481438193594,0.87,4.367666666666667,0.5560382869878482,-0.3225520849459484,0.61,1.6916666666666669,-0.15364768936762083,1,-1,1,-1
0.9063184463479396,0.79,5.958,0.19615538241895059,1.7310733885536589,0.99,6.630666666666667,0.4028946454408922,0.7260804859855972,0.91,3.467666666666668,0.24640410335550803,-0.8889727612756886,0.95,2.123666666666667,-0.423462185041067,-1,1,1,1
-0.2037706844509332,0.61,3.911,-0.04410228733102402,2.5144264211059726,0.96,7.526333333333334,0.5852143231576807,-0.0731638824613252,0.51,1.5476666666666667,-0.024829039209639667,0.3041425259603749,0.91,3.3483333333333323,0.14487829573346003,-1,-1,-1,-1
-0.6487853227175,0.49,2.8239999999999994,-0.14041723811124635,-0.9026189603002446,0.32,0.8526666666666665,-0.21007794838914265,0.2509850724254501,0.52,1.987333333333333,0.08517478836063504,1.164562081955037,0.91,4.363,0.5547391611110555,-1,-1,1,1
0.0051487335743161,0.69,4.587,0.0011143454128214223,2.1796539936911774,1.0,7.318999999999999,0.5072984939741685,-0.0638463351237155,0.59,1.7819999999999998,-0.021667017999167745,0.2145210101285619,0.85,3.013666666666667,0.10218708563792077,1,1,1,-1
-0.0253483171445694,0.7,4.607333333333333,-0.005486160921920594,2.390530710623485,0.91,7.051666666666667,0.556378504482081,1.0048200423325602,0.84,3.624,0.3409977080275222,-0.3918391195403197,0.66,1.7743333333333335,-0.1866525690922195,1,-1,1,-1
-0.0894795022406604,0.59,4.059333333333333,-0.019366135657285122,-0.2691553011819292,0.46,2.2343333333333333,-0.06264392391176114,2.0076606288552297,0.82,4.724333333333332,0.6813236640339089,-0.0599059391538858,0.61,2.067333333333333,-0.028536194803807473,-1,-1,-1,-1
-0.4607828933306872,0.55,3.387,-0.09972768955283104,1.256552840269575,0.74,5.263333333333334,0.29245346523473736,0.5712658463137137,0.58,2.482999999999999,0.19386590241091853,0.2364302758478738,0.68,2.595666666666667,0.1126235646148823,-1,1,-1,1
-0.866610463926917,0.46,2.365,-0.18756134518152418,2.200105017022384,0.83,6.712999999999999,0.5120583197842193,-0.1022870429446247,0.4,1.2216666666666665,-0.03471233229391122,0.4913730803441898,0.71,2.9649999999999994,0.23406557246401521,-1,1,-1,1
-1.141259495953815,0.39,1.617666666666666,-0.2470039021826738,2.491424452674604,0.82,6.980999999999998,0.5798607835695401,-0.0934962479738048,0.43,1.339666666666667,-0.031729070803793225,0.1160449611828648,0.52,1.940333333333334,0.055278018591912975,-1,-1,1,-1
-1.282012791547846,0.44,1.8196666666666668,-0.277467274781156,2.3412338974960214,0.79,6.651333333333333,0.5449050324862174,0.2175180434396577,0.51,1.9113333333333336,0.0738173515084063,0.0557990351944015,0.52,1.873666666666667,0.026579871055550697,1,-1,1,1
-1.1931691027849594,0.48,2.156,-0.2582387488529704,3.0807846608879315,0.96,8.264999999999999,0.7170300530500632,0.0194345240088622,0.43,1.433,0.0065953383336620555,0.0582327388170345,0.61,2.169,0.02773916580413628,1,1,-1,1
2.053271592895016,0.95,8.338666666666667,0.44439156693459625,0.9285462872533414,0.7,4.513000000000001,0.21611234373544616,-0.1230803996164324,0.49,1.4043333333333334,-0.04176880675557259,0.3483840076372639,0.78,2.907666666666667,0.16595272603823713,1,-1,1,1
1.3514897032759663,0.81,6.703666666666667,0.29250423032832923,2.0474796708189293,0.87,6.496666666666665,0.4765358889326239,-0.4419991513013472,0.33,0.585333333333333,-0.14999770226914538,0.4454024197789139,0.94,3.5256666666666665,0.2121674477759002,-1,1,-1,1
-0.5358672684425647,0.55,3.2353333333333327,-0.11597827385143643,2.459286095572451,0.84,6.917,0.5723808164720484,0.1737620391847594,0.62,2.1766666666666667,0.05896822775015965,0.3339867227973898,0.84,3.190333333333333,0.1590945792394501,-1,-1,1,-1
-0.1447931779231552,0.68,4.359333333333334,-0.03133772825833893,2.214254135498102,0.91,6.879333333333334,0.5153514234211128,1.1101645452396514,0.99,4.199666666666667,0.37674762595434613,-0.5461259828913652,0.63,1.5233333333333334,-0.2601471182210478,1,1,1,-1
2.40190302645146,1.0,9.413333333333332,0.5198462070206457,-0.9652937362207332,0.3,0.6626666666666666,-0.2246650431879776,-0.0332835962621493,0.38,1.2220000000000002,-0.0112951867619595,0.5873868925180394,0.6,2.6736666666666675,0.2798017529954815,1,-1,-1,-1
-0.0969440785199875,0.59,4.02,-0.020981701158094446,-0.6592526818560569,0.45,1.771,-0.15343623053108943,1.658393495389423,0.97,4.847333333333335,0.5627956819240884,-0.1726882962272835,0.86,2.8033333333333337,-0.08226007189071381,-1,1,1,1
2.2720061737548853,0.97,8.850666666666667,0.4917325049125316,-0.8380144068602038,0.34,0.9466666666666668,-0.19504171201453122,0.747740813029325,0.66,2.856666666666666,0.2537547945896238,0.3504633728038082,0.86,3.2430000000000003,0.16694323165919628,1,-1,-1,1
0.6515975729889725,0.68,5.454333333333333,0.14102589617142525,-0.9142048979240982,0.38,1.163,-0.21277449046640426,1.1202199074344588,0.62,3.1833333333333345,0.3801600334674928,0.1998596614270775,0.56,2.1613333333333333,0.09520315201562364,-1,1,-1,-1
1.6781747977708452,0.84,7.471,0.36320900291618957,-0.4902696864612283,0.48,2.0716666666666668,-0.11410667670320504,-0.1072877087780848,0.42,1.2573333333333332,-0.036409368097320344,0.9250688080686764,0.93,4.105666666666667,0.44065653734536997,1,1,-1,1
-1.1977712528706863,0.38,1.4340000000000004,-0.25923479666999627,2.667084365913519,0.94,7.705666666666667,0.6207443410954877,1.848786329316563,0.94,4.915999999999999,0.6274077689235752,-0.6859271042269628,0.46,0.8939999999999999,-0.3267413839744888,-1,1,1,-1
2.5100401234874186,0.93,8.860666666666667,0.5432504240574247,-0.6969879156406975,0.38,1.3113333333333332,-0.1622188296610978,1.950703190478849,0.79,4.492333333333333,0.6619944755989547,-0.513176267241354,0.48,1.1123333333333334,-0.24445152079282864,1,-1,-1,1
0.7217670193497456,0.67,5.475,0.15621273766238988,-0.8139416169222502,0.33,0.998,-0.18943894656798455,0.6244377597764836,0.5,2.295666666666666,0.21191042765760087,-0.1899515450269611,0.49,1.534,-0.09048342065466089,-1,-1,-1,1
0.7360452981270944,0.78,6.061000000000001,0.1593029994187748,1.6885449569277888,0.81,5.968333333333335,0.3929964646391076,0.0956103450677006,0.45,1.543,0.032446514956173615,-0.0363162255867621,0.58,1.9273333333333336,-0.017299234475245503,1,1,-1,1
-0.406990713474348,0.57,3.4690000000000003,-0.08808539577255155,2.554744415042141,0.99,7.765000000000001,0.5945980407858356,-0.1540613481475339,0.46,1.319666666666667,-0.05228256244967705,0.3764039362153863,0.82,3.141666666666667,0.17930001933815712,-1,1,1,1
0.1278304798926592,0.67,4.839666666666667,0.027666475033341954,-0.7114484497431135,0.36,1.2480000000000002,-0.1655844130029725,2.612585896805117,0.98,5.859666666666668,0.8866122940457051,-0.5375559689047295,0.44,0.997,-0.25606479196011095,1,-1,1,-1
-0.1499575104417903,0.61,3.937,-0.032455449765843795,1.8861817443529487,0.86,6.345666666666669,0.438994978579794,1.2367430076225667,0.87,3.983,0.4197035421779366,-0.5553487761350286,0.81,2.136,-0.26454039588856515,-1,1,-1,1
-1.1305849956952316,0.39,1.6320000000000003,-0.24469360971451218,1.2646469610529292,0.66,4.883,0.29433731253129247,0.30265479050759,0.5,1.9713333333333336,0.1027095256251676,0.6051530383574204,0.66,2.923666666666667,0.28826465677006563,-1,-1,-1,-1
2.3585835330481446,0.93,8.647333333333332,0.5104705269503976,0.891513818866986,0.67,4.398,0.20749330810184555,-0.4639642970918313,0.31,0.5236666666666666,-0.1574518373933396,0.5334378693511463,0.64,2.6796666666666664,0.25410313519047667,1,1,-1,-1
2.236628150551266,0.98,8.931333333333333,0.48407560495789,-0.0231113667501254,0.51,2.673333333333334,-0.0053790012451326915,1.767846568762805,0.71,4.053,0.5999398924140089,-1.0502235450110955,0.31,0.0,-0.5002739977249472,1,-1,1,-1
-0.9309973500752258,0.44,2.163666666666667,-0.2014966615441995,1.2878233335228302,0.74,5.316000000000001,0.2997314433813245,1.5912588628565645,0.76,4.109666666666667,0.5400127408415916,-0.4849960977052625,0.5,1.2589999999999997,-0.23102789671074017,-1,1,1,1
1.2392463603301789,0.85,6.710999999999999,0.2682112944974062,1.9068394721934776,0.91,6.440666666666666,0.44380291334960653,0.7610238964754412,0.84,3.3086666666666664,0.25826256794190416,-0.5695851738278033,0.76,1.856666666666667,-0.271321904092984,1,1,1,1
1.556078236938781,0.87,7.264333333333335,0.3367835255593514,2.104179072905092,0.86,6.471333333333333,0.4897322592605749,1.8037285852941287,0.77,4.184,0.6121168841947296,-1.20392801464547,0.37,0.0,-0.5734911236001521,1,-1,-1,-1
-0.4489359312249563,0.57,3.372,-0.09716364002728455,2.290609706541515,0.95,7.219333333333333,0.5331226230284708,1.3087431289600682,0.92,4.214333333333333,0.44413764512118353,-0.6029060849350012,0.68,1.6576666666666666,-0.2871943204814962,-1,1,1,1
-1.111900005258422,0.4,1.7246666666666668,-0.24064959906969324,0.4604732834343807,0.56,3.534,0.10717178225430711,0.1987004800053782,0.47,1.769,0.06743138613011213,0.8175626059984955,0.78,3.560666666666667,0.38944595675482796,-1,-1,-1,1
-1.3086389299671817,0.34,1.0913333333333337,-0.2832299958038059,3.405444588084081,0.98,8.759333333333334,0.7925922719146529,-0.4279571971632234,0.31,0.6029999999999998,-0.14523239706463092,0.0007080029642378,0.49,1.7160000000000002,0.00033725722014413126,-1,1,-1,-1
0.9738652562657268,0.8,6.4063333333333325,0.21077460415496843,0.1394143225286233,0.55,3.03,0.03244766190501158,0.4641098730273088,0.66,2.575666666666667,0.15750124032943805,0.2027415822873641,0.98,3.503,0.09657595505051206,1,-1,1,1
1.1140304106226733,0.8,6.694000000000001,0.24111068477374792,0.2289465000913209,0.56,3.252,0.05328562011821759,0.0756023286375076,0.43,1.4886666666666668,0.025656555105218783,0.6557715348210382,0.67,2.9733333333333336,0.3123767781417234,1,1,-1,-1
1.5292317502971071,0.99,7.892333333333332,0.3309731143567297,1.9526147311074624,0.9,6.429666666666666,0.4544567694091258,-0.2968718176596951,0.48,1.1566666666666665,-0.10074700457300004,0.15788684925722,0.87,2.931,0.0752094024565704,1,1,1,1
2.4812331736666517,0.89,8.471333333333334,0.5370157079030912,0.3862257818497956,0.6,3.5116666666666663,0.08989122036502344,0.5642724333073168,0.63,2.5619999999999994,0.19149260400324014,0.0773271795414691,0.6,2.08,0.03683480286246753,-1,-1,1,-1
-0.4207816893297358,0.56,3.462333333333333,-0.09107019008380578,3.0006247831326585,0.95,8.099,0.6983734289344444,1.3971483132919564,0.63,3.455333333333334,0.47413900254329916,-1.2723559584221338,0.37,0.0,-0.6060867754038715,-1,1,1,-1
-1.224833839751129,0.36,1.3056666666666668,-0.26509197865737616,1.8986642203534971,0.77,6.087666666666668,0.44190018339417064,0.1136818737299822,0.51,1.8026666666666669,0.038579304505321745,0.6682413072431088,0.87,3.701000000000001,0.31831675437815754,-1,-1,-1,1
-0.3765499290337386,0.61,3.865333333333333,-0.08149706720311597,-0.2175466692643746,0.47,2.312,-0.05063239303409832,1.4704024295197082,0.86,4.287999999999999,0.498998663661581,-0.1963282268485278,0.96,3.114333333333333,-0.09352095311358274,1,-1,1,1
-0.1153655157203115,0.58,4.000333333333334,-0.024968670719727987,-0.2218190547451159,0.44,2.194666666666667,-0.051626759445616136,-0.3658360043376273,0.32,0.7039999999999998,-0.12415082675250816,0.9505920391056008,0.65,3.2380000000000004,0.4528145287428726,-1,-1,-1,-1
-0.4021373903799028,0.62,3.898000000000001,-0.08703498633707135,1.2737087942948673,0.76,5.353333333333333,0.2964463878109405,1.022265802051027,0.71,3.3423333333333334,0.34691813539577643,-0.029018412982964,0.59,2.0003333333333333,-0.013822921357631092,1,1,1,-1
-0.8903064606933997,0.45,2.2636666666666665,-0.19268989279771515,0.2672679523208283,0.56,3.305,0.06220465729531118,1.1542780948062583,0.8,3.796,0.39171808699357064,0.1329828763761824,0.91,3.296,0.0633463946887349,-1,-1,1,1
-0.4507093931469477,0.6,3.786666666666666,-0.097547472115129,-0.1282988921765953,0.48,2.495333333333334,-0.029860626947270718,2.8951866133345447,0.81,5.590333333333335,0.982516229639753,-1.22282501150174,0.35,0.003,-0.5824927082696161,1,-1,1,-1
-0.8572628993498106,0.44,2.278,-0.18553824269288274,-0.0284829314681309,0.48,2.618666666666667,-0.00662919356905943,2.1328415664146663,0.65,4.315,0.7238053134817177,-1.130800367531274,0.32,0.0,-0.5386567680576362,-1,1,-1,-1
2.0582087340329576,0.91,8.007666666666665,0.44546011719071393,0.419588343680632,0.69,3.911,0.0976561121418333,1.3913433578897871,0.98,4.410000000000001,0.47216902144823003,-0.6205476933127041,0.62,1.3896666666666662,-0.29559790083478005,1,1,1,1
0.4144914684379541,0.65,4.987333333333334,0.0897087914611704,-0.8201456975774879,0.33,0.9766666666666663,-0.19088290087541407,1.0724399186342706,0.68,3.326333333333333,0.3639453223908476,0.4749975458901727,0.84,3.4056666666666664,0.22626508643881643,-1,-1,-1,1
0.3980353335219906,0.77,5.394,0.08614717418350613,1.8430838285439828,0.89,6.312333333333333,0.42896425450771836,0.6371067814951945,1.0,3.694000000000001,0.21620981181299923,-0.7729353867739039,0.92,2.1873333333333336,-0.3681877803647736,1,1,1,1
0.9270525419097408,0.75,6.139,0.20064288287800536,-0.8542119878659216,0.33,0.920666666666667,-0.19881158029362903,1.735912890381952,0.91,4.715333333333334,0.5891028164421953,-0.1255428849546147,0.89,2.941666666666668,-0.059802354689643414,-1,-1,-1,-1
2.202742657749297,0.87,8.234,0.4767417348090382,-0.5874313297321887,0.46,1.880666666666667,-0.13672033714934886,-0.4861876200556735,0.3,0.4936666666666667,-0.164993588031428,1.140586142985906,0.95,4.406666666666667,0.5433182223078127,1,1,-1,1
1.3235221274268278,0.76,6.688,0.2864511806986711,-0.8811544711741414,0.32,0.8669999999999997,-0.20508224584226406,0.4716056612477801,0.55,2.3006666666666664,0.16004502577892696,0.3173936187315045,0.56,2.2776666666666667,0.15119045392713978,-1,-1,1,-1
1.855518124639672,0.94,7.956666666666666,0.4015915915544096,2.2405504120884965,0.93,6.912333333333333,0.5214716890917408,-0.520975414986981,0.31,0.4269999999999999,-0.1767992426154766,0.2829337436608359,0.8,2.858,0.13477549204155045,1,1,-1,1
-0.577900376733453,0.51,3.031666666666666,-0.12507554034124485,1.6891425635826116,0.71,5.578333333333333,0.3931355532086044,1.0743093961989931,0.57,2.9750000000000005,0.36457975197815895,-1.1178472594278528,0.32,0.0053333333333333,-0.5324865548638408,-1,-1,1,-1
2.4075751963731804,0.94,8.741666666666667,0.5210738402709935,-0.1167610033142203,0.51,2.543,-0.027175267867129736,-0.2581484536382186,0.39,0.98,-0.08760576751349018,0.6834394761732918,0.98,3.958333333333333,0.3255564023225591,1,-1,-1,1
-0.0174482547950729,0.61,4.260666666666667,-0.003776342747587501,1.2502382201027848,0.73,5.2126666666666654,0.2909837836660556,0.2427846650361627,0.52,1.9610000000000003,0.08239188196264197,0.2032854234885646,0.56,2.151,0.09683501381294843,-1,1,1,-1
-0.7084360174983688,0.47,2.6413333333333338,-0.15332749597198664,-0.6154666763016874,0.36,1.3703333333333336,-0.14324535861326734,-0.3286178805541265,0.31,0.7123333333333334,-0.11152041098393214,-0.1515027719861221,0.42,1.3329999999999995,-0.07216834717517945,-1,-1,-1,-1
-0.8402120673735096,0.45,2.342333333333333,-0.18184791455231594,1.0937157566235394,0.66,4.706333333333333,0.254554327327584,-0.3456074462584472,0.31,0.6873333333333332,-0.11728602345331295,-0.2207457410211377,0.42,1.2523333333333335,-0.10515223627007306,-1,1,1,1
-0.9851643903207532,0.46,2.2416666666666663,-0.21322008672293088,0.8117402348894549,0.66,4.3950000000000005,0.18892659103213746,1.457357954347076,0.73,3.870000000000001,0.49457186488280297,-0.3027793299760266,0.53,1.541,-0.1442289373106632,1,1,1,1
-0.1217227163234149,0.64,4.367999999999999,-0.026344565826398915,1.0074491074222331,0.63,4.427999999999999,0.23447639690987152,0.9776796346103538,0.58,2.8946666666666663,0.331787285824238,-0.4762660034856828,0.4,0.9153333333333332,-0.22686931622900242,1,-1,-1,-1
-0.4763998676540293,0.53,3.2516666666666665,-0.10310768648764577,-0.6087468154488331,0.38,1.4600000000000002,-0.1416813602446107,0.102535722468293,0.46,1.627,0.034796724666706066,0.9628476865582724,0.99,4.416333333333332,0.45865250654767487,-1,-1,-1,1
0.5207449358775458,0.74,5.5793333333333335,0.11270533271324067,-0.0332758360016591,0.58,3.035333333333333,-0.0077447069756177165,0.8402737149012633,0.76,3.288,0.28515694236348704,0.0235055692852408,0.96,3.2780000000000005,0.011196878198920887,1,1,1,-1
-0.9919917508218844,0.42,1.975333333333333,-0.21469773899339706,-0.8931065992278765,0.32,0.8566666666666666,-0.20786401605854424,0.9691412201707644,0.67,3.1993333333333336,0.32888967268812835,0.5704201173071164,0.96,3.9340000000000006,0.2717196294289418,-1,-1,-1,1
-0.5057139018447252,0.6,3.683,-0.1094521514051243,1.729194046099292,0.79,5.997666666666666,0.40245724225693663,0.3146594690591009,0.49,1.9263333333333332,0.10678345697527253,0.1134918681019638,0.55,2.0176666666666665,0.05406185267351057,1,1,-1,-1
-0.3674828827288188,0.62,3.95,-0.07953467755682925,0.1269603129153043,0.54,3.0373333333333337,0.02954908243365367,1.853775076329736,0.86,4.675333333333334,0.6291007599326639,-0.2348829041747486,0.69,2.148,-0.11188647410062183,1,-1,1,1
1.538534822236353,0.82,7.287000000000001,0.33298658726050556,-0.8154737301063958,0.33,0.975,-0.1897955346838803,0.0914098643419296,0.44,1.5446666666666669,0.03102103154645115,0.8356969792712134,0.77,3.5126666666666666,0.3980842656715103,1,-1,-1,1
-1.3431718925767655,0.3,0.7386666666666667,-0.29070399847255635,2.3413741520113627,0.87,7.014,0.5449376756968424,0.8827008211168836,0.82,3.563666666666665,0.2995550886665626,-0.507108782604798,1.0,2.934333333333333,-0.2415612744165369,-1,1,1,1
1.920061762897299,0.92,7.853333333333331,0.415560833928491,0.9165361242110516,0.76,4.709999999999999,0.213317066300875,0.9641274238198504,0.88,3.638,0.32718818088646245,-0.4970012544763587,0.79,2.0296666666666665,-0.23674655327649785,1,-1,1,-1
0.3920121938263259,0.69,5.067000000000001,0.08484358020378888,1.1998243829821105,0.78,5.290000000000002,0.27925033252160725,1.4040267361821273,0.81,3.9896666666666665,0.4764732776787229,-0.270034146696043,0.65,1.914,-0.12863076887925518,-1,1,-1,-1
0.909651568798659,0.81,6.351000000000001,0.19687677335124887,1.0939089909726103,0.73,4.889333333333334,0.2545993012062599,2.603853722925852,0.91,5.483999999999999,0.8836489263246404,-1.2659594352637775,0.38,0.0,-0.6030397915239422,1,-1,1,-1
-1.1567726289259412,0.38,1.5236666666666667,-0.25036142463289573,2.9798742256308817,0.89,7.838666666666668,0.6935438887412557,1.0101994716109823,0.62,3.070666666666667,0.342823281739388,-0.6842555773069731,0.4,0.715,-0.32594515210695885,-1,1,-1,1
-1.2208723427328834,0.35,1.2773333333333334,-0.264234588006555,-0.8811951409928859,0.31,0.8313333333333334,-0.2050917114445381,1.1288232503768978,0.57,3.0456666666666665,0.3830796808681718,-0.447831337122418,0.44,1.1096666666666666,-0.21332446258036775,-1,-1,-1,1
-0.2335791228888855,0.63,4.144666666666667,-0.050553756640370456,-0.2653660373889135,0.53,2.585333333333333,-0.06176200053262316,1.8871791491387344,0.9,4.834,0.6404368318527769,-0.2443157678492364,0.76,2.375,-0.11637981882027443,1,1,1,1
0.2349475286605518,0.75,5.123,0.05084992203182544,2.041812280414283,0.97,6.9346666666666685,0.4752168453480172,0.4840341674498654,0.75,2.7869999999999995,0.16426278811503517,-0.5068480248844107,0.96,2.595999999999999,-0.24143706247343635,1,1,-1,1
2.3172020538428235,0.95,8.776333333333332,0.5015142931770585,-0.8591891359258875,0.33,0.8773333333333334,-0.19996997503078237,2.15249993884586,0.95,5.195666666666666,0.7304766174567332,-0.4296313663754483,0.51,1.29,-0.20465490630607241,1,-1,1,-1
0.2318051606576974,0.63,4.669666666666668,0.050169816270120196,-0.869099736499358,0.4,1.3116666666666663,-0.20227659468686227,1.969168603756303,0.77,4.524666666666666,0.6682609346066551,-0.1975032588880521,0.58,1.8286666666666669,-0.09408067963910213,-1,1,-1,1
-1.340162198963267,0.32,0.894,-0.29005260755791856,1.714109304762986,0.81,6.091000000000002,0.398946379255723,0.5818916319489862,0.65,2.72,0.1974718899459686,0.2685761727443387,0.92,3.4540000000000006,0.12793626297062005,-1,1,-1,1
-1.2479397823201286,0.43,1.812,-0.27009282026998577,-0.4700298247354668,0.4,1.733,-0.1093959972093757,-0.2087820224713839,0.35,0.9646666666666668,-0.07085267823164078,1.1243243368348357,0.7,3.5946666666666665,0.5355719107610284,1,-1,-1,-1
0.9118790479015484,0.8,6.357333333333334,0.19735886881892706,1.836764186708024,0.82,6.156666666666667,0.42749340418233767,1.2362017660799285,0.64,3.288666666666667,0.419519865382338,-1.113968076363475,0.33,0.0,-0.5306387059665827,1,1,1,-1
-0.6118253025367215,0.52,3.0476666666666663,-0.13241794501290258,1.2415116604067131,0.66,4.836333333333332,0.2889527408472383,0.5402342467720218,0.56,2.397,0.18333495769012975,0.2280321892064609,0.64,2.461666666666666,0.10862313594681647,-1,-1,-1,1
-0.7528172849858072,0.57,3.2066666666666666,-0.16293297683946323,3.051130518787388,0.96,8.212333333333333,0.7101282687892383,-0.4868307316560849,0.3,0.495,-0.16521183565041173,0.4127916910189682,0.68,2.7553333333333336,0.196633326756656,1,1,-1,1
0.322942686892306,0.72,5.265000000000001,0.0698947996722606,1.1358973891684547,0.68,4.748333333333334,0.2643717931847081,-0.2839170821732684,0.44,1.1389999999999998,-0.09635066003082751,0.6140368528854578,0.99,3.984,0.2924964619225023,1,-1,1,1
-0.8731672643963964,0.45,2.3223333333333325,-0.1889804398813155,-0.5604589674709353,0.38,1.5279999999999998,-0.1304427174933558,0.3127282480845295,0.51,2.019,0.10612807402282384,0.6384855227382191,0.61,2.786666666666667,0.3041425860875905,-1,-1,1,-1
-0.2984756110822708,0.63,4.076333333333333,-0.06459936666907043,0.3880927884971803,0.63,3.774,0.09032575248030385,0.978010462590805,0.73,3.366333333333334,0.33189955625907464,0.1738650944938977,0.78,2.8599999999999994,0.08282063975852776,1,1,1,1
1.2824419260150055,0.82,6.872333333333334,0.2775601527710656,-0.4161103702060087,0.44,1.905333333333333,-0.09684663930308672,1.8283113940116045,0.91,4.751,0.6204593545639302,-0.2261964223804833,0.68,2.072666666666667,-0.10774866839818333,1,-1,1,-1
-1.0383094439158054,0.4,1.803,-0.22472232233737735,-0.2639277853754462,0.45,2.210000000000001,-0.06142725791636429,0.5242089570552431,0.51,2.231,0.17789658381851264,0.4899520107180857,0.59,2.5683333333333334,0.23338864593130346,-1,1,-1,-1
0.0164557838263732,0.66,4.628666666666667,0.0035615412910029376,1.191841016536265,0.72,5.086,0.27739226248547144,1.742479356515089,0.68,3.981333333333333,0.5913312253183182,-1.1089957320706412,0.32,0.0,-0.5282701297055977,1,1,1,-1
2.1628100138871966,0.98,8.778333333333334,0.4680990738775151,0.0252886775525196,0.53,2.7943333333333324,0.0058857543785039886,1.3292651275485086,0.73,3.651,0.4511020309693772,-0.5639642413412951,0.46,0.9760000000000002,-0.26864437283849496,1,-1,1,1
-1.1525706606108528,0.38,1.5323333333333335,-0.2494519885455251,1.0854632756597828,0.69,4.858666666666666,0.2526336228595438,-0.0501252856374931,0.42,1.348,-0.017010615629174494,0.8841211563849654,0.81,3.722333333333333,0.4211511229956637,-1,1,-1,1
-1.211523473631397,0.46,1.9826666666666668,-0.2622112031784338,1.487332440568367,0.79,5.733,0.34616572599282047,0.7750473897097532,0.74,3.1960000000000006,0.26302160821775206,0.1222402423084463,0.85,3.0493333333333337,0.05822914082721938,1,1,1,1
1.7280089369447378,0.86,7.542,0.3739946541037649,0.767677674444593,0.65,4.168666666666668,0.17867135299021766,0.8808483428519001,0.64,2.919333333333334,0.29892642799508173,-0.1397741998286188,0.54,1.6706666666666663,-0.06658144169328255,1,-1,-1,-1
-0.4184418316520433,0.55,3.4170000000000007,-0.0905637724119343,0.0901496098252301,0.53,2.950666666666668,0.020981661047610175,1.443451294783018,0.86,4.269,0.4898524735113346,-0.1731706807769875,0.94,3.0776666666666666,-0.08248985577650417,-1,-1,1,1
-0.9166737018902902,0.43,2.148333333333333,-0.1983965804428248,-0.86967576278517,0.32,0.8956666666666665,-0.20241066058361826,0.4796977801076021,0.44,1.9573333333333331,0.1627911831683437,-0.5222480304573884,0.37,0.7856666666666665,-0.24877285530495075,-1,-1,-1,-1
-1.0551449406281166,0.44,2.04,-0.22836604525742107,0.2318465260995612,0.59,3.4440000000000004,0.05396057991950918,0.6288568133430452,0.62,2.683666666666667,0.21341008637693762,0.5008179926545941,0.74,3.0823333333333327,0.238564656551525,1,1,1,1
-1.3672011438452956,0.3,0.7436666666666667,-0.2959046726845982,1.4059153131465258,0.76,5.544666666666667,0.32721648623075256,1.8368012470233357,0.81,4.522,0.6233404877982658,-0.3989262756083764,0.48,1.2759999999999998,-0.1900285359666147,-1,1,1,-1
-1.5597519250719214,0.34,0.817,-0.3375786254533764,1.4709703628504291,0.78,5.690999999999999,0.3423575723094271,0.8304256468267841,0.68,3.0699999999999994,0.2818148825911711,0.2459501207838244,0.83,3.123333333333333,0.11715834285943144,1,1,-1,1
-1.5073838474803851,0.37,1.102666666666667,-0.3262445515107067,0.2558002203182496,0.54,3.2040000000000006,0.05953562671016052,0.5354541519132572,0.59,2.4963333333333333,0.18171277528699112,0.7578284313353665,0.9,3.906333333333333,0.3609915819681647,1,-1,-1,1
-0.8555658311203849,0.55,2.995,-0.18517094456618627,2.9350670957508083,0.88,7.703333333333333,0.6831153576196842,1.1872165036053792,0.58,3.100333333333332,0.4028961302584127,-1.073978791848062,0.31,0.0023333333333333,-0.5115898098284996,1,1,-1,-1
0.2153566593815608,0.73,5.140333333333333,0.04660985114854468,2.5012950636288567,0.9,7.200666666666666,0.5821580959348012,0.7041381332423571,0.66,2.801999999999999,0.2389577033247054,-0.5072179899798352,0.5,1.1656666666666666,-0.24161329535088985,1,1,1,1
1.3629458741051268,0.86,6.909666666666666,0.29498370051798056,1.9041562535824197,0.99,6.846,0.44317841388118956,0.4911276195087657,0.72,2.6790000000000007,0.16667003597254512,-0.3763733473426092,0.66,1.734666666666666,-0.1792854483282585,1,1,1,1
0.0251999752680909,0.62,4.337666666666666,0.00545405514538406,2.749179493454414,0.83,7.217333333333332,0.6398513804167085,0.136881197886951,0.46,1.6443333333333332,0.04645227283002764,-0.0283760648209658,0.52,1.7653333333333334,-0.013516938803287656,-1,-1,-1,-1
1.44820702988061,0.86,7.09,0.3134368553489494,2.185891700044106,0.98,7.161666666666668,0.5087502744163179,0.6755000703971481,0.67,2.7463333333333333,0.22923903393003944,-0.5842147638979296,0.41,0.7496666666666667,-0.27829070949086904,1,1,1,-1
1.8023696903283917,0.99,8.323666666666666,0.39008862424826335,0.712204456380384,0.66,4.077,0.16576036800758878,0.565766085792849,0.64,2.552,0.19199949285168882,0.0346185836966936,0.74,2.452,0.016490562741418652,1,-1,-1,1
0.829425994364847,0.73,5.908,0.17951347428538938,-0.014695306545025,0.51,2.7313333333333336,-0.0034202249074199464,1.2176068679497938,0.76,3.708666666666667,0.4132094641400799,0.1469239437580967,0.66,2.4240000000000004,0.06998722229618437,-1,-1,1,-1
0.2533517060079973,0.64,4.728666666666667,0.05483315602672134,0.7569449352422564,0.67,4.383,0.17617338659310963,-0.2535932557187416,0.38,0.9983333333333334,-0.08605990657848377,0.974317706433102,0.87,3.991333333333333,0.46411625064675144,-1,1,-1,1
0.2899961722435167,0.69,5.150666666666667,0.0627641534779275,0.7990790685063245,0.6,4.070333333333333,0.1859797973407033,0.3890098989325679,0.51,2.0816666666666666,0.1320151652509741,-0.4484681957423339,0.39,0.914,-0.21362783019127723,1,-1,1,-1
-0.4225814200496325,0.56,3.493666666666667,-0.09145970755311804,2.1346227205093493,0.83,6.627,0.49681779514169244,1.6078964847324002,0.69,3.881333333333333,0.5456589169603705,-1.07512395450454,0.31,0.0,-0.5121353080730617,-1,1,1,-1
0.8713535123736191,0.78,6.303666666666667,0.18858788776779004,2.391925169999835,0.81,6.758,0.5567030546829744,-0.1484028489006223,0.37,1.0656666666666668,-0.050362283003824095,-0.7351338926626728,0.38,0.5773333333333334,-0.3501810382108431,1,-1,-1,1
-0.3366857807584344,0.58,3.683666666666667,-0.07286923083803104,2.926532290404179,0.99,8.237666666666666,0.6811289442204751,0.1224489617485145,0.51,1.788,0.04155452075743311,-0.4034064268391577,0.49,1.281,-0.1921626560568395,-1,1,1,1
1.475580947247523,0.84,7.1113333333333335,0.3193614188961754,0.7124478373358176,0.65,4.087666666666666,0.16581701314140856,-0.0649390454396137,0.54,1.642,-0.022037842323485903,0.4337656321594538,0.95,3.5946666666666665,0.20662426385975405,1,-1,1,1
-0.5924007723608398,0.52,3.060666666666666,-0.128213875063414,0.1519458100410631,0.54,3.087999999999999,0.03536427378961217,2.1392493089745463,0.89,5.085000000000002,0.725979857613498,-0.223862016471064,0.61,1.901333333333333,-0.10663667411642726,-1,-1,1,-1
0.0633993502073844,0.66,4.676,0.013721582998949773,0.0257376173943457,0.51,2.784333333333333,0.005990241836743955,0.5630403339901637,0.6,2.5386666666666664,0.19107447635300323,0.6136478133574568,0.85,3.5596666666666663,0.29231114293887195,1,-1,-1,1
1.6246803346474232,0.96,7.785333333333335,0.35163114425784014,2.019263866796672,0.94,6.688,0.46996886731901377,-0.15397497732426,0.51,1.3880000000000003,-0.052253251477029174,0.0720223881733597,0.84,2.745333333333334,0.03430786543335776,1,1,-1,-1
-0.979242663733058,0.43,2.073,-0.21193844168076004,-0.6206766019813104,0.37,1.4119999999999997,-0.1444579306355424,0.2566376169221027,0.49,1.895333333333333,0.08709304699071538,1.139572025788543,0.88,4.237333333333334,0.5428351475692045,-1,-1,-1,1
0.0465501095491882,0.66,4.636333333333332,0.010074885463337027,-0.4183045238150225,0.49,2.2190000000000003,-0.09735731247627036,1.1374881567132782,0.77,3.660333333333333,0.3860202205434353,0.3258132989567603,0.79,3.050333333333333,0.15520116869911713,1,1,1,-1
-0.4479021402250924,0.54,3.3416666666666663,-0.09693989563618592,0.6669216248624101,0.65,4.197333333333334,0.15522112081585818,0.7479253420044247,0.59,2.698666666666667,0.2538174167059458,0.3003795097686432,0.61,2.423333333333334,0.14308578292732083,-1,1,-1,-1
2.678529330810181,0.91,9.034,0.5797167069947735,-0.4305723218467998,0.42,1.8396666666666668,-0.10021255256663016,1.656289249023737,0.59,3.597666666666666,0.5620815807342291,-1.2122412180651383,0.35,0.0,-0.5774511181445652,1,-1,1,-1
0.9831021843456788,0.75,6.139666666666666,0.21277376147897564,-0.1242435389060534,0.56,2.8556666666666666,-0.02891677319220972,0.9373128840569288,0.73,3.302,0.31808834587546564,0.1681147775368501,0.78,2.8276666666666666,0.08008147621001166,-1,1,1,1
0.6967473548007099,0.8,6.0360000000000005,0.15079770734121967,2.521804783048574,0.92,7.274000000000001,0.586931582829313,1.5718976504837523,0.67,3.6786666666666665,0.5334422816890879,-1.2577338716258697,0.38,0.0,-0.5991215441905768,1,1,-1,-1
-0.8823304534125698,0.45,2.318,-0.19096363778806383,-0.909317972695556,0.31,0.7970000000000002,-0.21163709443208897,1.4060392698220698,0.67,3.6510000000000007,0.47715625505739423,0.2904947292927589,0.65,2.583,0.13837716763413396,-1,-1,1,1
0.8154485635088342,0.78,6.224333333333331,0.176488325337088,0.4478095226949041,0.63,3.829,0.10422438474544547,-0.3214911467088067,0.35,0.822,-0.109101868553852,0.8981047172522931,0.81,3.683666666666668,0.4278121923753778,1,1,-1,1
-1.0686752366743022,0.4,1.776333333333333,-0.23129442038415027,-0.5724810518317345,0.38,1.5193333333333336,-0.13324076952744754,0.5355931690823821,0.57,2.4456666666666678,0.18175995242722612,0.5777008192162394,0.61,2.7293333333333334,0.27518779186695125,-1,-1,1,-1
0.3084427831245993,0.68,5.106666666666667,0.06675657140376016,0.1286222323170882,0.54,3.0776666666666657,0.02993588199545186,-0.3826761995706023,0.3,0.6146666666666666,-0.12986574856462696,-0.3560763423015942,0.39,1.0086666666666668,-0.16961696974391605,1,1,-1,-1
-1.3523851057325362,0.3,0.7653333333333336,-0.29269802315246857,-0.0911308959687811,0.47,2.4766666666666666,-0.02121004820640785,0.3144335075722111,0.59,2.2766666666666664,0.10670677424016999,0.8222758084917707,0.96,4.183000000000001,0.39169109081661774,-1,-1,1,1
1.5270198617974051,0.88,7.209999999999999,0.33049439317845575,2.033700502532974,0.92,6.632000000000001,0.47332888849130883,-0.1208016610849127,0.59,1.6743333333333332,-0.04099548956074593,0.0360892185822518,0.85,2.7583333333333337,0.017191099686040476,1,1,1,-1
0.0027072851633782,0.6,4.244666666666667,0.0005859403597924013,-0.706519207870975,0.36,1.2633333333333332,-0.16443716807996728,2.4543671393820623,0.85,5.285666666666667,0.8329188649984689,-0.3888883711346693,0.47,1.259,-0.18524698005530676,-1,-1,1,-1
-0.0387950015342326,0.65,4.543333333333334,-0.008396439896545718,-0.7820323759543313,0.37,1.2366666666666668,-0.18201230457171474,1.8053731202345045,0.75,4.296333333333334,0.6126749768101372,-0.1112931015218869,0.59,1.9513333333333331,-0.05301447018784419,1,1,-1,1
0.9514018891589568,0.8,6.393333333333334,0.2059128357743278,0.3615500138735141,0.64,3.731,0.08414811619883199,0.9510001705609166,0.68,3.1303333333333336,0.32273329037332943,0.0314298841025464,0.72,2.4603333333333337,0.014971625653133242,1,1,-1,1
-1.1653582516382557,0.39,1.538333333333333,-0.2522196193030198,1.6746405137659668,0.82,6.074333333333335,0.3897603073884806,1.2731045350840198,0.96,4.408666666666667,0.43204326173204916,-0.4259757220847975,0.85,2.4963333333333333,-0.20291354010624596,-1,1,1,1
-1.1088099032737544,0.48,2.2796666666666665,-0.23998080529311447,0.5667763734152058,0.58,3.735666666666667,0.13191304743133123,0.1211398243299177,0.47,1.6843333333333337,0.04111024930540446,0.9982826243785086,0.81,3.834,0.4755319395852166,1,-1,-1,-1
-0.9252125212137394,0.51,2.6833333333333345,-0.20024464540999692,0.5360993999801029,0.62,3.9313333333333342,0.12477320667295524,-0.1141019174240456,0.38,1.1526666666666665,-0.03872185136039296,0.7945182062441467,0.65,3.075333333333334,0.3784687566672428,1,1,-1,-1
0.9370363425864268,0.83,6.273666666666667,0.20280368656419456,1.8365769176022937,0.98,6.713333333333332,0.42744981867033444,0.3718214920739768,0.78,2.7346666666666666,0.12618207365596762,-0.5040896665686714,0.93,2.4613333333333336,-0.2401231184580618,1,1,1,1
0.2521039758764241,0.67,4.777666666666668,0.05456310858136633,2.518705663395605,0.96,7.537333333333334,0.5862102854412196,1.0275043716514198,0.69,3.2233333333333336,0.34869590668995754,-0.5120543842599747,0.45,0.9953333333333336,-0.24391711182176692,-1,-1,-1,-1
-1.2692408402117663,0.34,1.1456666666666664,-0.27470302893725845,-0.6576119692737885,0.37,1.3763333333333336,-0.15305436670112454,1.2265449817192868,0.7,3.5689999999999995,0.41624272002778206,0.5104289845293204,0.8,3.3283333333333327,0.2431428526414065,-1,-1,1,1
-0.8766637620675874,0.54,2.873333333333334,-0.18973719027140537,2.948967684097488,0.96,8.108666666666668,0.6863506176903359,0.2936044458481099,0.53,2.0276666666666663,0.09963818284166008,-0.0889391929826048,0.53,1.7363333333333333,-0.04236618559848437,1,1,-1,-1
-1.3537110295005297,0.31,0.8096666666666669,-0.29298499412256984,2.770523531025858,0.99,8.117666666666668,0.6448190487469396,-0.1801423436842779,0.43,1.2336666666666665,-0.061133460447750906,0.3857383558042557,0.99,3.812,0.18374647021649504,-1,1,-1,1
1.0885305215144747,0.8,6.632333333333334,0.23559171898438866,-0.821162167354968,0.35,1.056,-0.19111947676717417,2.0070680631799727,0.98,5.206666666666666,0.681122569779609,-0.2500423941699572,0.62,1.880666666666667,-0.11910769733390425,1,-1,1,-1
-0.804650158140316,0.46,2.457666666666667,-0.17415121596552902,-0.7752214735229166,0.34,1.091,-0.18042711694282393,1.498399265288624,0.7,3.8373333333333326,0.5084997249730786,0.2343899483773635,0.66,2.5556666666666663,0.11165165460087718,-1,-1,-1,1
0.402523634334738,0.7,5.324666666666667,0.0871185814917027,0.258874393537952,0.58,3.4153333333333333,0.060251117998724964,1.1640142087955303,0.49,2.7873333333333337,0.39502215380709627,-1.1856316456477618,0.34,0.0,-0.5647756480180106,1,1,-1,-1
-1.3408102371016586,0.3,0.7686666666666667,-0.29019286308219977,-0.5814334816062461,0.39,1.541,-0.13532438195178847,1.6197908588224357,1.0,4.932666666666666,0.5496954151712428,-0.2833878538535792,0.98,3.1340000000000003,-0.13499180743707792,-1,-1,1,1
2.223713437820992,0.91,8.348999999999998,0.48128046112666173,2.6384922862021982,0.89,7.275,0.6140897440726918,0.0571855728231562,0.32,1.0719999999999998,0.019406608590001994,-1.1319549199757657,0.34,0.003,-0.5392067391278266,1,1,-1,-1
1.494615984817309,0.78,6.967666666666665,0.32348119058228214,-0.9138040558600168,0.32,0.8239999999999997,-0.21268119741346167,1.2531029257266133,0.72,3.633333333333334,0.4252554761979305,0.1510237372965339,0.66,2.447666666666666,0.07194015899529373,-1,-1,1,1
-0.7935815116216038,0.47,2.523,-0.17175561803911912,1.0865924152046351,0.69,4.855,0.2528964218139872,-0.3714640968100355,0.33,0.7256666666666665,-0.12606078729549558,0.9860570265651218,0.8,3.785666666666667,0.4697082759264327,-1,1,-1,1
0.6335793369811187,0.77,5.889333333333334,0.13712619183584934,2.9750633984649983,0.97,8.099333333333336,0.6924242039733584,0.3720091810163479,0.42,1.7226666666666666,0.12624576814500477,-1.184417503662175,0.35,0.0003333333333333,-0.5641972914692353,1,1,1,-1
1.9155660371084648,0.89,7.766,0.4145878196255018,0.7448806253198779,0.69,4.255333333333334,0.1733655068689999,1.611213895418136,0.98,4.646333333333333,0.5467847199825673,-0.7142481022196531,0.51,0.9483333333333334,-0.34023209169349516,1,-1,1,1
0.4640917735808489,0.67,5.151666666666667,0.10044383372209557,0.6635857504699696,0.61,3.966666666666667,0.1544447204971515,1.5566731711116355,0.72,3.93,0.5282756723928076,-0.3975614073991613,0.52,1.406666666666666,-0.18937838097948334,-1,-1,-1,1
0.0235014577787033,0.59,4.210333333333334,0.005086443353945145,0.3877797045620452,0.53,3.298666666666667,0.09025288448875966,0.0860835848112251,0.39,1.39,0.029213494837621225,-0.4841167037909782,0.37,0.8179999999999997,-0.23060899740957344,-1,-1,-1,-1
0.726710585536992,0.78,6.015666666666666,0.15728267849817468,0.9905024208669896,0.74,4.8740000000000006,0.23053217980375712,0.9687791294748842,0.71,3.237,0.32876679287662836,-0.2416683918608975,0.59,1.742333333333333,-0.1151187412378314,1,1,1,1
0.373610794998231,0.65,4.946999999999998,0.08086094756653715,2.5434150234500503,0.84,7.117666666666666,0.5919612079174323,0.3189528202312082,0.36,1.512333333333333,0.1082404570825229,-1.1504721048454674,0.33,0.001,-0.5480274003531276,-1,1,-1,-1
-1.3593828059707258,0.3,0.7673333333333333,-0.2942125422178218,1.3283034274680086,0.67,5.004333333333334,0.30915288859866635,0.4548292575422648,0.58,2.3920000000000003,0.15435175238517054,0.3506853424359399,0.66,2.671,0.16704896689601093,-1,-1,1,1
1.7618925579564984,0.87,7.554,0.3813281191392422,0.7580691556673718,0.72,4.467999999999999,0.17643504065848273,0.9118967129878266,0.73,3.201666666666667,0.3094630640177508,-0.1892947411315608,0.58,1.7256666666666662,-0.09017055211154539,1,1,1,-1
0.0712936393243754,0.64,4.421,0.015430151666959263,2.601281604869502,0.96,7.651000000000001,0.6054292306818202,1.0705884923885054,0.68,3.248,0.3633170187346801,-0.5825726530849517,0.41,0.7993333333333333,-0.2775084899862519,-1,1,-1,-1
-0.5328428380968897,0.52,3.149666666666667,-0.1153236934515274,0.991139219137056,0.62,4.389333333333334,0.2306803899344958,0.601047595397026,0.51,2.302666666666666,0.2039726954192323,-0.4642824956475195,0.44,1.0809999999999995,-0.2211609721326959,-1,-1,-1,1
0.5712416223812546,0.75,5.7620000000000005,0.12363437966350237,-0.266913851007498,0.47,2.250666666666667,-0.062122242809577816,2.203633448148932,0.9,5.138333333333332,0.7478293858542218,-0.455385603577336,0.59,1.5696666666666668,-0.21692293749290778,1,-1,1,1
2.1832235587589377,0.95,8.49,0.47251719723909735,-0.645226938453723,0.4,1.41,-0.15017184153840227,1.267725176711914,0.97,4.301666666666667,0.4302177120830906,-0.38714096272325,0.89,2.543,-0.18441460203846302,1,-1,1,1
2.335488425049493,0.86,8.17333333333333,0.5054720302743813,-0.6410620051447349,0.46,1.7756666666666667,-0.14920248383242324,1.9541779345951824,0.84,4.640666666666666,0.6631736716039441,-0.3168615178670191,0.57,1.602,-0.15093698767423244,-1,1,-1,-1
1.9436715978848929,0.92,7.869333333333333,0.42067073346711503,0.7085515262731619,0.77,4.547000000000001,0.16491017529473143,1.096506405941947,0.92,3.888333333333334,0.3721125729097967,-0.593151842180698,0.78,1.8983333333333328,-0.2825478868334834,1,1,1,1
0.7333951595192536,0.75,5.758333333333334,0.15872942734355228,1.5694200481336615,0.83,5.873333333333333,0.36527101509482857,0.9492399277400536,0.72,3.222000000000001,0.32213593090377424,-0.1601476813693207,0.61,1.8666666666666667,-0.07628634985912897,-1,1,-1,-1
2.3183079650998,0.93,8.59,0.5017536466255156,-0.1906829093764659,0.5,2.419,-0.04438004978463548,2.6603710869756263,0.94,5.647000000000001,0.9028287702696238,-1.0367597915442133,0.31,0.0,-0.4938605386064039,1,-1,1,-1
2.543188083560108,0.94,8.990666666666666,0.5504246692806873,-0.1928784599204793,0.53,2.6206666666666663,-0.04489104808420319,0.1864773813564471,0.46,1.6729999999999998,0.06328333130568384,0.189388448302342,0.61,2.2643333333333326,0.09021518952342297,1,1,-1,1
-1.14415957184912,0.38,1.5523333333333331,-0.2476315684279983,1.8254824492098347,0.77,6.054333333333334,0.4248676624550687,1.213156127094298,0.59,3.1856666666666658,0.41169905195997913,-1.1244421000416067,0.32,0.0016666666666666,-0.535628007265926,-1,1,1,-1
-1.1724217876611691,0.38,1.493,-0.2537483872712629,3.237177131951244,0.98,8.557333333333334,0.7534292546063438,-0.3505558760296917,0.33,0.7399999999999999,-0.1189653323237973,0.1303279679766538,0.59,2.182666666666667,0.062081729042135186,1,1,-1,1
-1.1780805724645678,0.38,1.4540000000000006,-0.25497312356744006,2.5961176368140864,0.99,7.903333333333332,0.6042273549597902,0.9365003172068916,0.76,3.4166666666666674,0.31781259158931646,-0.2594516950686674,0.66,2.0076666666666663,-0.12358981792504463,1,1,1,1
-1.2643479232733768,0.39,1.467,-0.2736440501676423,2.9763775116980757,0.98,8.288333333333334,0.692730054198202,0.547553178729733,0.58,2.461333333333334,0.18581872485006354,-0.0985163450398691,0.54,1.7769999999999997,-0.04692826209092931,1,-1,-1,-1
0.2986776788238625,0.69,5.173999999999999,0.06464310038682293,-0.890261340601963,0.32,0.8596666666666668,-0.20720180296413995,3.4153318908648003,0.91,6.4446666666666665,1.1590337551733987,-1.079585391434599,0.31,0.0066666666666666,-0.5142605136059226,1,-1,1,-1
0.3017935813757759,0.74,5.269666666666667,0.06531747820525267,2.299380091035732,0.89,6.923666666666666,0.5351638657478972,-0.1593585186568198,0.44,1.2323333333333335,-0.054080220663683544,0.3356374126679453,0.82,3.0656666666666665,0.15988088537824283,1,1,-1,1
0.233283618503739,0.62,4.625,0.05048980033901914,-0.9420072758448682,0.3,0.7026666666666664,-0.2192452901845845,1.3302683925538794,0.69,3.633,0.45144250095699956,0.1810195937097769,0.57,2.183333333333334,0.08622868554216145,-1,-1,1,-1
-1.2755357035146822,0.34,1.1376666666666666,-0.2760654323214487,0.422372535490509,0.6,3.718333333333334,0.09830411238231822,0.6866925018125674,0.56,2.559333333333333,0.23303731949274922,0.2479994710903512,0.62,2.430333333333334,0.11813455090147659,-1,1,-1,1
0.8628863857473004,0.78,6.2413333333333325,0.18675533932075375,0.6793660664221814,0.67,4.255,0.15811747339287,0.4997099306181922,0.56,2.319,0.16958254596896197,0.1412321865953729,0.6,2.193,0.06727595370636681,1,1,1,-1
2.048971311921263,0.87,7.986333333333333,0.4434608529429364,0.3374975490318208,0.58,3.401000000000001,0.07855008126949244,0.8423670991308279,0.65,2.9323333333333337,0.28586735735744495,-0.1920504158729457,0.49,1.4663333333333337,-0.09148321780624538,1,-1,1,-1
2.62768022937851,0.93,9.019,0.5687113865390535,-0.6042351609020475,0.4,1.5233333333333332,-0.14063130571139548,-0.2976327322216857,0.36,0.8680000000000002,-0.10100523003697588,1.041551770830702,0.87,4.006666666666667,0.4961431979945454,1,-1,-1,1
1.3895814023864386,0.8,6.747333333333333,0.3007484537975863,1.5793388445379613,0.82,5.829666666666666,0.36757954227047285,-0.2790101510560634,0.44,1.1093333333333333,-0.09468543422528766,0.4850296756504351,0.75,2.976,0.2310438915653087,-1,1,1,-1
-0.325529634167006,0.56,3.609,-0.07045469518582011,0.7432942420304376,0.61,4.060333333333333,0.17299628778380188,0.6413322948129818,0.62,2.6936666666666667,0.2176437903324368,0.3733611614250396,0.64,2.6033333333333326,0.1778505935318376,-1,-1,1,-1
-0.7977082857088775,0.49,2.612333333333333,-0.17264877976666385,2.840559429845169,0.98,8.118999999999998,0.6611193909562995,1.7388383694515284,0.7,4.034,0.5900956127794302,-1.27696795621433,0.37,0.0,-0.6082837006051401,-1,1,1,-1
0.6725822569822437,0.74,5.877666666666667,0.14556763172831216,-0.8048281062790633,0.33,0.9916666666666668,-0.18731784375190091,0.5838472276216895,0.56,2.4396666666666675,0.1981355447439684,0.6253430633113592,0.74,3.206666666666668,0.297882175388701,1,-1,-1,1
0.7831360812956119,0.74,6.016666666666668,0.16949490339915815,-0.3456272518145482,0.47,2.2270000000000008,-0.08044221001564772,0.8465287766663365,0.42,2.2460000000000004,0.2872796724401176,-1.1921618669158736,0.34,0.0003333333333333,-0.5678863189940572,1,1,-1,-1
1.7288139264126032,0.95,7.869,0.37416887875686416,2.0800793984574364,0.96,6.882333333333333,0.4841232366414116,0.4593151914815137,0.65,2.4386666666666668,0.155874107759468,-0.5327710416402252,0.52,1.134,-0.2537854918027227,1,1,1,1
0.8119547449735123,0.73,5.866666666666669,0.17573215479497878,-0.4320671931932045,0.43,1.8723333333333336,-0.10056047291770938,1.7513134177110752,0.99,4.980999999999999,0.5943291697197985,-0.282417021637201,0.73,2.224333333333333,-0.13452935149965886,-1,-1,1,1
1.8696767754367487,0.95,8.068666666666667,0.40465596211072813,1.4432885759799898,0.83,5.635000000000001,0.3359148392744895,-0.2371375413809733,0.41,1.0233333333333334,-0.08047546295999405,0.3503509967504894,0.86,3.1333333333333333,0.16688970132490755,1,1,-1,1
1.914166393699178,0.87,7.515,0.414284893441769,1.2510133697642258,0.84,5.436333333333333,0.29116419406926264,0.8968822986110006,0.88,3.566,0.30436774279188433,-0.5006556227177943,0.77,1.9576666666666669,-0.238487311630266,-1,1,1,-1
0.8919753810870077,0.76,6.043000000000001,0.1930510988609417,1.1464941705476002,0.72,4.923333333333333,0.2668381163948018,0.4277221905228183,0.6,2.343666666666666,0.14515264474842177,0.3145405557679113,0.77,2.902666666666667,0.1498313973516726,-1,-1,-1,1
-1.0662798842211163,0.42,1.858666666666667,-0.2307759919240696,1.8880095206845704,0.83,6.361666666666667,0.43942038012657025,0.4777034305166228,0.69,2.7416666666666667,0.1621143767643324,0.1069947516481519,0.95,3.388,0.05096695117613587,-1,1,1,1
-0.8858315411934052,0.54,2.857,-0.19172138162004632,1.951466877057058,0.8,6.242999999999999,0.4541896147906599,1.149871364394361,0.79,3.729666666666667,0.39022261028426464,-0.1222643362567166,0.65,2.112,-0.05824061797975459,1,-1,1,-1
1.6832031551502356,0.84,7.516333333333334,0.36429729519211973,-0.922762727179966,0.31,0.7433333333333334,-0.21476626251176356,1.2532219258190942,0.75,3.707,0.42529586030362254,0.2016321428637795,0.8,2.956666666666666,0.0960474735683487,1,-1,-1,1
-1.302558592075594,0.33,1.031,-0.28191402236293994,0.5616513786101649,0.64,4.064333333333333,0.13072024244772013,2.2018176271643104,0.87,5.100333333333334,0.7472131652695817,-0.3157775181032141,0.55,1.6130000000000002,-0.15042062437429718,-1,1,1,-1
-1.3116365715773797,0.43,1.7083333333333333,-0.28387877829165303,0.59283859949179,0.65,4.126,0.13797883956005141,1.9876885511594569,0.82,4.701000000000001,0.6745459004226292,-0.2654295218901623,0.64,1.9636666666666671,-0.1264373558001025,1,1,-1,1
1.7669690965495155,0.94,7.801666666666666,0.3824268393220769,1.9277054194710697,0.96,6.697666666666666,0.44865930966751066,0.1501925957622996,0.6,1.965,0.05096965502276261,-0.1924977200602966,0.75,2.1953333333333336,-0.09169629116102604,1,1,-1,1
1.8284934023354695,0.92,7.689000000000001,0.39574260463407535,1.880958613262906,0.94,6.515333333333334,0.4377793330950163,0.3267703388693981,0.73,2.5176666666666656,0.11089342560004668,-0.3752720516224697,0.8,2.1520000000000006,-0.17876084609932472,-1,-1,1,1
0.660650398178678,0.67,5.408333333333333,0.1429852079279211,0.0823493784015751,0.49,2.7696666666666663,0.019166214345829297,-0.0013175818758806,0.38,1.2673333333333332,-0.00044713717967937176,0.0023446107496278,0.47,1.6539999999999997,0.0011168553575065703,-1,-1,-1,-1
0.8018822665339442,0.76,6.132666666666666,0.17355215849436106,0.029897860895856,0.55,3.015666666666667,0.006958508024400627,1.532193144942995,0.6,3.515000000000001,0.5199680825117557,-1.2174755437709706,0.35,0.0,-0.5799444892546401,1,1,1,-1
0.5021652564930834,0.78,5.653333333333332,0.1086841146418592,2.3190963107771188,0.91,6.970333333333333,0.5397526714072446,0.1475679908619649,0.62,2.0766666666666667,0.050078963936014034,-0.018500801644429,0.77,2.5033333333333334,-0.008812857075754276,1,1,1,1
-0.4426027638204348,0.54,3.359666666666667,-0.09579294644914653,-0.4700050478215487,0.41,1.7643333333333333,-0.10939023056423279,1.75869857661077,0.84,4.545333333333333,0.5968354117851629,0.1229012264477065,0.73,2.672,0.05854400062954555,-1,-1,1,-1
-0.3014731111699147,0.63,4.093333333333333,-0.06524811852705359,1.2500564359393105,0.74,5.245333333333334,0.2909414747341674,1.0782233525237648,0.64,3.181666666666667,0.36590799990300005,-0.1954188337683118,0.5,1.534333333333333,-0.09308776370937998,1,1,-1,-1
-1.3417864959202397,0.31,0.8469999999999998,-0.29040415572737355,0.695266116266287,0.61,4.028666666666667,0.1618180934744864,1.601301368242654,0.83,4.362333333333334,0.5434207852428169,-0.0458052835631472,0.75,2.580333333333333,-0.021819347351252124,-1,-1,1,1
-0.554264915727757,0.58,3.5146666666666664,-0.1199600945386107,0.173308563137033,0.53,3.051,0.040336298021024654,-0.0479232352991234,0.43,1.3733333333333333,-0.01626332349057205,0.919147428051866,0.98,4.328666666666666,0.4378358879063717,1,-1,-1,1
0.7603954590599082,0.76,6.063666666666668,0.16457312842142935,-0.2036333243329338,0.46,2.2806666666666664,-0.047394163961827,-0.440372379535222,0.32,0.6116666666666671,-0.1494456377995267,1.2108124053057905,0.95,4.498333333333334,0.5767705031702439,1,-1,-1,-1
1.617076633969753,0.85,7.3306666666666676,0.3499854679282479,1.3500815761460585,0.79,5.459999999999999,0.31422159310768377,0.1145142653053181,0.53,1.793,0.03886178654928262,0.0498838969376675,0.58,1.983333333333333,0.023762194879036462,1,1,1,-1
1.7660508165331574,0.86,7.5836666666666686,0.3822280950854322,1.2240907900601743,0.71,4.941333333333333,0.28489816093863907,0.6055243216152288,0.61,2.549666666666666,0.2054919260431858,-0.377760417078167,0.44,1.0983333333333334,-0.17994617901271812,1,-1,1,-1
-0.0286093216934837,0.61,4.182333333333334,-0.0061919433066218894,0.1698167721030277,0.55,3.108333333333334,0.0395236092465905,1.4964781285805395,0.92,4.488666666666665,0.5078477642371606,-0.5507847418465994,1.0,2.8726666666666665,-0.2623663181028666,-1,-1,1,1
0.1913823157012109,0.66,4.878,0.041421060639190974,-0.7489080554526661,0.34,1.1196666666666666,-0.17430286171837658,0.6122261479532978,0.5,2.2849999999999997,0.20776627102497472,-0.1073510605722789,0.45,1.4773333333333334,-0.05113667893623499,1,-1,-1,-1
2.4704968009468926,0.96,9.088666666666668,0.534692024318008,-0.8747906411841251,0.35,0.9926666666666668,-0.20360111104784848,0.8396023644206076,0.64,2.918333333333334,0.28492911154250206,-0.0191275648189359,0.59,1.998,-0.00911141572112728,1,1,1,1
-0.1932083252553251,0.58,3.8856666666666655,-0.041816265662139855,-0.7930075123534628,0.42,1.493,-0.1845666871400286,2.14520716728212,0.86,4.9946666666666655,0.7280017281396065,-0.2036087997531952,0.65,2.063333333333333,-0.0969890541003183,-1,1,1,1
1.9971035799365728,0.86,7.930333333333333,0.4322350692863665,-0.3827997006476371,0.5,2.2870000000000004,-0.0890938250724133,-0.1211825753389312,0.4,1.1789999999999998,-0.04112475737199878,0.8299767472921369,0.81,3.6013333333333324,0.39535943310259614,1,1,-1,1
-1.127266493389634,0.39,1.6190000000000004,-0.24397538303443553,-0.0453159748960829,0.56,3.0066666666666664,-0.010546961070102404,2.002120919510329,0.9,4.988,0.6794436973630962,-0.111680505926309,0.72,2.4026666666666663,-0.053199010280338924,-1,1,1,-1
-1.3390389257304784,0.42,1.6336666666666666,-0.2898094964401581,0.238005728007359,0.59,3.47,0.055394089027354924,1.55539023460355,0.7,3.8896666666666673,0.527840292533359,-0.0261110483407447,0.54,1.8693333333333333,-0.012437998176926889,1,1,-1,-1
1.2616479124983222,0.84,6.804,0.2730596842107866,1.955001328067758,0.86,6.346666666666667,0.45501223236204663,-0.5220029243409088,0.31,0.441666666666667,-0.17714794021296168,0.3805991189696707,0.99,3.619999999999999,0.18129839469133055,1,1,-1,1
-0.5094283566232813,0.55,3.269333333333333,-0.11025607446384782,2.378825313953472,0.87,7.005000000000001,0.553654159187252,1.136534389763057,0.77,3.629,0.3856965483132688,-0.307237698848561,0.54,1.5326666666666666,-0.146352681374287,-1,1,1,-1
-1.1000723026719568,0.4,1.745,-0.23808971790062453,0.1405020131611323,0.51,2.948000000000001,0.032700813928855155,2.773489994277282,0.78,5.387333333333333,0.941217025379364,-1.2342375681809643,0.35,0.0003333333333333,-0.5879290797748061,-1,-1,1,-1
-1.1874389360273496,0.38,1.4646666666666666,-0.2569985632910495,2.8597400146892893,0.99,8.207333333333333,0.6655835315185764,0.2910361038161873,0.54,2.0666666666666664,0.09876658523271578,0.0321347812444825,0.63,2.212666666666667,0.015307403414788296,-1,1,-1,1
-1.0678268112668436,0.48,2.3203333333333327,-0.23111079484841876,-0.1252849987476714,0.48,2.497,-0.02915916533826437,2.5484175936908526,0.92,5.6080000000000005,0.864836012355319,-0.3842905377818766,0.52,1.4360000000000002,-0.18305680208491057,1,-1,1,-1
2.0008418138160904,0.97,8.425,0.4330441388790279,-0.0995469514941089,0.59,2.9246666666666665,-0.02316882345493782,1.2623702369685366,0.77,3.665,0.42840044918805686,-0.2570529282590743,0.66,1.9106666666666667,-0.12244716532775174,1,1,-1,1
1.4202854148118569,0.79,6.778666666666667,0.3073937530556707,-0.5019752656252137,0.43,1.7553333333333332,-0.11683106447216876,1.426806526049237,0.95,4.462666666666666,0.48420387202077136,-0.3419947695804564,0.91,2.719,-0.16290921241651415,-1,-1,1,1
-1.2425692804836646,0.37,1.3436666666666668,-0.26893047733659603,2.941872431645772,0.93,7.973,0.684699249678009,0.6369509126946133,0.63,2.7116666666666664,0.21615691586993285,0.0858299205935995,0.66,2.3736666666666664,0.040885083660280305,-1,1,-1,-1
-0.91938501334306,0.53,2.766666666666666,-0.19898339221634437,0.6347157347285326,0.62,3.972,0.14772543590013185,1.229335839869638,0.83,3.949,0.417189831144804,-0.1181124933180415,0.94,3.124,-0.05626288754824428,1,-1,1,1
-0.829743197234516,0.53,2.929666666666667,-0.17958212681084004,-0.7995459471502482,0.34,1.0670000000000002,-0.1860884599236714,1.5970784226795054,0.69,3.903000000000001,0.5419876781216494,0.1452457921569632,0.57,2.1503333333333337,0.0691878347617155,1,-1,-1,-1
1.8174744564954728,0.87,7.655666666666666,0.39335776347387624,1.1592637753045087,0.78,5.210333333333334,0.26981014832306893,1.6526588397255062,0.66,3.739333333333334,0.5608495578866107,-1.1980537781548328,0.36,0.0,-0.5706929309803878,1,1,-1,-1
-0.946623670591828,0.45,2.2090000000000005,-0.20487868128470743,2.4127437580422795,0.85,7.025999999999999,0.5615484284859584,0.6017105225974619,0.59,2.551,0.20419766769925668,0.0077396206672393,0.63,2.198666666666667,0.0036867683937075713,-1,1,-1,1
0.8753489491378588,0.78,6.314333333333334,0.18945262403083116,0.6829304235686169,0.61,3.975,0.15894705139818938,-0.4477758901242575,0.31,0.5706666666666665,-0.15195810773031956,0.8834322124878011,0.79,3.6153333333333326,0.42082294456233893,1,-1,-1,1
2.139518373048505,0.88,8.143333333333333,0.4630580414078698,1.8016040697727,0.81,6.078666666666668,0.4193101446278982,-0.4586971921269061,0.35,0.6663333333333334,-0.15566438228166554,-0.4008796953601615,0.41,0.9863333333333332,-0.19095904748780715,1,1,1,-1
2.115353753534448,0.97,8.610666666666669,0.4578280693148506,0.5478130504419405,0.62,3.760999999999999,0.12749947297734557,-0.2214713739702436,0.44,1.1666666666666663,-0.07515896154125919,0.5199822377152254,0.77,3.076999999999999,0.24769354490620504,1,-1,1,1
-0.5842928277265953,0.53,3.105999999999999,-0.1264590647241005,0.5914316420214365,0.61,3.878666666666667,0.13765138051936793,1.600435361216391,0.91,4.585666666666667,0.5431268953932417,-0.2624039932329998,0.85,2.672666666666667,-0.12499614518952334,-1,-1,1,1
0.6329663004963164,0.79,5.920666666666666,0.13699351175348126,2.521766458098406,0.97,7.546666666666668,0.5869226629780163,-0.2416593219238677,0.38,0.9566666666666664,-0.08200998330828554,0.2129964888518398,0.62,2.2709999999999995,0.10146087991024928,1,1,-1,-1
-1.320076912078584,0.31,0.8440000000000006,-0.28570552939159066,2.686766300449104,1.0,8.089666666666668,0.6253251671244354,-0.1038316888846746,0.53,1.6393333333333333,-0.03523652638148964,0.4226836372220228,0.93,3.642333333333333,0.20134535544406273,-1,1,1,1
-0.8088633754552039,0.56,2.993,-0.17506308668486192,2.289501523540264,0.83,6.650666666666667,0.5328647015559759,0.6417576242592693,0.78,3.136666666666668,0.21778813097079028,-0.2404994108118305,0.93,2.890666666666666,-0.11456189710168582,1,-1,1,1
0.2780927071396375,0.69,5.125333333333334,0.060187874953562495,-0.0751060532528185,0.48,2.5346666666666664,-0.017480383498380547,0.1142725363877195,0.45,1.6036666666666668,0.038779752947849126,0.9472696306146018,0.76,3.5949999999999998,0.45123189942003655,1,-1,-1,-1
0.244210749063142,0.67,4.835999999999999,0.052854769828781276,1.0148205579145655,0.75,4.992999999999999,0.2361920479921025,2.023119242373603,0.86,4.800000000000001,0.686569729555066,-0.6214712479458371,0.43,0.8400000000000001,-0.2960378360948774,-1,1,1,-1
-1.075077692368514,0.42,1.7959999999999998,-0.23268011009418443,2.5799995640916995,0.93,7.500333333333334,0.6004759916509808,1.3124825730139005,0.96,4.404333333333335,0.44540667021814906,-0.5974905978498251,0.69,1.7416666666666665,-0.28461465314629064,-1,1,1,1
2.101251083707714,0.99,8.82066666666667,0.4547758147743652,0.0500148720405744,0.54,2.886666666666667,0.011640594945772397,2.0759128734312093,0.71,4.346333333333333,0.704485880139905,-1.1444317566060724,0.34,0.0,-0.5451500803999352,1,-1,-1,-1
1.0283997240803542,0.77,6.2286666666666655,0.22257755203967414,0.800177233343315,0.71,4.511333333333334,0.18623538715888233,0.7686125637634773,0.66,2.8686666666666665,0.26083787301463807,0.0477027821932369,0.73,2.492666666666667,0.022723220845482874,-1,1,-1,1
-0.6373149868874237,0.51,2.9336666666666678,-0.13793470217667636,0.0888357416763878,0.53,2.961,0.020675867864326257,1.8729794909033104,0.89,4.808999999999999,0.6356180078752879,-0.2060959311548833,0.77,2.4676666666666667,-0.09817379917207025,-1,-1,1,1
1.8988075035118823,0.89,7.803666666666667,0.4109607539074148,0.5762076345477158,0.7,4.1706666666666665,0.1341081043452486,1.4608945544645588,0.79,3.930333333333334,0.49577205246213507,-0.4223813698526537,0.51,1.2556666666666667,-0.20120137037919306,1,1,-1,-1
-1.29673443390898,0.33,1.001,-0.28065349414899465,2.25019421429322,0.86,6.884666666666667,0.5237162133826609,0.9605340940612774,0.83,3.683333333333333,0.32596874142443094,-0.3073195048836017,0.93,2.9039999999999995,-0.14639164968001794,-1,1,1,1
-1.0771945292459568,0.48,2.3276666666666666,-0.2331382591574486,-0.3788095098318256,0.42,1.927,-0.0881651374011638,-0.0794770229280179,0.4,1.257333333333333,-0.026971478988807134,1.3747030601381924,0.84,4.329666666666666,0.6548398184814893,1,-1,-1,-1
-1.1032708141717666,0.48,2.311,-0.23878197485395564,-0.6329220680479049,0.37,1.404,-0.14730797312466024,2.2250157505267936,0.78,4.839,0.7550857260903067,-0.5220142358227825,0.4,0.8889999999999999,-0.24866148722807174,1,-1,1,-1
1.7832841141539904,0.85,7.539000000000001,0.38595791444282873,-0.766016107162437,0.36,1.1206666666666665,-0.17828463538168243,1.3520052932805822,0.86,4.095666666666666,0.45881917838694103,-0.2950347181631438,0.97,2.962333333333333,-0.14053979138467104,1,-1,1,1
2.2716982607457714,0.9,8.336,0.49166586300063203,0.8723505029173806,0.71,4.575,0.203033186748216,-0.3902868769808728,0.33,0.6573333333333334,-0.13244852303577961,0.6132213784070517,0.7,2.952333333333333,0.2921080106453501,1,1,-1,-1
2.2659051838382416,0.88,8.124,0.4904120617338059,1.2487903760895254,0.79,5.319,0.2906468085821377,-0.1030873453794605,0.47,1.371,-0.034983924503969394,0.2038446028355314,0.62,2.2506666666666666,0.09710137890129669,-1,1,1,-1
-0.8888735387692202,0.44,2.22,-0.19237976411265245,-0.4267419840784585,0.41,1.8153333333333332,-0.09932106952073566,0.2895657041818236,0.58,2.220333333333333,0.09826758751762385,0.7706990129017339,0.99,4.239666666666667,0.3671224836450869,-1,-1,1,1
-0.2536810127617528,0.64,4.152333333333333,-0.054904428207571625,2.8627319571618663,0.99,8.137666666666666,0.6662798842033553,1.009856060001736,0.57,2.858666666666666,0.3427067408995066,-1.1902803603023375,0.35,0.0046666666666666,-0.5669900632970953,1,1,-1,-1
-0.0114668290689801,0.66,4.613,-0.0024817769628568526,2.843533850349793,0.82,7.290333333333333,0.6618116655314426,0.0095275036425195,0.4,1.3299999999999996,0.003233272395503992,-0.6370098495109829,0.41,0.7876666666666668,-0.30343964912885246,1,-1,-1,1
1.6348897590297584,0.95,7.689666666666666,0.35384077990198276,1.5874993763587728,0.88,5.928333333333332,0.3694788462493192,0.9085653903232096,0.87,3.521,0.3083325397990086,-0.612127693403332,0.71,1.632,-0.2915870337812702,1,1,1,1
2.03479543625457,0.82,7.694333333333334,0.44039275439134173,-0.702778659427828,0.37,1.273666666666667,-0.1635665828415128,0.4501270697178747,0.59,2.368666666666667,0.15275600866661398,0.479987228876034,0.98,3.834333333333333,0.2286419219864242,-1,-1,-1,1
-1.34743548312334,0.32,0.91,-0.2916267715193934,-0.1356565319997402,0.54,2.812666666666666,-0.03157306369745641,1.809036482765206,0.9,4.800333333333333,0.6139181827316107,-0.0320609258369359,0.84,2.906666666666667,-0.01527222239055545,-1,1,1,-1
2.244782101367785,0.93,8.413,0.485840372459958,-0.4576307828278634,0.45,1.8523333333333332,-0.1065102110687058,1.4257187218417426,0.87,4.144333333333333,0.4838347126430611,-0.3955036837284518,0.88,2.499,-0.1883981842853136,1,-1,-1,1
-0.071096879525272,0.61,4.086333333333333,-0.015387566752359626,0.7881813852845747,0.71,4.533333333333333,0.18344344143182847,1.3666112842511735,0.88,4.192333333333334,0.46377589624149385,-0.4070845250349322,0.91,2.6686666666666667,-0.19391471817462946,-1,1,1,1
-0.1287733525407857,0.62,4.2123333333333335,-0.02787054187718794,0.7829861388582513,0.63,4.197,0.18223428589818558,2.3963248014389564,0.85,5.200333333333333,0.8132215029104151,-0.6084436662382416,0.43,0.8846666666666666,-0.2898321473988786,1,-1,-1,-1
-0.2694006212880184,0.59,3.774333333333333,-0.058306638362700766,2.732655723662539,0.96,7.825000000000002,0.6360055940880268,0.7299124739166867,0.61,2.699666666666667,0.24770453432487577,-0.45713301447737,0.51,1.276333333333333,-0.21775531669520315,-1,1,-1,1
-0.4682911869995902,0.55,3.392666666666668,-0.10135271685076605,0.4831329885648743,0.59,3.688666666666668,0.11244566256736144,2.3291728632405486,0.88,5.2396666666666665,0.7904326889431831,-0.5739659972619318,0.52,1.2363333333333333,-0.2734087093861327,-1,-1,1,1
-0.565211550874555,0.57,3.4376666666666664,-0.12232928542518408,0.7501366495974806,0.65,4.283,0.17458880800213256,-0.3183563770488021,0.35,0.8396666666666667,-0.10803804694976223,1.1219179650025648,0.88,4.186666666666666,0.5344256355110957,1,1,-1,1
-1.2866741121511052,0.33,1.0650000000000002,-0.27847612893081386,2.334658210086596,0.8,6.747000000000001,0.5433745894299791,-0.2633970625012731,0.32,0.8109999999999999,-0.08938694575161511,-0.6299322665227498,0.35,0.607,-0.30006824239114116,-1,1,-1,-1
0.4471106467985075,0.75,5.566666666666667,0.09676859194442122,1.4748558431452985,0.74,5.384333333333333,0.34326188937427254,-0.5046418900495416,0.31,0.4923333333333333,-0.1712562654324699,0.8523831161987925,0.95,4.0683333333333325,0.40603270718855666,1,-1,-1,1
2.3756979221767134,0.86,8.462666666666665,0.5141746108272167,-0.6178439156118121,0.37,1.409,-0.14379864364168607,-0.3324176835741032,0.31,0.7013333333333333,-0.11280991961849346,-0.4461645978680973,0.38,0.8876666666666665,-0.2125305113174342,1,-1,1,-1
1.6428420801161143,0.88,7.4,0.35556190848553754,2.2399812180524847,0.91,6.847666666666667,0.5213392133510574,0.7465355625346524,0.69,2.873333333333333,0.25334577840864836,-0.710443771033906,0.46,0.7819999999999998,-0.3384198984894823,1,1,1,1
0.2989191850496056,0.7,4.904000000000001,0.06469536981404035,2.1683033176707687,0.95,7.005333333333334,0.5046567073110519,0.402712557513222,0.75,2.727333333333333,0.13666532644704255,-0.2626475415068978,0.89,2.641,-0.12511215941259113,-1,1,1,1
0.7382591574609423,0.7,5.658333333333334,0.1597821471465989,-0.9272982793500092,0.3,0.7046666666666669,-0.2158218790416641,1.2237055518885964,0.75,3.7073333333333336,0.41527912552968393,0.4212588841974702,0.74,3.0006666666666666,0.20066667432445776,1,-1,1,-1
-0.9621847026070318,0.43,2.090333333333333,-0.2082465705713876,-0.1907169222084004,0.51,2.611333333333333,-0.044387966022013566,0.810923479062782,0.57,2.717333333333334,0.2751965885395762,0.3069811572762222,0.57,2.3136666666666668,0.14623047779335774,-1,1,-1,-1
-1.2407481096660835,0.46,1.9553333333333327,-0.268536319566099,2.328730742856309,0.86,6.953333333333334,0.5419950148701136,1.2059391917503728,0.79,3.792,0.4092498985717281,-0.3017770982447751,0.63,1.869,-0.1437515242139737,1,1,1,1
-1.188463119176942,0.37,1.454666666666667,-0.25722022824577356,-0.8025117545646483,0.33,1.022,-0.18677872986518385,2.2187452820040283,0.73,4.675666666666666,0.7529577675460501,-0.5306436572026118,0.39,0.8510000000000001,-0.2527721122014384,-1,-1,-1,-1
0.8721466965536875,0.79,6.249333333333332,0.1887595573909748,-0.5113093851852302,0.49,2.07,-0.11900351239696635,1.5840149432761716,0.97,4.6946666666666665,0.5375544300297217,-0.3070951625633316,0.8,2.393333333333333,-0.14628478421318133,1,1,1,1
-0.2178729744175296,0.6,3.8693333333333344,-0.04715445965801059,2.701416991485712,0.95,7.709999999999998,0.628735008099225,-0.020428755721644,0.47,1.488,-0.006932742765325118,0.3251191083764575,0.71,2.723666666666667,0.154870491008219,-1,1,-1,-1
-0.428517627604899,0.56,3.4759999999999995,-0.09274448672517799,3.0466353008192275,0.98,8.335,0.7090820397492467,-0.0030194263663778,0.42,1.3766666666666667,-0.0010246784768569855,-0.1737217070130849,0.48,1.486,-0.08275233713039618,-1,1,-1,-1
2.31837676318896,0.88,8.420333333333334,0.5017685366628344,1.1510181070246577,0.66,4.693,0.2678910294572827,-0.3607467125616111,0.32,0.6846666666666666,-0.12242371467473129,-0.2673309117429772,0.43,1.2113333333333332,-0.1273430828783231,1,-1,-1,-1
-0.5645151977886798,0.55,3.1613333333333333,-0.12217857304984968,2.3572097887135204,0.98,7.495333333333334,0.5486233040917062,1.4380209064455125,0.84,4.119,0.48800960623284145,-0.6308787313708877,0.53,1.1496666666666664,-0.3005190909324192,-1,1,1,1
1.4510251429035683,0.83,7.147000000000001,0.3140467822901318,-0.0533478509004416,0.5,2.6023333333333327,-0.01241632135049181,0.4370383137069562,0.58,2.3123333333333327,0.1483141826553674,0.5159323074216178,0.82,3.306666666666666,0.24576436056434278,1,-1,-1,1
-1.280422749233989,0.34,1.129333333333333,-0.2771231403774111,-0.0844821788698659,0.47,2.4936666666666665,-0.01966260802512105,0.2313281112724672,0.51,1.9343333333333337,0.0785039633197719,0.9212460876571732,0.97,4.330666666666668,0.43883558443345705,-1,-1,-1,1
1.4569236199774869,0.86,7.091333333333334,0.315323395417434,0.8229121619730422,0.77,4.727333333333334,0.19152677519012637,1.3391164341573845,0.99,4.395,0.4544451897771025,-0.5494848146044302,0.58,1.3350000000000004,-0.2617470977461332,1,1,1,-1
-1.3392447679591952,0.31,0.8533333333333334,-0.2898540470738284,-0.1054735994277531,0.47,2.467333333333334,-0.024548207329513835,1.0403747921215536,0.69,3.3396666666666666,0.35306363792218703,0.3573103917137072,0.97,3.7596666666666665,0.17020480919554573,-1,-1,-1,1
-0.5529966623599973,0.58,3.5133333333333336,-0.11968560522929621,-0.2617341226128156,0.5,2.4513333333333334,-0.06091669898407928,0.0672247827877736,0.46,1.586666666666667,0.022813534650508047,1.1133754435873708,0.91,4.277333333333333,0.5303564053368808,1,1,-1,-1
0.4122848965878773,0.72,5.409999999999999,0.0892312209705434,-0.315394895568104,0.49,2.317,-0.07340585064966448,1.034924497652069,0.75,3.4876666666666667,0.3512140152595509,0.3288852883304862,0.79,3.048333333333333,0.15666451087256472,1,-1,1,-1
-1.2877444529628046,0.34,1.111333333333333,-0.2787077838332199,1.5599409514363014,0.77,5.765,0.36306482480374347,0.4058974431910738,0.55,2.234333333333333,0.13774615552162592,0.5008152972647943,0.68,2.8803333333333327,0.2385633726025629,-1,1,-1,-1
-0.9042401260909312,0.51,2.7156666666666665,-0.19570556954529092,0.02348949391622,0.48,2.660333333333334,0.005467007572029404,-0.2746595978483117,0.34,0.8623333333333336,-0.09320902192259184,0.9955376705179426,0.69,3.4243333333333346,0.47422438078221785,1,-1,-1,1
-0.0258868270251717,0.65,4.538333333333333,-0.005602711138890772,1.5293940062695848,0.73,5.496666666666667,0.35595524717195426,-0.2631539386969099,0.38,0.994,-0.08930443877866269,-0.5562996352346302,0.36,0.6973333333333332,-0.26499333763157834,1,1,1,-1
-0.3584705266583858,0.57,3.548,-0.07758412457115951,0.8775492566013807,0.73,4.749666666666666,0.20424315857038108,1.3011905898600244,0.88,4.142666666666667,0.4415746005814621,-0.315256714418628,0.89,2.7096666666666667,-0.15017253953316462,-1,1,1,1
-0.148638905489193,0.65,4.395,-0.03217006281407371,1.2777179427421363,0.72,5.172999999999999,0.2973794877319854,0.4596399797882771,0.55,2.2710000000000004,0.15598432855875,0.1523649814528929,0.57,2.128333333333333,0.07257906066457581,1,-1,-1,-1
1.4500832122475993,0.98,7.704666666666668,0.3138429193225642,1.8615424076990528,0.93,6.455333333333333,0.43326035353690984,1.041439105792188,0.85,3.5973333333333324,0.3534248255050563,-0.587516983440763,0.52,1.0583333333333331,-0.27986372180801455,1,1,1,-1
-0.7409740623225964,0.48,2.636,-0.16036973664509666,-0.096744708386578,0.49,2.571333333333333,-0.022516621907208437,2.130599400189122,0.96,5.312666666666669,0.7230444075366567,-0.3020743615697356,0.66,2.000666666666666,-0.14389312560223189,-1,-1,1,1
-1.394543124073794,0.32,0.8260000000000001,-0.3018223240459096,2.798647881289062,0.93,7.793333333333334,0.6513647851683264,0.5105114692409476,0.68,2.733666666666666,0.17324817738389678,-0.0959120158550588,0.95,3.1733333333333342,-0.04568768985384141,-1,1,-1,1
-1.1740516032891768,0.48,2.11,-0.254101129852055,2.6378663649404297,0.95,7.668333333333333,0.6139440654859251,0.4721924458607374,0.66,2.5996666666666663,0.16024415816054205,0.1294795750682804,0.83,2.945666666666667,0.061677597070490066,1,1,-1,-1
-1.2285304086548066,0.37,1.3856666666666668,-0.265892030658812,2.1423904202438067,0.78,6.407666666666668,0.4986256703312131,-0.0464310493423973,0.42,1.351666666666667,-0.015756932326226575,0.6726836753450667,0.68,3.055333333333334,0.32043287647453345,-1,-1,-1,-1
-1.2690119034828171,0.33,1.0866666666666664,-0.2746534799384516,-0.4659275883864815,0.4,1.7439999999999998,-0.1084412317613781,0.4407985094276379,0.52,2.1896666666666667,0.14959025007885432,0.365272787516679,0.55,2.3123333333333336,0.17399769652771746,-1,-1,1,-1
-0.2861510112310261,0.64,4.102666666666667,-0.06193194154192772,2.4702105229731397,0.87,7.0876666666666654,0.5749233968925832,0.8126518423328313,0.67,2.977333333333333,0.2757831293019973,-0.3623883204038973,0.48,1.27,-0.17262368058542374,1,1,1,-1
0.3292484417127026,0.73,5.321666666666667,0.07125956031816738,1.4094937910414664,0.74,5.326333333333333,0.3280493507368061,0.2182841674689015,0.53,1.926,0.07407734486744649,0.3298933634660312,0.74,2.8396666666666657,0.15714470747495657,1,-1,-1,1
-0.6596343411181533,0.5,2.8830000000000005,-0.1427653017105537,0.8457906265494803,0.6,4.136,0.19685157016109958,0.6685785823109562,0.57,2.571333333333333,0.2268901441048999,-0.337442146051339,0.42,1.1383333333333332,-0.1607405701461448,-1,-1,1,-1
2.1831090965853424,0.9,8.154333333333335,0.47249242407959197,0.6398632603133549,0.7,4.234333333333334,0.14892348475762582,-0.2499447374902899,0.41,1.0316666666666667,-0.08482173824864973,0.5192146444267807,0.95,3.645,0.2473279018344407,1,1,-1,1
1.3517493371288325,0.79,6.750333333333333,0.2925604231355077,1.6809576882944164,0.81,5.965000000000001,0.3912305834661196,0.2476022229288037,0.53,1.954,0.0840267778947205,-0.3057021941920723,0.45,1.2193333333333336,-0.14562124371353757,-1,1,1,-1
1.931865756122482,0.96,8.271666666666667,0.4181155836574484,0.8975141534301212,0.7,4.475333333333333,0.20888984199944127,1.0136770850828132,0.73,3.285,0.3440034514945086,-0.4408649265075874,0.54,1.3276666666666666,-0.21000601280400324,1,-1,1,1
-1.1141501378225678,0.38,1.5903333333333338,-0.24113659744801366,-0.6939839390524647,0.36,1.289,-0.16151967612408916,2.845367366912664,0.89,5.829666666666668,0.965609472081371,-0.4395401635191673,0.47,1.2193333333333334,-0.2093749619392581,-1,-1,1,-1
0.2612454988257582,0.69,5.090333333333333,0.05654161728020599,-0.8046660239066179,0.38,1.2536666666666665,-0.187280120267495,2.424516440827593,0.83,5.161333333333333,0.8227886731618639,-0.4358619967306982,0.53,1.4036666666666664,-0.20762286714733727,1,1,-1,1
-0.3334146526269768,0.56,3.5753333333333326,-0.07216125739651827,-0.3977138615369773,0.49,2.2493333333333334,-0.09256498672465245,1.9874304595855816,0.88,4.881333333333333,0.6744583139579441,-0.1819982389746757,0.71,2.275666666666666,-0.08669486322533303,-1,1,1,1
-1.3204332575173623,0.33,0.961,-0.28578265358132604,2.164073276300272,0.86,6.765666666666667,0.5036721961808852,1.0170309622960718,0.99,4.241666666666666,0.3451416298692871,-0.594536939184791,0.93,2.594,-0.28320767780728706,-1,1,1,1
-0.510692451268584,0.62,3.661666666666666,-0.11052966369681803,2.486254096232474,0.92,7.278000000000001,0.5786574209973181,0.6858337621994193,0.72,2.968666666666666,0.2327458959267979,-0.1116959533498169,0.75,2.391333333333333,-0.05320636866070429,1,1,-1,-1
-1.0267807403270073,0.41,1.883,-0.2222271538120451,-0.2401574489033127,0.44,2.1766666666666667,-0.05589488629753152,-0.0622526645960059,0.41,1.3086666666666666,-0.021126186830993127,1.2567678676672078,0.88,4.354,0.5986613881937765,-1,-1,-1,1
0.6441552686815637,0.8,5.919333333333332,0.13941515101514987,2.3494665409746007,0.93,7.095666666666667,0.5468211199249566,0.2424481230115305,0.63,2.199666666666667,0.08227767239852128,-0.0453042637593577,0.67,2.1456666666666666,-0.02158068656196417,1,1,1,-1
1.1973400858356786,0.75,6.4783333333333335,0.2591414787694513,0.4020141082629713,0.55,3.3993333333333333,0.09356583763682856,0.3809673839908951,0.46,1.907,0.12928584154488917,-0.3647028230731794,0.41,1.067,-0.17372619395851194,-1,-1,-1,-1
-0.902852492782568,0.46,2.2456666666666667,-0.19540524271937662,2.619450270979965,0.95,7.651999999999999,0.6096578545744357,0.3167304720028001,0.67,2.4773333333333336,0.10748627661199106,0.0585375393165321,0.87,3.011666666666667,0.027884357525571755,-1,1,1,1
-1.103556582666781,0.38,1.6049999999999998,-0.23884382400714094,-0.3657996560956595,0.41,1.896,-0.08513718928357998,0.9884953370877136,0.57,2.902666666666667,0.3354577239127596,0.0219314670732462,0.49,1.754,0.01044705459216305,-1,-1,-1,-1
-1.3112516877024112,0.4,1.480333333333333,-0.28379547750042944,2.197804831142073,0.85,6.789000000000001,0.5115229683769226,2.05253722270881,0.94,5.143333333333333,0.6965530732847728,-0.6430744601163964,0.46,0.949,-0.30632852646037645,1,1,1,-1
-0.6878942225223832,0.58,3.277333333333333,-0.14888161531566463,2.049793600298488,0.85,6.547333333333333,0.4770744390619289,2.0012667466811176,0.86,4.771333333333334,0.6791538235899335,-0.7273107597670446,0.49,0.934,-0.34645448876618357,1,1,-1,1
-0.9811298542937164,0.44,2.018333333333333,-0.21234688816843225,2.372922699464949,0.97,7.490666666666666,0.5522803689209048,1.4021059281581645,0.87,4.196333333333333,0.47582142848569553,-0.5228173498810429,0.7,1.8436666666666668,-0.2490440506189456,-1,1,1,1
0.1009181524264173,0.68,4.820666666666668,0.02184181383705193,1.00356243166458,0.66,4.549,0.23357180160982377,-0.0635124807001827,0.44,1.3753333333333333,-0.021553720504647968,0.8045930338590699,0.92,3.971333333333333,0.38326790091729296,1,-1,-1,1
-1.3324023688635944,0.32,0.9386666666666664,-0.2883731399857414,1.1726125645780412,0.69,4.962666666666666,0.27291698120316915,0.9025502886649136,0.62,2.9756666666666667,0.3062912430566884,-0.1818852351599216,0.47,1.4723333333333328,-0.08664103385687738,-1,1,1,-1
-0.8949560961515473,0.52,2.7183333333333337,-0.19369621792005687,-0.0279663798383751,0.5,2.661,-0.006508969962655162,1.6329208096700674,0.9,4.5793333333333335,0.5541512211433878,-0.3958639823932115,0.99,3.015666666666667,-0.18856981255840893,1,-1,1,1
-0.2224541630218013,0.63,4.199666666666666,-0.04814597076122747,-0.6923874064127942,0.37,1.3176666666666663,-0.16114809485200207,2.1498092895806185,0.83,4.894666666666667,0.7295635134242704,-0.0628901855666907,0.62,2.095333333333333,-0.0299577406168129,1,-1,-1,-1
-0.4186593288721107,0.54,3.416333333333334,-0.09061084554671303,-0.9129169860566132,0.31,0.7910000000000001,-0.21247473841739203,3.3664633471878496,0.86,6.244,1.1424496299704423,-1.1270298834591497,0.32,0.0,-0.5368606979265861,-1,-1,1,-1
1.6826302928646069,0.82,7.448666666666665,0.36417331005073406,-0.8907264205119272,0.38,1.1773333333333331,-0.20731004690496052,0.0491524809344245,0.4,1.3743333333333332,0.016680482709716865,0.1938286182149664,0.56,2.146666666666666,0.09233026451228468,1,1,-1,1
0.3796794295585659,0.65,4.897000000000001,0.08217438804404271,-0.5038128202139585,0.48,2.078,-0.11725874183663289,0.756652856516463,0.7,3.048666666666666,0.25677920321497427,0.4032605520848591,0.94,3.6429999999999993,0.1920931686159544,-1,1,1,1
-0.8222402173936811,0.48,2.532,-0.17795824958987966,2.5394417953270194,0.86,7.190666666666667,0.5910364681886207,-0.4778818457679689,0.32,0.5756666666666669,-0.16217492411532367,0.9286006975964094,0.81,3.7356666666666674,0.44233895296245956,-1,1,-1,-1
-1.267923860342824,0.35,1.2016666666666669,-0.27441799370392367,1.6711303263181063,0.73,5.657666666666666,0.3889433369835352,-0.3958352069477506,0.39,0.9006666666666665,-0.1343314152178402,1.0426840310679335,0.88,4.122,0.4966825501715515,-1,-1,1,1
0.1633713025926289,0.66,4.828000000000001,0.03535860984124398,0.3645212341109634,0.54,3.3183333333333334,0.0848396459352426,-0.1480796354443778,0.36,1.0506666666666669,-0.050252596648915036,0.0632674501546919,0.48,1.7456666666666665,0.030137450607639116,1,-1,-1,-1
2.1980582038183405,0.94,8.463999999999999,0.47572787389077775,-0.1437351990307416,0.52,2.539,-0.03345331424640039,1.7243603200011974,0.87,4.456666666666666,0.5851823134111062,-0.4964644869388774,0.6,1.4869999999999994,-0.23649086405385536,1,-1,1,1
-0.4288645822953012,0.56,3.406333333333333,-0.09281957846611312,2.535180387046396,1.0,7.8356666666666674,0.5900446566399865,0.7739462358802136,0.64,2.839,0.26264791848601954,-0.2410737512769647,0.53,1.5590000000000002,-0.11483548418884722,-1,1,-1,-1
-1.0614468923388936,0.4,1.7936666666666663,-0.2297299827926157,-0.4959108225433701,0.38,1.603333333333333,-0.11541960978664714,-0.2901306697084024,0.32,0.7859999999999999,-0.09845931533112438,-0.3278532546334129,0.39,1.0526666666666666,-0.15617290160911382,-1,-1,-1,-1
-0.8627554830269535,0.51,2.745,-0.18672700791773222,-0.8952451415269248,0.31,0.8019999999999997,-0.2083617461068672,1.0179438350763843,0.6,3.0176666666666665,0.345451424173434,-0.3265102293291904,0.47,1.3223333333333334,-0.1555331514900265,1,-1,1,1
0.0330725739629524,0.67,4.682333333333333,0.007157929334245757,1.058814583408228,0.72,4.925666666666667,0.24643133502637218,-0.0162052002341204,0.45,1.4550000000000003,-0.005499428659020748,0.6951259207896832,0.82,3.5170000000000003,0.33112324034976365,1,1,-1,1
0.1956598742719659,0.72,5.057333333333333,0.042346856799080436,0.9772414202544172,0.76,4.948999999999999,0.22744577909115773,1.69112073890131,0.88,4.490666666666666,0.5739020637212764,-0.4096953446635381,0.59,1.566,-0.19515838213469391,1,1,1,-1
-0.1854955751239937,0.59,3.907666666666667,-0.04014698765327947,1.2684176828354818,0.71,5.080666666666665,0.2952149203933757,0.1403023114702029,0.54,1.9053333333333329,0.04761326867171351,0.4226428580761903,0.98,3.794333333333333,0.20132593029747717,-1,-1,-1,1
-0.535611672889424,0.54,3.240666666666668,-0.11592295505739343,1.3974873775654153,0.77,5.565,0.3252549459862992,1.0273448185247198,0.7,3.333666666666667,0.3486417604267251,-0.0544531788377968,0.57,1.9223333333333328,-0.025938772364628614,-1,1,1,-1
1.319411979999057,0.8,6.964666666666664,0.2855616174952061,-0.8846702454636003,0.32,0.8630000000000001,-0.2059005165436497,1.5302276431085104,0.64,3.658,0.5193010659391889,-0.5608168311553107,0.38,0.7690000000000002,-0.267145103960262,1,-1,-1,-1
1.9634346686443247,0.85,7.826999999999999,0.424948074084213,-0.7977075651140482,0.42,1.4446666666666668,-0.18566058997687582,0.7096150856673065,0.62,2.724666666666667,0.24081637268359682,0.416382343271513,0.79,3.1189999999999998,0.19834373399838448,1,1,-1,1
-0.8589799913907998,0.47,2.4126666666666665,-0.18590987459258201,0.7198568422278266,0.68,4.383333333333335,0.16754140473495613,1.3422152584059632,0.86,4.1626666666666665,0.45549681287559535,-0.1805555452181564,0.9,2.926333333333333,-0.08600763603784971,-1,1,1,1
0.9727954823244316,0.79,6.487666666666665,0.21054307194087507,-0.9298886373096334,0.31,0.745,-0.21642476587396633,2.295365731878087,0.97,5.485666666666665,0.7789598342787561,-0.3541289905118023,0.54,1.5153333333333332,-0.16868934869648874,1,-1,1,-1
2.448309019778208,0.9,8.62133333333333,0.5298899012698576,1.508125267635041,0.77,5.595666666666668,0.3510051041174769,0.2719854224036391,0.36,1.4353333333333331,0.0923015084783138,-1.1224941692601258,0.33,0.0,-0.5347001104158009,1,1,-1,-1
0.5586598061019545,0.71,5.468999999999999,0.12091128493478313,1.0431950894050424,0.68,4.683000000000001,0.2427960122607455,2.4054424341817024,0.82,5.077333333333334,0.816315680710348,-1.131831687442991,0.33,0.0,-0.5391480373094244,-1,-1,1,1
1.8450346378785785,0.83,7.703666666666666,0.39932264032320314,-0.2797722968193938,0.43,2.069333333333333,-0.06511495184234342,0.5584513472653438,0.36,1.7556666666666667,0.18951714878248646,-1.3285316734792998,0.38,0.0016666666666666,-0.6328460779163751,1,-1,-1,1
-0.7391221461866291,0.49,2.7013333333333334,-0.15996892463545226,0.8874176131367544,0.67,4.528333333333333,0.20653994623616895,0.2695748770001016,0.55,2.089,0.09148346104387527,0.4745676092908595,0.7,2.9120000000000013,0.22606028613479698,-1,1,1,1
1.9160436973168544,0.87,7.792,0.4146912000887601,0.6029991554682583,0.66,4.053000000000001,0.14034363450444245,0.7961612764761057,0.66,2.8963333333333336,0.2701868584034126,-0.1715438016012451,0.53,1.6036666666666668,-0.08171489186245907,1,-1,1,-1
-0.7038362103311941,0.48,2.700000000000001,-0.15233195523510068,-0.4725650121547236,0.41,1.7776666666666665,-0.10998604350271113,3.3094672423248443,0.98,6.583666666666667,1.1231073196004542,-1.0901939969639995,0.31,0.0,-0.5193139229716631,-1,-1,1,-1
2.367837342921701,0.9,8.466666666666665,0.5124733380174062,-0.4470123192125701,0.5,2.175333333333333,-0.10403884147704161,1.086383047438345,0.69,3.289333333333333,0.36867709003541477,-0.0362781184193479,0.67,2.215333333333333,-0.017281082125610196,1,1,-1,1
-0.7803005337865696,0.49,2.656333333333334,-0.16888120309520366,2.0599036117070453,0.82,6.511000000000001,0.47942747012854203,0.2268144275820058,0.5,1.879,0.07697219073526453,0.3035053128198779,0.68,2.6686666666666667,0.14457475924666768,-1,1,-1,1
0.0035847932275041,0.65,4.587000000000001,0.0007758602831790741,-0.920909357975774,0.3,0.7163333333333335,-0.2143349044114476,0.8578948495039427,0.65,3.0173333333333336,0.29113688529775567,0.554280870750461,0.75,3.1770000000000005,0.2640316991463644,1,-1,1,1
1.9241225844588925,0.89,7.784666666666666,0.41643972148678715,0.7616606625263849,0.74,4.533,0.1772709375604446,0.5952870020432082,0.71,2.798,0.2020177691162393,-0.0079072981312426,0.71,2.310666666666667,-0.0037666415556108553,1,1,1,-1
0.4041640656274126,0.65,4.971666666666666,0.08747362163111863,-0.4774633463821356,0.41,1.7523333333333335,-0.11112609489790533,1.118857990099961,0.7,3.4363333333333346,0.3796978505192818,0.4131124326888207,0.71,2.887333333333333,0.19678611205477312,-1,-1,-1,1
-0.731860859772588,0.52,2.814,-0.15839735735781466,2.5090745957657523,0.91,7.311666666666668,0.5839687250292783,1.800729999417324,0.94,4.820666666666667,0.6110992781874485,-0.6972742908570955,0.44,0.7906666666666666,-0.33214661645604354,-1,1,1,-1
-0.2999410569212886,0.61,4.011666666666667,-0.06491653453663963,-0.24801082664561,0.44,2.1590000000000003,-0.057722702415506685,0.918858582406776,0.58,2.850333333333333,0.31182565773148463,0.1112645334865876,0.58,2.144333333333333,0.053000861803901345,1,-1,-1,1
-0.5862888795980279,0.52,3.071666666666666,-0.12689107217109297,0.7621317257453275,0.65,4.300999999999999,0.1773805740725827,1.0975876956647506,0.66,3.2849999999999997,0.3724795215191555,-0.1801891879441615,0.48,1.494333333333333,-0.08583312174617563,-1,1,1,-1
1.7164882712321567,0.86,7.511333333333334,0.37150122522379636,1.7689838477410076,0.82,6.045333333333336,0.41171802699928467,0.1615840497146112,0.47,1.6536666666666664,0.0548354812654618,-0.3343991001554822,0.45,1.1693333333333331,-0.15929101519871244,1,1,-1,-1
0.5449662753294957,0.66,5.2253333333333325,0.11794758075755828,-0.7801977889233676,0.33,1.031,-0.18158531788457713,1.0092710642936122,0.61,3.047333333333334,0.3425082156041581,-0.1914026302325204,0.44,1.3560000000000003,-0.09117464510899077,-1,-1,1,-1
-0.8444719256642874,0.48,2.508,-0.18276987982340265,1.0316153076273786,0.73,4.977666666666665,0.24010090291157296,2.3863114993629635,0.92,5.413666666666665,0.8098233690020045,-0.7099326969002667,0.47,0.918,-0.33817644832005495,-1,1,1,1
-0.0609788404325,0.64,4.444333333333334,-0.01319770971527727,0.0983678791991478,0.51,2.877,0.022894403018826538,0.4385205484394787,0.51,2.13,0.14881719675267346,0.3747098830159312,0.64,2.609,0.17849305707714516,1,-1,-1,1
-0.1051908921068989,0.6,4.087999999999999,-0.02276656703983484,1.3563213366620364,0.75,5.413,0.3156738516412295,0.2658633346164161,0.48,1.8463333333333332,0.09022390471262835,0.2534815517182469,0.58,2.2636666666666665,0.12074594007152123,-1,1,-1,-1
1.6929904172820676,0.99,8.120333333333333,0.3664155618499816,0.7097901070335841,0.75,4.4783333333333335,0.16519844589008564,0.7627411880345778,0.77,3.1180000000000003,0.25884535138671005,-0.2380235561320258,0.73,2.1123333333333334,-0.11338252369653251,1,1,1,1
-0.7557282794854903,0.46,2.514333333333333,-0.16356300620894773,-0.781299403508128,0.33,1.034333333333333,-0.18184171060626897,-0.4724466945992512,0.3,0.5323333333333332,-0.1603304405130525,1.6035992936098706,0.92,4.847,0.7638745419239632,-1,-1,-1,1
-0.9015872009819392,0.44,2.179,-0.19513139438491536,-0.9197806498859032,0.38,1.139333333333333,-0.21407220587498943,1.6651856383501409,0.86,4.502,0.5651006769327702,-0.0796291125061161,0.97,3.288333333333333,-0.037931328656608455,-1,1,1,1
1.0972147070240874,0.82,6.588333333333334,0.23747124569654962,1.443946648961532,0.81,5.642,0.3360680009384177,0.0550526857843367,0.49,1.601,0.018682787844915436,0.3336720133970772,0.7,2.658333333333334,0.15894466741299765,1,1,-1,-1
2.037830992973241,0.97,8.509666666666666,0.44104974288297477,-0.2422753718669454,0.49,2.288,-0.05638781734664022,1.7911932988758368,0.87,4.526,0.6078628847142024,-0.3878396062714677,0.55,1.432,-0.1847474009006785,1,-1,1,-1
0.3604118393372451,0.64,4.893666666666666,0.07800428476148868,-0.9257810713663388,0.31,0.7736666666666667,-0.21546876000194987,3.283972279853796,0.87,6.187333333333334,1.1144552989374368,-1.088946462331776,0.31,0.0,-0.5187196598352789,-1,-1,1,-1
1.792917130640669,0.85,7.572666666666667,0.38804279756576043,-0.7442410188473805,0.44,1.5713333333333328,-0.17321664314972463,2.141519614496542,0.96,5.217,0.7267503129656082,-0.5623401310533165,0.55,1.2923333333333331,-0.26787072788416794,1,1,1,1
1.7770692898866791,0.83,7.310666666666666,0.3846128339849242,0.1832320081824936,0.63,3.4340000000000006,0.0426459071338327,0.4939547832856461,0.65,2.5356666666666663,0.16762946783847082,0.089271570558111,0.96,3.2633333333333336,0.04252451366039318,-1,1,-1,1
-0.0228360178190163,0.64,4.286666666666666,-0.004942421536563814,2.509185482248382,0.94,7.407999999999999,0.5839945330455062,2.099842059813233,0.83,4.733000000000001,0.712606535946383,-1.2652860914065438,0.38,0.0036666666666666,-0.6027190441698174,-1,1,1,-1
-0.1159710290036324,0.59,4.039333333333333,-0.02509972254828579,2.6136276457505474,0.8,6.974333333333332,0.6083026812219636,0.1143563056595569,0.42,1.5080000000000002,0.038808181052879136,-0.6127602416828303,0.4,0.7843333333333337,-0.2918883481614723,-1,-1,-1,1
2.305874350098324,0.95,8.71,0.4990626272434294,-0.5212982423469035,0.42,1.6700000000000002,-0.12132834570046633,0.48289824936559,0.65,2.547333333333333,0.1638773007173657,0.4053548764137753,0.85,3.2470000000000003,0.19309080003408116,1,-1,1,1
2.206636922310904,0.97,8.733333333333333,0.4775845742739092,-0.6845547596347215,0.38,1.2943333333333336,-0.15932510371402842,0.7351928218283255,0.72,3.0176666666666665,0.24949648358902152,0.2522760453886175,0.87,3.155333333333333,0.12017169711756037,1,-1,1,1
0.3843040056319218,0.71,5.055666666666666,0.08317528953937255,2.120614396487591,0.97,7.060000000000001,0.4935574603821806,0.34945204072041,0.67,2.426333333333333,0.11859073259981973,-0.0628116913678162,0.84,2.6780000000000013,-0.029920349904277745,-1,1,-1,-1
0.5520720654453726,0.68,5.325000000000001,0.11948549382021872,-0.518284948076382,0.41,1.7090000000000003,-0.12062702354118736,2.5091892143938943,0.98,5.750000000000001,0.8515233923175612,-0.5360683961455157,0.45,1.0303333333333335,-0.25535618665917886,-1,-1,1,-1
-0.1538271744601149,0.58,3.935000000000001,-0.03329296491121679,0.4851837258194744,0.62,3.868,0.11292295663504671,-0.2307073447507032,0.36,0.965,-0.07829329877067477,0.7046821674964532,0.69,3.117,0.3356753585782606,-1,1,-1,1
-1.3536499855915447,0.32,0.9173333333333336,-0.2929717823300045,3.3225640019523874,0.89,8.211,0.7733024228624635,-0.014855018900221,0.44,1.4563333333333333,-0.005041228463080728,-0.4672643094237992,0.39,0.9053333333333332,-0.2225813591592646,-1,1,1,-1
-1.4070506661705124,0.41,1.443,-0.3045293435410871,2.192375526180049,0.82,6.604,0.5102593374343357,1.6068558933432664,0.89,4.5216666666666665,0.5453057798176597,-0.45666066285671,0.69,1.922,-0.21753031199527811,1,-1,1,1
0.6570419526173907,0.74,5.870333333333333,0.1422042285471478,-0.6697609634203372,0.37,1.3476666666666672,-0.15588195605782237,1.977659074235812,0.73,4.400666666666668,0.6711422773860717,-0.4801144903755676,0.41,0.9523333333333333,-0.22870254300318824,1,-1,-1,-1
0.4171788892323622,0.7,5.104666666666666,0.0902904325562755,1.6795119630773936,0.84,6.033000000000001,0.3908941015164987,0.4568261285061639,0.64,2.4760000000000004,0.15502941444726043,0.0551891512961639,0.82,2.7783333333333338,0.026289352853622387,-1,1,-1,1
0.7720724076016241,0.76,6.091666666666668,0.16710038174603767,0.145844283550951,0.53,3.0170000000000003,0.03394418821257268,0.0699939330496028,0.44,1.521,0.023753278935739024,0.8400242622265188,0.73,3.374,0.40014556695695686,1,-1,-1,-1
0.5338298048878896,0.71,5.3646666666666665,0.11553730363358151,1.2841949038332403,0.78,5.391666666666666,0.2988869529611258,0.2030017717251788,0.59,2.0943333333333336,0.0688910809572624,0.3689412117504664,0.71,2.7646666666666677,0.17574515045360378,-1,1,1,-1
-0.9860138323779092,0.43,2.062666666666667,-0.21340393229314472,0.7796145888765973,0.6,4.072,0.18144958234752925,-0.0334829271912366,0.4,1.3026666666666669,-0.011362832098531388,0.9140808176997663,0.7,3.3753333333333333,0.43542240800697296,-1,-1,-1,-1
-1.1430690271526167,0.47,2.137333333333333,-0.247395540779163,0.6244423504665,0.65,4.135666666666666,0.14533438099911003,0.45544215428025,0.64,2.56,0.15455974622894914,0.5379562282458692,0.93,3.757000000000001,0.25625545550185874,1,1,1,1
-1.0326622156763388,0.51,2.4850000000000003,-0.2235000872395667,2.8021812016599448,0.91,7.659999999999999,0.6521871395915813,0.5173847083694272,0.61,2.499666666666667,0.17558069334774626,0.1062173023008985,0.67,2.398,0.05059661317064486,1,1,-1,-1
1.6467089764910474,0.83,7.478333333333334,0.35639882462716077,-0.2107454057541775,0.46,2.290666666666666,-0.049049448793484454,1.6335061936248312,0.6,3.619666666666666,0.5543498781948805,-1.1146698388401557,0.32,0.0003333333333333,-0.5309729905304074,1,-1,-1,-1
-1.2811796605134025,0.35,1.1466666666666667,-0.2772869594214445,2.78646295827947,0.92,7.725666666666666,0.6485288336320512,0.2983253628285753,0.67,2.488,0.10124028252349954,-0.0034713502319538,0.96,3.299,-0.0016535777228500461,-1,1,1,1
1.9680416322977128,0.98,8.501333333333333,0.4259451637063673,1.1790375280422265,0.72,4.894,0.274412344365696,0.4158244137280884,0.55,2.143333333333333,0.1411149917889845,-0.2925503530562605,0.47,1.261333333333333,-0.1393563640374811,1,-1,-1,-1
1.658423441590144,0.8,7.201,0.35893419769675466,0.328583536622884,0.57,3.385,0.07647541020545685,1.1850281017820643,0.68,3.404666666666667,0.40215346990675277,-0.3617816373648477,0.44,1.15,-0.1723346871128064,-1,-1,1,-1
-0.5110412187573776,0.52,3.177666666666666,-0.11060514778347133,-0.652034661139606,0.37,1.379333333333333,-0.15175628910482253,0.2239563045585029,0.46,1.7613333333333336,0.07600225247844718,0.9523580254174644,0.78,3.696333333333334,0.4536557563428063,-1,-1,-1,1
-1.1966105348676557,0.36,1.3363333333333336,-0.2589835813442104,0.3841135108367863,0.62,3.7603333333333335,0.0893996047660034,0.745477829094253,0.66,2.933333333333334,0.25298682390566796,0.4604566164932855,0.79,3.217,0.2193385145536469,-1,1,1,1
0.0976756231332212,0.73,4.902666666666666,0.021140030069906408,2.0239627849028894,0.99,7.067333333333334,0.4710625060733719,1.1606863584782166,0.86,3.827666666666667,0.3938928079709718,-0.4988877771498952,0.6,1.4596666666666664,-0.23764519837369846,1,1,1,-1
1.2178394324053272,0.8,6.839,0.2635781722759237,0.4130121107114188,0.55,3.404000000000001,0.09612554211055253,0.2508378448408679,0.43,1.6743333333333332,0.08512482491764438,-0.2845244094797574,0.42,1.1789999999999996,-0.1355332057226581,1,-1,-1,-1
-0.4645468348743988,0.56,3.3346666666666662,-0.1005423230802456,1.7723670250466863,0.84,6.182999999999999,0.41250543672439977,1.0413809102833431,0.84,3.726333333333333,0.3534050761625894,-0.314533817647757,0.83,2.478,-0.14982818764805975,-1,1,1,1
0.0517608945499787,0.7,4.782666666666668,0.011202660726713488,2.738729331944642,0.92,7.550999999999999,0.637419181906744,-0.3311473685685824,0.37,0.8470000000000002,-0.1123788230170065,0.5247326667663126,0.76,3.072,0.24995641183923595,1,1,-1,-1
2.0487210218807057,0.88,8.025,0.44340668242613956,-0.3574756289992593,0.46,2.0603333333333333,-0.08319983297747523,2.217032487260441,0.99,5.384666666666666,0.7523765101494232,-0.6725173618321328,0.41,0.7083333333333334,-0.32035365303073776,1,-1,1,-1
1.8499135994107825,0.99,8.281333333333334,0.40037859871069187,-0.2085219735207522,0.58,2.7076666666666664,-0.048531961235030216,1.0414965179854336,0.98,4.041,0.35344430901999907,-0.6016237245318758,0.95,2.459,-0.2865834680887431,1,1,-1,1
2.5822598782694266,0.91,8.698333333333332,0.5588810157932009,-0.6256893907443033,0.4,1.4550000000000003,-0.14562462048514122,0.8551033385100686,0.73,3.166666666666667,0.2901895526304703,-0.0270893759466059,0.97,3.206000000000001,-0.012904024543212258,-1,-1,-1,1
0.3473902956480703,0.65,4.901333333333333,0.07518601940197005,0.0897939676349857,0.59,3.289,0.02089888793406699,1.5997123694130675,0.73,4.009333333333333,0.5428815394713158,-0.1501372380504761,0.53,1.6913333333333336,-0.0715178750692551,-1,1,1,-1
-0.4810989931202387,0.57,3.378,-0.10412472278054394,2.2798504000283337,0.98,7.415,0.5306184732844557,2.427389099962708,0.92,5.362000000000001,0.8237635444221391,-1.309454300624667,0.39,0.0,-0.62375857113802,-1,1,1,-1
0.4831322154989035,0.75,5.644,0.10456477507655189,0.9266987422078784,0.66,4.441666666666667,0.21568234116539345,2.688139413628534,0.83,5.379000000000001,0.9122522842775851,-1.1261340378078537,0.33,0.0,-0.536433961840305,1,-1,-1,-1
-1.249392454149295,0.36,1.2806666666666664,-0.27040722344618456,2.812343879677959,0.89,7.653333333333334,0.6545524284255914,-0.0635758499612244,0.44,1.3933333333333338,-0.021575225621847317,0.5447428044456641,0.8,3.332999999999999,0.25948824115255614,-1,1,-1,1
1.7311880385611025,0.89,7.464999999999999,0.37468271015715277,1.936399532955169,0.85,6.174666666666666,0.45068280086826545,-0.0865278141116077,0.6,1.7346666666666668,-0.02936424936767368,-0.2110801949272698,0.98,2.920000000000001,-0.10054805327727702,1,-1,1,1
1.6573885018534815,0.8,7.164666666666666,0.35871020468343395,-0.0242723073072355,0.51,2.693,-0.00564920165213313,0.0461746363264361,0.48,1.6030000000000004,0.015669915500260184,0.8204664620450521,0.92,3.9613333333333336,0.390829208615948,-1,-1,-1,-1
-0.2685074617602208,0.59,3.786666666666667,-0.05811333097781608,2.526478171577252,0.88,7.2076666666666656,0.588019279761586,0.3986731532198284,0.61,2.374,0.13529450625256648,0.0148582150511744,0.6,2.06,0.007077710910232419,-1,1,1,-1
-0.232233778855404,0.63,4.166333333333333,-0.05026258252333025,0.6241476429921415,0.6,3.8663333333333343,0.14526578999414425,0.1433842884934277,0.51,1.821,0.048659174462638524,0.7512412022275452,0.93,3.971333333333334,0.35785375530701796,1,-1,-1,1
1.4715688913775375,0.85,7.107333333333333,0.3184930857439215,0.663623927181078,0.73,4.409666666666667,0.15445360584689335,1.9140886358348808,0.92,4.787999999999999,0.6495688882419807,-0.6617758780033376,0.44,0.7850000000000001,-0.31523694708555494,1,1,1,-1
-0.8788244472365614,0.45,2.314333333333333,-0.19020482946303266,1.3682550955082382,0.65,4.937999999999999,0.31845134655907054,-0.3859533997724559,0.3,0.6170000000000001,-0.13097790567784023,0.1668687440953526,0.55,2.102333333333333,0.07948792816584707,-1,-1,-1,1
-1.0177193491556669,0.43,1.9756666666666665,-0.22026598811181658,2.0995942038902973,0.84,6.625333333333334,0.48866516459646475,0.0481869351762773,0.57,1.9176666666666664,0.016352813200100416,0.5023064134753459,0.88,3.5403333333333333,0.23927366582658047,-1,1,1,1
2.243982204917285,0.96,8.683,0.48566725009355827,-0.8412390762778362,0.35,0.9756666666666668,-0.19579223019028955,0.9899246461644609,0.8,3.5180000000000007,0.33594277705531267,-0.0935934821883637,0.96,3.0996666666666663,-0.044583256315089255,1,-1,1,1
0.4463930922586385,0.7,5.156000000000001,0.096613290917788,0.8510202191559273,0.74,4.7043333333333335,0.1980687195164687,1.4212169303736966,0.98,4.527666666666667,0.48230697582656806,-0.4111739970639374,0.67,1.8243333333333331,-0.1958627382226024,-1,1,1,-1
-1.2568815046918729,0.37,1.3393333333333333,-0.27202808593558186,2.231248406732341,0.85,6.847333333333333,0.5193067155125508,2.0236463183258357,0.85,4.833666666666667,0.6867485990880131,-0.5364325679733324,0.49,1.1686666666666663,-0.2555296599135408,-1,1,-1,-1
-1.3374649683736606,0.42,1.6429999999999998,-0.2894688433193021,-0.1123598460257735,0.47,2.469,-0.02615093076104094,2.177260353083628,0.77,4.751666666666667,0.7388793603850003,-0.3087114539388911,0.47,1.3453333333333335,-0.14705470462848774,1,-1,-1,-1
-1.0049827108685403,0.51,2.5289999999999995,-0.21750938510543352,1.5962428734334244,0.8,5.886666666666667,0.37151383111887953,0.2324431900612471,0.57,2.0933333333333333,0.07888237865309007,0.3102876008135382,0.98,3.678000000000001,0.14780550221032357,1,1,-1,1
0.4982599650634878,0.74,5.650666666666667,0.1078388886212297,1.81827038074484,0.8,6.129333333333332,0.4231891063717086,-0.2618152558747194,0.35,0.8863333333333333,-0.08885014074029643,0.1249246890577131,0.53,1.9550000000000003,0.05950787706705607,1,1,-1,-1
1.0695008626326006,0.83,6.541333333333333,0.23147311141293558,2.2972139471834554,0.9,6.889333333333335,0.5346597116403315,-0.2095634327673452,0.48,1.2813333333333334,-0.07111785916825245,0.1826092285147771,0.75,2.6346666666666665,0.08698590809977585,1,1,1,1
-0.7751831652727805,0.49,2.526,-0.1677736460529236,2.2717292829750795,0.98,7.381666666666667,0.5287283428039169,1.1056132592048749,0.9,3.9623333333333335,0.37520309256423406,-0.5520274043779549,0.82,2.1876666666666664,-0.2629582604139463,-1,1,1,1
-0.8358662204590588,0.48,2.4060000000000006,-0.18090733867981398,2.379213294701107,0.96,7.397333333333333,0.5537444588630428,1.0141148024702162,0.99,4.164333333333334,0.3441519961289506,-0.4975646270707969,0.74,1.981,-0.2370149158183273,-1,-1,1,-1
-1.0345670190050191,0.4,1.813666666666667,-0.22391234567574417,-0.4689624922488342,0.39,1.6803333333333337,-0.10914758339479522,0.5907897675746077,0.46,2.134,0.20049157877205068,-0.6973174312195172,0.33,0.4679999999999999,-0.3321671663681785,-1,-1,-1,-1
1.569308502352306,0.86,7.212666666666666,0.3396469647645796,0.5856477418279815,0.72,4.242333333333334,0.1363052201352293,1.129761285401956,0.85,3.7576666666666654,0.3833980142812394,-0.3804560452489944,0.77,2.1253333333333333,-0.1812302415228436,1,1,1,1
-0.288084313254267,0.56,3.660333333333333,-0.06235036797827387,-0.4055911747079779,0.42,1.8863333333333328,-0.09439837363825342,0.2053828054088204,0.5,1.8663333333333332,0.06969911323632934,1.0283996401684838,0.91,4.210333333333335,0.48987818040258196,-1,-1,-1,1
-1.19455083107008,0.37,1.4299999999999995,-0.25853779764896373,0.1079554135764548,0.56,3.182333333333333,0.025125831385260426,1.4914480886422967,0.68,3.764,0.5061407599797156,-0.3807984318475117,0.42,1.096666666666667,-0.18139333738297866,-1,1,1,-1
-0.8007202468271704,0.54,2.994666666666667,-0.17330066143956863,0.1358088776813129,0.55,3.127666666666667,0.03160852103841465,0.9905970449804145,0.59,2.9443333333333337,0.33617096364142846,-0.0775548407193162,0.54,1.8046666666666664,-0.03694324926714906,1,-1,-1,1
-0.5130490165970261,0.6,3.6716666666666673,-0.11103969742178355,1.228146745775478,0.73,5.168666666666667,0.2858421549083035,0.4967050661792271,0.55,2.304,0.16856280925646377,0.109779565595069,0.61,2.219666666666667,0.05229349733172571,1,1,-1,1
-0.7468143550925572,0.5,2.735333333333334,-0.1616337568869295,2.3417871439447357,0.85,6.923333333333334,0.5450337965428252,0.1802696355780066,0.51,1.8536666666666668,0.06117665847544073,0.3109611672204253,0.72,2.7976666666666667,0.1481263555759783,-1,1,-1,1
-1.3362007631336763,0.32,0.9416666666666668,-0.2891952301502174,0.4493249944571276,0.54,3.4243333333333337,0.10457709969234144,0.7152564654282922,0.51,2.425666666666667,0.24273084242699824,-0.4787902805473005,0.38,0.8626666666666665,-0.22807175563628834,-1,-1,1,-1
-1.4120555369388992,0.4,1.4216666666666669,-0.3056125525869653,-0.9552143841100712,0.3,0.6896666666666665,-0.22231914784827042,3.156173183235432,0.95,6.327,1.071085145876311,-0.8081087939465227,0.41,0.6323333333333333,-0.38494263327531986,1,-1,1,1
-0.6037463248169943,0.59,3.473666666666667,-0.13066940401105817,-0.0487618923703103,0.57,3.0,-0.011348973109671336,1.636040478029182,0.91,4.599,0.5552099179402735,-0.5069898548915486,0.99,2.886000000000001,-0.241504623198965,1,1,-1,1
1.8797654276407825,0.88,7.731999999999999,0.40683945891491247,0.222246916183872,0.64,3.5163333333333333,0.05172634106000944,1.0104182749221806,0.74,3.3289999999999997,0.3428975352618936,-0.0406163607049432,0.7,2.268,-0.019347603888166226,1,1,-1,-1
-1.1665628198223494,0.4,1.6266666666666665,-0.252480325166122,2.6148708553534563,0.9,7.479,0.6085920291464852,1.88225126425794,0.86,4.711666666666668,0.638764495136768,-0.6180842466925272,0.44,0.9056666666666666,-0.2944244380089729,-1,1,1,-1
0.9673236504364802,0.8,6.391666666666667,0.2093587980459341,-0.1465415560722878,0.5,2.477333333333333,-0.034106473282123885,1.6422988343363087,0.91,4.549333333333333,0.5573337660591823,-0.3221000237335292,0.79,2.334333333333333,-0.15343235000389427,1,-1,1,1
0.915710315457294,0.73,6.029333333333333,0.198188073780577,-0.4079242650036629,0.43,1.923333333333333,-0.0949413833070965,-0.0288089469138397,0.43,1.3903333333333334,-0.009776660948662258,1.0359157782397928,0.93,4.266666666666667,0.493458492859152,-1,-1,-1,1
-0.9623238069934764,0.45,2.205666666666667,-0.2082766770689759,1.5545549296189345,0.77,5.749999999999999,0.3618112676958857,1.367051915807768,0.71,3.722,0.46392542983413054,-0.4405883946127464,0.43,1.0606666666666666,-0.20987428683272052,-1,1,1,-1
-1.052281506806673,0.41,1.826,-0.22774630949176397,0.9140078312224688,0.64,4.391333333333334,0.2127286246357548,0.9548516997160276,0.73,3.369333333333333,0.3240403528909572,0.2433333530485764,0.81,3.063333333333333,0.11591184551869972,-1,-1,1,1
2.609776459108589,0.93,8.99033333333333,0.564836456134416,0.8023239566014042,0.67,4.359999999999999,0.18673502126546992,-0.1503273174695174,0.37,1.0456666666666667,-0.051015374446587186,-0.3883332065984222,0.41,1.0066666666666668,-0.18498252742209093,1,1,-1,-1
-0.4555799389049482,0.53,3.303333333333333,-0.09860160906842544,-0.563197356923844,0.38,1.5226666666666664,-0.13108005757090763,-0.1989228876875315,0.4,1.1376666666666668,-0.06750686283904195,0.8289483779582425,0.68,3.220666666666667,0.3948695693585876,-1,-1,1,1
-0.776125113042804,0.47,2.549666666666666,-0.16797751272450262,-0.6596162519908417,0.43,1.6953333333333336,-0.15352084881562642,-0.3415162489133294,0.34,0.792,-0.11589762666682475,1.4439696189840523,0.87,4.497,0.6878349445830495,-1,1,-1,1
2.3501173206127204,0.97,8.972666666666665,0.5086381763625853,-0.5952988887196005,0.4,1.5183333333333338,-0.13855145384820067,-0.2256635562493294,0.44,1.1896666666666669,-0.07658162877377517,1.0042165142825463,0.84,3.8483333333333336,0.4783585481091393,1,-1,1,-1
0.8220971002130311,0.75,5.92,0.17792727459934046,1.393020964913668,0.79,5.549000000000002,0.3242154211726101,1.1645960666841066,0.71,3.438333333333334,0.39521961424582486,-0.5241084075426652,0.42,0.8916666666666664,-0.24965904595088362,-1,1,1,-1
1.4055989247096798,0.86,6.959333333333333,0.30421514172541125,1.7906762715200033,0.87,6.138999999999999,0.416766779666261,0.1340420758055627,0.61,1.99,0.04548878277033861,-0.2288714491078782,0.98,2.9096666666666677,-0.10902291741049318,1,1,-1,1
2.017421271168076,0.89,7.949999999999999,0.4366324469514081,0.6068767368826191,0.64,3.9086666666666674,0.14124611316273455,0.1286997790428159,0.55,1.856,0.043675810422105346,0.4956297379026786,0.82,3.206333333333333,0.23609323134087729,1,-1,-1,-1
0.3099345076257274,0.64,4.819000000000001,0.06707942678771665,0.0290530359113216,0.51,2.81,0.0067618812003420676,2.949573452126884,0.83,5.7046666666666646,1.0009730543384308,-1.2205620050117332,0.35,0.0023333333333333,-0.5814147251021169,-1,-1,1,-1
-1.1839073264367288,0.37,1.4526666666666666,-0.2562342135941034,-0.5170752391295474,0.38,1.5786666666666669,-0.12034547264886568,0.395788935878669,0.44,1.873,0.13431571257673025,-0.2499278741212494,0.47,1.4109999999999998,-0.11905314570738733,-1,-1,-1,1
-0.5489684767549767,0.58,3.5306666666666664,-0.11881378110280813,-0.1072613714485588,0.53,2.777999999999999,-0.024964298166109428,2.098458198490063,0.78,4.683333333333333,0.7121369060429693,-0.619536231953984,0.38,0.7060000000000001,-0.29511609120493987,1,1,1,-1
-1.1423756440464012,0.39,1.6103333333333334,-0.24724547119941365,1.5733068690654326,0.76,5.724999999999999,0.3661756441830884,2.0652186396767758,0.66,4.260000000000001,0.700856663916364,-1.2251193867388404,0.35,0.0,-0.5835856339401533,-1,1,-1,-1
1.5327032500475726,0.97,7.681333333333333,0.33172445442253523,1.5347692222221072,0.88,5.852,0.35720628929395765,0.8675096506305375,0.9,3.555333333333333,0.29439978313934173,-0.6976409438425424,0.78,1.7543333333333335,-0.3323212716098712,1,1,1,1
-1.0654750566322293,0.42,1.8840000000000003,-0.2306018023065951,2.8127724631086446,0.86,7.487,0.6546521780783152,0.3541720228836329,0.56,2.2070000000000003,0.12019251504023916,0.2799426951739669,0.65,2.5436666666666667,0.1333507060604865,-1,-1,-1,-1
1.0615391637423777,0.8,6.610333333333334,0.22974995318217323,-0.1883783493030164,0.48,2.388333333333334,-0.043843680315941,0.9785147434629068,0.7,3.266,0.3320706900087455,0.1542587061496156,0.69,2.5276666666666667,0.07348113644560385,1,-1,1,1
0.3253098498243787,0.68,4.851333333333333,0.07040712704688233,1.2507129988926955,0.81,5.423333333333333,0.29109428495010786,0.8838602513916625,0.84,3.518,0.29994855520749614,-0.463117560992587,0.95,2.672666666666667,-0.22060605549644274,-1,1,1,1
1.8035510026844517,0.94,7.882666666666667,0.39034429682989613,1.8519660651706955,0.89,6.306666666666667,0.4310315299913023,0.5988821881522624,0.67,2.640333333333333,0.20323783855302519,-0.2835864986706606,0.59,1.608666666666667,-0.13508643189797553,1,1,-1,-1
0.6705424747748507,0.68,5.4833333333333325,0.14512615968219544,0.3706691993532027,0.54,3.3286666666666678,0.08627053979152474,-0.3643830662155185,0.31,0.6693333333333331,-0.12365775481059627,0.1830176337515969,0.5,1.9379999999999995,0.08718045193902438,-1,-1,-1,-1
-0.8732865501616138,0.46,2.3473333333333333,-0.18900625701544496,3.090475352926327,0.9,7.967333333333331,0.7192854906061499,0.227060764991037,0.53,1.9753333333333327,0.07705578828342458,-0.1386783525561623,0.49,1.5626666666666664,-0.06605943483246511,-1,1,1,-1
-1.366535570047399,0.31,0.8216666666666665,-0.295760621900483,3.303094918048645,0.97,8.602333333333332,0.7687711362582537,0.010890906446318,0.42,1.4076666666666666,0.0036959594555016615,-0.1282975775230468,0.51,1.6569999999999996,-0.06111455252624607,-1,1,-1,1
-0.2362872430898326,0.65,4.233333333333333,-0.051139877728155675,1.9453022351106544,0.79,6.149666666666666,0.4527548395536946,0.7317776140966643,0.66,2.87,0.24833749196875993,-0.1391842885075813,0.61,1.941,-0.06630043742873283,1,-1,1,1
1.5292319551719755,0.82,7.289666666666667,0.33097315869799665,-0.5844204027864994,0.39,1.536,-0.13601956596757622,1.6609917920514443,0.72,4.0440000000000005,0.5636774449952827,-0.5400243036970445,0.39,0.8186666666666664,-0.25724058326677224,1,-1,1,-1
0.3619265296646672,0.71,5.061666666666667,0.07833211066155617,2.3079937678134765,0.91,6.97,0.5371686358947084,0.0367008096975927,0.57,1.814333333333333,0.012454859041805799,-0.0340512438555182,0.96,3.1173333333333337,-0.016220310401560422,-1,1,-1,1
1.8849310381378803,0.86,7.775666666666667,0.4079574570165384,0.8707982568338739,0.64,4.2636666666666665,0.20267191284753291,0.3010168548501251,0.49,1.8823333333333336,0.10215367255540246,0.0216305846152111,0.53,1.822,0.010303729229823227,1,-1,-1,-1
1.973003398461376,0.92,7.931,0.42701904358074105,1.087118068555152,0.81,5.147,0.25301876377919885,0.4245258724105616,0.7,2.560333333333333,0.1440679359403886,-0.1495303432252126,0.79,2.387666666666667,-0.07122878071227233,1,1,1,1
1.342428804413121,0.78,6.746666666666667,0.2905431711789069,0.6970046354312012,0.62,4.0216666666666665,0.16222272106981064,1.1071509256754326,0.63,3.1636666666666664,0.3757249180853033,-0.3332048909952212,0.45,1.2130000000000003,-0.15872215365150996,-1,-1,-1,-1
-0.734342081230833,0.49,2.673000000000001,-0.15893437053013768,1.1397273890835833,0.74,5.122333333333334,0.2652631975977432,0.5520840531234175,0.69,2.8126666666666664,0.18735633130546467,0.1297714101405409,0.98,3.5093333333333336,0.06181661271051227,-1,1,1,1
-1.0909300308186822,0.42,1.813,-0.236111047115777,1.7241539389004386,0.83,6.165666666666666,0.40128419424158773,1.1692817828755664,0.87,4.003333333333334,0.396809768118598,-0.3486087228566705,0.91,2.7716666666666665,-0.1660597691355817,-1,1,1,-1
-0.1871277163567128,0.65,4.2876666666666665,-0.04050023356696006,1.1653534021222502,0.71,4.948333333333333,0.271227464338568,1.4747514583793406,0.78,4.004666666666667,0.5004745586584977,-0.1653997270544425,0.62,1.9513333333333336,-0.07878816188154196,1,-1,-1,-1
-0.6199070798580655,0.52,2.9643333333333337,-0.13416709193524648,1.0203924688227692,0.69,4.701333333333333,0.23748886942361017,1.2419520955372194,0.97,4.392,0.4214713085091963,-0.5117055430105744,0.95,2.735666666666667,-0.24375094128860955,-1,-1,1,1
-1.2534988466846608,0.36,1.2866666666666668,-0.271295973974636,1.7324438926729302,0.79,6.046666666666667,0.40321362023125074,-0.4378027986393537,0.32,0.6259999999999998,-0.14857361976727448,1.1753473281352873,0.9,4.324666666666666,0.5598767132528565,-1,1,-1,-1
0.2215699476685637,0.66,4.9093333333333335,0.04795459917273787,-0.3191654582271768,0.41,1.934666666666667,-0.0742834214769239,0.1978447411721295,0.37,1.4360000000000004,0.06714098091473589,-1.1241621614269677,0.32,0.003,-0.5354946585036283,1,-1,1,-1
-1.3247041851424366,0.31,0.8493333333333336,-0.28670701459919556,0.1326166913854187,0.59,3.3349999999999995,0.030865563071196322,1.7147825140680657,0.86,4.556333333333333,0.5819319703312162,-0.0503387458419042,0.8,2.732,-0.023978862159792294,-1,1,1,1
2.478764484265524,0.97,9.211000000000002,0.5364814070560731,-0.9431954717049786,0.31,0.722,-0.2195218340636245,-0.4223793975637258,0.32,0.6240000000000001,-0.14333950401001963,1.2051001458010395,0.88,4.234,0.5740494682895663,1,-1,-1,1
-1.154568345800307,0.38,1.541,-0.2498843494931248,1.022278855028166,0.67,4.700666666666666,0.2379279119889996,0.4749370457219486,0.54,2.2796666666666665,0.1611755709734803,-0.1104051457491417,0.47,1.5429999999999997,-0.0525914924453013,-1,1,1,-1
-0.2956283445768255,0.61,4.008,-0.06398313001133185,0.4218047062282699,0.55,3.425,0.09817195428272896,0.5596314068759227,0.53,2.321333333333333,0.1899176161354357,-0.2541523369143157,0.43,1.2503333333333335,-0.12106546860737073,1,-1,-1,-1
-0.8884960369068344,0.45,2.2756666666666665,-0.19229806101758856,0.1708591868498126,0.59,3.3816666666666677,0.03976622363982496,2.3382306270552005,0.84,5.121,0.7935065495057978,-0.6202573790884891,0.47,1.0186666666666668,-0.29545960965074175,-1,1,1,1
0.5874076464627027,0.8,5.765333333333333,0.12713320797122174,1.8821656920650425,0.98,6.791333333333332,0.4380602718404339,0.9396699392044648,0.87,3.5926666666666662,0.31888824075130673,-0.5998343129880264,0.73,1.743333333333333,-0.2857310818792839,1,1,1,1
-0.5657739596909974,0.51,3.050333333333334,-0.12245100811207144,0.5677012089332103,0.57,3.6956666666666673,0.13212829612071747,-0.2032779327617524,0.36,0.9993333333333332,-0.06898479951038711,0.7830649100877691,0.63,2.998333333333334,0.37301297891164287,-1,-1,-1,-1
0.5879161174564054,0.74,5.748,0.127243256842698,-0.7431708469081935,0.37,1.2536666666666667,-0.17296756847337033,2.3422469393927607,0.97,5.528999999999999,0.7948695331686748,-0.3924688235491851,0.53,1.440333333333334,-0.18695252860407297,1,-1,1,-1
0.4337330306086118,0.64,4.957333333333335,0.0938732614674163,-0.7754615414806749,0.39,1.358,-0.18048299100071327,0.7284832987694552,0.56,2.593333333333333,0.24721952663290683,0.2581311863301514,0.61,2.396333333333333,0.12296079357229016,-1,1,-1,1
2.089143496207365,0.87,8.014666666666667,0.45215535784129496,-0.436304088854802,0.49,2.1466666666666665,-0.10154657933389986,-0.02377052421985,0.46,1.4523333333333333,-0.008066811902721637,0.6224022485964595,0.99,3.9663333333333335,0.2964813182654914,1,1,-1,1
0.4391085562571692,0.67,5.105333333333332,0.09503669170934129,1.6267230370619838,0.79,5.885,0.37860786583705475,1.5797337269748413,0.68,3.811,0.5361015480361113,-1.065365235905404,0.31,0.0053333333333333,-0.5074867423563115,-1,1,1,-1
-0.5667345307567326,0.51,3.0280000000000005,-0.12265890544164597,-0.246736490674214,0.46,2.2626666666666666,-0.05742611005682157,1.427284582695569,0.77,3.984333333333333,0.48436610626555027,0.1474719709022469,0.7,2.5943333333333327,0.0702482750325929,-1,-1,1,1
-0.985947645389365,0.45,2.102333333333333,-0.21338960737887053,2.24062902249394,0.87,6.8616666666666655,0.5214899850875307,1.404628129146975,0.95,4.476333333333333,0.476677367579399,-0.4793438353595634,0.68,1.835,-0.2283354414774658,-1,1,1,-1
2.2505572644995318,0.9,8.272,0.48709029663087644,-0.4392789615828474,0.46,1.9426666666666663,-0.10223895916073035,1.771235010648046,0.89,4.576666666666666,0.6010898007239281,-0.3700674001818151,0.69,1.9193333333333336,-0.17628161032580789,1,-1,-1,1
0.6432395798521222,0.7,5.524333333333335,0.13921696759160856,-0.8396055267477459,0.33,0.941333333333333,-0.19541203350822642,1.7011044610823358,0.98,4.920666666666666,0.577290159338289,-0.1818647996595195,0.83,2.688333333333334,-0.08663129940602618,-1,-1,1,1
1.8691063331337352,0.98,8.277333333333335,0.4045325007285325,0.1473572082586871,0.64,3.386333333333334,0.03429631035120216,0.7530669772861187,0.75,3.063666666666665,0.2555622921788724,-0.1294673545306075,0.89,2.756666666666667,-0.06167177581722927,1,1,-1,1
1.1929030392358149,0.76,6.522333333333334,0.2581811644603758,0.0236875407161649,0.5,2.7373333333333334,0.005513101513379384,-0.3529718075709656,0.34,0.7703333333333333,-0.11978520760854319,1.1745723005877622,0.8,3.956666666666665,0.5595075288716937,-1,-1,-1,-1
-0.9045594316189708,0.46,2.247333333333333,-0.19577467715113683,1.7050962408325772,0.83,6.1066666666666665,0.3968486546759395,1.1965603863498604,0.96,4.2956666666666665,0.40606708870441416,-0.4819796575199269,0.86,2.440333333333333,-0.2295910153938201,-1,1,1,1
-0.350534608366551,0.63,3.9646666666666666,-0.07586654606036884,2.744796729384933,0.98,7.939999999999999,0.6388313241975438,-0.2409638762936572,0.38,0.9853333333333332,-0.08177397550990503,0.4090851207857717,0.66,2.651,0.19486770198351316,1,1,-1,-1
-1.2669152880815655,0.34,1.1486666666666665,-0.27419970742893773,-0.5651668674357075,0.38,1.5243333333333335,-0.13153844670947118,-0.042230483835546,0.47,1.531,-0.014331420145029763,1.1214364323787571,0.98,4.574333333333334,0.5341962574402158,-1,-1,1,1
-1.2664458018891966,0.33,1.0486666666666669,-0.2740980960759132,1.779257199678586,0.8,6.123000000000001,0.41410907437702665,-0.0972066698441995,0.48,1.4893333333333334,-0.03298824687544351,0.8565572653275879,0.81,3.674666666666666,0.40802106317398695,-1,1,1,-1
-1.2034583810984296,0.46,2.026333333333333,-0.26046566736105836,2.0523613079747784,0.77,6.236666666666667,0.4776720542067722,0.1081372189629443,0.44,1.5636666666666668,0.0366976595463152,0.3847875241455907,0.6,2.4739999999999998,0.1832935415449723,1,-1,-1,-1
1.446228439815714,0.98,7.626666666666667,0.3130086271777211,1.7369029151690816,0.96,6.422666666666666,0.40425142504038186,0.2454873665197303,0.76,2.5036666666666667,0.08330907605964637,-0.5183123353448562,0.93,2.3903333333333334,-0.24689808689290546,1,1,1,1
0.0607747513817331,0.6,4.324666666666667,0.013153538523614982,-0.7577020111726376,0.34,1.1123333333333334,-0.17634959046786136,2.3584343052121435,0.69,4.668666666666666,0.8003629095055947,-1.0758581394654518,0.31,0.0166666666666666,-0.5124850370876223,-1,-1,-1,-1
1.8071002553879636,0.95,7.983666666666666,0.3911124650429169,2.281239046087496,0.92,6.910666666666666,0.530941670478375,0.3316435020969368,0.57,2.0776666666666666,0.11254719186806139,-0.5084033845637679,0.51,1.136,-0.24217795807455714,1,1,-1,1
-1.0633541784130525,0.42,1.829666666666667,-0.23014277857181065,2.497860598761865,0.99,7.775666666666668,0.5813587494056387,1.0307656303370414,0.8,3.6270000000000007,0.3498026538588339,-0.3028751128077314,0.68,2.02,-0.1442745634636456,-1,1,1,1
2.6408058735363378,0.91,8.969666666666667,0.5715521824642037,-0.9501430970462996,0.3,0.6646666666666667,-0.2211388429478558,0.583618181406772,0.57,2.4513333333333334,0.19805781516948864,0.4348449082244823,0.71,2.8836666666666657,0.20713837702572285,1,-1,-1,1
-0.1746224988425653,0.61,3.987666666666668,-0.03779371718344815,2.78116810580946,0.94,7.745333333333333,0.6472964955216784,0.1002663360519868,0.5,1.7076666666666669,0.034026581224112305,0.1598117827598808,0.63,2.2916666666666665,0.07612634455266541,-1,1,-1,-1
2.323483509817346,0.9,8.386666666666665,0.5028737948001307,0.0014198222675658,0.54,2.816999999999999,0.0003304532279581484,0.4107735659263918,0.62,2.3786666666666663,0.1394009261340278,0.2816042291261631,0.75,2.787333333333333,0.13414217777769327,1,-1,1,1
-0.0046501259746962,0.62,4.254666666666667,-0.0010064312853151963,1.247430026952652,0.78,5.394666666666667,0.29033019728951404,1.6728881647775116,0.83,4.359333333333334,0.5677146214672141,-0.393935784412097,0.52,1.3776666666666668,-0.187651315427965,-1,1,1,-1
-0.6812541520194211,0.5,2.826999999999999,-0.1474444984015758,-0.2573471504643834,0.46,2.240666666666667,-0.059895663365376585,1.3388324668746092,0.78,3.917333333333333,0.45434882208089655,0.0514049493512076,0.97,3.4266666666666667,0.024486748213691366,-1,-1,-1,1
1.585439230755699,0.96,7.665,0.3431381539943849,1.467813562989444,0.87,5.731999999999999,0.34162285027561307,0.7118559130033586,0.89,3.3673333333333333,0.24157682426048357,-0.6666743352874653,0.87,2.0656666666666665,-0.3175703272690944,1,1,1,-1
-1.3139370011255012,0.32,0.9703333333333334,-0.28437666249511145,1.0838958901631472,0.61,4.454,0.2522688253714005,1.0096422089007255,0.47,2.590333333333333,0.3426341679688011,-1.1565573680014956,0.33,0.0116666666666666,-0.550926115527374,-1,-1,-1,-1
1.797432699140681,0.9,7.629333333333333,0.3890201064460199,2.169429571447159,0.94,6.883666666666667,0.5049188346240333,-0.0513168955208245,0.56,1.6583333333333328,-0.01741500270542717,-0.1345333481900801,0.68,2.0506666666666664,-0.06408496195508795,1,1,1,1
1.60130225738763,0.82,7.055333333333334,0.3465714042695469,0.7588450408585548,0.68,4.259333333333334,0.17661562225084704,1.7150024110238786,0.94,4.660666666666667,0.5820065949951116,-0.5352276743243001,0.52,1.1799999999999995,-0.2549557088099894,-1,-1,1,-1
-0.6629369840675756,0.52,2.9470000000000005,-0.14348009593475564,2.894225717353301,0.92,7.837333333333332,0.6736098260936468,1.884267655676412,0.75,4.3373333333333335,0.639448781698757,-1.0328379992183154,0.3,0.0,-0.4919923927869315,-1,1,-1,-1
0.9686069713580744,0.82,6.347666666666667,0.2096365484405729,2.202100170960116,0.86,6.5683333333333325,0.5125226772422322,-0.1257320296436541,0.49,1.3886666666666667,-0.04266866914259323,0.1221521157620708,0.95,3.212666666666667,0.05818716174584153,1,-1,-1,1
-0.1205768913808471,0.62,4.041666666666667,-0.026096573820167286,2.340829231697623,0.91,7.068999999999999,0.5448108494871338,1.685118770150163,0.92,4.595000000000001,0.5718652237881846,-0.6747621558682116,0.47,0.89,-0.32142296069559917,-1,1,1,-1
-0.1398767374456406,0.68,4.41,-0.03027365826628158,2.291942438997056,0.96,7.263333333333333,0.5334328067408964,1.625501763927411,0.83,4.242,0.5516334791722739,-0.6370175316546063,0.44,0.823,-0.3034433085180557,1,1,-1,-1
-0.4955999878381827,0.52,3.1983333333333346,-0.1072631871644648,-0.1751029197574292,0.44,2.244,-0.04075392137492132,0.3652470355871224,0.45,1.8713333333333333,0.12395095315767442,-0.0470126160436352,0.51,1.7496666666666665,-0.022394460192195455,-1,-1,-1,1
-1.3468438927991633,0.32,0.9289999999999998,-0.29149873305041835,-0.2122607767567959,0.44,2.209666666666668,-0.049402140289320724,0.1702835654515415,0.5,1.8456666666666663,0.05778776605504084,0.8990729363980674,0.75,3.5443333333333333,0.42827340357658467,-1,1,1,1
1.9754621073991536,0.94,8.092,0.4275511843463738,0.6299575334225169,0.74,4.3566666666666665,0.14661799941546302,0.9354508184482904,0.81,3.418666666666668,0.31745643162416487,-0.2611996674859769,0.7,1.9976666666666667,-0.12442246460610064,1,1,1,-1
1.4541892871215063,0.79,6.882333333333334,0.31473160109923726,-0.4115430291971274,0.44,1.9283333333333332,-0.09578362415390325,1.558378741684936,0.84,4.277666666666666,0.5288544781807819,-0.0506755133573064,0.71,2.3686666666666665,-0.024139281369620975,-1,-1,1,1
0.8285921787330537,0.7,5.779333333333333,0.179333010757608,0.0401533362819788,0.54,2.9960000000000004,0.009345394765795222,-0.040226767426579,0.37,1.192666666666667,-0.013651434999223179,-0.300372493330981,0.41,1.1376666666666668,-0.14308244064715986,-1,1,-1,-1
-0.2424949117561929,0.57,3.787,-0.052483409492390096,1.1781724845031434,0.68,4.898666666666666,0.2742110118212329,-0.11930898653675,0.38,1.1463333333333332,-0.04048893258704851,-0.2324634345773155,0.48,1.4503333333333337,-0.11073395973010365,-1,1,1,1
0.5817565933822291,0.79,5.775666666666666,0.12591014505935363,1.079260767878356,0.8,5.15,0.2511900346269674,1.2175831022440722,0.92,4.067333333333333,0.41320139896339225,-0.5434486541650947,0.79,2.0323333333333333,-0.25887177265154715,1,1,1,1
-0.5705621850043956,0.52,3.1083333333333334,-0.12348732837151494,2.046648874419734,0.75,6.153333333333333,0.476342527158998,0.1733752382674049,0.42,1.5733333333333333,0.05883696222924642,-0.4373380164922711,0.39,0.931,-0.2083259691777105,-1,-1,-1,-1
1.2760431598478368,0.82,6.881333333333333,0.2761752615889561,-0.1179379233743471,0.5,2.527333333333333,-0.027449187386355454,2.4515149118466355,0.93,5.446666666666666,0.8319509274460931,-0.7825973389130239,0.44,0.7090000000000001,-0.3727902513771842,1,-1,1,1
-1.202045837897656,0.39,1.5053333333333334,-0.2601599492629135,2.54865887393831,0.98,7.813999999999998,0.593181675690308,2.672107825999245,0.89,5.583000000000001,0.9068117731339781,-1.2737989198050277,0.37,0.0,-0.6067741300751814,-1,1,-1,-1
-0.4010283234633975,0.62,3.843333333333333,-0.08679494990615468,1.2699066979777855,0.73,5.137666666666667,0.29556147775586616,0.6504514965664234,0.68,2.843666666666666,0.22073850059492872,0.1050657375037995,0.94,3.2963333333333336,0.05004806526632421,1,-1,-1,1
-1.2717033503132196,0.36,1.2623333333333335,-0.2752359923924408,3.00828005857477,0.99,8.401666666666667,0.7001551381937953,1.6907036044027586,0.67,3.912666666666667,0.5737605041365222,-1.1133896042867892,0.32,0.0036666666666666,-0.5303631507862113,-1,1,-1,-1
0.8614222086634591,0.8,6.234666666666666,0.18643844605110085,0.7574455854777518,0.66,4.188333333333334,0.17628990926652924,1.8238610951778436,0.99,4.956666666666665,0.6189490923891956,-0.6870911352529612,0.51,1.011666666666667,-0.32729587016708883,1,-1,1,1
1.858977177788568,0.88,7.672333333333333,0.40234023779013756,0.6967720045368195,0.72,4.378,0.16216857793392153,0.3767672021506547,0.61,2.2753333333333337,0.12786045956554884,0.156586960040272,0.82,2.842999999999999,0.07459020021315159,1,1,-1,1
-1.1071913044386958,0.38,1.6036666666666668,-0.23963049037372477,-0.916714879965831,0.3,0.7396666666666668,-0.21335867039283238,0.3724719122722233,0.44,1.851333333333333,0.12640280153510308,0.0072615570518759,0.46,1.6346666666666665,0.0034590427850399777,-1,-1,-1,-1
0.3820547425472238,0.73,5.409,0.08268847934333426,1.2164423552900785,0.75,5.213666666666667,0.2831180437955697,-0.0214173166717459,0.49,1.5683333333333336,-0.007268222755799562,0.4239872803924132,0.71,2.848666666666666,0.2019663458832469,1,1,1,1
-0.7026397484223916,0.51,2.816333333333332,-0.15207300382104022,2.7402199680403942,0.98,7.973666666666666,0.6377661165342707,1.2407017119327808,0.74,3.646333333333333,0.42104697586722495,-0.6743014326706671,0.38,0.6259999999999999,-0.3212034951951587,-1,1,1,-1
-0.7336324298307444,0.52,2.8393333333333333,-0.15878077998773013,1.7103588625649992,0.78,5.858333333333333,0.3980734913183335,0.6534692312125547,0.73,3.016666666666666,0.22176260496627193,-0.2012005805909389,1.0,3.2063333333333333,-0.09584189887472577,1,-1,-1,1
0.115183243187996,0.72,4.839666666666667,0.024929221298363023,2.121257941097725,0.99,7.149,0.49370724067413113,0.2380027516510487,0.63,2.185666666666667,0.0807690824208208,-0.265059224091448,0.98,2.924000000000001,-0.12626096443943313,1,1,-1,-1
1.1578631171716012,0.8,6.754999999999999,0.2505974400640201,0.2984616447820594,0.55,3.276666666666667,0.0694647606203704,0.8718089419985358,0.58,2.7836666666666665,0.2958587991231657,-0.1477843127611349,0.48,1.517666666666666,-0.07039705908066059,1,-1,-1,-1
0.0057929332417563,0.62,4.206333333333334,0.0012537701731030661,1.4136851465329778,0.81,5.660999999999999,0.329024858012139,0.4205086942318101,0.69,2.6229999999999998,0.14270465844394006,-0.0527156515065097,0.98,3.2400000000000007,-0.025111101200419306,-1,1,1,1
1.7258352858034884,0.97,8.040333333333333,0.37352420867415326,2.252810287032468,0.98,7.190333333333332,0.5243250851414762,-0.166817690430467,0.41,1.090666666666667,-0.056611579883681526,-0.0949803327237657,0.54,1.6483333333333332,-0.045243882583552136,1,1,-1,-1
-1.3433809128916572,0.31,0.8613333333333336,-0.29074923694250704,1.5989502588866076,0.7,5.451999999999999,0.37214395524270044,2.018473791566381,0.7,4.364,0.6849932402223692,-1.1525762129340194,0.33,0.0113333333333333,-0.5490296922652692,-1,-1,1,-1
0.5099356638660932,0.72,5.553666666666667,0.11036587146358744,-0.9082769253843328,0.32,0.8266666666666668,-0.2113947982994606,1.2057092052489544,0.67,3.417,0.40917184989977,0.3247690164268721,0.71,2.791333333333333,0.15470372470401417,1,-1,-1,1
-1.3648919032200912,0.31,0.8080000000000002,-0.29540488149116106,2.59632991669732,0.87,7.316,0.604276761546972,1.338137563184008,0.78,3.9140000000000006,0.45411299819620893,-0.3236614205803487,0.53,1.5186666666666668,-0.15417612140980508,-1,1,1,-1
0.6977453157440499,0.78,5.962666666666666,0.1510136969983527,0.8190799903689552,0.66,4.267,0.19063486533240087,1.0745469413986075,0.75,3.4596666666666667,0.3646603657848197,-0.113293138346711,0.73,2.330333333333334,-0.05396718775231404,1,-1,-1,1
-0.9886375727795628,0.44,2.0776666666666666,-0.21397179097893917,1.4897887251217927,0.8,5.804666666666666,0.34673740822235394,1.757672396370617,0.98,4.975333333333333,0.5964871652383453,-0.4271628623401478,0.58,1.5773333333333337,-0.20347903438051307,-1,1,1,-1
-0.8117794357200987,0.55,3.0336666666666665,-0.17569421244283592,0.4464576458207947,0.58,3.5849999999999995,0.10390974530989323,1.343549450156316,0.77,3.88,0.45594958681498,0.0884398214341364,0.81,2.8970000000000007,0.042128309955637544,1,-1,-1,1
2.546249677176279,0.94,8.963333333333333,0.551087292963358,-0.5325887673145189,0.41,1.6336666666666668,-0.12395613264684739,-0.3812210856876911,0.34,0.7123333333333334,-0.12937193825224513,0.939718773689683,0.97,4.223666666666666,0.4476350486371508,1,-1,-1,1
0.5851225532861832,0.68,5.380999999999999,0.12663864303357836,-0.4633276622549191,0.41,1.7746666666666664,-0.10783611800717526,2.931595940613074,0.82,5.656333333333334,0.994872170633905,-1.2195037612447752,0.35,0.0046666666666666,-0.5809106306715754,-1,1,1,-1
-0.4974897714821367,0.54,3.2643333333333326,-0.10767219487567557,0.6038535218824554,0.66,4.162333333333333,0.140542482026333,1.5274478489152976,0.79,4.120333333333334,0.518357709508446,-0.1125541902611364,0.71,2.340333333333333,-0.0536151898232658,-1,1,-1,1
1.4347024624939415,0.82,7.103000000000001,0.3105140487010115,-0.1021724950234213,0.49,2.519333333333333,-0.023779899470736186,-0.2492487649525664,0.38,0.9883333333333334,-0.08458555163789813,0.8767954859673202,0.98,4.2363333333333335,0.41766153980810333,1,-1,-1,1
0.673710970552599,0.68,5.477666666666666,0.14581192030362106,-0.6587220205907878,0.37,1.3643333333333336,-0.15331272301041843,-0.2339077807605044,0.36,0.9643333333333332,-0.07937940503652666,1.2535867542699417,0.78,3.986333333333334,0.5971460647904624,-1,-1,-1,-1
2.7204830310629555,0.95,9.354333333333331,0.5887967871256966,-0.4418416098734696,0.48,2.152333333333333,-0.10283539677063583,-0.1806599982232715,0.4,1.1353333333333333,-0.061309132711350564,-0.1627348974412892,0.44,1.361,-0.07751877026471818,1,1,1,-1
0.8135253472747435,0.77,5.857,0.1760720817778925,2.1526987815320453,0.97,7.069999999999999,0.5010248658787638,-0.1035253638062438,0.58,1.6863333333333337,-0.03513257129972817,0.0804770451133989,0.86,2.874,0.03833524136382378,-1,1,1,1
-0.3400544493578668,0.57,3.588,-0.07359831505785137,3.0461160848897526,0.89,7.793,0.7089611960466075,0.7105861146648813,0.65,2.8209999999999997,0.24114590299614178,-0.3629241990765548,0.47,1.2433333333333332,-0.17287894639729726,-1,-1,1,-1
-1.178101965706084,0.37,1.4586666666666666,-0.25497775372749887,-0.9144770666444668,0.31,0.7953333333333333,-0.21283783574154863,-0.3319900869815119,0.33,0.7759999999999999,-0.11266480959690639,1.5442323564048852,0.94,4.866333333333334,0.7355951007047034,-1,-1,-1,1
2.6030957235022907,0.89,8.803333333333335,0.5633905380324796,-0.9304711512539938,0.39,1.1723333333333332,-0.21656034172570626,0.2910809562197476,0.53,2.0306666666666664,0.0987818064327011,0.4585230306462176,0.61,2.566,0.2184174509131942,1,1,1,-1
2.247797358225206,0.89,8.244,0.4864929674328862,0.2502771222102566,0.63,3.535333333333333,0.058250166100189314,0.1580997562788217,0.56,1.9356666666666664,0.05365304458461946,0.2668347563505642,0.7,2.6056666666666666,0.1271067392514502,1,1,1,1
2.035261408112241,0.96,8.402666666666669,0.4404936051334912,0.916265513702366,0.74,4.715,0.21325408368808088,-0.1301451265059638,0.42,1.182333333333333,-0.044166306383046486,0.3554641235497131,0.73,2.756666666666667,0.16932533933442784,1,1,-1,1
-0.787889106386467,0.46,2.461333333333333,-0.17052360524021684,-0.5720735392601988,0.39,1.56,-0.1331459239627781,0.9044540156471093,0.7,3.234000000000001,0.3069372955937496,0.6103279433672308,0.9,3.763,0.2907297228309083,-1,-1,1,1
-0.9956328381468608,0.43,2.0216666666666665,-0.21548578306281826,-0.0439545642030729,0.55,2.943,-0.010230102708067281,0.845593126134923,0.68,3.0936666666666666,0.28696214823350835,0.3608468288320017,0.97,3.7363333333333335,0.17188939105745152,-1,1,-1,1
-1.3095250539027137,0.33,1.0146666666666666,-0.28342178046861694,3.2455569199048355,0.97,8.533000000000001,0.75537958884333,0.4846586373549226,0.53,2.2433333333333336,0.16447470945157855,-0.510855427652006,0.39,0.8513333333333334,-0.2433459888277943,-1,1,-1,-1
1.590977969020889,0.85,7.308333333333334,0.34433690850159454,2.7091431460652577,1.0,7.914999999999998,0.6305332139583935,-0.1324265433299911,0.32,0.8816666666666666,-0.044940532488492,-0.8359108677872658,0.38,0.4316666666666666,-0.3981861514685877,1,1,-1,-1
-0.6698283972012913,0.48,2.744666666666667,-0.14497161117876073,-0.5877225199881442,0.37,1.449333333333333,-0.13678810954750642,-0.4043520226792532,0.35,0.7686666666666666,-0.13722169857384628,0.916784917289046,0.68,3.3156666666666674,0.4367105058773754,-1,-1,1,1
-0.5741841157803207,0.59,3.555666666666666,-0.12427122637040196,3.54206541426764,0.93,8.580333333333334,0.8243897680168008,0.160559824989432,0.42,1.545666666666666,0.05448789834605618,-1.0414016924178808,0.3,0.0,-0.4960717081408748,1,1,1,-1
1.066104737777973,0.78,6.559000000000001,0.23073808480911182,0.3494892924312913,0.54,3.2926666666666664,0.08134107166718121,-0.268894541595196,0.33,0.8260000000000001,-0.09125258108130581,-0.2744182170962514,0.47,1.3670000000000002,-0.13071912086473336,1,-1,-1,1
0.226794294019105,0.69,4.737,0.04908530953222455,2.071889309786541,0.94,6.827333333333334,0.4822170535223083,0.7942194625504424,0.96,3.7506666666666666,0.2695278806062242,-0.6904587879737978,0.86,2.0973333333333333,-0.3289000515793275,-1,1,1,1
-0.0525038180622177,0.63,4.118333333333333,-0.011363452384699144,2.2357453237499065,0.96,7.154666666666667,0.5203533399938404,0.4773640106990022,0.73,2.7543333333333333,0.16199919058671688,-0.4942001556191271,1.0,2.789,-0.2354122498036927,-1,1,-1,1
1.5315350437542676,0.87,7.200666666666667,0.33147161839880557,2.3265139371972507,0.92,6.966333333333332,0.5414790695982821,-0.4198594299768519,0.35,0.6546666666666667,-0.14248432284799495,0.4341756464325557,0.85,3.1810000000000014,0.206819574163454,1,-1,-1,-1
-1.0349216950311866,0.43,1.947,-0.22398910855288526,2.215936927573513,0.82,6.617,0.5157430809447374,0.8482177666825854,0.8,3.462000000000001,0.28785285141760425,-0.0212191876711385,0.85,2.902,-0.01010776029079049,-1,-1,1,1
-0.3300014079665372,0.62,4.010333333333333,-0.0714225255364796,-0.4171189093282541,0.43,1.9126666666666667,-0.09708136939295876,1.863033780655857,0.97,5.062333333333334,0.6322428120628968,-0.117031136906359,0.73,2.4173333333333336,-0.05574778340912293,1,-1,1,-1
1.219837365253689,0.81,6.845000000000001,0.26401058682458145,-0.9638689269100434,0.31,0.7023333333333334,-0.22433342926227864,1.6247507593635615,0.81,4.275,0.5513786167847797,0.0342429456971462,0.82,2.858333333333333,0.016311627576021087,1,-1,-1,1
-1.0706162426766144,0.4,1.7736666666666665,-0.23171451420017622,-0.8676478771782736,0.39,1.2786666666666668,-0.20193868506947332,0.6247500559432557,0.55,2.467333333333334,0.21201640909965874,0.7008616214893024,0.65,2.9930000000000003,0.3338554414438859,-1,1,-1,-1
-0.7490580211962707,0.54,3.082666666666666,-0.16211935572293223,-0.6973894620266032,0.36,1.2796666666666665,-0.16231228663978356,1.2670688464252997,0.64,3.4066666666666667,0.4299949785447299,-0.3687765331024077,0.41,1.0740000000000005,-0.17566670577771012,1,-1,1,-1
-1.0691503897818022,0.42,1.8380000000000003,-0.23139725823312574,2.441275607758496,0.87,7.102,0.5681890074187745,0.4138113247821264,0.69,2.6640000000000006,0.14043182596056905,0.1032577641691605,0.9,3.192666666666668,0.04918683714760935,-1,1,1,1
-1.1763168874042502,0.38,1.527666666666667,-0.25459140749527226,-0.1073444419761804,0.46,2.426,-0.02498363222265145,1.0127271544636425,0.57,2.9236666666666675,0.343681081169201,-0.194322878405837,0.45,1.3936666666666666,-0.0925657053598811,-1,-1,-1,-1
-1.1246373071880047,0.49,2.2153333333333336,-0.24340634570885825,2.546885594521868,0.92,7.400333333333332,0.5927689579011726,1.4943623464787423,0.96,4.577333333333334,0.507129748257181,-0.6605413519729761,0.6,1.3676666666666668,-0.31464888059681717,1,1,1,1
-0.4682049201953346,0.59,3.7086666666666654,-0.10133404604245688,-0.1414199273289313,0.46,2.379,-0.03291445172470247,-0.42195983752282,0.3,0.5786666666666668,-0.14319712128843629,0.9121717272529576,0.69,3.334666666666666,0.434513012750715,1,-1,-1,1
0.0121292318345354,0.69,4.669,0.002625141437359657,2.316757475728497,0.89,6.965666666666667,0.5392083246892545,0.8470246477021637,0.71,3.104666666666666,0.2874479522111916,-0.298063558017857,0.54,1.5093333333333334,-0.14198257928424152,1,1,1,-1
2.2550602594984657,0.96,8.781,0.4880648842160743,0.85614226130529,0.64,4.223333333333334,0.19926083729110855,-0.3339085265396335,0.33,0.7230000000000001,-0.11331585502270243,0.2185586066333167,0.61,2.2749999999999995,0.10411039477932134,1,-1,-1,1
-0.9005029438091952,0.47,2.316666666666667,-0.1948967275509597,2.509018406062609,0.9,7.277000000000001,0.5839556472876442,0.404843645098778,0.7,2.6623333333333337,0.13738853652612654,-0.0536066007309603,0.94,3.137333333333333,-0.025535504873716437,-1,1,1,1
1.9916353788915784,0.96,8.377999999999998,0.4310515812182964,1.382647000054555,0.76,5.295666666666667,0.32180095687469795,-0.3896369723555669,0.33,0.6446666666666666,-0.13222797012249243,0.4842700226701768,0.68,2.7276666666666665,0.23068203085944014,1,-1,-1,-1
0.8336047132628961,0.74,5.945666666666667,0.18041787847882831,1.5919598320520985,0.78,5.762333333333333,0.37051698462458976,1.4259922584442242,0.67,3.606666666666666,0.4839275405630649,-1.062039717033635,0.31,0.0,-0.50590263140356,-1,1,1,-1
-0.0091495509525216,0.62,4.251333333333334,-0.0019802462073739385,1.4028122103202358,0.77,5.498,0.32649426178825836,1.919692340306074,0.86,4.704,0.6514705724248565,-0.6625183214392047,0.49,1.0073333333333336,-0.3155906100247552,-1,-1,1,1
1.918965689029123,0.93,7.976,0.4153236095956554,2.321865891343044,0.92,6.9593333333333325,0.5403972709877747,0.125370472874402,0.52,1.7209999999999996,0.04254597052548504,-0.3567893143897214,0.55,1.4196666666666666,-0.16995659400628196,1,1,-1,1
0.20690759495651,0.67,4.695666666666666,0.04478121192128798,2.6362991345170785,0.9,7.303,0.6135793040899522,-0.2025181438773504,0.44,1.1863333333333332,-0.06872695605857414,0.2428329150734165,0.97,3.4656666666666665,0.11567346188348615,-1,-1,-1,1
0.3897751530586504,0.67,5.034666666666667,0.08435941529570566,1.4351260693540002,0.73,5.352000000000001,0.33401507567420985,-0.1318383712263493,0.41,1.2073333333333334,-0.044740929245306295,0.7799675383382212,0.78,3.461666666666667,0.371537545843181,1,-1,-1,-1
2.117097448750709,0.96,8.548333333333334,0.45820545896563614,-0.5506518937752996,0.42,1.627,-0.1281601929594207,1.7840191279537247,0.9,4.624666666666666,0.6054282439443398,-0.3039339444500692,0.64,1.8223333333333327,-0.14477893792863095,1,-1,1,-1
0.1952504465057405,0.67,4.666333333333332,0.0422582439496118,2.356769145360033,0.95,7.263333333333334,0.5485207475803282,0.7880572689575849,0.71,3.0203333333333333,0.26743666645537145,-0.2388437403153711,0.62,1.813,-0.11377321844168659,-1,1,-1,-1
-1.0897581821428806,0.41,1.799,-0.23585742276766264,2.833928761763638,0.83,7.36,0.659576151551541,0.109145721300256,0.47,1.6693333333333331,0.037039906885217175,0.3159754677820934,0.68,2.692,0.15051491770610426,-1,-1,-1,1
-1.1204160351293218,0.43,1.9306666666666668,-0.24249273169349536,-0.0609013972342493,0.45,2.410333333333334,-0.014174353905381654,0.0352380714255411,0.32,1.1050000000000002,0.011958461301713099,-1.0553203190144145,0.3,0.0003333333333333,-0.5027018460799505,1,-1,-1,-1
2.186966946567339,0.85,8.162333333333333,0.4733273823015975,-0.4147219040343353,0.41,1.816,-0.09652348397666209,-0.3687363629697467,0.31,0.658,-0.1251350981686263,0.0986133345605597,0.53,1.9463333333333337,0.04697446305022394,1,-1,-1,1
-1.0911741125863772,0.39,1.6529999999999996,-0.23616387397004288,-0.0950743355054593,0.54,2.8456666666666663,-0.022127854860044312,0.5266592790579745,0.64,2.648333333333333,0.1787281299179726,0.4945118178461114,1.0,3.984,0.23556071010909527,-1,1,1,1
0.0936866424494722,0.68,4.799333333333334,0.020276691102642134,0.1891717660117966,0.6,3.402666666666667,0.04402834224055066,0.4655931706550902,0.62,2.487,0.15800461513297198,0.413115077487888,0.96,3.707666666666667,0.1967873719048392,1,1,-1,-1
2.225268362420903,0.94,8.505333333333333,0.4816169949694376,0.8770304343928741,0.73,4.651666666666667,0.20412240650341193,-0.328347929220684,0.35,0.7733333333333335,-0.11142879976788875,0.5358745956714941,0.69,2.822,0.2552638698011534,1,1,-1,-1
-0.1847931888194933,0.61,3.9306666666666663,-0.03999496950257285,2.582685873445236,0.94,7.491,0.6011012104670599,0.3528895857347938,0.65,2.419,0.11975730464432753,-0.0384521858903226,0.73,2.4039999999999995,-0.018316699190372144,-1,1,1,1
-0.7952225043118233,0.47,2.5166666666666666,-0.17211077968235144,0.3154466706346519,0.55,3.3149999999999995,0.07341790091698269,0.7687089574988524,0.65,2.926666666666667,0.2608705853824714,0.4494670515450205,0.76,3.105333333333333,0.2141036351643561,-1,-1,1,1
-0.3253264802509994,0.64,3.9526666666666666,-0.0704107263862831,2.1144078656801213,0.88,6.667,0.49211293581977444,0.6092256033990107,0.78,3.065666666666667,0.20674800031704657,-0.2684399149363132,0.9,2.7150000000000003,-0.12787135656220255,1,1,1,1
-1.217948369120898,0.37,1.390666666666667,-0.2636017495551773,3.215136525328345,0.91,8.180666666666665,0.7482994649340211,-0.1556784644074815,0.4,1.1729999999999998,-0.052831350207707926,0.4392587012551567,0.63,2.6420000000000003,0.20924088738656482,-1,1,-1,-1
-1.2650130133903204,0.35,1.188,-0.2737879962682186,1.0770182917202835,0.67,4.711333333333333,0.2506681147346102,1.8480129885532888,0.97,5.051,0.6271453264794649,-0.4014988554840608,0.68,1.9620000000000004,-0.1912539844199359,-1,-1,1,1
-1.4082274453944528,0.42,1.4526666666666668,-0.3047840350125284,2.39290846787583,0.97,7.506666666666666,0.5569319100577559,1.0425974729702312,0.98,4.187666666666667,0.35381793127138844,-0.5743413228965033,0.82,2.195666666666667,-0.27358749575647046,1,1,1,1
0.0732569671774934,0.66,4.721333333333333,0.015855076622855273,-0.8293686771707145,0.33,0.9693333333333334,-0.1930294817874032,2.756074524159844,0.92,5.808666666666668,0.9353068771497542,-0.4627625936203881,0.48,1.2136666666666671,-0.22043696678461996,1,-1,-1,-1
0.5274161085902049,0.76,5.623666666666666,0.11414918110881019,0.2405087343265743,0.64,3.562,0.055976645405486955,1.1480482628314754,1.0,4.307333333333332,0.3896039189482497,-0.421326933612518,0.89,2.538333333333333,-0.20069908966409714,1,1,1,1
0.5761748513801308,0.65,5.192333333333333,0.12470208321155894,-0.8869035541691329,0.31,0.8169999999999998,-0.2064203027786096,0.4743240858089426,0.45,1.98,0.16096755569050225,-0.5224513635914882,0.37,0.7806666666666666,-0.24886971304571393,-1,-1,-1,-1
2.693061716312608,0.93,9.122000000000002,0.5828619653166965,1.0186761897749426,0.69,4.710333333333333,0.23708941805255682,0.1676450263852018,0.34,1.275,0.05689234624228084,-1.0923695423417108,0.32,0.0046666666666666,-0.520350244037316,1,1,-1,-1
-1.1868463702174754,0.37,1.4416666666666669,-0.2568703136967566,1.5405768272578952,0.71,5.444333333333333,0.3585579668064342,0.45385330493663,0.4,1.7926666666666666,0.15402055118729993,-1.3012080138947992,0.37,0.0023333333333333,-0.6198304523595617,-1,1,1,1
1.3146456220348508,0.85,6.7923333333333344,0.28453003000740656,1.9207884130772197,0.98,6.808666666666666,0.4470494271189198,-0.1396896951937141,0.59,1.6516666666666666,-0.04740537000590058,-0.0452268991183548,0.92,2.8950000000000005,-0.02154383391433412,1,1,1,1
-0.5752723173722756,0.52,3.0979999999999994,-0.124506746898842,0.6066795265638172,0.59,3.832333333333333,0.14120021390624066,1.4226362406171051,0.7,3.752333333333333,0.4827886357453519,-0.2918035740396949,0.46,1.3196666666666668,-0.13900063584436542,-1,-1,1,-1
-0.6586381642304091,0.5,2.882333333333334,-0.14254969817830762,1.412413067643441,0.71,5.304,0.3287287909727161,-0.0988750964068272,0.37,1.1356666666666666,-0.0335544473988204,-0.147475557090194,0.48,1.538333333333333,-0.07024998331326268,-1,1,-1,1
1.7667591153154705,0.84,7.608333333333334,0.3823813928794596,-0.890330736865737,0.32,0.8320000000000002,-0.20721795443597993,0.2729002713258877,0.59,2.206000000000001,0.09261197340987909,0.7682538995025276,0.89,3.837666666666666,0.3659577538492996,1,-1,1,1
1.2686452755250182,0.78,6.613666666666668,0.2745741302931284,1.2772635914922787,0.76,5.308000000000001,0.2972737408081823,0.3618246724745542,0.52,2.040666666666666,0.12278953327325948,-0.1301969270424898,0.49,1.535,-0.062019307691641525,-1,1,-1,-1
-1.0835781403920008,0.42,1.8393333333333333,-0.23451987032360314,1.310408626859167,0.73,5.242333333333333,0.3049880048945974,1.4751492687553371,0.92,4.491666666666668,0.5006095603709729,-0.3509270934699193,0.85,2.5826666666666664,-0.16716412500382286,-1,-1,1,1
-0.4658330232123804,0.59,3.713000000000001,-0.10082069407260068,-0.192786035466729,0.45,2.274,-0.04486953696990265,0.705396372376456,0.53,2.474,0.2393847018346896,-0.0350052382334595,0.48,1.6509999999999996,-0.01667474563444675,1,-1,-1,-1
-1.2217992770109944,0.37,1.3656666666666664,-0.2644352052934841,1.081957153264061,0.73,5.033000000000001,0.251817598565694,2.134515158466828,0.99,5.396333333333333,0.7243732669757935,-0.6283953174034758,0.52,1.1749999999999998,-0.2993361166605274,-1,1,1,1
-0.5911037730852629,0.59,3.533666666666667,-0.12793316424932535,2.10312099984278,0.82,6.540000000000001,0.4894860005091496,0.1879062223612388,0.47,1.7359999999999998,0.06376822560241649,0.0464294661689366,0.59,2.092,0.022116676742686917,1,1,-1,1
0.1356160508202384,0.67,4.847666666666667,0.029351513717926853,-0.2325202941395945,0.46,2.271333333333333,-0.054117394493283795,1.700542784040909,0.75,4.185666666666666,0.5770995475115845,-0.289137241163464,0.48,1.3850000000000002,-0.13773052814815737,1,-1,1,-1
-0.8046952922459272,0.46,2.468666666666666,-0.1741609843838835,-0.795873220288412,0.34,1.0766666666666669,-0.18523365966125327,2.2666019719211423,0.78,4.881666666666665,0.7691985080647576,-0.5105974542031431,0.4,0.901,-0.24322310317246634,-1,-1,1,-1
-0.7307463700622154,0.58,3.2293333333333334,-0.15815614726634955,2.3634352430976984,0.88,7.013666666666667,0.5500722329779145,1.1827074685888563,0.79,3.7240000000000006,0.4013659352570462,-0.4314234814725803,0.59,1.5663333333333334,-0.20550858035316874,1,1,1,1
0.1321605372661372,0.72,4.938,0.02860363356014137,2.210944430920589,0.89,6.808666666666666,0.5145811139350515,0.8622158167380714,0.71,3.095,0.29260325724618885,-0.3125143623561013,0.64,1.8060000000000005,-0.1488662200966917,1,1,-1,1
1.1743138591080653,0.83,6.746,0.25415789013388856,1.5648697998250125,0.78,5.617333333333334,0.3642119781463645,1.8387087271796931,0.77,4.274,0.6239878140199004,-1.131884583117137,0.34,0.0,-0.5391732341644111,1,-1,1,-1
-1.3442927769484443,0.31,0.8290000000000003,-0.2909465925667845,2.58968344779272,0.99,7.961333333333333,0.6027298446164366,2.609546130483135,0.93,5.681333333333333,0.8855807129614655,-1.2138562103866748,0.35,0.003,-0.5782204197554729,-1,1,1,1
1.1282342211996426,0.84,6.558000000000001,0.24418482930513058,1.9265085337137684,0.99,6.879333333333333,0.4483807432785813,0.0050856187299834,0.57,1.7409999999999997,0.0017258655856430697,-0.0494208737755008,0.9,2.8356666666666666,-0.023541633790421814,1,1,-1,1
-0.798328535735501,0.48,2.5613333333333324,-0.17278302108290092,0.9550285291012428,0.64,4.422,0.22227589145695828,0.4154971528359064,0.64,2.526,0.14100393188824642,0.2988849487785474,1.0,3.770000000000001,0.1423738487825278,-1,-1,1,1
-0.9860031383672768,0.44,2.102333333333333,-0.2134016177780274,3.1212951424335085,0.98,8.445,0.7264585707587097,-0.189962587598977,0.38,1.0666666666666669,-0.06446607775841888,0.203242890062008,0.57,2.187333333333333,0.0968147530147198,-1,1,-1,-1
-0.9888419834267892,0.5,2.5503333333333336,-0.21401603177403583,1.2327534487274732,0.65,4.793666666666668,0.2869143312612924,0.5498012336277394,0.55,2.384,0.18658162918660592,-0.303104403647112,0.43,1.2063333333333333,-0.1443837861576173,1,-1,1,-1
-0.241640355021846,0.63,4.163666666666667,-0.05229845694761959,1.1179168461229891,0.65,4.635666666666666,0.26018695355685717,0.4119791944172617,0.54,2.1910000000000007,0.13981007059253697,-0.0022846341215347,0.56,1.9396666666666669,-0.0010882854900257566,1,1,-1,1
-1.328376014306504,0.34,1.044,-0.28750171215473685,2.561043320694071,0.87,7.259333333333334,0.5960640649163436,0.0479584571704423,0.58,1.9546666666666668,0.01627527645417368,0.4330236745761615,0.9,3.547333333333333,0.20627083235643343,-1,1,1,1
-0.5158506564386252,0.6,3.662333333333333,-0.11164605905631003,0.2694157645378996,0.55,3.2336666666666662,0.06270454484912169,0.6975386459773079,0.69,2.961333333333334,0.23671808833223912,0.4731116411917382,0.89,3.546666666666667,0.22536673571406277,1,-1,1,-1
2.1409248446456344,0.95,8.441,0.4633624454229354,-0.0416082529914669,0.54,2.73,-0.009684015967929812,0.4827952664479733,0.69,2.638666666666667,0.16384235223167293,0.2258604179141907,0.88,3.12,0.10758861266680678,1,-1,1,-1
2.552041087482284,0.99,9.505333333333333,0.552340733525996,-0.3690769000609994,0.42,1.914,-0.08589994380003761,-0.3345714308733881,0.32,0.7243333333333332,-0.1135408195426448,-0.0870761789581449,0.45,1.480333333333333,-0.04147873884654133,1,-1,-1,-1
2.030664133562847,0.99,8.678333333333335,0.4394986125335335,-0.8256059849801143,0.35,0.9933333333333336,-0.192153742754004,1.7237319793922348,0.9,4.571,0.5849690785048641,-0.3105597047997617,0.74,2.1536666666666666,-0.1479351189472855,1,-1,1,1
1.904262877350989,0.95,8.121666666666668,0.41214146577084465,1.8952128763440053,0.86,6.251333333333333,0.44109690836828597,-0.5067020782511686,0.3,0.4183333333333333,-0.17195541495702493,0.421155880431209,0.8,3.0176666666666665,0.2006176084792165,-1,1,-1,1
2.9641650412713973,0.89,9.206666666666669,0.6415371214901426,-0.0707086570828625,0.48,2.5350000000000006,-0.01645692176505806,-0.0166492290053807,0.43,1.4043333333333334,-0.005650115137115427,-0.1751760965565389,0.44,1.3553333333333335,-0.08344513560612013,-1,-1,1,-1
0.4021060735835187,0.67,5.058333333333335,0.08702820841238537,0.8713807112094565,0.69,4.582666666666667,0.20280747483507633,0.160499293061368,0.55,1.9613333333333327,0.05446735611176277,0.4894835731206344,0.75,3.0743333333333336,0.2331655056763788,-1,1,1,1
2.156390160320112,0.93,8.329666666666666,0.46670961872894173,1.6965720312255632,0.83,5.960666666666667,0.3948647073574776,0.1695112623365708,0.48,1.6706666666666663,0.05752567574930193,-0.2711149949285003,0.48,1.3090000000000002,-0.12914563094719675,1,1,-1,-1
1.7616030228929915,0.84,7.339666666666668,0.38126545478397644,0.9861713092587464,0.73,4.738,0.2295241453164232,2.3130769034733785,0.94,5.254,0.7849703323441178,-1.0867578720372553,0.33,0.0,-0.517677124823354,-1,-1,1,-1
0.1734632429113682,0.61,4.504000000000001,0.03754281829529057,-0.5065200753239012,0.39,1.6363333333333332,-0.11788883562401978,0.3428629601498398,0.45,1.848,0.11635464924368233,0.0510395277581983,0.53,1.917,0.02431267963366553,-1,-1,-1,1
-1.348311092500754,0.3,0.7733333333333334,-0.2918162805081692,-0.5967540561787159,0.45,1.8663333333333332,-0.13889013341047346,1.1636917278571026,0.76,3.696,0.3949127160408758,0.4615525466296475,0.89,3.5829999999999997,0.21986056088668665,-1,1,1,1
1.7767078855968563,0.84,7.615999999999999,0.3845346149031393,-0.3368922479194287,0.51,2.407,-0.0784092018713833,-0.3662211430839418,0.34,0.7473333333333333,-0.12428152819578449,1.1220551439224806,0.8,3.88,0.5344909806911726,1,1,-1,-1
2.1581946100082714,0.99,8.896000000000003,0.46710015752914263,-0.3026870136111905,0.46,2.1203333333333334,-0.07044818425077588,2.3513075282132783,0.77,4.820333333333334,0.7979443524308425,-1.2825713687518925,0.38,0.0,-0.6109528862317478,1,-1,1,-1
-1.0139966556984357,0.44,2.024,-0.21946028194785822,2.2698899283592144,0.87,6.918999999999999,0.5283002464963316,1.6991042729567325,0.96,4.822,0.5766113715576717,-0.642416479711599,0.57,1.3093333333333337,-0.3060150974869961,-1,1,1,1
0.1968058957249683,0.69,5.012,0.04259489133625646,-0.1691854177570215,0.48,2.423333333333334,-0.03937666614928238,1.7503603357043227,0.8,4.3806666666666665,0.5940057299333962,-0.0902427403815262,0.7,2.332333333333333,-0.04298713041692821,1,-1,-1,1
0.583042449014572,0.76,5.710666666666665,0.1261884440439039,-0.1237478528610998,0.57,2.852666666666666,-0.028801405897759865,1.3633230567269088,0.94,4.351333333333334,0.46265999687443465,-0.5788072572506979,0.99,2.7336666666666667,-0.27571484363737,1,1,1,1
-1.1623204492761336,0.4,1.6290000000000002,-0.25156214478459155,2.89485297731452,0.91,7.809666666666667,0.6737558162529005,0.3234271151398806,0.58,2.2303333333333337,0.10975886261248698,0.3041391041697205,0.75,2.899666666666666,0.14487666576344255,-1,1,-1,-1
0.9682002229994202,0.79,6.490333333333331,0.20954851549788966,1.246646055675375,0.67,4.871333333333334,0.2901477337198682,-0.3805229604207202,0.32,0.6733333333333332,-0.1291350210870575,0.3417454682905234,0.56,2.283,0.16279045774419204,1,-1,-1,-1
0.1049164141137994,0.62,4.450666666666667,0.022707161500955024,0.8926675921173244,0.63,4.3103333333333325,0.2077618403707187,0.8601548319766588,0.64,2.973666666666667,0.2919038373995366,-0.026313862593468,0.53,1.816,-0.012534608748540394,-1,-1,1,-1
2.040716750321206,0.92,8.080666666666668,0.44167431015117864,0.8079975104127644,0.76,4.669666666666667,0.18805549933782226,1.385639401609005,0.82,3.922,0.47023331561385917,-0.5362346926683232,0.47,0.994,-0.25543540200972764,1,1,1,-1
-1.0304521840898258,0.43,1.942,-0.22302176795481943,2.7055691928644148,0.92,7.627666666666666,0.629701402541733,1.279655244107167,0.78,3.82,0.43426632324430064,-0.3746891380323063,0.64,1.819333333333333,-0.17848317520395723,-1,1,-1,1
-0.294414464931215,0.62,4.075666666666666,-0.06372040885956141,-0.2464098769509219,0.46,2.2629999999999995,-0.05735009310623356,3.2913996597896884,0.94,6.412999999999999,1.116975869216777,-1.1182348561836708,0.32,0.0003333333333333,-0.5326711865829252,1,-1,1,-1
-1.0130154345792175,0.42,1.979,-0.21924791530713345,-0.920666013472098,0.32,0.8436666666666663,-0.21427826776150727,3.7493956784730376,0.91,6.803666666666667,1.272402299898047,-1.2718377628469044,0.36,0.0,-0.605839932935661,-1,-1,-1,1
-1.2281317259340392,0.36,1.3326666666666662,-0.26580574336997764,-0.8950518567230585,0.38,1.1969999999999998,-0.20831676048520742,1.815793416026604,0.75,4.3293333333333335,0.6162112289074045,0.1266832163186819,0.65,2.419666666666666,0.06034555154801038,-1,1,-1,1
0.2586986313763644,0.68,5.042666666666666,0.055990396282201024,-0.8406537952064468,0.4,1.3373333333333333,-0.19565601031001184,1.9991554034456216,0.72,4.385666666666667,0.678437313992362,-0.5273549316899351,0.39,0.8333333333333333,-0.251205527765713,1,1,-1,-1
0.8657076164201252,0.78,6.238,0.1873659410179276,-0.2529165702183191,0.53,2.5723333333333325,-0.05886447828152122,0.3862247852393321,0.58,2.268333333333333,0.13107000358422946,0.546751709792209,0.95,3.7916666666666665,0.2604451832374495,1,1,-1,1
0.4647039800611576,0.66,5.094333333333333,0.10057633416578422,-0.1526206391014963,0.47,2.399,-0.035521335308109435,-0.3114186120818186,0.36,0.8783333333333333,-0.10568363337030853,1.0808741099288213,0.98,4.49,0.5148743946754428,-1,-1,-1,1
0.9351993124209024,0.8,6.299333333333333,0.20240609633960452,0.3668243961720656,0.65,3.74,0.08537569002680824,0.63561066453468,0.74,2.973333333333334,0.21570208661546808,0.0438507857397292,0.93,3.136333333333333,0.02088832229062496,1,1,1,-1
-1.095826347978751,0.39,1.6800000000000002,-0.23717076179867666,-0.1356367279891088,0.46,2.398333333333333,-0.031568454459110766,-0.1737407503472805,0.37,1.067,-0.058961003128355706,1.2848050441135728,0.78,4.038,0.6120168975159318,-1,-1,-1,-1
-1.2267493027628005,0.37,1.376,-0.2655065441791062,3.520304649449825,0.94,8.638,0.8193251094738596,0.7962198366170319,0.5,2.4533333333333336,0.27020673148814056,-1.22099345200028,0.35,0.0,-0.5816202448800653,-1,1,1,-1
0.3663342151476971,0.77,5.444333333333334,0.07928607031557193,2.0795281621168167,0.85,6.418,0.4839949404227321,1.4164293668199472,0.88,4.150666666666667,0.4806822588323938,-0.6553494421662955,0.61,1.3396666666666668,-0.3121757143007901,1,-1,1,1
2.6758450398452966,0.93,9.103333333333332,0.5791357432917149,-0.3247261381383,0.45,2.082333333333333,-0.07557762897616467,-0.339209967935688,0.33,0.7353333333333335,-0.11511496261325195,0.8367346250778289,0.75,3.4073333333333338,0.39857854826340605,1,-1,-1,1
-1.2750733668812022,0.34,1.143333333333333,-0.2759653683544049,-0.3251217796370818,0.48,2.3173333333333326,-0.07566971163564484,-0.407924614095047,0.35,0.7650000000000001,-0.13843410023103903,1.3659131425466722,0.84,4.328999999999999,0.6506527411358408,-1,1,1,1
-0.0245247227104625,0.67,4.5856666666666674,-0.0053079095778909725,0.746740664013227,0.69,4.421333333333333,0.17379841724404146,2.138213944230341,0.99,5.347666666666666,0.7256284941953013,-0.6659949334697384,0.43,0.8013333333333335,-0.3172466942054191,1,1,1,-1
-0.4316188164323007,0.57,3.429666666666667,-0.09341568003790775,2.486040985309275,0.9,7.204666666666666,0.5786078209916744,0.1972883116381028,0.59,2.0803333333333334,0.06695214989247494,0.1352088391114438,0.91,3.192333333333333,0.0644067320632357,-1,1,-1,1
-0.1924310318400133,0.64,4.275,-0.041648035292619505,1.3332581150075833,0.7,5.114999999999999,0.3103060558142951,-0.1671625985749116,0.4,1.1483333333333332,-0.05672862859069438,0.9273361225154968,0.81,3.7313333333333336,0.4417365726081467,1,-1,-1,-1
-0.811901190273955,0.5,2.558666666666666,-0.1757205638992905,2.3900349517785786,0.94,7.294333333333335,0.5562631202439757,1.0705310440266302,0.94,4.056000000000001,0.36329752294547996,-0.5109415990982518,0.78,2.0966666666666667,-0.24338703659720293,-1,1,1,-1
0.0108854376877101,0.67,4.650666666666667,0.002355945861009989,0.6186665894536691,0.62,3.941666666666668,0.14399011494961567,2.055056255765378,0.85,4.828333333333333,0.6974079373027527,-0.3578612891847339,0.55,1.531,-0.17046722921219484,1,-1,-1,-1
-1.1997227155925567,0.37,1.4189999999999996,-0.2596571536440017,-0.8147749583244712,0.34,1.0476666666666663,-0.18963290067241426,1.3407415382497925,0.75,3.841666666666666,0.454996688301685,0.4301679030346532,0.92,3.659333333333335,0.2049104855498453,-1,-1,-1,1
2.379177597777323,0.89,8.463,0.5149277204002172,0.2060855058982698,0.61,3.4333333333333345,0.04796489125095032,-0.2419590867084037,0.37,0.9496666666666668,-0.08211171207579386,0.6132589457385653,0.66,2.8506666666666662,0.29212590584414794,1,1,-1,-1
0.2761441658424113,0.68,4.844666666666667,0.05976615026633287,2.17421382346196,0.87,6.698,0.5060323342202657,0.5772581624225208,0.69,2.761333333333334,0.19589946660430008,-0.1422891360786744,0.69,2.1566666666666667,-0.06777943160487362,-1,1,1,1
-1.0409097191530037,0.42,1.9283333333333328,-0.22528510243481714,2.0262690631482005,0.76,6.184666666666667,0.471599275433976,0.7390873173908206,0.56,2.6043333333333334,0.25081812727125874,-0.351243968128156,0.43,1.1563333333333332,-0.16731506825091233,-1,-1,-1,-1
0.2073844159110986,0.7,5.033666666666667,0.04488441074403023,1.7273592049440518,0.81,6.049666666666668,0.402030196424236,0.5057589321246303,0.57,2.357333333333333,0.1716353470304955,-0.2415295614208217,0.53,1.570666666666667,-0.1150526093561072,1,1,1,1
0.7347090061340564,0.77,6.033333333333335,0.1590137844436477,0.6005690645932562,0.61,3.849333333333333,0.13977804866160817,0.1821171876997884,0.52,1.868,0.06180364740126519,0.5681165558171788,0.81,3.3323333333333327,0.27062232788676,1,-1,-1,1
-0.9372318621343556,0.45,2.185,-0.20284600305002679,1.805324328958985,0.82,6.208666666666665,0.42017600769050284,0.3868462288337104,0.66,2.544333333333333,0.1312808979060221,0.0956214537793251,0.98,3.4676666666666662,0.04554928060572936,-1,1,1,1
-1.2849444322838477,0.33,1.0553333333333337,-0.2781017726356381,0.9621195271667352,0.63,4.42,0.2239262692920688,0.3099776833150591,0.51,2.014,0.10519463694687405,0.7832816485384062,0.73,3.3506666666666667,0.3731162222750925,-1,-1,-1,-1
-1.267430923827555,0.33,1.0550000000000002,-0.2743113069747166,0.4678312824164465,0.58,3.6270000000000007,0.10888430259609963,1.1563892719891578,0.78,3.742666666666667,0.39243454023920604,0.2301414745443657,0.86,3.231666666666667,0.10962789404174672,1,-1,1,1
2.572372348554242,0.92,8.877333333333333,0.5567410481247991,-0.3964643997324673,0.44,1.937333333333333,-0.09227418364602584,0.0163114244855251,0.44,1.4370000000000005,0.00553547713012992,0.7493293429372208,0.75,3.298333333333333,0.3569430411121195,1,-1,-1,-1
1.804660942169957,0.83,7.366666666666665,0.39058452211176975,2.206662194807726,0.86,6.667000000000001,0.5135844548610953,-0.00327167094604,0.43,1.3543333333333334,-0.0011102806940734174,-0.1769774694093762,0.5,1.484666666666666,-0.08430321958525296,-1,1,-1,-1
0.8912442304072838,0.73,6.015333333333334,0.19289285520854224,1.218133785669289,0.66,4.803666666666668,0.2835117118211,1.2680819177143994,0.6,3.252333333333333,0.43033877641210677,-1.1227418115179866,0.33,0.026,-0.5348180748081764,-1,-1,1,-1
-1.124956678715476,0.4,1.6786666666666668,-0.24347546759902533,1.6531545374388443,0.79,5.938666666666666,0.38475960385302843,0.1201805480970168,0.51,1.8043333333333336,0.04078470743422011,0.6751035103734346,0.85,3.6296666666666666,0.32158556491808166,-1,1,-1,1
1.0188115167810707,0.8,6.490333333333334,0.22050236701273154,0.388565008672407,0.59,3.511666666666667,0.09043565826553861,0.083725806264395,0.49,1.6626666666666663,0.02841335446757133,0.6789466765775436,0.89,3.697666666666666,0.3234162571835371,1,-1,-1,1
-0.0618934966832496,0.61,4.186333333333333,-0.013395669656808454,2.0822478942482627,0.83,6.556000000000001,0.4846279381454391,0.9924239815586288,0.66,3.1580000000000004,0.33679095643579643,-0.5483009207312868,0.39,0.7986666666666669,-0.2611831498860676,-1,1,1,-1
-0.0836011543081234,0.63,4.314000000000001,-0.01809387909962065,-0.8035263147195078,0.35,1.0873333333333337,-0.18701486130627318,1.7603774291965992,0.92,4.7860000000000005,0.597405150504302,-0.1617679323074896,0.92,3.023,-0.07705815641212982,1,-1,1,1
1.9862757339898172,0.88,7.849666666666668,0.42989158806183897,-0.0945249729035571,0.59,2.948,-0.0219999947403201,0.5820750059652164,0.67,2.685333333333334,0.19753412011317462,0.1423676431836575,0.92,3.1823333333333337,0.06781682846523375,1,1,-1,1
0.5648550497143017,0.69,5.386666666666667,0.12225212753249848,0.184074816052485,0.54,3.1046666666666662,0.0428420644892633,-0.1178086070396791,0.42,1.265,-0.03997976084671878,0.8763882096781384,0.97,4.238,0.41746753374307516,-1,-1,-1,1
-0.9711964434526644,0.43,2.077666666666667,-0.2101969904033557,0.2838368009260006,0.58,3.466666666666667,0.06606093538743887,0.2251187068310642,0.49,1.8620000000000003,0.07639672760239997,0.3930505244663957,0.57,2.397333333333333,0.18722962184266545,-1,1,1,-1
0.0878812611708497,0.71,4.812,0.01902022678881878,2.274307483693387,0.9,6.909,0.529328400127394,0.0081015783275693,0.6,1.889,0.0027493675730168687,0.1359155765955408,0.89,3.0726666666666658,0.06474338647190023,1,1,1,1
2.429925577777202,0.94,8.836666666666668,0.5259111550461494,0.2825638306205045,0.57,3.289333333333333,0.065764660877484,0.4971993593351858,0.55,2.263333333333333,0.16873055355511882,-0.0641622905992427,0.51,1.6596666666666666,-0.03056370786367565,1,-1,-1,-1
0.3847918424012899,0.69,5.0906666666666665,0.08328087252561653,0.7916266793300251,0.71,4.5393333333333326,0.18424530837291822,2.002423750946883,0.95,5.055000000000001,0.6795464668356715,-0.5641476028081482,0.48,1.0593333333333337,-0.26873171707533583,-1,1,1,-1
0.4215415425041895,0.71,5.393333333333332,0.0912346458450427,-0.4247791009131259,0.43,1.9056666666666664,-0.09886422284851032,2.455777493192458,0.95,5.590000000000001,0.8333974854445105,-0.5446913013932266,0.5,1.1916666666666669,-0.25946370767293614,1,-1,1,1
-0.0527237158714664,0.6,4.162000000000001,-0.011411045081328106,-0.4478061430667748,0.44,1.9443333333333332,-0.10422359816176516,1.541072151832037,0.76,4.056333333333333,0.5229812797721282,0.1277774128513376,0.74,2.7056666666666667,0.060866772078904736,-1,1,-1,1
-0.3805506708085513,0.58,3.4943333333333326,-0.0823629516347527,2.27045180426198,0.97,7.286000000000001,0.5284310189951311,0.4958561989199017,0.71,2.7306666666666657,0.16827473599194406,-0.3902524058206635,0.98,2.856666666666667,-0.18589673799364226,-1,1,-1,1
-0.1191329809270911,0.65,4.375,-0.025784066876965894,0.468632995331284,0.6,3.6793333333333336,0.10907089540187241,1.1410930432058928,0.81,3.779666666666666,0.38724358192148606,0.1207742801964206,0.84,3.001,0.057530829758323423,1,-1,1,-1
-0.4740539285336753,0.55,3.3823333333333334,-0.10259995260322702,0.3404612155418505,0.57,3.433666666666667,0.07923985293120178,1.8463888865048623,0.85,4.654333333333335,0.626594168010501,-0.1282120022794166,0.62,2.0276666666666663,-0.061073788757960226,-1,-1,1,-1
1.06172572584215,0.81,6.589666666666668,0.22979033099879295,-0.1057948154898902,0.51,2.588,-0.024622968014023448,1.689941442750765,0.85,4.423,0.5735018554576276,-0.249406016498489,0.64,1.9166666666666663,-0.11880455882279332,1,-1,1,1
-0.7729015627546074,0.47,2.5689999999999995,-0.16727983660185955,-0.4755953906646251,0.4,1.725666666666667,-0.11069134189350816,1.7563195702575762,0.68,4.0343333333333335,0.5960280675049484,-0.2871362316483001,0.45,1.2996666666666667,-0.136777347242633,-1,-1,-1,-1
0.7461306163488022,0.8,6.075000000000001,0.16148577464592317,2.5886053716941837,0.94,7.434666666666667,0.6024789303049175,0.2333091538350216,0.54,1.928,0.07917625382441576,-0.3561635817334625,0.54,1.4276666666666666,-0.16965852624828823,1,1,-1,1
-0.5072949874550221,0.55,3.327,-0.10979434730081043,2.783039275253735,0.84,7.315333333333333,0.6477319964974291,-0.2209703421753781,0.39,1.06,-0.07498893040483653,0.5176890279713078,0.75,3.1106666666666665,0.2466011744183587,-1,-1,-1,1
-1.1841326623140256,0.37,1.4509999999999998,-0.25628298325708665,0.3687104212367282,0.52,3.2350000000000003,0.08581464853933829,0.7933863490715174,0.57,2.7060000000000004,0.2692451535756399,-0.6068379359822944,0.36,0.6646666666666667,-0.2890672577730207,-1,-1,1,-1
1.3266520733073115,1.0,7.615666666666667,0.2871285979283555,1.616590404419222,0.99,6.4353333333333325,0.37624956984395463,0.3782525495781148,0.8,2.748666666666667,0.12836452999313777,-0.51489489952161,0.86,2.167333333333333,-0.24527019129926236,1,1,1,1
0.5319292987784623,0.65,5.151333333333333,0.11512597524874454,-0.8354381524306119,0.32,0.9246666666666664,-0.19444210767548978,1.2585036128039655,0.59,3.234,0.4270882639982971,-0.5187008998953042,0.37,0.7853333333333334,-0.24708317962097295,-1,-1,-1,-1
1.897816943303884,0.97,8.256333333333334,0.4107463659986264,0.0690845825828647,0.63,3.265333333333334,0.016078930326813547,1.5139770433876678,0.89,4.262666666666666,0.5137862304209637,-0.4920785563722847,0.67,1.6860000000000002,-0.23440162597809866,1,1,1,1
1.8065948118960569,0.92,7.567000000000001,0.3910030714165975,1.668450195832894,0.94,6.223666666666665,0.38831955625377823,0.4398681334902736,0.99,3.3603333333333336,0.14927451586886714,-0.9905921130199322,0.96,1.9903333333333328,-0.4718685644112545,-1,1,1,1
-1.3004740293665036,0.33,0.97,-0.28146285842930757,2.7359284084721027,0.91,7.581666666666667,0.6367672874943882,1.0549324102953448,0.94,4.101999999999999,0.3580039398891731,-0.5122837190264762,0.88,2.490333333333333,-0.24402635544042314,-1,-1,-1,-1
2.447721705599024,0.91,8.659333333333334,0.5297627882911005,-0.1713262490860732,0.49,2.417333333333333,-0.039874928952564045,1.2229541221275784,0.67,3.377666666666667,0.4150241188464414,-0.2245736756560141,0.5,1.4679999999999995,-0.10697567297734968,1,-1,-1,-1
-1.2992484688382335,0.35,1.1766666666666667,-0.28119760917274755,3.497755186772695,0.91,8.479999999999999,0.8140768872839409,-0.4288586782887182,0.31,0.6043333333333334,-0.14553832547436904,0.1335865071451687,0.58,2.168333333333333,0.06363393421247257,-1,1,-1,1
-1.3094466605251798,0.32,0.952666666666667,-0.28340481371370724,0.4194321541651669,0.57,3.537999999999999,0.09761976017670518,0.4000308971173663,0.61,2.431666666666666,0.13575527289499334,0.6618279551224062,0.96,4.027333333333333,0.3152617540218212,-1,-1,1,1
-0.9366847338919332,0.51,2.636,-0.20272758755262957,0.0662345236236809,0.51,2.8313333333333333,0.01541559999001864,0.6463499129615986,0.67,2.8576666666666664,0.21934657910689612,0.516962053111373,0.95,3.817333333333333,0.24625487993548148,1,-1,1,-1
-0.9696789156853374,0.44,2.137666666666667,-0.20986855039341118,1.8686935743869704,0.79,6.186666666666666,0.4349247351779589,1.616484295435984,0.63,3.712666666666668,0.548573293309889,-1.0470190052885702,0.3,0.0036666666666666,-0.498747515191327,-1,1,-1,-1
1.7609613854803283,0.99,8.264333333333333,0.38112658457498705,1.1210536312337238,0.74,4.883333333333334,0.26091701730422356,-0.1521661141702419,0.43,1.1786666666666668,-0.05163939211548246,0.4119763582014224,0.82,3.083333333333333,0.19624494295965628,1,-1,-1,1
-0.7439591096189546,0.48,2.659666666666667,-0.16101579333335586,-0.7574773917091961,0.35,1.163333333333333,-0.1762973119338138,2.3485672543078464,0.86,5.221666666666666,0.7970144076827752,-0.1325917000890295,0.58,1.907,-0.06316005785985805,-1,-1,1,-1
-0.8086387575283092,0.56,3.0903333333333323,-0.17501447240858217,3.109252155828277,0.96,8.282333333333334,0.7236556538804033,-0.3251054520140499,0.35,0.823,-0.11032842631870174,0.1746278016148035,0.6,2.2463333333333333,0.08318395530432883,1,1,-1,1
0.1670792976959703,0.74,5.093666666666668,0.03616113482618101,2.433704518502028,0.93,7.225666666666665,0.5664268918771944,1.959847231761299,0.85,4.626,0.6650976154529192,-1.0895397641396478,0.33,0.0,-0.5190022791582711,1,-1,1,-1
-0.8903459342201501,0.44,2.2223333333333333,-0.19269843609148385,-0.456819954807155,0.41,1.7879999999999998,-0.10632149678883937,1.009566856308593,0.67,3.242666666666666,0.34260859616476796,0.61944813438748,0.87,3.6716666666666655,0.29507412592812415,-1,-1,-1,1
-1.3320095927432054,0.32,0.9279999999999996,-0.288288131068169,0.7977181939226607,0.66,4.405333333333333,0.18566306375418978,0.1342734622325081,0.5,1.7979999999999998,0.04556730652377997,0.8636987302585784,0.93,4.121,0.4114229000758642,-1,1,-1,1
-1.2582083685198389,0.43,1.7963333333333336,-0.27231526036377685,-0.4824553496178936,0.41,1.771666666666667,-0.1122879470683618,2.8524862050240603,0.88,5.797666666666667,0.9680253349996405,-0.5411523010635283,0.43,0.9736666666666668,-0.2577779048252487,1,-1,1,-1
-0.7060380838190827,0.57,3.284333333333333,-0.1528085088546318,0.0707817155894323,0.58,3.2133333333333334,0.016473925597070914,3.355547373269916,0.91,6.357,1.138745163568416,-1.28456139257868,0.37,0.0,-0.6119008341044879,1,1,1,-1
-0.7091337307734125,0.49,2.7183333333333337,-0.15347850273438507,0.0565492428635692,0.52,2.871666666666667,0.013161421869297248,2.147131863004811,0.93,5.211999999999999,0.7286548966697292,-0.3324745566252769,0.66,1.9570000000000003,-0.15837425886600112,-1,-1,1,1
0.2776592024042381,0.7,5.170333333333333,0.060094051102249135,0.184676250371822,0.59,3.376333333333333,0.04298204391962571,1.0218989429061112,0.61,3.0306666666666664,0.3467936373540228,-0.0154587115564708,0.53,1.8216666666666663,-0.007363757427425399,1,1,-1,-1
-1.2335654522543242,0.36,1.3166666666666669,-0.2669817700398643,1.301628089362418,0.71,5.194333333333333,0.30294439913823545,-0.4526430377997048,0.31,0.5820000000000001,-0.15360983254873206,1.0518444410334655,0.8,3.862333333333333,0.5010461115638146,-1,1,-1,1
0.4140150262610049,0.71,5.396999999999998,0.08960567461764088,-0.6494335834432179,0.38,1.4146666666666663,-0.15115090733234549,2.385913823441227,0.82,5.097333333333332,0.8096884129181917,-0.5908803438096496,0.4,0.8013333333333333,-0.2814658585583526,1,-1,1,-1
-1.0191324632232808,0.42,1.9406666666666668,-0.2205718297632266,0.3088295359188149,0.6,3.581333333333333,0.07187781130391362,0.0393734780268328,0.46,1.5666666666666669,0.01336186102842321,0.9642328425094516,0.95,4.284333333333334,0.45931232560092383,-1,1,-1,1
1.5477472338043032,0.84,7.238666666666668,0.33498043845198655,-0.2950994090140266,0.47,2.1693333333333333,-0.06868222488467748,1.6215978399787017,0.86,4.366666666666666,0.5503086358543268,-0.1700888130869087,0.67,2.081,-0.0810218080669484,1,-1,1,-1
-1.276958648274293,0.35,1.2036666666666669,-0.27637340163908447,3.6587146695125927,0.94,8.815,0.8515390273397265,-0.2889419138891435,0.33,0.8130000000000001,-0.09805589681567492,-0.3399070898860901,0.42,1.1363333333333332,-0.16191474617013155,-1,1,-1,-1
-0.7320202995695384,0.54,3.1133333333333337,-0.15843186506806775,-0.7767475712318723,0.33,1.0420000000000005,-0.1807823050009522,0.407043805577399,0.49,2.051,0.13813518731820357,-0.27987130764289,0.43,1.2386666666666666,-0.1333167006092383,1,-1,1,1
-0.5918241617127071,0.51,2.9933333333333336,-0.12808907866028765,1.1622568664938044,0.69,4.916333333333332,0.2705067683632459,0.2998155430003895,0.46,1.8233333333333337,0.10174599300072798,-0.0616878720547473,0.53,1.786,-0.02938501856159342,-1,1,-1,1
0.6212907457757444,0.73,5.757,0.1344665600949381,-0.7433975608842989,0.35,1.1623333333333334,-0.17302033448989135,-0.0706882807041076,0.39,1.222,-0.023988914122922183,0.836082396194648,0.7,3.2783333333333338,0.39826785902741374,1,-1,-1,1
0.7146221901511662,0.75,5.949333333333332,0.15466637533310834,-0.9266114995222142,0.32,0.8020000000000002,-0.21566203606964165,1.084910975871801,0.71,3.419666666666666,0.3681775249301262,0.3617035877505441,0.76,2.992333333333334,0.17229750817813672,1,-1,1,1
-0.8099369232129643,0.46,2.433,-0.17529543566972156,0.1840243983714713,0.58,3.348666666666667,0.04283033014348092,-0.2048309951268034,0.38,1.0573333333333332,-0.06951184981252559,1.05373128059132,0.98,4.48,0.5019449076088638,-1,1,-1,1
0.0881108538280601,0.66,4.696,0.019069917750816918,-0.886782256100552,0.32,0.8423333333333333,-0.2063920715420504,0.9474431800789715,0.73,3.348666666666666,0.3215261830797654,0.3561732829049524,0.97,3.7146666666666666,0.16966314740143884,1,-1,1,-1
-1.2795356448761128,0.33,1.0603333333333336,-0.276931143518839,-0.1791690925176849,0.53,2.7293333333333334,-0.04170029328692524,2.7615094633509663,0.98,6.035333333333335,0.9371512888148913,-0.6517040958032853,0.41,0.7900000000000001,-0.31043925351891344,-1,1,1,-1
-1.471671682774017,0.38,1.2303333333333333,-0.31851533298579005,-0.1501574294125518,0.46,2.381333333333333,-0.03494804130403313,2.2811123846914456,0.75,4.793666666666667,0.77412279031307,-0.6023210790623621,0.38,0.7376666666666669,-0.2869156529273474,1,-1,-1,-1
-1.5209152322018191,0.38,1.1466666666666667,-0.32917316226047827,3.326518030027205,0.91,8.270666666666667,0.7742226939207564,0.3648962453886568,0.51,2.0516666666666667,0.12383190830522739,-0.3576796229503969,0.5,1.3830000000000002,-0.17038069249938248,1,1,-1,1
-0.5457068675550039,0.58,3.546666666666666,-0.11810786785289042,-0.7449773142338527,0.35,1.1663333333333332,-0.17338801050516667,0.2977309071859311,0.56,2.159333333333333,0.10103854688614587,0.9427095820008852,0.83,3.847,0.4490597202105331,1,-1,1,1
-1.325968995304926,0.33,0.9713333333333334,-0.28698075869224615,2.500095185462813,0.89,7.295333333333334,0.581878833084666,0.8742406995231833,0.79,3.4653333333333336,0.2966840451447902,-0.0608582396721182,0.78,2.632,-0.02898982316660202,-1,1,1,-1
1.7616991995285654,0.97,8.062333333333333,0.3812862703867116,1.059640878731738,0.76,4.880333333333332,0.24662364920761734,0.4244709311990491,0.65,2.413666666666667,0.14404929098267208,-0.0048037407730241,0.79,2.54,-0.0022882619723877027,1,-1,-1,1
2.0406959942405063,0.87,7.643,0.44166981789245485,0.939267861863156,0.8,4.926333333333332,0.21860771165546164,0.5005645147118614,0.79,2.8973333333333344,0.16987255930964085,-0.4939285602234005,0.98,2.635666666666667,-0.23528287533381984,-1,1,1,1
1.3253373016037049,0.79,6.651666666666666,0.2868440406103909,0.1409855794079675,0.57,3.115333333333333,0.0328133604291099,0.9285060826884344,0.76,3.3426666666666667,0.3150996524227167,-0.1499682736442849,0.97,3.093333333333333,-0.07143738887242583,-1,-1,-1,-1
2.140027808671366,0.95,8.44233333333333,0.46316829905497264,-0.0436549612139414,0.6,3.0369999999999995,-0.010160372307913638,0.950598649537174,0.72,3.2010000000000005,0.32259702940812884,0.0354622391657035,0.71,2.3713333333333333,0.016892438033768567,1,1,-1,-1
0.3656608451816971,0.65,4.916666666666667,0.07914033219921514,0.4477686376433571,0.63,3.861666666666666,0.10421486904931394,-0.1888347739872184,0.39,1.0976666666666666,-0.06408334071050016,1.0042139852919625,0.86,3.9903333333333335,0.4783573434244457,-1,1,-1,1
-1.2696571975193796,0.34,1.1373333333333333,-0.2747931415541062,-0.3832336511634031,0.42,1.918,-0.08919482387485836,0.9762038278451736,0.71,3.3443333333333327,0.33128645313458566,0.5969088436594938,0.87,3.6513333333333335,0.28433753453104654,-1,-1,1,1
-1.228666245867328,0.47,2.0046666666666666,-0.26592143003877194,2.726845025086413,0.95,7.785000000000001,0.6346531965767068,0.6018945723434435,0.65,2.708666666666667,0.20426012718344158,0.0713797156650732,0.71,2.493666666666668,0.03400172837665617,1,1,-1,-1
-1.1247571894738089,0.39,1.6396666666666668,-0.24343229194851818,-0.3679809932889433,0.43,1.991,-0.08564487952992442,1.4895245304755824,0.77,4.060999999999999,0.5054879774928291,0.3066383440426725,0.68,2.697,0.14606717870562008,-1,-1,1,-1
-1.057219880165205,0.51,2.383,-0.22881512643858193,2.2585942849993685,1.0,7.479333333333334,0.5256712682816678,0.8536240531052486,0.82,3.4596666666666667,0.2896875394228205,-0.3431184001556993,0.82,2.4000000000000004,-0.1634444538539329,1,1,1,1
2.4262364444116447,0.96,9.054,0.5251127123254574,0.9270374648545724,0.63,4.293333333333334,0.215761176379166,-0.0550356748269575,0.38,1.1810000000000005,-0.018677014972925152,-0.5422405182789682,0.36,0.6903333333333332,-0.2582962771083187,1,-1,-1,-1
-0.8786437728096699,0.46,2.353,-0.1901657259211782,0.6497292503263057,0.66,4.238333333333333,0.15121972163266223,2.264839299837707,0.89,5.210666666666666,0.7686003241958728,-0.4963831261118194,0.56,1.4546666666666672,-0.23645210782295206,-1,1,1,1
1.8136761240078512,0.89,7.624666666666666,0.39253568668103817,0.9983503081856862,0.8,5.041,0.23235871806587444,1.3978654243284176,0.82,3.9203333333333337,0.4743823627566035,-0.5962716218800499,0.56,1.2169999999999996,-0.2840339939290917,1,1,-1,1
1.054189749143065,0.78,6.316999999999999,0.22815931223572364,2.725634308129837,0.97,7.791,0.6343714110775048,0.2371354542787669,0.48,1.7630000000000003,0.08047475467687985,-0.6475928632551379,0.36,0.557,-0.3084808678473973,-1,1,-1,-1
2.335964495345026,0.9,8.447333333333335,0.5055750666312544,1.1703891467186178,0.69,4.796666666666668,0.27239949699015853,-0.2627360633191429,0.35,0.857,-0.08916262776767916,0.1001610130695267,0.59,2.087,0.04771169972574117,1,-1,-1,1
-0.621572728972299,0.5,2.922333333333333,-0.13452758999229789,-0.7859314307208105,0.33,1.0243333333333335,-0.18291978099535022,-0.351231550861807,0.37,0.8843333333333335,-0.11919463066520812,1.3591045472925511,0.97,4.768666666666666,0.6474094667083623,-1,-1,1,1
-0.6965369522677816,0.49,2.7343333333333333,-0.15075216971647554,0.9253706667867454,0.68,4.610333333333333,0.21537324134359837,-0.0891164758489135,0.47,1.4613333333333332,-0.03024274271184572,0.9511238355626164,0.8,3.729,0.4530678499912782,-1,1,1,-1
-0.1254857032808454,0.65,4.402333333333333,-0.02715899275177668,0.9409158999455428,0.64,4.391333333333333,0.218991280441896,0.1911275532780598,0.56,2.029,0.06486142280505608,0.604730315111127,0.72,3.091999999999999,0.28806329254683993,1,-1,1,-1
-1.3505379755601297,0.31,0.8353333333333336,-0.2922982469735703,2.6360442208756503,0.86,7.329333333333334,0.6135199748079816,1.1300746738232266,0.69,3.422333333333334,0.38350436639293445,-0.3969178925996455,0.45,1.1766666666666663,-0.189071842697345,-1,1,1,-1
0.998753012299348,0.83,6.415666666666666,0.21616108538791284,2.1945909578830287,0.94,6.942666666666666,0.5107749629279587,0.5571002435326915,0.72,2.771,0.18905863555948946,-0.3790554957371013,0.63,1.6599999999999997,-0.18056308974677188,1,1,1,1
-0.0503324427790587,0.58,4.074000000000001,-0.010893499521266422,-0.7465347988079096,0.34,1.1246666666666667,-0.1737505036261363,-0.1519210775713773,0.35,1.0206666666666668,-0.05155623601282181,0.2140290910097604,0.49,1.9420000000000004,0.10195275996003134,-1,-1,-1,-1
-0.0858953424019306,0.67,4.466333333333333,-0.01859041245905422,2.066573852590932,0.85,6.536333333333333,0.4809799198130492,1.1231658147306662,0.75,3.524,0.3811597623679398,-0.3897158979577111,0.49,1.2613333333333334,-0.18564117246696457,1,1,1,1
0.276957966703983,0.65,4.827666666666667,0.05994228197793789,-0.8471155525926907,0.33,0.941,-0.1971599369882626,1.220180039543706,0.79,3.826,0.41408270071869024,0.2908086846469317,0.91,3.450333333333334,0.13852672027069912,-1,-1,1,1
0.6287162631881023,0.78,5.783666666666668,0.13607367204719825,0.9726313902673348,0.78,4.962333333333333,0.22637282839513365,0.7538954111789695,0.76,3.1203333333333343,0.2558434311359125,-0.3736304523141127,0.98,2.838333333333333,-0.17797887024993964,1,1,-1,1
0.9744534820505172,0.72,6.077333333333334,0.21090191443341327,-0.8884368239273001,0.31,0.8119999999999997,-0.20677716007863323,1.1812413965052226,0.59,3.151333333333334,0.40086840614809083,-0.3096865609418895,0.43,1.2016666666666669,-0.14751919686056245,-1,-1,-1,-1
0.2938388073443345,0.64,4.680333333333333,0.06359581872840837,-0.1655824146348665,0.56,2.805,-0.038538093576321784,1.353758799397192,0.98,4.5183333333333335,0.45941425167527644,-0.5326854141618234,0.99,2.832333333333333,-0.25374470315240283,-1,1,1,1
1.779870208053672,0.88,7.592333333333332,0.38521903942671404,0.8061895872337086,0.76,4.691333333333334,0.18763471846681676,2.273242733940978,0.93,5.167333333333333,0.771452130139277,-1.0144391609713037,0.31,0.001,-0.48322810597670773,1,1,-1,-1
1.6759799170893253,0.83,7.1196666666666655,0.36273396275653885,0.9598733752287324,0.79,4.969999999999998,0.2234034938888699,1.334918300954635,0.83,3.899666666666667,0.45302050302741487,-0.4883261229983724,0.64,1.5933333333333335,-0.23261415429734922,-1,1,-1,1
0.3840435162875737,0.65,4.949333333333333,0.08311891157734104,-0.6013318855718903,0.39,1.518666666666667,-0.1399555896542396,2.023710197492579,0.84,4.803333333333334,0.6867702772478153,-0.1610303703515199,0.67,2.1726666666666667,-0.0767068187659348,-1,-1,1,1
0.0775593548492157,0.71,4.804333333333333,0.016786246569204657,1.40590672857176,0.82,5.631,0.3272144882338857,1.3106028932906768,0.94,4.259000000000001,0.44476877840624096,-0.5541654761426924,0.74,1.889,-0.26397673092362883,1,1,1,1
1.8662298293318773,0.92,7.768666666666666,0.4039099362143083,1.8052067318807212,1.0,6.770666666666666,0.42014863783231815,-0.0905773919926238,0.51,1.451,-0.0307385220908768,0.0046460434994259,0.8,2.55,0.002213142874298483,1,1,-1,1
-0.9141562703078124,0.46,2.235,-0.1978517302781125,2.2392510474189296,0.83,6.6370000000000005,0.521169271486973,1.1617423927597366,0.98,4.322666666666667,0.39425118584404933,-0.4062178843849522,0.77,2.208,-0.19350189389106054,-1,-1,1,-1
0.1654883257086945,0.72,4.976666666666666,0.03581679921231432,1.9939883233224047,0.86,6.441666666666666,0.4640861698009732,0.4992976517677308,0.65,2.545666666666667,0.16944263420650427,0.0365256395221638,0.78,2.6213333333333333,0.017398988805778642,1,1,-1,1
1.7020317299618055,0.93,7.655666666666666,0.36837238194275335,1.86636523349563,0.92,6.424666666666667,0.43438283089817215,1.7370149638826555,0.97,4.662666666666667,0.5894768182753448,-1.142921570273022,0.36,0.0,-0.5444307031228462,1,1,1,-1
-0.6926169140662237,0.48,2.709,-0.14990375203765421,-0.5762207848620058,0.38,1.508,-0.13411116498453077,0.9431965338340138,0.63,3.0466666666666664,0.3200850328485531,0.609575091198074,0.79,3.386,0.290371101691486,-1,-1,-1,1
-0.641419857875364,0.59,3.4113333333333338,-0.1388231233951393,1.508914702216006,0.8,5.7620000000000005,0.3511888392310196,0.4707631973786168,0.64,2.5420000000000003,0.15975912558150077,0.2790468014768108,0.86,3.2086666666666663,0.13292394708755934,1,1,1,1
1.8338918771580888,0.94,7.921666666666666,0.39691100178805255,1.0554434336698295,0.77,4.915000000000001,0.2456467246294005,1.4229999660803934,0.91,4.199666666666666,0.4829120703347383,-0.5811440829205277,0.55,1.1853333333333331,-0.27682799057202534,1,-1,1,-1
-1.0397783844960715,0.42,1.9356666666666664,-0.22504024657519234,0.874373810396091,0.63,4.328666666666666,0.2035040967365753,3.074576064636937,0.85,5.911666666666667,1.0433941870463639,-1.0509950578711156,0.3,0.003,-0.5006415078846764,-1,-1,-1,-1
-1.1445930570269391,0.47,2.186333333333333,-0.24772538804644553,1.2672932982818828,0.69,5.0520000000000005,0.29495322812830077,1.1965398773631355,0.55,3.033,0.4060601287342976,-1.194980367617665,0.34,0.0,-0.5692289118357181,1,1,-1,1
-0.892257736081699,0.54,2.880333333333334,-0.19311220922693365,0.8331423325041758,0.64,4.293666666666667,0.19390777241196264,2.455624430865333,0.9,5.418,0.8333455419118021,-0.691703567051515,0.48,0.9713333333333334,-0.329493002107291,1,-1,1,1
-0.7630705683090016,0.48,2.6386666666666665,-0.1651521049168133,0.2779576609332581,0.53,3.185,0.06469260863795748,0.1601911176389623,0.44,1.6293333333333335,0.054362773093626686,0.6088938977239708,0.67,2.9636666666666667,0.29004661517227537,-1,-1,-1,1
2.2952455467864787,0.9,8.380666666666666,0.49676222500987455,0.5984488546076197,0.67,4.104666666666667,0.13928458532488794,1.6496061241802549,0.67,3.784,0.5598135823284658,-1.2406935596438655,0.37,0.0,-0.5910043913822883,1,1,1,-1
0.0834614821880901,0.62,4.407666666666667,0.01806364972689984,0.4975303140396359,0.59,3.6823333333333337,0.11579653456435846,0.2240388264721369,0.55,2.031333333333333,0.07603025727754127,0.5819344187735527,0.97,3.937,0.27720446706468865,-1,-1,-1,1
1.767931179749974,0.91,7.564000000000001,0.3826350639244396,1.414245601748643,0.86,5.653666666666665,0.32915529985642705,0.7759133078279095,0.89,3.4466666666666668,0.26331546789529725,-0.5943782285500072,0.83,2.027333333333333,-0.28313207599458545,1,1,1,-1
2.3603261113445564,0.88,8.234666666666666,0.5108476748651344,-0.2168927288841859,0.5,2.366333333333334,-0.05048019320285041,1.6558031640590536,0.87,4.392,0.5619166219835269,-0.2774605399579823,0.68,1.9736666666666665,-0.13216833139485154,-1,-1,-1,-1
-0.1940194749321775,0.59,3.8603333333333336,-0.041991823575258734,0.8650457462082661,0.72,4.694333333333333,0.20133305815528002,1.5180953750499304,0.84,4.237666666666667,0.5151838355627449,-0.2721458402188261,0.78,2.386,-0.12963667411307986,-1,1,-1,1
0.6227942475884474,0.76,5.901333333333332,0.13479196445388802,1.1909098998425185,0.73,5.114999999999999,0.2771755518984613,-0.4666869993504819,0.3,0.515,-0.15837581899275713,0.8581356579000663,0.71,3.303666666666666,0.4087729304940105,1,1,-1,-1
-1.331527414455552,0.32,0.956,-0.2881837727526234,-0.4653956600456961,0.39,1.6923333333333337,-0.10831742933816613,0.0017867468421195,0.42,1.4163333333333332,0.0006063539263944274,0.0887933520606467,0.47,1.7549999999999997,0.04229671427363505,-1,-1,1,-1
2.301353663337369,0.93,8.509000000000002,0.4980842106129783,-0.1426518094365105,0.58,2.8536666666666672,-0.03320116325769691,0.8605118513043379,0.71,3.093333333333333,0.29202499618153854,-0.0559591117553379,0.68,2.1950000000000003,-0.02665612352719079,1,1,1,1
2.492219029654165,0.93,8.829333333333334,0.5393933873943489,1.689284617025672,0.8,5.908333333333333,0.393168615106473,0.1254612835138819,0.34,1.217,0.04257678820290245,-1.08136733391902,0.32,0.0,-0.5151093419288373,1,1,-1,-1
-1.3588570734837242,0.3,0.7613333333333332,-0.29409875742457015,0.7520719782776313,0.62,4.143333333333334,0.17503924156985806,1.7460510999456744,0.84,4.543000000000001,0.592543339201581,-0.1217702462132197,0.71,2.3666666666666667,-0.05800525818186159,-1,-1,1,1
-0.0393435910421304,0.7,4.537000000000001,-0.008515171657050354,2.1533513920555434,0.93,6.858999999999999,0.5011767561956125,0.8665930332336744,0.92,3.7003333333333335,0.2940887180547492,-0.7336161502736966,0.9,2.184333333333334,-0.34945806160642723,1,1,1,1
0.3270165490746111,0.7,5.245666666666667,0.07077650962477476,-0.0017712347966711,0.49,2.6630000000000007,-0.00041224191886723885,0.0427988834285402,0.43,1.4663333333333337,0.014524313350070601,1.0394382654055798,0.79,3.7923333333333336,0.4951364296610207,1,-1,-1,-1
0.1445419849378284,0.7,4.974333333333334,0.03128336231632784,0.8212900120447579,0.7,4.559333333333333,0.19114923168184444,2.761698675075108,0.86,5.557333333333335,0.9372155000781484,-1.2318207224270998,0.36,0.0,-0.5867778152722021,1,1,1,-1
0.6055779316563603,0.67,5.339,0.1310658204598955,-0.8963778509448496,0.32,0.8533333333333336,-0.2086253759231072,0.5573102350623305,0.55,2.388,0.18912989869845498,0.6028100203423272,0.7,3.055333333333334,0.2871485601116729,-1,-1,-1,1
1.92410647484186,0.92,7.918000000000001,0.4164362348667119,2.1215080932686634,0.9,6.659666666666666,0.4937654617587385,-0.0586822548804457,0.47,1.384,-0.019914525559887358,0.0371417550235881,0.63,2.0726666666666667,0.01769247543195649,1,1,-1,-1
-0.9023304277829634,0.44,2.2066666666666666,-0.19529225168398762,-0.9116283856326224,0.31,0.7836666666666668,-0.212174826111899,1.616604714967092,0.84,4.412999999999999,0.5486141591190684,0.1918929052765081,0.91,3.380666666666666,0.09140818763182376,-1,-1,1,1
-0.7338665867365712,0.57,3.206000000000001,-0.15883145879449345,0.5804238470988459,0.67,4.164666666666666,0.1350893969190489,1.5374346550837203,0.9,4.468333333333333,0.5217468517134938,-0.1811672699005133,0.82,2.629666666666667,-0.08629903109731438,1,1,1,-1
-0.1263257262451684,0.67,4.394333333333334,-0.02734079973857194,2.6650309441337257,0.95,7.626000000000001,0.6202664222242366,-0.3939527421699528,0.35,0.7186666666666665,-0.13369257826432815,0.5394639078963075,0.85,3.383666666666666,0.2569736387206566,1,1,-1,1
0.2374339225152972,0.63,4.665333333333334,0.05138805467095135,0.0461612165465665,0.5,2.766,0.010743684870107207,0.6136119602274501,0.62,2.666666666666667,0.20823656300695528,0.5404896339183214,0.68,2.9106666666666667,0.25746224332302053,-1,-1,1,-1
0.2241990731229943,0.69,4.976,0.04852362335073993,-0.0053850458780018,0.58,3.086,-0.0012533299651225165,0.8098854693740329,0.75,3.2433333333333336,0.2748443275277913,0.1481692830991909,0.95,3.3926666666666665,0.07058043970561387,1,1,1,1
-0.6318753197179072,0.51,2.948000000000001,-0.13675738972301513,1.2044809372032934,0.73,5.170333333333333,0.28033411139217684,-0.0011308127249969,0.44,1.4539999999999995,-0.00038375483289243366,0.8501009561638271,0.78,3.565333333333333,0.4049456002296966,-1,1,-1,-1
-1.0057110368070084,0.43,2.0356666666666663,-0.21766701739633693,1.071534564372291,0.64,4.575,0.24939181738051025,-0.0059297698130769,0.42,1.3936666666666666,-0.0020123383593106995,0.9133370523040916,0.74,3.509,0.4350681153522032,-1,-1,-1,-1
0.1100030960034565,0.7,4.820000000000001,0.023808077007342263,0.8347011314456343,0.74,4.688333333333333,0.194270571442313,1.4604995723823588,0.92,4.377,0.49563801056501144,-0.3589389246241059,0.74,2.1103333333333336,-0.17098056086611335,1,1,1,1
-0.2185625785272815,0.6,3.809333333333333,-0.047303711345881606,2.4088937653954643,0.98,7.500666666666667,0.5606523709111351,-0.1000917700987558,0.5,1.4813333333333332,-0.03396734017850853,0.1603294418609637,0.97,3.389666666666666,0.07637293147141014,-1,1,-1,1
-0.5621347826760394,0.52,3.105,-0.12166337749290462,-0.674154373563314,0.37,1.3453333333333333,-0.15690449007257606,2.293540383311041,0.98,5.549666666666667,0.778340380394985,-0.2277390221413981,0.6,1.8706666666666671,-0.10848348581200759,-1,-1,1,-1
-0.1801060061488169,0.63,4.258666666666668,-0.03898051800052205,-0.7424867765869334,0.38,1.3296666666666668,-0.17280835611913792,1.4158713892608668,0.69,3.706333333333333,0.4804929024693026,0.2036105038935445,0.67,2.5446666666666657,0.09698986586759324,1,1,-1,1
-0.2440209415262257,0.63,4.133,-0.05281368959904542,0.1251344012033897,0.59,3.297666666666666,0.029124114863449815,0.2456688330560352,0.55,2.046,0.08337065890070915,0.5686177665092678,0.99,3.979666666666668,0.2708610796056916,1,1,-1,1
-1.1549163206218516,0.4,1.643666666666667,-0.2499596620220348,1.0160547466256005,0.71,4.860666666666666,0.2364792963701479,1.6184215473306716,0.84,4.387333333333333,0.549230722927263,-0.0987040749661347,0.67,2.226,-0.04701768724346149,-1,1,1,-1
-0.4833711562203793,0.6,3.731333333333333,-0.10461648924918669,1.2581404870778554,0.66,4.846333333333333,0.292822978394686,-0.2417674053671062,0.36,0.9496666666666672,-0.08204666271839614,0.7803091155662383,0.67,3.1143333333333327,0.371700256159669,1,-1,-1,1
-0.236662063321245,0.65,4.215333333333334,-0.05122100043522109,2.940055719530565,0.95,7.976,0.6842764232465218,0.3006353271775994,0.57,2.14,0.10202419657323722,-0.396877322589459,0.44,1.0976666666666666,-0.18905251717252686,1,1,1,-1
0.7279918153855993,0.81,6.050333333333334,0.15755997631985408,2.098136445970072,0.86,6.471666666666667,0.48832588212335226,1.3956337069928204,0.86,4.058000000000001,0.4736250027674085,-0.696557802680243,0.51,0.9653333333333336,-0.33180531730477303,1,-1,1,1
0.5027709566598171,0.67,5.172333333333333,0.10881520691777571,-0.8891054260917229,0.32,0.8370000000000001,-0.20693277233271634,1.7178992110764328,0.93,4.771666666666666,0.5829896587646618,-0.3697734233153693,0.99,3.052,-0.1761415744421009,-1,-1,1,1
-1.2091004949843591,0.37,1.4146666666666663,-0.26168679555436103,0.34500721180672,0.6,3.638,0.0802979002476362,1.3132797916876,0.66,3.518333333333334,0.4456772159169562,0.0993014139787269,0.56,2.0686666666666667,0.04730222968896857,-1,1,-1,-1
-0.2347774493168666,0.66,4.105666666666666,-0.050813111594129316,2.142629019561311,0.95,6.977999999999999,0.4986812025738459,0.918729490991986,0.89,3.6763333333333335,0.31178184901478423,-0.6014761069518615,0.86,2.203333333333333,-0.28651315045280823,1,1,1,1
-0.7767441734260614,0.48,2.603,-0.16811149656506946,0.3467619237306953,0.55,3.344,0.08070629658896729,0.1711400798609899,0.51,1.863,0.0580784344714833,0.8826482493655838,0.94,4.165,0.42044950372006906,-1,-1,-1,1
0.3743719077672685,0.7,5.3020000000000005,0.08102567594305435,0.4814275429156733,0.62,3.859333333333333,0.1120487325904483,0.1298656090673795,0.41,1.4896666666666667,0.044071448794726784,-0.0962107471587851,0.46,1.5096666666666665,-0.04582999051380153,1,1,-1,-1
1.659835230879695,0.95,7.719666666666666,0.3592397526251606,1.4106133225627175,0.86,5.656333333333333,0.32830991349416627,1.0717328881169643,0.93,3.866666666666666,0.36370538312237194,-0.696766303448207,0.68,1.4543333333333337,-0.3319046366479867,1,1,1,1
2.112791873211412,0.83,7.838666666666669,0.45727359906600856,-0.7208533745869328,0.37,1.2546666666666664,-0.16777334033869612,1.5148178305434978,0.76,3.985,0.5140715616056518,0.0705535011209299,0.65,2.294333333333333,0.03360816106906672,-1,-1,-1,-1
1.7966986078989464,0.87,7.531333333333334,0.3888612263649258,0.2126567149689329,0.65,3.528666666666667,0.049494292006659946,1.0080624388348929,0.83,3.585666666666666,0.3420980540887386,-0.242539810424283,0.84,2.5033333333333334,-0.11553384148050591,1,1,1,1
-1.3258658594057071,0.31,0.8173333333333332,-0.28695843688931477,2.490905779092292,0.98,7.734666666666666,0.5797400660942286,0.8617642885138288,0.79,3.4350000000000005,0.2924500257389639,-0.3242551087384906,0.93,2.8643333333333323,-0.15445892477075285,-1,1,-1,1
0.3828793320938937,0.74,5.351666666666668,0.08286694606054328,0.9298858354522128,0.69,4.515666666666665,0.21642411376218443,0.9175818166703248,0.82,3.5116666666666663,0.3113923719972478,-0.1412925010736412,0.89,2.822333333333333,-0.06730468450878245,1,-1,1,-1
2.2373960596915445,0.88,8.283,0.4842418042796419,-0.2466930378093237,0.47,2.252333333333333,-0.05741599672095197,1.211080798203687,0.66,3.347333333333333,0.4109947642613989,-0.1339715480240288,0.52,1.6376666666666664,-0.06381734843953871,1,-1,-1,-1
-0.9868472904632988,0.45,2.165666666666666,-0.2135843184368104,3.0938622799252222,0.93,8.136333333333335,0.7200737730448824,0.9142731328477524,0.63,2.9936666666666665,0.31026953054051704,-0.3971480591727805,0.46,1.201,-0.1891814825471007,-1,1,-1,-1
-0.5192762765369241,0.59,3.627333333333333,-0.11238746934439535,0.2563493945933439,0.54,3.193666666666667,0.0596634429982003,0.1798178357738233,0.49,1.8023333333333336,0.06102333480431236,0.914721591775426,0.85,3.8773333333333326,0.435727640745271,1,-1,-1,1
-1.2949734787446912,0.34,1.101,-0.2802723689108782,2.9922295547389623,0.89,7.846333333333333,0.6964195010481752,0.0456786298031215,0.43,1.4733333333333332,0.01550158974988567,0.2740896581834202,0.59,2.336,0.13056261182283363,-1,1,-1,-1
-1.348718936566187,0.31,0.825666666666667,-0.2919045505957358,1.4287144350709835,0.72,5.3373333333333335,0.3325228147809204,0.8092664120111417,0.73,3.2216666666666667,0.2746342430022145,0.2573888213273467,0.87,3.2836666666666674,0.12260716799468012,-1,-1,1,1
2.226412305542911,0.94,8.474,0.48186457969141605,0.4740569439354476,0.62,3.6633333333333336,0.11033327969142005,-0.2742392383564348,0.39,0.947,-0.09306636789775286,0.5088308970428921,0.98,3.739,0.24238160364889677,1,-1,-1,1
-1.3333276068151507,0.31,0.8779999999999996,-0.28857339013506517,0.043316745844196,0.48,2.693333333333334,0.010081655159133434,1.8995368234227288,0.66,4.117666666666667,0.6446305565296958,-1.0853159612684486,0.31,0.0113333333333333,-0.5169902706120767,-1,-1,1,-1
1.1440304767455365,0.81,6.717333333333333,0.24760362824923016,-0.2978195228218938,0.52,2.4713333333333334,-0.06931531143977449,2.7672519364387758,1.0,6.009,0.9391000657887335,-1.1601688948931963,0.34,0.0,-0.5526464664037041,1,1,1,1
-0.2191912041250048,0.58,3.8686666666666656,-0.047439765395114124,-0.2813544930289913,0.45,2.1733333333333333,-0.06548319641539199,2.418883812565799,0.83,5.175000000000001,0.8208771733444596,-0.4628338569605439,0.53,1.3896666666666666,-0.22047091307752145,-1,-1,-1,1
-0.1736368024506367,0.63,4.286666666666666,-0.037580381955100044,-0.5499995304495908,0.39,1.587,-0.12800836017604594,2.8659578591273416,0.75,5.367666666666667,0.9725971020614266,-1.2639824247382223,0.36,0.0,-0.6020980425373934,1,-1,-1,-1
1.8440994572512013,0.96,8.040666666666665,0.3991202382708857,0.6685622836756013,0.75,4.415333333333334,0.1556029721314644,0.5453259079957937,0.73,2.765333333333333,0.18506287386836237,-0.399055184613577,0.99,2.77,-0.19008994177272215,1,1,-1,1
1.9702371210821448,0.88,7.650999999999999,0.4264203354783224,1.250857356591938,0.84,5.447666666666665,0.2911278831467167,1.135807681088366,0.89,3.842666666666666,0.3854499310265573,-0.5122233172228807,0.64,1.5366666666666664,-0.2439975830405869,-1,1,1,-1
1.018291471363594,0.77,6.165666666666668,0.22038981307746583,0.5667571370909297,0.64,3.878000000000001,0.13190857031782463,1.2067221255743037,0.84,3.8523333333333336,0.4095155965357913,-0.3679842970373888,0.92,2.682000000000001,-0.17528932411904172,-1,-1,-1,1
2.3000207512597406,0.98,9.02533333333333,0.49779572715622916,-0.3070934052344207,0.45,2.083,-0.07147373960992698,-0.3039675709937252,0.35,0.8276666666666669,-0.10315503339576917,1.0040875269982732,0.78,3.6586666666666674,0.4782971050147948,1,-1,-1,-1
2.319987957170947,0.9,8.243999999999998,0.5021172489426753,0.9286219391805748,0.76,4.800333333333334,0.2161299511671132,-0.4801215315722706,0.39,0.7293333333333334,-0.16293498829974795,0.496952852173687,0.96,3.630666666666666,0.23672349683906443,-1,1,1,1
-0.8617071024644676,0.46,2.3243333333333327,-0.18650010589341212,1.1343147563904168,0.76,5.208333333333332,0.26400344700355427,1.3445130245823549,0.92,4.346666666666666,0.45627658732945064,-0.4010645564431541,0.92,2.759000000000001,-0.1910471060668133,-1,1,1,-1
-0.2803070773592235,0.63,4.114333333333334,-0.06066713325288356,-0.0370760974976884,0.5,2.6623333333333346,-0.008629189989538152,1.474533344254401,0.83,4.202333333333333,0.5004005390195978,0.0114907975731251,0.89,3.0903333333333327,0.005473641555898161,1,-1,-1,-1
1.9222039330918,0.84,7.846666666666667,0.4160244659061938,-0.803356150931092,0.33,0.998,-0.18697525693152284,1.8863454324163385,0.61,3.913333333333334,0.6401539001043005,-1.1862229418242147,0.34,0.003,-0.5650573119584533,1,-1,-1,-1
-1.205818319494235,0.36,1.3493333333333333,-0.2609764311222724,1.583321058188746,0.74,5.6483333333333325,0.36850637331502106,-0.3295188497435718,0.33,0.7739999999999999,-0.11182616566204454,0.5101371672760839,0.63,2.727666666666667,0.2430038454894766,-1,1,-1,1
-1.2051103389718554,0.47,2.036333333333333,-0.2608232022095518,1.260904122739135,0.78,5.424333333333334,0.2934661943422256,1.2448279145657568,0.97,4.396666666666666,0.4224472521171251,-0.4278735601689125,0.9,2.650333333333334,-0.20381757529940553,1,1,1,1
0.8141114390585793,0.78,6.183000000000001,0.17619893019243615,1.4667194546744042,0.78,5.621999999999999,0.3413682045831909,0.8634172675590972,0.58,2.744333333333333,0.293010983962434,-0.6073415817072123,0.37,0.6556666666666666,-0.2893071694198684,1,1,-1,-1
-1.2521691923284175,0.36,1.2406666666666664,-0.27100819558969313,2.387566491206265,0.89,7.157333333333335,0.5556886041352751,1.3991822825189946,0.99,4.629,0.47482925434501333,-0.5458094953567594,0.67,1.755,-0.25999635938030435,-1,1,1,1
2.2295574327658274,0.95,8.581333333333333,0.48254528263380175,-0.5081330198484122,0.43,1.717,-0.11826423664203302,0.7237700556010425,0.69,2.897333333333334,0.2456200311510351,0.1774786769675791,0.92,3.2280000000000006,0.08454196981135789,1,-1,-1,1
-0.5091493512322298,0.52,3.186000000000001,-0.11019568905582794,-0.6609175927792559,0.36,1.319,-0.15382372634757435,0.7082885491606716,0.55,2.5496666666666665,0.2403661966427933,0.3706189731633791,0.57,2.3793333333333333,0.1765443521219092,-1,-1,-1,-1
0.1221604669548162,0.69,4.874333333333334,0.026439308621111598,2.733588890678302,0.88,7.424333333333332,0.636222781872461,0.3280229524156017,0.49,1.918,0.1113185149994461,-0.4643663683642135,0.41,0.936,-0.22120092490225612,1,1,-1,-1
0.4589835311137129,0.72,5.508666666666668,0.0993382518389645,-0.0141008141148,0.49,2.645666666666666,-0.0032818611508764316,1.1584329830058362,0.67,3.3723333333333327,0.3931280980338338,-0.1778590130312831,0.54,1.7003333333333333,-0.0847231428996704,1,-1,1,1
0.7046171877642644,0.69,5.570999999999999,0.1525009829401659,-0.256990677994692,0.45,2.1993333333333336,-0.05981269701037661,1.6013486300422288,0.7,3.9273333333333342,0.5434368241001778,-0.5927837751152124,0.37,0.7013333333333333,-0.2823725580826131,-1,-1,1,-1
1.8250500462254264,0.94,7.911,0.39499735572372624,2.1425216369656246,0.93,6.802666666666667,0.49865621006162675,0.4787721784584859,0.62,2.37,0.16247706917021681,-0.476839763554721,0.54,1.257,-0.2271426268444768,1,1,-1,1
1.7868975425660425,0.83,7.2923333333333344,0.38673997226683715,1.414725999733779,0.77,5.367666666666668,0.32926710896698913,-0.3087927214619624,0.39,0.91,-0.1047925059592516,0.4527583403010196,0.96,3.610666666666666,0.2156714406010676,-1,-1,-1,1
2.012452141275628,1.0,8.78,0.4355569733380549,-0.6530677389203725,0.39,1.3896666666666664,-0.1519967303876399,0.692170557970758,0.68,2.8603333333333327,0.23489636341672662,0.4202797873824906,0.79,3.0716666666666663,0.2002002815454,1,-1,1,-1
-0.9230392327450936,0.45,2.238666666666667,-0.1997742784739694,1.2929674963008324,0.75,5.371333333333332,0.3009287095701746,0.9139285675015004,0.69,3.1980000000000004,0.3101525981661738,0.1874961409431788,0.65,2.452333333333334,0.08931378889115767,-1,1,1,-1
1.7625555501523236,1.0,8.397,0.38147161118471135,0.6644031277471822,0.65,4.002,0.1546349590684747,1.0091165217190072,0.72,3.2596666666666674,0.34245576973175035,-0.304323509833788,0.51,1.3736666666666666,-0.14496450740363848,1,-1,1,-1
-0.9656359847718226,0.44,2.118333333333333,-0.20899353492547107,1.130657480896696,0.73,5.0906666666666665,0.2631522429338335,0.9240742478838349,0.71,3.2686666666666664,0.3135956562372735,0.210768193797723,0.78,2.9219999999999997,0.10039943153563494,-1,1,-1,1
0.2696062971986661,0.73,5.188999999999998,0.05835115299998971,0.930119066483082,0.74,4.789666666666667,0.21647839657544304,1.0113530629677947,0.8,3.551333333333333,0.3432147667736237,-0.1153219336808066,0.77,2.458,-0.05493360443300558,1,1,1,-1
-0.4576263863036298,0.55,3.393666666666668,-0.0990445236683723,1.0717915837055942,0.66,4.648666666666667,0.24945163674683365,0.4785218570466585,0.58,2.3920000000000003,0.16239211960302344,0.4855027756910965,0.81,3.298333333333333,0.23126925277511,-1,-1,-1,1
1.8687082473209324,0.85,7.71333333333333,0.40444634262906914,0.6948542268530518,0.62,3.994333333333334,0.161722229231986,0.3166033934480128,0.49,1.904,0.10744315098342445,0.0041413812506583,0.52,1.7773333333333332,0.0019727470063033875,1,-1,-1,-1
-0.4232285361440202,0.55,3.420000000000001,-0.09159976351851912,-0.4577602729920587,0.42,1.8136666666666663,-0.10654034895548548,1.7095947655592587,0.93,4.771333333333334,0.580171445782741,-0.2207836022411573,0.93,3.002,-0.10517027146266414,-1,-1,1,1
-1.2706077701247054,0.35,1.1793333333333331,-0.27499887490717434,1.0255338980841031,0.71,4.872,0.23868549940648762,0.925856618654366,0.73,3.3333333333333326,0.31420052509139734,-0.0493809473456763,1.0,3.422000000000001,-0.02352261483511647,-1,1,-1,1
2.624743925499297,0.94,9.117333333333333,0.5680758794359527,-0.617287206987005,0.4,1.521,-0.14366907378896426,0.8984913294149139,0.6,2.850999999999999,0.3049137866536354,-0.0655943906965237,0.51,1.6813333333333336,-0.03124588876145917,1,-1,-1,-1
1.5912330428087342,1.0,8.063333333333334,0.34439211436946743,0.5530110577588472,0.73,4.209666666666666,0.1287092710880392,1.395360774502557,0.96,4.322666666666667,0.4735323798601165,-0.6155632532041255,0.61,1.3423333333333334,-0.29322356273182615,1,1,1,1
-0.8484049956448163,0.47,2.447333333333334,-0.1836211179828155,3.0020719038676527,0.98,8.320666666666666,0.6987102356806464,0.8217530846029053,0.6,2.8040000000000003,0.2788717447988519,-0.5432325010872956,0.39,0.813,-0.2587688081304556,-1,1,-1,-1
-0.0834695056356276,0.63,4.387666666666666,-0.018065386249450362,-0.1174239482428523,0.45,2.3543333333333325,-0.027329563441040202,0.0736186291082803,0.39,1.3776666666666666,0.02498336292713332,-0.3518153108671356,0.45,1.2319999999999998,-0.16758722737118553,1,-1,-1,1
-1.3275497203375997,0.32,0.9486666666666662,-0.2873228765477667,-0.6406208112074707,0.37,1.3963333333333336,-0.1490997991767061,-0.2526530806539799,0.37,0.9873333333333332,-0.08574084691732878,1.4234550841111533,0.95,4.774666666666667,0.6780628456607913,-1,-1,-1,1
0.6323028406921969,0.79,5.911333333333333,0.13684991850309441,2.605159907571678,0.94,7.466666666666668,0.6063318772145654,-0.4131776992403542,0.39,0.8146666666666664,-0.14021679754912292,0.3200082881220534,0.67,2.5403333333333333,0.15243595172135,1,1,1,-1
-1.368039030455264,0.31,0.7996666666666666,-0.29608601729814366,2.9826633732503804,0.92,7.961666666666667,0.6941930424101127,0.2531830315103121,0.64,2.3616666666666664,0.08592069208339155,0.2136745420883365,0.88,3.2653333333333334,0.10178387057724005,-1,-1,1,1
2.511234860091723,0.89,8.717999999999998,0.5435090020621555,-0.3165339243476555,0.45,2.1123333333333334,-0.07367095125101321,1.8470151194889977,0.7,4.147,0.6268066876690318,-1.071140434598952,0.31,0.001,-0.5102377583202952,1,-1,1,-1
-0.6960914226887662,0.51,2.806666666666666,-0.15065574331656847,2.756804378087298,0.95,7.806666666666667,0.6416260164379233,0.2055772201238359,0.56,2.0176666666666665,0.06976509019681394,0.1471078417714766,0.75,2.701666666666667,0.07007482211696944,-1,1,-1,1
-0.8853019481191504,0.55,2.922666666666668,-0.19160676127614237,1.3306789860808417,0.74,5.296000000000001,0.30970578245710706,1.796064986199537,0.94,4.862333333333333,0.6095161501165844,-0.3661416699627309,0.61,1.7283333333333335,-0.17441158869087098,1,-1,1,-1
-1.2751523478784077,0.34,1.1383333333333332,-0.27598246228841133,-0.4628376258216238,0.41,1.7896666666666663,-0.10772206561843709,1.4989256606868295,0.73,3.940333333333334,0.5086783635518709,0.2971762088357739,0.73,2.867,0.1415598904911675,-1,-1,-1,1
-1.3169659906793991,0.43,1.6916666666666669,-0.2850322296488884,0.9170077296249152,0.7,4.7076666666666656,0.21342682900490761,2.390961910482829,0.94,5.4896666666666665,0.8114015416761668,-0.5744815505525729,0.46,1.021666666666667,-0.2736542932020493,1,1,1,-1
-1.2600808865917352,0.35,1.2326666666666666,-0.2727205312704425,0.0960142349117991,0.49,2.7969999999999997,0.022346609559048596,0.2424528957565266,0.43,1.6853333333333331,0.08227929208666056,0.2380737003141475,0.57,2.251333333333333,0.11340640987826196,-1,-1,-1,1
-1.2092333813791152,0.45,1.972,-0.2617155562859634,-0.3343714408848588,0.43,2.018333333333333,-0.07782250250720066,2.5058314360937706,0.82,5.236999999999999,0.850383890062263,-0.644510863120739,0.37,0.6526666666666665,-0.3070127570479882,1,-1,1,-1
-1.3425028420500036,0.31,0.8386666666666667,-0.290559195216633,-0.3157871319297967,0.5,2.4070000000000005,-0.07349714078844088,1.612542468593797,0.81,4.297666666666667,0.5472355871913817,0.1492003815741367,0.8,2.9406666666666674,0.07107160347599362,-1,1,-1,1
-0.3541476977107334,0.61,3.916,-0.07664853049958863,-0.8398989228661258,0.33,0.9480000000000002,-0.19548031930469814,2.21479866739999,0.95,5.348,0.751618436643254,-0.141196576031191,0.65,2.115333333333333,-0.06725899061370988,1,-1,1,-1
2.5326815843509856,0.88,8.714,0.5481507374429825,-0.8875439834033798,0.39,1.2326666666666666,-0.20656935798965265,-0.3124373866464945,0.33,0.7796666666666668,-0.10602936671251455,0.7094115215567474,0.61,2.8343333333333325,0.33792818643918526,1,1,-1,-1
-0.0964456799703166,0.61,4.137,-0.020873832275471908,1.8795268176072824,0.82,6.284000000000002,0.43744609314873173,1.729044737902684,0.74,4.148666666666668,0.5867720266936377,-0.9760286058910806,0.36,0.263,-0.4649312376232045,-1,1,1,-1
-0.4462594356188689,0.55,3.4120000000000004,-0.0965843634813086,0.8141606761152715,0.62,4.1803333333333335,0.1894899309898389,0.1305674563409318,0.48,1.717,0.04430962906739643,0.7921699063081582,0.83,3.6796666666666673,0.3773501439657709,-1,-1,-1,1
-0.5658515117049077,0.52,3.115666666666667,-0.12246779276983409,-0.2132287465858993,0.46,2.307333333333333,-0.04962742817351606,2.1588454936422123,0.8,4.827333333333334,0.7326300574266369,-0.4500892386518469,0.43,1.0596666666666663,-0.21440001399983696,-1,-1,1,-1
0.098433842801219,0.66,4.714,0.021304132289753076,-0.8371212838536096,0.33,0.9490000000000002,-0.1948338441797784,0.8860805262296814,0.66,3.0606666666666653,0.300702032048183,0.5372738274042343,0.95,3.832,0.2559303938531105,1,-1,-1,1
-0.296198727343679,0.58,3.7396666666666665,-0.06410657850805855,0.6727265465390735,0.67,4.281000000000001,0.15657217379616278,1.2645242414736728,0.78,3.8216666666666654,0.42913143639809237,0.0586116829578196,0.67,2.3706666666666663,0.02791967584995039,-1,1,1,-1
-1.179610010105334,0.38,1.4463333333333332,-0.2553041412428712,2.6723584123902056,0.91,7.539333333333331,0.6219718367633859,0.7790653451478389,0.74,3.188333333333333,0.26438514948645864,-0.1310287537387719,0.84,2.747666666666667,-0.062415548347966726,-1,1,-1,1
0.6460518702820695,0.75,5.906000000000001,0.1398256343433252,2.3718625412619083,0.78,6.605666666666667,0.5520336248682554,0.0832244220738023,0.34,1.206666666666667,0.028243203741440848,-1.0771931483928927,0.31,0.001,-0.5131209686055376,1,-1,-1,-1
-0.8472563944960902,0.46,2.3916666666666666,-0.18337252511958615,0.9104650330947296,0.63,4.343666666666666,0.21190406433404702,2.051100806493136,0.8,4.704999999999999,0.6960656082495598,-0.7045020566782144,0.43,0.797,-0.33558956278792446,-1,-1,1,1
0.2207226668011577,0.73,5.150666666666666,0.04777122135092261,2.655679952873612,0.97,7.725666666666666,0.6180900475348815,0.6717471469056457,0.59,2.5489999999999995,0.2279654344245656,-0.6338156461693149,0.41,0.7393333333333335,-0.3019180903303723,1,1,-1,-1
0.0548928272708941,0.6,4.3116666666666665,0.011880507970204032,-0.654065312764541,0.36,1.322666666666667,-0.1522289083893959,1.2288453800035626,0.63,3.334666666666666,0.4170233877189515,-0.4718733152616314,0.41,0.9706666666666668,-0.22477685914303766,-1,-1,1,1
0.0025556773378632,0.7,4.668666666666667,0.000553127730730912,1.4055473528674254,0.82,5.636,0.3271308461722982,1.1786305722965014,0.88,3.9423333333333344,0.399982391703982,-0.4630012777977215,0.81,2.2146666666666666,-0.22055066399523335,1,1,1,1
2.0720088809526063,0.95,8.372000000000002,0.4484468964043218,0.6535160486223344,0.65,3.9896666666666674,0.15210107118544428,0.138818800985313,0.54,1.826,0.04710982163257212,0.3998824892672985,0.76,2.8993333333333338,0.19048402835402173,1,-1,-1,-1
-1.0341172487544064,0.41,1.8783333333333332,-0.2238150014631607,1.191459306217372,0.67,4.874999999999999,0.27730342220601917,0.3156185144954455,0.45,1.8216666666666663,0.1071089205228831,-0.1485984307814429,0.45,1.4366666666666668,-0.07078486420898218,-1,1,-1,-1
-0.3341273333681558,0.61,3.9173333333333336,-0.07231550358216296,-0.6564496719780815,0.38,1.393333333333333,-0.15278385052315818,1.304891145214488,0.81,3.964666666666666,0.4428304283328391,0.1603247411915451,0.94,3.409333333333334,0.0763706923074786,1,-1,1,1
-0.3922083639238005,0.55,3.489,-0.08488603748869171,0.266986808500345,0.59,3.4893333333333336,0.06213922313138694,1.3921751401137183,0.64,3.520000000000001,0.47245129670149844,-0.3905004842918742,0.42,1.0793333333333337,-0.18601491017625196,-1,1,-1,-1
-0.3071012208108712,0.63,4.081333333333333,-0.06646621576800259,0.9490754758815068,0.69,4.669,0.22089036194554904,0.2130675012097131,0.5,1.854,0.07230700673426363,0.5390118369067518,0.74,3.095333333333332,0.25675829469959094,1,1,-1,1
-1.1508597981151631,0.4,1.6409999999999998,-0.24908170491237105,2.862922697019372,0.9,7.724666666666666,0.6663242775073996,0.0451455534309832,0.53,1.7880000000000005,0.015320683902624888,0.311251308187356,0.74,2.872666666666666,0.14826456422890721,-1,1,1,1
-0.3655620319316122,0.64,3.983,-0.07911894595143813,2.4721507092675843,0.86,6.994666666666668,0.5753749610344377,2.262260328825477,0.87,5.047333333333333,0.7677251195152431,-1.1119731770170382,0.33,0.0,-0.5296884356400017,1,-1,1,-1
-0.378546149974154,0.64,3.9126666666666674,-0.08192911124187272,2.406324705575491,0.91,7.128666666666666,0.5600544410647584,1.0776348152804751,0.78,3.541666666666666,0.3657082727453045,-0.4068685246031294,0.67,1.821,-0.19381182636646005,1,1,-1,1
-0.5298598178973641,0.53,3.222,-0.11467807548980631,0.3866513432933933,0.55,3.4,0.08999026667239857,1.9233386777251056,0.71,4.291333333333332,0.6527080006709117,-0.6202674793995774,0.37,0.6786666666666666,-0.2954644209340446,-1,-1,-1,-1
1.0529340449361246,0.81,6.603333333333334,0.22788753895348493,0.3265186299416904,0.63,3.6676666666666673,0.07599481830756909,2.5096906362919555,0.82,5.156999999999999,0.8516935558401725,-1.189383551326027,0.35,0.0,-0.5665628683309324,1,1,1,-1
0.4522414695058909,0.64,4.9830000000000005,0.09787906089090039,-0.0524965587230439,0.47,2.5226666666666664,-0.01221818933468755,-0.2470220401653132,0.34,0.8870000000000001,-0.0838298859297393,0.4265222847729233,0.6,2.533,0.20317389524901044,-1,-1,-1,1
0.143866379200185,0.72,4.9910000000000005,0.031137140309740758,1.9361866008954167,0.85,6.365,0.4506332424917783,1.4165185084884202,0.81,3.985666666666667,0.48071251012452415,-0.5484853864075332,0.47,1.0206666666666668,-0.26127102011306563,1,1,1,-1
1.686329074537432,0.94,7.612999999999999,0.36497384096394764,1.7286160585654151,0.92,6.218000000000001,0.4023227198940661,0.6488375443264722,0.99,3.5896666666666666,0.2201907865849537,-0.7400211673126968,0.76,1.6363333333333332,-0.3525090915464989,1,1,1,1
1.2421111510226082,0.8,6.5280000000000005,0.26883132393196985,2.2563349481230253,0.99,7.319,0.5251454241806927,-0.0506484946046197,0.46,1.3813333333333335,-0.017188172854441873,0.1224487400176337,0.65,2.252333333333333,0.05832845871338482,-1,1,-1,-1
-0.1275235808328036,0.57,3.9210000000000007,-0.02760005257146603,0.4558710286865324,0.54,3.4243333333333337,0.10610064118823581,-0.3313734932717568,0.31,0.7059999999999998,-0.11245556114150876,-0.4301719505259511,0.38,0.9083333333333332,-0.20491241357237153,-1,-1,-1,-1
-0.9551165295356704,0.43,2.0683333333333334,-0.20671679900224096,-0.7952448057902795,0.34,1.0550000000000002,-0.1850874007919938,2.0970042416545915,0.89,5.045333333333335,0.7116434883884848,-0.0575081544860198,0.78,2.6623333333333337,-0.027394010049737582,-1,-1,1,1
1.831635817343928,0.98,8.253666666666668,0.3964227205692492,0.1197135200628833,0.64,3.3656666666666677,0.027862444503589247,1.550438476753195,0.99,4.606999999999999,0.5261598542393947,-0.5262429238354507,0.54,1.2286666666666664,-0.250675822811461,1,1,1,-1
1.5894248605534962,1.0,8.057666666666668,0.3440007677261451,0.9681565278148034,0.79,4.923,0.2253313369522343,0.5123436753720174,0.66,2.5236666666666663,0.17386995846409742,-0.0814582209256986,0.79,2.4526666666666666,-0.038802624473278834,1,1,-1,1
2.4038645611677536,0.87,8.280666666666669,0.5202707438861955,-0.3762254940783349,0.46,2.028666666666667,-0.08756372667086186,1.512827696351854,0.83,4.154333333333334,0.5133961857478591,-0.1569589402562829,0.64,1.987,-0.07476739299331954,-1,-1,1,-1
0.9246314674869076,0.77,6.116666666666666,0.20011888738702838,2.697977182269981,0.91,7.446999999999999,0.6279344177120584,1.1289839398533663,0.59,3.0033333333333347,0.3831342127652991,-1.1369477217598696,0.34,0.0,-0.541585060315013,-1,1,-1,-1
0.5440551913730642,0.69,5.286000000000001,0.11775039397115916,0.184738771776447,0.56,3.163333333333333,0.04299659531837947,0.9937515356587148,0.79,3.5516666666666663,0.3372414778091172,0.049477602568086,0.92,3.185,0.023568656551421145,-1,-1,1,1
-0.2646781578316561,0.58,3.787,-0.05728455100590582,1.4259307724706147,0.77,5.589,0.3318749377100703,-0.3170894120840453,0.37,0.9006666666666665,-0.10760808722470505,1.015372979212673,0.88,4.063999999999999,0.4836729303067064,-1,1,-1,-1
0.5660931153390747,0.74,5.7203333333333335,0.1225200832792514,-0.8556129586624855,0.33,0.923333333333333,-0.19913764597985986,1.7300051090090491,0.96,4.880333333333335,0.5870979401232367,-0.0749028478611499,0.81,2.723,-0.03567997243871073,1,-1,1,-1
1.115988255035111,0.78,6.624666666666667,0.24153442294324678,-0.5970352963339909,0.44,1.808,-0.1389555899956145,0.4557313064618722,0.46,1.986333333333333,0.1546578734826367,-0.3676323071855505,0.4,1.0333333333333337,-0.17512165374907693,1,1,-1,-1
-0.0127311115715089,0.63,4.260000000000001,-0.0027554068539491477,2.095147580282965,0.86,6.609333333333334,0.4876302455378441,1.7102503727353957,0.84,4.394333333333334,0.5803939339249063,-0.7828999850962878,0.44,0.697,-0.372934416890057,-1,1,1,1
-1.2558593592929894,0.37,1.3476666666666663,-0.2718068620132247,3.2476970353327888,0.92,8.258,0.7558776850258774,-0.3965067865050922,0.34,0.7306666666666666,-0.13455932377874033,0.5951379920993412,0.75,3.212333333333333,0.2834939893700345,-1,1,-1,1
-1.2855273264282787,0.38,1.4106666666666663,-0.27822792898197685,1.1918339198640888,0.64,4.706333333333333,0.27739061078702865,0.6834701268074377,0.58,2.6223333333333327,0.2319437679662454,-0.2034149087468049,0.45,1.38,-0.09689669411719797,1,-1,1,-1
-1.3538273512990278,0.39,1.3926666666666667,-0.2930101697625008,0.35043117234606,0.56,3.4026666666666667,0.08156028731500867,1.5868445547146317,0.79,4.208,0.5385146925389004,-0.0053425260444406,0.66,2.299666666666666,-0.0025449123426134106,1,-1,1,1
1.8596994516144,0.93,7.876666666666665,0.4024965602164196,1.6413188035323945,0.86,5.947666666666665,0.38200492352156307,0.7559481464610402,0.72,2.950666666666667,0.25654005142301234,-0.3526280703000268,0.58,1.5083333333333333,-0.16797438533637557,1,1,-1,-1
1.8866559470440527,0.84,7.533666666666667,0.40833078072796847,2.4297081032278878,0.87,6.956333333333332,0.5654967555088833,-0.2405724179243319,0.37,0.9313333333333332,-0.0816411294269206,-0.2219381696438633,0.47,1.345,-0.10572024965820014,-1,1,-1,-1
1.9089788434451893,0.87,7.801666666666667,0.41316214689723046,0.5505284376945929,0.62,3.800666666666666,0.1281314594613537,2.231332970259856,0.79,4.7523333333333335,0.7572295502173413,-1.242826718872026,0.37,0.0,-0.592020521805116,1,-1,1,-1
0.4965447762315298,0.68,5.266666666666667,0.10746766863491126,0.8788048473777099,0.68,4.570666666666667,0.20453538812228395,1.555929526769594,0.68,3.8033333333333337,0.5280233077846783,-0.6410513297424132,0.36,0.6113333333333333,-0.3053648082834995,-1,1,-1,-1
-0.3709557153559619,0.55,3.5236666666666663,-0.08028630609842989,-0.6561110719351586,0.37,1.3716666666666668,-0.15270504384451491,1.9094461823254216,0.77,4.4783333333333335,0.6479934160781542,-0.3204170561592652,0.52,1.5056666666666665,-0.1526306683805694,-1,-1,1,1
0.1367584173795464,0.67,4.831666666666667,0.0295987572229075,-0.9360073785272834,0.3,0.6910000000000002,-0.2178488580526864,1.0536847097224684,0.68,3.298666666666666,0.3575805177660755,0.5578338695432392,0.85,3.511666666666668,0.2657241701621007,1,-1,-1,1
-0.0007651034933555,0.61,4.270333333333334,-0.00016559209286093142,1.2795944358487747,0.72,5.181333333333334,0.297816227751138,1.013683820510899,0.59,2.96,0.34400573724264566,-0.6207153366763057,0.36,0.6293333333333332,-0.2956777577529566,-1,1,-1,-1
1.6340653226830728,1.0,8.181,0.3536623463419952,0.6814156874521609,0.68,4.127000000000001,0.15859450766745478,2.4120495085799307,0.93,5.280666666666668,0.8185578704872688,-1.2987114660995989,0.4,0.0,-0.6186412217886521,1,-1,1,1
2.084648307046259,0.86,7.808000000000001,0.4511824596811667,2.567453847030561,0.99,7.666666666666665,0.5975560679431983,0.3884758712647449,0.4,1.6426666666666665,0.1318339365701367,-1.1174695392914509,0.34,0.0046666666666666,-0.5323066278725287,-1,1,-1,-1
0.4232637378832482,0.68,5.059,0.09160738226516156,0.1639639240895425,0.56,3.118666666666667,0.038161401762606954,1.323127774981646,0.97,4.438666666666667,0.4490192469180173,-0.3763718333056998,0.92,2.7339999999999995,-0.17928472711675933,-1,-1,1,1
-1.0470300439764908,0.42,1.909333333333333,-0.22660973028622736,0.1483105344134347,0.53,3.0356666666666667,0.03451819002750374,1.2512418272409174,0.76,3.771666666666667,0.42462389015137575,0.3346830314150755,0.87,3.3716666666666666,0.15942626585747988,-1,-1,-1,-1
1.4862832057761182,0.86,7.091000000000002,0.32167771911370086,1.0155028610871757,0.8,5.050666666666667,0.23635084905543677,0.7112793638195174,0.8,3.167666666666668,0.2413811653942466,-0.2082714463756305,0.79,2.345,-0.09921010587245294,1,1,1,-1
-0.8841888806960951,0.44,2.252,-0.191365859011704,-0.4824442772108699,0.39,1.669,-0.11228537004676845,1.469856745776537,0.61,3.518333333333333,0.498813479352063,-0.5975261355701144,0.36,0.6749999999999999,-0.28463158153975854,-1,-1,-1,-1
-1.3152843588076275,0.31,0.8983333333333332,-0.28466827242808546,-0.5699000088398449,0.41,1.6960000000000002,-0.13264005068562312,-0.3435944873518987,0.31,0.6993333333333333,-0.11660290175532889,-0.1903046261768723,0.46,1.4386666666666663,-0.09065161086447525,-1,1,-1,1
-1.200463328121621,0.45,1.974333333333333,-0.25981744513365224,-0.1002480692343219,0.54,2.8483333333333336,-0.02333200347100372,2.8459202668909005,0.88,5.771000000000002,0.9657971053066294,-0.7065528973099438,0.37,0.5879999999999999,-0.33656648074639695,1,1,1,-1
-1.3209620399711457,0.34,1.0543333333333331,-0.2858970984818533,2.806176382473451,0.93,7.834666666666667,0.6531169886482263,1.9890848645327592,0.87,4.852666666666666,0.6750197560782937,-0.7930503627689331,0.46,0.8006666666666664,-0.3777695494109707,-1,1,-1,1
-1.5035700113929535,0.37,1.1036666666666668,-0.3254191192586899,1.504842243111396,0.71,5.377,0.3502410042184351,-0.129375228670149,0.42,1.2650000000000003,-0.043905032337577844,0.9676647501724922,0.92,4.182666666666667,0.4609471148556192,1,-1,-1,1
1.7520446061399362,0.99,8.272333333333334,0.3791967173539148,0.9656787968240336,0.77,4.890666666666666,0.22475466322157395,1.8780452284141096,0.76,4.2363333333333335,0.637337126531243,-1.2734950323097525,0.39,0.0003333333333333,-0.6066293732633178,1,1,1,-1
1.7541257754395598,0.96,7.971666666666667,0.3796471468486374,2.1845670278259366,0.96,6.996666666666667,0.508441966665073,0.0206616344373078,0.48,1.4853333333333336,0.007011772944804227,-0.2024736775285864,0.6,1.7246666666666666,-0.09644833861559214,-1,1,-1,1
-1.027586877764881,0.43,1.8783333333333327,-0.22240162692140916,2.315888700182743,0.97,7.389333333333335,0.5390061235475879,0.8013787412900215,1.0,3.9853333333333336,0.2719574675357001,-0.8332471454220873,0.99,2.484666666666667,-0.3969172872893495,-1,1,1,1
-0.7379686950071123,0.56,3.2016666666666675,-0.15971928207534392,2.244036156228716,0.78,6.491,0.5222829704959595,0.2988458841843675,0.47,1.8566666666666665,0.10141692767569266,-0.2028723969226615,0.46,1.4019999999999997,-0.09663826860353802,1,-1,-1,-1
-1.06220491559903,0.42,1.8873333333333333,-0.229894042503718,0.9707445815136966,0.65,4.503666666666666,0.22593368748473758,2.373684131603177,0.88,5.285333333333335,0.8055381206161222,-0.6306967730433488,0.5,1.110666666666667,-0.30043241508100677,-1,-1,1,1
0.4749121446002977,0.7,5.428333333333332,0.10278569714083932,-0.3894688527728898,0.41,1.856,-0.0906460213563271,-0.1995424014198646,0.34,0.9339999999999998,-0.0677171022390511,0.00958457643821,0.51,1.7993333333333328,0.004565613096393677,1,-1,-1,1
-0.0916241113049896,0.6,4.086,-0.01983029548195578,0.8963774904062118,0.69,4.614666666666666,0.2086252920103814,-0.148798447545517,0.47,1.393,-0.05049653413887783,0.8692495625935135,0.87,3.8733333333333335,0.4140670391223465,-1,1,1,1
-0.2413041125378576,0.57,3.7843333333333335,-0.052225683659932444,1.0973713371243532,0.63,4.541,0.25540513690012706,-0.4135092641772245,0.31,0.618,-0.14032931807894097,0.7148016570889864,0.62,2.886333333333333,0.3404957775618581,-1,-1,-1,-1
2.055097150988975,0.91,8.067,0.4447866742475849,1.6246405534488728,0.84,5.919666666666666,0.3781231830370714,1.3779781861050924,0.69,3.5256666666666665,0.4676333904357401,-1.146709160016223,0.35,0.0,-0.54623492154051,1,1,1,-1
-0.2564630377275363,0.59,3.786000000000001,-0.05550654457545678,1.5417992528465376,0.77,5.625,0.35884247740394587,1.608228062906098,0.87,4.416666666666667,0.5457714419822643,-0.4389799612682052,0.64,1.7356666666666665,-0.2091081095905799,-1,-1,1,1
-1.2731254111112973,0.37,1.3193333333333337,-0.27554377039342265,2.49090849162082,0.88,7.263,0.5797406974153654,2.0033334654398653,0.89,4.941333333333332,0.6798551893372115,-0.6211371705935675,0.47,1.0120000000000002,-0.29587869834428787,-1,1,1,-1
2.435431012884827,0.92,8.674333333333333,0.5271027017185916,-0.8690094597847676,0.33,0.8629999999999997,-0.20225558344311204,2.035259006692535,0.92,4.974666666666667,0.690689503877183,-0.4597658783978753,0.62,1.6253333333333333,-0.219009481453967,1,-1,1,1
0.402322623694979,0.65,4.984,0.08707507656352753,0.4883146975725618,0.62,3.870666666666666,0.11365166736602247,1.5696374855970907,0.59,3.5289999999999995,0.5326752676829513,-1.1182692091438446,0.32,0.0003333333333333,-0.5326875506158985,-1,1,-1,-1
0.5323193082492068,0.73,5.637666666666666,0.11521038537764479,-0.6899252547273578,0.36,1.2586666666666668,-0.16057504709048895,0.0178711652418923,0.44,1.467666666666667,0.0060647938242950426,1.0430951722057324,0.96,4.372666666666666,0.49687839725726285,1,-1,-1,1
1.0414678539936624,0.8,6.548666666666666,0.2254059001009707,-0.0689076440820137,0.57,2.9680000000000004,-0.0160377491873907,1.617195235487749,0.78,4.147000000000001,0.5488145593256764,-0.3221622374059649,0.49,1.350666666666667,-0.15346198548747336,1,1,1,-1
1.1726573006753125,0.77,6.4670000000000005,0.25379935958186756,0.8454711189389914,0.69,4.517333333333334,0.19677720710619112,-0.073846300334958,0.41,1.254333333333333,-0.02506062588289671,0.4903357895850657,0.71,2.9113333333333333,0.233571458998996,-1,1,-1,1
-0.9884193833319486,0.42,1.9896666666666667,-0.21392456802467955,0.4343374862190257,0.55,3.4526666666666666,0.10108886698218598,1.2737201241308411,0.67,3.512,0.4322521692430555,-0.1893912446496204,0.47,1.4633333333333332,-0.09021652156348114,-1,-1,1,-1
0.2169667773386683,0.74,5.103333333333334,0.046958330543274765,2.274736336451121,0.97,7.231999999999999,0.5294282124640148,-0.1426337835143882,0.48,1.350666666666667,-0.04840448161522913,0.1112261039721906,0.97,3.2876666666666665,0.05298255590427708,1,1,-1,1
1.870158737146709,0.97,8.298000000000002,0.40476027355215305,2.8821940458971,0.91,7.549333333333334,0.670809542733357,0.2876108685492784,0.41,1.5676666666666663,0.0976041906483486,-1.0462847925338037,0.32,0.0053333333333333,-0.4983977729371636,1,-1,-1,-1
1.569974771109953,0.8,7.031,0.33979116595950914,0.584725911794854,0.62,3.8603333333333327,0.13609067095042324,-0.2296096874875328,0.43,1.153333333333333,-0.07792079564058993,0.8057774001528135,0.87,3.751,0.3838320738149169,-1,-1,1,1
-1.2428232051110464,0.35,1.2213333333333334,-0.2689854344905527,0.5284882086211868,0.65,4.070333333333333,0.12300175766090879,2.062973957916841,0.94,5.181,0.7000949042945992,-0.2496595793500271,0.63,1.9500000000000004,-0.11892534349003497,-1,1,1,-1
1.4583528705537327,0.84,7.102333333333334,0.31563272950909427,-0.0404528490528472,0.53,2.715666666666667,-0.00941510416830927,1.6413235718794512,0.94,4.617,0.5570027990715596,-0.4154853865230101,0.7,1.917,-0.19791646864093604,1,-1,1,1
-0.8185250171311593,0.47,2.5036666666666667,-0.17715416518533675,2.3853604687913244,0.82,6.871333333333335,0.5551751685844896,0.138289759030852,0.42,1.537,0.04693028491323796,-0.4288393302412818,0.4,0.9733333333333334,-0.20427761988446785,-1,1,-1,-1
1.7661347114622457,0.96,7.943,0.3822462525464931,1.1872216683753232,0.82,5.270666666666668,0.2763171430527675,0.1359183146015801,0.66,2.1366666666666663,0.04612550686241489,-0.0567992787943758,0.9,2.8149999999999995,-0.02705633710588349,1,1,1,1
1.5920517923793316,0.96,7.697,0.34456931713497774,1.7908237702663303,0.97,6.565,0.4168011089185604,0.157135814440779,0.64,2.0746666666666664,0.053325919384487754,-0.1160640620574908,0.82,2.47,-0.05528711729376039,1,1,-1,-1
2.1129473829393035,0.96,8.505,0.4573072561875946,-0.2833823454245641,0.47,2.1386666666666665,-0.06595516419984473,0.8054753771408252,0.77,3.2210000000000005,0.2733477099441861,0.067861737104367,0.88,2.973666666666666,0.03232593924886953,1,-1,1,1
0.4618025027451615,0.7,5.134,0.09994836460961717,0.8122945723758863,0.74,4.635,0.18905560901977864,1.083785480139214,0.96,4.102666666666667,0.367795574482247,-0.658439372748143,0.97,2.552333333333334,-0.3136476027689325,-1,1,1,1
-1.3420620414560742,0.32,0.9406666666666668,-0.29046379231556535,-0.5323255851930562,0.38,1.5656666666666663,-0.12389487893674231,0.6347089981637546,0.47,2.2143333333333337,0.21539609534047588,-0.6005226213757453,0.35,0.6376666666666666,-0.2860589575876772,-1,-1,-1,-1
-1.368157340401614,0.42,1.5993333333333335,-0.29611162323484697,3.320871794556965,0.87,8.078333333333333,0.772908573992104,-0.4233158760097296,0.3,0.5753333333333334,-0.1436573091793544,-0.6834913357311558,0.38,0.6479999999999999,-0.32558110562354314,1,1,-1,1
0.0744525899444337,0.65,4.674666666666666,0.016113846420626708,-0.3594326727816217,0.41,1.8863333333333336,-0.08365532057610674,-0.2594013191480386,0.38,1.0076666666666665,-0.08803094241975858,0.1251522168265781,0.53,1.9853333333333327,0.05961625992236744,1,-1,1,1
1.852342851758431,0.99,8.399000000000001,0.4009043641578868,0.3852726845789052,0.67,3.814333333333333,0.0896693939597623,1.6292412778859062,0.82,4.184,0.5529025279922234,-0.6070295287538239,0.42,0.7703333333333335,-0.2891585229919387,1,1,1,-1
0.8878300599572597,0.75,6.011666666666667,0.1921539229789638,0.5233783494782851,0.67,4.066,0.1218124753917426,2.605824018235156,0.97,5.728000000000001,0.8843175696202602,-1.016412363882249,0.3,0.0,-0.4841680412059933,-1,1,1,-1
0.5939479115298392,0.76,5.525333333333334,0.12854872389780914,1.8039142516301137,0.87,6.173,0.4198478225256124,0.7124895015805599,0.99,3.739,0.24179184012756016,-0.731938720642987,0.91,2.196333333333333,-0.3486590179825781,1,1,1,1
1.5355497055101175,0.98,7.767666666666668,0.33234051554547045,1.9090554766794063,0.96,6.633999999999999,0.44431867215426335,-0.1694387301302309,0.49,1.2986666666666664,-0.05750106107694461,-0.0937825555797173,0.97,2.9653333333333336,-0.04467332142723153,1,1,-1,1
2.0643122805695624,0.95,8.345333333333334,0.44678111370118323,0.8847073835711776,0.7,4.466666666666667,0.20590916016603084,1.4579986903006,0.8,3.9500000000000006,0.4947893062975814,-0.6248726401497041,0.4,0.6866666666666666,-0.29765808931024507,-1,-1,1,-1
-0.0260776125447197,0.61,4.249666666666667,-0.005644003034358349,1.3568498874421078,0.7,5.154333333333335,0.3157968679619369,0.9005181503304871,0.61,2.915,0.30560161259029595,-0.1323966290545131,0.57,1.849,-0.06306713577032631,-1,1,-1,1
0.0314700935534277,0.62,4.414000000000001,0.006811102941363845,1.1577426526290364,0.63,4.604333333333333,0.2694561181675256,0.8140265699521922,0.45,2.3126666666666664,0.27624965957370246,-1.121754584260004,0.32,0.0,-0.5343478090925009,1,-1,-1,-1
2.041496435048405,0.87,7.955666666666664,0.44184305807465546,-0.2154092493345745,0.48,2.31,-0.05013492420899287,-0.0311087997664598,0.52,1.6343333333333334,-0.010557143541071035,0.7325079501749792,0.91,3.800333333333333,0.34893017047667857,1,-1,1,1
2.1809223751976843,0.97,8.709666666666665,0.4720191498438438,-0.4060427919158615,0.51,2.2506666666666666,-0.09450348423382285,0.9142319286198471,0.7,3.134,0.3102555473926052,0.0901721017896703,0.62,2.159666666666667,0.042953481722886565,1,1,1,-1
-0.3320981509757517,0.57,3.651333333333333,-0.07187632566430888,2.137054823834502,0.83,6.626333333333333,0.49738384936755153,-0.2278407158348234,0.38,1.0233333333333332,-0.07732047393747254,0.5740120218730387,0.74,3.138666666666666,0.273430633210162,-1,1,-1,1
-0.1972582551234607,0.65,4.313999999999999,-0.04269279592063256,2.3848421067687395,0.85,6.950666666666665,0.5550545236224214,1.468761221200522,0.69,3.725000000000001,0.4984416999748904,-1.032571808481542,0.3,0.0,-0.49186559282641307,1,1,1,-1
0.7329214447316179,0.76,6.071666666666667,0.1586269007915433,2.0720834983294365,0.75,6.149666666666666,0.4822622494826043,-0.0482172908229758,0.3,0.9446666666666668,-0.016363114752133406,-1.1844567201936385,0.34,0.0,-0.5642159722644482,1,-1,-1,1
1.3609033026198318,0.83,7.004999999999999,0.2945416247857359,1.0501686994590895,0.68,4.629,0.24441906889644127,-0.0821283193702575,0.47,1.4236666666666662,-0.027871228169771424,0.3840304315978597,0.7,2.744666666666668,0.1829329005011675,1,-1,1,1
1.7178076046422914,0.97,7.998666666666667,0.3717867698363394,1.4120498946128777,0.84,5.621666666666667,0.3286442651112766,0.636672422740467,0.71,2.802666666666666,0.2160624069707551,-0.2425845938343203,0.59,1.6519999999999997,-0.1155551740583914,1,1,1,-1
2.2311746472760525,0.97,8.804,0.482895297942422,-0.2253149606602766,0.48,2.292,-0.05244040592848431,0.899461548010172,0.64,2.9426666666666668,0.30524304194645446,0.0256572365140694,0.64,2.176333333333333,0.012221824908079337,1,-1,-1,1
-1.0224092684217785,0.43,1.9796666666666665,-0.2212810318978778,1.3096613402111954,0.78,5.524333333333335,0.3048140794035881,1.7484758460234158,0.98,4.972,0.5933662058047781,-0.3989751387207156,0.62,1.7476666666666667,-0.19005181191073853,-1,1,1,-1
0.6465119072630774,0.78,5.915333333333332,0.13992520059434888,2.4750345175749686,0.88,7.075666666666667,0.5760461462847025,0.2200756392960527,0.5,1.8113333333333332,0.07468530227406464,-0.2161241288142326,0.49,1.4253333333333331,-0.10295073124224738,1,1,-1,-1
1.014411224738594,0.74,6.227666666666667,0.21955000752824222,-0.2740865890101189,0.44,2.1250000000000004,-0.063791645016044,2.2218174550064784,0.74,4.678,0.7540003462251813,-1.0820628393857494,0.31,0.001,-0.5154406459658998,-1,-1,1,-1
0.7152406561021527,0.71,5.674000000000001,0.15480023052012093,-0.3864457207679028,0.45,2.046,-0.0899424095364447,1.1702932061625249,0.7,3.473666666666667,0.3971530067167234,0.2372291888640108,0.73,2.765666666666667,0.11300412683929245,-1,1,-1,1
2.6744288740887834,0.93,9.088666666666663,0.5788292411603098,-0.3153768615925267,0.51,2.4070000000000005,-0.0734016533740064,0.4862708866442493,0.52,2.176,0.16502184554487656,-0.1244582349966574,0.48,1.5173333333333332,-0.059285681669716254,1,1,-1,-1
1.8416946914298675,0.81,7.484,0.39859977246638567,0.0070012740038287,0.57,3.08,0.0016294952172789775,0.1051233031486356,0.43,1.5163333333333335,0.035674851141258505,0.3644480272488963,0.64,2.575333333333333,0.17360482196468907,-1,1,-1,1
-0.5085652341017997,0.56,3.3383333333333334,-0.11006926801744052,2.168008037235241,0.86,6.740333333333335,0.5045879829535728,2.4701585022025303,0.9,5.382999999999999,0.8382778529779586,-1.056085495305426,0.31,0.0,-0.5030663378149598,-1,1,1,-1
2.274303855831106,0.94,8.554666666666668,0.49222979447797566,-0.0496624217164258,0.54,2.742666666666667,-0.011558564715672202,0.5875463465722612,0.63,2.570666666666666,0.19939088503449243,0.2206274473269789,0.8,2.871333333333333,0.10509588706750224,1,-1,-1,1
-0.8575936246135738,0.46,2.369,-0.185609821883233,1.65692890285513,0.79,5.945666666666667,0.3856380597441616,-0.0417548716159499,0.44,1.412333333333333,-0.014170015445720954,0.751332055384871,0.84,3.6733333333333342,0.3578970332095533,-1,1,-1,1
-0.989459035270508,0.44,2.061666666666667,-0.21414958090443775,2.177467258592064,0.86,6.793000000000001,0.5067895474047993,1.6589783785682617,0.87,4.501333333333333,0.5629941690312771,-0.428184520665118,0.57,1.532,-0.20396570133534356,-1,1,1,-1
-1.1591397436679365,0.39,1.6036666666666668,-0.25087374157769216,3.668185879224167,0.96,8.931666666666667,0.8537433819926679,0.1982934719216496,0.32,1.2663333333333333,0.06729326306543086,-1.1898148690478318,0.34,0.0046666666666666,-0.5667683265326667,-1,1,-1,-1
-0.893831986248069,0.55,2.906333333333334,-0.19345292572084563,1.7439022809345823,0.78,5.914999999999998,0.40588047612917405,1.0408635560519477,0.78,3.58,0.3532295058119676,-0.1099651716598111,0.74,2.425666666666667,-0.05238191078279678,1,-1,1,1
-0.6221158204314148,0.5,2.9313333333333333,-0.1346451318047597,-0.3365108485985639,0.42,1.973666666666667,-0.07832043397444301,1.183286360086535,0.58,3.125333333333333,0.40156238901551905,-0.4134577788906491,0.4,0.9963333333333336,-0.19695061772197942,-1,-1,-1,-1
-0.7725408201053154,0.46,2.5046666666666666,-0.16720176071957799,-0.741212474001326,0.35,1.1886666666666668,-0.17251177153075042,2.356824141573883,0.71,4.739999999999999,0.7998164812029491,-1.1306046329834158,0.32,0.0,-0.5385635299035164,-1,-1,1,-1
2.0526653721739487,0.88,7.978333333333333,0.4442603619945993,-0.6326667169912255,0.46,1.7646666666666668,-0.14724854203749543,1.2158555086982066,0.82,3.8173333333333326,0.4126151194160857,-0.0745861064402153,0.81,2.6303333333333336,-0.035529092659211635,1,1,1,1
0.4899806786197942,0.72,5.307666666666668,0.1060469946075275,2.439434251052604,0.96,7.411,0.5677604451394072,0.914812678460883,0.67,3.027,0.3104526318021387,-0.5104022169743648,0.44,0.9496666666666668,-0.24313010191629605,-1,1,-1,-1
-1.2029113907362394,0.38,1.4436666666666669,-0.2603472817052138,2.836832908998044,0.95,7.957666666666666,0.6602520705380213,-0.0238225659316697,0.51,1.6496666666666668,-0.008084472880513394,0.4230345667778938,0.92,3.6006666666666662,0.20151252074203135,-1,-1,-1,1
-0.5635895045225783,0.61,3.5773333333333333,-0.12197822435635627,2.6806015769924096,0.91,7.461666666666667,0.6238903729165474,2.3148139972984656,0.87,5.097333333333333,0.7855598359248869,-1.2782798970687177,0.38,0.001,-0.6089086436461918,1,-1,1,-1
-0.3722244932910632,0.62,3.9783333333333335,-0.08056090894036408,0.7021954065374665,0.62,4.069333333333334,0.16343083500550631,2.5378867853098424,0.85,5.348000000000001,0.8612622564882828,-0.7338313161458138,0.39,0.6233333333333332,-0.34956055587208085,1,-1,-1,1
-0.2866959049700024,0.61,3.983666666666666,-0.06204987342357184,0.0920481463970541,0.53,2.963666666666667,0.021423531521744543,2.2962903975737308,0.94,5.396666666666666,0.7792736306498698,-0.5142360580402574,0.57,1.4646666666666666,-0.24495635215205505,-1,-1,1,1
-1.279629258022067,0.34,1.1386666666666667,-0.27695140430302373,-0.8882227165795809,0.32,0.8733333333333333,-0.20672732816248454,0.9328535950505428,0.61,2.9769999999999994,0.31657503277804766,0.7063549005311915,0.78,3.457666666666667,0.3364721649785649,-1,-1,-1,1
-0.811147163620491,0.56,3.0249999999999995,-0.17555736917765563,1.8641561783050609,0.84,6.317666666666667,0.4338686894910841,0.9245927969133524,0.78,3.4420000000000006,0.3137716320569386,-0.0599325889292408,0.74,2.454,-0.02854888942460383,1,1,1,-1
-0.8081623477897,0.56,3.065333333333333,-0.1749113625857141,2.64112623468999,0.89,7.405666666666667,0.6147027762809826,-0.1116462982244752,0.43,1.2896666666666667,-0.037888507593783705,0.4500473199618482,0.78,3.125666666666667,0.21438004603137475,1,1,-1,1
0.6948966065765241,0.81,5.917333333333333,0.15039714810385754,1.7675300222288597,0.89,6.208666666666667,0.41137965976533447,0.73717542869292,0.96,3.653333333333335,0.25016930495828577,-0.7580066823189822,0.91,2.151666666666667,-0.3610764918262568,1,1,1,1
1.1386248607775649,0.77,6.449000000000001,0.2464336855302221,1.7107161118495178,0.76,5.767333333333334,0.3981566384712918,0.7675814387536746,0.57,2.619666666666667,0.2604879484010561,-0.6247301889168617,0.35,0.5723333333333334,-0.29759023266384493,-1,-1,-1,-1
1.6945973676759245,0.87,7.401,0.36676335568591806,0.517315046526797,0.65,3.817,0.12040128606320608,1.1420749434413309,1.0,4.232333333333334,0.38757680151871743,-0.4989359917191704,0.75,1.9406666666666672,-0.23766816538432634,1,-1,1,1
1.7386619742446872,0.79,7.312333333333334,0.37630030132292425,-0.763165389343307,0.35,1.148,-0.17762115170006335,0.7036864690154996,0.54,2.498666666666667,0.23880442566336527,-0.0397953250629175,0.48,1.6396666666666666,-0.018956503550659958,-1,-1,-1,-1
0.380069684151886,0.71,5.122,0.08225885122506031,2.434021946405874,0.96,7.396333333333334,0.5665007708956225,0.3170769324025113,0.62,2.268,0.10760385209540754,-0.2238734159727951,0.62,1.8296666666666668,-0.10664210426920775,-1,1,1,1
0.4369893527085944,0.74,5.507000000000002,0.09457803042514328,1.2567838655341208,0.71,5.0216666666666665,0.29250723467204864,-0.3450673196428634,0.36,0.8170000000000001,-0.11710272502155478,0.7265352181323248,0.98,4.056333333333333,0.34608505949957985,1,-1,-1,1
-0.8265807751216108,0.46,2.433333333333333,-0.17889768071860096,-0.6840589792707834,0.37,1.3453333333333335,-0.15920971446752613,2.552846748068782,0.87,5.457666666666666,0.8663390989058898,-0.2987260798658129,0.51,1.4936666666666665,-0.14229817157412253,-1,-1,1,-1
2.115258091067897,0.98,8.728333333333333,0.4578073649942169,0.6692448188217193,0.68,4.220666666666666,0.15576182718493262,0.1858637056562293,0.46,1.6483333333333332,0.06307507311174826,-0.0828516144977655,0.52,1.6573333333333329,-0.03946636751733217,1,1,-1,1
-1.2295899709129283,0.36,1.312666666666667,-0.2661213527483889,0.4646438277125577,0.57,3.58,0.10814244587224625,0.3697277258348614,0.6,2.366,0.1254715290224964,0.7784214007616304,0.9,3.930333333333334,0.3708010431908188,-1,-1,1,1
-0.8125773956435967,0.54,2.967,-0.17586691568481388,1.0325464566489986,0.69,4.770333333333332,0.24031762102265875,-0.3385016891199671,0.35,0.8156666666666667,-0.11487459971976845,1.190295917041127,0.84,4.106,0.5669974737497964,1,1,-1,-1
-1.2864110186228,0.34,1.089,-0.27841918734271687,1.3810902895375945,0.77,5.54466666666667,0.321438643909845,0.6601061584443024,0.69,2.9313333333333333,0.2240149256595552,0.3819447197086538,0.85,3.3269999999999995,0.18193937161879564,-1,1,1,1
-1.505185483281556,0.37,1.0746666666666669,-0.32576875741001826,2.213674693655096,0.85,6.800666666666666,0.51521656257845,1.40305793449317,0.83,4.129666666666667,0.4761445032300159,-0.2150322517896661,0.64,1.998,-0.10243061560905795,1,1,1,-1
-1.352912163146044,0.32,0.9233333333333332,-0.29281209470085195,1.555027390835734,0.68,5.298666666666667,0.3619212295817801,1.5373928969073485,0.57,3.4476666666666675,0.5217326805765397,-1.1993963257678046,0.34,0.0,-0.5713324535512423,-1,-1,-1,-1
2.154194546036835,0.96,8.611333333333334,0.46623441979514957,0.3339299333538341,0.59,3.405333333333333,0.07771974486483385,0.4496075115843718,0.6,2.3510000000000004,0.1525796903954335,-0.0234510418493654,0.62,2.044666666666666,-0.011170904054215544,1,-1,1,1
-1.2885801139626956,0.34,1.086,-0.27888864675581265,2.8887975960240078,0.91,7.807666666666666,0.6723464706329041,0.0712347938911108,0.55,1.881,0.024174379914132217,0.284316730092049,0.96,3.609333333333333,0.1354342776439386,-1,1,-1,1
2.4547746993106454,0.91,8.633333333333333,0.5312892745766619,-0.8494394935754596,0.33,0.8846666666666666,-0.19770081722157296,0.7038092269709346,0.72,3.0069999999999992,0.23884608504482857,0.3262409994907673,0.91,3.390333333333333,0.1554049038534023,1,-1,1,-1
-1.023100416180143,0.42,1.9446666666666668,-0.22143061767911867,-0.9634767013074684,0.37,1.06,-0.22424214162760803,1.1795616115616467,0.77,3.743,0.400298351022191,0.5639258365125754,0.88,3.6476666666666673,0.2686260786978934,-1,1,1,-1
0.472781010847271,0.74,5.557333333333333,0.10232445379089386,0.0041288163265633,0.59,3.141666666666667,0.0009609517429940691,1.6930269951098031,0.85,4.4446666666666665,0.5745489745815539,-0.1573907391566669,0.63,1.9893333333333327,-0.07497308040447548,1,1,1,-1
-0.3527591083452575,0.57,3.596999999999999,-0.07634799675330399,1.8903365125929577,0.83,6.341666666666667,0.4399619704404603,1.73049054441219,0.77,4.2443333333333335,0.5872626784374548,-0.61161246452402,0.41,0.7973333333333332,-0.29134160449869395,-1,1,-1,-1
-0.3793006758796156,0.62,3.934666666666667,-0.0820924140171028,1.1797366744223972,0.68,4.841666666666666,0.27457506556215866,-0.064194596150203,0.45,1.411,-0.02178520454683241,0.7707303364753972,0.94,4.014333333333334,0.3671374046297611,1,-1,-1,1
-0.2973833501023075,0.6,3.764,-0.06436296756333741,0.9315599557616356,0.74,4.808333333333334,0.21681375299582423,1.1903115280013683,0.95,4.220000000000001,0.4039464638314489,-0.6384211327357332,0.98,2.651333333333333,-0.304111913909167,-1,1,1,1
1.777385097654963,0.84,7.622000000000001,0.38468118456722583,-0.2738058424953431,0.46,2.2033333333333336,-0.06372630332211161,-0.3173509902831832,0.35,0.8300000000000003,-0.10769685691740438,1.2126791365879717,0.85,4.145666666666667,0.5776597206379451,1,-1,-1,-1
2.38625858542064,0.95,8.878666666666668,0.5164602654396298,-0.9396828687293608,0.31,0.6999999999999998,-0.21870430146229522,1.9771388452197571,0.85,4.714,0.6709657314428674,-0.3118333284142021,0.54,1.518333333333333,-0.14854180957064822,1,-1,1,-1
-0.2586741221382,0.57,3.7496666666666663,-0.0559850917239585,1.2956674137117234,0.72,5.214333333333333,0.3015570955618797,-0.1971997344923313,0.37,1.0286666666666666,-0.0669220901778801,0.5213017167839036,0.66,2.823,0.24832207877572043,-1,1,-1,1
-0.6215116457762209,0.51,2.9656666666666665,-0.13451436969678876,0.1231419947058061,0.53,3.0083333333333337,0.028660396851997526,3.2307485316457694,0.98,6.478333333333334,1.096393182949543,-1.22085900054204,0.35,0.0,-0.5815561989263888,-1,-1,1,-1
-0.5393583673171389,0.57,3.506,-0.11673385577472609,0.0106916541113344,0.47,2.5923333333333334,0.0024884041432592366,0.303958394646947,0.42,1.7083333333333333,0.10315191929265857,-0.6455180505751106,0.4,0.7623333333333331,-0.30749253080344285,1,-1,-1,1
1.9792095338941111,0.88,7.866333333333333,0.4283622435057315,-0.1793963878005775,0.58,2.823666666666666,-0.041753194598341,2.00147345491172,0.98,5.090333333333334,0.6792239725020732,-0.7258222177954334,0.48,0.8666666666666665,-0.34574542178091483,1,1,1,1
-0.9598554060047428,0.43,2.084333333333333,-0.20774243864333264,-0.9557672949401904,0.3,0.6880000000000003,-0.22244783379210983,2.0978866005584025,0.84,4.899666666666666,0.7119429274434212,0.0367265764172732,0.79,2.8103333333333333,0.01749470509807121,-1,-1,-1,1
-1.375280884521198,0.3,0.7450000000000002,-0.2976533788137893,3.084758142265814,0.87,7.843666666666666,0.7179548517220857,1.0932529263269168,0.55,2.924666666666668,0.371008465661633,-1.1215968925101003,0.32,0.0,-0.5342726926256236,-1,1,-1,-1
-1.3559476410732707,0.41,1.558,-0.29346906613957613,-0.723560106591498,0.35,1.2016666666666664,-0.16840331237713985,0.1605110417028137,0.45,1.6673333333333331,0.05447134315385651,1.1594765245629004,0.82,4.049666666666666,0.5523166557889176,1,-1,-1,1
0.5961761804512147,0.74,5.749999999999999,0.12903099030667012,-0.1347678504601188,0.54,2.776,-0.03136622958159331,0.0166961475840803,0.43,1.4276666666666666,0.005666037518364245,0.9628624077613884,0.8,3.726,0.45865951899294827,1,1,-1,-1
2.789152166872769,0.93,9.290333333333336,0.6036589149455929,-0.2958868956074107,0.44,2.0846666666666662,-0.06886550661838609,-0.3986593957316506,0.31,0.6223333333333334,-0.13528983748429038,0.4402791375702239,0.57,2.416333333333333,0.20972697223696396,1,-1,-1,-1
-1.3120915513528355,0.33,0.9736666666666668,-0.2839772500067627,2.367799938556079,0.88,7.085333333333334,0.5510880838602569,1.195786588171703,0.95,4.296,0.40580449103108845,-0.4944114596350726,0.83,2.356666666666667,-0.2355129044741146,-1,1,1,1
0.2473848119863317,0.74,5.176,0.05354173535290685,2.172351545798117,0.87,6.656999999999999,0.5055989027412494,0.4637175145198609,0.64,2.472,0.15736808877380798,0.0297839767200853,0.74,2.474,0.014187597652599205,1,-1,-1,-1
-1.276325939920449,0.33,1.073,-0.27623646395497575,-0.7324720081149052,0.35,1.1960000000000004,-0.1704774921480375,-0.4665748320755867,0.3,0.5396666666666667,-0.15833775368549458,1.5386591739228934,0.96,4.928,0.732940315165414,-1,-1,-1,1
0.7912033578512698,0.8,6.120666666666667,0.17124091190668778,1.5797803310503733,0.82,5.807666666666667,0.3676822950209116,-0.3453464439531335,0.44,1.035666666666667,-0.11719744919707573,0.429726108674624,0.96,3.6013333333333333,0.2047000368013726,1,1,1,1
0.5272089323984863,0.69,5.336666666666667,0.11410434176423055,0.215277818211292,0.55,3.1823333333333337,0.05010433457820948,0.7147427540029465,0.67,2.915,0.24255650830621,0.4659079521069986,0.76,3.0930000000000004,0.2219352583358326,-1,-1,1,-1
-1.1941490430669317,0.39,1.540333333333333,-0.25845083828084486,3.007281592392758,0.98,8.325333333333333,0.6999227525069455,-0.3645259761085345,0.35,0.7916666666666666,-0.1237062529932756,0.6495467632595706,0.71,3.1183333333333327,0.309411608136944,-1,1,-1,-1
1.855593368063884,0.91,7.761666666666668,0.40160787656185964,2.262268853771204,0.94,6.983999999999999,0.5265264972351402,-0.4538079984278511,0.36,0.647,-0.15400517588127352,0.216942753861006,0.79,2.759666666666667,0.10334068329267754,1,-1,1,1
-0.5545904023298038,0.51,3.057333333333333,-0.12003053992031291,-0.1865894548763202,0.45,2.28,-0.04342732824759967,-0.321818829930259,0.34,0.8126666666666668,-0.10921307177708282,1.2795149386932811,0.83,4.1946666666666665,0.6094969557382336,-1,-1,-1,1
-0.9696477559278992,0.44,2.1003333333333334,-0.20986180645681696,1.255283957875653,0.76,5.359333333333333,0.29215814215624414,1.6403644259934458,0.84,4.401666666666666,0.5566773014351544,-0.2023066999558498,0.62,1.9430000000000005,-0.09636879884690179,-1,1,1,-1
1.4841318753588562,0.83,7.189333333333334,0.3212121045800808,-0.8066547514157885,0.35,1.0553333333333332,-0.1877429820213547,1.0964548311381677,0.75,3.5253333333333337,0.37209507038283685,0.2217039511949057,0.9,3.2896666666666667,0.10560867969734984,1,-1,-1,1
1.7756487936680545,0.98,8.085,0.3843053946073944,0.3701923687589392,0.69,3.8083333333333327,0.08615956096504548,0.9920648330416632,0.94,3.843333333333333,0.336669075087926,-0.560269058047234,0.89,2.281333333333333,-0.26688417223394,1,1,1,-1
-0.634537751529725,0.53,3.019333333333333,-0.13733362242832522,2.307253932236401,0.87,6.949333333333332,0.5369964445858469,2.068117574954559,0.85,4.829,0.7018404523001521,-0.7075777240619922,0.4,0.6599999999999998,-0.33705465698150255,-1,1,-1,-1
-0.2793430562302745,0.65,4.1273333333333335,-0.060458489222773706,2.089766595968472,0.82,6.392333333333331,0.4863778608718641,1.940813981256844,0.93,4.911333333333333,0.6586384540858087,-0.8109059255412674,0.46,0.7356666666666667,-0.3862750469425938,1,-1,1,1
1.578522648008617,0.96,7.655333333333333,0.34164119126649034,1.8844603350169875,0.93,6.440666666666667,0.4385943331717734,0.2016603331083621,0.66,2.1700000000000004,0.06843584770700573,-0.4593584816419649,0.97,2.585666666666666,-0.21881541800461127,1,1,-1,1
0.771237761316633,0.69,5.662666666666667,0.16691973843917715,-0.8787092379013026,0.32,0.8770000000000002,-0.20451313571730065,0.3160943345410605,0.44,1.7856666666666663,0.1072703957504389,0.262546774450006,0.52,2.0906666666666665,0.1250641590238837,-1,-1,-1,-1
2.01835762803499,0.87,7.904000000000001,0.436835103578392,-0.5432275707878749,0.48,1.97,-0.12643223619142005,1.297807234478488,0.8,3.847666666666666,0.4404264184374551,-0.1031491909417723,0.7,2.2453333333333334,-0.04913511828949632,1,1,1,1
1.742514772294366,0.85,7.318,0.377134166150307,2.2772880242610505,0.97,7.201666666666664,0.5300220991023602,-0.4525962244033488,0.32,0.5363333333333334,-0.1535939458623705,0.2484779485544077,0.74,2.655666666666667,0.1183624736469739,-1,1,-1,1
-1.3373088527474168,0.31,0.8569999999999998,-0.28943505506254663,2.8679459690254543,0.83,7.414999999999998,0.6674934072550036,2.04344751381178,0.76,4.578000000000001,0.6934683717761031,-1.1179794870679447,0.32,0.0053333333333333,-0.5325495415017168,-1,-1,1,-1
0.6642215088444274,0.78,5.935333333333333,0.14375810688095816,0.7133285770233635,0.65,4.113,0.166021998849401,1.372536274095761,0.82,3.983333333333333,0.46578661246128633,-0.2935704850945189,0.66,1.9183333333333332,-0.1398423039456189,1,-1,1,1
-0.318835477375992,0.55,3.590333333333333,-0.06900587232382834,-0.1814179949953369,0.44,2.239,-0.042223708858070835,0.2980685193005936,0.43,1.7379999999999998,0.1011531195981262,0.0070032983889622,0.47,1.6636666666666662,0.0033360212679956506,-1,-1,-1,-1
-1.0822168147947102,0.42,1.8246666666666664,-0.23422523730117126,1.7102033115021849,0.82,6.102666666666667,0.3980372879483811,1.0298331463017156,0.83,3.7363333333333335,0.3494862042405717,-0.229115541520839,0.91,2.894333333333333,-0.10913919083420977,-1,1,1,1
1.8054390341750528,0.96,8.043000000000001,0.3907529253208534,0.8760168460684765,0.73,4.547,0.20388650124874078,0.6529726510694003,0.73,2.887666666666667,0.2215940845511391,-0.0926826262432904,0.78,2.420666666666667,-0.04414937007519493,1,-1,-1,-1
0.2208857475041634,0.63,4.671,0.047806517066012744,-0.7544389804827749,0.35,1.1589999999999998,-0.17559014398711256,3.234954787041718,0.99,6.5296666666666665,1.0978206260627072,-1.083942878024584,0.31,0.002,-0.5163362023930956,-1,-1,1,-1
0.1599622867456736,0.67,4.868666666666666,0.034620793227418754,0.0276616735373989,0.56,3.0736666666666665,0.00643805180406803,-0.2031238157821995,0.37,1.022,-0.06893249806875416,0.8655379417158215,0.74,3.444666666666667,0.41229900847464024,1,1,-1,1
-0.3629585037475897,0.57,3.561666666666666,-0.07855546181555485,1.0269317186498954,0.74,4.970333333333333,0.23901083189959202,1.4043040051383326,0.85,4.161666666666667,0.4765673722176353,-0.2196474908590069,0.73,2.2729999999999992,-0.10462908479273168,-1,1,1,-1
1.8838621056161824,0.86,7.765666666666666,0.4077261069117065,1.02240920107148,0.66,4.516,0.23795824907537205,0.2101933291050635,0.47,1.7246666666666668,0.07133162202966815,-0.0191377054244565,0.51,1.7106666666666663,-0.009116246198683453,1,-1,-1,-1
-0.5939705762898644,0.53,3.118666666666668,-0.1285536292538549,1.171060935589744,0.74,5.182999999999999,0.27255585092687384,2.095383621763317,0.84,4.867666666666666,0.7110935116312282,-0.5974574610178901,0.43,0.8963333333333331,-0.28459886841601795,-1,1,1,-1
2.501300886586057,0.94,8.926333333333332,0.5413589825190295,0.0585832323132122,0.53,2.862333333333334,0.013634818008110937,0.909474320431482,0.6,2.8416666666666663,0.30864099611020895,-0.4089073004069912,0.43,1.0486666666666666,-0.1947829972440393,1,-1,-1,1
0.5893174090205324,0.68,5.391666666666666,0.1275465397381851,-0.9220921863148418,0.31,0.7723333333333334,-0.21461019903929948,2.756492322016268,0.86,5.618,0.9354486618529423,-0.6422497088648378,0.39,0.7236666666666667,-0.3059356561922265,-1,-1,1,-1
0.517200881005599,0.79,5.749333333333334,0.1119382894719586,2.171308909214793,0.89,6.733333333333333,0.5053562367171862,0.3809199926872013,0.61,2.284333333333333,0.12926975873875554,-0.0963124823064882,0.71,2.2356666666666665,-0.04587845205257805,1,1,-1,1
1.1052043668153368,0.78,6.589666666666667,0.23920045553230332,1.0638979921238336,0.63,4.492333333333334,0.24761446115242064,0.659254173959642,0.45,2.15,0.2237257945273081,-1.045771920685822,0.3,0.0003333333333333,-0.4981534664264886,-1,-1,-1,-1
-1.158314139401831,0.4,1.656,-0.2506950552437692,2.079664286799938,0.83,6.599333333333334,0.4840266224451724,2.398820898329127,0.82,5.117000000000001,0.8140685832658058,-1.2212239179168471,0.35,0.0,-0.5817300273220681,-1,1,1,1
-0.7938848762910471,0.54,3.014,-0.17182127554944215,-0.4886382015164923,0.41,1.749,-0.11372696053825332,0.9351575482711624,0.65,3.094666666666667,0.31735690687941426,0.611458492307563,0.84,3.5490000000000004,0.29126825983161675,1,-1,-1,1
0.4767169382616396,0.77,5.636666666666666,0.1031763103874905,1.310970558133767,0.81,5.5120000000000005,0.30511879028078553,2.29258012725312,0.98,5.386666666666667,0.7780145060084526,-1.0966886806685334,0.33,0.0,-0.5224076656288913,1,1,1,-1
-0.1669717683525444,0.61,3.951666666666666,-0.03613786214584888,2.443254013025963,0.9,7.146333333333333,0.5686494667465217,0.1111140706809354,0.57,1.9243333333333332,0.03770788980666743,0.2182174481807157,0.87,3.131333333333332,0.1039478839465076,-1,1,-1,1
1.216745286036229,0.8,6.833,0.26334136511358724,-0.7890273105677492,0.34,1.0583333333333331,-0.18364032434233227,0.2862172832387599,0.5,1.94,0.09713126079344195,0.921695683524684,0.76,3.5676666666666663,0.43904974943010816,1,-1,-1,-1
-1.3544103712363111,0.3,0.7736666666666668,-0.2931363533343088,-0.1351971456931218,0.52,2.7196666666666665,-0.03146614490109038,-0.0024306616361522,0.43,1.4346666666666663,-0.0008248741187469339,1.1009917306031791,0.97,4.513333333333334,0.5244574235146684,-1,1,-1,1
-1.2850167728279125,0.43,1.7390000000000003,-0.27811742936991585,-0.4772625820570686,0.41,1.754333333333333,-0.1110793684724979,0.9537209966586392,0.72,3.3393333333333337,0.32365663527508026,0.4837514148757376,0.95,3.797,0.23043499203060425,1,-1,1,-1
-0.3662334348717926,0.62,3.895000000000001,-0.07926425834248456,0.3249412535795537,0.64,3.729333333333334,0.07562769551869594,1.4712469307205542,0.92,4.450333333333333,0.49928525525189854,-0.2671122303192521,0.88,2.732333333333334,-0.1272389139796207,1,1,1,-1
1.7267568688374777,0.9,7.5486666666666675,0.3737236677861149,2.002773489777467,0.95,6.759,0.46613085291346035,0.708408792774577,0.69,2.811333333333333,0.24040700275236443,-0.420586171027506,0.53,1.2796666666666665,-0.20034622739822106,1,1,-1,-1
-0.812086788515932,0.48,2.574,-0.1757607331072306,3.5316393729740225,0.96,8.773,0.821963183310387,-0.3829820333927349,0.31,0.6473333333333333,-0.12996953693268382,-0.4480491363974008,0.39,0.9163333333333332,-0.2134282112675066,-1,1,-1,-1
2.073639166596684,0.87,8.035666666666666,0.4487997407111488,-0.7290886821417466,0.37,1.2333333333333334,-0.16969004782165595,1.891567009566642,0.84,4.603666666666666,0.6419259048071616,-0.3484729727661482,0.58,1.622666666666667,-0.1659951045784027,1,-1,1,1
-1.2974894138582926,0.35,1.1806666666666668,-0.28081689519337677,3.5849149500262643,0.96,8.845666666666666,0.8343626834523513,-0.1779218531276309,0.36,1.023,-0.060379910400365625,-0.5316499176501944,0.38,0.8026666666666665,-0.25325144437719854,-1,1,-1,-1
-1.352984543555842,0.32,0.8863333333333332,-0.2928277600633091,2.535354846361111,0.83,7.030666666666666,0.5900852607670043,0.9599254511600196,0.75,3.4326666666666665,0.32576219117105987,-0.0979517567606635,0.7,2.3313333333333333,-0.046659320457646994,-1,-1,1,1
0.7008353989051832,0.74,5.934333333333333,0.15168248670093565,-0.3459291589761812,0.42,1.953,-0.08051247669506553,0.1211913765499774,0.41,1.4873333333333334,0.04112774416830875,0.2006016925654705,0.51,1.9893333333333327,0.09555661855691733,1,-1,-1,-1
1.609140772900557,0.98,7.895,0.34826790180220857,1.498378837797845,0.85,5.718,0.3487366939971801,0.0411586290832588,0.63,1.945,0.013967673405842632,-0.0713072262097025,0.91,2.823333333333333,-0.033967198023758,1,1,1,1
0.227438844490587,0.65,4.675,0.04922481021736599,1.0783334455102684,0.7,4.785333333333333,0.2509742071414486,0.7988605569174521,0.75,3.216666666666667,0.27110289152879286,0.162219963144758,0.78,2.809,0.07727348130665296,-1,-1,1,-1
-1.098834710124215,0.39,1.6783333333333332,-0.2378218645423934,1.7097669132474782,0.67,5.402333333333333,0.3979357194526353,0.1249579910412543,0.31,1.1649999999999998,0.042405989878423256,-1.128395164095744,0.32,0.0016666666666666,-0.5375110493735042,-1,-1,-1,-1
-1.1958729499209384,0.37,1.4186666666666663,-0.2588239451171505,-0.9107528740522156,0.32,0.8393333333333337,-0.21197105720753032,2.103104845927245,0.84,4.899666666666667,0.7137138014663654,0.0067048073381479,0.68,2.3896666666666664,0.003193835052512915,-1,-1,1,1
-0.4394513953058441,0.6,3.783666666666666,-0.09511089269793636,1.0651691634100504,0.67,4.715,0.2479103169538219,1.0650885914581016,0.49,2.69,0.3614505615257927,-1.1518888861943897,0.33,0.0,-0.5487022841649546,1,1,-1,-1
-1.31729469982171,0.32,0.9373333333333336,-0.2851033724881128,0.2448127943839906,0.55,3.244,0.056978383842606534,2.309756596279449,0.9,5.297333333333335,0.7838435463571973,-0.3516966321947798,0.62,1.8146666666666669,-0.16753069478424618,-1,-1,1,1
-1.4917543182683592,0.38,1.1156666666666666,-0.3228618373091289,2.443612841902948,0.98,7.648,0.568732981538051,1.0484351488733052,0.82,3.699333333333333,0.35579901646007034,-0.3610853714319155,0.85,2.531333333333333,-0.17200302082765945,1,1,-1,1
1.9046988392900923,0.91,7.877333333333331,0.41223582143714443,2.561374905965475,0.89,7.082333333333336,0.5961412389583218,-0.0074401850374223,0.46,1.4149999999999998,-0.002524915843808361,-0.2075541237556037,0.52,1.485,-0.0988684092341667,1,-1,-1,-1
0.8021440341360933,0.72,5.843666666666667,0.1736088131109711,0.1254244888676852,0.53,2.997666666666667,0.029191630641478592,1.539424958009283,0.75,4.0136666666666665,0.5224222848331616,-0.2448647827652452,0.49,1.456666666666667,-0.11664134208181913,-1,-1,1,-1
-0.6571104921477589,0.5,2.873666666666667,-0.14221906262433592,-0.5247980376376395,0.4,1.6613333333333336,-0.12214289740699734,0.3618202958569694,0.55,2.1916666666666678,0.12278804801569847,0.9631885257564452,0.91,4.150000000000001,0.45881486530363813,-1,-1,-1,1
2.008737553716813,0.97,8.452333333333334,0.43475302154157075,0.7383472891312621,0.71,4.3886666666666665,0.17184492074904473,0.904777147382242,0.68,3.033000000000001,0.3070469542156213,-0.4154625933051035,0.45,1.0670000000000002,-0.1979056110913245,1,1,1,-1
0.0681809564600799,0.63,4.382333333333333,0.014756470688650679,1.000711617948368,0.74,4.922666666666666,0.2329082956088616,0.5591770129894367,0.69,2.785333333333333,0.1897634121314294,0.252800236104457,0.87,3.2073333333333336,0.12042139537106941,-1,1,1,1
1.6342754150520564,0.84,7.397333333333332,0.3537078168376553,-0.7147774110013898,0.38,1.3030000000000002,-0.16635920434036364,2.109533036369002,0.93,5.115666666666667,0.7158952848316008,-0.3177632198386992,0.59,1.6896666666666669,-0.1513665134187958,1,-1,1,-1
2.0821851128432574,1.0,8.868,0.4506493481652212,-0.7312098055207912,0.37,1.2120000000000002,-0.17018372374399832,0.6064472381959416,0.61,2.556666666666666,0.2058051288312125,0.449165789990352,0.82,3.208666666666667,0.2139601292193306,1,-1,-1,1
2.0395097392572623,0.81,7.752999999999999,0.4414130755732157,-0.8746244574356844,0.32,0.8723333333333335,-0.20356243299823557,2.0104968240736656,0.68,4.270333333333334,0.6822861608276235,-1.152036816899794,0.33,0.0023333333333333,-0.5487727509581725,-1,-1,1,-1
0.8583784167297521,0.72,5.912333333333334,0.18577967520387173,-0.811402407937825,0.41,1.416,-0.18884796428482722,2.464753597971229,0.83,5.209666666666665,0.8364436340359245,-0.7569079510150456,0.41,0.6703333333333334,-0.3605531111570107,-1,1,1,1
1.6962540396240682,0.86,7.412,0.36712191080618545,0.1390252563084679,0.63,3.379666666666667,0.03235710959344639,0.7017494781644427,0.7,2.8936666666666677,0.23814708463427173,0.0868005265870888,0.87,2.954333333333333,0.04134743183642365,1,1,-1,1
1.6679667039358606,0.79,7.229,0.3609996552437036,-0.6627937260429706,0.37,1.353,-0.15426038261592342,0.0185682146551655,0.41,1.3783333333333336,0.006301345885653531,0.8190664549642315,0.67,3.1579999999999995,0.39016231522692385,-1,-1,-1,-1
1.8051349529440528,0.97,8.111666666666666,0.39068711272441603,1.0651066211693825,0.79,5.040333333333336,0.24789576070563185,-0.1878811552400634,0.51,1.3743333333333334,-0.06375971877481797,0.321719004738747,0.89,3.1913333333333345,0.15325085160135482,1,1,1,1
-1.0729345061442224,0.4,1.7706666666666664,-0.23221625821616632,-0.4191744651380102,0.41,1.8366666666666664,-0.09755978494404503,1.5548024658958126,0.72,3.9663333333333335,0.5276408261874016,0.0445517161638764,0.54,1.9483333333333337,0.021222210506215724,-1,-1,1,-1
2.321426764308958,0.97,8.948666666666668,0.5024286513702888,-0.6350972721310035,0.43,1.6386666666666665,-0.14781423593455406,1.2425010106695589,0.66,3.3669999999999995,0.42165758942930504,-0.1891257280227207,0.5,1.5049999999999997,-0.09009004271520876,1,1,-1,-1
1.4608652237149364,0.78,6.909999999999999,0.31617648054615327,-0.9325436064741386,0.32,0.797666666666667,-0.2170426904907173,1.352932471427767,0.77,3.887333333333333,0.45913382738855657,0.1278527993412268,0.72,2.6223333333333323,0.060902682434229076,-1,-1,1,1
0.7314973102600604,0.72,5.7013333333333325,0.1583186739833943,0.655348316333813,0.67,4.234666666666667,0.15252751806796827,1.6346067893724894,0.75,4.073666666666666,0.5547233785348469,-0.4721801354615336,0.44,1.0340000000000005,-0.22492301294878403,-1,1,-1,-1
-1.3084724496505666,0.33,1.0346666666666668,-0.28319396430703736,1.5330633074233422,0.74,5.599666666666667,0.3568092501259215,1.2515773272771384,0.62,3.325666666666665,0.4247377461042576,-0.5687476750859888,0.38,0.7693333333333336,-0.2709229615577043,-1,1,-1,-1
-0.2721418009501972,0.65,4.126,-0.05889991454181905,2.6119023146338707,0.97,7.691666666666665,0.6079011230482212,-0.494134615726524,0.32,0.526,-0.167690496129692,0.6245149357287465,0.86,3.510333333333334,0.29748769680521464,1,1,-1,1
0.1049466444073692,0.66,4.760000000000001,0.022713704272780664,-0.5235962439307575,0.39,1.6053333333333335,-0.12186318872876974,0.2714684676418961,0.53,2.0326666666666666,0.09212607369249974,0.8725815063833391,0.72,3.390999999999999,0.4156542105848881,1,-1,1,-1
2.233234517099979,0.9,8.292,0.4833411175709132,0.4802426657250689,0.66,3.919,0.11177296110741579,1.821501526190017,0.76,4.232,0.6181483444115639,-1.0349467444482934,0.31,0.0,-0.4929968936014446,1,1,1,-1
-1.2902920431325189,0.33,1.0513333333333337,-0.27925916125028644,-0.2106702169082699,0.45,2.2606666666666664,-0.0490319491406024,1.4763085046190496,0.75,3.983666666666667,0.5010029609361842,0.2366598380000413,0.72,2.770333333333333,0.11273291654870317,-1,-1,-1,1
-1.372225091384186,0.4,1.467666666666667,-0.2969920105344619,-0.0616679363609313,0.52,2.795666666666666,-0.014352760269723694,-0.4478271161762077,0.3,0.5556666666666668,-0.15197549190417198,1.2612619611733358,0.8,4.077999999999999,0.6008021496870227,1,1,-1,1
-0.7522494590023108,0.56,3.147333333333333,-0.16281008170984407,0.5291776678036828,0.65,4.032333333333333,0.12316222423310293,1.8166405071167275,0.85,4.605333333333333,0.6164986994076467,-0.1685638596297247,0.61,1.938,-0.08029539647010894,1,1,1,-1
-0.6108024823539453,0.54,3.157,-0.1321965750464115,1.6638372396488537,0.79,5.929999999999999,0.3872459245068561,-0.0813538517470751,0.42,1.2993333333333337,-0.02760840331226394,0.6513285975662182,0.78,3.3503333333333325,0.310260384929375,-1,1,-1,1
-1.1163735091982685,0.39,1.647,-0.2416178038763031,-0.2034297195354644,0.45,2.264333333333333,-0.04734677643728361,-0.0650055373969307,0.47,1.5039999999999998,-0.022060407165041738,1.2030994769182026,0.88,4.295333333333333,0.5730964496442548,-1,-1,1,1
1.255517938579528,0.86,6.744,0.2717329679962987,1.8069512901834492,0.95,6.499333333333335,0.42055467099271227,0.7323299496411892,0.98,3.6790000000000007,0.2485249336466826,-0.645772501541072,0.72,1.6329999999999998,-0.30761373852400026,1,1,1,-1
-0.5142553069731983,0.56,3.2580000000000005,-0.11130077602059155,2.2354409685536023,0.98,7.344666666666667,0.5202825035522927,1.4141860679750926,0.97,4.492666666666667,0.4799209685194135,-0.560604167102972,0.54,1.2433333333333327,-0.2670438014364886,-1,1,-1,-1
1.5624600957292003,1.0,8.076666666666664,0.33816475746147456,2.293461788935293,0.98,7.234333333333334,0.5337864243048392,-0.4044746165632107,0.33,0.6083333333333332,-0.13726330227568992,-0.0076064444332717,0.62,1.9953333333333327,-0.0036233298931279447,1,1,-1,1
1.2771164164065345,0.77,6.627999999999999,0.2764075475493195,-0.100401678659622,0.49,2.535,-0.02336775493905348,1.694160584855415,0.79,4.280666666666667,0.5749336718296301,-0.2522649878596674,0.51,1.505333333333333,-0.12016642986351803,-1,-1,1,-1
-0.7668734822862437,0.47,2.568333333333333,-0.16597517328590392,-0.237870890345365,0.44,2.1786666666666665,-0.05536270654965041,0.8605473139967632,0.58,2.7996666666666665,0.29203703087066496,0.3159262654882617,0.63,2.533,0.15049148019287256,-1,-1,-1,1
2.3894779670282693,0.99,9.249666666666666,0.517157039330685,0.1670975330926407,0.59,3.3313333333333333,0.03889072629419628,-0.04394568078856,0.38,1.1966666666666663,-0.014913492760177692,-0.4208991816499471,0.39,0.9193333333333332,-0.20049533001181494,1,1,-1,-1
0.6483876067780701,0.72,5.568333333333336,0.1403311600638367,0.1483782613046722,0.62,3.427333333333334,0.03453395296511943,2.1607879001125325,0.92,5.122666666666666,0.7332892363109468,-0.5959374753013138,0.54,1.2339999999999998,-0.283874823202474,-1,1,1,1
1.450585863540251,0.83,7.080333333333335,0.3139517086304844,-0.7568584803971041,0.36,1.133,-0.1761532648614635,1.3406594200005144,1.0,4.536333333333333,0.4549688204909215,-0.2903584289777843,0.91,2.7706666666666666,-0.1383122409775308,1,-1,1,1
1.7307509740840317,0.99,8.225666666666665,0.37458811586748886,1.538299431260188,0.83,5.752666666666667,0.3580279195773035,0.4058333651300512,0.57,2.167666666666667,0.13772440986466944,-0.2161618576678954,0.52,1.475666666666667,-0.10296870338212287,1,1,-1,-1
-1.1141623405823615,0.38,1.592,-0.24113923850317873,-0.8827465967001643,0.32,0.8809999999999997,-0.20545280139094613,1.8342465504872227,0.75,4.350666666666667,0.6224735209516471,-0.1357733420581315,0.55,1.806666666666667,-0.06467563304837214,-1,-1,1,1
0.9053730212390284,0.8,6.328666666666668,0.1959507631435356,0.920684442212806,0.72,4.698333333333333,0.21428255691585657,0.941615155085726,0.65,3.0176666666666665,0.3195483730428452,-0.2169155488999132,0.58,1.733,-0.10332772420914861,1,1,-1,1
1.9520156269830744,0.93,7.988333333333334,0.42247663979646755,1.931333277773117,0.88,6.352,0.4495036671014461,-0.4013081217077587,0.35,0.669,-0.1361887143468071,0.3716247746071106,0.85,3.1076666666666664,0.17702346565117952,1,1,-1,1
2.374607107225306,0.85,8.209666666666667,0.5139385246868499,-0.511342603295253,0.41,1.6669999999999996,-0.11901124366864345,0.0335062313049887,0.52,1.7153333333333336,0.011370740628459426,0.7679046350721368,0.93,3.934,0.3657913817338726,-1,-1,1,1
-1.2769807500746329,0.34,1.135,-0.27637818515321827,-0.4749574334842941,0.46,2.0506666666666664,-0.11054286203489819,-0.0124363090026757,0.42,1.391333333333333,-0.004220410309880059,1.0934029751040235,0.99,4.576333333333334,0.5208425197455098,-1,1,-1,1
1.3739418730863644,0.99,7.621666666666667,0.2973635752672307,1.5877157355707174,0.98,6.374333333333334,0.3695292022703641,0.9490342615746464,0.95,3.7736666666666663,0.32206613562893094,-0.668814216228347,0.6,1.209,-0.318589659579854,1,1,1,-1
-0.5417862476932558,0.52,3.1213333333333324,-0.11725932428478865,-0.7645678973379839,0.35,1.1436666666666666,-0.17794757515789,2.0579161665118195,0.99,5.343666666666667,0.6983784822447465,-0.1710612664622828,0.71,2.309333333333333,-0.08148503624347381,-1,-1,1,1
-0.1282510785148103,0.67,4.323666666666667,-0.02775750560201832,1.4869208409141883,0.83,5.755333333333334,0.3460699291896171,1.0952053174915055,0.92,3.975333333333333,0.37167103297144943,-0.6336204784781994,0.92,2.398000000000001,-0.30182512219846847,1,1,-1,1
0.1894530154498488,0.63,4.631,0.041003500310222867,0.0025470866656536,0.51,2.785333333333333,0.0005928157557335829,3.199535420719505,0.84,5.9896666666666665,1.0858006401678952,-1.1820745033488202,0.34,0.0066666666666666,-0.5630812032430659,-1,-1,-1,-1
0.046062208420607,0.68,4.758333333333334,0.009969288547765983,3.1316024139718923,0.99,8.441333333333334,0.7288575126749678,-0.2527231801436015,0.35,0.89,-0.08576463601815064,-0.6370288643828363,0.41,0.7720000000000002,-0.3034487068632782,1,1,-1,1
-0.8002946576940491,0.48,2.5323333333333333,-0.17320855076975145,2.981457694347027,0.95,8.086333333333334,0.6939124294808781,-0.4501827446951419,0.34,0.6619999999999998,-0.1527749026365218,0.677391809939516,0.84,3.569666666666666,0.3226755964426593,-1,-1,-1,1
0.1622104541604931,0.68,4.923666666666667,0.035107366286560096,-0.0163394392071802,0.5,2.693333333333334,-0.0038028847359152977,0.3989324126165754,0.6,2.3783333333333343,0.1353824890319208,0.7533122021628524,0.8,3.531333333333333,0.35884027614998126,1,-1,1,-1
-1.0052447695572426,0.43,2.026,-0.21756610272218924,-0.0668558544593476,0.51,2.7156666666666665,-0.015560210188750066,2.1778855397436456,0.93,5.266666666666667,0.7390915249609182,-0.1830447055277244,0.65,2.0893333333333333,-0.08719334757989354,-1,1,1,-1
1.5467159615179424,0.87,7.276333333333335,0.3347572391884999,2.358647814091726,0.91,6.997,0.5489579939602688,1.3254937337250283,0.65,3.3423333333333334,0.44982216333567576,-1.1757731661739368,0.36,0.0,-0.5600795612074567,1,1,-1,-1
-1.0169055063056116,0.42,1.9470000000000005,-0.22008984731260323,0.891103784124113,0.63,4.332,0.20739787552028047,2.512501432505437,0.88,5.438333333333333,0.8526474331775559,-0.7028580020651285,0.46,0.907,-0.3348064173541036,-1,-1,1,1
-1.2842749346232245,0.34,1.125,-0.2779568726060985,0.9441670275914218,0.67,4.618666666666667,0.2197479565763861,0.3663348113007307,0.51,2.0690000000000004,0.12432010286564339,0.5582763433423987,0.71,3.0533333333333337,0.2659349425614109,-1,1,-1,1
-1.280386079127153,0.33,1.0673333333333337,-0.27711520383053984,0.5364932443193138,0.57,3.675,0.12486487105671533,0.3471145507205249,0.48,1.956,0.11779747739100864,0.6422660836733702,0.63,2.8649999999999998,0.305943456332459,-1,-1,-1,-1
-1.3591376978895784,0.43,1.59,-0.29415949323753765,2.575012913799645,0.94,7.564666666666667,0.5993153853389435,1.4906118818498777,0.96,4.592666666666667,0.5058569831961733,-0.5377500501055696,0.59,1.4689999999999996,-0.25615724254235966,1,1,1,-1
-1.3728742685029536,0.31,0.8196666666666664,-0.2971325125693732,1.8363806578059323,0.77,6.051333333333334,0.4274041406409729,3.0469636513307385,0.89,6.012666666666666,1.0340235840987309,-1.1224077862361632,0.32,0.0,-0.5346589618613445,-1,-1,-1,-1
-1.0098117691079018,0.52,2.568666666666666,-0.2185545428747389,1.5755535605778492,0.77,5.676666666666666,0.366698545168278,1.5016637328987632,0.86,4.29,0.5096075611288976,-0.3713609889151725,0.81,2.393,-0.17689781133379595,1,1,-1,1
-0.862924217031598,0.51,2.747333333333333,-0.18676352718239192,-0.4067548395736835,0.42,1.8943333333333328,-0.09466920810811504,2.415150092170545,0.82,5.15,0.8196100906395389,-0.2608509496738509,0.52,1.5646666666666669,-0.12425635287229037,-1,-1,-1,-1
-0.1552509636490686,0.64,4.279333333333333,-0.033601116989516164,0.9844356616265432,0.71,4.792,0.22912018604929407,-0.0667394729889419,0.44,1.369666666666667,-0.02264883896161559,0.677148854043172,0.97,4.0103333333333335,0.3225598643986462,1,1,-1,1
-1.0862894123572735,0.39,1.6753333333333331,-0.2351066735508053,-0.7678218927436244,0.35,1.1503333333333332,-0.17870491874244895,0.8360543156403222,0.68,3.1046666666666662,0.28372503872241917,0.7395915596175078,0.92,3.9703333333333335,0.3523044479159627,-1,-1,1,-1
2.1822122159016626,0.97,8.704,0.47229831132132216,-0.8813261282028122,0.36,0.992,-0.20512219775774096,0.8482006998332752,0.76,3.255666666666667,0.2878470595780182,0.2211059656590035,0.89,3.188666666666667,0.10532382928045662,1,1,1,-1
2.3212484984949704,0.94,8.643333333333334,0.5023900691268667,-0.4959459682089728,0.49,2.0546666666666664,-0.11542778968275982,1.009228127391045,0.7,3.227333333333334,0.3424936444523614,0.1339320889501585,0.68,2.402,0.06379855210924751,-1,1,-1,-1
0.2650708210379378,0.68,4.838333333333334,0.0573695354853682,2.522287152912797,0.98,7.623333333333333,0.5870438508802822,0.0364003038553961,0.48,1.5573333333333332,0.012352878787510667,0.1724227899141976,0.64,2.307,0.08213359795542674,-1,1,-1,-1
2.060107041124936,0.88,7.980666666666667,0.44587096964006667,-0.5126493208396343,0.42,1.674333333333333,-0.1193153726011405,1.5898990010770282,0.99,4.728,0.5395512554705596,-0.3866014871817811,0.71,1.9823333333333328,-0.18415762285808993,1,-1,1,1
0.7772826148923278,0.7,5.716666666666667,0.16822803197505842,-0.9487032723353684,0.3,0.6896666666666668,-0.22080373429778735,1.4396730558190147,0.68,3.700333333333334,0.4885702828972674,0.1930404268352514,0.59,2.2576666666666667,0.09195480953950724,-1,-1,-1,-1
0.1370081461458907,0.62,4.478999999999999,0.029652806262580777,1.082877787324429,0.7,4.877,0.2520318693966047,-0.0218024846022599,0.4,1.2979999999999998,-0.007398934103083286,0.3709736889722985,0.63,2.559,0.17671332100156087,-1,1,-1,1
-1.021472487528423,0.42,1.9573333333333327,-0.22107828349843897,-0.2849136087752746,0.44,2.1303333333333336,-0.06631155452323628,3.004043953941144,0.89,5.978,1.0194582710849576,-0.7059016927246533,0.38,0.6306666666666667,-0.3362562794347166,-1,-1,1,-1
-1.2912867946162327,0.35,1.1563333333333334,-0.2794744562809525,1.3799747658112365,0.78,5.601666666666666,0.3211790139373761,1.9463772420461525,0.84,4.714,0.6605264132211678,-0.4192029702013846,0.61,1.6963333333333337,-0.19968733966881588,-1,1,-1,1
2.522659313386585,0.9,8.722666666666667,0.5459816075950243,-0.955826814566233,0.31,0.6969999999999998,-0.22246168654889634,1.5328876275108754,0.74,3.9346666666666663,0.5202037634834076,-0.1228195049724045,0.6,1.927,-0.0585050726038471,1,-1,-1,-1
2.34311646031044,0.93,8.556999999999999,0.507122973361489,0.0635332288868082,0.61,3.218000000000001,0.01478689343578468,-0.2682319368947655,0.38,0.9279999999999998,-0.09102771824551825,0.6756490829868786,0.96,3.8566666666666665,0.3218454484387601,1,1,-1,1
0.3038101959323729,0.69,4.926666666666666,0.06575393605418521,2.3209928324965974,1.0,7.506333333333333,0.5401940729392609,0.640110129055909,0.67,2.7550000000000003,0.21722903375470762,-0.3195179393764393,0.51,1.3750000000000002,-0.1522023740907464,-1,1,1,-1
0.4245932861588661,0.73,5.535,0.09189513769097153,0.6621284012209361,0.6,3.9130000000000007,0.15410553313926398,1.6036071230649895,0.73,4.011333333333334,0.5442032707392892,-0.5666455393584029,0.39,0.7873333333333334,-0.26992160917973157,1,-1,1,-1
-0.2432404282985003,0.56,3.735,-0.052644762362394265,-0.4999569003743334,0.39,1.6443333333333334,-0.116361304751119,0.3283236533457323,0.44,1.801,0.11142056145916665,0.1085579566172676,0.54,2.011,0.051711583881123215,-1,-1,-1,1
2.0135186474038367,0.9,7.884666666666667,0.4357877982961851,0.3594169417725403,0.68,3.7926666666666655,0.08365165929902386,1.1080615374658191,0.87,3.782,0.37603394509545707,-0.4204761712310612,0.81,2.2000000000000006,-0.20029382899392154,1,1,1,1
0.0637318617059099,0.6,4.317666666666666,0.01379354878582611,-0.3366492090210458,0.42,1.9680000000000004,-0.0783526363488354,0.5243014708694285,0.48,2.127666666666667,0.17792797948865163,0.0006323924995057,0.48,1.6883333333333337,0.0003012401744008185,-1,-1,-1,-1
-1.1331859298623022,0.4,1.6790000000000005,-0.24525653242478476,3.4761301155825857,0.95,8.645333333333333,0.8090438104384511,-0.3374074611399135,0.33,0.7556666666666666,-0.11450326035795427,-0.1113557986850675,0.47,1.5273333333333334,-0.05304433598224517,-1,1,-1,-1
1.5836968622280718,1.0,8.128666666666668,0.3427610514801101,0.854162511963553,0.72,4.501333333333333,0.19880006513992468,2.3617520396384646,0.9,5.1370000000000005,0.8014888223930341,-1.2009475682976842,0.37,0.0,-0.5720713879481621,1,-1,1,-1
0.1994129579548689,0.63,4.601999999999999,0.04315914034912476,-0.0052906519576221,0.5,2.699,-0.0012313604718967378,0.4898640218297403,0.6,2.4653333333333336,0.16624121897620386,0.4770272246267049,0.99,3.908,0.2272319239282688,-1,-1,-1,1
-0.9964002581909792,0.45,2.0976666666666666,-0.21565187652901285,2.7523487711504906,0.93,7.701333333333332,0.6405890065751993,0.4205807748724512,0.67,2.591,0.14272911987207273,0.1181027785534092,0.77,2.743666666666668,0.05625825992000014,-1,1,1,-1
-0.3967681242559622,0.59,3.807,-0.08587291085014437,-0.8631481302302281,0.31,0.8463333333333335,-0.20089140194260297,-0.1740125943873329,0.34,0.9673333333333332,-0.05905325665704093,-0.2467227284120126,0.41,1.2020000000000002,-0.11752637451199015,1,-1,-1,-1
-1.0932158799520324,0.39,1.6660000000000004,-0.23660577566589214,1.2348797221558203,0.68,4.958333333333334,0.28740920581986906,-0.2543157287648967,0.38,1.0123333333333333,-0.08630508645395546,-0.3299517482859952,0.42,1.1436666666666666,-0.1571725190846168,-1,1,1,1
-0.9703046989186844,0.5,2.5540000000000003,-0.21000398926695854,1.3602832546280474,0.7,5.178999999999999,0.3165959590138786,-0.371143964357489,0.31,0.6583333333333334,-0.12595214651606787,-0.152163094566861,0.49,1.5606666666666666,-0.0724828918440964,1,1,-1,1
0.5550593219280309,0.75,5.7636666666666665,0.12013202864481654,0.6725995796535869,0.61,3.951333333333333,0.15654262318401133,-0.0967821477027499,0.46,1.408333333333333,-0.03284418020564938,0.7071655192350494,0.79,3.428,0.33685830320745536,1,-1,1,1
2.3122017784245648,0.91,8.438333333333333,0.5004320787072759,0.2887054871502879,0.58,3.310666666666666,0.06719408642717388,-0.3881063994917589,0.35,0.7219999999999999,-0.13170855190177694,0.8281362219274948,0.93,3.9330000000000007,0.39448269882401554,1,-1,-1,1
-1.2679322510983475,0.33,1.078,-0.27441980972329866,-0.0959215470912733,0.47,2.49,-0.02232503714806108,2.269739214034493,0.81,4.982666666666668,0.7702631687254832,-0.3921251652679385,0.45,1.1943333333333337,-0.18678882697785518,-1,-1,1,-1
2.418864270925493,0.92,8.616666666666667,0.5235171456510043,-0.6771024708744515,0.39,1.3563333333333332,-0.1575906381173383,1.228425233661096,0.81,3.799333333333333,0.416880806028916,-0.0799843363535419,0.79,2.559333333333333,-0.0381005395404085,1,-1,1,1
0.1429352998925939,0.62,4.505333333333332,0.030935625910051726,1.5430973825026977,0.75,5.6273333333333335,0.35914460756839367,1.0203764473642134,0.53,2.777333333333333,0.34627696026917476,-1.0807078191854034,0.31,0.001,-0.5147951820779063,-1,1,-1,-1
1.67962389201685,0.84,7.465999999999999,0.3635226317925868,1.8351930415668507,0.8,6.100333333333334,0.42712773166447976,0.3761411207804652,0.4,1.6743333333333337,0.12764799135902527,-1.1956665868887186,0.35,0.0,-0.569555792393364,1,1,-1,1
-0.9695905028013416,0.44,2.099,-0.20984941510697758,1.3367143628296485,0.72,5.223,0.31111047216661986,0.805810570987743,0.76,3.3029999999999995,0.2734614619880631,0.1146696608199482,0.91,3.2620000000000005,0.05462289424824613,-1,-1,1,1
1.2514996846711748,0.83,6.8276666666666666,0.27086329339657544,0.9532454003148212,0.69,4.541,0.22186088129913878,0.6515672875075391,0.64,2.677333333333333,0.22111715760566578,0.131441948298026,0.7,2.463666666666668,0.06261237358101181,1,-1,-1,-1
-1.0974826829324906,0.39,1.6449999999999998,-0.23752924398291764,0.3927977848363184,0.57,3.495,0.09142080589883138,0.6728362939752257,0.65,2.8263333333333325,0.2283350495185973,0.3635360111874623,0.99,3.816,0.173170383103353,-1,-1,1,1
0.0889352716732707,0.67,4.744,0.019248347306512193,-0.7930663368525521,0.35,1.0889999999999995,-0.1845803781111108,1.613375636450974,0.98,4.8213333333333335,0.5475183326758766,-0.0926770977081337,0.87,2.905,-0.044146736557409555,1,-1,1,-1
0.2202236410867035,0.72,5.141999999999999,0.047663216730416326,0.8113370957529233,0.71,4.567666666666668,0.1888327633524156,3.0218444198291032,0.88,5.856,1.025499072237297,-1.3550136040638634,0.4,0.001,-0.6454607458544037,1,1,-1,-1
-1.1880013471718414,0.36,1.376,-0.2571202864817988,-0.3414932764670473,0.42,1.973666666666667,-0.07948005754833704,0.9353203403663396,0.57,2.847999999999999,0.3174121523253665,0.0230231476060855,0.55,1.965666666666667,0.01096707662651598,-1,-1,-1,1
0.2621119252111814,0.68,5.036333333333334,0.056729138785098,-0.4575660371072039,0.43,1.879,-0.10649514197669536,-0.4407655845347205,0.31,0.5846666666666667,-0.14957907662236572,1.2845910416988984,0.84,4.209333333333333,0.6119149574632444,1,1,-1,1
0.0545284764083975,0.68,4.768000000000002,0.011801651158830851,0.1895335567132208,0.62,3.5156666666666667,0.04411254637501309,2.303505331212523,0.92,5.308000000000001,0.7817221047355256,-0.5063902961515736,0.49,1.178,-0.24121902338629364,1,1,1,-1
-0.807472919563978,0.47,2.5123333333333338,-0.1747621489645947,0.2329439335040795,0.54,3.185,0.05421599345083093,0.280452327876084,0.51,1.977666666666667,0.0951748541905342,0.8432766484443066,0.82,3.7156666666666656,0.4016948411691447,-1,-1,-1,1
0.3701307424581186,0.71,5.322666666666668,0.08010775641215373,0.4785165860803029,0.63,3.879666666666666,0.11137122871924604,-0.2822413223635478,0.35,0.8680000000000001,-0.09578197088227823,1.0083651603139363,0.77,3.672000000000001,0.48033475569382766,1,1,-1,-1
-1.3399686482820174,0.32,0.9376666666666666,-0.2900107171958158,-0.4944853224568675,0.4,1.709,-0.11508783508793995,0.9046889735283684,0.63,3.017333333333333,0.30701703136295894,0.5448988793677514,0.63,2.768666666666667,0.2595625874434845,-1,-1,1,-1
-1.3857868652273089,0.41,1.522333333333333,-0.2999271984313833,-0.5146747004308254,0.45,1.9556666666666664,-0.11978676485849474,0.4361012431361346,0.5,2.107,0.14799617654138855,0.6597167356783853,0.68,3.051666666666667,0.3142560746154204,1,1,-1,1
-1.1748521133444234,0.37,1.4553333333333331,-0.25427438502152644,0.1493550697745802,0.56,3.2303333333333333,0.034761297978190234,-0.2165403755371213,0.35,0.9556666666666664,-0.07348556820400179,0.7635509511928769,0.61,2.9140000000000006,0.3637175043679971,-1,1,-1,-1
-1.1542584659587027,0.46,2.0973333333333333,-0.24981728189775723,-0.8030444291213656,0.33,1.0023333333333335,-0.18690270596468553,3.023894237499636,0.97,6.254333333333332,1.0261947023980005,-0.6777655379254882,0.38,0.6543333333333331,-0.3228536217730684,1,-1,1,-1
0.3948401252933999,0.74,5.496,0.08545563216037624,3.1952737008962524,0.91,8.050333333333334,0.7436765381072683,0.4347366420932352,0.41,1.766333333333333,0.14753308284461034,-1.128147358500548,0.33,0.0,-0.5373930071753873,1,1,-1,-1
2.046250988799766,0.92,8.035333333333332,0.44287209076519357,0.974953607614112,0.74,4.703333333333333,0.22691330746479815,0.3093904581430333,0.68,2.3950000000000005,0.10499535505626602,-0.0199906531392395,0.88,2.820999999999999,-0.00952254785241408,1,-1,1,1
2.082127210900235,0.84,7.807333333333333,0.4506368163914035,0.3630450796620792,0.59,3.475333333333334,0.08449608180489912,0.9522917887447312,0.69,3.1680000000000006,0.3231716164633475,-0.1035745893874027,0.54,1.721666666666667,-0.04933775684395689,-1,-1,1,-1
-0.6041296745412494,0.52,3.05,-0.13075237276455148,1.0802304571774233,0.7,4.887333333333332,0.2514157227051961,-0.4417876267771219,0.32,0.6176666666666668,-0.14992591889011864,1.1399517239116266,0.86,4.137,0.5430160167744951,-1,1,-1,1
-0.8273802075469585,0.46,2.4296666666666678,-0.17907070265558578,0.0603233670546847,0.5,2.8003333333333336,0.014039821617039797,1.425510915579399,0.7,3.7606666666666655,0.4837641911007077,-0.0230443488927676,0.53,1.838,-0.010977175859670438,-1,-1,1,-1
-1.215100924577518,0.37,1.402,-0.26298547436451536,0.3553737585522922,0.6,3.640000000000001,0.08271063803398353,0.3377574560184306,0.51,2.037333333333333,0.11462203530905762,0.7228251544068649,0.75,3.353666666666666,0.3443177706013572,-1,1,-1,1
0.029915461177806,0.7,4.733666666666666,0.006474632344974942,2.196052861578428,0.87,6.7206666666666655,0.5111152102998617,-0.0618994298094104,0.57,1.742666666666667,-0.021006312378305022,0.2917682057819375,0.85,3.1243333333333334,0.13898378817437657,1,1,1,1
2.1000071382770376,0.87,8.098,0.4545065864555045,-0.8601599437176272,0.33,0.9006666666666668,-0.200195923429984,1.6391698639813197,0.82,4.302666666666666,0.5562719125186613,-0.0195047552452161,0.64,2.168666666666667,-0.009291090385016841,1,-1,1,-1
-0.9061525287591948,0.45,2.287333333333333,-0.19611947271392208,-0.5372072391581195,0.46,1.9893333333333332,-0.12503104812311205,2.9087010847376957,0.88,5.851,0.9871025272647289,-0.644561354650656,0.39,0.7280000000000001,-0.30703680868884387,-1,1,1,-1
1.9064693178061851,0.96,8.234666666666667,0.41261900782354993,2.0467720687682904,0.86,6.434333333333333,0.47637119974082504,-0.0374538130322315,0.43,1.2979999999999996,-0.012710399736090566,-0.2536520081125861,0.55,1.5443333333333331,-0.12082713697692193,1,1,-1,1
0.7938527899652144,0.72,5.833000000000001,0.1718143310747495,1.7425891406320462,0.74,5.751000000000001,0.40557485234678403,-0.1867174519571623,0.37,1.0333333333333332,-0.0633648021374346,0.0360597466490553,0.54,1.9103333333333328,0.01717706073032392,-1,-1,-1,-1
0.7821505480924369,0.77,6.164333333333332,0.16928160348991064,-0.6095989693336543,0.4,1.5543333333333331,-0.14187969281650295,3.3187164493089,0.94,6.414333333333333,1.1262461486939839,-1.2479146817411664,0.36,0.0,-0.5944441729762522,1,-1,1,-1
-0.2654552970914583,0.58,3.795333333333333,-0.057452748011399365,1.2691320439516716,0.74,5.279,0.2953811827081494,1.1932217503067268,0.65,3.337333333333333,0.40493408260313873,-0.4206813013463615,0.49,1.2806666666666666,-0.20039154272670018,-1,1,-1,1
2.59553163450424,0.96,9.303,0.5617534348972159,-0.3759282507609081,0.43,1.9493333333333336,-0.0874945454670052,1.1804051010988246,0.54,2.9580000000000006,0.40058459929233414,-1.108797030482931,0.32,0.0,-0.5281754782020105,1,-1,-1,-1
-0.647774168044303,0.48,2.7593333333333327,-0.1401983929223341,0.7413372343762745,0.63,4.202333333333334,0.17254080859374404,-0.0536987076809385,0.37,1.1836666666666666,-0.018223299169802577,-0.3928592422764489,0.44,1.1559999999999997,-0.18713850456928796,-1,1,-1,1
0.0961627868841876,0.7,4.872333333333335,0.020812605449826996,2.454391534788453,0.87,7.048666666666666,0.5712416433181561,0.7851454840896941,0.65,2.8746666666666667,0.26644851740938397,-0.6083478314846176,0.45,0.9143333333333332,-0.28978649651288935,1,1,1,1
-0.0129149092300639,0.59,4.162666666666667,-0.002795186359868773,-0.9031274238955184,0.32,0.8496666666666669,-0.2101962895647924,0.1392010520892492,0.44,1.6063333333333332,0.04723954311984526,1.0548443350383283,0.8,3.862666666666666,0.5024751111074766,-1,-1,-1,1
-0.8272191485827998,0.47,2.470333333333334,-0.1790358445073997,0.3163225597757932,0.62,3.683,0.07362175769584547,2.585715223613328,0.89,5.527666666666666,0.8774934094837626,-0.5961563828781529,0.43,0.8999999999999999,-0.2839790998292148,-1,1,1,-1
-0.836404171884988,0.47,2.4416666666666678,-0.18102376802989636,0.3135263626500899,0.61,3.606333333333333,0.07297096330607997,2.0184609523072194,0.94,5.107333333333333,0.6849888830661001,-0.3661144367648703,0.67,1.9513333333333336,-0.1743986161567574,1,-1,1,1
1.9749239130123977,0.97,8.371,0.4274347024120435,-0.032525284533361,0.55,2.774333333333333,-0.007570021621602912,1.173673162045611,0.8,3.659,0.39830003520024265,-0.2384203999776764,0.81,2.410333333333333,-0.11357156026696483,1,-1,-1,1
0.0242308730916391,0.6,4.261333333333334,0.00524431141922364,0.5340271877245861,0.62,3.9226666666666663,0.12429091445618085,0.5507699386812526,0.5,2.2143333333333333,0.18691037084091836,-0.2109376553840027,0.44,1.3299999999999998,-0.10048015456420507,-1,1,-1,-1
-0.1660935261581775,0.65,4.285333333333333,-0.03594778333394046,0.3541462904414874,0.59,3.4813333333333336,0.08242495382639144,1.308252832593845,0.97,4.438000000000001,0.4439712571809627,-0.460406829448639,0.96,2.7999999999999994,-0.21931479849435784,1,-1,1,1
2.119797520958889,0.95,8.436666666666666,0.458789838218523,0.1851519328363911,0.58,3.170000000000001,0.04309275552733238,0.5940207391994794,0.64,2.598999999999999,0.20158804766435665,0.2378529880846298,0.76,2.744,0.11330127360519691,1,-1,-1,-1
0.4703869719499955,0.72,5.257000000000001,0.10180630962499589,2.0495778530393265,0.87,6.526000000000001,0.4770242254684097,0.2100221076674517,0.6,2.0893333333333337,0.07127351598547016,0.0896964457100724,0.88,2.9910000000000005,0.04272690294390851,-1,1,-1,1
2.3712405514311508,0.89,8.499,0.5132098977435295,-0.6912691365490604,0.38,1.3336666666666666,-0.16088782573618332,0.686818339146269,0.65,2.795333333333333,0.23308002389808427,0.4483757952559983,0.71,2.8726666666666665,0.21358381521855033,1,-1,1,-1
2.2384492739586097,0.85,7.962333333333333,0.48446975246734325,-0.8575052671714152,0.41,1.2793333333333334,-0.19957806691799637,1.4202726347037724,0.9,4.275666666666666,0.4819865177887318,-0.3715004179523458,0.94,2.7676666666666665,-0.17696422835725442,-1,1,1,1
2.598533036418691,0.96,9.328666666666669,0.562403031231368,-0.8188664393800734,0.33,0.971666666666667,-0.1905851629046945,1.0778871274437445,0.6,3.0596666666666663,0.3657938978978269,-0.3602137062393258,0.42,1.1,-0.17158780310316069,1,-1,-1,-1
1.951472101985119,0.95,8.211999999999998,0.42235900415277317,0.5817237226413448,0.71,4.203,0.13539193342574773,2.423408973335476,0.88,5.155666666666666,0.8224128408131676,-1.2418971267818493,0.38,0.0,-0.5915777106022866,-1,1,1,-1
2.0897978244091524,0.92,8.083666666666668,0.4522969747301118,0.8287025426405381,0.77,4.711333333333332,0.19287444385710747,0.508447445724042,0.66,2.534333333333333,0.1725477262991972,-0.0487828943942876,0.8,2.536,-0.023237732304855478,-1,1,-1,1
1.867552922172824,0.8,7.489666666666667,0.40419629448411676,-0.5852419582663444,0.39,1.536,-0.13621077698494316,-0.3573019388289343,0.33,0.7353333333333333,-0.12125468947815042,1.1969364483646103,0.85,4.159333333333333,0.5701606909219857,-1,-1,-1,1
-1.3565049029051854,0.32,0.9133333333333332,-0.2935896748595985,1.6613767088997768,0.76,5.833666666666668,0.386673254006402,0.6126841000381409,0.58,2.551,0.20792168254618146,-0.2419679389088953,0.45,1.341,-0.11526143047758462,-1,1,1,-1
-1.3182419240604222,0.44,1.7426666666666664,-0.2853083811509396,2.857129718298294,0.91,7.756666666666666,0.6649760041624866,0.6313748660645517,0.67,2.827333333333333,0.21426461770648092,-0.061797484455027,0.67,2.2496666666666667,-0.029437232429725253,1,1,1,1
-1.2217626832549136,0.46,2.002,-0.26442728527128095,3.225329101616097,0.93,8.269666666666668,0.7506717123712106,-0.0541088254903086,0.42,1.3326666666666669,-0.018362477557100493,0.2561093194216233,0.59,2.306666666666667,0.12199767724719723,1,1,-1,-1
-1.3623056568893972,0.31,0.8353333333333334,-0.29484513768359416,3.451577548251308,0.87,8.225000000000001,0.8033293803195387,-0.1049328129043094,0.39,1.1976666666666669,-0.03561020599687419,0.071846419880668,0.52,1.9,0.034224042935113566,-1,-1,-1,-1
-0.7053676072677746,0.56,3.235,-0.1526633969628296,0.3653310277239363,0.56,3.415000000000001,0.085028119464289,0.7831358002353861,0.63,2.871666666666667,0.2657665071395768,0.2518240268701435,0.65,2.5200000000000005,0.1199563780910951,1,-1,1,1
0.3468102037044653,0.7,5.266333333333334,0.07506046953868027,-0.0009108721580841,0.49,2.664333333333334,-0.00021199881969180778,0.3692115840988692,0.49,1.9916666666666667,0.12529637014670195,0.4999695637477903,0.61,2.625999999999999,0.23816050743202713,1,-1,-1,-1
-1.1803070239200404,0.38,1.4840000000000002,-0.25545499662038884,3.2213231440115626,0.92,8.213666666666665,0.7497393550954288,-0.1966330627569728,0.39,1.091666666666667,-0.06672978334200862,0.3953736011489979,0.7,2.829333333333333,0.1883362194470971,-1,1,-1,1
0.3588596598403466,0.68,5.182666666666667,0.07766834504402642,-0.1459734339081206,0.45,2.324666666666666,-0.033974247011757316,-0.3021711884800375,0.32,0.7673333333333334,-0.10254540948889901,-0.3001995204381373,0.4,1.107,-0.14300004500766766,1,-1,-1,-1
1.4004744185813358,0.83,7.033666666666666,0.30310603988227425,0.6116112267197473,0.67,4.130999999999999,0.14234803097678347,-0.4647658043779898,0.38,0.7503333333333333,-0.15772383848411498,0.8800934522325994,0.9,3.909333333333334,0.41923252607643713,1,1,1,1
2.4739718639075443,0.93,8.817,0.5354441355728582,-0.8357690319089793,0.34,0.959,-0.19451911744931102,2.430200982638894,0.93,5.418666666666666,0.8247177904636449,-0.6271100513031455,0.43,0.8273333333333331,-0.2987238801388773,1,-1,1,-1
-0.5087235840834503,0.56,3.299666666666666,-0.11010353985790881,1.9354124019289236,0.85,6.4093333333333335,0.45045305335585345,1.515813733944548,0.86,4.271333333333333,0.5144095333447372,-0.5008377096533807,0.7,1.8600000000000003,-0.23857404874412336,-1,1,-1,1
-0.6898000054991282,0.52,2.923666666666667,-0.14929408577802508,2.6045203575375737,0.88,7.337333333333333,0.6061830266309125,0.7827433955107015,0.63,2.845333333333333,0.2656333398995743,-0.0885160375008895,0.56,1.8413333333333337,-0.04216461547991052,-1,1,-1,-1
0.2946953507586176,0.76,5.310666666666666,0.06378120125224883,2.1923168346542408,0.91,6.8406666666666665,0.5102456774118103,1.607005206391141,0.91,4.4366666666666665,0.5453564509875796,-0.6985509961688876,0.45,0.7743333333333335,-0.33275477504597517,1,1,1,-1
2.1797090185518924,0.93,8.307333333333334,0.47175654188543253,0.1153067047873075,0.58,3.073,0.026836790542459348,1.0609525238738895,0.79,3.513333333333334,0.36004693748661726,-0.1907343044514862,0.82,2.4886666666666666,-0.09085628811552125,1,-1,-1,1
1.7576440595014358,0.83,7.285333333333335,0.38040861248844277,1.224114645430574,0.8,5.347666666666668,0.2849037131012814,1.3513605226288037,0.75,3.704666666666666,0.45860036774901874,-0.5675027206401486,0.42,0.8196666666666665,-0.2703299274931335,-1,1,-1,-1
0.1753562290540191,0.66,4.656000000000001,0.03795251912640761,2.59248139556935,0.98,7.741666666666668,0.6033810464573761,0.6695737507902007,0.61,2.6206666666666663,0.22722786643947418,-0.4797094520251261,0.5,1.2036666666666669,-0.2285096029803047,-1,1,-1,1
1.6241562550362705,0.85,7.3916666666666675,0.3515177171981153,2.686719150306847,0.84,7.098,0.6253141932743533,-0.4240208479504648,0.31,0.5670000000000001,-0.14389654984523162,-0.2085633474360997,0.46,1.3393333333333333,-0.09934915294595913,1,-1,-1,-1
0.0500441525861639,0.63,4.414,0.010831104594557401,2.2458238216666206,0.81,6.588333333333335,0.5226990365261659,1.0541133897429726,0.68,3.273333333333333,0.3577259954618924,-0.514458796604186,0.42,0.9283333333333332,-0.24506245366954,-1,-1,1,-1
1.8584851485482607,0.85,7.699999999999999,0.4022337474233325,0.1044560689190348,0.54,2.9766666666666666,0.02431138456033137,-0.3679180014833806,0.35,0.7653333333333333,-0.12485737740328305,1.0084771635845535,0.88,4.007666666666667,0.4803881084530722,1,-1,-1,1
1.3832663923394248,0.77,6.778000000000001,0.29938169003398535,-0.843740530479721,0.33,0.9456666666666664,-0.1963744253244872,0.1435110754380479,0.55,1.959,0.048702201129804654,0.9168597366149308,0.91,4.078666666666667,0.43674614606411977,-1,-1,1,1
-0.5189697449225363,0.53,3.2250000000000005,-0.11232112640909925,0.2083028604312127,0.58,3.3793333333333333,0.04848096426915621,0.4195469975920503,0.56,2.283333333333333,0.14237829517871836,0.4087491378036394,0.59,2.475666666666667,0.19470765648611663,-1,1,1,-1
1.893853923013536,0.88,7.77,0.40988864566454325,1.0342895457382562,0.76,4.962,0.24072331223438437,0.1109897551083602,0.5,1.684,0.03766570182918455,0.1322958797828399,0.67,2.3509999999999995,0.06301914385360796,1,1,-1,1
0.032087623222349,0.61,4.305000000000001,0.006944755487938853,-0.3112891479509034,0.45,2.128333333333333,-0.07245026797972122,1.1458160774288553,0.76,3.654000000000001,0.3888464001149081,0.2831243196550912,0.82,3.1316666666666664,0.1348662729186022,-1,-1,1,1
1.0033236697466157,0.79,6.523666666666668,0.2171503172225815,-0.907632721418686,0.32,0.8230000000000001,-0.2112448645473464,1.576880005449472,0.8,4.210666666666667,0.5351331034803671,0.132167878988819,0.66,2.419333333333334,0.06295817067390636,1,-1,1,-1
-0.6863643885741411,0.49,2.787999999999999,-0.14855051186702123,-0.616948490235502,0.44,1.797666666666667,-0.14359023994725423,1.841398980077904,0.72,4.246666666666667,0.6249007835404673,-0.1418492155114079,0.5,1.6163333333333334,-0.06756987543760494,-1,1,-1,-1
-1.2466912560572945,0.36,1.2713333333333334,-0.269822600517168,2.274376025331293,0.84,6.8216666666666645,0.5293443526913261,-0.4745303410967035,0.32,0.5800000000000002,-0.16103755089106747,0.8006109557916163,0.99,4.234666666666668,0.3813710379841383,-1,1,-1,1
-1.2787643148152654,0.33,1.0793333333333337,-0.2767642038039227,-0.0787216168354199,0.45,2.41,-0.018321879426463808,0.1306687945059259,0.43,1.5783333333333331,0.044344019386600736,-0.5667483691817607,0.36,0.7090000000000001,-0.26997059216726876,-1,-1,1,-1
1.806908580016352,1.0,8.445,0.3910709805559021,0.0543627196905776,0.62,3.239666666666667,0.012652524624179994,1.419014135780757,0.8,3.921,0.4815594311162694,-0.4809253224784555,0.55,1.3296666666666668,-0.22908878288470907,1,1,1,1
-1.344288659654583,0.31,0.8399999999999997,-0.29094570145687154,3.190439500769012,0.96,8.425666666666666,0.7425514134538981,-0.3740342809919478,0.34,0.7546666666666667,-0.12693301006008753,0.5447543025098365,0.72,3.060666666666666,0.25949371825555667,-1,1,-1,1
-0.4331880721316032,0.59,3.75,-0.09375531557445692,-0.4814425969434122,0.39,1.6586666666666667,-0.11205223630508479,0.1471237768735469,0.45,1.6503333333333328,0.04992821460226004,0.2775907982287537,0.52,2.106,0.13223037992362915,1,-1,1,-1
0.2346778205740438,0.69,5.064666666666668,0.05079154884846627,2.486329237917664,0.83,6.983,0.5786749096738887,-0.3493551915239092,0.32,0.706,-0.11855786566580195,-0.596009733923833,0.35,0.619,-0.28390924359814074,1,1,-1,-1
0.3113570519887441,0.68,5.058000000000001,0.06738730944712833,0.3872499116215464,0.57,3.4666666666666672,0.09012957906431565,0.4021985794111005,0.58,2.3096666666666663,0.13649090182629858,0.3796949509333691,0.68,2.7336666666666662,0.1808676942368564,-1,-1,1,1
-1.1720717748555225,0.39,1.4893333333333332,-0.2536726336594725,2.3527364097732724,0.98,7.528666666666666,0.5475821579254193,0.9788402701759926,0.87,3.776,0.332181161395051,-0.4994819694633508,0.9,2.546333333333334,-0.2379282418890357,-1,1,1,1
-0.740863366598036,0.58,3.2176666666666667,-0.16034577866181737,1.6826607255707726,0.79,5.855666666666666,0.3916269529119023,1.355923576154756,0.84,4.057,0.46014889457810604,-0.2575550044319556,0.77,2.3486666666666665,-0.12268632931846872,1,-1,-1,-1
1.892248902413656,0.98,8.361333333333333,0.4095412694957933,0.277622572545956,0.6,3.3429999999999995,0.06461461927142564,0.8360921364864979,0.72,3.075333333333333,0.2837378736792455,0.0451005019303312,0.75,2.500333333333333,0.021483624612367757,1,-1,-1,-1
-0.0245503935206325,0.6,4.2,-0.005313465536291898,0.8320915003062832,0.66,4.4286666666666665,0.1936631989186681,1.18629232069771,0.62,3.2430000000000003,0.40258249772717675,-0.4102042960754366,0.42,1.0563333333333331,-0.1954008211455957,-1,1,-1,-1
0.7397936893416714,0.78,6.051333333333334,0.16011426737333756,0.1435881773573752,0.56,3.095,0.03341909602933648,1.8653482811298447,1.0,5.073666666666668,0.6330282655009336,-0.553931839618359,0.57,1.3710000000000002,-0.26386543816257996,1,-1,1,1
-0.3055408936953698,0.56,3.640666666666667,-0.06612851265352539,0.3159881521375025,0.6,3.5883333333333334,0.07354392676865733,1.5430383406883212,0.68,3.800666666666666,0.5236485294937657,-0.2808830187087496,0.46,1.3266666666666669,-0.13379862918707724,-1,1,-1,-1
-0.6001623822873539,0.59,3.502666666666668,-0.12989372784524475,1.6846968723517977,0.8,5.990333333333333,0.3921008511537857,1.0164080218427634,0.65,3.1460000000000004,0.3449302275705006,-0.2505638390678055,0.56,1.6806666666666663,-0.11935608761698162,1,1,-1,1
-0.981666762282041,0.42,1.998666666666667,-0.2124630916862995,-0.5061383721849,0.4,1.6906666666666668,-0.11779999701563468,1.8290406382392468,0.77,4.403333333333333,0.6207068323208836,-0.109974678285454,0.54,1.790333333333333,-0.052386439264030936,-1,-1,1,-1
0.8625746646856234,0.77,6.24,0.18668787322833594,-0.8124337704621918,0.35,1.0793333333333337,-0.18908800635428735,0.5210995075215967,0.56,2.3636666666666666,0.17684135490235842,0.6766078386578673,0.79,3.412666666666668,0.32230215171364424,1,-1,-1,1
-0.4675412743295171,0.55,3.3833333333333337,-0.10119041252255585,2.651585628285603,0.85,7.257666666666666,0.6171371234912717,0.3506039373226395,0.48,1.934,0.11898164249880336,-0.4329570693617139,0.41,0.9906666666666668,-0.20623910496176653,-1,1,-1,-1
1.9091120973366171,0.85,7.790666666666667,0.4131909871664947,-0.4394740946941284,0.43,1.863333333333333,-0.10228437496239605,2.0586893095290955,0.81,4.699333333333332,0.6986408575813854,-0.6122428682264592,0.42,0.8289999999999998,-0.29164189730958934,1,-1,1,1
2.341505135667896,0.9,8.448,0.5067742328026568,-0.3128468106453104,0.53,2.470333333333333,-0.07281280255689704,1.8633441909994888,0.81,4.452666666666667,0.6323481535283006,-0.6535470152624971,0.43,0.7933333333333334,-0.3113171282244699,1,1,1,1
-1.314083737154179,0.32,0.9353333333333336,-0.28440842071644734,0.1037926965456508,0.59,3.313666666666665,0.0241569895017873,1.6983796371837192,0.98,4.944,0.5763654577349552,-0.1912347242817986,0.82,2.6673333333333336,-0.0910946631074365,-1,1,1,1
1.5590227296894943,0.88,7.293333333333334,0.3374208049878717,2.01836647752641,0.9,6.557333333333333,0.4697600065426566,0.40218077772651,0.63,2.336333333333333,0.13648486061156495,-0.1545541216083961,0.63,1.8813333333333333,-0.07362185760278597,1,1,-1,-1
1.6031865212251786,0.79,7.135,0.34697921732369125,-0.7922846904515737,0.34,1.0503333333333331,-0.1843984556393862,0.7245647894231606,0.61,2.737,0.24588973358571695,0.5831917215936757,0.81,3.396,0.2778033832774909,-1,-1,-1,1
1.5894785214604337,0.8,7.229333333333332,0.3440123816083999,-0.935102752737011,0.31,0.7563333333333335,-0.2176383130293278,2.543376635683868,0.79,5.167333333333334,0.8631253029205685,-1.048517837910246,0.3,0.0003333333333333,-0.4994614841278722,1,-1,1,-1
0.7017019161880196,0.74,5.711333333333331,0.15187002787884316,2.7677446921008046,0.96,7.797666666666667,0.6441722943511702,0.2301339049843902,0.49,1.7929999999999997,0.07809869512249251,-0.5992071683374167,0.44,0.8779999999999999,-0.28543234151776503,-1,1,-1,1
-0.218156634746403,0.58,3.870666666666667,-0.04721585253874855,2.4506414109517207,0.79,6.760999999999999,0.5703688294770156,0.7470339014859728,0.45,2.2416666666666663,0.2535148956963834,-1.15371613140885,0.33,0.0,-0.5495726924438435,-1,-1,-1,-1
0.8019013581824561,0.78,6.1610000000000005,0.1735562905184084,-0.3997302269255804,0.44,1.94,-0.0930342809924127,1.6594000925757646,0.88,4.507999999999999,0.5631372827272059,-0.1758491058344815,0.8,2.5500000000000003,-0.08376572358339573,1,-1,1,1
-1.2706450472264028,0.33,1.0870000000000002,-0.2750069428265336,-0.1689496347515393,0.44,2.264,-0.03932178938263408,0.6933190526686384,0.49,2.3426666666666662,0.23528611883875208,-0.4753648147558021,0.38,0.8709999999999999,-0.22644003496717607,-1,1,-1,-1
-1.3289829597230436,0.31,0.8850000000000003,-0.28763307394127946,-0.6292323705460054,0.36,1.360666666666667,-0.14644922307013253,2.139873302417885,0.66,4.360666666666666,0.7261916172570545,-1.2042209348395936,0.34,0.0,-0.5736306561379863,-1,-1,1,-1
-0.9357050993939704,0.52,2.689,-0.20251556430588555,-0.3981792145886436,0.49,2.245333333333333,-0.09267329423720255,1.7327867227514338,0.89,4.655666666666667,0.5880419140397691,-0.0813856809144089,0.88,2.960666666666668,-0.038768070038068064,1,1,1,1


==> data/results/error_test_A_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.4913846321242796,0.5786666666666667,3.6006666666666667,-0.11947368438764895,-0.3910694686135512,0.4363333333333333,1.997,-0.16572150549686315,-0.0652293949796689,0.4006666666666667,1.2696666666666667,-0.05338722472116187,0.2962570067355234,0.54,2.19,0.18673690358820727,1,-1,1,-1
-0.4329305955059555,0.5783333333333334,3.6566666666666663,-0.10526135729078642,-0.3615087827805026,0.4303333333333333,1.9936666666666667,-0.15319472508329535,-0.0628609948918814,0.4026666666666667,1.2786666666666666,-0.05144879944900135,0.3014845062325699,0.5376666666666666,2.187,0.19003190437264042,-1,-1,1,-1
-0.3507679315561933,0.602,3.899333333333333,-0.08528459053935972,-0.4371310841898732,0.4513333333333333,2.029,-0.18524080038323806,-0.0319760905793593,0.3953333333333333,1.283,-0.0261709423182074,0.2836829710684161,0.54,2.1743333333333337,0.17881122948531777,1,1,-1,1
-0.2157765481930003,0.6023333333333334,4.037333333333334,-0.05246321828507395,-0.3987890841388872,0.4576666666666666,2.102333333333333,-0.16899280742501196,-0.0367693440904701,0.39,1.2606666666666666,-0.030093997290937567,0.2873916261045219,0.54,2.1783333333333337,0.1811488712698966,1,1,-1,1
-0.1868949940538762,0.6016666666666667,4.06,-0.04544104978760699,-0.4060622642916529,0.4623333333333333,2.119666666666667,-0.17207492572215094,-0.0643244675063576,0.3879999999999999,1.226,-0.052646583689782055,0.281227776369656,0.5429999999999999,2.1820000000000004,0.1772636696122042,-1,1,-1,1
-0.1239984776737204,0.5966666666666667,4.089,-0.030148592401221353,-0.3694347843176921,0.4613333333333333,2.1516666666666664,-0.15655348615449388,-0.0699633738089224,0.3896666666666666,1.2263333333333333,-0.05726176612479367,0.2644237601908368,0.5473333333333333,2.181,0.16667175152170596,-1,-1,1,1
-0.0660869252665827,0.593,4.142333333333333,-0.016068163176606837,-0.678165889765389,0.3393333333333333,1.1856666666666666,-0.2873828852632799,-0.0293748200531942,0.3823333333333333,1.249,-0.024041923427503345,0.1649243027838944,0.5,1.9246666666666667,0.10395519068955593,-1,-1,-1,-1
-0.0606689515583287,0.591,4.134666666666666,-0.014750854415764668,-0.9560679941075508,0.2983333333333333,0.6829999999999999,-0.4051480364923052,-0.0352535126986053,0.381,1.239,-0.028853359827074824,0.1081870288812989,0.4806666666666667,1.8003333333333331,0.06819251637054793,-1,-1,-1,-1
-0.0870444797540761,0.5923333333333334,4.116666666666666,-0.0211637157980866,-1.056596563922654,0.282,0.4923333333333333,-0.4477485135744686,-0.0292464044973606,0.38,1.2413333333333334,-0.02393682127012295,0.0495001451264878,0.47,1.7036666666666669,0.031200962738205024,1,-1,-1,-1
-0.1720579020592323,0.6,4.087666666666666,-0.041833606798323056,-1.0817204874497082,0.2743333333333333,0.4256666666666666,-0.45839514995253333,-0.0328284594973602,0.3793333333333333,1.236,-0.02686856661757168,0.01925198442174,0.4679999999999999,1.667,0.012134922979403264,1,-1,-1,-1
-0.1404542458945741,0.598,4.089333333333333,-0.034149595139697994,-1.1283677855990848,0.3366666666666666,0.7146666666666667,-0.4781626365427863,-0.09255652019218,0.3946666666666666,1.2226666666666666,-0.07575320519911025,0.067765653003329,0.523,1.9023333333333332,0.04271408919881322,-1,1,1,1
-0.1574331810188427,0.5983333333333334,4.071666666666667,-0.03827779900213011,-0.9506659025939884,0.355,0.9913333333333334,-0.40285881984332134,-0.0840275216416721,0.4029999999999999,1.258,-0.06877261673275467,0.1966299048250739,0.5463333333333333,2.111666666666667,0.12393988579199207,1,1,1,1
-0.1606911689033436,0.599,4.074333333333333,-0.03906993573332767,-0.9356273050827516,0.3643333333333333,1.058,-0.39648599040982163,-0.0725085089331378,0.4093333333333333,1.291,-0.05934484080093563,0.2968793128552645,0.552,2.232333333333333,0.18712915597462315,1,1,1,1
-0.2090503375596766,0.6033333333333334,4.057,-0.050827828991647055,-0.917522973612782,0.3686666666666667,1.1,-0.3888140106005708,-0.078182954460287,0.412,1.2943333333333331,-0.06398911043765891,0.3627161992018415,0.55,2.291333333333333,0.22862750375622976,1,1,1,-1
-0.0564158712526667,0.6216666666666666,4.342666666666667,-0.013716774102920305,-0.8891533706205295,0.38,1.192,-0.3767919692612345,-0.0573365366950577,0.3793333333333333,1.2073333333333334,-0.0469272874633633,0.3657246185503933,0.532,2.232666666666667,0.23052377253999198,1,1,-1,-1
0.0011543596328733,0.6256666666666667,4.429666666666667,0.00028066730099297394,-0.802870597867277,0.379,1.2733333333333334,-0.3402283606271821,-0.100191255727128,0.364,1.1136666666666668,-0.08200188099654715,0.3126651445151764,0.524,2.152,0.19707929135612393,1,-1,-1,-1
-0.0021997109116975,0.6283333333333334,4.446666666666667,-0.0005348306601940008,-0.7955611511881113,0.379,1.2813333333333332,-0.3371308738499226,-0.1789155711332053,0.359,1.0186666666666668,-0.1464340701792592,0.3331139001972969,0.5186666666666667,2.154333333333333,0.20996856395219743,1,1,-1,-1
0.109364779558243,0.6213333333333333,4.509666666666666,0.026590601947766364,-0.8001929206006468,0.3793333333333333,1.279,-0.33909365504805855,-0.1900751638577409,0.3586666666666667,1.0066666666666666,-0.15556767757768933,0.247009593986996,0.5206666666666667,2.0756666666666668,0.15569524328209272,-1,1,-1,1
0.0407104930681372,0.5946666666666667,4.258,0.009898218792601653,-0.8707644743641489,0.3923333333333333,1.2826666666666668,-0.36899940089010336,-0.2052166751997779,0.3493333333333333,0.962,-0.16796030008917065,0.2468247188889616,0.5,2.005333333333333,0.15557871269354082,-1,1,-1,-1
-0.0558769836989041,0.5906666666666667,4.128333333333333,-0.013585750710429712,-0.8229045581163115,0.3983333333333334,1.361,-0.34871804933979067,-0.2488995923279742,0.3483333333333334,0.9136666666666666,-0.20371273522866248,0.1924115632183103,0.4916666666666666,1.9196666666666664,0.12128097804630099,-1,1,-1,-1
-0.0930354437420133,0.5903333333333333,4.090333333333333,-0.02262033957888801,-0.7719110973685457,0.3953333333333333,1.3963333333333334,-0.3271088116880378,-0.2905479037790762,0.349,0.8746666666666666,-0.23779994028996881,0.1821649768127937,0.4883333333333333,1.8983333333333328,0.11482234323189018,-1,-1,1,-1
-0.0779594669541952,0.5896666666666667,4.099333333333333,-0.018954814906704632,-0.738611768050192,0.3913333333333333,1.407,-0.31299772547556076,-0.3105258744367298,0.354,0.871,-0.254150979714838,0.0925138395574414,0.4913333333333333,1.8186666666666669,0.058313381777448846,-1,-1,1,1
-0.5216731324324706,0.4873333333333333,2.9393333333333334,-0.126837933266887,-0.7244649581517815,0.3996666666666666,1.4723333333333335,-0.3070028043106481,-0.3116741820074968,0.316,0.7456666666666667,-0.2550908160317111,-0.2182098549025586,0.3956666666666667,1.1753333333333331,-0.1375421735537633,-1,1,-1,-1
-0.7751654389519431,0.46,2.494333333333333,-0.1884712401386918,-0.7077234335326561,0.402,1.5036666666666667,-0.2999083341797264,-0.413723316049013,0.3003333333333333,0.5920000000000001,-0.3386132839830465,-0.4479052468368608,0.3586666666666667,0.8163333333333332,-0.28232391806312657,-1,1,-1,-1
-0.8162899349058885,0.4486666666666666,2.374,-0.19847011826591854,-0.5212782734268491,0.3886666666666666,1.6176666666666668,-0.22089942372992874,-0.4497300189184035,0.2953333333333333,0.5396666666666667,-0.36808309491959446,-0.5557538885572776,0.3453333333333333,0.662,-0.35030314202471713,-1,-1,-1,-1
-0.9134461209969528,0.449,2.28,-0.22209236193107193,-0.5257677003586434,0.3806666666666667,1.5696666666666668,-0.22280188518413732,-0.4757044566607049,0.2926666666666666,0.505,-0.3893419636426033,-0.6239087082907676,0.34,0.5753333333333334,-0.39326253104266573,1,-1,-1,-1
-0.9328160482451991,0.498,2.5936666666666666,-0.2268019039545258,-0.6815517150566504,0.384,1.4229999999999998,-0.288817679103378,-0.5091384181349887,0.3096666666666666,0.524,-0.41670610545478176,-0.5813016256451101,0.4076666666666667,0.8503333333333333,-0.3664064078007276,1,1,1,1
-0.8006048526373704,0.51,2.807333333333333,-0.19465649763956305,-0.7356358766645537,0.392,1.4106666666666667,-0.3117366472267996,-0.4564630131342823,0.3156666666666666,0.5956666666666667,-0.3735937374046496,-0.3680844893615449,0.429,1.137,-0.2320112478000659,1,1,1,1
-0.8204237359820268,0.5173333333333333,2.8376666666666663,-0.19947519740922995,-0.69379906521355,0.3916666666666666,1.4496666666666669,-0.294007675943439,-0.4670677991588876,0.321,0.6023333333333334,-0.3822732613338828,-0.3212859219487898,0.4406666666666667,1.224,-0.2025131452325765,1,-1,1,1
-0.6571024624353399,0.511,2.9593333333333334,-0.15976578646336487,-0.708291621002366,0.3929999999999999,1.4443333333333332,-0.30014911207327716,-0.4237708783256082,0.3203333333333333,0.6443333333333334,-0.3468367462016927,-0.2851401930543544,0.4423333333333333,1.2673333333333334,-0.1797297465678106,-1,1,-1,1
-0.6752320024487437,0.5036666666666667,2.8866666666666663,-0.1641737447104328,-0.020192275357096,0.5496666666666666,2.9883333333333337,-0.008556777094997196,-0.4322906105298272,0.3363333333333333,0.6883333333333332,-0.3538097505947662,-0.3873152973331725,0.3943333333333333,0.9956666666666668,-0.24413282282606022,-1,1,1,-1
-0.6571118764320851,0.5,2.8800000000000003,-0.1597680753523582,0.4286543592270528,0.5893333333333333,3.655333333333333,0.1816486620669902,-0.3122102173223772,0.332,0.7943333333333334,-0.25552953599566164,-0.4615529958606986,0.369,0.8330000000000001,-0.29092637584713976,-1,1,-1,-1
-0.7338924100829081,0.5036666666666667,2.8280000000000003,-0.17843624819459233,0.6427409156252843,0.597,3.910333333333333,0.27237102543311015,-0.3051867409340153,0.33,0.7943333333333334,-0.24978114736832394,-0.5098917822212561,0.3586666666666667,0.748,-0.3213953101945414,1,1,-1,-1
-0.781367821369328,0.5096666666666667,2.822666666666666,-0.1899792675187559,0.6562693186730191,0.6006666666666667,3.943666666666666,0.2781038874946443,-0.3176545670698175,0.3296666666666666,0.7806666666666667,-0.25998548294285917,-0.5616035385171059,0.3556666666666667,0.6856666666666666,-0.3539902970817733,1,1,-1,-1
-0.7722569713496936,0.5303333333333333,2.985,-0.18776408464858077,0.2924650496654912,0.5053333333333333,3.063333333333333,0.12393641597134021,-0.3412276355793104,0.3173333333333333,0.718,-0.2792789426825348,-0.5876328067135413,0.3933333333333333,0.7943333333333334,-0.37039708185027187,1,-1,-1,1
-0.5507759098898659,0.522,3.151333333333333,-0.13391388929285697,0.0900349431569362,0.4736666666666667,2.69,0.038153646665872544,-0.3963179807920872,0.3143333333333333,0.654,-0.3243678269310796,-0.4479368193224208,0.4039999999999999,0.973,-0.28234381885216453,-1,-1,-1,1
-0.546401267107989,0.5196666666666667,3.140333333333333,-0.13285025266919778,-0.0623515449081804,0.4673333333333333,2.5036666666666667,-0.026422394795666933,-0.3833967196255619,0.3106666666666666,0.655,-0.3137923758818537,-0.4445112805519002,0.4106666666666667,1.0003333333333333,-0.28018463109091296,-1,-1,-1,1
-0.6118951808825073,0.522,3.091666666666667,-0.1487742329324423,-0.03759997254605,0.4606666666666667,2.492,-0.015933547763427244,-0.3891307098784514,0.3096666666666666,0.646,-0.31848538010602867,-0.4552355102623309,0.417,1.012,-0.2869443343349353,1,-1,-1,1
-0.3945288756768619,0.5803333333333334,3.705333333333333,-0.09592448622306515,-0.2143422334589457,0.4853333333333333,2.4393333333333334,-0.0908307103244565,-0.4373262662306399,0.3206666666666667,0.63,-0.35793120048099436,-0.2796471592160994,0.466,1.3530000000000002,-0.17626737400972728,1,1,1,1
-0.2219044325040959,0.5946666666666667,3.979,-0.0539531324343685,-0.1294767030824184,0.4923333333333333,2.5623333333333336,-0.05486767923269477,-0.4530015618431413,0.33,0.6453333333333333,-0.37076070058131094,-0.1127682173130217,0.4776666666666667,1.5606666666666666,-0.07108013395610512,1,1,1,1
-0.1116936830199009,0.5913333333333334,4.0633333333333335,-0.027156844070448473,-0.1562262948188126,0.4993333333333333,2.5723333333333334,-0.06620321670049514,-0.4624495081661126,0.3373333333333333,0.6596666666666666,-0.37849340504154944,-0.0683437896026335,0.484,1.6263333333333334,-0.04307850062521205,-1,1,1,1
-0.1318934655837322,0.594,4.062666666666667,-0.03206815445534455,-0.1285070648960165,0.4996666666666667,2.602333333333333,-0.05445678062532595,-0.3999906298955806,0.3343333333333333,0.7123333333333333,-0.3273737193369694,-0.0938094490989809,0.491,1.6256666666666666,-0.05913003120192105,1,1,-1,1
-0.1202068256206594,0.5920000000000001,4.058,-0.02922670227466848,-0.0381868143345536,0.5093333333333333,2.744,-0.016182230702098153,-0.2746064360520178,0.377,0.979,-0.22475259069865522,-0.1287263026458158,0.498,1.6143333333333334,-0.08113884438148469,-1,1,1,1
-0.1356934748695204,0.5923333333333334,4.043,-0.03299207653267475,-0.0388314779537908,0.5163333333333333,2.780333333333333,-0.01645541650179201,-0.1401283035185396,0.3916666666666666,1.1616666666666666,-0.114688496376077,-0.0882826029873253,0.4973333333333333,1.6516666666666666,-0.05564634607031354,1,1,1,-1
-0.1311926838624328,0.5933333333333334,4.053333333333333,-0.03189776863388894,-0.0458418881388782,0.5203333333333333,2.7943333333333333,-0.01942618211574301,-0.1275454914735834,0.4003333333333333,1.2026666666666666,-0.10439005018509825,-0.0364576927357847,0.4906666666666667,1.6796666666666666,-0.022980035910267576,1,1,1,-1
-0.1374015330847964,0.5936666666666667,4.050666666666666,-0.03340736833218711,0.0780026973490843,0.5116666666666666,2.871666666666667,0.03305480349395523,-0.0992380677008799,0.4023333333333333,1.238,-0.08122174094811209,-0.0471141306201852,0.4896666666666667,1.666,-0.029697008567692345,1,-1,1,-1
-0.1361819270244435,0.59,4.025,-0.03311083722395536,0.0334916663867161,0.515,2.844666666666667,0.014192591906707986,-0.0591819808441991,0.3763333333333333,1.1913333333333334,-0.04843769763244847,0.1281132356236169,0.5503333333333333,2.053,0.08075241558886657,-1,1,-1,1
-0.2322706760720834,0.594,3.957,-0.056473547667895786,0.0271986725508566,0.518,2.8546666666666667,0.011525842144169816,-0.1638963386324761,0.3683333333333333,1.06,-0.13414152720985517,0.2948945317569471,0.5743333333333333,2.3036666666666665,0.18587810749923278,1,1,-1,1
-0.1867793760977392,0.5953333333333333,4.009333333333333,-0.045412938808349575,0.0121052632817892,0.5183333333333333,2.8396666666666666,0.005129785412822406,-0.1847471129647415,0.365,1.0273333333333334,-0.15120691583156237,0.3649852931142852,0.5813333333333334,2.397,0.23005776046417944,1,1,-1,1
-0.1313715221288633,0.5896666666666667,4.024666666666667,-0.03194125079674696,-4.68149841541532e-05,0.5203333333333333,2.838333333333333,-1.9838546029540968e-05,-0.1644380845074438,0.36,1.031,-0.13458492100152958,0.3724183805902785,0.5886666666666667,2.43,0.23474298885645306,-1,1,-1,1
-0.1770666686283348,0.5936666666666667,4.005333333333334,-0.04305142224701013,0.0622141667023008,0.4996666666666667,2.786666666666666,0.026364178737068603,-0.0998265237786442,0.4213333333333333,1.2986666666666666,-0.0817033648673885,0.4145030380437657,0.5646666666666667,2.3873333333333333,0.2612698167213221,1,-1,1,-1
-0.2317765727572038,0.6,3.996333333333333,-0.05635341297169738,0.0320502176838948,0.4896666666666667,2.7026666666666666,0.013581756573602239,0.0542375151271516,0.445,1.5316666666666667,0.04439088250493776,0.3194600951945512,0.5583333333333333,2.270666666666666,0.20136228895973432,1,-1,1,-1
-0.2125819159322599,0.6006666666666667,4.017666666666667,-0.05168648563715962,-0.1170905038029879,0.498,2.5973333333333333,-0.0496188430112208,0.1268136412504696,0.4533333333333333,1.631,0.10379106482986404,0.2714855169586316,0.56,2.227333333333333,0.17112292250747205,1,1,1,1
-0.2877800224564275,0.6073333333333334,3.989,-0.06996991222007512,-0.1150248067092061,0.5006666666666667,2.6136666666666666,-0.04874347313513288,0.1385094945401088,0.46,1.6646666666666663,0.11336357654907175,0.2645079328702882,0.5596666666666666,2.219,0.16672480729817746,1,1,1,-1
-0.225582080552396,0.608,4.062666666666667,-0.05484730399262825,-0.1323453747052303,0.5086666666666667,2.644333333333333,-0.05608332151178637,0.1519520020820606,0.414,1.5276666666666665,0.12436564350342229,0.2581752411680162,0.5266666666666666,2.1003333333333334,0.16273318106495663,1,1,-1,-1
-0.1994414557707271,0.604,4.065,-0.04849155627345421,-0.1045260453394272,0.5093333333333333,2.6786666666666665,-0.04429446680840431,0.0246503160638313,0.3993333333333333,1.3530000000000002,0.020175136739465555,0.2086287197321208,0.5086666666666667,1.9896666666666667,0.13150298638211658,-1,1,-1,-1
-0.1544029894646952,0.5996666666666667,4.081666666666667,-0.037541047940524305,-0.0868316083495983,0.509,2.696,-0.03679618588335584,-0.04229692112318,0.3939999999999999,1.269,-0.034618061898631626,0.1420333672434528,0.5066666666666666,1.917,0.08952656174281394,-1,-1,-1,-1
-0.1002885594871996,0.5936666666666667,4.095,-0.024383838892290042,-0.0918749808172014,0.5096666666666667,2.695666666666667,-0.0389333899997389,-0.0337039716834277,0.3896666666666666,1.2636666666666667,-0.027585132605011393,0.1567155497260273,0.5006666666666667,1.911333333333333,0.09878104427783994,-1,1,-1,-1
-0.4092054038012693,0.5673333333333334,3.611,-0.09949289022760557,0.0202004146212093,0.4923333333333333,2.720333333333333,0.008560226229257855,-0.0533132498825117,0.3986666666666666,1.2776666666666665,-0.04363441440749596,0.0332373192103416,0.465,1.6673333333333331,0.020950168035866433,-1,-1,1,-1
-0.4354727118297181,0.5579999999999999,3.5203333333333333,-0.10587943930533564,0.0343768812700857,0.482,2.6790000000000003,0.014567714883401434,-0.0640586080920539,0.406,1.292,-0.052428990129392714,-0.0426045404699042,0.4516666666666666,1.5453333333333332,-0.026854520856111827,-1,-1,1,-1
-0.3944325066696597,0.55,3.5043333333333333,-0.09590105537155183,-0.0703745309541816,0.484,2.585,-0.029822254495370355,-0.031737968807237,0.4083333333333334,1.332,-0.025976050727334034,-0.1222587439485594,0.4486666666666666,1.4549999999999998,-0.0770622086988093,-1,1,1,-1
-0.4388462471973859,0.5489999999999999,3.4523333333333337,-0.10669966988121857,-0.1181105387329157,0.4903333333333333,2.5716666666666668,-0.05005109798844089,-0.0422362724670657,0.4093333333333333,1.3246666666666669,-0.034568423795533786,-0.1437437219008053,0.45,1.438,-0.09060463357061986,-1,1,1,1
-0.4377487596093168,0.5843333333333333,3.693666666666666,-0.10643283026690363,-0.1553012504434185,0.497,2.564333333333333,-0.0658112153839894,-0.0317777756235109,0.401,1.304,-0.026008630754276046,-0.1595535348811081,0.4823333333333333,1.5316666666666667,-0.10056988487313492,1,1,-1,1
-0.2792804617916018,0.5863333333333334,3.8636666666666666,-0.06790335628422275,-0.1473290188661971,0.5,2.587,-0.062432863645535686,-0.0099802652941949,0.391,1.2916666666666667,-0.008168382769824371,-0.0980483171329997,0.4966666666666666,1.6423333333333332,-0.0618018771782032,1,1,-1,1
-0.3430879517341387,0.5953333333333333,3.86,-0.08341730486256306,-0.1122638398663404,0.4996666666666667,2.6180000000000003,-0.04757347235893122,-0.0446946088951729,0.3903333333333333,1.2536666666666667,-0.036580457777582585,-0.0382909897554744,0.5,1.7123333333333333,-0.024135600845546775,1,-1,-1,1
-0.2817623261653788,0.5973333333333334,3.936,-0.06850678883278195,-0.1434208942135995,0.5006666666666667,2.5926666666666667,-0.060776737680514656,-0.0604230076984115,0.39,1.237,-0.049453420368670155,0.0406518619371694,0.4963333333333333,1.7786666666666666,0.025623707290134023,1,1,-1,-1
-0.1228794134692328,0.5776666666666667,3.960666666666667,-0.029876506717551352,-0.1543088947009367,0.5086666666666667,2.6286666666666667,-0.0653906898742492,-0.0718654298431262,0.4029999999999999,1.270333333333333,-0.05881851048769832,-0.0059480290064555,0.4586666666666666,1.602,-0.003749165399858061,-1,1,1,-1
-0.2181388828111274,0.578,3.871,-0.053037588751980926,0.0793618064364598,0.49,2.7623333333333333,0.03363074619000065,-0.025705600095105,0.4073333333333333,1.332,-0.021038837617571544,-0.1072781491249263,0.4456666666666667,1.4563333333333333,-0.06761963070850335,1,-1,1,-1
-0.2148804544637208,0.5763333333333334,3.865,-0.05224534492804432,-0.0286380447642482,0.49,2.656,-0.012135797533986567,0.0719093938587596,0.4,1.406,0.05885449298888503,-0.1463556587617402,0.44,1.3983333333333334,-0.09225099126238681,-1,1,-1,-1
-0.1614086558375498,0.5713333333333334,3.884,-0.039244383206703135,-0.0324242403489103,0.4896666666666667,2.651,-0.013740254242459046,0.0266074785419869,0.3989999999999999,1.3576666666666668,0.021776983162687575,-0.1942197661046811,0.441,1.3543333333333334,-0.1224207256316183,-1,-1,-1,1
-0.273100858630543,0.569,3.7606666666666655,-0.06640086737952594,-0.0674626709229997,0.5056666666666667,2.707,-0.028588310485692468,-0.0302507013412722,0.3693333333333333,1.2033333333333334,-0.024758791507764638,-0.2159890003239919,0.413,1.236,-0.13614232309320873,-1,1,-1,-1
-0.2833730193328163,0.569,3.750333333333333,-0.06889840760665338,-0.0035383456914961,0.5093333333333333,2.791,-0.0014994266288338779,-0.1149521817416707,0.3606666666666667,1.0896666666666668,-0.09408301212579429,-0.3211646066232183,0.4043333333333333,1.1003333333333336,-0.20243667767994492,1,1,-1,-1
-0.2757527806654085,0.5670000000000001,3.745333333333333,-0.06704564720270534,-0.0017769763911092,0.5103333333333333,2.799333333333333,-0.0007530201828616877,-0.1159164305283759,0.3533333333333333,1.0646666666666669,-0.09487220489201546,-0.3369581403853354,0.3989999999999999,1.0663333333333334,-0.21239166785537197,-1,1,-1,-1
-0.2252119206057998,0.5626666666666666,3.766,-0.05475730448971055,0.0529278595877182,0.5076666666666667,2.8400000000000003,0.0224289679393788,-0.1314774056417043,0.3503333333333333,1.0393333333333332,-0.10760813898299708,-0.3971225579193294,0.4006666666666667,1.0123333333333333,-0.25031454151255367,-1,-1,-1,1
-0.3895703607475225,0.5686666666666667,3.641333333333333,-0.09471888879699523,-0.0458695550262371,0.4756666666666667,2.5636666666666668,-0.019437906370877996,-0.1843301630262772,0.371,1.0546666666666666,-0.15086566170726448,-0.38569052199129,0.4379999999999999,1.154,-0.24310869340642943,1,-1,1,1
-0.4761374554929447,0.5796666666666667,3.629333333333333,-0.11576653473427087,-0.1349786766157494,0.47,2.441333333333333,-0.057199222373559414,-0.1433351366312856,0.38,1.1246666666666667,-0.11731314006757215,-0.2842132473205385,0.4486666666666666,1.2916666666666667,-0.1791454735474543,1,-1,1,1
-0.3694488325958462,0.5773333333333334,3.719,-0.08982660493903658,-0.1122873240682764,0.4636666666666666,2.4290000000000003,-0.04758342413888997,-0.1460908763709127,0.3866666666666666,1.144,-0.11956858482217034,-0.285490622525359,0.46,1.3299999999999998,-0.17995062949328983,-1,-1,1,1
-0.3380805504108415,0.5733333333333334,3.7216666666666662,-0.08219982135536498,-0.1807191602140427,0.4636666666666666,2.3603333333333336,-0.07658243280657422,-0.1487615763958989,0.391,1.1556666666666666,-0.12175442852716242,-0.2690234901079942,0.4613333333333333,1.351,-0.16957105618807228,-1,1,1,1
-0.3431508616780929,0.55,3.551333333333333,-0.08343260058468675,-0.2887367645794052,0.4783333333333333,2.332666666666667,-0.12235649969820812,-0.0678903790881275,0.4023333333333333,1.2743333333333335,-0.055565116400549654,-0.1751377202975255,0.4726666666666667,1.4846666666666666,-0.11039291846708549,-1,1,1,1
-0.4606372576710149,0.5496666666666666,3.429666666666667,-0.11199786631963678,-0.1597444795464877,0.4753333333333333,2.4440000000000004,-0.0676940998209633,-0.0556057248465466,0.4103333333333333,1.3126666666666666,-0.04551069849859806,-0.0941783658070127,0.471,1.5590000000000002,-0.05936256701431895,-1,-1,1,-1
-0.4059702109301186,0.5426666666666666,3.436,-0.09870629580288763,-0.1118611034355772,0.469,2.458,-0.04740280680464714,0.0585363177528048,0.4026666666666667,1.4016666666666666,0.047909252434310864,-0.0793434632766112,0.469,1.5673333333333337,-0.05001182188229548,-1,-1,-1,-1
-0.4286264916017077,0.5416666666666666,3.408333333333333,-0.10421487126373116,-0.0701926400685026,0.4626666666666666,2.466333333333333,-0.02974517552646555,0.0521570270053128,0.3996666666666666,1.386,0.04268809978060104,-0.0540007254305485,0.4639999999999999,1.576,-0.03403777135782574,-1,-1,-1,-1
-0.4156410758321014,0.591,3.766333333333333,-0.1010576388965049,-0.1325184741978105,0.469,2.436,-0.05615667499707079,-0.0684122246072114,0.3706666666666667,1.1673333333333331,-0.05599222267688024,-0.0614258660622808,0.4446666666666667,1.499,-0.0387179906902059,1,1,-1,-1
-0.2418485363601936,0.6,4.002,-0.05880227791780979,-0.1237048402701019,0.471,2.4546666666666668,-0.05242176649455752,-0.126783467228492,0.3603333333333333,1.074,-0.10376636879684761,-0.2284681189208062,0.45,1.35,-0.14400816900840577,1,1,-1,1
-0.1956792868003578,0.6006666666666667,4.0536666666666665,-0.04757683456912295,-0.201456753223165,0.48,2.4266666666666667,-0.08537029636963092,-0.1148964408531656,0.35,1.0516666666666667,-0.09403739080213021,-0.2172670189068233,0.451,1.365,-0.13694788457347837,1,1,-1,1
-0.1736525084581828,0.6006666666666667,4.074333333333333,-0.04222131428686851,-0.2048429070649615,0.484,2.444333333333333,-0.0868052294379064,-0.1640790623347277,0.3496666666666667,1.001,-0.13429107805816562,-0.1904224208430496,0.4503333333333333,1.3889999999999998,-0.12002718056807334,1,1,-1,-1
-0.1428368758100431,0.5856666666666667,4.003,-0.034728900140146846,-0.0938553044874921,0.4606666666666667,2.43,-0.03977258161747154,-0.1976483809623037,0.36,1.003,-0.16176600340225752,-0.2278434423872506,0.4586666666666666,1.3823333333333332,-0.14361442250125725,-1,-1,1,1
-0.1593106028863564,0.5813333333333334,3.958666666666667,-0.03873426933717525,-0.1555615534885053,0.4523333333333333,2.3243333333333336,-0.06592152267202736,-0.2331772845163033,0.37,1.0016666666666667,-0.19084475783076427,-0.2328172437184164,0.4616666666666666,1.389,-0.14674951209754808,-1,-1,1,1
-0.267958819175254,0.585,3.875,-0.06515064838847971,-0.1856723363181283,0.4503333333333333,2.2826666666666666,-0.07868141487201206,-0.2023436603607298,0.3753333333333333,1.05,-0.16560887112240955,-0.174404790625549,0.4596666666666666,1.44,-0.10993093777335966,1,-1,1,-1
-0.283149353346344,0.5893333333333333,3.8906666666666663,-0.06884402617563361,-0.1916116051411025,0.45,2.275,-0.0811982683977638,-0.2230745969210108,0.3793333333333333,1.0426666666666666,-0.18257617810369975,-0.1555917172403091,0.456,1.446,-0.09807266947567972,1,-1,1,-1
-0.2190568286438825,0.6033333333333334,4.042333333333334,-0.05326077515940566,-0.3148589524910492,0.467,2.238,-0.13342616546101269,-0.1860314218940579,0.3896666666666666,1.1106666666666667,-0.1522580629323776,-0.0695607552461525,0.5076666666666667,1.7086666666666666,-0.043845579178216,1,1,1,1
-0.1712308044031161,0.607,4.115,-0.041632508925364756,-0.28284205499491,0.4733333333333334,2.3040000000000003,-0.11985852881269603,-0.1024872670564984,0.39,1.195,-0.0838810594381322,0.0701772349938552,0.5256666666666667,1.911,0.04423415908212899,1,1,1,1
-0.2088200811970324,0.611,4.103,-0.0507718451976894,-0.3096869858407398,0.4793333333333333,2.308333333333333,-0.1312344676465361,-0.1185717396499752,0.3906666666666667,1.1803333333333332,-0.09704545185871133,0.1586450873964009,0.5303333333333333,2.0146666666666664,0.0999972716808395,1,1,1,1
-0.0796225223285196,0.604,4.183666666666666,-0.019359164859718555,-0.2238561446581362,0.4756666666666667,2.3746666666666667,-0.09486237173919952,-0.118603616783562,0.392,1.1849999999999998,-0.09707154180933553,0.1827672608732649,0.53,2.038,0.11520197530126206,-1,-1,1,-1
-0.1316952348503761,0.6213333333333333,4.250333333333334,-0.03201995727023818,-0.1835521745059187,0.4716666666666666,2.391,-0.07778296476118653,-0.1208142533606828,0.4073333333333333,1.2326666666666666,-0.09888084498862076,0.1871742826894065,0.5496666666666666,2.1096666666666666,0.11797981207569026,1,-1,1,1
-0.0356410051054982,0.6226666666666667,4.353666666666667,-0.008665639738924343,-0.1806400471587363,0.4716666666666666,2.3926666666666665,-0.0765489074723764,-0.0411230273663181,0.4103333333333333,1.3216666666666663,-0.03365728447894394,0.2136387336253349,0.5579999999999999,2.164333333333333,0.13466090150338794,1,1,1,1
-0.080963713401271,0.6256666666666667,4.3293333333333335,-0.01968525775814055,-0.192881046822098,0.4716666666666666,2.380333333333333,-0.08173621319632061,-0.0242758919752703,0.412,1.344,-0.019868688044620955,0.2672214980784189,0.561,2.228333333333333,0.1684352234339328,1,1,1,1
-0.1178902280969573,0.6303333333333333,4.326,-0.028663452178295922,-0.2066836629144957,0.474,2.3796666666666666,-0.08758527711516043,-0.0230620831461054,0.4106666666666667,1.3410000000000002,-0.018875241995468504,0.3168886773969857,0.5543333333333333,2.255,0.1997414712695804,1,1,-1,-1
0.114167735003841,0.6123333333333334,4.440666666666667,0.027758377139584296,-0.1719967725350235,0.4703333333333333,2.4,-0.0728861912594675,-0.0196639249363523,0.4013333333333333,1.3163333333333334,-0.016094007614271263,0.2113282595095618,0.502,1.9703333333333333,0.13320456199954175,-1,-1,-1,-1
0.0132193990166529,0.611,4.335333333333334,0.0032141223039114817,-0.1487810688030166,0.4656666666666667,2.4006666666666665,-0.063048191409269,-0.0006715827246344,0.3926666666666666,1.308,-0.0005496592119255753,0.0862632934564882,0.483,1.7806666666666666,0.05437353361153073,-1,-1,-1,-1
-0.0876674484415449,0.6193333333333333,4.294333333333333,-0.021315182407915804,-0.1321056737363908,0.461,2.392333333333333,-0.05598174466006749,-0.0205068582318361,0.3893333333333333,1.2773333333333334,-0.016783909295636994,0.0453397606918055,0.471,1.698,0.028578586593823386,1,-1,-1,-1
-0.0850620692534649,0.621,4.308333333333334,-0.020681718863317013,-0.2255064741145953,0.4693333333333333,2.344333333333333,-0.09556172339930184,-0.0208345099888547,0.3846666666666667,1.2613333333333334,-0.01705207701339197,0.0026701824448136,0.4693333333333333,1.649333333333333,0.0016830710849826877,1,1,-1,-1
0.0632289847656295,0.6013333333333333,4.329666666666666,0.01537329268394722,-0.6282607112461203,0.3296666666666666,1.182,-0.2662348233968712,-0.026644410225761,0.4113333333333333,1.3483333333333334,-0.02180721002745603,-0.0460191782706345,0.477,1.6323333333333332,-0.029006837511200628,-1,-1,1,1
-0.0411590863089816,0.5996666666666667,4.214333333333333,-0.010007288315275536,-1.0054242579032435,0.292,0.5983333333333333,-0.42606348757806933,0.0644282877436313,0.42,1.4686666666666668,0.05273155572332096,-0.0574304787246726,0.4803333333333333,1.6329999999999998,-0.036199615620256795,-1,-1,1,1
-0.0010591647862963,0.5946666666666667,4.221333333333333,-0.00025752193113046134,-1.0544211716689118,0.272,0.4403333333333333,-0.4468266587423476,0.0747027735580634,0.4236666666666667,1.492,0.06114074429912248,-0.0507748004844879,0.483,1.65,-0.03200440430847495,-1,-1,1,1
0.0167964299957414,0.5906666666666667,4.212,0.004083830150477541,-1.1391987164606174,0.268,0.3339999999999999,-0.4827524046335276,0.0952670282705983,0.4256666666666667,1.5196666666666667,0.07797162994360075,-0.0355999626171013,0.483,1.6656666666666666,-0.022439390920155088,-1,-1,1,1
-0.0462527791062337,0.6243333333333333,4.379,-0.011245752454855349,-1.206808538196547,0.3296666666666666,0.6016666666666667,-0.5114030724654488,0.0952436893412227,0.397,1.421,0.07795252811584787,-0.104639538865797,0.429,1.403333333333333,-0.06595646022354078,1,1,-1,-1
0.1870077098059273,0.6223333333333333,4.599,0.045468455134265576,-0.9850092892185668,0.3429999999999999,0.897,-0.4174123408723694,0.0401498911850297,0.3866666666666666,1.3316666666666668,0.03286081779377953,-0.2628080757276216,0.4093333333333333,1.1763333333333332,-0.16565335227045813,-1,1,-1,-1
0.1819008070369436,0.6216666666666666,4.588333333333334,0.04422677916450173,-0.9517117118530902,0.3506666666666667,0.972,-0.40330199707598885,0.0118776212585527,0.3803333333333333,1.282,0.009721280344250422,-0.328616715041482,0.4036666666666667,1.0903333333333334,-0.2071338953645632,-1,1,-1,-1
0.172939049579857,0.6233333333333334,4.592,0.04204784618208842,-0.9077419468166184,0.35,1.0126666666666666,-0.38466915497757365,-0.0908575980390073,0.3886666666666666,1.2073333333333334,-0.0743627164661784,-0.3298046969347683,0.3989999999999999,1.0730000000000002,-0.20788270486181568,1,-1,1,-1
-0.1296609674261319,0.5796666666666667,3.978,-0.03152535200927683,-0.9390440246962232,0.3613333333333333,1.0426666666666666,-0.39793387617858944,-0.0426729607904954,0.379,1.2226666666666666,-0.03492583286951516,-0.35004445392808,0.4479999999999999,1.2243333333333333,-0.22064024127236495,-1,1,-1,1
-0.1749135060056419,0.5626666666666666,3.814333333333333,-0.04252790918860045,-0.8597475903179197,0.36,1.1156666666666666,-0.3643308323708114,-0.0340482049759676,0.3713333333333333,1.2063333333333333,-0.02786687153806544,-0.2144661720502128,0.4653333333333333,1.4216666666666666,-0.13518245301393006,-1,-1,-1,1
-0.2478133896382686,0.5593333333333333,3.716666666666667,-0.06025255322430966,-0.859354237561943,0.3596666666666667,1.1136666666666668,-0.3641641432883245,-0.1110390160171381,0.3733333333333333,1.1356666666666666,-0.09088026805662294,-0.1031901197029545,0.467,1.538333333333333,-0.06504286142142959,-1,-1,1,1
-0.3133447721248399,0.5623333333333334,3.673666666666667,-0.07618564351010185,-0.8211861678295915,0.3566666666666666,1.136,-0.3479898558902841,-0.1609322183469339,0.3806666666666667,1.1106666666666667,-0.13171553267419958,-0.0506045372094705,0.4603333333333333,1.568,-0.031897083853435315,1,-1,1,-1
-0.360905722120258,0.5693333333333332,3.680333333333333,-0.08774946044178845,-0.8086005406438959,0.3536666666666667,1.1343333333333334,-0.3426565091265233,-0.1126262138542466,0.3726666666666666,1.1336666666666666,-0.09217931563529609,-0.1538697732341121,0.4316666666666666,1.3656666666666666,-0.09698729264219083,1,-1,-1,-1
-0.3487498868523908,0.5713333333333334,3.707666666666667,-0.08479392961864682,-0.7917538640601509,0.3503333333333333,1.1333333333333333,-0.3355174792861861,-0.1104441707705248,0.3693333333333333,1.125,-0.09039341489992637,-0.2398395734519349,0.4206666666666667,1.2413333333333334,-0.15117583141016877,1,-1,-1,-1
-0.4060350190064046,0.5776666666666667,3.694333333333333,-0.09872205303082228,-0.843927522541642,0.353,1.0953333333333333,-0.35762684328610506,-0.1445758078065129,0.3686666666666667,1.0883333333333334,-0.11832857169709397,-0.2182852684356906,0.4113333333333333,1.229666666666667,-0.13758970825959488,1,1,-1,-1
-0.362992671854911,0.5770000000000001,3.7306666666666666,-0.08825687471083657,-0.8959374975284407,0.359,1.0753333333333337,-0.3796668439699319,-0.1505424481459514,0.3693333333333333,1.084,-0.12321198919209356,-0.2602284366974274,0.41,1.1823333333333332,-0.16402735256776152,-1,1,1,-1
-0.6071158184972605,0.4543333333333333,2.624,-0.1476121940816938,-0.899855059646919,0.3626666666666666,1.0963333333333334,-0.38132696920152664,-0.2658195681433998,0.3103333333333333,0.7739999999999999,-0.21756094816113408,-0.3667904155025796,0.395,1.026333333333333,-0.23119556634800376,-1,1,-1,-1
-0.9563860529282278,0.425,2.0686666666666667,-0.23253263934269183,-0.9335856128814964,0.368,1.0936666666666668,-0.3956207929640768,-0.4743942730186762,0.2953333333333333,0.516,-0.38826963929336206,-0.3824925338485021,0.3903333333333333,0.9953333333333332,-0.24109293550056113,-1,1,-1,-1
-0.9928945435670132,0.4106666666666667,1.929333333333333,-0.24140919673357197,-0.8643421838152141,0.3653333333333333,1.1476666666666666,-0.36627785972177584,-0.4600879395138267,0.282,0.4853333333333333,-0.376560570981486,-0.4142515763974929,0.3893333333333333,0.9596666666666668,-0.2611113152576315,-1,-1,-1,-1
-1.1968794453863956,0.4186666666666667,1.7836666666666663,-0.2910054319158938,-0.7217904244802482,0.3493333333333333,1.2029999999999998,-0.305869430876716,-0.5053283916052882,0.2776666666666667,0.426,-0.41358777601759916,-0.4340702544921827,0.3896666666666666,0.9416666666666668,-0.27360343695086686,1,-1,-1,1
-0.9681090727584962,0.455,2.26,-0.23538293680766711,-0.8946262963474887,0.357,1.0656666666666668,-0.3791112029619877,-0.5228822830169747,0.31,0.5133333333333333,-0.4279548193700429,-0.4779510118305674,0.3586666666666667,0.784,-0.3012623836295208,1,1,1,-1
-0.8889249826599324,0.4656666666666667,2.4133333333333336,-0.21613037095500473,-0.9686274547430036,0.365,1.0346666666666666,-0.41047029479110525,-0.4809663249856885,0.3253333333333333,0.606,-0.3936485580362294,-0.543476365654301,0.3453333333333333,0.6709999999999999,-0.3425643660345787,1,1,1,-1
-0.7960663990137866,0.4633333333333334,2.4883333333333337,-0.1935530325729248,-0.8420537258817336,0.3606666666666667,1.1366666666666667,-0.35683279407388724,-0.4252311042778091,0.3303333333333333,0.678,-0.3480318732004655,-0.6012528570290057,0.3406666666666667,0.5963333333333334,-0.3789820805669298,-1,-1,1,-1
-0.8464221998850685,0.4676666666666667,2.4680000000000004,-0.20579638058805205,-0.8245267673644083,0.357,1.1336666666666666,-0.3494054846432385,-0.3591014183146561,0.3286666666666666,0.7383333333333333,-0.2939078021991154,-0.6784623908607331,0.3493333333333333,0.5493333333333333,-0.4276488426938318,1,-1,-1,1
-0.8682214140261699,0.473,2.475666666666667,-0.21109657163988377,-0.2593813247013683,0.5246666666666667,2.611333333333333,-0.10991669531164203,-0.3773607398116005,0.3336666666666666,0.734,-0.30885220725326545,-0.640186113281272,0.3956666666666667,0.747,-0.40352251523636123,1,1,1,1
-1.0039416679536983,0.4863333333333333,2.4313333333333333,-0.24409515914688593,0.2634302647329893,0.5623333333333334,3.3376666666666663,0.11163249388851793,-0.3925036647846787,0.341,0.7423333333333333,-0.3212459867559789,-0.5434224176078197,0.4163333333333333,0.915,-0.34253036146784943,1,1,1,1
-0.8377774696364408,0.4816666666666666,2.567333333333333,-0.20369452858491557,0.4415770356214938,0.5743333333333333,3.584,0.18712483844743732,-0.3452169216257729,0.3403333333333333,0.7883333333333334,-0.2825439876933903,-0.4448146130791681,0.4206666666666667,1.03,-0.2803758278410717,-1,1,-1,1
-0.8579005506423742,0.4793333333333333,2.530333333333333,-0.20858718999888085,0.4754393532112053,0.5803333333333334,3.6503333333333337,0.20147449931581185,-0.3293125020727184,0.34,0.803,-0.269526960308678,-0.4773592386718799,0.4286666666666667,1.0253333333333334,-0.30088937679839944,-1,1,-1,1
-0.8420535697355982,0.4756666666666667,2.532,-0.20473420585656354,0.2259845136981555,0.494,2.938,0.09576429978491321,-0.3238008994028629,0.3376666666666666,0.8046666666666666,-0.2650159699737064,-0.3138912422860391,0.426,1.1846666666666663,-0.1978521260774026,-1,-1,-1,-1
-0.8173509454133177,0.4723333333333333,2.535333333333333,-0.198728088959769,-0.0066679546611339,0.4713333333333333,2.582666666666667,-0.00282564499076225,-0.2931684914712948,0.3316666666666666,0.8160000000000001,-0.23994476938227596,-0.2737880551593104,0.42,1.2046666666666668,-0.17257425984030403,-1,-1,-1,-1
-0.7858449599522337,0.4683333333333334,2.539333333333333,-0.19106782464294075,-0.0587473278147778,0.46,2.4690000000000003,-0.02489505418026736,-0.2966707998527211,0.3303333333333333,0.8083333333333333,-0.2428112458329665,-0.2438400961212732,0.4116666666666666,1.2056666666666669,-0.15369744338565725,-1,-1,-1,-1
-0.7730938552889204,0.4656666666666667,2.533333333333333,-0.18796756192704597,-0.1253851676541257,0.4603333333333333,2.404333333333333,-0.0531338302227623,-0.3098348573438236,0.3296666666666666,0.7929999999999999,-0.25358541437674703,-0.2651966483641732,0.409,1.175,-0.167158918883245,-1,1,-1,-1
-0.6924261148269335,0.55,3.198,-0.1683542660806617,-0.126604128080713,0.4613333333333333,2.399,-0.05365038283872417,-0.3149878731998421,0.3296666666666666,0.7836666666666667,-0.25780291808934036,-0.3474147753441527,0.4103333333333333,1.092,-0.21898270060655656,1,1,1,1
-0.4430754679787561,0.5710000000000001,3.5930000000000004,-0.1077279490658051,-0.1800693680557992,0.469,2.3856666666666664,-0.07630707371217614,-0.3117572029423346,0.3293333333333333,0.785,-0.25515876480398053,-0.3415482052281704,0.41,1.0956666666666668,-0.21528488042598737,1,1,-1,-1
-0.4309613131135856,0.5820000000000001,3.683,-0.10478255228217424,-0.184917635606455,0.4713333333333333,2.393666666666667,-0.07836159921731148,-0.3135694625438603,0.3296666666666666,0.7843333333333333,-0.25664201496489175,-0.3540928590347527,0.4096666666666667,1.082,-0.22319203453599443,1,1,1,-1
-0.326227766287587,0.5796666666666667,3.7696666666666663,-0.07931797341613497,-0.2213648619685257,0.4786666666666667,2.396333333333333,-0.09380665363519047,-0.3124854958793245,0.3286666666666666,0.7816666666666666,-0.2557548386860399,-0.3668775446968699,0.4103333333333333,1.0710000000000002,-0.2312504856767757,-1,1,-1,1
-0.237737144800723,0.5633333333333334,3.743333333333333,-0.05780264735255027,-0.0830755451462059,0.4679999999999999,2.4766666666666666,-0.03520449821974367,-0.205310103387172,0.3883333333333333,1.0876666666666668,-0.16803676671341658,-0.3728997820799602,0.441,1.1726666666666667,-0.2350464261474609,-1,-1,1,1
-0.3982097476637309,0.5663333333333334,3.606666666666667,-0.09681944163941464,-0.1076556609264192,0.465,2.4373333333333336,-0.045620687974534974,-0.048338955629493,0.41,1.3176666666666668,-0.039563186011189876,-0.285642085018525,0.451,1.296,-0.18004609942763913,1,-1,1,1
-0.5010950501877254,0.578,3.585,-0.12183464431016201,-0.0779711561852161,0.461,2.444333333333333,-0.033041437456509525,0.0322187349902112,0.4166666666666666,1.4199999999999997,0.026369535478446303,-0.2474945041925991,0.4536666666666666,1.343,-0.15600089218913604,1,-1,1,1
-0.4810960385165592,0.5803333333333334,3.621333333333333,-0.11697214871656456,-0.132500466704704,0.4623333333333333,2.397,-0.056149044053958784,0.0438407937873508,0.421,1.446,0.03588164983913967,-0.2204206804596735,0.4516666666666666,1.363,-0.13893570251518247,1,1,1,-1
-0.3602322877980515,0.5539999999999999,3.5556666666666668,-0.0875857237792899,-0.1568660235360459,0.4983333333333333,2.569333333333333,-0.06647431126204541,0.0892689171789089,0.408,1.448,0.07306245510219185,-0.0483654396638526,0.5006666666666667,1.7066666666666668,-0.030485734474367594,-1,1,-1,1
-0.4156763173364717,0.547,3.449666666666667,-0.10106620740291562,-0.0781104037793141,0.509,2.7056666666666667,-0.0331004456961774,0.05995249948938,0.401,1.395,0.049068331291934955,0.0487077502861998,0.5193333333333333,1.8686666666666667,0.030701499922033557,-1,1,-1,1
-0.434772624184423,0.5433333333333333,3.4040000000000004,-0.10570922223929495,0.0029000150900317,0.51,2.7916666666666665,0.0012289245396412956,-0.0481190402361149,0.408,1.31,-0.03938319549419092,0.1191631669288719,0.5256666666666667,1.961,0.0751110026367319,-1,1,1,1
-0.4130675471935645,0.5403333333333333,3.4046666666666665,-0.10043191939242939,-0.0131937994769311,0.5106666666666667,2.779333333333333,-0.005591068820310822,-0.0291660424057531,0.41,1.3356666666666668,-0.02387104863732374,0.1210688317676158,0.5303333333333333,1.9793333333333327,0.07631218250142162,-1,1,1,1
-0.4058485110283696,0.5843333333333333,3.716666666666667,-0.09867670607886898,0.0363724144987047,0.4923333333333333,2.7246666666666663,0.015413351777757286,-0.0095855057255076,0.4226666666666666,1.395333333333333,-0.007845290430689437,0.2196782914464881,0.5546666666666666,2.160333333333333,0.13846775940353176,1,-1,1,1
-0.2855956971818116,0.598,3.929666666666667,-0.06943882237436456,-0.0347987822418649,0.4883333333333333,2.6293333333333333,-0.014746501697063258,0.0376864811321644,0.4266666666666666,1.4546666666666668,0.03084463128593777,0.2279257718817524,0.5683333333333334,2.2146666666666666,0.14366631648022724,1,-1,1,1
-0.2455558887686098,0.6006666666666667,3.9883333333333337,-0.05970367169897485,-0.0750249613776548,0.4883333333333333,2.589,-0.03179294357452208,0.0182334565424839,0.4303333333333333,1.4473333333333334,0.01492323579239901,0.299347831669474,0.5703333333333334,2.293,0.18868511431260176,1,1,1,1
-0.2362286956904538,0.601,3.9983333333333335,-0.057435887871009235,-0.1093612731097897,0.4906666666666667,2.566333333333333,-0.04634346651263984,0.0121873772406513,0.4343333333333333,1.454,0.009974801202908954,0.3253016738103551,0.57,2.317,0.20504435648212754,1,1,1,-1
-0.2318843197684637,0.573,3.823333333333333,-0.056379610234646625,-0.0616337110873725,0.4663333333333333,2.4926666666666666,-0.02611820203446111,0.1004676583696366,0.4143333333333333,1.482,0.08222810369865452,0.2807022452789416,0.51,2.0706666666666664,0.17693241652320316,-1,-1,-1,-1
-0.2817899232345628,0.5623333333333334,3.705666666666666,-0.06851349869572469,-0.1568445424955942,0.4593333333333333,2.364,-0.06646520835156786,0.0995637335607724,0.3993333333333333,1.4336666666666666,0.0814882833014715,0.1471508746739904,0.4843333333333333,1.8503333333333327,0.09275223225841916,-1,-1,-1,-1
-0.3160086488620166,0.5603333333333333,3.656,-0.07683332996128202,-0.2248426260176814,0.4616666666666666,2.308,-0.09528040789177367,0.0251021096629682,0.3989999999999999,1.3576666666666668,0.020544908778777307,0.0237656120039189,0.4796666666666667,1.71,0.014979955567607527,-1,1,-1,-1
-0.4509915483617477,0.5683333333333334,3.5756666666666663,-0.10965263947619953,-0.2329982152975969,0.4646666666666667,2.315,-0.09873646018466505,0.0100040245738668,0.3993333333333333,1.343,0.008187828634736227,-0.0263813985042096,0.4803333333333333,1.661333333333333,-0.016628739766484497,1,1,1,1
-0.4625453827516423,0.5793333333333333,3.641,-0.11246180173550338,-0.2071813212723969,0.4553333333333333,2.289,-0.0877961672482789,-0.0573186188222227,0.3696666666666667,1.1763333333333332,-0.04691262251815163,0.0092492911121642,0.517,1.8253333333333333,0.00583001901525783,1,-1,-1,1
-0.3956346656582599,0.578,3.698,-0.09619334445468186,-0.1903290907561539,0.45,2.276333333333333,-0.08065478384641649,-0.150592294069219,0.361,1.054,-0.12325278576099857,0.1403492875527487,0.5256666666666667,1.9866666666666668,0.08846505156857994,-1,-1,-1,1
-0.3863863717752127,0.5773333333333334,3.7033333333333336,-0.0939447439241143,-0.26663159300842,0.451,2.2060000000000004,-0.11298910437328658,-0.1620300440972077,0.3556666666666667,1.025,-0.13261405196987622,0.1472489035175925,0.531,2.0126666666666666,0.09281402186102908,-1,1,-1,1
-0.3877494613718997,0.5773333333333334,3.701333333333333,-0.09427616115945324,-0.3254334491164719,0.4589999999999999,2.1906666666666665,-0.13790726572907852,-0.1648306788097346,0.3516666666666666,1.0086666666666668,-0.13490624117086703,0.1850518941003307,0.53,2.0466666666666664,0.11664202675981832,1,1,-1,-1
-0.3012586855560921,0.5536666666666666,3.622333333333333,-0.07324707116209407,-0.2810622295381502,0.4746666666666667,2.3223333333333334,-0.11910430129587767,-0.1812023690865207,0.3843333333333333,1.102,-0.148305707901234,0.1676244233836288,0.4893333333333333,1.8873333333333333,0.10565713241125589,-1,1,1,-1
-0.2966431771818874,0.544,3.561333333333333,-0.07212487125037845,-0.1344504289850592,0.4653333333333333,2.419666666666666,-0.0569753695810019,-0.0595446227692151,0.3903333333333333,1.2446666666666668,-0.048734503174645796,0.025746843830867,0.475,1.6963333333333332,0.016228766864026845,-1,-1,1,-1
-0.3604846312736476,0.5429999999999999,3.491333333333333,-0.08764707776309341,-0.1282657643999019,0.4623333333333333,2.41,-0.05435452595012714,-0.0828342124285594,0.4,1.254,-0.0677959486655108,-0.0179079583987264,0.4703333333333333,1.6366666666666667,-0.011287755647750622,-1,-1,1,-1
-0.4349311568840779,0.5493333333333333,3.4603333333333333,-0.1057477673717339,-0.181750184160836,0.4666666666666666,2.3793333333333333,-0.07701934454318117,-0.0992803828649422,0.4086666666666667,1.2660000000000002,-0.08125637394100757,-0.0038802473140377,0.4663333333333333,1.636,-0.0024457999375748604,1,1,1,-1
-0.4555377912561371,0.5293333333333333,3.3016666666666667,-0.11075799840117401,-0.1700363886422429,0.4323333333333333,2.205,-0.07205544941911066,-0.0401600048144319,0.3636666666666667,1.176,-0.032869095328866435,-0.1673872809861034,0.4429999999999999,1.392,-0.10550765666547915,-1,-1,-1,-1
-0.5308326485213608,0.5263333333333333,3.2036666666666664,-0.12906494864914847,-0.3633087826634327,0.432,2.009,-0.15395750181335024,-0.1781190854754967,0.3493333333333333,0.9896666666666668,-0.14578218372824236,-0.2002651139154525,0.4323333333333333,1.3210000000000002,-0.12623123308167494,-1,-1,-1,-1
-0.4928140840575961,0.5213333333333333,3.207333333333333,-0.11982123674880049,-0.3617104836480531,0.43,2.0003333333333333,-0.153280198826743,-0.2553595047511758,0.349,0.9116666666666668,-0.20899987297268083,-0.2051154342116552,0.4266666666666666,1.2966666666666666,-0.12928849003402276,-1,-1,-1,-1
-0.5979685008494622,0.526,3.135,-0.14538814458929897,-0.3476895000636943,0.4296666666666667,2.0123333333333333,-0.14733859843440233,-0.2761613500857391,0.3496666666666667,0.893,-0.2260252154863946,-0.1848514399754377,0.4193333333333333,1.291,-0.1165156763892179,1,-1,1,-1
-0.6916634825283245,0.5366666666666666,3.1083333333333334,-0.16816884210809271,-0.424706595163494,0.452,2.0523333333333333,-0.1799757383118354,-0.2997449073783415,0.3583333333333333,0.8956666666666667,-0.24532725980701095,-0.2453152952819119,0.462,1.377,-0.15462729185226082,1,1,1,1
-0.6119301413473623,0.5363333333333333,3.180333333333333,-0.14878273310780613,-0.3627215399630223,0.4573333333333333,2.14,-0.15370864898229425,-0.2217182222422944,0.3593333333333333,0.9753333333333332,-0.18146604854016024,-0.1484753106787428,0.4806666666666667,1.537,-0.09358705159738923,-1,1,1,1
-0.5247609492098171,0.529,3.2143333333333337,-0.12758869514055152,-0.321094828664751,0.46,2.195333333333333,-0.13606871076443827,-0.2451834237399554,0.36,0.9536666666666668,-0.20067122414961414,-0.0508852822600243,0.4813333333333333,1.6363333333333332,-0.03207404325100639,-1,1,1,1
-0.5570209770907169,0.528,3.177333333333334,-0.1354322949143527,-0.2252067884362314,0.452,2.249,-0.095434727134494,-0.2351539319198425,0.3596666666666667,0.9633333333333332,-0.19246255175879534,-0.0734852973336133,0.4876666666666666,1.637,-0.0463192990253495,-1,-1,-1,1
-0.5631584611287743,0.5226666666666666,3.1486666666666663,-0.13692454311049013,-0.4043458814835492,0.4136666666666667,1.8693333333333333,-0.17134758297157443,-0.1895949360219743,0.3476666666666667,0.9736666666666668,-0.15517463343871762,-0.1470386017009708,0.4126666666666667,1.3063333333333331,-0.09268146428715886,-1,-1,-1,-1
-0.4919413197771192,0.5136666666666667,3.1566666666666667,-0.11960903563917331,-0.4793158313726557,0.4,1.7196666666666665,-0.2031172146093857,-0.2050583950800706,0.3406666666666667,0.935,-0.167830755175833,-0.3567598794763402,0.3879999999999999,1.01,-0.22487311254510667,-1,-1,-1,-1
-0.5875961330544563,0.516,3.0773333333333333,-0.14286624033084483,-0.4761878142725548,0.392,1.6786666666666668,-0.20179167082585678,-0.2445311310493902,0.3403333333333333,0.8943333333333334,-0.2001373529330249,-0.4408055488831781,0.3793333333333333,0.8953333333333333,-0.2778488319651097,1,-1,-1,-1
-0.7143916048603893,0.5293333333333333,3.0420000000000003,-0.17369488491998555,-0.5471571056717255,0.3929999999999999,1.6113333333333335,-0.23186596390839428,-0.2785904295574954,0.3443333333333333,0.8726666666666667,-0.2280133040109721,-0.4676030128128109,0.3766666666666666,0.858,-0.29473982635331525,1,1,1,-1
-0.5558437084079215,0.5053333333333333,3.024,-0.13514605758039355,-0.6611993738339581,0.4146666666666667,1.6123333333333332,-0.28019307171643987,-0.2086538448138786,0.3593333333333333,0.9906666666666666,-0.17077346348965808,-0.4558574084762337,0.4316666666666666,1.0606666666666666,-0.28733632960988564,-1,1,1,1
-0.6599102936857824,0.5023333333333333,2.8946666666666667,-0.16044847355347375,-0.5968120516357878,0.4213333333333333,1.7106666666666668,-0.2529079860066764,-0.1591896274631894,0.359,1.0376666666666667,-0.13028930311716458,-0.2989792743708752,0.4496666666666666,1.279,-0.18845280504338466,-1,1,-1,1
-0.7755858471353041,0.5096666666666667,2.8306666666666667,-0.18857345683683255,-0.5071336247291782,0.416,1.771,-0.21490541840598298,-0.1873416730501791,0.3636666666666667,1.025,-0.1533304425387622,-0.2099267756153813,0.4543333333333333,1.3843333333333334,-0.13232117778624738,1,-1,1,1
-0.7656288986599509,0.512,2.855,-0.18615255630018823,-0.4862509987997658,0.4113333333333333,1.765,-0.20605609498521277,-0.1707333344802495,0.367,1.052,-0.13973729019150624,-0.246362839698057,0.4603333333333333,1.368,-0.1552875807102276,1,-1,1,1
-0.6500109110324752,0.526,3.069666666666667,-0.15804156938628225,-0.5272545346029114,0.4246666666666667,1.7970000000000002,-0.22343195331565865,-0.2082293650790599,0.3443333333333333,0.939,-0.1704260465773993,-0.2210452932167572,0.4596666666666666,1.3909999999999998,-0.13932940882270495,1,1,-1,-1
-0.655150535857262,0.5323333333333333,3.11,-0.15929120129180793,-0.4991894750534704,0.4306666666666667,1.8583333333333332,-0.21153896679108672,-0.2611119803756747,0.3373333333333333,0.863,-0.21370800661340905,-0.18662153138376,0.4529999999999999,1.4023333333333334,-0.11763140152362216,1,1,-1,-1
-0.6111321655719375,0.5323333333333333,3.155333333333333,-0.14858871583557287,-0.478028806027194,0.43,1.8766666666666665,-0.20257181847140873,-0.2551698124966739,0.3293333333333333,0.8426666666666667,-0.20884461868859447,-0.1524566906045974,0.447,1.416,-0.09609659750671534,1,-1,-1,-1
-0.5816031786308775,0.5303333333333333,3.169666666666666,-0.14140913260190158,-0.444774417622338,0.4273333333333333,1.8946666666666665,-0.18847977663963889,-0.2937524961581713,0.33,0.8059999999999999,-0.2404227500452302,-0.1231209809579987,0.4386666666666666,1.4156666666666666,-0.0776056944751494,-1,-1,1,-1
-0.656513635546327,0.54,3.162,-0.15962262098097532,-0.3877755608078777,0.414,1.878,-0.16432566305879368,-0.2762567701426536,0.3636666666666667,0.9353333333333332,-0.22610331236316292,-0.1721715375580779,0.4396666666666667,1.3696666666666668,-0.10852327228944855,1,-1,1,1
-0.5518634352316392,0.5376666666666666,3.2506666666666666,-0.13417830671854017,-0.4503289693545498,0.411,1.7993333333333337,-0.19083360057451626,-0.1852951606827741,0.3753333333333333,1.0653333333333337,-0.15165546738856586,-0.1979223064620512,0.4453333333333333,1.364,-0.12475451320803466,-1,-1,1,1
-0.520408166446146,0.5326666666666666,3.247666666666667,-0.12653037349164958,-0.5300364107451174,0.4176666666666666,1.7566666666666668,-0.2246108147185358,-0.1538159436694091,0.38,1.1126666666666667,-0.1258911929650095,-0.2230027245307997,0.45,1.3556666666666668,-0.14056321816479828,-1,1,1,1
-0.507486119991595,0.531,3.247666666666667,-0.1233885485365641,-0.5638714936535691,0.423,1.7513333333333334,-0.23894893448554005,-0.1504327602974264,0.381,1.119,-0.12312221479176053,-0.2195364051718678,0.4513333333333333,1.3633333333333333,-0.13837832555730406,-1,1,1,1
-0.5435493298505474,0.5603333333333333,3.4133333333333336,-0.13215684178592302,-0.4869456178561839,0.4496666666666666,1.9706666666666663,-0.20635045014462863,0.0154555756416228,0.4256666666666667,1.4316666666666669,0.012649669527540668,-0.1634564830595235,0.4683333333333334,1.4766666666666666,-0.1030299936338812,1,1,1,1
-0.3984869106067226,0.5596666666666666,3.556666666666666,-0.09688683014896526,-0.4098874375734875,0.4576666666666666,2.0933333333333333,-0.17369589980969452,0.1647782844309626,0.4406666666666667,1.632,0.13486335880970918,-0.1522191456228578,0.474,1.509,-0.09594686800380245,-1,1,1,1
-0.4402021486287903,0.5646666666666667,3.5496666666666665,-0.10702933940909139,-0.4741855124180878,0.4676666666666667,2.083333333333333,-0.20094316562559697,0.2554448336858999,0.4393333333333333,1.718,0.20906971073546787,-0.1684901446121196,0.481,1.517,-0.10620281436274903,1,1,-1,1
-0.5033029658455122,0.5723333333333334,3.539333333333333,-0.12237146984602096,-0.2691849841917437,0.456,2.223666666666667,-0.11407114187553141,0.2299581607099525,0.4403333333333333,1.6953333333333334,0.1882100547784294,-0.1249068071298031,0.4816666666666666,1.5623333333333336,-0.07873133755560906,1,-1,1,1
-0.4442189548094624,0.5886666666666667,3.714,-0.10800597278853048,-0.297358753854811,0.4596666666666666,2.2156666666666665,-0.12601019592809717,0.189496798469601,0.4303333333333333,1.6216666666666666,0.15509431241835908,-0.0092623414209411,0.5146666666666667,1.7936666666666667,-0.005838244894128077,1,1,-1,1
-0.3233184367650645,0.5870000000000001,3.8213333333333335,-0.07861060836149157,-0.3094027105610486,0.4606666666666667,2.208,-0.13111400176743543,0.1414431166202743,0.4293333333333333,1.5696666666666668,0.11576460972268272,0.0956680919089929,0.525,1.934,0.060301572111763464,-1,1,-1,1
-0.2918578337712514,0.5833333333333334,3.827,-0.07096137819228818,-0.3385832975651124,0.4666666666666666,2.211666666666667,-0.14347970964726575,0.154050098410422,0.4253333333333333,1.569,0.1260828377255025,0.1181160606515001,0.5306666666666667,1.9763333333333333,0.07445098994667343,-1,1,-1,1
-0.2268904361651742,0.5783333333333334,3.856,-0.05516541338256199,-0.3645370626415363,0.4703333333333333,2.2053333333333334,-0.15447800372791962,0.1419464603653815,0.4253333333333333,1.5566666666666669,0.11617657315788558,0.1697517784082292,0.53,2.025333333333333,0.10699804817390428,-1,1,1,-1
-0.3005245007787192,0.5846666666666667,3.825333333333333,-0.07306856382865373,-0.2564005912457574,0.4803333333333333,2.367,-0.10865356516369166,0.0713294789978618,0.4003333333333333,1.4023333333333334,0.05837985965819813,0.2490485846363697,0.563,2.219333333333333,0.15698046115594122,1,1,-1,1
-0.3020534827376191,0.5903333333333333,3.8636666666666666,-0.07344031560119557,-0.2362698290634113,0.4816666666666666,2.394333333333333,-0.10012285519166261,-0.0108901494418465,0.396,1.3056666666666668,-0.008913080608521777,0.3541130810152775,0.573,2.3593333333333333,0.22320478086753015,1,1,-1,1
-0.2684530227947941,0.59,3.8956666666666666,-0.06527080747243176,-0.2167448029532499,0.4816666666666666,2.414333333333333,-0.0918488348921158,-0.0621278630282513,0.396,1.2546666666666666,-0.050848765130638234,0.3834172122532839,0.5763333333333334,2.4006666666666665,0.2416757793766487,-1,1,1,1
-0.2440424926845485,0.5870000000000001,3.897666666666667,-0.059335709426082864,-0.2187794623357137,0.482,2.4133333333333336,-0.09271105207626633,-0.0860407528538684,0.3989999999999999,1.2403333333333333,-0.07042035280595728,0.3690231475669012,0.5803333333333334,2.3996666666666666,0.2326029034328806,-1,1,1,1
-0.110730775506,0.6046666666666667,4.155,-0.026922725823988546,-0.2229579103430796,0.497,2.490666666666667,-0.09448173158463093,0.0191881384880698,0.4256666666666667,1.434,0.015704598544301222,0.2053830965611021,0.5053333333333333,1.9733333333333332,0.12945720313516967,1,1,1,-1
-0.1822001369759114,0.6193333333333333,4.187666666666667,-0.04429955728640068,-0.1560882609070222,0.5,2.5743333333333336,-0.0661447227767618,0.0549637212417823,0.437,1.5076666666666665,0.04498524841999423,0.0347502757863398,0.472,1.6863333333333332,0.021903815780365307,1,1,1,-1
-0.0760140172015253,0.6183333333333334,4.287333333333334,-0.018481804489716806,-0.1052188544018601,0.4966666666666666,2.607333333333333,-0.04458805495594059,0.1827591602739349,0.434,1.6256666666666668,0.14957986905192858,-0.0549586397108727,0.4589999999999999,1.5513333333333332,-0.0346415644919755,-1,-1,-1,-1
-0.0192320983272233,0.6113333333333333,4.298,-0.004676030741388291,-0.0842869761957691,0.4916666666666666,2.603,-0.03571786015017257,0.2113038391247117,0.43,1.642,0.17294236053103557,-0.1871862530180479,0.4616666666666666,1.4296666666666666,-0.11798735722079942,-1,-1,-1,1
-0.0107626884449469,0.602,4.259,-0.002616805570160702,-0.5320982416643296,0.3516666666666666,1.3983333333333334,-0.2254845462456305,0.2635054163696395,0.421,1.6703333333333332,0.21566692260987572,-0.1661770747269502,0.4603333333333333,1.4529999999999998,-0.10474483869189757,-1,-1,-1,-1
-0.0016970247263676,0.5973333333333334,4.237333333333334,-0.00041260915238553917,-0.8971655851946567,0.309,0.8,-0.38018726438947775,0.2218442282275579,0.4196666666666667,1.625,0.18156917857614432,-0.1374976289169485,0.456,1.4673333333333332,-0.08666759229628233,-1,-1,-1,-1
-0.0271374818613736,0.5936666666666667,4.1866666666666665,-0.006598120354242756,-1.038576954176423,0.295,0.5820000000000001,-0.4401124358561072,0.1926834887008279,0.4203333333333333,1.5983333333333334,0.15770247009856245,-0.1136801396496944,0.45,1.4703333333333333,-0.071654937419286,-1,-1,1,-1
-0.1945350572246678,0.6083333333333334,4.122,-0.047298630257763,-1.0539531841299654,0.288,0.5276666666666666,-0.4466283420601916,0.1629671149772287,0.4256666666666667,1.586,0.13338100088404187,-0.1179912257435482,0.449,1.462,-0.07437230392865304,1,-1,1,-1
-0.1746811529943892,0.61,4.14,-0.04247141562222065,-1.0359768885673313,0.3456666666666667,0.8563333333333334,-0.4390106193715402,0.0654439238409072,0.4006666666666667,1.4006666666666667,0.053562806612235274,-0.0004047496073245,0.5226666666666666,1.833,-0.00025512202811052404,1,1,-1,1
-0.1260224011530946,0.609,4.1803333333333335,-0.030640682668583132,-0.9331796124697352,0.367,1.0753333333333333,-0.39544874424928467,-0.0007384929626494,0.3923333333333333,1.3063333333333336,-0.000604422128462922,0.2002764854311627,0.55,2.129,0.12623840078263912,-1,1,-1,1
-0.0689880711134529,0.603,4.1946666666666665,-0.01677353847858381,-0.8081345918727567,0.37,1.2166666666666666,-0.3424590564025575,-0.0266605875553822,0.3893333333333333,1.270333333333333,-0.021820450419033244,0.2883436341326597,0.5586666666666666,2.247333333333333,0.18174894157143806,-1,1,-1,1
-0.0355590530371312,0.598,4.192666666666667,-0.008645714175707874,-0.8293396463082787,0.3733333333333333,1.2136666666666664,-0.35144501369975134,-0.0159811773706286,0.3843333333333333,1.2643333333333333,-0.013079850086918997,0.2646427234261175,0.5693333333333332,2.261,0.1668097685664555,-1,1,-1,1
-0.0921021418353804,0.5846666666666667,4.0520000000000005,-0.022393419544882456,-0.8610522453511289,0.3829999999999999,1.24,-0.36488369935125864,-0.0332565602383234,0.3876666666666666,1.2613333333333334,-0.027218947154877323,0.2139372248791793,0.479,1.8976666666666664,0.13484904669902487,-1,1,1,-1
-0.178619780747788,0.5846666666666667,3.9646666666666666,-0.043429040949442915,-0.8432543441570195,0.3863333333333333,1.2756666666666667,-0.3573415739303481,-0.0164425537267123,0.387,1.2756666666666667,-0.013457465166913969,-0.0519852032645247,0.4503333333333333,1.5306666666666666,-0.03276734615322399,1,1,-1,-1
-0.32287795119302,0.5966666666666667,3.905,-0.07850351011142166,-0.8018899260760259,0.3846666666666667,1.3076666666666668,-0.33981278636560497,-0.001957198386808,0.384,1.28,-0.0016018758127832105,-0.1311447022185392,0.4379999999999999,1.408,-0.08266321152751667,1,-1,-1,-1
-0.1869468998730399,0.5923333333333334,4.009666666666666,-0.04545367000210136,-0.7761698221281417,0.381,1.313,-0.3289135096644846,0.0108942004606695,0.381,1.2826666666666668,0.008916396178937854,-0.2067775188927048,0.4383333333333333,1.3333333333333333,-0.13033613629988025,-1,-1,-1,1
-0.4801452064040332,0.5023333333333333,3.0876666666666663,-0.11674096644448886,-0.7896711816225495,0.3876666666666666,1.3413333333333337,-0.33463491161795356,-0.1774885452040933,0.3296666666666666,0.9256666666666666,-0.14526611585461502,-0.282784902867796,0.4016666666666666,1.132,-0.1782451585699232,-1,1,-1,-1
-0.6938196792133273,0.4786666666666667,2.7093333333333334,-0.16869309285868714,-0.7334829917796222,0.385,1.385,-0.3108243302270676,-0.3116933781195609,0.308,0.7200000000000001,-0.2551065271562563,-0.3623604076493336,0.3879999999999999,1.0056666666666667,-0.22840324100015091,-1,-1,-1,-1
-0.7807390356912451,0.4726666666666667,2.581,-0.18982638658447437,-0.6572304546689225,0.377,1.418,-0.2785111831722973,-0.3752681226038225,0.3,0.63,-0.30713949743644375,-0.4082310597101075,0.3829999999999999,0.9426666666666668,-0.2573164593769497,-1,-1,-1,-1
-0.8046474779038788,0.47,2.536,-0.19563940858877282,-0.7124120292997826,0.3779999999999999,1.367,-0.30189519639105966,-0.4420939499812434,0.3013333333333333,0.5670000000000001,-0.36183332779448907,-0.4157973881170219,0.38,0.9236666666666667,-0.2620856722769505,-1,1,1,-1
-0.7983906748278446,0.5133333333333333,2.838,-0.19411814954420278,-0.7716409324773261,0.3943333333333333,1.3903333333333334,-0.32699432529598055,-0.4436119900425598,0.3326666666666666,0.6666666666666666,-0.3630757729515304,-0.5154875593059978,0.3563333333333333,0.7363333333333333,-0.3249224439406382,1,1,1,-1
-0.6006575220513084,0.519,3.071,-0.1460419445850217,-0.706484140757512,0.3993333333333333,1.48,-0.29938316542856724,-0.3226934016335211,0.3403333333333333,0.8116666666666666,-0.26410953458045366,-0.5502520016404234,0.3473333333333333,0.6683333333333333,-0.34683518918853995,1,1,1,-1
-0.6370627651996945,0.523,3.0656666666666665,-0.15489339871203203,-0.5743290062876585,0.3893333333333333,1.5590000000000002,-0.2433804610468383,-0.2946579789785618,0.3416666666666666,0.8450000000000001,-0.2411638456023545,-0.5654253899452517,0.3406666666666667,0.6306666666666667,-0.3563992888876726,1,-1,1,-1
-0.6614593627026304,0.5293333333333333,3.085,-0.16082510922889873,-0.5564976016379224,0.3833333333333333,1.5433333333333334,-0.23582413803815527,-0.2853233357576878,0.3436666666666667,0.8606666666666667,-0.23352387445928321,-0.5908948608646505,0.3396666666666667,0.6013333333333333,-0.3724532218829664,1,-1,1,-1
-0.557943504648867,0.5166666666666666,3.094,-0.13565659530780388,-0.1340293342588778,0.525,2.738,-0.056796924425907135,-0.2848611653367002,0.359,0.9106666666666666,-0.2331456094741116,-0.5442877675740692,0.3983333333333334,0.8520000000000001,-0.34307580940509214,-1,1,1,1
-0.6073692098672905,0.5126666666666666,3.0156666666666667,-0.1476738028471911,0.2901398919327467,0.5633333333333334,3.3713333333333333,0.12295109578934241,-0.2096443135858999,0.361,0.9923333333333332,-0.17158411609386628,-0.4416641921891215,0.424,1.0443333333333331,-0.27839005255599264,-1,1,1,1
-0.7146678397277131,0.5216666666666666,2.971,-0.1737620477801931,0.3673268324932599,0.5803333333333334,3.540666666666666,0.15566021020764423,-0.1915513693548183,0.3606666666666667,1.009,-0.15677588309042864,-0.3853256723138873,0.4379999999999999,1.149333333333333,-0.2428787211273462,1,1,-1,1
-0.6604463557755396,0.52,3.0133333333333336,-0.1605788099717027,0.4202618305968313,0.5856666666666667,3.622666666666667,0.17809220319931976,-0.2288241497084214,0.3656666666666667,0.9883333333333332,-0.18728191953826842,-0.3419550110672213,0.4406666666666667,1.2020000000000002,-0.21554129853937828,-1,1,1,1
-0.7223313368563549,0.527,3.01,-0.17562532590774643,0.1392255506310045,0.494,2.847,0.058998898420781265,-0.1762096109965734,0.356,1.0116666666666667,-0.14421936771350888,-0.2318578982974111,0.4513333333333333,1.3533333333333333,-0.14614481688590036,1,-1,-1,1
-0.7037531883044701,0.531,3.06,-0.1711082944185863,-0.0562645307526694,0.4636666666666666,2.4873333333333334,-0.02384293198715802,-0.220155871269412,0.351,0.952,-0.18018733696375214,-0.1945756636373119,0.4566666666666666,1.4106666666666667,-0.1226450551891551,1,-1,-1,1
-0.6879496363428843,0.5296666666666667,3.066333333333333,-0.16726586945079694,-0.2103270364841059,0.4583333333333333,2.3040000000000003,-0.08912921086990704,-0.2050243843777706,0.3486666666666667,0.9593333333333334,-0.16780291899849026,-0.2041025896364419,0.4589999999999999,1.409333333333333,-0.128650073201707,-1,-1,-1,1
-0.6682310866185683,0.5286666666666666,3.0780000000000003,-0.16247156447597377,-0.245690693011368,0.4576666666666666,2.264333333333333,-0.10411508644937632,-0.2370634814929708,0.3496666666666667,0.9303333333333332,-0.19402542923464153,-0.1898684469334142,0.46,1.4266666666666663,-0.1196779993834868,-1,-1,1,1
-0.4131756955940382,0.5803333333333334,3.691,-0.10045821424786548,-0.314012920105025,0.4773333333333333,2.298666666666666,-0.13306764665051055,-0.2596321216408732,0.3493333333333333,0.9043333333333332,-0.2124968110955747,-0.1748395779459435,0.4163333333333333,1.2853333333333334,-0.11020499319174294,1,1,-1,-1
-0.2828790786356832,0.5946666666666667,3.921666666666667,-0.0687783124488126,-0.1504863961477704,0.474,2.4433333333333334,-0.06377084924277233,-0.2927891786197723,0.3546666666666667,0.8886666666666667,-0.23963431946241742,-0.3284253578445621,0.4056666666666667,1.094,-0.20701327897534802,1,-1,1,-1
-0.2517450191041712,0.6006666666666667,3.993666666666667,-0.061208477010342155,-0.1194783493494275,0.4703333333333333,2.4533333333333336,-0.050630728086915607,-0.2842394019266236,0.3563333333333333,0.9023333333333332,-0.23263672505310015,-0.3532033121690006,0.3989999999999999,1.0453333333333332,-0.22263133479377556,1,-1,1,-1
-0.0768942535330658,0.59,4.095,-0.01869582232988893,-0.1189853877266071,0.4696666666666667,2.4513333333333334,-0.050421828265163726,-0.310320939401125,0.36,0.889,-0.2539832499236529,-0.3855025239775504,0.3996666666666666,1.016,-0.24299019437967795,-1,-1,1,1
-0.1208255782326102,0.579,3.9733333333333336,-0.029377143801410297,-0.213474808828272,0.465,2.3313333333333333,-0.09046312623201905,0.0382296795341536,0.4246666666666667,1.453,0.0312892139033944,-0.394129179810472,0.441,1.1523333333333334,-0.248427753532495,-1,-1,1,1
-0.203124870957521,0.581,3.9016666666666655,-0.04938713003528155,-0.2915771018804904,0.472,2.289333333333333,-0.12356013488692157,0.1879030509943471,0.4526666666666666,1.6946666666666663,0.15378990426561315,-0.2871985080495227,0.4563333333333333,1.3116666666666668,-0.18102714497550476,1,1,1,1
-0.2009524054637204,0.5816666666666667,3.907000000000001,-0.0488589237386635,-0.2604488505859628,0.4716666666666666,2.3176666666666668,-0.11036907528745314,0.2714214272972721,0.4629999999999999,1.812,0.22214580922871402,-0.2759579310117825,0.4683333333333334,1.3643333333333334,-0.17394197735803077,1,-1,1,1
-0.1991620650033838,0.5806666666666667,3.9036666666666666,-0.04842362609783171,-0.2546886271823458,0.471,2.321,-0.10792809492191868,0.2927237513980476,0.47,1.8573333333333333,0.2395807703257102,-0.1552049844982881,0.4613333333333333,1.4613333333333332,-0.09782890384948593,-1,-1,1,-1
-0.2583411659876478,0.5886666666666667,3.909666666666667,-0.06281224302053301,-0.2453665940426708,0.48,2.385,-0.10397774468957877,0.2628174785598236,0.4203333333333333,1.665,0.2151038775217177,-0.2662811398804152,0.4066666666666666,1.1616666666666666,-0.16784249626067893,1,1,-1,-1
-0.2444904484973413,0.591,3.942333333333333,-0.05944462396654347,-0.1631880325209147,0.4773333333333333,2.454,-0.06915335662565181,0.1349065143537378,0.402,1.4766666666666666,0.1104147049102096,-0.4166100402005445,0.385,0.936,-0.2625979036514712,1,-1,-1,-1
-0.2430880788054872,0.5906666666666667,3.943333333333333,-0.05910365629477264,-0.066891642586655,0.4673333333333333,2.496666666666667,-0.028346328732639977,0.063403308125624,0.3996666666666666,1.398,0.051892657597434284,-0.4856488212973329,0.3786666666666666,0.8453333333333333,-0.3061144717542045,-1,-1,-1,-1
-0.270550614058004,0.5933333333333334,3.9343333333333335,-0.06578080908862323,-0.0958466850863257,0.4636666666666666,2.4473333333333334,-0.04061645877317469,0.0117626015403569,0.4,1.3473333333333335,0.00962714205667934,-0.468736882405768,0.3713333333333333,0.8363333333333334,-0.29545452775124925,1,-1,1,-1
-0.0805481361359401,0.6206666666666667,4.296333333333333,-0.019584215633924772,-0.0516972434100959,0.5213333333333333,2.7936666666666667,-0.02190747602550635,-0.0500534301473005,0.4033333333333334,1.29,-0.04096640363093667,-0.2256432935045402,0.4853333333333333,1.471666666666667,-0.14222762326799163,1,1,1,1
0.042802207181948,0.626,4.445666666666667,0.010406791457526626,0.0910375250999218,0.5403333333333333,3.0323333333333333,0.038578505680217465,-0.0928047113084629,0.4116666666666666,1.2713333333333334,-0.07595633807966082,0.043355475821843,0.5293333333333333,1.8896666666666664,0.027327850901403068,1,1,1,1
0.0507224760455846,0.6273333333333333,4.461333333333333,0.012332500241679478,0.1494371883705145,0.5456666666666667,3.118666666666667,0.06332623183747525,-0.0697169643971631,0.413,1.2983333333333331,-0.05706009148649443,0.1950797685673457,0.545,2.095333333333333,0.12296280292702412,1,1,1,1
0.0166961099928002,0.6303333333333333,4.448333333333333,0.0040594386665246335,0.1184996129562256,0.5516666666666666,3.1203333333333334,0.05021597397905588,-0.028863522073075,0.4103333333333333,1.3303333333333334,-0.023623449821047117,0.2099170374029471,0.5556666666666668,2.147333333333333,0.13231503959003563,1,1,-1,1
-0.149992428435568,0.5786666666666667,3.942333333333333,-0.0364686782693598,0.2069155785523047,0.517,3.036666666666666,0.08768355481702815,-0.0366238122040236,0.4206666666666667,1.365,-0.029974886213359194,0.1777356566107175,0.502,1.9383333333333328,0.11203045132475702,-1,-1,1,-1
-0.278645541297235,0.564,3.717,-0.06774898375037428,0.1090946612804821,0.5076666666666667,2.8926666666666665,0.04623048578342882,0.0390140632076188,0.4203333333333333,1.442,0.03193119544340331,0.0584432884172467,0.4783333333333333,1.739,0.036838010465325394,-1,-1,-1,-1
-0.4659865342142106,0.569,3.564333333333333,-0.11329847227196616,0.1379616607572935,0.4993333333333333,2.8753333333333333,0.05846330628315876,0.049619277678758,0.4173333333333333,1.4423333333333332,0.04061107003618924,-0.0240061702207401,0.4726666666666667,1.6363333333333332,-0.015131584374760075,1,-1,-1,-1
-0.4684848855477308,0.5723333333333334,3.582333333333333,-0.11390591340707061,-0.0044558268065491,0.506,2.767333333333333,-0.0018882229012469863,0.0506884609368563,0.4173333333333333,1.4423333333333332,0.041486146784731656,-0.042698163903371,0.4693333333333333,1.604666666666667,-0.026913533637822992,1,1,1,-1
-0.4533227945798912,0.5720000000000001,3.597,-0.11021945120918417,-0.0292916838510315,0.469,2.541,-0.012412786821586426,0.0436530519770477,0.3996666666666666,1.377,0.03572799190287744,0.0261094057718278,0.521,1.8556666666666668,0.01645729713563116,-1,-1,-1,1
-0.4166207320858865,0.5703333333333334,3.621333333333333,-0.10129582937789446,-0.2361450381899614,0.4666666666666666,2.321,-0.10006997320245058,0.0217494988821205,0.391,1.326,0.017800952848855016,0.1394844053374992,0.5403333333333333,2.036666666666666,0.08791989846444295,-1,-1,-1,1
-0.3953206562619362,0.568,3.625333333333333,-0.09611699721657442,-0.2990559677109172,0.471,2.281333333333333,-0.12672941555007694,-0.0333308287005205,0.391,1.2706666666666666,-0.027279732435535647,0.2146056325481495,0.5479999999999999,2.1383333333333336,0.13527035784306654,-1,1,1,1
-0.3619533047781766,0.5626666666666666,3.6236666666666655,-0.08800416633135011,-0.3049661988523562,0.472,2.2826666666666666,-0.12923396392626735,-0.0986944903317208,0.3983333333333334,1.2306666666666668,-0.08077684816365993,0.2297625783894412,0.5503333333333333,2.163,0.14482409351819847,-1,1,1,1
-0.3578397986843336,0.5503333333333333,3.545333333333333,-0.08700402164498112,-0.2904282995320022,0.469,2.284,-0.12307331280033744,-0.0753871749521375,0.4003333333333333,1.2623333333333333,-0.06170089499554238,0.2327631845243105,0.5056666666666667,2.0113333333333334,0.14671543747217788,-1,-1,1,-1
-0.3584090611309376,0.5426666666666666,3.4896666666666665,-0.08714243029155458,-0.2455200453783739,0.4626666666666666,2.2936666666666667,-0.10404277197606927,-0.0803633196069122,0.401,1.2593333333333334,-0.06577363785958809,0.1482018085676282,0.4893333333333333,1.869,0.09341465757397978,-1,-1,1,-1
-0.4172022658983825,0.545,3.4473333333333334,-0.10143722164503666,-0.2110393868987063,0.4563333333333333,2.293333333333333,-0.08943107995615256,-0.0612199337316266,0.4006666666666667,1.2773333333333334,-0.05010566724654874,0.0793503236682056,0.4826666666666666,1.7766666666666666,0.050016146128657984,1,-1,-1,-1
-0.4511262085359799,0.5483333333333333,3.4373333333333336,-0.10968538031932736,-0.2077747500259201,0.452,2.273,-0.08804764151137505,-0.0442052698289623,0.4003333333333333,1.2933333333333334,-0.03617995652043048,0.0649362249740863,0.48,1.753,0.04093064233648079,1,-1,-1,-1
-0.4709250713105142,0.5196666666666667,3.2173333333333334,-0.11449921235174798,-0.229625697902017,0.4366666666666666,2.169,-0.09730730576335134,-0.0699873413026352,0.3576666666666666,1.126,-0.05728138240320998,0.0291650419565356,0.4896666666666667,1.7526666666666666,0.018383327665379298,-1,-1,-1,1
-0.5638552187139787,0.514,3.082,-0.13709395051639442,-0.3721549588734971,0.44,2.043333333333333,-0.1577062005921626,-0.2314137160597206,0.3483333333333334,0.9326666666666666,-0.18940135910643027,0.0198601091467383,0.4993333333333333,1.776333333333333,0.012518236540128564,-1,1,-1,1
-0.6973771980152557,0.52,2.99,-0.16955805657704212,-0.388281884712228,0.4423333333333333,2.039333333333333,-0.16454022534614243,-0.2324652550152763,0.3396666666666667,0.9023333333333332,-0.19026199481431635,0.0299982415933064,0.5006666666666667,1.7906666666666666,0.018908510586640285,1,1,-1,1
-0.685421241810872,0.5233333333333333,3.0253333333333337,-0.16665112370871055,-0.4188682150235272,0.4486666666666666,2.043333333333333,-0.1775016378664887,-0.2295615186984655,0.3333333333333333,0.884,-0.1878854217474514,0.0811323685344722,0.5,1.8393333333333333,0.05113940577422296,1,1,-1,-1
-0.6157725657783883,0.4953333333333333,2.9016666666666664,-0.14971696786759342,-0.356593279270649,0.4326666666666666,2.021333333333333,-0.1511117073401408,-0.3170605978842125,0.3386666666666666,0.8160000000000001,-0.25949934680133546,0.1093275286779,0.478,1.7926666666666666,0.06891139692263018,-1,-1,1,-1
-0.7143139528899343,0.4896666666666667,2.763,-0.173676004868792,-0.4110177878432204,0.4293333333333333,1.9486666666666668,-0.1741749025533836,-0.3263408781625136,0.3403333333333333,0.8123333333333334,-0.2670948244053736,0.0706344292416314,0.469,1.7223333333333335,0.04452233804913072,-1,-1,1,-1
-0.7574281008872417,0.4906666666666667,2.7246666666666663,-0.18415864061628098,-0.4492721010922229,0.4303333333333333,1.9143333333333328,-0.19038573692470076,-0.3412900029054788,0.3443333333333333,0.81,-0.27932998743710363,0.0210677725635901,0.469,1.6716666666666666,0.013279451707744779,1,1,1,1
-0.7557921256035471,0.491,2.7273333333333336,-0.18376087482970124,-0.4909756637088411,0.4363333333333333,1.9046666666666667,-0.20805824203206877,-0.3605602178039265,0.3493333333333333,0.807,-0.2951017617043518,0.0456236958313638,0.4639999999999999,1.678,0.028757556770310506,1,1,1,-1
-0.3201901909701217,0.6286666666666667,4.118333333333333,-0.07785001670607843,-0.2339681715228367,0.4723333333333333,2.347,-0.09914749356572307,-0.258691828170106,0.379,1.002,-0.2117272246408278,0.0093476230668128,0.4913333333333333,1.729666666666667,0.005891999675013999,1,1,1,1
0.1692274985454078,0.6523333333333333,4.767,0.04114543156044782,-0.2252778781769415,0.49,2.447666666666667,-0.09546485246976404,-0.1789784386860433,0.3886666666666666,1.1116666666666668,-0.14648552434608195,-0.007801477655901,0.5103333333333333,1.776,-0.0049174323231318,1,1,1,1
0.287997059073537,0.6609999999999999,4.94,0.07002268180747757,-0.1811409658469642,0.497,2.526,-0.07676117921897668,-0.1355710130929481,0.3923333333333333,1.165333333333333,-0.11095856620967753,0.0300774351499746,0.5193333333333333,1.842666666666667,0.01895842791929449,1,1,1,1
0.2924288309824288,0.6643333333333333,4.967666666666667,0.07110020862395944,-0.2023223111453722,0.5036666666666667,2.5409999999999995,-0.08573708941658356,-0.103859553006709,0.3913333333333333,1.1936666666666664,-0.08500421163705145,0.0876744237353353,0.5203333333333333,1.9036666666666664,0.05526299814010038,1,1,-1,1
0.1252870358196123,0.6293333333333333,4.562333333333333,0.030461888298514473,-0.0233155246451759,0.5006666666666667,2.708666666666667,-0.009880300447248662,-0.1149081160783667,0.4006666666666667,1.216,-0.09404694643071877,0.0858672126861255,0.5266666666666666,1.9273333333333331,0.05412387573020882,-1,-1,1,1
0.1323620799579057,0.612,4.451,0.032182091852201035,0.0377662427456364,0.4916666666666666,2.723,0.016004007234202117,-0.0273395451534701,0.3963333333333333,1.290333333333333,-0.02237614562173376,0.1022480169487061,0.5306666666666667,1.9593333333333327,0.06444903461838178,-1,-1,-1,1
-0.0110642704811851,0.6153333333333333,4.333,-0.002690131259771187,-0.0674216101644353,0.496,2.6426666666666665,-0.028570910378365604,-0.0327144650045951,0.3936666666666666,1.2766666666666666,-0.026775267429312737,0.1877761324871307,0.522,2.015333333333333,0.11835917042029319,1,1,-1,-1
0.0040146849441748,0.6133333333333334,4.333,0.0009761176287964876,-0.1202388659741471,0.5026666666666667,2.6256666666666666,-0.05095300832129634,-0.006673025676205,0.3903333333333333,1.2913333333333334,-0.005461561025618573,0.1843484889756625,0.5196666666666667,2.003333333333333,0.11619865599739825,-1,1,-1,-1
0.0072103248199786,0.6343333333333333,4.4703333333333335,0.0017530952650075574,0.048875583813317,0.542,3.000333333333333,0.020711755791871962,-0.0761537358536061,0.408,1.276333333333333,-0.06232828942595089,0.1431701246416514,0.529,1.989,0.0902430833839716,1,1,1,1
0.0518014271307061,0.6409999999999999,4.556666666666667,0.012594832950083991,0.1271053549130925,0.556,3.151333333333333,0.05386278516599313,-0.0569830903712431,0.421,1.337,-0.04663800809288562,0.1056121038373478,0.54,1.9876666666666665,0.06656948799063721,1,1,1,1
0.0877119139461699,0.6403333333333333,4.588333333333334,0.021325993608182155,0.2394614162191777,0.5529999999999999,3.247666666666667,0.10147533773204913,0.0054430229403383,0.4213333333333333,1.4006666666666665,0.004454861017319757,0.1283039402676375,0.5429999999999999,2.021,0.08087262066052615,-1,-1,1,1
0.0661329082833033,0.6436666666666666,4.589333333333333,0.016079343339899934,0.2151895759289548,0.5556666666666668,3.2373333333333334,0.09118978430253813,0.0282230632801852,0.4196666666666667,1.4176666666666666,0.023099264099083743,0.1262545191453379,0.5493333333333333,2.040666666666666,0.07958082824439557,1,1,-1,1
0.1303466087366107,0.635,4.608333333333333,0.03169205663977606,0.0720077924287228,0.5226666666666666,2.9246666666666665,0.030514373344204503,0.0090650776121146,0.3843333333333333,1.286,0.007419344234966138,0.2501163176596455,0.5226666666666666,2.0780000000000003,0.15765347530950483,-1,-1,-1,-1
0.1562294282690777,0.6293333333333333,4.600666666666667,0.03798512241701905,0.096092531791589,0.5043333333333333,2.8526666666666665,0.040720639972136916,-0.1024100626960724,0.372,1.1353333333333333,-0.08381787126137845,0.2135075046330175,0.5086666666666667,1.995,0.13457818516207207,-1,-1,-1,-1
0.1941745209191205,0.6216666666666666,4.591333333333334,0.04721097061608264,0.0909828364253457,0.4926666666666666,2.788,0.03855533054073007,-0.1730137777161386,0.37,1.06,-0.14160372687294737,0.1630759970972455,0.506,1.938,0.10279016548184021,-1,-1,-1,-1
0.0522273551374654,0.6303333333333333,4.509,0.012698391720392768,0.0505960381038912,0.49,2.732,0.02144082389371921,-0.2110971062318427,0.3726666666666666,1.030333333333333,-0.17277315927733247,0.1294142790549597,0.506,1.9036666666666664,0.08157249010619139,1,-1,1,1
0.1193018813516895,0.6176666666666667,4.488,0.029006677025787724,-0.1852531677252606,0.4666666666666666,2.369333333333333,-0.07850378594456521,-0.2086171662443836,0.386,1.0776666666666668,-0.17074344378714984,0.1302642142098942,0.534,2.003333333333333,0.08210822176983074,-1,-1,1,1
0.1502918358022684,0.6096666666666667,4.461333333333333,0.03654147521678947,-0.2015019341797694,0.4586666666666666,2.308666666666667,-0.08538944247217586,-0.1530668689717764,0.3903333333333333,1.147333333333333,-0.12527811017882212,0.1881427496883623,0.547,2.106333333333333,0.11859025680611252,-1,-1,1,1
-0.0069918069882248,0.6166666666666667,4.354,-0.001699965539824325,-0.2877267246316877,0.46,2.23,-0.1219284802434009,-0.0801014628027902,0.3829999999999999,1.196,-0.06555932024939434,0.2249153442034119,0.551,2.1573333333333333,0.1417687818047642,1,1,-1,1
-0.075573683132549,0.6266666666666666,4.354,-0.018374743075617275,-0.2785322582171501,0.4593333333333333,2.2343333333333333,-0.11803218830872361,-0.0928256421643534,0.381,1.176,-0.07597346901131181,0.2738507426600125,0.5503333333333333,2.2030000000000003,0.1726137730653372,1,-1,-1,-1
0.0924233896968003,0.6116666666666667,4.402,0.022471526720191475,-0.1172709721840545,0.512,2.6746666666666665,-0.04969531917263265,-0.0875608621670054,0.417,1.2966666666666666,-0.07166449154933317,0.2657593594245542,0.58,2.292333333333333,0.16751360727420744,-1,1,1,1
0.0294763035901715,0.6093333333333333,4.316333333333334,0.007166773972605619,0.0019123933974274,0.532,2.8986666666666667,0.000810405153967951,-0.0294279688261971,0.4346666666666667,1.411333333333333,-0.02408542322523785,0.2827443651380763,0.597,2.365666666666667,0.1782196068025245,-1,1,1,1
-0.02670883620286,0.6133333333333334,4.2843333333333335,-0.006493900822797504,0.0103145792234693,0.5416666666666666,2.9570000000000003,0.0043709564020431085,0.0267939320945032,0.4403333333333333,1.485,0.02192958671989287,0.4143396893971265,0.5983333333333334,2.5,0.26116685469920875,1,1,1,1
-0.0823301814638819,0.619,4.268666666666666,-0.02001749642285501,0.1252175664140766,0.5386666666666666,3.0556666666666668,0.05306280670378869,0.0368388108329722,0.4443333333333333,1.5083333333333333,0.03015085258744557,0.39912750780001,0.5993333333333333,2.4883333333333337,0.2515783027875809,1,-1,1,1
-0.0806028269031067,0.623,4.308333333333334,-0.019597512971749796,0.1387237284973816,0.5193333333333333,2.970333333333333,0.05878624382575376,0.0898002879276824,0.4393333333333333,1.5479999999999998,0.07349735733582231,0.3644091672606631,0.5413333333333333,2.255666666666667,0.22969461645226905,1,-1,-1,-1
-0.0995191870456801,0.6256666666666667,4.313,-0.0241967761429784,0.0319199477289813,0.518,2.8593333333333333,0.013526552742104448,0.1172255347889104,0.43,1.546,0.09594364581772648,0.2306327290643757,0.5206666666666667,2.0516666666666667,0.14537256744117144,1,-1,-1,-1
-0.0960242644710573,0.6273333333333333,4.3293333333333335,-0.02334703187068674,-0.0016922791609514,0.52,2.837333333333333,-0.0007171284714915136,0.072993029681625,0.4306666666666667,1.5043333333333335,0.05974139848922346,0.2000006761626851,0.509,1.9806666666666668,0.12606455251034354,1,1,1,-1
-0.1025793676803319,0.6283333333333334,4.330666666666667,-0.024940818653492073,0.0134400698864469,0.52,2.853,0.005695429570253737,0.0870569782161585,0.4306666666666667,1.5186666666666668,0.07125208598086769,0.096666853494014,0.5103333333333333,1.8823333333333327,0.06093111214480709,1,1,1,1
-0.0410967985560999,0.6206666666666667,4.343999999999999,-0.009992143870694855,0.0810896449974176,0.5253333333333333,2.9536666666666664,0.034362943486283104,0.1141816914392117,0.4213333333333333,1.5166666666666666,0.09345240166350692,-0.0448839738169171,0.4556666666666667,1.5516666666666663,-0.028291294722989125,-1,1,-1,-1
-0.0204148346091281,0.6153333333333333,4.332333333333334,-0.00496359744986927,0.1637318237591118,0.5186666666666667,3.003333333333333,0.06938379625314182,0.1542334489881156,0.411,1.524,0.12623290164219425,-0.1926700685800058,0.4343333333333333,1.331,-0.12144391930914532,-1,-1,-1,-1
0.0219111928885089,0.6096666666666667,4.335999999999999,0.005327417205543623,0.0714256913723514,0.5243333333333333,2.943,0.030267699361305293,0.1121150780852109,0.409,1.4756666666666665,0.09176097479106415,-0.2669609169853588,0.4293333333333333,1.2396666666666667,-0.1682709737947838,-1,1,-1,-1
-0.0151222268532267,0.609,4.293666666666667,-0.0036767697648384928,0.0784022750519959,0.528,2.969666666666667,0.03322413049031793,0.1067439403159389,0.4076666666666667,1.465666666666667,0.08736494844150472,-0.3034181031182348,0.4286666666666667,1.2006666666666663,-0.19125069038278603,-1,1,-1,-1
-0.0540267144830082,0.6206666666666667,4.344666666666667,-0.013135882184064768,-0.4162500277186263,0.3736666666666666,1.6333333333333333,-0.17639214204371528,0.0742737622683276,0.422,1.4833333333333334,0.06078961852001355,-0.1743586816870377,0.4573333333333333,1.433,-0.10990187435811687,1,-1,1,1
-0.0766531188329624,0.6296666666666667,4.3853333333333335,-0.018637193611830492,-0.7960421135876048,0.3296666666666666,1.012,-0.33733468882227013,0.0990475276137015,0.431,1.538,0.08106579275242894,-0.1356863533171208,0.4693333333333333,1.5136666666666667,-0.0855259079162783,1,-1,1,1
-0.0525254834674946,0.6306666666666667,4.418666666666667,-0.012770877686945984,-0.8908337359232144,0.309,0.8046666666666666,-0.37750404905803603,0.156591926628915,0.4303333333333333,1.594,0.12816320585317825,-0.0802200854539103,0.4746666666666667,1.588666666666667,-0.050564374926726,1,-1,-1,1
0.0118579494373349,0.627,4.458,0.0028831038171387878,-0.941288473878124,0.301,0.7106666666666667,-0.3988849949114184,0.1525135705581499,0.4296666666666667,1.588,0.12482526117178552,-0.0921582524209942,0.4796666666666667,1.594666666666667,-0.05808924786903051,-1,-1,-1,1
0.0235939563999654,0.611,4.354666666666666,0.0057365589318480745,-0.9794694623514348,0.352,0.9516666666666668,-0.41506475681814015,0.1608844648227014,0.4203333333333333,1.5646666666666669,0.1316764486365472,-0.0600543547759082,0.4703333333333333,1.5933333333333335,-0.03785349882999435,-1,1,-1,-1
0.0217665743092538,0.6046666666666667,4.3053333333333335,0.005292255107738854,-0.9185588072966098,0.3753333333333333,1.1393333333333333,-0.3892529605348034,0.1582160918149993,0.413,1.5366666666666666,0.12949250948692798,-0.0340945017202225,0.4613333333333333,1.586666666666667,-0.021490467856852685,-1,1,-1,-1
-0.0870968018674966,0.609,4.227666666666667,-0.021176437229032195,-0.8373861766606354,0.38,1.2463333333333333,-0.35485485064955546,0.1562915528812996,0.4103333333333333,1.526,0.12791736391689662,-0.0775969916208452,0.46,1.5386666666666668,-0.04891098476523969,1,1,-1,-1
-0.1140325548632903,0.612,4.222,-0.027725509873512477,-0.8007152764326406,0.3806666666666667,1.2866666666666666,-0.3393150111032627,0.0952729528330578,0.4133333333333333,1.475,0.07797647892230887,-0.0692598264408619,0.4593333333333333,1.5446666666666669,-0.04365589754361206,1,1,1,-1
-0.1535063063820922,0.5906666666666667,4.036666666666666,-0.03732303129001669,-0.7763590311433077,0.38,1.31,-0.3289936897996357,0.0557440990285871,0.3893333333333333,1.357,0.04562395132816219,-0.0444677546419247,0.441,1.507,-0.028028943189742507,-1,-1,-1,-1
-0.1214410338261156,0.58,3.994,-0.029526783701655446,-0.7586703200963147,0.3796666666666667,1.3263333333333334,-0.3214978353280522,0.0249923551106618,0.379,1.292,0.020455079784502894,-0.1452896612328744,0.4393333333333333,1.4006666666666665,-0.09157907102675578,-1,-1,-1,-1
-0.1286360419883361,0.5723333333333334,3.932333333333333,-0.031276154923591176,-0.779130467300172,0.38,1.3076666666666668,-0.33016812710340243,-0.0176986766174103,0.3723333333333333,1.227,-0.014485543306593044,-0.2013374198051807,0.4433333333333333,1.3586666666666667,-0.12690712960730885,-1,1,-1,1
-0.3418746490848767,0.586,3.8123333333333336,-0.0831223063454992,-0.7777526351713693,0.3803333333333333,1.3090000000000002,-0.3295842502399985,-0.0682811119923889,0.3773333333333333,1.192,-0.055884913102209346,-0.1946453508965266,0.446,1.3733333333333335,-0.12268898050639465,1,1,1,1
-0.5355035653488516,0.478,2.861,-0.13020062039459174,-0.6768031439407134,0.3653333333333333,1.3323333333333334,-0.28680540144569766,-0.2192720379708269,0.3266666666666666,0.8743333333333333,-0.17946396053289124,-0.2979098242494389,0.4013333333333333,1.1163333333333334,-0.1877787085674241,-1,-1,-1,-1
-0.8383280817141725,0.4529999999999999,2.383,-0.20382840264058263,-0.7423227138803756,0.36,1.239,-0.31457029398103786,-0.3386870000397335,0.3083333333333333,0.6943333333333332,-0.27719955070705754,-0.4178661903400692,0.384,0.9363333333333334,-0.26338968100074467,-1,-1,-1,-1
-0.883972368184629,0.4416666666666666,2.2576666666666667,-0.21492620814641603,-0.7385557916372301,0.3593333333333333,1.2396666666666667,-0.3129740046377739,-0.4098404096312046,0.3003333333333333,0.5966666666666668,-0.33543530574848845,-0.4430351127251521,0.376,0.8833333333333333,-0.27925417205407554,-1,-1,-1,-1
-0.9533912386676162,0.4406666666666667,2.181,-0.23180448980283924,-0.7386291109145682,0.3576666666666666,1.2303333333333333,-0.3130050747723602,-0.4790669218875347,0.303,0.5363333333333333,-0.39209398497804276,-0.4381286412105665,0.3693333333333333,0.8646666666666667,-0.276161521830294,-1,-1,1,-1
-0.9489674571699394,0.504,2.616,-0.230728905749328,-0.808916227102809,0.3686666666666667,1.2093333333333334,-0.34279028596014194,-0.4636275030252897,0.3336666666666666,0.6483333333333333,-0.37945753902266127,-0.4328474490921392,0.427,1.065,-0.2728326774788422,1,1,1,1
-0.7611325686739696,0.519,2.907,-0.18505933303977504,-0.8324165013105207,0.376,1.2243333333333333,-0.3527488767831437,-0.3459376992030728,0.3403333333333333,0.7873333333333333,-0.28313391060322685,-0.2869256377568052,0.4486666666666666,1.2856666666666667,-0.1808551492002664,1,1,1,1
-0.6678881419081493,0.5206666666666667,3.0146666666666664,-0.16238818199834543,-0.8166315973851748,0.3796666666666667,1.2616666666666667,-0.34605978890342315,-0.3117515648904445,0.3403333333333333,0.8223333333333334,-0.2551541503208423,-0.2011003168655509,0.4546666666666666,1.3936666666666666,-0.12675767873265778,1,1,1,1
-0.6114320139653646,0.516,3.0386666666666664,-0.1486616200128272,-0.8032614308597128,0.3803333333333333,1.279,-0.3403939819223804,-0.3206995533295483,0.3416666666666666,0.818,-0.2624776625157613,-0.17636764442103,0.4579999999999999,1.4303333333333332,-0.1111681650173779,-1,1,1,1
-0.6187403360319768,0.5106666666666667,2.993666666666667,-0.15043854201426432,-0.2100993128752657,0.5203333333333333,2.6386666666666665,-0.08903270960268214,-0.3024893717403633,0.34,0.8306666666666666,-0.24757347618967318,-0.2538136880844028,0.4083333333333334,1.1786666666666668,-0.1599840041707316,-1,1,-1,-1
-0.678161485888277,0.5126666666666666,2.947,-0.16488600992385755,0.2151325871987954,0.556,3.258,0.09116563448027802,-0.3332732314065553,0.3416666666666666,0.805,-0.27276863297896964,-0.3916392603290053,0.39,0.976,-0.24685830591241514,1,1,1,-1
-0.7196950653922269,0.5176666666666666,2.9410000000000003,-0.17498435131417037,0.4361286542607057,0.5613333333333334,3.5083333333333333,0.18481600578701018,-0.3183301130831002,0.3406666666666667,0.8166666666666667,-0.26053838592213485,-0.4641986955845217,0.389,0.9,-0.29259401496796555,1,1,-1,-1
-0.7252203521305809,0.52,2.9513333333333334,-0.1763277518211736,0.4488592806677274,0.5623333333333334,3.526,0.1902107981280471,-0.3200194810630776,0.3413333333333333,0.817,-0.2619210550088541,-0.4732729113950216,0.3856666666666667,0.879,-0.2983136804085086,1,1,1,-1
-0.5985288797769206,0.5033333333333334,2.972,-0.14552439332550227,0.0028067135694391,0.4763333333333333,2.6180000000000003,0.0011893866321882553,-0.3249256415343463,0.3436666666666667,0.8236666666666667,-0.2659365190750062,-0.4863926307695494,0.3836666666666666,0.8633333333333333,-0.3065833102104888,-1,-1,1,-1
-0.6583294097097085,0.5,2.890333333333333,-0.16006410249084116,-0.1853817895099387,0.4463333333333333,2.2663333333333338,-0.07855829133940495,-0.2980330049241987,0.3413333333333333,0.8433333333333334,-0.24392614730169773,-0.5123220593767144,0.3879999999999999,0.8533333333333333,-0.32292716402602417,-1,-1,-1,1
-0.7363013405164214,0.5036666666666667,2.8383333333333334,-0.1790219478186957,-0.2099570960457679,0.4306666666666667,2.155666666666667,-0.08897244310533853,-0.3047873318231174,0.3406666666666667,0.8343333333333333,-0.24945424959522894,-0.5109821343002738,0.3886666666666666,0.857,-0.32208258160560543,1,-1,-1,1
-0.7523839593405319,0.508,2.852333333333333,-0.1829322242089282,-0.3383414075178841,0.4316666666666666,2.0323333333333333,-0.1433772051410114,-0.3017939508796924,0.3403333333333333,0.836,-0.24700430657257047,-0.5097398362550113,0.3893333333333333,0.8603333333333333,-0.32129953551713564,1,1,-1,1
-0.496921631552214,0.588,3.656333333333333,-0.12081993268045337,-0.3894932684286232,0.456,2.103333333333333,-0.16505356721843717,-0.2816200100785253,0.3323333333333333,0.8243333333333334,-0.23049287470356383,-0.4627032569192075,0.417,0.998,-0.2916514091239925,1,1,-1,1
-0.1992352789009484,0.6026666666666667,4.054666666666667,-0.048441427090208315,-0.3715006298286214,0.4676666666666667,2.183333333333333,-0.15742891892455615,-0.3269857552543447,0.3296666666666666,0.7693333333333334,-0.2676226262994406,-0.360195785461358,0.4266666666666666,1.1333333333333333,-0.2270388349755476,1,1,-1,1
-0.197800287682619,0.611,4.117666666666667,-0.04809252792505418,-0.2393503390358886,0.461,2.280666666666667,-0.10142826712306939,-0.335901849708165,0.3303333333333333,0.7633333333333333,-0.27492003475140575,-0.3823316855818657,0.4336666666666666,1.1366666666666665,-0.24099154951955026,1,-1,1,1
-0.0298287539236845,0.6026666666666667,4.227666666666667,-0.007252467616964044,-0.2610526182744919,0.4606666666666667,2.2576666666666667,-0.11062493082807649,-0.3531307668611861,0.3303333333333333,0.7463333333333334,-0.2890211017939149,-0.3081468803335792,0.4333333333333333,1.21,-0.19423133622364605,-1,-1,1,-1
-0.0885165713527733,0.5936666666666667,4.1066666666666665,-0.021521635430803106,-0.2293749764109707,0.4803333333333333,2.397666666666667,-0.09720105880138849,-0.2276913009044676,0.3846666666666667,1.053,-0.18635473550274834,-0.3052604959461085,0.4306666666666667,1.204,-0.19241198859362427,-1,1,1,-1
-0.1516662496243546,0.5943333333333333,4.046666666666667,-0.0368756457879937,-0.1688899248980924,0.4856666666666667,2.486333333333333,-0.07156961835090742,-0.1132202076550648,0.405,1.2346666666666666,-0.09266547192322644,-0.3058629038281264,0.4296666666666667,1.1993333333333331,-0.1927916987102717,1,1,1,-1
-0.1361629800847046,0.594,4.059333333333333,-0.033106230525759096,-0.1832732993016885,0.49,2.4953333333333334,-0.07766478724440257,-0.0055892099923922,0.4106666666666667,1.361,-0.004574508317463478,-0.3191909375718527,0.43,1.187,-0.20119263335700707,-1,1,1,1
-0.1616511321671128,0.595,4.041666666666667,-0.03930333812424797,-0.1113973600054309,0.4856666666666667,2.544,-0.04720628862673725,0.0232736308882246,0.4103333333333333,1.389,0.019048383979251925,-0.3224627327579783,0.43,1.184,-0.20325491336504528,1,-1,-1,1
-0.1529479605797101,0.5943333333333333,4.041333333333333,-0.03718727688132754,-0.1052844295073076,0.5086666666666667,2.673,-0.04461584338247361,0.0063717636659035,0.4,1.3363333333333334,0.005214992087658498,-0.290403487396387,0.4623333333333333,1.3276666666666666,-0.18304730958154186,-1,1,-1,1
-0.1871348239701165,0.5973333333333334,4.0280000000000005,-0.04549936126469926,-0.016818421176775,0.511,2.774,-0.007127056191261304,-0.0256795808097538,0.3953333333333333,1.2886666666666668,-0.021017542043167376,-0.1396116739574475,0.469,1.5016666666666665,-0.08800011850134594,1,1,-1,1
-0.1472753388962431,0.5946666666666667,4.049,-0.03580805382803177,-0.0348667399927156,0.5176666666666666,2.792333333333333,-0.014775299805033908,-0.0247100177403285,0.3903333333333333,1.273,-0.020223999783808976,-0.0887624527381596,0.4679999999999999,1.549,-0.055948805268311044,-1,1,-1,-1
-0.125705030556567,0.5913333333333334,4.048333333333334,-0.030563518199031983,-0.0315090576159686,0.5193333333333333,2.8056666666666668,-0.01335243194365999,-0.0280010213714938,0.39,1.269,-0.022917533128245852,-0.053095667152764,0.4603333333333333,1.5583333333333331,-0.0334672944525783,-1,1,-1,-1
-0.1062799130063272,0.6153333333333333,4.241333333333333,-0.0258405573824565,-0.0265682040995893,0.4823333333333333,2.611,-0.011258671758093116,0.0059425898834284,0.3823333333333333,1.2786666666666666,0.0048637333158031,-0.1028935481610833,0.4396666666666667,1.4376666666666666,-0.06485592625985602,1,-1,-1,-1
0.0029931563302536,0.617,4.366,0.0007277464359796424,-0.0979428736766121,0.4693333333333333,2.470666666666667,-0.04150474987454648,-0.0493381743257113,0.381,1.22,-0.0403810000212266,-0.2099939902881746,0.4379999999999999,1.326,-0.1323635445812522,1,-1,-1,-1
-0.0314017298269417,0.62,4.354333333333333,-0.007634915936120263,-0.0850317958149053,0.4613333333333333,2.4406666666666665,-0.0360334885449037,-0.1283270592783056,0.3896666666666666,1.1703333333333332,-0.10502972706756104,-0.2725405944790091,0.44,1.271,-0.17178795963645616,1,-1,1,1
-0.0237871728565322,0.6223333333333333,4.377666666666667,-0.0057835369617684805,-0.2063002615409903,0.4656666666666667,2.3426666666666667,-0.08742280507904843,-0.0716509388551733,0.3893333333333333,1.2256666666666665,-0.05864295959414681,-0.2614339045209308,0.4403333333333333,1.283,-0.16478718380759172,1,1,-1,1
0.0470951026221113,0.6183333333333334,4.4093333333333335,0.011450552294551601,-0.2969669103743126,0.4773333333333333,2.309333333333333,-0.1258441464235487,-0.0945462756651489,0.3866666666666666,1.1906666666666663,-0.0773817274720619,-0.0688183214378128,0.5076666666666667,1.7073333333333334,-0.04337760783125534,-1,1,-1,1
0.0362873941928265,0.6183333333333334,4.397,0.008822800709704459,-0.1388478811391569,0.4703333333333333,2.4283333333333337,-0.058838855354798346,-0.0891288000932732,0.3836666666666666,1.1856666666666666,-0.07294777578713091,0.1046952197682071,0.5306666666666667,1.9606666666666668,0.06599155704511347,1,-1,-1,1
0.0778055123954652,0.615,4.418,0.018917382888775557,-0.1381536281510755,0.465,2.4016666666666664,-0.05854465532228639,-0.0861326309669099,0.382,1.184,-0.07049555076646927,0.1214180192342857,0.5446666666666666,2.0276666666666667,0.07653228256594417,-1,-1,-1,1
0.1042710205549859,0.61,4.411333333333333,0.02535212171107071,-0.1446734315157072,0.4626666666666666,2.383666666666667,-0.06130751899702133,-0.0672237777161337,0.3803333333333333,1.198,-0.0550195341939822,0.1731223849252712,0.55,2.099,0.10912261100245049,-1,-1,-1,1
-0.0494056870861232,0.6063333333333333,4.2363333333333335,-0.012012340394865133,-0.2373318755828197,0.4413333333333333,2.177,-0.10057291320495639,-0.045999982293907,0.421,1.356,-0.03764884516650388,0.2625651067160532,0.5193333333333333,2.083,0.165500203889638,-1,-1,1,-1
-0.1622207199820398,0.6133333333333334,4.173,-0.03944182587983254,-0.2931380471039495,0.4366666666666666,2.095666666666667,-0.124221608648468,0.1095839167517156,0.4303333333333333,1.5426666666666666,0.0896893370124377,0.1439466728423597,0.51,1.9316666666666664,0.09073255773627517,1,-1,1,-1
-0.1659932611495289,0.618,4.202,-0.04035906944692482,-0.2915333181224042,0.4306666666666667,2.0643333333333334,-0.12354158086803564,0.1198970317050476,0.4366666666666666,1.574,0.09813014174104696,0.1307176517462822,0.5066666666666666,1.9066666666666665,0.08239403280413768,1,-1,1,-1
-0.053634729389957,0.6096666666666667,4.257333333333333,-0.013040576184995557,-0.3134187578200547,0.4296666666666667,2.038,-0.1328158615425505,0.1311615471302298,0.441,1.6003333333333332,0.10734962348799,0.1444874946147849,0.5003333333333333,1.899,0.09107344885742906,-1,-1,1,-1
-0.1229781662169973,0.5923333333333334,4.068,-0.029900517144104223,-0.3644040933236552,0.428,1.9793333333333327,-0.1544216560012043,0.1473730379019762,0.4206666666666667,1.5496666666666667,0.12061797437743221,0.1022544107077594,0.5366666666666666,1.9853333333333327,0.06445306473662626,-1,-1,-1,1
-0.1866023349403041,0.59,3.9883333333333337,-0.04536989358881231,-0.3896193892478807,0.43,1.9653333333333332,-0.1651070127919716,0.085553393240509,0.4136666666666667,1.4646666666666666,0.07002147163886156,0.2184546127629718,0.5463333333333333,2.1356666666666664,0.13769644948291704,-1,1,-1,1
-0.2062255796259613,0.588,3.955,-0.05014102640202342,-0.414680238908139,0.431,1.946,-0.17572692068059434,0.1185244993940528,0.4063333333333333,1.4733333333333334,0.09700678790728881,0.2428598575194214,0.5523333333333333,2.1813333333333333,0.15307957877106318,-1,1,-1,1
-0.29060057002417,0.5956666666666667,3.923666666666667,-0.07065569111481189,-0.4021747993343179,0.4306666666666667,1.956,-0.17042755461036393,0.1063590529645459,0.402,1.4463333333333332,0.08704993605287908,0.2679155605166479,0.5526666666666666,2.2070000000000003,0.1688727053083361,1,-1,-1,1
-0.170549603671124,0.578,3.921666666666667,-0.04146688396288511,-0.452141088473279,0.45,2.0136666666666665,-0.19160151301104605,-0.050107322980136,0.3796666666666667,1.2163333333333333,-0.04101051240702367,0.278129535031409,0.5579999999999999,2.2373333333333334,0.1753107841751697,-1,1,-1,1
-0.2504527358491568,0.5770000000000001,3.835333333333333,-0.06089427540195733,-0.3631738778237512,0.4513333333333333,2.110333333333333,-0.1539003338804761,-0.0932801375061636,0.3696666666666667,1.14,-0.07634545230129182,0.2836317882883779,0.5596666666666666,2.249,0.17877896792307932,-1,1,-1,1
-0.2141548305430545,0.5713333333333334,3.832,-0.052068919053862954,-0.3291683116004678,0.45,2.1373333333333333,-0.1394899692724308,-0.1867676092548256,0.3706666666666667,1.05,-0.15286059803297808,0.2932206606925338,0.56,2.26,0.1848230320327697,-1,-1,1,1
-0.2463503829908822,0.5736666666666667,3.817,-0.059896842477534275,-0.3142663234169274,0.4486666666666666,2.1453333333333333,-0.1331750300739602,-0.1671928245795353,0.3703333333333333,1.0686666666666669,-0.13683954757476358,0.2755624905314697,0.56,2.2426666666666666,0.1736927230647375,1,-1,-1,1
-0.3085221758283474,0.5546666666666666,3.622,-0.07501309290475353,-0.3027001594713789,0.4376666666666666,2.0976666666666666,-0.1282736960253696,-0.1717503713465255,0.3506666666666667,0.999,-0.14056968754467053,0.3749058478478999,0.5913333333333334,2.453,0.23631089078925002,-1,-1,-1,1
-0.3734666665162147,0.5493333333333333,3.5196666666666667,-0.09080348819981118,-0.3168478599153217,0.4333333333333333,2.06,-0.1342689945722007,-0.2781884350123906,0.3476666666666667,0.8826666666666667,-0.22768429018027692,0.4841167501203327,0.5963333333333334,2.58,0.3051487756823301,-1,-1,-1,1
-0.501578821832342,0.5583333333333333,3.4536666666666664,-0.12195226699716946,-0.307740838600663,0.4296666666666667,2.048,-0.13040975879956956,-0.2685687067761189,0.3433333333333334,0.8773333333333333,-0.21981099021687212,0.5291466044066393,0.598,2.6300000000000003,0.33353202187491643,1,-1,-1,1
-0.5196761203873086,0.562,3.4613333333333336,-0.1263523861593786,-0.3683967307354141,0.4326666666666666,2.0036666666666667,-0.15611359550526627,-0.2918413716025479,0.3433333333333334,0.854,-0.23885858351949443,0.6135237569831671,0.5903333333333333,2.6873333333333336,0.3867166819757883,1,1,1,-1
-0.4912918564542727,0.521,3.2056666666666667,-0.11945112720862336,-0.4327178003295151,0.4053333333333333,1.7933333333333332,-0.18337060568837613,-0.3402374585987864,0.363,0.8733333333333333,-0.2784685288960903,0.3500560637653214,0.5053333333333333,2.1283333333333334,0.22064755919230722,-1,-1,1,-1
-0.5787570264384381,0.509,3.035333333333333,-0.14071712828078817,-0.4836816371714569,0.3929999999999999,1.676,-0.2049672897693037,-0.2567546991505108,0.37,0.981,-0.21014177467129724,0.1200766135154283,0.475,1.7926666666666666,0.07568676686606213,-1,-1,1,-1
-0.7098173913432446,0.511,2.917666666666667,-0.17258272530745042,-0.5170521348735593,0.39,1.6256666666666668,-0.21910853464320842,-0.2260312026971302,0.3696666666666667,1.0103333333333333,-0.18499602236303667,0.0383744655736384,0.4623333333333333,1.666,0.0241882173759715,1,-1,-1,-1
-0.7459950882392521,0.5163333333333333,2.9186666666666667,-0.18137885456802616,-0.532488753145179,0.3896666666666666,1.608,-0.22565003129551076,-0.1920919757826094,0.3656666666666667,1.0306666666666666,-0.15721834429760653,-0.0139231018289776,0.4589999999999999,1.6016666666666666,-0.008776018338049415,1,-1,-1,-1
-0.6238758611946604,0.487,2.8346666666666667,-0.15168717714108718,-0.6098442374044624,0.3696666666666667,1.422,-0.2584305686136908,-0.169110417286187,0.353,1.012,-0.13840900798115835,0.0123029274558765,0.5033333333333334,1.785,0.007754789003966675,-1,-1,-1,1
-0.8109425241024568,0.4886666666666667,2.6573333333333333,-0.197169965943575,-0.6946268507207984,0.3676666666666666,1.325,-0.29435846236759033,-0.2378110012599453,0.3503333333333333,0.9336666666666668,-0.19463723938243485,0.1288873491746842,0.5196666666666667,1.958,0.0812403553312708,1,-1,-1,1
-0.82972798507405,0.49,2.647333333333333,-0.20173740270995108,-0.6616197699341511,0.361,1.3210000000000002,-0.2803712208183781,-0.2275628738890149,0.3483333333333334,0.937,-0.18624962396620293,0.1721037966446212,0.527,2.0266666666666664,0.10848057379409638,1,-1,-1,1
-0.8053099562386885,0.489,2.6646666666666667,-0.19580048144761364,-0.7009542801197963,0.3616666666666666,1.2853333333333334,-0.2970398047123266,-0.2658054384747776,0.35,0.9043333333333332,-0.2175493836848086,0.1871943423975803,0.5306666666666667,2.0546666666666664,0.11799245612361517,-1,1,1,1
-0.7779362352548644,0.4766666666666666,2.6083333333333334,-0.1891449226703709,-0.805490164217898,0.3816666666666666,1.293,-0.34133844084109627,-0.2393004616573049,0.3466666666666666,0.921,-0.1958562934143156,0.1482847483485165,0.4716666666666666,1.81,0.09346693622905033,-1,1,-1,-1
-0.7553700850720726,0.4693333333333333,2.58,-0.18365826124767243,-0.7780785356703945,0.39,1.367,-0.329722355425075,-0.2272943444397067,0.3406666666666667,0.9133333333333334,-0.18602984510639692,-0.0198737612041512,0.4536666666666666,1.5790000000000002,-0.012526841713579092,-1,1,-1,-1
-0.8409860865356418,0.472,2.5126666666666666,-0.20447466141299933,-0.7524835997536259,0.391,1.3976666666666666,-0.3188761205393387,-0.2571687214057887,0.34,0.881,-0.21048063262312974,-0.0474146365495977,0.4406666666666667,1.5053333333333332,-0.029886423654905733,1,1,-1,-1
-0.8774484548065353,0.4766666666666666,2.509,-0.21334000475918924,-0.7487533612765287,0.3913333333333333,1.4029999999999998,-0.3172953764877039,-0.2829729672649831,0.3426666666666667,0.864,-0.2316002072087028,-0.126566553228395,0.44,1.4236666666666666,-0.07977750976469489,1,1,1,-1
-0.9102450275331996,0.4956666666666667,2.6133333333333337,-0.22131405832696757,-0.6435040125687694,0.359,1.3316666666666668,-0.2726943991159567,-0.2392640511999246,0.331,0.8693333333333333,-0.19582649314909822,-0.1608109538372875,0.419,1.3163333333333334,-0.10136246198372349,1,-1,-1,-1
-0.8063596075937736,0.4966666666666666,2.7236666666666665,-0.19605569031357342,-0.7579606589089951,0.3506666666666667,1.171,-0.32119710584187616,-0.2785153544865508,0.3246666666666666,0.8086666666666666,-0.2279518585585848,-0.212003184279274,0.411,1.2366666666666668,-0.13362998100663903,1,-1,-1,-1
-0.6786296208146303,0.4876666666666666,2.7873333333333337,-0.16499983074930785,-0.8365759602717135,0.354,1.1106666666666667,-0.3545115094006812,-0.3070507946953122,0.3253333333333333,0.7823333333333333,-0.2513067886390685,-0.2564218157342941,0.4093333333333333,1.1863333333333332,-0.16162796083818784,-1,1,1,-1
-0.6639109153549212,0.482,2.7616666666666663,-0.1614211718826559,-0.8756820534042735,0.359,1.099,-0.37108329817008917,-0.3029702635457221,0.3223333333333333,0.7763333333333333,-0.24796706375686214,-0.3192656312360842,0.4116666666666666,1.1316666666666666,-0.20123971431461868,-1,1,-1,1
-0.8328749601800904,0.501,2.712666666666667,-0.20250254815003024,-0.8999228939570201,0.3693333333333333,1.1230000000000002,-0.3813557149996431,-0.27500472889384,0.374,0.972,-0.2250785748574508,-0.1632756929543075,0.4793333333333333,1.519,-0.1029160379005825,1,1,1,1
-0.8417838339240529,0.511,2.7696666666666667,-0.20466862315594614,-0.7726177198941131,0.3666666666666666,1.233,-0.3274082534960884,-0.0912714822991103,0.39,1.2073333333333334,-0.07470146147538104,0.0055279033024726,0.5046666666666667,1.7743333333333335,0.0034843515007909596,1,-1,1,1
-0.824268089536397,0.5143333333333333,2.8103333333333333,-0.20040990120988358,-0.7559853202330249,0.3636666666666667,1.233,-0.3203600266896515,-0.0762160754122152,0.3953333333333333,1.24,-0.062379311454064425,0.0768401150732445,0.5163333333333333,1.8863333333333328,0.048433909861746643,1,-1,1,1
-0.8101680068723094,0.516,2.838,-0.19698165230684728,-0.7587213045723478,0.3603333333333333,1.213,-0.3215194407582974,-0.0335191953166451,0.3993333333333333,1.2966666666666666,-0.027433901746291067,0.0830879382948224,0.5213333333333333,1.911,0.05237204174061728,1,-1,1,1
-0.7261164280709336,0.5283333333333333,3.008,-0.1765456208530606,-0.7599457961413723,0.3976666666666666,1.415333333333333,-0.3220383372781571,-0.0706342383266827,0.3656666666666667,1.147,-0.05781083751781036,0.1615713373976031,0.5466666666666666,2.0776666666666666,0.10184174742968585,1,1,-1,1
-0.6911524206986757,0.5326666666666666,3.073,-0.16804458417297152,-0.6626097283859056,0.4083333333333334,1.5706666666666669,-0.28079073044050673,-0.1812630964967811,0.355,1.0006666666666666,-0.14835541046093606,0.2858660416777683,0.5479999999999999,2.2063333333333333,0.18018726393053439,1,1,-1,1
-0.6505405075357258,0.5303333333333333,3.097,-0.15817033378253256,-0.6024538669004456,0.411,1.645333333333333,-0.25529878916169896,-0.3023137035329833,0.3603333333333333,0.8973333333333334,-0.2474296999356288,0.2794218296155906,0.5496666666666666,2.2056666666666667,0.1761253441136265,-1,1,1,1
-0.673444226673336,0.5333333333333333,3.094,-0.16373907063887388,-0.584391642535373,0.4096666666666667,1.655333333333333,-0.24764465286460063,-0.2293700909167116,0.3556666666666667,0.9543333333333331,-0.1877287470150619,0.2885828833195942,0.55,2.2153333333333336,0.18189974527004574,1,-1,-1,1
-0.5753535317955722,0.5589999999999999,3.372,-0.13988961350276402,-0.536569864739205,0.4296666666666667,1.8116666666666668,-0.22737946305059117,-0.2041439726579874,0.395,1.11,-0.1670823429706755,0.3756897646181834,0.589,2.438333333333333,0.23680500970298188,1,1,1,1
-0.4608270709770443,0.5636666666666666,3.519333333333333,-0.11204401691844386,-0.4648552364956917,0.4333333333333333,1.903333333333333,-0.19698932239144623,-0.1105556645922807,0.4096666666666667,1.2523333333333333,-0.09048466740531842,0.4975791221363597,0.6,2.5986666666666665,0.3136343865137042,1,1,1,1
-0.3755568626253138,0.5576666666666666,3.564,-0.09131169178193631,-0.5092100386567406,0.4396666666666667,1.8946666666666665,-0.21578532969982614,-0.0162704843101231,0.411,1.3516666666666668,-0.01331663435568308,0.4896065470011055,0.6093333333333333,2.624333333333333,0.30860910791932894,-1,1,1,1
-0.4743716311418673,0.5633333333333334,3.5046666666666666,-0.1153371978616613,-0.5005001787250956,0.441,1.9103333333333328,-0.2120943969720519,0.003470449103742,0.4103333333333333,1.369,0.002840401114291761,0.5122271460519476,0.612,2.656,0.32286733819921415,1,1,-1,1
-0.4308552592175978,0.5686666666666667,3.591666666666667,-0.10475676667784521,-0.4779103503067698,0.4506666666666667,1.9893333333333332,-0.20252162109754315,-0.0037378962993557,0.395,1.3126666666666666,-0.0030592941998051786,0.4636720336483078,0.5433333333333333,2.369666666666667,0.29226204908371506,1,1,-1,-1
-0.3590561072045362,0.563,3.628333333333333,-0.08729975099987056,-0.4026691973914555,0.4493333333333333,2.0603333333333333,-0.17063706314252844,-0.0174485403911357,0.3843333333333333,1.265,-0.01428081844401862,0.2968182901664102,0.515,2.1056666666666666,0.18709069211484533,-1,-1,-1,-1
-0.3375874183735678,0.5596666666666666,3.628333333333333,-0.08207992281249038,-0.3692326980811029,0.445,2.071333333333333,-0.1564678491051827,-0.0304476227680516,0.3793333333333333,1.236,-0.024919962532992765,0.1926224802238094,0.507,1.9743333333333333,0.12141392338641292,-1,-1,-1,-1
-0.3443288395059545,0.5589999999999999,3.6166666666666663,-0.08371901033790426,-0.331354765669523,0.44,2.0816666666666666,-0.14041651171336378,-0.0558243655382955,0.3786666666666666,1.2083333333333333,-0.045689645731624325,0.1103515112012487,0.509,1.899,0.06955683423344888,-1,-1,-1,1
-0.2974744559025417,0.5443333333333333,3.5656666666666665,-0.0723269856939667,-0.7471606692191246,0.3236666666666666,1.0306666666666666,-0.3166204495329568,-0.0338557891342901,0.3826666666666666,1.2456666666666665,-0.027709388124602077,-0.0240380258183163,0.4446666666666667,1.541,-0.015151663615142877,-1,-1,1,-1
-0.3978396128418002,0.5429999999999999,3.4596666666666667,-0.09672944824522757,-0.9911611570609083,0.2853333333333333,0.5776666666666667,-0.4200192863955394,-0.0607872281152006,0.3903333333333333,1.2456666666666665,-0.04975151783293784,-0.1693721825652578,0.4206666666666667,1.3126666666666666,-0.1067587810824268,-1,-1,1,-1
-0.4648535877512971,0.5489999999999999,3.436,-0.11302301130048018,-1.0706309128637927,0.2689999999999999,0.4086666666666667,-0.4536957777355891,-0.0160150846748767,0.3893333333333333,1.2873333333333334,-0.013107601637767296,-0.2877107530154579,0.4163333333333333,1.1793333333333331,-0.18135002354594404,1,-1,-1,-1
-0.4567599724690829,0.5503333333333333,3.4533333333333336,-0.1110551556237529,-1.1178828883017218,0.2623333333333333,0.3246666666666666,-0.47371950532300794,-0.0309511574017908,0.3903333333333333,1.2756666666666667,-0.02533208220165904,-0.2686406629778346,0.41,1.176,-0.1693297523496136,1,-1,1,-1
-0.4663006751670426,0.5883333333333334,3.693666666666666,-0.11337485149630135,-1.1497719741230008,0.3289999999999999,0.6506666666666666,-0.4872329798725727,-0.055866701152667,0.4,1.2766666666666666,-0.04572429546214634,-0.3340924568232783,0.4206666666666667,1.1409999999999998,-0.21058536838269862,1,1,1,1
-0.2768301059200682,0.5916666666666667,3.906333333333333,-0.06730758461190275,-0.9567548321838528,0.3476666666666667,0.9456666666666668,-0.4054390943456346,0.0030291573767564,0.3996666666666666,1.3343333333333334,0.002479224368692435,-0.3545254397148372,0.431,1.1566666666666665,-0.22346469906346392,1,1,-1,1
-0.280159201956768,0.595,3.925,-0.0681170103512984,-0.9631532496069432,0.3606666666666667,1.0096666666666667,-0.4081505189217109,0.0037498468858814,0.4,1.3356666666666668,0.003069075198825576,-0.3053008739815526,0.4323333333333333,1.21,-0.19243743970242635,1,1,1,1
-0.2937968410109328,0.5973333333333334,3.927,-0.07143282219731859,-0.9778384456513608,0.3686666666666667,1.038333333333333,-0.4143735892258833,0.0022384355588751,0.3993333333333333,1.3316666666666668,0.0018320553523875581,-0.2826613034111436,0.4323333333333333,1.2323333333333333,-0.17816725128234617,1,1,-1,1
-0.171473635370702,0.583,3.956,-0.04169155006846173,-0.8168376115387974,0.3716666666666666,1.219666666666667,-0.3461470904660152,-0.0113504165844002,0.3586666666666667,1.1849999999999998,-0.00928978784885323,-0.298517718681087,0.3956666666666667,1.090666666666667,-0.18816187696949943,-1,1,-1,-1


==> data/results/error_test_B_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.0108005753700886,0.34,1.143333333333333,-0.0023375790271084164,-0.3216160755804127,0.48,2.3173333333333326,-0.07485378470714386,-0.1340674338734355,0.35,0.7650000000000001,-0.045497388334181224,0.0529086347574416,0.84,4.328999999999999,0.0252030287742166,-1,1,1,1
-0.2363175583931376,0.67,4.5856666666666674,-0.05114643889872095,-0.2010868841165516,0.69,4.421333333333333,-0.046801498662423995,0.0312056805255132,0.99,5.347666666666666,0.010590021186218802,0.0092728843731122,0.43,0.8013333333333335,0.0044171385776054185,1,1,1,-1
0.006323608633139,0.57,3.429666666666667,0.001368624763955162,0.1421106491994699,0.9,7.204666666666666,0.03307521217828522,0.0038948734990169,0.59,2.0803333333333334,0.001321771939519425,-0.0135091238954072,0.91,3.192333333333333,-0.006435071322692133,-1,1,-1,1
-0.2996434443732569,0.64,4.275,-0.06485212196354562,0.0457020957581324,0.7,5.114999999999999,0.010636827871152789,0.0160164546363243,0.4,1.1483333333333332,0.005435375581318052,0.1525893751588238,0.81,3.7313333333333336,0.07268595060897252,1,-1,-1,-1
-0.0216269291728194,0.5,2.558666666666666,-0.004680737305454042,0.0270721247784635,0.94,7.294333333333335,0.0063008386507886925,0.0700112494813316,0.94,4.056000000000001,0.02375915547410606,0.0389414842207544,0.78,2.0966666666666667,0.01854977645569157,-1,1,1,-1
-0.2633409569122538,0.67,4.650666666666667,-0.05699513931096208,0.0395114982326845,0.62,3.941666666666668,0.009196011663374037,0.2932054342774322,0.85,4.828333333333333,0.09950277348939265,-0.0214031573759327,0.55,1.531,-0.01019539426178159,1,-1,-1,-1
-0.0197068519572809,0.37,1.4189999999999996,-0.004265173127095394,-0.0258673525539787,0.34,1.0476666666666663,-0.006020436744416371,0.0747942677689792,0.75,3.841666666666666,0.02538232997782655,0.0029482614772713,0.92,3.659333333333335,0.0014044043885508102,-1,-1,-1,1
0.3435238347571037,0.89,8.463,0.07434919751256507,-0.3737297849646794,0.61,3.4333333333333345,-0.0869828686638481,-0.0163498830530491,0.37,0.9496666666666668,-0.00554852850532867,0.1250834295791971,0.66,2.8506666666666662,0.05958349311628767,1,1,-1,-1
0.0942787330955257,0.68,4.844666666666667,0.020404837856767364,0.1318378247015346,0.87,6.698,0.030684287558254957,-0.1077942160697293,0.69,2.761333333333334,-0.036581257409111,-0.0243648623876961,0.69,2.1566666666666667,-0.011606202478142072,-1,1,1,1
0.0044291316002338,0.42,1.9283333333333328,0.0009586012580110108,-0.0025958439046256,0.76,6.184666666666667,-0.0006041636457988988,-0.1053249967630356,0.56,2.6043333333333334,-0.03574329828337017,0.0029747642214246,0.43,1.1563333333333332,0.0014170289710325453,-1,-1,-1,-1
-0.2105448586739928,0.7,5.033666666666667,-0.04556842844362224,-0.2327979777806552,0.81,6.049666666666668,-0.054182023325804504,-0.079978942369034,0.57,2.357333333333333,-0.02714181135857519,-0.1067120150613296,0.53,1.570666666666667,-0.05083226959975662,1,1,1,1
-0.2899755381806033,0.77,6.033333333333335,-0.06275968762763179,0.0625768403585911,0.61,3.849333333333333,0.014564301014499924,-0.0503450427179186,0.52,1.868,-0.017085192824683015,0.0254644981745428,0.81,3.3323333333333327,0.012130013997832773,1,-1,-1,1
0.0269235352498089,0.45,2.185,0.005827086907783059,-0.1773540499999697,0.82,6.208666666666665,-0.04127785544201908,-0.0970421274486246,0.66,2.544333333333333,-0.032932407444102,0.1077224768109346,0.98,3.4676666666666662,0.051313603065783316,-1,1,1,1
0.0171278041253977,0.33,1.0553333333333337,0.003706987297624148,-0.0104893316525984,0.63,4.42,-0.00244131507365874,-0.0781790488743245,0.51,2.014,-0.026530995958272442,0.1287715091072128,0.73,3.3506666666666667,0.061340309841805336,-1,-1,-1,-1
0.0312786783612404,0.33,1.0550000000000002,0.00676967476523481,-0.0100319810414979,0.58,3.6270000000000007,-0.0023348700705064086,-0.0693357530599256,0.78,3.742666666666667,-0.023529917678504843,0.0460405945423629,0.86,3.231666666666667,0.02193143773890342,1,-1,1,1
0.2213734394030719,0.92,8.877333333333333,0.047912068697802325,0.0038796465752433,0.44,1.937333333333333,0.0009029593093534922,-0.0044982485609605,0.44,1.4370000000000005,-0.001526534488568617,0.0713089260466102,0.75,3.298333333333333,0.0339680077410885,1,-1,-1,-1
0.5111766062223122,0.83,7.366666666666665,0.1106344498241238,-0.0311938900990824,0.86,6.667000000000001,-0.007260149323820762,0.0191476340465137,0.43,1.3543333333333334,0.006497978791161446,-0.022878630523915,0.5,1.484666666666666,-0.010898235912764684,-1,1,-1,-1
0.0740469365558933,0.73,6.015333333333334,0.01602605046338969,0.1241933352525173,0.66,4.803666666666668,0.028905088659754302,0.1196752090477724,0.6,3.252333333333333,0.040613214579470584,-0.3670543107728237,0.33,0.026,-0.17484632515123782,-1,-1,1,-1
0.0083572435035077,0.4,1.6786666666666668,0.0018087663359435827,-0.3275085284715686,0.79,5.938666666666666,-0.07622520993617067,-0.0321740015033604,0.51,1.8043333333333336,-0.010918632499856975,0.0943708684340913,0.85,3.6296666666666666,0.044953564262167726,-1,1,-1,1
-0.2287420933570292,0.8,6.490333333333334,-0.04950687363648114,0.0022047741102109,0.59,3.511666666666667,0.000513145017007547,0.0184966454611748,0.49,1.6626666666666663,0.0062770580230631775,0.0156219195861866,0.89,3.697666666666666,0.007441501574254514,1,-1,-1,1
0.0902010309613272,0.61,4.186333333333333,0.019522296819731902,-0.144283492960171,0.83,6.556000000000001,-0.03358092564043807,-0.2023705244821543,0.66,3.1580000000000004,-0.06867685964996209,0.051955636906612,0.39,0.7986666666666669,0.024749068237031376,-1,1,1,-1
-0.213195835794675,0.63,4.314000000000001,-0.046142181998994176,-0.0201015017603682,0.35,1.0873333333333337,-0.004678477225820964,0.2021668968134218,0.92,4.7860000000000005,0.06860775616336404,-0.0287442194826419,0.92,3.023,-0.013692309280604305,1,-1,1,1
0.2528958534824213,0.88,7.849666666666668,0.054734495421454706,-0.3368543180253889,0.59,2.948,-0.07840037396650543,0.0566032410025623,0.67,2.685333333333334,0.01920898731677077,0.0128983240251474,0.92,3.1823333333333337,0.006144116797480531,1,1,-1,1
0.0341500443606754,0.69,5.386666666666667,0.0073911272998858765,-0.0152060374438267,0.54,3.1046666666666662,-0.0035390937813504406,0.0118846520693929,0.42,1.265,0.004033198926804694,0.0219646725364768,0.97,4.238,0.01046287201495422,-1,-1,-1,1
-0.0009060712433073,0.43,2.077666666666667,-0.00019610188002454698,-0.3865766814334712,0.58,3.466666666666667,-0.08997288967164276,-0.24131587999351,0.49,1.8620000000000003,-0.08189343217857216,0.0822065735365331,0.57,2.397333333333333,0.03915910224804261,-1,1,1,-1
-0.2504487983001837,0.71,4.812,-0.05420487688946268,0.1530092504171296,0.9,6.909,0.03561178174398077,-0.1660100582464838,0.6,1.889,-0.056337500235520616,0.0734282938589756,0.89,3.0726666666666658,0.03497756862284384,1,1,1,1
0.0904211465771531,0.94,8.836666666666668,0.019569936656450106,0.0020525050694115,0.57,3.289333333333333,0.00047770551362764886,-0.1082990570623145,0.55,2.263333333333333,-0.036752581242372004,0.0416892249647744,0.51,1.6596666666666666,0.019858662790655696,1,-1,-1,-1
0.0648767665419818,0.69,5.0906666666666665,0.014041341652514352,-0.2395682276161874,0.71,4.5393333333333326,-0.05575774936091619,0.0707384760510212,0.95,5.055000000000001,0.024005948514683965,0.0261758411935353,0.48,1.0593333333333337,0.012468862253097658,-1,1,1,-1
-0.2275957675958073,0.71,5.393333333333332,-0.049258773237581335,0.0393179846953903,0.43,1.9056666666666664,0.009150972805685107,0.0758193195885637,0.95,5.590000000000001,0.025730193581618075,-0.0665972675470576,0.5,1.1916666666666669,-0.03172360916072625,1,-1,1,1
0.0226438414456975,0.6,4.162000000000001,0.004900828617262507,-0.0805372291450927,0.44,1.9443333333333332,-0.01874444988627252,0.1368108731826196,0.76,4.056333333333333,0.04642840729989844,-0.0581834598280939,0.74,2.7056666666666667,-0.027715691757188594,-1,1,-1,1
0.0242050125435477,0.58,3.4943333333333326,0.005238714395659932,-0.0418388607307669,0.97,7.286000000000001,-0.009737688229299867,0.1066752530331709,0.71,2.7306666666666657,0.03620152390981875,-0.039872997430272,0.98,2.856666666666667,-0.01899350278374113,-1,1,-1,1
-0.2698005264656933,0.65,4.375,-0.05839319022907205,0.0318785341001262,0.6,3.6793333333333336,0.00741949519781877,0.0010571238882923,0.81,3.779666666666666,0.0003587476441771765,0.1532536846852479,0.84,3.001,0.07300239445951241,1,-1,1,-1
-0.0437373309950026,0.55,3.3823333333333334,-0.009466113066416967,-0.0075863954510904,0.57,3.433666666666667,-0.0017656779462107248,0.0580744509374131,0.85,4.654333333333335,0.01970826001703146,0.0568838069755464,0.62,2.0276666666666663,0.027096602105954676,-1,-1,1,-1
-0.2457803772656417,0.81,6.589666666666668,-0.05319448598655955,0.0136640973465635,0.51,2.588,0.0031802185234406605,0.1187162452693444,0.85,4.423,0.040287778743451366,-0.033640390300891,0.64,1.9166666666666663,-0.01602460030609624,1,-1,1,1
-0.0036996527269441,0.47,2.5689999999999995,-0.0008007194363033314,0.0064199282548629,0.4,1.725666666666667,0.0014941912544563258,0.0049072826700973,0.68,4.0343333333333335,0.001665345109221589,-0.0199852464921017,0.45,1.2996666666666667,-0.00951997239598791,-1,-1,-1,-1
-0.189181332152609,0.8,6.075000000000001,-0.04094469963008482,0.1165974015876534,0.94,7.434666666666667,0.027137190764186248,-0.0494524680759558,0.54,1.928,-0.016782286936732914,-0.1565643763025992,0.54,1.4276666666666666,-0.07457944244945183,1,1,-1,1
-0.0206083532308096,0.55,3.327,-0.00446028592411807,0.4266188201842542,0.84,7.315333333333333,0.09929240402693587,0.0062541869786398,0.39,1.06,0.0021224332073841233,-0.0598473945460931,0.75,3.1106666666666665,-0.0285083070792132,-1,-1,-1,1
-0.0085453703039979,0.37,1.4509999999999998,-0.0018494828022608113,0.0521858106947399,0.52,3.2350000000000003,0.012145865008340181,-0.4163599914474942,0.57,2.7060000000000004,-0.14129674649837906,-0.011952153878052,0.36,0.6646666666666667,-0.00569340863704749,-1,-1,1,-1
0.0241267393343065,1.0,7.615666666666667,0.005221773648890698,0.0890862291552485,0.99,6.4353333333333325,0.02073416698939529,0.003926642655097,0.8,2.748666666666667,0.0013325531828793154,-0.0205048672761711,0.86,2.167333333333333,-0.009767493762445775,1,1,1,1
0.1017922979939518,0.65,5.151333333333333,0.022031006012032478,0.0147299049727122,0.32,0.9246666666666664,0.003428277437918086,-0.0873040621233651,0.59,3.234,-0.029627678421353512,0.0315071940985047,0.37,0.7853333333333334,0.01500845227059567,-1,-1,-1,-1
0.0254394999922809,0.97,8.256333333333334,0.005505895714294037,-0.273362218662919,0.63,3.265333333333334,-0.06362305312610289,0.2697809157948816,0.89,4.262666666666666,0.09155338277495623,-0.1104968659506828,0.67,1.6860000000000002,-0.05263518336435855,1,1,1,1
0.3389287420025075,0.92,7.567000000000001,0.07335467712057656,0.0531718189802523,0.94,6.223666666666665,0.012375351211074323,0.0503608429295927,0.99,3.3603333333333336,0.017090554815626897,-0.0555336006019706,0.96,1.9903333333333328,-0.02645343128439846,-1,1,1,1
0.0083156991868751,0.33,0.97,0.0017997748591075556,0.3221543069998889,0.91,7.581666666666667,0.07497905412573055,0.0740135235129546,0.94,4.101999999999999,0.025117375069839225,0.0217420119010585,0.88,2.490333333333333,0.010356807618716072,-1,-1,-1,-1
0.2599721740513061,0.91,8.659333333333334,0.05626603036141091,0.0067986795088628,0.49,2.417333333333333,0.0015823428332395223,0.0134082462427738,0.67,3.377666666666667,0.004550248845396011,-0.0048245109072055,0.5,1.4679999999999995,-0.0022981558260435,1,-1,-1,-1
-0.0222420543517589,0.35,1.1766666666666667,-0.004813869445924767,0.1615018909565808,0.91,8.479999999999999,0.03758838159331355,-0.0002572035785314,0.31,0.6043333333333334,-8.728511283680852e-05,-0.161146248994743,0.58,2.168333333333333,-0.07676201755896467,-1,1,-1,1
0.0091610025523916,0.32,0.952666666666667,0.001982724688266455,-0.0494247286295634,0.57,3.537999999999999,-0.011503243391580225,-0.2084697014334633,0.61,2.431666666666666,-0.07074668834926097,0.1144056947665155,0.96,4.027333333333333,0.05449715401566255,-1,-1,1,1
-0.3253070730884806,0.51,2.636,-0.07040652607523251,0.0354119104279786,0.51,2.8313333333333333,0.008241862644648254,-0.1573537890814762,0.67,2.8576666666666664,-0.0533998916877405,0.1154723084201578,0.95,3.817333333333333,0.05500523544182216,1,-1,1,-1
0.0043911430842791,0.44,2.137666666666667,0.0009503793665724668,-0.3918261749968179,0.79,6.186666666666666,-0.09119467082889104,0.2731546945113132,0.63,3.712666666666668,0.09269831496303697,-0.1950855101292338,0.3,0.0036666666666666,-0.09292898499007789,-1,1,-1,-1
-0.0088777248750862,0.99,8.264333333333333,-0.0019214146251793573,0.0086677445354199,0.74,4.883333333333334,0.002017354021187983,0.0275580815366511,0.43,1.1786666666666668,0.009352164811341856,-0.0189003366434086,0.82,3.083333333333333,-0.009003175577105763,1,-1,-1,1
-0.0027070331234941,0.48,2.659666666666667,-0.0005858858105552656,-0.0019506914205287,0.35,1.163333333333333,-0.0004540091329664267,0.1134533439374747,0.86,5.221666666666666,0.038501750184967855,0.0088775918184591,0.58,1.907,0.004228840964657574,-1,-1,1,-1
-0.3523438768725979,0.56,3.0903333333333323,-0.07625812780200973,-0.0449686896801058,0.96,8.282333333333334,-0.010466132981077904,0.0031503382156105,0.35,0.823,0.001069104979774232,-0.0399805405548931,0.6,2.2463333333333333,-0.019044730952389226,1,1,-1,1
-0.3250635649926554,0.74,5.093666666666668,-0.07035382338132709,0.1677279702860357,0.93,7.225666666666665,0.03903745593095526,0.3690050019118631,0.85,4.626,0.1252262640089652,-0.2734403549215187,0.33,0.0,-0.1302533162065714,1,-1,1,-1
0.0370705750803814,0.44,2.2223333333333333,0.008023220602740593,0.0181390973526727,0.41,1.7879999999999998,0.004221741980927206,0.0293201767468556,0.67,3.242666666666666,0.009950152911391261,0.0224797908820857,0.87,3.6716666666666655,0.010708248644799728,-1,-1,-1,1
-0.0087169500032885,0.32,0.9279999999999996,-0.0018866179633791756,-0.3184413489502304,0.66,4.405333333333333,-0.07411489034917113,-0.0294693808374779,0.5,1.7979999999999998,-0.010000787105363375,0.0675369628723814,0.93,4.121,0.03217123303973405,-1,1,-1,1
-0.2820468697338758,0.43,1.7963333333333336,-0.06104367820786563,-0.0111933119725242,0.41,1.771666666666667,-0.0026051613341750825,0.1835251661654418,0.88,5.797666666666667,0.062281461745638124,-0.0227657485188365,0.43,0.9736666666666668,-0.010844464568349404,1,-1,1,-1
-0.3904555687711166,0.57,3.284333333333333,-0.08450667832981965,-0.3565605637831224,0.58,3.2133333333333334,-0.08298685825424944,0.8010103124667074,0.91,6.357,0.2718324368047946,-0.5509976126012468,0.37,0.0,-0.2624677190892871,1,1,1,-1
0.0217366978638469,0.49,2.7183333333333337,0.004704494649964561,0.0018883600056396,0.52,2.871666666666667,0.0004395019529314108,0.1593550869258235,0.93,5.211999999999999,0.054079056064695666,-0.0909758884053748,0.66,1.9570000000000003,-0.04333636548650666,-1,-1,1,1
-0.306052646123387,0.7,5.170333333333333,-0.06623927172902036,-0.3504028954295024,0.59,3.376333333333333,-0.0815537060699003,0.0428129011783005,0.61,3.0306666666666664,0.0145290704412298,0.0313031402125321,0.53,1.8216666666666663,0.014911251199669628,1,1,-1,-1
-0.0001897286681833,0.36,1.3166666666666669,-4.106316009929902e-05,-0.3251865717720452,0.71,5.194333333333333,-0.07568479153024438,-0.0096107156056924,0.31,0.5820000000000001,-0.003261511371168291,0.0011688986173177,0.8,3.862333333333333,0.0005568048697808532,-1,1,-1,1
-0.3222728665420034,0.71,5.396999999999998,-0.06974982980267994,-0.0071938262225628,0.38,1.4146666666666663,-0.0016743103351178291,0.0374295727792981,0.82,5.097333333333332,0.012702173516126732,-0.0117076229612701,0.4,0.8013333333333333,-0.0055769263320306715,1,-1,1,-1
0.0080181433670651,0.42,1.9406666666666668,0.0017353745637577163,-0.3803587988864159,0.6,3.581333333333333,-0.08852572307503644,0.005681336483313,0.46,1.5666666666666669,0.0019280295353639957,0.061713926908566,0.95,4.284333333333334,0.02939742979150913,-1,1,-1,1
0.0019505435920406,0.84,7.238666666666668,0.00042215804584283165,0.0293292545911265,0.47,2.1693333333333333,0.006826169073866095,0.0801758232447369,0.86,4.366666666666666,0.027208625240206466,0.0279997624036556,0.67,2.081,0.013337687142481151,1,-1,1,-1
-0.0033137077726805,0.35,1.2036666666666669,-0.0007171889946563595,-0.084151716666236,0.94,8.815,-0.019585695368937055,0.029920707302571,0.33,0.8130000000000001,0.0101539501432061,0.0014836727758669,0.42,1.1363333333333332,0.0007067475438200749,-1,1,-1,-1
-0.4108015041796751,0.54,3.1133333333333337,-0.0889101689095589,0.0107789729407896,0.33,1.0420000000000005,0.002508726960920399,-0.2797755779305566,0.49,2.051,-0.09494519099651899,-0.0823896103441166,0.43,1.2386666666666666,-0.039246291833436676,1,-1,1,1
0.0202359334700212,0.51,2.9933333333333336,0.004379682753243428,-0.2999153659421667,0.69,4.916333333333332,-0.0698031035671479,0.0248229181503081,0.46,1.8233333333333337,0.00842395437909505,-0.1850078316791625,0.53,1.786,-0.08812848274467215,-1,1,-1,1
-0.3871846431333479,0.73,5.757,-0.08379874871421282,-0.0100021653199309,0.35,1.1623333333333334,-0.0023279306798088613,7.987336384251975e-05,0.39,1.222,2.7105982021936254e-05,-0.0255465330740807,0.7,3.2783333333333338,-0.012169091323169597,1,-1,-1,1
-0.3302503340115992,0.75,5.949333333333332,-0.07147640084240538,-0.0348692714012782,0.32,0.8020000000000002,-0.008115567387780192,-0.1100569196164835,0.71,3.419666666666666,-0.03734913293993522,0.0426951083110682,0.76,2.992333333333334,0.020337815334212535,1,-1,1,1
0.0403104533488196,0.46,2.433,0.00872443060602057,-0.3900572002135174,0.58,3.348666666666667,-0.09078295491157387,0.0332948763096787,0.38,1.0573333333333332,0.011299014781099164,0.0385339508131101,0.98,4.48,0.018355647912280813,-1,1,-1,1
-0.2830923686479822,0.66,4.696,-0.06126995655422558,-0.0005370448660609,0.32,0.8423333333333333,-0.00012499325697464545,-0.1126242407826101,0.73,3.348666666666666,-0.03822038410585292,0.0985844282569594,0.97,3.7146666666666666,0.046960693532172026,1,-1,1,-1
0.0255983343123764,0.33,1.0603333333333336,0.005540272380602808,-0.3642145066034148,0.53,2.7293333333333334,-0.08476825735563767,-0.0272104238249752,0.98,6.035333333333335,-0.009234183005779563,0.0033306295285521,0.41,0.7900000000000001,0.0015865454141688585,-1,1,1,-1
-0.3183928214520395,0.38,1.2303333333333333,-0.06891006787188013,0.0003649875152316,0.46,2.381333333333333,8.494816944904442e-05,0.0404925087931644,0.75,4.793666666666667,0.01374161751262465,-0.0116818781198515,0.38,0.7376666666666669,-0.0055646627765253125,1,-1,-1,-1
-0.3194443859811995,0.38,1.1466666666666667,-0.06913765900520281,0.2164896504401063,0.91,8.270666666666667,0.05038637964885199,-0.0290526142162081,0.51,2.0516666666666667,-0.009859352364167856,-0.2119019822257313,0.5,1.3830000000000002,-0.10093951166633512,1,1,-1,1
-0.4023719540301362,0.58,3.546666666666666,-0.087085753175922,6.00602219209545e-05,0.35,1.1663333333333332,1.3978576515558394e-05,-0.2892195208765771,0.56,2.159333333333333,-0.09815010606953051,0.1106173090991906,0.83,3.847,0.0526925564595332,1,-1,1,1
-0.0057206778229824,0.33,0.9713333333333334,-0.001238131862574854,0.0415113644368485,0.89,7.295333333333334,0.009661465866866288,-0.0740322738614653,0.79,3.4653333333333336,-0.02512373822502871,0.1205142523660462,0.78,2.632,0.057406965498338874,-1,1,1,-1
-0.0038176041640145,0.97,8.062333333333333,-0.0008262477804947579,-0.0030750895302888,0.76,4.880333333333332,-0.0007157045531384771,0.0169874580465303,0.65,2.413666666666667,0.005764897210483136,0.0214395797859077,0.79,2.54,0.010212744077191391,1,-1,-1,1
0.6633174529114978,0.87,7.643,0.1435624411765178,-0.2858752335325567,0.8,4.926333333333332,-0.06653536563846352,-0.0149396064819717,0.79,2.8973333333333344,-0.0050699342713741435,0.0092267718945966,0.98,2.635666666666667,0.004395172897935039,-1,1,1,1
0.2143507003373157,0.79,6.651666666666666,0.04639213045465742,-0.0417010595786968,0.57,3.115333333333333,-0.009705616020997353,0.114696287838734,0.76,3.3426666666666667,0.03892355807461974,-0.0311259559732892,0.97,3.093333333333333,-0.014826849485271801,-1,-1,-1,-1
0.0269951876843066,0.95,8.44233333333333,0.005842594713838183,-0.3047079457224351,0.6,3.0369999999999995,-0.07091854138976483,0.0849300785819586,0.72,3.2010000000000005,0.028822038692437005,0.0875417712994588,0.71,2.3713333333333333,0.04170052376367225,1,1,-1,-1
0.154210404638305,0.65,4.916666666666667,0.033375907791239,-0.3598116029345326,0.63,3.861666666666666,-0.08374351379230045,0.0282581906378807,0.39,1.0976666666666666,0.009589755214429665,0.0671023774873207,0.86,3.9903333333333335,0.031964218286570374,-1,1,-1,1
-0.0025072212091303,0.34,1.1373333333333333,-0.000542640323682711,0.0351503777227246,0.42,1.918,0.0081809928240784,-0.1673542693812897,0.71,3.3443333333333327,-0.05679367437294112,0.0871188695164688,0.87,3.6513333333333335,0.041499074494489106,-1,-1,1,1
-0.31585281003274,0.47,2.0046666666666666,-0.06836033073113355,-0.0389452195447574,0.95,7.785000000000001,-0.009064214448592896,0.0324330621065143,0.65,2.708666666666667,0.011006547816226103,0.1011499614947291,0.71,2.493666666666668,0.04818278531944167,1,1,-1,-1
0.0009227028650664,0.39,1.6396666666666668,0.0001997014780902705,0.0005873474535107,0.43,1.991,0.0001367008155734636,-0.1831510535474096,0.77,4.060999999999999,-0.06215450215096581,0.1407914027623045,0.68,2.697,0.0670659863224235,-1,-1,1,-1
-0.3156263914979509,0.51,2.383,-0.06831132674753677,0.0446424230271045,1.0,7.479333333333334,0.01039019680855666,0.0882881356172888,0.82,3.4596666666666667,0.02996163553986365,-0.0001876468662924,0.82,2.4000000000000004,-8.938558691298986e-05,1,1,1,1
-0.1121207304017861,0.96,9.054,-0.024266398678827256,0.0700281274938943,0.63,4.293333333333334,0.016298533490319192,0.0191303769443089,0.38,1.1810000000000005,0.006492122386978491,0.0513006163734652,0.36,0.6903333333333332,0.024437049198545797,1,-1,-1,-1
0.0241364505601784,0.46,2.353,0.005223875458946904,-0.2923336972946453,0.66,4.238333333333333,-0.06803852574982865,0.3188983575884698,0.89,5.210666666666666,0.10822197453284783,-0.1411670968919542,0.56,1.4546666666666672,-0.06724494822539594,-1,1,1,1
0.2879106622406997,0.89,7.624666666666666,0.06231278452059298,-0.2951046024623114,0.8,5.041,-0.06868343362170687,0.2851269434350665,0.82,3.9203333333333337,0.09676124093081309,-0.161018365224749,0.56,1.2169999999999996,-0.07670110012365963,1,1,-1,1
0.1469677715181419,0.78,6.316999999999999,0.031808377664129195,-0.0970631011999962,0.97,7.791,-0.022590725501268206,0.007958190641391,0.48,1.7630000000000003,0.0027007072455092016,0.0069633862843813,0.36,0.557,0.0033170091365202587,-1,1,-1,-1
0.2917715394377183,0.9,8.447333333333335,0.0631483979256886,0.0614806249575794,0.69,4.796666666666668,0.014309164913259025,0.0253812564722223,0.35,0.857,0.008613433171371828,-0.1615335119373822,0.59,2.087,-0.0769464902661375,1,-1,-1,1
-0.0257261024842909,0.5,2.922333333333333,-0.005567925370259864,0.0247960082088651,0.33,1.0243333333333335,0.005771089199174346,-0.1298893873468861,0.37,0.8843333333333335,-0.04407951823847888,0.0556274317792233,0.97,4.768666666666666,0.026498127766760173,-1,-1,1,1
0.0420018577290863,0.49,2.7343333333333333,0.009090502900337452,-0.3016631665847349,0.68,4.610333333333333,-0.07020989135837911,-0.1953261680199116,0.47,1.4613333333333332,-0.06628627297080167,0.2240152811226936,0.8,3.729,0.10670968173499083,-1,1,1,-1
-0.3121444630211778,0.65,4.402333333333333,-0.0675577295823582,0.1098996880796896,0.64,4.391333333333333,0.025578347027751497,-0.3099433890134273,0.56,2.029,-0.10518299876514778,0.2016329241985759,0.72,3.091999999999999,0.09604784575718792,1,-1,1,-1
0.0067123525426311,0.31,0.8353333333333336,0.0014527609862032376,0.0166821907101653,0.86,7.329333333333334,0.0038826576364651083,-0.1792234315525354,0.69,3.422333333333334,-0.060821616617411416,0.0301022606889302,0.45,1.1766666666666663,0.014339212224813084,-1,1,1,-1
-0.0256593950857384,0.83,6.415666666666666,-0.005553487823141668,0.1223940282425388,0.94,6.942666666666666,0.02848631313896007,-0.086093028169111,0.72,2.771,-0.02921669955414708,-0.0590748092401831,0.63,1.6599999999999997,-0.02814028605987197,1,1,1,1
-0.0100012935206708,0.58,4.074000000000001,-0.002164589679418493,-0.0129686875351258,0.34,1.1246666666666667,-0.003018366985968062,-0.0185374573490042,0.35,1.0206666666666668,-0.0062909080256743875,0.0324114687692249,0.49,1.9420000000000004,0.01543920352037633,-1,-1,-1,-1
-0.2310086006336495,0.67,4.466333333333333,-0.04999741600974109,0.0431709619797162,0.85,6.536333333333333,0.010047725033016904,-0.1039339443593121,0.75,3.524,-0.03527122800070069,0.0411404603832079,0.49,1.2613333333333334,0.01959725877592545,1,1,1,1
-0.0093537205353442,0.65,4.827666666666667,-0.0020244348286673312,0.0068209359362215,0.33,0.941,0.0015875228536065134,-0.0459903569327804,0.79,3.826,-0.0156073780823884,0.0637900857546478,0.91,3.450333333333334,0.030386408081679132,-1,-1,1,1
-0.2189773734310094,0.78,5.783666666666668,-0.04739348581013757,-0.3106645423972729,0.78,4.962333333333333,-0.07230489561438169,0.1878467579001022,0.76,3.1203333333333343,0.06374804562580136,-0.0055672361119127,0.98,2.838333333333333,-0.0026519529858339192,1,1,-1,1
0.0139782115197135,0.72,6.077333333333334,0.003025317908105066,0.0183694038574016,0.31,0.8119999999999997,0.004275344132158361,-0.0474388755257559,0.59,3.151333333333334,-0.0160989502041917,-0.0210059583869883,0.43,1.2016666666666669,-0.010006188518837193,-1,-1,-1,-1
0.1904032170039276,0.64,4.680333333333333,0.04120915335630889,-0.3452986201626342,0.56,2.805,-0.08036572340696085,0.0739306652865599,0.98,4.5183333333333335,0.025089256138984474,0.04505229622962,0.99,2.832333333333333,0.021460661826280467,-1,1,1,1
0.2659324975947008,0.88,7.592333333333332,0.05755602898022575,-0.3246600392124747,0.76,4.691333333333334,-0.07556224493556853,0.3224284377568196,0.93,5.167333333333333,0.10941994948940457,-0.1740715557146112,0.31,0.001,-0.08291898756338527,1,1,-1,-1
0.5352185011862609,0.83,7.1196666666666655,0.11583786052345667,-0.3315638053061462,0.79,4.969999999999998,-0.07716904590132112,0.2738672966942905,0.83,3.899666666666667,0.0929401450429452,-0.1231124658131255,0.64,1.5933333333333335,-0.058644624503688396,-1,1,-1,1
0.1200945707514273,0.65,4.949333333333333,0.025992184697454814,0.0146121216415169,0.39,1.518666666666667,0.0034008642307285135,0.2217233740504989,0.84,4.803333333333334,0.07524448078467548,-0.1184905603038433,0.67,2.1726666666666667,-0.05644297976127203,-1,-1,1,1
-0.2776177655468714,0.71,4.804333333333333,-0.0600850828829265,-0.1182555316751177,0.82,5.631,-0.027523108390845607,0.1987750111615245,0.94,4.259000000000001,0.06745667917001162,-0.0480215835389084,0.74,1.889,-0.022875081870154045,1,1,1,1
0.293217343384085,0.92,7.768666666666666,0.0634613146793365,0.0085656639425426,1.0,6.770666666666666,0.0019935955112682746,-0.0138640646908678,0.51,1.451,-0.004704936291434506,-0.0364626112569297,0.8,2.55,-0.017368965290910674,1,1,-1,1
0.0169623976714001,0.46,2.235,0.003671188217985858,0.375164820399072,0.83,6.6370000000000005,0.08731686264489924,-0.0698260659282752,0.98,4.322666666666667,-0.023696311218919793,0.0854877104441582,0.77,2.208,0.040722071851664605,-1,-1,1,-1
-0.2634776218325401,0.72,4.976666666666666,-0.05702471783251821,0.0793456039236257,0.86,6.441666666666666,0.01846710784850802,0.047348329922531,0.65,2.545666666666667,0.016068222469999626,0.0445861492903327,0.78,2.6213333333333333,0.021238612726398553,1,1,-1,1
0.1676276115070853,0.93,7.655666666666666,0.036279806917362926,0.1547586196227834,0.92,6.424666666666667,0.036018934606775334,0.3107601920734257,0.97,4.662666666666667,0.1054601906598504,-0.3486008293962896,0.36,0.0,-0.16605600908563864,1,1,1,-1
0.038583334361768,0.48,2.709,0.008350628564637341,0.0328264798383666,0.38,1.508,0.007640122621607355,-0.0045367998672785,0.63,3.0466666666666664,-0.0015396173357870983,-0.0254219348899003,0.79,3.386,-0.012109738976704598,-1,-1,-1,1
-0.3491186818463534,0.59,3.4113333333333338,-0.07556009570711203,-0.2372776433629404,0.8,5.7620000000000005,-0.055224632661955486,0.001657145544148,0.64,2.5420000000000003,0.0005623721747336192,0.101756982190551,0.86,3.2086666666666663,0.04847193963486639,1,1,1,1
0.0694175607386125,0.94,7.921666666666666,0.015024110154816138,0.0323928148998211,0.77,4.915000000000001,0.0075391902851675826,0.1493529643782194,0.91,4.199666666666666,0.05068471606305129,-0.0391722824242164,0.55,1.1853333333333331,-0.01865971718256077,1,-1,1,-1
0.0067908421853419,0.42,1.9356666666666664,0.0014697485758787025,-0.0116765948047197,0.63,4.328666666666666,-0.0027176418717493804,0.4776259890504324,0.85,5.911666666666667,0.16208809607588603,-0.1743236852751996,0.3,0.003,-0.08303908948246656,-1,-1,-1,-1
-0.3402502675535466,0.47,2.186333333333333,-0.07364069618030666,-0.2919712394962594,0.69,5.0520000000000005,-0.06795416635343703,0.2424154169856485,0.55,3.033,0.08226657321718076,-0.4942861888082195,0.34,0.0,-0.23545323171430474,1,1,-1,1
-0.381507899828053,0.54,2.880333333333334,-0.08257012564201194,0.0504034016447541,0.64,4.293666666666667,0.01173102236390171,0.3146200928456943,0.9,5.418,0.10677009418596024,-0.1947617629366882,0.48,0.9713333333333334,-0.09277476801119144,1,-1,1,1
-0.0299608411838159,0.48,2.6386666666666665,-0.006484453983791756,-0.0221525404729154,0.53,3.185,-0.005155841455634282,0.0012266242309826,0.44,1.6293333333333335,0.00041626961421381954,-0.0877794840900509,0.67,2.9636666666666667,-0.04181375825420027,-1,-1,-1,1
0.3413448686999309,0.9,8.380666666666666,0.07387760177053318,-0.2591873701909506,0.67,4.104666666666667,-0.06032396102113808,0.4093038180414932,0.67,3.784,0.1389021495979176,-0.5942494042676914,0.37,0.0,-0.2830707105462251,1,1,1,-1
0.0760571119525321,0.62,4.407666666666667,0.016461114678672666,0.0111982845707792,0.59,3.6823333333333337,0.0026063186699784723,-0.0763583243265726,0.55,2.031333333333333,-0.025913111290793482,0.0644943444380388,0.97,3.937,0.030721881713598895,-1,-1,-1,1
0.2581498862934701,0.91,7.564000000000001,0.055871630850448654,0.0180146168720298,0.86,5.653666666666665,0.004192770061282114,0.1316701843944256,0.89,3.4466666666666668,0.04468385303086967,-0.0390736724878384,0.83,2.027333333333333,-0.018612744338234847,1,1,1,-1
0.5758210464763343,0.88,8.234666666666666,0.12462550887227944,-0.0045745834878374,0.5,2.366333333333334,-0.001064700783085765,0.2106421588642648,0.87,4.392,0.0714839377804835,-0.0352028864074149,0.68,1.9736666666666665,-0.016768895344379846,-1,-1,-1,-1
0.0780513580185449,0.59,3.8603333333333336,0.01689273129344258,-0.3068948553095927,0.72,4.694333333333333,-0.07142752856994748,0.3428888013211151,0.84,4.237666666666667,0.11636341875444683,-0.0806060992414283,0.78,2.386,-0.03839671629919241,-1,1,-1,1
-0.3293047408499863,0.76,5.901333333333332,-0.07127174519518079,-0.3062779420243435,0.73,5.114999999999999,-0.0712839465237028,0.0135593612341684,0.3,0.515,0.004601531526416721,0.200567570769766,0.71,3.303666666666666,0.09554036463914169,1,1,-1,-1
-0.0305677423667799,0.32,0.956,-0.006615806196818561,0.0027730238320551,0.39,1.6923333333333337,0.0006454009754886555,-0.2548581387293287,0.42,1.4163333333333332,-0.08648915976747461,0.0330277655743138,0.47,1.7549999999999997,0.01573277651055689,-1,-1,1,-1
0.2387396078780597,0.93,8.509000000000002,0.05167064542333374,-0.3315877429918159,0.58,2.8536666666666672,-0.07717461722223931,-0.0628012084106197,0.71,3.093333333333333,-0.021312341739987344,-0.0226102304531696,0.68,2.1950000000000003,-0.010770383535983282,1,1,1,1
0.2400958303526472,0.93,8.829333333333334,0.051964173971957975,-0.3913979475612539,0.8,5.908333333333333,-0.09109500403142282,0.4013682367191823,0.34,1.217,0.13620911509544853,-0.3253234120994311,0.32,0.0,-0.15496781108900334,1,1,-1,-1
0.0033730864573959,0.3,0.7613333333333332,0.0007300403811141964,0.0066006562366354,0.62,4.143333333333334,0.0015362543677933734,0.1149724890034979,0.84,4.543000000000001,0.0390172902457261,-0.0640500228386193,0.71,2.3666666666666667,-0.030510229114613614,-1,-1,1,1
-0.2678485882986194,0.7,4.537000000000001,-0.05797073035399903,0.151902734584354,0.93,6.858999999999999,0.035354248292731,0.2137388296673945,0.92,3.7003333333333335,0.07253483008148866,-0.1061371214456099,0.9,2.184333333333334,-0.05055841901930747,1,1,1,1
-0.329717332325691,0.7,5.245666666666667,-0.07136104276936762,0.0590150161487326,0.49,2.6630000000000007,0.013735312531606819,0.0401730631266048,0.43,1.4663333333333337,0.013633209802241723,0.1504052030829181,0.79,3.7923333333333336,0.07164552021553568,1,-1,-1,-1
-0.2875912785393435,0.7,4.974333333333334,-0.06224365999562016,-0.2645801265925174,0.7,4.559333333333333,-0.06157908555411567,0.6746955069785896,0.86,5.557333333333335,0.22896599570415538,-0.4773178283569939,0.36,0.0,-0.22737035301852873,1,1,1,-1
0.0955131024756861,0.67,5.339,0.020671993621705475,-0.0249790098389679,0.32,0.8533333333333336,-0.0058136814874983995,-0.1184521487413454,0.55,2.388,-0.040198154425711216,-0.0216129390417716,0.7,3.055333333333334,-0.010295323760712712,-1,-1,-1,1
0.2305669903712592,0.92,7.918000000000001,0.04990183787134133,0.0561986146538551,0.9,6.659666666666666,0.013079815722978769,-0.0250401092480807,0.47,1.384,-0.008497660777678138,0.0284269886656529,0.63,2.0726666666666667,0.013541196377289079,1,1,-1,-1
0.018342349761165,0.44,2.2066666666666666,0.003969852590291646,0.0105335439005055,0.31,0.7836666666666668,0.002451605150360548,0.0779429947598888,0.84,4.412999999999999,0.026450888169213833,-0.0033226881529127,0.91,3.380666666666666,-0.0015827625397918455,-1,-1,1,1
-0.3683037319017059,0.57,3.206000000000001,-0.07971233474130426,-0.2850620460034774,0.67,4.164666666666666,-0.06634610220031482,0.2265060300975996,0.9,4.468333333333333,0.07686753235773074,0.0829324850097359,0.82,2.629666666666667,0.039504890186637845,1,1,1,-1
-0.2457652900412918,0.67,4.394333333333334,-0.053191220643926486,-0.0082839810373753,0.95,7.626000000000001,-0.0019280358793343786,0.0256660473905091,0.35,0.7186666666666665,0.008710080378146703,0.0323701992316434,0.85,3.383666666666666,0.015419544775675517,1,1,-1,1
0.110148789418452,0.63,4.665333333333334,0.02383960957478534,0.0596803715202987,0.5,2.766,0.013890169118445863,-0.3031985621605648,0.62,2.666666666666667,-0.10289406104399175,0.1884764711919415,0.68,2.9106666666666667,0.08978076921641216,-1,-1,1,-1
-0.2070561604321836,0.69,4.976,-0.04481336609161568,-0.314027111936602,0.58,3.086,-0.07308750903289785,-0.0555942452400954,0.75,3.2433333333333336,-0.018866572528136585,0.1317643207169117,0.95,3.3926666666666665,0.06276593568644956,1,1,1,1
0.0242248047092004,0.51,2.948000000000001,0.0052429980333130646,-0.3870216249051967,0.73,5.170333333333333,-0.09007644700402823,0.0175895549968618,0.44,1.4539999999999995,0.00596922601705908,0.1559037284481568,0.78,3.565333333333333,0.0742647428364025,-1,1,-1,-1
-0.0173052782930462,0.43,2.0356666666666663,-0.0037453982042595095,0.0199796352863037,0.64,4.575,0.004650113697050891,0.0057577945070932,0.42,1.3936666666666666,0.0019539764808576775,0.1071892729239718,0.74,3.509,0.05105961138810622,-1,-1,-1,-1
-0.2454380297562517,0.7,4.820000000000001,-0.05312039138228975,-0.2962951688505617,0.74,4.688333333333333,-0.06896052922379957,0.2163079329206736,0.92,4.377,0.07340668602001131,0.047046179021208,0.74,2.1103333333333336,0.02241044791694764,1,1,1,1
0.0672866116060384,0.6,3.809333333333333,0.014562906762454716,-0.0129134522453924,0.98,7.500666666666667,-0.00300551137706083,-0.0122757205488113,0.5,1.4813333333333332,-0.004165912695982625,0.0236298341449625,0.97,3.389666666666666,0.011256071766276157,-1,1,-1,1
-0.0169626834013545,0.52,3.105,-0.003671250058797661,0.0140028749081577,0.37,1.3453333333333333,0.00325906651825379,-0.0552178724436105,0.98,5.549666666666667,-0.01873884591485434,0.0696620011164754,0.6,1.8706666666666671,0.033183495031708414,-1,-1,1,-1
-0.3460700519838289,0.63,4.258666666666668,-0.07490027778224576,-0.1115286956424659,0.38,1.3296666666666668,-0.025957486600206973,0.103250703831089,0.69,3.706333333333333,0.0350393621497621,-0.0663945586846996,0.67,2.5446666666666657,-0.03162704879181447,1,1,-1,1
-0.316020658854117,0.63,4.133,-0.0683966584147181,-0.3541804242850865,0.59,3.297666666666666,-0.08243289822834766,-0.0484669329571412,0.55,2.046,-0.016447833798321904,0.1168890104174282,0.99,3.979666666666668,0.05568008145448882,1,1,-1,1
-0.0251636122776939,0.4,1.643666666666667,-0.005446185068022222,-0.2717336447810341,0.71,4.860666666666666,-0.06324401448969677,0.0922177166817554,0.84,4.387333333333333,0.031295185907132275,0.0781119708528059,0.67,2.226,0.03720863821263397,-1,1,1,-1
-0.3983899920482652,0.6,3.731333333333333,-0.0862239332731284,0.0936185564915632,0.66,4.846333333333333,0.021789032962877944,-0.0087239187324809,0.36,0.9496666666666672,-0.0029605662381978915,0.1265670160396315,0.67,3.1143333333333327,0.06029019954375048,1,-1,-1,1
-0.2623593229561889,0.65,4.215333333333334,-0.056782683319557256,0.0400411503744519,0.95,7.976,0.009319284317945127,-0.2741102106562088,0.57,2.14,-0.09302258080335234,0.0394215532992068,0.44,1.0976666666666666,0.018778457366724635,1,1,1,-1
-0.2218737729048889,0.81,6.050333333333334,-0.04802035636399891,0.397275396887351,0.86,6.471666666666667,0.09246293729063212,0.1308363177971809,0.86,4.058000000000001,0.044400870420569546,-0.1566427269213983,0.51,0.9653333333333336,-0.07461676476761643,1,-1,1,1
0.0851585198669448,0.67,5.172333333333333,0.018430941241506522,0.0084397152666703,0.32,0.8370000000000001,0.0019642818799428473,0.1716251630009226,0.93,4.771666666666666,0.05824305324096551,-0.0304913487530362,0.99,3.052,-0.014524554328617576,-1,-1,1,1
-0.0078217293863851,0.37,1.4146666666666663,-0.001692864494975642,-0.3858097075136113,0.6,3.638,-0.08979438211237484,0.0144995888836261,0.66,3.518333333333334,0.004920609032817681,0.0608817997280501,0.56,2.0686666666666667,0.0290010459995157,-1,1,-1,-1
-0.2311734370229805,0.66,4.105666666666666,-0.0500330917097294,-0.017757249536384,0.95,6.977999999999999,-0.004132869699963685,0.2328251630624196,0.89,3.6763333333333335,0.07901200576286173,-0.0530475741791343,0.86,2.203333333333333,-0.02526921256933525,1,1,1,1
-0.015974695643242,0.48,2.603,-0.0034574189078388296,0.0191279897147458,0.55,3.344,0.004451899431345604,-0.0595052593096225,0.51,1.863,-0.020193821963444665,0.0561061637398729,0.94,4.165,0.02672617174171252,-1,-1,-1,1
-0.3042851528339412,0.7,5.3020000000000005,-0.06585673143812015,-0.4375260248115262,0.62,3.859333333333333,-0.10183097597317073,0.0502247076630184,0.41,1.4896666666666667,0.01704435568351585,0.0206437216786892,0.46,1.5096666666666665,0.00983363705867963,1,1,-1,-1
-0.0096864584846345,0.95,7.719666666666666,-0.0020964496265028364,0.0515603505386437,0.86,5.656333333333333,0.012000293740539496,0.1892611320995723,0.93,3.866666666666666,0.06422803043899535,-0.1112857531108819,0.68,1.4543333333333337,-0.053010969772177584,1,1,1,1
0.49585709060291,0.83,7.838666666666669,0.10731883216577671,-0.0053542631526655,0.37,1.2546666666666664,-0.0012461655113841135,0.0693045707274624,0.76,3.985,0.023519335580763023,0.0512947364993019,0.65,2.294333333333333,0.024434248320420595,-1,-1,-1,-1
0.2503226004076992,0.87,7.531333333333334,0.05417756375690921,-0.286403698454218,0.65,3.528666666666667,-0.06665836197625515,0.1076267163304107,0.83,3.585666666666666,0.036524414367773705,-0.0022311472159302,0.84,2.5033333333333334,-0.0010628070019269038,1,1,1,1
0.019404641523282,0.31,0.8173333333333332,0.004199765429071675,-0.0538477222890056,0.98,7.734666666666666,-0.012532662752995727,0.1902273756038903,0.79,3.4350000000000005,0.06455593673712617,-0.010289008106135,0.93,2.8643333333333323,-0.0049011691294982,-1,1,-1,1
-0.2741137748248174,0.74,5.351666666666668,-0.05932671076455401,0.0940282540144936,0.69,4.515666666666665,0.021884387058972606,0.0435518871259632,0.82,3.5116666666666663,0.01477985416747053,0.0537357174649715,0.89,2.822333333333333,0.025597009631445223,1,-1,1,-1
0.2309165046916632,0.88,8.283,0.049977483595486094,0.0151994992454831,0.47,2.252333333333333,0.0035375720635995446,0.0291028465882834,0.66,3.347333333333333,0.009876399320861415,0.0054505183272424,0.52,1.6376666666666664,0.002596354467766041,1,-1,-1,-1
-0.0024126370219721,0.45,2.165666666666666,-0.0005221693761062124,0.0958413619199323,0.93,8.136333333333335,0.02230637463704874,0.0079619914239148,0.63,2.9936666666666665,0.0027019970865501093,-0.003756729816629,0.46,1.201,-0.0017895182912868726,-1,1,-1,-1
-0.3770389742400355,0.59,3.627333333333333,-0.08160291173253925,0.0134663501259417,0.54,3.193666666666667,0.0031341943069827386,-0.0126359277091232,0.49,1.8023333333333336,-0.004288153307143531,0.0634625084017823,0.85,3.8773333333333326,0.030230366605880334,1,-1,-1,1
0.0032082277448139,0.34,1.101,0.0006943598496829697,-0.0385591513079379,0.89,7.846333333333333,-0.008974359895679143,0.0359898199389796,0.43,1.4733333333333332,0.012213576157404626,0.0572445279191375,0.59,2.336,0.027268431531576178,-1,1,-1,-1
-0.0055284280180034,0.31,0.825666666666667,-0.001196523050387943,0.0235342893046199,0.72,5.3373333333333335,0.00547743337040751,-0.0982440344005852,0.73,3.2216666666666667,-0.03334028895383931,0.0885219813471058,0.87,3.2836666666666674,0.042167446831123896,-1,-1,1,1
0.0810153143858141,0.94,8.474,0.017534223251415564,0.0133628148769262,0.62,3.6633333333333336,0.003110097236506953,0.0153642356581662,0.39,0.947,0.0052140372646900515,-0.0383316392607313,0.98,3.739,-0.018259276801982183,1,-1,-1,1
-0.0021914888680574,0.31,0.8779999999999996,-0.0004743060661656693,0.0099121777510187,0.48,2.693333333333334,0.002306986732596282,0.0151182392631774,0.66,4.117666666666667,0.005130555443726879,-0.2706049374157026,0.31,0.0113333333333333,-0.12890266504511896,-1,-1,1,-1
-0.162630280303885,0.81,6.717333333333333,-0.03519822966690764,-0.2342045357120836,0.52,2.4713333333333334,-0.05450938937673109,0.2619444215117799,1.0,6.009,0.08889397464521268,-0.3402180983282683,0.34,0.0,-0.16206289504513421,1,1,1,1
-0.0173903793425296,0.58,3.8686666666666656,-0.003763816707130036,0.022350940566683,0.45,2.1733333333333333,0.0052020176235324685,0.3349664815328754,0.83,5.175000000000001,0.11367488471229172,-0.2142868854158914,0.53,1.3896666666666666,-0.1020755603283519,-1,-1,-1,1
-0.3683027895663615,0.63,4.286666666666666,-0.07971213079074958,0.0122492997951821,0.39,1.587,0.0028509347613520364,0.6468250674828786,0.75,5.367666666666667,0.2195078284808032,-0.5952753134131044,0.36,0.0,-0.28355940237942234,1,-1,-1,-1
0.0360683643817107,0.96,8.040666666666665,0.007806311166929945,-0.2626941510470582,0.75,4.415333333333334,-0.06114013856681731,0.1193059087835668,0.73,2.765333333333333,0.040487888114668254,-0.0048260097520933,0.99,2.77,-0.0022988698008230136,1,1,-1,1
0.5929380727197247,0.88,7.650999999999999,0.12833016350242304,-0.1560661908800966,0.84,5.447666666666665,-0.03632326223470107,0.1245922844908284,0.89,3.842666666666666,0.04228188298340512,-0.0123833788479099,0.64,1.5366666666666664,-0.005898822656390727,-1,1,1,-1
0.1280788466046463,0.77,6.165666666666668,0.02772022928226658,0.0348259962123211,0.64,3.878000000000001,0.008105495404681992,0.2860416446654192,0.84,3.8523333333333336,0.0970716557413658,-0.1201556821054992,0.92,2.682000000000001,-0.05723616055061013,-1,-1,-1,1
-0.0548799593657136,0.98,9.02533333333333,-0.011877722956976306,0.0407201346406265,0.45,2.083,0.009477312930128304,0.0055873894388898,0.35,0.8276666666666669,0.0018961474813895306,0.1447112153311995,0.78,3.6586666666666674,0.06893318908462483,1,-1,-1,-1
0.571683504230192,0.9,8.243999999999998,0.12373001658164254,-0.3103303037802201,0.76,4.800333333333334,-0.07222710402564803,-0.1539647343487368,0.39,0.7293333333333334,-0.0522497754006875,0.0632463862947076,0.96,3.630666666666666,0.03012741683769373,-1,1,1,1
0.0578920491896268,0.46,2.3243333333333327,0.012529632485763605,-0.3315069098685255,0.76,5.208333333333332,-0.07715580390515911,0.2308287420209698,0.92,4.346666666666666,0.07833449638734016,0.0188294239523769,0.92,2.759000000000001,0.008969396315918577,-1,1,1,-1
-0.3542094557686042,0.63,4.114333333333334,-0.07666189685609158,0.0679001641079555,0.5,2.6623333333333346,0.015803265606497505,0.2310509920066508,0.83,4.202333333333333,0.07840991958008464,-0.0097397372348169,0.89,3.0903333333333327,-0.004639523943638967,1,-1,-1,-1
-0.0548919389892583,0.84,7.846666666666667,-0.011880315718546055,0.026000075466922,0.33,0.998,0.006051327029776746,0.4955022325499869,0.61,3.913333333333334,0.16815461326770026,-0.4863090822661041,0.34,0.003,-0.23165333692137305,1,-1,-1,-1
0.0262193485463095,0.36,1.3493333333333333,0.005674679094970832,-0.3875388789900533,0.74,5.6483333333333325,-0.09019683410170944,0.0001932642400674,0.33,0.7739999999999999,6.558653304096094e-05,-0.0792672900382305,0.63,2.727666666666667,-0.03775897451987663,-1,1,-1,1
-0.3227118278695648,0.47,2.036333333333333,-0.06984483462953954,-0.2970635559878687,0.78,5.424333333333334,-0.06913936569907189,0.1409235621609923,0.97,4.396666666666666,0.047824097529364416,0.060923695868567,0.9,2.650333333333334,0.029021003226531988,1,1,1,1
-0.2242622228088713,0.78,6.183000000000001,-0.04853729089864514,-0.3370654387971186,0.78,5.621999999999999,-0.07844951077897894,0.0409433480895753,0.58,2.744333333333333,0.013894615223944164,0.0202297639979376,0.37,0.6556666666666666,0.009636448312700446,1,1,-1,-1
0.0070300030789234,0.36,1.2406666666666664,0.0015215104005763841,0.053332114079474,0.89,7.157333333333335,0.012412658720735019,0.0338075583993662,0.99,4.629,0.011472999584511692,-0.0164881072688993,0.67,1.755,-0.007854110086860478,-1,1,1,1
-0.0748589679514246,0.95,8.581333333333333,-0.01620179920773941,0.0096248972581747,0.43,1.717,0.002240124303151177,0.0556549772674439,0.69,2.897333333333334,0.018887182668517175,-0.0076115192058785,0.92,3.2280000000000006,-0.0036257472611174635,1,-1,-1,1
-0.0268547614294383,0.52,3.186000000000001,-0.005812202122981902,0.0100766538101004,0.36,1.319,0.0023452673300252583,-0.1603505985523425,0.55,2.5496666666666665,-0.05441689485040469,0.0532234219019835,0.57,2.3793333333333333,0.02535297763413359,-1,-1,-1,-1
-0.2394709388297622,0.69,4.874333333333334,-0.051828928092172794,0.0663318985885119,0.88,7.424333333333332,0.01543826329949461,0.0068534719134714,0.49,1.918,0.002325807722843245,0.0008047711485817,0.41,0.936,0.00038335274586746295,1,1,-1,-1
-0.3150152475434167,0.72,5.508666666666668,-0.06817905626733442,0.0795898747353183,0.49,2.645666666666666,0.01852396008985099,-0.1512954468605643,0.67,3.3723333333333327,-0.05134392074295157,-0.121910212724223,0.54,1.7003333333333333,-0.05807193123098514,1,-1,1,1
0.0912363003076164,0.69,5.570999999999999,0.019746361170784526,0.0079167689567967,0.45,2.1993333333333336,0.0018425699586029991,-0.245167894683087,0.7,3.9273333333333342,-0.08320065946813231,0.026498387684004,0.37,0.7013333333333333,0.012622507277535978,-1,-1,1,-1
0.1328927530100312,0.94,7.911,0.028762107725414585,0.1134538521190409,0.93,6.802666666666667,0.026405552662094725,0.0250370696362427,0.62,2.37,0.008496629249019887,-0.156883663266919,0.54,1.257,-0.0747315347985717,1,1,-1,1
0.5192079584947731,0.83,7.2923333333333344,0.11237268320411735,0.0219566618125846,0.77,5.367666666666668,0.005110252132890806,0.0082888118139243,0.39,0.91,0.00281290749760361,-0.0311196085084923,0.96,3.610666666666666,-0.014823825870342915,-1,-1,-1,1
-0.0638447623746643,1.0,8.78,-0.01381798398732081,0.0057877622391533,0.39,1.3896666666666664,0.0013470592469728626,-0.1507956313041165,0.68,2.8603333333333327,-0.0511743023515931,0.1751304647269762,0.79,3.0716666666666663,0.08342339888358398,1,-1,1,-1
0.0305336283746542,0.45,2.238666666666667,0.006608422872338939,-0.3459885136415863,0.75,5.371333333333332,-0.0805262910584725,-0.1378628225440361,0.69,3.1980000000000004,-0.04678539890644654,0.154011127551918,0.65,2.452333333333334,0.07336320237774785,-1,1,1,-1
-0.0269228703966248,1.0,8.397,-0.005826943012962088,0.0769265416116704,0.65,4.002,0.01790408882290277,-0.1365315799607236,0.72,3.2596666666666674,-0.04633362580219555,0.0210568410349856,0.51,1.3736666666666666,0.010030426468794955,1,-1,1,-1
0.0252091802258505,0.44,2.118333333333333,0.005456047383340554,-0.3119348546313407,0.73,5.0906666666666665,-0.07260055147769064,-0.0099002995024863,0.71,3.2686666666666664,-0.0033597851325665702,0.0744521615776938,0.78,2.9219999999999997,0.035465288022411535,-1,1,-1,1
-0.2917509624902079,0.73,5.188999999999998,-0.06314394443693509,-0.225880803525202,0.74,4.789666666666667,-0.05257210170865563,0.0467125350039769,0.8,3.551333333333333,0.01585245785457734,0.0747274866771747,0.77,2.458,0.03559643913671061,1,1,1,-1
-0.0182758668328539,0.55,3.393666666666668,-0.003955463625486013,0.0860698112453164,0.66,4.648666666666667,0.020032117825934316,-0.0172803044627376,0.58,2.3920000000000003,-0.005864278146893353,-0.0035621247822361,0.81,3.298333333333333,-0.0016968181809193144,-1,-1,-1,1
0.1448063332475779,0.85,7.71333333333333,0.03134057547799266,0.0131357199867823,0.62,3.994333333333334,0.0030572425650349302,-0.0291925677484854,0.49,1.904,-0.00990684727044593,0.0126188776490603,0.52,1.7773333333333332,0.006011002513022772,1,-1,-1,-1
-0.0368632519948715,0.55,3.420000000000001,-0.007978349465794916,0.0247765064057339,0.42,1.8136666666666663,0.0057665502974097215,0.1554465978412231,0.93,4.771333333333334,0.05275266351324393,-0.0308310881927074,0.93,3.002,-0.014686389214605921,-1,-1,1,1
-0.0088793562426812,0.35,1.1793333333333331,-0.0019217677036538743,-0.2885456570119808,0.71,4.872,-0.06715688713375871,0.0982998700744897,0.73,3.3333333333333326,0.03335923745807436,0.0233656247973428,1.0,3.422000000000001,0.0111302156405038,-1,1,-1,1
0.0915015668683683,0.94,9.117333333333333,0.019803773070406476,-0.037454443434995,0.4,1.521,-0.008717247233831247,-0.0570798715227574,0.6,2.850999999999999,-0.019370737588575857,0.0232810735388488,0.51,1.6813333333333336,0.011089939647549344,1,-1,-1,-1
0.0536698920350495,1.0,8.063333333333334,0.011615826908235871,-0.2458482791452043,0.73,4.209666666666666,-0.05721938533248399,0.1336077677154454,0.96,4.322666666666667,0.045341395121736364,-0.0703216022664214,0.61,1.3423333333333334,-0.03349769604705888,1,1,1,1
0.0495683379601858,0.47,2.447333333333334,0.01072812357249462,-0.0612179120601563,0.98,8.320666666666666,-0.014248020411610563,-0.0382466223778927,0.6,2.8040000000000003,-0.012979449076652777,0.0491465238183594,0.39,0.813,0.023410947185187356,-1,1,-1,-1
-0.3625836848124839,0.63,4.387666666666666,-0.07847433938905034,0.0396049490848011,0.45,2.3543333333333325,0.00921776166437262,0.0166621565264357,0.39,1.3776666666666666,0.005654502246114567,-0.2740987806341644,0.45,1.2319999999999998,-0.13056695730235038,1,-1,-1,1
-0.0226426439987855,0.32,0.9486666666666662,-0.004900569452663247,-0.0228254125829079,0.37,1.3963333333333336,-0.0053124475082575034,-0.0378828254154128,0.37,0.9873333333333332,-0.012855990223159924,0.0296428957521133,0.95,4.774666666666667,0.014120393731885818,-1,-1,-1,1
-0.2601949607792759,0.79,5.911333333333333,-0.05631424830952713,0.0501791685775065,0.94,7.466666666666668,0.011678833760736636,-0.1464475016685086,0.39,0.8146666666666664,-0.04969871251711195,0.1192846952645005,0.67,2.5403333333333333,0.056821265958899525,1,1,1,-1
-0.0110507155769308,0.31,0.7996666666666666,-0.0023917171152486308,0.260639338287568,0.92,7.961666666666667,0.0606618959552352,-0.1611149894605335,0.64,2.3616666666666664,-0.05467630005407193,0.080149817225382,0.88,3.2653333333333334,0.038179366355609624,-1,-1,1,1
0.3063544714060224,0.89,8.717999999999998,0.06630459606836005,0.0147004351440385,0.45,2.1123333333333334,0.0034214185512566634,0.0709164818464769,0.7,4.147,0.024066356911918066,-0.2488136380133173,0.31,0.001,-0.11852237932457996,1,-1,1,-1
0.0423196576220212,0.51,2.806666666666666,0.009159284640113955,-0.0351588633543658,0.95,7.806666666666667,-0.008182967792658029,-0.0399280232033087,0.56,2.0176666666666665,-0.013550052571395453,-0.0052430559709284,0.75,2.701666666666667,-0.002497529771953736,-1,1,-1,1
-0.3803214444445748,0.55,2.922666666666668,-0.08231333994995525,0.0119068557115182,0.74,5.296000000000001,0.002771233410396388,0.09926801258388,0.94,4.862333333333333,0.0336877882063056,0.0754717626425209,0.61,1.7283333333333335,0.03595097500134922,1,-1,1,-1
-0.0064574448978358,0.34,1.1383333333333332,-0.0013975910768321772,-0.002615020741278,0.41,1.7896666666666663,-0.0006086269139970207,0.0350808665585145,0.73,3.940333333333334,0.011905111948507125,-0.0439074623924433,0.73,2.867,-0.0209153202147961,-1,-1,-1,1
-0.2886898523462646,0.43,1.6916666666666669,-0.062481425392628666,-0.2909821327934523,0.7,4.7076666666666656,-0.06772395901678353,0.1440263961822419,0.94,5.4896666666666665,0.048877081392205944,0.0069198226931317,0.46,1.021666666666667,0.0032962576193283047,1,1,1,-1
-0.0270492136487727,0.35,1.2326666666666666,-0.0058542876058488265,-0.0104339575324625,0.49,2.7969999999999997,-0.0024284271529927104,0.0273944513766579,0.43,1.6853333333333331,0.00929663495806352,-0.2112070835526003,0.57,2.251333333333333,-0.10060849667541018,-1,-1,-1,1
-0.3301672271828981,0.45,1.972,-0.07145841395067745,0.0134900845737471,0.43,2.018333333333333,0.0031397183257773904,-0.0640178510806706,0.82,5.236999999999999,-0.021725223992029974,0.0166919510268044,0.37,0.6526666666666665,0.007951211063279152,1,-1,1,-1
-0.0127433627464059,0.31,0.8386666666666667,-0.002758058387642063,-0.3189801008451414,0.5,2.4070000000000005,-0.07424028090460108,0.1017316463987318,0.81,4.297666666666667,0.034523851828537296,-0.0084933828604003,0.8,2.9406666666666674,-0.004045823023074688,-1,1,-1,1
-0.3581347638517065,0.61,3.916,-0.07751145510049869,0.0125707004108314,0.33,0.9480000000000002,0.0029257383993391587,0.0123435866351595,0.95,5.348,0.004188943864672107,0.0863705204824167,0.65,2.115333333333333,0.04114259842352567,1,-1,1,-1
0.2236202201053689,0.88,8.714,0.048398341629404325,-0.3160753772608953,0.39,1.2326666666666666,-0.07356422777691916,-0.0062833005179939,0.33,0.7796666666666668,-0.002132313235423046,0.1411545770626991,0.61,2.8343333333333325,0.06723898440458652,1,1,-1,-1
0.0689017788630881,0.61,4.137,0.014912478982079959,-0.1876045178084355,0.82,6.284000000000002,-0.043663576706410814,0.1510411862478693,0.74,4.148666666666668,0.05125763436079562,-0.2540708108659476,0.36,0.263,-0.1210266336732945,-1,1,1,-1
-0.0366976984377198,0.55,3.4120000000000004,-0.007942518548477977,0.0388785943319822,0.62,4.1803333333333335,0.009048707918565931,-0.0088520897096737,0.48,1.717,-0.0030040625933829804,0.0082398670763592,0.83,3.6796666666666673,0.003925060776435781,-1,-1,-1,1
-0.0258482660919305,0.52,3.115666666666667,-0.005594365358622437,-0.0042855977933635,0.46,2.307333333333333,-0.000997441480457451,-0.1052870530898726,0.8,4.827333333333334,-0.035730421643735584,0.0163380487108848,0.43,1.0596666666666663,0.007782629691027262,-1,-1,1,-1
-0.2793567143379709,0.66,4.714,-0.06046144526030014,0.0072718302531137,0.33,0.9490000000000002,0.001692465201595225,0.0570925668619355,0.66,3.0606666666666653,0.019375045903876092,0.0339344176455553,0.95,3.832,0.01616466023510317,1,-1,-1,1
-5.389155139479129e-06,0.58,3.7396666666666665,-1.166380085895054e-06,-0.2785976890351156,0.67,4.281000000000001,-0.06484157048837651,-0.0612840446969653,0.78,3.8216666666666654,-0.0207974740748702,0.142581492415915,0.67,2.3706666666666663,0.06791869554947508,-1,1,1,-1
0.0278456672210443,0.38,1.4463333333333332,0.006026664826766492,0.1435874492591402,0.91,7.539333333333331,0.03341892656980797,0.0814764139628665,0.74,3.188333333333333,0.02764999626713636,-0.0266473288182615,0.84,2.747666666666667,-0.012693455388549714,-1,1,-1,1
-0.3610101205903522,0.75,5.906000000000001,-0.07813377135471672,0.1186027328175489,0.78,6.605666666666667,0.027603916912368413,0.3257711457862843,0.34,1.206666666666667,0.11055433746797895,-0.280427950200927,0.31,0.001,-0.13358185729815072,1,-1,-1,-1
0.0331088197545006,0.46,2.3916666666666666,0.007165774046146815,0.0606861451007834,0.63,4.343666666666666,0.014124255548739709,-0.0087823197442231,0.8,4.704999999999999,-0.002980385320532624,-0.2000408439578601,0.43,0.797,-0.09528945831624232,-1,-1,1,1
-0.2917859172644146,0.73,5.150666666666666,-0.06315150973269787,0.0154786378572229,0.97,7.725666666666666,0.003602539529883417,0.0280617043638273,0.59,2.5489999999999995,0.009523075245591124,-0.0925770153663224,0.41,0.7393333333333335,-0.044099062332738574,1,1,-1,-1
0.0236154509755781,0.6,4.3116666666666665,0.005111115012363041,0.0211417480661979,0.36,1.322666666666667,0.004920586930313982,-0.2919255510864236,0.63,3.334666666666666,-0.09906842980963908,-0.0777956583094443,0.41,0.9706666666666668,-0.037057962728971695,-1,-1,1,1
-0.2997763406639828,0.7,4.668666666666667,-0.06488088483694232,-0.1495646634000831,0.82,5.636,-0.034810079358570764,0.2494419042079969,0.88,3.9423333333333344,0.08465109575590662,-0.0545657049018637,0.81,2.2146666666666666,-0.025992374156538933,1,1,1,1
-0.0509147017626219,0.95,8.372000000000002,-0.011019518399121042,0.0615022913198344,0.65,3.9896666666666674,0.014314207600297278,-0.0936697113132836,0.54,1.826,-0.03178793766422304,0.1187151712160954,0.76,2.8993333333333338,0.05654997317190234,1,-1,-1,-1
0.0196358327145071,0.41,1.8783333333333332,0.00424980236334063,-0.2565288402562737,0.67,4.874999999999999,-0.05970520766122387,-0.0072411936909586,0.45,1.8216666666666663,-0.002457385748664245,0.0077840016635217,0.45,1.4366666666666668,0.0037079092817962856,-1,1,-1,-1
-0.3343277523477361,0.61,3.9173333333333336,-0.07235888045675047,-0.0037050408841023,0.38,1.393333333333333,-0.0008623211142952273,0.0264690743028861,0.81,3.964666666666666,0.008982597172267681,0.0587872567674447,0.94,3.409333333333334,0.028003310436181286,1,-1,1,1
-0.0149483447064917,0.55,3.489,-0.0032352847768327246,-0.3929826614852296,0.59,3.4893333333333336,-0.09146383458404247,0.0030489966445523,0.64,3.520000000000001,0.0010347135046813046,0.0159932723364659,0.42,1.0793333333333337,0.007618395461114017,-1,1,-1,-1
-0.3464286039046156,0.63,4.081333333333333,-0.07497787952302723,-0.248476367887525,0.69,4.669,-0.05783105372795807,-0.0119045513904045,0.5,1.854,-0.0040399519995643765,0.0319076254376802,0.74,3.095333333333332,0.015199197743609765,1,1,-1,1
-0.0007083785912764,0.4,1.6409999999999998,-0.00015331506715893914,0.1092739427411952,0.9,7.724666666666666,0.02543270938583752,-0.1867696000810688,0.53,1.7880000000000005,-0.06338249922744166,0.0140277481736057,0.74,2.872666666666666,0.006682118003566954,-1,1,1,1
-0.315859427675687,0.64,3.983,-0.06836176299402989,0.39247409710023,0.86,6.994666666666668,0.09134546995032267,0.36772514581462,0.87,5.047333333333333,0.12479192952380523,-0.288062013095125,0.33,0.0,-0.13721834324545806,1,-1,1,-1
-0.2934919096154846,0.64,3.9126666666666674,-0.06352073931571739,0.1862110188956807,0.91,7.128666666666666,0.0433392500463807,0.1834447234801284,0.78,3.541666666666666,0.06225416255756086,-0.1059893129366484,0.67,1.821,-0.050488010434366494,1,1,-1,1
-0.0425420065630484,0.53,3.222,-0.0092074078375766,0.0041987024700844,0.55,3.4,0.000977217230755215,0.0277379915957851,0.71,4.291333333333332,0.009413219443247262,0.0076713934194235,0.37,0.6786666666666666,0.0036542683434271136,-1,-1,-1,-1
-0.2139518521905445,0.81,6.603333333333334,-0.046305807362512205,-0.2795275930866356,0.63,3.6676666666666673,-0.06505799884179499,0.5179140823203072,0.82,5.156999999999999,0.1757603427340389,-0.4346292431238687,0.35,0.0,-0.20703564495256926,1,1,1,-1
0.1413904096920983,0.64,4.9830000000000005,0.030601263822096197,0.0185528782002277,0.47,2.5226666666666664,0.0043180464409046035,-0.003268652260881,0.34,0.8870000000000001,-0.0011092562671341554,-0.1694302633723405,0.6,2.533,-0.08070810790285222,-1,-1,-1,1
-0.2877669514899583,0.72,4.9910000000000005,-0.06228168106310186,0.0496874725760276,0.85,6.365,0.011564395119665467,0.0416403687298765,0.81,3.985666666666667,0.014131157520850219,-0.0171501909887135,0.47,1.0206666666666668,-0.00816949367439617,1,1,1,-1
0.1332016719806503,0.94,7.612999999999999,0.028828967358540705,0.1743530772873409,0.92,6.218000000000001,0.04057940103504413,0.0206958169294986,0.99,3.5896666666666666,0.007023373182658434,-0.0401488897768291,0.76,1.6363333333333332,-0.019124924106191463,1,1,1,1
0.3125553605787043,0.8,6.5280000000000005,0.06764666054018698,-0.0338830030318826,0.99,7.319,-0.007886020652428199,0.012054821686005,0.46,1.3813333333333335,0.004090948022957219,0.0514237908750918,0.65,2.252333333333333,0.02449572337380995,-1,1,-1,-1
0.0079696578511838,0.57,3.9210000000000007,0.0017248807964204186,-0.060185355727294,0.54,3.4243333333333337,-0.014007700491971633,-0.0101032020352074,0.31,0.7059999999999998,-0.0034286425355800096,0.0007785925986759,0.38,0.9083333333333332,0.00037088259331924693,-1,-1,-1,-1
0.0091334029864982,0.43,2.0683333333333334,0.001976751287389278,0.0005091922701736,0.34,1.0550000000000002,0.00011851076939276535,0.2159834278507562,0.89,5.045333333333335,0.07329656134054306,-0.0894141758055653,0.78,2.6623333333333337,-0.04259244367165546,-1,-1,1,1
0.0450986014282204,0.98,8.253666666666668,0.009760734149634926,-0.2638440229211038,0.64,3.3656666666666677,-0.061407762818948615,0.0086492088822307,0.99,4.606999999999999,0.0029352125563154538,0.0339754407627923,0.54,1.2286666666666664,0.01618420159747005,1,1,1,-1
0.0529802055241415,1.0,8.057666666666668,0.011466557386202536,-0.2385475267986994,0.79,4.923,-0.0555201887256004,0.1095005579988535,0.66,2.5236666666666663,0.037160324965916404,-0.0091596193484062,0.79,2.4526666666666666,-0.004363184781786181,1,1,-1,1
0.6168233162122192,0.87,8.280666666666669,0.13349966997150065,-0.0053673142282559,0.46,2.028666666666667,-0.001249203053586186,0.0036780199984551,0.83,4.154333333333334,0.0012481801085905142,0.0220885006820275,0.64,1.987,0.01052185755350912,-1,-1,1,-1
0.1054534815707182,0.77,6.116666666666666,0.022823399532765135,0.1153878211863901,0.91,7.446999999999999,0.02685566978990427,0.3829244593513512,0.59,3.0033333333333347,0.12994999849263822,-0.4013936161451972,0.34,0.0,-0.19120385365965986,-1,1,-1,-1
0.108635593435892,0.69,5.286000000000001,0.023512107097229094,-0.0035871365696151,0.56,3.163333333333333,-0.0008348797491310609,-0.0046379477176232,0.79,3.5516666666666663,-0.0015739430694372619,0.0541480199210786,0.92,3.185,0.025793409911145995,-1,-1,1,1
0.0363784577229071,0.58,3.787,0.007873424970221771,-0.3584922554194394,0.77,5.589,-0.08343644532667582,0.0060411773578423,0.37,0.9006666666666665,0.002050145843060513,0.1733530474133271,0.88,4.063999999999999,0.08257672612581851,-1,1,-1,-1
-0.339538861291822,0.74,5.7203333333333335,-0.07348672583148928,0.017012863221071,0.33,0.923333333333333,0.003959619240126357,0.0067785934339612,0.96,4.880333333333335,0.002300396814603107,0.1399334229129216,0.81,2.723,0.06665728761131842,1,-1,1,-1
-0.3447494161250279,0.78,6.624666666666667,-0.07461445127947165,-0.3275299972856842,0.44,1.808,-0.07623020664532716,0.0265815692598476,0.46,1.986333333333333,0.009020773682361446,0.0150280600372327,0.4,1.0333333333333337,0.007158616571291489,1,1,-1,-1
0.0962213824394018,0.63,4.260000000000001,0.020825287342805573,0.0390562023977532,0.86,6.609333333333334,0.009090044894317164,0.1344280070332875,0.84,4.394333333333334,0.0456197531516667,-0.1825708947735923,0.44,0.697,-0.08696764782172232,-1,1,1,1
-0.0205734739161298,0.37,1.3476666666666663,-0.004452736960134057,0.1351172460400622,0.92,8.258,0.03144754884236568,-0.0086301538372921,0.34,0.7306666666666666,-0.002928745998746259,-0.031945186132972,0.75,3.212333333333333,-0.015217089781243295,-1,1,-1,1
-0.1206611851238865,0.38,1.4106666666666663,-0.026114817596919318,0.0701516353054803,0.64,4.706333333333333,0.01632727902836926,-0.361730310239686,0.58,2.6223333333333327,-0.1227575103194381,0.0372340172297089,0.45,1.38,0.01773642453490151,1,-1,1,-1
-0.2155056314278625,0.39,1.3926666666666667,-0.04664209331334867,-0.0180669181459878,0.56,3.4026666666666667,-0.004204942799518834,-0.0442637746982335,0.79,4.208,-0.015021441735682178,-0.024298987620547,0.66,2.299666666666666,-0.01157482303205421,1,-1,1,1
0.1840039197055567,0.93,7.876666666666665,0.03982414722095699,0.0402065086248564,0.86,5.947666666666665,0.009357770238939564,0.0146015086089552,0.72,2.950666666666667,0.00495519671148235,-0.0125496370622948,0.58,1.5083333333333333,-0.00597801975872199,1,1,-1,-1
0.4843888646780954,0.84,7.533666666666667,0.10483675288005366,0.0225749488572759,0.87,6.956333333333332,0.005254153911578381,-0.0172722312185954,0.37,0.9313333333333332,-0.005861538394865272,-0.0050197723574734,0.47,1.345,-0.002391168620120652,-1,1,-1,-1
0.1993270384027887,0.87,7.801666666666667,0.04314054469694151,0.0457797160796666,0.62,3.800666666666666,0.010654893432168463,0.448792332338126,0.79,4.7523333333333335,0.15230304956136323,-0.553334498860611,0.37,0.0,-0.2635808948857679,1,-1,1,-1
0.1015040217593652,0.68,5.266666666666667,0.021968614106333672,-0.2905728490887815,0.68,4.570666666666667,-0.06762870123385623,0.0495616044835784,0.68,3.8033333333333337,0.016819323682910146,0.0401378708603024,0.36,0.6113333333333333,0.019119675245177447,-1,1,-1,-1
-0.0258470700346618,0.55,3.5236666666666663,-0.005594106494785027,0.0055918847982168,0.37,1.3716666666666668,0.0013014702080344743,-0.0882070930693244,0.77,4.4783333333333335,-0.02993413278121602,-0.1652289658793799,0.52,1.5056666666666665,-0.07870681979384017,-1,-1,1,1
-0.3244210287436688,0.67,4.831666666666667,-0.07021475863631846,0.0323493988432547,0.3,0.6910000000000002,0.00752908551616563,0.0409155075634246,0.68,3.298666666666666,0.013885167208172473,0.0319349896768952,0.85,3.511666666666668,0.015212232699274032,1,-1,-1,1
0.0511403244790162,0.61,4.270333333333334,0.011068350142968983,-0.3229008546956446,0.72,5.181333333333334,-0.07515280763102677,-0.0405275174435177,0.59,2.96,-0.013753498117139565,0.0235889794740286,0.36,0.6293333333333332,0.011236610643307691,-1,1,-1,-1
-0.0068117243094132,1.0,8.181,-0.0014742681142919738,0.05017946440244,0.68,4.127000000000001,0.011678902611822028,0.5985306818631679,0.93,5.280666666666668,0.2031185506866524,-0.5979873019830606,0.4,0.0,-0.28485125816586065,1,-1,1,1
0.5869656016184486,0.86,7.808000000000001,0.1270375357758467,-0.1448115805466443,0.99,7.666666666666665,-0.03370383415622991,0.4879456429070052,0.4,1.6426666666666665,0.16559019412775197,-0.4177745714056899,0.34,0.0046666666666666,-0.1990069218860855,-1,1,-1,-1
0.072923632997143,0.68,5.059,0.015782932782151805,0.0099150788503097,0.56,3.118666666666667,0.0023076619421962706,0.0470337908782525,0.97,4.438666666666667,0.015961479880615012,0.0260074542064292,0.92,2.7339999999999995,0.012388651109856208,-1,-1,1,1
-0.0169583130317352,0.42,1.909333333333333,-0.0036703041754523086,-0.0072573520148684,0.53,3.0356666666666667,-0.0016890954977438345,0.0737848682618289,0.76,3.771666666666667,0.025039778173601646,0.0743376531028787,0.87,3.3716666666666666,0.03541074190911855,-1,-1,-1,-1
0.1687456453279781,0.86,7.091000000000002,0.03652178406411334,-0.2545406964338594,0.8,5.050666666666667,-0.05924248175617927,-0.0131375788725347,0.8,3.167666666666668,-0.004458394633695461,0.0986471758494351,0.79,2.345,0.0469905833485683,1,1,1,-1
0.008219525995829,0.44,2.252,0.0017789600018748514,0.01551527159523,0.39,1.669,0.0036110657639432434,-0.0550959567932287,0.61,3.518333333333333,-0.01869747237969239,0.0007697500413402,0.36,0.6749999999999999,0.00036667044103085386,-1,-1,-1,-1
0.0033065009169395,0.31,0.8983333333333332,0.0007156292078622029,-0.2351110313586215,0.41,1.6960000000000002,-0.05472036959543271,-0.0298607715103623,0.31,0.6993333333333333,-0.010133610214750318,-0.2477295719858969,0.46,1.4386666666666663,-0.11800598445997075,-1,1,-1,1
-0.2915395748178957,0.45,1.974333333333333,-0.06309819359751642,-0.3550709204764213,0.54,2.8483333333333336,-0.08264015469109884,0.2082113688114901,0.88,5.771000000000002,0.0706590200820187,0.001736667075171,0.37,0.5879999999999999,0.0008272613811985225,1,1,1,-1
-0.0089318365023218,0.34,1.0543333333333331,-0.0019331260572664807,0.0658300403165892,0.93,7.834666666666667,0.015321459464449341,0.2974211769410955,0.87,4.852666666666666,0.10093343622040858,-0.1940745764556988,0.46,0.8006666666666664,-0.0924474267230817,-1,1,-1,1
-0.2941300275880183,0.37,1.1036666666666668,-0.06365884780885811,0.0178607501727077,0.71,5.377,0.0041569587145891046,0.0084970411369382,0.42,1.2650000000000003,0.00288357261065911,0.0480243573195178,0.92,4.182666666666667,0.022876403160579182,1,-1,-1,1
0.0586715753614441,0.99,8.272333333333334,0.012698346092945005,-0.2724268659048121,0.77,4.890666666666666,-0.06340535662615583,0.5607821652498175,0.76,4.2363333333333335,0.1903081397630105,-0.6223458160916202,0.39,0.0003333333333333,-0.29645443664116317,1,1,1,-1
0.048340936271531,0.96,7.971666666666667,0.010462475831802692,0.016908953811658,0.96,6.996666666666667,0.003935435086559995,0.0412029423606863,0.48,1.4853333333333336,0.013982711646921988,-0.1074110957568259,0.6,1.7246666666666666,-0.05116527669708329,-1,1,-1,1
0.0159303395036383,0.43,1.8783333333333327,0.0034478188654236586,-0.0378537338933364,0.97,7.389333333333335,-0.008810179161908425,0.0518921415080275,1.0,3.9853333333333336,0.017610219316287055,0.0601364871180476,0.99,2.484666666666667,0.028646016329183156,-1,1,1,1
-0.3670426297080871,0.56,3.2016666666666675,-0.0794393931675611,0.103460465338764,0.78,6.491,0.024079665123058966,-0.0126877367617688,0.47,1.8566666666666665,-0.004305735329259866,0.0005463827182301,0.46,1.4019999999999997,0.000260269414102602,1,-1,-1,-1
-0.0091933401228534,0.42,1.8873333333333333,-0.0019897235400784144,0.0501604344836286,0.65,4.503666666666666,0.011674473537674748,0.264053356350896,0.88,5.285333333333335,0.08960966692464671,-0.2049888524285794,0.5,1.110666666666667,-0.09764644220808363,-1,-1,1,1
-0.3545204307487513,0.7,5.428333333333332,-0.0767292014733586,0.014588916225287,0.41,1.856,0.003395463340156181,0.00987503037587,0.34,0.9339999999999998,0.0033512097520038845,-0.225933260211395,0.51,1.7993333333333328,-0.10762331109591644,1,-1,-1,1
0.0632404279838745,0.6,4.086,0.013687187307619569,-0.2818170007442857,0.69,4.614666666666666,-0.06559084169675289,-0.1708090397857959,0.47,1.393,-0.05796609205975715,0.1474855250437783,0.87,3.8733333333333335,0.07025473154806701,-1,1,1,1
-0.0067020198789067,0.57,3.7843333333333335,-0.001450524677748485,0.0598752561582767,0.63,4.541,0.013935527089771171,-0.0216598568241723,0.31,0.618,-0.007350531659481517,0.1026581420984538,0.62,2.886333333333333,0.04890120716734321,-1,-1,-1,-1
0.3263639490888623,0.91,8.067,0.07063526677543525,-0.1406636195603923,0.84,5.919666666666666,-0.03273842663399022,0.288369703487692,0.69,3.5256666666666665,0.09786171036717263,-0.4204052769771573,0.35,0.0,-0.20026005851526038,1,1,1,-1
0.0405363456328937,0.59,3.786000000000001,0.00877332069266351,0.0602740703148123,0.77,5.625,0.014028348162093512,0.1950398854370769,0.87,4.416666666666667,0.06618911954980877,-0.0974873914547145,0.64,1.7356666666666665,-0.04643812003882623,-1,-1,1,1
-0.0266178094594504,0.37,1.3193333333333337,-0.005760918377764985,0.0576505210364679,0.88,7.263,0.013417736293593571,0.2086146321685493,0.89,4.941333333333332,0.07079587232888418,-0.0356456085793557,0.47,1.0120000000000002,-0.016979786056067283,-1,1,1,-1
0.2214077393665228,0.92,8.674333333333333,0.04791949227223665,0.0061481809266006,0.33,0.8629999999999997,0.0014309440552366403,0.1903196059071845,0.92,4.974666666666667,0.06458723619445088,-0.1510773702317345,0.62,1.6253333333333333,-0.07196570704459236,1,-1,1,1
0.1157986365990666,0.65,4.984,0.025062411492574644,-0.4112490522033036,0.62,3.870666666666666,-0.09571520316292877,0.3762636398204027,0.59,3.5289999999999995,0.1276895696616549,-0.3381993108177061,0.32,0.0003333333333333,-0.1611012455912977,-1,1,-1,-1
-0.3975549441933586,0.73,5.637666666666666,-0.08604320305410067,0.027085077188085,0.36,1.2586666666666668,0.006303853229209552,0.0304670404266365,0.44,1.467666666666667,0.010339354827903057,0.0539133165085994,0.96,4.372666666666666,0.025681608937916607,1,-1,-1,1
-0.2017549894140815,0.8,6.548666666666666,-0.043666028494643856,-0.3252156767744978,0.57,2.9680000000000004,-0.07569156550627638,-0.0282911444995601,0.78,4.147000000000001,-0.009600938501814385,0.046318926790241,0.49,1.350666666666667,0.02206402130837603,1,1,1,-1
0.1582631161407368,0.77,6.4670000000000005,0.0342530400815466,-0.2903589989471529,0.69,4.517333333333334,-0.06757892918054026,0.0432559377179972,0.41,1.254333333333333,0.01467942019366738,-0.0417750017120521,0.71,2.9113333333333333,-0.019899522545206334,-1,1,-1,1
0.0299117177627825,0.42,1.9896666666666667,0.006473822154022251,0.0257883557117013,0.55,3.4526666666666666,0.006002050808285209,-0.2717108146215814,0.67,3.512,-0.09220831704069994,0.0348364564459726,0.47,1.4633333333333332,0.01659434642803937,-1,-1,1,-1
-0.2928278515811264,0.74,5.103333333333334,-0.0633770165897784,0.0268446596441052,0.97,7.231999999999999,0.006247897807689011,0.028644347431233,0.48,1.350666666666667,0.009720802144153237,0.0266406935025367,0.97,3.2876666666666665,0.012690294655828016,1,1,-1,1
-0.0616518661551044,0.97,8.298000000000002,-0.0133433733267013,0.2999680443772794,0.91,7.549333333333334,0.06981536408687944,0.3477477543585541,0.41,1.5676666666666663,0.11801236262436986,-0.2888637577437342,0.32,0.0053333333333333,-0.13760025431802886,1,-1,-1,-1
0.3298631218712007,0.8,7.031,0.07139259614243135,-0.0045852073296561,0.62,3.8603333333333327,-0.0010671734044148593,-0.1065704200428574,0.43,1.153333333333333,-0.03616594757981284,0.0608590092881029,0.87,3.751,0.028990189773185165,-1,-1,1,1
0.0247679222483663,0.35,1.2213333333333334,0.00536054549030549,-0.3625420492302957,0.65,4.070333333333333,-0.08437900515823614,0.1033535290998415,0.94,5.181,0.03507425713542592,0.0847295351986432,0.63,1.9500000000000004,0.04036091506475798,-1,1,1,-1
-0.0003217434075795,0.84,7.102333333333334,-6.963523848471274e-05,0.0317802505135276,0.53,2.715666666666667,0.007396620413285003,0.102124403325976,0.94,4.617,0.0346571385926939,-0.0584664450908165,0.7,1.917,-0.02785049179033581,1,-1,1,1
0.012175150753817,0.47,2.5036666666666667,0.002635079713699769,-0.2824555754327011,0.82,6.871333333333335,-0.06573946527584425,0.0246045530170988,0.42,1.537,0.008349849557534523,-0.0001479243798219,0.4,0.9733333333333334,-7.046378002666432e-05,-1,1,-1,-1
0.0438790573901499,0.96,7.943,0.00949678704789776,-0.1067275848577073,0.82,5.270666666666668,-0.0248400632488123,-0.110135807230578,0.66,2.1366666666666663,-0.037375904395981756,0.0620461705595336,0.9,2.8149999999999995,0.02955569405846244,1,1,1,1
0.0155662973129118,0.96,7.697,0.003369028860181754,0.0384539359924422,0.97,6.565,0.008949871802042045,-0.0092785741472964,0.64,2.0746666666666664,-0.003148795191870118,0.0868860129406172,0.82,2.47,0.04138815326190848,1,1,-1,-1
-0.0532230017221788,0.96,8.505,-0.011519106003377643,0.0853053676661579,0.47,2.1386666666666665,0.019854199184921664,-0.0638994758680531,0.77,3.2210000000000005,-0.021685051946798737,0.0703480773293878,0.88,2.973666666666666,0.033510307443606925,1,-1,1,1
0.100523138013874,0.7,5.134,0.021756320483732623,-0.2798028211284231,0.74,4.635,-0.0651220561515801,0.1281355655862506,0.96,4.102666666666667,0.043484337832565396,0.0230124060240317,0.97,2.552333333333334,0.010961959873781317,-1,1,1,1
-0.0465219217216811,0.32,0.9406666666666668,-0.010068784744426918,-0.0202689648357528,0.38,1.5656666666666663,-0.004717453029404827,-0.0052803753868975,0.47,2.2143333333333337,-0.001791958588203652,-0.0026875338858989,0.35,0.6376666666666666,-0.0012802067974068323,-1,-1,-1,-1
-0.3339521377486039,0.42,1.5993333333333335,-0.07227758582390723,0.0276851269961309,0.87,8.078333333333333,0.0064435104247150075,-0.0062055297781449,0.3,0.5753333333333334,-0.002105920804019556,-0.1886336897293333,0.38,0.6479999999999999,-0.08985566026850397,1,1,-1,1
-0.3470951781561897,0.65,4.674666666666666,-0.07512214683630437,0.0453347038687292,0.41,1.8863333333333336,0.010551320101235167,-0.2332112977139706,0.38,1.0076666666666665,-0.07914304517850002,-0.1821392446740533,0.53,1.9853333333333327,-0.0867620312918506,1,-1,1,1
0.0665093022002505,0.99,8.399000000000001,0.014394672932100085,-0.2674999264559545,0.67,3.814333333333333,-0.06225864757529649,0.0539404764743176,0.82,4.184,0.018305346303559455,-0.0070609374122312,0.42,0.7703333333333335,-0.0033634776173916635,1,1,1,-1
0.1331284484021528,0.75,6.011666666666667,0.02881311950826232,-0.2749941547682644,0.67,4.066,-0.06400287429538022,0.2037155609254073,0.97,5.728000000000001,0.0691333138656822,-0.144580062800097,0.3,0.0,-0.06887071457492823,-1,1,1,-1
-0.0224526803204767,0.76,5.525333333333334,-0.004859455429094021,0.165676635114548,0.87,6.173,0.038560022702496075,0.0473240245582524,0.99,3.739,0.016059974153721485,-0.0252136835991576,0.91,2.196333333333333,-0.012010538471968122,1,1,1,1
0.0449219895003967,0.98,7.767666666666668,0.009722509858403072,0.0235759707759113,0.96,6.633999999999999,0.005487134427398187,0.0352597823512463,0.49,1.2986666666666664,0.011965829164208599,-0.0114026901979649,0.97,2.9653333333333336,-0.00543167160672893,1,1,-1,1
0.0519618440751941,0.95,8.345333333333334,0.011246152427808579,0.0611628207197902,0.7,4.466666666666667,0.01423519830586367,-0.0545881061143522,0.8,3.9500000000000006,-0.01852512717336559,0.0130287177802951,0.4,0.6866666666666666,0.006206229864242349,-1,-1,1,-1
0.0652656411993914,0.61,4.249666666666667,0.01412550617266132,0.0628693471305226,0.7,5.154333333333335,0.014632379822103147,0.0401373071205437,0.61,2.915,0.013621075573622288,-0.1454569914813703,0.57,1.849,-0.06928843956232188,-1,1,-1,1
-0.102925653190228,0.62,4.414000000000001,-0.022276299178951776,0.0430990992628368,0.63,4.604333333333333,0.010030999512291446,0.4240111558304635,0.45,2.3126666666666664,0.1438932607083045,-0.3646526013848177,0.32,0.0,-0.1737022708566842,1,-1,-1,-1
0.1852824001859652,0.87,7.955666666666664,0.040100849994204324,0.0251077944401245,0.48,2.31,0.005843655159651367,-0.2097984599488582,0.52,1.6343333333333334,-0.0711976184553324,0.0915582226623121,0.91,3.800333333333333,0.04361376041648525,1,-1,1,1
0.023344854081797,0.97,8.709666666666665,0.005052549463581709,-0.2669002663104676,0.51,2.2506666666666666,-0.062119081070896094,-0.1425654241358294,0.7,3.134,-0.04838128304192378,0.1360740546420333,0.62,2.159666666666667,0.0648188774911666,1,1,1,-1
0.0401347058321444,0.57,3.651333333333333,0.008686393400133921,-0.1556372825642675,0.83,6.626333333333333,-0.0362234369673408,0.0250532489144769,0.38,1.0233333333333332,0.008502119880737975,-0.0095560137663022,0.74,3.138666666666666,-0.004552007267302433,-1,1,-1,1
-0.2768159343045013,0.65,4.313999999999999,-0.059911541767641525,0.0492155079543508,0.85,6.950666666666665,0.01145454881264668,0.0599723624069614,0.69,3.725000000000001,0.020352338990270058,-0.1771208336657115,0.3,0.0,-0.08437151115040442,1,1,1,-1
-0.3914276363637921,0.76,6.071666666666667,-0.08471706386389619,0.0455156721682241,0.75,6.149666666666666,0.010593439146760995,0.3629361377495226,0.3,0.9446666666666668,0.12316672231741567,-0.5079095787228463,0.34,0.0,-0.24194273365656413,1,-1,-1,1
-0.0630184280213903,0.83,7.004999999999999,-0.013639139639922245,0.0847400957573416,0.68,4.629,0.01972263629060063,-0.1665360778879274,0.47,1.4236666666666662,-0.056516011296758345,-0.0032621090125468,0.7,2.744666666666668,-0.0015539056655829652,1,-1,1,1
0.0489421299732457,0.97,7.998666666666667,0.010592592769114192,-0.0802978398358797,0.84,5.621666666666667,-0.018688733778858786,-0.0835699536225851,0.71,2.802666666666666,-0.028360464008177384,0.0663349727231747,0.59,1.6519999999999997,0.03159866501835791,1,1,1,-1
-0.006188900064604,0.97,8.804,-0.0013394696575104365,0.0365880619654621,0.48,2.292,0.008515603295860676,0.0466605764678145,0.64,2.9426666666666668,0.015834825103440413,-0.075684584167591,0.64,2.176333333333333,-0.03605235253726003,1,-1,-1,1
0.025832100409282,0.43,1.9796666666666665,0.005590866604211382,-0.3411681280499987,0.78,5.524333333333335,-0.07940438163703907,0.068689344340945,0.98,4.972,0.02331055114287155,0.0766600892728111,0.62,1.7476666666666667,0.0365170344053326,-1,1,1,-1
-0.2618580604041014,0.78,5.915333333333332,-0.05667419457810746,0.1066121903916634,0.88,7.075666666666667,0.02481320603248051,-0.0290639771167322,0.5,1.8113333333333332,-0.009863208500462937,0.0197621407383801,0.49,1.4253333333333331,0.009413695967640873,1,1,-1,-1
0.02224793823554,0.74,6.227666666666667,0.004815142900611517,0.063126144161544,0.44,2.1250000000000004,0.014692147449199583,0.0887147986332284,0.74,4.678,0.03010642874104003,-0.2518923777323664,0.31,0.001,-0.1199889370250998,-1,-1,1,-1
0.0355280869716345,0.71,5.674000000000001,0.00768937840183743,-0.047752884710559,0.45,2.046,-0.011114133971128343,0.0334667126632943,0.7,3.473666666666667,0.011357329504402953,-0.0134348154102856,0.73,2.765666666666667,-0.006399674474951231,-1,1,-1,1
0.2410000632458153,0.93,9.088666666666663,0.05215987797607475,-0.3052382743061295,0.51,2.4070000000000005,-0.0710419714812373,-0.0687516772002916,0.52,2.176,-0.023331704544751006,0.0185155923774806,0.48,1.5173333333333332,0.008819902641613236,1,1,-1,-1
0.3752473406642771,0.81,7.484,0.08121514673600447,-0.3847201981456027,0.57,3.08,-0.08954080679117189,0.0640074832528159,0.43,1.5163333333333335,0.02172170554555525,-0.0862259230527233,0.64,2.575333333333333,-0.041073719436230914,-1,1,-1,1
-0.0206364278273492,0.56,3.3383333333333334,-0.004466362136339804,-0.0013169925282374,0.86,6.740333333333335,-0.0003065203596918814,0.3772782468538738,0.9,5.382999999999999,0.1280338887022655,-0.1919164591991409,0.31,0.0,-0.09141940754314035,-1,1,1,-1
0.1012031409305596,0.94,8.554666666666668,0.021903494176054514,-0.0431832926156481,0.54,2.742666666666667,-0.010050594898168026,0.0328971717495645,0.63,2.570666666666666,0.011164048978510054,-0.0184845555980643,0.8,2.871333333333333,-0.00880511827138191,1,-1,-1,1
0.0517798199963235,0.46,2.369,0.011206756779464231,-0.3448115518862931,0.79,5.945666666666667,-0.08025236183500237,0.0399095532363282,0.44,1.412333333333333,0.013543784567034119,0.048704286521942,0.84,3.6733333333333342,0.02320028744396106,-1,1,-1,1
0.0319325026028796,0.44,2.061666666666667,0.006911182581466856,-0.0250302319507351,0.86,6.793000000000001,-0.005825603058643585,0.149378550098004,0.87,4.501333333333333,0.05069339888329493,0.0003967439190573,0.57,1.532,0.00018898897039845114,-1,1,1,-1
-0.0022817563892167,0.39,1.6036666666666668,-0.0004938427535235868,-0.200460719959981,0.96,8.931666666666667,-0.046655763543671985,0.541378386635797,0.32,1.2663333333333333,0.1837232352470787,-0.4945654132532934,0.34,0.0046666666666666,-0.23558624028192182,-1,1,-1,-1
-0.3858239025737604,0.55,2.906333333333334,-0.08350424231205979,0.1247649584907844,0.78,5.914999999999998,0.029038129779460856,-0.0131291105376907,0.78,3.58,-0.004455520802908896,0.012673348811619,0.74,2.425666666666667,0.0060369498519330595,1,-1,1,1
-0.0305803574948755,0.5,2.9313333333333333,-0.006618536501256066,0.0080480101450535,0.42,1.973666666666667,0.0018731153834010454,-0.0608973547854079,0.58,3.125333333333333,-0.02066624622510285,-0.0067350274127427,0.4,0.9963333333333336,-0.0032082303853931417,-1,-1,-1,-1
0.0312839517174108,0.46,2.5046666666666666,0.006770816082837253,-0.0304149978027705,0.35,1.1886666666666668,-0.007078867849774522,0.1353746588498507,0.71,4.739999999999999,0.04594101077606558,-0.3428373447723043,0.32,0.0,-0.16331057311882557,-1,-1,1,-1
0.2098426731749469,0.88,7.978333333333333,0.045416453753435344,-0.2437165311422879,0.46,1.7646666666666668,-0.056723236606795395,0.0542300123407084,0.82,3.8173333333333326,0.018403603765265567,-0.0019884771686276,0.81,2.6303333333333336,-0.0009472111221079161,1,1,1,1
0.0840781097381846,0.72,5.307666666666668,0.018197107027020168,-0.0731776823571648,0.96,7.411,-0.01703156930400831,0.0329584006448908,0.67,3.027,0.011184827736985908,0.001053412851406,0.44,0.9496666666666668,0.0005017932238627804,-1,1,-1,-1
0.0123033047283049,0.38,1.4436666666666669,0.0026628162029828438,-0.0668696308944252,0.95,7.957666666666666,-0.015563416553057166,-0.0169442405729769,0.51,1.6496666666666668,-0.005750230843564102,0.082398611955992,0.92,3.6006666666666662,0.03925057975135689,-1,-1,-1,1
-0.3154647531609083,0.61,3.5773333333333333,-0.0682763432051142,0.3262984932287969,0.91,7.461666666666667,0.0759435831008608,0.6120259110566746,0.87,5.097333333333333,0.20769831823747603,-0.5357490579537719,0.38,0.001,-0.255204069907875,1,-1,1,-1
-0.3478842906549051,0.62,3.9783333333333335,-0.07529293522153567,0.0299581200072696,0.62,4.069333333333334,0.006972532890988085,0.3093123477045987,0.85,5.348000000000001,0.10496884734408167,-0.0699099090346128,0.39,0.6233333333333332,-0.0333015859713597,1,-1,-1,1
-0.2139127320638345,0.61,3.983666666666666,-0.0462973405554578,0.0231190365583211,0.53,2.963666666666667,0.00538078633678394,0.1721402218299328,0.94,5.396666666666666,0.05841784461931432,-0.1336707994373402,0.57,1.4646666666666666,-0.06367408684681632,-1,-1,1,1
-0.0190353751053449,0.34,1.1386666666666667,-0.004119844739255857,-0.0297968438847688,0.32,0.8733333333333333,-0.0069349970553483666,-0.0102750633536192,0.61,2.9769999999999994,-0.0034869657309861937,-0.0394694628953034,0.78,3.457666666666667,-0.018801279103375357,-1,-1,-1,1
-0.3310482830831045,0.56,3.0249999999999995,-0.07164910173567605,-0.0872202194047151,0.84,6.317666666666667,-0.020299866894551506,-0.026945434664455,0.78,3.4420000000000006,-0.00914425576250945,0.1244031788614181,0.74,2.454,0.05925945567906285,1,1,1,-1
-0.3424875596050674,0.56,3.065333333333333,-0.0741249154739968,0.0589002894972132,0.89,7.405666666666667,0.013708610744211688,0.0351652736318621,0.43,1.2896666666666667,0.011933756499113447,-0.0185738101434527,0.78,3.125666666666667,-0.008847634675102517,1,1,-1,1
-0.2025637487927802,0.81,5.917333333333333,-0.04384106907320961,0.1124508386715401,0.89,6.208666666666667,0.026172108632525927,0.1142794204064912,0.96,3.653333333333335,0.038782089122013925,-0.0367258933207992,0.91,2.151666666666667,-0.017494379705057978,1,1,1,1
0.1337779785004862,0.77,6.449000000000001,0.028953697938884148,-0.0104417694964906,0.76,5.767333333333334,-0.0024302453303721963,-0.060778344135175,0.57,2.619666666666667,-0.02062585853651129,0.0623631998458784,0.35,0.5723333333333334,0.029706710962652993,-1,-1,-1,-1
0.1767207402496131,0.87,7.401,0.038247841610977155,0.0546267622388181,0.65,3.817,0.01271397859231219,-0.0255379935457593,1.0,4.232333333333334,-0.008666623773258102,-0.0033238903947345,0.75,1.9406666666666672,-0.0015833352276974643,1,-1,1,1
0.2225616543069115,0.79,7.312333333333334,0.04816923520456134,-0.020568976277,0.35,1.148,-0.0047872784937951565,-0.1209496805231418,0.54,2.498666666666667,-0.041045721728749346,0.0257894444734712,0.48,1.6396666666666666,0.012284802171058427,-1,-1,-1,-1
0.0499833683758526,0.71,5.122,0.010817949008828466,0.0062715991288984,0.96,7.396333333333334,0.001459668737381555,-0.1610858042726741,0.62,2.268,-0.054666395711255186,-0.0746602398553757,0.62,1.8296666666666668,-0.03556440611237451,-1,1,1,1
-0.3135944771260366,0.74,5.507000000000002,-0.06787155754470142,0.0538157669300387,0.71,5.0216666666666665,0.01252522537737316,0.0196571937257555,0.36,0.8170000000000001,0.006670903967217186,0.0554158198530183,0.98,4.056333333333333,0.026397326423282644,1,-1,-1,1
0.0119076894021645,0.46,2.433333333333333,0.0025771927933495413,-0.0194866911942681,0.37,1.3453333333333335,-0.004535384572048973,0.117008249547208,0.87,5.457666666666666,0.03970814995219308,-0.0002405441331663,0.51,1.4936666666666665,-0.00011458320059575088,-1,-1,1,-1
0.0260062318964653,0.98,8.728333333333333,0.005628554051264079,-0.2975317402871944,0.68,4.220666666666666,-0.06924833216376663,0.0411827202977248,0.46,1.6483333333333332,0.01397584904781872,-0.0338344943637589,0.52,1.6573333333333329,-0.01611706177867211,1,1,-1,1
-0.0034728773057401,0.36,1.312666666666667,-0.0007516382114328272,0.0008912038003754,0.57,3.58,0.00020742115356982307,-0.2200575535221105,0.6,2.366,-0.07467916465020925,0.0980719672893526,0.9,3.930333333333334,0.046716582744368323,-1,-1,1,1
-0.3359183316442125,0.54,2.967,-0.0727031310801657,-0.2826387945928283,0.69,4.770333333333332,-0.06578210819268737,-0.0031055621065984,0.35,0.8156666666666667,-0.0010539096712570246,0.2118039412306993,0.84,4.106,0.10089280983722589,1,1,-1,-1
0.0025256546873917,0.34,1.089,0.0005466298993028989,-0.3634652823085522,0.77,5.54466666666667,-0.08459388089151411,-0.0935144771200398,0.69,2.9313333333333333,-0.0317352570827522,0.1863223288728765,0.85,3.3269999999999995,0.08875464349799118,-1,1,1,1
-0.27041591550092,0.37,1.0746666666666669,-0.05852637947621552,0.0022662592347879,0.85,6.800666666666666,0.0005274552291742518,0.0633134218369804,0.83,4.129666666666667,0.0214861674968905,0.0729969226822768,0.64,1.998,0.03477208495787026,1,1,1,-1
-0.0331396210102759,0.32,0.9233333333333332,-0.00717244039187765,0.0228607889550351,0.68,5.298666666666667,0.00532068109962308,0.4181013161989044,0.57,3.4476666666666675,0.1418876858946356,-0.4981395959801205,0.34,0.0,-0.2372888022648855,-1,-1,-1,-1
-0.0282374872532837,0.96,8.611333333333334,-0.006111466817251214,0.0300240677546179,0.59,3.405333333333333,0.006987881745901579,-0.1898948346875442,0.6,2.3510000000000004,-0.06444308499699153,-0.0834776592443482,0.62,2.044666666666666,-0.03976458393955523,1,-1,1,1
0.0144986247729517,0.34,1.086,0.0031379514544222285,0.1747077557905108,0.91,7.807666666666666,0.040661949857482865,-0.0567653398858793,0.55,1.881,-0.01926399751298123,0.0560712129783187,0.96,3.609333333333333,0.026709522946044867,-1,1,-1,1
0.2515819101120851,0.91,8.633333333333333,0.05445011738046513,0.0188272830643694,0.33,0.8846666666666666,0.0043819121621251214,-0.1554577097783664,0.72,3.0069999999999992,-0.05275643448211196,0.0943565842978482,0.91,3.390333333333333,0.04494676001370431,1,-1,1,-1
-0.014825655721405,0.42,1.9446666666666668,-0.003208731080518531,-0.2958783062083454,0.37,1.06,-0.06886350749869893,-0.1590772505510314,0.77,3.743,-0.053984768965494444,0.1988629812628213,0.88,3.6476666666666673,0.09472838340793609,-1,1,1,-1
-0.2805743970341927,0.74,5.557333333333333,-0.06072498951001149,-0.3349420598310888,0.59,3.141666666666667,-0.07795530988529528,0.1338556913095203,0.85,4.4446666666666665,0.045425530960775985,0.088422866555649,0.63,1.9893333333333327,0.04212023349907539,1,1,1,-1
0.0538055791547256,0.57,3.596999999999999,0.011645193803455361,-0.2018626763224675,0.83,6.341666666666667,-0.04698205861314881,0.1477315840194091,0.77,4.2443333333333335,0.05013448123203449,-0.006183044943967,0.41,0.7973333333333332,-0.0029452935300538453,-1,1,-1,-1
-0.3513255606316021,0.62,3.934666666666667,-0.07603773262801669,0.0885089605761866,0.68,4.841666666666666,0.020599811957989236,0.0096704538892431,0.45,1.411,0.003281784272697006,0.0499014458788771,0.94,4.014333333333334,0.023770554317383154,1,-1,-1,1
-0.0742131693235284,0.6,3.764,-0.016062028382891846,-0.2706161724145941,0.74,4.808333333333334,-0.06298393098552887,0.1382238239276221,0.95,4.220000000000001,0.04690790904678156,0.0235717985979024,0.98,2.651333333333333,0.011228426532767701,-1,1,1,1
0.0148856951017828,0.84,7.622000000000001,0.0032217254619808754,0.0006654367085734,0.46,2.2033333333333336,0.00015487551743143435,0.0071603930320972,0.35,0.8300000000000003,0.0024299650779788847,0.166479070878569,0.85,4.145666666666667,0.07930230732455788,1,-1,-1,-1
-0.0717375473740205,0.95,8.878666666666668,-0.015526227117688373,0.0029089508674555,0.31,0.6999999999999998,0.000677036996870298,0.1034206459976694,0.85,4.714,0.03509703405802402,-0.002105112138969,0.54,1.518333333333333,-0.001002770191569272,1,-1,1,-1
0.0409643324075843,0.57,3.7496666666666663,0.008865950286376378,-0.3186989183531397,0.72,5.214333333333333,-0.07417483774016433,0.0108824169270693,0.37,1.0286666666666666,0.003693078435533805,-0.0486440633100624,0.66,2.823,-0.023171600116290714,-1,1,-1,1
0.0106154745806188,0.51,2.9656666666666665,0.002297517483298064,-0.0176210783397685,0.53,3.0083333333333337,-0.004101176851848503,0.3896563184353372,0.98,6.478333333333334,0.13223453544621516,-0.4243404972568285,0.35,0.0,-0.2021346007406669,-1,-1,1,-1
-0.3977657940037455,0.57,3.506,-0.08608883748353999,0.0224115416532661,0.47,2.5923333333333334,0.005216122082334548,0.0546781348093046,0.42,1.7083333333333333,0.018555679488548527,-0.3020723719962395,0.4,0.7623333333333331,-0.14389217786887415,1,-1,-1,1
0.2807686345365976,0.88,7.866333333333333,0.060767028521484634,-0.3393155241571333,0.58,2.823666666666666,-0.07897320165732598,0.1067834382045367,0.98,5.090333333333334,0.036238237842586916,-0.1377801394184634,0.48,0.8666666666666665,-0.06563157099400875,1,1,1,1
0.0028137359247497,0.43,2.084333333333333,0.0006089796015619535,0.0105496654855071,0.3,0.6880000000000003,0.0024553573311266053,0.3255067023429108,0.84,4.899666666666666,0.11046459542035425,-0.1411945295028376,0.79,2.8103333333333333,-0.06725801574990523,-1,-1,-1,1
-0.0103342683153582,0.3,0.7450000000000002,-0.002236655737933542,0.0154421608683419,0.87,7.843666666666666,0.0035940497780339933,0.25385282238312,0.55,2.924666666666668,0.08614799363278647,-0.3316182339988938,0.32,0.0,-0.15796634957309102,-1,1,-1,-1
-0.3272612005848816,0.41,1.558,-0.07082945978898014,-0.0067872243040263,0.35,1.2016666666666664,-0.0015796767182604744,-0.0008359748615145,0.45,1.6673333333333331,-0.0002836980750138373,0.0097403249470238,0.82,4.049666666666666,0.004639803900355471,1,-1,-1,1
-0.311031020564557,0.74,5.749999999999999,-0.06731674614904065,-0.3343387450156028,0.54,2.776,-0.07781489278323493,0.0493109854895608,0.43,1.4276666666666666,0.016734273127638796,0.1410890506718791,0.8,3.726,0.06720777090756702,1,1,-1,-1
0.1381375399695095,0.93,9.290333333333336,0.02989724206576479,0.0363584240063699,0.44,2.0846666666666662,0.008462156743727191,-0.0142369355803246,0.31,0.6223333333333334,-0.004831474490652541,0.0437231198604584,0.57,2.416333333333333,0.020827508647568424,1,-1,-1,-1
0.0026861405043052,0.33,0.9736666666666668,0.0005813640006734893,0.0971656234746767,0.88,7.085333333333334,0.022614586809390852,0.0597132014005055,0.95,4.296,0.02026438960083867,0.009170437480662,0.83,2.356666666666667,0.004368337999210447,-1,1,1,1
-0.3005650342506198,0.74,5.176,-0.06505158255662523,0.2079063023058989,0.87,6.656999999999999,0.04838866827156797,0.0124796646024174,0.64,2.472,0.004235123551574322,0.056712096141704,0.74,2.474,0.027014807648282225,1,-1,-1,-1
0.003905071960558,0.33,1.073,0.0008451785207323304,-0.0266279521323753,0.35,1.1960000000000004,-0.006197460722421503,-0.0046821334124639,0.3,0.5396666666666667,-0.0015889380138387544,0.0077791762855241,0.96,4.928,0.0037056107129317226,-1,-1,-1,1
-0.216408384278,0.8,6.120666666666667,-0.0468374769903135,-0.102640266327719,0.82,5.807666666666667,-0.023888769813864685,-0.1314897414787506,0.44,1.035666666666667,-0.044622617567719326,0.0940539298285183,0.96,3.6013333333333333,0.044802590553763864,1,1,1,1
0.0482093752680263,0.69,5.336666666666667,0.010434001955917375,0.0153509563945677,0.55,3.1823333333333337,0.003572822605132571,-0.1922508482184817,0.67,2.915,-0.06524262638777285,0.1876733749594925,0.76,3.0930000000000004,0.08939821431686373,-1,-1,1,-1
-0.0150274248551365,0.39,1.540333333333333,-0.0032524001702815444,-0.1110405087532679,0.98,8.325333333333333,-0.02584386467930352,-0.0114247107265619,0.35,0.7916666666666666,-0.0038771123270903898,0.1428711279185295,0.71,3.1183333333333327,0.06805666342447116,-1,1,-1,-1
0.2651620424157253,0.91,7.761666666666668,0.05738927861684345,0.0716620092754922,0.94,6.983999999999999,0.016678807501485888,-0.0555857743379382,0.36,0.647,-0.018863697826101557,-0.0665288322785273,0.79,2.759666666666667,-0.031691010019776054,1,-1,1,1
0.0038810883466791,0.51,3.057333333333333,0.0008399877238648926,0.0221355645640053,0.45,2.28,0.005151890437239223,-0.0109147569593116,0.34,0.8126666666666668,-0.0037040534125521384,0.0025461269748587,0.83,4.1946666666666665,0.001212847613709166,-1,-1,-1,1
0.0302966474404895,0.44,2.1003333333333334,0.006557132858377079,-0.3405513215683324,0.76,5.359333333333333,-0.07926082444854562,0.1152267221759979,0.84,4.401666666666666,0.03910356731572345,0.0646630011180136,0.62,1.9430000000000005,0.030802221325041446,-1,1,1,-1
-0.1137013675373506,0.83,7.189333333333334,-0.024608497510691062,-0.0088772607975775,0.35,1.0553333333333332,-0.0020661173958168404,0.0924262999819709,0.75,3.5253333333333337,0.03136597114658788,0.0016275193374926,0.9,3.2896666666666667,0.0007752688551021569,1,-1,-1,1
0.0721171426021811,0.98,8.085,0.015608383281942001,-0.2037491187127615,0.69,3.8083333333333327,-0.04742111425516131,0.1539813184266534,0.94,3.843333333333333,0.05225540340602285,-0.0150464008821753,0.89,2.281333333333333,-0.00716735323299049,1,1,1,-1
0.0028981338921956,0.53,3.019333333333333,0.0006272459357036037,0.0303835301215524,0.87,6.949333333333332,0.007071543977574162,0.2927366911170432,0.85,4.829,0.09934369988754135,-0.0222114168492776,0.4,0.6599999999999998,-0.010580408671190058,-1,1,-1,-1
-0.2897129462150429,0.65,4.1273333333333335,-0.06270285459324723,0.3809006737105092,0.82,6.392333333333331,0.08865184046934797,0.1803217060824904,0.93,4.911333333333333,0.06119432922436767,-0.1798421575816233,0.46,0.7356666666666667,-0.0856678138289959,1,-1,1,1
-0.0038191198017196,0.96,7.655333333333333,-0.0008265758114366972,0.1569614241237129,0.93,6.440666666666667,0.03653162121165643,0.0834830249699027,0.66,2.1700000000000004,0.02833096372944309,-0.0633872710071781,0.97,2.585666666666666,-0.030194527272096726,1,1,-1,1
0.0188528592804306,0.69,5.662666666666667,0.00408034266183722,-0.0297325179567202,0.32,0.8770000000000002,-0.006920025666991776,0.0213107166141759,0.44,1.7856666666666663,0.007232046750370183,0.0324614421631928,0.52,2.0906666666666665,0.015463008347166745,-1,-1,-1,-1
0.2436773094715141,0.87,7.904000000000001,0.052739316979382896,-0.2596639515510623,0.48,1.97,-0.06043488184019496,-0.0024055628660772,0.8,3.847666666666666,-0.000816356550715531,-0.0165179087801163,0.7,2.2453333333333334,-0.007868306037070883,1,1,1,1
0.4839525859188098,0.85,7.318,0.10474232864405385,-0.0716581345861904,0.97,7.201666666666664,-0.0166779056959456,0.0108533997877509,0.32,0.5363333333333334,0.0036832311220008065,-0.0788797816380104,0.74,2.655666666666667,-0.03757438488898232,-1,1,-1,1
0.0220019509045761,0.31,0.8569999999999998,0.004761903623434854,0.4372572564193744,0.83,7.414999999999998,0.10176842209950036,0.1346354495899069,0.76,4.578000000000001,0.045690151266129436,-0.2853144898803762,0.32,0.0053333333333333,-0.13590956053056477,-1,-1,1,-1
-0.3060585141868674,0.78,5.935333333333333,-0.06624054175970405,0.0803397040125952,0.65,4.113,0.01869847735919801,0.0837667972202256,0.82,3.983333333333333,0.028427265239052008,-0.0702537927635928,0.66,1.9183333333333332,-0.03346539498960787,1,-1,1,1
-0.0391017323067051,0.55,3.590333333333333,-0.008462825935819717,0.0321872569147299,0.44,2.239,0.007491348170518671,0.0249985533014924,0.43,1.7379999999999998,0.008483558269821478,-0.0042952548684322,0.47,1.6636666666666662,-0.0020460447058967975,-1,-1,-1,-1
-0.0050037934940858,0.42,1.8246666666666664,-0.0010829758903539374,-0.1872895124867222,0.82,6.102666666666667,-0.04359026152622096,0.1306172713566673,0.83,3.7363333333333335,0.044326534389220754,0.0168855511137153,0.91,2.894333333333333,0.008043432466902123,-1,1,1,1
-0.0329155867041883,0.96,8.043000000000001,-0.007123952429216559,0.0076785733168538,0.73,4.547,0.00178713166896437,0.0218150005173258,0.73,2.887666666666667,0.007403181528663524,0.0604229448488866,0.78,2.420666666666667,0.028782470472557487,1,-1,-1,-1
0.0731768224096285,0.63,4.671,0.01583773081283368,0.0169986972623681,0.35,1.1589999999999998,0.003956322217049996,0.1129617176506814,0.99,6.5296666666666665,0.03833491092028377,-0.2131074377533515,0.31,0.002,-0.10151373042075833,-1,-1,1,-1
-0.2645786261262639,0.67,4.868666666666666,-0.05726300926214822,-0.381978232137524,0.56,3.0736666666666665,-0.08890263429661414,0.0061659636711521,0.37,1.022,0.0020924935720459613,0.0057117529984367,0.74,3.444666666666667,0.0027207936063890032,1,1,-1,1
0.0282635421498715,0.57,3.561666666666666,0.006117105903848932,-0.2890413628515142,0.74,4.970333333333333,-0.06727225903525196,0.1345561470830887,0.85,4.161666666666667,0.04566323901127128,0.0143740070588269,0.73,2.2729999999999992,0.0068470584275178974,-1,1,1,-1
0.1218220198426056,0.86,7.765666666666666,0.0263660581835951,0.0852885826700688,0.66,4.516,0.019850292600086635,-0.0278863000548799,0.47,1.7246666666666668,-0.009463549693940731,0.0276488260841953,0.51,1.7106666666666663,0.013170518622676706,1,-1,-1,-1
-0.0016673339996735,0.53,3.118666666666668,-0.0003608627184451186,-0.316446965532096,0.74,5.182999999999999,-0.073650712223948,0.1433368209261694,0.84,4.867666666666666,0.04864306577555148,-0.0166821651918681,0.43,0.8963333333333331,-0.007946549580694883,-1,1,1,-1
0.0979572170905189,0.94,8.926333333333332,0.021200975723835416,-0.0101163097585512,0.53,2.862333333333334,-0.002354496961418331,-0.057730748685532,0.6,2.8416666666666663,-0.01959162054409332,-0.0223181224795272,0.43,1.0486666666666666,-0.010631237899384673,1,-1,-1,1
0.0496549356703734,0.68,5.391666666666666,0.010746865999096331,0.0056565653111022,0.31,0.7723333333333334,0.001316524123413343,0.1226441816138184,0.86,5.618,0.0416207709553049,-0.0163761053565492,0.39,0.7236666666666667,-0.007800757974626474,-1,-1,1,-1
-0.3333445567065904,0.79,5.749333333333334,-0.07214608646832542,0.1382553748611572,0.89,6.733333333333333,0.032177925328471385,0.0240747765099929,0.61,2.284333333333333,0.008170063558968476,-0.0578524853243855,0.71,2.2356666666666665,-0.02755803204854677,1,1,-1,1
-0.2368825873975577,0.78,6.589666666666667,-0.05126872867543953,0.0600454616536252,0.63,4.492333333333334,0.013975141171504482,0.3091610677476464,0.45,2.15,0.10491750868002449,-0.2179923028072583,0.3,0.0003333333333333,-0.10384063594527598,-1,-1,-1,-1
-0.0073632368841656,0.4,1.656,-0.0015936325169976047,-0.1767817883023008,0.83,6.599333333333334,-0.04114466572556555,0.3906514013170588,0.82,5.117000000000001,0.13257222873224556,-0.4428047573674956,0.35,0.0,-0.21093005125639408,-1,1,1,1
-0.3760536264778769,0.54,3.014,-0.08138965195847118,-0.0023991015353586,0.41,1.749,-0.000558373301130001,0.022998728837293,0.65,3.094666666666667,0.007804893902054352,0.0239079864086306,0.84,3.5490000000000004,0.011388569600268267,1,-1,-1,1
-0.270462739685982,0.77,5.636666666666666,-0.05853651368010854,-0.2040601170708811,0.81,5.5120000000000005,-0.047493496843938776,0.3262009112036033,0.98,5.386666666666667,0.11070018350619598,-0.2583475903359549,0.33,0.0,-0.12306387762293944,1,1,1,-1
0.0583059174345912,0.61,3.951666666666666,0.01261920639236253,0.1211414326546647,0.9,7.146333333333333,0.02819478069522063,-0.0492793474433517,0.57,1.9243333333333332,-0.01672353637798288,0.0303581222220614,0.87,3.131333333333332,0.014461091869057991,-1,1,-1,1
-0.2976663945348141,0.8,6.833,-0.06442422714502595,0.0177153511050267,0.34,1.0583333333333331,0.0041231181471076085,-0.045682640004063,0.5,1.94,-0.01550295065957315,0.1734794241677026,0.76,3.5676666666666663,0.08263692569421636,1,-1,-1,-1
-0.0029795576365737,0.3,0.7736666666666668,-0.0006448685558553041,-0.3494489965830323,0.52,2.7196666666666665,-0.08133169310379713,0.0283281033694655,0.43,1.4346666666666663,0.009613480936676425,0.0420566366072918,0.97,4.513333333333334,0.020033679330787566,-1,1,-1,1
-0.3186073781533176,0.43,1.7390000000000003,-0.06895650458731865,0.0038945102591247,0.41,1.754333333333333,0.0009064187228520416,-0.1219804018555459,0.72,3.3393333333333337,-0.041395509349574436,0.0992666076193167,0.95,3.797,0.047285649679263866,1,-1,1,-1
-0.3003284201332676,0.62,3.895000000000001,-0.0650003719331827,-0.3151202768472467,0.64,3.729333333333334,-0.07334193515486061,0.2311456985365003,0.92,4.450333333333333,0.07844205937452878,0.0445158592333729,0.88,2.732333333333334,0.021205130056958666,1,1,1,-1
0.2592424665348858,0.9,7.5486666666666675,0.0561080990542482,-0.0669948961124857,0.95,6.759,-0.01559257111458545,0.0564136493150555,0.69,2.811333333333333,0.01914464710839792,-0.0144596356909389,0.53,1.2796666666666665,-0.006887847627407657,1,1,-1,-1
-0.0017136735482976,0.48,2.574,-0.00037089203200274236,-0.1632956445181275,0.96,8.773,-0.03800586458968236,0.0153863611159437,0.31,0.6473333333333333,0.00522154580360581,0.0338957166408298,0.39,0.9163333333333332,0.016146225011057804,-1,1,-1,-1
0.1777736954371631,0.87,8.035666666666666,0.03847573372584712,-0.0004754549251464,0.37,1.2333333333333334,-0.00011065864957350823,0.1121456901868507,0.84,4.603666666666666,0.03805798223342376,-0.1199357124852391,0.58,1.622666666666667,-0.05713137801947349,1,-1,1,1
-0.0249481700613454,0.35,1.1806666666666668,-0.005399556699696148,-0.1824222111299178,0.96,8.845666666666666,-0.04245743280424393,0.0116242987656036,0.36,1.023,0.003944844917002646,-0.001941332738934,0.38,0.8026666666666665,-0.0009247538724820465,-1,1,-1,-1
-0.0180128304597277,0.32,0.8863333333333332,-0.003898534407539968,0.3708630287569709,0.83,7.030666666666666,0.08631565216482075,-0.1233064643476469,0.75,3.4326666666666665,-0.04184552452787245,-0.0266664636386342,0.7,2.3313333333333333,-0.01270257026045396,-1,-1,1,1
-0.416534362893957,0.74,5.934333333333333,-0.09015093709427933,0.0328810576214619,0.42,1.953,0.007652825200662946,0.0116213561106812,0.41,1.4873333333333334,0.003943846291834178,0.0339166420559817,0.51,1.9893333333333327,0.016156192832805685,1,-1,-1,-1
0.0395562254407435,0.98,7.895,0.00856119232665434,0.0448231645420866,0.85,5.718,0.01043226307164907,-0.1149950150324323,0.63,1.945,-0.03902493472325838,0.0370256384763409,0.91,2.823333333333333,0.01763716331334201,1,1,1,1
0.1269072811086085,0.65,4.675,0.0274666662230238,0.0326390309247548,0.7,4.785333333333333,0.007596495260637405,-0.1564407221607213,0.75,3.216666666666667,-0.05309003149971081,0.169978700912182,0.78,2.809,0.08096935613125301,-1,-1,1,-1
0.003191386055541,0.39,1.6783333333333332,0.0006907147865010177,0.0470622232932926,0.67,5.402333333333333,0.010953387587601676,0.4465367952466783,0.31,1.1649999999999998,0.15153760605292238,-0.3856990533357788,0.32,0.0016666666666666,-0.18372774848518478,-1,-1,-1,-1
-0.0181015693971693,0.37,1.4186666666666663,-0.003917740262037853,-0.0415680504523949,0.32,0.8393333333333337,-0.00967465912157521,0.0980363518498315,0.84,4.899666666666667,0.033269809394494615,-0.0704095696953559,0.68,2.3896666666666664,-0.033539599332841896,-1,-1,1,1
-0.3992427954923183,0.6,3.783666666666666,-0.08640850635157615,-0.3179935688013104,0.67,4.715,-0.07401067280095652,0.4748170515032006,0.49,2.69,0.1611348494991408,-0.4264758726630604,0.33,0.0,-0.20315178683994434,1,1,-1,-1
0.0013248545742042,0.32,0.9373333333333336,0.0002867395634500335,-0.0484636900654464,0.55,3.244,-0.01127956870851641,0.2416077523612516,0.9,5.297333333333335,0.08199248255997718,-0.138593894094108,0.62,1.8146666666666669,-0.06601920304309578,-1,-1,1,1
-0.2864256169775723,0.38,1.1156666666666666,-0.0619913747306102,-0.0262154454119256,0.98,7.648,-0.006101452806190737,0.2610349146169177,0.82,3.699333333333333,0.08858532259457952,-0.0441830354621926,0.85,2.531333333333333,-0.021046589449735368,1,1,-1,1
0.1805406635027946,0.91,7.877333333333331,0.03907459131419483,0.3907821900863446,0.89,7.082333333333336,0.09095169099156468,-0.0294278481813501,0.46,1.4149999999999998,-0.009986692501403249,-0.0349383844057409,0.52,1.485,-0.016642899812845363,1,-1,-1,-1
0.079169805414538,0.72,5.843666666666667,0.017134797950654014,0.0212312025889835,0.53,2.997666666666667,0.004941406814946893,-0.1476361505952432,0.75,4.0136666666666665,-0.0501020947573039,0.0570843926550717,0.49,1.456666666666667,0.027192151096699726,-1,-1,1,-1
-0.0293018575618844,0.5,2.873666666666667,-0.0063418295178673655,-0.0090142229667908,0.4,1.6613333333333336,-0.0020979943370077123,-0.104121829544324,0.55,2.1916666666666678,-0.035334989087026814,0.0513873805311151,0.91,4.150000000000001,0.024478379306038574,-1,-1,-1,1
0.0615688373175267,0.97,8.452333333333334,0.013325403314668022,-0.2271742901302413,0.71,4.3886666666666665,-0.05287315123698052,-0.1375549466886503,0.68,3.033000000000001,-0.04668091754996418,0.0286315453949104,0.45,1.0670000000000002,0.013638636977619656,1,1,1,-1
0.1065022258334007,0.63,4.382333333333333,0.02305038027307238,-0.3080542320839861,0.74,4.922666666666666,-0.07169736501798041,-0.0758991305126328,0.69,2.785333333333333,-0.025757278373955562,0.1387544627887922,0.87,3.2073333333333336,0.06609568994265229,-1,1,1,1
0.0114107567131638,0.84,7.397333333333332,0.0024696411683768895,-0.016023087389362,0.38,1.3030000000000002,-0.0037292561686244918,0.1203920209947631,0.93,5.115666666666667,0.040856473293183294,0.0268140434521175,0.59,1.6896666666666669,0.012772869906301276,1,-1,1,-1
-0.0458685939833074,1.0,8.868,-0.009927384386879299,-0.0074657657682166,0.37,1.2120000000000002,-0.001737602271526768,0.0158401131980507,0.61,2.556666666666666,0.005375532003614341,0.0103169297346785,0.82,3.208666666666667,0.004914469597575498,1,-1,-1,1
0.3634209255124405,0.81,7.752999999999999,0.078655544207664,0.0009372779884921,0.32,0.8723333333333335,0.00021814458321064525,0.1764252169998652,0.68,4.270333333333334,0.05987200901721389,-0.3983064766379443,0.33,0.0023333333333333,-0.18973329471993267,-1,-1,1,-1
0.0709202722689221,0.72,5.912333333333334,0.015349343472179387,-0.2929629110173939,0.41,1.416,-0.06818497063276058,0.1474190845127667,0.83,5.209666666666665,0.05002843078415785,-0.1931431366276597,0.41,0.6703333333333334,-0.09200373535030026,-1,1,1,1
0.1573193685387055,0.86,7.412,0.034048783870576416,-0.3166266196829541,0.63,3.379666666666667,-0.07369252541100903,0.079830098413169,0.7,2.8936666666666677,0.02709129938064341,0.0193581579188237,0.87,2.954333333333333,0.009221258746906555,1,1,-1,1
0.1798166631808282,0.79,7.229,0.03891789522067601,-0.0025032461670642,0.37,1.353,-0.0005826122009611963,0.0061603260816625,0.41,1.3783333333333336,0.0020905803885765207,0.1099007831317981,0.67,3.1579999999999995,0.05235123930673847,-1,-1,-1,-1
0.0441121987182224,0.97,8.111666666666666,0.00954724605218042,-0.1999220104038013,0.79,5.040333333333336,-0.04653038284227146,-0.1378449812607023,0.51,1.3743333333333334,-0.046779344253405415,0.0890480901817207,0.89,3.1913333333333345,0.04241805878053361,1,1,1,1
0.0099442652710126,0.4,1.7706666666666664,0.0021522469999050576,0.025239792654353,0.41,1.8366666666666664,0.005874376776696649,-0.2229611771880084,0.72,3.9663333333333335,-0.07566454409461922,0.0632873582074906,0.54,1.9483333333333337,0.030146933808818364,-1,-1,1,-1
-0.0349867675473234,0.97,8.948666666666668,-0.007572220112591062,-0.1705643451252865,0.43,1.6386666666666665,-0.03969760138911647,0.0444995945780193,0.66,3.3669999999999995,0.0151014700344088,0.006968453632983,0.5,1.5049999999999997,0.003319422968084863,1,1,-1,-1
0.1969360880147146,0.78,6.909999999999999,0.04262306898009246,-0.0316480256359581,0.32,0.797666666666667,-0.007365846042008152,-0.0925837136324472,0.77,3.887333333333333,-0.03141939135295644,-0.0027376300769437,0.72,2.6223333333333323,-0.001304070118586239,-1,-1,1,1
0.1148857497713544,0.72,5.7013333333333325,0.024864834508991587,-0.2867045125559198,0.67,4.234666666666667,-0.06672837425398419,0.0467262043740603,0.75,4.073666666666666,0.015857096718923432,0.0068314091053085,0.44,1.0340000000000005,0.0032541418057535376,-1,1,-1,-1
0.0011639219487831,0.33,1.0346666666666668,0.0002519087588797792,-0.3716582430682784,0.74,5.599666666666667,-0.08650073246824534,-0.0243190250397256,0.62,3.325666666666665,-0.008252952220936841,0.004495519492955,0.38,0.7693333333333336,0.002141440762087718,-1,1,-1,-1
-0.2823132461846773,0.65,4.126,-0.061101330322069984,-0.0186500359813548,0.97,7.691666666666665,-0.004340659202465066,-0.0090722771535494,0.32,0.526,-0.003078785837879334,0.0453595623937856,0.86,3.510333333333334,0.021607028067108854,1,1,-1,1
-0.3025755892943511,0.66,4.760000000000001,-0.06548672893929751,0.0463330266073411,0.39,1.6053333333333335,0.01078367240268478,-0.2628978720920507,0.53,2.0326666666666666,-0.08921753951144994,0.2053091566856153,0.72,3.390999999999999,0.0977990191446005,1,-1,1,-1
0.3224920913151372,0.9,8.292,0.06979727683344826,-0.263580488005354,0.66,3.919,-0.06134642699855857,0.1211187698954567,0.76,4.232,0.0411031042310702,-0.2153831358052329,0.31,0.0,-0.10259775921390213,1,1,1,-1
0.0048108804472384,0.33,1.0513333333333337,0.001041223532084679,0.0444992537180284,0.45,2.2606666666666664,0.010356875201050218,-0.0482525917562446,0.75,3.983666666666667,-0.01637509454635402,-0.0243259090636738,0.72,2.770333333333333,-0.011587647061796779,-1,-1,-1,1
-0.2940449390721742,0.4,1.467666666666667,-0.06364043201865532,-0.325487807479913,0.52,2.795666666666666,-0.07575490193371892,0.0039709781684559,0.3,0.5556666666666668,0.0013475989699881328,-0.009344535187961,0.8,4.077999999999999,-0.004451269444081357,1,1,-1,1
-0.3467482252099088,0.56,3.147333333333333,-0.07504705547285112,-0.2918728977280116,0.65,4.032333333333333,-0.06793127802755078,0.1428559915187692,0.85,4.605333333333333,0.04847989056111699,0.0791288058797896,0.61,1.938,0.03769300758941319,1,1,1,-1
-0.0876016342516257,0.54,3.157,-0.018959706862852317,-0.3177507096136889,0.79,5.929999999999999,-0.07395414910477136,0.0414859885470266,0.42,1.2993333333333337,0.014078766758028171,0.0141948087243823,0.78,3.3503333333333325,0.006761697298847616,-1,1,-1,1
-0.0008765437603137,0.39,1.647,-0.00018971121817515203,0.0186935558909477,0.45,2.264333333333333,0.004350788142497876,-0.2343562101851279,0.47,1.5039999999999998,-0.07953158492901144,0.0877854051183026,0.88,4.295333333333333,0.04181657873607595,-1,-1,1,1
0.1208095465704373,0.86,6.744,0.026146927609025622,0.0187986265577952,0.95,6.499333333333335,0.004375242570222128,-0.002574369302108,0.98,3.6790000000000007,-0.000873643035221924,0.0265508869301822,0.72,1.6329999999999998,0.012647515294055773,1,1,1,-1
0.0117267595371721,0.56,3.2580000000000005,0.0025380339667785893,-0.0017343296438401,0.98,7.344666666666667,-0.0004036525149961466,0.0149846461502178,0.97,4.492666666666667,0.005085219021871942,0.0590513990526813,0.54,1.2433333333333327,0.028129134616786684,-1,1,-1,-1
0.0209943550774394,1.0,8.076666666666664,0.004543828679035166,0.0288152746301824,0.98,7.234333333333334,0.006706544004531909,0.0136353481769296,0.33,0.6083333333333332,0.00462731860492825,-0.1022912682410448,0.62,1.9953333333333327,-0.04872644680115391,1,1,-1,1
0.1854440488287183,0.77,6.627999999999999,0.040135835767101814,0.0563991613126741,0.49,2.535,0.013126491488162095,-0.0823085996257173,0.79,4.280666666666667,-0.027932408432230858,0.0471061099997582,0.51,1.505333333333333,0.022438996039268168,-1,-1,1,-1
0.0103428325152803,0.47,2.568333333333333,0.002238509296048354,0.0384324155354511,0.44,2.1786666666666665,0.008944863073384735,-0.0541317127579286,0.58,2.7996666666666665,-0.018370244625304386,-0.1012595131392211,0.63,2.533,-0.048234970246553335,-1,-1,-1,1
0.0032419753359853,0.99,9.249666666666666,0.0007016638736478566,-0.417259008321027,0.59,3.3313333333333333,-0.09711397640684571,0.0274573106190529,0.38,1.1966666666666663,0.009317966994330715,0.0334718138564752,0.39,0.9193333333333332,0.01594429891486314,1,1,-1,-1
0.0667733810260609,0.72,5.568333333333336,0.01445182776909399,-0.3549982952374604,0.62,3.427333333333334,-0.08262325169894685,0.2923719162529385,0.92,5.122666666666666,0.09921990917142766,-0.1453465242430234,0.54,1.2339999999999998,-0.06923581849206692,-1,1,1,1
-0.0814868429160018,0.83,7.080333333333335,-0.017636276629599715,0.0140915087945896,0.36,1.133,0.003279695405789208,-0.0109861353265454,1.0,4.536333333333333,-0.003728276515798537,0.0574205236165883,0.91,2.7706666666666666,0.027352267084077692,1,-1,1,1
0.0527603608012103,0.99,8.225666666666665,0.01141897617909688,-0.130320979724261,0.83,5.752666666666667,-0.030331253005619348,-0.0230803781343147,0.57,2.167666666666667,-0.007832602568256736,0.0280055324669994,0.52,1.475666666666667,0.013340435712221224,1,1,-1,-1
0.0329440443042992,0.38,1.592,0.0071301115352735665,-0.0205046373424098,0.32,0.8809999999999997,-0.004772304078261324,-0.1335542276726125,0.75,4.350666666666667,-0.04532322566738179,-0.1312721909713237,0.55,1.806666666666667,-0.06253150967648798,-1,-1,1,1
-0.2118855148359202,0.8,6.328666666666668,-0.04585858796006469,-0.2323809975388986,0.72,4.698333333333333,-0.054084974230272656,0.1016778542188618,0.65,3.0176666666666665,0.034505596808461374,-0.1094582283844887,0.58,1.733,-0.052140428347776116,1,1,-1,1
0.21657537189233,0.93,7.988333333333334,0.046873618282019656,0.0569261659915261,0.88,6.352,0.013249147965140907,0.0216151478872228,0.35,0.669,0.0073353591466077325,-0.0230355399527595,0.85,3.1076666666666664,-0.010972979720996433,1,1,-1,1
0.5931123931772957,0.85,8.209666666666667,0.1283678918485205,0.0349728059312668,0.41,1.6669999999999996,0.008139664290907737,-0.1814772937727462,0.52,1.7153333333333336,-0.06158649173825156,0.0700038329431236,0.93,3.934,0.03334632662625727,-1,-1,1,1
-0.0140722105366499,0.34,1.135,-0.003045662206721588,-0.3224852233481785,0.46,2.0506666666666664,-0.07505607248075599,0.0409788922123566,0.42,1.391333333333333,0.013906677547436573,0.0159412032250259,0.99,4.576333333333334,0.007593592339281704,-1,1,-1,1
0.0406934869294017,0.99,7.621666666666667,0.008807330936231369,0.0419065760729964,0.98,6.374333333333334,0.009753448478968576,0.0531533039418414,0.95,3.7736666666666663,0.01803820988301843,-0.0205002246011942,0.6,1.209,-0.00976528222416722,1,1,1,-1
-0.0006318065536548,0.52,3.1213333333333324,-0.00013674250661712604,0.0074353360053669,0.35,1.1436666666666666,0.0017305199672205229,-0.0341705613487182,0.99,5.343666666666667,-0.011596188980146074,0.033557695187766,0.71,2.309333333333333,0.015985208488009623,-1,-1,1,1
-0.2486402616876173,0.67,4.323666666666667,-0.053813453552239286,-0.1177459289535365,0.83,5.755333333333334,-0.027404502091895613,0.2663814055841516,0.92,3.975333333333333,0.09039971829630579,-0.0712811345986836,0.92,2.398000000000001,-0.03395476928454955,1,1,-1,1
0.0801371165032129,0.63,4.631,0.01734415402994568,-0.0315910511171209,0.51,2.785333333333333,-0.007352585640272521,0.7015677320627569,0.84,5.9896666666666665,0.23808540691935084,-0.4028881470447543,0.34,0.0066666666666666,-0.19191577347082445,-1,-1,-1,-1
-0.2603426779224653,0.68,4.758333333333334,-0.05634621887443057,0.0198386249009718,0.99,8.441333333333334,0.00461729456322477,0.0217947138529289,0.35,0.89,0.007396297006289939,-0.2057171723263477,0.41,0.7720000000000002,-0.09799337739974831,1,1,-1,1
0.0602694351971195,0.48,2.5323333333333333,0.01304417245053683,-0.040756034546149,0.95,8.086333333333334,-0.009485668370055048,-0.0205800828713315,0.34,0.6619999999999998,-0.00698409744480184,0.0358818106550806,0.84,3.569666666666666,0.017092300917550967,-1,-1,-1,1
-0.2936962451072018,0.68,4.923666666666667,-0.06356496384483414,0.0375193898599075,0.5,2.693333333333334,0.008732363038285751,-0.2530509223644559,0.6,2.3783333333333343,-0.08587585926353472,0.2260289297922,0.8,3.531333333333333,0.10766888330183139,1,-1,1,-1
-0.00893834264942,0.43,2.026,-0.0019345341890078835,-0.0860713186988877,0.51,2.7156666666666665,-0.020032468674706035,0.102997340692637,0.93,5.266666666666667,0.03495338033623235,0.0492879266182644,0.65,2.0893333333333333,0.023478304410545724,-1,1,1,-1
0.1362164351849735,0.87,7.276333333333335,0.029481455489649065,0.1251213966112692,0.91,6.997,0.029121088139934716,0.4584112986145148,0.65,3.3423333333333334,0.1555673608963844,-0.4793947418242408,0.36,0.0,-0.2283596907724994,1,1,-1,-1
0.0355246511086027,0.42,1.9470000000000005,0.007688634774661289,0.083154091994352,0.63,4.332,0.019353505537402754,0.2531907980448675,0.88,5.438333333333333,0.08592332774985036,-0.2019476306018601,0.46,0.907,-0.09619775615600588,-1,-1,1,1
-0.00086068096416,0.34,1.125,-0.00018627801778261764,-0.3179777040323195,0.67,4.618666666666667,-0.07400698039223494,-0.0139215687725737,0.51,2.0690000000000004,-0.00472445098982609,-0.0186316159047721,0.71,3.0533333333333337,-0.008875170450170753,-1,1,-1,1
0.0144630032413439,0.33,1.0673333333333337,0.0031302418517069434,-0.0741370534240615,0.57,3.675,-0.01725485588931394,-0.0359067020929055,0.48,1.956,-0.012185369121504289,0.1087699774739605,0.63,2.8649999999999998,0.05181258001864335,-1,-1,-1,-1
-0.2924785457532057,0.43,1.59,-0.06330141598986448,0.0585198318004405,0.94,7.564666666666667,0.013620062003378368,0.0660727584887928,0.96,4.592666666666667,0.02242258141610346,0.0325680284147555,0.59,1.4689999999999996,0.015513780709322486,1,1,1,-1
-0.0145254377239192,0.31,0.8196666666666664,-0.003143754607466287,-0.012789652650647,0.77,6.051333333333334,-0.002976697928618677,0.587178193373612,0.89,6.012666666666666,0.19926594784011586,-0.2650120415490375,0.32,0.0,-0.12623848903481413,-1,-1,-1,-1
-0.3540638471608002,0.52,2.568666666666666,-0.07663038264355142,0.0631176806330495,0.77,5.676666666666666,0.014690177624965372,0.3728569177868981,0.86,4.29,0.12653345776462782,-0.1171844325418987,0.81,2.393,-0.05582080578687245,1,1,-1,1
-0.2694755350239712,0.51,2.747333333333333,-0.05832285201540029,0.0262210031989031,0.42,1.8943333333333328,0.006102746340380876,0.2545307389968867,0.82,5.15,0.0863780527496325,-0.0283403760994092,0.52,1.5646666666666669,-0.013499938480364385,-1,-1,-1,-1
-0.236010814407936,0.64,4.279333333333333,-0.051080049999803145,-0.2812321028585591,0.71,4.792,-0.06545471100013012,0.0600475057709626,0.44,1.369666666666667,0.02037783979023261,0.0671656290066771,0.97,4.0103333333333335,0.03199434814854206,1,1,-1,1
0.0279594502071947,0.39,1.6753333333333331,0.006051290989072951,-0.0247694803187481,0.35,1.1503333333333332,-0.005764915027152724,-0.1772059788824647,0.68,3.1046666666666662,-0.06013696990699038,0.1260871828135665,0.92,3.9703333333333335,0.060061630981004865,-1,-1,1,-1
-0.0508414082849419,0.97,8.704,-0.011003655420494635,-0.106751241140625,0.36,0.992,-0.024845569075302155,-0.0842098336253629,0.76,3.255666666666667,-0.028577614945825242,0.1159607955953965,0.89,3.188666666666667,0.05523792631335604,1,1,1,-1
0.0833606176623789,0.94,8.643333333333334,0.018041819519544897,-0.2559752697328541,0.49,2.0546666666666664,-0.0595763681786032,0.0274077196678677,0.7,3.227333333333334,0.009301137711493358,0.0913870668303236,0.68,2.402,0.04353223033395228,-1,1,-1,-1
0.074369521939853,0.68,4.838333333333334,0.016095867931640896,-0.0369991941497112,0.98,7.623333333333333,-0.008611291298863703,-0.0055734765400046,0.48,1.5573333333333332,-0.0018914259726297543,0.0848213751851374,0.64,2.307,0.04040466304337902,-1,1,-1,-1
0.2144130358017975,0.88,7.980666666666667,0.046405621779834524,0.0514374916270614,0.42,1.674333333333333,0.01197169922920999,-0.0114949439255553,0.99,4.728,-0.0039009468037879236,-0.0233106966330229,0.71,1.9823333333333328,-0.011104050608799317,1,-1,1,1
0.0555306301888531,0.7,5.716666666666667,0.01201854827577687,0.0186195721655491,0.3,0.6896666666666668,0.004333568972582861,0.0097748371368266,0.68,3.700333333333334,0.003317207977124532,0.0536452437140435,0.59,2.2576666666666667,0.02555391245915183,-1,-1,-1,-1
0.1200084804491865,0.62,4.478999999999999,0.025973552089648307,-0.341698174543092,0.7,4.877,-0.07952774607399135,0.0584046848270867,0.4,1.2979999999999998,0.019820328840052057,-0.0797719234214788,0.63,2.559,-0.03799935663778127,-1,1,-1,1
-0.0030312487964505,0.42,1.9573333333333327,-0.0006560561238389091,0.0280806460305762,0.44,2.1303333333333336,0.006535564581518321,0.1921350661918071,0.89,5.978,0.06520333437122909,-0.0336507121187696,0.38,0.6306666666666667,-0.01602951710416123,-1,-1,1,-1
-0.0178150702835888,0.35,1.1563333333333334,-0.003855732980366022,-0.4067514220759571,0.78,5.601666666666666,-0.0946684127105635,0.3900516665107298,0.84,4.714,0.1323687015475093,-0.1444227521044687,0.61,1.6963333333333337,-0.0687957796232594,-1,1,-1,1
0.2814531100194717,0.9,8.722666666666667,0.06091517021565469,-0.0198269232654841,0.31,0.6969999999999998,-0.004614571093317562,0.074168627829199,0.74,3.9346666666666663,0.025170011575995833,-0.0942713332186424,0.6,1.927,-0.044906150661145755,1,-1,-1,-1
0.2233038651491234,0.93,8.556999999999999,0.04832987261868021,-0.3572556095351973,0.61,3.218000000000001,-0.08314862505957325,0.0423694947087103,0.38,0.9279999999999998,0.014378595148655181,0.0304401266988296,0.96,3.8566666666666665,0.014500154702508119,1,1,-1,1
0.0815035238133665,0.69,4.926666666666666,0.01763988689243266,0.0235172582781855,1.0,7.506333333333333,0.005473469523812586,-0.1556125822528957,0.67,2.7550000000000003,-0.05280899231000764,0.0427089055887368,0.51,1.3750000000000002,0.020344387667588396,-1,1,1,-1
-0.3501597098912778,0.73,5.535,-0.07578540641890859,0.1057625984833583,0.6,3.9130000000000007,0.024615469741847546,-0.1270672044743097,0.73,4.011333333333334,-0.04312177670204506,0.0306237395843707,0.39,0.7873333333333334,0.014587618702643908,1,-1,1,-1
-0.025676096180117,0.56,3.735,-0.005557102457233967,0.0069387843673551,0.39,1.6443333333333334,0.001614951212329657,0.0387231070798859,0.44,1.801,0.013141149863305761,-0.2149531998973364,0.54,2.011,-0.10239295923923901,-1,-1,-1,1
0.3179027245954726,0.9,7.884666666666667,0.06880399573276656,-0.2413265928055343,0.68,3.7926666666666655,-0.05616699597299047,0.1729633048364314,0.87,3.782,0.058697167689026275,-0.064392607432941,0.81,2.2000000000000006,-0.03067341929005239,1,1,1,1
0.0219573312375498,0.6,4.317666666666666,0.0047522465455234215,0.016858146353726,0.42,1.9680000000000004,0.0039236100230562645,-0.0117722276137177,0.48,2.127666666666667,-0.003995046342166262,-0.0141283518161687,0.48,1.6883333333333337,-0.006730040549856993,-1,-1,-1,-1
-0.0010707932440385,0.4,1.6790000000000005,-0.00023175282277700066,-0.1686036615061148,0.95,8.645333333333333,-0.03924126664514125,0.0001066715901678,0.33,0.7556666666666666,3.6200280872614404e-05,0.0310136472353317,0.47,1.5273333333333334,0.014773351216656192,-1,1,-1,-1
-0.0266027941149538,1.0,8.128666666666668,-0.005757668592158445,-0.0061612920746672,0.72,4.501333333333333,-0.001433995578867322,0.5982033436990548,0.9,5.1370000000000005,0.20300746456275962,-0.4592130952077156,0.37,0.0,-0.21874616317498724,1,-1,1,-1
0.0882428286420689,0.63,4.601999999999999,0.019098481188111922,0.0449560699814104,0.5,2.699,0.010463195838686904,-0.035034345436868,0.6,2.4653333333333336,-0.011889324449066428,0.05413165773593,0.99,3.908,0.025785615784062584,-1,-1,-1,1
-0.0108559121226958,0.45,2.0976666666666666,-0.0023495556142707186,0.1124561552515457,0.93,7.701333333333332,0.02617334602756098,-0.1525697799910554,0.67,2.591,-0.05177638094324003,0.1278720140696911,0.77,2.743666666666668,0.06091183537035366,-1,1,1,-1
-0.4551385198354807,0.59,3.807,-0.09850607231009582,0.009448942572929,0.31,0.8463333333333335,0.002199172139600814,-0.0182051605441576,0.34,0.9673333333333332,-0.006178139127698866,-0.0060813882199897,0.41,1.2020000000000002,-0.0028968693484200123,1,-1,-1,-1
0.0193595757428202,0.39,1.6660000000000004,0.00419001179839571,-0.3757964074616264,0.68,4.958333333333334,-0.08746385990527855,-0.2381199403666403,0.38,1.0123333333333333,-0.08080885181408515,-0.0694662898106284,0.42,1.1436666666666666,-0.03309026794892099,-1,1,1,1
-0.3354072155451746,0.5,2.5540000000000003,-0.07259250972597033,-0.3456921035129889,0.7,5.178999999999999,-0.08045730377321009,-0.0056460879104236,0.31,0.6583333333333334,-0.0019160675102648304,-0.2345662615098867,0.49,1.5606666666666666,-0.11173564136357908,1,1,-1,1
-0.3582003407236778,0.75,5.7636666666666665,-0.07752564796664987,0.0758401481813093,0.61,3.951333333333333,0.017651238713352904,-0.1442059804316786,0.46,1.408333333333333,-0.048938025456690966,0.0411819098030443,0.79,3.428,0.01961700320754045,1,-1,1,1
0.2349441056497188,0.91,8.438333333333333,0.05084918118626317,-0.0016502753675915,0.58,3.310666666666666,-0.0003840894981703462,-0.0141589234757927,0.35,0.7219999999999999,-0.004805000149255023,0.0043316578985823,0.93,3.9330000000000007,0.0020633852897267856,1,-1,-1,1
0.0288065722539609,0.33,1.078,0.006234634437182751,0.0244681740021848,0.47,2.49,0.005694788190021746,-0.0652558055788228,0.81,4.982666666666668,-0.02214533866801944,0.008305645173495,0.45,1.1943333333333337,0.0039563941737617,-1,-1,1,-1
0.2480855371686434,0.92,8.616666666666667,0.05369339398532331,-0.0068509040513478,0.39,1.3563333333333332,-0.0015944977127882092,0.0215648687501808,0.81,3.799333333333333,0.007318296319662996,-0.0477258550875778,0.79,2.559333333333333,-0.02273421161896709,1,-1,1,1
0.1146862730656632,0.62,4.505333333333332,0.024821661571657914,-0.3941692882510406,0.75,5.6273333333333335,-0.091740013267883,0.2603543457085107,0.53,2.777333333333333,0.08835436338980207,-0.2697184740942199,0.31,0.001,-0.1284803982317521,-1,1,-1,-1
0.0938099285134166,0.84,7.465999999999999,0.020303374025313948,-0.287694509698956,0.8,6.100333333333334,-0.06695878883407563,0.4038193240701981,0.4,1.6743333333333337,0.13704092092500922,-0.5378185691675297,0.35,0.0,-0.2561898815983111,1,1,-1,1
0.0181295026667305,0.44,2.099,0.003923785886724262,0.0265584515690218,0.72,5.223,0.0061812849756187355,-0.08182973068517,0.76,3.3029999999999995,-0.02776989852568766,0.0785196767262657,0.91,3.2620000000000005,0.03740284891013792,-1,-1,1,1
-0.0729932088017228,0.83,6.8276666666666666,-0.015797991141175007,0.0602962482900544,0.69,4.541,0.014033509923305282,0.0063441596307609,0.64,2.677333333333333,0.0021529665037614844,0.0560374896835527,0.7,2.463666666666668,0.026693458854195867,1,-1,-1,-1
0.0362409029951489,0.39,1.6449999999999998,0.00784365386676948,-0.0418563674119858,0.57,3.495,-0.009741762781060164,-0.0507804480752605,0.65,2.8263333333333325,-0.017232952844051092,0.0375007153276647,0.99,3.816,0.017863466176925046,-1,-1,1,1
-0.3053120366645911,0.67,4.744,-0.066078980903871,-0.0040555895533207,0.35,1.0889999999999995,-0.0009439087481462262,-0.0124898558793926,0.98,4.8213333333333335,-0.004238582083394955,0.1228481345106149,0.87,2.905,0.058518710284702354,1,-1,1,-1
-0.3181040823183876,0.72,5.141999999999999,-0.06884757578048661,-0.2705283198587729,0.71,4.567666666666668,-0.0629634839469673,1.0429770313491122,0.88,5.856,0.35394673895018497,-0.6783720758152499,0.4,0.001,-0.3231425461038208,1,1,-1,-1
0.0181841052059363,0.36,1.376,0.003935603567366335,0.0105968800292697,0.42,1.973666666666667,0.002466346170187196,-0.0756573973591843,0.57,2.847999999999999,-0.025675243335035704,-0.2057452096183145,0.55,1.965666666666667,-0.09800673296409862,-1,-1,-1,1
-0.3020226586849102,0.68,5.036333333333334,-0.0653670576299657,-0.1013885058454746,0.43,1.879,-0.02359743173484069,-0.0139036836514536,0.31,0.5846666666666667,-0.004718381459907488,0.0204606595511691,0.84,4.209333333333333,0.00974643541213347,1,1,-1,1
-0.2735845924297866,0.68,4.768000000000002,-0.05921217930435377,-0.3622881281526768,0.62,3.5156666666666667,-0.08431990688821842,0.2447012264945653,0.92,5.308000000000001,0.08304229003281943,0.0099781058461649,0.49,1.178,0.00475307083439159,1,1,1,-1
-0.0042515880816775,0.47,2.5123333333333338,-0.0009201753416912549,-0.0599310771160763,0.54,3.185,-0.013948519008628887,-0.0466963882376565,0.51,1.977666666666667,-0.015846978256166332,0.0119442933245585,0.82,3.7156666666666656,0.005689664262300605,-1,-1,-1,1
-0.2816784294828958,0.71,5.322666666666668,-0.060963936326167485,-0.344006938849013,0.63,3.879666666666666,-0.08006509404698389,0.0313417613206546,0.35,0.8680000000000001,0.010636201832797131,0.1633445996105345,0.77,3.672000000000001,0.07780920190003891,1,1,-1,-1
-0.0295572962546578,0.32,0.9376666666666666,-0.0063971143624685835,-0.0155547731753096,0.4,1.709,-0.0036202594672291697,-0.3137074618378022,0.63,3.017333333333333,-0.10646038193017797,0.167585895232917,0.63,2.768666666666667,0.07982954311846037,-1,-1,1,-1
-0.34964259667732,0.41,1.522333333333333,-0.075673487103301,-0.3179273237479771,0.45,1.9556666666666664,-0.07399525475025376,-0.0393935067616171,0.5,2.107,-0.013368658019295605,-0.0332039651005779,0.68,3.051666666666667,-0.01581670915691596,1,1,-1,1
0.0027642959498184,0.37,1.4553333333333331,0.0005982792597245886,-0.4497129460105444,0.56,3.2303333333333333,-0.10466739257339179,-0.0164754572913933,0.35,0.9556666666666664,-0.005591143626105194,0.1207426278816106,0.61,2.9140000000000006,0.05751575217780024,-1,1,-1,-1
-0.3209874215391255,0.46,2.0973333333333333,-0.06947161969106401,0.0295831948825606,0.33,1.0023333333333335,0.006885271815758501,-0.0600654781123557,0.97,6.254333333333332,-0.020383938919394794,0.0219468659177287,0.38,0.6543333333333331,0.010454389831909104,1,-1,1,-1
-0.341361930043587,0.74,5.496,-0.07388129437372683,0.1695206947707799,0.91,8.050333333333334,0.039454699417239635,0.4420878883796511,0.41,1.766333333333333,0.15002781625875933,-0.3861480812112516,0.33,0.0,-0.1839416429188221,1,1,-1,-1
0.2852093424356914,0.92,8.035333333333332,0.06172813524911179,0.0300324153317363,0.74,4.703333333333333,0.006989824583302724,-0.0962860292763037,0.68,2.3950000000000005,-0.03267581647960779,0.0286834134312825,0.88,2.820999999999999,0.013663344317341066,1,-1,1,1
0.5453567701047026,0.84,7.807333333333333,0.1180320959213751,-0.0039057183227124,0.59,3.475333333333334,-0.0009090273175165453,-0.2151218899401779,0.69,3.1680000000000006,-0.07300418813886603,0.0694023761775322,0.54,1.721666666666667,0.03305982268906174,-1,-1,1,-1
-0.0163958475599801,0.52,3.05,-0.0035485692266005436,-0.3292891673737355,0.7,4.887333333333332,-0.07663964059167638,-0.0088102355548086,0.32,0.6176666666666668,-0.0029898588849783417,0.080116234979334,0.86,4.137,0.03816336945231906,-1,1,-1,1
0.0174700773920388,0.46,2.4296666666666678,0.0037810658334636294,0.0095327310813559,0.5,2.8003333333333336,0.002218673300913728,-0.1746209317018636,0.7,3.7606666666666655,-0.05925970320589861,0.040099656198286,0.53,1.838,0.01910147169048715,-1,-1,1,-1
-0.019506678053766,0.37,1.402,-0.004221849294558959,-0.3864283027644233,0.6,3.640000000000001,-0.08993835562377839,-0.0419562946655753,0.51,2.037333333333333,-0.014238370768437977,0.0168191647579369,0.75,3.353666666666666,0.008011809325564816,-1,1,-1,1
-0.2814689015225555,0.7,4.733666666666666,-0.0609185879860188,0.1564510467964819,0.87,6.7206666666666655,0.03641283462891795,-0.2330316095111424,0.57,1.742666666666667,-0.07908206583618738,0.1189997786611152,0.85,3.1243333333333334,0.056685545931605456,1,1,1,1
0.1627546080332251,0.87,8.098,0.035225138038233704,0.0113128300493446,0.33,0.9006666666666668,0.002632978290696242,-0.0047230174883292,0.82,4.302666666666666,-0.0016028125143239633,0.0833803140913471,0.64,2.168666666666667,0.039718213574805414,1,-1,1,-1
-0.0086126976938438,0.45,2.287333333333333,-0.0018640545346973617,-0.3260012477499652,0.46,1.9893333333333332,-0.075874401393953,0.1988394405633968,0.88,5.851,0.06747854405869064,-0.0018804446633714,0.39,0.7280000000000001,-0.0008957498369886708,-1,1,1,-1
0.0051884060591973,0.96,8.234666666666667,0.0011229317672917963,0.0764701169415547,0.86,6.434333333333333,0.01779785932572912,0.0494413329560181,0.43,1.2979999999999996,0.016778508100506132,-0.1842642659768116,0.55,1.5443333333333331,-0.08777428521381951,1,1,-1,1
0.0927424411497819,0.72,5.833000000000001,0.020072336697446548,0.0324910048404412,0.74,5.751000000000001,0.007562043274286115,-0.0017342295556574,0.37,1.0333333333333332,-0.000588531556655634,-0.1074664606817072,0.54,1.9103333333333328,-0.05119164977968621,-1,-1,-1,-1
-0.3458554892587955,0.77,6.164333333333332,-0.07485383976308001,-0.0145279103979274,0.4,1.5543333333333331,-0.0033812646809044146,0.5876041625144541,0.94,6.414333333333333,0.19941050556647294,-0.4847991531689715,0.36,0.0,-0.23093408217861658,1,-1,1,-1
0.0233222712189484,0.58,3.795333333333333,0.005047661832621496,-0.3281541813028088,0.74,5.279,-0.07637548090113408,0.0726187667256503,0.65,3.337333333333333,0.024644047660263946,-0.1668568800532603,0.49,1.2806666666666666,-0.07948227672926018,-1,1,-1,1
-0.1155480802774402,0.96,9.303,-0.02500818334430716,0.0133535818488794,0.43,1.9493333333333336,0.003107948316891032,0.3036599899378505,0.54,2.9580000000000006,0.10305065208302935,-0.3425604053008944,0.32,0.0,-0.16317865299843956,1,-1,-1,-1
0.071874392311594,0.48,2.7593333333333327,0.015555844600560968,-0.4296648064225312,0.63,4.202333333333334,-0.10000133500213491,0.0125986148944849,0.37,1.1836666666666666,0.004275490756900027,-0.2426420897800878,0.44,1.1559999999999997,-0.11558256225281793,-1,1,-1,1
-0.2570721072668345,0.7,4.872333333333335,-0.05563836608795295,0.1809909875106674,0.87,7.048666666666666,0.042124325995233185,-0.1409411151192814,0.65,2.8746666666666667,-0.047830054335850664,-0.1645734372476666,0.45,0.9143333333333332,-0.0783945587225966,1,1,1,1
0.0308360417007875,0.59,4.162666666666667,0.006673874482504546,-0.0433391217555206,0.32,0.8496666666666669,-0.010086862988517879,0.0267848915546504,0.44,1.6063333333333332,0.00908977353666143,-0.0278617164319081,0.8,3.862666666666666,-0.013271928942254155,-1,-1,-1,1
0.0152825319893308,0.47,2.470333333333334,0.0033076132553371634,-0.4035082711364621,0.62,3.683,-0.09391359309602892,0.2430331015514655,0.89,5.527666666666666,0.08247619186763942,-0.0188732699733082,0.43,0.8999999999999999,-0.008990282368492652,-1,1,1,-1
0.0089447096058914,0.47,2.4416666666666678,0.0019359121955866139,-0.2656758947756281,0.61,3.606333333333333,-0.061834117568667434,0.1636314151505278,0.94,5.107333333333333,0.05553027923099766,-0.0638903188883925,0.67,1.9513333333333336,-0.03043415413608932,1,-1,1,1
-0.0186183217788968,0.97,8.371,-0.004029581482375045,-0.0137371991038124,0.55,2.774333333333333,-0.0031972324217321184,0.2223974143417959,0.8,3.659,0.07547322442509584,-0.1063042441406039,0.81,2.410333333333333,-0.05063802791698681,1,-1,-1,1
0.0705080407768496,0.6,4.261333333333334,0.015260123809600026,-0.4003092636901293,0.62,3.9226666666666663,-0.09316904755603314,-0.0282545648593233,0.5,2.2143333333333333,-0.009588524763079373,0.0310628400929731,0.44,1.3299999999999998,0.014796784234958515,-1,1,-1,-1
-0.3129391774924217,0.65,4.285333333333333,-0.06772973040794977,0.021025616396658,0.59,3.4813333333333336,0.004893558135270907,0.0659172318581857,0.97,4.438000000000001,0.022369801592513207,0.0490059329408203,0.96,2.7999999999999994,0.02334397671905731,1,-1,1,1
-0.04878986342311,0.95,8.436666666666666,-0.010559637571642667,-0.0010921472689218,0.58,3.170000000000001,-0.00025418927330928,0.0010828506018132,0.64,2.598999999999999,0.00036747831233278254,0.0856553413322727,0.76,2.744,0.04080192282714272,1,-1,-1,-1
0.0491034109842933,0.72,5.257000000000001,0.010627498975124272,0.097522480860567,0.87,6.526000000000001,0.022697642750815362,0.0026254337540652,0.6,2.0893333333333337,0.0008909723681825454,-0.0076534341148235,0.88,2.9910000000000005,-0.003645713428474691,-1,1,-1,1
0.252380633317161,0.89,8.499,0.05462298582021705,-0.0098416225852795,0.38,1.3336666666666666,-0.002290565534816638,-0.2206784213446062,0.65,2.795333333333333,-0.07488986357692214,0.1763928833293371,0.71,2.8726666666666665,0.08402475199931399,1,-1,1,-1
0.5936831131271081,0.85,7.962333333333333,0.12849141332208275,-0.2666769567525557,0.41,1.2793333333333334,-0.0620671074077612,0.2024544911460246,0.9,4.275666666666666,0.06870535474234103,-0.0891017043734225,0.94,2.7676666666666665,-0.04244359790136638,-1,1,1,1
-0.0927038963753972,0.96,9.328666666666669,-0.020063994414455232,0.0329323657347193,0.33,0.971666666666667,0.007664766788024734,-0.0639707431552918,0.6,3.0596666666666663,-0.02170923735371929,0.0250796274669231,0.42,1.1,0.011946680831838955,1,-1,-1,-1
0.0003507560461581,0.95,8.211999999999998,7.591447205686414e-05,-0.234315824180717,0.71,4.203,-0.054535290952255386,0.7024823207256423,0.88,5.155666666666666,0.2383957835287862,-0.5219173688105547,0.38,0.0,-0.24861534462568477,-1,1,1,-1
0.3490708579929791,0.92,8.083666666666668,0.07554974514403436,-0.3023962683458396,0.77,4.711333333333332,-0.07038051542092054,0.085150605362386,0.66,2.534333333333333,0.02889687709485369,-0.0076975861226444,0.8,2.536,-0.0036667452379071405,-1,1,-1,1
0.3481880663443295,0.8,7.489666666666667,0.0753586816893128,0.0036154816402202,0.39,1.536,0.0008414768565945292,0.0150754952815237,0.33,0.7353333333333333,0.005116049761951218,0.0054307489811957,0.85,4.159333333333333,0.002586937339549699,-1,-1,-1,1
-0.0257735917078766,0.32,0.9133333333333332,-0.005578203509087081,-0.3853485438845707,0.76,5.833666666666668,-0.0896870496572397,-0.3316608844942004,0.58,2.551,-0.1125530907926222,0.0438631296460434,0.45,1.341,0.020894202310539466,-1,1,1,-1
-0.2926967226358081,0.44,1.7426666666666664,-0.0633486362246664,0.2073252587718563,0.91,7.756666666666666,0.04825343464705399,-0.113876067154786,0.67,2.827333333333333,-0.038645206368324386,-0.0072897857752871,0.67,2.2496666666666667,-0.003472489537761032,1,1,1,1
-0.2916770160745199,0.46,2.002,-0.06312794014230087,0.06584553752859,0.93,8.269666666666668,0.015325066326975025,0.012483036501073,0.42,1.3326666666666669,0.004236267845741258,0.0918232604402979,0.59,2.306666666666667,0.043740011165072014,1,1,-1,-1
-0.0092875842307267,0.31,0.8353333333333334,-0.0020101208839646747,0.3922135381484253,0.87,8.225000000000001,0.09128482676373223,-0.0110251745170111,0.39,1.1976666666666669,-0.0037415249323420117,0.0049365696764065,0.52,1.9,0.0023515350220390816,-1,-1,-1,-1
-0.3694489752727206,0.56,3.235,-0.07996020087743928,-0.0106190803595014,0.56,3.415000000000001,-0.0024715131343589713,-0.2015667462439561,0.63,2.871666666666667,-0.06840408788443109,-0.0117507707366755,0.65,2.5200000000000005,-0.005597479775340467,1,-1,1,1
-0.3362181081008488,0.7,5.266333333333334,-0.07276801199010263,0.0306695288077842,0.49,2.664333333333334,0.007138108075923681,-0.0312567300829189,0.49,1.9916666666666667,-0.0106073454645351,0.10032126072038,0.61,2.625999999999999,0.047788033696065144,1,-1,-1,-1
0.0245897879736469,0.38,1.4840000000000002,0.005321991716055053,0.1302218636482237,0.92,8.213666666666665,0.03030818446526942,0.0191890179515041,0.39,1.091666666666667,0.0065120229146426985,-0.070477573715475,0.7,2.829333333333333,-0.03357199304860647,-1,1,-1,1
-0.3436830092435272,0.68,5.182666666666667,-0.0743836478014029,-0.0085232634200331,0.45,2.324666666666666,-0.0019837271003759747,-0.0279444044673918,0.32,0.7673333333333334,-0.009483268121776675,0.020171464421365,0.4,1.107,0.00960867730873068,1,-1,-1,-1
-0.0071200554893771,0.83,7.033666666666666,-0.001541000531315169,-0.2480206698065972,0.67,4.130999999999999,-0.057724993339093277,-0.1595817557756944,0.38,0.7503333333333333,-0.054155978851892245,0.1079378299364797,0.9,3.909333333333334,0.051416186529609456,1,1,1,1
0.1748923567410223,0.93,8.817,0.03785212279075307,0.0062869398062062,0.34,0.959,0.0014632391676045703,0.1000992670354952,0.93,5.418666666666666,0.03396988435372166,-0.0267836178215011,0.43,0.8273333333333331,-0.0127583766568078,1,-1,1,-1
-0.020876320632734,0.56,3.299666666666666,-0.004518282369420601,-0.0145989586409287,0.85,6.4093333333333335,-0.003397800638803417,0.3610317815325445,0.86,4.271333333333333,0.12252045624199978,-0.1502508009537329,0.7,1.8600000000000003,-0.07157197075952543,-1,1,-1,1
-0.0188494619841481,0.52,2.923666666666667,-0.004079607381700124,0.0780637750148809,0.88,7.337333333333333,0.018168771563565115,0.0032894231257438,0.63,2.845333333333333,0.0011163051087312262,0.0557567493708479,0.56,1.8413333333333337,0.026559728203015408,-1,1,-1,-1
-0.2996971202883136,0.76,5.310666666666666,-0.06486373909402228,0.1927177234666652,0.91,6.8406666666666665,0.044853637852495465,0.1745586958658087,0.91,4.4366666666666665,0.059238582730034454,-0.0348394195971837,0.45,0.7743333333333335,-0.016595757925152804,1,1,1,-1
0.1918076081173829,0.93,8.307333333333334,0.04151310709027035,-0.0148128379451715,0.58,3.073,-0.0034475794795041257,0.1690973356582712,0.79,3.513333333333334,0.057385204776744546,-0.0629522708277403,0.82,2.4886666666666666,-0.029987314931626756,1,-1,-1,1
0.5467116083121448,0.83,7.285333333333335,0.11832532487171538,-0.3204592564442299,0.8,5.347666666666668,-0.07458454353066143,0.0597690219138118,0.75,3.704666666666666,0.02028333296014327,0.0089688231475548,0.42,0.8196666666666665,0.00427229900931985,-1,1,-1,-1
0.1114546949401775,0.66,4.656000000000001,0.024122247976386117,0.0191127302552249,0.98,7.741666666666668,0.0044483479039673065,0.0317918167620687,0.61,2.6206666666666663,0.010788933533541541,-0.161647110811542,0.5,1.2036666666666669,-0.0770006030911479,-1,1,-1,1
0.058113713744861,0.85,7.3916666666666675,0.012577607560943746,0.3765755520919587,0.84,7.098,0.08764520010821887,-0.0118762707973341,0.31,0.5670000000000001,-0.004030354641816337,0.0005748885882255,0.46,1.3393333333333333,0.00027384818560222184,1,-1,-1,-1
0.0828981356699092,0.63,4.414,0.01794172409231363,0.2380771539076143,0.81,6.588333333333335,0.05541071288221223,-0.1785219586545166,0.68,3.273333333333333,-0.06058356339355994,0.0018348609351361,0.42,0.9283333333333332,0.0008740360275203828,-1,-1,1,-1
0.1275445813704996,0.85,7.699999999999999,0.02760459773825521,-0.0269724509298954,0.54,2.9766666666666666,-0.006277640292969716,-0.0175096053325203,0.35,0.7653333333333333,-0.005942094141549577,0.0351376384277508,0.88,4.007666666666667,0.01673781446851766,1,-1,-1,1
0.1558874175044939,0.77,6.778000000000001,0.033738865316173344,0.0098132501767735,0.33,0.9456666666666664,0.002283962064657074,-0.2599732374121606,0.55,1.959,-0.08822502972796151,0.1171903685968422,0.91,4.078666666666667,0.05582363342671295,-1,-1,1,1
-0.0246645128466638,0.53,3.2250000000000005,-0.005338164492965753,-0.3702631022276619,0.58,3.3793333333333333,-0.08617602366153788,-0.3367947487244143,0.56,2.283333333333333,-0.11429532906621748,0.1638997167162577,0.59,2.475666666666667,0.07807363193972415,-1,1,1,-1
0.2384703138856929,0.88,7.77,0.05161236186277211,-0.3109035638211033,0.76,4.962,-0.07236052609916857,-0.0268206252253255,0.5,1.684,-0.009101900185500294,-0.0489877250987347,0.67,2.3509999999999995,-0.023335303413270767,1,1,-1,1
0.0522075370146506,0.61,4.305000000000001,0.011299327989545103,0.0175115530957863,0.45,2.128333333333333,0.004075685653940422,-0.0990476889146498,0.76,3.654000000000001,-0.03361301873210472,0.0524094627730358,0.82,3.1316666666666664,0.024965248193713287,-1,-1,1,1
-0.3366457034413583,0.79,6.523666666666668,-0.07286055686533516,-0.004839145743764,0.32,0.8230000000000001,-0.001126275709373349,-0.0715191735409579,0.8,4.210666666666667,-0.024270887552039617,0.133248593433398,0.66,2.419333333333334,0.0634729690119906,1,-1,1,-1
0.0002672892008175,0.49,2.787999999999999,5.784966157765281e-05,-0.3199456393438098,0.44,1.797666666666667,-0.07446500291445508,0.0438713243294994,0.72,4.246666666666667,0.014888259005825173,0.0154315834288984,0.5,1.6163333333333334,0.007350834943544795,-1,1,-1,-1
-0.0032692211861997,0.36,1.2713333333333334,-0.0007075607194967639,-0.1760668742994697,0.84,6.8216666666666645,-0.040978274730477805,-0.0045680688573475,0.32,0.5800000000000002,-0.0015502288418246496,0.0431666386984863,0.99,4.234666666666668,0.020562428839673366,-1,1,-1,1
-0.0029702940658513,0.33,1.0793333333333337,-0.0006428636322382913,0.0138803304055725,0.45,2.41,0.0032305451833142896,-0.2342043474743118,0.43,1.5783333333333331,-0.0794800485004556,-0.0231791653105652,0.36,0.7090000000000001,-0.011041395661836319,-1,-1,1,-1
0.0341662493432863,1.0,8.445,0.007394634560025999,-0.31684248929903,0.62,3.239666666666667,-0.07374276748220338,0.0869896337279683,0.8,3.921,0.029520973381991254,-0.1383001032526576,0.55,1.3296666666666668,-0.0658792557723975,1,1,1,1
0.014347227076394,0.31,0.8399999999999997,0.0031051843037752437,-0.1090680119901197,0.96,8.425666666666666,-0.025384780512637487,0.0082917049036571,0.34,0.7546666666666667,0.0028138893022317426,-0.0159664054484331,0.72,3.060666666666666,-0.0076055974186911,-1,1,-1,1
-0.4161442179026942,0.59,3.75,-0.09006649763454155,0.0282085342586968,0.39,1.6586666666666667,0.00656532962941601,-0.2040516124196698,0.45,1.6503333333333328,-0.06924735696245077,0.0533311025141713,0.52,2.106,0.025404271294985663,1,-1,1,-1
-0.2747532436601565,0.69,5.064666666666668,-0.05946511162624494,-0.1976247807407123,0.83,6.983,-0.04599571947286929,-0.0112809927270963,0.32,0.706,-0.0038283399038151677,0.0474583414732342,0.35,0.619,0.022606781505702864,1,1,-1,-1
-0.1235278509532609,0.68,5.058000000000001,-0.026735252869194905,0.0025547179740503,0.57,3.4666666666666672,0.0005945918868387508,-0.2682408686212918,0.58,2.3096666666666663,-0.09103074933381854,0.0283550689492586,0.68,2.7336666666666662,0.013506937419558853,-1,-1,1,1
0.0018190006707219,0.39,1.4893333333333332,0.00039368808350260837,-0.0503273228544731,0.98,7.528666666666666,-0.011713315582988484,0.1989747088342581,0.87,3.776,0.06752444896542943,-0.0542805877547309,0.9,2.546333333333334,-0.02585655860022844,-1,1,1,1
-0.3828388351247964,0.58,3.2176666666666667,-0.0828581812621525,0.0979923884205256,0.79,5.855666666666666,0.02280701029179391,0.2714756334311863,0.84,4.057,0.0921285054888625,-0.0034195001917316,0.77,2.3486666666666665,-0.001628878955594847,1,-1,-1,-1
-0.0185400513402793,0.98,8.361333333333333,-0.004012641335254591,0.0218195501034843,0.6,3.3429999999999995,0.005078340387387101,0.0289562128484157,0.72,3.075333333333333,0.009826637406182327,0.0708665371027259,0.75,2.500333333333333,0.033757275762589606,1,-1,-1,-1
0.0795918166356788,0.6,4.2,0.017226134249502978,-0.2893988463602595,0.66,4.4286666666666665,-0.06735546070218257,-0.0036348131561276,0.62,3.2430000000000003,-0.0012335173495052333,0.0105700726278568,0.42,1.0563333333333331,0.005035054217647627,-1,1,-1,-1
-0.2850104084603577,0.78,6.051333333333334,-0.061685079775437,0.0248330493979289,0.56,3.095,0.005779710264481716,0.0290732592201372,1.0,5.073666666666668,0.009866358493350649,-0.0761484125702225,0.57,1.3710000000000002,-0.03627329720217934,1,-1,1,1
0.0347125558737722,0.56,3.640666666666667,0.007512872213509985,-0.3571003140482021,0.6,3.5883333333333334,-0.08311248117301985,0.0528611605415765,0.68,3.800666666666666,0.017939067523482642,0.025554033658895,0.46,1.3266666666666669,0.012172664226832013,-1,1,-1,-1
-0.3269596580009231,0.59,3.502666666666668,-0.07076419663438992,-0.2358270557615212,0.8,5.990333333333333,-0.054887019027999126,0.0965042174383721,0.65,3.1460000000000004,0.032749861243893494,-0.1200854447056363,0.56,1.6806666666666663,-0.05720270296437895,1,1,-1,1
0.026353570754525,0.42,1.998666666666667,0.0057037289379787935,0.0007874816335786,0.4,1.6906666666666668,0.0001832805793502209,-0.1612814648744782,0.77,4.403333333333333,-0.05473279547833348,-0.0181127426270559,0.54,1.790333333333333,-0.008628005158372816,-1,-1,1,-1
-0.3663382036176195,0.77,6.24,-0.07928693354399462,-0.044163149205447,0.35,1.0793333333333337,-0.010278649338806036,-0.032443122110366,0.56,2.3636666666666666,-0.01100996179894107,0.0073764682236676,0.79,3.412666666666668,0.003513780723042391,1,-1,-1,1
-0.0143445353575324,0.55,3.3833333333333337,-0.003104601732445278,-0.042515744821542,0.85,7.257666666666666,-0.009895228041049427,-0.000568668004474,0.48,1.934,-0.000192984293689118,-0.000418172893339,0.41,0.9906666666666668,-0.00019919666254359142,-1,1,-1,-1
0.148754457711548,0.85,7.790666666666667,0.03219507189389188,0.0255452150173347,0.43,1.863333333333333,0.005945461593468077,0.0169799400486745,0.81,4.699333333333332,0.005762345887928072,-0.0726173589903086,0.42,0.8289999999999998,-0.034591279788842966,1,-1,1,1
0.3357122442546956,0.9,8.448,0.07265852738610507,-0.2921618205180163,0.53,2.470333333333333,-0.06799852268962486,0.0592706252638954,0.81,4.452666666666667,0.02011419609169908,-0.1147345328109046,0.43,0.7933333333333334,-0.05465379602188308,1,1,1,1
0.0064414667071676,0.32,0.9353333333333336,0.001394132901492689,-0.3901974510309149,0.59,3.313666666666665,-0.09081559726152957,0.0511049284316449,0.98,4.944,0.017343069136686123,0.0760876102467449,0.82,2.6673333333333336,0.03624433401469263,-1,1,1,1
0.1557337389786877,0.88,7.293333333333334,0.0337056045234348,0.0775925413106435,0.9,6.557333333333333,0.018059095372224,-0.0330763583179707,0.63,2.336333333333333,-0.011224858085177543,0.0311530540833027,0.63,1.8813333333333333,0.01483975767028788,1,1,-1,-1
0.2289189957903108,0.79,7.135,0.04954516080209167,0.0277029323465971,0.34,1.0503333333333331,0.00644765448955389,0.0028587386289467,0.61,2.737,0.000970147169892869,0.0143625729092931,0.81,3.396,0.006841611770256182,-1,-1,-1,1
0.0599733936037365,0.8,7.229333333333332,0.012980099880684638,-0.0065707432985699,0.31,0.7563333333333335,-0.0015292923506682273,0.0845482136122592,0.79,5.167333333333334,0.028692448244438756,-0.1895891028227256,0.3,0.0003333333333333,-0.09031077130651166,1,-1,1,-1
0.0923497027788959,0.74,5.711333333333331,0.01998733595003578,-0.0459378728323844,0.96,7.797666666666667,-0.010691703257350724,0.0102277241125723,0.49,1.7929999999999997,0.0034709005929349232,-0.2015672383100764,0.44,0.8779999999999999,-0.09601655628344696,-1,1,-1,1
0.0037190129802149,0.58,3.870666666666667,0.0008049095947397665,0.0788114356942619,0.79,6.760999999999999,0.018342784107643898,0.4468414353791277,0.45,2.2416666666666663,0.151640989328098,-0.4190122455988307,0.33,0.0,-0.1995964880021994,-1,-1,-1,-1
-0.3308053450251398,0.78,6.1610000000000005,-0.07159652241561895,0.0484473918423074,0.44,1.94,0.01127577541651832,0.2159940173561452,0.88,4.507999999999999,0.07330015501594231,-0.0404573504784289,0.8,2.5500000000000003,-0.019271859364940344,1,-1,1,1
0.0083292236392735,0.33,1.0870000000000002,0.0018027019694879139,0.007186233775144,0.44,2.264,0.0016725432486204843,-0.0358205155211432,0.49,2.3426666666666662,-0.012156120676812173,-0.0192013711490491,0.38,0.8709999999999999,-0.009146573367324164,-1,1,-1,-1
-0.0020901830827561,0.31,0.8850000000000003,-0.0004523803565686699,0.0177465560958518,0.36,1.360666666666667,0.0041303808800440605,0.2200226655193438,0.66,4.360666666666666,0.07466732498889687,-0.5067982104945363,0.34,0.0,-0.24141333338824772,-1,-1,1,-1
-0.3670778665755687,0.52,2.689,-0.0794470195170456,-0.2717046463826671,0.49,2.245333333333333,-0.06323726532498447,0.2627604025071157,0.89,4.655666666666667,0.08917088756243277,-0.0108743943727307,0.88,2.960666666666668,-0.005180017884312603,1,1,1,1


==> data/results/error_test_B_exciting_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.3098928171510242,0.561,3.494666666666667,-0.07534634624254358,-0.3928229927230939,0.4303333333333333,1.74,-0.16646458742649758,-0.2060432554462394,0.3186666666666666,0.594,-0.16863681756080542,-0.129695873610433,0.3656666666666667,0.6583333333333333,-0.08174998496423985,1,1,1,1
-0.3233358732257869,0.5646666666666667,3.5276666666666667,-0.07861484780666139,-0.3127374072560889,0.4306666666666667,1.82,-0.13252712910421452,-0.1962461022667722,0.3206666666666667,0.618,-0.1606183035368307,-0.2168394258639547,0.375,0.6543333333333334,-0.1366783638566488,1,1,1,1
-0.3772523237987331,0.5696666666666667,3.5363333333333333,-0.09172392077706976,-0.3439538700713813,0.433,1.8103333333333331,-0.145755569647982,-0.2515768147067662,0.3276666666666666,0.618,-0.20590391717676487,-0.2265661856732961,0.3803333333333333,0.69,-0.14280934124265923,1,1,1,1
-0.3371306529701821,0.569,3.566666666666667,-0.08196886633641096,-0.3706754816444166,0.4366666666666666,1.826,-0.15707925010528162,-0.2544673475711985,0.3296666666666666,0.6313333333333334,-0.2082696838322037,-0.2099642126666385,0.3806666666666667,0.709,-0.13234477513203938,-1,1,1,1
-0.2515881067243013,0.585,3.87,-0.061170325837262035,-0.1223587192149349,0.421,1.8816666666666668,-0.0518513276703911,-0.2592457408198944,0.357,0.8450000000000001,-0.21218057637158297,-0.215094258352023,0.416,1.0163333333333333,-0.1355783487683583,1,-1,1,1
-0.3383475649308431,0.5946666666666667,3.9153333333333338,-0.0822647424098792,-0.0682576916615202,0.4126666666666667,1.8363333333333332,-0.028925212351634446,-0.1337319345619997,0.3593333333333333,0.9843333333333334,-0.10945336600289637,-0.2387332032246811,0.4316666666666666,1.1306666666666667,-0.15047846342979224,1,-1,1,1
-0.1689918906821406,0.5896666666666667,4.013,-0.041088146619782204,-0.1489820878685099,0.413,1.7586666666666666,-0.06313337622895136,-0.1552606500785972,0.3626666666666666,0.989,-0.12707361793993788,-0.2386726956545546,0.4379999999999999,1.186,-0.1504403242599762,-1,1,1,1
-0.2827640694913502,0.594,3.956,-0.06875034949410576,-0.1869475488458549,0.4166666666666666,1.7583333333333333,-0.0792218051527275,-0.1986273223730512,0.3686666666666667,0.9933333333333334,-0.1625672213976217,-0.2183307706537383,0.4406666666666667,1.2253333333333332,-0.13761838924641187,1,1,1,1
-0.2755850488194489,0.5976666666666667,3.945,-0.0670048654193205,-0.6989335817826317,0.5943333333333333,3.409666666666667,-0.29618350372882835,-0.1581157267794066,0.369,1.0106666666666666,-0.1294103653751973,0.0183542436871069,0.396,1.0293333333333332,0.01156905847257644,1,1,1,-1
-0.2324162519277703,0.597,3.959,-0.05650894251482376,-0.4469234093912666,0.6356666666666667,4.208666666666667,-0.18939044387354445,-0.1788391162762563,0.37,0.992,-0.14637149543622757,0.0127095496252792,0.3773333333333333,0.8536666666666667,0.008011091346588957,-1,1,1,-1
-0.3119115568145645,0.6006666666666667,3.9283333333333337,-0.07583717613353953,-0.1877908789325086,0.639,4.512333333333333,-0.07957917882366769,-0.1873044252262858,0.372,1.001,-0.15329995692801593,0.0198803808817193,0.369,0.7886666666666666,0.01253101423292451,1,1,1,-1
-0.096458787446596,0.591,4.0136666666666665,-0.023452680394154525,-0.1858070278139658,0.64,4.537,-0.07873849239725829,-0.1513836087831122,0.37,1.022333333333333,-0.12390044003510221,-0.0202035674416487,0.3686666666666667,0.7473333333333334,-0.01273472538948938,-1,1,-1,-1
-0.2250570426230704,0.5920000000000001,3.948,-0.05471964795343017,0.1103913754492431,0.5383333333333333,3.506,0.046779987704425215,-0.1469700967678107,0.3703333333333333,1.042,-0.12028818580763484,-0.2799638358095132,0.421,0.9643333333333334,-0.17646698180008663,1,-1,1,1
-0.3521497317046718,0.599,3.9253333333333336,-0.08562055699828709,-0.024044397433125,0.513,3.0483333333333333,-0.010189171135013816,-0.1276314188451937,0.3693333333333333,1.05,-0.10446037774063187,-0.2534563021851608,0.4426666666666666,1.184,-0.15975873646501243,1,-1,-1,1
-0.3139047787605418,0.5986666666666667,3.962,-0.0763218017284808,-0.0310232720712368,0.5033333333333334,2.921666666666667,-0.013146573091760911,-0.133093299157377,0.3686666666666667,1.038333333333333,-0.10893067263938888,-0.2391680748794409,0.4506666666666667,1.27,-0.1507525720058659,-1,-1,-1,1
-0.2245888522078813,0.5936666666666667,3.983,-0.05460581363660221,-0.0969668298131307,0.5026666666666667,2.85,-0.04109113676621418,-0.1547120610651386,0.3696666666666667,1.026333333333333,-0.12662462335781421,-0.1681142054956013,0.45,1.3363333333333334,-0.10596585218139887,-1,-1,1,-1
-0.3374431217395015,0.654,4.6850000000000005,-0.08204483899140685,-0.3381760303699646,0.5356666666666667,2.9716666666666667,-0.14330712411416682,-0.1271326319769359,0.3693333333333333,1.0286666666666666,-0.10405214389710253,-0.161339078344439,0.449,1.3056666666666668,-0.10169534975661104,1,1,-1,-1
-0.2220885780968826,0.6656666666666666,4.964666666666667,-0.053997905003544844,-0.2075328817687176,0.54,3.1506666666666665,-0.0879451462389683,-0.1400736013703585,0.3696666666666667,1.0176666666666667,-0.1146437252130364,-0.0905817559019446,0.4413333333333333,1.3073333333333332,-0.0570955495874985,1,1,1,-1
-0.3613463018922829,0.6766666666666667,4.985666666666666,-0.08785658159533966,-0.1753556090878572,0.5396666666666667,3.174,-0.07430954822012953,-0.1311693261600079,0.3686666666666667,1.017,-0.10735599026191157,-0.0906254653127884,0.4406666666666667,1.3,-0.05712310053094647,1,-1,-1,-1
-0.1334227689209246,0.6693333333333333,5.107,-0.03243998436677429,-0.201974647395565,0.5403333333333333,3.159333333333333,-0.08558976173020345,-0.1383222470829928,0.3696666666666667,1.0193333333333334,-0.11321032321789132,-0.0769852028691828,0.44,1.3090000000000002,-0.04852536169291344,-1,1,1,-1
-0.1214228409208866,0.6696666666666666,5.0520000000000005,-0.029522360336992966,-0.3471952550668624,0.557,3.1456666666666666,-0.14712915476381955,-0.2230892980484171,0.45,1.5623333333333334,-0.18258821029245054,-0.1614880924714112,0.4776666666666667,1.4646666666666666,-0.1017892764352348,1,1,1,1
-0.1993384987985456,0.6746666666666666,5.025666666666667,-0.04846652364525266,-0.1273786256951909,0.5513333333333333,3.2633333333333336,-0.053978587725518445,-0.224434566108596,0.486,1.8433333333333333,-0.18368924960549884,-0.1842085036078342,0.4996666666666667,1.575,-0.1161104203319402,1,-1,1,1
-0.0645864486622658,0.6716666666666667,5.106,-0.01570334210460825,-0.1505721007412583,0.5516666666666666,3.231333333333333,-0.06380716783934078,-0.1804356598062988,0.4996666666666667,1.99,-0.14767819202971988,-0.1728190813934311,0.5106666666666667,1.651333333333333,-0.1089314325287081,-1,1,1,1
0.078874789950424,0.662,5.1066666666666665,0.019177363606063504,-0.2223378160628346,0.557,3.222666666666667,-0.09421895740786759,-0.2133663689552505,0.5103333333333333,2.0463333333333336,-0.17463044522952761,-0.0977038578455469,0.5106666666666667,1.716,-0.06158475738259087,-1,1,1,1
-0.2619095736861716,0.6963333333333334,5.184,-0.06367985423030334,-0.2894182791196038,0.6066666666666667,3.691666666666667,-0.12264530162391234,-0.1245676795126171,0.51,2.0403333333333333,-0.10195284965017036,-0.1455546241377188,0.5479999999999999,1.8743333333333327,-0.09174608261227601,1,1,-1,1
-0.2033061773265698,0.7046666666666667,5.337,-0.04943121228469901,-0.1632898411265566,0.6186666666666667,3.936333333333333,-0.06919649953695942,-0.1877108605956228,0.5186666666666667,2.0166666666666666,-0.1536326053667173,-0.0845345581746523,0.562,2.0006666666666666,-0.05328387609689206,1,1,1,1
-0.1850313448744645,0.7090000000000001,5.408,-0.04498792809980048,-0.124220241950482,0.6213333333333333,3.995333333333333,-0.052640175624554336,-0.1701637439786707,0.5213333333333333,2.041,-0.13927110686853808,-0.0844169214188244,0.5706666666666667,2.0466666666666664,-0.0532097272226645,1,1,1,1
-0.0656851258300594,0.7026666666666667,5.432,-0.015970470949524366,-0.2091656097393954,0.628,3.992333333333333,-0.0886370390076031,-0.1733946929698104,0.5233333333333333,2.050333333333333,-0.14191548828440662,-0.0404350135311819,0.5713333333333334,2.0900000000000003,-0.025487023265920228,-1,1,1,1
-0.2822273380183695,0.7296666666666667,5.556333333333333,-0.06861985032418547,-0.0534732696815929,0.655,4.427666666666667,-0.022660093581046876,-0.1942276034056047,0.5286666666666666,2.026,-0.15896625613804452,-0.0710619930608689,0.579,2.064,-0.04479184034570268,1,1,1,1
-0.1001965334976837,0.727,5.682666666666666,-0.02436146398817602,-0.1387019963838005,0.6703333333333333,4.52,-0.05877703451930227,-0.2036105734113986,0.5313333333333333,2.023,-0.1666457805059675,-0.0235672635037946,0.5806666666666667,2.106333333333333,-0.01485493241574114,-1,1,1,1
-0.1297495689626684,0.73,5.687,-0.03154689430287006,-0.1616548999467548,0.6773333333333333,4.576,-0.06850366888803112,-0.2286841574752571,0.536,2.034,-0.18716734240914604,0.0644600960312087,0.5726666666666667,2.133666666666666,0.040630528440504445,1,1,1,-1
-0.1290593997586784,0.731,5.697666666666667,-0.03137908877485607,-0.1465083967081835,0.6793333333333333,4.6113333333333335,-0.062085112797196036,-0.2636310582717303,0.5393333333333333,2.0243333333333333,-0.21576975466072346,0.0847564892620749,0.57,2.131333333333333,0.05342376384007801,1,1,1,-1
-0.2557586421699049,0.7883333333333333,6.4590000000000005,-0.062184336457418186,-0.0437831312634138,0.625,4.056333333333333,-0.018553753260420816,-0.1524338811613295,0.5336666666666666,2.1546666666666665,-0.12476003910836962,0.0758324472279854,0.53,1.8986666666666667,0.047798756029125006,1,-1,-1,-1
-0.1486024917318689,0.7963333333333334,6.727333333333333,-0.036130733514476716,-0.0008551888214696,0.6036666666666667,3.8676666666666666,-0.0003623989862478344,-0.0865204949992253,0.5216666666666666,2.159,-0.0708129994299274,0.0213158856214445,0.5146666666666667,1.77,0.013435842487068672,1,-1,-1,-1
-0.1291295122082836,0.7986666666666666,6.794333333333333,-0.03139613569111709,-0.0426486939723314,0.599,3.777,-0.01807301858062985,-0.1036601954702614,0.52,2.139,-0.08484104676941007,-0.0348759121639885,0.5086666666666667,1.6786666666666668,-0.02198300698127115,1,-1,-1,-1
0.0913832135972176,0.789,6.868333333333334,0.022218621637482887,-0.2353008212623759,0.6056666666666667,3.670666666666667,-0.09971222371947147,-0.1207134261646718,0.519,2.113,-0.09879832262009165,-0.0717904070329586,0.51,1.652,-0.04525097470062394,-1,1,-1,1
0.2325298352958,0.6906666666666667,5.6386666666666665,0.05653655881085037,-0.2717092097524336,0.6116666666666667,3.822333333333333,-0.11514082001127096,0.0378000785537795,0.485,2.033333333333333,0.03093760548993584,-0.1529997118340511,0.527,1.7646666666666666,-0.0964388749910125,-1,1,-1,1
0.1515535323855639,0.665,5.2090000000000005,0.03684824007985401,-0.2333555455224734,0.61,3.869333333333333,-0.09888788418366963,-0.0264688932174912,0.474,1.8866666666666667,-0.021663557522848157,-0.1475748727449495,0.535,1.85,-0.0930194869902843,-1,-1,-1,1
-0.0231269171279251,0.6636666666666666,5.0233333333333325,-0.0056230045002754825,-0.1471251095238259,0.6046666666666667,3.895333333333333,-0.06234645402802596,-0.0417627655112362,0.4696666666666667,1.8383333333333332,-0.03418088038407363,-0.1394923648372836,0.5383333333333333,1.8906666666666667,-0.08792491550137393,-1,-1,-1,1
-0.1532804040120288,0.6693333333333333,4.976666666666668,-0.037268106111858997,-0.075247640388119,0.599,3.8956666666666666,-0.03188730711813368,-0.0160659539466405,0.465,1.826,-0.013149235769800904,-0.1623389716532695,0.54,1.885333333333333,-0.10232560313852096,1,-1,-1,1
-0.0779000042836735,0.6920000000000001,5.418333333333334,-0.01894035734359354,-0.0341921511308425,0.5463333333333333,3.297333333333333,-0.014489432738557547,-0.0292563199626934,0.4606666666666667,1.7993333333333337,-0.023944936617139458,-0.1335398134032743,0.5403333333333333,1.9456666666666669,-0.08417289952212399,1,-1,-1,1
-0.1854833947466128,0.7023333333333334,5.474666666666667,-0.04509783805672983,-0.0460597556136876,0.529,3.0773333333333333,-0.019518506699536822,-0.0599314953291338,0.4616666666666666,1.783,-0.049051140364079614,-0.1048435295566063,0.54,1.977666666666667,-0.06608503976460309,1,-1,1,-1
-0.2463733367807288,0.7096666666666667,5.526,-0.05990242338842231,0.0091482961128885,0.5196666666666667,3.0196666666666667,0.0038767265824505978,-0.0934028728113705,0.4636666666666666,1.77,-0.07644590543783161,-0.0784781791758235,0.537,1.9826666666666664,-0.049466415461412255,1,-1,1,-1
-0.0538823916073569,0.7013333333333334,5.599333333333333,-0.013100791982686391,-0.061581556074663,0.5203333333333333,2.9626666666666663,-0.026096100571884478,-0.1428817980429471,0.4683333333333334,1.7676666666666667,-0.11694210352648594,-0.023234697691671,0.5303333333333333,1.9893333333333332,-0.014645309323009703,-1,1,1,-1
0.1417639144512463,0.6356666666666667,4.861666666666666,0.034468023754601666,-0.3617200468037,0.5626666666666666,3.236,-0.15328425135622512,0.0043043377032394,0.4336666666666666,1.6483333333333334,0.0035229001328348367,0.0476904161499602,0.511,1.958,0.030060253226776284,-1,1,-1,-1
0.0020994957114739,0.6216666666666666,4.525,0.0005104646576379191,-0.3444881674433575,0.5746666666666667,3.4166666666666665,-0.14598198610841503,-0.1120719006516683,0.4263333333333333,1.4756666666666665,-0.09172563607071975,0.0114808353040063,0.503,1.8663333333333332,0.007236607359603224,-1,1,-1,-1
-0.219153968267995,0.6296666666666667,4.414333333333333,-0.05328439337624443,-0.3335509305259538,0.5793333333333333,3.4866666666666664,-0.14134716924492033,-0.0171802225337462,0.416,1.4836666666666667,-0.01406121276235288,0.0055447854850505,0.5,1.841,0.003494992688775493,1,1,-1,-1
-0.1419574138709309,0.626,4.445666666666667,-0.034515070583267526,-0.2698342303432515,0.5770000000000001,3.5286666666666666,-0.11434626959145198,0.0137159232819819,0.41,1.4683333333333333,0.011225845015757352,-0.0326534804390108,0.4996666666666667,1.808,-0.02058216241279475,-1,-1,-1,-1
-0.3447955653682895,0.6903333333333334,5.163333333333333,-0.08383248856804569,-0.0710725282791449,0.5526666666666666,3.386,-0.030118041246342743,0.0015760859201265,0.3929999999999999,1.3023333333333331,0.0012899529916516749,-0.16756369507376,0.517,1.8073333333333328,-0.10561885410462611,1,-1,-1,1
-0.2360222748831546,0.705,5.4816666666666665,-0.057385699377576524,-0.1083392384832597,0.5496666666666666,3.3003333333333336,-0.045910364134233904,-0.0240333422896796,0.389,1.2393333333333334,-0.019670172412600852,-0.1136913832930457,0.5216666666666666,1.894,-0.07166202451966418,1,-1,-1,1
-0.2162285733156679,0.7090000000000001,5.5616666666666665,-0.052573122224493896,-0.0800241736029847,0.5453333333333333,3.272333333333333,-0.03391143413124381,-0.0282847153527863,0.3876666666666666,1.222,-0.023149723451887892,-0.1571639591112543,0.528,1.8996666666666664,-0.09906368596473153,1,-1,-1,1
-0.0443158580292619,0.701,5.619666666666666,-0.010774815672739243,-0.0929446834605149,0.5446666666666666,3.2583333333333333,-0.03938669240944214,0.0207691862486056,0.3816666666666666,1.2253333333333332,0.016998612571457586,-0.1884790949409007,0.5303333333333333,1.8943333333333328,-0.11880226215811313,-1,-1,-1,1
0.0625156207709443,0.6843333333333333,5.572666666666667,0.015199847648871364,-0.013949529329758,0.519,3.105,-0.005911320588886389,-0.0703175837758167,0.3783333333333333,1.1769999999999998,-0.05755167050160041,0.084496750192599,0.4196666666666667,1.3056666666666668,0.053260044945766395,-1,-1,-1,-1
0.0403092714961976,0.6786666666666666,5.496333333333333,0.0098006670656618,-0.0615273792736639,0.5116666666666666,2.994333333333333,-0.026073142346440783,-0.0930470589231033,0.3756666666666667,1.1546666666666667,-0.0761546883260103,0.0557239669122729,0.3756666666666667,0.9013333333333332,0.0351239660169085,-1,-1,-1,-1
-0.1712414709068772,0.6859999999999999,5.409000000000001,-0.041635102344899186,-0.0080099835352167,0.5053333333333333,2.978,-0.0033943496923124427,-0.0672135519243151,0.3716666666666666,1.1546666666666667,-0.05501116485917629,0.0358239215424293,0.3556666666666667,0.7106666666666667,0.022580556851410267,1,-1,-1,-1
-0.1617421149870885,0.688,5.444,-0.039325459395463724,-0.2429179089001949,0.5156666666666667,2.8713333333333333,-0.10294007792991691,-0.0998906675722377,0.373,1.1336666666666666,-0.08175586357788721,0.0620317835669519,0.345,0.645,0.03909991299442058,1,1,1,-1
0.0194054990413947,0.6566666666666667,5.107333333333333,0.004718190835219364,-0.2155910152755362,0.5173333333333333,2.876,-0.09135990019810268,-0.2718762359035365,0.4096666666666667,1.2386666666666668,-0.22251804891107385,-0.3040530745304032,0.4296666666666667,0.9923333333333332,-0.19165092596432357,-1,1,1,1
-0.0298540973786671,0.65,4.937666666666667,-0.007258629543373493,-0.2753986967626858,0.5223333333333333,2.856666666666667,-0.11670429502254655,-0.1632772243674476,0.42,1.413,-0.13363481099080307,-0.2330152193999437,0.462,1.3216666666666663,-0.14687430025416096,-1,1,1,1
-0.0634106430144356,0.6503333333333333,4.900333333333333,-0.01541746048828096,-0.2710085653259648,0.523,2.861333333333333,-0.1148439115116531,-0.0578458108445791,0.4183333333333333,1.4946666666666668,-0.04734410465864239,-0.2041146382001273,0.4746666666666667,1.4513333333333334,-0.1286576676599785,1,1,-1,1
-0.1362682826591461,0.654,4.8773333333333335,-0.033131833456175624,-0.2402865281727519,0.523,2.8873333333333333,-0.10182499119805494,-0.0868200428778591,0.4193333333333333,1.4696666666666665,-0.07105816543087459,-0.1905412412565981,0.48,1.5053333333333332,-0.12010207552618288,1,1,1,1
0.0210275127632257,0.63,4.723,0.005112562052399515,0.0018622818895166,0.4956666666666667,2.827,0.0007891696569521965,-0.1904001824704637,0.4276666666666666,1.4713333333333334,-0.1558336901893562,-0.0074697116281199,0.4556666666666667,1.506,-0.004708313350972236,-1,-1,1,-1
0.0440813782513078,0.6226666666666667,4.650666666666667,0.010717805011120731,-0.1050361552242633,0.49,2.6606666666666663,-0.04451063346131018,-0.2369587141335474,0.4346666666666667,1.5003333333333333,-0.19393968202569192,0.0264903145866464,0.441,1.419,0.016697391820352583,-1,-1,1,-1
-0.0509385963278958,0.6233333333333334,4.565666666666667,-0.012385047034376259,-0.121080580085541,0.4903333333333333,2.648333333333333,-0.05130969719867836,-0.2614505466472245,0.439,1.5156666666666667,-0.21398510735346452,-0.0128030041766995,0.4386666666666666,1.358,-0.008069997678461914,1,1,1,-1
-0.2402386701328156,0.6336666666666667,4.524666666666667,-0.05841086020349379,-0.1352590262615436,0.4906666666666667,2.636,-0.05731802470689226,-0.165746197995682,0.4336666666666666,1.5613333333333337,-0.13565555102621588,-0.0503844812075122,0.44,1.3326666666666669,-0.03175837801530343,1,1,-1,1
-0.0669767483328289,0.614,4.4206666666666665,-0.01628451190472632,-0.0028065723261367,0.4723333333333333,2.5506666666666664,-0.001189326778237503,-0.1481013120080607,0.432,1.552,-0.1212140328472717,-0.2377359439201212,0.4756666666666667,1.449,-0.14984987031511768,-1,-1,-1,1
-0.1011373612483028,0.611,4.343999999999999,-0.02459021383176531,0.0246819403768205,0.4639999999999999,2.478333333333333,0.010459339442508377,-0.1273119311599826,0.4303333333333333,1.5506666666666669,-0.10419889193578386,-0.2329342417377198,0.492,1.589,-0.1468232583629661,-1,-1,-1,1
-0.086009529807896,0.608,4.313999999999999,-0.020912081385564593,-0.074139285906337,0.4673333333333333,2.4170000000000003,-0.03141762541683314,-0.1160051794086538,0.4293333333333333,1.5483333333333331,-0.09494484172111106,-0.2166775350795369,0.4986666666666666,1.658,-0.13657632075517162,-1,1,-1,1
-0.1936458868841848,0.613,4.275333333333333,-0.047082440231293356,-0.0856793903834192,0.4683333333333334,2.415,-0.03630791637795903,-0.0980828238250772,0.428,1.5523333333333331,-0.08027622758830785,-0.2000080302458275,0.5,1.6843333333333337,-0.12606918794067437,1,1,-1,1
-0.0912523916467353,0.6446666666666667,4.795,-0.022186814007774707,-0.328804078322761,0.5033333333333334,2.562,-0.13933562000208854,-0.1548530442127293,0.4406666666666667,1.5936666666666668,-0.12674001150428818,-0.0139830095096249,0.477,1.6526666666666665,-0.008813779385150032,1,1,1,-1
-0.1911633694859693,0.657,4.864333333333334,-0.04647884890846535,-0.220696593438511,0.5106666666666667,2.7503333333333333,-0.09352346490337042,-0.148814585623815,0.4473333333333333,1.657,-0.12179781411373629,-0.0083021723058616,0.4663333333333333,1.5623333333333336,-0.0052330304911113075,1,1,1,-1
0.0170772217740751,0.653,5.0136666666666665,0.004152100963421489,-0.2741198092616055,0.5153333333333333,2.756333333333333,-0.11616234741719773,-0.1134997704041393,0.4456666666666667,1.6813333333333331,-0.09289428102552086,0.0193915119113463,0.46,1.5396666666666663,0.012222870034771228,-1,1,-1,-1
-0.029887797361547,0.653,4.964333333333333,-0.00726682324919017,-0.2621754207930578,0.5173333333333333,2.790666666666666,-0.11110073509991619,-0.1453591937877136,0.449,1.6776666666666666,-0.11896973667240617,-0.0202203944911565,0.4593333333333333,1.4916666666666667,-0.01274533182596235,1,1,1,-1
-0.2391613970145671,0.682,5.097,-0.058148935470576285,-0.3396666898905747,0.5486666666666666,3.0176666666666665,-0.14393881326344904,-0.1936086325826733,0.4883333333333333,1.8943333333333328,-0.15845965731967468,-0.2136152934337754,0.5003333333333333,1.5493333333333332,-0.13464612666704037,1,1,1,1
-0.1677753207203594,0.6883333333333332,5.228,-0.04079235369882537,-0.3072582969914417,0.56,3.155666666666667,-0.130205274613605,-0.1905969437907368,0.5083333333333333,2.034333333333333,-0.15599473017485854,-0.1536379795515681,0.5163333333333333,1.6916666666666669,-0.09684118830181918,1,1,1,1
-0.0347555690126331,0.6836666666666666,5.2876666666666665,-0.008450357645450891,-0.2121944716332513,0.5583333333333333,3.2233333333333336,-0.08992056429729503,-0.2506273126471816,0.5213333333333333,2.0783333333333336,-0.2051267939205389,-0.0803944100170854,0.521,1.7846666666666666,-0.050674255295482126,-1,-1,1,1
-0.0112696323253143,0.6823333333333333,5.29,-0.0027400622802931152,-0.247908430518235,0.5603333333333333,3.21,-0.10505488571250428,-0.2072012444505677,0.525,2.1506666666666665,-0.16958457768057933,-0.0625059146293944,0.5216666666666666,1.8026666666666664,-0.0393987675851393,-1,1,1,1
-0.2066489611412807,0.698,5.281666666666666,-0.05024396602656594,-0.3907968036287705,0.5766666666666667,3.223666666666667,-0.16560595965296404,-0.0089338087042438,0.501,2.062,-0.007311906741707398,-0.1738103300472513,0.5913333333333334,2.153,-0.10955623700621235,1,1,-1,1
-0.1044298727630028,0.6986666666666665,5.384666666666666,-0.02539074452774865,-0.3123075436701961,0.5793333333333333,3.3236666666666665,-0.13234496801435755,-0.0439158966319168,0.493,1.935,-0.03594311802294381,-0.1068412193964558,0.62,2.402333333333333,-0.06734422488610856,1,1,-1,1
-0.0706817467833094,0.6970000000000001,5.392666666666667,-0.017185333352104187,-0.3128626658927209,0.5796666666666667,3.3246666666666664,-0.13258020931503417,-0.070924634331732,0.493,1.9006666666666665,-0.05804851313605774,-0.0490984258609126,0.6283333333333334,2.51,-0.030947750797019745,-1,1,1,1
-0.0995447462117216,0.698,5.375,-0.02420299051668328,-0.3132314536746223,0.581,3.337,-0.13273648862428894,-0.0878873637243904,0.494,1.8876666666666668,-0.07193171788220588,0.0046780678162665,0.6306666666666667,2.574,0.002948682660407456,1,1,1,1
-0.0881396624836643,0.6970000000000001,5.524333333333333,-0.0214299950164984,0.0743292788840355,0.4386666666666666,2.159,0.03149813776777082,-0.0730635616556103,0.482,1.9223333333333332,-0.05979912562813613,0.0692437249992141,0.6033333333333334,2.6026666666666665,0.04364574847274367,-1,-1,-1,-1
0.0063429981855449,0.6890000000000001,5.5536666666666665,0.0015422162472096916,0.0308393263872375,0.3883333333333333,1.602,0.013068623371497431,-0.0898883284672931,0.4743333333333333,1.8876666666666664,-0.07356941442104033,0.0851386794359991,0.5843333333333333,2.5386666666666664,0.05366466619188014,-1,-1,-1,-1
-0.0535224954282602,0.6896666666666667,5.514666666666667,-0.013013287979299397,-0.1278117550112312,0.3763333333333333,1.3236666666666668,-0.05416213271711163,-0.0877852660454383,0.4693333333333333,1.8573333333333333,-0.071848155682504,0.0156452893178955,0.579,2.445,0.00986154864372072,1,-1,-1,-1
-0.0742549937576058,0.6903333333333334,5.506666666666666,-0.018054121167874214,-0.0684929326190606,0.3676666666666666,1.2953333333333332,-0.029024899207211106,-0.115616338857917,0.47,1.836666666666667,-0.0946265938227616,-0.0247669914712589,0.58,2.4136666666666664,-0.015611145705887751,1,-1,1,1
-0.1626670623671078,0.6990000000000001,5.523,-0.039550348136647755,-0.3223262554256503,0.4183333333333333,1.5650000000000002,-0.13659054617503388,0.0095818325243057,0.4546666666666666,1.8266666666666669,0.00784228408641669,0.0436921853454088,0.5616666666666666,2.345,0.027540085860947732,1,1,-1,-1
-0.1649501218285909,0.7016666666666667,5.549666666666667,-0.040105443896074115,-0.3144445772862259,0.4363333333333333,1.7656666666666667,-0.1332505678030637,-0.0101988683194313,0.4493333333333333,1.7563333333333333,-0.008347299174562743,-0.0231147275167566,0.5596666666666666,2.26,-0.014569689646589863,1,1,-1,-1
-0.2091810639416662,0.7053333333333334,5.556666666666667,-0.050859613385138246,-0.2180297464594296,0.4386666666666666,1.886,-0.09239334881972426,-0.0463671326143844,0.4503333333333333,1.7293333333333334,-0.03794934062061446,0.0120167659898098,0.555,2.2576666666666663,0.007574415527948733,1,1,1,-1
-0.1618051296675462,0.7043333333333334,5.588666666666667,-0.03934078058288517,-0.2491860959312937,0.4403333333333333,1.8733333333333333,-0.10559631543987222,-0.0759691875001089,0.451,1.7053333333333331,-0.062177245185495396,-0.0063468911477841,0.5546666666666666,2.236,-0.0040005764366837894,-1,1,1,-1
-0.2346488904810817,0.7096666666666667,5.595666666666667,-0.05705177909625466,-0.2491284217448766,0.4536666666666666,2.0243333333333333,-0.10557187514532498,-0.2194894395958555,0.4693333333333333,1.747,-0.1796418936474597,0.0406167537033652,0.508,1.9186666666666667,0.025601577846029767,1,1,1,-1
-0.0382602624137264,0.703,5.7,-0.00930247756517153,-0.2115004610061848,0.4553333333333333,2.0883333333333334,-0.08962646696886888,-0.1811525689975599,0.472,1.8276666666666668,-0.14826494884557648,0.0350112405070845,0.4876666666666666,1.7593333333333334,0.022068307227958748,-1,1,1,-1
0.0726126795450339,0.695,5.695333333333334,0.0176548141544458,-0.287596534188324,0.4603333333333333,2.074,-0.12187331010610528,-0.134963512206703,0.4706666666666667,1.868,-0.11046135500079875,-0.0417245378362836,0.483,1.649333333333333,-0.026299837040317794,-1,1,-1,-1
0.0271661716806796,0.6940000000000001,5.638333333333334,0.006605095904947476,-0.2470639753137482,0.46,2.113,-0.10469703525614328,-0.123991502013121,0.4696666666666667,1.8736666666666664,-0.1014812751758944,-0.0442037842288189,0.4803333333333333,1.628,-0.027862557192241753,-1,-1,-1,-1
-0.0495456160562248,0.6729999999999999,5.307666666666666,-0.01204636227613223,-0.0503505150161394,0.4379999999999999,2.098666666666667,-0.02133677983249214,0.0853144527975109,0.4196666666666667,1.682,0.06982591000396844,-0.1157924772791039,0.466,1.4973333333333334,-0.07298638740791334,-1,-1,-1,-1
0.0388270607521548,0.662,5.255,0.009440287096381516,-0.0834261052096316,0.4306666666666667,1.9976666666666667,-0.035353053262109795,0.0007696716712262,0.4033333333333334,1.471,0.0006299404507135585,-0.0578596311464438,0.4543333333333333,1.4753333333333332,-0.03647011924578109,-1,-1,-1,-1
-0.0508483731716911,0.6626666666666666,5.174333333333333,-0.012363110465374784,-0.1216365371984469,0.43,1.9513333333333331,-0.05154529229657515,-0.2735933133805326,0.415,1.3033333333333337,-0.223923396931803,0.0414619533261479,0.4429999999999999,1.4723333333333335,0.02613432460605243,1,-1,1,-1
-0.311384000750337,0.675,5.094666666666667,-0.07570890784309293,-0.1119956540083662,0.4296666666666667,1.953,-0.04745982461165496,-0.2522658868147189,0.418,1.348666666666667,-0.20646789063516996,-0.015082518135189,0.4416666666666666,1.4003333333333332,-0.009506822356416056,1,-1,1,-1
0.0261696501392059,0.5993333333333333,4.376,0.006362804851568725,-0.1613755404503165,0.4316666666666666,1.977666666666667,-0.06838528614521887,0.004180547854875,0.3586666666666667,1.1336666666666666,0.0034215839017876434,-0.0129341779748084,0.391,0.9966666666666668,-0.008152679229729419,-1,1,-1,-1
-0.189457424840024,0.5866666666666667,3.994666666666667,-0.04606407099542529,-0.1983924610527645,0.4333333333333333,1.975,-0.08407175697313603,-0.0119749770603345,0.3336666666666666,0.916,-0.009800961538124042,0.0498858819231068,0.366,0.8413333333333333,0.031444100599464016,-1,1,-1,-1
-0.1422198309896449,0.579,3.934,-0.034578873840369034,-0.2494894488751609,0.4383333333333333,1.9856666666666667,-0.10572486576299718,-0.0888699628432082,0.3286666666666666,0.7986666666666667,-0.07273592954143547,-0.018123576961142,0.359,0.7113333333333334,-0.011423664476187463,-1,1,-1,-1
-0.0527663018205601,0.5723333333333334,3.933666666666667,-0.012829429489399635,-0.2282826334268775,0.437,1.9956666666666665,-0.09673816221044611,-0.0513232845123853,0.3216666666666666,0.7796666666666667,-0.042005720343487214,0.0179095349942529,0.353,0.6956666666666667,0.011288749408438593,-1,-1,-1,-1
-0.4753078533527919,0.622,4.1803333333333335,-0.1155648279290917,-0.2359507528297231,0.4403333333333333,1.9886666666666664,-0.09998764189055133,-0.2289256137019383,0.3523333333333333,0.8356666666666667,-0.18736496309592646,-0.28182878478267,0.4046666666666667,0.8450000000000001,-0.17764249761466516,1,1,1,1
-0.2298941109155201,0.625,4.449666666666667,-0.0558957172334875,-0.3103890260421706,0.447,1.978,-0.13153196762655986,-0.2027228465307595,0.3656666666666667,0.9626666666666668,-0.16591921735936058,-0.2361556964641713,0.424,1.0536666666666668,-0.14885380774066972,1,1,1,1
-0.2697111455496799,0.63,4.473,-0.06557670340631219,-0.3111110918533231,0.4503333333333333,2.009333333333333,-0.131837953756636,-0.170480089046211,0.368,1.009,-0.13953002058704594,-0.2251515179851961,0.4313333333333333,1.125,-0.14191764701205523,1,1,1,1
-0.2126082436997247,0.6283333333333334,4.505333333333334,-0.05169288688615092,-0.2793925351478581,0.4493333333333333,2.029,-0.11839674345696004,-0.1847711354152046,0.3706666666666667,1.017,-0.1512265770895217,-0.1718887354762126,0.432,1.1833333333333331,-0.10834501630260207,-1,-1,1,1
-0.2434064336402857,0.6386666666666667,4.520333333333332,-0.05918106006886213,-0.6594662219257548,0.6293333333333333,3.8706666666666663,-0.2794586228102123,-0.1430396082570851,0.3663333333333333,0.9843333333333334,-0.1170712638439794,-0.0605354249005806,0.3989999999999999,0.9603333333333332,-0.03815672725480023,1,1,-1,-1
-0.1641434371086569,0.639,4.587,-0.03990930915898824,-0.269698668002519,0.662,4.7,-0.11428882303272545,-0.0901756214962442,0.3603333333333333,0.985,-0.07380455039773022,0.009727467040712,0.3806666666666667,0.8686666666666666,0.006131423168534604,1,1,-1,-1
-0.1852116819615137,0.6403333333333333,4.580333333333333,-0.04503177468109945,-0.1814271846627759,0.6723333333333333,4.930000000000001,-0.07688246870042356,-0.0893272391292365,0.3596666666666667,0.98,-0.07311018890486295,0.0149424936339096,0.372,0.799,0.009418562024336413,1,1,-1,-1
-0.1719868166250258,0.6406666666666666,4.596666666666667,-0.04181632331370484,-0.2489520901580713,0.68,4.970666666666667,-0.10549715201202689,-0.0555873965014851,0.355,0.9756666666666668,-0.04549569760096794,0.0040404584071123,0.369,0.7626666666666666,0.0025467842949438014,1,1,-1,-1
-0.0023181105728964,0.626,4.621,-0.0005636179743037841,0.0451468230090434,0.5766666666666667,3.904333333333333,0.019131637926080323,-0.1482005600470723,0.37,1.0216666666666667,-0.12129526274927367,-0.2776934573243291,0.4196666666666667,0.9376666666666668,-0.17503591539943592,-1,-1,1,1
-0.0931819302448264,0.6256666666666667,4.5343333333333335,-0.022655955837639297,-0.0699148792278947,0.5513333333333333,3.459,-0.029627470237845586,-0.1955602622682775,0.3803333333333333,1.0590000000000002,-0.16005697540962963,-0.2417424708945361,0.4383333333333333,1.136,-0.15237526692797407,-1,-1,1,1
-0.2381549526670996,0.633,4.492666666666667,-0.05790423181795441,-0.0519578825312652,0.541,3.338,-0.02201792573078426,-0.1329200005258555,0.381,1.123,-0.10878883577293026,-0.2805459059735797,0.4496666666666666,1.193,-0.17683387263351052,1,-1,1,1
-0.2084466508169296,0.6333333333333333,4.527333333333333,-0.05068105053205183,-0.1627461706265731,0.542,3.241,-0.06896611107408371,-0.1159092273032771,0.3796666666666667,1.13,-0.0948663093874322,-0.1489815148819246,0.4466666666666666,1.2996666666666667,-0.0939061225504347,1,1,-1,-1
-0.1938582841529657,0.6833333333333332,5.232333333333333,-0.04713408182241399,-0.2986984465946642,0.5676666666666667,3.393333333333333,-0.12657791065801155,-0.0889361972580831,0.3746666666666667,1.102,-0.07279013932817814,-0.0193350092977977,0.432,1.2856666666666667,-0.01218725527171475,1,1,-1,-1
-0.2306573615036082,0.7,5.429666666666666,-0.0560812915349786,-0.3279805235994746,0.5770000000000001,3.470333333333333,-0.13898662643558504,-0.0503633454986276,0.3703333333333333,1.1,-0.04122005492589341,-0.0655852889610961,0.4296666666666667,1.2143333333333333,-0.041339760758692584,1,1,-1,-1
-0.149145319902276,0.7016666666666667,5.535333333333333,-0.036262715015867135,-0.2966489026460066,0.5786666666666667,3.5236666666666663,-0.1257093859174899,-0.0525937086864638,0.3693333333333333,1.090666666666667,-0.04304550341818636,-0.0293295131811279,0.425,1.211,-0.018486997271536982,1,1,-1,-1
-0.234362804806592,0.7066666666666667,5.525333333333333,-0.056982221142368214,-0.3022576252421034,0.58,3.535,-0.12808616556187052,-0.069990478562105,0.3686666666666667,1.0686666666666669,-0.05728395010411192,0.007627997705381,0.4203333333333333,1.208,0.004808084331157858,1,1,-1,-1
-0.2532845502507417,0.7413333333333334,5.869666666666666,-0.061582793678560226,-0.3465615303731701,0.618,3.8013333333333335,-0.1468606044965702,-0.1984162058992273,0.428,1.313,-0.1623944323868714,-0.2357308445904971,0.536,1.7716666666666667,-0.14858601483933795,1,1,1,1
-0.2533046132302914,0.7553333333333333,6.0103333333333335,-0.061587671727098774,-0.2014707983418096,0.6276666666666667,3.9876666666666662,-0.08537624819761411,-0.155066249747829,0.456,1.518,-0.12691451031449041,-0.127588951160555,0.5870000000000001,2.1623333333333337,-0.08042194827499478,1,1,1,1
-0.0945548130634801,0.7546666666666667,6.135000000000001,-0.02298975416557637,-0.2138934477815617,0.6323333333333333,4.003,-0.09064053071681497,-0.1491437190784597,0.4706666666666667,1.6086666666666667,-0.12206719453205606,-0.0745539874462464,0.6133333333333334,2.3503333333333334,-0.04699291645208127,-1,1,1,1
-0.0529891636051402,0.7509999999999999,6.109,-0.012883615389349101,-0.2834054205277034,0.6403333333333333,4.0183333333333335,-0.1200972633387396,-0.1752187050994975,0.4803333333333333,1.6426666666666667,-0.14340835734278257,-0.0113332568061199,0.6226666666666667,2.4493333333333336,-0.007143585587611492,-1,1,1,1
-0.34054159498573,0.7786666666666666,6.208333333333333,-0.0827981918447575,-0.1584610729420221,0.6363333333333333,4.0633333333333335,-0.06715023717832158,-0.2230472430460293,0.51,1.836666666666667,-0.18255379022978052,0.1334289172204386,0.5876666666666667,2.334,0.08410299937012192,1,-1,1,-1
-0.2017994431318586,0.778,6.344333333333333,-0.04906486976222982,-0.0607358360518404,0.63,4.087666666666666,-0.02573771412993623,-0.2414300305373964,0.523,1.936,-0.19759924645559512,0.0923415269946463,0.5736666666666667,2.197666666666667,0.05820476961404293,-1,-1,1,-1
0.0339527863217661,0.7673333333333333,6.430000000000001,0.008255171635204941,-0.0858130844402342,0.6293333333333333,4.065,-0.03636457122357997,-0.2669211169718786,0.53,1.978,-0.21846251462308977,0.0962695170455507,0.5663333333333334,2.154333333333333,0.06068066278367179,-1,-1,1,-1
-0.064977166510098,0.7676666666666666,6.3406666666666665,-0.015798339989736898,-0.0929232210360142,0.6283333333333334,4.048333333333334,-0.03937759738775078,-0.2131244458057084,0.5303333333333333,2.0363333333333333,-0.17443244238811112,0.0508724516866885,0.5663333333333334,2.1103333333333336,0.03206595587591816,1,-1,1,1
-0.0484582070261518,0.7886666666666666,6.676666666666667,-0.011781973130103008,-0.0243489141731787,0.5886666666666667,3.617,-0.010318214634087289,-0.2576611880000876,0.541,2.0506666666666664,-0.2108836936165008,-0.0754551321281602,0.6016666666666667,2.194333333333333,-0.04756092653710784,1,-1,1,1
-0.1312939080528883,0.7986666666666666,6.733666666666666,-0.031922379959095824,-0.0773755233480386,0.5793333333333333,3.437,-0.03278902918017342,-0.2499983761988744,0.5479999999999999,2.091333333333333,-0.20461203870149128,-0.0224899640738005,0.6186666666666667,2.333,-0.014175888358653134,1,-1,1,1
-0.010850664061456,0.7966666666666667,6.817333333333334,-0.002638195679564772,-0.1315952266153726,0.5796666666666667,3.3826666666666667,-0.05576543509831219,-0.2184682128695589,0.5493333333333333,2.126333333333333,-0.17880606708881927,0.0187486448829887,0.6233333333333334,2.397,0.01181765768345081,-1,1,1,1
0.0612094524051274,0.792,6.824,0.014882270059152866,-0.1030430348625746,0.5766666666666667,3.3796666666666666,-0.043666019055213695,-0.1752002415836244,0.5476666666666666,2.1546666666666665,-0.14339324581413254,-0.0249456184194527,0.6296666666666667,2.3956666666666666,-0.01572373795668606,-1,-1,-1,1
0.149269478898125,0.7193333333333334,5.962999999999999,0.036292902636142974,-0.1241918703752955,0.5736666666666667,3.461,-0.05262815274746835,-0.0546727226534469,0.4976666666666666,2.0126666666666666,-0.044747079615364886,0.1179331315878484,0.5656666666666667,2.284666666666667,0.07433568598374268,-1,-1,-1,-1
0.038585649781063,0.7020000000000001,5.647666666666667,0.009381591206680506,-0.1211483978743936,0.5693333333333332,3.466333333333333,-0.05133843599567003,-0.040645737983231,0.4716666666666666,1.863,-0.033266645326766646,0.0603714475768253,0.5346666666666667,2.0676666666666668,0.03805336896453004,-1,-1,-1,-1
-0.1078284850301081,0.7,5.492333333333334,-0.026217072220580187,-0.1687111910556926,0.57,3.449,-0.07149387722606138,-0.0118144772455812,0.457,1.787,-0.00966959990767185,-0.0057525361808048,0.5223333333333333,1.9343333333333332,-0.003625942238529389,-1,1,-1,-1
-0.2019963272875626,0.7056666666666667,5.486000000000001,-0.04911273954476213,-0.2220794997531032,0.5716666666666667,3.421666666666667,-0.09410949202849435,0.0156818617802916,0.4486666666666666,1.7513333333333334,0.012834874203134559,0.0267763621110737,0.5136666666666667,1.9103333333333328,0.016877693476604422,1,1,-1,-1
-0.1795785994785292,0.6953333333333334,5.382333333333333,-0.04366216506227143,0.0250192593446541,0.5353333333333333,3.2343333333333333,0.010602283373621731,-0.2013868591339485,0.474,1.769,-0.16482577383745728,0.045297787686036,0.51,1.9016666666666664,0.02855213014231848,-1,-1,1,-1
-0.2895166400932636,0.6990000000000001,5.324,-0.07039214786580225,-0.0498550597058118,0.5276666666666666,3.0603333333333333,-0.02112682327355902,-0.229019358714474,0.486,1.842666666666667,-0.18744168902680916,0.0193021901595342,0.511,1.873,0.012166568691757402,1,-1,1,1
-0.1601916024510403,0.6933333333333332,5.369,-0.03894847274740742,-0.0709383734710327,0.5253333333333333,3.011,-0.03006119115050474,-0.1944622529935029,0.49,1.91,-0.1591583059076883,-0.0091188789957887,0.5146666666666667,1.8693333333333333,-0.005747817567701567,-1,-1,1,1
-0.0066512395467368,0.684,5.391333333333334,-0.0016171610637438526,-0.0946039129524343,0.526,3.003,-0.04008981559198186,-0.0745642602420655,0.4823333333333333,1.965,-0.061027377594888015,-0.0628603254506425,0.5196666666666667,1.8626666666666667,-0.03962216003781843,-1,1,-1,1
0.1680947809394357,0.621,4.665333333333334,0.040870026232505005,-0.3249504670714631,0.5566666666666666,3.1743333333333337,-0.13770259490189637,-0.0933864664770987,0.48,1.9326666666666663,-0.07643247761660328,-0.0572817111170218,0.52,1.879,-0.03610584432784738,-1,1,-1,1
-0.1568745427091844,0.619,4.306,-0.038141973474159416,-0.2712193917142245,0.5643333333333334,3.319,-0.11493325233026708,-0.09986421497293,0.48,1.9193333333333331,-0.08173421335617137,-0.0650973784864634,0.5226666666666666,1.886,-0.041032220720179674,-1,1,1,1
-0.0897507314859256,0.613,4.289,-0.021821705169644198,-0.2538218173302642,0.5663333333333334,3.3616666666666664,-0.10756077135105607,-0.1111576091251917,0.4806666666666667,1.91,-0.09097733099752575,-0.0988631689097703,0.5276666666666666,1.888,-0.062315495064761174,-1,1,1,1
-0.0186873635569622,0.6076666666666667,4.284666666666666,-0.004543585675420716,-0.2955417219625253,0.5696666666666667,3.362,-0.12524020163068258,-0.108330935373782,0.481,1.9136666666666664,-0.08866383005478429,-0.1172216812593889,0.5293333333333333,1.8806666666666667,-0.07388724416338788,-1,1,1,1
-0.2662957363379066,0.6293333333333333,4.383333333333334,-0.06474629175819441,-0.0832847479069474,0.521,3.007,-0.03529315100204113,0.0129901817774016,0.447,1.7833333333333334,0.01063185936240921,-0.0313260716176067,0.5163333333333333,1.9286666666666668,-0.01974546924615529,1,-1,-1,-1
-0.1727714584036483,0.629,4.493666666666667,-0.0420070986006959,-0.0741633223279882,0.5026666666666667,2.812,-0.0314278112081119,0.0154718397768751,0.4316666666666666,1.6723333333333334,0.01266298096548794,-0.0311393723203026,0.5086666666666667,1.8956666666666664,-0.019627788827167647,-1,-1,-1,-1
-0.1427416057542601,0.6283333333333334,4.521333333333333,-0.034705736484159054,-0.0749915568996715,0.4956666666666667,2.732666666666667,-0.03177878792999848,-0.0763985376419407,0.4303333333333333,1.5766666666666669,-0.06252864829927839,-0.01001574130789,0.5026666666666667,1.8756666666666664,-0.006313128386683372,-1,-1,-1,-1
-0.0532058561686872,0.6223333333333333,4.531000000000001,-0.012936301324671183,-0.0457013489475617,0.4906666666666667,2.707333333333333,-0.01936662654253794,-0.1093166650322354,0.431,1.555,-0.0894706039150442,0.0065457980846246,0.5,1.8753333333333333,0.004125951582733816,-1,-1,1,-1
-0.2659219160382164,0.6223333333333333,4.33,-0.0646554022887582,-0.2232633487528894,0.4933333333333333,2.5756666666666663,-0.09461116565497577,-0.0038502924229781,0.414,1.5286666666666666,-0.003151285197291616,0.0409990835993878,0.4823333333333333,1.784,0.02584256826755319,1,1,-1,-1
-0.1985012975807691,0.6193333333333333,4.355,-0.048262969224697874,-0.3337715585760219,0.5,2.550333333333333,-0.14144066366355074,0.0473937040018526,0.4016666666666666,1.4763333333333333,0.03878954153574117,-0.0359851368466299,0.4793333333333333,1.6893333333333334,-0.022682174183770366,-1,1,-1,-1
-0.0822060360981122,0.6123333333333334,4.373,-0.019987312116552962,-0.2392224331392451,0.498,2.621666666666667,-0.10137406509643501,-0.0826698585407714,0.405,1.374,-0.06766143265560652,-0.0957536503556115,0.4836666666666667,1.6649999999999998,-0.060355501365870985,-1,-1,1,1
-0.0525830380218295,0.6093333333333333,4.363,-0.012784871316803625,-0.1065483995127012,0.4893333333333333,2.6503333333333337,-0.04515146947708878,-0.1419685410633733,0.4093333333333333,1.352666666666667,-0.1161946451817953,-0.1104448409239891,0.4866666666666666,1.6753333333333331,-0.0696156618832295,-1,-1,1,1
-0.0216757904373023,0.6003333333333333,4.288666666666667,-0.005270182208108002,-0.0782503172714985,0.4783333333333333,2.568,-0.03315973612006635,-0.0398390814869393,0.3916666666666666,1.323,-0.032606434517610236,0.0109333372371045,0.4693333333333333,1.6756666666666666,0.006891508032298396,-1,-1,-1,-1
-0.0415147414265844,0.598,4.248,-0.010093761160565054,0.0522498470665704,0.467,2.573,0.02214165004634898,-0.0866953894733901,0.3853333333333333,1.232,-0.07095614241933633,0.019343850575421,0.4596666666666666,1.612,0.012192828111410025,-1,-1,-1,-1
-0.0966844811173937,0.6003333333333333,4.230333333333333,-0.02350755482984171,0.0295795193599959,0.4626666666666666,2.5016666666666665,0.012534761400809263,-0.0667663218412659,0.38,1.2086666666666666,-0.05464512784544569,-0.0204011743603909,0.4589999999999999,1.5710000000000002,-0.012859281107310654,1,-1,-1,-1
-0.1327697173064361,0.6023333333333334,4.209666666666667,-0.03228120349049627,-0.2209756987629334,0.4773333333333333,2.4170000000000003,-0.09364173993700947,-0.1715189468091145,0.3873333333333333,1.1586666666666663,-0.14038027732879158,-0.0804577088436089,0.4623333333333333,1.5286666666666666,-0.05071415385179312,1,1,1,1
-0.0366821966766899,0.5913333333333334,4.167,-0.008918791720144986,-0.0767486150153216,0.4626666666666666,2.4006666666666665,-0.0325233674472984,-0.0530478074202234,0.3693333333333333,1.134,-0.0434171621029308,-0.0965989672089007,0.4616666666666666,1.5253333333333332,-0.06088832201870054,-1,-1,-1,-1
-0.1770635073840463,0.5956666666666667,4.089333333333333,-0.04305065363220676,-0.1430961891437929,0.4613333333333333,2.32,-0.06063913907635467,-0.0286306942088712,0.36,1.0816666666666668,-0.0234328910474839,-0.0775381059580717,0.46,1.534333333333333,-0.048873867917090745,1,-1,-1,-1
-0.2152208329661205,0.599,4.097333333333333,-0.052328103466080474,-0.1460199859172832,0.4606666666666667,2.308333333333333,-0.061878141458175724,-0.0329127116452692,0.3563333333333333,1.0466666666666666,-0.026937523080452573,-0.0810141332987228,0.46,1.5316666666666667,-0.051064879665753314,1,-1,-1,1
-0.1841547639626171,0.5976666666666667,4.109333333333334,-0.044774799026655585,-0.1499932835767787,0.461,2.308666666666667,-0.06356188545448713,-0.048938091131498,0.3563333333333333,1.031,-0.04005355054230252,-0.0700875499592541,0.4589999999999999,1.534,-0.04417762875447818,-1,1,1,-1
-0.1151773771061801,0.5913333333333334,4.101666666666667,-0.02800385828407568,0.042607567421427,0.442,2.2863333333333333,0.01805559059282008,-0.1392764755007063,0.366,1.0313333333333334,-0.11399131477833224,-0.0155329867783635,0.4446666666666667,1.4673333333333334,-0.00979076203607765,-1,-1,1,-1
-0.1661183820947069,0.5913333333333334,4.047,-0.04038949095247712,-0.0889257702503192,0.4429999999999999,2.163,-0.037683618144871985,-0.1613385706928534,0.3723333333333333,1.0596666666666668,-0.13204811316209675,-0.1579410347479837,0.45,1.3676666666666668,-0.09955349277084102,1,1,1,1
-0.1481141421870209,0.591,4.054333333333333,-0.036011997771480855,-0.1739896675678909,0.4486666666666666,2.140333333333333,-0.07373071017912362,-0.0540803647857541,0.369,1.1336666666666666,-0.044262262262579066,-0.2421582007369638,0.4586666666666666,1.3573333333333333,-0.15263731002480946,-1,1,-1,1
-0.1894955256178718,0.5936666666666667,4.048666666666667,-0.04607333469642431,-0.1719244718430976,0.449,2.144333333333333,-0.07285555276560374,-0.0979101268542319,0.37,1.096666666666667,-0.08013488315311791,-0.2442006283021962,0.4606666666666667,1.371,-0.1539246942576326,1,1,1,1
-0.4345740771920674,0.6183333333333334,4.1546666666666665,-0.10566094815998918,-0.1902895589801216,0.4506666666666667,2.1426666666666665,-0.08063803166818517,-0.1332872537928511,0.3726666666666666,1.0883333333333334,-0.10908941548397598,-0.0072336016190246,0.4383333333333333,1.4086666666666663,-0.004559488340922767,1,1,1,-1
-0.1780533507049231,0.612,4.321,-0.04329132096443571,-0.1637547731769877,0.4503333333333333,2.167333333333333,-0.0693935214103988,-0.1263710145427434,0.3733333333333333,1.102666666666667,-0.1034287954646441,-0.1016389804099806,0.436,1.2946666666666669,-0.06406514632265209,-1,-1,1,-1
-0.1143170774884669,0.6076666666666667,4.326666666666667,-0.02779468779259908,-0.1151099700948408,0.4473333333333333,2.184,-0.04877956238682166,-0.1681923993561527,0.3776666666666666,1.1016666666666668,-0.13765765302003885,-0.0549966258398317,0.43,1.289,-0.034665507932771275,-1,-1,1,-1
-0.1272004011475163,0.607,4.309666666666667,-0.030927097811306998,-0.0542426507436957,0.4416666666666666,2.182333333333333,-0.02298613025265022,-0.0896452288204476,0.372,1.1343333333333334,-0.07337044867132242,-0.0580966250774332,0.4293333333333333,1.284333333333333,-0.03661950141003709,-1,-1,-1,-1
-0.060425882314762,0.5983333333333334,4.209333333333333,-0.014691755339009481,-0.3158621534171306,0.471,2.232,-0.13385128677865343,-0.2335455934354684,0.3993333333333333,1.1853333333333331,-0.19114620154399212,-0.2584179711566872,0.483,1.5123333333333333,-0.16288617878471312,-1,1,1,1
-0.102954644779885,0.6003333333333333,4.175666666666666,-0.025032062324577373,-0.2872259398151948,0.481,2.363,-0.12171626522694001,-0.1861580631469377,0.408,1.2886666666666668,-0.15236171290534714,-0.1751737060424794,0.5016666666666666,1.731,-0.1104156010245718,1,1,1,1
-0.1118441144056543,0.6003333333333333,4.163,-0.02719341947539307,-0.2215461257899695,0.48,2.4126666666666665,-0.0938834668762964,-0.1713179638297872,0.4113333333333333,1.3270000000000002,-0.14021578211178368,-0.1266050455908243,0.5083333333333333,1.8286666666666669,-0.0798017722948914,1,-1,1,1
-0.1600380079952943,0.6033333333333334,4.1530000000000005,-0.03891112828376361,-0.1882052882238549,0.4793333333333333,2.433666666666667,-0.07975479092628791,-0.1877840357785372,0.4143333333333333,1.3316666666666668,-0.15369249584915212,-0.164299755370797,0.513,1.8233333333333333,-0.10356152556969617,1,-1,1,1
-0.1978686627104826,0.6463333333333334,4.626666666666667,-0.04810915241016202,-0.3594935604972717,0.517,2.6103333333333336,-0.152340744659122,-0.2685072440449714,0.4833333333333333,1.7206666666666666,-0.21976068583123784,-0.1319288965023326,0.5906666666666667,2.2823333333333333,-0.08315750536373938,1,1,1,1
-0.2873884674046172,0.6663333333333334,4.781666666666666,-0.06987471077985478,-0.2534486496195267,0.527,2.7886666666666664,-0.10740263598179421,-0.2246296660505902,0.5143333333333333,1.9583333333333333,-0.18384892983018247,-0.0583350325771334,0.6273333333333333,2.5176666666666665,-0.036769774575815636,1,1,1,1
-0.0679986842745439,0.6609999999999999,4.915,-0.016532982133917316,-0.2124410698814998,0.529,2.8406666666666665,-0.09002506397377838,-0.2497633429963026,0.532,2.0506666666666664,-0.2044196749610864,-0.0139871011714491,0.6466666666666667,2.646333333333333,-0.008816358444015172,-1,1,1,1
-0.1195542024934388,0.664,4.895,-0.029068025579411322,-0.229891914574805,0.5316666666666666,2.8423333333333334,-0.0974201190391082,-0.2216762569735628,0.5406666666666667,2.1283333333333334,-0.1814317019203126,-0.0050528974373809,0.6579999999999999,2.699,-0.003184945503913905,1,1,1,1
-0.1047298821869828,0.6743333333333333,5.091666666666667,-0.02546368785745547,-0.2082908992884924,0.5296666666666667,2.879,-0.08826636744044802,-0.0340213284054662,0.49,1.969,-0.0278448743156546,0.1155658214491577,0.6136666666666667,2.643333333333333,0.07284352156203597,1,-1,-1,-1
-0.0604992326179258,0.6736666666666666,5.152333333333333,-0.01470958949660624,-0.2338169432102006,0.529,2.873,-0.09908340831833044,-0.056801626537358,0.4666666666666666,1.790333333333333,-0.046489488388212485,0.1514590109455711,0.5856666666666667,2.539333333333333,0.09546773943394804,-1,-1,-1,-1
-0.0209221915160826,0.6706666666666666,5.163666666666667,-0.00508695458196217,-0.1689358401366276,0.524,2.892333333333333,-0.07158907561634488,0.0020304819969816,0.451,1.731,0.001661855037884646,-0.0391161306643259,0.5833333333333334,2.36,-0.024655704184336137,-1,-1,-1,-1
0.0309602170619553,0.6673333333333333,5.175333333333333,0.007527567937650986,-0.1193577739516866,0.5196666666666667,2.897,-0.05057963246825137,-0.0748871869673195,0.4496666666666666,1.6503333333333332,-0.06129167809399547,-0.010990702284805,0.5793333333333333,2.368333333333333,-0.006927666405394173,-1,-1,-1,-1
-0.0836542983108508,0.6673333333333333,5.193,-0.020339437948749376,0.1716858107955952,0.387,1.758,0.07275441659602298,-0.1239082418458321,0.4533333333333333,1.761,-0.10141313060299505,0.0669238703488519,0.4943333333333333,1.8983333333333332,0.04218349622441095,1,-1,1,-1
-0.1507806076628446,0.669,5.1883333333333335,-0.03666031364027781,-0.0173501388281465,0.351,1.2086666666666666,-0.00735237945670808,-0.0895556042893177,0.45,1.8046666666666664,-0.07329709516274775,-0.0118456607257584,0.462,1.5746666666666669,-0.007466564349849424,1,-1,-1,-1
-0.1112462060589329,0.6663333333333334,5.203333333333333,-0.027048045956485654,-0.0740325350530899,0.3366666666666666,1.0113333333333334,-0.031372388154574084,-0.0847996428659898,0.4473333333333333,1.8026666666666664,-0.06940456202869795,-0.0115138727925923,0.4463333333333333,1.4506666666666663,-0.007257431570273752,-1,-1,-1,-1
-0.0128890567651165,0.6603333333333333,5.223,-0.0031338039477403776,-0.0610955405725209,0.3303333333333333,0.9636666666666668,-0.025890144272111573,-0.050456398191337,0.442,1.7979999999999998,-0.04129621422521137,-0.0229291015581349,0.4396666666666667,1.3893333333333333,-0.014452685775118383,-1,-1,-1,-1
-0.1876304993112727,0.679,5.240666666666667,-0.04561987817832765,-0.3523573679391925,0.3983333333333334,1.3443333333333334,-0.14931667689327693,-0.1991667711534084,0.4623333333333333,1.7536666666666667,-0.1630087351242393,-0.2416826655258419,0.4936666666666667,1.5663333333333334,-0.15233757037020834,1,1,1,1
-0.1926602837674709,0.6846666666666666,5.282333333333333,-0.046842803848713165,-0.2805707038701759,0.4203333333333333,1.6353333333333333,-0.11889600998135537,-0.2036061421402155,0.4736666666666667,1.8133333333333328,-0.16664215371668753,-0.1752010760440907,0.516,1.7776666666666665,-0.11043285290127311,1,1,1,1
-0.1865401252995715,0.6886666666666666,5.332333333333334,-0.04535476813616919,-0.266107908467146,0.428,1.7253333333333332,-0.11276718525775695,-0.1941694895623964,0.4796666666666667,1.862,-0.15891869266136752,-0.1177990688257621,0.522,1.8666666666666667,-0.07425118345887641,1,1,1,1
-0.1204957206063266,0.6863333333333334,5.3580000000000005,-0.029296943275469757,-0.2604667933567046,0.4313333333333333,1.765,-0.1103766788035002,-0.1979599529773188,0.4803333333333333,1.856666666666667,-0.16202101059935972,-0.1359787205488412,0.5283333333333333,1.8923333333333328,-0.08571019301442236,-1,1,1,1
0.0235574475380841,0.6686666666666666,5.266666666666667,0.005727682284194479,-0.3132305697817372,0.4556666666666667,2.010333333333333,-0.1327361140615287,0.010231119973191,0.4353333333333333,1.7066666666666668,0.008373695652522333,0.0095125141591985,0.498,1.852666666666667,0.005995933932504391,-1,1,-1,-1
0.0171310294743687,0.6643333333333333,5.214,0.004165183595197561,-0.2642702612292202,0.4606666666666667,2.131333333333333,-0.11198845490092064,-0.0541740796478789,0.4186666666666667,1.5153333333333334,-0.04433896351675334,0.0288812251093046,0.4796666666666667,1.7426666666666668,0.018204432050986628,-1,1,-1,-1
-0.0482352585575398,0.6643333333333333,5.158666666666666,-0.011727766154075881,-0.1835830140292991,0.4566666666666666,2.172333333333333,-0.0777960334680368,0.0497738619230816,0.4046666666666667,1.5033333333333334,0.040737590047491314,-0.0731395588103822,0.4803333333333333,1.6583333333333334,-0.04610137290103349,1,-1,-1,1
-0.2038325475719151,0.6723333333333333,5.123666666666667,-0.04955919225894356,-0.1517058708151046,0.4536666666666666,2.1693333333333333,-0.06428761977590136,0.0049449090735795,0.4,1.4193333333333331,0.004047177994203146,-0.0679905266399549,0.4793333333333333,1.6576666666666666,-0.04285583169147139,1,-1,-1,-1
0.0705349124307428,0.6556666666666666,5.141,0.017149632518278824,-0.3154822509164643,0.4706666666666667,2.200333333333333,-0.13369029744196181,-0.0332414759930856,0.4046666666666667,1.413,-0.027206601402007615,-0.1720407864606812,0.489,1.626,-0.10844085717516092,-1,1,1,1
0.0100207297374019,0.6536666666666666,5.043,0.0024364081082566035,-0.2110155357516596,0.47,2.2903333333333333,-0.08942097267774389,-0.1401057685485196,0.415,1.387,-0.11467005255164911,-0.2216991640757877,0.4973333333333333,1.634,-0.13974155711552463,-1,-1,1,1
-0.1939604880048877,0.6626666666666666,4.967666666666667,-0.047158931339369665,-0.2278736093299764,0.4706666666666667,2.277333333333333,-0.09656483216409077,-0.1615842376512848,0.42,1.408,-0.13224918013689285,-0.0829736515077042,0.4923333333333333,1.7266666666666666,-0.0523000044207825,1,1,1,-1
-0.1534998179051454,0.664,5.026666666666667,-0.03732145370252978,-0.249904499884793,0.4726666666666667,2.2783333333333333,-0.10590074980328823,-0.147051059422667,0.421,1.4323333333333332,-0.12035444997350947,-0.0424434865267779,0.4883333333333333,1.7336666666666667,-0.026753005232965994,1,1,1,-1
0.067730658838327,0.5760000000000001,4.075333333333334,0.016467815288474862,-0.0634723191563053,0.4523333333333333,2.312,-0.026897339557731485,0.0347669999718287,0.353,1.1033333333333333,0.028455171797242215,0.0362558194324071,0.4293333333333333,1.3903333333333334,0.022852791002188462,-1,-1,-1,-1
-0.0870512109335166,0.5576666666666666,3.680333333333333,-0.021165352395479876,-0.0504167234979404,0.4433333333333333,2.2353333333333336,-0.02136483666167807,-0.0129237593638641,0.326,0.8420000000000001,-0.010577495707508629,-0.0332885639746831,0.4103333333333333,1.163333333333333,-0.020982468668090067,-1,-1,-1,-1
-0.062293892611609,0.5489999999999999,3.592,-0.015145937374930236,-0.0272481114562301,0.4383333333333333,2.2063333333333333,-0.011546792615853684,-0.0589717443956953,0.317,0.7253333333333333,-0.048265628881475856,-0.0051717990215787,0.4,1.1013333333333333,-0.0032598916255583837,-1,-1,-1,-1
-0.2109669617844103,0.5529999999999999,3.497333333333333,-0.0512938308621688,-0.2140088032957998,0.445,2.098333333333333,-0.0906894143321856,-0.038007469982447,0.311,0.6956666666666667,-0.03110734572454886,-0.0725535471042009,0.3993333333333333,1.028,-0.04573199763229452,1,1,-1,-1
-0.3164759163079531,0.5866666666666667,3.8386666666666662,-0.07694693987032435,-0.3617501338154216,0.4696666666666667,2.2276666666666665,-0.15329700117506442,-0.1978159009093203,0.3383333333333334,0.7573333333333333,-0.1619031106843263,0.0101664746767636,0.3816666666666666,0.9343333333333332,0.006408138738948232,1,1,1,-1
-0.3277218944141107,0.5976666666666667,3.9823333333333335,-0.07968125093959211,-0.0727842402994354,0.461,2.408333333333333,-0.030843404681093346,-0.1861314577087326,0.3486666666666667,0.8563333333333333,-0.15233993759210526,-0.0019397453112727,0.375,0.86,-0.0012226614896577708,1,-1,1,-1
-0.1457138545893777,0.591,4.068,-0.03542839953878748,-0.2713830094136633,0.4686666666666667,2.303,-0.11500258776464158,-0.1585095661525321,0.3533333333333333,0.924,-0.12973270457708083,0.0329220476656915,0.37,0.849,0.020751445876731174,-1,1,1,-1
-0.3714881916914185,0.602,3.993333333333333,-0.09032244817264398,-0.2831881544228825,0.4723333333333333,2.3303333333333334,-0.12000519359442534,-0.1524063233185544,0.3536666666666667,0.9303333333333332,-0.12473748429630178,0.0179263995722853,0.37,0.8320000000000001,0.011299379499914889,1,1,1,1
-0.2681900486355495,0.6196666666666667,4.226666666666667,-0.06520686877828118,-0.6195571802749567,0.6276666666666667,3.8896666666666655,-0.2625465726602607,-0.1315468242187402,0.3583333333333333,0.926,-0.1076649548583121,-0.3277324353957371,0.4256666666666667,0.9246666666666667,-0.20657651565978583,1,1,1,1
-0.2721760812013665,0.627,4.288666666666667,-0.06617601995964507,-0.2581476149547761,0.6566666666666667,4.593999999999999,-0.10939389245189372,-0.1369042251708619,0.3626666666666666,0.9346666666666666,-0.11204973826219673,-0.2417132915035666,0.445,1.1529999999999998,-0.15235687455582977,1,1,1,1
0.0829774944435701,0.6123333333333334,4.432666666666666,0.0201748820258621,-0.2790174461586652,0.6713333333333334,4.7683333333333335,-0.1182377939173687,-0.1704984063924293,0.368,0.9383333333333332,-0.13954501248263468,-0.1550089362000748,0.4503333333333333,1.2776666666666665,-0.0977053305623408,-1,1,1,1
-0.0126581644789558,0.6126666666666667,4.344333333333334,-0.0030776655373772927,-0.1436396880282089,0.6686666666666666,4.869,-0.06086945481458042,-0.1948209555214141,0.3703333333333333,0.9333333333333332,-0.15945188723665224,-0.1458450170402072,0.4506666666666667,1.29,-0.09192912324997166,1,-1,1,1
-0.1159425343234659,0.6126666666666667,4.317666666666667,-0.028189896157278467,0.0584127207743767,0.5883333333333334,4.075333333333334,0.024753259468750472,-0.184553748931067,0.3696666666666667,0.981,-0.15104865636706805,-0.0965585161785842,0.4233333333333333,1.15,-0.06086282489972439,1,-1,-1,-1
-0.0859135023419401,0.6096666666666667,4.327666666666667,-0.020888733575295144,-0.0970083541299584,0.5703333333333334,3.707,-0.041108733313251745,-0.1822161573199068,0.3686666666666667,0.9886666666666668,-0.1491354463995341,-0.0437509665134869,0.4086666666666667,1.0853333333333337,-0.02757713684393428,-1,-1,-1,-1
-0.1990392444333597,0.6123333333333334,4.259333333333333,-0.0483937638981208,-0.2074103129145337,0.5686666666666667,3.583666666666667,-0.08789320586347853,-0.1377184855350621,0.364,0.9993333333333332,-0.11271617248343457,-0.0040815346085685,0.3986666666666666,1.0406666666666669,-0.0025726754721875646,1,-1,-1,-1
-0.3068676602081073,0.62,4.263,-0.07461081928017463,-0.1662020524402074,0.5653333333333334,3.583,-0.07043059240780974,-0.125395584313085,0.3616666666666666,0.995,-0.10263045120762901,0.046048912335517,0.39,1.0156666666666667,0.02902557950575607,1,-1,-1,-1
-0.3363792870131359,0.6846666666666666,5.058000000000001,-0.08178618162601681,-0.3345600036522844,0.5863333333333334,3.5396666666666667,-0.14177477899478086,-0.1752732469282121,0.3793333333333333,1.0126666666666668,-0.1434529972917994,-0.3349365579350065,0.5006666666666667,1.5053333333333332,-0.21111742272853962,1,1,1,1
-0.1694261956796037,0.698,5.381,-0.0411937421447594,-0.2886904278504052,0.5943333333333333,3.6383333333333336,-0.12233686381991545,-0.1688954745194977,0.3893333333333333,1.0676666666666668,-0.13823308732773198,-0.177849152085499,0.541,1.9386666666666663,-0.11210198986409996,1,1,1,1
-0.1511102447250651,0.7016666666666667,5.437,-0.03674046053897903,-0.341526488391962,0.6006666666666667,3.646666666666667,-0.1447269305477346,-0.1432501051975001,0.3926666666666666,1.106,-0.11724354579546085,-0.1222228253320851,0.5576666666666666,2.1016666666666666,-0.07703956845378862,1,1,1,1
-0.1429607107282757,0.7036666666666666,5.473333333333333,-0.03475900896522982,-0.1791002431176651,0.5946666666666667,3.728666666666667,-0.0758963926013967,-0.1151273801911867,0.3923333333333333,1.128,-0.09422640390488446,-0.1147707545620106,0.5666666666666667,2.173666666666667,-0.07234237449960074,1,-1,-1,1
-0.2791504276263845,0.7186666666666666,5.536666666666666,-0.06787174019409876,-0.1236490595293302,0.5893333333333333,3.686333333333333,-0.052398128575772425,-0.1842377753997457,0.4353333333333333,1.393333333333333,-0.15079004673366814,-0.0129769507274084,0.5529999999999999,2.131333333333333,-0.008179639778161607,1,-1,1,-1
-0.1927838065640603,0.72,5.646,-0.04687283678554027,-0.047853350394825,0.583,3.682333333333333,-0.020278569172414582,-0.1763195659772403,0.452,1.5426666666666666,-0.1443093607490706,0.0484614302418471,0.5429999999999999,2.111,0.03054623931611244,1,-1,1,-1
-0.1980751325431624,0.72,5.638333333333334,-0.04815935282346863,-0.1026848359800336,0.5846666666666667,3.645,-0.04351422694960023,-0.1731188706127155,0.4603333333333333,1.6143333333333334,-0.14168974051891017,0.0279441549074217,0.5393333333333333,2.056,0.01761377736952418,1,1,1,-1
-0.2778611306316456,0.7246666666666667,5.623,-0.06755826465546527,-0.0343591506659279,0.5813333333333334,3.665666666666666,-0.014560201276100878,-0.1707494410102443,0.4639999999999999,1.6443333333333332,-0.1397504726368835,-0.0015899044461722,0.54,2.026,-0.0010021495746237836,1,-1,1,1
-0.3009087626348581,0.7543333333333334,5.938999999999999,-0.0731619920246559,-0.3035059227942995,0.6293333333333333,3.897,-0.1286151502212749,-0.1484030873778157,0.4653333333333333,1.592666666666667,-0.12146102194605828,-0.1123159376037792,0.588,2.17,-0.07079505272413575,1,1,1,1
-0.2001421904371092,0.7593333333333334,6.089666666666667,-0.048661930654128056,-0.151691808728505,0.639,4.141333333333333,-0.0642816607574948,-0.1595134405592679,0.4686666666666667,1.5803333333333334,-0.13055432906954978,-0.0648237039848207,0.6096666666666667,2.332666666666667,-0.04085971803546368,1,1,1,1
-0.1598052930749824,0.76,6.1306666666666665,-0.03885454672397521,-0.2120181374806469,0.6456666666666666,4.155333333333333,-0.08984584007670139,-0.0693974077058914,0.4639999999999999,1.623,-0.05679854920339659,-0.0621407272207594,0.6203333333333333,2.398333333333333,-0.03916858242709246,1,1,-1,1
-0.0587907583230729,0.7556666666666666,6.166,-0.01429419653283923,-0.2291018600310757,0.649,4.181,-0.097085321672094,-0.0668202903801009,0.462,1.6086666666666667,-0.05468929858337075,-0.0096545721805374,0.6223333333333333,2.4643333333333337,-0.006085476034232217,-1,1,-1,1
0.0409207627366363,0.74,6.044,0.009949343085809512,-0.0410010852986379,0.629,4.117333333333333,-0.01737481989270314,-0.2165892432550498,0.496,1.7133333333333334,-0.17726821788624278,-0.0468018472577607,0.6386666666666667,2.4956666666666667,-0.029500169921464734,-1,-1,1,1
-0.1835123493387644,0.7486666666666666,5.932,-0.044618604394185316,-0.1154342230468925,0.6283333333333334,4.011666666666667,-0.04891696939935659,-0.2039335170621032,0.512,1.8316666666666668,-0.16691009485776875,0.0116300860118845,0.6473333333333333,2.572,0.007330683160053081,1,-1,1,1
-0.2166344084096154,0.7523333333333333,5.941333333333334,-0.05267179566838673,-0.0939912631926893,0.6263333333333333,3.9956666666666663,-0.039830196141536954,-0.2128870183018634,0.5203333333333333,1.8793333333333333,-0.174238119023519,0.0377497644010191,0.649,2.590333333333333,0.023794455338312787,1,-1,1,1
-0.2053094523148493,0.7533333333333333,5.963666666666667,-0.049918282144121966,-0.1412709862845447,0.629,3.9773333333333336,-0.05986568221012538,-0.1631441843211807,0.5203333333333333,1.925,-0.13352592390317672,0.0243268555941935,0.6506666666666666,2.583,0.01533371898188576,1,1,1,1
-0.0043479135343726,0.7323333333333334,5.952,-0.0010571377600979565,-0.0365716973717962,0.5926666666666667,3.734333333333333,-0.015497800860079023,-0.2008201283063297,0.52,2.01,-0.16436193102456712,0.1530802305375154,0.574,2.319666666666667,0.09648962759103215,-1,-1,-1,-1
-0.032110045838543,0.7243333333333334,5.854666666666666,-0.007807133620769727,-0.0126667723895055,0.5760000000000001,3.602,-0.005367733251120416,-0.1166380427003086,0.5083333333333333,2.0586666666666664,-0.09546281087872596,0.0741614215573145,0.539,2.050333333333333,0.046745474073042664,-1,-1,-1,-1
-0.0100369418258585,0.7203333333333333,5.832666666666666,-0.002440349863478282,-0.2286850981483872,0.5806666666666667,3.4613333333333336,-0.09690871262389163,-0.1016703995740435,0.5013333333333333,2.036,-0.08321249141190995,0.03038273155803,0.5223333333333333,1.904,0.019150862544031526,-1,1,-1,-1
-0.0156109818461738,0.72,5.821666666666667,-0.0037956040871855554,-0.3568689275665897,0.5896666666666667,3.4483333333333333,-0.15122851740652846,-0.0867329956978983,0.4973333333333333,2.022333333333333,-0.07098692136430983,0.0505094953123574,0.5136666666666667,1.8646666666666667,0.031837176984822774,-1,1,-1,-1
0.1083585470744736,0.6673333333333333,5.279,0.026345949807004946,-0.0379404805881717,0.5546666666666666,3.444666666666667,-0.016077843112215925,0.0237956817249673,0.4486666666666666,1.8013333333333332,0.01947565829853298,0.0232796689444991,0.4903333333333333,1.759,0.014673655631494142,-1,-1,-1,-1
0.016908328707994,0.6553333333333333,5.042,0.004111036844698435,-0.0505137394395092,0.5426666666666666,3.314,-0.021405948610281417,-0.0137937562382657,0.4283333333333333,1.6126666666666667,-0.011289547668972682,0.0042688961504693,0.4793333333333333,1.6823333333333332,0.002690773317607645,-1,-1,-1,-1
-0.1051742551082108,0.6563333333333334,4.9383333333333335,-0.025571731265145486,-0.0745122907591726,0.5393333333333333,3.252333333333333,-0.03157569177263612,-0.020707942844238,0.4206666666666667,1.5423333333333331,-0.01694848769458756,-0.0806288795076279,0.48,1.6093333333333333,-0.05082204625284131,1,-1,-1,1
-0.1712343584977533,0.66,4.924333333333333,-0.04163337305654267,-0.1029699916343771,0.54,3.231666666666667,-0.04363506590055768,-0.0046575683855119,0.415,1.51,-0.003812003010743931,-0.0712067509611675,0.4793333333333333,1.6156666666666666,-0.044883084236841515,1,1,-1,-1
-0.1299280820176171,0.6156666666666667,4.363333333333333,-0.03159029739485081,-0.0910045767660734,0.517,2.998,-0.03856454333355735,-0.0036961686439791,0.411,1.5036666666666667,-0.0030251420554326595,0.0026140468841531,0.4706666666666667,1.646,0.0016476876829344526,-1,-1,-1,-1
-0.0748896683632525,0.6003333333333333,4.206333333333333,-0.018208433917127453,-0.1902561074236031,0.5176666666666666,2.9146666666666667,-0.08062385607343187,-0.0610193410947228,0.4106666666666667,1.4473333333333334,-0.04994149150665216,-0.0509059074795532,0.47,1.5910000000000002,-0.03208704375240582,-1,1,-1,-1
-0.0635369791227633,0.5946666666666667,4.141666666666667,-0.015448177444706434,-0.0714808015949755,0.5093333333333333,2.9320000000000004,-0.030291053138049646,-0.1649532088209926,0.4196666666666667,1.424,-0.1350065262838618,-0.0540564049284684,0.47,1.5863333333333334,-0.0340728672941193,-1,-1,1,1
-0.0295611431885678,0.59,4.112,-0.007187401600617824,-0.0951916818305709,0.5076666666666667,2.89,-0.040338891398677613,-0.1407841784023984,0.4206666666666667,1.459,-0.11522529945120055,-0.0410405471488271,0.4686666666666667,1.5893333333333333,-0.025868703598222294,-1,-1,1,-1
-0.2992926378377332,0.6063333333333333,4.090999999999999,-0.07276905262175262,-0.103186358647398,0.4913333333333333,2.697666666666666,-0.04372675464134536,0.0025861875116142,0.3953333333333333,1.3976666666666666,0.0021166741450943096,-0.0399058763797477,0.4573333333333333,1.517,-0.025153497202448867,1,-1,-1,-1
-0.2201826981024801,0.608,4.199,-0.05353451545074664,-0.1168072792115504,0.4876666666666666,2.644,-0.049498822376899336,0.0040562958067837,0.385,1.3133333333333332,0.003319889381769753,-0.1071933504762232,0.4576666666666666,1.459666666666667,-0.0675661803706978,1,-1,-1,1
-0.2795099116300044,0.6106666666666667,4.181333333333333,-0.0679591439824615,-0.0378133030893361,0.4803333333333333,2.636,-0.016023949754989445,-0.0339631754356268,0.3816666666666666,1.2486666666666666,-0.02779727881565055,-0.1248001161142109,0.4583333333333333,1.4513333333333334,-0.07866408800727971,1,-1,-1,1
-0.3491461022839051,0.616,4.185,-0.08489026416865017,-0.1058656901786281,0.482,2.5843333333333334,-0.044862161239704594,-0.1632634271568742,0.39,1.1896666666666669,-0.1336235186159215,-0.0728015007508307,0.4543333333333333,1.4633333333333334,-0.045888287931434645,1,1,1,-1
-0.0858765490742978,0.6246666666666667,4.571333333333333,-0.020879748876249302,-0.0059862576813292,0.4603333333333333,2.419666666666666,-0.0025367657535606963,-0.1741770675345919,0.3929999999999999,1.1986666666666668,-0.14255582546244008,-0.2083839449428437,0.4703333333333333,1.463,-0.13134869978235064,1,-1,1,1
-0.0407358890892552,0.623,4.594333333333333,-0.00990439349977277,-0.0401735136399472,0.4553333333333333,2.3273333333333333,-0.01702412409005974,-0.0965996482195323,0.3893333333333333,1.2426666666666668,-0.07906231736610127,-0.2344448695058436,0.4796666666666667,1.5186666666666668,-0.14777543821181482,-1,-1,-1,1
-0.12129996338217,0.6283333333333334,4.593,-0.029492484286096764,-0.0048587573382459,0.4503333333333333,2.304333333333333,-0.00205897070868943,-0.0922508046423034,0.3876666666666666,1.233,-0.07550299124622746,-0.202541743161601,0.481,1.5633333333333332,-0.12766623946592445,1,-1,-1,1
-0.190579758817444,0.632,4.5793333333333335,-0.04633695168120525,-0.0277183278066943,0.45,2.279333333333333,-0.011746053790049749,-0.0672608220822319,0.3836666666666666,1.227,-0.05504985328398991,-0.1223284372105637,0.4753333333333333,1.598666666666667,-0.077106137799731,1,-1,-1,-1
-0.0261627703050475,0.609,4.436333333333334,-0.00636113211074383,-0.1135355439125702,0.4426666666666666,2.1296666666666666,-0.04811237586841463,-0.0830058104030553,0.375,1.158,-0.06793639362332413,0.0202572977750896,0.4503333333333333,1.5446666666666669,0.012768592727197525,-1,-1,-1,-1
-0.0794617648267754,0.604,4.312333333333333,-0.019320078796030923,-0.1350521495884824,0.442,2.103333333333333,-0.05723035763885592,-0.0623942003428044,0.37,1.1396666666666666,-0.05106674983014539,-0.0239506299605687,0.4433333333333333,1.4423333333333332,-0.015096576202892094,-1,-1,-1,-1
-0.0276677271680414,0.5996666666666667,4.304666666666666,-0.006727042498476274,-0.0983356074978014,0.4396666666666667,2.115666666666667,-0.041671176674208874,-0.0763358710922765,0.3686666666666667,1.1173333333333335,-0.06247735864420088,-0.0286378248161915,0.4386666666666666,1.3986666666666667,-0.018051011824510844,-1,-1,-1,-1
-0.1969790410235452,0.6066666666666667,4.2363333333333335,-0.04789285264476218,-0.0531145481294288,0.4363333333333333,2.121,-0.02250807998640456,-0.1258012691080294,0.37,1.0783333333333334,-0.10296248533611366,-0.0789376273626174,0.4406666666666667,1.3653333333333333,-0.049756015132679104,1,-1,1,1
-0.056820384069824,0.593,4.180666666666666,-0.013815126052672749,-0.029686648080105,0.4313333333333333,2.086333333333333,-0.012580158789772847,-0.0815461508026484,0.3646666666666667,1.0713333333333332,-0.06674173015714277,-0.2436713828395413,0.4646666666666667,1.4143333333333332,-0.15359109992336423,-1,-1,-1,1
-0.2637324204240263,0.5996666666666667,4.060333333333333,-0.06412305534325638,-0.2972535200236874,0.4456666666666667,1.9793333333333332,-0.12596560152653258,-0.0322195722671496,0.359,1.0676666666666668,-0.026370220750662584,-0.2041708632678469,0.471,1.505,-0.12869310748017274,1,1,-1,1
-0.2276592771226466,0.5993333333333333,4.0873333333333335,-0.05535234690854602,-0.2652807338378333,0.4493333333333333,2.052,-0.11241665770221931,-0.0672742700809736,0.3596666666666667,1.037,-0.05506085984523575,-0.1487596913451054,0.47,1.5493333333333337,-0.09376630259861299,-1,1,1,-1
-0.1654935557166208,0.5963333333333334,4.110666666666666,-0.040237572669705804,-0.2166247640662764,0.4476666666666666,2.084,-0.09179796662787124,-0.0411308955110367,0.3566666666666666,1.0396666666666667,-0.03366372418929786,-0.1646750893226067,0.4706666666666667,1.5426666666666666,-0.10379810630324499,-1,-1,-1,1
-0.2129977257654411,0.5920000000000001,4.004666666666667,-0.05178758430717706,0.0041769016618156,0.4193333333333333,1.9773333333333332,0.0017700242214317543,-0.1628911761726892,0.3683333333333333,1.01,-0.13331884850589593,-0.2509454168234974,0.4936666666666667,1.6516666666666666,-0.15817607361808592,-1,-1,1,1
-0.2902576175487605,0.597,3.994333333333333,-0.07057230674922864,-0.0431908248370243,0.4113333333333333,1.836,-0.018302754600145108,-0.2248438146577538,0.38,1.0416666666666667,-0.18402420050098864,-0.2213268679473901,0.5003333333333333,1.7286666666666666,-0.1395068911847475,1,-1,1,1
-0.3292758359983723,0.599,3.981333333333333,-0.08005907131543968,-0.0231973954030209,0.409,1.828,-0.009830241423406851,-0.2466820214643863,0.3863333333333333,1.0716666666666663,-0.2018977566585505,-0.1700565398852129,0.5016666666666666,1.786,-0.10719014562055038,1,-1,1,1
-0.3448881689200331,0.6,3.984666666666667,-0.08385500389878846,-0.069850212807317,0.41,1.796,-0.029600066880045184,-0.053728128279914,0.374,1.1643333333333332,-0.04397397307182169,-0.1112384436661313,0.4976666666666666,1.821,-0.07011588606486055,1,1,-1,-1
-0.0764094113787541,0.5783333333333334,3.968333333333333,-0.018577939362585602,-0.1144384808333827,0.3993333333333333,1.649,-0.04849500882213574,-0.0243587538935339,0.3546666666666667,1.0476666666666667,-0.01993650666922332,0.0055142548378441,0.4823333333333333,1.8326666666666669,0.003475748591946564,-1,-1,-1,-1
-0.2150067418093835,0.5783333333333334,3.828333333333333,-0.05227605002847172,-0.1203523989369617,0.3986666666666666,1.6363333333333332,-0.05100111960338609,-0.0887342314775644,0.3496666666666667,0.9443333333333334,-0.072624839734124,0.00903973734049,0.474,1.7660000000000002,0.0056979329495513605,1,-1,-1,-1
-0.2363974302410918,0.5803333333333334,3.835333333333333,-0.05747691344879556,-0.0309686581116803,0.3906666666666667,1.6376666666666668,-0.013123429613874655,-0.159230571646296,0.3526666666666667,0.8993333333333333,-0.1303228140259384,-0.0210677754136296,0.473,1.7266666666666666,-0.013279453504183476,1,-1,1,-1
-0.2212183525328073,0.579,3.832666666666667,-0.05378632114928605,-0.0738826612488958,0.391,1.598666666666667,-0.03130887690028557,-0.0966712580426601,0.35,0.9386666666666666,-0.07912092667438562,-0.0840843188092621,0.4783333333333333,1.711666666666667,-0.05300008093574827,-1,1,-1,1
-0.4351457011891169,0.6103333333333333,4.044,-0.10579993098636829,-0.2671599511419074,0.4173333333333333,1.6843333333333337,-0.11321300399304843,-0.2493815288914246,0.3746666666666667,0.989,-0.20410717788173766,0.0189831534580313,0.4543333333333333,1.5803333333333334,0.011965473276576787,1,1,1,-1
-0.0943224716479695,0.603,4.274,-0.02293326341854814,-0.291701993842248,0.4273333333333333,1.7713333333333334,-0.12361305971380794,-0.2111685872015183,0.382,1.0896666666666666,-0.17283166312506165,-0.0156879060853181,0.4486666666666666,1.491,-0.009888410871477378,-1,1,1,-1
-0.108548418239021,0.603,4.257666666666667,-0.02639211447334664,-0.2548083059701715,0.43,1.838,-0.10797881058879197,-0.1829334829896258,0.3836666666666666,1.133,-0.1497225440836301,-0.0046842980327219,0.444,1.459666666666667,-0.0029526096943783492,1,1,1,-1
-0.203501699865666,0.608,4.232333333333333,-0.04947875100813377,-0.2300166288738803,0.4293333333333333,1.8533333333333333,-0.09747296857878977,-0.230579132499783,0.389,1.1316666666666666,-0.18871829129510284,0.0374622364905887,0.44,1.4636666666666664,0.023613220564220532,1,-1,1,-1
-0.2544364508989272,0.638,4.551,-0.06186286310989815,-0.2759245513714199,0.4616666666666666,2.1323333333333334,-0.11692713373644778,-0.1309266449287469,0.3883333333333333,1.1656666666666666,-0.10715736696588103,-0.2594923426859887,0.5233333333333333,1.8243333333333327,-0.16356337732558743,1,1,-1,1
-0.3115759592653475,0.652,4.676,-0.0757555800211355,-0.2277381508344325,0.471,2.2706666666666666,-0.09650742961130786,-0.1019473134168718,0.3866666666666666,1.1589999999999998,-0.08343913250769326,-0.164382266029472,0.5546666666666666,2.146,-0.10361353374018224,1,1,-1,1
-0.1981778158964688,0.6509999999999999,4.766,-0.04818431892485393,-0.2138068503691608,0.4743333333333333,2.316333333333333,-0.09060383377494914,-0.1222912915068101,0.3896666666666666,1.153333333333333,-0.10008973198586495,-0.1490970541048515,0.5693333333333332,2.2623333333333333,-0.09397894930639938,-1,1,1,1
-0.1807110496300588,0.6503333333333333,4.768333333333333,-0.04393750536219838,-0.2668882200138012,0.48,2.3266666666666667,-0.11309785388480867,-0.1092129179061334,0.3896666666666666,1.164,-0.08938569171959752,-0.0696436892440064,0.57,2.3426666666666667,-0.043897854188120665,-1,1,1,1
-0.2407330578437445,0.6613333333333334,4.862,-0.05853106404683603,-0.1850098200226697,0.477,2.366,-0.07840066373516456,-0.1267358145946446,0.3906666666666667,1.148,-0.1037273673332811,-0.1218850704784508,0.5783333333333334,2.345,-0.076826674601135,1,-1,1,1
-0.2064002017079245,0.6626666666666666,4.914333333333333,-0.05018348345530446,-0.1215785345224862,0.4716666666666666,2.365333333333333,-0.05152071279969667,-0.1659338061481419,0.3963333333333333,1.1529999999999998,-0.13580909956975243,-0.098287814679602,0.58,2.3756666666666666,-0.0619528374230335,1,-1,1,1
-0.1438407557720999,0.6596666666666667,4.94,-0.03497298029631975,-0.088571118263184,0.469,2.372333333333333,-0.037533329088956,-0.2095920806045434,0.4003333333333333,1.148,-0.17154136582898333,-0.0005589210978795,0.5713333333333334,2.412,-0.00035229949940496805,-1,-1,1,-1
-0.1283161163581452,0.6586666666666666,4.944999999999999,-0.031198369231344943,-0.0824561182998473,0.467,2.3583333333333334,-0.034942006878019516,-0.1199444582502506,0.3966666666666666,1.2103333333333337,-0.09816895816157777,-0.0073420460104967,0.5703333333333334,2.4040000000000004,-0.004627843078244088,-1,-1,-1,-1
-0.216951772245725,0.647,4.797,-0.05274895849423152,0.0936143830660052,0.3476666666666667,1.2896666666666663,0.039670487580785924,-0.0664340025931966,0.392,1.2976666666666667,-0.05437314000344021,0.0319565358499769,0.5116666666666666,2.0696666666666665,0.020142863859275884,-1,-1,-1,-1
-0.2788842544232368,0.6463333333333334,4.759,-0.06780702369466768,0.0148761742105146,0.308,0.814,0.006304000143351161,-0.0724922522684652,0.3893333333333333,1.2936666666666667,-0.059331535477310245,0.0868287962885778,0.483,1.905333333333333,0.05472998171379974,-1,-1,-1,-1
-0.0389287447971931,0.633,4.810999999999999,-0.00946501022915766,-0.1104148957927911,0.2986666666666667,0.5906666666666667,-0.04678995479992974,-0.055679160921779,0.3863333333333333,1.2913333333333334,-0.045570802509256055,-0.0550195486411901,0.479,1.7376666666666667,-0.03467995664740052,-1,-1,-1,-1
0.0925017352670112,0.6226666666666667,4.795,0.02249057541100641,-0.0469548920013888,0.2906666666666667,0.5633333333333332,-0.019897834061298875,-0.0720526028319741,0.3863333333333333,1.2786666666666666,-0.05897170287006624,-0.0894284026997258,0.4776666666666667,1.696,-0.05636856726866966,-1,-1,1,-1
-0.2338581680291191,0.643,4.718999999999999,-0.05685952537383846,-0.3414027159266467,0.3543333333333333,0.9236666666666667,-0.14467448012412107,-0.0146891001535718,0.3606666666666667,1.0833333333333333,-0.012022345004040256,-0.28001544042436,0.528,1.91,-0.17649950925350805,1,1,-1,1
-0.2229249376306601,0.6513333333333334,4.830666666666667,-0.05420125477975002,-0.1677165410666419,0.3686666666666667,1.237,-0.07107237949520476,-0.1256764178037965,0.3603333333333333,0.9566666666666668,-0.10286030035282674,-0.201594946561622,0.546,2.118333333333333,-0.1270694540350713,1,1,-1,1
-0.1705662303727324,0.6503333333333333,4.857,-0.041470926525819525,-0.2852225235239771,0.382,1.2553333333333332,-0.12086728776752698,-0.1007552976638822,0.359,0.9656666666666668,-0.08246352307737653,-0.1570126042510975,0.5516666666666666,2.201,-0.09896828387368853,-1,1,-1,1
-0.1537508271872356,0.65,4.869666666666666,-0.03738248329480085,-0.3158166242407314,0.389,1.2996666666666667,-0.1338319931127898,-0.0667515156289383,0.354,0.9603333333333332,-0.05463300964957635,-0.0908585877768133,0.55,2.257,-0.057270042429700366,-1,1,-1,-1
-0.138294324337413,0.62,4.462000000000001,-0.03362443873562658,-0.2700212845970231,0.4096666666666667,1.5823333333333334,-0.11442553661440452,-0.1758494703042715,0.3696666666666667,0.9983333333333332,-0.14392460931390777,0.0462690692443319,0.5026666666666667,2.0123333333333333,0.029164348947561532,-1,1,1,-1
0.0244026234307188,0.603,4.389666666666667,0.005933175641632546,-0.2644448445524288,0.4156666666666667,1.6626666666666663,-0.11206243718150968,-0.1350758386818817,0.372,1.0686666666666669,-0.1105532889942747,0.0567854731522479,0.484,1.8713333333333333,0.035793055300489394,-1,1,1,-1
-0.0082422577790097,0.5983333333333334,4.290333333333334,-0.002003996136944701,-0.3047158343752685,0.4213333333333333,1.6863333333333332,-0.12912786825428096,-0.1840391866731481,0.3779999999999999,1.0710000000000002,-0.15062751110111688,-0.0184915982869122,0.4803333333333333,1.7616666666666667,-0.01165563591067274,-1,1,1,-1
-0.2102063558531632,0.6076666666666667,4.219666666666667,-0.05110889957406493,-0.1457271689096411,0.4136666666666667,1.7566666666666668,-0.061754055894775506,-0.2030353695920215,0.3806666666666667,1.0726666666666669,-0.16617500294356446,-0.0942352340558474,0.483,1.706,-0.05939841224483987,1,-1,1,1
-0.4161114286701846,0.624,4.254666666666667,-0.10117199897790398,-0.2926739204263255,0.4316666666666666,1.818,-0.12402492806373765,-0.2195398966770485,0.4006666666666667,1.2533333333333334,-0.17968319042069,0.0652419445084522,0.4156666666666667,1.273,0.04112334366646109,1,1,1,-1
-0.3379777157158861,0.6256666666666667,4.361,-0.08217481845725624,-0.2431323062508279,0.434,1.8976666666666664,-0.10303093199696389,-0.2028031589901386,0.4083333333333334,1.348666666666667,-0.1659849493704902,0.0002969837498545,0.3923333333333333,1.0003333333333333,0.00018719498476993905,1,1,1,-1
-0.2205812759829193,0.62,4.401,-0.05363142439900909,-0.3210146233723485,0.4403333333333333,1.8983333333333328,-0.13603472257852112,-0.0669569669519005,0.4006666666666667,1.4206666666666663,-0.054801161997941085,-0.0319801395375147,0.3843333333333333,0.9003333333333334,-0.02015774175051174,-1,1,-1,-1
-0.203448347360597,0.6176666666666667,4.3886666666666665,-0.04946577905106555,-0.3193211010003722,0.4416666666666666,1.9193333333333331,-0.13531706727786183,-0.0842274600627601,0.3996666666666666,1.399333333333333,-0.06893625702744614,0.0340950765659026,0.3753333333333333,0.888,0.021490830193944814,-1,1,-1,-1
-0.0830640926520427,0.5486666666666666,3.565,-0.020195937236691275,-0.1218894071159915,0.4253333333333333,1.956,-0.051652449686230055,-0.0146760675245162,0.34,0.9606666666666668,-0.01201167840355568,-0.205899260508703,0.4029999999999999,0.9236666666666667,-0.12978255192060753,-1,-1,-1,1
-0.0201572778380492,0.5226666666666666,3.2873333333333337,-0.004900975922112578,-0.0037700279537429,0.4116666666666666,1.9263333333333328,-0.0015976054343350555,-0.0349834891074597,0.317,0.7506666666666667,-0.028632358081696094,-0.2658879454214593,0.419,1.023,-0.16759465768098586,-1,-1,-1,1
-0.1228569630619569,0.5203333333333333,3.1536666666666666,-0.029871048197488037,-0.0842535024695376,0.4106666666666667,1.8353333333333333,-0.03570367516067354,-0.0651944624394522,0.3073333333333333,0.6393333333333333,-0.053358634062376654,-0.2154318910496946,0.421,1.094666666666667,-0.13579116562358837,-1,-1,-1,1
-0.0968836015475695,0.5176666666666666,3.14,-0.023555968332981018,-0.2140251248412361,0.4193333333333333,1.8023333333333331,-0.09069633082988951,-0.0779985841688574,0.303,0.5873333333333334,-0.06383821193272066,-0.2972028027711799,0.429,1.0856666666666668,-0.18733305834272473,-1,1,-1,1
-0.3866873529067405,0.5493333333333333,3.2516666666666665,-0.09401792351167962,-0.3139162612833381,0.437,1.8853333333333333,-0.13302668603677023,-0.2553159812800888,0.3339999999999999,0.657,-0.20896425103670718,-0.2359926615179337,0.4373333333333333,1.1996666666666669,-0.14875104345039164,1,1,1,1
-0.3639673116135791,0.5579999999999999,3.383,-0.08849384549768306,-0.2742556396942719,0.442,1.975,-0.11621990758386984,-0.2138498256698128,0.345,0.785,-0.17502613205555656,-0.191837713540784,0.4386666666666666,1.247,-0.12091926875514482,1,1,1,1
-0.3215692461144561,0.5593333333333333,3.4406666666666665,-0.07818531575349695,-0.2453482875600632,0.442,2.001333333333333,-0.10396998704521741,-0.2088545896257918,0.35,0.8303333333333334,-0.17093776377771927,-0.1888465322703629,0.4386666666666666,1.247,-0.11903386548767672,1,1,1,1
-0.2299140195181306,0.5546666666666666,3.4676666666666667,-0.05590055774731188,-0.2610812061574226,0.4433333333333333,2.001333333333333,-0.11063704536878721,-0.1785552228641268,0.3496666666666667,0.8576666666666667,-0.1461391418877248,-0.1981823925836074,0.4393333333333333,1.2436666666666667,-0.12491845085643272,-1,1,-1,1
-0.3206426495587622,0.581,3.6873333333333336,-0.0779600260370256,-0.5955059256643205,0.5856666666666667,3.425,-0.2523544956942583,-0.1771041019925036,0.351,0.8510000000000001,-0.1449514669737529,0.0118733991240997,0.3986666666666666,1.0576666666666668,0.007484048434610244,1,1,1,-1
-0.2903470330213351,0.589,3.812,-0.07059404694062121,-0.3903885864956846,0.6173333333333333,4.044333333333333,-0.16543297156953107,-0.1568808231958395,0.35,0.8576666666666667,-0.1283996542510881,-0.0331813825819617,0.3856666666666667,0.891,-0.02091491002493894,1,1,-1,-1
-0.2668953256748558,0.5903333333333333,3.852333333333333,-0.06489207398767763,-0.2402690355029628,0.6216666666666666,4.253,-0.101817578418983,-0.2007633942524427,0.353,0.8386666666666667,-0.1643154968412491,-0.0075695427961703,0.379,0.8573333333333333,-0.004771238995866664,1,1,1,-1
-0.2623441747854409,0.5903333333333333,3.854333333333333,-0.06378552174852457,-0.1947880666089316,0.6243333333333333,4.332,-0.08254434120285306,-0.2072569083547984,0.355,0.8476666666666667,-0.1696301359961968,-0.0440487757771096,0.3779999999999999,0.811,-0.027764852167063942,1,1,1,-1
-0.1642091903625768,0.5943333333333333,4.036333333333333,-0.03992529619438316,0.006890924775591,0.5506666666666667,3.558666666666667,0.0029201318940217653,-0.2261956699424746,0.3576666666666666,0.8536666666666667,-0.1851306311508264,-0.285176533183229,0.426,1.0033333333333334,-0.17975265250079364,1,-1,1,1
-0.0987170810834339,0.5906666666666667,4.057333333333333,-0.024001754670360153,-0.0442037829644283,0.5313333333333333,3.261,-0.018732010677009955,-0.2327653410809175,0.3593333333333333,0.8603333333333333,-0.19050760129628772,-0.2083563277838231,0.4416666666666666,1.221,-0.13133129211723502,-1,-1,1,1
-0.1185582249443655,0.5916666666666667,4.051333333333333,-0.02882586679060111,-0.1610682381003823,0.528,3.099333333333333,-0.06825506220251537,-0.2261725574897765,0.359,0.8616666666666667,-0.18511171468369628,-0.2250578052728853,0.4506666666666667,1.282333333333333,-0.14185857795604673,1,-1,-1,1
-0.1621339861630675,0.594,4.036666666666666,-0.03942073769710115,-0.2393479736886155,0.5326666666666666,3.077,-0.10142726477197175,-0.220851262592187,0.3596666666666667,0.871,-0.18075648240546144,-0.1591614117563278,0.4496666666666666,1.337,-0.10032272157747599,1,1,1,-1
-0.2936731342591008,0.6456666666666666,4.617,-0.07140274453420344,-0.3455493712660327,0.5506666666666667,3.170333333333333,-0.14643168701643083,-0.2301207761926039,0.36,0.856,-0.1883431479846159,-0.011314955112367,0.4343333333333333,1.336,-0.007132049652446632,1,1,1,-1
-0.2754857192377935,0.6593333333333333,4.827,-0.06698071474322437,-0.3062461860736443,0.5556666666666668,3.266,-0.1297763775544154,-0.1966550678934185,0.3573333333333333,0.866,-0.16095302287340899,-0.0241249209306875,0.4286666666666667,1.271,-0.015206435397251757,1,1,-1,-1
-0.1371329900115254,0.6579999999999999,4.952666666666667,-0.03334207563013054,-0.0805884838674946,0.5436666666666666,3.3430000000000004,-0.03415056900140758,-0.2155790610533856,0.3586666666666667,0.8613333333333333,-0.17644143075712138,-0.0446525790487204,0.427,1.2393333333333334,-0.0281454418265608,-1,-1,1,-1
-0.0615055555343273,0.6536666666666666,4.971,-0.014954263624867955,-0.0679565906946808,0.5403333333333333,3.3183333333333334,-0.028797616337279012,-0.1446906798676813,0.3516666666666666,0.8756666666666667,-0.11842258913425849,-0.176541261974499,0.435,1.1813333333333331,-0.11127759974332954,-1,-1,-1,1
-0.0790006715135138,0.6586666666666666,4.935333333333333,-0.019207970045816813,-0.4224051799736981,0.5823333333333334,3.4036666666666666,-0.1790004793856439,-0.2263345198234185,0.418,1.2856666666666667,-0.1852442733178091,-0.2035957851372616,0.481,1.465,-0.1283306238697086,1,1,1,1
-0.2165299114814987,0.6686666666666666,4.917,-0.05264638862023522,-0.2017371406040919,0.5866666666666667,3.641333333333333,-0.08548911469378766,-0.1711325693079504,0.4443333333333333,1.534333333333333,-0.14006404532191374,-0.1946770077050585,0.5036666666666667,1.6173333333333333,-0.1227089344459415,1,1,1,1
-0.0224966448811763,0.6626666666666666,5.019333333333334,-0.005469762126453511,-0.2670315274641135,0.5923333333333334,3.641333333333333,-0.11315858254894824,-0.1146402219615625,0.4516666666666666,1.6436666666666668,-0.09382768756100579,-0.1684961539396707,0.512,1.6969999999999998,-0.10620660216588626,-1,1,1,1
0.0723263468073458,0.6566666666666667,5.026666666666667,0.01758519613040522,-0.2035380805238675,0.5906666666666667,3.679666666666667,-0.08625228977844134,-0.1547802160613485,0.4596666666666666,1.6649999999999998,-0.12668040505101655,-0.1864271298580055,0.52,1.731666666666667,-0.11750886623113327,-1,-1,1,1
0.1128154708738229,0.6509999999999999,4.967333333333333,0.027429591973511663,-0.2270229433236741,0.6173333333333333,3.9836666666666662,-0.09620434978805867,-0.0823635139578857,0.4553333333333333,1.686,-0.06741070386847417,-0.1515771544247286,0.5233333333333333,1.7796666666666667,-0.09554220770634474,-1,1,-1,1
0.0721446766367881,0.6506666666666666,4.917333333333334,0.017541025427455007,-0.3086612905536832,0.6296666666666667,4.060666666666666,-0.1307998140087702,-0.0372577988773661,0.4503333333333333,1.688,-0.03049377480661546,-0.0825120797659819,0.5193333333333333,1.8186666666666669,-0.05200906622903205,-1,1,-1,-1
-0.0003898153744401,0.6546666666666667,4.898,-9.477846064085023e-05,-0.2282701808706182,0.63,4.141,-0.09673288525446719,-0.0316730019446382,0.4493333333333333,1.6836666666666666,-0.0259228783731512,-0.0827134976205803,0.519,1.8146666666666669,-0.052136024058349016,1,1,-1,-1
-0.0634290223858569,0.6596666666666667,4.906333333333333,-0.015421929189735745,-0.1981302495533965,0.6293333333333333,4.162333333333334,-0.08396064094920322,-0.052358971653603,0.4496666666666666,1.6686666666666663,-0.04285338207890943,-0.0393915402250732,0.5136666666666667,1.8186666666666669,-0.024829300512602733,1,-1,1,-1
-0.2868990616782305,0.7040000000000001,5.275666666666667,-0.06975571824026505,0.0024239089209041,0.6146666666666667,4.093666666666667,0.0010271674671602966,-0.0425403137330033,0.432,1.461,-0.034817267424915546,-0.1715917229158394,0.609,2.3263333333333334,-0.10815780315796779,1,-1,-1,1
-0.2788901808197312,0.7186666666666666,5.476333333333333,-0.06780846461971507,0.0321576769240419,0.6103333333333333,4.035666666666667,0.01362729402534927,-0.0493714932411084,0.4283333333333333,1.3943333333333332,-0.0404082700031776,-0.0809349842462441,0.6513333333333334,2.670333333333333,-0.05101499038500794,1,-1,-1,1
-0.1801810084910293,0.7196666666666667,5.579,-0.04380863285863001,-0.083848728528133,0.6163333333333333,3.983333333333333,-0.03553214618094193,0.0214585647036735,0.4206666666666667,1.3943333333333332,0.01756283676072239,-0.0431419243708615,0.6693333333333333,2.816333333333333,-0.027193245015950863,1,1,-1,1
-0.1371895182177303,0.7176666666666667,5.585666666666667,-0.03335581971699367,-0.132227139237933,0.6203333333333333,3.9776666666666665,-0.05603321747346013,0.0155255255095132,0.4196666666666667,1.373,0.012706920239699573,-0.0246183555946379,0.6796666666666666,2.8913333333333333,-0.015517457446264232,-1,1,-1,1
0.0222106185310178,0.7013333333333334,5.529333333333333,0.0054002185964947946,-0.0523855486755122,0.6043333333333333,3.878,-0.022199155622051193,-0.2710256426443147,0.476,1.5536666666666668,-0.22182187790580035,0.2074776700216505,0.6286666666666667,2.7706666666666666,0.13077745600166144,-1,-1,1,-1
-0.0451881890794769,0.6993333333333334,5.424,-0.010986911448149195,-0.369303818937976,0.6176666666666667,3.719,-0.15649798762638975,-0.1742668179767712,0.4936666666666667,1.793,-0.14262928202335015,0.1243855892747625,0.612,2.554666666666667,0.07840280318804199,-1,1,1,-1
-0.0604481786866575,0.7,5.415,-0.014697176407404144,-0.2788513898969391,0.617,3.795333333333333,-0.11816742510594501,-0.1914241005237404,0.5033333333333334,1.8513333333333333,-0.15667171947390462,0.0310283123163932,0.61,2.4353333333333333,0.019557785415362943,1,-1,1,-1
-0.0981427779380341,0.7020000000000001,5.406666666666666,-0.023862120444438785,-0.1632554861051072,0.61,3.8216666666666663,-0.06918194108550026,-0.1726328203336979,0.5073333333333333,1.901333333333333,-0.14129193098105097,0.0059267377131368,0.6123333333333334,2.421666666666667,0.0037357450584067898,1,-1,1,1
0.075427060588666,0.6353333333333333,4.771,0.018339093740276317,0.0102600804526784,0.5436666666666666,3.336,0.0043478617371100065,0.0198421338815146,0.452,1.773,0.016239863343972056,0.0425479383213245,0.5716666666666667,2.371666666666667,0.026818843354071687,-1,-1,-1,-1
-0.0501823681744371,0.621,4.481333333333334,-0.012201180145131482,-0.0152352657179664,0.5216666666666666,3.0836666666666663,-0.006456170512050684,-0.0039130666930387,0.428,1.5893333333333333,-0.003202663016501448,0.0276219625830456,0.547,2.2336666666666667,0.01741069290014118,-1,-1,-1,-1
-0.1039158542466944,0.6153333333333333,4.36,-0.025265767713310332,-0.0754591133326849,0.5153333333333333,2.961,-0.031976921924601595,-0.0222181749051475,0.4173333333333333,1.496,-0.01818454236659562,0.0297923163368953,0.5353333333333333,2.167333333333333,0.018778711648966058,-1,-1,-1,-1
-0.2461882511072213,0.6223333333333333,4.316,-0.05985742225103282,-0.1783901822700713,0.518,2.8906666666666667,-0.07559549375323348,-0.0192115183413339,0.4113333333333333,1.4506666666666663,-0.015723733866352688,0.0346520197479236,0.53,2.134333333333333,0.021841882972176686,1,1,-1,-1
-0.0468064778127788,0.585,4.018666666666666,-0.01138037698355833,-0.2931028572374838,0.53,2.969666666666667,-0.1242066964190127,-0.1774266575546872,0.4253333333333333,1.466,-0.1452154636931572,0.0779977495726198,0.4516666666666666,1.5593333333333337,0.04916359077050305,-1,1,1,-1
-0.3490310820567321,0.5893333333333333,3.7846666666666655,-0.08486229851929714,-0.2230595697280915,0.5293333333333333,3.042,-0.09452481126147654,-0.2064674647545812,0.4316666666666666,1.512,-0.1689840131415756,0.0315991793492305,0.4216666666666666,1.2596666666666667,0.019917614684035027,1,-1,1,-1
-0.3147508054355521,0.5866666666666667,3.7873333333333337,-0.0765275019424186,-0.2439883343500635,0.5296666666666667,3.0336666666666665,-0.1033936866396515,-0.1360427445554546,0.4296666666666667,1.5736666666666668,-0.11134465646246504,0.0162685600692855,0.4096666666666667,1.1443333333333332,0.010254409057366787,-1,1,-1,-1
-0.2535590788917941,0.5826666666666667,3.794333333333333,-0.06164954169238123,-0.249146360842841,0.5303333333333333,3.0403333333333333,-0.10557947710497798,-0.1182477323793955,0.4273333333333333,1.5730000000000002,-0.09678026698353166,-0.0399817061263261,0.407,1.0666666666666669,-0.025201294256202843,-1,1,-1,-1
-0.1070984647631814,0.5596666666666666,3.656333333333333,-0.026039577432860964,0.0779664873692027,0.4733333333333334,2.689,0.033039458976263106,-0.0433170517913925,0.3843333333333333,1.276333333333333,-0.035452991384728884,-0.2542404290474525,0.45,1.2623333333333333,-0.16025298780407157,-1,-1,-1,1
-0.1735441915666569,0.5553333333333333,3.532,-0.04219497846505806,-0.0286091370119274,0.4589999999999999,2.4113333333333333,-0.012123547443862893,-0.0408503325019184,0.37,1.153333333333333,-0.03343409642069886,-0.2670466780860363,0.4683333333333334,1.4173333333333331,-0.16832503078592576,-1,-1,-1,1
-0.2172331262419629,0.5573333333333333,3.5113333333333334,-0.05281736600303458,-0.212038704936762,0.466,2.309333333333333,-0.08985455584222438,-0.0110337227808519,0.3593333333333333,1.0913333333333337,-0.009030588706149202,-0.1960212286366114,0.472,1.5216666666666667,-0.12355622463246772,1,1,-1,1
-0.2395663079674843,0.5576666666666666,3.494,-0.05824738422178122,-0.195166093385644,0.4656666666666667,2.322666666666666,-0.08270453567361297,-0.0861246798715904,0.3596666666666667,1.0196666666666667,-0.07048904316490814,-0.1457875261226398,0.4703333333333333,1.5576666666666668,-0.09189288553850189,1,-1,1,-1
-0.3702570788208157,0.5806666666666667,3.6766666666666663,-0.09002311933545158,-0.0380582273396652,0.4503333333333333,2.2903333333333333,-0.016127740049949386,-0.0500963670448606,0.3543333333333333,1.0066666666666666,-0.04100154548377134,-0.1982680326000503,0.4826666666666666,1.6106666666666667,-0.12497243152568341,1,-1,-1,1
-0.2409881568212797,0.5816666666666667,3.818,-0.05859308799454863,-0.1416236060903264,0.4503333333333333,2.185,-0.06001511009895886,-0.0232816785245679,0.3496666666666667,0.9926666666666668,-0.019054970595149063,-0.2356242242506845,0.4906666666666667,1.6423333333333332,-0.14851880983941065,1,1,-1,1
-0.1220490493794579,0.5760000000000001,3.8586666666666662,-0.029674614654383386,-0.1023921808357042,0.4483333333333333,2.201,-0.043390209978186906,-0.1291398727761912,0.355,0.9296666666666666,-0.10569497709604189,-0.2385526839045046,0.494,1.666,-0.15036467837789064,-1,-1,1,1
-0.0995704799198571,0.5723333333333334,3.83,-0.02420924732799342,-0.1179985701421735,0.4483333333333333,2.184333333333333,-0.05000364963229091,-0.1522964436921896,0.36,0.9453333333333334,-0.12464755293473016,-0.2958670298690318,0.5,1.6563333333333332,-0.18649109312342832,-1,1,1,1
-0.1944124862637619,0.5603333333333333,3.590333333333333,-0.04726882874721299,-0.0361419733110852,0.4406666666666667,2.197,-0.015315698896093629,-0.0946751540985187,0.3513333333333333,0.9516666666666668,-0.07748720847316838,0.0326520034200843,0.461,1.6686666666666663,0.020581231417292182,-1,-1,-1,-1
-0.2385665914300667,0.5589999999999999,3.535333333333333,-0.0580043163473298,-0.0004074709003876,0.4366666666666666,2.193,-0.00017267185622492118,-0.0945844109282434,0.345,0.9056666666666668,-0.07741293941050258,-0.0439786543756033,0.4479999999999999,1.4836666666666667,-0.027720653200980952,-1,-1,-1,-1
-0.2683467921088343,0.5589999999999999,3.511,-0.0652449788839556,0.0478997201814546,0.4313333333333333,2.184,0.020298219059369627,-0.0658273740684172,0.3406666666666667,0.903,-0.05387664278183086,0.0174951334418476,0.4383333333333333,1.463,0.011027543560209001,1,-1,-1,-1
-0.2628247697747574,0.5589999999999999,3.515,-0.06390237207374468,-0.0836678841007696,0.4363333333333333,2.1096666666666666,-0.03545551066431713,-0.0676751295101693,0.3403333333333333,0.8973333333333334,-0.05538894463637536,-0.0738037478474933,0.4396666666666667,1.3826666666666665,-0.046520024954377445,1,1,-1,1
-0.4041146604768073,0.5773333333333334,3.631333333333333,-0.0982551432133858,-0.1183631100169213,0.435,2.061,-0.0501581288276907,-0.0184798523014088,0.3303333333333333,0.8673333333333333,-0.015124899256488546,-0.0204974901997896,0.4246666666666667,1.3030000000000002,-0.01291999096802922,1,-1,-1,-1
-0.3491698791292306,0.5813333333333334,3.74,-0.08489604519460915,-0.2491821586880833,0.4423333333333333,2.0156666666666667,-0.10559464697448512,-0.0733343557631089,0.3293333333333333,0.8053333333333333,-0.060020758005298304,0.0478014445192971,0.4133333333333333,1.2666666666666666,0.03013023669865727,1,1,-1,-1
-0.2592332386887483,0.5770000000000001,3.77,-0.06302913871766008,-0.2780386084217809,0.4463333333333333,2.035333333333333,-0.11782299686361583,-0.1330426414882856,0.3329999999999999,0.7766666666666667,-0.10888921169429694,0.0110516448826416,0.4103333333333333,1.2020000000000002,0.006966079782151156,-1,1,1,-1
-0.2174186739445125,0.5736666666666667,3.761333333333333,-0.0528624794766844,-0.3111288292223664,0.4493333333333333,2.0356666666666663,-0.13184547023065746,-0.1695378548085201,0.3379999999999999,0.7806666666666667,-0.13875884570487426,0.0151001421353598,0.41,1.2006666666666663,0.009517931127334244,-1,1,1,-1
-0.0937239022351219,0.56,3.71,-0.022787729170141754,0.0018771173605773,0.4136666666666667,1.943,0.0007954564085302489,-0.2626008178752421,0.357,0.8573333333333333,-0.2149265508324298,-0.0343298395318321,0.3989999999999999,1.0546666666666666,-0.021638806134895282,-1,-1,1,-1
-0.1615459349284949,0.5579999999999999,3.612333333333333,-0.03927776080484595,-0.3052847101935803,0.4203333333333333,1.711666666666667,-0.12936893784579273,-0.1680015097429591,0.3596666666666667,0.9756666666666668,-0.1375014187535754,0.0073835213682396,0.3916666666666666,1.028,0.004653985851930573,-1,1,1,-1
-0.2577010846123828,0.5623333333333334,3.5746666666666664,-0.06265661568664545,-0.2295773160083247,0.417,1.7473333333333334,-0.09728680321609316,-0.167372434571023,0.36,0.9773333333333334,-0.13698654999569218,-0.1265981220095903,0.3966666666666666,0.939,-0.07979740821879536,1,-1,1,1
-0.3526309459630399,0.569,3.571333333333333,-0.08573755789059942,-0.1330447689622484,0.411,1.7733333333333334,-0.05637970023349996,-0.1651413121358418,0.36,0.9766666666666668,-0.1351604800947745,-0.2144813848773206,0.406,0.9356666666666666,-0.13519204197272042,1,-1,1,1
-0.2591979912819377,0.5766666666666667,3.758,-0.06302056877614895,-0.0815206780580726,0.4053333333333333,1.75,-0.03454560015846954,-0.0762718105135895,0.3493333333333333,0.9586666666666666,-0.062424928041231204,-0.2790559274994699,0.4539999999999999,1.301,-0.17589470846070587,1,-1,-1,1
-0.29246989395009,0.5803333333333334,3.768333333333333,-0.07111019254229478,-0.1112366753361495,0.4066666666666666,1.729666666666667,-0.04713819610752836,-0.0545267162174598,0.3416666666666666,0.9093333333333332,-0.04462758014106793,-0.2960906232740319,0.476,1.476,-0.1866320286596796,1,1,-1,1
-0.3859130309471417,0.5870000000000001,3.7696666666666663,-0.09382965735240718,-0.1451377100312674,0.4083333333333334,1.7146666666666666,-0.06150426392533615,-0.052858258795691,0.3396666666666667,0.896,-0.043262025373291456,-0.0455081663508563,0.47,1.6746666666666663,-0.028684736155193763,1,1,-1,-1
-0.4152141013507662,0.5896666666666667,3.776333333333333,-0.10095382568972207,-0.1455413957431832,0.4093333333333333,1.7246666666666668,-0.06167533175163165,-0.0986236893666185,0.34,0.8533333333333334,-0.08071890086803393,-0.0199468631070416,0.466,1.664,-0.01257291935117686,1,1,1,-1
-0.1004512822489673,0.5603333333333333,3.6926666666666663,-0.02442340278300041,-0.2420673111710605,0.4163333333333333,1.7183333333333333,-0.10257962448735052,-0.1631916159621937,0.3493333333333333,0.8773333333333333,-0.1335647444943909,-0.0119220406534168,0.4376666666666666,1.4243333333333332,-0.007514708194089212,-1,1,1,-1
-0.2381317227365396,0.5596666666666666,3.5466666666666664,-0.05789858376709846,-0.2795234421891062,0.4206666666666667,1.731,-0.1184522172632704,-0.2410740132817745,0.3596666666666667,0.8893333333333333,-0.19730786289705649,-0.0053688576604717,0.426,1.3226666666666669,-0.00338410175127884,-1,1,1,-1
-0.1918867485460214,0.5553333333333333,3.5323333333333333,-0.04665472897443257,-0.3584102449969977,0.4283333333333333,1.7406666666666666,-0.1518816735987552,-0.2163072131728851,0.361,0.9263333333333332,-0.17703738938661698,0.0030958208089548,0.4206666666666667,1.282,0.0019513597274823183,-1,1,1,-1
-0.1172083303520592,0.5506666666666667,3.545333333333333,-0.028497657746332488,-0.2967640405925771,0.4263333333333333,1.7813333333333332,-0.1257581773353245,-0.1784627358110714,0.3596666666666667,0.9543333333333331,-0.1460634455381449,-0.0195990810509405,0.4196666666666667,1.252,-0.012353705145931626,-1,-1,-1,-1
-0.4630342857690794,0.599,3.797333333333333,-0.11258067204805047,-0.3195518965057502,0.4526666666666666,1.9963333333333333,-0.13541487030694704,-0.2318153798859443,0.4146666666666667,1.3003333333333331,-0.18973010225910938,-0.2884233740344304,0.5086666666666667,1.6746666666666667,-0.18179920327668236,1,1,1,1
-0.1831419829747993,0.5996666666666667,4.064333333333333,-0.04452855470361019,-0.2877754773088976,0.4613333333333333,2.106333333333333,-0.12194913991569102,-0.212689402572459,0.4386666666666666,1.491,-0.1740763797438976,-0.195093242822065,0.5456666666666667,2.019,-0.12297129602776852,1,1,1,1
-0.2263521043365273,0.6036666666666667,4.069333333333334,-0.05503452510729473,-0.1787316136777863,0.4596666666666666,2.1876666666666664,-0.07574018039192978,-0.1635798172302227,0.4473333333333333,1.601,-0.13388246916958932,-0.133616939156151,0.5589999999999999,2.1653333333333338,-0.08422151347538641,1,-1,1,1
-0.3087905627822405,0.6096666666666667,4.065333333333333,-0.07507834764844497,-0.1850489061478266,0.46,2.1790000000000003,-0.07841722706220722,-0.1294175389461929,0.4496666666666666,1.6446666666666665,-0.10592223393661147,-0.1436211838624115,0.569,2.220333333333333,-0.09052739531686993,1,1,1,1
-0.1057189189810374,0.6183333333333334,4.3646666666666665,-0.025704159093338088,-0.3339631112137526,0.4736666666666667,2.1646666666666667,-0.14152183694363105,-0.1561949479890099,0.455,1.623,-0.1278382973075031,-0.070962053738572,0.6043333333333333,2.511,-0.0447288465289553,1,1,1,1
-0.1480852562173371,0.6226666666666667,4.372333333333333,-0.03600497452940201,-0.2106224047465823,0.474,2.280333333333333,-0.08925437756549982,-0.2382043505276803,0.4646666666666667,1.602,-0.19495917745586044,-0.0617365327449102,0.6216666666666666,2.615,-0.038913810309804044,1,1,1,1
-0.2587004006678208,0.631,4.3773333333333335,-0.06289958618919204,-0.0413986039962375,0.4636666666666666,2.3273333333333333,-0.01754327435493184,-0.1668948104743419,0.465,1.6673333333333331,-0.13659563689601215,-0.0988427360039589,0.6333333333333333,2.6526666666666667,-0.062302615782665625,1,-1,1,1
-0.2146004641033485,0.6306666666666667,4.421333333333333,-0.052177268969294664,0.0109426185009331,0.4576666666666666,2.314333333333333,0.004637097389580321,-0.1078887474632543,0.4603333333333333,1.6866666666666668,-0.08830191982465445,-0.1102587132654679,0.6403333333333333,2.697,-0.06949834177996052,-1,-1,-1,1
-0.1364780023357958,0.5966666666666667,4.136,-0.03318282402612814,-0.018214991281902,0.345,1.148,-0.007718873550908641,-0.064918441829648,0.4466666666666666,1.763,-0.053132724036262166,0.1456343316771335,0.532,2.306666666666666,0.0917963239188596,-1,-1,-1,-1
-0.1367935678563769,0.5846666666666667,4.001,-0.03325954961529959,-0.0316895482715666,0.3043333333333333,0.73,-0.013428917544235917,0.0213252093988212,0.43,1.7486666666666666,0.017453691648612612,0.0315039631395794,0.4896666666666667,1.8896666666666664,0.01985759794263345,-1,-1,-1,-1
-0.1986254642664926,0.584,3.9383333333333335,-0.048293158714665156,0.0049884077518319,0.2863333333333333,0.5616666666666668,0.002113912000332411,-0.0995567116977582,0.4306666666666667,1.6523333333333334,-0.08148253623331585,0.0730466745978701,0.467,1.7453333333333334,0.04604282606554136,-1,-1,1,-1
-0.1816827774763822,0.5816666666666667,3.9286666666666665,-0.04417376815601113,-0.0295603551712241,0.2806666666666667,0.4526666666666666,-0.012526640290700237,-0.0740116734380387,0.4296666666666667,1.6763333333333332,-0.06057511100719818,0.0395281528142741,0.46,1.6556666666666664,0.024915410246106245,-1,-1,-1,-1
-0.2481557918615502,0.5876666666666667,3.936333333333333,-0.060335803803354286,-0.3795110495891939,0.345,0.8073333333333333,-0.1608234534738531,0.0005863174701246,0.41,1.5793333333333337,0.00047987356843094263,0.1167608166810287,0.4223333333333333,1.401,0.07359675171129443,1,1,-1,-1
-0.2802359727592707,0.5913333333333334,3.953333333333333,-0.06813567615814047,-0.3545876158234213,0.3656666666666667,1.0473333333333334,-0.15026177761493625,-0.0193086221792211,0.4036666666666667,1.501,-0.015803208839502248,0.0158698994498251,0.4176666666666666,1.258,0.010003125043932297,1,1,-1,-1
-0.2568294259674522,0.591,3.969333333333333,-0.06244468339770104,-0.2719301506357663,0.3706666666666667,1.1823333333333332,-0.11523444699765144,-0.1131326931234579,0.4053333333333333,1.4229999999999998,-0.09259384535108484,0.0164907296266714,0.4123333333333333,1.2093333333333334,0.010394447113090623,-1,1,1,-1
-0.1965665127434257,0.589,3.994,-0.047792551841037596,-0.2260880744880407,0.369,1.2063333333333333,-0.09580818521036222,-0.2448377055030524,0.4176666666666666,1.394,-0.20038826985869213,-0.2087460036287005,0.4263333333333333,1.102,-0.13157691284187997,-1,-1,1,1
-0.2962204839878364,0.611,4.183333333333334,-0.07202209898206281,-0.3048504075242875,0.39,1.338,-0.12918489562830213,-0.1631540326501626,0.4136666666666667,1.411,-0.1335339843022138,-0.2307342343782858,0.4566666666666666,1.3323333333333334,-0.14543654833474146,1,1,-1,1
-0.2494513452398825,0.6166666666666667,4.304,-0.06065080049904068,-0.3168352262155696,0.3983333333333334,1.4123333333333332,-0.13426364085397172,-0.0112164666133698,0.4036666666666667,1.4653333333333334,-0.009180156030146006,-0.2556275612441723,0.4693333333333333,1.4156666666666666,-0.16112732584635867,1,1,-1,1
-0.1367978209497309,0.612,4.352333333333333,-0.033260583698784964,-0.143330362775387,0.391,1.508,-0.06073837363668234,-0.1185683483530131,0.406,1.3806666666666667,-0.09704267623994209,-0.1434706921714275,0.469,1.526333333333333,-0.09043253729916507,-1,-1,1,-1
-0.1496734619188293,0.6116666666666667,4.336666666666667,-0.036391125772884024,-0.0920311262026676,0.3863333333333333,1.5096666666666667,-0.03899955892989749,-0.1626407404711751,0.41,1.373,-0.1331138785367723,-0.1497018182243992,0.4683333333333334,1.5136666666666667,-0.09436014460817467,-1,-1,1,-1
-0.1172167651928512,0.6093333333333333,4.328333333333333,-0.028499708566485912,-0.3033654236203811,0.42,1.667,-0.12855561160603762,-0.0134527685793199,0.385,1.301,-0.011010465135998761,-0.1572027272967968,0.4693333333333333,1.521,-0.09908812235192692,-1,1,-1,1
-0.1310455645801349,0.6096666666666667,4.313999999999999,-0.03186199852316201,-0.3619378649345277,0.4343333333333333,1.7686666666666668,-0.15337655502977257,-0.1053806835554314,0.3813333333333333,1.1753333333333331,-0.08624918621423676,-0.1457459232252325,0.4686666666666667,1.5246666666666668,-0.0918666623739336,1,1,-1,-1
-0.1120836682555808,0.608,4.309,-0.0272516638306067,-0.288188997238805,0.4373333333333333,1.8773333333333333,-0.12212437513816994,-0.1035190385358777,0.379,1.1576666666666666,-0.0847255163865322,-0.1399823971361158,0.4679999999999999,1.5256666666666667,-0.08823379296945631,-1,1,-1,-1
-0.2376124234129752,0.6136666666666667,4.267,-0.05777232299411083,-0.1863618994475391,0.4306666666666667,1.903333333333333,-0.07897362750713857,-0.1332864873347248,0.3793333333333333,1.132,-0.10908878817366226,-0.1181917623754866,0.4666666666666666,1.537,-0.07449870630514643,1,-1,1,-1
0.1046510512992626,0.5093333333333333,3.2383333333333337,0.02544452116809694,-0.1979386541286218,0.415,1.7766666666666666,-0.08387944953747645,0.0208923487938157,0.3216666666666666,0.8533333333333334,0.01709941538406088,0.0947171343941778,0.3779999999999999,1.0043333333333333,0.059702163970442985,-1,-1,-1,-1
-0.0110045590491285,0.4826666666666666,2.793333333333333,-0.002675613213577873,-0.1386981574397481,0.4053333333333333,1.7413333333333334,-0.05877540770964581,-0.0499950070968346,0.3016666666666667,0.6203333333333333,-0.04091858708250645,0.0791654383640073,0.3443333333333333,0.69,0.04989960910695042,-1,-1,-1,-1
-0.0429452233273206,0.4733333333333334,2.646333333333333,-0.010441563944693588,-0.0571787319759913,0.3966666666666666,1.728,-0.024230338356653183,0.1685840635236927,0.283,0.6603333333333333,0.13797821191736118,-0.2239462592155647,0.3436666666666667,0.3836666666666666,-0.14115794754319366,-1,-1,-1,-1
-0.0334694212131485,0.4693333333333333,2.605,-0.008137647792057206,-0.1957436575613487,0.4,1.6276666666666666,-0.08294928708583181,0.1973638440136759,0.2703333333333333,0.5246666666666667,0.16153312314907411,-0.3236500014047434,0.356,0.397,-0.2040032732883,-1,1,-1,1
-0.4435223369060725,0.5223333333333333,2.841666666666667,-0.10783659934441485,-0.2701907866289492,0.4116666666666666,1.6503333333333332,-0.11449736562221521,-0.2839826637929663,0.3186666666666666,0.513,-0.23242659683651423,-0.2664424709698701,0.4086666666666667,0.92,-0.16794418657487367,1,1,1,1
-0.3649449576849544,0.5356666666666667,3.0843333333333334,-0.08873154722976485,-0.3026225114698071,0.4183333333333333,1.681,-0.12824079152948828,-0.2330746759005533,0.336,0.6983333333333334,-0.19076077745306677,-0.2567476693916917,0.429,1.1043333333333334,-0.16183335312131328,1,1,1,1
-0.4099584787058976,0.544,3.151333333333333,-0.09967599044603703,-0.1634752246407778,0.412,1.746,-0.06927505855917088,-0.1729399209187965,0.3413333333333333,0.8003333333333333,-0.14154327852081844,-0.2317129736179937,0.4373333333333333,1.2026666666666666,-0.14605346787044204,1,-1,1,1
-0.1676028672033993,0.5326666666666666,3.244,-0.04075042390348813,-0.1268521546022754,0.4086666666666667,1.7473333333333334,-0.05375548776727355,-0.1518896831274768,0.3429999999999999,0.836,-0.12431463833874476,-0.2564599328836516,0.4403333333333333,1.2066666666666666,-0.16165198686384394,-1,-1,1,1
-0.3082312646255847,0.5433333333333333,3.2036666666666664,-0.07494236168739035,-0.7254267772292895,0.575,3.184,-0.3074103894542936,-0.1269065754323565,0.3443333333333333,0.858,-0.103867127133588,0.0316632266391297,0.3856666666666667,0.9723333333333334,0.0199579850122537,1,1,1,-1
-0.22393492684186,0.5436666666666666,3.283,-0.054446820319177205,-0.4624263152626633,0.6116666666666667,3.941666666666667,-0.19596003088245215,-0.1027534109177248,0.342,0.8606666666666667,-0.0840988858050927,-0.0064657563697827,0.3656666666666667,0.7533333333333334,-0.0040754996384839036,1,1,-1,-1
-0.180685612896982,0.5413333333333333,3.294666666666666,-0.0439313207564521,-0.3534579506594815,0.6203333333333333,4.173333333333334,-0.14978306519501972,-0.1084127511439155,0.342,0.8556666666666666,-0.08873079245581858,-0.0244999976848838,0.3573333333333333,0.6626666666666666,-0.015442854013838467,-1,1,1,-1
-0.1762652437497438,0.5406666666666667,3.293333333333333,-0.04285656637088868,-0.2535799264046492,0.6186666666666667,4.256333333333333,-0.1074582664725723,-0.0998548708592556,0.3413333333333333,0.861,-0.08172656563390274,0.0046978872276878,0.3516666666666666,0.6443333333333334,0.002961175244331583,-1,-1,-1,-1
-0.2806818606052612,0.5539999999999999,3.397,-0.06824408789978134,0.0570838665762867,0.5323333333333333,3.422333333333333,0.02419013773215968,-0.0964348722155845,0.3406666666666667,0.8670000000000001,-0.07892745587376092,-0.2129038251517399,0.3906666666666667,0.7826666666666667,-0.13419767353017623,1,-1,-1,1
-0.1666190395703042,0.551,3.474,-0.04051121920630395,-0.1260284727959515,0.5146666666666667,3.011,-0.05340644034744221,-0.2020485443578639,0.348,0.821,-0.1653673324055669,-0.204695990100442,0.4063333333333333,0.9326666666666666,-0.1290241057569407,-1,-1,1,1
-0.2003087036081607,0.5533333333333333,3.4710000000000005,-0.04870241613280204,-0.1361217125013358,0.5076666666666667,2.909333333333333,-0.05768360083569784,-0.1994968114366671,0.3506666666666667,0.8446666666666667,-0.16327885773958567,-0.194047011304896,0.411,0.9846666666666668,-0.12231183471711353,1,-1,1,1
-0.2006943017064171,0.5533333333333333,3.4716666666666667,-0.048796169218429504,-0.0722193383401941,0.5016666666666666,2.897333333333333,-0.030604019071484162,-0.1634412735882134,0.35,0.8743333333333333,-0.13376907764492557,-0.239510086107739,0.4176666666666666,1.0,-0.15096814873928574,1,-1,-1,1
-0.3573338325840476,0.6246666666666667,4.2716666666666665,-0.08688100266916357,-0.2380970713643897,0.5203333333333333,2.914333333333333,-0.10089717630166707,-0.0763104167093866,0.3406666666666667,0.8606666666666667,-0.06245652541617683,-0.3110781860200686,0.4486666666666666,1.1803333333333332,-0.1960789986752356,1,1,-1,1
-0.2611954647923458,0.6406666666666666,4.587999999999999,-0.06350622808283811,-0.320771325620834,0.532,2.9683333333333333,-0.13593162153663224,-0.0362836516591377,0.3329999999999999,0.8353333333333333,-0.029696480634758368,-0.1374781273528347,0.4496666666666666,1.358,-0.08665530005807381,1,1,-1,1
-0.30211590403791,0.6493333333333333,4.672666666666667,-0.07345549251606526,-0.2018329794718547,0.5296666666666667,3.055,-0.08552972783985369,-0.0625550021414974,0.331,0.7926666666666667,-0.05119835862040116,-0.1393755512328898,0.45,1.3586666666666667,-0.08785128547647818,1,-1,-1,1
-0.2718869463705662,0.6503333333333333,4.715,-0.06610572064366692,-0.185433458827017,0.5286666666666666,3.054666666666667,-0.07858018698123188,-0.192331607172234,0.3406666666666667,0.7383333333333333,-0.15741447144016427,-0.1409695229715963,0.451,1.3613333333333335,-0.0888559987495009,1,-1,1,1
-0.2373801761684415,0.6629999999999999,4.874,-0.057715855143512074,-0.1623909889280326,0.529,3.014,-0.06881559754507889,-0.2732566221999235,0.4166666666666666,1.243,-0.2236478308664361,-0.1852773181681948,0.49,1.5773333333333333,-0.11678411620064216,1,1,1,1
-0.2032507610612031,0.667,4.939333333333334,-0.0494177385515671,-0.1774074158579317,0.5313333333333333,2.9976666666666665,-0.07517903186489193,-0.201941360361608,0.4453333333333333,1.5313333333333332,-0.16527960729181396,-0.2191420862451438,0.5113333333333333,1.6756666666666666,-0.1381297782023772,1,1,1,1
0.0366267987335149,0.657,5.03,0.008905322441812037,-0.2217714664676986,0.5353333333333333,2.997666666666667,-0.09397895834101071,-0.1778333459356216,0.4579999999999999,1.6563333333333332,-0.14554831921007863,-0.1628858331100091,0.518,1.770333333333333,-0.10267030119730629,-1,1,1,1
-0.0263216064313818,0.6566666666666667,4.957333333333334,-0.006399751017373009,-0.304175217256172,0.5413333333333333,2.9843333333333333,-0.12889877370698308,-0.1296496904913771,0.4606666666666667,1.722,-0.1061122391745257,-0.13002530517998,0.5203333333333333,1.8146666666666669,-0.08195763247921097,-1,1,1,1
-0.1076783387876645,0.6579999999999999,4.870666666666667,-0.026180566144465945,-0.3016459228961965,0.5683333333333334,3.299,-0.12782694759213475,-0.2413367439460885,0.4866666666666666,1.8223333333333331,-0.19752289572115742,0.0209917737224398,0.5066666666666666,1.8273333333333333,0.013231548070193454,1,1,1,-1
-0.0989785271690788,0.6583333333333333,4.876333333333333,-0.02406532183359375,-0.3732005911920186,0.5806666666666667,3.3756666666666666,-0.15814930284362674,-0.1474820534844383,0.4916666666666666,1.956,-0.12070719855927273,0.0334809820264756,0.501,1.788333333333333,0.021103753736018548,1,1,1,-1
-0.03670989449376,0.6546666666666667,4.883,-0.008925526078605799,-0.3963242561465745,0.5876666666666667,3.439,-0.16794829989256504,-0.1350955346966644,0.4936666666666667,1.983,-0.1105694092659351,-0.0139818371801647,0.5003333333333333,1.732,-0.008813040441704287,-1,1,1,-1
0.0326338456894896,0.6506666666666666,4.892,0.007934488637559231,-0.3409292325328481,0.5866666666666667,3.477,-0.1444738344917063,-0.1527073168493384,0.497,1.986,-0.12498383349626892,-0.0935998271884974,0.5086666666666667,1.7093333333333334,-0.058997902186917264,-1,-1,1,1
-0.297194894094174,0.701,5.241,-0.0722590139319778,-0.2414555575814834,0.589,3.5416666666666665,-0.1023203848023471,0.0020051344831013,0.4673333333333333,1.813,0.0016411092771724373,-0.2099922492635397,0.5793333333333333,2.0763333333333334,-0.1323624471775048,1,1,-1,1
-0.2886553901885351,0.715,5.439000000000001,-0.07018274632458676,-0.1883839386537813,0.5870000000000001,3.5483333333333333,-0.07983049670385738,-0.0323066996186447,0.4596666666666666,1.6903333333333337,-0.026441530433897853,-0.1109873134970271,0.6086666666666667,2.3626666666666667,-0.06995759353806821,1,-1,-1,1
-0.2667885291412055,0.72,5.526666666666667,-0.06486610782080775,-0.2048139359306593,0.5893333333333333,3.552,-0.08679295248872514,-0.0092985575692778,0.4536666666666666,1.6546666666666667,-0.0076104367162752795,-0.0854820874030375,0.621,2.466666666666667,-0.053881123318544895,1,1,-1,1
-0.2541816918027964,0.7213333333333334,5.557666666666666,-0.06180092179986076,-0.2194418691945068,0.5896666666666667,3.5403333333333333,-0.09299175683769868,0.0094805872823917,0.4506666666666667,1.648,0.007759419566767292,-0.0302660199880682,0.6236666666666667,2.5409999999999995,-0.019077296833543395,1,1,-1,1
0.0042849525507966,0.6983333333333333,5.544,0.0010418296283642142,-0.1243992250354844,0.5736666666666667,3.508,-0.05271602236966136,-0.0846359511749261,0.4583333333333333,1.693,-0.06927058799600105,0.1202160518061199,0.5506666666666667,2.2453333333333334,0.07577465769751385,-1,-1,1,-1
-0.0329683389612656,0.6923333333333334,5.444,-0.008015816259485858,-0.1716604762770424,0.5703333333333334,3.4466666666666668,-0.07274368071686961,-0.1094754773708448,0.46,1.715,-0.08960058442478948,0.0787765019032933,0.5183333333333333,1.9853333333333327,0.0496544544313983,-1,-1,1,-1
-0.0608331979910499,0.6906666666666667,5.403666666666667,-0.014790788766946752,-0.1241059239198154,0.5666666666666667,3.4613333333333336,-0.05259173165828238,-0.0821983683065397,0.4583333333333333,1.7433333333333332,-0.06727553983693779,0.0333912006073773,0.5046666666666667,1.846666666666667,0.02104716265523058,-1,-1,-1,-1
-0.2309121511968275,0.6983333333333333,5.357333333333333,-0.05614324028429401,-0.0586628563972309,0.56,3.4513333333333334,-0.0248592581603506,-0.0152485468983929,0.4506666666666667,1.7533333333333334,-0.012480226134082867,0.0150937359503386,0.4996666666666667,1.8006666666666669,0.009513893176745822,1,-1,-1,-1
0.0445232886688806,0.6203333333333333,4.54,0.010825249693565244,-0.1626194415683399,0.5663333333333334,3.4763333333333337,-0.06891240775023422,0.044426309765355,0.425,1.6,0.03636086742356283,-0.1967572901343859,0.5376666666666666,1.918,-0.12402017938060847,-1,1,-1,1
-0.049230773929624,0.603,4.203333333333333,-0.011969812570654409,-0.2425827403639524,0.5726666666666667,3.4796666666666667,-0.10279804527618353,-0.0183249563164535,0.4193333333333333,1.4839999999999998,-0.014998124099984462,-0.1449289031599288,0.5513333333333333,2.075333333333333,-0.09135167777037803,-1,1,-1,1
0.0496470940062234,0.59,4.121333333333333,0.01207103529962103,-0.3372810247330129,0.5806666666666667,3.4886666666666666,-0.14292785215998013,-0.0170842615707373,0.4156666666666667,1.4506666666666663,-0.013982673179114192,-0.1627107165821382,0.5589999999999999,2.115,-0.10255992163686295,-1,1,-1,1
-0.0686826411610468,0.5923333333333334,4.035333333333333,-0.01669927721897024,-0.3099951767031133,0.5803333333333334,3.5123333333333333,-0.13136506810960466,0.0161072614845181,0.4103333333333333,1.44,0.013183044067548211,-0.1241820132619309,0.561,2.1726666666666667,-0.07827448502706448,1,-1,-1,1
-0.380143801686291,0.61,4.012333333333333,-0.09242694544240888,0.0833134640248247,0.5143333333333333,3.113,0.03530531988421831,-0.172465708240322,0.4403333333333333,1.5603333333333331,-0.14115515750821006,0.0915265583515179,0.5036666666666667,1.972,0.057691078064208506,1,-1,1,-1
-0.3163332085853136,0.6123333333333334,4.121666666666667,-0.07691224237207211,-0.0354667700181656,0.4976666666666666,2.8016666666666667,-0.015029571455320058,-0.158500065320617,0.4483333333333333,1.665333333333333,-0.12972492858822415,0.045470372996851,0.4823333333333333,1.761,0.02866091422442855,1,-1,1,-1
-0.2300565085133543,0.6083333333333334,4.149666666666667,-0.055935202064881354,-0.2246757825783762,0.5013333333333333,2.655666666666667,-0.09520970550213953,-0.2259535032585298,0.4573333333333333,1.6789999999999998,-0.18493242898783274,-0.0061638031477948,0.4776666666666667,1.665333333333333,-0.0038851722929003434,-1,1,1,-1
-0.1079205042636299,0.601,4.168666666666667,-0.02623944548206346,-0.3352250965173913,0.5086666666666667,2.637,-0.14205662199134997,-0.2134727666351423,0.4596666666666666,1.716,-0.1747175267799232,0.0176309694649501,0.4713333333333333,1.6366666666666665,0.011113163808078924,-1,1,1,-1
-0.0823378477679517,0.5766666666666667,3.892,-0.02001936038345324,-0.1880392706755191,0.5013333333333333,2.740666666666667,-0.07968443852023932,0.0386919874691749,0.4103333333333333,1.5673333333333337,0.0316675914374042,-0.0089889049143216,0.4516666666666666,1.4946666666666666,-0.005665892222585409,-1,-1,-1,-1
-0.0789025816585882,0.569,3.8016666666666663,-0.01918412079290398,-0.0941307662703012,0.4916666666666666,2.731666666666667,-0.03988931264614482,0.0148288239860849,0.3903333333333333,1.3823333333333332,0.012136702459718082,-0.0086045597604424,0.441,1.4196666666666666,-0.005423631542457066,-1,-1,-1,-1
-0.0829375379700656,0.5670000000000001,3.7626666666666666,-0.020165167136969295,-0.2373260000049244,0.497,2.648333333333333,-0.10057042334140881,-0.0332459415002626,0.386,1.2906666666666666,-0.027210256211855643,-0.1884806010641917,0.4496666666666666,1.313,-0.11880321149869712,-1,1,-1,1
-0.1334953965305541,0.5686666666666667,3.7353333333333336,-0.03245764281098161,-0.2273903782103046,0.498,2.670666666666667,-0.09636005578781456,-0.0667930065849053,0.385,1.2483333333333335,-0.05466696806649554,-0.1609226735306386,0.45,1.3436666666666668,-0.10143288121139372,1,1,-1,1
-0.1353491835106717,0.5706666666666667,3.745,-0.032908366635263704,-0.2225671688497179,0.5083333333333333,2.786,-0.0943161490635265,-0.1785772861184085,0.4006666666666667,1.2583333333333333,-0.14615719963476945,-0.2307317083342916,0.4596666666666666,1.3403333333333334,-0.1454349561170957,1,1,1,1
-0.2701902271737726,0.5783333333333334,3.7123333333333335,-0.06569318577676267,-0.1312473373130607,0.507,2.8560000000000003,-0.055618011830702536,-0.1318487866165609,0.4026666666666667,1.32,-0.1079120970308682,-0.1759813351160439,0.4603333333333333,1.3976666666666666,-0.11092466629228338,1,-1,1,1
-0.174288914635758,0.5776666666666667,3.798333333333333,-0.042376048044970124,-0.0420028273905592,0.501,2.869,-0.0177993230076646,-0.1524339000501224,0.4066666666666666,1.332,-0.12476005456796772,-0.2211435460995863,0.4653333333333333,1.393,-0.13939133964186193,-1,-1,1,1
-0.0438842023107644,0.5693333333333332,3.814666666666666,-0.010669864284957847,-0.0418351703121504,0.5003333333333333,2.862,-0.01772827582635532,-0.1778360152674878,0.4093333333333333,1.3293333333333337,-0.14555050393400928,-0.235817405870143,0.4679999999999999,1.4003333333333332,-0.1486405761997926,-1,-1,1,1
-0.3761855830756238,0.585,3.734,-0.09146455685694622,0.0033614702555895,0.4723333333333333,2.5983333333333336,0.0014244730313879431,-0.0147521222533768,0.374,1.218,-0.012073925660364568,-0.0188590641923127,0.4379999999999999,1.393333333333333,-0.011887257252239809,1,-1,-1,-1
-0.3583005252861806,0.589,3.8216666666666663,-0.08711604123415734,2.946462062825006e-05,0.4616666666666666,2.478333333333333,1.2486071353815548e-05,-0.0388602712980552,0.3603333333333333,1.088,-0.03180532392123562,0.0048521204450038,0.4236666666666667,1.3003333333333331,0.003058391623277005,1,-1,-1,-1
-0.1799001439142635,0.5796666666666667,3.8726666666666665,-0.04374034434570862,-0.0406483665582468,0.4603333333333333,2.427,-0.01722535007885702,-0.1012743918372971,0.3586666666666667,1.0156666666666667,-0.08288837750529486,0.0190824457757645,0.4163333333333333,1.2516666666666665,0.012028059272998963,-1,-1,-1,-1
-0.1851799318121578,0.5783333333333334,3.851,-0.04502405505155588,-0.1527859086320941,0.4643333333333333,2.366333333333333,-0.06474530186921229,-0.0352940549447169,0.3526666666666667,1.0333333333333334,-0.02888654176912005,0.0529444921787236,0.4103333333333333,1.2336666666666667,0.03337200574746581,-1,1,-1,-1
-0.251803114428506,0.5673333333333334,3.631,-0.06122260212128421,-0.0828719150759198,0.4516666666666666,2.283666666666667,-0.035118206947934896,0.0185462182251031,0.3286666666666666,0.8816666666666666,0.015179216677080895,-0.2691295570906775,0.451,1.286,-0.16963791239558434,-1,-1,-1,1
-0.2476869658799083,0.5643333333333334,3.5926666666666667,-0.060221814956936216,-0.0201979599830819,0.444,2.2546666666666666,-0.008559186039832264,-0.0295275550806879,0.321,0.769,-0.02416692994087267,-0.2613850979498253,0.4653333333333333,1.4243333333333332,-0.16475642001886845,-1,-1,-1,1
-0.1831610695570558,0.5606666666666666,3.604,-0.04453319535404057,-0.114293722277639,0.446,2.1820000000000004,-0.04843366523048066,-0.097876193894799,0.3233333333333333,0.7176666666666667,-0.08010711060469458,-0.2140393876095947,0.4713333333333333,1.522333333333333,-0.13491344197578173,-1,1,1,1
-0.1609518516699681,0.5579999999999999,3.5900000000000003,-0.03913331730562136,-0.1933599135568569,0.4506666666666667,2.159666666666667,-0.08193914009955845,-0.1144570457901255,0.325,0.7163333333333333,-0.09367776638772009,-0.0938335838300694,0.4626666666666666,1.5656666666666663,-0.05914524382086317,-1,1,1,-1
-0.1992572020514593,0.56,3.5933333333333333,-0.04844675741475184,-0.1293142666938722,0.4333333333333333,2.0316666666666667,-0.05479884439638605,-0.2229407877424779,0.3493333333333333,0.824,-0.18246666151710078,0.0135513501628001,0.4126666666666667,1.224,0.008541695593042692,1,-1,1,-1
-0.2421967352847147,0.5626666666666666,3.587,-0.05888693788821324,-0.311242171462841,0.4393333333333333,1.9206666666666663,-0.13189350069131814,-0.2231646492486594,0.3596666666666667,0.9156666666666666,-0.18264988174381994,0.0047335597322799,0.3926666666666666,1.030333333333333,0.0029836603599552335,1,1,1,-1
-0.3146784299641827,0.5686666666666667,3.5966666666666667,-0.07650990480229965,-0.3125189469920173,0.4393333333333333,1.918,-0.1324345533171516,-0.1959504750770908,0.3616666666666666,0.96,-0.16037634643736465,-0.0726276489031121,0.3896666666666666,0.9246666666666667,-0.04577870552498361,1,1,1,-1
-0.3118684349474017,0.569,3.604333333333333,-0.07582669162097888,-0.3067794664003034,0.4393333333333333,1.924,-0.13000236302676416,-0.1417272086816061,0.36,1.0,-0.1159971258563146,-0.1103559066845848,0.3896666666666666,0.8873333333333334,-0.0695596047972813,1,1,-1,1
-0.3516642198579176,0.58,3.6876666666666655,-0.08550251120410991,-0.28064811318334,0.44,1.93,-0.1189288133294728,-0.1436552035481311,0.3613333333333333,0.978,-0.11757509994656178,-0.3598782674752832,0.4636666666666666,1.2853333333333334,-0.2268386968380348,1,1,1,1
-0.3488205524146073,0.5843333333333333,3.7393333333333336,-0.08481111101693523,-0.246227732157076,0.4403333333333333,1.9573333333333331,-0.10434266477721921,-0.2034250655828402,0.3676666666666666,0.9586666666666666,-0.16649395097981803,-0.2347639076969385,0.4876666666666666,1.606,-0.14797653456591603,1,1,1,1
-0.2577921164460734,0.5816666666666667,3.790333333333333,-0.06267874887489874,-0.2583796114032266,0.441,1.9503333333333333,-0.10949220439847303,-0.2028290991619055,0.37,0.9746666666666666,-0.1660061801941067,-0.1879719365621119,0.4963333333333333,1.7226666666666666,-0.11848258976849642,-1,1,1,1
-0.2590379793617727,0.581,3.778,-0.06298166399077662,-0.2365081527528254,0.44,1.9593333333333331,-0.1002238484007344,-0.2007787408383751,0.37,0.975,-0.16432805730777086,-0.1790179441680621,0.5,1.7613333333333334,-0.11283870362773793,-1,-1,1,1
-0.3470478173414344,0.604,4.016333333333333,-0.08438009389350674,-0.0091606760124114,0.417,1.923333333333333,-0.003881972749056516,-0.1285933152818872,0.365,1.0033333333333334,-0.10524764521782137,-0.1990110851142432,0.511,1.8363333333333332,-0.1254407928557082,1,-1,-1,1
-0.3185975423049658,0.6083333333333334,4.113,-0.07746278521465254,-0.0643451799662466,0.4096666666666667,1.7896666666666663,-0.027267227312010832,-0.0638981938549423,0.3573333333333333,1.0076666666666667,-0.052297698540258404,-0.1485158823460071,0.5113333333333333,1.8976666666666664,-0.09361262475632251,1,-1,-1,1
-0.1429992854808164,0.603,4.211666666666667,-0.03476838790691641,-0.2095979649724721,0.4166666666666666,1.7226666666666666,-0.08882025597002396,0.0132154457464553,0.3486666666666667,1.0126666666666666,0.010816227439733844,-0.2217712459551413,0.5183333333333333,1.8863333333333328,-0.1397869918112425,-1,1,-1,1
-0.072457037588828,0.5963333333333334,4.187666666666667,-0.01761697186810316,-0.2312585088024545,0.4196666666666667,1.735,-0.09799923367470557,-0.1150600584218515,0.353,0.919,-0.09417130416910974,-0.2045356304746968,0.5193333333333333,1.9096666666666664,-0.12892302777636502,-1,1,1,1
-0.3094399611098124,0.6223333333333333,4.2683333333333335,-0.07523624027625221,-0.2959102185309625,0.4479999999999999,1.9503333333333333,-0.12539635753389933,-0.2326095439284483,0.4173333333333333,1.2976666666666667,-0.19038008857610406,-0.1988861569280837,0.541,2.003,-0.1253620480425091,1,1,1,1
-0.2185163542851196,0.6256666666666667,4.392666666666667,-0.053129365956233576,-0.210202502622149,0.4529999999999999,2.0803333333333334,-0.08907643779313885,-0.1533766508152505,0.4406666666666667,1.5603333333333331,-0.12553165220381318,-0.1326947935831599,0.5506666666666667,2.111666666666667,-0.08364026609543275,1,1,1,1
-0.0106841455890061,0.617,4.473333333333333,-0.002597708911925769,-0.2541546708726168,0.4583333333333333,2.096,-0.10770182299168707,-0.1107915905763325,0.447,1.655333333333333,-0.0906777618458243,-0.0967239965898607,0.5503333333333333,2.1376666666666666,-0.06096713061707021,-1,1,1,-1
-0.0100889091152645,0.6146666666666667,4.438000000000001,-0.0024529850236503317,-0.2463768668905674,0.4596666666666666,2.1163333333333334,-0.10440586283930187,-0.1885106261741309,0.4566666666666666,1.6583333333333334,-0.15428717628029653,-0.0670276061633559,0.5503333333333333,2.1566666666666667,-0.04224888304852401,-1,1,1,1
-0.2835018414646866,0.647,4.5873333333333335,-0.0689297290068744,-0.2684510917179636,0.4843333333333333,2.348,-0.11376014402121454,-0.0382773723075084,0.4426666666666666,1.6426666666666667,-0.031328248219280076,-0.1804147540673226,0.5870000000000001,2.284333333333333,-0.11371914172560245,1,1,-1,1
0.0098595103215819,0.643,4.819999999999999,0.002397209736261184,-0.272487025037158,0.4933333333333333,2.448,-0.11547043081019112,0.0209720613639012,0.4316666666666666,1.602,0.01716465641371603,-0.1630583898872881,0.6006666666666667,2.4036666666666666,-0.10277906729413994,-1,1,-1,1
-0.1274111778325615,0.6483333333333333,4.756666666666666,-0.030978345378892706,-0.3091246392837168,0.4993333333333333,2.4793333333333334,-0.13099616492663516,-0.0309706322698335,0.431,1.5423333333333331,-0.02534802147500252,-0.0500851952728838,0.6,2.5083333333333333,-0.03156973191597285,1,1,-1,-1
-0.1983991790816874,0.6546666666666667,4.773,-0.0482381404601582,-0.2343784700476301,0.4966666666666666,2.517333333333333,-0.09932136366985819,-0.1456991666002787,0.4396666666666667,1.4963333333333333,-0.11924798860083746,-0.0259629475674518,0.5986666666666667,2.511,-0.016364981507752428,1,-1,1,-1
-0.2218991213069587,0.6683333333333333,4.9446666666666665,-0.053951841086920894,-0.1033760523011713,0.5013333333333333,2.7023333333333337,-0.04380714014931652,-0.016234798303242,0.4123333333333333,1.401,-0.013287427019491229,-0.0934009433058609,0.6046666666666667,2.508,-0.05887254157240767,1,1,-1,1
-0.2205979620462308,0.6709999999999999,4.991333333333333,-0.053635481394957725,-0.0299757407372842,0.497,2.729,-0.012702666104255043,-0.029469476453066,0.3996666666666666,1.288333333333333,-0.024119395286514564,-0.1196060517064134,0.6096666666666667,2.533333333333333,-0.07539016204941808,1,-1,-1,1
-0.1791473129342566,0.6703333333333333,5.020666666666667,-0.04355730343432773,-0.1277613893249567,0.5013333333333333,2.681,-0.054140789508232694,-0.0939320135828882,0.4003333333333333,1.227666666666667,-0.07687898253883722,-0.1037266017402216,0.61,2.5483333333333333,-0.06538101711797784,-1,1,1,1
-0.2185222440946006,0.6729999999999999,5.015666666666666,-0.053130797985631806,-0.1591551040399625,0.5056666666666667,2.698,-0.06744434318158511,-0.0956385300227924,0.4,1.222,-0.07827568684210294,-0.0436673756925838,0.6083333333333334,2.5930000000000004,-0.02752444782491041,1,1,-1,-1
0.0265800817299481,0.6546666666666667,5.143666666666666,0.006462595872958772,0.1303714629361341,0.3746666666666667,1.6016666666666668,0.05524684703257855,-0.0040246245525312,0.3783333333333333,1.2356666666666667,-0.0032939679338012976,0.0871676338291331,0.522,2.208,0.05494355800635719,-1,-1,-1,-1
0.0268925574177192,0.6473333333333333,5.071666666666667,0.006538570210084838,-0.0063296032955963,0.3356666666666667,1.076,-0.002682263565762233,-0.0471561723608924,0.37,1.1496666666666668,-0.03859513293976568,0.0501325128573606,0.4856666666666667,1.8956666666666664,0.03159955716570394,-1,-1,-1,-1
0.0979265480579636,0.6406666666666666,5.056666666666667,0.023809547004494107,-0.0756669721518727,0.3203333333333333,0.854,-0.03206500519167106,-0.0404443318814695,0.3646666666666667,1.12,-0.033101803803733884,-0.0387857118798704,0.4753333333333333,1.728,-0.024447434407440422,-1,-1,-1,-1
-0.0004900186753529,0.6436666666666666,5.0056666666666665,-0.00011914157003664559,-0.1529915033143507,0.3216666666666666,0.791,-0.06483242567457227,-0.0392613140881132,0.362,1.101,-0.03213355878470939,-0.0335442308299054,0.4693333333333333,1.6826666666666663,-0.021143620761741536,1,1,-1,-1
-0.2156802716505161,0.6496666666666667,4.855666666666666,-0.05243980991513579,-0.3441981216858443,0.3806666666666667,1.2066666666666668,-0.14585907490348649,-0.1695006786249357,0.377,1.0983333333333334,-0.13872841872838745,0.0445392155631507,0.436,1.448,0.0280739864827412,1,1,1,-1
-0.1859466811636219,0.6509999999999999,4.890333333333333,-0.045210480031159406,-0.3231343903077597,0.4026666666666667,1.461,-0.13693300535442854,-0.2312578344730891,0.3863333333333333,1.1133333333333333,-0.18927377728081343,-0.0290649879498627,0.4293333333333333,1.306,-0.0183202615607036,1,1,1,-1
-0.1806340884799624,0.6516666666666667,4.901333333333333,-0.043918793274852506,-0.2954818185107049,0.4093333333333333,1.561,-0.12521481665175457,-0.1584586036646105,0.3856666666666667,1.1796666666666666,-0.12969099415195934,-0.0430888602711798,0.4263333333333333,1.264,-0.027159797619126583,1,1,-1,-1
-0.0833182482678243,0.6473333333333333,4.936000000000001,-0.020257731818450923,-0.2526673635546006,0.4093333333333333,1.6053333333333335,-0.10707155438812674,-0.2212134547618784,0.39,1.1576666666666666,-0.18105291984385233,0.0037390717102401,0.4203333333333333,1.2573333333333332,0.0023568140418289613,-1,1,1,-1
-0.0113665209537803,0.6386666666666667,4.874,-0.0027636194708549303,-0.3378235780881216,0.42,1.638,-0.14315776721609472,-0.1087915358287283,0.3879999999999999,1.2483333333333335,-0.08904081009580035,-0.0773571198168556,0.4276666666666666,1.24,-0.04875978861825666,-1,1,-1,1
-0.2011069703990076,0.6476666666666666,4.816333333333334,-0.04889650416159221,-0.2249454013917264,0.4183333333333333,1.7306666666666668,-0.09532396048557529,-0.0342404664579942,0.3816666666666666,1.2663333333333333,-0.028024228615336773,-0.1123121908842077,0.4303333333333333,1.229666666666667,-0.07079269108948918,1,-1,-1,1
-0.0133933900004565,0.6386666666666667,4.877,-0.003256425914008898,-0.091207785931747,0.4096666666666667,1.771,-0.038650656240774524,-0.0483172327476235,0.38,1.2393333333333334,-0.03954540684312738,-0.148272898050225,0.436,1.2476666666666667,-0.09345946674154712,-1,-1,-1,1
-0.2258747087457102,0.6476666666666666,4.7943333333333324,-0.054918452673570525,-0.1201632512275148,0.409,1.731666666666667,-0.05092096544744558,-0.0580972590131052,0.3793333333333333,1.2206666666666666,-0.04754990328490608,-0.1876471148134391,0.44,1.2416666666666667,-0.1182778479187301,1,-1,-1,1
0.0117696481450066,0.5683333333333334,3.936333333333333,0.002861634523959947,-0.2208465750228536,0.4156666666666667,1.7476666666666667,-0.09358702183110038,0.0660394307575479,0.325,0.9183333333333332,0.05405020131506231,0.0183382278863741,0.3956666666666667,1.0843333333333334,0.01155896338294368,-1,1,-1,-1
-0.0839813048061022,0.5493333333333333,3.588,-0.020418945259829662,-0.2435263594844432,0.4186666666666667,1.7706666666666666,-0.10319791791727148,-0.0141285254411657,0.307,0.6926666666666667,-0.011563540685012723,0.0007530344853321,0.3783333333333333,0.9136666666666666,0.00047465317237742257,-1,1,-1,-1
-0.0867468665712039,0.542,3.4873333333333334,-0.0210913550827619,-0.2538883490120434,0.4213333333333333,1.7950000000000002,-0.10758896514104119,-0.0242279718214153,0.2993333333333333,0.6176666666666667,-0.019829467628375688,0.0147714204863709,0.3693333333333333,0.8466666666666666,0.009310731089937673,-1,1,-1,-1
-0.1587474522286656,0.5433333333333333,3.4313333333333333,-0.038597346691367655,-0.2167954936999701,0.4196666666666667,1.811,-0.09187031585019471,-0.1394463349205129,0.3023333333333333,0.5283333333333333,-0.11413033681002589,-0.0451321627721882,0.37,0.792,-0.028447733342020647,1,-1,1,1
-0.4117693464853666,0.5806666666666667,3.672,-0.10011627903344512,-0.1885641738667136,0.4203333333333333,1.825,-0.07990687405680333,-0.2675676102573595,0.33,0.6233333333333333,-0.218991639296459,-0.21252661707419,0.3896666666666666,0.7926666666666667,-0.1339599114965072,1,1,1,1
-0.3613622823014522,0.59,3.8436666666666666,-0.08786046702080202,-0.2178275017154449,0.4233333333333333,1.8216666666666663,-0.09230764460054602,-0.2356131710939979,0.3396666666666667,0.7303333333333334,-0.19283841765482332,-0.2315893357939504,0.4,0.8623333333333334,-0.14597553639910696,1,1,1,1
-0.2949198689525878,0.59,3.906333333333333,-0.07170587161133825,-0.2799516891926406,0.428,1.8116666666666668,-0.11863369330230217,-0.1169092628450133,0.3373333333333333,0.8286666666666667,-0.09568479194751817,-0.1673889374422268,0.3993333333333333,0.9196666666666666,-0.105508700763949,1,1,-1,-1
-0.243149848139589,0.5870000000000001,3.9186666666666663,-0.0591186746926729,-0.204032625711755,0.4256666666666667,1.8633333333333333,-0.08646186065945004,-0.0927668516485754,0.3326666666666666,0.8156666666666667,-0.0759253517096215,-0.1256414459005238,0.397,0.9423333333333334,-0.07919439552953472,-1,-1,-1,-1
-0.1063979941626578,0.5770000000000001,3.8493333333333335,-0.025869267256313527,-0.5970173779157446,0.5676666666666667,3.1806666666666668,-0.2529949960725687,-0.1722624766338244,0.349,0.8356666666666667,-0.14098882189449002,-0.2856234496294905,0.4256666666666667,1.0006666666666666,-0.18003435315745364,-1,1,1,1
-0.0798322988508291,0.5726666666666667,3.7916666666666665,-0.019410169250942588,-0.3887712435903747,0.6023333333333334,3.8216666666666663,-0.16474759845123865,-0.1958072104822306,0.3596666666666667,0.8853333333333333,-0.16025909103245448,-0.1727237048476639,0.4323333333333333,1.154,-0.10887131472414455,-1,1,1,1
-0.0565690493301009,0.5710000000000001,3.783,-0.013754017329676025,-0.4279452367285676,0.6186666666666667,3.9916666666666663,-0.1813481608582221,-0.1493732914338172,0.36,0.9283333333333332,-0.12225508882310471,-0.1703059727346836,0.4363333333333333,1.1843333333333337,-0.10734736829175937,-1,1,1,1
-0.1991132085072702,0.5776666666666667,3.7266666666666666,-0.04841174728596956,-0.3257692464416735,0.6193333333333333,4.093999999999999,-0.1380495648414882,-0.1334477430532861,0.3613333333333333,0.952,-0.10922076847620972,-0.1933240335634649,0.4396666666666667,1.1866666666666668,-0.12185612693053428,1,1,1,1
-0.4124499647463211,0.5973333333333334,3.855333333333333,-0.10028176237578373,-0.008063343063497,0.5433333333333333,3.4803333333333333,-0.003416961586282493,-0.0706783441191181,0.3483333333333334,0.9503333333333333,-0.05784693605671276,0.0791205469780782,0.385,1.016,0.0498713131402202,1,-1,-1,-1
-0.1227738235465238,0.588,4.037,-0.02985083392219812,-0.06170987830005,0.521,3.164,-0.02615047902401789,-0.0652899823589631,0.3413333333333333,0.9106666666666666,-0.05343681267203362,0.0365083829886326,0.3646666666666667,0.8016666666666666,0.02301198702245636,-1,-1,-1,-1
-0.1293459911489436,0.584,3.983333333333333,-0.03144876968685517,-0.0315718343186541,0.5103333333333333,3.066333333333333,-0.013379034505389121,-0.1128353085779183,0.3413333333333333,0.8676666666666667,-0.09235044993761715,0.0058413906971286,0.3586666666666667,0.7206666666666667,0.003681949073375144,-1,-1,1,-1
-0.225261918052376,0.5893333333333333,3.96,-0.05476946070861102,-0.1691382678849429,0.514,2.9733333333333336,-0.07167485738633088,-0.09920127570654,0.3403333333333333,0.8723333333333333,-0.08119162841264589,0.0051325361380368,0.355,0.6869999999999999,0.0032351434200075723,1,1,-1,-1
-0.2592174776336113,0.6509999999999999,4.749333333333333,-0.06302530662523399,-0.1879090724797389,0.516,2.9006666666666665,-0.07962926509774186,-0.2331275988394578,0.3583333333333333,0.8473333333333333,-0.1908040924160996,-0.2997000354113934,0.4343333333333333,1.058,-0.18890711559764453,1,1,1,1
-0.2159690456344609,0.667,5.001666666666667,-0.05251002149596614,-0.2591348530283439,0.5216666666666666,2.872333333333333,-0.109812249273293,-0.1363586757919992,0.36,0.94,-0.11160323147955815,-0.2630059760254628,0.4656666666666667,1.3496666666666668,-0.16577809291117837,1,1,1,1
-0.2873694859941693,0.6776666666666666,5.073666666666667,-0.06987009570056082,-0.2983135629746689,0.5263333333333333,2.877,-0.12641481049789718,-0.1424314560356092,0.3613333333333333,0.937,-0.11657351954752031,-0.1719457709610499,0.4746666666666667,1.5076666666666665,-0.10838096694542577,1,1,1,1
-0.2391774989558079,0.679,5.139333333333334,-0.05815285044495697,-0.2235133827667388,0.5246666666666667,2.927666666666666,-0.09471712128824841,-0.1469133815655268,0.363,0.9433333333333334,-0.12024176705347683,-0.1900187853795347,0.4806666666666667,1.5373333333333334,-0.11977276080779252,1,-1,1,1
-0.2333301552457616,0.6913333333333334,5.329666666666666,-0.056731146038166556,-0.1380450307322167,0.522,2.9793333333333334,-0.05849863555037691,-0.2465328392290391,0.4093333333333333,1.2473333333333334,-0.2017756579402446,0.0583173413436541,0.4226666666666666,1.2813333333333332,0.03675862342635597,1,-1,1,-1
-0.2881703108239524,0.6973333333333334,5.366333333333333,-0.0700648056827385,-0.1891986430443855,0.5243333333333333,2.957666666666667,-0.08017573981021515,-0.1759202818823151,0.4226666666666666,1.4423333333333332,-0.14398256529573242,0.0221084706494929,0.401,1.0566666666666666,0.013935425182509386,1,1,1,-1
-0.2947755827002964,0.6996666666666667,5.395,-0.0716707903144462,-0.2216314354486943,0.5266666666666666,2.954,-0.0939196181133833,-0.1876421842592044,0.4296666666666667,1.496,-0.15357639698081188,0.0007590339778104,0.3913333333333333,0.951,0.0004784347762653557,1,1,1,-1
-0.2022130076283064,0.6970000000000001,5.440333333333333,-0.04916542250827102,-0.2630144786202786,0.5296666666666667,2.944666666666667,-0.11145629833736076,-0.1564853062558462,0.431,1.5326666666666668,-0.12807594203877903,-0.1469574763501093,0.3993333333333333,0.869,-0.0926303293047687,-1,1,1,1
0.0576678524134042,0.6563333333333334,5.117,0.014021176789285562,-0.1775887331353502,0.521,2.9433333333333334,-0.07525586775876243,0.0441323567773093,0.4039999999999999,1.4923333333333335,0.03612028058023637,-0.2867101224580817,0.4436666666666666,1.1233333333333333,-0.18071930546106518,-1,-1,-1,1
0.0226252598860146,0.6459999999999999,4.938000000000001,0.005501033166471874,-0.0658577860011995,0.5123333333333333,2.9530000000000003,-0.027908216623257077,-0.057234814458758,0.3989999999999999,1.346666666666667,-0.046844032546003354,-0.2350143279763712,0.4586666666666666,1.3073333333333332,-0.1481343796346023,-1,-1,-1,1
0.0548126442180354,0.6409999999999999,4.901,0.013326970620647702,0.0174605326494763,0.5036666666666667,2.9313333333333333,0.00739916048089078,-0.0960850452649275,0.3986666666666666,1.3030000000000002,-0.0786411387918063,-0.2744693232717148,0.4696666666666667,1.3623333333333332,-0.17300367718717324,-1,-1,-1,1
-0.253887611228885,0.6533333333333333,4.765666666666666,-0.0617294199917555,-0.0906213651603358,0.5073333333333333,2.860666666666667,-0.03840215171436024,-0.0971891563214593,0.4,1.3090000000000002,-0.07954480231820502,-0.2199276744638481,0.47,1.4143333333333332,-0.13862495066453326,1,1,1,1
-0.1780438589432833,0.6913333333333334,5.36,-0.043289013167935174,-0.0330777415589675,0.502,2.8103333333333333,-0.014017185102744944,-0.2176578812251153,0.442,1.526,-0.17814284834190214,-0.1173279711727599,0.4723333333333333,1.4933333333333332,-0.07395424088871186,1,-1,1,1
-0.2524577149389078,0.706,5.493333333333334,-0.061381759591149804,-0.0188737773742109,0.5006666666666667,2.796,-0.00799804395867502,-0.1689213916841896,0.4566666666666666,1.6969999999999998,-0.1382542993211281,-0.0417336967734567,0.469,1.528,-0.026305610107381118,1,-1,1,-1
-0.2109730752182406,0.7083333333333333,5.563666666666666,-0.051295317262874514,-0.0049247522936237,0.5,2.796,-0.002086937052876771,-0.2424442286571699,0.4676666666666667,1.7166666666666666,-0.19842932042683165,-0.0391628401373806,0.4686666666666667,1.519,-0.024685146128891586,1,-1,1,-1
-0.2255444231096639,0.7113333333333334,5.585333333333334,-0.05483814808270821,-0.1058684317858902,0.5046666666666667,2.744333333333333,-0.044863323036570424,-0.1900741756666497,0.4706666666666667,1.7896666666666663,-0.15556686878926088,-0.0546281240935722,0.4696666666666667,1.5056666666666667,-0.03443323367933977,1,1,1,1
0.0381858739879996,0.6890000000000001,5.485333333333333,0.009284391001782364,-0.3558865093642063,0.5583333333333333,3.135333333333333,-0.1508122030772516,0.0702248660345219,0.4176666666666666,1.549,0.057475785344430284,-0.2251519271893989,0.5333333333333333,1.836666666666667,-0.14191790494190676,-1,1,-1,1
-0.1223381978669344,0.6920000000000001,5.346666666666667,-0.02974491729080201,-0.324315069133009,0.5760000000000001,3.369,-0.13743333557228538,-0.0086056864609196,0.402,1.3230000000000002,-0.007043353952802629,-0.1687276881935915,0.5596666666666666,2.081,-0.10635254298304428,1,1,-1,1
-0.2431792800028533,0.6983333333333333,5.315666666666667,-0.05912583066156712,-0.1415062945321672,0.5713333333333334,3.4873333333333334,-0.059965397580875435,-0.0400658648657061,0.3976666666666666,1.2523333333333333,-0.03279204616108817,-0.1442463945512706,0.5696666666666667,2.1783333333333337,-0.09092147851312671,1,-1,-1,1
-0.2014754447441724,0.6990000000000001,5.367333333333334,-0.04898609383278085,-0.1326904787909728,0.5710000000000001,3.491,-0.05622956450243742,-0.0988632148258175,0.3989999999999999,1.2029999999999998,-0.08091494131146718,-0.0556802350855765,0.5713333333333334,2.277333333333333,-0.035096400944286156,1,-1,1,1
0.0543785632421762,0.6736666666666666,5.299666666666667,0.013221429563565217,-0.0381227686961556,0.5423333333333333,3.273333333333333,-0.016155090409982142,-0.1928931224102725,0.4273333333333333,1.3783333333333334,-0.15787404553566006,0.0477581744221948,0.53,2.0936666666666666,0.03010296266372429,-1,-1,1,-1
-0.0276598235034395,0.67,5.172666666666667,-0.006725120826799097,-0.1211128536740933,0.5386666666666666,3.1526666666666667,-0.05132337361198067,-0.2084026999845944,0.44,1.482,-0.17056791313244976,0.0525545300210898,0.5126666666666666,1.9643333333333333,0.033126204553983414,-1,-1,1,-1
-0.0017894995542269,0.6663333333333334,5.154333333333333,-0.0004350931856156827,-0.0698650872801835,0.5323333333333333,3.134,-0.029606370159218694,-0.155640900883319,0.4406666666666667,1.5483333333333331,-0.1273848355308478,-0.0150823672212061,0.508,1.8666666666666667,-0.009506727232219044,-1,-1,1,-1
-0.066164479473743,0.6683333333333333,5.121,-0.01608701945794626,-0.0560353221869402,0.529,3.108,-0.02374580144735882,-0.0881903118231739,0.437,1.5850000000000002,-0.07217966680513617,-0.0619219054932111,0.5096666666666667,1.8363333333333332,-0.039030654577586206,1,-1,-1,1
-0.0662375460567563,0.6356666666666667,4.665,-0.016104784632735052,-0.1509257762396401,0.5253333333333333,2.9856666666666665,-0.06395704309361971,-0.0257329460286479,0.4316666666666666,1.602666666666667,-0.02106121899179278,-0.1813297506247124,0.529,1.8803333333333327,-0.11429588293352728,-1,-1,-1,1
0.0464140440244866,0.6216666666666666,4.578666666666667,0.01128496189016645,-0.2761116819149758,0.53,2.920333333333333,-0.1170064330883314,-0.0366685145546918,0.431,1.5823333333333334,-0.03001147300741778,-0.1616454884537748,0.5373333333333333,1.964,-0.10188848637024249,-1,1,-1,1
-0.0388185844753046,0.62,4.472333333333334,-0.009438226201597717,-0.1838568527633466,0.5273333333333333,2.9810000000000003,-0.0779120767056503,-0.0417113093849552,0.431,1.5763333333333334,-0.03413876593892355,-0.1738120542172414,0.5416666666666666,1.986,-0.10955732378612942,-1,-1,1,1
0.0023262290603911,0.6173333333333333,4.476,0.0005655918773305307,-0.1185446619901919,0.522,2.9803333333333333,-0.050235064177420234,-0.0259955043742505,0.43,1.5806666666666669,-0.021276110781046253,-0.2236287175489748,0.5493333333333333,1.9953333333333332,-0.14095779447936357,-1,-1,-1,1
0.0209030183613831,0.6016666666666667,4.326666666666667,0.00508229288258549,0.0155486373729498,0.492,2.8040000000000003,0.0065889664130654255,0.0119060020539216,0.384,1.2796666666666667,0.009744508704724977,-0.0334749783203114,0.521,2.044,-0.021099969476157457,-1,-1,-1,-1
-0.0590888758136474,0.601,4.247333333333334,-0.014366679863922175,-0.1307120226839608,0.49,2.646666666666667,-0.05539116429242898,-0.0224473655931711,0.365,1.101,-0.01837212428069014,-0.0014551325406439,0.504,1.9573333333333331,-0.0009172000620152792,-1,-1,-1,-1
-0.0495364749354507,0.6,4.249,-0.012044139733327842,-0.1177066672383264,0.487,2.6300000000000003,-0.04987995143397349,-0.008572820213621,0.3556666666666667,1.0436666666666667,-0.007016454458627977,-0.0357263718763136,0.4986666666666666,1.8883333333333328,-0.022519069284256215,-1,-1,-1,-1
0.0017835427309638,0.597,4.2603333333333335,0.00043364486270128477,-0.1859657972736199,0.4896666666666667,2.5983333333333336,-0.0788057733178939,-0.0163401457995612,0.3506666666666667,0.9983333333333332,-0.013373649043496784,-0.0027653196646997,0.4926666666666666,1.8753333333333333,-0.0017430380375057061,-1,1,-1,-1
-0.2707382608649693,0.6023333333333334,4.049,-0.06582643293179229,0.0311555699078303,0.4753333333333333,2.623,0.013202636268290602,-0.1599848879258648,0.3666666666666666,0.9663333333333332,-0.13094018680305403,-0.2100580278113599,0.5329999999999999,1.98,-0.13240390875330962,1,-1,1,1
-0.1765237447414778,0.6006666666666667,4.109666666666667,-0.04291941747342888,-0.0613007341834501,0.4743333333333333,2.5083333333333333,-0.025977098117529577,-0.1879573512006849,0.3783333333333333,1.0226666666666666,-0.15383434645795704,-0.1814658138633627,0.5496666666666666,2.1243333333333334,-0.11438164640004478,-1,-1,1,1
-0.1645923181136472,0.6,4.102333333333333,-0.04001844864771417,-0.324219891317973,0.491,2.4376666666666664,-0.13739300255714723,-0.1887709986162966,0.3813333333333333,1.0406666666666669,-0.15450027900929517,-0.0744917663496704,0.5503333333333333,2.2246666666666663,-0.04695369721119143,-1,1,1,1
-0.129838790222764,0.599,4.115333333333333,-0.03156858727406302,-0.3703885825853907,0.4993333333333333,2.486,-0.15695767236065233,-0.1337186404199501,0.3803333333333333,1.0813333333333337,-0.1094424853661942,-0.1397649651206753,0.5576666666666666,2.2093333333333334,-0.08809674108416352,-1,1,-1,1
-0.4097209854827985,0.62,4.176666666666667,-0.09961824710502516,-0.0104007148224747,0.473,2.5676666666666668,-0.004407457643611917,-0.0826929924745274,0.369,1.0863333333333334,-0.06768036670398304,0.1333180002687377,0.4743333333333333,1.848,0.08403308612707562,1,-1,-1,-1
-0.1825140266565332,0.6146666666666667,4.348333333333333,-0.044375875417216104,-0.0067256656479846,0.4629999999999999,2.47,-0.0028501008800407316,-0.0697732284128664,0.3593333333333333,1.034333333333333,-0.05710614096542955,-0.0406559915427837,0.4506666666666667,1.4853333333333334,-0.0256263102657529,-1,-1,-1,-1
-0.1593262249498197,0.612,4.337,-0.0387380676356113,-0.0082695923062607,0.4596666666666666,2.4330000000000003,-0.0035043627713956284,-0.1059346966762118,0.36,1.0086666666666668,-0.08670262017582409,-0.0389003021629918,0.4393333333333333,1.3896666666666666,-0.0245196630270676,-1,-1,1,-1
-0.1079695868570169,0.609,4.344666666666667,-0.026251379266491952,-0.0383053047108932,0.46,2.4076666666666666,-0.016232442761923493,-0.0999576720414598,0.3593333333333333,1.01,-0.08181070361828306,-0.0851068744115697,0.4366666666666666,1.3203333333333334,-0.05364461882879516,-1,1,-1,-1
-0.2125800919020237,0.5926666666666667,3.997,-0.05168604214829468,-0.1856787487224318,0.46,2.250666666666667,-0.07868413222373682,-0.1966788991631003,0.3716666666666666,1.0033333333333334,-0.16097252765879433,-0.2463096471883292,0.47,1.4409999999999998,-0.15525405237390197,-1,1,1,1
-0.1073446684746919,0.583,3.957,-0.026099438614104895,-0.2945865467136337,0.4693333333333333,2.2456666666666667,-0.12483543190825744,-0.244456847381397,0.3813333333333333,1.0293333333333334,-0.20007655520713,-0.1609470359618734,0.4796666666666667,1.598666666666667,-0.10144823735443585,-1,1,1,1
-0.1076001729238984,0.5803333333333334,3.9213333333333336,-0.02616156114689997,-0.1321698109074307,0.462,2.3216666666666663,-0.056008923740502294,-0.1544298804615043,0.3796666666666667,1.1043333333333334,-0.1263936716633692,-0.2035966104148836,0.4866666666666666,1.6176666666666668,-0.12833114405922053,-1,-1,-1,1
-0.0086795608183862,0.5723333333333334,3.912,-0.0021103205962228937,-0.12417166046197,0.46,2.3086666666666664,-0.05261958849602182,-0.1169706908753596,0.3773333333333333,1.1223333333333334,-0.09573506793216127,-0.2293031934975455,0.4913333333333333,1.6346666666666667,-0.1445345337430118,-1,-1,-1,1
-0.1451155303172004,0.5776666666666667,3.8756666666666666,-0.035282924893097915,-0.0022038363339795,0.434,2.1476666666666664,-0.0009339084343009101,0.0066180369117645,0.3523333333333333,1.0576666666666668,0.005416555280505667,0.0139544665130875,0.4666666666666666,1.696,0.008795788145546098,1,-1,-1,-1
-0.1586024992392984,0.5786666666666667,3.882333333333333,-0.03856210328616013,-0.0705677403821289,0.4303333333333333,2.041,-0.029904129864954002,-0.136001640325293,0.351,0.9076666666666668,-0.11131101456262353,-0.083530430118953,0.4606666666666667,1.5496666666666667,-0.052650953466661314,1,-1,-1,-1
-0.1881103200296752,0.5803333333333334,3.874333333333333,-0.04573654024979954,-0.1133363052489191,0.43,1.993,-0.04802794552050099,-0.1708450221032335,0.3533333333333333,0.8916666666666667,-0.1398287013141861,-0.0778213875314441,0.46,1.5476666666666667,-0.049052426137326806,1,-1,1,-1
-0.2042076518876734,0.5820000000000001,3.880666666666667,-0.04965039391993083,-0.124333533585103,0.4306666666666667,1.989,-0.052688184640231665,-0.165942423292826,0.3533333333333333,0.8963333333333333,-0.13581615230172775,-0.0756629946055553,0.4593333333333333,1.5433333333333334,-0.047691946545136164,1,1,1,-1
-0.3172051169384118,0.596,3.961,-0.07712423537425998,-0.2022275083131612,0.4366666666666666,1.9766666666666663,-0.08569691530599632,-0.2008569117033881,0.3603333333333333,0.9206666666666669,-0.1643920365235584,0.0108165123307344,0.446,1.506,0.00681787088353381,1,1,1,-1
-0.2679064178725179,0.5983333333333334,4.044,-0.06513790770369776,-0.2127373997488566,0.4386666666666666,1.99,-0.09015063816374559,-0.1415675307920508,0.3593333333333333,0.973,-0.11586643693339348,0.0137997655665309,0.4406666666666667,1.462,0.008698276947210344,1,1,-1,-1
-0.2030471049986344,0.5963333333333334,4.079,-0.04936822226930614,-0.1856284139312451,0.4373333333333333,2.0003333333333333,-0.07866280210711098,-0.1241145144588222,0.358,0.9766666666666668,-0.10158195513903368,-0.1489594231608138,0.4493333333333333,1.376,-0.093892197682832,-1,-1,-1,1
-0.1070738720684287,0.59,4.084,-0.02603359804388735,-0.2204487714014935,0.44,1.9963333333333333,-0.09341844662818918,-0.1188578267214037,0.357,0.972,-0.0972796008152812,-0.1907345655680274,0.4546666666666666,1.3813333333333333,-0.12022393182825797,-1,1,-1,1
-0.1643973048406555,0.5893333333333333,3.994333333333333,-0.03997103374560767,-0.2953057372220664,0.4476666666666666,1.991,-0.12514019958602848,-0.2092805486618747,0.3773333333333333,1.0306666666666666,-0.17128639142923213,-0.2507117578039837,0.4903333333333333,1.6053333333333333,-0.15802879351733742,-1,1,1,1
-0.3678148423866836,0.5993333333333333,3.922333333333333,-0.08942932179711563,-0.16346168610881,0.4433333333333333,2.063,-0.06926932140482879,-0.2413059849932146,0.389,1.0883333333333336,-0.1974977209494187,-0.1564190366235942,0.5003333333333333,1.77,-0.09859414595184988,1,-1,1,1
-0.2769146056266152,0.5983333333333334,3.995,-0.0673281295997002,-0.2309381380401358,0.447,2.0356666666666667,-0.09786347179782764,-0.0949547133525041,0.385,1.1976666666666669,-0.077716014714895,-0.1642441397622625,0.5053333333333333,1.803,-0.10352646990420036,-1,1,-1,1
-0.0842386098575787,0.5883333333333334,4.051666666666667,-0.020481505585289078,-0.2203331267516639,0.4466666666666666,2.047,-0.09336944048731001,-0.0530458425163313,0.3793333333333333,1.194,-0.04341555392052046,-0.1658764485614188,0.508,1.8303333333333331,-0.1045553478173778,-1,-1,-1,1
-0.3270639143881571,0.626,4.262666666666666,-0.07952127178514783,-0.2861781698869552,0.4676666666666667,2.152,-0.12127225713155533,-0.2482272233071565,0.4526666666666666,1.533,-0.20316243246989657,-0.1912753183024604,0.5803333333333334,2.2356666666666665,-0.12056477943334101,1,1,1,1
-0.0346514630087506,0.625,4.517,-0.008425045645364629,-0.3103709408814716,0.4773333333333333,2.2156666666666665,-0.13152430377065003,-0.1794211934453211,0.4803333333333333,1.793,-0.14684789851553876,-0.1189294750444198,0.6136666666666667,2.483,-0.07496370182053472,-1,1,1,1
0.0329646602872832,0.6213333333333333,4.523666666666667,0.008014921838485269,-0.2543017238071141,0.4793333333333333,2.284333333333333,-0.10776413886047381,-0.2088776384970272,0.4966666666666666,1.878,-0.17095662820638055,-0.0793952746537698,0.6313333333333333,2.607666666666667,-0.05004447966226784,-1,1,1,1
0.0048191061756819,0.6226666666666667,4.510000000000001,0.0011717020285615498,-0.1650153138084813,0.4743333333333333,2.311,-0.06992769425680302,-0.2126529041120224,0.5053333333333333,1.936,-0.17404650745227337,-0.0634962690842915,0.64,2.6636666666666664,-0.04002300843061361,1,-1,1,1
-0.0180713517491382,0.6243333333333333,4.542333333333334,-0.00439381053900901,-0.224107008287353,0.481,2.363,-0.09496867893432678,-0.0633721625736751,0.478,1.9363333333333328,-0.051867166412340834,0.1076343501915748,0.5646666666666667,2.3916666666666666,0.0678441515897939,1,1,-1,-1
-0.0040180416165949,0.622,4.546666666666667,-0.0009769337593693507,-0.1226552702907524,0.4763333333333333,2.432666666666667,-0.051976995600734585,-0.0376201461299126,0.4623333333333333,1.867,-0.030790339173107365,0.0597055282635978,0.53,2.123,0.03763362628245164,-1,-1,-1,-1
0.0194097003752142,0.6206666666666667,4.565666666666667,0.004719212334057429,-0.0790079992168739,0.4713333333333333,2.431,-0.03348081511690178,0.0140205578134444,0.45,1.83,0.011475174205367089,0.018392591975527,0.5156666666666667,1.9923333333333333,0.011593230189952461,-1,-1,-1,-1
0.0466144052128312,0.618,4.566333333333334,0.011333677067269838,0.0500036481919665,0.462,2.4593333333333334,0.0211897898552059,-0.090501862237819,0.45,1.737,-0.07407156326499782,0.0095306126940204,0.5086666666666667,1.937,0.006007341812403556,-1,-1,1,-1
-0.0975348623137755,0.6293333333333333,4.5840000000000005,-0.02371431378814795,-0.3136661970640282,0.486,2.3826666666666667,-0.13292071760348434,0.0118409745680891,0.4193333333333333,1.5766666666666669,0.009691286733246107,-0.0234169115972144,0.498,1.8363333333333332,-0.014760162507029972,1,1,-1,-1
-0.2691273899467106,0.642,4.591666666666667,-0.06543477094015594,-0.3686255961365621,0.497,2.458,-0.1562105806239687,-0.0396002093593097,0.4086666666666667,1.4343333333333337,-0.03241092879566757,0.0056686418099913,0.4906666666666667,1.8083333333333331,0.003573061885734292,1,1,-1,-1
-0.3159683712152024,0.648,4.633333333333334,-0.07682353698334017,-0.2814053023255956,0.4973333333333333,2.5506666666666664,-0.11924968349365449,0.0003482741312399,0.4003333333333333,1.4056666666666666,0.00028504617151312326,0.0005939708447859,0.4873333333333333,1.781,0.00037439207801086223,1,1,-1,-1
-0.2588195534413531,0.647,4.678333333333333,-0.06292855661262058,-0.2497783198159884,0.4943333333333333,2.547,-0.10584727912187673,-0.0643484749422405,0.4013333333333333,1.3493333333333335,-0.05266623265900611,-0.0532468550704563,0.49,1.7496666666666667,-0.033562591316341636,-1,-1,1,1
-0.1789867552912269,0.65,4.867333333333334,-0.04351826596364733,0.1707652892205051,0.3643333333333333,1.534333333333333,0.07236433188343444,-0.0547095335674792,0.3906666666666667,1.292,-0.044777207635719,-0.2121065305631893,0.514,1.8376666666666668,-0.13369512230158542,1,-1,-1,1
-0.0583546217172541,0.6436666666666666,4.913666666666667,-0.014188155676477411,-0.0280500485862782,0.3279999999999999,0.9703333333333332,-0.011886625405604737,-0.0692819978868464,0.3873333333333333,1.255,-0.05670409163643151,-0.1864153166108006,0.5223333333333333,1.9473333333333331,-0.11750142009769436,-1,-1,-1,1
-0.037096575652793,0.6416666666666667,4.9126666666666665,-0.009019542496158871,-0.0806663963375723,0.3156666666666666,0.794,-0.03418358556975292,-0.0190737498048314,0.3803333333333333,1.2486666666666666,-0.015610976729481236,-0.1796971651703767,0.525,1.9856666666666667,-0.11326683063888246,-1,-1,-1,1
-0.0083217157217836,0.639,4.905,-0.002023315286459047,-0.0774800428525344,0.3086666666666666,0.7253333333333334,-0.03283332087520203,-0.1168812194056803,0.3853333333333333,1.1953333333333334,-0.09566183969726211,-0.1354079644357964,0.5226666666666666,2.010333333333333,-0.08535043366078393,-1,-1,1,-1
-0.2518798189963389,0.6676666666666666,5.066999999999999,-0.06124125182404097,-0.3696293944555157,0.3643333333333333,0.997,-0.1566359550957268,-0.1900370184523223,0.4026666666666667,1.2833333333333334,-0.1555364573382283,0.0800377511323267,0.4596666666666666,1.671,0.05044944584199122,1,1,1,-1
-0.16999467663888,0.6709999999999999,5.193333333333333,-0.04133196078300892,-0.2866968600132449,0.3786666666666666,1.2286666666666666,-0.12149205978943049,-0.2576124990495416,0.4136666666666667,1.3183333333333336,-0.21084384397593545,0.0002658586386761,0.4386666666666666,1.4023333333333334,0.00016757618503474215,1,1,1,-1
-0.2766893202790355,0.6786666666666666,5.197,-0.06727335444241142,-0.3136733947243488,0.387,1.288,-0.13292376771912903,-0.2118153727817866,0.4166666666666666,1.3916666666666666,-0.17336102702811418,0.0162240396796258,0.429,1.3303333333333334,0.0102263469372394,1,1,1,-1
-0.12119441864085,0.6736666666666666,5.285,-0.029466822476001624,-0.1802884217641154,0.3823333333333333,1.3756666666666668,-0.07639990098006676,-0.0526450965216171,0.4053333333333333,1.4536666666666669,-0.04308756197022595,-0.0819639978291919,0.43,1.2483333333333335,-0.051663598876490545,-1,-1,-1,1
0.0309861093907448,0.6396666666666667,4.917333333333334,0.007533863315478504,-0.2755130122725118,0.4263333333333333,1.7636666666666667,-0.11675273792057479,-0.0620893941628482,0.4066666666666666,1.4523333333333333,-0.050817280154230225,-0.0768531221053727,0.429,1.2406666666666666,-0.04844210846245236,-1,1,1,-1
-0.0869627854398489,0.6356666666666667,4.732666666666666,-0.021143852904385484,-0.3436592158819647,0.4453333333333333,1.91,-0.145630705551472,-0.0487061298606179,0.4056666666666667,1.4523333333333333,-0.03986370103505288,-0.0992513380565849,0.4296666666666667,1.2206666666666666,-0.06256016608653162,-1,1,-1,1
-0.2592676710101953,0.6436666666666666,4.672333333333333,-0.06303751048192854,-0.2820885656947318,0.4503333333333333,2.026,-0.11953922651163937,0.0007299297609841,0.4013333333333333,1.4603333333333337,0.0005974135463385517,-0.1123896883649595,0.4306666666666667,1.215,-0.0708415393505006,1,1,-1,1
-0.3008926210735314,0.6476666666666666,4.6866666666666665,-0.07315806741717451,-0.2363429366241454,0.4493333333333333,2.0576666666666665,-0.10015383560818814,-0.0071012462508759,0.402,1.4563333333333333,-0.005812039641238204,-0.1177267419601226,0.4323333333333333,1.2226666666666666,-0.0742055943432481,1,-1,1,1
0.0464414413389553,0.5413333333333333,3.5986666666666665,0.01129162318538798,0.0471778660779464,0.4083333333333334,1.934,0.019992322643557423,-0.0023623357307123,0.352,1.0813333333333333,-0.0019334618780639785,0.0231296442867409,0.3846666666666667,0.985,0.01457909199446713,-1,-1,-1,-1
-0.0530808454499678,0.513,3.134666666666667,-0.012905906619226717,-0.042144502577984,0.4,1.7646666666666666,-0.01785935997612145,-0.0454921896335372,0.3333333333333333,0.89,-0.03723324050116291,0.038359109999962,0.3633333333333333,0.8140000000000001,0.024178538441073896,-1,-1,-1,-1
-0.1499599214781999,0.507,2.960666666666667,-0.03646077463194198,-0.1193478067554372,0.3993333333333333,1.6823333333333332,-0.05057540872055281,-0.0922325763274145,0.3273333333333333,0.794,-0.07548807221863928,-0.0326596258858342,0.358,0.696,-0.02058603601471767,-1,-1,-1,-1
-0.2745077805784808,0.511,2.884333333333333,-0.06674294187224931,-0.1562344425823882,0.4013333333333333,1.6649999999999998,-0.0662066694365294,-0.1504508128452557,0.3286666666666666,0.7453333333333333,-0.12313698996218872,-0.0636859621380114,0.3596666666666667,0.6786666666666666,-0.040142575876035994,1,1,1,1
-0.3682396731717676,0.5523333333333333,3.315333333333333,-0.08953261379246327,-0.2813372096783195,0.4183333333333333,1.7076666666666669,-0.11922082822131665,-0.2501057766158608,0.3566666666666666,0.8663333333333333,-0.20469994094554222,-0.182163040996255,0.385,0.7756666666666666,-0.11482112304678693,1,1,1,1
-0.4307031393793856,0.5686666666666667,3.466333333333333,-0.10471978074798188,-0.0614382423491417,0.41,1.823,-0.026035369248531736,-0.1897516905999334,0.3663333333333333,1.0016666666666667,-0.15530292976711654,-0.216863731822407,0.3989999999999999,0.862,-0.13669368440373103,1,-1,1,1
-0.1486238355677374,0.5603333333333333,3.632333333333333,-0.036135922986314996,-0.2531905597204975,0.4196666666666667,1.7406666666666666,-0.10729326654732446,-0.1922094471691848,0.37,1.03,-0.15731448916167223,-0.1549150602319382,0.4,0.9316666666666666,-0.09764615860281708,-1,1,1,1
-0.1338018381503918,0.5576666666666666,3.61,-0.03253215004417174,-0.2501261117501943,0.4226666666666666,1.7773333333333334,-0.10599466112830286,-0.1646541421363894,0.371,1.0643333333333334,-0.1347617541178391,-0.2068347007560561,0.4053333333333333,0.9273333333333332,-0.13037217920810135,-1,1,1,1
-0.0580691988523165,0.5496666666666666,3.524,-0.014118758875980913,-0.5969506246210714,0.5646666666666667,3.136,-0.25296670837082263,-0.1946414686549713,0.3829999999999999,1.094,-0.159304985587844,-0.2493000474658209,0.4283333333333333,1.0503333333333331,-0.15713896336541358,-1,1,1,1
-0.1237119490909117,0.551,3.4546666666666668,-0.03007892676002591,-0.3625495221407324,0.5983333333333334,3.788,-0.15363575387088796,-0.2078733287065071,0.3896666666666666,1.1196666666666668,-0.17013464737254222,-0.2062418238153573,0.4366666666666666,1.148,-0.12999847664040554,1,1,1,1
-0.116757647259658,0.552,3.4650000000000003,-0.02838808010384982,-0.3994079006047433,0.613,3.9343333333333335,-0.1692550401089172,-0.1325081357748088,0.389,1.181,-0.10845174363792412,-0.2288475562736942,0.4416666666666666,1.161,-0.1442473362003138,1,1,-1,1
-0.2257588651644599,0.5583333333333333,3.4376666666666664,-0.05489028683654627,-0.3485788076740332,0.6173333333333333,4.041666666666667,-0.14771545576503894,-0.0620756006225668,0.3813333333333333,1.1866666666666668,-0.0508059907833119,-0.1583051019562529,0.44,1.2183333333333333,-0.09978297184348582,1,1,-1,-1
-0.3409298128874276,0.5716666666666667,3.575,-0.0828925819009962,0.0152646007067307,0.5293333333333333,3.3306666666666667,0.00646860164997354,-0.0150986306478411,0.3633333333333333,1.136,-0.012357526658485132,0.0307538303321063,0.3863333333333333,0.981,0.019384773757676683,1,-1,-1,-1
-0.3600665718087938,0.5760000000000001,3.6393333333333335,-0.08754543212484199,-0.0379789049775203,0.502,2.9523333333333333,-0.01609412601886477,0.0017173913621639,0.352,1.072,0.0014056049211341592,0.058342809593522,0.3626666666666666,0.8076666666666666,0.03677467658969731,1,-1,-1,-1
-0.3584844186329294,0.5770000000000001,3.658,-0.08716075247304056,-0.048789753262981,0.494,2.8436666666666666,-0.0206753838192152,-0.0621812954463691,0.3513333333333333,1.005,-0.05089249707870151,-0.0390428029588538,0.3576666666666666,0.6673333333333333,-0.024609484218712466,1,-1,-1,-1
-0.4077795895515637,0.5796666666666667,3.649,-0.09914622232118708,-0.0515191028731623,0.49,2.7936666666666667,-0.021831986322678566,-0.0430687767964346,0.3496666666666667,1.0123333333333333,-0.03524978985338563,0.0116898019783354,0.3506666666666667,0.6576666666666667,0.007368323365740346,1,-1,-1,-1
-0.3631317981185509,0.622,4.237666666666667,-0.08829070142462753,-0.3797839394225044,0.5203333333333333,2.7823333333333333,-0.16093909460066194,-0.1128375871836656,0.361,0.999,-0.09235231487039967,-0.2813995745937152,0.4203333333333333,0.96,-0.1773719575772932,1,1,1,1
-0.2561669263080741,0.6316666666666666,4.457333333333334,-0.062283605354073,-0.296695317871587,0.5283333333333333,2.937,-0.12572905505987636,-0.2050557791243465,0.374,0.9966666666666666,-0.1678286141377911,-0.2206516785624872,0.4466666666666666,1.2333333333333334,-0.13908130538523608,1,1,1,1
-0.1846042945654549,0.6303333333333333,4.511333333333334,-0.04488409645651995,-0.1419487995615438,0.5233333333333333,3.0296666666666665,-0.060152915670482913,-0.1942462113199052,0.3793333333333333,1.0533333333333337,-0.15898148585008864,-0.0404088261991164,0.445,1.3986666666666667,-0.025470516850233955,-1,-1,1,-1
-0.2160960693847622,0.6323333333333333,4.5103333333333335,-0.05254090564345693,-0.1130210446363548,0.5193333333333333,3.008,-0.0478943491456082,-0.1981165403836902,0.38,1.054,-0.16214917010559243,-0.0802411242553176,0.4496666666666666,1.399,-0.050577636117316215,1,-1,1,1
-0.2451429985205946,0.6693333333333333,4.981333333333334,-0.059603282887536344,-0.331463355186838,0.5429999999999999,3.047333333333333,-0.1404625281368765,-0.2236071322254149,0.4283333333333333,1.437,-0.18301203347192807,-0.0239081599269344,0.4106666666666667,1.088666666666667,-0.01506980646446955,1,1,1,-1
-0.2502673106496624,0.68,5.122333333333333,-0.060849191713307695,-0.3004770457498482,0.551,3.1686666666666667,-0.12733161851129274,-0.2113467768575692,0.4463333333333333,1.6116666666666668,-0.17297750306752227,0.0316946354546626,0.3903333333333333,0.9636666666666668,0.019977782636696795,1,1,1,-1
-0.2206152433398776,0.6829999999999999,5.195333333333334,-0.053639683113302146,-0.2406619394109546,0.5496666666666666,3.208666666666667,-0.10198407729545844,-0.1801685265104107,0.4516666666666666,1.6903333333333337,-0.14745955585652637,-0.0546352612122095,0.3893333333333333,0.8670000000000001,-0.03443773235246672,1,-1,1,-1
-0.0365959951644248,0.6746666666666666,5.258333333333334,-0.00889783296076015,-0.2501692530996542,0.55,3.2063333333333333,-0.1060129429169759,-0.1924913920983717,0.4556666666666667,1.715666666666667,-0.1575452479675478,-0.0986532796256804,0.39,0.8283333333333334,-0.062183197518656946,-1,1,1,1
-0.0343109230048019,0.6673333333333333,5.164333333333333,-0.008342247840359515,-0.0655165318777806,0.5276666666666666,3.116,-0.027763605111418812,-0.003220784215711,0.4336666666666666,1.694,-0.002636062020138747,-0.2710053490781396,0.436,1.0533333333333337,-0.1708202627857878,-1,-1,-1,1
-0.1033287798972049,0.6686666666666666,5.114000000000001,-0.025123028337762962,-0.2074044583778995,0.5273333333333333,2.9683333333333333,-0.08789072491647837,0.0243930340987355,0.4216666666666666,1.6093333333333333,0.019964563422151284,-0.2137408673624998,0.4516666666666666,1.245,-0.13472527850510083,1,-1,-1,1
-0.1284242818064873,0.67,5.104666666666666,-0.031224668231745113,-0.2548085716939852,0.53,2.949666666666667,-0.10797892319321134,-0.0415386327540618,0.4206666666666667,1.529,-0.03399743815103785,-0.2197287673105916,0.4593333333333333,1.3003333333333331,-0.13849957538207178,1,1,-1,1
-0.1207871781839857,0.6703333333333333,5.110666666666666,-0.029367807336673903,-0.2755594563391246,0.5316666666666666,2.9433333333333334,-0.11677241928477783,-0.1265192540438473,0.4283333333333333,1.5063333333333333,-0.10355012259883649,-0.1717564891565304,0.4603333333333333,1.35,-0.10826165871885914,1,1,1,1
0.1289688258028141,0.6453333333333333,4.997333333333334,0.0313570669135498,-0.3416644753929931,0.544,3.0396666666666667,-0.1447854045923358,-0.0389189812055414,0.418,1.5026666666666666,-0.03185337524878973,-0.1794718794256815,0.4703333333333333,1.4303333333333332,-0.11312482838600578,-1,1,-1,1
-0.0369119812253675,0.6446666666666667,4.825666666666667,-0.008974660798767133,-0.2554225870979905,0.544,3.130333333333333,-0.10823912135572905,-0.0107682068496248,0.4123333333333333,1.4846666666666666,-0.008813276270676086,-0.1120427626334483,0.47,1.4996666666666667,-0.07062286490431169,-1,1,-1,-1
-0.0614908701324239,0.6476666666666666,4.851,-0.014950693063321233,-0.146769930099385,0.536,3.143,-0.06219594146270467,-0.0242190469698395,0.41,1.4549999999999998,-0.019822163052626844,-0.1118941636897699,0.4693333333333333,1.499,-0.07052919992428387,1,-1,-1,-1
0.0097028505436211,0.6426666666666666,4.853666666666666,0.0023591199799995475,-0.1333471175000196,0.5333333333333333,3.127,-0.0565078249245986,-0.0547866959268561,0.4106666666666667,1.4323333333333332,-0.04484036143656835,-0.1046933664639344,0.4693333333333333,1.5083333333333333,-0.06599038886919384,-1,-1,1,1
-0.255891714362578,0.6936666666666667,5.259333333333333,-0.062216691203799794,-0.0644155214124615,0.53,3.0683333333333334,-0.027297035546355708,-0.2308107692087295,0.4656666666666667,1.6566666666666667,-0.18890787516351143,-0.1927543587591647,0.519,1.7306666666666668,-0.12149704914810665,1,-1,1,1
-0.2488039407695224,0.7093333333333334,5.468999999999999,-0.06049339265128489,-0.0467913360987513,0.5293333333333333,3.045333333333333,-0.0198285248142383,-0.216180763286294,0.4893333333333333,1.837,-0.1769338960380506,-0.1619289479497443,0.5423333333333333,1.8916666666666664,-0.10206715673876232,1,-1,1,1
-0.1431727027695375,0.71,5.572,-0.03481055203063037,-0.0595128364664536,0.53,3.0283333333333333,-0.02521944986034012,-0.2042846677620946,0.5016666666666666,1.938,-0.16719749536696066,-0.1164570484075107,0.5516666666666666,1.9833333333333332,-0.07340528030128411,1,1,1,1
-0.2320585307081142,0.7146666666666667,5.546333333333333,-0.056421967324103615,-0.0385711045549124,0.53,3.042666666666667,-0.016345079400288176,-0.2407707926962361,0.509,1.959,-0.19705969095639592,-0.0304850704554175,0.5513333333333333,2.056,-0.01921536886246548,1,1,1,-1
0.0049641840960426,0.6493333333333333,4.926666666666667,0.001206975809090378,-0.0356293118306672,0.4896666666666667,2.6526666666666667,-0.015098450966598327,0.0536054734646347,0.447,1.781,0.0438735858125425,-0.1573550929612994,0.5773333333333334,2.2423333333333333,-0.09918416157380354,-1,-1,-1,1
0.0227441796145271,0.627,4.65,0.00552994692808128,-0.0589721217821219,0.476,2.4926666666666666,-0.024990313968322277,0.0344514082902456,0.4213333333333333,1.5613333333333337,0.02819687469008588,-0.1573619399454524,0.586,2.3526666666666665,-0.0991884773691791,-1,-1,-1,1
-0.0274363846628933,0.621,4.527,-0.006670794623311709,0.0687486237038212,0.4629999999999999,2.478333333333333,0.029133252108445966,-0.0534566010025734,0.4146666666666667,1.4243333333333332,-0.04375174062925762,-0.1729299302081064,0.5896666666666667,2.382,-0.10900130282358138,-1,-1,-1,1
-0.1600627733694661,0.6256666666666667,4.461,-0.03891714965745768,-0.010278964321094,0.4623333333333333,2.3913333333333333,-0.004355864057297601,-0.0267479057542991,0.4106666666666667,1.4183333333333332,-0.021891916302003284,-0.1328457305121757,0.5893333333333333,2.423,-0.08373540475585502,1,-1,-1,-1
-0.215412351481353,0.5993333333333333,4.006,-0.05237466866398738,-0.2803863591051012,0.5003333333333333,2.549,-0.11881789114454881,-0.1297200860157987,0.4263333333333333,1.4143333333333332,-0.10616985463581938,-0.098698427143812,0.6143333333333333,2.590333333333333,-0.062211654930798804,-1,1,1,1
-0.0479888959339667,0.584,3.951,-0.01166786633546242,-0.2242850918569634,0.5106666666666667,2.719333333333333,-0.09504414449640383,-0.2160611660624036,0.4426666666666666,1.4493333333333331,-0.17683601127505605,-0.0034326938439099,0.6226666666666667,2.7136666666666667,-0.0021636977516291556,-1,1,1,1
-0.0733249894877703,0.5793333333333333,3.858333333333333,-0.017828002910709444,-0.2608462170385088,0.516,2.744,-0.11053746523357534,-0.0762586402749616,0.44,1.5596666666666663,-0.06241414881371456,-0.0621212303913978,0.6316666666666666,2.7136666666666667,-0.039156293173295935,-1,1,-1,1
-0.2171158777378687,0.586,3.798,-0.05278885857757335,-0.2924914272030925,0.5203333333333333,2.756,-0.123947593845333,-0.0607059965143426,0.439,1.557,-0.049685033547274646,-0.0889678830199018,0.64,2.7336666666666667,-0.056078292213239365,1,1,-1,1
-0.2722135494632218,0.589,3.8156666666666665,-0.06618512987273312,-0.0485899908357549,0.496,2.741333333333333,-0.020590731518694318,-0.0564521161522533,0.4166666666666666,1.4203333333333332,-0.04620343040043289,0.1102406208559809,0.6063333333333333,2.7656666666666667,0.0694869377609863,1,-1,-1,-1
-0.3598264104062707,0.5943333333333333,3.814,-0.08748704005123746,-0.1097484126471313,0.4896666666666667,2.617,-0.0465075226512923,-0.0087192892089009,0.4026666666666667,1.3686666666666667,-0.007136332516183594,0.0632267644084949,0.5913333333333334,2.6373333333333333,0.0398531340731584,1,-1,-1,-1
-0.3960249514161011,0.5973333333333334,3.8243333333333336,-0.09628823728283512,-0.0927282287510276,0.4853333333333333,2.5863333333333336,-0.03929496650597211,-0.0626246009243027,0.3986666666666666,1.2866666666666666,-0.05125532198575362,0.0164889747440044,0.5873333333333334,2.569666666666667,0.010393340974339653,1,-1,-1,-1
-0.3494309079207847,0.596,3.8513333333333337,-0.0849595108982951,-0.164419284341617,0.489,2.5586666666666664,-0.06967511790273624,-0.0982529914852103,0.4003333333333333,1.2666666666666666,-0.08041550190036657,0.0539513806097948,0.5813333333333334,2.561,0.03400666829924429,-1,1,1,-1
-0.1247634204789074,0.573,3.798666666666666,-0.03033457814295371,-0.0630661364329059,0.469,2.466,-0.026725213585670284,-0.0332131383155327,0.3813333333333333,1.2213333333333334,-0.02718340833145922,0.0822446699922223,0.527,2.2276666666666665,0.05184051233155184,-1,-1,-1,-1
-0.1643426017511533,0.5676666666666667,3.698333333333333,-0.03995773341176947,-0.0119156356876919,0.4593333333333333,2.4166666666666665,-0.00504942789862176,-0.0278951308061843,0.371,1.1563333333333332,-0.022830866627540285,0.0339285168758292,0.505,2.018333333333333,0.0213858441849061,-1,-1,-1,-1
-0.0451980524192667,0.5596666666666666,3.7066666666666666,-0.010989309588970085,-0.0681872537965371,0.4589999999999999,2.357666666666667,-0.028895363258402067,-0.1366296104597615,0.373,1.0666666666666669,-0.11182497889875599,-0.0040028151975601,0.499,1.9303333333333328,-0.002523057003325092,-1,-1,1,-1
-0.1606157583026806,0.563,3.6366666666666654,-0.039051600641600966,-0.1453125148588272,0.462,2.316333333333333,-0.06157834007168946,-0.1433469286611219,0.3746666666666667,1.076,-0.11732279129531978,0.0319030400404338,0.4913333333333333,1.9006666666666665,0.020109144346819114,1,1,1,-1
-0.1119087601324633,0.5493333333333333,3.503333333333333,-0.02720913723019627,-0.0351705052713899,0.4376666666666666,2.142333333333333,-0.014904024861167925,-0.0404335918619283,0.363,1.0726666666666669,-0.03309301359746362,-0.2162083470882998,0.5333333333333333,2.0113333333333334,-0.1362805818842169,-1,-1,-1,1
-0.1314475597635427,0.5456666666666667,3.4346666666666668,-0.03195973834351454,-0.0811006478669611,0.431,2.0196666666666667,-0.034367606115948364,-0.013283381375424,0.3553333333333333,1.0336666666666667,-0.010871829591056204,-0.1939094504035674,0.5493333333333333,2.168333333333333,-0.12222512724291079,-1,-1,-1,1
-0.0853081357594769,0.541,3.420666666666667,-0.02074154668485583,-0.0937047721726047,0.429,1.9866666666666668,-0.039708791309479685,-0.0033843389315066,0.351,1.0096666666666667,-0.0027699239449520464,-0.1230579167008758,0.5513333333333333,2.261,-0.07756594377277112,-1,-1,-1,1
-0.0940598004998141,0.541,3.4106666666666663,-0.022869398397542512,-0.1138004288720304,0.43,1.9766666666666663,-0.048224624810836156,-0.0606301471148975,0.3543333333333333,0.978,-0.04962295434303853,-0.1120100284019081,0.5526666666666666,2.2789999999999995,-0.07060223184281379,1,1,1,1
-0.4175378271734025,0.57,3.502333333333333,-0.10151880893784869,-0.0784757576313723,0.4039999999999999,1.7336666666666667,-0.03325526982657249,-0.0480963289251961,0.3503333333333333,0.9846666666666668,-0.039364607342942365,0.0889272779281897,0.488,1.9633333333333332,0.05605269798618704,1,-1,-1,-1
-0.3651968269747501,0.5766666666666667,3.657333333333333,-0.0887927859215528,-0.0445508912672814,0.3933333333333333,1.6556666666666666,-0.018879102984479555,-0.0612471009543825,0.3493333333333333,0.973,-0.050127902354306086,0.0094152149388158,0.4643333333333333,1.684,0.005934604226462932,1,-1,-1,-1
-0.1620634556198927,0.5673333333333334,3.734,-0.039403589126909756,-0.1030296437984226,0.3916666666666666,1.582,-0.043660344392552494,-0.1027295224663374,0.3503333333333333,0.943,-0.08407933421914196,-0.0683169772124816,0.4593333333333333,1.5646666666666669,-0.043061600222517996,-1,-1,1,-1
-0.1006284081883643,0.5623333333333334,3.7256666666666662,-0.02446646861615213,-0.07766117285311,0.39,1.5893333333333333,-0.03291007740772412,-0.1286847008226065,0.3523333333333333,0.934,-0.10532244003080662,-0.1000413803789557,0.4593333333333333,1.5326666666666668,-0.06305814606212377,-1,-1,1,1
-0.1307775167350335,0.544,3.4126666666666665,-0.03179682622929521,-0.3400813008389707,0.437,1.834,-0.14411451082124424,-0.1802583024066213,0.359,0.909,-0.14753303325037667,-0.2672657356011136,0.5103333333333333,1.777,-0.16846310725717617,-1,1,1,1
-0.1557210045212316,0.542,3.3513333333333337,-0.03786150589665138,-0.2527134827506052,0.4493333333333333,2.0556666666666668,-0.10709109808357624,-0.1891694353260364,0.363,0.9223333333333332,-0.15482638091728726,-0.1869162819830161,0.5276666666666666,1.988,-0.11781718890749655,-1,1,1,1
-0.1609071524054619,0.54,3.317,-0.039122449269726786,-0.2130561390015279,0.4506666666666667,2.1083333333333334,-0.0902857086641375,-0.1979951139089295,0.3663333333333333,0.9376666666666666,-0.16204978818587404,-0.1390286943918179,0.5329999999999999,2.074666666666667,-0.08763265445335447,-1,1,1,1
-0.3067434415716432,0.5473333333333333,3.2676666666666665,-0.0745806171590708,-0.2322826438646519,0.4536666666666666,2.122333333333333,-0.098433226143975,-0.051363391569708,0.3563333333333333,1.0003333333333333,-0.0420385461037577,-0.2019455291257657,0.54,2.0716666666666668,-0.12729043345831462,1,1,-1,1
-0.2648171755627584,0.5433333333333333,3.2983333333333333,-0.06438679923065167,-0.00171876044935,0.4063333333333333,1.846666666666667,-0.0007283503114282162,-0.0707770901359035,0.3493333333333333,0.9653333333333334,-0.05792775507688128,0.0818285485432592,0.4626666666666666,1.744,0.051578222397037736,-1,-1,-1,-1
-0.2331551630796062,0.5396666666666667,3.289,-0.056688599003801285,-0.0078598500082525,0.39,1.6656666666666666,-0.003330728376636051,-0.2102777608887016,0.357,0.901,-0.17210256323743137,-0.0154141832825029,0.4379999999999999,1.43,-0.009715877741535822,-1,-1,1,-1
-0.1675472397666175,0.5346666666666667,3.292,-0.04073689882681525,-0.1140080400858267,0.3896666666666666,1.5596666666666663,-0.0483126031514372,-0.1955625628145939,0.3583333333333333,0.9326666666666666,-0.1600588582997471,-0.0091609016029823,0.425,1.3206666666666669,-0.005774305284007435,-1,-1,1,-1
-0.2641112941803007,0.5386666666666666,3.2506666666666666,-0.06421517349392832,-0.1057126316096934,0.3883333333333333,1.554,-0.04479730039397562,-0.1820930316841886,0.3573333333333333,0.9393333333333334,-0.14903467379563254,0.0111244239514267,0.4196666666666667,1.293,0.007011953930751784,1,-1,-1,-1
-0.3528338753953566,0.5483333333333333,3.268,-0.08578689750231003,-0.1641285043795948,0.3963333333333333,1.5646666666666669,-0.0695518955677238,-0.2171822033737653,0.3743333333333333,1.022333333333333,-0.17775352815346843,-0.2927682126316113,0.4716666666666666,1.4323333333333332,-0.1845378446852631,1,1,1,1
-0.3320258466543002,0.5506666666666667,3.306666666666666,-0.08072770009153438,-0.2779900950873279,0.4083333333333334,1.5736666666666668,-0.11780243861637979,-0.1814072487216542,0.3803333333333333,1.095,-0.14847339234971113,-0.2281545153004505,0.4916666666666666,1.655,-0.14381049817636515,1,1,1,1
-0.2912596629041601,0.5503333333333333,3.3366666666666664,-0.0708159408450195,-0.2257584552271974,0.4103333333333333,1.643333333333333,-0.0956685041446391,-0.2347501361265318,0.3879999999999999,1.100666666666667,-0.1921320636902542,-0.2174393698516807,0.4993333333333333,1.7213333333333334,-0.13705652092989004,-1,1,1,1
-0.2442859801917389,0.5476666666666666,3.3483333333333336,-0.059394910198114825,-0.2447367186759856,0.411,1.6326666666666665,-0.1037108256319174,-0.1404132130158666,0.3853333333333333,1.1726666666666667,-0.11492168154303631,-0.1565520892305023,0.5,1.79,-0.09867801175506627,-1,1,-1,1
-0.268920690870241,0.5766666666666667,3.672333333333333,-0.0653845147892491,-0.355285459116798,0.447,1.8836666666666664,-0.1505574990927322,-0.2205335894874585,0.4143333333333333,1.2666666666666666,-0.1804964817503075,-0.2118710445168266,0.5863333333333334,2.337333333333333,-0.13354669058811963,1,1,1,1
-0.3858704827304628,0.5920000000000001,3.744333333333333,-0.09381931231538644,-0.2986276926364262,0.457,2.0326666666666666,-0.1265479276155597,-0.1242443484772966,0.4233333333333333,1.4043333333333332,-0.10168821824208568,-0.0976006454520188,0.621,2.6623333333333337,-0.06151970048151791,1,1,1,1
-0.2431141196792881,0.591,3.867,-0.05910998778935809,-0.199482214204028,0.4566666666666666,2.121,-0.08453355608388635,-0.1970258441469012,0.4336666666666666,1.4036666666666666,-0.16125648598497275,-0.0458705466865172,0.6353333333333333,2.793,-0.028913151957230755,-1,-1,1,1
-0.1278571565554287,0.585,3.9016666666666655,-0.031086779216046096,-0.0922599769957868,0.4496666666666666,2.1496666666666666,-0.039096537858230404,-0.1639713435088778,0.4366666666666666,1.4583333333333333,-0.1342029152112752,-0.0358975212483421,0.6436666666666666,2.8586666666666667,-0.022626948264523508,-1,-1,1,1
-0.3639294384444689,0.615,4.062333333333333,-0.08848463713674294,-0.2700498471239343,0.4679999999999999,2.164333333333333,-0.11443764041012475,-0.0438984983292922,0.423,1.451,-0.03592887832177418,-0.0714601383809401,0.6506666666666666,2.8593333333333333,-0.04504279955530074,1,1,-1,1
-0.2538012799116655,0.6193333333333333,4.229666666666667,-0.06170842967201012,-0.2721535753528981,0.4753333333333333,2.244,-0.11532912654555773,-0.0647435214883034,0.4193333333333333,1.3983333333333334,-0.05298955987577015,0.0008731682226819,0.6506666666666666,2.930333333333333,0.0005503759455748427,1,1,-1,1
-0.1942721866965397,0.6173333333333333,4.266,-0.04723471676014989,-0.2368569559141979,0.476,2.291333333333333,-0.10037165892971699,-0.1231562089772668,0.421,1.36,-0.10079762669154056,0.0674905241835861,0.6416666666666667,2.94,0.04254066982739382,-1,1,1,-1
-0.2115080572488628,0.6176666666666667,4.261,-0.05142539107898737,-0.0505180043263768,0.4653333333333333,2.3593333333333333,-0.021407755919542807,-0.1228557415014388,0.4216666666666666,1.3706666666666665,-0.10055170804307802,0.0556948271034598,0.6403333333333333,2.927,0.03510559859421403,1,-1,1,-1
-0.1956583543683017,0.644,4.671333333333333,-0.04757174512468892,-0.2725375473303844,0.4863333333333333,2.4040000000000004,-0.11549184038359585,-0.0128073296307211,0.396,1.3210000000000002,-0.010482203388310088,0.1353741130392665,0.5536666666666666,2.426333333333333,0.08532909642714417,1,1,-1,-1
-0.2014765616985121,0.6503333333333333,4.773666666666667,-0.048986365405478766,-0.1741632484477913,0.489,2.55,-0.07380426765944688,-0.0188412951808003,0.3833333333333333,1.232,-0.015420723435632815,0.0591883769899719,0.518,2.0926666666666667,0.03730765516505015,1,1,-1,-1
-0.3286195319425768,0.6593333333333333,4.787999999999999,-0.07989949965100754,-0.0707402416234255,0.4826666666666666,2.583333333333333,-0.029977229832356466,-0.0450129109306614,0.3793333333333333,1.18,-0.03684097318329997,-0.0225315910851415,0.5073333333333333,1.9326666666666663,-0.014202126722731351,1,-1,-1,-1
-0.2488744223855992,0.6576666666666666,4.847,-0.06051052932549851,-0.0990794489617008,0.483,2.5623333333333336,-0.04198639056110581,-0.1202660703033209,0.3816666666666666,1.128,-0.09843218266267346,0.0119996441300473,0.4993333333333333,1.903333333333333,0.007563623266489832,-1,1,1,-1
-0.0191922761669927,0.6093333333333333,4.468333333333334,-0.004666348508994378,0.1392563555341581,0.3473333333333333,1.3453333333333333,0.05901195245679537,-0.2221734633660588,0.3989999999999999,1.2416666666666667,-0.18183864221796914,0.0296023141532151,0.4486666666666666,1.546,0.018658949352551878,-1,-1,1,-1
-0.0070695923987775,0.5926666666666667,4.266333333333333,-0.001718878035215484,0.0210881652305997,0.304,0.7859999999999999,0.008936423757578114,-0.1840178898297666,0.4003333333333333,1.3163333333333334,-0.15061008062573364,0.0905333835959998,0.4233333333333333,1.395,0.05706505952506559,-1,-1,1,-1
-0.0859983873745813,0.5906666666666667,4.166,-0.020909372250044023,-0.0445202592788643,0.29,0.5623333333333334,-0.01886612222365759,-0.1488791151435968,0.4,1.3563333333333332,-0.12185062852317262,0.0701059196839082,0.4133333333333333,1.2876666666666667,0.04418920757092364,-1,-1,-1,-1
-0.1832225895634449,0.595,4.137,-0.04454815313119995,0.060672060522127,0.2789999999999999,0.5223333333333333,0.025710688300393886,-0.1026849540355245,0.3956666666666667,1.366,-0.08404285703225375,-0.012991499177323,0.413,1.2049999999999998,-0.008188809966299929,1,-1,-1,-1
-0.3388508826714131,0.6093333333333333,4.140666666666666,-0.08238711747200438,-0.4142818269226687,0.3633333333333333,0.9573333333333331,-0.17555808767434045,-0.0168452831830741,0.376,1.2446666666666668,-0.013787080488278213,-0.2619419731270771,0.4456666666666667,1.2336666666666667,-0.1651074299322913,1,1,-1,1
-0.2658896498633956,0.611,4.224,-0.06464755719443713,-0.3807188078400947,0.392,1.292,-0.16133525900120643,-0.0436452001514535,0.3696666666666667,1.1563333333333332,-0.03572156554896753,-0.1206267327225387,0.4503333333333333,1.411,-0.07603351835211865,1,1,-1,1
-0.1832090445691951,0.6083333333333334,4.262333333333333,-0.0445448598447147,-0.3308151148369427,0.4013333333333333,1.4409999999999998,-0.14018782664435314,-0.0907924627589595,0.371,1.1153333333333333,-0.07430940627014987,-0.2028082822356904,0.4589999999999999,1.401,-0.12783424454343864,-1,1,1,1
-0.084302447160752,0.602,4.270666666666667,-0.020497026782560785,-0.255190825746836,0.4006666666666667,1.5096666666666667,-0.10814090903512659,-0.137899638257005,0.375,1.102,-0.11286443755745879,-0.1896759551525388,0.4606666666666667,1.4276666666666666,-0.11955666784259622,-1,-1,1,1
-0.0806633152324374,0.58,3.9643333333333337,-0.019612219910256096,-0.153725628201109,0.3933333333333333,1.532,-0.0651435220173464,-0.2226622315338657,0.3876666666666666,1.1236666666666666,-0.18223867622134124,-0.2019406540262063,0.4716666666666666,1.5076666666666665,-0.12728736058248147,-1,-1,1,1
-0.0399833597296028,0.5710000000000001,3.883333333333333,-0.009721425923398074,-0.0791373836918265,0.3866666666666666,1.5366666666666666,-0.033535643713092325,-0.171515105135102,0.3903333333333333,1.2,-0.14037713309736224,-0.144885336000532,0.4726666666666667,1.5753333333333337,-0.09132421649095197,-1,-1,1,1
-0.2121913037071703,0.5753333333333334,3.7723333333333335,-0.05159151343280605,-0.161537963263719,0.387,1.458,-0.06845411522885848,-0.1631870343364039,0.3903333333333333,1.2093333333333334,-0.13356099464686122,-0.1019718006612357,0.47,1.5953333333333333,-0.0642749297936176,1,1,1,-1
-0.3359149650210038,0.5846666666666667,3.773,-0.08167328786517122,-0.2764764876077714,0.396,1.437,-0.11716102492808367,-0.1669810917165295,0.3906666666666667,1.2046666666666668,-0.136666254078148,-0.0821717338449841,0.4696666666666667,1.6073333333333333,-0.05179453917316145,1,1,1,-1
-0.0867026074044652,0.5246666666666667,3.2456666666666667,-0.021080594050827833,-0.274204403482891,0.396,1.477666666666667,-0.11619819547702574,0.0106619402426921,0.3329999999999999,0.9323333333333332,0.008726301997398836,0.0482133375571205,0.4053333333333333,1.2073333333333334,0.03038986137839133,-1,1,-1,-1
-0.0483549585660352,0.5023333333333333,2.9993333333333334,-0.011756869630459247,-0.2562231038692286,0.3933333333333333,1.4763333333333333,-0.10857835224730285,-0.1042856866528165,0.3153333333333333,0.677,-0.08535298219874499,0.034249545761987,0.381,0.9756666666666668,0.021588195315176566,-1,-1,-1,-1
-0.1188871428052604,0.499,2.889,-0.02890583882499733,-0.2120140502118332,0.39,1.4866666666666668,-0.08984410803573287,-0.0772359314102169,0.3033333333333333,0.603,-0.0632140161353743,-0.0474483856121732,0.376,0.8506666666666667,-0.02990769638534272,-1,-1,-1,-1
-0.1465551703588836,0.4983333333333333,2.8526666666666665,-0.03563295435826112,-0.2133023590650289,0.3896666666666666,1.481666666666667,-0.09039004807920761,-0.2211641986458882,0.31,0.5173333333333333,-0.18101260600476063,-0.0314104142612458,0.3703333333333333,0.8133333333333334,-0.01979863215456093,-1,-1,1,-1
-0.398109451483065,0.5329999999999999,3.046666666666667,-0.09679505594753338,-0.3877254979063236,0.4073333333333333,1.4956666666666665,-0.16430444815944473,-0.2436884625454165,0.3373333333333333,0.724,-0.19944766797118968,0.0639161727344406,0.3486666666666667,0.7043333333333333,0.04028768236456796,1,1,1,-1
-0.3258807213676022,0.5403333333333333,3.2133333333333334,-0.07923359402669548,-0.3319624134928975,0.411,1.59,-0.14067401151885495,-0.1783686183635671,0.3453333333333333,0.8573333333333333,-0.14598641478656949,0.0598663547144631,0.3389999999999999,0.6140000000000001,0.03773499851253185,1,1,1,-1
-0.3913740303236297,0.547,3.236333333333333,-0.09515742723631081,-0.2392033202008623,0.407,1.6346666666666667,-0.10136596570444081,-0.2354216002714636,0.3523333333333333,0.8596666666666667,-0.19268162585021062,-0.0017738359257885,0.3396666666666667,0.557,-0.001118085381018424,1,-1,1,1
-0.4010961357358633,0.5496666666666666,3.2616666666666663,-0.0975212287833459,-0.2478440274447289,0.4053333333333333,1.6056666666666668,-0.10502759395194344,-0.1509888888316293,0.3513333333333333,0.9336666666666666,-0.12357738012080574,-0.1219909230534092,0.3466666666666666,0.4973333333333333,-0.07689339566303452,1,-1,-1,1
-0.3108684851682888,0.5436666666666666,3.2183333333333333,-0.07558356703688929,-0.5605465693378591,0.5366666666666666,2.853,-0.2375399483398916,-0.1503637804107999,0.3466666666666666,0.8596666666666667,-0.12306575796413372,-0.2425126430726276,0.3929999999999999,0.7703333333333333,-0.152860722341675,-1,1,-1,1
-0.2609017858094122,0.5406666666666667,3.207333333333333,-0.06343482391627593,-0.4305172100086967,0.5713333333333334,3.4123333333333337,-0.18243807280044508,-0.1578323221248732,0.349,0.8563333333333334,-0.12917841185204543,-0.2472509607638782,0.414,0.9406666666666668,-0.15584738174133356,-1,1,1,1
-0.2609331682214328,0.5396666666666667,3.194666666666667,-0.06344245413534254,-0.2117920449061237,0.5746666666666667,3.674666666666667,-0.08975002998453419,-0.151832009503839,0.3483333333333334,0.855,-0.12426743516130313,-0.2191451012225724,0.4206666666666667,1.0273333333333334,-0.13813167860485415,-1,1,-1,1
-0.2537609042927058,0.5393333333333333,3.201,-0.06169861287343486,-0.1371152955222498,0.5706666666666667,3.7,-0.058104646422932615,-0.1700411191193868,0.3496666666666667,0.8493333333333334,-0.1391707441268473,-0.1581244698561397,0.42,1.084,-0.09966911570406331,-1,-1,1,-1
-0.3915274338655292,0.5483333333333333,3.212333333333333,-0.09519472528177392,0.0599944382119748,0.495,2.946,0.02542353576507885,-0.122922499791451,0.3436666666666667,0.8613333333333333,-0.10060634659724509,-0.1967194244575396,0.426,1.12,-0.12399631186326444,1,-1,-1,1
-0.3744812878015637,0.5503333333333333,3.2663333333333333,-0.09105017996689949,-0.0214394514931126,0.475,2.6246666666666667,-0.00908528653761153,-0.0872900798696417,0.34,0.87,-0.0714428688382169,-0.2460500858365821,0.4306666666666667,1.1193333333333333,-0.1550904454987414,1,-1,-1,1
-0.3210429042193454,0.5483333333333333,3.2963333333333336,-0.07805734267223756,0.0242543793297329,0.4629999999999999,2.5276666666666667,0.01027815408772633,-0.0980849242807228,0.3386666666666666,0.85,-0.08027794671352131,-0.2190189652451351,0.432,1.1616666666666666,-0.138052172495894,-1,-1,-1,1
-0.1193158525842408,0.5373333333333333,3.352333333333333,-0.02901007394648735,-0.0829976883351339,0.4639999999999999,2.436666666666667,-0.035171505237730064,-0.1108037471231744,0.3389999999999999,0.8423333333333333,-0.09068771141378033,-0.1501502520354234,0.4276666666666666,1.1933333333333331,-0.09464280169115016,-1,1,1,-1
-0.3834447587583787,0.596,3.88,-0.09322952956414438,-0.2820451152241023,0.489,2.5253333333333337,-0.11952081372827177,-0.1299162122592018,0.34,0.8283333333333334,-0.10633037484045321,0.039744901485696,0.3966666666666666,1.0910000000000002,0.025052031405565663,1,1,1,-1
-0.2837393029600141,0.609,4.162333333333334,-0.06898746463369758,-0.271918225142246,0.4946666666666667,2.602333333333333,-0.11522939339234958,-0.1453940416529745,0.341,0.8206666666666667,-0.11899825802867994,-0.0568118222915411,0.3893333333333333,0.9263333333333332,-0.035809663706609624,1,1,1,-1
-0.3571088797190684,0.6173333333333333,4.208,-0.08682630835062854,-0.1249405333551081,0.4906666666666667,2.6966666666666668,-0.05294540982346605,-0.1755355053202671,0.345,0.8230000000000001,-0.14366764358303072,-0.0728459732228107,0.3893333333333333,0.909,-0.0459163198480599,1,-1,1,1
-0.3528679953882845,0.6193333333333333,4.244666666666666,-0.08579519332802349,-0.1312452001816493,0.4896666666666667,2.680333333333333,-0.05561710618947159,-0.1887234188594211,0.347,0.8283333333333334,-0.15446133719213923,-0.0278144379774984,0.3836666666666666,0.9036666666666666,-0.017532014112331514,1,-1,1,-1
-0.0242255023086235,0.616,4.474666666666667,-0.005890110979744122,-0.3046381002617919,0.5173333333333333,2.801,-0.12909492726719884,-0.2303154439351888,0.3896666666666666,1.1116666666666668,-0.18850247447419288,-0.2889744243661556,0.4366666666666666,1.0799999999999998,-0.18214654166979413,-1,1,1,1
-0.0500281089711114,0.6156666666666667,4.425666666666667,-0.012163674056891907,-0.3118509037602797,0.5273333333333333,2.899,-0.13215146005882836,-0.2005378431951314,0.406,1.2660000000000002,-0.1641308937955436,-0.175297367979879,0.4516666666666666,1.3056666666666668,-0.11049354769505287,-1,1,1,1
-0.1117181366708717,0.6193333333333333,4.4093333333333335,-0.02716278965276264,-0.1499899256032644,0.5246666666666667,3.018333333333333,-0.06356046246325188,-0.1524338423932538,0.4116666666666666,1.3553333333333333,-0.12476000737850351,-0.208180636843182,0.4613333333333333,1.3476666666666666,-0.13122055049257159,1,-1,1,1
-0.2189015333892863,0.6253333333333333,4.389333333333334,-0.0532230171689811,-0.0453313497008665,0.5173333333333333,3.030333333333333,-0.019209833857053132,-0.1191726011372571,0.411,1.3806666666666667,-0.09753722902846446,-0.2352976809025364,0.4679999999999999,1.3766666666666665,-0.14831298282997576,1,-1,-1,1
-0.3466002462686885,0.6463333333333334,4.515333333333333,-0.08427127289750791,-0.3917431802270972,0.5623333333333334,3.205,-0.1660070008163096,-0.0525583583470798,0.4006666666666667,1.3253333333333337,-0.04301657081022256,-0.1977468413361216,0.491,1.5753333333333333,-0.1246439139190428,1,1,-1,1
-0.0693967812399245,0.6373333333333333,4.66,-0.016872910948669023,-0.3164155668955786,0.5733333333333334,3.4193333333333333,-0.13408580397360553,-0.0852458104164761,0.3983333333333334,1.268333333333333,-0.06976972940896456,-0.1617309195330294,0.4983333333333333,1.6676666666666666,-0.1019423353420727,-1,1,-1,1
-0.0151891764120506,0.6316666666666666,4.634666666666666,-0.0036930476659731704,-0.3466067664151744,0.5796666666666667,3.474333333333333,-0.1468797739423729,-0.0459784991308358,0.3929999999999999,1.2636666666666667,-0.03763126219712388,-0.1375946088109343,0.5,1.708,-0.08672872072430762,-1,1,-1,1
0.0026897834702328,0.6306666666666667,4.637666666666666,0.0006539853312148998,-0.2936822230823934,0.5783333333333334,3.509,-0.12445221131536162,-0.0471325803336031,0.3923333333333333,1.2556666666666667,-0.03857582396314686,-0.1554265422746363,0.5036666666666667,1.7193333333333334,-0.09796855628699971,-1,-1,-1,1
-0.2156534924430069,0.6476666666666666,4.664666666666666,-0.05243329890445914,-0.0512241258230585,0.54,3.252333333333333,-0.021706985409148977,-0.1745482966095606,0.407,1.238,-0.14285965918732071,-0.1337944854072656,0.5323333333333333,1.9566666666666663,-0.08433342454051923,1,-1,1,1
-0.260728412913588,0.6553333333333333,4.726333333333333,-0.06339267058610863,-0.0480272257552059,0.529,3.1103333333333336,-0.0203522514432226,-0.1310641639733423,0.4126666666666667,1.3186666666666669,-0.1072699199052352,-0.1856727131389046,0.5483333333333333,2.018,-0.11703334180829374,1,-1,1,1
-0.2798347131122165,0.6593333333333333,4.758666666666667,-0.0680381151737393,-0.0978732234456694,0.528,3.041333333333333,-0.04147523455295681,-0.1693716339668434,0.418,1.32,-0.1386228016800799,-0.0768144131403825,0.5503333333333333,2.1333333333333333,-0.04841770940319288,1,-1,1,1
-0.0643510620825766,0.6493333333333333,4.839333333333333,-0.0156461109661225,-0.0349856642939965,0.522,3.04,-0.014825695747008885,-0.1517957817867026,0.4193333333333333,1.354,-0.12423778446047266,-0.0846020149148776,0.55,2.13,-0.053326395471993526,-1,-1,1,-1
0.0042322184614871,0.6443333333333334,4.839333333333333,0.001029008030921501,-0.2229567864439561,0.5373333333333333,3.049,-0.09448125531565643,-0.1300303517714649,0.4206666666666667,1.4,-0.10642379272042364,0.0395763369442967,0.524,2.059333333333333,0.02494578169737303,-1,1,1,-1
0.0703868652243695,0.6403333333333333,4.844666666666667,0.01711363679506654,-0.3751664197637425,0.5503333333333333,3.0586666666666664,-0.15898235194768953,-0.1382693444072509,0.423,1.4126666666666663,-0.11316702483931423,0.0200528052793638,0.5153333333333333,1.9686666666666668,0.012639696888143325,-1,1,1,-1
0.0291477169111491,0.6403333333333333,4.797666666666667,0.007086882460708318,-0.3543890512037304,0.555,3.133666666666667,-0.15017763290317887,-0.1820327515351318,0.4283333333333333,1.413333333333333,-0.14898533729841493,0.0388069357645448,0.5096666666666667,1.937,0.02446081225983245,1,1,1,-1
-0.0273327676952526,0.6433333333333333,4.793,-0.00664560152592974,-0.1245301848406486,0.5423333333333333,3.211,-0.052771518535466196,-0.1788629753161765,0.429,1.428,-0.1463910229502609,0.000958181149385,0.5083333333333333,1.8946666666666665,0.0006039613472247022,1,-1,1,-1
-0.0094090033008225,0.6173333333333333,4.443666666666667,-0.0022876749032731316,-0.2847279343608284,0.5546666666666666,3.2113333333333336,-0.1206576982513471,-0.2266880024521156,0.4576666666666666,1.637,-0.18553358240214385,0.0487265567608348,0.4883333333333333,1.770333333333333,0.03071335403100282,-1,1,1,-1
-0.1399661387556268,0.6153333333333333,4.281000000000001,-0.034030918334495834,-0.1768103138215826,0.5543333333333333,3.309333333333333,-0.07492600099354871,-0.193163572812433,0.4679999999999999,1.7576666666666665,-0.1580953966059953,-0.0477151530288961,0.4886666666666667,1.6676666666666666,-0.030075845391929864,-1,-1,1,1
-0.0726317419855062,0.6106666666666667,4.288333333333333,-0.01765944893512016,-0.1177719412000501,0.55,3.320333333333333,-0.04990761224637326,-0.1514531682484972,0.47,1.8246666666666669,-0.12395737122097557,-0.017636665946195,0.4836666666666667,1.6616666666666664,-0.011116754417734853,-1,-1,1,-1
-0.0790198705056548,0.6093333333333333,4.268666666666666,-0.019212638027226205,-0.1268942058781519,0.5489999999999999,3.3063333333333333,-0.05377330762104793,-0.0240649993061279,0.461,1.8783333333333332,-0.019696082207589043,-0.0220105228613658,0.482,1.653333333333333,-0.013873686670837672,-1,-1,-1,-1
-0.2474348942299773,0.6273333333333333,4.405666666666666,-0.06016052706395361,-0.0605290625734387,0.5106666666666667,2.9440000000000004,-0.025650090792172127,0.0291048089579919,0.4306666666666667,1.718,0.023820931909472782,0.0169525829314445,0.4429999999999999,1.4183333333333332,0.010685562779841088,1,-1,-1,-1
0.0670169450613702,0.615,4.568333333333333,0.016294285208458666,-0.0244969381078847,0.495,2.8116666666666665,-0.010380941978658615,-0.0406993881918025,0.4196666666666667,1.572,-0.03331055552618267,-0.0507550056353705,0.43,1.257,-0.03199192720667773,-1,-1,-1,-1
-0.0690833439556311,0.6173333333333333,4.474333333333333,-0.01679670281204679,-0.0262915163851089,0.4893333333333333,2.747333333333333,-0.011141421222635207,-0.0730662507710679,0.4176666666666666,1.5293333333333334,-0.05980132654401586,-0.0303109904501659,0.4226666666666666,1.2183333333333333,-0.01910564264361415,1,-1,-1,-1
-0.1626040328556053,0.6253333333333333,4.491666666666666,-0.03953502334325362,-0.2213122523875772,0.4976666666666666,2.6516666666666664,-0.09378435954255969,-0.0039543901635055,0.4106666666666667,1.5346666666666666,-0.0032364843543316855,-0.0486219235474272,0.4193333333333333,1.1709999999999998,-0.030647401557846083,1,1,-1,-1
-0.1070219129225518,0.5760000000000001,3.857,-0.026020964863706864,-0.2105128105086371,0.4966666666666666,2.665,-0.08920793537667221,0.0269391903619367,0.3736666666666666,1.2399999999999998,0.022048473853040373,-0.2610809250851811,0.462,1.3483333333333334,-0.16456469358672396,-1,-1,-1,1
-0.1685756752085492,0.5636666666666666,3.63,-0.04098694932365566,-0.1065353439320282,0.49,2.6913333333333336,-0.04514593698054299,-0.0493231722101246,0.3623333333333333,1.0673333333333337,-0.04036872148765489,-0.2192114679347958,0.4793333333333333,1.547,-0.13817351091281702,-1,-1,-1,1
-0.3158300945347125,0.5670000000000001,3.53,-0.07678991683447307,-0.1260705552440204,0.4893333333333333,2.6653333333333333,-0.05342427341089688,-0.0176599430562913,0.3553333333333333,1.0423333333333331,-0.014453841689057645,-0.1478283435296401,0.4793333333333333,1.6223333333333334,-0.0931792548553713,1,-1,-1,1
-0.3350952310803641,0.569,3.539,-0.08147398038239048,-0.174307408226007,0.491,2.6383333333333336,-0.07386535751021608,-0.0116586876548152,0.351,1.013,-0.009542093376390445,-0.1614246520733429,0.48,1.6163333333333334,-0.10174928864345828,1,1,-1,1
-0.4002744651837844,0.5923333333333334,3.7896666666666663,-0.0973214504390674,-0.0104752548536071,0.4726666666666667,2.565333333333333,-0.004439045090780419,-0.2167762298759541,0.3856666666666667,1.0936666666666668,-0.1774212577351204,-0.0797658790867339,0.4716666666666666,1.606666666666667,-0.05027807928251095,1,-1,1,-1
-0.3890731419848143,0.5996666666666667,3.9,-0.09459799662079793,-0.0854708076107995,0.4696666666666667,2.4493333333333336,-0.03621952632485211,-0.1869466403091197,0.397,1.219,-0.1530071266207512,-0.06544698813908,0.4683333333333334,1.5850000000000002,-0.04125258689721479,1,-1,1,-1
-0.270713547431189,0.596,3.9626666666666654,-0.06582042418671852,-0.2119191725138862,0.4763333333333333,2.4,-0.08980390219967618,-0.1540106020930147,0.4006666666666667,1.281,-0.12605051182743554,-0.0949223952586968,0.469,1.557,-0.05983154412820019,-1,1,1,1
-0.2398522320749578,0.5936666666666667,3.962,-0.05831690289278123,-0.2379089720888578,0.4793333333333333,2.4123333333333337,-0.1008174664351962,-0.1105125634748402,0.4,1.3216666666666663,-0.09044939114615266,-0.0417958906667164,0.4633333333333334,1.5633333333333332,-0.026344812201459452,-1,1,-1,-1
-0.0629275474264985,0.57,3.833,-0.015300002175527573,-0.229513501391096,0.4786666666666667,2.4403333333333337,-0.09725976082263467,0.0213186538937413,0.3716666666666666,1.2303333333333333,0.017448326272726935,0.004181756386651,0.4466666666666666,1.4916666666666667,0.002635847326644118,-1,-1,-1,-1
-0.0628087943638662,0.563,3.7483333333333335,-0.015271128936526053,-0.0735241204175687,0.4686666666666667,2.486666666666667,-0.031156939888786622,-0.0408517862741988,0.3643333333333333,1.1143333333333334,-0.033435286265667545,0.0080941223359556,0.4393333333333333,1.4406666666666663,0.005101892302685105,-1,-1,-1,-1
-0.2342502266191775,0.5673333333333334,3.640333333333333,-0.05695484924273442,0.0026436912013529,0.461,2.473,0.0011203034783315018,-0.0325799006364726,0.359,1.0793333333333337,-0.026665132755173012,-0.0719968186961377,0.44,1.3703333333333334,-0.045381080230519365,1,-1,-1,1
-0.3723713893123839,0.5773333333333334,3.637,-0.09053718601123485,-0.0686923939304562,0.4626666666666666,2.4170000000000003,-0.029109423905418937,-0.0968399851755961,0.3606666666666667,1.0266666666666666,-0.07925902198196007,-0.0755640286027425,0.4406666666666667,1.3693333333333333,-0.0476295662317407,1,1,1,1
-0.0699355975178015,0.544,3.494333333333333,-0.017003917011369257,0.0573087991541063,0.439,2.274666666666667,0.02428545625846578,-0.1426693763874964,0.369,1.0583333333333331,-0.11676824628530316,-0.1223857859879167,0.4446666666666667,1.3656666666666666,-0.07714228591729105,-1,-1,1,1
-0.2461822904488162,0.5436666666666666,3.312,-0.05985597299565428,-0.0217041463103244,0.434,2.136,-0.009197454904426437,-0.1746998794786016,0.373,1.06,-0.14298372271260548,-0.1119543282193837,0.4453333333333333,1.3803333333333332,-0.07056712286858727,-1,-1,1,1
-0.2165164542098701,0.5413333333333333,3.306,-0.0526431166623469,-0.105854160504772,0.4376666666666666,2.091,-0.044857275368874294,-0.2143083080484848,0.3793333333333333,1.0716666666666663,-0.17540137854969443,-0.1353442947553165,0.4483333333333333,1.3786666666666667,-0.08531030134757293,-1,1,1,1
-0.1663887552727394,0.5383333333333333,3.315,-0.040455228620339255,-0.1472505923106721,0.4403333333333333,2.0803333333333334,-0.062399629225833704,-0.2072720815371265,0.3803333333333333,1.086666666666667,-0.16964255453993676,-0.1446807177214921,0.449,1.3743333333333334,-0.0911952413680798,-1,1,1,1
-0.4585499985772894,0.5876666666666667,3.701,-0.11149037683401539,-0.0880838097991998,0.436,2.0856666666666666,-0.03732682487736635,-0.0213885823136603,0.3556666666666667,1.0643333333333334,-0.0175055594307192,-0.0856629149575067,0.4376666666666666,1.3383333333333334,-0.05399510265688051,1,-1,-1,-1
-0.1685285912668117,0.5896666666666667,4.024,-0.040975501484982815,-0.0504440735138467,0.431,2.069,-0.021376426637820734,-0.0656643295570252,0.3476666666666667,0.9563333333333334,-0.05374319843558252,-0.0913320305456848,0.4333333333333333,1.2986666666666666,-0.05756846317478072,1,-1,-1,-1
-0.1319737694658531,0.5883333333333334,4.042666666666666,-0.03208767928384018,-0.0957971229102683,0.431,2.0246666666666666,-0.04059545606370456,-0.1077581252527205,0.349,0.9266666666666666,-0.08819501162307573,-0.0555520541167779,0.4293333333333333,1.2986666666666666,-0.03501560583507966,-1,1,1,-1
-0.375099180264248,0.6003333333333333,3.967333333333333,-0.09120041235970575,-0.1964853359300318,0.4383333333333333,2.006333333333333,-0.0832635843289492,-0.1202765022296445,0.3493333333333333,0.9163333333333334,-0.09844072070898045,-0.013571037416002,0.4233333333333333,1.284,-0.0085541048749145,1,1,1,-1
-0.1061188212732782,0.5506666666666667,3.573,-0.025801390054840747,-0.0388947840251361,0.4116666666666666,1.8843333333333332,-0.016482243391366464,-0.0686725564350894,0.3383333333333334,0.8953333333333333,-0.056205292164974156,0.0115586329377299,0.3986666666666666,1.1036666666666666,0.007285644813225389,-1,-1,-1,-1
-0.143443392949544,0.5379999999999999,3.369,-0.03487636677333635,-0.0827694908671603,0.4056666666666667,1.778,-0.035074803165647504,-0.0771809570807376,0.3356666666666667,0.869,-0.06316902220460552,-0.0133612794421756,0.3893333333333333,0.9963333333333334,-0.008421890096378492,-1,-1,-1,-1
-0.1333545079878448,0.5326666666666666,3.309333333333333,-0.03242338762230646,-0.0385028246003311,0.3996666666666666,1.7566666666666668,-0.016316144753693067,-0.0286102706197719,0.3306666666666667,0.8766666666666667,-0.0234161752900988,-0.0704602731519304,0.39,0.9476666666666668,-0.04441256387268119,-1,-1,-1,1
-0.1450348265605812,0.5306666666666667,3.27,-0.03526330284039851,-0.1992558197505707,0.4066666666666666,1.675,-0.08443761806602958,-0.0319560135330888,0.3296666666666666,0.8646666666666667,-0.02615451019000332,-0.0665709365895648,0.389,0.942,-0.041961034794359926,-1,1,-1,-1
-0.3357156794219604,0.5733333333333334,3.609666666666667,-0.08162483420340287,-0.3234837900237419,0.4313333333333333,1.7886666666666668,-0.1370810686823023,-0.2112319417892799,0.36,0.9026666666666666,-0.17288351590730805,-0.3088698389426563,0.4563333333333333,1.2746666666666668,-0.19468703195070786,1,1,1,1
-0.3526677269242642,0.5883333333333334,3.783666666666667,-0.0857465006956151,-0.3043203411385868,0.4393333333333333,1.883,-0.12896027211125022,-0.1769151954154995,0.3723333333333333,1.023,-0.14479685573014156,-0.2458628483906633,0.4826666666666666,1.5466666666666666,-0.15497242587357907,1,1,1,1
-0.2007374288514154,0.5843333333333333,3.882333333333333,-0.04880665501422615,-0.195707250105253,0.4366666666666666,1.9613333333333327,-0.08293385888465599,-0.1854290868849535,0.3786666666666666,1.0656666666666668,-0.15176507975357448,-0.1890913910775273,0.49,1.663333333333333,-0.11918820504565045,-1,-1,1,1
-0.2174842167278421,0.585,3.874333333333333,-0.05287841533893462,-0.0958772801318696,0.4296666666666667,1.979666666666667,-0.040629423878904516,-0.2035349516838587,0.3823333333333333,1.0756666666666668,-0.16658388764059245,-0.2227102683042723,0.4973333333333333,1.689,-0.14037887697139123,1,-1,1,1
-0.3635961446370745,0.6046666666666667,3.985,-0.08840360114874134,-0.1634752814463953,0.4356666666666667,1.962,-0.06927508263139644,-0.260804651507061,0.4083333333333334,1.221,-0.21345647223420636,-0.2268448302806203,0.5113333333333333,1.768,-0.1429849766875273,1,1,1,1
-0.3465318527251302,0.6096666666666667,4.066,-0.0842546439105534,-0.2325746215793187,0.441,1.947,-0.09855695604449029,-0.1747020223588318,0.4156666666666667,1.361,-0.14298547656036747,-0.223111399673622,0.5196666666666667,1.827,-0.1406317183494564,1,1,1,1
-0.1433110209612733,0.601,4.149,-0.034844182272408736,-0.2976981198490869,0.4473333333333333,1.9566666666666663,-0.1261540073171203,-0.1737977931143577,0.418,1.3833333333333333,-0.14224540699680288,-0.1691783210458011,0.5183333333333333,1.87,-0.10663658616704859,-1,1,1,-1
-0.058413024935473,0.595,4.1530000000000005,-0.01420235564775153,-0.1744868283497078,0.4426666666666666,2.029333333333333,-0.07394138945697365,-0.1432549467517889,0.4166666666666666,1.4043333333333332,-0.11724750838237274,-0.2067524468905621,0.52,1.85,-0.1303203328996553,-1,-1,-1,1
-0.3354701137496896,0.619,4.226,-0.08156512815297454,-0.2339690960883875,0.451,2.074333333333333,-0.09914788536413054,-0.0590817546985695,0.406,1.4209999999999998,-0.04835566719569015,0.0474005084742183,0.4726666666666667,1.7283333333333333,0.02987751843750993,1,1,-1,-1
-0.3129939877080145,0.6256666666666667,4.352333333333333,-0.07610035491138697,-0.1452129319276029,0.45,2.1573333333333333,-0.061536140323028975,-0.0684510504290534,0.4003333333333333,1.3726666666666667,-0.056023999805524596,0.015194526827903,0.4556666666666667,1.5583333333333331,0.009577423746347223,1,-1,-1,-1
-0.2702677628495902,0.625,4.387666666666666,-0.06571203755245082,-0.1119492491543177,0.4476666666666666,2.165,-0.04744015986435944,-0.1650710825587669,0.4056666666666667,1.3263333333333334,-0.13510300045366272,-0.0298838608769,0.4486666666666666,1.4523333333333333,-0.018836414061237258,-1,-1,1,-1
-0.1788091467227488,0.621,4.421333333333334,-0.043475082785607834,-0.1019989162864631,0.4453333333333333,2.147333333333333,-0.04322355827461661,-0.1302150614078963,0.4056666666666667,1.3573333333333333,-0.1065749689634564,-0.185549874437862,0.4586666666666666,1.3823333333333332,-0.11695591404067314,-1,-1,1,1
-0.0267629185636089,0.6066666666666667,4.418333333333334,-0.006507050234636291,0.056064962294746,0.336,1.1443333333333332,0.02375836188401495,-0.02875952948337,0.3906666666666667,1.352666666666667,-0.0235383367250626,-0.2017612847672663,0.4716666666666666,1.518,-0.12717430043790479,-1,-1,-1,1
-0.181335942285294,0.6086666666666667,4.307,-0.044089439759383287,-0.0477968785994836,0.3026666666666666,0.6980000000000001,-0.02025463840897435,-0.0200282464030197,0.3829999999999999,1.301,-0.016392187783162575,-0.172021621000993,0.474,1.5803333333333334,-0.1084287767905062,1,-1,-1,1
-0.3324835198853346,0.6173333333333333,4.2843333333333335,-0.08083897729391837,-0.0299978649078929,0.2883333333333333,0.5513333333333333,-0.012712041550704857,-0.0135552047244091,0.3793333333333333,1.275,-0.011094304354485322,-0.2183009932147839,0.479,1.5803333333333334,-0.13759961991228403,1,-1,-1,1
-0.1372794476385284,0.6096666666666667,4.374666666666667,-0.033377684868109915,0.0277361160170395,0.2793333333333333,0.4906666666666667,0.011753591808829258,-0.0502918567884311,0.3793333333333333,1.2413333333333334,-0.04116154474290802,-0.2280866458515931,0.48,1.584,-0.14376771866249805,-1,-1,1,1
-0.0857355457867097,0.602,4.303,-0.020845465788872117,-0.3784669096625673,0.3406666666666667,0.763,-0.1603809836456576,-0.0592932045889147,0.375,1.2006666666666663,-0.04852872909234951,0.0306841704071998,0.4443333333333333,1.5226666666666666,0.019340865669815525,-1,1,-1,-1
-0.2420782506010086,0.6093333333333333,4.248,-0.058858129902003585,-0.2914579276110263,0.3573333333333333,1.0213333333333334,-0.12350963301721002,-0.1125458024379659,0.375,1.1476666666666666,-0.0921135026325469,-0.0376761641680447,0.4343333333333333,1.3616666666666668,-0.02374806359298175,1,1,1,-1
-0.252824526441878,0.611,4.254333333333333,-0.06147094496421727,-0.3331813372480394,0.368,1.0893333333333333,-0.14119054859474622,-0.1592468180912254,0.379,1.134,-0.1303361109851795,-0.0740943855153739,0.43,1.282,-0.04670321987274969,1,1,1,-1
-0.2529916844941118,0.6116666666666667,4.262,-0.06151158723723484,-0.2969464747234891,0.3696666666666667,1.1423333333333334,-0.12583548651247897,-0.1721576565750722,0.3816666666666666,1.143333333333333,-0.14090303155359182,-0.074037617887579,0.4303333333333333,1.2833333333333334,-0.046667438065746115,1,1,1,1
-0.2261102299439086,0.6133333333333334,4.3116666666666665,-0.05497571654276911,-0.1787253006702052,0.3653333333333333,1.214,-0.07573750516104494,-0.0539335817036064,0.3706666666666667,1.162,-0.04414212713953635,-0.2093677303565009,0.4446666666666667,1.279,-0.1319688000256019,1,-1,-1,1
-0.0306589254386695,0.6013333333333333,4.337000000000001,-0.0074543128581148685,-0.1210008687458936,0.3603333333333333,1.221,-0.051275918332590015,-0.141967488084409,0.3713333333333333,1.0800000000000003,-0.11619378336750727,-0.2159349432302426,0.4503333333333333,1.325,-0.13610824979173664,-1,-1,1,1
-0.2497422175337931,0.6103333333333333,4.246,-0.06072152225623027,-0.1544848111757322,0.36,1.1826666666666663,-0.06546523709765728,-0.1096479433665704,0.37,1.0993333333333335,-0.08974173981759101,-0.2146814046876366,0.4516666666666666,1.337,-0.13531811858588236,1,-1,-1,1
-0.3416901820721492,0.618,4.262333333333333,-0.08307745562730873,-0.1713563353930516,0.361,1.1746666666666663,-0.07261479649239462,-0.1359731694623036,0.3706666666666667,1.0776666666666668,-0.11128771248599237,-0.1557643744814638,0.45,1.379,-0.09818149889696694,1,1,1,-1
-0.3148018252424815,0.6196666666666667,4.304333333333333,-0.07653990673473832,-0.3413898519480576,0.3963333333333333,1.3806666666666667,-0.1446690288218089,-0.0518345079085411,0.3566666666666666,1.0416666666666667,-0.04242413290643973,-0.0960026275706269,0.442,1.367,-0.060512436841282366,1,1,-1,-1
-0.142443282088589,0.6106666666666667,4.352333333333333,-0.034633203024323996,-0.2387733717101783,0.4006666666666667,1.536,-0.10118376863491538,-0.0740887513801187,0.3496666666666667,0.966,-0.060638195716417875,-0.0057913337514603,0.4313333333333333,1.367,-0.003650397147767774,-1,1,-1,-1
-0.0684028149659274,0.605,4.342333333333333,-0.016631241174833968,-0.3222991965703581,0.4093333333333333,1.5486666666666666,-0.1365790795825332,-0.0954049231220556,0.35,0.947,-0.07808449046338538,-0.0724565620439772,0.4303333333333333,1.290333333333333,-0.04567086594788289,-1,1,1,-1
-0.1092433730308419,0.606,4.315,-0.02656108355384628,-0.3423370204677736,0.412,1.558,-0.14507040557362505,-0.1327936632662426,0.3503333333333333,0.912,-0.10868543460430509,-0.0617579357269506,0.43,1.2973333333333334,-0.038927301050960914,1,1,1,-1
0.1080704930182654,0.5113333333333333,3.271666666666667,0.026275913267096846,-0.3006187501945201,0.407,1.5853333333333337,-0.12739166787794334,0.0078435605873523,0.3096666666666666,0.7403333333333334,0.006419589386373167,-0.0206069632326855,0.376,0.8736666666666667,-0.012988994079262432,-1,-1,-1,-1
-0.048048989615578,0.49,2.8496666666666663,-0.011682477320587215,-0.1770577119438856,0.3966666666666666,1.6033333333333333,-0.07503083962856284,-0.0166347502253598,0.2926666666666666,0.571,-0.013614769058313127,0.0176499340348551,0.3513333333333333,0.6920000000000001,0.011125117567758618,-1,-1,-1,-1
-0.0537927239711821,0.4803333333333333,2.724,-0.013078990481044342,-0.1432836821077896,0.391,1.5770000000000002,-0.06071859200929203,-0.0220669335497932,0.2876666666666667,0.5186666666666667,-0.01806075835437307,-0.0263826693726175,0.3416666666666666,0.5630000000000001,-0.016629540821061987,-1,-1,-1,-1
-0.1078093975709681,0.4813333333333333,2.679333333333333,-0.026212431356947157,-0.1734141925251195,0.391,1.5446666666666669,-0.07348684406806653,-0.0468472389731187,0.283,0.444,-0.038342285336287446,-0.134314171614841,0.348,0.5113333333333333,-0.08466099347908872,1,1,-1,1
-0.4446391935562461,0.532,2.9773333333333336,-0.10810814829040495,-0.273862950685803,0.4003333333333333,1.5243333333333335,-0.11605349977426442,-0.2052407735077965,0.309,0.5156666666666667,-0.16798002343300955,-0.2683398139353565,0.3893333333333333,0.744,-0.169140120991156,1,1,1,1
-0.3883868690912502,0.546,3.212333333333333,-0.09443113842921179,-0.2625135145010677,0.4039999999999999,1.5686666666666669,-0.11124400733870553,-0.1167633696399715,0.3103333333333333,0.6103333333333333,-0.09556538514748139,-0.2195837772553236,0.4046666666666667,0.93,-0.13840818515886602,1,1,1,1
-0.2412745233342885,0.5446666666666666,3.342,-0.05866271423061243,-0.2036833415280483,0.401,1.5933333333333335,-0.08631384629009685,-0.1625630850013145,0.3153333333333333,0.6053333333333334,-0.13305032114793608,-0.2380178818956247,0.4123333333333333,0.9816666666666668,-0.15002758163789645,-1,-1,1,1
-0.1846506854602543,0.5403333333333333,3.339,-0.044895375789981734,-0.2087810720040306,0.4013333333333333,1.5910000000000002,-0.08847408542124685,-0.1926688319708859,0.3193333333333333,0.607,-0.15769047424707042,-0.284477666160063,0.42,1.0046666666666666,-0.1793121421973785,-1,1,1,1
-0.1324171037133323,0.5313333333333333,3.2423333333333333,-0.03219547015172424,-0.5391762228552248,0.5316666666666666,2.8273333333333333,-0.22848394607858638,-0.1633301942776865,0.3196666666666666,0.63,-0.13367816439768757,-0.0279615264440832,0.3913333333333333,0.9796666666666668,-0.017624727007483743,-1,1,1,-1
-0.0848750655190562,0.527,3.224666666666667,-0.020636251374748085,-0.4555204523466689,0.5673333333333334,3.3796666666666666,-0.19303356872919086,-0.1136152414833298,0.3153333333333333,0.642,-0.09298878873106464,-0.0078418282841006,0.3786666666666666,0.8813333333333334,-0.0049428661565822235,-1,1,-1,-1
-0.2549252639641715,0.5333333333333333,3.133666666666667,-0.061981711551757405,-0.4591466737697596,0.5813333333333334,3.5603333333333333,-0.1945702340066672,-0.0720429123545646,0.3106666666666666,0.6433333333333333,-0.05896377166519646,-0.0482551344489236,0.3766666666666666,0.821,-0.030416206821629706,1,1,-1,-1
-0.4242480404126021,0.545,3.115666666666667,-0.10315030867614575,-0.4709761475312111,0.5870000000000001,3.619666666666667,-0.19958314950716263,-0.0811760635944816,0.31,0.6276666666666666,-0.06643883099710936,-0.0011677124989782,0.3716666666666666,0.8216666666666667,-0.0007360332798309147,1,1,-1,-1
-0.3944705337592316,0.551,3.256333333333333,-0.09591030115621964,0.0425145592438247,0.4956666666666667,2.9523333333333333,0.018016176993823414,-0.2367170457524319,0.3366666666666666,0.7006666666666667,-0.1937418877003784,-0.1703959976343838,0.391,0.8363333333333334,-0.10740411284339409,1,-1,1,1
-0.232554739770157,0.5429999999999999,3.319333333333333,-0.0565426140049176,0.0146802001221888,0.4663333333333333,2.5686666666666667,0.006220953207800639,-0.1507394937470093,0.341,0.8263333333333333,-0.12337326184819089,-0.1326676535123191,0.3979999999999999,0.9423333333333334,-0.08362315914883994,-1,-1,1,1
-0.0788132590161332,0.5333333333333333,3.345,-0.019162403171929136,-0.0523061889916798,0.4589999999999999,2.414333333333333,-0.02216552577534624,-0.2194049270835349,0.35,0.8343333333333334,-0.17957272408842245,-0.1242149184770646,0.3993333333333333,0.9626666666666668,-0.07829522586304902,-1,-1,1,1
-0.0966015620693125,0.531,3.2976666666666663,-0.023487394158277053,-0.1255386284826616,0.4596666666666666,2.3506666666666667,-0.05319886153198194,-0.2019997516343259,0.35,0.8523333333333334,-0.16532739783163602,-0.1124951187648705,0.3993333333333333,0.975,-0.07090799430675762,-1,1,1,1
-0.4423973770570653,0.6116666666666667,4.028666666666667,-0.10756308021263403,-0.2843652979127915,0.475,2.3306666666666667,-0.12050402566133449,-0.0583767211780092,0.3323333333333333,0.8213333333333334,-0.04777863006373704,-0.327742253223346,0.4543333333333333,1.2336666666666667,-0.20658270403908477,1,1,-1,1
-0.2202595038426533,0.6256666666666667,4.448666666666667,-0.05355318975222193,-0.2161968414297952,0.4783333333333333,2.432666666666667,-0.09161662804420408,-0.0456319818444987,0.3229999999999999,0.7543333333333333,-0.037347653921419165,-0.2139173783674846,0.4706666666666667,1.489,-0.13483653703323928,1,1,-1,1
-0.0648933582172484,0.6213333333333333,4.543666666666667,-0.015777963110049607,-0.2479126866926093,0.48,2.423,-0.10505668932971701,-0.0891656310577271,0.321,0.6946666666666667,-0.07297792021782216,-0.1846550106972413,0.4746666666666667,1.5546666666666666,-0.1163918629625292,-1,1,-1,1
-0.1986955934318128,0.6283333333333334,4.506333333333333,-0.04831020969513154,-0.2114542519148239,0.4796666666666667,2.45,-0.08960688517892469,-0.1088844122101198,0.3223333333333333,0.6829999999999999,-0.08911682509250822,-0.2150595057953102,0.4803333333333333,1.5693333333333332,-0.1355564435148629,1,-1,1,1
-0.0437167446826478,0.603,4.266,-0.010629149174020379,-0.3504662844817701,0.511,2.668333333333333,-0.14851530214342668,-0.2487830482139492,0.373,0.935,-0.20361734929403405,-0.2055308076105477,0.4903333333333333,1.6216666666666666,-0.12955030845714394,-1,1,1,1
0.0423821250130691,0.59,4.164,0.010304654025502047,-0.3257164237836827,0.521,2.8123333333333336,-0.13802718045429066,-0.1715367821672437,0.3893333333333333,1.144,-0.1403948747395559,-0.1330735794418442,0.49,1.6789999999999998,-0.08387902263710285,-1,1,1,-1
-0.146506470532139,0.5953333333333333,4.047666666666667,-0.035621113638487155,-0.2155648172270288,0.5186666666666667,2.8903333333333334,-0.0913487983852838,-0.1060227998078289,0.3913333333333333,1.225,-0.08677472848968697,-0.1489353923598029,0.4906666666666667,1.6663333333333332,-0.09387705057316204,1,-1,1,1
-0.2618079331349747,0.603,4.036666666666666,-0.06365514167248038,-0.1306266890148211,0.5126666666666666,2.895,-0.05535500288057155,-0.0976979018268564,0.3929999999999999,1.2426666666666668,-0.07996118684286575,-0.2123857197672749,0.4986666666666666,1.6649999999999998,-0.13387110101702807,1,-1,1,1
-0.2978863700635887,0.6103333333333333,4.052666666666666,-0.07242713718274849,-0.3538558530482274,0.545,3.0156666666666667,-0.14995168225208005,-0.1619087957278548,0.414,1.3,-0.13251481582114702,-0.2104723929043928,0.5526666666666666,2.029333333333333,-0.13266509162044457,1,1,1,1
-0.2061322254842785,0.608,4.098333333333334,-0.050118328575248755,-0.3054505885589669,0.5533333333333333,3.151,-0.12943923127099588,-0.1488418541149159,0.4223333333333333,1.3636666666666668,-0.1218201321049221,-0.0769155631719527,0.5710000000000001,2.2766666666666664,-0.04848146635497404,-1,1,1,1
-0.1666251878687594,0.6056666666666667,4.1,-0.04051271408388281,-0.3715423658609458,0.5603333333333333,3.165666666666666,-0.15744660518918527,-0.117847004623026,0.4253333333333333,1.411,-0.09645228996047368,-0.0527795582491363,0.5786666666666667,2.3463333333333334,-0.033268044488803446,-1,1,1,1
-0.1771595668174441,0.606,4.091333333333333,-0.043074009214937564,-0.3154800346078703,0.5603333333333333,3.216333333333333,-0.13368935824822176,-0.1505175101191815,0.4296666666666667,1.4076666666666666,-0.1231915785775281,-0.1024854155528647,0.5856666666666667,2.3386666666666667,-0.06459867185648537,1,1,1,1
-0.2095614875830618,0.6316666666666666,4.468999999999999,-0.05095210836991059,0.0051662536580066,0.5113333333333333,2.9793333333333334,0.0021892768489927134,-0.0176528402744733,0.3866666666666666,1.2353333333333334,-0.014448028392626166,0.0645592648108879,0.556,2.3713333333333333,0.0406930365683424,1,-1,-1,-1
-0.3035529069593758,0.6413333333333334,4.540333333333334,-0.07380488080027174,-0.0116392399986704,0.4946666666666667,2.7816666666666667,-0.004932301113296698,-0.0179830111977019,0.366,1.0863333333333334,-0.014718257930709307,0.048364713975062,0.5396666666666667,2.2626666666666666,0.030485277057750792,1,-1,-1,-1
-0.2679665312627612,0.644,4.624333333333333,-0.06515252348071617,-0.0533160816035302,0.49,2.691333333333333,-0.022593482794387765,-0.0435120064577752,0.3593333333333333,1.0136666666666667,-0.03561255270808404,0.0448754022107067,0.532,2.2093333333333334,0.028285891862749143,1,-1,-1,-1
-0.1621213656871809,0.6393333333333333,4.665,-0.039417669195047314,-0.0848126208619475,0.4903333333333333,2.6670000000000003,-0.03594060989779238,-0.072329361468564,0.3583333333333333,0.9786666666666668,-0.05919821693676505,0.0028707211601699,0.53,2.154333333333333,0.001809474774697352,-1,1,-1,-1
0.017172632144347,0.615,4.500333333333333,0.004175298735024347,-0.2991377637989547,0.5103333333333333,2.708666666666667,-0.12676407785931162,-0.2005259944831527,0.3933333333333333,1.154,-0.1641211961760998,0.0797585073252806,0.4813333333333333,1.8216666666666663,0.05027343270917603,-1,1,1,-1
-0.0437743887316894,0.6116666666666667,4.391666666666667,-0.010643164563334143,-0.2129271767020375,0.513,2.8280000000000003,-0.09023105897108001,-0.2516311905282911,0.4126666666666667,1.2743333333333335,-0.20594842125662108,0.0322320214382019,0.4636666666666666,1.618,0.020316508109230233,-1,1,1,-1
-0.1895084514219212,0.6173333333333333,4.323,-0.04607647743498895,-0.279576460523987,0.518,2.819666666666667,-0.11847468457146129,-0.1715440874993616,0.4153333333333333,1.3763333333333334,-0.14040085381398335,-0.0438646361539099,0.46,1.5073333333333332,-0.02764878516347436,1,1,1,-1
-0.2196971992088929,0.6206666666666667,4.337999999999999,-0.053416472805960964,-0.2969964636822375,0.52,2.8256666666666663,-0.1258566700774639,-0.0934081608532375,0.4106666666666667,1.413,-0.07645023345405155,-0.0634019137085089,0.46,1.4886666666666666,-0.03996353429055969,1,1,-1,1
0.018853168316431,0.5933333333333334,4.1866666666666665,0.004583898913173205,-0.3068787949854026,0.534,2.9916666666666667,-0.13004445499247005,0.0440727250354051,0.3829999999999999,1.3,0.03607147477410333,-0.2448018978450516,0.5026666666666667,1.6696666666666669,-0.15430368685562018,-1,1,-1,1
-0.2829473516001046,0.601,3.9893333333333336,-0.06879491211854227,-0.1620717114532186,0.5303333333333333,3.085,-0.06868029896504656,-0.016288706526278,0.3736666666666666,1.157333333333333,-0.013331548391741247,-0.2055899806190191,0.5176666666666666,1.8323333333333331,-0.12958760642521464,1,-1,-1,1
-0.2514324532610379,0.6013333333333333,4.026,-0.06113248075313031,-0.1804324867102074,0.5306666666666667,3.072,-0.07646095064431269,-0.021007549251077,0.3703333333333333,1.1263333333333334,-0.017193701598147437,-0.0769788752716842,0.517,1.958,-0.04852137327766189,1,1,-1,-1
-0.2555219944812981,0.6013333333333333,4.025333333333333,-0.06212679869695252,-0.1679102889090411,0.53,3.0806666666666667,-0.0711544830259227,-0.0238217702806511,0.3693333333333333,1.1193333333333333,-0.01949701056748129,-0.0142202131116206,0.5096666666666667,1.965,-0.008963293709367146,1,-1,-1,-1
-0.2654775570628951,0.5996666666666667,4.016333333333333,-0.06454736227183124,-0.0388809448997231,0.5016666666666666,2.879,-0.016476378856079846,-0.0846558799098611,0.3696666666666667,1.078,-0.06928689873827783,0.0430421090153376,0.4923333333333333,1.899,0.027130329338018126,-1,-1,1,-1
-0.1429802071946824,0.5926666666666667,4.049666666666666,-0.034763749273578656,-0.0403588291530594,0.4916666666666666,2.7633333333333336,-0.017102654295789565,-0.1270174820145866,0.3743333333333333,1.081,-0.10395789901075196,0.0182981036656435,0.485,1.818,0.011533672258792106,-1,-1,1,-1
-0.1890576606434559,0.5923333333333334,3.9983333333333335,-0.04596687361006183,-0.1111426497239036,0.4906666666666667,2.68,-0.047098351355464495,-0.1868772724541003,0.38,1.07,-0.15295035225904663,0.0477381418783358,0.4796666666666667,1.8,0.030090335738027427,-1,-1,1,-1
-0.3096660925382988,0.5996666666666667,3.9733333333333336,-0.07529122114694065,-0.1959688465598108,0.4966666666666666,2.661666666666666,-0.0830447142742001,-0.170208250216278,0.3806666666666667,1.0883333333333336,-0.13930753315318128,0.0305162944599879,0.48,1.78,0.01923504999674598,1,1,1,1
0.0110027545023951,0.5553333333333333,3.7006666666666654,0.002675174461869345,-0.0263874896064888,0.479,2.640333333333333,-0.01118209130304534,-0.2421623831256727,0.3923333333333333,1.1353333333333333,-0.1981986429733402,-0.0443940271832052,0.4616666666666666,1.562,-0.027982471251399466,-1,-1,1,-1
-0.0892146222174354,0.5473333333333333,3.498333333333333,-0.021691357280529316,-0.1038643940552486,0.4776666666666667,2.554666666666667,-0.044014082232955984,-0.0851060122136677,0.3866666666666666,1.25,-0.06965531108466043,-0.0424880765416604,0.455,1.5133333333333332,-0.026781111239307785,-1,-1,-1,-1
-0.0544986712093438,0.5413333333333333,3.4593333333333334,-0.013250632229712485,-0.0443761172271104,0.4716666666666666,2.5496666666666665,-0.018805039884740287,-0.0234117886746498,0.3796666666666667,1.258,-0.019161459699073628,-0.0190098011967907,0.4496666666666666,1.4983333333333335,-0.011982269896101131,-1,-1,-1,-1
-0.1204749380589347,0.5429999999999999,3.416,-0.029291890273512537,-0.0253286162238048,0.47,2.5483333333333333,-0.01073337795364717,-0.0913669359911697,0.381,1.2016666666666669,-0.07477958588095046,-0.0657121544233139,0.4493333333333333,1.4483333333333333,-0.04141972667696027,1,-1,1,-1
-0.3649135233795548,0.5626666666666666,3.4496666666666664,-0.08872390439350843,-0.0513731416722409,0.4376666666666666,2.1456666666666666,-0.021770133092236976,-0.0037842627446744,0.3596666666666667,1.1146666666666667,-0.0030972429779062547,-0.0837916217193168,0.449,1.4426666666666668,-0.052815587921159556,1,-1,-1,-1
-0.3707955304120665,0.5703333333333334,3.5536666666666665,-0.09015403672941447,-0.0616761553620621,0.4263333333333333,2.006333333333333,-0.026136188427329416,-0.1419979432113562,0.3613333333333333,0.9946666666666668,-0.11621870947186172,0.0191379331269376,0.44,1.4673333333333332,0.012063034095233719,1,-1,1,-1
-0.3168540646457001,0.5686666666666667,3.5846666666666662,-0.07703888164506076,-0.1886313539019215,0.4296666666666667,1.9186666666666663,-0.07993534259619982,-0.0773452574572726,0.356,1.0146666666666666,-0.06330349441803902,0.0002885262726188,0.4396666666666667,1.4473333333333334,0.00018186406237736833,-1,1,-1,-1
-0.2899942582477042,0.5676666666666667,3.6006666666666667,-0.07050827441293248,-0.1285520028535383,0.4263333333333333,1.9426666666666668,-0.054475823753394395,-0.0451462966324354,0.3503333333333333,1.0006666666666666,-0.036950143173875814,-0.0535676656580583,0.4403333333333333,1.4029999999999998,-0.03376480484852855,-1,-1,-1,1
-0.3654347895306009,0.5783333333333334,3.646666666666667,-0.08885064337462555,-0.2810714983344002,0.45,2.042666666666667,-0.11910822908618597,-0.1031102340384795,0.36,1.0016666666666667,-0.0843909289267463,-0.2281160667709922,0.476,1.5206666666666666,-0.1437862632749946,1,1,1,1
-0.257547547033929,0.5760000000000001,3.712,-0.06261928505196417,-0.2896431871229055,0.4576666666666666,2.115666666666667,-0.12274060973640086,-0.1919544351066159,0.3696666666666667,0.985,-0.15710577365395953,-0.1668811882961371,0.487,1.6643333333333332,-0.1051886560015141,-1,1,1,1
-0.172243157043046,0.5713333333333334,3.7283333333333335,-0.04187864910127769,-0.2704376898502305,0.461,2.170333333333333,-0.11460199453555847,-0.1766600445260693,0.3736666666666666,1.0286666666666666,-0.1445880265991024,-0.2015471433763156,0.4956666666666667,1.6973333333333334,-0.12703932270111862,-1,1,1,1
-0.1743018981380131,0.5703333333333334,3.7163333333333335,-0.04237920481209157,-0.2640301912081155,0.4603333333333333,2.1733333333333333,-0.11188672165781378,-0.1083513318489495,0.3703333333333333,1.0743333333333334,-0.08868052362067781,-0.0156032025042425,0.4863333333333333,1.8096666666666663,-0.009835020456758813,-1,-1,-1,-1
-0.3076237347874353,0.5673333333333334,3.571333333333333,-0.07479464882989753,-0.0535270073886864,0.4416666666666666,2.191666666666667,-0.02268286573391541,-0.0162559277779239,0.353,1.0493333333333337,-0.013304720511381415,0.0110414034273862,0.4376666666666666,1.4386666666666668,0.006959624381606528,-1,-1,-1,-1
-0.3639951615262133,0.5693333333333332,3.5516666666666667,-0.08850061683617182,-0.0078020860221403,0.4316666666666666,2.127666666666667,-0.0033062500281320077,-0.1371632579652927,0.3533333333333333,0.939,-0.11226174455185706,-0.0234239319697908,0.4206666666666667,1.2556666666666667,-0.01476458759270608,1,-1,1,-1
-0.3289122786816589,0.5676666666666667,3.5646666666666667,-0.07997067715478784,-0.1827266771720519,0.4373333333333333,2.021,-0.07743314798454821,-0.1102909342166471,0.3516666666666666,0.9546666666666668,-0.09026799791054733,0.0112312924602062,0.41,1.1943333333333332,0.007079315356699049,-1,1,-1,-1
-0.2722161311083315,0.564,3.569,-0.06618575756564997,-0.2129450057092436,0.441,2.0326666666666666,-0.09023861427813629,-0.0987799840155512,0.3503333333333333,0.9526666666666668,-0.08084682076592485,-0.1739693267366688,0.4173333333333333,1.0753333333333337,-0.10965645589990118,-1,1,-1,1
-0.3819674410337281,0.5856666666666667,3.7336666666666662,-0.0928703392679152,-0.2752286662668792,0.4486666666666666,2.034666666666667,-0.11663224207030422,-0.2525880807211073,0.375,0.9876666666666666,-0.20673159135613337,-0.254648657961827,0.4443333333333333,1.214,-0.16051030291119925,1,1,1,1
-0.3118749151534796,0.5883333333333334,3.832,-0.07582826719751323,-0.2290968184068682,0.4506666666666667,2.0966666666666667,-0.09708318520882886,-0.193438672969509,0.3826666666666666,1.106,-0.15832055328437966,-0.1740788994125117,0.451,1.3453333333333333,-0.10972552181813969,1,1,1,1
-0.1895056006984976,0.583,3.883,-0.04607578431923335,-0.1945304440741044,0.4479999999999999,2.1026666666666665,-0.08243516982091717,-0.0895192486713292,0.3786666666666666,1.176,-0.07326733978102094,-0.2014713083488228,0.456,1.365,-0.12699152231869534,-1,-1,-1,1
-0.1323169858897892,0.5793333333333333,3.892,-0.032171127825022135,-0.2410500857352508,0.45,2.083,-0.10214856007506148,-0.0127840563328791,0.371,1.1896666666666669,-0.010463155276913674,-0.1735043837432837,0.455,1.389,-0.10936339273867349,-1,1,-1,-1
-0.2356573236896766,0.5883333333333334,3.893,-0.05729696631419602,-0.2165070988308666,0.4613333333333333,2.220333333333333,-0.09174810423379101,-0.2287289123729825,0.4053333333333333,1.252,-0.18720397221052598,-0.224668980337531,0.465,1.3956666666666666,-0.14161349357722977,1,1,1,1
-0.3617850534505704,0.5983333333333334,3.899333333333333,-0.08796325824286283,-0.1703030815129191,0.4623333333333333,2.2696666666666667,-0.07216846449080733,-0.1292386106462162,0.4143333333333333,1.4223333333333334,-0.10577578944846606,-0.2114354840977923,0.4703333333333333,1.444,-0.13327214786971348,1,1,1,1
-0.2334080068350394,0.595,3.9823333333333335,-0.05675007462404081,-0.2534293062467698,0.4683333333333334,2.259,-0.10739443893980569,-0.1568176292759859,0.4196666666666667,1.4446666666666663,-0.1283479329680486,-0.0790530481856039,0.4633333333333334,1.5153333333333334,-0.04982876725871858,-1,1,1,-1
-0.1622116718584041,0.5896666666666667,3.983333333333333,-0.039439625948054294,-0.2647678412787964,0.47,2.272333333333333,-0.11219931184972136,-0.0891222486875813,0.4176666666666666,1.4996666666666667,-0.07294241376640356,-0.0481163233500445,0.4583333333333333,1.5076666666666665,-0.030328711322117355,-1,1,-1,-1
-0.0221131112128492,0.5736666666666667,3.903333333333333,-0.0053765109797018155,-0.2525927446955838,0.472,2.311333333333333,-0.10703993353646944,-0.0943287055375701,0.4029999999999999,1.3590000000000002,-0.07720365644599642,-0.2049988676748948,0.481,1.55,-0.12921501574095373,-1,1,-1,1
-0.0440874475341583,0.5696666666666667,3.8256666666666654,-0.010719280677098736,-0.2172613317172929,0.4703333333333333,2.325333333333333,-0.09206772164058306,-0.1649076679396484,0.4039999999999999,1.2926666666666666,-0.13496925319146105,-0.2035520821306504,0.4906666666666667,1.6306666666666667,-0.12830307696298057,-1,-1,1,1
-0.2757211275285645,0.5803333333333334,3.7363333333333335,-0.06703795116047295,-0.2234015141099101,0.4706666666666667,2.3176666666666668,-0.09466971528058106,-0.164539562788196,0.4039999999999999,1.2886666666666668,-0.13466797625262494,-0.1752855432126836,0.4936666666666667,1.6796666666666666,-0.11048609430032628,1,1,1,1
-0.3716075101978395,0.5883333333333334,3.75,-0.09035145889183582,-0.2141168582430297,0.4703333333333333,2.32,-0.09073520422367165,-0.1209359655993937,0.401,1.3026666666666666,-0.09898046079283603,-0.2242989611142081,0.4996666666666667,1.6793333333333331,-0.1413802628266973,1,-1,-1,1
-0.2854621713260741,0.644,4.583666666666667,-0.06940635732579964,-0.2673290945824993,0.4826666666666666,2.369,-0.11328468104244631,0.0117375861016353,0.3833333333333333,1.2446666666666668,0.009606668084033345,-0.1702201905699825,0.5553333333333333,2.1456666666666666,-0.10729329802352879,1,1,-1,1
-0.2169404916306847,0.6573333333333333,4.833333333333333,-0.05274621576164911,-0.1660556493821694,0.481,2.437,-0.07036855193384123,-0.0817790224063217,0.382,1.126,-0.0669323247294266,-0.1467065574300932,0.579,2.335666666666667,-0.09247216993263498,1,-1,-1,1
-0.1613211369057259,0.66,4.92,-0.03922310413414958,-0.1413290904635706,0.4803333333333333,2.446333333333333,-0.05989030472043785,-0.1586026935435156,0.3883333333333333,1.0916666666666666,-0.1298089250134605,-0.1111857516849905,0.59,2.4396666666666667,-0.07008267322202999,1,-1,1,1
-0.1242607772265858,0.6593333333333333,4.948333333333333,-0.03021236707373927,-0.1567820589291177,0.48,2.427666666666666,-0.06643873001066844,-0.1135494847521831,0.3879999999999999,1.1343333333333334,-0.09293496990622728,-0.052962907965897,0.5903333333333333,2.501333333333333,-0.033383613598067526,-1,-1,-1,1
0.0881169080859178,0.626,4.699,0.021424462585166466,-0.3568995189647501,0.5033333333333334,2.530666666666667,-0.15124148096662524,-0.1919042201474579,0.4236666666666667,1.3896666666666666,-0.15706467504634913,0.1005593230291426,0.515,2.0773333333333333,0.06338461600049898,-1,1,1,-1
-0.0240744051328212,0.6213333333333333,4.526666666666667,-0.005853373696741133,-0.3159365103305585,0.5083333333333333,2.6406666666666667,-0.13388279662697028,-0.197462243461197,0.4383333333333333,1.5293333333333334,-0.16161365851842538,0.0689797225330821,0.4836666666666667,1.7926666666666666,0.043479342271559196,-1,1,1,-1
-0.2188933181090959,0.6286666666666667,4.444,-0.05322101973208857,-0.1349728308016118,0.5,2.7253333333333334,-0.05719674512284697,-0.0349722432216936,0.4316666666666666,1.6396666666666666,-0.02862315384745829,-0.0933889887245713,0.4803333333333333,1.6113333333333335,-0.058865006353179226,1,-1,-1,-1
-0.2304787762831219,0.631,4.469666666666667,-0.05603787089690036,-0.0591763355430594,0.493,2.7186666666666666,-0.02507685258772849,-0.0361607041112688,0.4313333333333333,1.6386666666666665,-0.029595853787475198,-0.1068840121806526,0.479,1.5896666666666666,-0.0673711980608695,1,-1,-1,-1
-0.2026438960016259,0.62,4.424333333333333,-0.04927018732620546,0.2180079225534001,0.3406666666666667,1.3483333333333334,0.09238410061485709,0.0397409305895635,0.3983333333333334,1.472,0.03252610257498807,-0.1603801955451174,0.4946666666666667,1.7426666666666668,-0.10109094614495516,-1,-1,-1,1
-0.1567183923457449,0.6136666666666667,4.399333333333334,-0.03810400757531163,-0.0352294259791396,0.3013333333333333,0.6940000000000001,-0.01492899338767509,-0.0209932098562857,0.3886666666666666,1.336666666666667,-0.017181965470710915,-0.1610384681079177,0.4993333333333333,1.8013333333333332,-0.10150586892247494,-1,-1,-1,1
-0.115634819552806,0.609,4.382000000000001,-0.02811507937427834,0.0345499586394249,0.28,0.506,0.01464105899363335,-0.0496370394607983,0.3863333333333333,1.2923333333333331,-0.04062560722834823,-0.1697657443859859,0.5013333333333333,1.8183333333333336,-0.10700685121782418,-1,-1,-1,1
-0.3501060688494259,0.619,4.294333333333333,-0.08512366736234778,0.1082117308963246,0.2703333333333333,0.4276666666666667,0.04585633089726434,-0.0125265733055364,0.3816666666666666,1.2873333333333334,-0.010252417399505578,-0.2172337460677194,0.5076666666666667,1.8273333333333333,-0.13692691201652077,1,-1,-1,1
-0.0314717435558948,0.6,4.309333333333333,-0.007651938849758371,-0.4010092911391997,0.3353333333333333,0.6769999999999999,-0.16993365317272757,-0.1382119940005128,0.3979999999999999,1.292,-0.11312008619986601,-0.1455462414619999,0.5003333333333333,1.8093333333333332,-0.09174079883882276,-1,1,1,-1
-0.2123465044457519,0.6016666666666667,4.14,-0.05162924844290978,-0.3197676518254043,0.354,0.945,-0.13550629983357002,-0.1544646512084837,0.4076666666666667,1.3536666666666666,-0.1264221299019178,-0.1305755189847763,0.499,1.799,-0.08230444359214058,1,1,1,-1
-0.079811952668801,0.5983333333333334,4.226,-0.019405222345461215,-0.2954923942905527,0.3603333333333333,1.0356666666666667,-0.12521929829580722,-0.1339336801088531,0.4083333333333334,1.3833333333333333,-0.10961848534594276,-0.0732310723393789,0.4923333333333333,1.801,-0.046159055766426545,-1,1,1,-1
0.0133899900226364,0.591,4.2123333333333335,0.003255599254299889,-0.3573799435601945,0.368,1.0533333333333337,-0.15144506803650576,-0.1573362194269514,0.4113333333333333,1.386,-0.12877237487704388,-0.063550550602923,0.4903333333333333,1.791,-0.0400572231917192,-1,1,1,-1
-0.1991738715066597,0.6016666666666667,4.16,-0.048426496693194064,-0.3041039404603438,0.376,1.1960000000000002,-0.12886856910432382,-0.0981470712465319,0.4026666666666667,1.387,-0.08032881111338923,0.0430370424540864,0.4556666666666667,1.6103333333333334,0.027127135779930454,1,1,-1,-1
-0.2934305213075081,0.6083333333333334,4.164333333333333,-0.07134375639881621,-0.299738011398561,0.379,1.2336666666666667,-0.12701844170988347,-0.1030161637681628,0.3993333333333333,1.3576666666666668,-0.08431393678750379,0.0096532450799196,0.4446666666666667,1.483,0.006084639535332669,1,1,-1,-1
-0.3177881648505991,0.6116666666666667,4.188666666666666,-0.0772659957747479,-0.2846764752059327,0.379,1.249,-0.12063589166887176,-0.1252605423753567,0.3993333333333333,1.3376666666666668,-0.10251992566498784,-0.0116500250500546,0.439,1.412,-0.007343251147185064,1,1,1,-1
-0.3275866709432904,0.6136666666666667,4.205666666666667,-0.07964837313833743,-0.253398795665231,0.3773333333333333,1.261,-0.10738150962695464,-0.1111475330697457,0.3979999999999999,1.3356666666666668,-0.09096908421497372,-0.1484643245707009,0.4476666666666666,1.350666666666667,-0.09358012682682992,1,-1,-1,1
-0.3245363659895099,0.612,4.208666666666667,-0.07890673176921566,-0.0597902583233991,0.3576666666666666,1.2583333333333333,-0.025337011499589886,-0.0229946544229995,0.381,1.2966666666666666,-0.018820054723008937,0.0466915049169585,0.4153333333333333,1.2746666666666668,0.029430618867523003,-1,-1,-1,-1
-0.1915716470739434,0.6043333333333333,4.241666666666666,-0.04657811621252672,-0.0767374863795045,0.3506666666666667,1.1726666666666667,-0.032518651522303606,-0.0917952687823902,0.3779999999999999,1.2076666666666669,-0.07513015634059458,-0.0885340962475758,0.4106666666666667,1.1023333333333334,-0.055804867460946525,-1,-1,-1,-1
-0.1444745016595066,0.6003333333333333,4.231,-0.03512706723999699,-0.191072311212509,0.3556666666666667,1.1113333333333335,-0.08096973457212743,-0.0998523460245253,0.3766666666666666,1.1896666666666669,-0.08172449917415446,-0.0385594967863098,0.4053333333333333,1.1043333333333334,-0.024304846366799974,-1,1,-1,-1
-0.0974716024489739,0.5966666666666667,4.225,-0.02369893298739104,-0.2439926742193947,0.3596666666666667,1.101,-0.10339552572384739,-0.1096910607354195,0.3773333333333333,1.1873333333333334,-0.08977702937777855,0.0020521862527351,0.4,1.0963333333333334,0.001293535334893019,-1,1,1,-1
0.1689154949752311,0.475,2.8743333333333334,0.04106957201248034,-0.2312812842488585,0.3596666666666667,1.1393333333333333,-0.09800888510896306,-0.0140041422419148,0.32,0.8146666666666668,-0.011461738823873052,-0.0073497389021627,0.357,0.7170000000000001,-0.004632692066577487,-1,1,-1,-1
-0.0117677184883291,0.4463333333333333,2.3476666666666666,-0.002861165353420633,-0.22277107589012,0.3596666666666667,1.1556666666666664,-0.09440255770554258,-0.0545866795809779,0.3013333333333333,0.6176666666666667,-0.04467665736406187,0.0842602853152533,0.3336666666666666,0.6046666666666667,0.05311099625493721,-1,1,-1,-1
-0.0468640876358215,0.4346666666666667,2.173,-0.011394384051272426,-0.233182282490955,0.3593333333333333,1.143,-0.09881446139632707,0.1007515886831505,0.28,0.5606666666666666,0.08246048744922342,-0.204301092511906,0.3443333333333333,0.4123333333333334,-0.12877519365953505,-1,-1,-1,1
-0.0688048865429147,0.432,2.1203333333333334,-0.01672899956927654,-0.2199528312814251,0.3583333333333333,1.1463333333333334,-0.09320828462391559,0.1101446466808535,0.2793333333333333,0.5626666666666666,0.0901482683691381,-0.1983630878394902,0.3389999999999999,0.371,-0.1250323468042398,-1,-1,-1,-1
-0.3504403828117697,0.491,2.545333333333333,-0.08520495138755381,-0.2324059763341166,0.3596666666666667,1.13,-0.09848549011280079,-0.2102554312899742,0.3093333333333333,0.5196666666666666,-0.17208428749985072,-0.2573987169883205,0.3856666666666667,0.7286666666666667,-0.1622437218535929,1,1,1,1
-0.2981588893145437,0.507,2.7963333333333336,-0.07249339663990205,-0.25198844148551,0.3606666666666667,1.1146666666666667,-0.10678385106062425,-0.2246873815497031,0.3296666666666666,0.6716666666666666,-0.18389616728075203,-0.2304471140284332,0.3979999999999999,0.863,-0.14525557045449,1,1,1,1
-0.3114042502833043,0.5143333333333333,2.8786666666666667,-0.07571383124963146,-0.2858498488287415,0.3643333333333333,1.119,-0.12113312619851062,-0.1557206056716658,0.3306666666666667,0.748,-0.1274500701915119,-0.161649062948296,0.4,0.9493333333333334,-0.1018907394478866,1,1,1,1
-0.3440032601377099,0.5183333333333333,2.897,-0.08363985001390993,-0.350228154470559,0.37,1.114,-0.14841439100837492,-0.1627653898730737,0.3333333333333333,0.762,-0.13321589827239294,-0.1676503583348502,0.4016666666666666,0.957,-0.10567347974608912,1,1,1,1
-0.2279517572869971,0.5103333333333333,2.8703333333333334,-0.05542345959820055,-0.6360470077438265,0.525,2.640333333333333,-0.2695343823791142,-0.2263203237684523,0.3443333333333333,0.769,-0.1852326545073499,-0.1598398152399349,0.397,0.895,-0.1007503332897125,-1,1,1,-1
-0.1915945634453306,0.5073333333333333,2.8546666666666667,-0.04658368802561048,-0.4236004340125432,0.5616666666666666,3.319,-0.17950698606710605,-0.1024947844325852,0.34,0.8486666666666667,-0.08388721206068198,-0.2308079746400245,0.4006666666666667,0.8493333333333334,-0.14548302834309165,-1,1,-1,1
-0.1291165650450252,0.5026666666666667,2.855,-0.03139298775934283,-0.4221512376391896,0.5760000000000001,3.5106666666666664,-0.17889286754334557,-0.1079465423717024,0.34,0.8416666666666667,-0.08834922226807,-0.1436889196661926,0.3983333333333334,0.9133333333333334,-0.09057009059148814,-1,1,1,-1
-0.0990877885638052,0.499,2.841333333333333,-0.024091887298884885,-0.3652209944543463,0.5793333333333333,3.619666666666667,-0.1547678300088561,-0.1062857480454753,0.3389999999999999,0.8376666666666667,-0.08698993938743695,-0.08050768738757,0.3906666666666667,0.9093333333333332,-0.050745656359186896,-1,1,-1,-1
-0.0628007922477174,0.493,2.838,-0.015269183327655334,0.0145461796749404,0.4896666666666667,2.872333333333333,0.006164160049377639,-0.0275943522875097,0.3216666666666666,0.792,-0.022584693404980365,-0.1354354941183477,0.3979999999999999,0.9466666666666668,-0.0853677861876762,-1,-1,-1,1
-0.14714968832418,0.495,2.785,-0.03577750355069627,-0.0094016777577925,0.4613333333333333,2.502333333333333,-0.003984100824187318,-0.0984306856306692,0.3173333333333333,0.6876666666666666,-0.08056093629046333,-0.2065420901139864,0.4033333333333334,0.93,-0.13018774068339217,1,-1,-1,1
-0.2637923218123856,0.5016666666666666,2.752,-0.06413761957481626,0.0036954722998241,0.45,2.3743333333333334,0.0015660113667783878,-0.1862634716697128,0.3229999999999999,0.6453333333333333,-0.15244798487666733,-0.2597153436785414,0.4103333333333333,0.9396666666666668,-0.1637039394520507,1,-1,1,1
-0.3818645273325636,0.5106666666666667,2.7493333333333334,-0.09284531716049002,-0.0639865806599799,0.4493333333333333,2.2966666666666664,-0.027115265520886264,-0.1470635645473906,0.322,0.6756666666666666,-0.12036468483624266,-0.18544404554123,0.4096666666666667,1.007,-0.11688920790371127,1,-1,-1,-1
-0.2716061123014563,0.55,3.3560000000000003,-0.0660374395482792,-0.1781955033494076,0.4573333333333333,2.2456666666666667,-0.07551299566424874,-0.1880033565129744,0.3383333333333334,0.7493333333333333,-0.15387199966547693,-0.2839665771208874,0.4529999999999999,1.279,-0.1789899922314244,1,1,1,1
-0.4885922225633221,0.5736666666666667,3.449,-0.11879474687768932,-0.2773733213871936,0.466,2.2343333333333333,-0.11754107158484062,-0.1831036506730609,0.3446666666666667,0.7966666666666666,-0.1498618184147604,-0.1642102576751525,0.4646666666666667,1.4883333333333333,-0.10350511332565478,1,1,1,1
-0.05993803780557,0.5606666666666666,3.701,-0.0145731423887642,-0.296141584088156,0.4703333333333333,2.27,-0.12549440213092236,-0.1307014152052782,0.3429999999999999,0.8343333333333334,-0.10697302691697431,-0.2027287488025817,0.473,1.524,-0.1277841129796518,-1,1,-1,1
-0.2014621496495281,0.5633333333333334,3.595,-0.04898286130608467,-0.2509799815880025,0.4693333333333333,2.301333333333333,-0.10635650117560089,-0.115191779081206,0.3433333333333334,0.8510000000000001,-0.09427911139993826,-0.202419383061617,0.4773333333333333,1.5606666666666666,-0.12758911337042536,1,-1,1,1
-0.3629527415596674,0.5993333333333333,3.917666666666667,-0.08824716618684221,-0.3125040978605256,0.487,2.434,-0.13242826077676265,-0.2286314226996675,0.3943333333333333,1.164,-0.18712418144903134,-0.0001126636491417,0.4383333333333333,1.393,-7.101422248031704e-05,1,1,1,-1
-0.3384812434960516,0.608,4.058666666666666,-0.08229724458773541,-0.2682131064924244,0.4903333333333333,2.5123333333333333,-0.1136592942412453,-0.1955415615784654,0.4146666666666667,1.3773333333333333,-0.16004166976514603,0.0195952614207388,0.4216666666666666,1.258,0.012351297554210584,1,1,1,-1
-0.0894185898772601,0.599,4.186333333333334,-0.02174094932354832,-0.2631868382564737,0.491,2.531,-0.11152933829749472,-0.1677662541400884,0.42,1.4573333333333334,-0.13730887298887398,-0.0170385070036576,0.4176666666666666,1.1873333333333334,-0.010739722495304251,-1,1,1,-1
-0.0912239216310313,0.596,4.1433333333333335,-0.022179891899413225,-0.2622271347457467,0.4913333333333333,2.538333333333333,-0.11112264965674719,-0.1548891242502859,0.422,1.4923333333333335,-0.126769541336254,0.0498232891340251,0.4103333333333333,1.1906666666666663,0.031404647073119234,-1,1,1,-1
-0.3367041644667825,0.6176666666666667,4.145,-0.08186517128874565,-0.2696732530068817,0.5136666666666667,2.7383333333333337,-0.11427805305021022,-0.1175315266037768,0.4233333333333333,1.4563333333333333,-0.09619408588064904,-0.3011280183377633,0.5156666666666667,1.6753333333333331,-0.18980720269764415,1,1,1,1
-0.3676627771753535,0.6283333333333334,4.239333333333333,-0.08939234914905732,-0.2341643042759198,0.52,2.821,-0.09923060773782505,-0.1532336278162451,0.4306666666666667,1.4466666666666663,-0.12541459453386888,-0.1751294675338588,0.5546666666666666,2.069333333333333,-0.11038771657987902,1,1,1,1
-0.2361556792798707,0.625,4.315,-0.0574181348949843,-0.3499286390924396,0.53,2.818,-0.1482874669108293,-0.111425845478444,0.4303333333333333,1.47,-0.09119686997184752,-0.1279974670580839,0.573,2.240333333333333,-0.08067944427352557,-1,1,-1,1
-0.0081299520827595,0.612,4.362333333333334,-0.0019766904899391636,-0.320393759778165,0.5306666666666667,2.857666666666667,-0.13577162239353083,-0.1624803182321339,0.4346666666666667,1.4513333333333334,-0.13298258039843094,-0.1246749944271989,0.581,2.2983333333333333,-0.07858522122650105,-1,1,1,1
-0.2759666905183078,0.6243333333333333,4.253,-0.06709765655868015,-0.2592457128778274,0.529,2.878333333333333,-0.10985922778383922,-0.0038818196546899,0.416,1.425,-0.003177088769511757,-0.1095411786878743,0.6326666666666667,2.671,-0.06904606493184898,1,-1,-1,1
-0.2665122602647276,0.628,4.308000000000001,-0.06479893669172347,-0.2607727021278663,0.529,2.869666666666667,-0.11050631219646576,-0.0091558034497176,0.4083333333333334,1.348666666666667,-0.007493599111646149,-0.0251332112014313,0.6503333333333333,2.874,-0.015841981557498018,1,1,-1,1
-0.2810061864628954,0.6296666666666667,4.316666666666666,-0.06832294344922381,-0.2061132184440404,0.525,2.8746666666666667,-0.08734354278396508,0.0095256367982916,0.4016666666666666,1.3113333333333337,0.0077962904994147144,-0.0486716775091586,0.6613333333333334,2.929666666666667,-0.030678762506426996,1,-1,-1,1
-0.0542594477860705,0.618,4.3853333333333335,-0.013192468213376178,-0.1754501999903821,0.5216666666666666,2.8713333333333333,-0.0743496325223593,0.0095890088368753,0.4006666666666667,1.3043333333333331,0.007848157564347029,-0.0627043617536085,0.6673333333333333,2.963,-0.03952385290180426,-1,-1,-1,1
-0.0719334798037802,0.598,4.177333333333333,-0.01748967570644038,-0.0391954881614902,0.4923333333333333,2.752333333333333,-0.016609671242899866,0.0226882509623325,0.3846666666666667,1.2983333333333331,0.018569277747152124,0.1641669619765675,0.5126666666666666,2.1733333333333333,0.10347782315357906,-1,-1,-1,-1
-0.154761508672899,0.5943333333333333,4.071666666666666,-0.0376282171516221,-0.113697990329844,0.485,2.62,-0.048181214954545866,-0.0834147696292246,0.3803333333333333,1.1906666666666663,-0.06827110772140979,0.0541603611394627,0.4523333333333333,1.5799999999999998,0.03413839303868732,-1,-1,-1,-1
-0.1386196257002749,0.5920000000000001,4.062333333333333,-0.03370353146628324,-0.2104008957499847,0.486,2.545333333333333,-0.08916050983267117,-0.0787625445088189,0.3793333333333333,1.1983333333333333,-0.06446347792453758,-0.0017427579208035,0.4276666666666666,1.313,-0.0010984962732888011,-1,1,-1,-1
-0.2755807783362987,0.5973333333333334,3.999,-0.06700382710773582,-0.2513632513994008,0.4896666666666667,2.548,-0.10651891746031268,-0.1199939577360007,0.38,1.163333333333333,-0.09820947118749417,-0.0626278048417745,0.422,1.2006666666666663,-0.039475597500787135,1,1,1,-1
-0.0893635803694135,0.5573333333333333,3.631666666666667,-0.02172757448813604,-0.1109465780070735,0.4783333333333333,2.552333333333333,-0.04701526304838279,-0.1362518301097661,0.391,1.2356666666666667,-0.11151578326009141,-0.2656619096983816,0.4513333333333333,1.2546666666666666,-0.16745218270126144,-1,-1,1,1
-0.0456569589083124,0.5426666666666666,3.482333333333333,-0.011100886641753908,-0.01471608915526,0.469,2.541333333333333,-0.006236161719506939,-0.0770482025901517,0.389,1.2793333333333334,-0.06306036883101739,-0.1501855713962616,0.4583333333333333,1.4363333333333332,-0.09466506421297982,-1,-1,-1,1
-0.1380129938717478,0.5423333333333333,3.384666666666667,-0.03355603694797154,-0.1261736898333638,0.472,2.4656666666666665,-0.05346797822752546,-0.0536524222149346,0.3876666666666666,1.2906666666666666,-0.04391201118017652,-0.1357061396190522,0.4583333333333333,1.4506666666666663,-0.08553837963060784,-1,1,-1,1
-0.2285362071580796,0.5466666666666666,3.3503333333333334,-0.05556556086648045,-0.15975098556869,0.4753333333333333,2.47,-0.06769685684466546,-0.0538452644036373,0.387,1.2826666666666668,-0.04406984353884243,-0.1455821637466745,0.4596666666666666,1.4506666666666663,-0.09176344139598575,1,1,-1,1
-0.2523656357379651,0.573,3.672,-0.06135937174938004,-0.2968136481841372,0.4893333333333333,2.49,-0.12577919929028958,-0.2072986771992222,0.4206666666666667,1.4316666666666669,-0.16966432185188798,0.0513434231299352,0.4176666666666666,1.2613333333333332,0.03236281889346991,1,1,1,-1
-0.2725926236884612,0.581,3.7576666666666663,-0.06627729676478661,-0.2555786764477568,0.491,2.5456666666666665,-0.10830526653992613,-0.1868447888305178,0.4343333333333333,1.5763333333333334,-0.15292376592458043,-0.0308676464011419,0.4083333333333334,1.0910000000000002,-0.019456514374192338,1,1,1,-1
-0.3460969266787064,0.589,3.7896666666666663,-0.08414889738572259,-0.2795299323255622,0.4943333333333333,2.555333333333333,-0.11845496755515125,-0.1832143134435151,0.4406666666666667,1.6326666666666665,-0.14995239074333017,-0.1175634921760948,0.409,1.005,-0.07410269463627843,1,1,1,1
-0.2995844695746705,0.5893333333333333,3.837,-0.07284000765484436,-0.3166378150438045,0.498,2.5603333333333333,-0.13417998493293345,-0.1558922999363039,0.4403333333333333,1.654,-0.12759059395832634,-0.1301065497642312,0.41,0.9996666666666666,-0.08200884261686661,1,1,-1,1
-0.1354990751728468,0.5766666666666667,3.843,-0.032944810813547484,0.0167544465538904,0.4683333333333334,2.548666666666666,0.007099945993025638,-0.0070504436549132,0.412,1.5473333333333334,-0.005770460080245427,-0.2610430006755471,0.4423333333333333,1.1686666666666667,-0.1645407890488921,-1,-1,-1,1
-0.0920388279689001,0.57,3.796666666666667,-0.022378025614330478,-0.2067519496834888,0.4696666666666667,2.3440000000000003,-0.08761421464946392,0.0061605876372679,0.3993333333333333,1.4463333333333332,0.005042154334065885,-0.2341679808587851,0.4539999999999999,1.3026666666666666,-0.14760090958493044,-1,1,-1,1
-0.2715092129994474,0.5773333333333334,3.718,-0.06601387976258638,-0.2068401164576356,0.4703333333333333,2.3506666666666667,-0.08765157663171788,-0.0828414866927584,0.4,1.3636666666666668,-0.06780190231229219,-0.1107392543845171,0.4503333333333333,1.393333333333333,-0.06980123676160788,1,1,1,-1
-0.240087184248317,0.578,3.758,-0.05837402841110433,-0.2176613453391875,0.471,2.347,-0.09223723336410022,-0.1265440734171694,0.402,1.337,-0.10357043610107573,-0.0981984314269779,0.45,1.4016666666666666,-0.06189649731478901,1,1,1,-1
-0.0986110848396917,0.5613333333333334,3.694,-0.023975983083413314,-0.0707615948768829,0.4539999999999999,2.3160000000000003,-0.029986278591194022,-0.0324478806363526,0.3896666666666666,1.348666666666667,-0.026557080527856006,0.0080028164295478,0.4216666666666666,1.2786666666666666,0.005044340306093413,-1,-1,-1,-1
-0.3065458970525014,0.5683333333333334,3.591333333333333,-0.07453258681788894,-0.0190443200691925,0.4429999999999999,2.244666666666667,-0.008070313962938051,-0.0147431361125514,0.3816666666666666,1.3046666666666666,-0.012066570922216665,0.0057155318879398,0.4096666666666667,1.1753333333333331,0.0036026176692804663,1,-1,-1,-1
-0.174176448006976,0.5616666666666666,3.633333333333333,-0.04234870326934465,0.0154946528539356,0.439,2.2343333333333333,0.006566089669973528,-0.0724900115481639,0.382,1.2513333333333334,-0.059329701552002484,-0.0869462562057514,0.41,1.087,-0.05480401912297503,-1,-1,1,1
-0.2187303984642032,0.562,3.5923333333333334,-0.05318140797184627,-0.0128553663713293,0.4363333333333333,2.1733333333333333,-0.0054476527567425045,-0.1483945866315539,0.3883333333333333,1.2303333333333333,-0.12145406448077566,-0.100178767400076,0.411,1.0806666666666669,-0.06314474393604382,1,-1,1,1
-0.2399077461790262,0.5606666666666666,3.549,-0.05833040041410146,-0.0802527687197902,0.4276666666666666,2.002,-0.03400830471293495,0.0073390545433615,0.367,1.1896666666666669,0.006006674663614874,-0.2984383631264447,0.4466666666666666,1.2066666666666668,-0.18811185752617987,-1,-1,-1,1
-0.2104694830669524,0.5596666666666666,3.5626666666666664,-0.0511728754814069,-0.1778872921803642,0.4293333333333333,1.9223333333333332,-0.07538238659592668,-0.0236919600009122,0.3606666666666667,1.1023333333333334,-0.019390766893479752,-0.2091700147722008,0.4543333333333333,1.365,-0.13184417581363753,-1,1,-1,1
-0.2049299790670891,0.5579999999999999,3.5456666666666665,-0.04982601823501178,-0.1577942584117528,0.428,1.927,-0.06686766460052566,-0.0314706800602508,0.3593333333333333,1.082,-0.025757287324649745,-0.240817958093239,0.46,1.384,-0.15179252743517954,-1,-1,-1,1
-0.1285655338762645,0.5539999999999999,3.5660000000000003,-0.03125901180722631,-0.1898029752284282,0.4293333333333333,1.91,-0.08043183456421073,-0.0900275838074338,0.36,1.0286666666666666,-0.07368338843750989,-0.205124660974409,0.4603333333333333,1.422,-0.12929430585294893,-1,1,1,1
-0.1021756272188114,0.5353333333333333,3.345666666666667,-0.024842654491813478,-0.0406665327110551,0.4086666666666667,1.8276666666666663,-0.01723304825637814,-0.0330159947376365,0.3516666666666666,1.012,-0.0270220554858785,-0.2831110092715021,0.491,1.6203333333333334,-0.17845071016426148,-1,-1,-1,1
-0.1009202079929632,0.5286666666666666,3.256,-0.024537415885317458,-0.2351337015617733,0.413,1.6803333333333332,-0.09964140426000245,-0.1191344943469411,0.353,0.9333333333333332,-0.09750604039366818,-0.2505519976569081,0.5003333333333333,1.7303333333333333,-0.1579280934005354,-1,1,1,1
-0.1286817426266706,0.528,3.2153333333333336,-0.0312872664303086,-0.3220985596625552,0.4203333333333333,1.6736666666666666,-0.13649405670785775,-0.1737188244194504,0.358,0.9186666666666666,-0.14218077479436922,-0.1101940733741611,0.4976666666666666,1.842,-0.06945759792284834,-1,1,1,-1
-0.2131467294153535,0.5316666666666666,3.1806666666666668,-0.0518238125770057,-0.2936913641275496,0.4196666666666667,1.6953333333333334,-0.12445608496924329,-0.1719175134497279,0.3596666666666667,0.9366666666666668,-0.14070648557915813,-0.0450675082477793,0.4906666666666667,1.8473333333333333,-0.028406980261362326,1,-1,1,-1
-0.378162571294041,0.5566666666666666,3.378333333333333,-0.09194523543540356,-0.0108689622851065,0.3946666666666666,1.715666666666667,-0.004605884472296695,-0.1116511016113362,0.3523333333333333,0.9656666666666668,-0.09138123163563858,0.095231654392905,0.415,1.3326666666666669,0.06002647654098853,1,-1,-1,-1
-0.3037141812916522,0.56,3.508,-0.07384409252447834,-0.0598023328022869,0.3876666666666666,1.5956666666666668,-0.02534212823965776,-0.0304135282687968,0.3443333333333333,0.9876666666666666,-0.02489205777174151,0.0087182890471624,0.3906666666666667,1.028,0.005495317458288746,1,-1,-1,-1
-0.2938013125288288,0.5603333333333333,3.5276666666666667,-0.07143390938784697,-0.0125442049176711,0.3816666666666666,1.5803333333333334,-0.00531579346142179,-0.0278941057796077,0.3396666666666667,0.9546666666666668,-0.022830027690980977,0.0077719954904306,0.379,0.9223333333333332,0.004898849105972881,1,-1,-1,-1
-0.2540701125072768,0.5589999999999999,3.5516666666666667,-0.06177379276760049,-0.0443442062038279,0.3813333333333333,1.5470000000000002,-0.018791517113865154,0.0082633801836843,0.3356666666666667,0.9593333333333331,0.006763192192112968,0.0561110576658651,0.3703333333333333,0.8926666666666667,0.035367957305181934,-1,-1,-1,-1
-0.0012493131038482,0.5336666666666666,3.427333333333333,-0.00030375398356528887,-0.1891804491347757,0.3939999999999999,1.52,-0.08016802987033644,-0.2516222903184737,0.3906666666666667,1.1456666666666666,-0.20594113684900495,-0.3382132933208661,0.436,1.0716666666666663,-0.21318281664639413,-1,1,1,1
-0.2508776196980071,0.5386666666666666,3.228333333333333,-0.06099758029905902,-0.209196800528816,0.4013333333333333,1.568,-0.0886502565686639,-0.1825438143579203,0.4103333333333333,1.3703333333333334,-0.14940361843953767,-0.2422870805138723,0.4573333333333333,1.336666666666667,-0.15271854560718512,1,1,1,1
-0.3301183581969842,0.5453333333333333,3.234,-0.0802639194622191,-0.1311136249209616,0.3976666666666666,1.6013333333333333,-0.05556134921523217,-0.1786100118564884,0.4203333333333333,1.458,-0.14618398412868636,-0.1647579518855111,0.4623333333333333,1.4493333333333331,-0.10385033628622718,1,-1,1,1
-0.1739430398959993,0.5383333333333333,3.2963333333333336,-0.042291953169399946,-0.1889005143166697,0.4006666666666667,1.5773333333333333,-0.08004940332640811,-0.0213720919076532,0.4123333333333333,1.5413333333333334,-0.017492062800687318,-0.2255441962681796,0.4693333333333333,1.4526666666666666,-0.14216516023538342,-1,1,-1,1
-0.4579298713171607,0.6083333333333334,3.966666666666667,-0.11133960107972184,-0.2279683167855288,0.4073333333333333,1.5943333333333334,-0.09660496585739996,0.0034207856428416,0.3876666666666666,1.322,0.0027997538823444665,-0.2369620773716956,0.512,1.7926666666666666,-0.14936208626357456,1,1,-1,1
-0.3342477843942717,0.6246666666666667,4.3133333333333335,-0.08126793491150983,-0.2635819309628111,0.413,1.613,-0.11169676470983314,-0.0215321120167442,0.3793333333333333,1.216,-0.017623031814375224,-0.2096893684477663,0.528,1.9446666666666663,-0.13217153515042054,1,1,-1,1
-0.2910721079214777,0.6266666666666666,4.380333333333334,-0.07077033932771226,-0.309240615246577,0.4183333333333333,1.6236666666666666,-0.13104531146634016,-0.0571508665176201,0.3779999999999999,1.1663333333333332,-0.046775325062210125,-0.1273807976776675,0.5306666666666667,2.045333333333333,-0.0802907448402007,1,1,-1,1
-0.2642768973630343,0.628,4.4270000000000005,-0.06425543772095953,-0.2830807144556708,0.4176666666666666,1.6423333333333332,-0.11995966430987143,-0.1197147220710588,0.381,1.129,-0.09798092978834332,-0.0802398946464948,0.529,2.0773333333333333,-0.05057686106950646,1,-1,1,-1
0.0221220845281333,0.5763333333333334,3.983,0.005378692722817242,-0.3422320420624531,0.4386666666666666,1.8243333333333331,-0.14502591941254464,-0.0805854158651797,0.3903333333333333,1.2406666666666666,-0.06595541331302518,-0.2245178418561115,0.5446666666666666,2.053333333333333,-0.14151822787416912,-1,1,1,1
-0.1470897756479225,0.568,3.6993333333333336,-0.03576293657463301,-0.2196292909118362,0.4406666666666667,1.9706666666666663,-0.09307117957880079,-0.1013864864082787,0.3956666666666667,1.2653333333333334,-0.08298012169597581,-0.0741087660400814,0.5426666666666666,2.185,-0.04671228421416542,-1,1,1,-1
-0.3908195017103471,0.5786666666666667,3.6006666666666667,-0.09502260092674382,-0.1410131502984748,0.4363333333333333,1.997,-0.05975642037504974,-0.1386722442553982,0.4006666666666667,1.2696666666666667,-0.11349677961842673,-0.0426649493879498,0.54,2.19,-0.0268925978434859,1,-1,1,-1
-0.3322694614491612,0.5783333333333334,3.6566666666666663,-0.08078693181188257,-0.0776868477405778,0.4303333333333333,1.9936666666666667,-0.032920957523269095,-0.1490370396001348,0.4026666666666667,1.2786666666666666,-0.12197988234275488,-0.0284401454986888,0.5376666666666666,2.187,-0.017926410472257126,-1,-1,1,-1
-0.4030689425696661,0.602,3.899333333333333,-0.09800089071335095,-0.2692785967072355,0.4513333333333333,2.029,-0.11411081157169983,-0.0719145623170891,0.3953333333333333,1.283,-0.05885872313154365,-0.0475019388836197,0.54,2.1743333333333337,-0.02994145211722273,1,1,-1,1
-0.2692347229058525,0.6023333333333334,4.037333333333334,-0.0654608675318004,-0.2695474910078355,0.4576666666666666,2.102333333333333,-0.1142247595320787,-0.0495742942603814,0.39,1.2606666666666666,-0.04057425320128918,-0.0459942383695231,0.54,2.1783333333333337,-0.028991117376981165,1,1,-1,1
-0.2336431159934147,0.6016666666666667,4.06,-0.056807238311197536,-0.3044738257968311,0.4623333333333333,2.119666666666667,-0.1290253135186633,-0.0650055964637332,0.3879999999999999,1.226,-0.053204056049028,-0.0641946193277456,0.5429999999999999,2.1820000000000004,-0.04046319299711438,-1,1,-1,1
-0.1356405927564035,0.5966666666666667,4.089,-0.032979218945197966,-0.2615337129799355,0.4613333333333333,2.1516666666666664,-0.1108288018670388,-0.0772552695451942,0.3896666666666666,1.2263333333333333,-0.06322984349906584,-0.0987488987902085,0.5473333333333333,2.181,-0.06224346825083108,-1,-1,1,1
-0.1070112113670482,0.593,4.142333333333333,-0.026018362921804112,0.0632762876435835,0.3393333333333333,1.1856666666666666,0.026814268287738825,-0.0506079119297053,0.3823333333333333,1.249,-0.04142022117025712,-0.0414855522506953,0.5,1.9246666666666667,-0.02614919949507717,-1,-1,-1,-1
-0.1037281107674825,0.591,4.134666666666666,-0.025220120365561108,-0.0166134138061009,0.2983333333333333,0.6829999999999999,-0.007040181267922201,-0.0655242295269666,0.381,1.239,-0.05362853307971786,-0.0150172407727449,0.4806666666666667,1.8003333333333331,-0.009465676688094029,-1,-1,-1,-1
-0.1475570386227298,0.5923333333333334,4.116666666666666,-0.03587654539657933,-0.0090826757374111,0.282,0.4923333333333333,-0.003848918972068897,-0.0618459826867965,0.38,1.2413333333333334,-0.05061805918681619,-0.0240318241893733,0.47,1.7036666666666669,-0.015147754600470851,1,-1,-1,-1
-0.2915796849191805,0.6,4.087666666666666,-0.07089374997196422,0.0374816214192858,0.2743333333333333,0.4256666666666666,0.015883394712681177,-0.0635833875572069,0.3793333333333333,1.236,-0.05204004423323815,-0.045396602511724,0.4679999999999999,1.667,-0.028614415165653162,1,-1,-1,-1
-0.208630027959126,0.598,4.089333333333333,-0.050725636262614816,-0.3724287627842769,0.3366666666666666,0.7146666666666667,-0.1578222290728983,-0.1641879950446956,0.3946666666666666,1.2226666666666666,-0.13438023441272565,-0.2333080267895664,0.523,1.9023333333333332,-0.14705886279291197,-1,1,1,1
-0.2148718149426178,0.5983333333333334,4.071666666666667,-0.052243244342576156,-0.2758371185919468,0.355,0.9913333333333334,-0.11689008279535687,-0.1809065794299709,0.4029999999999999,1.258,-0.14806361783019562,-0.1906890436557788,0.5463333333333333,2.111666666666667,-0.12019523842777984,1,1,1,1
-0.216952749467608,0.599,4.074333333333333,-0.0527491960928278,-0.3026436394984537,0.3643333333333333,1.058,-0.12824974484596144,-0.195597973851733,0.4093333333333333,1.291,-0.16008784058599923,-0.1040294602510822,0.552,2.232333333333333,-0.06557191508581538,1,1,1,1
-0.2938619318562878,0.6033333333333334,4.057,-0.07144864817681829,-0.3043115994339278,0.3686666666666667,1.1,-0.12895656768384545,-0.2141359597599015,0.412,1.2943333333333331,-0.17526031949471202,-0.0248613903816741,0.55,2.291333333333333,-0.015670647286718787,1,1,1,-1
-0.2810474830110223,0.6216666666666666,4.342666666666667,-0.06833298415956487,-0.336017129683156,0.38,1.192,-0.1423922578288888,-0.037297388474373,0.3793333333333333,1.2073333333333334,-0.030526177049694465,0.0312338642444101,0.532,2.232666666666667,0.01968734903644796,1,1,-1,-1
-0.2593703501596156,0.6256666666666667,4.429666666666667,-0.06306247556119446,-0.2478705494892499,0.379,1.2733333333333334,-0.10503883306289336,-0.0102956421279849,0.364,1.1136666666666668,-0.008426504034058742,0.0013966783916603,0.524,2.152,0.0008803552059109109,1,-1,-1,-1
-0.2852392377050625,0.6283333333333334,4.446666666666667,-0.06935215395977047,-0.2416478780229387,0.379,1.2813333333333332,-0.10240188345067879,-0.0673055663043737,0.359,1.0186666666666668,-0.0550864743479014,0.0425706493732946,0.5186666666666667,2.154333333333333,0.02683315859869276,1,1,-1,-1
-0.1219353452727114,0.6213333333333333,4.509666666666666,-0.029646969002332192,-0.2487528450476381,0.3793333333333333,1.279,-0.10541271893219342,-0.0768865831283944,0.3586666666666667,1.0066666666666666,-0.06292809082158868,-0.0544996307299534,0.5206666666666667,2.0756666666666668,-0.03435224166123291,-1,1,-1,1
-0.0038530789387705,0.5946666666666667,4.258,-0.0009368252626487021,-0.3952475330937035,0.3923333333333333,1.2826666666666668,-0.16749202247986503,-0.0568864824410391,0.3493333333333333,0.962,-0.046558938997100584,0.03258913361179,0.5,2.005333333333333,0.02054160328002236,-1,1,-1,-1
-0.0729558893230146,0.5906666666666667,4.128333333333333,-0.017738261079751454,-0.3822158764443271,0.3983333333333334,1.361,-0.1619696640950253,-0.0985352572823881,0.3483333333333334,0.9136666666666666,-0.08064652332176295,0.0188901586569645,0.4916666666666666,1.9196666666666664,0.011906856734837006,-1,1,-1,-1
-0.1094260533753113,0.5903333333333333,4.090333333333333,-0.02660549986724341,-0.3156457452453967,0.3953333333333333,1.3963333333333334,-0.13375958059624876,-0.144944601825251,0.349,0.8746666666666666,-0.11863041244175102,0.0243929357589594,0.4883333333333333,1.8983333333333328,0.015375370673074276,-1,-1,1,-1
-0.0890628627761556,0.5896666666666667,4.099333333333333,-0.02165445897642093,-0.2600255637708082,0.3913333333333333,1.407,-0.110189701202043,-0.1883449419405169,0.354,0.871,-0.15415157144423358,-0.0779912713569175,0.4913333333333333,1.8186666666666669,-0.04915950741749022,-1,-1,1,1
0.0907317055762737,0.4873333333333333,2.9393333333333334,0.022060216065591526,-0.3280403262939801,0.3996666666666666,1.4723333333333335,-0.13901196871710184,-0.0378316206860788,0.316,0.7456666666666667,-0.030963421257593535,0.0992151437140478,0.3956666666666667,1.1753333333333331,0.0625373520456849,-1,1,-1,-1
-0.0206011974249911,0.46,2.494333333333333,-0.0050089091075573725,-0.3351992046053342,0.402,1.5036666666666667,-0.14204564990840648,-0.0645024624518992,0.3003333333333333,0.5920000000000001,-0.052792264270750525,0.0767006910487987,0.3586666666666667,0.8163333333333332,0.048346028022603994,-1,1,-1,-1
-0.0069323274225494,0.4486666666666666,2.374,-0.0016855038688797196,-0.0754734569792097,0.3886666666666666,1.6176666666666668,-0.0319830002582154,-0.0745261862187341,0.2953333333333333,0.5396666666666667,-0.060996215778344014,0.0405825990851742,0.3453333333333333,0.662,0.025580049485521086,-1,-1,-1,-1
-0.1070340793015027,0.449,2.28,-0.026023922958087305,-0.0359843250009868,0.3806666666666667,1.5696666666666668,-0.015248893079262244,-0.0853278766126671,0.2926666666666666,0.505,-0.06983689677207479,0.0004208533045736,0.34,0.5753333333333334,0.0002652725207309515,1,-1,-1,-1
-0.3843578008013306,0.498,2.5936666666666666,-0.09345152367983478,-0.1972783504102302,0.384,1.4229999999999998,-0.0835996360130789,-0.2027130583893831,0.3096666666666666,0.524,-0.1659112062210781,-0.3362843117386497,0.4076666666666667,0.8503333333333333,-0.21196693975723302,1,1,1,1
-0.3174293541183455,0.51,2.807333333333333,-0.07717875568342708,-0.2899386649829678,0.392,1.4106666666666667,-0.1228658228756012,-0.1748222826073073,0.3156666666666666,0.5956666666666667,-0.14308390397813497,-0.2402784204049659,0.429,1.137,-0.15145244569875937,1,1,1,1
-0.378634805557104,0.5173333333333333,2.8376666666666663,-0.09206005296044156,-0.2428455097113768,0.3916666666666666,1.4496666666666669,-0.10290939769652968,-0.2085701879940257,0.321,0.6023333333333334,-0.17070499427509098,-0.255639568595799,0.4406666666666667,1.224,-0.1611348943278193,1,-1,1,1
-0.1766495275404094,0.511,2.9593333333333334,-0.04294999989998134,-0.2648152762420668,0.3929999999999999,1.4443333333333332,-0.11221941312112521,-0.1616626579149898,0.3203333333333333,0.6443333333333334,-0.1323133634739055,-0.2292850344412926,0.4423333333333333,1.2673333333333334,-0.14452308771520606,-1,1,-1,1
-0.1220296111559831,0.5036666666666667,2.8866666666666663,-0.029669888507034323,-0.6096411067115048,0.5496666666666666,2.9883333333333337,-0.25834448896045453,-0.2386180421424522,0.3363333333333333,0.6883333333333332,-0.1952977647938232,-0.0335093553396131,0.3943333333333333,0.9956666666666668,-0.021121638020674693,-1,1,1,-1
-0.0771548648531847,0.5,2.8800000000000003,-0.018759186530908262,-0.479143454198268,0.5893333333333333,3.655333333333333,-0.2030441672171817,-0.0971282622559678,0.332,0.7943333333333334,-0.07949496335895063,0.0339350069035565,0.369,0.8330000000000001,0.02138993498328198,-1,1,-1,-1
-0.1744431299999673,0.5036666666666667,2.8280000000000003,-0.04241354347430746,-0.3302425111014164,0.597,3.910333333333333,-0.1399451772924593,-0.0812988429718569,0.33,0.7943333333333334,-0.06653932020466835,0.0403932844734693,0.3586666666666667,0.748,0.025460720579908617,1,1,-1,-1
-0.2552508188381064,0.5096666666666667,2.822666666666666,-0.06206086592028378,-0.3451382800647486,0.6006666666666667,3.943666666666666,-0.14625748100383967,-0.0917023766482126,0.3296666666666666,0.7806666666666667,-0.07505412845096425,0.0048992654334834,0.3556666666666667,0.6856666666666666,0.003088108082190132,1,1,-1,-1
-0.3910044166229305,0.5303333333333333,2.985,-0.09506756054586958,0.0221627412586427,0.5053333333333333,3.063333333333333,0.009391791336564703,-0.0611773823606278,0.3173333333333333,0.718,-0.05007084092926626,-0.2387533314588815,0.3933333333333333,0.7943333333333334,-0.1504911506710855,1,-1,-1,1
-0.1253192326176848,0.522,3.151333333333333,-0.03046971652479533,0.0362194040663554,0.4736666666666667,2.69,0.015348511330622535,-0.1035958716760855,0.3143333333333333,0.654,-0.08478840073680993,-0.1651250310664497,0.4039999999999999,0.973,-0.1040817138673872,-1,-1,-1,1
-0.1076518875315981,0.5196666666666667,3.140333333333333,-0.02617413487085189,-0.0738819249639135,0.4673333333333333,2.5036666666666667,-0.03130856488857017,-0.0720341095516059,0.3106666666666666,0.655,-0.05895656698056189,-0.2012865837812205,0.4106666666666667,1.0003333333333333,-0.12687508661258048,-1,-1,-1,1
-0.1878043882977329,0.522,3.091666666666667,-0.04566215698911793,-0.003733661879004,0.4606666666666667,2.492,-0.0015821947691248357,-0.0721222399125526,0.3096666666666666,0.646,-0.05902869758036409,-0.2487009607346357,0.417,1.012,-0.15676134663865654,1,-1,-1,1
-0.3241906461135997,0.5803333333333334,3.705333333333333,-0.0788226745467452,-0.3079550230343959,0.4853333333333333,2.4393333333333334,-0.13050052263991244,-0.1555269282381943,0.3206666666666667,0.63,-0.12729155422386598,-0.3170925091423973,0.466,1.3530000000000002,-0.19986995062407922,1,1,1,1
-0.2407082486100744,0.5946666666666667,3.979,-0.05852503200928413,-0.2572955121750344,0.4923333333333333,2.5623333333333336,-0.10903280122174094,-0.2080527408176641,0.33,0.6453333333333333,-0.17028148783762734,-0.1985458936965747,0.4776666666666667,1.5606666666666666,-0.1251475731075293,1,1,1,1
-0.1014117560025029,0.5913333333333334,4.0633333333333335,-0.024656929292766208,-0.326108364389869,0.4993333333333333,2.5723333333333334,-0.1381932711172944,-0.2478902036811466,0.3373333333333333,0.6596666666666666,-0.2028865975872514,-0.178824629920405,0.484,1.6263333333333334,-0.11271685366906606,-1,1,1,1
-0.1383995510603393,0.594,4.062666666666667,-0.03365002322374883,-0.2981000293257052,0.4996666666666667,2.602333333333333,-0.12632432243728237,-0.1693412897301086,0.3343333333333333,0.7123333333333333,-0.13859796633420465,-0.2387539777009211,0.491,1.6256666666666666,-0.15049155801077604,1,1,-1,1
-0.0964829008138856,0.5920000000000001,4.058,-0.023458543240985175,-0.2535758968096484,0.5093333333333333,2.744,-0.10745655887174005,-0.2352161202232884,0.377,0.979,-0.1925134499915956,-0.2742869614092598,0.498,1.6143333333333334,-0.17288873074285901,-1,1,1,1
-0.1074859966640309,0.5923333333333334,4.043,-0.026133800697052362,-0.2944360834549817,0.5163333333333333,2.780333333333333,-0.12477167086387271,-0.1692026127037029,0.3916666666666666,1.1616666666666666,-0.13848446564061873,-0.2171379917706706,0.4973333333333333,1.6516666666666666,-0.13686655610753085,1,1,1,-1
-0.1073135291251388,0.5933333333333334,4.053333333333333,-0.026091867492467533,-0.3265280713858658,0.5203333333333333,2.7943333333333333,-0.13837112820107736,-0.2010706162528139,0.4003333333333333,1.2026666666666666,-0.16456694375376782,-0.1275684575840365,0.4906666666666667,1.6796666666666666,-0.08040903075090082,1,1,1,-1
-0.1192464300650284,0.5936666666666667,4.050666666666666,-0.028993194777690554,-0.1451407786448513,0.5116666666666666,2.871666666666667,-0.06150556429599591,-0.185828809985334,0.4023333333333333,1.238,-0.1520922345124513,-0.135686958604819,0.4896666666666667,1.666,-0.0855262894416025,1,-1,1,-1
-0.0835490862838774,0.59,4.025,-0.020313857033754,-0.1991493539887892,0.515,2.844666666666667,-0.08439250161552053,0.0094996676739207,0.3763333333333333,1.1913333333333334,0.007775035979438971,-0.2352799834669765,0.5503333333333333,2.053,-0.14830182777121675,-1,1,-1,1
-0.2008530856115848,0.594,3.957,-0.04883477542817162,-0.217161134419801,0.518,2.8546666666666667,-0.0920252615450764,-0.0471031687090599,0.3683333333333333,1.06,-0.03855175191695678,-0.1648438623859212,0.5743333333333333,2.3036666666666665,-0.1039044874471029,1,1,-1,1
-0.1631678152982543,0.5953333333333333,4.009333333333333,-0.039672099599230855,-0.2323135737959947,0.5183333333333333,2.8396666666666666,-0.0984463331625444,-0.0501694530071041,0.365,1.0273333333333334,-0.04106136294323839,-0.1229181009493363,0.5813333333333334,2.397,-0.07747781501995937,1,1,-1,1
-0.0689459939754408,0.5896666666666667,4.024666666666667,-0.016763307978120128,-0.2587112911184683,0.5203333333333333,2.838333333333333,-0.10963275861240208,-0.0055594334421547,0.36,1.031,-0.0045501375965722925,-0.1477782192664625,0.5886666666666667,2.43,-0.09314766049814896,-1,1,-1,1
-0.1403500419562489,0.5936666666666667,4.005333333333334,-0.03412425932814525,-0.0483014981161158,0.4996666666666667,2.786666666666666,-0.020468478436670365,-0.2361263675712435,0.4213333333333333,1.2986666666666666,-0.193258445092842,0.0366647455293156,0.5646666666666667,2.3873333333333333,0.023110545557851254,1,-1,1,-1
-0.236475802662516,0.6,3.996333333333333,-0.05749596866812843,-0.0076325648185249,0.4896666666666667,2.7026666666666666,-0.0032344128960327344,-0.2035898822582016,0.445,1.5316666666666667,-0.16662884575981798,-0.012421631590874,0.5583333333333333,2.270666666666666,-0.00782961066930652,1,-1,1,-1
-0.2153205146983792,0.6006666666666667,4.017666666666667,-0.05235233976294553,-0.203754257513073,0.498,2.5973333333333333,-0.08634389799381013,-0.1670726933054951,0.4533333333333333,1.631,-0.1367412257165703,-0.0520313489091393,0.56,2.227333333333333,-0.03279643270508099,1,1,1,1
-0.3319524047374749,0.6073333333333334,3.989,-0.08070984365928562,-0.2130383133090969,0.5006666666666667,2.6136666666666666,-0.0902781547617665,-0.1857162863178434,0.46,1.6646666666666663,-0.15200013912624324,-0.0466112849197544,0.5596666666666666,2.219,-0.029380054548221953,1,1,1,-1
-0.2922900306420581,0.608,4.062666666666667,-0.07106646115410745,-0.3113795551999225,0.5086666666666667,2.644333333333333,-0.13195171909384557,0.0320610828470027,0.414,1.5276666666666665,0.026240504534653736,0.0253918203798324,0.5266666666666666,2.1003333333333334,0.016004988258153788,1,1,-1,-1
-0.2477505201371208,0.604,4.065,-0.060237267335320276,-0.3025253973867339,0.5093333333333333,2.6786666666666665,-0.12819963799196232,-0.0354580882832653,0.3993333333333333,1.3530000000000002,-0.029020795424386597,0.0364148572618472,0.5086666666666667,1.9896666666666667,0.022953035827282323,-1,1,-1,-1
-0.1755409013671132,0.5996666666666667,4.081666666666667,-0.04268045208575751,-0.2873165341541868,0.509,2.696,-0.12175465592591346,-0.0786036467098891,0.3939999999999999,1.269,-0.06433342746949645,-0.027193330775755,0.5066666666666666,1.917,-0.017140517428665094,-1,-1,-1,-1
-0.0835096198023412,0.5936666666666667,4.095,-0.020304261279937764,-0.3030745630423617,0.5096666666666667,2.695666666666667,-0.128432355108797,-0.0531144715732689,0.3896666666666666,1.2636666666666667,-0.04347172361037074,0.0090327814388924,0.5006666666666667,1.911333333333333,0.005693548501263326,-1,1,-1,-1
-0.2321379478138401,0.5673333333333334,3.611,-0.05644127654462901,-0.0973437920515958,0.4923333333333333,2.720333333333333,-0.04125088012305402,-0.145614244148724,0.3986666666666666,1.2776666666666665,-0.11917848352561124,0.0438432653223272,0.465,1.6673333333333331,0.027635314687414293,-1,-1,1,-1
-0.2033245095429783,0.5579999999999999,3.5203333333333333,-0.049435669521035126,-0.0213455839192864,0.482,2.6790000000000003,-0.00904550875667924,-0.2061345920883852,0.406,1.292,-0.1687115723525835,0.0324617356192584,0.4516666666666666,1.5453333333333332,0.020461301696910968,-1,-1,1,-1
-0.1111470188343131,0.55,3.5043333333333333,-0.027023929892622842,-0.1413734852833124,0.484,2.585,-0.059909117685791435,-0.188460325418581,0.4083333333333334,1.332,-0.1542460074523314,-0.0317426627536403,0.4486666666666666,1.4549999999999998,-0.020008055234120314,-1,1,1,-1
-0.1467230878195691,0.5489999999999999,3.4523333333333337,-0.03567378127141546,-0.2295620828511828,0.4903333333333333,2.5716666666666668,-0.09728034793912158,-0.2017596876141139,0.4093333333333333,1.3246666666666669,-0.16513091660107243,-0.0575651884175214,0.45,1.438,-0.03628452591892987,-1,1,1,1
-0.3657172752840658,0.5843333333333333,3.693666666666666,-0.08891932605525309,-0.2901214801219054,0.497,2.564333333333333,-0.12294329351057501,-0.1220596480016582,0.401,1.304,-0.09990014255507847,-0.2236770574596229,0.4823333333333333,1.5316666666666667,-0.14098826412237261,1,1,-1,1
-0.2183142620186466,0.5863333333333334,3.8636666666666666,-0.05308022989034279,-0.2992216484868821,0.5,2.587,-0.126799625243823,-0.0418149751072005,0.391,1.2916666666666667,-0.03422361150910117,-0.2325175090685114,0.4966666666666666,1.6423333333333332,-0.14656058316372098,1,1,-1,1
-0.3418118438990212,0.5953333333333333,3.86,-0.08310703609392384,-0.2578110590481239,0.4996666666666667,2.6180000000000003,-0.10925127187930848,-0.0701910505520797,0.3903333333333333,1.2536666666666667,-0.057448108945457724,-0.1860448511997068,0.5,1.7123333333333333,-0.11726790810580433,1,-1,-1,1
-0.2946270962995854,0.5973333333333334,3.936,-0.07163468780693041,-0.2962462115892057,0.5006666666666667,2.5926666666666667,-0.1255387395910974,-0.0856310358426108,0.39,1.237,-0.07008501849603595,-0.0902765288903486,0.4963333333333333,1.7786666666666666,-0.056903158704781576,1,1,-1,-1
-0.0077187988131326,0.5776666666666667,3.960666666666667,-0.0018767240018583349,-0.3759274983190508,0.5086666666666667,2.6286666666666667,-0.15930487030851742,-0.183145083549453,0.4029999999999999,1.270333333333333,-0.14989572929624992,0.0446401738018382,0.4586666666666666,1.602,0.02813762254351141,-1,1,1,-1
-0.114511105276553,0.578,3.871,-0.027841863087064475,-0.0234218815371929,0.49,2.7623333333333333,-0.009925370762575277,-0.1723423076647778,0.4073333333333333,1.332,-0.14105415987885364,0.0032994701599937,0.4456666666666667,1.4563333333333333,0.0020797241150449773,1,-1,1,-1
-0.1035211790842112,0.5763333333333334,3.865,-0.025169807659382076,-0.1367539732820586,0.49,2.656,-0.05795153074804685,-0.0398763684779654,0.4,1.406,-0.032636952184832306,-0.0118605709896553,0.44,1.3983333333333334,-0.007475962596805573,-1,1,-1,-1
-0.0172481049783539,0.5713333333333334,3.884,-0.004193648957966813,-0.1399128389905048,0.4896666666666667,2.651,-0.05929014708831509,-0.0803357549266174,0.3989999999999999,1.3576666666666668,-0.06575107745132854,-0.066072932221552,0.441,1.3543333333333334,-0.04164713236659682,-1,-1,-1,1
-0.1219061645263139,0.569,3.7606666666666655,-0.029639874089188046,-0.3036970152638263,0.5056666666666667,2.707,-0.12869612849823261,0.0055613748313678,0.3693333333333333,1.2033333333333334,0.004551726533311984,0.0468440699593428,0.413,1.236,0.029526783761391933,-1,1,-1,-1
-0.1350930337397029,0.569,3.750333333333333,-0.032846087201003835,-0.2714597698306225,0.5093333333333333,2.791,-0.11503511613333818,-0.0382116536771335,0.3606666666666667,1.0896666666666668,-0.03127446057815164,-0.014637404004054,0.4043333333333333,1.1003333333333336,-0.00922625773616487,1,1,-1,-1
-0.1169502302402825,0.5670000000000001,3.745333333333333,-0.02843490411246014,-0.2821380651253586,0.5103333333333333,2.799333333333333,-0.1195602026317998,-0.0046490871594664,0.3533333333333333,1.0646666666666669,-0.003805061521850109,-0.0041297451664985,0.3989999999999999,1.0663333333333334,-0.002603063581509634,-1,1,-1,-1
-0.0392105068544541,0.5626666666666666,3.766,-0.009533516952609893,-0.210838182313779,0.5076666666666667,2.8400000000000003,-0.08934581651984995,-0.0058606100451434,0.3503333333333333,1.0393333333333332,-0.004796636632620772,-0.0751087761808981,0.4006666666666667,1.0123333333333333,-0.047342611237686676,-1,-1,-1,1
-0.2402591097477633,0.5686666666666667,3.641333333333333,-0.05841582982595575,-0.0743102473305219,0.4756666666666667,2.5636666666666668,-0.031490072863825755,-0.1534319345117456,0.371,1.0546666666666666,-0.12557689933708982,-0.26009376129479,0.4379999999999999,1.154,-0.16394246388291617,1,-1,1,1
-0.3971734588857241,0.5796666666666667,3.629333333333333,-0.09656748170761373,-0.1181147797085424,0.47,2.441333333333333,-0.05005289516495821,-0.1528814752759446,0.38,1.1246666666666667,-0.12512637406499882,-0.2085305161197557,0.4486666666666666,1.2916666666666667,-0.1314410866191496,1,-1,1,1
-0.2726631906397219,0.5773333333333334,3.719,-0.0662944541871233,-0.0508967706283542,0.4636666666666666,2.4290000000000003,-0.021568263775136112,-0.185809705817304,0.3866666666666666,1.144,-0.15207659863981984,-0.264791845371322,0.46,1.3299999999999998,-0.16690376320513553,-1,-1,1,1
-0.213374373346078,0.5733333333333334,3.7216666666666662,-0.05187916119264019,-0.1186459251213136,0.4636666666666666,2.3603333333333336,-0.05027797593578457,-0.2104310257627826,0.391,1.1556666666666666,-0.1722280034055791,-0.2530243003973504,0.4613333333333333,1.351,-0.1594864368252868,-1,1,1,1
-0.0581614003396375,0.55,3.551333333333333,-0.014141176450068732,-0.3174429231754105,0.4783333333333333,2.332666666666667,-0.13452116148177154,-0.181208166780141,0.4023333333333333,1.2743333333333335,-0.14831045304370036,-0.2062061628083722,0.4726666666666667,1.4846666666666666,-0.12997599877196078,-1,1,1,1
-0.1732358032101069,0.5496666666666666,3.429666666666667,-0.042119997908543705,-0.1674203120771022,0.4753333333333333,2.4440000000000004,-0.07094684805371335,-0.2121433693423049,0.4103333333333333,1.3126666666666666,-0.17362947695149022,-0.113029426270671,0.471,1.5590000000000002,-0.07124477935125852,-1,-1,1,-1
-0.0790967282075989,0.5426666666666666,3.436,-0.019231324962519912,-0.0847757876227368,0.469,2.458,-0.03592500126468695,-0.0621380238348685,0.4026666666666667,1.4016666666666666,-0.050857081278080495,-0.0968501340452301,0.469,1.5673333333333337,-0.06104663765760143,-1,-1,-1,-1
-0.0989838852508788,0.5416666666666666,3.408333333333333,-0.024066624580427992,-0.006367059247879,0.4626666666666666,2.466333333333333,-0.0026981360827963907,-0.0575480517314013,0.3996666666666666,1.386,-0.04710040267899116,-0.0512627398203928,0.4639999999999999,1.576,-0.03231196253884318,-1,-1,-1,-1
-0.4173156800497786,0.591,3.766333333333333,-0.10146479679827337,-0.1104532158556681,0.469,2.436,-0.04680619349668412,-0.0317277469014272,0.3706666666666667,1.1673333333333331,-0.025967684573045522,0.0312851137580916,0.4446666666666667,1.499,0.01971965266227858,1,1,-1,-1
-0.3060993616278713,0.6,4.002,-0.07442401762605334,-0.1131263220630085,0.471,2.4546666666666668,-0.04793896202142728,-0.0357795480832268,0.3603333333333333,1.074,-0.029283895313396965,-0.1659750289469834,0.45,1.35,-0.10461748506826583,1,1,-1,1
-0.2634084420039846,0.6006666666666667,4.0536666666666665,-0.0640442842686765,-0.2507623209380365,0.48,2.4266666666666667,-0.10626426423691153,0.0277919371871699,0.35,1.0516666666666667,0.022746407451890584,-0.1622709137720055,0.451,1.365,-0.10228270485182032,1,1,-1,1
-0.2400151853020249,0.6006666666666667,4.074333333333333,-0.05835652281808577,-0.2802149892422565,0.484,2.444333333333333,-0.11874527061559755,-0.0193376932320121,0.3496666666666667,1.001,-0.015827002143559685,-0.1310867774638671,0.4503333333333333,1.3889999999999998,-0.08262670035956908,1,1,-1,-1
-0.1101356482428945,0.5856666666666667,4.003,-0.02677802848883711,-0.020015164006196,0.4606666666666667,2.43,-0.00848172352506296,-0.1053702784984356,0.36,1.003,-0.08624067015922438,-0.2145991774187061,0.4586666666666666,1.3823333333333332,-0.13526628904179902,-1,-1,1,1
-0.0969765948039826,0.5813333333333334,3.958666666666667,-0.02357857841526798,-0.0279636071769151,0.4523333333333333,2.3243333333333336,-0.011849994572347129,-0.190706161864828,0.37,1.0016666666666667,-0.15608412008667572,-0.2323065547640979,0.4616666666666666,1.389,-0.14642761431333376,-1,-1,1,1
-0.2303741157022294,0.585,3.875,-0.05601242405873751,-0.044189779589745,0.4503333333333333,2.2826666666666666,-0.018726076538651416,-0.1871634000314632,0.3753333333333333,1.05,-0.15318453436783908,-0.1608933026324042,0.4596666666666666,1.44,-0.10141436812826926,1,-1,1,-1
-0.2751800456374083,0.5893333333333333,3.8906666666666663,-0.06690639424382212,-0.0469744466400872,0.45,2.275,-0.019906120630373253,-0.2290816369901873,0.3793333333333333,1.0426666666666666,-0.18749266089772393,-0.1209120966016732,0.456,1.446,-0.07621338909263776,1,-1,1,-1
-0.284113365223237,0.6033333333333334,4.042333333333334,-0.06907841293337155,-0.2510178932170039,0.467,2.238,-0.10637256679242398,-0.2117289517165339,0.3896666666666666,1.1106666666666667,-0.17329029540730537,-0.2625181495338906,0.5076666666666667,1.7086666666666666,-0.1654706058089212,1,1,1,1
-0.2539690461935464,0.607,4.115,-0.06174921982803449,-0.2506479697489614,0.4733333333333334,2.3040000000000003,-0.10621580621927065,-0.1181052911312152,0.39,1.195,-0.09666368544956934,-0.1961846567818748,0.5256666666666667,1.911,-0.12365923676420407,1,1,1,1
-0.3150618610242972,0.611,4.103,-0.07660313100121942,-0.3112122874534182,0.4793333333333333,2.308333333333333,-0.13188083689772315,-0.132631639764257,0.3906666666666667,1.1803333333333332,-0.10855282590674917,-0.1227042365663408,0.5303333333333333,2.0146666666666664,-0.07734301188700247,1,1,1,1
-0.13905355616874,0.604,4.183666666666666,-0.03380903592948036,-0.2048182644642646,0.4756666666666667,2.3746666666666667,-0.08679478676923855,-0.1413125461082132,0.392,1.1849999999999998,-0.11565774383389844,-0.0995312812575344,0.53,2.038,-0.0627366200617537,-1,-1,1,-1
-0.3031084751064208,0.6213333333333333,4.250333333333334,-0.07369682306411052,-0.1234875433725979,0.4716666666666666,2.391,-0.05232968370138569,-0.20357695362224,0.4073333333333333,1.2326666666666666,-0.16661826427284213,-0.1557339772220811,0.5496666666666666,2.1096666666666666,-0.09816233887723529,1,-1,1,1
-0.2131678540115995,0.6226666666666667,4.353666666666667,-0.051828948743624904,-0.1165998100842298,0.4716666666666666,2.3926666666666665,-0.04941090424755627,-0.1328154782129129,0.4103333333333333,1.3216666666666663,-0.10870328912312335,-0.1572126238458477,0.5579999999999999,2.164333333333333,-0.09909436035097491,1,1,1,1
-0.278178656183826,0.6256666666666667,4.3293333333333335,-0.06763546680043715,-0.12637623406252,0.4716666666666666,2.380333333333333,-0.053553809358000734,-0.1214526906002444,0.412,1.344,-0.09940337616324621,-0.1120915618505815,0.561,2.228333333333333,-0.07065362405767449,1,1,1,1
-0.3490917095381594,0.6303333333333333,4.326,-0.08487703929079815,-0.1550007515552671,0.474,2.3796666666666666,-0.0656838745094355,-0.1164217263832556,0.4106666666666667,1.3410000000000002,-0.09528576603823707,-0.0364279210219522,0.5543333333333333,2.255,-0.022961270184802193,1,1,-1,-1
-0.0101251819030219,0.6123333333333334,4.440666666666667,-0.002461804272998146,-0.1236823823127468,0.4703333333333333,2.4,-0.052412249601007974,-0.1033291009834607,0.4013333333333333,1.3163333333333334,-0.0845700613375158,0.0557169180341752,0.502,1.9703333333333333,0.0351195229636142,-1,-1,-1,-1
-0.1117459591223175,0.611,4.335333333333334,-0.02716955431442606,-0.0812365541716118,0.4656666666666667,2.4006666666666665,-0.034425198434502605,-0.0532185699647915,0.3926666666666666,1.308,-0.04355692330022008,0.0078539701916828,0.483,1.7806666666666666,0.004950519451437722,-1,-1,-1,-1
-0.2780299970546886,0.6193333333333333,4.294333333333333,-0.06759932229628544,-0.0385236305981959,0.461,2.392333333333333,-0.016324961604831417,-0.0624375030582393,0.3893333333333333,1.2773333333333334,-0.05110219108788939,0.0213412063292255,0.471,1.698,0.013451802651588617,1,-1,-1,-1
-0.2855636504407997,0.621,4.308333333333334,-0.06943103063247642,-0.1843433091412136,0.4693333333333333,2.344333333333333,-0.07811821983307081,-0.0380206520190764,0.3846666666666667,1.2613333333333334,-0.031118134608180786,-0.0133256928027785,0.4693333333333333,1.649333333333333,-0.008399459103358783,1,1,-1,-1
-0.0377125125952515,0.6013333333333333,4.329666666666666,-0.00916929943004558,0.1594887137046741,0.3296666666666666,1.182,0.06758571524031502,-0.2120576378198548,0.4113333333333333,1.3483333333333334,-0.17355930968938152,-0.1226636331866171,0.477,1.6323333333333332,-0.07731741873905175,-1,-1,1,1
-0.1385044316994692,0.5996666666666667,4.214333333333333,-0.033675523566166154,-0.0257602130788172,0.292,0.5983333333333333,-0.010916273542080452,-0.1742959034859104,0.42,1.4686666666666668,-0.14265308715925593,-0.1532178795114727,0.4803333333333333,1.6329999999999998,-0.09657639057922984,-1,-1,1,1
-0.0693859753488528,0.5946666666666667,4.221333333333333,-0.016870283638950673,0.0921940017728362,0.272,0.4403333333333333,0.03906857987595266,-0.1891647521397947,0.4236666666666667,1.492,-0.1548225479472532,-0.1638467856233831,0.483,1.65,-0.10327600939243081,-1,-1,1,1
-0.0247301749089441,0.5906666666666667,4.212,-0.006012815458126238,0.0553940853577868,0.268,0.3339999999999999,0.023474067800945356,-0.1818770959301621,0.4256666666666667,1.5196666666666667,-0.14885794042827355,-0.1494867244114806,0.483,1.6656666666666666,-0.09422456654017217,-1,-1,1,1
-0.3315060802362284,0.6243333333333333,4.379,-0.08060132575068543,-0.4241813018077484,0.3296666666666666,0.6016666666666667,-0.17975313743723811,-0.0344941574099377,0.397,1.421,-0.028231862855472748,0.0584487546911784,0.429,1.403333333333333,0.03684145597056228,1,1,-1,-1
-0.0877980561933018,0.6223333333333333,4.599,-0.021346937958032476,-0.268636471754859,0.3429999999999999,0.897,-0.11383870156985745,-0.0406506633510193,0.3866666666666666,1.3316666666666668,-0.03327067651112809,0.0033868745320364,0.4093333333333333,1.1763333333333332,0.0021348168940316234,-1,1,-1,-1
-0.0889104978761849,0.6216666666666666,4.588333333333334,-0.021617413463027153,-0.2737442570589705,0.3506666666666667,0.972,-0.11600320158401882,-0.0360617247044894,0.3803333333333333,1.282,-0.02951484374845604,-0.0328852182653982,0.4036666666666667,1.0903333333333334,-0.020728231545878502,-1,1,-1,-1
-0.1095484080859545,0.6233333333333334,4.592,-0.0266352487993977,-0.2257610695051513,0.35,1.0126666666666666,-0.09566961198381621,-0.1856778907660226,0.3886666666666666,1.2073333333333334,-0.15196871415359112,-0.0057158104679768,0.3989999999999999,1.0730000000000002,-0.0036027932640253263,1,-1,1,-1
-0.0849736884093625,0.5796666666666667,3.978,-0.020660230228174807,-0.3125529293951727,0.3613333333333333,1.0426666666666666,-0.132448953866065,-0.0685482045778691,0.379,1.2226666666666666,-0.05610351595582821,-0.2962823398127392,0.4479999999999999,1.2243333333333333,-0.18675287154943718,-1,1,-1,1
-0.0132976549198229,0.5626666666666666,3.814333333333333,-0.003233149193369511,-0.2270493220294296,0.36,1.1156666666666666,-0.09621552815707418,-0.0152403881258567,0.3713333333333333,1.2063333333333333,-0.012473548558382914,-0.2571437577277511,0.4653333333333333,1.4216666666666666,-0.16208301577144993,-1,-1,-1,1
-0.0634900206250193,0.5593333333333333,3.716666666666667,-0.015436760106084075,-0.2250925070532328,0.3596666666666667,1.1136666666666668,-0.09538629869821659,-0.1021400532343819,0.3733333333333333,1.1356666666666666,-0.08359688108030129,-0.153832705773572,0.467,1.538333333333333,-0.09696392825705304,-1,-1,1,1
-0.1494555096352168,0.5623333333333334,3.673666666666667,-0.03633813355326308,-0.1716359574144368,0.3566666666666666,1.136,-0.07273329048405887,-0.1928464360782855,0.3806666666666667,1.1106666666666667,-0.15783583494520503,-0.0632619044677591,0.4603333333333333,1.568,-0.03987528357750671,1,-1,1,-1
-0.2524828781071937,0.5693333333333332,3.680333333333333,-0.061387877683229716,-0.1477411747879247,0.3536666666666667,1.1343333333333334,-0.06260752084925526,-0.114624424818202,0.3726666666666666,1.1336666666666666,-0.09381475833419321,-0.0187293623414845,0.4316666666666666,1.3656666666666666,-0.011805503499711892,1,-1,-1,-1
-0.2578680144681318,0.5713333333333334,3.707666666666667,-0.06269720247670116,-0.1160634143019962,0.3503333333333333,1.1333333333333333,-0.04918359855455735,-0.0994936122128695,0.3693333333333333,1.125,-0.08143089224090118,-0.0463776223884146,0.4206666666666667,1.2413333333333334,-0.029232772233897048,1,-1,-1,-1
-0.3603849151228377,0.5776666666666667,3.694333333333333,-0.08762283309781214,-0.1820244521508762,0.353,1.0953333333333333,-0.07713556968440788,-0.1325516096423609,0.3686666666666667,1.0883333333333334,-0.10848732497571248,0.0273065527910041,0.4113333333333333,1.229666666666667,0.017211883600822864,1,1,-1,-1
-0.3114252820690599,0.5770000000000001,3.7306666666666666,-0.07571894485060553,-0.2641265307545462,0.359,1.0753333333333337,-0.11192754697391422,-0.1417516935083371,0.3693333333333333,1.084,-0.11601716554773522,-0.0064230971755319,0.41,1.1823333333333332,-0.0040486106682221,-1,1,1,-1
0.1772479134314837,0.4543333333333333,2.624,0.043095489527492016,-0.3049743287881403,0.3626666666666666,1.0963333333333334,-0.12923740910750972,0.0330270795264568,0.3103333333333333,0.7739999999999999,0.02703112786976188,-0.052204705731127,0.395,1.026333333333333,-0.03290570308660069,-1,1,-1,-1
-0.0313621306547586,0.425,2.0686666666666667,-0.007625287920325461,-0.3701709833423403,0.368,1.0936666666666668,-0.15686546144405702,-0.0952744063954577,0.2953333333333333,0.516,-0.07797766859550014,-0.0443976442115243,0.3903333333333333,0.9953333333333332,-0.027984751138973914,-1,1,-1,-1
-0.0063890265849444,0.4106666666666667,1.929333333333333,-0.0015534074447018707,-0.2892732866835776,0.3653333333333333,1.1476666666666666,-0.12258385892200796,0.0062602110386855,0.282,0.4853333333333333,0.005123691452731874,-0.0740441725119093,0.3893333333333333,0.9596666666666668,-0.0466715695806936,-1,-1,-1,-1
-0.2462123797148543,0.4186666666666667,1.7836666666666663,-0.05986328880335171,-0.0630965318224159,0.3493333333333333,1.2029999999999998,-0.02673809408418534,-0.0030450393649886,0.2776666666666667,0.426,-0.0024922230370847385,-0.0977107694485966,0.3896666666666666,0.9416666666666668,-0.06158911390859022,1,-1,-1,1
-0.1931427520956274,0.455,2.26,-0.04696010965153409,-0.2755773708795215,0.357,1.0656666666666668,-0.11678001083779624,-0.2289575649735928,0.31,0.5133333333333333,-0.18739111372510944,0.0439134169409806,0.3586666666666667,0.784,0.02767953269998853,1,1,1,-1
-0.1688419101577958,0.4656666666666667,2.4133333333333336,-0.04105168083583532,-0.3908002767117047,0.365,1.0346666666666666,-0.16560743142352852,-0.2676876843350577,0.3253333333333333,0.606,-0.21908991434210767,0.0536592964346975,0.3453333333333333,0.6709999999999999,0.03382256161752967,1,1,1,-1
-0.0644099049096889,0.4633333333333334,2.4883333333333337,-0.01566041782249385,-0.2419185305682556,0.3606666666666667,1.1366666666666667,-0.10251657649341488,-0.2390856808777141,0.3303333333333333,0.678,-0.19568050533979223,0.0205364332375028,0.3406666666666667,0.5963333333333334,0.012944537568155282,-1,-1,1,-1
-0.1375447670368697,0.4676666666666667,2.4680000000000004,-0.03344219377617713,-0.2045964263736859,0.357,1.1336666666666666,-0.08670077957793929,-0.1629956379181392,0.3286666666666666,0.7383333333333333,-0.1334043455840283,-0.1031326125881252,0.3493333333333333,0.5493333333333333,-0.06500661350049146,1,-1,-1,1
-0.1557945274127252,0.473,2.475666666666667,-0.037879382016821436,-0.6743835989142704,0.5246666666666667,2.611333333333333,-0.2857800832437395,-0.1770990021711654,0.3336666666666666,0.734,-0.14494729300727807,-0.3018594563631821,0.3956666666666667,0.747,-0.19026824317576965,1,1,1,1
-0.3485329411080542,0.4863333333333333,2.4313333333333333,-0.0847411821257591,-0.4123248839460234,0.5623333333333334,3.3376666666666663,-0.17472880397338847,-0.21391116152516,0.341,0.7423333333333333,-0.1750763325992517,-0.3051295448499802,0.4163333333333333,0.915,-0.19232944741600985,1,1,1,1
-0.1534229963395352,0.4816666666666666,2.567333333333333,-0.037302775553308465,-0.3246138024155365,0.5743333333333333,3.584,-0.1375599282451882,-0.1599636318072921,0.3403333333333333,0.7883333333333334,-0.13092278965903184,-0.2268066001425353,0.4206666666666667,1.03,-0.1429608794427451,-1,1,-1,1
-0.158618297681838,0.4793333333333333,2.530333333333333,-0.03856594446883944,-0.3327902852359528,0.5803333333333334,3.6503333333333337,-0.14102483448671235,-0.1390024187674458,0.34,0.803,-0.11376701209379123,-0.2999487525941395,0.4286666666666667,1.0253333333333334,-0.18906388716935169,-1,1,-1,1
-0.1426558768882149,0.4756666666666667,2.532,-0.03468489264246113,0.0390189192851959,0.494,2.938,0.016534847554650515,-0.1386218416013369,0.3376666666666666,0.8046666666666666,-0.11345552739127128,-0.1452100793968576,0.426,1.1846666666666663,-0.09152890895361733,-1,-1,-1,-1
-0.1061856892832993,0.4723333333333333,2.535333333333333,-0.025817648128460907,-0.0453911289143373,0.4713333333333333,2.582666666666667,-0.019235166188132116,-0.0840370878653749,0.3316666666666666,0.8160000000000001,-0.06878044624174694,-0.0793184538961166,0.42,1.2046666666666668,-0.049996057953787316,-1,-1,-1,-1
-0.0570323361927265,0.4683333333333334,2.539333333333333,-0.013866659412451368,-0.0265765017722157,0.46,2.4690000000000003,-0.011262188020317938,-0.0848784416530827,0.3303333333333333,0.8083333333333333,-0.06946905516949121,-0.0058817116561749,0.4116666666666666,1.2056666666666669,-0.003707364205746122,-1,-1,-1,-1
-0.0308305881261916,0.4656666666666667,2.533333333333333,-0.0074960503737174404,-0.0966864886224927,0.4603333333333333,2.404333333333333,-0.04097233801587956,-0.0955406670908438,0.3296666666666666,0.7929999999999999,-0.07819559058578414,-0.0126607188927467,0.409,1.175,-0.007980312328419765,-1,1,-1,-1
-0.4418187737301724,0.55,3.198,-0.10742240045436809,-0.0881710882362902,0.4613333333333333,2.399,-0.03736381041357635,-0.0954037660809908,0.3296666666666666,0.7836666666666667,-0.07808354347911,-0.0954728773759039,0.4103333333333333,1.092,-0.06017852436397804,1,1,1,1
-0.3281358903832867,0.5710000000000001,3.5930000000000004,-0.07978190859252943,-0.1861703513007917,0.469,2.3856666666666664,-0.07889245613017926,-0.0880614921198958,0.3293333333333333,0.785,-0.0720742338718771,-0.0843419281184956,0.41,1.0956666666666668,-0.05316245739823884,1,1,-1,-1
-0.3895727706975291,0.5820000000000001,3.683,-0.09471947474451507,-0.2033225141430543,0.4713333333333333,2.393666666666667,-0.08616094031746314,-0.0902775454929154,0.3296666666666666,0.7843333333333333,-0.07388797044656649,-0.093244540244558,0.4096666666666667,1.082,-0.058773957496030045,1,1,1,-1
-0.2664789634780988,0.5796666666666667,3.7696666666666663,-0.0647908410177509,-0.2881392964593705,0.4786666666666667,2.396333333333333,-0.12210331369345667,-0.083479230990985,0.3286666666666666,0.7816666666666666,-0.06832386634667692,-0.1089075115574038,0.4103333333333333,1.0710000000000002,-0.068646651465975,-1,1,-1,1
-0.0518957788627769,0.5633333333333334,3.743333333333333,-0.012617773327787955,-0.0578387108971787,0.4679999999999999,2.4766666666666666,-0.02451001424340325,-0.2635732362374015,0.3883333333333333,1.0876666666666668,-0.21572243001603666,-0.257366961351068,0.441,1.1726666666666667,-0.16222370562026445,-1,-1,1,1
-0.2251950427016855,0.5663333333333334,3.606666666666667,-0.054753200850204034,-0.052950745874722,0.465,2.4373333333333336,-0.022438666343989493,-0.2149626744489856,0.41,1.3176666666666668,-0.17593694700137794,-0.2086115739593421,0.451,1.296,-0.1314921790477902,1,-1,1,1
-0.403793377502557,0.578,3.585,-0.09817702750085576,0.0072868560921897,0.461,2.444333333333333,0.003087913679934924,-0.1673556323264822,0.4166666666666666,1.4199999999999997,-0.13697279814033006,-0.1787692060331411,0.4536666666666666,1.343,-0.11268191884944263,1,-1,1,1
-0.3981768162344727,0.5803333333333334,3.621333333333333,-0.09681143479726205,-0.0539770102669061,0.4623333333333333,2.397,-0.022873561148520082,-0.1792913020626474,0.421,1.446,-0.14674158846255875,-0.138614284568779,0.4516666666666666,1.363,-0.08737144339197389,1,1,1,-1
-0.0865968382996529,0.5539999999999999,3.5556666666666668,-0.021054877689712342,-0.3005786824346712,0.4983333333333333,2.569333333333333,-0.12737468856859557,-0.0300281386121292,0.408,1.448,-0.024576634269620458,-0.1949961118638583,0.5006666666666667,1.7066666666666668,-0.1229100723808481,-1,1,-1,1
-0.0928437397960086,0.547,3.449666666666667,-0.02257372929593753,-0.2892126313368441,0.509,2.7056666666666667,-0.12255815531642417,-0.0116436602803304,0.401,1.395,-0.00952979416958592,-0.1808447857087511,0.5193333333333333,1.8686666666666667,-0.1139901995414164,-1,1,-1,1
-0.0865970879187236,0.5433333333333333,3.4040000000000004,-0.021054938381293076,-0.2107226051973372,0.51,2.7916666666666665,-0.08929683899724859,-0.1504458952488747,0.408,1.31,-0.12313296513836255,-0.1308320864965877,0.5256666666666667,1.961,-0.08246616338822212,-1,1,1,1
-0.0452546799565856,0.5403333333333333,3.4046666666666665,-0.011003077826881882,-0.2295967013100512,0.5106666666666667,2.779333333333333,-0.09729501802610636,-0.1387142370304073,0.41,1.3356666666666668,-0.11353114875088266,-0.1465024308565883,0.5303333333333333,1.9793333333333327,-0.09234350474190615,-1,1,1,1
-0.3128371688087377,0.5843333333333333,3.716666666666667,-0.0760622264668786,-0.0347822287225443,0.4923333333333333,2.7246666666666663,-0.01473948689697465,-0.1634441433265778,0.4226666666666666,1.395333333333333,-0.1337714263922503,-0.127010820901412,0.5546666666666666,2.160333333333333,-0.08005754084493055,1,-1,1,1
-0.2802118961431228,0.598,3.929666666666667,-0.0681298222468646,-0.0705992165564981,0.4883333333333333,2.6293333333333333,-0.02991746836213262,-0.1247849805312233,0.4266666666666666,1.4546666666666668,-0.1021307004230632,-0.1618951521939995,0.5683333333333334,2.2146666666666666,-0.10204585457665738,1,-1,1,1
-0.2565055052640024,0.6006666666666667,3.9883333333333337,-0.062365926356148314,-0.1079082840716942,0.4883333333333333,2.589,-0.04572774079076926,-0.1599133977336806,0.4303333333333333,1.4473333333333334,-0.13088167540713067,-0.0925253308048179,0.5703333333333334,2.293,-0.05832062494775256,1,1,1,1
-0.2473672629324181,0.601,3.9983333333333335,-0.06014408340704805,-0.1549760943391813,0.4906666666666667,2.566333333333333,-0.06567342564727914,-0.1844639102851062,0.4343333333333333,1.454,-0.1509751276154669,-0.0592786484634806,0.57,2.317,-0.03736455513724358,1,1,1,-1
-0.0868907969916592,0.573,3.823333333333333,-0.021126349863841886,0.0062894315190678,0.4663333333333333,2.4926666666666666,0.0026652401777989927,-0.0517372023550164,0.4143333333333333,1.482,-0.04234449283842654,0.0901800591341286,0.51,2.0706666666666664,0.056842351827115015,-1,-1,-1,-1
-0.0791726529812804,0.5623333333333334,3.705666666666666,-0.019249785068626228,-0.0613894199958631,0.4593333333333333,2.364,-0.026014680049970894,0.0046905469354416,0.3993333333333333,1.4336666666666666,0.0038389944193967895,0.0551465325883222,0.4843333333333333,1.8503333333333327,0.034759997249154205,-1,-1,-1,-1
-0.1009384919770148,0.5603333333333333,3.656,-0.024541861394592922,-0.1456907205194921,0.4616666666666666,2.308,-0.061738610347185606,-0.0702902523317217,0.3989999999999999,1.3576666666666668,-0.057529300986318095,-0.0461824502917647,0.4796666666666667,1.71,-0.02910975123467472,-1,1,-1,-1
-0.2865159608128413,0.5683333333333334,3.5756666666666663,-0.06966257232383238,-0.1699380511333732,0.4646666666666667,2.315,-0.07201377743670181,-0.084691241312538,0.3993333333333333,1.343,-0.0693158404010321,-0.0967539473635623,0.4803333333333333,1.661333333333333,-0.06098600920766537,1,1,1,1
-0.3722055109342737,0.5793333333333333,3.641,-0.09049685487408186,-0.0823783948886602,0.4553333333333333,2.289,-0.034909070426191804,0.0112832510286606,0.3696666666666667,1.1763333333333332,0.00923481596663802,-0.251107923271167,0.517,1.8253333333333333,-0.15827850478481278,1,-1,-1,1
-0.2982620676451089,0.578,3.698,-0.07251848308847146,-0.0338907622280966,0.45,2.276333333333333,-0.01436171470707794,-0.0389611398957849,0.361,1.054,-0.03188788017514511,-0.1673423679005363,0.5256666666666667,1.9866666666666668,-0.10547934702101941,-1,-1,-1,1
-0.2841614635457934,0.5773333333333334,3.7033333333333336,-0.06909010740534524,-0.116225372204556,0.451,2.2060000000000004,-0.04925223062531062,-0.0235320757852321,0.3556666666666667,1.025,-0.01925990910222566,-0.1878285573325109,0.531,2.0126666666666666,-0.1183922148819424,-1,1,-1,1
-0.2838403959372106,0.5773333333333334,3.701333333333333,-0.06901204405613326,-0.2245483344204664,0.4589999999999999,2.1906666666666665,-0.0951556974491036,-0.0070337097049464,0.3516666666666666,1.0086666666666668,-0.005756764120814426,-0.1455919814708171,0.53,2.0466666666666664,-0.09176962971006775,1,1,-1,-1
-0.0406615292331986,0.5536666666666666,3.622333333333333,-0.00988631388272164,-0.2861111001038594,0.4746666666666667,2.3223333333333334,-0.12124383531313163,-0.195440247358466,0.3843333333333333,1.102,-0.1599587487901432,0.0454111342574719,0.4893333333333333,1.8873333333333333,0.02862357482481058,-1,1,1,-1
0.0200247984856343,0.544,3.561333333333333,0.004868765317011085,-0.08609019663586,0.4653333333333333,2.419666666666666,-0.0364820016392385,-0.1146290144714887,0.3903333333333333,1.2446666666666668,-0.09381851475185561,-0.0294937262006047,0.475,1.6963333333333332,-0.018590504125683197,-1,-1,1,-1
-0.0373639971419001,0.5429999999999999,3.491333333333333,-0.00908456249983692,-0.0599589131073772,0.4623333333333333,2.41,-0.025408481473477615,-0.1908801440126568,0.4,1.254,-0.15622651637942842,-0.0455512137861391,0.4703333333333333,1.6366666666666667,-0.028711869841788053,-1,-1,1,-1
-0.1490514475922997,0.5493333333333333,3.4603333333333333,-0.03623989120331451,-0.1372881758900419,0.4666666666666666,2.3793333333333333,-0.05817790705082805,-0.2526298414308301,0.4086666666666667,1.2660000000000002,-0.2067657705539503,-0.0043343306436809,0.4663333333333333,1.636,-0.0027320180286942797,1,1,1,-1
-0.0687613327800877,0.5293333333333333,3.3016666666666667,-0.01671841004698849,0.0606024885601419,0.4323333333333333,2.205,0.025681206146439456,0.0168918938726578,0.3636666666666667,1.176,0.013825229168945708,-0.0867154344531007,0.4429999999999999,1.392,-0.05465852741006755,-1,-1,-1,-1
-0.1304829795600768,0.5263333333333333,3.2036666666666664,-0.03172521340467536,-0.1370739886802789,0.432,2.009,-0.05808714203410112,-0.0536785799346845,0.3493333333333333,0.9896666666666668,-0.04393342005669479,-0.0692295970329555,0.4323333333333333,1.3210000000000002,-0.043636843324128954,-1,-1,-1,-1
-0.0635357965977383,0.5213333333333333,3.207333333333333,-0.015447889929362276,-0.1257090792200235,0.43,2.0003333333333333,-0.053271092567835514,-0.1317777732859848,0.349,0.9116666666666668,-0.10785397592398308,-0.0443316872469201,0.4266666666666666,1.2966666666666666,-0.027943177103389127,-1,-1,-1,-1
-0.1984302652058915,0.526,3.135,-0.048245698640754814,-0.1104988029021352,0.4296666666666667,2.0123333333333333,-0.046825511685850016,-0.1579141736250369,0.3496666666666667,0.893,-0.12924540349644695,0.016705973721381,0.4193333333333333,1.291,0.010530119906806518,1,-1,1,-1
-0.3429880422912119,0.5366666666666666,3.1083333333333334,-0.08339301320085606,-0.3084233424632372,0.452,2.0523333333333333,-0.13069897996534918,-0.205003760896823,0.3583333333333333,0.8956666666666667,-0.16778603963892816,-0.2599607545308737,0.462,1.377,-0.1638586269754833,1,1,1,1
-0.2562789329139465,0.5363333333333333,3.180333333333333,-0.06231083828120278,-0.2739781664355272,0.4573333333333333,2.14,-0.11610232416234292,-0.1238069777217374,0.3593333333333333,0.9753333333333332,-0.10133025062915932,-0.2539905252712813,0.4806666666666667,1.537,-0.1600954682980473,-1,1,1,1
-0.123688736840672,0.529,3.2143333333333337,-0.03007328300790636,-0.250151569466742,0.46,2.195333333333333,-0.10600544921443947,-0.1504848386066278,0.36,0.9536666666666668,-0.12316483846468132,-0.1596018290587599,0.4813333333333333,1.6363333333333332,-0.10060032568969285,-1,1,1,1
-0.15069250985646,0.528,3.177333333333334,-0.03663889382201907,-0.1034359514622753,0.452,2.249,-0.043832523309989595,-0.1378871132961969,0.3596666666666667,0.9633333333333332,-0.11285418645981342,-0.2158407373880175,0.4876666666666666,1.637,-0.13604886990576912,-1,-1,-1,1
-0.1481206094993807,0.5226666666666666,3.1486666666666663,-0.03601357021307792,-0.0752688866170874,0.4136666666666667,1.8693333333333333,-0.031896310523751754,-0.0658431916339411,0.3476666666666667,0.9736666666666668,-0.05388958872323396,0.0877797007598588,0.4126666666666667,1.3063333333333331,0.0553293564206863,-1,-1,-1,-1
-0.0303496984742279,0.5136666666666667,3.1566666666666667,-0.007379128405165794,-0.0792021263609443,0.4,1.7196666666666665,-0.03356307938234599,-0.0551888344326374,0.3406666666666667,0.935,-0.045169493092378894,0.011930868740791,0.3879999999999999,1.01,0.007520272719698343,-1,-1,-1,-1
-0.1430772145492835,0.516,3.0773333333333333,-0.0347873353308324,-0.032589077877533,0.392,1.6786666666666668,-0.013810106597598357,-0.0958932253397003,0.3403333333333333,0.8943333333333334,-0.07848414310823,-0.0241062257239604,0.3793333333333333,0.8953333333333333,-0.015194651422740475,1,-1,-1,-1
-0.352115288566492,0.5293333333333333,3.0420000000000003,-0.08561218260407288,-0.1077248849534378,0.3929999999999999,1.6113333333333335,-0.04565002268587091,-0.1501595475701436,0.3443333333333333,0.8726666666666667,-0.12289860288684137,-0.0345477115801641,0.3766666666666666,0.858,-0.021776135381998147,1,1,1,-1
-0.0335247227757631,0.5053333333333333,3.024,-0.008151093636729634,-0.3350849269688458,0.4146666666666667,1.6123333333333332,-0.1419972230597685,-0.1390631364817141,0.3593333333333333,0.9906666666666666,-0.1138167067177749,-0.3230198585001245,0.4316666666666666,1.0606666666666666,-0.20360608121469054,-1,1,1,1
-0.1166992389379437,0.5023333333333333,2.8946666666666667,-0.028373878891728193,-0.3062527058616522,0.4213333333333333,1.7106666666666668,-0.1297791404115825,-0.0807292852776884,0.359,1.0376666666666667,-0.066073163733039,-0.2614578319390694,0.4496666666666666,1.279,-0.16480226575290435,-1,1,-1,1
-0.274348701586423,0.5096666666666667,2.8306666666666667,-0.0667042639160266,-0.1827876335494123,0.416,1.771,-0.07745897915633877,-0.1307013591856092,0.3636666666666667,1.025,-0.10697298106748179,-0.1948711899014479,0.4543333333333333,1.3843333333333334,-0.12283133149060645,1,-1,1,1
-0.2777621595498178,0.512,2.855,-0.0675342011438681,-0.1333589767257739,0.4113333333333333,1.765,-0.0565128504479487,-0.129062356985828,0.367,1.052,-0.1056315340283751,-0.2614128346077593,0.4603333333333333,1.368,-0.16477390300661468,1,-1,1,1
-0.2464461170114202,0.526,3.069666666666667,-0.05992011894042542,-0.2532599538111779,0.4246666666666667,1.7970000000000002,-0.10732267332566722,-0.052065636071599,0.3443333333333333,0.939,-0.04261330055370072,-0.239156062081995,0.4596666666666666,1.3909999999999998,-0.15074500009179306,1,1,-1,-1
-0.2912626528463558,0.5323333333333333,3.11,-0.0708166678099811,-0.2623449742742159,0.4306666666666667,1.8583333333333332,-0.11117258591010439,-0.0720895777819418,0.3373333333333333,0.863,-0.059001965146201034,-0.1708675370160999,0.4529999999999999,1.4023333333333334,-0.10770133384428057,1,1,-1,-1
-0.2498145878885989,0.5323333333333333,3.155333333333333,-0.060739118152324356,-0.2402523071693076,0.43,1.8766666666666665,-0.1018104895387193,-0.0297098731813217,0.3293333333333333,0.8426666666666667,-0.024316148823131288,-0.1084700101644502,0.447,1.416,-0.06837088531166217,1,-1,-1,-1
-0.2101723212645452,0.5303333333333333,3.169666666666666,-0.05110062451328162,-0.1933951817239563,0.4273333333333333,1.8946666666666665,-0.08195408551007222,-0.0742580216225474,0.33,0.8059999999999999,-0.06077673553384165,-0.0348175667545245,0.4386666666666666,1.4156666666666666,-0.02194623066592945,-1,-1,1,-1
-0.3424470620458075,0.54,3.162,-0.0832614809980275,-0.0505782170227513,0.414,1.878,-0.021433271945451412,-0.2227195713769479,0.3636666666666667,0.9353333333333332,-0.18228560621492865,-0.0767794113076683,0.4396666666666667,1.3696666666666668,-0.04839564702589087,1,-1,1,1
-0.2205676199886683,0.5376666666666666,3.2506666666666666,-0.05362810412433934,-0.0929921606047741,0.411,1.7993333333333337,-0.03940681155566754,-0.1896593854064672,0.3753333333333333,1.0653333333333337,-0.15522738226114863,-0.1278261214855613,0.4453333333333333,1.364,-0.08057144162403893,-1,-1,1,1
-0.1546433602523365,0.5326666666666666,3.247666666666667,-0.03759949092335533,-0.2091443069677634,0.4176666666666666,1.7566666666666668,-0.0886280116411901,-0.1795127973171324,0.38,1.1126666666666667,-0.14692287202236406,-0.1739684423888912,0.45,1.3556666666666668,-0.10965589847725149,-1,1,1,1
-0.12986026107155,0.531,3.247666666666667,-0.031573807627414935,-0.2733788458850215,0.423,1.7513333333333334,-0.1158483531626197,-0.1798447681851704,0.381,1.119,-0.14719457473152375,-0.1758668050619123,0.4513333333333333,1.3633333333333333,-0.11085247563623109,-1,1,1,1
-0.3294537014454142,0.5603333333333333,3.4133333333333336,-0.08010231695010979,-0.3309652428863581,0.4496666666666666,1.9706666666666663,-0.14025144563883674,-0.2290439215613617,0.4256666666666667,1.4316666666666669,-0.1874617925740978,-0.1653052677796058,0.4683333333333334,1.4766666666666666,-0.1041953207862532,1,1,1,1
-0.1724967095348177,0.5596666666666666,3.556666666666666,-0.04194029704139881,-0.295488553756198,0.4576666666666666,2.0933333333333333,-0.1252176708122365,-0.1543017487750795,0.4406666666666667,1.632,-0.1262888018398917,-0.1673934105229795,0.474,1.509,-0.10551152023903405,-1,1,1,1
-0.2415348958817289,0.5646666666666667,3.5496666666666665,-0.05872602037720807,-0.4173382995278949,0.4676666666666667,2.083333333333333,-0.17685331341375646,-0.0470531681055657,0.4393333333333333,1.718,-0.03851082874948342,-0.2122568460434208,0.481,1.517,-0.13378986925001746,1,1,-1,1
-0.3578353982586515,0.5723333333333334,3.539333333333333,-0.08700295173958576,-0.1395213461806701,0.456,2.223666666666667,-0.05912424618567747,-0.0797363652147693,0.4403333333333333,1.6953333333333334,-0.06526050486128748,-0.1732666931735571,0.4816666666666666,1.5623333333333336,-0.1092135714686487,1,-1,1,1
-0.3999731724410975,0.5886666666666667,3.714,-0.09724819508736367,-0.1786735483484509,0.4596666666666666,2.2156666666666665,-0.07571557434475164,-0.040039794272759,0.4303333333333333,1.6216666666666666,-0.03277070859380406,-0.2041484262527888,0.5146666666666667,1.7936666666666667,-0.1286789649666711,1,1,-1,1
-0.2654377088997304,0.5870000000000001,3.8213333333333335,-0.06453767371716727,-0.1944791885171715,0.4606666666666667,2.208,-0.08241344951610759,-0.075756332587179,0.4293333333333333,1.5696666666666668,-0.06200303334322498,-0.1425874668929843,0.525,1.934,-0.08987582218385118,-1,1,-1,1
-0.2071614657785216,0.5833333333333334,3.827,-0.050368574761300314,-0.2600785531759664,0.4666666666666666,2.211666666666667,-0.11021215625083351,-0.037870925931724,0.4253333333333333,1.569,-0.030995590772313623,-0.1452755528800664,0.5306666666666667,1.9763333333333333,-0.09157017824090363,-1,1,-1,1
-0.1082112979368834,0.5783333333333334,3.856,-0.026310148123678483,-0.3097572052167092,0.4703333333333333,2.2053333333333334,-0.13126422415179834,-0.0501496820450519,0.4253333333333333,1.5566666666666669,-0.04104518133072514,-0.0905982170920505,0.53,2.025333333333333,-0.057105925415242204,-1,1,1,-1
-0.2182032319058775,0.5846666666666667,3.825333333333333,-0.05305323438461614,-0.2586487366252497,0.4803333333333333,2.367,-0.10960625021524048,0.0256723230064375,0.4003333333333333,1.4023333333333334,0.021011601868852557,-0.1584088124810296,0.563,2.219333333333333,-0.09984834272696198,1,1,-1,1
-0.2553432019392336,0.5903333333333333,3.8636666666666666,-0.0620833276513703,-0.2431491445397924,0.4816666666666666,2.394333333333333,-0.10303806747242578,-0.0293278667226448,0.396,1.3056666666666668,-0.024003494311148225,-0.0927617789256589,0.573,2.3593333333333333,-0.05846966307661111,1,1,-1,1
-0.2187578513046095,0.59,3.8956666666666666,-0.05318808276746629,-0.2226711633201419,0.4816666666666666,2.414333333333333,-0.09436021826755595,-0.0787526244001475,0.396,1.2546666666666666,-0.06445535877716448,-0.0758190919144996,0.5763333333333334,2.4006666666666665,-0.047790337899494016,-1,1,1,1
-0.1727972206797527,0.5870000000000001,3.897666666666667,-0.042013362357930434,-0.2254263093842472,0.482,2.4133333333333336,-0.09552775240215873,-0.1146446349610748,0.3989999999999999,1.2403333333333333,-0.09383129939577341,-0.1019451636347126,0.5803333333333334,2.3996666666666666,-0.06425813992623679,-1,1,1,1
-0.1623845348076065,0.6046666666666667,4.155,-0.039481655291434534,-0.3324563440781194,0.497,2.490666666666667,-0.14088332195284028,-0.176999538130727,0.4256666666666667,1.434,-0.1448658863181586,0.0644017934930289,0.5053333333333333,1.9733333333333332,0.04059377914781768,1,1,1,-1
-0.3391692668345305,0.6193333333333333,4.187666666666667,-0.08246452837688732,-0.2870781404372491,0.5,2.5743333333333336,-0.12165363304163675,-0.2183473548451457,0.437,1.5076666666666665,-0.1787071504192608,0.0516052717480779,0.472,1.6863333333333332,0.03252786747982949,1,1,1,-1
-0.2323978813079152,0.6183333333333334,4.287333333333334,-0.05650447594119673,-0.2215883924551751,0.4966666666666666,2.607333333333333,-0.09390137800450346,-0.0854110110408674,0.434,1.6256666666666668,-0.06990493843338069,0.0174495698946675,0.4589999999999999,1.5513333333333332,0.010998823916374544,-1,-1,-1,-1
-0.1298226146237819,0.6113333333333333,4.298,-0.0315646543907752,-0.1721299173592227,0.4916666666666666,2.603,-0.07294261335959626,-0.037416856006011,0.43,1.642,-0.030623955665614915,-0.1327091790242205,0.4616666666666666,1.4296666666666666,-0.08364933353572727,-1,-1,-1,1
-0.1115205576286992,0.602,4.259,-0.02711475091776174,0.152170200780026,0.3516666666666666,1.3983333333333334,0.06448438650664842,0.0202911151685136,0.421,1.6703333333333332,0.016607333636653496,-0.1500051784563942,0.4603333333333333,1.4529999999999998,-0.09455135882119449,-1,-1,-1,-1
-0.0830561719022391,0.5973333333333334,4.237333333333334,-0.02019401141097292,-0.0125689284210963,0.309,0.8,-0.005326270413824407,-0.0264573972142012,0.4196666666666667,1.625,-0.0216541485790548,-0.1098405267895923,0.456,1.4673333333333332,-0.06923475021637873,-1,-1,-1,-1
-0.0878233440508733,0.5936666666666667,4.1866666666666665,-0.021353086366665597,-0.0791934592162479,0.295,0.5820000000000001,-0.03355940655083465,-0.0665180807850209,0.4203333333333333,1.5983333333333334,-0.05444195409135981,-0.0584353171557376,0.45,1.4703333333333333,-0.03683298601473668,-1,-1,1,-1
-0.3619630662194018,0.6083333333333334,4.122,-0.08800653969688062,-0.0492761307600764,0.288,0.5276666666666666,-0.02088149351973518,-0.1261346996758023,0.4256666666666667,1.586,-0.10323538274158774,-0.0539284191254691,0.449,1.462,-0.03399219520194267,1,-1,1,-1
-0.3236376308920903,0.61,4.14,-0.07868821619840298,-0.319235336244867,0.3456666666666667,0.8563333333333334,-0.13528072318674347,-0.0332096388237088,0.4006666666666667,1.4006666666666667,-0.027180544160229816,-0.2896142417760734,0.5226666666666666,1.833,-0.18254983178369358,1,1,-1,1
-0.2563097184804643,0.609,4.1803333333333335,-0.06231832338516694,-0.3142124480105168,0.367,1.0753333333333333,-0.1331521995689574,-0.0389318318065872,0.3923333333333333,1.3063333333333336,-0.03186389286781789,-0.2056816166275221,0.55,2.129,-0.12964536649196745,-1,1,-1,1
-0.1547462504399428,0.603,4.1946666666666665,-0.03762450731376933,-0.203712938844395,0.37,1.2166666666666666,-0.08632638859323556,-0.0460340795932381,0.3893333333333333,1.270333333333333,-0.037676752219487304,-0.1562313105832284,0.5586666666666666,2.247333333333333,-0.09847581835552714,-1,1,-1,1
-0.0841634451209598,0.598,4.192666666666667,-0.02046323027215797,-0.2410006393285497,0.3733333333333333,1.2136666666666664,-0.10212760642457844,-0.0060317484166505,0.3843333333333333,1.2643333333333333,-0.004936705426772717,-0.2275026227388652,0.5693333333333332,2.261,-0.14339959684524053,-1,1,-1,1
-0.0663098370163144,0.5846666666666667,4.0520000000000005,-0.016122361224923103,-0.3361418802211611,0.3829999999999999,1.24,-0.14244512272535603,-0.0851076118909825,0.3876666666666666,1.2613333333333334,-0.06965662034611093,0.1216143040864414,0.479,1.8976666666666664,0.07665600495791969,-1,1,1,-1
-0.1589381129517044,0.5846666666666667,3.9646666666666666,-0.03864370332843012,-0.3408798729863871,0.3863333333333333,1.2756666666666667,-0.14445291764954227,-0.0780120923375122,0.387,1.2756666666666667,-0.06384926774024073,-0.0004583564841114,0.4503333333333333,1.5306666666666666,-0.00028891154854254807,1,1,-1,-1
-0.3912888037771345,0.5966666666666667,3.905,-0.09513670552697814,-0.2917242804525266,0.3846666666666667,1.3076666666666668,-0.12362250399648458,-0.0522145010151611,0.384,1.28,-0.04273513958344382,-0.0157419359971366,0.4379999999999999,1.408,-0.00992246703961769,1,-1,-1,-1
-0.2266268091208045,0.5923333333333334,4.009666666666666,-0.05510131594801482,-0.2482421222797073,0.381,1.313,-0.10519629256095794,-0.0247414824752212,0.381,1.2826666666666668,-0.02024975220529061,-0.0958711348547214,0.4383333333333333,1.3333333333333333,-0.060429554269547894,-1,-1,-1,1
0.0470485541276044,0.5023333333333333,3.0876666666666663,0.011439234642802104,-0.3217122214136494,0.3876666666666666,1.3413333333333337,-0.1363303401271012,0.029014519904626,0.3296666666666666,0.9256666666666666,0.02374703452036763,0.003347807335621,0.4016666666666666,1.132,0.002110192034113975,-1,1,-1,-1
-0.0366910746810087,0.4786666666666667,2.7093333333333334,-0.008920950289657816,-0.2576695322084061,0.385,1.385,-0.10919129777539954,0.0004006991606382,0.308,0.7200000000000001,0.00032795361878245504,-0.0043119523957939,0.3879999999999999,1.0056666666666667,-0.0027179125573530455,-1,-1,-1,-1
-0.0931662998010534,0.4726666666666667,2.581,-0.022652155501641603,-0.1397213222051585,0.377,1.418,-0.05920898900121607,-0.0219128242123206,0.3,0.63,-0.017934627032231518,-0.0237672923927003,0.3829999999999999,0.9426666666666668,-0.01498101475132548,-1,-1,-1,-1
-0.1032359080564715,0.47,2.536,-0.02510044777609518,-0.2010846711292673,0.3779999999999999,1.367,-0.08521262104665632,-0.0966986027782291,0.3013333333333333,0.5670000000000001,-0.07914330706812098,-0.0139999477873328,0.38,0.9236666666666667,-0.008824455931052334,-1,1,1,-1
-0.3431654430195112,0.5133333333333333,2.838,-0.08343614584530068,-0.3471852929454471,0.3943333333333333,1.3903333333333334,-0.14712493316665745,-0.2613406068211957,0.3326666666666666,0.6666666666666666,-0.21389512672126895,0.0262515208877252,0.3563333333333333,0.7363333333333333,0.016546875225237158,1,1,1,-1
-0.1797986548922328,0.519,3.071,-0.043715668630201425,-0.3103369284521871,0.3993333333333333,1.48,-0.13150989049771766,-0.1809315557861494,0.3403333333333333,0.8116666666666666,-0.14808405981559855,0.0405511861613675,0.3473333333333333,0.6683333333333333,0.02556024927154825,1,1,1,-1
-0.2431419528909004,0.523,3.0656666666666665,-0.05911675506721391,-0.1222348095050753,0.3893333333333333,1.5590000000000002,-0.051798819087360025,-0.1618656058570936,0.3416666666666666,0.8450000000000001,-0.13247946692151788,0.0602020850497848,0.3406666666666667,0.6306666666666667,0.03794661626952408,1,-1,1,-1
-0.3081593674875593,0.5293333333333333,3.085,-0.07492488084770742,-0.0708401925377528,0.3833333333333333,1.5433333333333334,-0.030019585519331548,-0.163391857936197,0.3436666666666667,0.8606666666666667,-0.1337286332330195,0.0397889788228675,0.3396666666666667,0.6013333333333333,0.025079814260568874,1,-1,1,-1
-0.0818393841927371,0.5166666666666666,3.094,-0.01989816554753321,-0.5293076427409766,0.525,2.738,-0.22430198843446836,-0.2044200034290485,0.359,0.9106666666666666,-0.16730826131330598,-0.2093818607803814,0.3983333333333334,0.8520000000000001,-0.13197770672330641,-1,1,1,1
-0.0913843279820763,0.5126666666666666,3.0156666666666667,-0.02221889258544542,-0.3714006984484701,0.5633333333333334,3.3713333333333333,-0.15738657151547877,-0.1214718067162033,0.361,0.9923333333333332,-0.09941902181470154,-0.2326404229941634,0.424,1.0443333333333331,-0.1466380583469649,-1,1,1,1
-0.241962052245253,0.5216666666666666,2.971,-0.0588298778062433,-0.4093320390094392,0.5803333333333334,3.540666666666666,-0.17346054140518602,-0.0912365668860231,0.3606666666666667,1.009,-0.0746728848343544,-0.2415877033782751,0.4379999999999999,1.149333333333333,-0.15227771376938018,1,1,-1,1
-0.1748247407009451,0.52,3.0133333333333336,-0.042506327076941665,-0.3926363832265465,0.5856666666666667,3.622666666666667,-0.16638550887603573,-0.1500451121104854,0.3656666666666667,0.9883333333333332,-0.12280494278769825,-0.2076922204881717,0.4406666666666667,1.2020000000000002,-0.13091269158721958,-1,1,1,1
-0.3054656716932529,0.527,3.01,-0.07426994428655768,-0.0205558095342022,0.494,2.847,-0.008710830111058995,-0.0671412099987223,0.356,1.0116666666666667,-0.05495195635908844,-0.1831324331460007,0.4513333333333333,1.3533333333333333,-0.11543215091883935,1,-1,-1,1
-0.3191523728586491,0.531,3.06,-0.07759768493704072,-0.0174617631704103,0.4636666666666666,2.4873333333333334,-0.007399681932443751,-0.0901728820719054,0.351,0.952,-0.07380230830637205,-0.1834071038003133,0.4566666666666666,1.4106666666666667,-0.11560528149913538,1,-1,-1,1
-0.2966366501524704,0.5296666666666667,3.066333333333333,-0.07212328428936753,-0.138159543987546,0.4583333333333333,2.3040000000000003,-0.05854716224600416,-0.0640284128255721,0.3486666666666667,0.9593333333333334,-0.052404276708738096,-0.2077071195335913,0.4589999999999999,1.409333333333333,-0.130922082762938,-1,-1,-1,1
-0.2707480311498642,0.5286666666666666,3.0780000000000003,-0.0658288084475443,-0.1690302447453397,0.4576666666666666,2.264333333333333,-0.07162908097379986,-0.1007679346367302,0.3496666666666667,0.9303333333333332,-0.08247386585166473,-0.198427066001305,0.46,1.4266666666666663,-0.12507267355960067,-1,-1,1,1
-0.3519896931097381,0.5803333333333334,3.691,-0.08558164572729701,-0.3638439659121943,0.4773333333333333,2.298666666666666,-0.15418429367725084,-0.1282421480191693,0.3493333333333333,0.9043333333333332,-0.10496023115280852,0.0575942501260671,0.4163333333333333,1.2853333333333334,0.036302844113414466,1,1,-1,-1
-0.3227887703740313,0.5946666666666667,3.921666666666667,-0.07848182697294982,-0.1767314363282994,0.474,2.4433333333333334,-0.07489257548226282,-0.1901422109568673,0.3546666666666667,0.8886666666666667,-0.15562255250867832,-0.035944318826953,0.4056666666666667,1.094,-0.022656445743828788,1,-1,1,-1
-0.3364211693075036,0.6006666666666667,3.993666666666667,-0.08179636475282133,-0.1221934641087667,0.4703333333333333,2.4533333333333336,-0.05178129836055433,-0.19210675715849,0.3563333333333333,0.9023333333333332,-0.15723044216599963,-0.0244639486902535,0.3989999999999999,1.0453333333333332,-0.015420131588776163,1,-1,1,-1
-0.0863620222969299,0.59,4.095,-0.020997785279481245,-0.1190186585939594,0.4696666666666667,2.4513333333333334,-0.05043592729019464,-0.2376252529953324,0.36,0.889,-0.19448521307056202,-0.0603960046075795,0.3996666666666666,1.016,-0.03806884776766415,-1,-1,1,1
-0.0297179488714665,0.579,3.9733333333333336,-0.007225526831738384,-0.1537325917186001,0.465,2.3313333333333333,-0.06514647291148362,-0.2108780977757722,0.4246666666666667,1.453,-0.17259391104632077,-0.2575227444040839,0.441,1.1523333333333334,-0.16232189889262705,-1,-1,1,1
-0.1112701631502641,0.581,3.9016666666666655,-0.027053870806880702,-0.2597335151054518,0.472,2.289333333333333,-0.11006594123511741,-0.2002628030790691,0.4526666666666666,1.6946666666666663,-0.1639057862579353,-0.2042377096781475,0.4563333333333333,1.3116666666666668,-0.12873524215173063,1,1,1,1
-0.10784211718574,0.5816666666666667,3.907000000000001,-0.026220386699204495,-0.2187864208733256,0.4716666666666666,2.3176666666666668,-0.09271400086010564,-0.1635432632224274,0.4629999999999999,1.812,-0.13385255141503657,-0.2402614834166014,0.4683333333333334,1.3643333333333334,-0.1514417699655568,1,-1,1,1
-0.0993798433898427,0.5806666666666667,3.9036666666666666,-0.024162896573145357,-0.2088987176950283,0.471,2.321,-0.08852393953309168,-0.1873443544884503,0.47,1.8573333333333333,-0.15333263717122209,-0.0831232167892834,0.4613333333333333,1.4613333333333332,-0.05239427850352625,-1,-1,1,-1
-0.2365832164218182,0.5886666666666667,3.909666666666667,-0.05752208490526487,-0.2897108436469775,0.48,2.385,-0.12276928019504252,0.0224241972635825,0.4203333333333333,1.665,0.018353162080925047,0.0462558884843551,0.4066666666666666,1.1616666666666666,0.029156040842608578,1,1,-1,-1
-0.2507337279837349,0.591,3.942333333333333,-0.06096259492887633,-0.2035361721128779,0.4773333333333333,2.454,-0.08625148106089192,-0.0169244406097546,0.402,1.4766666666666666,-0.01385186715888673,0.0016747387475296,0.385,0.936,0.0010556223850329296,1,-1,-1,-1
-0.2531252955292973,0.5906666666666667,3.943333333333333,-0.06154407299605773,-0.0461827689581304,0.4673333333333333,2.496666666666667,-0.01957063543438677,-0.0813735735600205,0.3996666666666666,1.398,-0.06660048371392793,-0.0362532913776805,0.3786666666666666,0.8453333333333333,-0.022851197517136584,-1,-1,-1,-1
-0.3022736762616698,0.5933333333333334,3.9343333333333335,-0.07349385274883266,-0.053343541769204,0.4636666666666666,2.4473333333333334,-0.02260511944813317,-0.1387127918845647,0.4,1.3473333333333335,-0.11352996596625192,0.0188291498487791,0.3713333333333333,0.8363333333333334,0.011868401624331148,1,-1,1,-1
-0.2431483888959178,0.6206666666666667,4.296333333333333,-0.059118319896844095,-0.3291181944316697,0.5213333333333333,2.7936666666666667,-0.13946873137652982,-0.1361350027999825,0.4033333333333334,1.29,-0.11142016554291145,-0.2843849800450537,0.4853333333333333,1.471666666666667,-0.17925372022682945,1,1,1,1
-0.1310127206543176,0.626,4.445666666666667,-0.03185401295631556,-0.2853341871401649,0.5403333333333333,3.0323333333333333,-0.12091460688617225,-0.1850612052160849,0.4116666666666666,1.2713333333333334,-0.15146398572483474,-0.1811114320927638,0.5293333333333333,1.8896666666666664,-0.11415827225858922,1,1,1,1
-0.1244870922836849,0.6273333333333333,4.461333333333333,-0.03026739259130001,-0.2536468107518934,0.5456666666666667,3.118666666666667,-0.10748660970979503,-0.1562337635668509,0.413,1.2983333333333331,-0.12787006605190926,-0.0842320094130362,0.545,2.095333333333333,-0.05309317337039393,1,1,1,1
-0.1736947812561418,0.6303333333333333,4.448333333333333,-0.04223159235946452,-0.3192011822362679,0.5516666666666666,3.1203333333333334,-0.13526624991747024,-0.0936303482696503,0.4103333333333333,1.3303333333333334,-0.07663208351618905,-0.1067157328906533,0.5556666666666668,2.147333333333333,-0.06726512815251946,1,1,-1,1
-0.02253190455311,0.5786666666666667,3.942333333333333,-0.0054783350500673565,-0.0445643246319926,0.517,3.036666666666666,-0.018884795572632042,-0.2083930340670796,0.4206666666666667,1.365,-0.17056000202871102,0.0485388653170886,0.502,1.9383333333333328,0.030595048241643195,-1,-1,1,-1
-0.066031394642521,0.564,3.717,-0.016054661638668387,-0.0961270379888707,0.5076666666666667,2.8926666666666665,-0.04073526248660415,-0.152616397471536,0.4203333333333333,1.442,-0.12490942021594097,0.0261516003062094,0.4783333333333333,1.739,0.01648389322119075,-1,-1,-1,-1
-0.2906656314881939,0.569,3.564333333333333,-0.07067150995062893,-0.0145003298036709,0.4993333333333333,2.8753333333333333,-0.0061447304842915254,-0.1319013495032026,0.4173333333333333,1.4423333333333332,-0.10795511730787685,-0.0344922465641108,0.4726666666666667,1.6363333333333332,-0.02174117463805021,1,-1,-1,-1
-0.3130688589769002,0.5723333333333334,3.582333333333333,-0.0761185588717141,-0.2004902514324649,0.506,2.767333333333333,-0.08496072685660276,-0.130007451563509,0.4173333333333333,1.4423333333333332,-0.10640504996573945,-0.034852694642429,0.4693333333333333,1.604666666666667,-0.021968372498418622,1,1,1,-1
-0.3018351343566463,0.5720000000000001,3.597,-0.07338722707573207,0.0207661714011999,0.469,2.541,0.008799974081877231,-0.0282246111733137,0.3996666666666666,1.377,-0.023100530977587234,-0.2233080073987567,0.521,1.8556666666666668,-0.14075564425493192,-1,-1,-1,1
-0.2528826547992473,0.5703333333333334,3.621333333333333,-0.06148507810670545,-0.1691833194492704,0.4666666666666666,2.321,-0.07169394865697343,0.001724208965272,0.391,1.326,0.0014111848120607158,-0.1996165812022075,0.5403333333333333,2.036666666666666,-0.12582244953227809,-1,-1,-1,1
-0.2133319771255064,0.568,3.625333333333333,-0.05186885311146576,-0.2568464950700946,0.471,2.281333333333333,-0.10884252354322957,-0.0484592382966009,0.391,1.2706666666666666,-0.039661631777564856,-0.1541058747686787,0.5479999999999999,2.1383333333333336,-0.09713611231057001,-1,1,1,1
-0.1432349466134344,0.5626666666666666,3.6236666666666655,-0.03482568579932122,-0.2673091941057426,0.472,2.2826666666666666,-0.11327624791934948,-0.1481025743544552,0.3983333333333334,1.2306666666666668,-0.12121506601905967,-0.1422545864601159,0.5503333333333333,2.163,-0.0896660007791732,-1,1,1,1
-0.0709547778504173,0.5503333333333333,3.545333333333333,-0.017251717250596606,-0.2506892088769556,0.469,2.284,-0.1062332819132971,-0.1626637304467915,0.4003333333333333,1.2623333333333333,-0.13313269476210982,0.0454218701239395,0.5056666666666667,2.0113333333333334,0.02863034186294273,-1,-1,1,-1
-0.0291397378226934,0.5426666666666666,3.4896666666666665,-0.007084942450717088,-0.17338812611986,0.4626666666666666,2.2936666666666667,-0.07347579804103249,-0.1829735893389663,0.401,1.2593333333333334,-0.14975536926445007,0.0316429231026382,0.4893333333333333,1.869,0.019945187274309568,-1,-1,1,-1
-0.1057600251611385,0.545,3.4473333333333334,-0.025714153518207564,-0.1016259372216499,0.4563333333333333,2.293333333333333,-0.04306550284687179,-0.1671450469990865,0.4006666666666667,1.2773333333333334,-0.13680044384821746,-0.0080289547997949,0.4826666666666666,1.7766666666666666,-0.005060815860135391,1,-1,-1,-1
-0.1624384385349992,0.5483333333333333,3.4373333333333336,-0.03949476127093168,-0.0721483211076376,0.452,2.273,-0.030573924462622953,-0.1505268454204089,0.4003333333333333,1.2933333333333334,-0.1231992190872189,-0.0108809891876526,0.48,1.753,-0.0068585119767071885,1,-1,-1,-1
-0.0171898498332119,0.5196666666666667,3.2173333333333334,-0.004179484988705983,-0.016462265850095,0.4366666666666666,2.169,-0.006976130072847131,0.0344847920737991,0.3576666666666666,1.126,0.028224197763604634,-0.1307052469345038,0.4896666666666667,1.7526666666666666,-0.0823862137953432,-1,-1,-1,1
-0.0760397292254406,0.514,3.082,-0.018488056028795153,-0.1798350071739238,0.44,2.043333333333333,-0.07620775980175594,-0.0789152425330804,0.3483333333333334,0.9326666666666666,-0.06458845415248307,-0.1925014463816703,0.4993333333333333,1.776333333333333,-0.12133763325859624,-1,1,-1,1
-0.2456262993737503,0.52,2.99,-0.059720791107817035,-0.2105765690935408,0.4423333333333333,2.039333333333333,-0.08923495402559935,-0.0382049854116219,0.3396666666666667,0.9023333333333332,-0.03126900291309927,-0.1925382102324315,0.5006666666666667,1.7906666666666666,-0.12136080627222645,1,1,-1,1
-0.2531222985005734,0.5233333333333333,3.0253333333333337,-0.061543344308100364,-0.2806217011343537,0.4486666666666666,2.043333333333333,-0.11891762083076718,-0.0050842329850506,0.3333333333333333,0.884,-0.004161208133116089,-0.1395796526033494,0.5,1.8393333333333333,-0.08797993478120757,1,1,-1,-1
-0.0270689333160984,0.4953333333333333,2.9016666666666664,-0.006581453680667644,-0.1308074666740069,0.4326666666666666,2.021333333333333,-0.05543161010318772,-0.1284444698908381,0.3386666666666666,0.8160000000000001,-0.10512582219090039,-0.0084593689704368,0.478,1.7926666666666666,-0.005332114792004729,-1,-1,1,-1
-0.0958873438794425,0.4896666666666667,2.763,-0.023313741436921973,-0.1679970985515877,0.4293333333333333,1.9486666666666668,-0.07119126990347023,-0.1493751112710877,0.3403333333333333,0.8123333333333334,-0.12225657827523512,-0.0016959164778211,0.469,1.7223333333333335,-0.001068971145365175,-1,-1,1,-1
-0.1441964264540276,0.4906666666666667,2.7246666666666663,-0.035059456925869335,-0.2113680792304151,0.4303333333333333,1.9143333333333328,-0.08957036822186445,-0.1834406698147747,0.3443333333333333,0.81,-0.15013765290103173,-0.0487705214295364,0.469,1.6716666666666666,-0.030741065868744928,1,1,1,1
-0.1435094161896759,0.491,2.7273333333333336,-0.03489241945231344,-0.2891535567581658,0.4363333333333333,1.9046666666666667,-0.12253312158482177,-0.2277150050363806,0.3493333333333333,0.807,-0.1863741362317855,0.0057390438322302,0.4639999999999999,1.678,0.003617437732854683,1,1,1,-1
-0.5687575089096484,0.6286666666666667,4.118333333333333,-0.13828587764094066,-0.2035263643745075,0.4723333333333333,2.347,-0.08624732488584194,-0.2357029967697981,0.379,1.002,-0.19291193579095153,-0.1103868740640852,0.4913333333333333,1.729666666666667,-0.06957912417548559,1,1,1,1
-0.232478457853162,0.6523333333333333,4.767,-0.056524067064130816,-0.2857117513546443,0.49,2.447666666666667,-0.12107460533930413,-0.1840995292043765,0.3886666666666666,1.1116666666666668,-0.15067689865523937,-0.1910854187348027,0.5103333333333333,1.776,-0.12044508181792295,1,1,1,1
-0.1686075448676973,0.6609999999999999,4.94,-0.040994698010427044,-0.2769253466623582,0.497,2.526,-0.11735123563040656,-0.1496305964732605,0.3923333333333333,1.165333333333333,-0.12246568102569878,-0.1821603878196811,0.5193333333333333,1.842666666666667,-0.11481945069485325,1,1,1,1
-0.1849387469793297,0.6643333333333333,4.967666666666667,-0.04496541414438744,-0.3384293208712918,0.5036666666666667,2.5409999999999995,-0.1434144597324569,-0.1101447369762043,0.3913333333333333,1.1936666666666664,-0.09014834227168136,-0.12554208087033,0.5203333333333333,1.9036666666666664,-0.07913176370094846,1,1,-1,1
-0.0968247825261725,0.6293333333333333,4.562333333333333,-0.023541667264654977,-0.1487123250598085,0.5006666666666667,2.708666666666667,-0.06301906022534323,-0.1691716206043594,0.4006666666666667,1.216,-0.13845910004934275,-0.1568244962531324,0.5266666666666666,1.9273333333333331,-0.09884971552161058,-1,-1,1,1
0.0264356839497867,0.612,4.451,0.006427487459537904,-0.0377626486119972,0.4916666666666666,2.723,-0.016002484166600453,-0.0645305711481931,0.3963333333333333,1.290333333333333,-0.05281526993079274,-0.1696395736292613,0.5306666666666667,1.9593333333333327,-0.10692732318676172,-1,-1,-1,1
-0.1412397388317341,0.6153333333333333,4.333,-0.034340577374647595,-0.1731304263531461,0.496,2.6426666666666665,-0.07336659393093557,-0.0601830601820934,0.3936666666666666,1.2766666666666666,-0.04925703449112289,-0.0481341676348248,0.522,2.015333333333333,-0.030339958942969727,1,1,-1,-1
-0.1108063481937762,0.6133333333333334,4.333,-0.02694110032505641,-0.2711379151755801,0.5026666666666667,2.6256666666666666,-0.11489872543484185,-0.0180024450666513,0.3903333333333333,1.2913333333333334,-0.014734163648202573,-0.0421964449296612,0.5196666666666667,2.003333333333333,-0.026597289817450975,-1,1,-1,-1
-0.2248388004135773,0.6343333333333333,4.4703333333333335,-0.05466658524215993,-0.3366698509820329,0.542,3.000333333333333,-0.14266885819020886,-0.1491005506196872,0.408,1.276333333333333,-0.12203186315714339,-0.0802316124436888,0.529,1.989,-0.05057164062620312,1,1,1,1
-0.2110599327681352,0.6409999999999999,4.556666666666667,-0.05131643552914575,-0.3356722983762172,0.556,3.151333333333333,-0.1422461304323141,-0.1772151710788216,0.421,1.337,-0.14504237185295166,-0.1372463991538366,0.54,1.9876666666666665,-0.08650923699333216,1,1,1,1
-0.1712552310410231,0.6403333333333333,4.588333333333334,-0.04163844793980917,-0.2022746936397133,0.5529999999999999,3.247666666666667,-0.08571691079012679,-0.1156936816790128,0.4213333333333333,1.4006666666666665,-0.09468989532313114,-0.1271033748464862,0.5429999999999999,2.021,-0.08011587950604267,-1,-1,1,1
-0.2131820294280029,0.6436666666666666,4.589333333333333,-0.05183239530893185,-0.2402554052402434,0.5556666666666668,3.2373333333333334,-0.10181180239237018,-0.0791935664046934,0.4196666666666667,1.4176666666666666,-0.0648162492912192,-0.1511997912305163,0.5493333333333333,2.040666666666666,-0.09530434789944313,1,1,-1,1
-0.1268105228025708,0.635,4.608333333333333,-0.03083230404021931,-0.200534249399428,0.5226666666666666,2.9246666666666665,-0.08497937164968716,0.0367131329308847,0.3843333333333333,1.286,0.030047991072275595,0.0213352053703315,0.5226666666666666,2.0780000000000003,0.013448020123388615,-1,-1,-1,-1
-0.0786104356674615,0.6293333333333333,4.600666666666667,-0.01911308935305594,-0.0708211609966826,0.5043333333333333,2.8526666666666665,-0.03001152062065956,-0.0303633834702787,0.372,1.1353333333333333,-0.024851016587350366,0.0240418145327523,0.5086666666666667,1.995,0.015154051720018958,-1,-1,-1,-1
0.0063037835218624,0.6216666666666666,4.591333333333334,0.0015326817195792349,-0.0060300451243833,0.4926666666666666,2.788,-0.00255532133400657,-0.0967877517091442,0.37,1.06,-0.0792162713200491,-0.0232440831958371,0.506,1.938,-0.014651225199923143,-1,-1,-1,-1
-0.197693933936998,0.6303333333333333,4.509,-0.048066669416246446,-0.0254637188951925,0.49,2.732,-0.010790629720650088,-0.1466723944128962,0.3726666666666666,1.030333333333333,-0.12004453028198121,-0.0537643821850155,0.506,1.9036666666666664,-0.033888799334037566,1,-1,1,1
-0.0395830972671644,0.6176666666666667,4.488,-0.009624107391268047,-0.1079262743407327,0.4666666666666666,2.369333333333333,-0.04573536443492619,-0.2009050880731733,0.386,1.0776666666666668,-0.16443146664062105,-0.1746783028397862,0.534,2.003333333333333,-0.11010333816497572,-1,-1,1,1
0.0485014141312056,0.6096666666666667,4.461333333333333,0.011792478367131251,-0.0737391468300625,0.4586666666666666,2.308666666666667,-0.03124806053015603,-0.1623142314733505,0.3903333333333333,1.147333333333333,-0.132846646114246,-0.1711809584951367,0.547,2.106333333333333,-0.10789888986889003,-1,-1,1,1
-0.1579582718480141,0.6166666666666667,4.354,-0.03840546790322713,-0.1667720001925459,0.46,2.23,-0.07067211624731312,-0.05147067963328,0.3829999999999999,1.196,-0.04212635639176669,-0.1547421955488741,0.551,2.1573333333333333,-0.09753719842661451,1,1,-1,1
-0.2981002915900292,0.6266666666666666,4.354,-0.07247914937699068,-0.1514551862017361,0.4593333333333333,2.2343333333333333,-0.06418138844140314,-0.0538712101344069,0.381,1.176,-0.044091078912243994,-0.102240231017769,0.5503333333333333,2.2030000000000003,-0.06444412698547626,1,-1,-1,-1
0.017052411764391,0.6116666666666667,4.402,0.004146068737192031,-0.2945428818842925,0.512,2.6746666666666665,-0.1248169282871966,-0.1856754338146762,0.417,1.2966666666666666,-0.151966703253234,-0.1585194780815224,0.58,2.292333333333333,-0.09991809753815604,-1,1,1,1
-0.0114650667080278,0.6093333333333333,4.316333333333334,-0.0027875795696675667,-0.2888298195569074,0.532,2.8986666666666667,-0.12239593312935863,-0.1904356280152355,0.4346666666666667,1.411333333333333,-0.1558627007185001,-0.1638648446290824,0.597,2.365666666666667,-0.10328739235630846,-1,1,1,1
-0.0874688924131223,0.6133333333333334,4.2843333333333335,-0.021266906131609656,-0.3371327445817496,0.5416666666666666,2.9570000000000003,-0.14286501623983078,-0.1542694463394878,0.4403333333333333,1.485,-0.12626236379936545,-0.0211215858760729,0.5983333333333334,2.5,-0.013313371348855019,1,1,1,1
-0.1811108957813267,0.619,4.268666666666666,-0.04403472267376484,-0.1981066975884573,0.5386666666666666,3.0556666666666668,-0.08395066045366371,-0.1618043654689265,0.4443333333333333,1.5083333333333333,-0.13242934451326763,-0.0340982371269622,0.5993333333333333,2.4883333333333337,-0.02149282236078797,1,-1,1,1
-0.2329476836428581,0.623,4.308333333333334,-0.05663815311859765,-0.0855178896859256,0.5193333333333333,2.970333333333333,-0.03623947805465468,-0.1361163368688263,0.4393333333333333,1.5479999999999998,-0.11140488834677041,0.110002967159275,0.5413333333333333,2.255666666666667,0.0693371397327872,1,-1,-1,-1
-0.2798059972411399,0.6256666666666667,4.313,-0.06803113328889057,-0.1953222835439856,0.518,2.8593333333333333,-0.08277072357694362,-0.0779228503171647,0.43,1.546,-0.06377622729894356,0.0457619883540276,0.5206666666666667,2.0516666666666667,0.028844725400535322,1,-1,-1,-1
-0.2900656356978821,0.6273333333333333,4.3293333333333335,-0.07052562889737794,-0.2456098320226196,0.52,2.837333333333333,-0.10408082040237741,-0.1325105569327382,0.4306666666666667,1.5043333333333335,-0.10845372524303486,0.0638042999358068,0.509,1.9806666666666668,0.04021716663147924,1,1,1,-1
-0.3032437378938644,0.6283333333333334,4.330666666666667,-0.07372971042468296,-0.2295531092060314,0.52,2.853,-0.09727654522348245,-0.1173306135496112,0.4306666666666667,1.5186666666666668,-0.09602964789413242,-0.0447011391609466,0.5103333333333333,1.8823333333333327,-0.028176050267167612,1,1,1,1
-0.2052302119445954,0.6206666666666667,4.343999999999999,-0.049899015894492735,-0.2280577913795087,0.5253333333333333,2.9536666666666664,-0.09664288204776542,-0.0795137842459217,0.4213333333333333,1.5166666666666666,-0.06507833269479375,0.0447620406631481,0.4556666666666667,1.5516666666666663,0.02821443774049793,-1,1,-1,-1
-0.1606466007399678,0.6153333333333333,4.332333333333334,-0.03905909957294171,-0.1174920017798273,0.5186666666666667,3.003333333333333,-0.049788983752229454,-0.0024499692570705,0.411,1.524,-0.0020051858418728002,-0.0101676909349532,0.4343333333333333,1.331,-0.006408905371578436,-1,-1,-1,-1
-0.0783867819658103,0.6096666666666667,4.335999999999999,-0.01905871090892819,-0.2533170285167543,0.5243333333333333,2.943,-0.1073468595812894,-0.0362791075741506,0.409,1.4756666666666665,-0.029692761512628934,-0.0601749076353466,0.4293333333333333,1.2396666666666667,-0.03792948578449136,-1,1,-1,-1
-0.1096774631466201,0.609,4.293666666666667,-0.02666662683317937,-0.272340767323143,0.528,2.969666666666667,-0.11540845192791471,-0.0339877836690654,0.4076666666666667,1.465666666666667,-0.027817419509719336,-0.0931094931659139,0.4286666666666667,1.2006666666666663,-0.0586888345361294,-1,1,-1,-1
-0.2823679148759632,0.6206666666666667,4.344666666666667,-0.06865402973074065,0.1637400604310919,0.3736666666666666,1.6333333333333333,0.06938728666543524,-0.1677207786014189,0.422,1.4833333333333334,-0.13727165337641214,-0.134786019623369,0.4573333333333333,1.433,-0.08495840901382218,1,-1,1,1
-0.379893953603645,0.6296666666666667,4.3853333333333335,-0.0923661981804486,-0.0047167110946115,0.3296666666666666,1.012,-0.001998776499643341,-0.1931001646303078,0.431,1.538,-0.158043499959256,-0.1566393052106409,0.4693333333333333,1.5136666666666667,-0.09873298578674895,1,-1,1,1
-0.3690369222353222,0.6306666666666667,4.418666666666667,-0.08972645437430178,-0.0017841545908469,0.309,0.8046666666666666,-0.0007560620517948628,-0.1330136275798861,0.4303333333333333,1.594,-0.10886546516026507,-0.1316593082433035,0.4746666666666667,1.588666666666667,-0.08298757832204826,1,-1,-1,1
-0.2790378715996366,0.627,4.458,-0.06784437368253843,-0.0112969655760077,0.301,0.7106666666666667,-0.004787257234474277,-0.1327435508944381,0.4296666666666667,1.588,-0.10864441995967025,-0.170519639680005,0.4796666666666667,1.594666666666667,-0.10748204697567683,-1,-1,-1,1
-0.1389361163993303,0.611,4.354666666666666,-0.0337804820003834,-0.2947189985602293,0.352,0.9516666666666668,-0.12489156034881681,-0.0707354223542804,0.4203333333333333,1.5646666666666669,-0.05789365193639012,-0.0915209715720042,0.4703333333333333,1.5933333333333335,-0.05768755660181707,-1,1,-1,-1
-0.0923809540810181,0.6046666666666667,4.3053333333333335,-0.02246120906059182,-0.3505925515400572,0.3753333333333333,1.1393333333333333,-0.14856880968792557,-0.03490635089802,0.413,1.5366666666666666,-0.028569224046446667,-0.0221940418631405,0.4613333333333333,1.586666666666667,-0.013989362483938693,-1,1,-1,-1
-0.2317156132221507,0.609,4.227666666666667,-0.056338591465742126,-0.2927622957402613,0.38,1.2463333333333333,-0.12406237841782977,-0.0215157511087471,0.4103333333333333,1.526,-0.01760964117243909,-0.058948609282756,0.46,1.5386666666666668,-0.037156524632411266,1,1,-1,-1
-0.2792501359056079,0.612,4.222,-0.06789598294550772,-0.2585162285253153,0.3806666666666667,1.2866666666666666,-0.1095500979364919,-0.0983846864104991,0.4133333333333333,1.475,-0.08052328806905971,-0.0448107989984349,0.4593333333333333,1.5446666666666669,-0.028245171125189487,1,1,1,-1
-0.1791001056928944,0.5906666666666667,4.036666666666666,-0.04354582561697937,-0.2409911120367165,0.38,1.31,-0.10212356909292096,-0.0229674291522767,0.3893333333333333,1.357,-0.01879777210569161,0.0561922322705221,0.441,1.507,0.03541912333325559,-1,-1,-1,-1
-0.0760508629308351,0.58,3.994,-0.018490763042237186,-0.2250789602372835,0.3796666666666667,1.3263333333333334,-0.09538055803341407,-0.0015926549903839,0.379,1.292,-0.0013035140047122475,-0.0423848226275178,0.4393333333333333,1.4006666666666665,-0.026716028166934868,-1,-1,-1,-1
-0.0313745019211704,0.5723333333333334,3.932333333333333,-0.007628295830386403,-0.2487916188948069,0.38,1.3076666666666668,-0.10542914992679266,-0.0088854920368515,0.3723333333333333,1.227,-0.007272361797581296,-0.1236449472344818,0.4433333333333333,1.3586666666666667,-0.07793596122945588,-1,1,-1,1
-0.3365442752839187,0.586,3.8123333333333336,-0.08182629634532733,-0.2463351462641303,0.3803333333333333,1.3090000000000002,-0.1043881831031467,-0.0824630919235092,0.3773333333333333,1.192,-0.06749220380005679,-0.1266199123883615,0.446,1.3733333333333335,-0.07981114314410424,1,1,1,1
0.1260057741004359,0.478,2.861,0.030636640020295466,-0.0921418980285007,0.3653333333333333,1.3323333333333334,-0.03904650013911226,-0.0010474828278401,0.3266666666666666,0.8743333333333333,-0.0008573159560791221,-0.0147589988152927,0.4013333333333333,1.1163333333333334,-0.00930290145437869,-1,-1,-1,-1
-0.0488325071459483,0.4529999999999999,2.383,-0.011872979261461865,-0.1351205015787739,0.36,1.239,-0.05725932281165494,-0.0314786766841199,0.3083333333333333,0.6943333333333332,-0.025763832189210318,-0.0400356909619988,0.384,0.9363333333333334,-0.025235322011918464,-1,-1,-1,-1
-0.0394469711248715,0.4416666666666666,2.2576666666666667,-0.009591010117364908,-0.1299665005266799,0.3593333333333333,1.2396666666666667,-0.05507523818670696,-0.0611362193128887,0.3003333333333333,0.5966666666666668,-0.050037150889974305,-0.0205892931402835,0.376,0.8833333333333333,-0.012977856255459965,-1,-1,-1,-1
-0.1045455643456199,0.4406666666666667,2.181,-0.025418873408312434,-0.1218561264614255,0.3576666666666666,1.2303333333333333,-0.051638346513721727,-0.1459772737036039,0.303,0.5363333333333333,-0.11947560632481605,0.0230654682589622,0.3693333333333333,0.8646666666666667,0.014538640520106954,-1,-1,1,-1
-0.4324408281125151,0.504,2.616,-0.10514227681662854,-0.2377313817919022,0.3686666666666667,1.2093333333333334,-0.10074220990474535,-0.273312859218941,0.3336666666666666,0.6483333333333333,-0.22369385824984,-0.2918880793587093,0.427,1.065,-0.18398307852483473,1,1,1,1
-0.3283750410599566,0.519,2.907,-0.07984005492148975,-0.2940882088456993,0.376,1.2243333333333333,-0.12462425382265291,-0.1806794711505256,0.3403333333333333,0.7873333333333333,-0.1478777402706297,-0.259646585139917,0.4486666666666666,1.2856666666666667,-0.16366059952656015,1,1,1,1
-0.243169536571032,0.5206666666666667,3.0146666666666664,-0.05912346167478534,-0.2959305139759487,0.3796666666666667,1.2616666666666667,-0.12540495803065957,-0.1440342751013721,0.3403333333333333,0.8223333333333334,-0.11788535237500426,-0.2050746067121052,0.4546666666666666,1.3936666666666666,-0.12926275561872158,1,1,1,1
-0.1576706076926592,0.516,3.0386666666666664,-0.03833552616256273,-0.2857988698584059,0.3803333333333333,1.279,-0.12111152310138662,-0.1586836686730784,0.3416666666666666,0.818,-0.12987519938930195,-0.1978820751625449,0.4579999999999999,1.4303333333333332,-0.12472915458992156,-1,1,1,1
-0.1101839233819075,0.5106666666666667,2.993666666666667,-0.026789765951397294,-0.5772919371584515,0.5203333333333333,2.6386666666666665,-0.2446360470846125,-0.127153925967513,0.34,0.8306666666666666,-0.10406957203759815,0.0200128456083272,0.4083333333333334,1.1786666666666668,0.012614509483058796,-1,1,-1,-1
-0.1742985452885026,0.5126666666666666,2.947,-0.0423783896110087,-0.4182364948716435,0.556,3.258,-0.17723393705365348,-0.1645142021177696,0.3416666666666666,0.805,-0.1346472197238919,-0.0110583888958509,0.39,0.976,-0.006970330672816459,1,1,1,-1
-0.2434797324136521,0.5176666666666666,2.9410000000000003,-0.059198881697669126,-0.2363903240356144,0.5613333333333334,3.5083333333333333,-0.10017391672880868,-0.1435543192947619,0.3406666666666667,0.8166666666666667,-0.11749253087923979,-0.077002058752348,0.389,0.9,-0.04853598630383555,1,1,-1,-1
-0.262938284744886,0.52,2.9513333333333334,-0.06392997173972484,-0.2315897356041389,0.5623333333333334,3.526,-0.09813959595977645,-0.1490179678659949,0.3413333333333333,0.817,-0.12196427301575333,-0.0677609159665014,0.3856666666666667,0.879,-0.042711103346768343,1,1,1,-1
-0.0611300023021073,0.5033333333333334,2.972,-0.01486295281577113,-0.0708165197336017,0.4763333333333333,2.6180000000000003,-0.03000955381637821,-0.1820016062664052,0.3436666666666667,0.8236666666666667,-0.14895984634512577,-0.0840522462958588,0.3836666666666666,0.8633333333333333,-0.05297986496884434,-1,-1,1,-1
-0.1076152404819574,0.5,2.890333333333333,-0.026165224624669418,-0.0641985577294046,0.4463333333333333,2.2663333333333338,-0.02720509395776326,-0.1467707325763356,0.3413333333333333,0.8433333333333334,-0.12012501549316311,-0.1388657976301869,0.3879999999999999,0.8533333333333333,-0.0875299772636849,-1,-1,-1,1
-0.2099181180203881,0.5036666666666667,2.8383333333333334,-0.051038818351311424,0.0088230394172246,0.4306666666666667,2.155666666666667,0.0037388942186267118,-0.1518192309522384,0.3406666666666667,0.8343333333333333,-0.12425697651139346,-0.1432573291454784,0.3886666666666666,0.857,-0.09029805018189829,1,-1,-1,1
-0.2511909878469618,0.508,2.852333333333333,-0.06107377162633661,-0.1249525539085985,0.4316666666666666,2.0323333333333333,-0.052950503711844496,-0.1465746504600111,0.3403333333333333,0.836,-0.1199645314044899,-0.1454617552054412,0.3893333333333333,0.8603333333333333,-0.09168754540823093,1,1,-1,1
-0.4995141009271209,0.588,3.656333333333333,-0.1214502573744579,-0.3061024768074025,0.456,2.103333333333333,-0.12971547861479765,-0.0709762967178577,0.3323333333333333,0.8243333333333334,-0.058090796395293604,-0.2433791741288078,0.417,0.998,-0.15340691474426874,1,1,-1,1
-0.2978616945501713,0.6026666666666667,4.054666666666667,-0.07242113765751021,-0.3555939892680539,0.4676666666666667,2.183333333333333,-0.1506882433345125,-0.0982314695383674,0.3296666666666666,0.7693333333333334,-0.08039788718827401,-0.1896572696067413,0.4266666666666666,1.1333333333333333,-0.11954488995756819,1,1,-1,1
-0.3560433338654816,0.611,4.117666666666667,-0.08656723494725072,-0.176872543104106,0.461,2.280666666666667,-0.07495237157783985,-0.1084271631093763,0.3303333333333333,0.7633333333333333,-0.08874258797897144,-0.2490466910615223,0.4336666666666666,1.1366666666666665,-0.15697926759664751,1,-1,1,1
-0.1291305089789229,0.6026666666666667,4.227666666666667,-0.03139637804273532,-0.1987969608117046,0.4606666666666667,2.2576666666666667,-0.08424316976396913,-0.1265350537015598,0.3303333333333333,0.7463333333333334,-0.10356305388352917,-0.1743882682886253,0.4333333333333333,1.21,-0.10992052340351514,-1,-1,1,-1
-0.1042000221474461,0.5936666666666667,4.1066666666666665,-0.025334859385837287,-0.2785362159083875,0.4803333333333333,2.397666666666667,-0.11803386543926637,-0.2647375790106074,0.3846666666666667,1.053,-0.2166753904000013,-0.1312648382219481,0.4306666666666667,1.204,-0.0827389357290579,-1,1,1,-1
-0.1644041652833596,0.5943333333333333,4.046666666666667,-0.03997270177165652,-0.245199442918238,0.4856666666666667,2.486333333333333,-0.10390691191379418,-0.2547924602395841,0.405,1.2346666666666666,-0.20853577342405424,-0.1157706723531226,0.4296666666666667,1.1993333333333331,-0.0729726433131978,1,1,1,-1
-0.1431615627653997,0.594,4.059333333333333,-0.034807843485732085,-0.2853163823687521,0.49,2.4953333333333334,-0.12090706184939397,-0.1757039487802487,0.4106666666666667,1.361,-0.14380550671749104,-0.1269311519045997,0.43,1.187,-0.08000732383254446,-1,1,1,1
-0.1773233870360897,0.595,4.041666666666667,-0.04311383993779548,-0.1854331041275756,0.4856666666666667,2.544,-0.07858003667206652,-0.1462202718402974,0.4103333333333333,1.389,-0.11967448899319776,-0.1312913907880819,0.43,1.184,-0.08275567235931279,1,-1,-1,1
-0.1485584033213109,0.5943333333333333,4.041333333333333,-0.03612001399965308,-0.3204913339498056,0.5086666666666667,2.673,-0.13581297090043223,-0.0846893950884426,0.4,1.3363333333333334,-0.06931432935251329,-0.2561194494839038,0.4623333333333333,1.3276666666666666,-0.16143737315228082,-1,1,-1,1
-0.2014741027673698,0.5973333333333334,4.0280000000000005,-0.048985767548842596,-0.2455178176259527,0.511,2.774,-0.1040418279328372,-0.0885517101885899,0.3953333333333333,1.2886666666666668,-0.0724754545516627,-0.1382467196904735,0.469,1.5016666666666665,-0.08713975966574283,1,1,-1,1
-0.1423740018780943,0.5946666666666667,4.049,-0.034616358456012665,-0.3112331921065343,0.5176666666666666,2.792333333333333,-0.13188969555549196,-0.0618417115683129,0.3903333333333333,1.273,-0.050614563475068965,-0.0840665999669003,0.4679999999999999,1.549,-0.05298891238384035,-1,1,-1,-1
-0.0998812285279218,0.5913333333333334,4.048333333333334,-0.024284801748495594,-0.3237243513753287,0.5193333333333333,2.8056666666666668,-0.13718301013401077,-0.0674650921520645,0.39,1.269,-0.055217038831630816,-0.0123603160679579,0.4603333333333333,1.5583333333333331,-0.007790962230177903,-1,1,-1,-1
-0.2702277380462705,0.6153333333333333,4.241333333333333,-0.06570230605006577,-0.0794676800447966,0.4823333333333333,2.611,-0.033675611706677676,-0.0113688960390814,0.3823333333333333,1.2786666666666666,-0.009304912422676078,0.0282201802584065,0.4396666666666667,1.4376666666666666,0.017787761843082183,1,-1,-1,-1
-0.1794741450606825,0.617,4.366,-0.0436367683499307,-0.0694346865816832,0.4693333333333333,2.470666666666667,-0.029423981459903343,-0.0635784541491393,0.381,1.22,-0.052036006468282214,-0.0741285134616844,0.4379999999999999,1.326,-0.04672473142142182,1,-1,-1,-1
-0.2356020561851348,0.62,4.354333333333333,-0.05728352875029425,-0.0028565221589089,0.4613333333333333,2.4406666666666665,-0.0012104937630079392,-0.1871869867846674,0.3896666666666666,1.1703333333333332,-0.15320383902786464,-0.1440182291301859,0.44,1.271,-0.09077766114080951,1,-1,1,1
-0.2428419454614294,0.6223333333333333,4.377666666666667,-0.059043812222445605,-0.1500571371982224,0.4656666666666667,2.3426666666666667,-0.06358894437656198,-0.1271859606533376,0.3893333333333333,1.2256666666666665,-0.10409579093739821,-0.1332708558257989,0.4403333333333333,1.283,-0.08400337001202812,1,1,-1,1
-0.1185415935536635,0.6183333333333334,4.4093333333333335,-0.028821823087575502,-0.2926691771383876,0.4773333333333333,2.309333333333333,-0.12402291802490525,-0.100689772984496,0.3866666666666666,1.1906666666666663,-0.08240989417610795,-0.2562892031354931,0.5076666666666667,1.7073333333333334,-0.1615443723811594,-1,1,-1,1
-0.126770431117337,0.6183333333333334,4.397,-0.03082255627638004,-0.0853799334597775,0.4703333333333333,2.4283333333333337,-0.036181017051368024,-0.071140226481712,0.3836666666666666,1.1856666666666666,-0.05822496527949227,-0.1858894530103734,0.5306666666666667,1.9606666666666668,-0.11716995742096117,1,-1,-1,1
-0.0610186138073247,0.615,4.418,-0.014835870174190458,-0.0498280901488854,0.465,2.4016666666666664,-0.021115394522569404,-0.0551460975787188,0.382,1.184,-0.04513451496595692,-0.2313256630635991,0.5446666666666666,2.0276666666666667,-0.14580933803718804,-1,-1,-1,1
9.963755956388098e-05,0.61,4.411333333333333,2.422555685762665e-05,-0.04280943610657,0.4626666666666666,2.383666666666667,-0.0181411354514693,-0.0271687245089709,0.3803333333333333,1.198,-0.0222363368723542,-0.2051833953229502,0.55,2.099,-0.1293313273246154,-1,-1,-1,1
-0.133822200941565,0.6063333333333333,4.2363333333333335,-0.03253710098794742,-0.0086570122155409,0.4413333333333333,2.177,-0.00366853772182833,-0.2271997623370023,0.421,1.356,-0.18595243405616022,0.0368133156692982,0.5193333333333333,2.083,0.023204192382315345,-1,-1,1,-1
-0.2969499387999459,0.6133333333333334,4.173,-0.07219945628691028,-0.0359608646643123,0.4366666666666666,2.095666666666667,-0.015238951412563116,-0.1256645749571663,0.4303333333333333,1.5426666666666666,-0.10285060753389777,-0.0342334225050495,0.51,1.9316666666666664,-0.021578032493680996,1,-1,1,-1
-0.3349392275947753,0.618,4.202,-0.08143605019495251,0.0012948011689171,0.4306666666666667,2.0643333333333334,0.0005486912588517135,-0.1514499969866891,0.4366666666666666,1.574,-0.12395477569074181,-0.0287584953171653,0.5066666666666666,1.9066666666666665,-0.018127072930894737,1,-1,1,-1
-0.1649638465385257,0.6096666666666667,4.257333333333333,-0.04010878087805496,-0.0173784431486656,0.4296666666666667,2.038,-0.007364373833628173,-0.169742548187521,0.441,1.6003333333333332,-0.13892637771137317,0.0135126832377328,0.5003333333333333,1.899,0.008517323032413971,-1,-1,1,-1
-0.1125343182380822,0.5923333333333334,4.068,-0.02736123342285446,-0.0597905447939666,0.428,1.9793333333333327,-0.025337132895754857,-0.0274755307824408,0.4206666666666667,1.5496666666666667,-0.022487443531747642,-0.2039672098840692,0.5366666666666666,1.9853333333333327,-0.12856474055069161,-1,-1,-1,1
-0.1592261160230204,0.59,3.9883333333333337,-0.038713727472034956,-0.0961425029176292,0.43,1.9653333333333332,-0.040741815980246454,-0.0480061907656301,0.4136666666666667,1.4646666666666666,-0.03929083345339146,-0.1332470371163951,0.5463333333333333,2.1356666666666664,-0.08398835658807388,-1,1,-1,1
-0.1654968785604786,0.588,3.955,-0.040238380575310456,-0.127672507824607,0.431,1.946,-0.054103124650116845,0.0246365912225297,0.4063333333333333,1.4733333333333334,0.020163903595465688,-0.140109996325243,0.5523333333333333,2.1813333333333333,-0.08831422137093292,-1,1,-1,1
-0.3028450046865587,0.5956666666666667,3.923666666666667,-0.07363276371074409,-0.1125740586814236,0.4306666666666667,1.956,-0.04770493219713159,0.0349636795625332,0.402,1.4463333333333332,0.028616144890895465,-0.1186951250103214,0.5526666666666666,2.2070000000000003,-0.07481598615903681,1,-1,-1,1
-0.0615277063120709,0.578,3.921666666666667,-0.014959649293967207,-0.2818874363834922,0.45,2.0136666666666665,-0.11945399497368182,-0.0104886726483039,0.3796666666666667,1.2163333333333333,-0.008584490533389685,-0.1482843590654567,0.5579999999999999,2.2373333333333334,-0.09346669085590623,-1,1,-1,1
-0.136240247850143,0.5770000000000001,3.835333333333333,-0.0331250171625764,-0.2032573608441645,0.4513333333333333,2.110333333333333,-0.08613333063773441,-0.0065520368583424,0.3696666666666667,1.14,-0.0053625373077074755,-0.1587541853437915,0.5596666666666666,2.249,-0.10006603836794012,-1,1,-1,1
-0.062971419512892,0.5713333333333334,3.832,-0.01531066909398724,-0.1624618556730754,0.45,2.1373333333333333,-0.06884562838261726,-0.105462645060516,0.3706666666666667,1.05,-0.0863162678925476,-0.1517074705978065,0.56,2.26,-0.09562434867886108,-1,-1,1,1
-0.1109248528767268,0.5736666666666667,3.817,-0.02696991317381827,-0.1391949654844002,0.4486666666666666,2.1453333333333333,-0.05898593750987437,-0.0843339934817835,0.3703333333333333,1.0686666666666669,-0.06902344967400507,-0.1697328248177987,0.56,2.2426666666666666,-0.10698610133481389,1,-1,-1,1
-0.051875317962863,0.5546666666666666,3.622,-0.01261279853016754,-0.06508295516227,0.4376666666666666,2.0976666666666666,-0.027579870527643862,0.0081986217842036,0.3506666666666667,0.999,0.006710190455292682,-0.2225360674052332,0.5913333333333334,2.453,-0.14026907455069143,-1,-1,-1,1
-0.0841851454547448,0.5493333333333333,3.5196666666666667,-0.020468506421756964,-0.0550704806762194,0.4333333333333333,2.06,-0.023336935502672854,-0.0845022357736604,0.3476666666666667,0.8826666666666667,-0.0691611481617319,-0.1389705099788667,0.5963333333333334,2.58,-0.0875959796174364,-1,-1,-1,1
-0.2708384691804091,0.5583333333333333,3.4536666666666664,-0.0658507972604041,-0.0239227674861965,0.4296666666666667,2.048,-0.010137628635442179,-0.0553288480096543,0.3433333333333334,0.8773333333333333,-0.04528408769045151,-0.1036698351106779,0.598,2.6300000000000003,-0.06534523594019259,1,-1,-1,1
-0.3130112832032479,0.562,3.4613333333333336,-0.07610456008265964,-0.1025777825993934,0.4326666666666666,2.0036666666666667,-0.04346886148685746,-0.0805831813199797,0.3433333333333334,0.854,-0.0659535844417505,0.0123764495469878,0.5903333333333333,2.6873333333333336,0.0078011314948692135,1,1,1,-1
-0.0493565907032067,0.521,3.2056666666666667,-0.012000403257694638,-0.0354494118062957,0.4053333333333333,1.7933333333333332,-0.015022215654791797,-0.2604924010726894,0.363,0.8733333333333333,-0.21320090978242717,0.1094884728962362,0.5053333333333333,2.1283333333333334,0.06901284338397702,-1,-1,1,-1
-0.0722168838940069,0.509,3.035333333333333,-0.01755858166852458,-0.0252261712750909,0.3929999999999999,1.676,-0.01068996538249554,-0.2273426716006615,0.37,0.981,-0.18606939863901567,0.0270891738053191,0.475,1.7926666666666666,0.017074865141279056,-1,-1,1,-1
-0.2178302278357575,0.511,2.917666666666667,-0.05296254337062131,-0.0446349397654766,0.39,1.6256666666666668,-0.018914719786029006,-0.2004747841027547,0.3696666666666667,1.0103333333333333,-0.1640792828625206,0.0094582659689161,0.4623333333333333,1.666,0.005961740178944859,1,-1,-1,-1
-0.2869692204691745,0.5163333333333333,2.9186666666666667,-0.06977277642381065,-0.0589393789868981,0.3896666666666666,1.608,-0.024976438721712253,-0.147123162902546,0.3656666666666667,1.0306666666666666,-0.12041346331687527,-0.0270461370974683,0.4589999999999999,1.6016666666666666,-0.017047738216406476,1,-1,-1,-1
0.0051805750231745,0.487,2.8346666666666667,0.0012595884055013472,-0.0298485051277312,0.3696666666666667,1.422,-0.012648748121747516,-0.0497223603723484,0.353,1.012,-0.04069543842454067,-0.2406113700386736,0.5033333333333334,1.785,-0.1516623107221541,-1,-1,-1,1
-0.1898966613949682,0.4886666666666667,2.6573333333333333,-0.04617086556348098,-0.1027320209008761,0.3676666666666666,1.325,-0.04353422226180523,-0.0998576918939991,0.3503333333333333,0.9336666666666668,-0.08172887451957989,-0.2042973637027534,0.5196666666666667,1.958,-0.12877284331419503,1,-1,-1,1
-0.2165453813253437,0.49,2.647333333333333,-0.0526501499084812,-0.0356897853262645,0.361,1.3210000000000002,-0.015124077510057659,-0.0782413303529896,0.3483333333333334,0.937,-0.06403688838965407,-0.1984356193502785,0.527,2.0266666666666664,-0.12507806491192755,1,-1,-1,1
-0.1857742531706332,0.489,2.6646666666666667,-0.045168556441638766,-0.0777237692510413,0.3616666666666666,1.2853333333333334,-0.03293660356263116,-0.1230334502680141,0.35,0.9043333333333332,-0.10069715439987824,-0.1990618013698646,0.5306666666666667,2.0546666666666664,-0.1254727603579816,-1,1,1,1
-0.0956498615916849,0.4766666666666666,2.6083333333333334,-0.023256000754693976,-0.2942781631913751,0.3816666666666666,1.293,-0.12470474980269623,-0.0992430656172831,0.3466666666666666,0.921,-0.08122583151013921,0.0528181173642343,0.4716666666666666,1.81,0.03329234909458423,-1,1,-1,-1
-0.0357183964980025,0.4693333333333333,2.58,-0.008684456434030187,-0.3160274306733763,0.39,1.367,-0.13392132547491506,-0.062900702407596,0.3406666666666667,0.9133333333333334,-0.05148129820305595,-0.0219532067514487,0.4536666666666666,1.5790000000000002,-0.013837559144236435,-1,1,-1,-1
-0.1371269662813281,0.472,2.5126666666666666,-0.03334061103967862,-0.2979751730446818,0.391,1.3976666666666666,-0.12627141273063797,-0.0931024501671056,0.34,0.881,-0.07620002348191748,0.021374177550729,0.4406666666666667,1.5053333333333332,0.013472585092749852,1,1,-1,-1
-0.1983047901435073,0.4766666666666666,2.509,-0.04821519103628008,-0.2953412359010658,0.3913333333333333,1.4029999999999998,-0.12515524267938935,-0.1320077927285639,0.3426666666666667,0.864,-0.10804223613512,-0.05257143131251,0.44,1.4236666666666666,-0.033136857786665495,1,1,1,-1
-0.3457075096541708,0.4956666666666667,2.6133333333333337,-0.08405421577860067,-0.0219334036158436,0.359,1.3316666666666668,-0.009294606098436778,-0.0381731928431006,0.331,0.8693333333333333,-0.03124298217504645,0.0231093942020663,0.419,1.3163333333333334,0.01456632794830599,1,-1,-1,-1
-0.2508165580597827,0.4966666666666666,2.7236666666666665,-0.06098273396806598,-0.0959535773338118,0.3506666666666667,1.171,-0.04066175595334614,-0.0483782096382368,0.3246666666666666,0.8086666666666666,-0.03959531359089018,0.0147340303702718,0.411,1.2366666666666668,0.009287163328344164,1,-1,-1,-1
-0.0713295972241776,0.4876666666666666,2.7873333333333337,-0.017342849631699825,-0.1921543973972055,0.354,1.1106666666666667,-0.08142828469172898,-0.0808002110474233,0.3253333333333333,0.7823333333333333,-0.06613121317544972,-0.0201847034918423,0.4093333333333333,1.1863333333333332,-0.012722835052733786,-1,1,1,-1
-0.0243140841544167,0.482,2.7616666666666663,-0.005911648485793142,-0.257157333264393,0.359,1.099,-0.10897424585258723,-0.0610686093370266,0.3223333333333333,0.7763333333333333,-0.04998181527056733,-0.0970762132086078,0.4116666666666666,1.1316666666666666,-0.06118914001864315,-1,1,-1,1
-0.2850620932326175,0.501,2.712666666666667,-0.06930908362055287,-0.3194006963872566,0.3693333333333333,1.1230000000000002,-0.13535079700724176,-0.2685745166821809,0.374,0.972,-0.21981574535465376,-0.2818390220762765,0.4793333333333333,1.519,-0.17764895039203663,1,1,1,1
-0.3465716322257548,0.511,2.7696666666666667,-0.08426431577082745,-0.1725179534546088,0.3666666666666666,1.233,-0.07310704942805869,-0.1541269885656468,0.39,1.2073333333333334,-0.12614576873991878,-0.223895994426853,0.5046666666666667,1.7743333333333335,-0.1411262646098279,1,-1,1,1
-0.3465092139680013,0.5143333333333333,2.8103333333333333,-0.08424913959571055,-0.1384030622399605,0.3636666666666667,1.233,-0.05865035672842992,-0.1605138684617939,0.3953333333333333,1.24,-0.131373132758686,-0.2023714960350011,0.5163333333333333,1.8863333333333328,-0.12755892918956552,1,-1,1,1
-0.3411986907040356,0.516,2.838,-0.08295795599147476,-0.1231694881783125,0.3603333333333333,1.213,-0.05219490308091194,-0.1361066354114983,0.3993333333333333,1.2966666666666666,-0.11139694815534823,-0.2161135454969431,0.5213333333333333,1.911,-0.13622082648528047,1,-1,1,1
-0.3241037007565821,0.5283333333333333,3.008,-0.07880153493133153,-0.3134363980898649,0.3976666666666666,1.415333333333333,-0.13282333686932732,0.0128721641298255,0.3656666666666667,1.147,0.010535267409131521,-0.2628409853956004,0.5466666666666666,2.0776666666666666,-0.16567409591316282,1,1,-1,1
-0.3144170148098766,0.5326666666666666,3.073,-0.07644634515961261,-0.2745294322055849,0.4083333333333334,1.5706666666666669,-0.11633593123391191,-0.0454103090343696,0.355,1.0006666666666666,-0.03716622504058067,-0.1486216546713485,0.5479999999999999,2.2063333333333333,-0.09367929523523276,1,1,-1,1
-0.2578081613802951,0.5303333333333333,3.097,-0.06268264998877554,-0.2279723590798033,0.411,1.645333333333333,-0.09660667883973836,-0.1901887980156508,0.3603333333333333,0.8973333333333334,-0.15566068184863538,-0.157091565489984,0.5496666666666666,2.2056666666666667,-0.09901805477165185,-1,1,1,1
-0.300102595639073,0.5333333333333333,3.094,-0.07296598316536008,-0.2030847592966274,0.4096666666666667,1.655333333333333,-0.08606018816407023,-0.0955597515629887,0.3556666666666667,0.9543333333333331,-0.07821121033825006,-0.1530793366347969,0.55,2.2153333333333336,-0.09648906414570607,1,-1,-1,1
-0.341156301481941,0.5589999999999999,3.372,-0.08294764961188761,-0.2436853234905835,0.4296666666666667,1.8116666666666668,-0.103265281279875,-0.2273767932166133,0.395,1.11,-0.1860973255940217,-0.1658331931030132,0.589,2.438333333333333,-0.10452808300951735,1,1,1,1
-0.2498671462812409,0.5636666666666666,3.519333333333333,-0.06075189703144251,-0.185188087975294,0.4333333333333333,1.903333333333333,-0.07847620743228693,-0.1947320671480268,0.4096666666666667,1.2523333333333333,-0.1593791362389371,-0.062543241502464,0.6,2.5986666666666665,-0.03942229548334652,1,1,1,1
-0.122585801540294,0.5576666666666666,3.564,-0.029805118854282543,-0.263743673470086,0.4396666666666667,1.8946666666666665,-0.11176530550362986,-0.1002319237781113,0.411,1.3516666666666668,-0.08203516590402626,-0.0994769698410427,0.6093333333333333,2.624333333333333,-0.06270238645541,-1,1,1,1
-0.2562971385385344,0.5633333333333334,3.5046666666666666,-0.06231526473840941,-0.2607511620428935,0.441,1.9103333333333328,-0.11049718426499396,-0.0744260620297609,0.4103333333333333,1.369,-0.060914268788365006,-0.0841129072357551,0.612,2.656,-0.0530181008107905,1,1,-1,1
-0.2605158919208983,0.5686666666666667,3.591666666666667,-0.06334099891315338,-0.3138092135873482,0.4506666666666667,1.9893333333333332,-0.13298132298298262,-0.0456694507904591,0.395,1.3126666666666666,-0.03737832051028874,0.1091298678047554,0.5433333333333333,2.369666666666667,0.06878680719623592,1,1,-1,-1
-0.1608800676853534,0.563,3.628333333333333,-0.03911586397769601,-0.2425750036656251,0.4493333333333333,2.0603333333333333,-0.1027947667351639,-0.0236659807575738,0.3843333333333333,1.265,-0.019369504091599935,0.051031386700262,0.515,2.1056666666666666,0.032166135894050055,-1,-1,-1,-1
-0.122064571166728,0.5596666666666666,3.628333333333333,-0.029678388571987246,-0.1876307273162538,0.445,2.071333333333333,-0.07951131219360937,-0.017603999853329,0.3793333333333333,1.236,-0.01440805478042388,-0.0235594345347751,0.507,1.9743333333333333,-0.014849997655044342,-1,-1,-1,-1
-0.1258119531336805,0.5589999999999999,3.6166666666666663,-0.030589515011705478,-0.1201013884212343,0.44,2.0816666666666666,-0.05089475016291464,-0.039943002880763,0.3786666666666666,1.2083333333333333,-0.0326914893430786,-0.1172650214456849,0.509,1.899,-0.07391456237698571,-1,-1,-1,1
-0.0253997747074685,0.5443333333333333,3.5656666666666665,-0.006175619806827774,0.0577850924940369,0.3236666666666666,1.0306666666666666,0.024487292647359202,-0.0903027371163982,0.3826666666666666,1.2456666666666665,-0.0739085886182418,0.0379854966840067,0.4446666666666667,1.541,0.023943042259803496,-1,-1,1,-1
-0.1280259638291547,0.5429999999999999,3.4596666666666667,-0.031127822475490927,0.0273329697611138,0.2853333333333333,0.5776666666666667,0.011582752585035362,-0.1756363799438025,0.3903333333333333,1.2456666666666665,-0.14375020476878178,0.0201868366989281,0.4206666666666667,1.3126666666666666,0.012724179657171344,-1,-1,1,-1
-0.2404633352440055,0.5489999999999999,3.436,-0.058465484558494846,0.1082618642484862,0.2689999999999999,0.4086666666666667,0.04587757565110636,-0.1300483539770978,0.3893333333333333,1.2873333333333334,-0.10643852668810645,-0.0770629835275908,0.4163333333333333,1.1793333333333331,-0.048574388446643954,1,-1,-1,-1
-0.2448149376642381,0.5503333333333333,3.4533333333333336,-0.059523519222476576,0.1491310415654299,0.2623333333333333,0.3246666666666666,0.06319649757409349,-0.1548203146479894,0.3903333333333333,1.2756666666666667,-0.1267132238784281,-0.0236360485268822,0.41,1.176,-0.01489828903493526,1,-1,1,-1
-0.4917778810702922,0.5883333333333334,3.693666666666666,-0.1195692976758761,-0.3700559806474114,0.3289999999999999,0.6506666666666666,-0.1568167273411178,-0.2110349970421132,0.4,1.2766666666666666,-0.172722325795428,-0.1304213017324065,0.4206666666666667,1.1409999999999998,-0.08220723727623014,1,1,1,1
-0.3183996740775749,0.5916666666666667,3.906333333333333,-0.07741467616808459,-0.2637405867151997,0.3476666666666667,0.9456666666666668,-0.11176399744532331,-0.1414791484409168,0.3996666666666666,1.3343333333333334,-0.11579410009134784,-0.2026371175294137,0.431,1.1566666666666665,-0.12772635589767833,1,1,-1,1
-0.3411216584647363,0.595,3.925,-0.08293922661972797,-0.3323356691239789,0.3606666666666667,1.0096666666666667,-0.14083218414567053,-0.138981684144942,0.4,1.3356666666666668,-0.11375004177003668,-0.1576656945701633,0.4323333333333333,1.21,-0.09937994017606472,1,1,1,1
-0.3690464000169915,0.5973333333333334,3.927,-0.08972875877175711,-0.3862751303249081,0.3686666666666667,1.038333333333333,-0.16368983331884326,-0.1349931940348945,0.3993333333333333,1.3316666666666668,-0.11048564819610261,-0.1336409525440198,0.4323333333333333,1.2323333333333333,-0.08423664960919365,1,1,-1,1
-0.1641301838797288,0.583,3.956,-0.0399060868113881,-0.2529835890157954,0.3716666666666666,1.219666666666667,-0.1072055596319813,0.0504510805086841,0.3586666666666667,1.1849999999999998,0.04129186194938733,0.0329361284446112,0.3956666666666667,1.090666666666667,0.020760321282192632,-1,1,-1,-1


==> data/results/error_test_B_realistic_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.1591533267158613,0.5,2.601666666666666,-0.034445709221737425,-0.122201877070049,0.5,2.565666666666666,-0.028441591361695606,-0.1468163403676097,0.5,1.9993333333333332,-0.04982388234427162,-0.2171092377288068,0.5,1.5420000000000005,-0.10341998788501605,1,1,1,1
-0.174469208528651,0.51,2.486,-0.03776054041178677,1.6793117272179616,0.87,7.109333333333336,0.3908474980875951,-0.2075888356238933,0.55,1.710666666666667,-0.07044775599372605,-0.0449359057603344,0.85,3.2133333333333325,-0.02140521922489985,1,1,1,1
-0.12624979752567,0.69,5.363666666666666,-0.02732436641199693,0.1639876558284432,0.48,2.7033333333333345,0.038166925150923896,0.7128633820706058,0.37,1.808,0.24191872094682199,-0.5661141368511747,0.34,0.0053333333333333,-0.26966847558931173,1,-1,-1,-1
-0.1174074058018499,0.77,5.572666666666666,-0.025410598975095153,0.604871866965146,0.79,5.133666666666667,0.14077949438163812,0.2007910377046249,0.81,3.276,0.06814084190717601,-0.1923934015132742,0.85,2.4723333333333333,-0.0916465990199541,1,1,1,1
0.1768325411071396,0.35,1.2326666666666668,0.038272038779258624,0.3421028520661306,0.52,3.044666666666666,0.07962193180189904,0.2352762450912502,0.82,4.772,0.07984380978627517,-0.1534917723451776,0.53,1.6133333333333335,-0.07311580751905371,-1,-1,1,-1
-0.1238603173702097,0.63,4.334666666666667,-0.02680720889902177,0.2593970358692783,0.43,2.0610000000000004,0.06037275917128557,-0.0120121613980259,0.53,2.3003333333333336,-0.004076470743631762,-0.203035985375378,0.62,2.426666666666668,-0.09671619396486789,1,-1,-1,1
-0.0610687927094613,0.67,4.8420000000000005,-0.01321717817402695,-0.0299754123725217,0.51,2.490666666666667,-0.006976557562277673,0.071823467941229,0.49,1.864,0.024374153498862475,-0.2932262674161983,0.77,3.332,-0.1396783358505985,1,1,-1,1
0.2404481589402847,0.46,2.400333333333334,0.052040428790695974,0.169374995334433,0.77,5.703666666666667,0.03942078894115233,-0.0482097786721755,0.6,2.5080000000000005,-0.01636056541384661,0.1677219038207567,0.57,2.0826666666666664,0.07989433081083949,-1,1,1,-1
-0.1643628999598618,0.53,2.789,-0.035573222223413824,0.5776256148574097,0.66,4.494333333333333,0.1344381288710104,1.053882967925896,0.99,4.930000000000001,0.35764779906035543,-0.5974979917755092,0.67,1.8236666666666668,-0.2846181752428752,1,-1,1,1
-0.0841189473749697,0.78,6.329999999999999,-0.018205945556449804,0.3156104502453773,0.57,3.422666666666668,0.07345601942116048,0.1100482827116393,0.38,1.0556666666666668,0.03734620190290148,-0.2395370060171355,0.8,3.535,-0.1141034555666823,1,-1,-1,1
0.2602710439776934,0.59,4.156333333333334,0.05633071507012478,-0.1724303663447068,0.62,3.943666666666666,-0.04013190415325963,-0.0548783780594455,0.53,2.284333333333333,-0.018623634432189503,0.0127326869742467,0.37,0.7500000000000002,0.0060652155863821,-1,1,1,-1
-0.2147356009900045,0.62,3.8646666666666665,-0.04647543487709934,1.2511914077651456,0.86,7.061333333333335,0.29120563110926906,0.1537523236656868,0.44,1.4570000000000003,0.052177691293057174,-0.0255668656260792,0.63,2.2833333333333328,-0.012178776734547545,1,1,-1,1
0.1517621389906924,0.43,2.128,0.03284602727704912,0.0876818535899934,0.35,1.2383333333333335,0.020407308868202606,0.0225782522178702,0.32,0.7740000000000001,0.007662200128580752,0.025974146075981,0.41,1.2103333333333337,0.012372784781534757,-1,-1,-1,-1
-0.138502077049297,0.48,2.308,-0.029976139180327276,0.1337611884374379,0.35,1.104,0.031131936372889028,0.8870437715225865,0.95,5.350333333333334,0.3010289208673854,-0.7754401065980034,0.68,2.092,-0.3693809036817432,1,1,1,1
1.7170141408322603,0.98,7.853666666666666,0.37161503969257,1.626480570186354,0.93,6.785000000000001,0.37855143344861064,-0.0974421561718446,0.57,1.9126666666666663,-0.0330681619792589,-0.1270657639670649,0.57,1.5376666666666663,-0.06052777812471012,1,1,-1,-1
0.090122286469219,0.76,5.756333333333335,0.01950525407275361,2.0826440754598554,0.9,7.170666666666667,0.48472014641912087,-0.1353167448074779,0.61,2.089666666666666,-0.04592135695261488,-0.2201306948733798,0.67,2.002,-0.10485925903052648,-1,-1,1,1
0.2006953221906513,0.41,1.8453333333333333,0.04343668368732326,0.4726798646292947,0.69,5.175333333333332,0.11001277457449947,0.0208296120092497,0.39,1.0513333333333337,0.007068778144361402,0.3372100866015217,0.96,4.179333333333333,0.16063002862455977,-1,-1,-1,1
2.0302220977411185,0.99,8.477333333333332,0.4394029422909125,0.167615121043533,0.51,2.461666666666667,0.03901119109675064,0.2236774522756501,0.84,4.253,0.0759076206186862,-0.2245590345626122,0.52,1.281,-0.10696869869233956,1,-1,1,-1
2.1135660162639613,0.98,8.554000000000002,0.4574411475994536,0.2549005471000094,0.5,2.434333333333333,0.05932623436164871,0.0652708524738896,0.77,3.815,0.022150445011956208,-0.3868918480197121,0.6,1.6193333333333335,-0.18429593624657237,-1,-1,-1,1
0.1472681813626382,0.58,3.804666666666667,0.03187339565881643,0.1116573673735112,0.71,5.027,0.025987434002668678,0.7975724801089479,0.71,4.438999999999999,0.27066576724687297,-0.4138253226161415,0.34,0.0526666666666666,-0.19712569717983794,-1,1,-1,-1
0.0509629218012372,0.59,3.777333333333333,0.011029954708955576,0.2780890091839607,0.79,5.973666666666668,0.0647231789807552,0.0517819615963345,0.32,0.5980000000000005,0.017572828444513865,-0.0467697956809032,0.79,3.4716666666666667,-0.022278792709619948,1,1,-1,1
0.1990196425338788,0.48,2.618666666666667,0.043074014710198984,0.5051576727649572,0.66,4.763999999999999,0.11757174641245714,-0.0357429185043529,0.68,3.297333333333333,-0.012129787200407938,0.0250873129805622,0.55,1.865,0.011950341826349187,-1,-1,1,-1
-0.2036887260890933,0.58,3.7123333333333335,-0.04408454900309534,0.079907600331901,0.35,1.2086666666666668,0.018597908394081833,0.4652298591033836,0.46,2.408333333333333,0.15788132100943492,-0.2726694499212374,0.3,0.0,-0.1298860956008357,1,-1,-1,-1
0.2335420695240604,0.44,2.231,0.0505457371446,-0.0877836981711159,0.38,1.1769999999999998,-0.02043101244811594,-0.3622003957877941,0.6,2.4413333333333336,-0.1229170394766289,-0.305653597359429,0.83,3.703333333333334,-0.14559809461174994,-1,1,1,1
-0.0463676865515045,0.8,6.315666666666667,-0.01003540347660615,0.2571792482051922,0.73,4.762000000000001,0.059856585344980194,0.0329916054291283,0.49,1.5406666666666669,0.011196096177944006,-0.0037348542154731,0.77,3.0460000000000003,-0.001779097848425079,1,1,-1,-1
0.1722406113489694,0.43,1.971666666666667,0.037278202957661495,0.6559238473716293,0.81,6.074,0.15266146869938257,-0.0180808139572525,0.73,3.1646666666666667,-0.006135940625131926,-0.0321699813436997,0.72,2.6059999999999994,-0.015324170982454586,-1,1,1,-1
-0.1105857328442372,0.78,5.940666666666666,-0.0239341776652018,0.6384978758638842,0.68,4.473333333333333,0.14860570153289512,0.0185002966925189,0.71,2.981666666666667,0.0062782971121212805,-0.1308156185566291,0.72,2.4436666666666667,-0.062314021401505736,1,-1,-1,1
0.1230181765855458,0.51,2.830333333333333,0.026624943550311298,1.8170648535297056,0.9,7.594,0.42290852874679535,0.0356047273540305,0.35,0.744,0.01208289037954016,0.0855203022173656,0.89,3.636000000000001,0.040737596943206174,-1,1,-1,1
-0.1200833920784321,0.7,5.118333333333334,-0.02598976528639114,0.2905742980417871,0.46,2.156,0.06762903846704998,0.8347836022096473,0.92,4.9030000000000005,0.2832938069105874,-0.6055319264031018,0.7,2.1546666666666665,-0.28844514009497646,1,-1,1,-1
0.1548794843640324,0.35,1.170333333333333,0.03352071736672285,1.6089292923864074,0.88,7.150999999999999,0.3744665021608896,0.8535685765742818,0.93,4.656999999999999,0.2896687127980399,-0.358282466507843,0.59,1.4939999999999998,-0.17066785703489393,-1,1,1,-1
-0.1010686878000584,0.69,4.693,-0.021874394354311766,0.6593214449466958,0.73,4.873,0.15345223463652227,0.961340818997912,0.98,4.314333333333334,0.32624251318734526,-0.7223823943466341,0.77,1.9893333333333327,-0.3441068618415824,1,-1,1,1
0.1822849805213886,0.61,4.295333333333334,0.03945211554226381,0.2105327384777449,0.46,2.231666666666667,0.048999952043374526,1.027853046181547,0.92,5.573666666666666,0.3488142335650315,-0.2735590519564814,0.48,1.1433333333333335,-0.13030985754053878,-1,-1,-1,-1
0.2088606809401785,0.36,1.363333333333333,0.04520392021942242,-0.0810185675602594,0.77,6.087000000000001,-0.018856477875032543,0.1305498040278906,0.33,0.83,0.04430363854368587,-0.0302009511087111,0.53,1.848666666666667,-0.014386223407408902,-1,1,-1,1
-0.259516372827266,0.6,3.4380000000000006,-0.05616738085938555,2.265920110440933,0.92,7.475666666666668,0.5273763004676845,-0.1545155105945781,0.6,2.0146666666666664,-0.05243668791193867,-0.3472125469136018,0.81,2.754666666666667,-0.16539470070906973,1,1,1,1
-0.0719650924462649,0.59,3.689333333333333,-0.015575474918881766,0.4294177090074478,0.62,4.076666666666665,0.0999438248895668,0.3368613849465465,0.82,4.538666666666668,0.11431794286576506,-0.072491404502097,0.5,1.3663333333333334,-0.03453128136693713,-1,-1,1,-1
-0.1029601355534497,0.7,5.002666666666667,-0.022283762230345814,0.1685383952758439,0.75,5.144666666666667,0.03922607640833319,1.0052898265325756,0.78,4.832333333333334,0.341157134918631,-0.5354310062299654,0.36,0.0,-0.2550525659655878,1,1,-1,-1
0.314346593960269,0.65,4.9593333333333325,0.06803433892230337,0.3011569318568305,0.56,3.4260000000000006,0.07009206893527588,0.0497160530923932,0.6,2.809333333333333,0.01687173766690237,-0.156944217409811,0.58,1.985333333333333,-0.0747603797652336,-1,-1,-1,1
0.1246364331537734,0.43,1.915333333333333,0.02697518439255804,2.030972216314028,0.9,7.467333333333332,0.47269389986742266,-0.2090795003758709,0.62,2.192333333333333,-0.07095363091903287,-0.1548716395500857,0.86,3.071333333333333,-0.07377310727795564,-1,1,1,1
-0.0692034398556504,0.72,5.304000000000001,-0.014977767763959416,0.4782876321949065,0.55,3.0766666666666658,0.1113179413802522,-0.1464196863171181,0.79,3.4786666666666664,-0.049689273044696454,-0.1954274270479841,0.89,3.0080000000000005,-0.09309185711825055,1,-1,1,1
0.1766752186027396,0.39,1.5773333333333333,0.038237989316690535,0.909610344822732,0.83,6.5103333333333335,0.21170514190211207,0.1422724225606662,0.68,3.0963333333333334,0.04828184945046478,-0.0462073238865468,0.68,2.4396666666666675,-0.022010859263919845,-1,1,-1,-1
2.0277973227621318,0.92,8.602666666666668,0.4388781458849697,0.1540535387870125,0.62,3.8216666666666654,0.0358548322092609,0.0326383065093032,0.41,1.185,0.011076199960876824,-0.0167256954125387,0.64,2.4810000000000003,-0.007967285201811149,1,-1,-1,-1
0.187813211739956,0.37,1.4043333333333334,0.0406485959991585,0.402796037916814,0.64,4.131,0.09374782603358157,-0.1596150495149095,0.78,3.545333333333333,-0.054167277480786695,-0.0757725873677812,0.93,3.2646666666666677,-0.036094272862681104,-1,1,1,1
-0.1642200274814285,0.53,2.928666666666666,-0.03554230019401328,0.2504303389573685,0.49,2.6796666666666664,0.05828582617526842,-0.0059104055687631,0.4,1.1766666666666663,-0.0020057668712327326,0.2313702823210057,0.98,4.362999999999999,0.11021323664025864,1,-1,-1,1
-0.226011425727421,0.79,6.090666666666667,-0.04891587258679136,0.8421570021675064,0.84,6.478666666666667,0.1960058707143165,-0.0423213606413763,0.53,1.8786666666666672,-0.014362260276790132,0.0990576793787485,0.45,1.1816666666666669,0.04718612670947024,1,1,1,-1
0.1593006736955031,0.39,1.583,0.034477599671784404,0.3982611884487443,0.72,5.325,0.09269237305241576,1.1724748064838524,0.96,5.401333333333332,0.3978933588972769,-0.1636279957641717,0.43,0.8373333333333333,-0.07794419766107802,-1,-1,1,-1
2.1641705880080577,0.97,9.032666666666668,0.4683935442571728,0.1078311758147014,0.66,4.690333333333333,0.025096915956658163,0.5524649356030845,0.35,1.3986666666666665,0.18748558833371107,-0.4452512303688766,0.33,0.0,-0.2120954286986929,1,-1,-1,-1
1.9723468588653432,0.9,8.235666666666667,0.4268769480777179,0.23859613020038,0.58,3.032666666666666,0.0555315008111635,0.6667450915989326,0.95,4.273333333333334,0.22626792708677748,-0.6817818435456671,0.69,1.7000000000000002,-0.32476678900135675,-1,-1,1,1
0.1925468893933383,0.33,1.091,0.04167311045551635,-0.1593547949432885,0.6,4.017,-0.03708866073068408,0.0997035818716965,0.33,0.8863333333333331,0.03383560385744232,0.0211087422925824,0.39,0.9873333333333334,0.010055149633447131,-1,1,-1,-1
-0.1464426814834558,0.56,3.1506666666666665,-0.03169473191745674,0.38644644260697,0.78,5.642999999999999,0.08994257753919777,0.0525231080036663,0.66,2.820333333333333,0.017824345348601785,-0.0533731954703085,0.68,2.4033333333333338,-0.02542432227512494,1,1,1,1
-0.1653034831617228,0.74,5.418666666666668,-0.035776793560178884,0.8962503106544135,0.84,6.39,0.20859569185515583,0.1268474830767898,0.68,3.116666666666667,0.04304721161595765,0.0124912861299415,0.4,0.7670000000000001,0.005950224291425496,1,1,1,-1
0.1673337395337255,0.37,1.47,0.03621620392048155,0.1356710394955875,0.37,1.474666666666667,0.031576440210800256,0.1211896590083476,0.4,1.5096666666666667,0.04112716129999947,-0.2407627890071302,0.45,1.2506666666666666,-0.114687357308041,-1,-1,-1,1
1.282882502716733,0.87,8.146666666666667,0.2776555072149263,0.1298154039623504,0.37,1.277,0.030213583952022106,-0.0829983994720968,0.41,1.1440000000000003,-0.02816650026629412,0.0768534361058632,0.92,4.105666666666667,0.03660913517147703,1,1,1,1
1.3517361440208946,0.87,8.093,0.292557567738331,-0.1179272718169852,0.55,2.8313333333333333,-0.02744670831443679,-0.1551030247316203,0.62,2.7546666666666666,-0.05263606786628362,0.0205031320803115,0.46,1.2899999999999998,0.00976666720187813,1,1,1,-1
0.0262487078163999,0.74,5.786333333333333,0.005681033350338059,1.3622311465700865,0.88,7.434333333333332,0.3170493165887418,0.521275931252382,0.47,2.134666666666667,0.17690122640701092,-0.3391304329859697,0.32,0.0,-0.16154478564684144,-1,1,-1,-1
0.4284206635481427,0.83,7.196,0.09272350070011078,0.2508312917626338,0.47,2.312333333333333,0.05837914500241003,0.7553046282640175,0.81,5.205333333333334,0.256321665820602,-0.7277043095716138,0.38,0.0,-0.34664195622010896,1,-1,1,1
0.1864445794784313,0.76,6.471,0.0403523815882833,0.2171556513968444,0.47,2.3683333333333327,0.0505413864909088,0.0160624293433763,0.32,0.6333333333333332,0.005450977648426084,0.2705576796346394,0.93,4.3376666666666654,0.1288801538005669,-1,1,-1,1
0.3108902717782538,0.67,5.051666666666667,0.06728628375239236,0.1088574279145202,0.54,2.656333333333334,0.025335768612255234,0.1146255998908087,0.83,3.881333333333333,0.03889956927342928,-0.2435901667353683,0.97,3.0203333333333333,-0.11603417872135183,-1,1,1,1
1.578574143282541,0.94,7.624333333333333,0.34165233643868675,1.6665702630507164,0.98,6.573000000000001,0.3878820156753508,0.2896092571577586,0.87,3.7159999999999993,0.0982823677412917,-0.2001572729324761,0.45,0.7126666666666668,-0.0953449192596375,1,1,1,-1
0.2639984634350165,0.63,4.658333333333333,0.05713744408687741,0.2824537590540288,0.59,3.838,0.06573904252701916,0.137005949242438,0.43,1.5233333333333334,0.04649460869565752,-0.1089629642624685,0.67,2.812,-0.051904509277565056,-1,-1,-1,1
0.2529554327543266,0.61,4.305000000000001,0.05474739022119306,0.1028048914594821,0.69,4.757000000000001,0.023927085106867814,-0.0909998552014126,0.49,1.681,-0.030881890037229184,0.1999987238640255,0.62,2.5826666666666664,0.09526939440906057,-1,1,1,-1
0.4862016712242916,0.83,7.041333333333333,0.10522910036316356,0.2268901912974539,0.41,1.587666666666667,0.05280702931559758,0.7982964886885129,0.99,4.762333333333332,0.2709114682239861,-0.7437180340333378,0.71,2.018,-0.3542700940513245,1,-1,1,1
0.1785660780441544,0.32,0.958,0.038647229863791585,0.010368433344432,0.53,2.765333333333333,0.002413176878406485,0.1159795266031409,0.76,4.148,0.0393590405083688,-0.224695564156407,0.67,2.507333333333334,-0.10703373456591139,-1,1,-1,-1
-0.3307165799773104,0.74,5.242333333333333,-0.07157731091002445,2.01598307913308,0.96,7.602666666666667,0.46920528803275713,0.0489409617233591,0.42,1.172666666666667,0.016608701133774516,0.0308680044414013,0.62,2.188,0.014703974270095139,1,1,-1,-1
0.1560543872382327,0.44,2.1323333333333334,0.03377500273796576,2.130192047766611,0.96,8.503333333333334,0.4957865885299141,-0.1018615450540274,0.46,1.5016666666666667,-0.0345679344919651,0.0627169432882575,0.45,1.2933333333333332,0.02987521665549204,-1,1,1,-1
-0.197421144149084,0.5,2.308,-0.04272805015080048,2.477565718329349,0.97,7.531333333333334,0.5766352647110033,-0.1316935763530131,0.79,3.159666666666668,-0.04469179137199401,-0.4061859812772477,0.83,2.502333333333333,-0.19348669684533917,1,1,1,1
0.2118742777601507,0.44,2.2310000000000003,0.04585615590883179,0.0891380917677262,0.31,0.7646666666666666,0.020746237632387095,-0.2085857244369884,0.59,2.586333333333333,-0.07078606214418318,-0.0497225009003408,0.93,4.078999999999999,-0.0236853138748027,-1,-1,-1,1
0.1457125915471413,0.31,0.841,0.03153671784278456,0.0052911649350328,0.46,2.016,0.0012314798636298497,-0.353429507552101,0.69,3.0903333333333327,-0.11994053357533932,-0.0216571814480741,0.91,3.788,-0.010316398631462909,-1,1,1,-1
-0.1873866301084652,0.43,1.6096666666666666,-0.04055627052195438,1.7328250317434175,0.88,7.215333333333333,0.4033023275568229,-0.090085318702727,0.6,2.1926666666666668,-0.030571531130339374,0.0843853133519898,0.98,3.348666666666666,0.0401969449841522,1,1,-1,1
1.8299864347022323,0.92,8.109666666666666,0.3960657430806626,0.3145393158732199,0.78,5.452,0.07320672074558528,0.1089680808607793,0.59,2.369333333333333,0.03697962247590749,0.0119199467670825,0.49,1.272,0.0056780667793673596,1,-1,-1,-1
0.2114060372698439,0.33,1.0880000000000003,0.045754814164315524,0.1544458084072395,0.34,1.0553333333333337,0.03594613008871744,0.8113901094332245,0.93,5.324000000000002,0.2753549451408712,-0.8726989089967416,0.72,2.354,-0.41571013532113044,-1,-1,1,1
1.7054061079722898,0.91,7.891333333333333,0.369102701855958,0.0478596767742494,0.69,3.883666666666666,0.011138989041352946,0.7201326320259822,0.94,4.223000000000001,0.244385627924621,-0.3515810763465705,0.61,1.4719999999999993,-0.1674756497546248,1,1,1,-1
0.1907619663176496,0.52,3.100666666666667,0.04128679781903525,0.314363800432726,0.44,2.057333333333333,0.073165870813032,-0.1361180876004666,0.74,3.5819999999999994,-0.046193302220664256,-0.2067739781095126,0.93,3.444333333333333,-0.0984967868466934,-1,-1,-1,1
-0.1295259914920574,0.7,5.171333333333334,-0.028033436257088293,-0.0056438896471378,0.55,2.916000000000001,-0.0013135739555161104,0.115097533484521,0.65,3.209,0.03905972558701506,0.0251678578386478,0.59,2.1653333333333333,0.011988709370423097,1,1,-1,-1
0.2665619639860859,0.65,4.744999999999999,0.05769226500324787,0.0447508908646545,0.6,3.2850000000000006,0.010415441902866591,0.877682226656765,0.9,4.794666666666666,0.29785196856910967,-0.4900605922322725,0.65,1.8186666666666669,-0.2334403687368331,-1,1,1,1
0.1625284827928568,0.48,2.643,0.03517619753263354,0.2306422477694085,0.47,2.4523333333333337,0.053680292963423276,0.0008410739176341,0.43,1.4226666666666667,0.00028542850073847846,0.1658423624864031,0.93,4.321666666666667,0.07899901127463883,-1,-1,-1,1
-0.1717346130988843,0.71,5.256666666666665,-0.03716868926449028,-0.1376883292526485,0.59,3.245,-0.03204594961854507,1.279040170226274,0.87,5.686333333333335,0.4340575905610181,-0.3366620737877855,0.32,0.001,-0.16036898271444414,1,1,1,-1
-0.119536881306038,0.71,5.337666666666667,-0.025871483428632408,-0.0023179618723916,0.58,3.308,-0.0005394886391864674,0.0388378795686217,0.34,0.7513333333333334,0.013180099281066846,0.3635346186579369,0.93,4.252000000000001,0.17316971977189757,1,-1,-1,1
0.1465794623293776,0.38,1.4199999999999997,0.03172433552891085,2.462639356587255,0.97,7.645666666666666,0.5731612633996966,-0.2002012882239876,0.8,3.2356666666666665,-0.06794070336222731,-0.3325779072974941,0.86,2.6446666666666667,-0.15842348995989847,-1,1,1,-1
-0.2638725134333231,0.56,3.0000000000000004,-0.05711018460556883,2.140180054024676,0.9,7.666666666666666,0.49811122379183476,0.0632435113992411,0.68,3.0236666666666667,0.021462442553087668,-0.0403184815552075,0.56,1.6566666666666665,-0.019205709151769307,1,-1,-1,-1
1.2510154554253503,0.87,7.917333333333331,0.27075849119015905,0.2290973916485148,0.69,4.893666666666666,0.05332073902238286,0.7346084868243754,0.5,2.623666666666666,0.24929818251154234,-0.607999064875764,0.36,0.0,-0.28962036153475734,1,-1,-1,-1
1.6793439110017383,0.91,8.240666666666666,0.36346203522930315,1.4419399402351178,0.91,7.587333333333333,0.33560095418801544,0.2657757781106804,0.32,0.858,0.09019419136444567,-0.219362668081947,0.3,0.0,-0.1044934094596088,1,1,-1,-1
0.2264618778643536,0.62,4.171,0.049013364380693925,0.7909645773929856,0.77,5.554333333333334,0.18409120899912326,-0.0412265275198318,0.71,2.802666666666667,-0.013990715552968101,0.0287052430190746,0.91,3.023000000000001,0.013673742841736485,-1,-1,1,1
0.1336131285312648,0.32,0.9183333333333328,0.028918019299786955,0.3482875020707148,0.7,5.429333333333332,0.0810613637677817,0.1285656448891683,0.49,2.0186666666666664,0.043630290391617234,0.1504707292988274,0.56,2.219333333333333,0.07167673362923646,-1,-1,-1,-1
0.132469013652456,0.32,0.8910000000000005,0.02867039740431712,0.5152094364888118,0.81,6.211333333333333,0.11991122075730956,0.1686497733356011,0.72,3.501,0.05723331914568598,-0.1266402286903181,0.6,1.865,-0.06032507439074569,1,1,1,1
1.5274434982948062,0.91,7.612333333333335,0.3305860812374257,1.775684043790318,0.92,6.702333333333333,0.4132774485290252,-0.0474385351050994,0.5,1.388,-0.01609883467836743,-0.4666393673486579,0.8,2.5106666666666664,-0.2222836679945953,1,1,-1,1
2.116967534725137,0.95,8.644333333333332,0.4581773415467859,0.1445032913384144,0.34,0.9376666666666664,0.033632082102235936,0.2648609583108001,0.86,4.21,0.08988373631590461,-0.7039821103246373,0.76,2.411666666666666,-0.33534188633642786,1,-1,1,-1
0.1658129495332403,0.52,3.014333333333333,0.03588705786224324,0.2484362090111167,0.74,5.215333333333334,0.057821707043768475,0.2931788165122082,0.71,3.6003333333333334,0.09949374043217664,0.0313400618981798,0.59,1.988333333333333,0.014928838845051851,-1,1,-1,-1
-0.1940408702456766,0.67,5.0343333333333335,-0.041996454183758754,0.1309717200463993,0.36,1.344,0.03048270804680686,0.0743714402179134,0.34,0.950333333333333,0.02523883838756167,0.090410429478642,0.44,1.4779999999999995,0.04306700912026477,1,-1,-1,-1
0.1749921559074123,0.3,0.7963333333333331,0.03787372242135444,0.1626951694286297,0.33,1.0103333333333333,0.037866108413035546,-0.2778873671361599,0.63,2.9076666666666666,-0.09430440406350021,-0.4929905316364382,0.76,3.2923333333333336,-0.23483604540564967,-1,-1,1,1
-0.1791532284955517,0.61,3.810666666666666,-0.03877430740678477,0.0629783797283081,0.57,3.043333333333333,0.014657756360219182,-0.1939679940941885,0.67,2.789,-0.06582536039316317,0.129346278468422,0.96,3.605333333333333,0.06161410123361698,1,1,1,1
2.0624629611116214,0.92,8.674666666666667,0.44638086369308844,-0.1992680791348022,0.61,3.3713333333333337,-0.04637818513158617,0.0936575397596581,0.59,2.671,0.03178380710181925,0.0014481021344843,0.45,1.1720000000000002,0.000689803468389043,1,1,-1,-1
1.7092394132029192,0.86,8.823,0.369932347833564,0.1006563429721056,0.51,2.9070000000000005,0.023427026191539344,0.1276475299996136,0.38,1.2560000000000002,0.043318717114956336,0.0089194491766394,0.37,0.7833333333333335,0.004248779717707376,-1,-1,-1,-1
2.1918607035310487,0.96,8.685666666666666,0.4743865428787103,-0.0664190836599694,0.54,2.545,-0.01545855498596202,-0.2266954660942604,0.59,2.146333333333333,-0.07693181973055152,-0.3084050230881856,0.74,2.734333333333333,-0.14690873628923568,1,1,1,1
0.3940746028091668,0.8,6.746999999999999,0.08528994938491236,0.5064288934172625,0.82,5.953666666666666,0.11786761370345376,0.1180263021604381,0.5,1.749333333333333,0.04005363829153494,0.1431638847080196,0.56,1.852,0.06819611812450628,-1,1,-1,-1
0.8843917651675621,0.85,7.009666666666665,0.1914097694950974,0.5979872791996641,0.69,4.244666666666666,0.13917715703122796,0.4154574860902453,0.87,3.6413333333333338,0.14099047050333618,-0.4152824405884874,0.9,2.3800000000000003,-0.19781979534269586,1,-1,1,1
1.1588485039918446,0.88,7.355333333333333,0.25081070829146745,1.755214730531824,0.96,7.002333333333335,0.40851336587243137,-0.0727487279279586,0.55,1.8363333333333336,-0.02468815154976913,-0.0303538182366169,0.56,1.6073333333333335,-0.014459041665542086,1,1,-1,-1
1.4248160462148842,0.88,7.933666666666664,0.30837432201467313,0.2913043516129798,0.79,6.038666666666667,0.0677989530857273,0.0743990294075995,0.32,0.638,0.02524820110929586,0.1495424003411249,0.51,1.6836666666666664,0.07123452411957559,1,-1,-1,-1
0.1599582558378196,0.43,2.053666666666667,0.034619920814113275,0.2651229676607074,0.48,2.5773333333333337,0.06170542783465983,0.0630182244072825,0.8,4.7810000000000015,0.02138598871591304,-0.0486263299178431,0.44,1.1379999999999997,-0.023163152814703433,-1,-1,1,-1
-0.2190142449963734,0.6,3.6560000000000006,-0.04740146595887392,0.0358525213402369,0.65,4.021,0.008344411605567823,1.164851363044149,0.91,5.354333333333332,0.39530625212124,-0.1851188912816967,0.45,0.9309999999999998,-0.08818138598761453,1,1,1,1
0.198680306350738,0.51,2.9723333333333337,0.043000571850196755,0.4511983401019126,0.61,4.062333333333333,0.105013107162813,0.104552587901602,0.63,2.9686666666666666,0.0354811720913034,-0.2539522976250254,0.69,2.592,-0.1209701798896204,-1,-1,-1,1
-0.3056685973933062,0.78,5.676666666666665,-0.06615615168901669,1.9427371270275169,0.92,7.165666666666667,0.4521578294451072,0.0528937444467154,0.62,2.435666666666667,0.017950125261687343,-0.0350488793548924,0.56,1.5816666666666668,-0.016695534083142408,1,1,-1,-1
0.1667024732229434,0.4,1.6626666666666667,0.03607957833915456,1.4777942096751522,0.83,6.980333333333334,0.3439457726510006,-0.0079790879304395,0.62,2.4226666666666667,-0.0027077989906668576,0.0271883987393533,0.9,3.292666666666667,0.012951194051674483,-1,-1,1,1
-0.2064109935237272,0.59,3.6426666666666665,-0.044673731990420594,0.271348901741069,0.53,3.0893333333333333,0.0631544683666395,0.067598327458545,0.77,4.416,0.02294030150547966,-0.0308338081293158,0.4,0.859,-0.014687684856440562,1,-1,1,-1
0.191066966219163,0.47,2.559,0.04135280924422491,0.2318851499195626,0.48,2.592,0.05396956933056935,-0.0333488158453869,0.52,2.180333333333334,-0.011317319808142483,-0.2017949354805788,0.67,2.842333333333332,-0.09612501983323025,-1,-1,-1,1
2.080972462912257,0.97,8.402,0.45038689316177927,0.0161861801735891,0.72,4.453666666666666,0.0037672148189680493,-0.1726265401195259,0.55,1.789,-0.058582882551617255,-0.0234157588868311,0.65,2.243,-0.011154097014607203,1,1,1,-1
0.0739674702948995,0.76,5.605999999999999,0.01600885150326982,2.0233517369044103,0.91,6.677666666666666,0.4709202891296407,0.2623205211638586,0.84,3.3763333333333336,0.08902160856367143,-0.5225053210910431,0.75,1.878,-0.2488954157012464,-1,1,1,1
0.2293874930073633,0.56,3.616333333333333,0.04964655811022708,0.5204820726648967,0.7,5.231333333333334,0.12113838818807773,0.0985221986030361,0.37,0.9723333333333332,0.0334346873052803,-0.1947702943605307,0.8,3.552666666666667,-0.09277883195503678,-1,-1,-1,1
0.1675399452990784,0.36,1.2963333333333336,0.03626083323473944,1.4884982680139842,0.87,7.481,0.3464370637873086,-0.0921216007644862,0.43,1.1686666666666667,-0.031262567820198345,0.0404870943948241,0.73,3.1600000000000006,0.019286027879856726,-1,1,1,-1
0.1325754477045465,0.31,0.7966666666666665,0.02869343302968074,2.4066506219904573,0.94,7.667333333333333,0.5601302957219437,0.0379870263594406,0.83,3.525333333333333,0.012891352060693837,-0.3281848731147576,0.99,2.6936666666666667,-0.1563308680765101,-1,1,1,1
-0.1582467541689665,0.61,3.8916666666666666,-0.03424949884409009,0.3878018073711176,0.62,4.120333333333333,0.09025802875559626,0.4035830451246021,0.77,4.501333333333334,0.13696073683680535,-0.0535294705088851,0.43,0.9766666666666668,-0.025498763891545293,1,-1,-1,-1
-0.0693814467400146,0.69,4.865,-0.015016293966991437,0.3187540379310101,0.68,4.293,0.07418766641798341,0.0254610804471862,0.64,2.576,0.00864052239268667,0.1329333355767046,0.97,3.3626666666666667,0.06332279592833481,1,1,-1,1
0.1349406841606026,0.53,3.2920000000000003,0.029205343455225376,0.078112973351606,0.32,0.8686666666666667,0.018180222115899987,0.0313753857347625,0.37,1.067,0.010647612680174284,-0.2263206178228367,0.78,4.017,-0.1078078288985744,-1,-1,-1,-1
0.0960241772039109,0.51,2.847333333333333,0.02078260602197556,2.050759360129577,0.92,8.118666666666666,0.4772992125852818,0.359583457831258,0.65,3.431333333333334,0.1220289502590238,-0.3969107357671033,0.33,0.0,-0.18906843354008135,-1,1,1,-1
-0.1391223145760722,0.68,4.975,-0.030110377791210036,0.2932129698805878,0.58,3.757,0.06824317000067417,0.1837560016000052,0.58,2.8786666666666663,0.062359798513219836,-0.1891091496411712,0.44,1.005666666666667,-0.09008214560296729,1,-1,-1,1
-0.1582691751873985,0.74,5.366666666666666,-0.03425435144690588,0.699379183802554,0.82,5.976666666666668,0.16277537980195012,0.1793308378789868,0.7,3.1583333333333337,0.0608580662398359,-0.100264723697824,0.52,1.2856666666666667,-0.04776110228472142,1,1,1,1
0.1677370969263196,0.51,3.0536666666666665,0.03630350295308386,0.1983392186562413,0.49,2.763333333333333,0.04616199966212636,0.0910226173334172,0.47,1.9626666666666668,0.03088961463916424,-0.1592779890334656,0.54,1.922333333333333,-0.07587207190495839,-1,-1,-1,1
-0.186416631965451,0.63,4.331,-0.04034633288087984,0.1652782307777298,0.43,2.035333333333333,0.03846729701270969,-0.1046571938227654,0.49,1.9533333333333331,-0.03551667136267544,0.0823494639395596,0.51,1.925,0.039227168093164975,1,-1,1,-1
0.1568430965407777,0.31,0.8200000000000004,0.03394570385905792,2.399385253929596,0.94,7.652666666666667,0.5584393345482387,0.0092267364457594,0.83,3.4916666666666667,0.0031312034474095893,-0.2972667381852147,0.96,2.720333333333333,-0.1416030141478131,-1,1,1,1
1.7054466984575036,0.89,8.570000000000002,0.3691114868941328,0.0875265099941562,0.35,1.0656666666666668,0.020371153784668777,0.672815912093701,0.83,5.371000000000001,0.2283281326831517,-0.4243935036516425,0.33,0.003,-0.20215985033744518,1,-1,1,-1
0.1608685838599943,0.47,2.4193333333333333,0.034816943992926314,0.3098592120161338,0.74,5.246333333333334,0.07211746086983692,0.0346802070447362,0.56,2.133666666666667,0.011769143347024348,0.0529539699319983,0.86,3.490666666666667,0.025224624185137233,-1,1,-1,1
0.1761924924479609,0.34,1.139,0.03813351242573041,0.3041021858304553,0.48,2.5493333333333323,0.07077755521406871,0.6391838880248315,0.88,5.123666666666666,0.2169147027746594,-0.3426067873141312,0.61,1.992,-0.16320074707097748,-1,-1,1,-1
-0.2387000440085405,0.54,3.044666666666666,-0.05166208257659175,0.1456137944990874,0.34,1.11,0.033890543574833676,-0.0211683044625488,0.5,2.109,-0.00718371748218861,-0.218139024611442,0.66,2.8766666666666665,-0.10391052687838359,1,-1,-1,1
0.1958039067907424,0.38,1.5360000000000005,0.042378029897140186,0.0169206073602383,0.36,1.0546666666666666,0.0039381473645919,0.6119233051833,0.97,4.900333333333332,0.20766349770625964,-0.6806550733426464,0.93,3.035333333333333,-0.32423005200221,-1,1,1,1
0.780553365124736,0.84,7.628333333333332,0.16893592362751256,-0.1384931361903407,0.39,1.1793333333333331,-0.032233262535463506,0.0892986272044673,0.69,3.681666666666667,0.030304557954517197,-0.0511036739029318,0.53,1.735,-0.024343235650445876,1,1,-1,-1
1.7946772932110289,0.92,7.925999999999998,0.38842375126200235,-0.0162623912498061,0.78,4.779999999999999,-0.003784952388463455,0.9010159218603722,0.89,4.4206666666666665,0.30577053731677545,-0.2328990487644974,0.44,0.6523333333333335,-0.11094146455316957,1,1,1,-1
0.5288235370433263,0.8,7.515333333333334,0.11445379221714831,0.1220919558994759,0.3,0.7086666666666664,0.028416008014774945,0.0235576790250475,0.62,3.1303333333333327,0.00799458033832744,-0.2105827944785434,0.57,1.976,-0.10031111656781494,-1,-1,-1,1
0.1929442423688097,0.59,4.163,0.04175910994628361,-0.173289828872452,0.36,0.9853333333333332,-0.04033193775823287,0.0037485493236868,0.63,3.4390000000000005,0.0012721150792713413,-0.0072643575395956,0.42,1.14,-0.0034603767973974127,-1,1,1,-1
-0.189665369093781,0.63,4.217666666666666,-0.04104946021581833,-0.1007530271439536,0.44,1.7526666666666666,-0.023449528724010824,-0.0085092518452445,0.43,1.385333333333333,-0.002887716460672467,0.2576333103765105,0.95,4.331666666666666,0.12272363035605657,1,1,-1,1
1.6558456170129103,0.95,7.8146666666666675,0.3583762766174764,1.6730198115829795,0.97,6.853,0.3893831008323071,-0.0287432414745127,0.32,0.4556666666666666,-0.00975436302140014,-0.0223737082161306,0.97,3.169333333333334,-0.01065771616565395,1,1,-1,1
0.167477570368132,0.3,0.7666666666666667,0.036247333367797036,0.5322716483742607,0.74,5.535333333333332,0.12388232553743034,1.0748677529696118,0.93,5.065666666666668,0.36476923703122444,-0.2671976607240318,0.59,1.676333333333333,-0.12727960875391844,-1,-1,1,-1
-0.2288279535647288,0.63,3.834666666666666,-0.049525456444702416,2.2645959976932506,0.94,7.483333333333333,0.5270681229290956,0.0070894879462461,0.6,2.1936666666666667,0.002405902588434396,-0.3383840979348114,0.76,2.5113333333333334,-0.16118926893665259,1,1,-1,1
2.0640103543442505,0.93,8.419,0.4467157675147219,0.2187306988471016,0.46,1.927,0.050907967242608855,0.6460996211509693,0.94,4.305666666666666,0.21926163958522363,-0.945084067363819,0.81,2.226,-0.450190806340431,1,-1,1,1
1.868745270356527,0.93,7.865000000000001,0.4044543555606548,0.357292006940292,0.8,4.927666666666666,0.08315709628887963,0.0230736156207025,0.75,2.7823333333333333,0.007830307628322106,-0.0909031736551426,0.98,2.559333333333333,-0.04330172781439863,1,1,-1,1
2.051311035539916,0.91,8.592666666666668,0.4439672416002796,0.1687596102196096,0.57,3.186000000000001,0.03927756256537543,0.4824173679627286,0.79,4.629666666666667,0.1637141078576491,-0.4389107351661453,0.34,0.007,-0.2090751337360688,-1,-1,1,-1
0.1744344828025295,0.36,1.343,0.03775302468912374,0.286341728749913,0.47,2.550333333333333,0.06664393898170788,-0.0295695592667901,0.52,2.195,-0.010034783854383186,-0.267453759212295,0.7,3.055333333333333,-0.1274016012717432,-1,-1,-1,1
2.2698277194732057,0.94,9.427666666666669,0.4912610199345672,0.0370750008066661,0.31,0.7436666666666665,0.008628934742739541,0.0386908361113974,0.35,0.9456666666666664,0.0131301983238989,0.0235690286698404,0.57,2.405,0.011227107077503563,1,-1,-1,-1
0.3085803867309389,0.64,4.985333333333331,0.06678635308605135,-0.1633572016381872,0.36,0.99,-0.038020191558270064,-0.0695301232974769,0.66,3.6603333333333343,-0.02359587954502962,-0.0432282260395862,0.36,0.6496666666666666,-0.020591765970313466,-1,1,1,-1
0.1946864069632039,0.57,3.7346666666666666,0.04213616832309056,-0.0176365144021355,0.52,2.598333333333333,-0.004104769482245042,-0.104123882559675,0.54,2.059,-0.03533568580235866,0.1509791348161169,0.92,3.965666666666666,0.07191891260323495,-1,1,-1,1
0.1329148605316745,0.38,1.405,0.028766892477815633,2.328074643004886,0.94,7.505666666666666,0.541842312437761,0.2687351375321234,0.86,3.701,0.09119848540459952,-0.4447890928923095,0.97,2.529333333333333,-0.21187528950642381,-1,1,1,1
-0.1282333460139082,0.41,1.5356666666666667,-0.02775366773960946,0.4008688435519056,0.69,5.345666666666667,0.09329928566811838,0.2020504061143668,0.59,2.985333333333334,0.06856822365036593,0.0117900349454873,0.41,0.9953333333333334,0.005616183281658808,1,-1,-1,-1
-0.2200347515920224,0.55,3.039666666666667,-0.04762233519345391,0.5069169740880808,0.69,5.132666666666666,0.11798121090280773,0.1532869095749784,0.43,1.4520000000000002,0.05201974745084751,-0.1203486255498242,0.73,3.092999999999999,-0.05732806916252976,1,1,-1,1
2.2258280648291,0.94,9.123666666666669,0.48173813190575737,0.0988471303018458,0.33,0.916,0.02300594520090583,-0.1133135613491989,0.76,4.268333333333333,-0.038454313290582715,-0.0731595313349763,0.37,0.6349999999999999,-0.034849543591450774,1,-1,1,-1
1.8615990929582849,0.87,8.365,0.40290770143920956,-0.0147965153308167,0.49,2.081,-0.003443780510629305,-0.0574893028626655,0.61,2.443,-0.019509683014245514,-0.3029900469225159,0.85,3.1613333333333333,-0.14432931233054289,-1,1,-1,1
0.1745959802700651,0.5,2.784333333333332,0.03778797774302194,0.1719498499214382,0.63,3.7596666666666665,0.04002006747709012,0.9626054191286316,0.95,4.822333333333334,0.3266716703776673,-0.5843523414577314,0.74,2.3186666666666667,-0.2783562445630603,-1,1,1,-1
1.774407281840082,0.89,8.346,0.3840366929955328,0.1981100735188876,0.46,2.0489999999999995,0.04610866781064099,-0.085002012625837,0.58,2.254,-0.028846450371203626,-0.3853372295142896,0.83,3.1873333333333327,-0.18355539370366386,1,-1,-1,1
0.2072169327675086,0.37,1.4433333333333331,0.04484816220444461,0.2321699328305313,0.47,2.268666666666667,0.0540358504661359,-0.2497262410424485,0.8,3.8926666666666665,-0.0847475888638971,-0.1857951431650448,0.92,3.403666666666666,-0.08850351858001229,-1,1,1,1
-0.1382581021854436,0.68,5.058999999999999,-0.02992333546336375,-0.1059819149255587,0.52,2.7506666666666666,-0.024666514036563156,0.0785117514121148,0.36,1.0166666666666666,0.026643902546578616,0.1697777659688384,0.6,2.6926666666666668,0.0808736407686841,1,1,-1,-1
-0.1400936865465549,0.75,5.564666666666668,-0.030320612771099143,0.373973645380925,0.79,5.610666666666666,0.08703962538865827,-0.0413143567699048,0.54,1.8166666666666664,-0.014020521460206123,0.0390392283028173,0.68,2.4683333333333337,0.01859633685030455,1,1,1,1
-0.3442877071686254,0.79,5.711666666666667,-0.07451452316118791,1.859036199308159,0.93,6.9626666666666654,0.4326770519000602,1.105593175753885,0.87,4.696000000000001,0.37519627700476244,-0.5871320596523057,0.38,0.0,-0.27968036335696317,1,1,1,-1
1.7846563220204423,0.96,7.850666666666667,0.38625490272535434,0.4263450178917729,0.79,5.179666666666667,0.09922867854985352,0.8580914549485086,0.98,4.226333333333334,0.291203605708534,-0.3444270105247098,0.53,0.9673333333333336,-0.16406781041823684,1,-1,1,1
0.107390316334428,0.58,3.587,0.023242590563565316,0.6171831143709374,0.8,5.900666666666667,0.14364484699539165,1.1333872804866765,0.94,4.769333333333332,0.3846285391126693,-0.3572079166563122,0.57,1.2933333333333332,-0.17015599520077898,-1,1,-1,1
-0.2484874556927696,0.7,4.728999999999999,-0.05378038160222432,2.027872335566652,0.93,7.379333333333334,0.4719724253401836,0.0194971274831297,0.4,0.9563333333333334,0.006616583571953901,0.1225943235917137,0.93,3.3956666666666675,0.05839780745056945,1,1,-1,1
0.2736704541108654,0.61,4.393666666666666,0.05923076243145992,0.2908048357294674,0.69,5.203333333333332,0.06768269442441892,0.1486679094724818,0.4,1.326,0.050452234481386915,0.1756433063803526,0.53,2.024333333333333,0.0836676910110584,-1,-1,1,-1
0.1113180449340673,0.54,3.068,0.024092672682719626,1.7103994783786556,0.89,6.816666666666666,0.398082944351319,0.7943813503666219,0.92,4.240333333333334,0.2695828191742753,-0.5980053775745224,0.7,1.7399999999999998,-0.2848598684740611,-1,1,1,1
0.1398172960249946,0.37,1.381666666666667,0.03026079330182529,1.7262412358722132,0.9,8.100333333333335,0.40176999731552654,0.0900469005733961,0.39,1.161333333333333,0.030558493478325455,0.1267804818322551,0.56,2.144,0.0603918839765178,-1,1,-1,-1
1.5347099622020697,0.91,7.538666666666667,0.33215876908495473,1.888923488747654,0.99,6.6196666666666655,0.43963309949546314,-0.1589950097377457,0.77,2.895333333333334,-0.053956859561168025,-0.3296195626464333,0.63,1.47,-0.15701428245139723,1,1,1,1
0.2862108279923507,0.79,6.409666666666666,0.061944887741731965,0.4559869179128366,0.71,4.569999999999999,0.10612761355639246,0.9442520061709164,0.93,4.513666666666666,0.32044322001899883,-0.2513392596690131,0.57,1.3690000000000002,-0.11972545922927043,-1,-1,1,-1
0.206742947096213,0.42,1.984,0.04474557702482177,0.2697833343623392,0.42,1.9133333333333336,0.06279009403211508,-0.1778594760416227,0.61,2.6846666666666668,-0.060358741989639204,-0.0085769512757014,0.95,3.9573333333333327,-0.0040856308386629184,-1,-1,-1,1
-0.1666354544549531,0.48,2.309333333333333,-0.03606507340204624,0.1918134177232771,0.39,1.5643333333333336,0.0446431673177038,0.9331381151470212,0.91,5.639,0.3166715880782004,-0.288015071945275,0.52,1.4703333333333328,-0.137195982828188,1,-1,1,-1
0.2348258420132172,0.82,6.326333333333333,0.050823585272445355,0.3956528294835886,0.76,4.638666666666667,0.09208529661799202,0.8039154820051824,0.96,3.908,0.2728183408595661,-0.4477479500548322,0.89,2.242,-0.21328474114976578,1,1,1,1
0.1957659290616371,0.42,1.976,0.04236981034030995,0.1832802945949774,0.36,1.2606666666666666,0.042657145442483224,0.5445222450182472,0.85,5.113333333333333,0.18479014121791307,-0.4535899758861714,0.65,2.239333333333333,-0.2160675902216037,-1,-1,-1,-1
-0.2895895019186216,0.61,3.591666666666666,-0.06267613742416663,2.098864574115292,0.94,7.654,0.4884953486132444,0.1905667149470544,0.73,3.5796666666666663,0.06467109560477168,-0.069355250643471,0.42,0.8026666666666668,-0.03303737444037059,1,1,-1,-1
1.0088938647098011,0.85,8.149,0.21835587993351885,0.1667654461611931,0.5,2.8689999999999998,0.038813435494519134,0.5927297732286088,0.41,1.9756666666666665,0.20114994291060742,-0.3954835885481984,0.32,0.006,-0.18838861194596915,1,-1,-1,-1
0.2105367308951362,0.45,2.3323333333333327,0.0455666693405429,0.2752975953897041,0.43,2.05,0.06407349787633046,-0.2295649589130182,0.61,2.7199999999999998,-0.07790561646347338,-0.2852689750347674,0.71,3.000333333333334,-0.1358878795333364,-1,-1,1,1
0.088129862738838,0.46,2.28,0.01907403186785606,0.0367796388625967,0.52,2.6373333333333333,0.008560191414744648,-0.3078903092670026,0.63,2.559666666666666,-0.10448626157994659,0.1602881915527332,0.96,3.899,0.07635328188661088,1,1,1,1
-0.172714921391762,0.74,5.385666666666666,-0.037380858341322765,0.6372119579219024,0.82,6.025000000000001,0.1483064135554318,0.1140118101311946,0.56,2.1323333333333334,0.03869127237207239,0.1451715716541923,0.62,2.196,0.06915247982436837,1,1,-1,-1
1.9105667776511828,0.94,8.017999999999999,0.4135058250411411,0.4339158221226555,0.69,4.142,0.1009907277538173,0.7373064293692648,0.98,4.071,0.2502137616057467,-0.6392287453692478,0.71,1.6833333333333331,-0.3044966201964148,1,-1,1,1
0.2063355766535313,0.44,2.176333333333333,0.04465740944388772,0.3548127520328079,0.53,3.0523333333333325,0.08258006787777165,-0.0752722917571668,0.66,3.012666666666666,-0.025544553139673278,0.0012129636199955,0.97,3.698,0.0005777952343123878,-1,-1,-1,1
0.1751326160713935,0.38,1.5159999999999998,0.03790412235119299,1.180150485791332,0.86,7.559333333333333,0.27467137712576356,0.0562765831785082,0.31,0.6026666666666667,0.01909813207441998,0.1975424893342423,0.62,2.6790000000000007,0.09409936706259528,-1,1,-1,-1
-0.1775316070782864,0.54,2.830333333333333,-0.038423338306989664,1.4108993606343798,0.82,6.661666666666666,0.3283764867591861,-0.0241737542308291,0.66,2.5610000000000004,-0.008203652833195713,-0.2088917546959625,0.82,2.886,-0.09950558974796561,1,-1,1,1
0.1250584895309492,0.5,2.69,0.027066530464571557,0.991307136469178,0.82,6.550666666666667,0.23071947146300636,1.1086376608534807,0.95,4.991,0.3762294594626642,-0.1596325570206299,0.45,0.8746666666666666,-0.07604097036971533,-1,1,1,-1
-0.2351386022933996,0.61,3.5396666666666663,-0.05089127628393458,1.9964966265541733,0.91,7.036333333333334,0.4646699589966849,0.8099331944668515,0.96,4.227666666666667,0.27486052360925955,-0.5671748322849721,0.67,1.5676666666666668,-0.27017373787138027,1,1,1,1
1.4435580053790131,0.9,7.527666666666668,0.31243066245652784,1.1508986144339994,0.86,6.127,0.267863218432479,1.3283534878667314,0.94,4.818333333333333,0.45079265513197714,-0.723420206472333,0.41,0.0,-0.34460122365957546,1,-1,-1,-1
0.2173925454908718,0.44,2.181,0.04705047995836592,0.372156175672687,0.47,2.389333333333334,0.08661662263294499,0.4229046143539525,0.84,4.526,0.14351774261408762,-0.5850764302996949,0.87,2.970333333333334,-0.2787011642912438,-1,-1,-1,1
-0.2592330079135623,0.78,5.657666666666668,-0.05610605191563997,1.628817003587926,0.89,6.622333333333332,0.37909522120084976,0.1727168990252581,0.75,3.301333333333333,0.0586135469277806,-0.0696450260960817,0.56,1.448,-0.03317540898054896,1,1,-1,-1
0.1624034047944538,0.51,2.834,0.03514912677984483,0.7183713617332561,0.74,5.290000000000001,0.16719567003582275,0.9902493075059002,0.95,4.525999999999999,0.3360529547673923,-0.7004929481828177,0.78,2.226666666666666,-0.33367982391010875,-1,-1,1,1
-0.2344299538250398,0.76,6.115666666666667,-0.05073790280701612,0.228772785740877,0.48,2.550333333333333,0.053245189376174604,0.1443131744544179,0.58,2.9050000000000007,0.048974403031309705,0.0393959693539862,0.44,1.2633333333333332,0.01876627045412504,1,-1,-1,-1
0.3068496740273163,0.67,5.2076666666666656,0.06641177325309704,0.0740729157666031,0.5,2.4666666666666672,0.017239928319557528,0.1754371915541845,0.79,4.514666666666667,0.05953671075657422,-0.2272924037586652,0.48,1.152,-0.1082707391402646,-1,1,1,1
0.1619447263125284,0.5,2.9393333333333334,0.03504985455009824,-0.2410778138480487,0.58,3.564,-0.056109094493751004,0.0682891269021754,0.34,0.9096666666666666,0.02317473256483416,0.0979123005583779,0.45,1.5096666666666665,0.046640525495235195,-1,1,-1,-1
1.942720310461236,0.91,8.302666666666667,0.4204648454052206,0.0050176702422737,0.63,3.435000000000001,0.0011678259781286644,-0.2230539880734383,0.54,1.6529999999999996,-0.07569604057944064,-0.0127706424872209,0.87,3.295666666666666,-0.006083295695423173,1,1,1,1
0.4753912383181138,0.8,7.331666666666667,0.10288938785993637,0.0991056386214075,0.61,3.887,0.023066111117869263,0.1437206503672017,0.42,1.4613333333333332,0.048773322890409254,0.1486910655734146,0.52,1.906666666666667,0.07082899079320157,-1,-1,-1,-1
0.2072598266237122,0.57,3.686,0.04485744576344194,0.2402003095453997,0.73,5.154666666666666,0.05590486179788361,-0.0479864066983855,0.49,1.5990000000000002,-0.016284761461008292,-0.0562613300395979,0.76,3.197,-0.026800085210368182,-1,1,1,1
1.8299847409586516,0.94,7.972999999999999,0.39606537650209284,0.973080834897142,0.86,6.039666666666668,0.22647743333907702,-0.0151884001958966,0.73,3.063666666666666,-0.005154365395999311,-0.0510167544709857,0.46,0.9533333333333333,-0.02430183157804032,1,1,1,-1
0.3307905197699066,0.8,6.537333333333335,0.07159331377121647,1.2270625055433388,0.85,6.306,0.2855898059398606,0.1136346763450899,0.76,3.398333333333333,0.038563287507854406,-0.0066666838093731,0.46,0.996,-0.0031756749091432957,-1,-1,1,1
0.2230996893584009,0.65,4.629333333333333,0.04828568265380501,1.404516795867912,0.87,6.931666666666664,0.32689099158284457,0.1003682879168822,0.38,0.9489999999999998,0.03406117980972347,-0.154737656354349,0.81,3.232666666666667,-0.07370928438112803,-1,1,-1,1
0.1757789255530607,0.34,1.143,0.03804400374061884,0.3378472124623846,0.63,4.483999999999999,0.07863146287053384,0.031054999565957,0.31,0.591666666666667,0.010538885799097368,0.3885244227517157,0.93,4.492333333333334,0.1850736132389079,-1,-1,-1,1
-0.1501091136930838,0.47,2.075333333333333,-0.03248826140490208,0.4598007042712968,0.8,5.831666666666666,0.10701524438293007,0.3524453506667289,0.81,4.012333333333334,0.11960654815694305,-0.042145773035207,0.64,2.051333333333333,-0.020076139469248456,1,1,1,-1
0.169117592227836,0.39,1.5583333333333331,0.03660228489323711,0.6324371462306742,0.81,6.0470000000000015,0.14719511112532987,0.0976873634302148,0.67,2.831666666666666,0.0331513759972654,0.1144873285711307,0.92,3.300333333333333,0.054536040279428336,-1,1,-1,1
-0.208186615683835,0.55,3.048,-0.045058031620700656,0.4860345657242568,0.78,6.318,0.11312098338771415,0.1669216948199332,0.47,1.772,0.0566468750180724,0.1794756074188859,0.55,2.035333333333333,0.08549320765476712,1,-1,-1,-1
0.4740410099585013,0.83,7.589666666666665,0.10259715662344333,0.1441311991194949,0.42,1.899333333333333,0.0335454803650686,0.0818285174235622,0.37,1.1273333333333335,0.027769486790839563,0.1256561740145567,0.51,1.9779999999999995,0.0598563199346476,1,-1,-1,-1
0.1875621988588194,0.51,3.002666666666666,0.04059426903727238,0.0136725148131464,0.54,2.9436666666666667,0.0031821776271024997,-0.115732469457118,0.46,1.4746666666666668,-0.03927519870884611,-0.2672385256232057,0.8,3.702666666666667,-0.12729907474910918,-1,1,1,1
1.5773494710016882,0.9,7.531333333333334,0.3413872794263788,0.8138383710970079,0.84,5.300666666666667,0.189414916858771,0.587647630707111,0.96,3.5619999999999994,0.19942525701792058,-0.4936659225935971,1.0,2.083666666666667,-0.2351577678958473,1,1,1,1
1.652218608302242,0.88,8.007,0.3575912795962364,0.2298133955622519,0.66,4.057999999999999,0.05348738368624683,1.406360662724782,0.97,5.344333333333335,0.4772653235856719,-0.5241709117900125,0.36,0.0053333333333333,-0.24968881984982522,-1,-1,1,-1
1.8216246789030803,0.88,8.101,0.3942560001441861,0.3082176812153006,0.57,2.978333333333333,0.07173540660549715,-0.0726669362231393,0.76,3.1863333333333346,-0.024660394555776156,-0.2130232952404194,0.97,2.850333333333333,-0.10147364913375698,1,-1,-1,1
1.8449183712597612,0.88,8.125666666666667,0.3992974766258642,0.3241857459275112,0.56,2.887666666666667,0.0754518566492348,-0.2328475132648151,0.79,3.205666666666666,-0.07901959057155357,-0.1758900902556943,0.96,2.8626666666666662,-0.08378524651291104,1,-1,1,-1
0.3109762758672678,0.65,4.919999999999999,0.06730489770098638,0.0183455659043474,0.79,6.106333333333335,0.004269796023275564,0.2575346606210018,0.46,1.8300000000000003,0.08739746950662682,0.0943783865180059,0.41,1.0333333333333337,0.04495714550152677,-1,1,-1,-1
0.0453233903126069,0.58,3.4853333333333336,0.00980938542641081,2.2447773555949526,0.96,7.4176666666666655,0.5224554792167541,-0.2519406595525244,0.63,2.098666666666667,-0.08549907828960235,0.0179521932264585,0.98,3.082666666666667,0.008551527449554779,-1,1,1,1
0.1634166313689378,0.52,3.0836666666666663,0.03536842039236681,0.4193720634919455,0.61,4.133333333333333,0.0976057745128726,-0.0118311215421305,0.52,2.027,-0.004015032701672868,0.0128900737598582,0.71,3.14,0.006140186783515289,-1,-1,-1,-1
-0.193465020420799,0.62,4.034,-0.04187182244634911,0.5161140500709616,0.83,6.941000000000001,0.12012176293931709,0.1168468524950018,0.34,0.8616666666666668,0.03965337793077026,0.1097802517708068,0.42,1.151,0.052293824191546295,1,1,-1,-1
0.1966150333613758,0.59,4.054333333333334,0.042553582809357636,0.229963596834434,0.56,3.446333333333334,0.05352234193163418,0.5529242630067062,0.74,4.715666666666667,0.18764146658580644,-0.4291417770996277,0.33,0.0,-0.2044216904489137,-1,-1,1,-1
0.3190281007808266,0.82,6.495666666666667,0.06904756199459519,0.3507412803077541,0.69,4.028,0.08163246267054314,0.8760734804139405,0.91,4.129,0.29730602127657,-0.6873890265164739,0.8,2.131333333333333,-0.3274377706738836,1,1,1,1
0.1887459649981888,0.46,2.4866666666666664,0.04085047269361225,0.1441244454180121,0.43,2.0826666666666664,0.03354390849054131,0.0316657053703851,0.32,0.7356666666666667,0.01074613612335012,0.1364550241693352,0.63,3.1059999999999994,0.06500035232987125,-1,-1,-1,-1
0.1961752164380397,0.44,2.2080000000000006,0.042458392805072756,-0.0816917115704183,0.48,2.276333333333333,-0.01901314721042694,-0.2503207224280523,0.58,2.510333333333333,-0.08494933323743224,0.0799687230135441,0.61,2.6133333333333324,0.03809310212572128,-1,1,1,-1
-0.1448347247920258,0.77,6.062666666666667,-0.03134672028755831,0.0432402900136192,0.65,4.013333333333334,0.010063860624854405,0.7276788154492078,0.76,4.638333333333333,0.24694651558934333,-0.4472536213154834,0.34,0.0,-0.21304926764910098,1,1,1,-1
0.2052285853006856,0.59,4.018,0.04441782222923165,0.2830390491550485,0.6,3.864666666666666,0.06587526450887715,0.0488373444428185,0.39,1.094,0.016573537369430836,0.3355558133331735,0.98,4.232333333333334,0.15984201553418736,-1,-1,-1,1
-0.0976463124477096,0.67,4.800333333333333,-0.021133686329746805,0.0082813608237,0.78,6.029333333333335,0.001927426043803043,0.00889643195666,0.44,1.45,0.00301911066562885,0.0573712029549796,0.38,0.8099999999999999,0.027328773186354075,1,1,1,-1
-0.1034358022756265,0.81,6.161333333333332,-0.0223867112414451,1.5125479691604973,0.89,6.762333333333334,0.352034455486848,0.0242797696227696,0.34,0.616,0.008239630425345874,0.2333357016701733,0.92,3.4626666666666663,0.11114946416980204,1,1,-1,1
0.7881392204926847,0.84,7.605,0.1705777376793735,0.1597644925440016,0.35,1.1003333333333338,0.03718401484488209,-0.2366934731994567,0.65,2.8683333333333323,-0.0803247631075572,-0.1575891655168542,0.72,2.996,-0.07506760080342907,1,-1,1,-1
0.2037849229777535,0.71,5.618,0.04410536898922569,0.1762009552097063,0.35,1.0773333333333333,0.041009481079756445,0.6155957852594565,0.95,4.674333333333334,0.20890979777591095,-0.5999728583274733,0.98,2.917,-0.28579707795332027,-1,1,1,1
2.2450392035940103,0.92,9.369333333333334,0.4858960173447214,-0.2196814361642438,0.4,1.3260000000000003,-0.05112924438592943,0.3625698903835506,0.56,3.1026666666666665,0.12304243189016896,-0.3142064542806947,0.31,0.0093333333333333,-0.14967224810440077,1,1,-1,-1
2.0450134222882346,0.94,8.264999999999999,0.4426042430420047,0.1316406295019963,0.74,4.567333333333334,0.030638391820658868,-0.0676768728282097,0.63,2.314666666666666,-0.022966956816782628,-0.1649034049745776,0.69,2.2023333333333333,-0.07855173885309942,1,1,1,1
2.139127150023323,0.99,8.583,0.46297336862820293,0.2474880611125343,0.56,3.022333333333333,0.05760103256864177,-0.0229223921502961,0.56,2.071,-0.00777898813365036,-0.4383627935596998,0.79,2.914333333333333,-0.20881412174554692,1,-1,-1,1
0.4921157954004336,0.8,7.673999999999999,0.10650910000801127,0.1218134386394194,0.48,2.6049999999999995,0.028351185163541938,0.763395930028169,0.37,1.834,0.25906754591882314,-0.6288467212382796,0.35,0.0066666666666666,-0.2995511428824193,-1,-1,-1,-1
0.1845526628440558,0.31,0.868666666666667,0.03994291223188202,0.153080537218945,0.57,3.1846666666666668,0.03562837322469553,0.3391039504025666,0.83,4.322666666666667,0.11507898429446643,-0.6071657779304855,0.81,2.8446666666666665,-0.28922342528880596,-1,1,1,1
-0.1527949150700491,0.64,4.466999999999999,-0.03306955200791572,0.1735173154857372,0.39,1.5766666666666669,0.04038488360039539,0.0552900541547599,0.35,0.907,0.018763341642473695,-0.2514400307632796,0.82,4.017333333333334,-0.11977346154118135,1,-1,-1,1
1.7150661468841388,0.98,7.7826666666666675,0.3711934334686392,1.2138329447045215,0.89,6.118666666666668,0.2825107226042041,0.335741389207365,0.85,3.753333333333333,0.11393785890647727,-0.1522923110145984,0.47,0.861,-0.0725444441004598,1,1,1,-1
1.6969419986799306,0.93,7.771333333333333,0.36727080645344395,1.7546953856507228,0.98,6.707333333333334,0.40839249215724616,-0.0825732507955328,0.47,1.1813333333333331,-0.028022220974309932,-0.0840940008057025,0.94,2.9206666666666665,-0.04005817824938333,-1,1,-1,1
0.1733020489056949,0.34,1.1793333333333331,0.03750793091993823,0.1472360924115263,0.39,1.7130000000000003,0.03426812152534314,0.1373234927456068,0.4,1.5386666666666668,0.04660237088412683,-0.0119058268765701,0.4,1.0766666666666669,-0.00567134076935965,-1,-1,-1,-1
-0.3780787711518094,0.77,5.528666666666666,-0.08182795598899119,0.2243296275154822,0.74,4.730666666666667,0.05221107685980468,1.22943594069093,0.99,4.857333333333332,0.41722380155661337,-0.3152329265690181,0.52,1.0403333333333336,-0.15016120819072978,1,1,1,1
0.1427884092634075,0.82,6.401666666666667,0.030903834228377447,1.019945805935467,0.85,6.222666666666666,0.2373849119098495,0.923512920338633,0.76,4.315333333333333,0.3134051630162961,-0.601672413151912,0.38,0.0,-0.2866066609134563,1,1,-1,-1
0.37980512570621,0.83,7.145,0.08220159258347262,0.1904317177304284,0.4,1.565,0.04432158676981636,1.082066545915973,0.96,5.506,0.3672122335797163,-0.3986655899099844,0.47,0.913,-0.18990435833119243,1,-1,1,1
0.1884309339070655,0.39,1.625,0.04078229020830352,0.0313007563707306,0.46,1.9686666666666668,0.0072850216654037295,0.763980437780158,0.99,4.914333333333332,0.25926590562041696,-0.7216926231988192,0.88,2.874666666666666,-0.3437782893474007,-1,1,1,1
-0.2822847388574003,0.52,2.443,-0.061095160453514076,2.199397397017536,0.91,7.211333333333331,0.5118936264137098,0.5308831424836744,0.86,3.8533333333333326,0.18016154852678282,-0.6449659360725164,0.81,2.2339999999999995,-0.3072295310537926,1,1,-1,-1
0.1934619127554162,0.44,2.1450000000000005,0.0418711498513092,0.5038348190378352,0.7,5.162,0.11726386190167724,-0.0065291650381535,0.49,1.68,-0.002215750303084523,0.2784370900609016,0.95,3.933666666666668,0.13263351104759014,-1,-1,-1,1
-0.1665098228776136,0.75,5.4863333333333335,-0.03603788283763014,0.6944379779884837,0.7,4.707999999999998,0.16162535035913508,0.027158332120202,0.73,3.0693333333333337,0.009216505062280674,-0.1552109462795394,0.75,2.563333333333333,-0.07393473604242691,1,1,1,-1
0.1789292032951683,0.63,4.334666666666666,0.03872582141488009,0.6379234411748014,0.83,6.203666666666667,0.14847200606861424,1.0047128385677735,0.84,4.943,0.34096132714682315,-0.3017294654307778,0.32,0.0,-0.14372883432247913,-1,1,1,-1
0.1796349904930161,0.45,2.284333333333333,0.03887857562424006,0.2984606231955689,0.51,2.8870000000000005,0.06946452285360118,0.1408406411024865,0.73,4.075333333333334,0.04779595727568072,-0.2658641487744961,0.58,1.8796666666666664,-0.12664439032144542,-1,-1,-1,1
-0.2227647299949633,0.5,2.500333333333333,-0.048213187073146056,0.1833561149941585,0.38,1.4613333333333332,0.0426747920847615,1.003579115961946,0.99,5.715999999999999,0.3405765848110426,-0.3124658463282661,0.52,1.4483333333333337,-0.14884310948627533,1,-1,1,-1
-0.3755253001559273,0.78,5.573333333333334,-0.08127530577900013,1.978022194088763,0.92,7.082000000000002,0.4603701702256888,-0.0180791852610899,0.46,1.224,-0.0061353879075953304,0.0855603086020617,0.98,3.186,0.04075665398501552,1,1,-1,1
0.1611984220648379,0.73,6.006666666666665,0.03488833119625224,0.333526384547727,0.67,5.009,0.07762582183752045,0.1075723433545307,0.35,0.9406666666666668,0.03650596224762026,0.1563927659172121,0.48,1.6583333333333328,0.07449769584040222,-1,-1,-1,-1
-0.200947528554134,0.79,6.394333333333332,-0.04349126895575379,0.2962788849925424,0.56,3.3206666666666664,0.06895673927517783,0.5474297452417831,0.79,4.878666666666666,0.1857768362185559,-0.2759372469455838,0.31,0.0,-0.13144271075090472,1,-1,1,-1
0.2520136063416576,0.65,5.110333333333333,0.05454354981510423,0.0892595423470077,0.34,1.072,0.020774504364694205,0.0759915696828241,0.38,1.2206666666666668,0.02578864871276173,-0.1517127146521928,0.62,2.6830000000000003,-0.07226835336657284,-1,-1,-1,1
0.2157062612817881,0.42,1.9853333333333332,0.04668551582767574,0.1495612686560188,0.34,1.041,0.034809289256767344,-0.357579349441671,0.71,3.326,-0.12134883208990221,-0.167388385155752,0.91,3.711,-0.07973545919093497,-1,1,1,1
0.0323348890358641,0.81,6.551000000000001,0.006998271468336947,0.1348187156745606,0.72,4.815666666666667,0.031378068087501446,0.1094453426167301,0.52,1.971666666666667,0.037141586965121515,0.1347979589911194,0.58,2.063333333333334,0.06421100931320135,1,1,-1,-1
0.1666605751547158,0.34,1.0853333333333337,0.036070510299516925,1.675224575462222,0.87,6.933333333333334,0.3898962434681317,0.6063599862254141,0.9,4.092,0.20577551883069767,-0.4370396711155568,0.95,2.583333333333333,-0.20818385235408698,-1,1,1,1
0.1091403488705035,0.32,0.8843333333333335,0.023621351806639157,1.2965817920675988,0.83,7.542666666666666,0.3017699104234131,0.1129189528043774,0.47,1.7480000000000002,0.0383203981578393,0.1155905760664186,0.57,2.152,0.055061572236476466,-1,-1,-1,-1
-0.0917939590713005,0.35,0.9459999999999998,-0.01986705579913565,0.5047558914928763,0.73,5.596666666666666,0.1174782347657354,0.0854887007260944,0.45,1.4933333333333332,0.029011613803181742,0.0980707605079294,0.86,3.794666666666666,0.04671600789402353,1,-1,-1,1
2.023100540465752,0.94,8.480333333333334,0.4378616167265957,0.2144767592434844,0.58,3.2376666666666667,0.0499178939738156,-0.0295767248839986,0.79,3.9293333333333336,-0.010037215592347956,-0.0822504711386811,0.45,0.9933333333333336,-0.03918001287132985,1,-1,1,-1
0.2163295253412065,0.44,2.1983333333333337,0.04682040947396071,0.0565121123844836,0.7,5.023000000000001,0.013152780022391645,0.1388672598449405,0.45,1.6599999999999997,0.0471262667265894,-0.0086094730495256,0.63,2.5483333333333333,-0.004101122585997498,-1,1,-1,1
0.431503166759982,0.83,7.261,0.09339064986689918,0.204552114974915,0.57,3.463,0.0476080057506172,0.5084742405891847,0.64,3.687333333333334,0.17255681945739032,-0.4897757073436355,0.34,0.0,-0.23330466381685974,1,-1,1,-1
0.2291950987427986,0.77,6.603666666666666,0.04960491803251159,0.2050242588788582,0.48,2.4170000000000007,0.04771789378426967,0.9171236851013012,0.84,5.485333333333333,0.31123689956593614,-0.349990592010438,0.32,0.0,-0.1667180225228458,-1,-1,1,-1
0.1958131558669267,0.51,2.888,0.042380031683690235,0.4156067245935864,0.69,4.504666666666667,0.09672941947763825,0.4544581590042602,0.82,4.071666666666667,0.15422581565463106,-0.4757129264156954,0.82,2.6586666666666674,-0.22660585796036334,-1,1,-1,1
0.1672867778750153,0.49,2.8003333333333336,0.03620603996303321,0.1791603954635316,0.48,2.6116666666666672,0.04169826911130528,0.6894039401589933,0.68,4.575,0.2339574785487359,-0.4619945824590256,0.33,0.001,-0.22007112465908646,-1,-1,-1,-1
-0.2419013696540348,0.73,5.068666666666667,-0.05235494859820912,1.0289558118233488,0.84,6.044333333333333,0.23948192475264501,0.420590357230175,0.82,3.8673333333333337,0.14273237175985728,-0.2053806014705155,0.58,1.416,-0.09783305186870807,1,1,1,1
0.1254134026814624,0.54,3.286,0.027143344662765315,0.2959398718667088,0.6,3.845,0.06887783645451424,1.1373904822898702,0.91,5.556000000000001,0.3859870735587895,-0.1667508810758795,0.42,0.8139999999999998,-0.07943178411516773,-1,-1,1,-1
-0.1018817713711142,0.56,3.371666666666667,-0.022050370822033122,0.2697541207709455,0.46,2.3386666666666667,0.06278329478280281,0.1082175668954144,0.67,3.5893333333333333,0.036724926578881004,-0.2434921356571564,0.59,2.036333333333333,-0.11598748161611999,1,-1,-1,1
1.5510758802508366,0.88,8.376666666666667,0.3357008606383475,-0.2386997647785875,0.61,3.562333333333333,-0.05555562099978082,0.1312425519504909,0.45,1.6936666666666664,0.044538730842700096,0.0839022280808814,0.44,1.2746666666666664,0.039966827309712814,1,1,-1,-1
0.1838285068002356,0.56,3.716,0.039786182435331,-0.1946804218782762,0.69,5.095666666666668,-0.04531044152464602,0.5252595853811944,0.36,1.493333333333333,0.17825312711586425,-0.3228586434902144,0.31,0.0,-0.15379371853370194,-1,1,-1,-1
0.9842558759582668,0.85,8.012666666666666,0.21302345607624731,0.1347519868574254,0.39,1.5396666666666663,0.03136253744431893,-0.1274818678033413,0.4,1.1143333333333334,-0.043262497665845306,-0.1035871226541389,0.61,2.503,-0.04934372706571058,1,-1,1,1
0.1196966987632288,0.51,2.785,0.02590607287625847,2.1464833887079733,0.98,7.654,0.49957827874693655,0.1697904341049714,0.81,4.011666666666667,0.057620416030307486,-0.0954418935556723,0.46,0.9856666666666668,-0.045463747091130595,-1,1,1,-1
-0.1729171930281579,0.63,4.3100000000000005,-0.03742463618822594,0.1953759661625207,0.39,1.6023333333333334,0.045472324359678955,0.0870603065542858,0.4,1.3123333333333336,0.02954495705148311,-0.3165119703898442,0.76,3.585,-0.15077048072946658,1,-1,-1,1
1.940625753140241,0.9,8.666333333333332,0.42001151832801753,0.1922201693699849,0.39,1.4673333333333336,0.04473783578269578,-0.2356644679126163,0.53,1.8396666666666668,-0.07997555784733346,-0.4764170637361045,0.79,3.242666666666667,-0.2269412737810253,1,1,1,1
1.6554392257623052,0.9,7.971333333333332,0.3582883209640354,0.4071164473214743,0.83,5.861333333333332,0.09475336966146003,0.0900159188034105,0.4,1.0623333333333336,0.030547979443860937,0.1052634521600532,0.63,2.28,0.05014224664510087,1,1,-1,-1
0.1833098528519596,0.44,2.126666666666667,0.03967392965709711,0.6119722037073139,0.64,4.429,0.14243204572530863,-0.1895564605046478,0.66,2.730666666666667,-0.06432825366803485,0.0196639460124097,0.89,3.515666666666667,0.009366920908797378,-1,-1,1,1
-0.0821750020512093,0.79,6.489999999999999,-0.01778521558022535,0.2348757622198283,0.4,1.5670000000000002,0.05466561242749053,-0.1186032505202852,0.64,2.755333333333333,-0.04024943262292725,-0.0959166718923372,0.89,3.543333333333333,-0.045689907757252436,1,-1,-1,1
1.5413204487729733,0.91,7.647333333333334,0.33358948311986814,1.703183536334843,0.93,6.693,0.39640348672087566,-0.0349641035821624,0.46,1.1793333333333331,-0.011865487034949359,-0.135758416090193,0.91,2.895333333333334,-0.06466852306337326,1,1,-1,1
0.1629745827130897,0.43,2.086,0.03527274737204479,0.1978838502615445,0.41,1.847333333333333,0.04605601600531581,0.4148779009459247,0.79,5.3740000000000006,0.1407937813475732,-0.3069389624961486,0.31,0.009,-0.14621037830938519,-1,-1,1,-1
-0.1359691891602819,0.45,1.892,-0.029427943792165276,2.3024374501836826,0.98,8.017333333333333,0.5358754436844791,0.0155904511537876,0.45,1.3393333333333337,0.005290806200695886,-0.1154355162516655,0.85,3.3603333333333323,-0.054987709491938395,1,1,-1,1
-0.1991731208793741,0.58,3.5466666666666664,-0.04310723217771824,0.2514293015581321,0.48,2.5596666666666663,0.05851832739994476,-0.1835901528771315,0.63,2.979333333333334,-0.0623035157640741,0.0749775416656386,0.56,2.1576666666666666,0.03571555283333658,1,-1,1,-1
2.127891322247802,0.95,8.83066666666667,0.46054158749985696,0.1188848134221991,0.35,1.0476666666666667,0.02766956910594251,-0.2696308052957195,0.55,1.9596666666666664,-0.09150244098039735,-0.0675922287259966,0.94,3.719,-0.032197558929738225,1,-1,-1,1
0.1704959696170775,0.43,2.008,0.03690060845157778,0.1805688809910721,0.74,5.312666666666668,0.04202608379610105,0.3037802157146059,0.78,4.323,0.10309145213935014,0.0281765563751299,0.44,1.0799999999999998,0.013421902952822924,-1,1,1,-1
0.1907624961718206,0.38,1.5883333333333334,0.041286912495888575,0.1336526973300418,0.39,1.6419999999999997,0.031106685862692943,0.5155418092062143,0.66,4.405666666666667,0.1749552834591033,-0.2618097500927656,0.3,0.0,-0.12471307746284954,-1,-1,-1,-1
-0.2176818086350089,0.54,2.852333333333333,-0.04711308546185817,0.4885165001176084,0.81,6.1530000000000005,0.11369863542952181,0.2926975825139637,0.73,3.731333333333333,0.0993304279149966,-0.1255392388326772,0.47,1.0563333333333331,-0.05980061785941662,1,1,1,1
0.1706880996490922,0.35,1.233,0.036942191341185586,0.3635888382526273,0.77,6.616666666666666,0.08462263763204828,0.0796966523018913,0.31,0.66,0.02704601284556868,-0.080703516766051,0.5,1.5980000000000003,-0.03844312113816501,-1,-1,-1,1
-0.1270364742922618,0.8,6.547333333333335,-0.027494627629356814,0.340576348699773,0.6,3.7746666666666666,0.07926664932998324,-0.0563439660979449,0.32,0.5143333333333333,-0.019120999274635033,0.4108895554456908,0.93,4.171000000000001,0.19572724445448458,1,-1,1,1
0.0991927813381341,0.5,2.628,0.02146839009509836,2.381498466400081,0.99,7.651000000000001,0.554276315829661,-0.1198642879897953,0.71,2.8339999999999987,-0.04067738078152643,-0.2675224739265309,0.74,2.432,-0.12743433352665848,-1,1,1,-1
0.2018184418279289,0.39,1.654333333333333,0.04367976156225801,0.2971436346831277,0.44,2.1206666666666667,0.06915800342855644,-0.1094506275353284,0.78,4.197333333333334,-0.03714338046550289,-0.2185801848525197,0.66,2.5013333333333336,-0.10412067356428646,-1,-1,1,-1
0.1875511619694957,0.33,1.0446666666666669,0.040591880312586565,0.0874554455760621,0.59,3.399666666666667,0.02035461406213546,0.1114495470206984,0.7,3.419666666666667,0.03782173771787259,-0.4282515872446524,0.81,3.141,-0.20399764850127483,-1,1,-1,1
-0.2766256792612163,0.78,5.499666666666667,-0.05987036468366724,1.9915294947196849,0.91,6.561666666666667,0.46351389546261,0.7004215472662341,0.93,3.73,0.2376964353899982,-0.7461870351890156,0.81,1.879,-0.3554462027801813,1,1,1,1
0.2584863919882969,0.59,4.088333333333333,0.05594446110511344,0.2022021703627672,0.34,1.0656666666666668,0.04706107336313011,0.0057980976750546,0.74,3.810333333333334,0.001967653843292828,-0.6176336500387452,0.8,3.1183333333333323,-0.29420979628776994,-1,-1,-1,-1
0.1063332886001604,0.53,3.164,0.02301381702345015,-0.0145365601406499,0.64,4.159,-0.0033832778451355675,0.1503878923153889,0.58,2.7753333333333337,0.05103593124555225,0.1007647133852049,0.52,1.8296666666666668,0.04799927237804631,-1,1,-1,-1
0.1373697073081938,0.44,2.1316666666666664,0.02973105929642908,2.09099419774918,0.99,8.734,0.48666357619014655,0.7663650558447757,0.39,1.894,0.2600751543020695,-0.6523924917497017,0.36,0.0,-0.31076717093589323,-1,1,-1,-1
1.654489856958426,0.97,7.576666666666665,0.35808284815088465,1.8691796719818197,0.97,6.341999999999999,0.43503787083091355,0.4353020897916737,0.9,3.406,0.14772497428890255,-0.8145769157336658,0.79,1.7020000000000002,-0.38802372316289396,1,-1,1,1
0.1941578710285936,0.39,1.6233333333333333,0.042021776776947586,0.545323189248224,0.7,5.257333333333334,0.12691997603084254,0.0706468709794658,0.48,1.7029999999999998,0.023974861237233195,0.0270198127632239,0.85,3.729333333333334,0.012870888120009501,-1,-1,-1,1
-0.2536553342499337,0.68,4.399333333333334,-0.0548988705822953,2.164199503749705,0.92,7.200333333333332,0.5037015746947139,-0.2059531020197291,0.62,2.018666666666667,-0.06989265021710482,-0.0650236825162959,0.89,2.9236666666666675,-0.030974031913254648,1,1,1,1
-0.1280403430986068,0.68,4.895666666666666,-0.02771189593102333,0.3444134725854613,0.59,3.734333333333333,0.08015971179495987,0.0819796056793125,0.71,3.7030000000000007,0.027820760398799382,0.0369482160405125,0.48,1.408333333333333,0.01760028313514617,1,-1,1,-1
1.7639830277003918,0.91,7.841,0.38178056153815954,0.3596739758800114,0.81,5.162333333333333,0.08371148210392661,-0.0213499466901818,0.6,1.978333333333333,-0.007245359946206427,0.0775002009188439,0.94,2.9369999999999994,0.036917221597566684,1,1,-1,1
0.2567644495172274,0.76,6.212666666666666,0.055571779422116545,0.3256670519834632,0.46,2.0933333333333333,0.07579661977837103,0.5758554968286007,0.9,4.362666666666667,0.19542345524653945,-0.4883435079713529,1.0,2.793,-0.23262243562942808,-1,-1,1,1
2.0918183518394367,1.0,8.717,0.4527342794461004,0.0971035531927283,0.34,0.9243333333333336,0.022600140406134138,0.5675593556338931,0.89,4.783666666666666,0.1926080604358419,-0.4535580800668257,0.61,1.741333333333333,-0.21605239664769216,1,-1,-1,-1
0.1782199805178397,0.75,5.751000000000001,0.0385723236397132,0.3400132840531515,0.73,4.538333333333332,0.07913560015976268,0.9241557140964792,0.89,4.294666666666667,0.3136233027716011,-0.5210518939504059,0.72,1.889,-0.24820307566611527,-1,1,1,1
2.0979959457546435,0.92,8.891999999999998,0.4540713021027056,0.0700242940792522,0.32,0.7810000000000001,0.01629764129115348,0.3141074821036076,0.82,4.845,0.10659613359521,-0.1773318991457926,0.46,1.0976666666666666,-0.08447205219426455,1,-1,-1,-1
0.182074783673785,0.58,4.026000000000001,0.039406622434194474,-0.1725048488953655,0.45,1.959,-0.04014923942109841,0.0813081007274481,0.51,2.372333333333333,0.027592877156160888,0.013662128223842,0.43,1.2576666666666665,0.006507954936298881,-1,1,-1,-1
-0.1503587255296103,0.73,5.549000000000001,-0.03254228513734122,0.0193191520434381,0.49,2.238,0.004496391062462694,-0.010359980833789,0.7,3.416666666666667,-0.003515783494256674,-0.1750311869977681,0.65,2.3400000000000003,-0.08337610793613577,1,1,1,1
-0.2181133790669243,0.73,5.645333333333334,-0.04720649066998804,0.1684065290140329,0.35,1.152666666666667,0.039195385502246105,0.0197182949739569,0.63,3.130333333333333,0.0066916394071133995,-0.1725220832266756,0.64,2.5046666666666666,-0.08218089632596574,1,-1,-1,-1
0.1713055309784943,0.58,3.931666666666667,0.03707582260404285,0.0995891340298448,0.32,0.8460000000000002,0.02317864113100603,-0.2001427823944892,0.75,4.055666666666666,-0.06792084870873244,-0.0943533807259919,0.59,2.2030000000000003,-0.044945233992213784,-1,-1,1,-1
0.3446653087272739,0.82,7.127666666666667,0.0745962478336109,-0.0651250849846691,0.53,2.664666666666667,-0.015157386277036458,0.0998429359900692,0.42,1.364,0.033882895345437494,-0.1446839935591253,0.72,3.083,-0.06892022199318472,1,1,-1,1
0.1440623876935234,0.49,2.6113333333333344,0.031179562618503295,0.9365965128181984,0.84,6.5103333333333335,0.2179859747415713,0.1391473106617495,0.76,3.715333333333333,0.04722130532319365,0.0275351878313676,0.53,1.538333333333333,0.013116387039637408,-1,1,1,-1
-0.1591965593786426,0.65,4.471333333333334,-0.03445506610897174,0.342975265487762,0.58,3.686666666666667,0.07982497963251686,0.123297107043673,0.6,2.864,0.04184234901477161,-0.1451549073838469,0.57,1.908,-0.069144541798998,1,-1,-1,1
0.1843783000735249,0.33,1.0466666666666666,0.039905174727949556,0.3733141080305158,0.49,2.6123333333333334,0.08688612290360756,0.3799084700976189,0.86,4.507333333333333,0.1289264864410962,-0.5871583828346028,0.86,2.9893333333333345,-0.2796929024051526,-1,-1,1,1
-0.1887345498759161,0.42,1.5053333333333334,-0.04084800210760158,2.123943295964997,0.99,7.721666666666667,0.49433223734052695,0.8756582390903609,0.95,4.767,0.2971651041634019,-0.2454785715256082,0.49,1.027,-0.11693372036486571,1,1,1,-1
2.006820150922386,0.99,8.349333333333334,0.4343380361907732,0.3065796890327288,0.79,5.703333333333332,0.07135417592862585,0.1370493780410626,0.46,1.5186666666666668,0.046509346778268804,-0.0849842828094076,0.55,1.5923333333333336,-0.04048226409207068,1,-1,-1,1
0.2276430101454194,0.38,1.5883333333333334,0.04926899798852064,0.1335682356781578,0.32,0.8736666666666666,0.031087028032173357,-0.3022599392780463,0.7,3.365333333333333,-0.10257552813445903,-0.412317604981403,0.84,3.544666666666666,-0.19640749586721828,-1,-1,1,1
2.1837524720628068,0.98,8.627999999999998,0.4726316704596359,-0.0425566292096732,0.47,1.8103333333333331,-0.009904743582775795,-0.1918358463638214,0.75,3.265333333333333,-0.0651017905412487,-0.4083615933703726,0.76,2.6179999999999994,-0.1945230496908801,1,1,1,-1
0.1254742734773397,0.43,2.0423333333333327,0.027156518988292477,0.1580011610293858,0.37,1.3836666666666668,0.036773612356995965,1.1470331385570205,0.97,6.083,0.38925942437572036,-0.2322497520057601,0.42,0.8633333333333334,-0.11063217203468967,-1,-1,1,-1
-0.1116648015751806,0.64,4.319666666666666,-0.02416772155965463,0.0076507591948224,0.76,5.563,0.0017806581358905044,0.7200892938791212,0.63,3.6593333333333335,0.24437092060577073,-0.2762787187351363,0.31,0.0,-0.13160537084177892,1,1,-1,-1
0.0821351337863727,0.48,2.416,0.017776586852908904,2.105475846552192,0.91,7.586333333333334,0.49003407382385117,-0.0026708471943592,0.75,3.4180000000000006,-0.0009063839626984651,-0.2145323293284222,0.59,1.6320000000000003,-0.10219247753890419,-1,1,1,1
0.1430315575067704,0.32,0.96,0.030956459039064615,0.0859765513568802,0.33,1.038333333333333,0.020010412270332914,0.06768594718192,0.36,1.138,0.0229700363073249,-0.0205321751788145,0.4,1.0803333333333331,-0.009780501882183514,-1,-1,-1,-1
0.1589597100537088,0.3,0.7773333333333338,0.03440380457932366,-0.0983062686924478,0.79,6.564333333333335,-0.022880063624889535,0.2820251525403583,0.41,1.598666666666667,0.09570861106544853,-0.2813420741863495,0.31,0.0303333333333333,-0.13401730026910294,-1,1,1,-1
-0.1151571170506344,0.42,1.6376666666666666,-0.024923566793055376,0.4797153787494377,0.65,4.734666666666667,0.11165023892793036,-0.1725802955936757,0.54,2.056333333333333,-0.05856718891827059,-0.0627385696295865,0.64,2.532,-0.02988551836343243,1,-1,1,1
-0.2094007633127992,0.74,5.458,-0.04532081077236883,0.1725065151570346,0.74,5.041333333333333,0.04014962723129111,0.0484978163372855,0.36,0.7996666666666669,0.016458314443016153,0.4901209589993907,1.0,3.965,0.23346912444704299,1,1,-1,1
0.1115988466246842,0.41,1.7376666666666667,0.024153446865600704,2.29425754685046,1.0,8.297666666666666,0.5339716311280785,-0.2114271092740471,0.58,2.214,-0.07175032009709183,0.0605329238293426,0.54,1.7936666666666667,0.028834858961160503,-1,1,1,-1
0.173238659164852,0.34,1.1523333333333332,0.03749421141670338,0.1858261603969799,0.38,1.5116666666666667,0.043249677051148815,-0.1142739710288582,0.47,1.6870000000000005,-0.038780239810490724,0.1327237246376755,0.96,4.415,0.06322294775512151,-1,-1,-1,1
-0.2415370073125649,0.66,4.159666666666667,-0.052276089302430585,2.253863965698385,0.95,7.302666666666667,0.5245703211293438,-0.2548879236594135,0.63,2.039333333333333,-0.08649926763999384,-0.0178651595638212,0.98,2.9733333333333336,-0.00851006896335816,1,1,1,1
0.1598749361063931,0.52,3.0926666666666667,0.03460188784364151,0.3219748663057273,0.42,1.918,0.07493729061915137,-0.3251500644964888,0.66,2.8646666666666665,-0.1103435660985829,-0.1437520216432597,0.85,3.675,-0.06847627716036102,-1,-1,1,-1
0.1030925148401156,0.51,2.828333333333333,0.022312413208051204,2.085933004785192,0.93,7.969666666666666,0.48548562061748446,0.0605581035632769,0.61,2.6843333333333343,0.02055111726238465,0.0135260420378533,0.49,1.385333333333333,0.0064431302800405914,-1,1,-1,-1
-0.1510920683765473,0.69,4.737333333333334,-0.032701003242621735,0.9434010527911428,0.81,6.300333333333334,0.21956968155487885,0.2685097240703094,0.79,3.957666666666667,0.09112198864836572,-0.0251873858192686,0.41,0.7546666666666668,-0.01199801152421604,1,-1,1,-1
-0.2983159635600705,0.7,4.572000000000001,-0.06456481400063958,2.1728598705715907,0.99,7.119333333333333,0.5057172116071426,0.4401991641941305,0.86,3.815333333333333,0.14938685510031788,-0.402301306063312,0.63,1.4699999999999998,-0.19163623176257616,1,1,1,1
0.0647516396310265,0.82,6.289333333333334,0.014014260313534392,2.0744799582701487,0.96,7.241,0.4828200079719387,0.0345863409286359,0.49,1.4943333333333333,0.011737288757044887,-0.2246772069575699,0.71,2.319,-0.10702499011403455,1,-1,-1,1
0.0869665420770577,0.55,3.1653333333333338,0.018822253246106837,1.8295095240714727,0.85,6.856000000000001,0.42580493461768865,-0.1633926520250086,0.77,2.9916666666666667,-0.05544925210660379,-0.0684610508992289,0.94,2.835333333333333,-0.03261142238193345,-1,-1,1,1
0.1784495086462827,0.36,1.3163333333333331,0.03862200063568748,0.3907245532477694,0.53,3.056333333333333,0.09093827643976367,-0.0993623111855344,0.74,3.5673333333333326,-0.033719789565434255,-0.138944976407386,0.91,3.461666666666668,-0.06618644110705697,-1,-1,-1,-1
0.0427995754794734,0.81,6.798000000000001,0.009263153728553625,0.2333352260671677,0.42,1.7773333333333334,0.05430706392739854,0.1960503309191317,0.82,4.542666666666666,0.06653202631813676,-0.095994861390954,0.51,1.4600000000000002,-0.045727153325816346,1,-1,1,-1
0.2026014564507869,0.49,2.7616666666666663,0.043849230178289435,0.1871672160118416,0.35,1.132,0.04356179791791209,0.790434014224477,1.0,5.046000000000001,0.2682432434088865,-0.98719508936469,0.82,2.7003333333333344,-0.4702503921540745,-1,-1,1,1
-0.1737113608532503,0.52,2.802333333333334,-0.03759651870265953,-0.1204704607253743,0.47,2.1106666666666665,-0.028038616895730815,0.2409925253842093,0.73,4.417666666666666,0.08178369792168401,-0.0519996000549125,0.42,1.022666666666667,-0.024770010083229113,1,1,-1,-1
-0.2337249825598046,0.68,4.423666666666667,-0.0505853251907447,1.440962697865638,0.87,6.508000000000001,0.33537350818799905,0.9010879478401636,0.92,4.383333333333334,0.30579498019509455,-0.4034146050567579,0.58,1.2346666666666664,-0.1921665517508873,1,1,1,1
-0.2762148197767384,0.74,6.055333333333334,-0.059781441966025375,0.1458053201008147,0.36,1.3553333333333333,0.033935119755087506,0.651627692702258,0.4,2.018333333333333,0.22113765683148165,-0.4959540384760602,0.33,0.0053333333333333,-0.23624771192273128,1,-1,-1,-1
0.2675204090559733,0.66,4.904000000000001,0.057899702201474265,0.081267674200447,0.56,2.889333333333334,0.01891445562001955,0.6201808651991292,0.86,4.510000000000001,0.2104657995321278,-0.5307116183683367,0.72,2.2506666666666666,-0.25280448550351187,-1,1,1,1
-0.1886059708784975,0.72,5.4910000000000005,-0.040820173630192434,0.2492106678565746,0.47,2.388,0.0580019566646179,0.0209810136359873,0.39,1.098666666666667,0.00712015809851649,0.2729639517086752,0.95,4.291,0.13002638153066323,1,-1,-1,1
0.0682639572389041,0.81,6.300333333333334,0.01477443462790066,0.75921575770864,0.82,5.782333333333333,0.17670190388099727,-0.097162485900071,0.55,1.6853333333333331,-0.032973252525167154,0.0041925597621923,0.77,2.829999999999999,0.0019971258908602517,1,1,1,-1
0.1242225589726322,0.55,3.5719999999999987,0.0268856092011866,0.1015972346611069,0.32,0.9083333333333332,0.02364601183706139,-0.2002322077631775,0.63,3.310666666666667,-0.06795119627792646,-0.0171022203145494,0.4,1.0006666666666668,-0.008146642843207293,-1,-1,1,-1
-0.0850297968932167,0.67,4.7700000000000005,-0.018403081603164742,0.0009992328138936,0.54,2.768666666666666,0.00023256411480216562,0.3366867222959264,0.81,4.622999999999999,0.11425866900474492,-0.2434294887335564,0.5,1.2243333333333333,-0.11595763975334379,1,1,1,1
2.101026904643512,0.91,9.149666666666668,0.4547272954815647,0.0565497633869482,0.32,0.8219999999999998,0.013161543017299182,-0.0645418740940426,0.56,2.585333333333333,-0.021903057473634028,-0.2460598850001221,0.5,1.469,-0.11721062904512519,1,-1,-1,1
0.2615652187280415,0.59,4.078999999999999,0.0566108145694723,-0.0179317205033404,0.61,3.701333333333333,-0.004173476538955277,0.0536281658125218,0.36,0.901,0.01819935994244179,-0.0385771172413496,0.83,3.8813333333333326,-0.018376210240868347,-1,1,-1,1
0.1323968271930568,0.32,0.9043333333333337,0.02865477401873341,0.3902178970058889,0.51,2.8319999999999994,0.09082035591237146,0.3541633493247351,0.85,4.474333333333333,0.1201895715642136,-0.6309857375146772,0.78,2.78,-0.300570063310242,-1,-1,1,-1
-0.1315317916576479,0.38,1.19,-0.028467553536862106,1.8837142631694064,0.9,7.949333333333334,0.43842069041665266,0.0393653050053042,0.5,1.8493333333333333,0.01335908741574482,0.0756157107228325,0.6,2.258,0.0360195446710585,1,1,-1,-1
1.8060179913922711,0.97,8.036666666666667,0.39087822959420815,1.4586933285967651,0.9,6.776666666666666,0.33950018255610853,-0.0157681530855515,0.31,0.4346666666666667,-0.005351111478149237,-0.2803317564704182,0.75,2.653000000000001,-0.13353603541351836,1,1,-1,1
0.1338428339231412,0.51,2.9756666666666667,0.028967734661058453,2.0507271872132584,0.93,8.807333333333334,0.4772917245747799,0.2043137281070492,0.34,0.99,0.06933630905821804,-0.3044676065728431,0.31,0.0046666666666666,-0.14503314788694194,-1,1,1,-1
0.1584196742742718,0.36,1.343,0.034286924110585294,0.1531522474347983,0.36,1.3273333333333333,0.035645063251924736,-0.0814980914196962,0.32,0.6029999999999999,-0.02765735277156837,0.3219407679442332,0.97,4.832000000000002,0.15335648850683453,-1,-1,-1,1
-0.0383671457482446,0.66,4.680666666666666,-0.008303838652845093,0.0027313050393193,0.44,1.7216666666666665,0.0006356912322052954,-0.1868932722206358,0.67,2.942666666666667,-0.06342446884823197,-0.2421407602093315,0.81,3.4046666666666665,-0.11534375390603178,1,1,1,-1
0.1516198303971476,0.52,3.2213333333333334,0.03281522728980317,-0.2468004299516655,0.45,1.962,-0.05744099145508516,0.139837595875216,0.4,1.5016666666666665,0.04745556187238722,0.0297889854823238,0.4,1.0876666666666668,0.014189983576549025,-1,1,-1,-1
-0.1006153673161289,0.79,6.633,-0.021776281761280204,0.0980049988327086,0.3,0.6663333333333331,0.022809945272817204,-0.2629846953500396,0.51,1.7423333333333333,-0.08924700402323353,0.105465102518667,0.9,4.091666666666666,0.05023830279574195,1,-1,1,1
2.127045672133428,0.93,8.847000000000001,0.4603585626235057,-0.0048362380265615,0.31,0.6156666666666669,-0.0011255989595029567,0.3670286281661354,0.86,4.760666666666666,0.12455555792319244,-0.2880815186734662,0.54,1.493,-0.13722763472792485,1,1,1,-1
0.1606674707547739,0.57,3.8609999999999993,0.03477341688805171,-0.1605410643092948,0.39,1.308,-0.03736475623233917,0.0429879327238563,0.31,0.6616666666666666,0.014588469491161658,-0.1410791349019362,0.7,3.405,-0.06720304753044086,-1,1,-1,1
-0.0270060303108312,0.81,6.017666666666667,-0.005844941394037542,1.0548300295468112,0.84,5.609999999999999,0.245503959314949,0.6726767515275696,0.96,3.6923333333333335,0.22828090687942623,-0.385256213019733,0.96,2.231333333333333,-0.18351680149555158,1,1,1,1
0.1506067253022269,0.73,6.273,0.03259595996922117,0.1382594025778472,0.44,2.197666666666667,0.03217886275001486,0.6263038241737244,0.39,1.888,0.21254369894567524,-0.4741848066615112,0.33,0.0196666666666666,-0.22587793809791148,-1,-1,-1,-1
1.9792307284753836,0.9,8.719,0.42836683066956055,0.0864948944636554,0.3,0.6316666666666667,0.020131052829885046,-0.4161185610790281,0.61,2.302333333333333,-0.14121481421316703,-0.1506347708687347,0.89,3.6156666666666655,-0.07175487483294536,1,-1,1,1
0.1785251903464537,0.74,6.017333333333334,0.03863838049962932,0.0574396942847057,0.66,4.259666666666667,0.013368667912112844,0.101271395971064,0.46,1.6219999999999997,0.0343676603371842,0.1768545261012248,0.64,2.6826666666666674,0.08424465553900337,-1,1,-1,-1
2.236142297443985,0.94,9.291,0.4839704512975599,0.1003097984241025,0.5,2.741,0.02334637048755799,0.1162117515098346,0.44,1.7139999999999995,0.03943784880994849,-0.0351253926460733,0.38,0.7993333333333336,-0.016731981190274973,1,-1,-1,-1
0.4019090195301347,0.79,7.231,0.08698555981204573,-0.1859122353062039,0.56,3.1246666666666667,-0.043269710355491924,0.1808644372756691,0.41,1.4889999999999997,0.061378511550706776,-0.165892841940779,0.45,1.1546666666666665,-0.0790230571633104,-1,1,-1,1
2.066783196325617,0.91,9.047,0.4473158964003625,-0.3299526076195391,0.6,3.5196666666666667,-0.07679405144702874,0.1179965383724244,0.38,1.2026666666666663,0.04004353759383057,0.0172329640659223,0.37,0.7616666666666669,0.008208922630675002,1,1,-1,-1
0.1255373893075995,0.37,1.3353333333333337,0.027170179208793548,2.359262014490588,0.93,8.050666666666666,0.5491009446020876,-0.1733560048137306,0.52,1.6246666666666667,-0.0588304351265374,-0.2573280530705824,0.81,3.1726666666666667,-0.12257822103487268,-1,1,1,1
-0.2423401829942264,0.59,3.424333333333334,-0.052449921396018395,1.430342703393075,0.84,7.063666666666666,0.3329017823005238,0.0340664499023517,0.38,0.8989999999999997,0.011560857514714718,0.3311918121331536,0.99,3.7836666666666665,0.1577632235124494,1,-1,-1,1
-0.1322048178474446,0.71,4.998,-0.02861321724940102,0.6162638273582552,0.64,4.000666666666667,0.14343088967995832,0.8170814144975198,1.0,4.303333333333333,0.27728635763350523,-0.6165698984255807,0.82,2.404333333333333,-0.2937030781946249,1,-1,1,-1
0.0782870292236888,0.69,5.066333333333333,0.016943737841479217,-0.003256317338649,0.72,4.690333333333332,-0.0007578839974509558,1.61312519301001,0.98,5.686333333333335,0.5474333416966352,-0.3120663538209589,0.32,0.0,-0.14865281122583246,-1,1,-1,-1
1.9834226188635071,0.96,8.206333333333333,0.4292740855814009,0.062622460149611,0.76,4.7636666666666665,0.014574918686546402,0.1797391552329053,0.65,2.741333333333333,0.060996633621026725,-0.1554829351086086,0.6,1.6773333333333336,-0.07406429792427706,1,1,-1,1
1.1111337886750086,0.83,8.256,0.24048376606966898,0.1546282840376773,0.44,2.1460000000000004,0.03598859995447412,0.1111357816523865,0.39,1.3266666666666669,0.037715257684687344,0.0387146228748525,0.43,1.2766666666666666,0.018441711050966324,-1,-1,-1,-1
0.209569727737391,0.31,0.8973333333333336,0.0453573799070417,0.0951122841452489,0.55,2.9613333333333336,0.02213668712785808,-0.0390221018533876,0.76,3.7416666666666663,-0.013242617318353342,-0.4813938963966646,0.8,3.072333333333333,-0.22931198807602823,-1,1,1,1
-0.2594498272122818,0.7,4.638000000000001,-0.05615297832724233,2.180613136163646,0.95,7.209333333333333,0.5075217273557961,0.0248789402515789,0.72,2.938333333333333,0.008442966149688202,-0.1778843369800582,0.67,1.9813333333333327,-0.0847352059629602,1,1,-1,-1
1.4433991071154804,0.91,7.425333333333334,0.31239627195087877,1.7006133559400736,0.92,6.389666666666666,0.39580529606892706,0.4894423409140955,0.93,3.693666666666667,0.16609811651039313,-0.4199156988323571,0.62,1.3026666666666669,-0.20002684796036335,1,-1,1,-1
0.1868400149572679,0.31,0.9026666666666664,0.0404379660733898,0.1967916916588268,0.47,2.575333333333333,0.04580182409414858,-0.0239777190746668,0.55,2.651666666666667,-0.008137125956612931,0.0319462679257256,0.47,1.5870000000000002,0.015217605093233893,-1,-1,-1,-1
-0.1712024952979844,0.45,1.884,-0.03705352249154414,2.115190410685969,0.92,8.151000000000002,0.49229506743519713,0.4873025715920938,0.69,3.870333333333334,0.16537196018013484,-0.4553547385237384,0.34,0.0,-0.2169082349242722,1,1,1,-1
-0.2165910117780018,0.47,2.034333333333333,-0.04687700323767989,1.4975882019229996,0.83,7.177999999999999,0.3485526792912901,0.1649937640001595,0.65,2.966333333333333,0.05599260861903408,-0.1354585557702861,0.61,1.936,-0.06452568459654254,1,-1,-1,1
-0.3480411798168612,0.73,5.062333333333333,-0.07532689089537735,2.138732870825451,0.95,7.577333333333334,0.49777440250754085,0.0537674545572419,0.42,1.1369999999999998,0.018246629245105506,-0.1747420488063911,0.72,2.5909999999999997,-0.08323837695535338,1,1,-1,1
1.961743384886442,0.93,8.202666666666666,0.42458202789631594,0.2960861507075258,0.59,3.148333333333333,0.06891188178274596,0.6901386447368294,0.92,4.216333333333334,0.23420680934088234,-0.7108668532791993,0.73,1.8756666666666668,-0.3386214337218857,1,-1,1,1
0.2374761014524402,0.72,5.4833333333333325,0.05139718349932138,0.3372666306654253,0.8,5.556666666666666,0.07849633671194227,0.3129023774656896,0.71,3.310333333333333,0.10618716691247004,0.0596630936458764,0.57,1.713,0.02842051534327879,-1,1,-1,-1
1.1241670023303758,0.88,7.224333333333332,0.24330455717131558,1.823068759650768,0.95,6.783333333333333,0.42430589389832535,0.048547218997395,0.81,3.5163333333333333,0.01647507982702332,-0.0945211681999803,0.44,0.7776666666666668,-0.04502515955737473,1,1,1,-1
1.46610537560539,0.88,8.036,0.31731061171400843,0.1958893941717372,0.76,5.617,0.045591820966293384,0.4560152029759212,0.53,2.511666666666667,0.15475421716262838,-0.2716603270206765,0.31,0.0,-0.12940539989556651,1,-1,-1,-1
0.1510871284430655,0.78,6.099,0.03269993408801592,1.5339672906321624,0.88,6.621666666666667,0.35701964559315613,0.8566136368102577,0.8,4.417333333333334,0.2907020904353561,-0.8428143664173855,0.43,0.0,-0.40147463312031284,-1,1,1,1
-0.1022507853978744,0.8,5.899666666666667,-0.02213023688658116,1.6893830408462085,0.89,6.212333333333333,0.3931915225294282,0.612368752762424,0.93,3.6106666666666665,0.20781466567378454,-0.4947485232738584,0.89,2.103333333333334,-0.23567346474232045,1,1,1,1
0.0713052080762741,0.82,6.202666666666667,0.01543265550317924,1.6912842402142338,0.92,6.696333333333333,0.39363401274986476,0.8203966546673254,0.95,4.327,0.27841142406514224,-0.151989418820812,0.42,0.6263333333333333,-0.07240016140047177,1,1,1,-1
0.7282579212734506,0.84,7.570666666666668,0.1576175698758561,0.2704819960032623,0.63,4.326333333333333,0.06295270240907017,0.1509722816938838,0.5,2.1256666666666666,0.051234250775684026,0.0240955304884225,0.37,0.7283333333333333,0.011477906224830563,1,-1,-1,-1
0.2466757246372477,0.66,5.005,0.053388266888606595,0.1956943294213307,0.36,1.2143333333333337,0.04554642107512025,0.876658934897816,0.95,5.1690000000000005,0.2975047022629609,-0.7409846242301921,0.69,2.0936666666666666,-0.3529680342602104,-1,-1,1,1
0.1943498656911289,0.36,1.3260000000000003,0.04206333036840737,0.5530406420003207,0.82,6.625333333333335,0.12871615660344132,0.1496876732867925,0.38,1.0896666666666668,0.0507983035372968,-0.0321404984661182,0.73,3.144000000000001,-0.01531012681338011,-1,1,-1,1
2.034746969843102,0.94,8.736333333333334,0.44038226475879116,0.0768543486768768,0.35,1.0143333333333333,0.0178872864463777,0.8037729925913846,0.95,5.247000000000001,0.2727699853715421,-0.286329386461672,0.46,0.9640000000000002,-0.1363930065287183,1,-1,1,-1
0.2008522978632623,0.49,2.8106666666666658,0.04347065808475008,0.1851704574648577,0.32,0.94,0.04309706699885481,-0.1132072402579567,0.57,2.4963333333333337,-0.038418231955715615,-0.4863235859156067,0.81,3.6390000000000007,-0.23166024573498017,-1,-1,-1,1
-0.2484896062523471,0.54,2.6933333333333342,-0.05378084704992434,2.1879122653972845,0.92,7.157333333333333,0.5092205461950546,0.628066569877217,0.99,3.922333333333333,0.21314190779840766,-0.6222111297999509,0.88,2.232333333333333,-0.29639027882458,1,1,1,1
-0.1936115479834912,0.66,4.149,-0.041903535549189096,1.8743871164384285,0.87,6.670333333333334,0.4362498653667151,0.7090259972092539,0.9,3.894333333333335,0.240616458464574,-0.6517130252101206,0.79,2.0466666666666664,-0.310443507041962,1,-1,-1,-1
0.1292665203227376,0.48,2.6213333333333333,0.027977278659667974,0.2519202802290785,0.44,2.176333333333333,0.05863259908759127,0.0122651234098074,0.4,1.227,0.0041623164300248015,0.1790189242177318,0.92,4.423000000000001,0.08527566660665362,-1,-1,-1,1
2.2182118522501977,1.0,9.178666666666668,0.4800897476132181,-0.0887817556526853,0.46,2.026,-0.020663303012932777,-0.0054928265676739,0.41,1.2970000000000004,-0.0018640564392221495,0.0600967008889186,0.56,2.2199999999999998,0.028627064158480722,1,1,1,-1
0.2174934142578513,0.61,4.437333333333333,0.047072311083662687,0.114114342648907,0.34,1.0616666666666668,0.02655927699267889,-0.0301248682605983,0.74,4.376666666666667,-0.010223234607909254,-0.0721545574104929,0.4,0.8899999999999999,-0.03437082425098376,-1,-1,1,-1
0.1698940149006611,0.33,1.0286666666666668,0.03677032680711457,0.0484362323254603,0.51,2.4770000000000008,0.01127317812075193,0.7035537431285839,0.92,4.786,0.23875938354504814,-0.5725169029618691,0.91,2.9650000000000007,-0.27271843329965906,-1,1,1,1
0.1702685092764465,0.32,0.9393333333333336,0.03685137898892984,0.0363372476706707,0.59,3.3296666666666663,0.008457228106778764,0.8438143722208462,0.87,4.922333333333333,0.28635850680291236,-0.5443063063914191,0.72,2.3720000000000003,-0.25928031529940454,-1,1,-1,-1
1.7472528730664392,0.96,7.946,0.37815963790654306,1.6990549523209575,0.94,6.953999999999999,0.3954425890469549,-0.0120242300643951,0.36,0.6903333333333332,-0.004080566390013667,-0.2745048769092286,0.74,2.545666666666667,-0.1307604012676401,1,1,-1,1
1.118049673846028,0.83,7.7206666666666655,0.24198057782049817,0.2760145173548429,0.49,2.430666666666667,0.06424035620993047,-0.0719375798657422,0.77,3.833666666666666,-0.024412878746248347,-0.0580669365749932,0.56,1.757333333333333,-0.027660185904236127,-1,-1,1,-1
0.159005144198896,0.57,3.9133333333333336,0.03441363793553526,0.0713219707839488,0.31,0.807,0.016599666034467494,0.0503611742166812,0.33,0.8410000000000001,0.017090667241865545,-0.1573482840667011,0.61,2.681666666666666,-0.07495285692188279,-1,-1,-1,1
-0.2208331666316008,0.61,3.5793333333333326,-0.04779513693664762,1.189282585848436,0.84,6.187666666666667,0.2767968064917084,-0.1041346697661853,0.74,2.852999999999999,-0.03533934656999969,0.0981610795228138,1.0,3.0020000000000007,0.04675903135780078,1,1,1,1
2.088419329478455,0.92,8.875,0.45199862573215965,0.1043971062178581,0.56,3.256666666666667,0.024297661423726125,0.557396958164933,0.6,3.397333333333333,0.18915932922130943,-0.4751157732743342,0.34,0.019,-0.22632140405461929,1,-1,-1,-1
0.3275706852981699,0.67,5.100666666666667,0.07089644186634214,0.2344592356541861,0.69,4.578666666666666,0.054568668921749656,0.0823888271020303,0.53,1.9993333333333336,0.027959634586558018,-0.129997707973887,0.75,2.9960000000000004,-0.06192440968602509,-1,1,-1,1
0.1634441240911749,0.33,1.0006666666666668,0.035374370668967585,0.5146668247351593,0.79,5.710999999999999,0.11978493184804355,0.9828426292059564,0.94,4.511333333333334,0.33353940983598845,-0.5585039381804582,0.84,2.499000000000001,-0.2660433573651338,-1,1,1,1
1.1557941195415902,0.87,7.3916666666666675,0.25014964489558444,0.7029016523474585,0.84,5.903333333333332,0.16359520854223347,0.0155240153048692,0.52,1.6886666666666663,0.005268260400196676,0.0396419651076151,0.66,2.2753333333333328,0.018883450534190747,1,1,-1,-1
1.7261838257865303,0.93,7.751666666666667,0.37359964352151553,1.5532036665618598,0.9,6.312666666666667,0.36149677112175005,-0.1673973622685367,0.76,2.8463333333333325,-0.0568082984600059,-0.1591946258379031,0.63,1.6543333333333332,-0.07583236184579498,1,1,1,-1
2.0953699981404554,0.9,8.760333333333334,0.4535029657077565,0.1233392004784135,0.56,3.148333333333333,0.028706295050397967,0.1429336633846278,0.67,3.452,0.04850624943844841,-0.0394585257384991,0.39,0.7530000000000001,-0.01879606918860605,-1,-1,-1,-1
0.176188972062675,0.58,3.948666666666667,0.038132750505320646,0.1685356989285826,0.36,1.2726666666666668,0.03922544885326764,-0.024309046820345,0.58,2.7066666666666674,-0.008249565992761016,-0.3008341497067563,0.7,2.9653333333333336,-0.1433023506670613,-1,-1,-1,1
0.2022038270770574,0.41,1.82,0.04376317086637847,0.143189392555346,0.67,4.325000000000001,0.033326281789060386,1.0517507775830015,1.0,5.108666666666668,0.35692421474736974,-0.3109314679300587,0.6,1.7326666666666664,-0.14811220831867114,-1,1,1,-1
-0.1246606144917021,0.44,1.87,-0.026980417983033796,0.2647515952262727,0.49,2.644,0.06161899362205656,1.0714569199407211,0.97,5.665333333333334,0.36361173001870867,-0.2724150405946708,0.5,1.3006666666666669,-0.12976490771520452,1,-1,-1,-1
0.1269872831362019,0.32,0.9236666666666664,0.02748398113962967,-0.1945905922291162,0.61,3.8933333333333335,-0.045289534332098494,0.5736726262658047,0.63,3.939666666666667,0.1946826719943401,-0.2467117456915404,0.3,0.0,-0.11752114289296711,-1,1,-1,-1
-0.1270632911313214,0.46,2.037,-0.02750043162390442,0.1479070004085638,0.77,5.707999999999999,0.034424270445069606,0.057004011218895,0.35,0.7906666666666667,0.019344993486490374,0.4778800871876738,0.91,4.154999999999999,0.2276381850189791,1,1,-1,1
-0.1783282791329266,0.52,2.599,-0.03859576281425876,0.4406921430066273,0.79,5.553,0.10256786678096311,1.0549477093213273,0.97,4.583,0.3580091317967539,-0.4093038361410444,0.71,2.048666666666666,-0.19497188704550866,1,1,1,-1
-0.2180510018433348,0.58,3.4696666666666665,-0.04719299030684666,0.5670972200340039,0.83,6.9623333333333335,0.13198772213061105,0.1852392902477548,0.39,1.2683333333333335,0.0628631702692725,0.1012799601142859,0.42,1.1356666666666666,0.04824471016336023,1,1,-1,-1
-0.1330930580742269,0.68,4.792333333333334,-0.02880545994518467,0.3867521705385477,0.51,2.699000000000001,0.09001373347482063,0.5620521228819522,0.86,4.492000000000001,0.19073911508556152,-0.5898335825240655,0.74,2.366,-0.28096723380794547,1,-1,1,1
1.9779152525273047,0.91,8.832666666666666,0.42808212093128023,0.127467738360441,0.37,1.2799999999999998,0.029667181987466842,-0.0346442049202202,0.37,0.9130000000000004,-0.011756925595161458,0.129588311202176,1.0,4.193666666666667,0.061729393529119776,1,-1,-1,1
0.1117285331569806,0.4,1.5976666666666668,0.024181515047860147,2.3763991863784657,0.99,7.828666666666668,0.5530894957734477,-0.2845592735458835,0.63,2.193,-0.09656859535949439,0.0317659750533612,0.93,3.2620000000000005,0.015131722581412946,-1,1,1,-1
0.2098097778510677,0.38,1.5520000000000005,0.04540933418650904,0.4434517653064844,0.67,4.964333333333333,0.10321014864804251,0.0702195234498764,0.37,0.9856666666666666,0.023829835738156835,0.0010023513019086,0.81,3.927000000000001,0.00047747005417339317,-1,-1,-1,-1
-0.1122376055450666,0.43,1.7280000000000002,-0.024291694079707417,0.1720196486974599,0.78,5.923333333333332,0.040036312630706034,-0.0336309670699703,0.52,1.917,-0.011413071203264688,0.2443800793300643,0.62,2.5529999999999995,0.11641045359490523,1,1,1,-1
1.4450581486201832,0.88,8.053666666666667,0.3127553399165759,0.2806144653812792,0.65,4.320666666666666,0.06531096040349736,0.0508205727632137,0.36,0.87,0.017246569637159242,-0.0850384384298035,0.66,2.569333333333333,-0.040508061122468096,1,-1,-1,1
0.2233133303306136,0.76,6.542666666666666,0.04833192117711169,0.2368431014553715,0.58,3.738,0.05512349621740217,-0.0480779081115272,0.45,1.5493333333333337,-0.01631581356073569,0.1139378744406451,0.48,1.6226666666666667,0.05427430779806256,-1,-1,1,-1
1.835985407546854,0.99,7.796666666666669,0.39736410660531485,0.5674579852169037,0.82,5.059333333333333,0.13207168758315221,0.5719685681165974,0.98,3.5496666666666665,0.19410437946558398,-0.439898393614313,0.99,2.140333333333333,-0.20954560484919402,1,1,1,1
0.1914825897177237,0.51,3.06,0.041442763042066046,0.1736451775151573,0.57,3.6910000000000007,0.04041464255073752,0.0756031797755938,0.37,1.092,0.025656843949115583,0.1885269257191049,0.61,2.807333333333333,0.08980480323100577,-1,-1,-1,-1
0.1624038589608818,0.39,1.5613333333333332,0.035149225075526355,0.1990861191002508,0.78,5.548333333333335,0.04633583526699363,1.1276506750058628,0.92,4.991666666666666,0.38268175338149046,-0.2040738207219981,0.57,1.5499999999999998,-0.09721056684414703,-1,1,1,-1
-0.2862532580318015,0.7,4.799333333333333,-0.06195407091641859,2.0162401588428898,0.93,7.720999999999999,0.46926512145127003,0.0403681250869727,0.53,1.979,0.013699406413183521,0.0519551935176547,0.49,1.3929999999999998,0.024748857028696475,1,1,-1,-1
0.0649703909643406,0.55,3.177,0.014061604877262282,2.286257180438569,0.99,7.6223333333333345,0.5321096044744257,-0.0253203042302132,0.76,3.3723333333333323,-0.008592748298510424,-0.229589759195349,0.59,1.5653333333333328,-0.10936508442890769,-1,1,1,1
0.6888305813611453,0.85,6.748666666666668,0.1490842723694175,2.05977860087631,0.95,6.848333333333333,0.47939837477379954,0.0210566706603723,0.63,2.2076666666666664,0.0071458332152782725,-0.4108156835764758,0.77,2.25,-0.1956920555887358,1,-1,-1,1
1.894794182575943,0.95,7.919666666666666,0.4100921469557066,0.7520418627054353,0.8,5.409999999999999,0.175032232391124,-0.0436483258271973,0.69,2.4250000000000003,-0.014812581795006342,-0.3062716288807938,0.81,2.424666666666667,-0.14589249393404843,1,-1,1,1
0.1517276899480442,0.47,2.4590000000000005,0.03283857143725919,0.471688063541321,0.64,4.492666666666667,0.10978194013944359,-0.0112011115059671,0.47,1.583333333333333,-0.0038012312553289524,0.3002179572865344,0.95,4.090999999999999,0.1430088274006133,-1,-1,-1,1
0.1749126475512668,0.43,2.0476666666666667,0.03785651435053996,0.0672552955973824,0.67,4.6306666666666665,0.015653177186421667,-0.0573905487507522,0.62,2.910000000000001,-0.019476169624382634,0.1049001871041086,0.49,1.6093333333333335,0.04996920533153056,-1,1,1,-1
2.221461745437772,0.98,8.848000000000003,0.4807931251551827,0.1461231485509728,0.37,1.211,0.03400909199773428,-0.2303045239052399,0.71,3.2173333333333343,-0.07815659669541578,-0.4418791454049477,0.71,2.476666666666667,-0.21048913598740632,1,-1,1,1
2.044527489322425,0.94,8.354333333333333,0.44249907209781564,0.0551667790005749,0.69,4.110333333333334,0.01283966353623125,0.0405800017583475,0.61,2.41,0.0137713092975603,-0.0380748111741207,0.66,2.261333333333333,-0.018136936739976264,-1,1,-1,-1
0.1353411470142389,0.58,3.8129999999999993,0.02929201601994714,0.3173552854658215,0.44,2.0706666666666664,0.0738621170321237,0.846810471917375,0.92,5.134,0.2873752690951598,-0.5579355947059028,0.67,2.12,-0.26577262694450354,-1,-1,1,1
1.1381281366941929,0.86,8.139999999999999,0.24632617905396847,-0.0284982929035142,0.46,2.095666666666667,-0.006632768830572397,0.1113401307814467,0.41,1.4186666666666663,0.03778460600748273,0.0852140503430636,0.57,2.3340000000000005,0.04059171385936596,1,1,-1,-1
1.8030826169677756,0.91,8.009000000000002,0.39024292365389557,0.23103342642829,0.81,5.369666666666666,0.05377133692962149,0.0984217969541957,0.4,0.9979999999999998,0.033400614804041884,-0.0325688286835359,0.84,3.1103333333333336,-0.015514161917365219,1,1,-1,1
0.0722139515962871,0.54,3.047666666666666,0.015629335746649053,2.2198140420365675,0.92,7.413999999999999,0.516645450923535,-0.2193163750172129,0.66,2.338,-0.0744276368534282,-0.0345417436591555,0.9,3.027,-0.016453959988655086,-1,1,1,1
-0.2065722411210888,0.69,4.763999999999999,-0.04470863096467413,1.9652185126395996,0.91,7.722666666666666,0.457390207197022,0.0581939485822498,0.5,1.789333333333333,0.019748812973070646,0.0829625639049074,0.51,1.5663333333333331,0.03951921826869816,1,-1,-1,-1
0.1489643763705128,0.5,2.8843333333333336,0.03224050479332369,0.237909220736308,0.48,2.602333333333333,0.05537162766724757,-0.0048899989507732,0.35,0.8413333333333334,-0.0016594796722006198,0.2987255631415966,0.93,4.540000000000001,0.14229792543253617,-1,-1,-1,1
0.1588965332418277,0.31,0.873,0.03439013116051101,0.2172460151090631,0.44,2.220333333333332,0.050562417982719494,0.3955428600996766,0.74,4.937999999999999,0.13423220381585532,-0.390055448552415,0.32,0.0043333333333333,-0.18580291739665056,-1,-1,1,-1
-0.1270529579358674,0.63,3.987333333333333,-0.027498195200366917,0.3647462761414677,0.69,4.306666666666668,0.08489202281867739,0.7602854115298836,0.92,4.247333333333333,0.25801195423672424,-0.340259650053806,0.97,2.681333333333334,-0.16208268821007119,1,1,1,1
0.1981672111434527,0.48,2.6800000000000006,0.042889522155679406,0.1963719761498554,0.41,1.776333333333333,0.04570413838521723,0.9889196996557148,0.88,5.749,0.33560173642939406,-0.2506641320382896,0.47,1.1606666666666663,-0.1194038621746233,-1,-1,-1,-1
-0.1312131691468492,0.7,5.323666666666667,-0.028398593757101635,0.2057919720355667,0.39,1.582,0.04789657339549679,0.0864046038469086,0.4,1.2820000000000005,0.02932243648964795,-0.3328269286086223,0.78,3.658,-0.1585421112643137,1,-1,-1,1
1.4058166484668932,0.87,8.377666666666666,0.30426226388984473,0.1165630652499158,0.37,1.3030000000000002,0.027129199233203217,0.0361665820453258,0.36,0.9476666666666668,0.012273562493853737,-0.1399400854753301,0.74,3.52,-0.06666046132299822,1,-1,-1,-1
2.153726472104034,0.97,8.557333333333332,0.46613311409883623,0.0064234093742503,0.55,2.614,0.001495001459483217,-0.1893621586819178,0.64,2.419666666666667,-0.06426231501889854,-0.3617987753898797,0.82,2.9420000000000006,-0.17234285081122716,1,1,1,1
1.8580242462723116,0.87,8.921999999999999,0.4021339938956835,0.1528259632078392,0.45,2.2060000000000004,0.035569122989193604,0.0703093159977694,0.48,2.008666666666666,0.023860307914008727,0.0147606574313259,0.43,1.2156666666666665,0.0070312393368974066,-1,-1,-1,-1
2.132208955051152,0.92,8.672666666666666,0.461476056964865,0.1728199661314053,0.37,1.2009999999999998,0.04022258064852762,-0.0647841548102561,0.81,3.903333333333334,-0.021985278334531948,-0.5820259639356253,0.73,2.3286666666666664,-0.2772480746036931,1,-1,1,1
2.091770903139606,0.89,8.911,0.4527240100778689,-0.1635703160062327,0.5,2.298666666666666,-0.038069792365676494,0.0386137766932774,0.49,1.911333333333333,0.013104047288037938,0.0300337532964607,0.57,2.156333333333333,0.01430657872762362,-1,1,-1,-1
0.2023264170886696,0.56,3.509333333333333,0.04378970314176736,0.3882515672439561,0.7,4.6466666666666665,0.09036270707004497,-0.1001220235115667,0.71,2.963666666666667,-0.03397760703624813,0.093180398106563,0.9,3.3189999999999995,0.044386483707980366,-1,1,1,1
0.7410334098660698,0.84,7.402666666666666,0.1603825812916252,0.2959504279108795,0.64,4.240666666666667,0.0688802932964376,0.0883141017610036,0.56,2.4166666666666665,0.02997044746152129,0.0611963092805443,0.47,1.3660000000000003,0.029150862628457584,1,-1,-1,-1
0.1714194238007672,0.33,1.069,0.037100472538288076,0.1451176358332129,0.36,1.3246666666666669,0.03377506628132797,-0.0197472355722089,0.31,0.5996666666666666,-0.006701460745519398,0.3017449344710412,0.94,4.836000000000001,0.14373620299998624,-1,-1,-1,1
-0.2730600049568665,0.57,3.0866666666666664,-0.05909864232761289,0.7804279118339306,0.83,6.066333333333334,0.1816388773056116,1.0463407822720767,0.96,4.678999999999999,0.35508826808653027,-0.2375040323225707,0.58,1.4713333333333334,-0.11313504852393327,1,1,1,-1
-0.324622899467708,0.72,4.888666666666666,-0.07025844971337053,1.3851445671284628,0.89,6.670666666666665,0.32238224730834486,1.456585130717023,0.99,5.182333333333332,0.49430959793404083,-0.5009683038864625,0.36,0.0,-0.2386362573085514,1,1,1,-1
0.1943267404839752,0.55,3.5643333333333334,0.04205832535734196,0.2360047912243923,0.44,2.143333333333333,0.05492838565449181,0.0971774471210964,0.63,3.326,0.032978329794592545,-0.2154149937834293,0.56,1.9106666666666663,-0.10261293476218178,-1,-1,-1,1
-0.0974862325666143,0.57,3.575666666666665,-0.021099040085459975,0.1746661471489479,0.37,1.4099999999999997,0.04065226575107778,-0.0919642548354513,0.65,3.4590000000000005,-0.031209170595911488,0.0045649172899231,0.48,1.5766666666666669,0.0021744984034703144,1,-1,1,-1
0.1873293704338793,0.33,1.0593333333333337,0.040543877754918856,-0.0481449183684723,0.45,1.8796666666666668,-0.011205376932085558,-0.0827383431175707,0.77,4.129666666666667,-0.02807824702977871,-0.3570831683746642,0.68,2.5173333333333336,-0.17009657135538356,-1,1,1,1
-0.1222106425401836,0.79,6.141000000000001,-0.02645016817183077,0.0846247969417972,0.59,3.029333333333333,0.019695801336221643,0.8056887169964413,0.88,4.458666666666667,0.273420109377648,-0.5040053763146415,0.71,2.0409999999999995,-0.24008296679458682,1,1,1,1
0.0676012849200398,0.58,3.455,0.014631011813713143,2.273303003180075,0.99,7.166333333333332,0.5290946146490088,0.2003732336528965,0.83,3.444000000000001,0.06799905510153739,-0.3579972810923988,0.97,2.4526666666666666,-0.1705320089589725,-1,1,-1,1
2.2539172717029192,0.99,9.344666666666663,0.48781750625633064,0.124923849050528,0.42,1.867,0.029075110392850847,0.0524037365554552,0.35,0.9386666666666666,0.017783835218897946,0.0876357592768233,0.56,2.331,0.04174529493776902,1,-1,-1,-1
0.1955862962517192,0.58,4.0233333333333325,0.0423309322366297,-0.1871585519542336,0.51,2.6506666666666674,-0.04355978142199624,-0.0929078610603193,0.53,2.3746666666666667,-0.031529394662316,0.0235947618250137,0.35,0.6496666666666665,0.011239365066265838,-1,1,1,-1
-0.1569551514705134,0.64,4.3693333333333335,-0.03396995601643462,-0.1019177067981389,0.62,3.868,-0.023720599378454464,0.4999101944146416,0.63,3.653666666666667,0.16965050788523864,-0.4316760243705522,0.33,0.0,-0.2056288791655174,1,1,1,-1
0.1309237016522118,0.44,1.9963333333333333,0.028335944025831953,1.6190182741973915,0.87,6.7363333333333335,0.3768146387427779,0.6820265259638054,0.94,4.074333333333333,0.23145386474154214,-0.4734980156575976,0.92,2.4660000000000006,-0.22555078519531133,-1,1,1,1
-0.1625819844287779,0.73,5.517000000000001,-0.03518777694370746,0.2475026621044225,0.39,1.4726666666666668,0.05760443084250398,0.8223600648487954,0.89,4.872666666666666,0.2790777308102237,-0.7157041969984399,0.76,2.483,-0.34092570245808945,1,-1,-1,-1
0.158015409204979,0.32,0.966,0.034199428628632685,0.1781388008951678,0.38,1.5746666666666664,0.041460500462022785,0.0123572029830796,0.31,0.6433333333333332,0.004193564735312467,-0.0366211816561792,0.73,3.873333333333333,-0.017444500302413915,-1,-1,-1,-1
-0.1017684768131013,0.38,1.2166666666666663,-0.022025850370703287,0.2013877919878739,0.75,5.511,0.04687153276434504,-0.0365386732760908,0.42,1.149333333333333,-0.012399836106562997,-0.0642321167935633,0.8,3.604999999999999,-0.030596969572142037,1,1,1,1
-0.1274571841945819,0.68,4.629333333333332,-0.027585682282508336,0.6284126321747752,0.64,4.050000000000001,0.14625843497147945,0.5894445339661125,0.89,4.114000000000001,0.20003505764594579,-0.3760939799355784,0.97,2.6780000000000013,-0.17915237166071163,1,-1,1,1
0.1050104790396635,0.46,2.2066666666666666,0.022727520064304844,2.258647615764468,0.95,7.688333333333333,0.5256836806264233,0.0362341114604798,0.71,3.113,0.01229647940914386,-0.162205565793597,0.67,2.173,-0.07726662312826209,-1,1,-1,-1
-0.0267560602315715,0.66,4.630333333333335,-0.005790840126775397,0.4630852961803078,0.56,3.3023333333333325,0.10777970907942956,0.0081341126246319,0.77,3.731,0.002760408476127121,-0.3050736571312442,0.72,2.522333333333334,-0.1453218400773951,1,-1,1,1
0.2350267241124886,0.6,4.346000000000001,0.050867062380477834,0.1720147764526538,0.42,1.9513333333333336,0.04003517865143246,0.0213898130105443,0.56,2.775,0.0072588890591802745,0.0071326513789895,0.42,1.162333333333333,0.003397638566280416,-1,-1,-1,-1
0.2030945707928508,0.48,2.5943333333333327,0.04395595539472255,0.1800895560176227,0.75,5.451,0.04191452442114571,-0.0080491665192985,0.58,2.3833333333333333,-0.002731580998564758,-0.0104927572086364,0.62,2.255666666666667,-0.004998225016814236,-1,1,1,1
-0.1999370711444488,0.71,4.843999999999999,-0.04327257467626124,2.226313617772582,0.97,7.307333333333334,0.5181581795455524,-0.0190927962710627,0.56,1.839666666666667,-0.006479368935710404,-0.3326030934477901,0.8,2.7116666666666664,-0.15843548738288116,1,1,-1,1
1.894864268857809,0.91,8.463333333333331,0.41010731579782517,0.2408801383279222,0.65,4.241333333333333,0.05606308696505793,0.0332597347509355,0.51,1.918,0.011287089072531361,0.0638272000833302,0.53,1.7476666666666665,0.030404087492573152,1,-1,-1,-1
2.187444696192384,0.99,9.003333333333332,0.47343078211738937,0.1076983918308789,0.54,3.0409999999999995,0.025066011457498195,0.0068169246598173,0.51,2.0636666666666663,0.002313404974882706,0.0176752309489365,0.47,1.416666666666666,0.008419596465477028,1,-1,1,-1
0.2558651376390983,0.7,5.372333333333333,0.055377140478068625,0.2442690151163766,0.56,2.9500000000000006,0.05685182320302181,0.0621524027552613,0.81,3.7563333333333326,0.021092161775305384,-0.227744320174879,0.87,2.973333333333333,-0.10848600953031705,-1,1,1,1
0.1993071884993922,0.38,1.5473333333333334,0.04313624856305235,-0.0278462768709335,0.8,6.513000000000001,-0.0064810168771281445,0.2222846625778876,0.45,1.7926666666666664,0.07543496076449095,0.0709223854939602,0.39,0.9183333333333332,0.033783879144395325,-1,1,-1,-1
-0.1744746299081265,0.77,6.175666666666667,-0.03776171376621704,0.2738011233953297,0.42,1.8453333333333333,0.06372520498616625,-0.2388031658404148,0.51,1.6980000000000004,-0.08104071255611642,0.1333266517553095,0.89,3.9833333333333343,0.06351015209452941,1,-1,1,1
1.9840920957023,0.91,8.531666666666668,0.4294189811044516,-0.0651353789346194,0.47,1.871333333333333,-0.015159782118450716,-0.3655642617232064,0.58,1.958,-0.12405860764382495,0.0685762452249454,0.93,3.617666666666667,0.032666295200311196,1,1,1,1
0.2038335260203971,0.38,1.5890000000000002,0.04411588819299441,0.1297542811657007,0.34,1.1036666666666668,0.030199358069025253,0.0877928310410105,0.78,5.014333333333332,0.02979354800361749,-0.134258570927552,0.36,0.555,-0.06395407180292764,-1,-1,1,-1
-0.1935878483412314,0.58,3.535333333333333,-0.04189840621257525,-0.0839242783611591,0.48,2.217,-0.019532760770156008,0.1657137401215203,0.64,3.414666666666668,0.0562369411331912,-0.1730180765166595,0.54,1.7516666666666665,-0.08241716273534469,1,1,-1,1
-0.0947944272190319,0.78,6.463,-0.020516450037248935,-0.1333876999622036,0.54,2.7996666666666656,-0.031045009667296546,0.3094691394919815,0.63,3.430666666666667,0.10502205651376638,-0.0236384703951066,0.38,0.7443333333333333,-0.011260185644131462,1,1,-1,-1
0.2869796700261071,0.65,4.863666666666666,0.06211128897052627,0.0299843045678116,0.65,4.119000000000001,0.006978627155567133,0.0566024626904021,0.36,0.8736666666666669,0.01920872318722361,0.1799581812788551,0.86,3.9596666666666662,0.08572308171850447,-1,1,-1,1
-0.1639700961899501,0.74,5.666666666666666,-0.03548820732162834,0.2768527414264179,0.45,2.072,0.0644354467198709,0.8212609670449851,0.9,5.004333333333333,0.2787047388154309,-0.3681417684550518,0.62,1.8806666666666667,-0.17536433563065362,1,-1,1,-1
0.1736369327682485,0.39,1.604666666666667,0.037580410159867454,0.0541361767988557,0.61,3.6456666666666666,0.012599798426295508,-0.0395783249356544,0.61,2.6053333333333333,-0.013431378278738533,0.1755854848238978,0.98,3.84,0.08364014771197723,-1,1,-1,1
1.8913393484797387,0.9,8.439666666666666,0.40934441385365433,0.06785457907011,0.3,0.5783333333333337,0.015792656022997686,0.2654466874435681,0.88,4.198333333333333,0.09008251050768445,-0.6152540043895214,0.96,2.7926666666666664,-0.2930762520554386,1,-1,1,-1
0.1819886206752103,0.36,1.3123333333333336,0.03938797409264975,0.1431732508178402,0.77,5.7476666666666665,0.033322524917946655,0.3775063101094789,0.7,3.799666666666666,0.12811128469773758,0.0446607041949633,0.47,1.308,0.021274126956075397,-1,1,-1,-1
-0.1674611145001892,0.63,4.218666666666667,-0.036243771808300636,0.1296819202844448,0.32,0.8433333333333335,0.03018251660419184,-0.1361509342821247,0.68,3.2376666666666667,-0.04620444913522592,-0.0736388668809686,0.95,3.755666666666667,-0.03507787508428805,1,-1,-1,1
-0.2284461044159016,0.8,6.150333333333333,-0.049442812462207775,1.400404524566941,0.88,6.910666666666667,0.325933890573311,0.5709558924161855,0.66,3.4380000000000006,0.1937607158459631,-0.3024746340151009,0.32,0.001,-0.14408379538617766,1,1,-1,-1
0.3055521091812174,0.75,6.310000000000001,0.06613094003203049,0.1403361523573389,0.3,0.6706666666666669,0.03266221104224229,-0.1028307622328958,0.82,3.983000000000001,-0.03489684994214642,-0.2807829742104295,0.91,3.2596666666666674,-0.13375097298915375,-1,-1,1,1
0.1530405177121712,0.57,3.5333333333333328,0.033122708026512376,0.4298755722922074,0.72,4.728,0.1000503892137563,0.1272135049046219,0.82,3.621666666666667,0.04317142550413712,-0.0296764305515115,1.0,2.998333333333333,-0.014136368033964205,-1,1,1,1
0.7690723343651653,0.84,7.403666666666667,0.16645107297895503,0.2567835070351432,0.48,2.329999999999999,0.05976447948774297,0.0057825562436413,0.63,2.794,0.0019623796725277824,-0.1578072760142888,0.71,2.765,-0.07517149774138644,1,-1,-1,-1
0.1057726751353786,0.63,4.1546666666666665,0.02289248290626804,2.1104485710691288,0.96,7.304000000000002,0.4911914390137813,0.1077860326467705,0.81,3.696,0.03657848026658278,-0.1265808112313073,0.54,1.328,-0.06029677088346365,-1,1,1,-1
0.1757243779766644,0.35,1.1803333333333337,0.03803219795563106,2.300033351777686,0.93,7.596333333333334,0.5353159073983266,0.7271277681289825,0.91,4.270666666666667,0.24675951108575547,-0.7049482927164434,0.75,2.0266666666666664,-0.33580212732985865,-1,-1,1,1
-0.1110618901438291,0.66,4.524333333333333,-0.024037232852447948,0.4564437782745068,0.62,3.9453333333333336,0.10623394445758257,0.5218524802157325,0.82,4.489,0.17709688519842173,-0.1627122725950827,0.6,1.8356666666666668,-0.07750799291896793,1,-1,-1,-1
0.163928674047344,0.5,2.822,0.03547924228703564,0.208537263994061,0.64,4.208333333333333,0.048535519980640374,0.1382323832153491,0.61,2.8596666666666675,0.046910813743517576,-0.1080210772060672,0.66,2.533,-0.05145584136743333,-1,1,-1,1
-0.2546893260056242,0.57,3.082333333333333,-0.05512265842317264,2.2113733329162883,0.91,7.393999999999999,0.5146809377314479,-0.0647118972492619,0.7,2.7706666666666666,-0.021960756866359912,-0.3027712960112967,0.75,2.418666666666667,-0.14422511033147187,1,1,1,1
0.9886849683178413,0.85,7.735666666666665,0.21398204884136426,0.1911590200863444,0.51,2.691,0.04449086106329962,0.0130144145199833,0.33,0.666,0.004416597336506577,0.300591704049145,0.96,4.203333333333332,0.1431868616752743,1,-1,-1,1
0.950570307806336,0.83,7.11,0.20573285581375975,0.3333936506282828,0.74,4.552333333333333,0.07759492899047765,-0.1068871493150047,0.69,2.492,-0.03627343344923951,0.1029852125080177,0.96,2.978,0.04905700716069448,-1,1,1,1
0.0527292883948327,0.7,4.990666666666668,0.011412251147977592,1.3391947521078027,0.88,6.573,0.31168776459418834,0.9507937450184314,0.91,4.617666666666668,0.3226632373947857,-0.1435627202295782,0.42,0.6703333333333333,-0.06838610342978023,-1,1,1,-1
0.1800051206014115,0.57,3.636333333333333,0.0389586832434214,0.5697862962794948,0.7,4.984666666666668,0.13261358492051611,0.4853433378318197,0.8,4.4303333333333335,0.16470707075357374,-0.2254332153328346,0.56,1.5009999999999997,-0.10738511471227256,-1,-1,-1,1
0.9495782713897168,0.85,7.236,0.20551814840770444,0.4704872225646324,0.62,3.6343333333333327,0.10950245320218666,0.2220199929390456,0.79,3.690333333333333,0.07534514195472668,-0.4147751797797503,0.72,2.114333333333333,-0.19757816165062947,1,-1,-1,1
0.2210298503103276,0.61,4.42,0.04783770537644015,0.1829305150251161,0.58,3.821333333333333,0.04257573681087143,0.1532128756133175,0.46,1.9013333333333329,0.05199462313984755,0.0664173129483653,0.45,1.408,0.031637887785572895,-1,-1,-1,-1
-0.133408032485832,0.68,4.798000000000001,-0.028873630163290177,-0.0182840527618943,0.63,3.689666666666667,-0.004255479290153519,1.2154500205530503,0.93,5.376333333333333,0.412477512160751,-0.1315097004408372,0.44,0.915,-0.06264464731501787,1,1,1,-1
0.7252486873401489,0.85,7.142666666666667,0.1569662784502502,1.7623754563441238,0.93,7.486999999999999,0.4101799723296287,0.110755087751003,0.42,1.2749999999999997,0.03758606465273858,-0.0838484567031345,0.46,1.086,-0.03994121331330567,1,1,-1,1
0.3573620730134443,0.76,6.495333333333333,0.07734422087120357,0.1338217211273261,0.31,0.7316666666666668,0.0311460249128616,-0.2227023148133589,0.8,3.839,-0.07557669604946564,-0.2122085514538505,0.9,3.3073333333333337,-0.10108554592166981,-1,-1,1,1
0.1845850724847715,0.38,1.578,0.039949926681929086,-0.2181964181625217,0.45,1.956,-0.05078361732861729,0.5589154325423036,0.61,3.909666666666667,0.189674641675846,-0.3316859361505903,0.31,0.003,-0.157998599493829,-1,1,-1,-1
0.6050226041423068,0.83,7.356,0.13094563038616824,-0.0154128684551642,0.46,1.9176666666666664,-0.003587232183529119,0.0033536406708638,0.52,1.9826666666666664,0.0011380981012856348,-0.3071097928291864,0.78,3.300333333333333,-0.14629175334048924,1,1,-1,1
0.17087940702741,0.34,1.1246666666666667,0.03698359618305404,0.0761401940680195,0.57,3.248,0.017721072194672324,-0.1449962037405909,0.63,2.712000000000001,-0.049206197194730246,-0.2892760400553507,0.81,3.4356666666666684,-0.1377966450019013,-1,1,1,1
0.1369114401333083,0.32,0.9143333333333334,0.02963187608626499,0.326815098476569,0.44,2.089,0.07606381918646543,0.4035892144854118,0.88,4.615666666666668,0.13696283048323704,-0.494844785732611,0.94,3.155000000000001,-0.23571931936565255,-1,-1,1,1
-0.1314428331290651,0.63,4.196,-0.02844830015604006,0.022537582507708,0.5,2.390333333333334,0.005245457167546542,0.1730427715731033,0.74,4.004333333333333,0.058724135677250947,-0.0766528987621413,0.61,2.183666666666667,-0.03651360920549249,1,1,-1,-1
0.1117950229663189,0.48,2.5166666666666666,0.024195905501933183,2.1672482810565485,0.98,8.289333333333335,0.5044111552706682,0.053668180657197,0.34,0.7529999999999999,0.018212939458918834,-0.094242206546014,0.67,2.657,-0.04489227617030478,-1,1,-1,1
0.2054512551082672,0.38,1.5433333333333332,0.0444660148721546,0.4808520596734285,0.77,6.367000000000001,0.11191479308310301,0.033696697505158,0.62,2.9713333333333334,0.011435377613171309,0.0360824240434812,0.37,0.7146666666666667,0.01718786310741908,-1,-1,1,-1
-0.1289726238062234,0.43,1.711,-0.027913670350887827,0.4501151176128379,0.65,4.486000000000001,0.10476099506661007,1.1467532721322655,0.92,5.349666666666666,0.38916444835476666,-0.3801561384294381,0.53,1.2566666666666668,-0.18108738090590434,1,-1,1,1
0.0871372803786092,0.41,1.8076666666666668,0.018859206302694564,0.1559670945231039,0.44,2.2253333333333334,0.03630019828381426,0.1196287596617009,0.43,1.7213333333333334,0.04059745142435586,0.0789341228954363,0.5,1.929,0.03760027034758111,-1,-1,-1,-1
-0.153610000365405,0.72,5.559333333333334,-0.03324596171077331,0.2556668097341645,0.42,1.9086666666666663,0.05950457637438132,-0.1799178581462759,0.53,2.066666666666666,-0.06105727859356903,-0.0978425846116688,0.65,2.7033333333333336,-0.04660731630321982,1,-1,1,1
-0.213675799652834,0.8,5.935,-0.04624606104341154,1.5671124994807286,0.88,6.458,0.3647339500561604,0.2206040379496205,0.81,3.595333333333333,0.07486462068154104,-0.0958989552215365,0.55,1.3263333333333334,-0.0456814684209131,1,1,1,-1
0.2926534805913734,0.77,6.4833333333333325,0.06333927730695171,0.4981870963151555,0.66,4.582333333333334,0.1159493958259185,0.0940379713299791,0.36,0.8879999999999999,0.031912911108582125,-0.1202904695220059,0.77,3.307666666666667,-0.05730036653801075,-1,-1,-1,1
0.0978627136116849,0.43,1.8703333333333327,0.021180522244039983,2.443718201324627,1.0,7.659,0.5687575031713461,-0.2396077302175427,0.75,2.9090000000000003,-0.08131375110730249,-0.1005340271796217,0.93,2.923666666666667,-0.04788938500136796,-1,1,1,1
1.7409476086142543,0.93,7.681666666666666,0.3767949833915051,1.109834518307247,0.83,5.586666666666667,0.25830585098709197,0.469940818867355,0.94,3.437666666666667,0.1594800415906795,-0.5015905830423226,0.95,2.0700000000000003,-0.2389326799915905,1,-1,1,1
1.2080049111630276,0.84,7.781666666666667,0.2614496772828404,0.2626513201912677,0.57,3.2673333333333336,0.06113016999900746,0.1954107977392336,0.74,3.892666666666668,0.06631499307898424,-0.0347074145494459,0.46,1.1443333333333334,-0.016532877319147186,-1,-1,-1,-1
0.1154231595605863,0.56,3.368333333333333,0.024981146632117018,0.643665712006313,0.82,5.984999999999999,0.14980847752383109,1.1699804687500444,0.99,4.850666666666667,0.3970468755326531,-0.3554334657070681,0.56,1.2553333333333332,-0.1693107354707319,-1,1,1,1
-0.2416539752686284,0.62,3.794333333333333,-0.0523014047908716,0.6695948357340509,0.84,6.258333333333334,0.15584329105626507,1.5874415193126037,0.96,5.542000000000001,0.5387172796202742,-0.3029760826172527,0.32,0.0,-0.1443226604335704,1,1,-1,-1
1.2123408812267948,0.86,8.174999999999999,0.26238811549894714,0.1781906139209188,0.46,2.267333333333333,0.04147255956406734,0.0454670736297925,0.31,0.6190000000000001,0.015429795630356766,-0.1671299088100482,0.72,3.297333333333333,-0.07961233398069108,1,-1,-1,1
0.1354920906131693,0.35,1.1966666666666663,0.029324684889803193,2.122786830691096,0.96,8.803333333333335,0.4940630785228974,-0.1598807372724696,0.34,0.614,-0.05425744180132378,0.0904479971031118,0.44,1.3163333333333334,0.043084904458612315,-1,1,1,-1
1.6517078783013428,0.89,7.956,0.3574807418056365,0.4046447018036039,0.76,5.264,0.09417808900575395,-0.087779467062488,0.58,2.068,-0.029789012777552807,-0.0999662614802814,0.59,1.7506666666666664,-0.04761892980396799,1,-1,1,1
0.156527931548902,0.3,0.7956666666666669,0.03387749239347918,0.0512563690775507,0.31,0.8033333333333333,0.01192954428312337,0.0015114188635863,0.56,2.9513333333333334,0.0005129180814865896,-0.057677436528005,0.36,0.692,-0.02747464755238097,-1,-1,-1,-1
-0.1248970788826726,0.67,4.491333333333333,-0.027031596201049977,0.3952984190116364,0.68,4.197666666666667,0.092002810177855,0.5556350775633678,0.87,4.018999999999999,0.18856141395127046,-0.2730712164607678,0.9,2.728,-0.13007747709655418,1,1,1,1
0.1479195562648065,0.36,1.2536666666666667,0.03201437336212566,1.1405561818243442,0.84,6.521000000000001,0.2654560930345518,0.1107283619227095,0.72,3.1623333333333346,0.03757699492302652,-0.0983799601274046,0.84,3.0390000000000006,-0.046863295136310844,-1,1,-1,-1
-0.102134238833603,0.67,4.674666666666666,-0.022105012600375364,0.6088607668484274,0.67,4.702999999999999,0.14170788159780148,0.0194009945652879,0.53,1.925,0.006583959715672179,-0.0655830333604359,0.79,3.3493333333333326,-0.031240478694283338,1,-1,-1,-1
0.1857411130624693,0.56,3.7663333333333338,0.040200129668003015,0.1509855381020328,0.37,1.4346666666666663,0.03514077753291926,0.2274931861356974,0.63,3.765,0.07720253557450124,-0.3321800057879485,0.31,0.0003333333333333,-0.1582339495712576,-1,-1,1,-1
0.1726214596684429,0.33,1.0743333333333334,0.03736063032968616,-0.194055350176324,0.42,1.6593333333333329,-0.045164960666700664,0.1383746588995222,0.49,2.315333333333333,0.04695909669983526,-0.229797466451612,0.44,1.1396666666666664,-0.10946402578281351,-1,1,-1,1
-0.1360673296607515,0.37,1.1043333333333334,-0.029449184436089026,0.424789061510733,0.82,6.878,0.09886654110460959,0.0665237368764839,0.32,0.6826666666666666,0.022575626329713692,0.0567005144469527,0.56,2.107,0.027009290707854457,1,1,-1,1
-0.2191156747701366,0.6,3.621,-0.047423418503414264,0.615035754560914,0.81,6.374000000000001,0.14314506473600616,0.8638939156397569,0.73,4.3966666666666665,0.29317274019359296,-0.550658554512963,0.36,0.0,-0.26230620876503996,1,-1,1,-1
-0.1845287449496879,0.63,4.097666666666667,-0.039937735658752235,0.5368335603918934,0.77,6.132666666666666,0.12494407712868573,0.179490854743868,0.42,1.390666666666667,0.06091236987817056,0.0249965897797603,0.62,2.35,0.011907125828605498,1,-1,-1,1
0.1714897110050693,0.33,1.062,0.03711568486624476,0.2163740779600433,0.51,3.0479999999999987,0.05035948100106178,-0.0951696867821212,0.61,3.1326666666666667,-0.032296972292736,-0.0103987919100195,0.39,0.9086666666666666,-0.004953464645739145,-1,-1,1,-1
-0.1658958992236181,0.69,5.157,-0.03590501074437111,0.1630728324484831,0.41,1.7546666666666666,0.037954006713296004,-0.0060441908294983,0.3,0.5113333333333332,-0.0020511685007351317,0.3867654149066251,0.95,4.633666666666667,0.18423570983170162,1,-1,-1,1
-0.1841070394739263,0.75,5.556333333333333,-0.03984646553267292,0.4520685863171101,0.81,5.926999999999998,0.10521565059201515,-0.0228014661791711,0.44,1.1966666666666663,-0.007737950457989647,0.2039230954870485,0.7,2.8463333333333334,0.09713876887674813,1,1,1,-1
0.2336306918053212,0.6,3.979666666666666,0.05056491775108727,0.6512803868450749,0.81,5.929333333333333,0.15158073729028385,-0.0015550965941644,0.61,2.2666666666666666,-0.0005277406421357595,-0.137222088795335,0.79,2.9350000000000014,-0.06536574357327388,-1,1,1,1
0.1594162411541932,0.57,3.816666666666666,0.0345026120492174,0.155084779385193,0.33,1.0086666666666668,0.03609484590129468,0.0196842021056535,0.44,1.5630000000000002,0.006680069584198089,-0.2186350118702575,0.84,4.052333333333333,-0.1041467904148154,-1,-1,-1,1
0.1651513243962905,0.36,1.2783333333333335,0.03574386169065549,0.8863702775431888,0.83,6.563666666666667,0.2062961865519075,-0.0061028854878535,0.67,2.927333333333333,-0.0020710872355626337,0.0798608781481706,0.65,2.405,0.03804173022286231,-1,1,1,-1
-0.2471666821648943,0.6,3.5743333333333327,-0.05349452530359863,0.5319179681599424,0.77,5.826333333333335,0.12380000905940611,1.4034190513291387,0.85,5.415333333333335,0.47626705255049884,-0.5977371641422495,0.37,0.0,-0.28473210500251817,1,-1,1,-1
0.141403314849416,0.37,1.4409999999999996,0.0306040568978402,0.1398237118864769,0.42,2.0296666666666665,0.03254294427794294,0.5078229629660873,0.47,2.547,0.17233580060086925,-0.3491702997065351,0.31,0.0003333333333333,-0.1663272762744629,-1,-1,-1,-1
-0.1273395544821314,0.68,4.875333333333334,-0.02756022356948916,0.59473568368381,0.83,6.787999999999999,0.13842037200342983,0.384297802590815,0.51,2.349,0.13041605895845568,-0.2815623497683706,0.31,0.0,-0.13412222854512793,1,1,1,1
2.011378556186613,0.97,8.219666666666665,0.43532461627355545,0.4230462040155824,0.74,4.848333333333334,0.09846090379471518,-0.0550117615404395,0.65,2.462,-0.018668899712927834,-0.175170073268208,0.67,2.058,-0.08344226641265454,1,-1,1,1
0.1586771616998959,0.32,0.9696666666666668,0.03434265236442906,0.1444134592983583,0.37,1.459666666666667,0.03361117435322486,-0.017681618019739,0.55,2.7656666666666663,-0.006000468705772111,0.0230647565774111,0.41,1.154,0.010986897060484696,-1,-1,-1,-1
0.9790833862691972,0.86,7.254666666666667,0.21190396910441534,-0.0386223432418981,0.73,4.397333333333334,-0.008989067355221857,1.772921067139519,1.0,5.482666666666666,0.6016619841746708,-0.8234120373662535,0.42,0.0,-0.39223233345402403,1,1,1,1
0.2266117249916246,0.4,1.771666666666667,0.04904579594012281,0.2758135584395478,0.41,1.7496666666666667,0.06419358449507345,0.2271301822428526,0.81,4.451666666666667,0.07707934585868129,-0.7193074395058852,0.81,2.941333333333334,-0.3426421070678843,-1,-1,-1,1
-0.2215334631748913,0.62,3.990333333333333,-0.04794670279830403,0.1849280565331291,0.34,1.04,0.0430406499583705,-0.147223238903027,0.74,3.620333333333333,-0.04996196823242225,-0.1386547777868356,0.98,3.5610000000000004,-0.06604820499082566,1,-1,-1,1
-0.0922746897087485,0.7,4.892333333333332,-0.01997110079833996,0.4076657995957236,0.75,4.956999999999999,0.09488122737749871,0.2423206083383622,0.71,3.120333333333333,0.0822343987679622,-0.119402345271939,0.76,2.642333333333333,-0.05687730854129374,1,1,-1,-1
0.1539486969805668,0.54,3.1996666666666678,0.033319266148456095,0.4497453526764117,0.73,5.058333333333335,0.10467493498738813,1.0364752950763263,0.99,4.778666666666666,0.35174029692692205,-0.3563683639614321,0.65,1.8493333333333333,-0.16975607426493292,-1,-1,1,-1
-0.2120221652471468,0.76,6.206,-0.04588816334141091,0.1694402500777805,0.4,1.6760000000000004,0.03943597650446314,0.0773148804301369,0.44,1.6409999999999998,0.026237730053530313,0.1285078887679778,0.61,2.728333333333333,0.0612147342901838,1,-1,-1,-1
0.2079542062475949,0.61,4.5216666666666665,0.04500773102047879,-0.1809575616575736,0.49,2.5206666666666666,-0.04211654637287874,0.0876485567918671,0.34,0.9606666666666668,0.029744586810356372,0.0266235303902241,0.34,0.6063333333333332,0.01268211900708084,-1,1,-1,-1
-0.1390088333586385,0.65,4.341666666666667,-0.0300858169410003,0.3160234789238236,0.76,5.452666666666665,0.07355214881928991,-0.0573160132425636,0.43,1.125,-0.019450875107565494,0.1965665725487388,0.84,3.652333333333333,0.09363448909061499,1,1,1,1
-0.2064235789358655,0.76,5.938333333333333,-0.044676455863404574,0.4285192807709679,0.66,4.671,0.09973472230143615,0.078158327130437,0.35,0.8463333333333333,0.026523963786466265,0.1744044445616581,0.69,3.108666666666666,0.08307755916949837,1,-1,-1,-1
0.1383024365473083,0.34,1.1053333333333333,0.0299329307924017,0.2313322259383499,0.5,2.779666666666666,0.053840880325909314,1.0543513378718163,0.9,5.792,0.35780674600740975,-0.1738978766555784,0.42,0.8776666666666665,-0.08283625554162077,-1,-1,1,-1
-0.1509019006217316,0.44,1.7826666666666666,-0.032659845050575724,0.2562851894195068,0.68,4.531333333333333,0.059648499714501514,0.7507878948929436,0.83,4.782,0.25478885829047726,-0.3178790056809351,0.59,1.6453333333333335,-0.15142166800607434,1,1,-1,1
0.1792744768694816,0.41,1.831,0.038800549310225814,-0.0093396000634289,0.7,4.939000000000001,-0.002173723471804316,0.7575252506940817,0.73,4.710333333333334,0.2570752606208098,-0.2862566401607118,0.31,0.0,-0.13635835382742062,-1,1,-1,-1
0.2930656786523791,0.83,6.472666666666667,0.06342848973401279,2.026275806020265,0.98,7.087666666666667,0.4716008447880355,0.01596199661937,0.45,1.188333333333333,0.005416894601458183,-0.1829772866168184,0.84,2.895333333333333,-0.08716123258090935,1,1,-1,1
0.2196349803833941,0.71,5.618333333333334,0.047535812322133615,0.3578693548640737,0.58,3.535333333333333,0.08329146978718775,0.19108148540891,0.8,4.423666666666667,0.06484578912227511,-0.029054525011823,0.46,1.1619999999999997,-0.013840123322992722,-1,-1,1,-1
0.1670624925967208,0.57,3.6433333333333335,0.036157497682213394,0.2127811855575139,0.7,4.718333333333334,0.04952326162400012,0.001255205411649,0.52,1.8470000000000009,0.0004259689799602855,0.2219682578317918,0.89,3.7430000000000008,0.10573458216686536,-1,1,-1,1
2.1071265631260694,0.99,8.765999999999998,0.4560474504967167,0.1321060863779393,0.6,3.638333333333334,0.03074672349754853,0.071492817764629,0.43,1.399333333333333,0.024261943403890884,0.0474634521136363,0.6,2.303666666666666,0.022609215959317086,1,-1,-1,-1
0.2042563805867994,0.48,2.7453333333333334,0.044207407017878175,0.1760218154106652,0.44,2.228333333333333,0.04096778760431152,0.1675637690650946,0.59,3.309333333333333,0.05686477059813595,-0.3342641271377373,0.31,0.0003333333333333,-0.15922672080015987,-1,-1,1,-1
-0.1523924176729205,0.64,3.985,-0.032982439104968043,0.9912118332224004,0.83,5.847666666666668,0.23069729033072525,0.949619406701654,0.95,4.1690000000000005,0.32226471163136605,-0.6366541801845984,0.81,2.153,-0.30327022604114534,1,1,1,1
-0.2001119277424434,0.78,5.772666666666668,-0.04331041905975175,1.2799955554516114,0.86,6.381,0.297909585399192,0.0322516383738198,0.48,1.3949999999999998,0.010944979501080823,0.2521726571377769,0.98,3.3429999999999995,0.12012244812308534,1,1,-1,1
0.1612819956455267,0.67,4.758,0.03490641910756662,1.5098922143971318,0.88,6.825000000000002,0.35141634802771937,-0.005741735591243,0.47,1.350666666666667,-0.0019485266955552138,0.2076625646920509,0.92,3.432333333333333,0.09892006507548848,-1,1,-1,-1
0.0666874087851341,0.53,3.111666666666666,0.014433220713412442,2.066093855683355,0.93,8.449,0.48086820405034975,0.1954812518504338,0.53,2.3896666666666677,0.06633890252488325,-0.221774057102853,0.3,0.0043333333333333,-0.1056420746474055,-1,1,1,-1
0.1638314696314882,0.33,1.0096666666666667,0.035458204240814875,1.737058869378635,0.85,7.439333333333332,0.40428772223978343,0.0397182311018156,0.72,3.375666666666667,0.013478857110758184,-0.1674574308979466,0.6,1.8263333333333327,-0.07976834913102217,-1,-1,1,1
-0.1650720610980656,0.5,2.4483333333333337,-0.035726706657965006,1.6545426838883124,0.85,7.493666666666667,0.3850826847664528,0.0990506313992751,0.4,1.126333333333333,0.03361401729948083,-0.1477382327372209,0.76,3.123333333333334,-0.07037510886074004,1,1,-1,1
-0.2182553099119313,0.51,2.461666666666667,-0.04723720890075073,1.0807241392358984,0.82,6.574666666666668,0.2515306235864788,1.0926785021865122,0.93,4.907333333333335,0.3708135279543208,-0.1765860912218604,0.5,1.1296666666666664,-0.08411678658113592,1,-1,1,-1
0.2192328474929763,0.38,1.5646666666666664,0.04744877830972772,0.3000023707951229,0.42,1.893,0.06982335330907981,0.8851369830479614,0.95,5.219333333333333,0.3003818293762254,-0.8588811806179883,0.74,2.4010000000000007,-0.4091280602492529,-1,-1,1,1
0.5449367472282391,0.83,6.938666666666665,0.11794118996189762,0.2323690299692176,0.68,4.187666666666667,0.05408218886613079,0.1052470375644625,0.57,2.1743333333333337,0.035716841896243,-0.1947952125041547,0.76,2.7863333333333333,-0.09279070171303819,1,1,-1,1
0.1767397559689364,0.34,1.1443333333333334,0.038251957201596395,0.312835979946481,0.61,4.217666666666667,0.07281028179111461,0.0827334574070373,0.46,1.738,0.028076589005432275,0.0946036844708748,0.68,3.1580000000000004,0.0450644661839628,-1,-1,-1,-1
0.1662063752094033,0.32,0.955333333333333,0.03597220736380327,0.2426578668947425,0.41,1.811,0.056476840261339395,-0.397528246708553,0.6,2.4260000000000006,-0.13490596852461234,0.1224213820159896,0.95,4.16,0.05831542672898752,-1,-1,1,1
-0.1371731933888504,0.49,2.364333333333333,-0.029688527597824928,0.2031932805759018,0.75,5.4336666666666655,0.0472917470021301,0.0448405211863738,0.63,2.819333333333333,0.015217167559494593,0.1512257367083673,0.58,2.115,0.07203638141743997,1,1,1,-1
1.743917565252891,0.98,7.743666666666666,0.37743777399404327,1.9415149785137384,0.99,6.625333333333333,0.4518733833347396,-0.2099264461390069,0.65,2.0369999999999995,-0.07124105210082236,-0.4391816324281148,0.81,2.326333333333333,-0.2092041756499185,1,1,1,1
0.0856307567706737,0.59,3.709000000000001,0.018533147933664836,1.890659978363174,0.98,7.462666666666667,0.44003725472803895,1.2489475157987495,0.96,5.191666666666666,0.42384528810292893,-0.3017356862610723,0.32,0.0003333333333333,-0.14373179761506136,-1,-1,1,-1
1.7513458000445017,0.94,7.946666666666666,0.3790454740713368,1.7381199420036832,0.94,6.985999999999999,0.404534679117454,-0.0452986969793054,0.54,1.7939999999999998,-0.01537265499871872,-0.2049302295873962,0.57,1.494333333333333,-0.09761851721701291,1,-1,-1,1
2.0994094611656573,0.99,8.515333333333334,0.45437723061725777,0.3141665775902602,0.63,3.842999999999999,0.07311996864174711,0.0320097879362069,0.45,1.3440000000000003,0.010862904660376007,-0.1665763779418725,0.84,3.2783333333333338,-0.07934865954527981,1,-1,-1,1
1.910762005463449,0.92,7.993666666666667,0.4135480783863402,0.6212352898461946,0.83,5.464,0.14458796114188782,-0.230597495626599,0.57,1.6020000000000003,-0.07825602015562903,0.1712495521089563,0.97,3.0683333333333334,0.08157472611342866,-1,1,1,1
0.1283927537231983,0.7,5.040333333333334,0.027788168505099037,1.6034619160631038,0.87,6.606,0.3731940103879615,-0.063361492457505,0.66,2.4120000000000004,-0.02150248083732139,-0.1328452983150514,0.77,2.633,-0.06328085937773545,-1,1,1,-1
0.2290881151255552,0.68,5.192333333333333,0.04958176346422767,0.4497035757727312,0.71,5.214,0.10466521171920824,0.093523783896005,0.38,1.0223333333333335,0.03173841544856852,0.1173069983321637,0.74,3.335333333333333,0.05587919000247251,-1,-1,-1,-1
0.3005257144198241,0.67,4.956666666666666,0.06504307252742142,0.2862223981236207,0.76,5.171666666666666,0.06661616565292346,0.1282485982687395,0.74,3.424666666666667,0.043522696826252906,0.0737294772264027,0.59,1.893,0.03512103732337599,-1,1,1,-1
0.1391647322298681,0.43,2.035333333333333,0.030119558285257333,0.2065447554617443,0.5,2.758666666666666,0.048071778221351696,1.2052259536292045,0.95,5.964666666666668,0.40900785267858325,-0.1522364799380645,0.39,0.6953333333333332,-0.07251784896651181,-1,-1,1,-1
0.16092291281089,0.33,1.0286666666666668,0.03482870246058446,0.2640889371569088,0.4,1.6586666666666663,0.06146476481253857,0.4378607066949476,0.85,4.707999999999999,0.14859327155904012,-0.6051564693332976,0.88,3.0949999999999998,-0.28826629111546415,-1,-1,-1,1
-0.286523285343808,0.67,4.257000000000001,-0.06201251319006272,1.9645821158114265,0.98,7.152666666666668,0.45724209049894216,0.8404248381154797,0.95,4.447,0.28520822783502076,-0.2353591753353885,0.49,0.9440000000000002,-0.11211334587346129,1,1,1,-1
0.1487715096265907,0.46,2.3160000000000003,0.032198762456441564,1.6530644343261989,0.86,7.611333333333333,0.3847386330138587,0.2395489265286072,0.66,3.3103333333333325,0.08129379537164258,0.0242834402644784,0.44,1.0913333333333333,0.011567417048812414,-1,-1,-1,-1
-0.0945721004256938,0.78,5.995333333333335,-0.020468331633232174,0.5769244573987784,0.76,5.422666666666666,0.13427493961077372,0.3169003659260898,0.78,3.927666666666667,0.10754393214831487,-0.0245702365754583,0.42,0.8093333333333332,-0.011704032474840753,1,-1,1,-1
0.2175187569393701,0.39,1.604666666666667,0.04707779602486064,0.5896416761625929,0.79,5.735333333333333,0.13723477908304602,0.5625633121974118,0.84,4.056666666666667,0.19091259329817284,-0.4343733159155407,0.81,2.593333333333333,-0.20691373402394359,-1,1,1,1
0.2068832799514082,0.83,6.343333333333332,0.044775949401096006,1.622898493745664,0.91,6.612666666666667,0.377717731407405,0.9669208652531168,0.94,4.455333333333333,0.32813616867146095,-0.3123755985349552,0.44,0.565,-0.14880011994889544,1,1,1,-1
1.7277430636101183,0.97,7.941666666666667,0.37393711087948495,1.642980227605702,0.97,6.963666666666666,0.38239160779928827,0.3067370270441598,0.7,3.3683333333333323,0.10409488145402336,-0.2381403211622652,0.31,0.0,-0.11343814472002776,1,1,-1,-1
0.1890885352838516,0.38,1.4696666666666662,0.040924615513567346,1.650173460532257,0.84,6.862333333333334,0.3840657800491082,0.7328198492224831,0.96,4.188,0.24869118693318856,-0.4713122903326896,0.9,2.5226666666666664,-0.2245096149116944,-1,-1,1,1
-0.2440668822810332,0.63,3.876666666666667,-0.052823632601269634,1.1106120099550385,0.83,6.555333333333334,0.25848680647045935,1.71716386784467,0.95,5.543666666666668,0.5827401112376612,-0.6810972082418387,0.39,0.0003333333333333,-0.32444066296651697,1,-1,-1,-1
-0.1802401437067438,0.8,6.086666666666667,-0.039009549522585764,0.658634099704253,0.8,5.834,0.15329226006838403,1.236900561991162,0.82,4.885000000000001,0.41975701013868305,-0.4905275634529125,0.36,0.0,-0.23366281048314683,1,-1,-1,-1
0.3121046494340049,0.62,4.615666666666668,0.06754911268898164,0.272227714226124,0.5,2.826333333333333,0.06335900553237521,0.0622382054533918,0.57,2.708333333333333,0.021121279947885974,-0.1744778423793829,0.55,1.86,-0.08311252222081436,-1,-1,-1,1
0.2024900882920195,0.6,4.189,0.04382512665942105,0.2525687306081301,0.48,2.505,0.05878352116130665,0.0299175776773648,0.76,4.272333333333334,0.010152888067433983,-0.0544109211360899,0.48,1.38,-0.02591864290793532,-1,-1,1,-1
-0.1437473212996574,0.64,4.3276666666666666,-0.031111372492587643,0.2853481517110452,0.43,1.9306666666666668,0.06641269120709602,-0.098384742160781,0.66,2.997,-0.03338803981638886,0.0062990967446956,0.95,3.7119999999999993,0.003000574806663448,1,-1,-1,1
0.1950813415904311,0.45,2.215666666666667,0.04222164440839635,0.3827263653045492,0.74,5.156,0.08907675680872959,-0.0509842919441045,0.68,2.8199999999999985,-0.017302129700744663,0.1600803006526385,0.89,3.418666666666668,0.07625425305396373,-1,1,1,-1
-0.0359477103187302,0.8,6.584333333333334,-0.007780197890785443,0.1790492936950236,0.35,1.052,0.04167241098886699,0.3048605355018372,0.86,4.236666666666666,0.10345807158946331,-0.372317717941923,0.98,3.034666666666666,-0.17735354921667393,1,-1,1,1
0.0267487317389414,0.56,3.206,0.005789254013991083,2.043014579591029,0.91,7.054333333333333,0.4754966716706514,0.6224637831381488,0.9,3.975333333333333,0.21124053505891274,-0.587299961916462,0.75,1.997333333333333,-0.2797603436024219,-1,1,1,-1
1.953214268606612,0.99,8.452000000000002,0.4227360629683071,0.0643626628489135,0.56,2.9476666666666675,0.014979938112162182,1.3779424593906011,0.97,5.568,0.4676212661475655,-0.502547465425291,0.35,0.0,-0.2393884909257047,1,-1,1,-1
0.1671541085953745,0.7,5.305666666666667,0.03617732622186634,1.0727095337136845,0.85,6.835666666666668,0.2496652828842461,0.0872667679612403,0.34,0.7449999999999999,0.02961502220106372,0.022618282477913,0.68,2.684,0.010774219118062256,-1,1,-1,1
0.1878072041266354,0.55,3.483,0.040647295765567235,0.4178034762760627,0.6,3.9923333333333337,0.09724069733338095,-0.1895793931549905,0.55,2.089,-0.06433603613740888,-0.0833272960684916,0.69,2.8663333333333325,-0.03969295843900943,-1,-1,1,1
0.1009354566135933,0.54,3.0910000000000006,0.02184555899910466,1.3266082064613096,0.86,6.591666666666666,0.3087583383323668,0.7779271250695325,0.89,4.381,0.26399888087956225,-0.2687477292727362,0.61,1.6069999999999998,-0.12801798392489205,-1,1,1,-1
-0.0818638019578053,0.72,5.432666666666666,-0.017717862241477304,0.3789830465785413,0.49,2.5276666666666667,0.08820552680724059,-0.0049672376559239,0.68,3.087,-0.0016856915512613333,-0.1330701534983607,0.87,3.3763333333333327,-0.06338796914688669,1,-1,-1,1
0.1376627859147743,0.55,3.3896666666666664,0.029794490584167138,0.061288952274479,0.58,3.228,0.014264554500893457,0.4614441756119305,0.84,4.593666666666667,0.1565966040058743,-0.166138345849903,0.62,2.055333333333333,-0.07914000295324056,-1,1,1,-1
0.0605803164830134,0.53,3.111333333333333,0.013111456789465537,2.027137136253362,0.96,8.466666666666665,0.4718013130877424,0.0787143928178855,0.36,0.9573333333333334,0.026712671333036016,0.0714043314834791,0.46,1.391333333333333,0.03401345412203647,-1,1,-1,-1
1.692406887582317,0.9,7.956333333333334,0.3662892679497872,0.7763897717847961,0.82,6.088666666666668,0.1806990298016903,-0.0753783839827069,0.46,1.2406666666666666,-0.02558055680622508,-0.0298700602761385,0.65,2.204666666666667,-0.014228603555513579,1,-1,1,1
0.1409017637731935,0.68,4.819,0.030495505710831372,0.935165547757359,0.83,6.067000000000001,0.21765292811013595,0.9944261645114344,0.97,4.54,0.3374704211849008,-0.1992954658859564,0.54,1.2379999999999998,-0.09493439746313238,-1,1,1,-1
1.9599178728935849,0.96,8.363999999999999,0.4241869305610336,0.5332623477279563,0.81,6.202666666666664,0.1241129035519068,0.0450259154733126,0.32,0.5853333333333333,0.015280083329746121,-0.0398038395528219,0.59,1.9610000000000003,-0.018960559428023688,1,-1,-1,1
0.2402153076075972,0.63,4.3806666666666665,0.05199003255039641,0.6750241370927483,0.65,4.254333333333332,0.1571069211602041,0.6424537647151234,0.87,4.214333333333333,0.2180243745665693,-0.654434543315789,0.8,2.4406666666666674,-0.31173990222284625,-1,-1,1,1
0.1607087350489436,0.33,1.0060000000000002,0.03478234775935387,2.342563027121315,0.97,7.989999999999999,0.5452143776663053,0.0128556879976535,0.63,2.6036666666666672,0.0043627315913608135,-0.2043119854746935,0.74,2.727666666666666,-0.09732401662682816,-1,1,-1,-1
-0.2321200188467074,0.79,6.771333333333335,-0.050237961334056454,0.185712798540478,0.42,1.963666666666667,0.04322329290979244,0.0838323172208094,0.36,1.067666666666667,0.028449500235457104,0.0952480815703205,0.48,1.732333333333333,0.04537142474968287,1,-1,-1,-1
-0.0808756897796687,0.79,5.980333333333334,-0.017504004162171707,0.4658679567173793,0.75,4.74,0.10842735292739056,0.1889047402826271,0.77,3.232333333333333,0.06410708461027168,-0.2473888574754146,0.79,2.491,-0.11784368509899033,1,1,1,1
2.238845608226173,0.99,9.190333333333331,0.4845555314781676,0.1351877585261802,0.48,2.468666666666667,0.03146396010677626,0.0269199376876041,0.3,0.5466666666666667,0.00913560305824252,0.0976984147698067,0.64,2.914,0.046538640997393424,1,-1,-1,-1
1.2778170484454607,0.84,8.111,0.2765591860226225,-0.1140746962250132,0.53,2.6743333333333337,-0.02655004957805666,-0.0978287934967359,0.43,1.279,-0.0331993719831117,0.1454769944553038,0.64,2.802,0.06929796797918476,-1,1,1,1
0.2380419297673217,0.72,5.639666666666666,0.05151964627158018,0.0412580316224295,0.55,2.697333333333334,0.009602504510797402,0.9900132935094126,0.93,4.823333333333334,0.33597286059283954,-0.6259818411808125,0.71,2.044666666666666,-0.2981864572341496,-1,1,1,1
0.1254265935282719,0.5,2.8693333333333326,0.027146199570563755,0.1599549181008108,0.37,1.372,0.03722833499774264,1.1234075180670675,0.95,5.999333333333332,0.38124178728808783,-0.2364540383988298,0.43,0.9176666666666666,-0.11263488390630304,-1,-1,1,-1
0.1625903946298943,0.47,2.531333333333333,0.03518959717171105,0.1199273255724915,0.35,1.1350000000000002,0.02791220616912954,-0.2297493109436512,0.55,2.2066666666666674,-0.0779681785315728,0.1322715342117959,0.98,4.270666666666667,0.0630075468405616,-1,-1,-1,1
-0.2893670593494777,0.59,3.5356666666666663,-0.06262799396267967,1.4355768533287545,0.88,7.923333333333333,0.3341199923408746,0.0665073097388475,0.3,0.5670000000000001,0.022570051583940844,0.0794455431015419,0.43,1.2016666666666669,0.03784388536863175,1,1,-1,-1
-0.2893995985586075,0.66,4.110333333333333,-0.06263503645534454,1.942645975398788,0.92,7.039000000000001,0.4521366145715028,0.8731646034133855,0.93,4.380333333333334,0.29631885905016714,-0.4284159922260739,0.57,1.1636666666666664,-0.20407596281606272,1,1,1,1
0.1509065162779461,0.53,3.315333333333333,0.032660844021537336,0.1356936389516039,0.35,1.2029999999999998,0.03158170006857353,0.0569751477432014,0.46,1.8516666666666663,0.01933519832054765,-0.1929383462019052,0.66,2.9450000000000007,-0.09190618342864067,-1,-1,-1,1
0.1199940974837021,0.49,2.5859999999999994,0.025970439170446145,2.2949071972384507,0.97,7.941333333333333,0.5341228324950805,-0.1328283063854933,0.49,1.4503333333333333,-0.045076875590067046,-0.250762926182269,0.77,2.9516666666666675,-0.11945092276624227,-1,1,1,1
-0.2596512724923037,0.62,3.783,-0.05619657732503214,1.413331714135052,0.84,7.050000000000001,0.32894259921156405,0.0266729484534737,0.34,0.662,0.009051784305433384,0.3910168294660523,0.96,3.858333333333333,0.1862608712059005,1,-1,-1,1
-0.0629180614101851,0.81,5.965,-0.013617417196687883,2.1922882945843662,0.96,6.765666666666667,0.5102390349196958,-0.1713137155055983,0.77,2.699333333333334,-0.058137359805721156,-0.1230323479017507,0.96,2.519,-0.058606460335685076,1,1,1,1
1.7280344533547467,0.89,8.508666666666667,0.3740001766451889,0.1554024729623124,0.55,3.1623333333333337,0.03616878675323009,0.1317452778481707,0.61,3.027333333333333,0.044709336893189434,0.0145359712643906,0.39,0.839,0.006924210078697876,1,-1,-1,-1
0.1684147207995523,0.5,2.789999999999999,0.03645016174671846,0.2043740799370192,0.75,5.380333333333332,0.047566569400232885,0.3980418347929708,0.78,4.347,0.1350802607881804,-0.1761027560038672,0.44,0.8573333333333335,-0.08388654984449509,-1,1,1,1
1.6635569160952164,0.89,7.911000000000001,0.3600452405743856,0.3216922865376261,0.73,4.682333333333333,0.07487152224894206,0.0032772740530413,0.52,1.6476666666666666,0.0011121821754977337,-0.162916471254944,0.82,2.9740000000000006,-0.07760526295293751,1,-1,-1,1
0.2343866681618283,0.59,3.924,0.05072853444884717,0.3241932820818798,0.79,5.811999999999999,0.07545361063393724,0.3581510716322058,0.78,4.153666666666667,0.12154285285818651,0.0254287293269136,0.42,0.902,0.012112975506853899,-1,1,1,-1
0.1850413376531494,0.44,2.2266666666666666,0.04004867659587849,0.1607146618226937,0.38,1.5110000000000003,0.03740515978141614,-0.0108160656214209,0.35,0.8706666666666664,-0.003670561325805166,0.1810053213441973,0.9,4.599,0.08622188690065373,-1,-1,-1,1
-0.3150360790417319,0.6,3.447333333333334,-0.06818356484876609,2.1964170860574272,0.94,7.725333333333333,0.5111999808782194,-0.1509651158324034,0.62,2.3603333333333327,-0.05123181895482267,0.0283627126601468,0.6,1.9896666666666665,0.013510578501328214,1,1,1,-1
-0.1127302879000877,0.8,6.621666666666668,-0.024398325800764908,0.2023998034777252,0.43,1.836,0.047107071022330985,1.006076935148407,0.91,5.340333333333333,0.34142424964829354,-0.2355133244815657,0.5,1.2486666666666664,-0.11218677482101277,1,-1,1,-1
0.2882704092586969,0.64,4.888999999999999,0.06239064491742553,0.2079561966928897,0.38,1.4943333333333333,0.04840028082450135,0.0030102387919832,0.43,1.4313333333333331,0.0010215605635203664,0.0561842836502881,0.89,4.231,0.026763384161935796,-1,-1,-1,1
0.1006935824665893,0.47,2.365666666666667,0.021793209942331065,2.212584313662611,0.99,8.096333333333332,0.5149627846257804,0.468044113662541,0.75,4.240333333333334,0.15883637197781625,-0.4405140691039397,0.34,0.0003333333333333,-0.20983888187574704,-1,1,1,-1
0.147649257567129,0.32,0.9313333333333332,0.031955872352216926,0.2304749894268438,0.36,1.281,0.053641364809902906,0.3821152195538522,0.88,4.723333333333334,0.12967537328158923,-0.5204142784302332,0.94,3.2413333333333325,-0.24789934750575982,-1,-1,1,1
1.670619974834325,0.92,7.978999999999999,0.3615739052436308,1.6192680933669568,0.95,7.148,0.37687278232375593,0.0267932458696441,0.35,0.7173333333333333,0.009092608673447097,-0.007330914444104,0.61,2.072,-0.003492081179624211,1,1,-1,-1
0.1890280625003719,0.43,2.093333333333333,0.04091152733025032,0.2140796718469533,0.39,1.607666666666667,0.04982547479223018,-0.2496454848892426,0.52,1.9296666666666664,-0.08472018329673862,-0.2220275782181566,0.83,3.9353333333333342,-0.10576283943359137,-1,-1,1,1
2.1906917862345026,0.93,9.008333333333333,0.47413355297185794,0.1085381685179163,0.39,1.4313333333333331,0.02526146332730953,-0.1684113371463351,0.68,3.365666666666667,-0.057152402971022725,-0.0437271693593808,0.49,1.4699999999999998,-0.020829437626426608,1,1,1,-1
0.2975721660351897,0.64,4.909666666666667,0.06440383317924818,-0.2034578854239965,0.61,3.825,-0.047353331841432686,0.0728546212749265,0.34,0.8713333333333335,0.024724087724497093,0.0350606803849766,0.51,1.8353333333333333,0.01670115550395852,-1,1,-1,1
-0.1585828363953645,0.7,4.711333333333333,-0.03432223744707115,0.9082133503579736,0.82,5.673333333333333,0.21138000167796941,0.7211659689936516,0.87,3.88,0.24473630319257986,-0.5258561053586681,0.8,2.2113333333333336,-0.25049156182560406,1,1,1,1
0.157330388098297,0.47,2.412666666666667,0.03405116884457145,0.6699316166218825,0.69,4.8983333333333325,0.1559216743398921,0.0354192755926541,0.72,3.235666666666667,0.01201995510465032,0.0504662225494252,0.95,3.340666666666666,0.024039585690883637,-1,-1,-1,1
1.2090443652645169,0.87,7.470666666666667,0.26167464734452917,0.3542501376538358,0.63,3.625333333333333,0.08244912350404682,0.7941138033639001,0.98,4.354666666666668,0.2694920238966393,-0.458385054633101,0.67,1.7656666666666667,-0.21835172603776182,1,-1,1,-1
0.1265409079730656,0.32,0.8803333333333333,0.027387371729129265,2.474344493344243,0.95,7.897333333333333,0.5758855482016738,0.0571426827877701,0.71,3.0659999999999994,0.01939205334314413,-0.4329831393982539,0.81,2.735,-0.2062515234239717,-1,1,-1,1
-0.0144582810742299,0.81,6.393333333333334,-0.0031292198284878143,0.7451636196659246,0.81,6.265666666666666,0.1734313717291879,0.6956084666534341,0.67,3.6436666666666655,0.23606305887642218,-0.3037371446897641,0.32,0.0,-0.1446851923605499,1,-1,-1,-1
0.153970287392152,0.37,1.363,0.033323938982224556,0.6867673183794034,0.69,4.888999999999999,0.1598400605476613,0.9366781650384128,0.93,4.654,0.3178729463795987,-0.6817963515442398,0.83,2.539333333333333,-0.32477369988664345,-1,-1,1,1
-0.1774096198983041,0.53,2.8666666666666667,-0.03839693650303647,0.4069104113138384,0.6,3.991666666666667,0.09470541629056692,0.1249790653490507,0.65,3.277666666666666,0.04241314169701175,0.0408107377608533,0.58,2.147333333333333,0.019440195400980884,1,-1,-1,-1
-0.1189188485184269,0.81,6.237666666666667,-0.025737721991590263,2.013840833233279,0.98,7.504333333333334,0.4687066959984999,0.0743634843601669,0.34,0.701,0.025236138472011962,-0.120555275329798,0.68,2.415,-0.05742650678759308,1,1,-1,1
0.1642583026037342,0.32,0.972,0.03555058411594299,0.1422720449163401,0.6,4.3183333333333325,0.033112775848638,0.4291928529205728,0.4,1.7743333333333335,0.1456517316354154,-0.4910442573446265,0.33,0.0023333333333333,-0.2339089376243976,-1,-1,1,-1
-0.1731087105013009,0.51,2.5289999999999995,-0.03746608650112165,1.353461779130031,0.85,6.910333333333333,0.3150083105812183,0.0638501490850975,0.68,3.015,0.021668312312611918,-0.0776865966751843,0.63,2.0666666666666664,-0.037006011218239675,1,1,1,1
0.1431518340826358,0.43,2.1053333333333333,0.030982490615305818,0.1432582036275136,0.37,1.4740000000000002,0.033342297061842406,0.0928626115331969,0.42,1.649333333333333,0.03151403869369674,0.046356820501219,0.45,1.527,0.0220820719780355,-1,-1,-1,-1
0.1253005673858682,0.42,1.8296666666666668,0.02711892361004723,2.2338436484535444,0.96,7.896999999999999,0.5199107390045712,-0.217695394018806,0.5,1.432333333333333,-0.07387753755014421,0.2006030348213698,0.94,3.623,0.09555725794053037,-1,1,1,1
1.1355531655845947,0.88,7.242666666666667,0.24576887555346455,1.8150612296362505,0.93,6.771333333333333,0.4224421999686579,-0.1538409562063321,0.49,1.23,-0.05220776980656546,0.0341225889823095,0.97,3.0333333333333328,0.016254295653526662,1,-1,-1,1
0.2760141459427858,0.76,6.400999999999998,0.059738009933058306,0.1410865135433645,0.31,0.7376666666666666,0.0328368521094526,0.6538905658696885,0.98,4.706999999999999,0.22190558992511256,-0.5714293244702948,0.92,2.9406666666666674,-0.2722003652727098,-1,-1,1,-1
0.1671653071601015,0.54,3.224,0.03617974993811687,0.3909599481216732,0.69,4.507000000000001,0.09099306287163142,0.2342661151600156,0.76,3.616333333333333,0.07950101010389483,-0.2367023138417479,0.82,2.942333333333332,-0.11275314991638782,-1,1,-1,-1
2.066732390220258,0.98,8.472333333333335,0.44730490038558857,-0.0574015693580847,0.7,4.2956666666666665,-0.01335979461483094,0.1806629125789371,0.65,3.008666666666666,0.06131012173282752,-0.0156887703477399,0.46,1.1146666666666667,-0.007473345935288024,1,1,-1,-1
0.0225390717481728,0.74,5.411,0.00487815320977556,2.12385986753199,0.99,7.140000000000001,0.49431281998412935,0.2002609921103659,0.81,3.6746666666666665,0.06796096459066386,-0.2648806446015244,0.52,1.0333333333333337,-0.12617589809735752,-1,1,1,1
0.1691584456750998,0.4,1.751333333333333,0.03661112684454402,0.2626376404330584,0.65,4.922000000000001,0.061126986135532975,0.1522085491686382,0.47,2.01,0.051653792940091516,0.023985381138287,0.39,0.9316666666666666,0.011425436580628756,-1,-1,-1,-1
0.3886495424382232,0.83,6.425666666666666,0.08411579829486623,0.7205991483794243,0.82,5.27,0.16771417105193268,0.7405011439799081,1.0,3.756333333333333,0.2512979262463151,-0.3409423046196069,0.97,2.272333333333333,-0.16240787072032886,1,1,1,1
0.0669871810852766,0.69,4.744999999999999,0.01449810072375539,2.178120983092789,0.99,6.889333333333332,0.5069416969916841,0.5255684126023712,0.93,3.6486666666666654,0.17835793132971464,-0.5022237120127562,0.99,2.204,-0.23923427098392627,-1,1,-1,1
0.1915582367522521,0.48,2.630666666666667,0.04145913540328915,0.3123243507219828,0.62,4.173666666666666,0.07269120383846141,0.0425290219479068,0.41,1.2346666666666666,0.014432732626653417,0.3779843677935828,1.0,4.292333333333334,0.1800528579385779,-1,-1,-1,1
2.251487887468865,0.99,9.358,0.48729171226483275,0.1451652992324754,0.44,2.1173333333333333,0.03378615958821683,-0.1178867255362399,0.46,1.677,-0.04000627129352471,-0.0001063029846234,0.39,0.9206666666666669,-5.0637427945952265e-05,1,-1,1,-1
2.0765737827621624,0.89,8.991666666666667,0.4494348825407252,0.0385693930307494,0.3,0.6183333333333333,0.008976743581609579,-0.0545688404567361,0.4,1.125,-0.01851858914186347,0.1158802948236363,0.94,4.237000000000001,0.05519957976980375,-1,-1,-1,1
0.1515523281379616,0.36,1.2866666666666666,0.03280061771022534,0.1009901192077196,0.52,2.625333333333334,0.023504710164381565,0.525635250911118,0.87,4.586333333333334,0.17838061370977362,-0.5586716984247335,0.83,2.96,-0.26612326995942065,-1,1,1,-1
-0.1386805616572899,0.48,2.296666666666667,-0.03001476877754867,0.0713638155749825,0.66,4.4383333333333335,0.016609405102931345,0.3764191552991929,0.72,4.187,0.1277423457007426,-0.0097323417108874,0.4,0.8613333333333333,-0.004636001085730232,1,1,-1,-1
-0.2162299706754242,0.55,3.063333333333333,-0.046798862760863556,0.255511046538889,0.38,1.4343333333333337,0.05946832363215316,0.6454935746875652,0.94,4.805666666666667,0.2190559704641149,-0.5658686758221658,0.98,3.039,-0.2695515502253249,1,-1,1,1
0.1962153780934983,0.51,2.982,0.04246708503120674,0.0042038893310261,0.64,4.066999999999999,0.0009784244346287628,0.0558020318028356,0.4,1.161,0.01893708738519382,0.3780469305027658,0.9,4.239333333333334,0.18008265968581558,-1,1,-1,-1
2.30157946639902,0.99,9.378000000000002,0.4981330813891256,0.0841636072793492,0.35,1.1216666666666668,0.019588462822001725,0.1245746865592667,0.65,3.698,0.04227591091470053,-0.3154168891881118,0.31,0.0016666666666666,-0.15024883878644738,1,-1,1,-1
1.8028368454722328,0.97,7.902333333333333,0.3901897310901889,0.9483261680895314,0.86,5.888666666666666,0.22071596604808436,0.4651019223684431,0.83,3.911333333333333,0.15783790414716178,-0.3494403015703057,0.46,0.6203333333333333,-0.16645589166537023,-1,1,1,1
2.1429402514219067,0.98,8.701333333333334,0.46379864187079817,0.1269780413980374,0.37,1.1676666666666666,0.029553208608090978,0.7288622814455712,0.93,4.779,0.24734813894007948,-0.7200107301119678,0.68,1.8820000000000003,-0.3429771195561671,1,-1,1,1
0.2062523326713554,0.4,1.71,0.044639392867899905,0.3684902246452273,0.7,4.686666666666667,0.08576339939632294,0.1889446542945738,0.77,3.7036666666666673,0.06412062990795543,-0.1151473291275047,0.88,3.119666666666666,-0.05485043155203537,-1,1,-1,1
-0.2951054265366175,0.61,3.4716666666666667,-0.06386995435153578,2.227187758002689,1.0,7.201666666666666,0.5183616292781884,0.6632832974314504,0.91,4.009,0.22509312580192833,-0.5443230006115602,0.72,1.848,-0.2592882675913605,1,1,1,-1
-0.1564285056759971,0.7,5.114000000000001,-0.03385597355514969,0.4620362597461591,0.77,6.141,0.10753555353698657,0.1545471274330796,0.4,1.251333333333333,0.05244741746450518,0.2496838022809757,0.54,2.042333333333333,0.11893688208347046,1,-1,-1,-1
-0.2156787471408305,0.7,5.1803333333333335,-0.04667956091540046,0.1918928114990108,0.42,1.8163333333333327,0.044661645637188094,1.1886753921622475,0.99,5.808666666666668,0.4033912215515808,-0.1971160744209036,0.42,0.828333333333333,-0.0938962443137302,1,-1,1,-1
1.9814980010954129,0.91,8.646333333333335,0.4288575386868385,-0.1386399733230705,0.47,1.8843333333333336,-0.032267437802046606,-0.055805271077105,0.45,1.382,-0.01893818667168792,0.137069390270196,0.94,3.9123333333333337,0.06529300562907059,1,1,-1,1
0.1670959164728829,0.37,1.4176666666666666,0.036164731644224124,0.0225017756448187,0.7,5.075,0.0052371233826108326,0.0585767960217187,0.63,3.1820000000000004,0.019878736833944324,0.0334165481231261,0.39,0.8703333333333332,0.01591797308214772,-1,1,1,-1
1.6860349288595362,0.93,7.749,0.36491017872892745,1.806498112619652,0.97,6.670999999999999,0.4204491972357386,-0.0683019334137848,0.79,3.240666666666667,-0.023179078607829574,-0.2835557568420539,0.52,0.9773333333333334,-0.13507178802756575,1,1,1,1
2.131112399262183,0.99,8.667333333333335,0.46123872832944374,0.2273197940595621,0.51,2.5669999999999997,0.05290701621024023,-0.1360145362601703,0.52,1.7383333333333328,-0.04615816083393171,-0.0635963468264688,0.88,3.512000000000001,-0.030294120541016507,1,-1,-1,1
0.2232411022222209,0.38,1.529,0.048316288777395834,0.3860871076022967,0.78,5.735666666666666,0.08985894495015813,-0.0898859302239105,0.61,2.319333333333333,-0.03050386626357807,0.2221274430772717,0.87,3.5600000000000005,0.10581041006037752,-1,1,1,-1
-0.1351125402098674,0.65,4.643333333333333,-0.029242538427037314,0.1614418443001128,0.36,1.2846666666666668,0.03757440617405775,0.6424910747628134,0.75,5.123666666666667,0.21803703617781578,-0.6648865752598471,0.36,0.003,-0.31671872775941096,1,-1,1,-1
0.1680634968014278,0.33,1.018,0.03637414599536259,0.2031102735965921,0.67,4.3580000000000005,0.04727242773599197,1.1083941470522751,0.95,5.097,0.3761468201396154,-0.5524292957881003,0.67,1.939,-0.2631497013917837,-1,1,1,1
-0.1980757355913547,0.5,2.3176666666666663,-0.042869724013011035,2.358858921339287,0.94,7.492,0.5490071276250912,-0.0255260202247331,0.74,3.0113333333333334,-0.008662560483459527,-0.2064600781982783,0.89,2.775666666666666,-0.09834726062037268,1,1,-1,1
0.5933808641852334,0.83,7.272333333333335,0.12842599728976203,0.2010394879416369,0.36,1.1776666666666664,0.04679046755004379,0.0244455478967031,0.74,3.652,0.008295889266800563,-0.3682271028662369,0.76,2.8783333333333325,-0.1754049846784015,1,-1,1,-1
0.2567782169910613,0.66,4.989666666666667,0.05557475912986245,0.1137103115641027,0.68,4.619000000000001,0.02646524171853298,0.0877325565105981,0.38,1.0470000000000002,0.029773093120297932,0.1626752422882926,0.72,3.322333333333333,0.07749035353190328,-1,1,-1,-1
0.1748002777635311,0.5,2.844666666666667,0.03783219404814024,0.454383875466525,0.82,6.772999999999999,0.10575451717451519,-0.0025004674287143,0.54,2.248,-0.0008485635499563907,0.0553336053993738,0.35,0.6046666666666667,0.02635816356734508,-1,1,1,-1
-0.2632434875722991,0.65,4.3180000000000005,-0.056974043926961045,2.072159787848955,0.96,8.286333333333333,0.48228000530920334,0.1479966702836455,0.42,1.4143333333333332,0.05022444142861292,-0.1876483742529892,0.42,0.8159999999999997,-0.08938630523003382,1,1,-1,1
-0.095379342064545,0.68,4.61,-0.02064304372588726,0.7575332877687186,0.76,5.373666666666666,0.17631032133204713,-0.0633424584449411,0.7,2.7000000000000006,-0.021496021417340288,0.2006163425208762,0.97,3.1819999999999995,0.09556359706334305,1,-1,1,1
1.186712060006962,0.87,7.731999999999999,0.25684124480732573,0.8994934676704638,0.86,6.855999999999999,0.2093505128839641,0.1015669744289202,0.37,0.9796666666666664,0.034467968424627696,0.0608212874921605,0.41,0.9616666666666668,0.02897222099525487,1,1,-1,-1
0.1482243925415176,0.36,1.273,0.03208034937384029,1.6280634059623464,0.88,7.493999999999998,0.37891982687605075,-0.1474477179155127,0.43,1.076,-0.05003814787209207,0.3843435727490867,0.99,3.960333333333333,0.18308206529215004,-1,1,1,1
0.156495914606803,0.36,1.280333333333333,0.033870562935575485,2.16582723376484,0.93,8.039666666666667,0.5040804169273181,-0.1009286627444552,0.42,1.0576666666666668,-0.034251349714570445,0.2651652376069142,1.0,3.85,0.1263114639787427,1,1,-1,1
-0.2074077059975172,0.54,2.9073333333333338,-0.04488945144007523,0.4987559900355762,0.74,5.604333333333333,0.1160818016703489,0.0217839931114787,0.41,1.126,0.007392658794362569,0.4170058183204173,0.89,4.042666666666667,0.1986407263450889,1,-1,-1,-1
-0.1795182259508654,0.54,3.0739999999999994,-0.03885330416086994,0.1208399740986838,0.35,1.1463333333333332,0.028124618425480852,-0.2980084568312722,0.59,2.563999999999999,-0.10113273668027603,-0.0265746462432217,0.68,3.108,-0.012658833043094947,1,-1,1,-1
-0.0770658112423623,0.8,6.095000000000001,-0.016679428446575835,0.6330553492149669,0.81,5.477666666666666,0.1473389933395757,0.1389288916782534,0.75,3.128333333333333,0.047147182226893763,0.0118774311314684,0.67,2.0816666666666666,0.005657814455854409,1,1,1,-1
2.1889858025718896,0.93,8.890333333333333,0.47376432526928963,0.1585611682813494,0.48,2.313666666666666,0.03690394994101527,0.0307638143485999,0.39,1.063666666666667,0.010440068610399807,-0.2304014841670865,0.83,3.620666666666666,-0.10975174962851526,1,-1,-1,1
0.9781529884483636,0.84,6.956,0.21170260219956774,1.5128554783621055,0.88,6.017666666666668,0.3521060260000169,0.1490599686090816,0.84,3.135333333333333,0.05058528444193651,-0.3219956906260841,0.91,2.2656666666666667,-0.15338265092696482,-1,1,1,1
0.8141231562201563,0.83,6.771000000000002,0.1762014661491071,1.989991599256986,0.93,6.478999999999999,0.463155961563755,0.1115357558531662,0.81,3.087333333333333,0.037850993717001555,-0.4129182228246644,0.84,2.165666666666666,-0.1966936001837523,-1,1,-1,-1
0.1682470496777712,0.39,1.57,0.036413872522830196,1.6458393781778566,0.84,7.230999999999999,0.3830570541423765,0.07493646931256,0.58,2.259,0.02543058777364685,-0.1376789665091262,0.8,3.1983333333333333,-0.0655833772774843,-1,-1,-1,-1
-0.1928561767444985,0.45,1.8123333333333336,-0.0417400498176011,2.0355237951529714,0.92,7.523333333333332,0.47375324648706235,0.8750591002450006,0.92,4.661666666666667,0.2969617792251534,-0.2828126041154777,0.55,1.313,-0.13471778721772812,1,1,1,-1
-0.3548732036827964,0.76,5.403333333333334,-0.07680555246242156,2.0208303173893976,0.98,7.343333333333335,0.4703334472151234,0.6325503975579245,0.77,4.188333333333334,0.21466354838865936,-0.3435685587542103,0.33,0.0,-0.16365888690750244,1,1,-1,-1
0.2072542890577482,0.47,2.463666666666668,0.044856247262657016,0.5001534942884316,0.74,5.375999999999999,0.11640706054393528,1.1850103220168189,1.0,5.074333333333335,0.4021474361306112,-0.4047785930908267,0.59,1.4893333333333334,-0.19281628746657758,-1,-1,1,1
-0.2442272790969113,0.67,4.317666666666667,-0.05285834744005961,2.1493290625476185,0.94,7.340999999999998,0.5002405884792941,0.1646347904753162,0.74,3.342999999999999,0.055870786656834794,-0.1980171196593729,0.58,1.496333333333333,-0.09432545722342106,1,1,-1,-1
0.1618758287828621,0.45,2.172333333333333,0.035034942990773955,0.7925493241516186,0.75,5.511333333333334,0.18446004719376877,0.4873347919593964,0.85,4.029333333333335,0.16538289454742364,-0.3222087346616726,0.86,2.747,-0.15348413445576364,-1,-1,1,1
-0.1988612905177316,0.77,6.378000000000001,-0.043039742429402617,0.1150552069140955,0.57,3.627,0.026778256255509475,0.1740211023402669,0.4,1.4336666666666664,0.05905614393270052,0.0234717936072956,0.38,0.8539999999999999,0.011180789154343871,1,-1,-1,-1
0.18328986640074,0.35,1.2596666666666667,0.03966960397002986,-0.2167091853266614,0.7,5.243333333333334,-0.050437474784890336,0.1608233539693007,0.39,1.362666666666667,0.05457733005954534,0.0633409697047437,0.36,0.7586666666666668,0.030172471646150462,-1,1,-1,-1
1.1866669022606915,0.88,7.368666666666666,0.2568314712724004,1.8580079145917887,0.95,7.007000000000001,0.4324377261678563,-0.0639993082491963,0.67,2.646333333333333,-0.021718931260230556,-0.2221932315241864,0.49,0.9696666666666668,-0.10584174838782073,1,1,1,1
0.1867634910143378,0.35,1.2633333333333332,0.04042140392202882,0.1843233922674856,0.41,1.8193333333333328,0.04289991878167512,0.3308950546456186,0.82,5.304333333333335,0.1122931972673107,-0.1072964321480943,0.38,0.7060000000000001,-0.051110656685747394,-1,-1,1,-1
-0.1800300649928026,0.63,4.364333333333334,-0.03896408198229983,0.1484788259353175,0.39,1.6143333333333334,0.03455735864593899,0.0980166652915843,0.39,1.3139999999999998,0.03326312852532558,-0.1112138570665037,0.6,2.5243333333333333,-0.0529767220906125,1,-1,-1,1
1.766690475374979,0.89,8.224666666666666,0.38236653707041085,-0.0505199322185365,0.56,2.7086666666666672,-0.011758144000983954,-0.0818465187342027,0.69,2.984,-0.027775595751062584,-0.2498208075329886,0.69,2.335,-0.11900214453683994,1,1,1,1
1.2023047908877815,0.84,7.542333333333334,0.2602159947103071,0.0882570056532352,0.65,3.683666666666667,0.020541171296061894,0.3132238152234103,0.82,4.052666666666667,0.10629625066283177,-0.0928855814882327,0.54,1.4229999999999998,-0.04424604780845357,-1,1,1,-1
0.1842438700527084,0.47,2.513333333333333,0.03987607990785833,0.6809322174458661,0.84,7.1676666666666655,0.15848198356648055,0.0660019235678652,0.32,0.6869999999999998,0.022398542737865568,0.2259738980139598,0.51,1.9163333333333332,0.10764266891363479,-1,1,-1,-1
-0.1129426549105616,0.68,4.935999999999999,-0.024444288599293987,0.3199563829438689,0.52,2.9483333333333346,0.074467503408637,-0.0347441659006109,0.66,3.2060000000000013,-0.01179084855028712,-0.136194623017803,0.58,1.9699999999999995,-0.0648763102383489,1,-1,1,1
-0.0406888813926222,0.79,6.297666666666666,-0.008806334155428917,0.1416455405706989,0.55,2.738666666666667,0.0329669615533728,-0.0693053765274607,0.72,3.0859999999999994,-0.023519609038637042,-0.0799951924129445,0.86,3.1640000000000006,-0.03810571082442958,1,1,1,1
0.1515135922565766,0.73,5.483,0.032792234065760165,0.2202753380020494,0.76,4.844,0.051267470686415344,1.040050657978731,0.93,4.532,0.35295363912126804,-0.2405638550931494,0.61,1.5773333333333333,-0.11459259513583205,-1,1,1,-1
0.22621711437087,0.4,1.8013333333333337,0.04896038997985287,0.2234570549963486,0.71,5.677333333333333,0.052007992000409134,0.61921936576638,0.5,2.7099999999999995,0.21013950319146554,-0.3824243073153849,0.32,0.001,-0.18216782318076874,-1,-1,-1,-1
-0.0147157981374157,0.42,1.7879999999999998,-0.0031849544968178723,0.2073758827537482,0.53,3.252,0.048265217007853946,0.0993600208432958,0.38,1.2046666666666666,0.033719012310382546,-0.0700822904898865,0.64,2.8423333333333334,-0.03338369987955865,1,-1,-1,1
-0.1832057859344651,0.58,3.685000000000001,-0.03965140635297531,0.1356041515420993,0.43,2.0769999999999995,0.03156087252979777,-0.1078564853994938,0.49,2.047,-0.03660238925146639,0.0229922799893342,0.37,0.8260000000000001,0.01095237283692207,1,-1,1,-1
-0.1646260601801983,0.59,3.629,-0.03563017824573199,0.0172045945759766,0.46,1.966,0.0040042433079246235,-0.0837680466946122,0.68,3.197333333333334,-0.02842768926314002,-0.3347789234768794,0.76,3.059333333333333,-0.15947194404222123,1,1,1,1
0.1813663864986552,0.38,1.5799999999999998,0.03925330334491408,-0.1852761887016867,0.46,2.1373333333333333,-0.04312167516940143,0.0882761988466387,0.5,2.365,0.02995758465387268,0.0143823906404689,0.37,0.8263333333333336,0.006851051946729326,-1,1,-1,-1
0.7789583712340464,0.84,7.853000000000001,0.16859071754918015,0.088305812649212,0.35,1.1266666666666667,0.020552530766705445,0.0273412546328701,0.33,0.7643333333333334,0.009278582006348846,-0.0800534746934493,0.66,3.005333333333334,-0.03813347358941725,1,-1,-1,1
0.2139525249927705,0.38,1.5659999999999998,0.04630595297775205,-0.0318374807156687,0.37,1.1213333333333333,-0.007409940323435903,-0.3613852608930283,0.71,3.3163333333333336,-0.12264041369376419,-0.0015510125536373,0.98,3.870666666666666,-0.000738824847734216,-1,1,1,1
-0.0939898518314166,0.64,4.366333333333333,-0.020342315003940823,0.1156046716605389,0.32,0.801666666666667,0.026906140148627113,0.7611268000137228,0.92,4.916,0.25829748948926945,-0.8332762191604437,0.81,2.767000000000001,-0.3969311365649494,1,-1,1,-1
-0.0667989518343459,0.66,4.718,-0.014457362083989728,0.1211562808454786,0.31,0.7516666666666667,0.02819823650282125,-0.0017367810787538,0.72,3.6826666666666665,-0.0005893974465575034,-0.4130744453211359,0.77,3.1223333333333327,-0.19676801677174027,1,-1,-1,-1
0.1687084319966889,0.33,1.0693333333333332,0.03651372994664555,-0.0825822258865098,0.33,0.8266666666666672,-0.019220407891582404,-0.0877777030948965,0.55,2.638,-0.029788414154037757,0.0398005949025841,0.53,2.1206666666666667,0.018959013838845656,-1,1,-1,-1
-0.1608020484438457,0.61,3.981,-0.03480254366812699,-0.1300690100932618,0.35,0.8623333333333334,-0.03027260892050167,-0.1586195299146235,0.67,3.325333333333333,-0.053829435989084386,-0.2101635927122624,0.65,2.551333333333333,-0.10011142980163361,1,1,1,1
-0.263318128859574,0.61,3.5963333333333334,-0.056990198613328345,2.212904515467887,0.95,7.611000000000001,0.5150373092494382,0.0161580804886534,0.65,2.6716666666666677,0.005483438009421655,-0.0893846156897359,0.63,2.003,-0.04257836271014071,1,1,-1,-1
-0.1327469246878534,0.65,4.287666666666667,-0.0287305459598789,0.6593389643763352,0.63,4.048,0.15345631215538402,0.2243362940468065,0.83,3.83,0.07613120645938617,-0.1957091373593322,0.9,2.928666666666667,-0.09322604982829588,1,-1,1,1
-0.184577761108442,0.79,6.028000000000001,-0.039948344273642356,0.4137924371987305,0.81,5.729333333333332,0.09630715738204386,0.4542127150490778,0.72,3.6296666666666666,0.1541425213107283,0.018696772336493,0.41,0.7996666666666667,0.008906207717169145,1,1,-1,-1
2.2042570649834667,0.95,8.993666666666666,0.4770694994389579,0.1705978942723751,0.41,1.6653333333333329,0.03970540970724468,-0.0977400520849274,0.55,2.2263333333333337,-0.03316925652287111,-0.2539719787219141,0.67,2.591666666666667,-0.12097955498034933,1,-1,-1,1
1.7334518640310703,0.94,7.875666666666666,0.3751726721043918,1.622128991096531,0.91,6.705333333333333,0.3775386353049299,-0.1504498409353798,0.56,1.7473333333333334,-0.0510569542512074,-0.1248822513243343,0.65,1.989333333333333,-0.0594876618522738,-1,1,1,-1
0.1520424438108674,0.56,3.4626666666666663,0.032906693921777426,0.5652259711935708,0.69,4.785333333333333,0.1315522026759865,1.0209191184815558,1.0,4.857666666666668,0.3464611222080598,-0.3486438980036781,0.64,1.846,-0.16607652481726268,-1,-1,1,-1
1.989019122472261,0.91,8.522,0.43048534229807456,0.2032845871041262,0.42,1.654,0.047312997927456926,-0.1487742177801396,0.68,2.8986666666666667,-0.05048831147799165,-0.2291991115810114,0.9,3.2296666666666667,-0.10917899943333247,1,-1,-1,1
2.020753785773805,0.92,8.426,0.43735370632722426,0.209185285425528,0.42,1.596666666666667,0.048686342219948865,0.5103021343906993,0.94,4.243999999999999,0.17317713709694224,-0.6679864918607703,0.91,2.567333333333333,-0.3181953730678547,1,1,1,1
1.905641113104352,0.98,7.9403333333333315,0.41243975867479443,0.7917848721870504,0.84,5.5023333333333335,0.18428212660111346,0.0623861423812512,0.67,2.4490000000000003,0.021171484115007865,-0.2513754403785579,0.78,2.4056666666666677,-0.11974269391067753,1,1,-1,-1
0.1719909057317745,0.37,1.3923333333333334,0.03722415892818113,0.75523249224078,0.79,6.500333333333333,0.1757748280337328,0.0714015495600544,0.53,2.0276666666666667,0.024230970446281995,0.1275235491002866,0.71,3.010666666666667,0.060745844078176674,-1,-1,-1,-1
-0.2111288121844063,0.61,4.087666666666666,-0.0456948140695704,0.1136054425997241,0.4,1.721666666666667,0.02644083423558024,0.0354182643517996,0.31,0.6736666666666667,0.012019611927962835,0.175370725337661,0.57,2.6229999999999998,0.0835378470282424,1,-1,-1,-1
0.1459249304614853,0.41,1.7213333333333334,0.031582674560440935,2.4348421731984784,0.94,7.725,0.566691672670771,-0.101397823926745,0.72,2.8990000000000005,-0.034410565177157085,-0.3977334741515519,0.81,2.6870000000000003,-0.18946034497896033,-1,1,1,1
-0.2645064930235814,0.55,2.974666666666666,-0.05724739742461058,0.8414039347264213,0.81,6.811999999999999,0.19583059978607317,0.2303836970640835,0.58,2.6573333333333338,0.07818346505449059,0.0965900723958872,0.47,1.365,0.04601068209485062,1,-1,-1,-1
0.1210029111268982,0.5,2.893666666666667,0.026188777687959467,0.1915273453571568,0.5,2.9120000000000004,0.044576586070900176,0.1101357250160823,0.49,2.196333333333334,0.03737587649550862,0.0650017670382128,0.46,1.533333333333333,0.030963592475018124,-1,-1,-1,-1
-0.2170187333438415,0.59,3.5736666666666657,-0.04696957543198334,0.2061444781242594,0.36,1.2103333333333337,0.04797861660438597,0.7155960076977763,0.93,4.865333333333333,0.24284607016011925,-0.677492553554742,0.88,2.9183333333333343,-0.322723585664929,1,-1,1,1
1.690273274108674,0.89,8.059000000000001,0.3658274879114981,-0.0293572020225911,0.53,2.3426666666666662,-0.0068326736337336125,0.7697922529488768,0.98,4.491666666666666,0.26123821465936903,-0.5682128981894965,0.7,1.9570000000000003,-0.27066822057691975,1,1,1,-1
1.335206827630092,0.87,7.477999999999999,0.28898011172292404,1.1025885724823636,0.89,6.204999999999999,0.25661941019647966,1.1375930307537998,0.99,4.744666666666666,0.3860558108043207,-0.3281352561621919,0.33,0.0,-0.15630723304058572,-1,1,1,-1
1.558035432270871,0.87,8.052333333333333,0.33720712324775964,0.0967898531538713,0.59,3.292,0.022527129020963644,1.4041288808368249,0.96,5.559333333333333,0.47650794168986094,-0.4380883431999711,0.34,0.0,-0.20868338731353883,1,-1,-1,1
0.2228400298762909,0.42,1.9866666666666668,0.048229484299664435,-0.0470618267516167,0.63,3.9836666666666662,-0.010953295295432569,1.0039879478112104,0.78,5.398333333333334,0.340715326792387,-0.6144672999259977,0.36,0.0003333333333333,-0.29270150537520595,-1,1,-1,1
-0.16059944478113,0.51,2.651666666666667,-0.034758693960444634,-0.037085963556982,0.63,4.016,-0.008631486242537751,0.8838866660573066,0.72,4.787666666666667,0.29995751934043885,-0.6227917346559986,0.36,0.0,-0.296666849954425,1,1,-1,1
2.172001748471888,0.94,8.838333333333333,0.4700884499294083,-0.1664792099483945,0.66,4.097333333333333,-0.03874681611360185,0.0545129648998718,0.34,0.7696666666666668,0.01849962710286865,-0.0668912633705662,0.59,2.126666666666667,-0.03186365407463031,1,1,-1,1
0.1277930212073705,0.66,4.570666666666666,0.027658367813669524,1.9553286923881528,0.91,7.215333333333333,0.45508842400860966,-0.1965656267983984,0.5,1.336,-0.06670689814232736,0.1989050710980588,0.95,3.377666666666666,0.09474843290143475,-1,1,1,1
-0.1655740495777813,0.71,5.557333333333334,-0.035835352512637086,0.2038650534911099,0.44,2.192,0.04744809722522243,0.1271680077817492,0.45,1.841,0.04315598551093652,0.1049103771376502,0.47,1.6446666666666665,0.049974059354125105,1,-1,-1,-1
-0.0202534766750845,0.7,4.978666666666667,-0.004383479646169875,0.1307046945410404,0.79,5.328666666666667,0.030420559817265228,1.3006427989644216,0.97,5.031000000000001,0.4413887011845459,-0.1149869712360056,0.42,0.7129999999999999,-0.054774045068578504,-1,1,1,-1
-0.330974433954923,0.75,5.259666666666666,-0.07163311849707142,2.1746835760731056,0.97,7.355999999999999,0.5061416656980435,-0.0019450411450614,0.53,1.7160000000000002,-0.0006600729927176859,-0.1867408484547756,0.73,2.4790000000000005,-0.08895400530563435,1,1,-1,1
1.4184340756349512,0.9,7.347999999999999,0.30699306591783687,1.7025726772111265,0.88,6.171000000000001,0.3962613137363613,0.3785124412256091,0.91,3.3406666666666665,0.12845272733435056,-0.4984293335457157,0.98,2.0683333333333334,-0.23742681875758362,1,-1,1,1
0.2848800802121722,0.77,6.515666666666666,0.06165687270598384,0.3879518571818421,0.65,4.434666666666668,0.09029295174943931,0.0754211328623791,0.36,0.8913333333333332,0.025595064150201945,0.1407629289787011,0.72,3.2553333333333336,0.06705242283527707,-1,-1,-1,-1
0.1561107548068117,0.33,1.0316666666666667,0.03378720242563095,0.502611639165865,0.83,7.15,0.1169791757502486,0.1114240313523985,0.33,0.8136666666666668,0.037813078670438725,0.1685987864063212,0.48,1.6783333333333337,0.08031203384054171,-1,1,-1,-1
0.1731219935963033,0.3,0.8056666666666662,0.03746896137428615,0.1433245781979906,0.53,3.323,0.03335774525671124,-0.0828038173424909,0.47,1.8733333333333333,-0.028100466491664484,0.073208010962974,0.41,1.1856666666666664,0.03487263686280413,-1,-1,1,-1
-0.183295291470741,0.57,3.3086666666666664,-0.039670778123204145,0.1828606785608597,0.68,4.552333333333333,0.04255948288559508,0.1728251235664406,0.7,3.554333333333333,0.05865027422116728,-0.1111036332687336,0.54,1.5956666666666666,-0.05292421698327909,1,1,1,1
1.6923121317726562,1.0,7.667333333333333,0.3662687598577857,1.8517444237682383,0.99,6.482333333333335,0.4309799445791248,-0.1899063278637593,0.68,2.2063333333333333,-0.06444698534390161,-0.1787480360965179,0.99,2.5409999999999995,-0.08514662904700297,1,1,-1,1
1.7920847019852155,1.0,8.158,0.3878626342226166,1.6700232004987008,1.0,7.355666666666667,0.3886856615623675,0.5461613171759452,0.5,2.2716666666666665,0.18534637997263503,-0.5400257604856155,0.36,0.0153333333333333,-0.25724127720802475,1,1,-1,-1
0.1845940853876049,0.37,1.451,0.0399518773532512,0.2890678562835314,0.69,5.471333333333334,0.06727842518740336,0.1842348346864168,0.5,2.284,0.06252229625223295,0.0441786076510752,0.35,0.6469999999999998,0.021044480261858758,-1,-1,1,-1
2.0418352538594746,0.92,8.461,0.4419163889593174,0.2408120007137575,0.49,2.2736666666666663,0.056047228434690816,-0.2639762195951389,0.69,2.732,-0.08958348964333294,-0.2042939417668172,0.88,3.1099999999999994,-0.0973154215063741,1,-1,1,1
0.1853760743451173,0.64,4.398666666666667,0.04012112398353478,1.9992593413637243,0.92,7.364000000000002,0.46531296062273286,0.0135592569481226,0.59,2.22,0.004601496135698882,-0.0455685732390391,0.67,2.304,-0.02170659038564527,-1,1,-1,-1
0.1780715209811207,0.33,1.0176666666666667,0.03854019239785643,0.8582734783165158,0.76,5.767333333333334,0.19975686243237237,0.3249859376849318,0.82,3.916333333333335,0.11028786770065196,-0.4076371170138513,0.81,2.704333333333333,-0.19417794537013258,-1,-1,1,1
0.3363490991415157,0.82,6.753333333333335,0.07279636250837689,0.3416803149841618,0.49,2.326666666666666,0.07952358939252974,0.6148612447220643,0.92,4.274,0.20866052265285248,-0.490712945771488,0.96,2.6800000000000006,-0.23375111735272888,1,-1,1,1
2.1214666127712416,0.98,8.572666666666667,0.4591510813820751,0.1561708829271857,0.37,1.1566666666666665,0.036347628541451175,0.4030058408736434,0.88,4.215333333333333,0.13676485566570157,-0.6501205508428476,0.89,2.653333333333334,-0.30968493185882634,1,-1,-1,-1
0.2468095879412146,0.77,6.473666666666667,0.05341723905361912,1.0707516166242437,0.86,7.213333333333333,0.24920959202979193,0.0581190324106934,0.31,0.5893333333333334,0.019723389273583494,0.0987888593411041,0.43,1.1609999999999998,0.04705807428145167,-1,1,-1,-1
2.0064100257530706,0.97,8.613000000000001,0.4342492724016759,0.7934518312928063,0.85,6.968999999999999,0.1846700991170789,0.4623919530670778,0.3,0.94,0.15691824362919943,-0.4115817217470731,0.33,0.0,-0.19605695788009564,1,-1,-1,-1
0.0970085477159949,0.69,4.7716666666666665,0.020995654288859942,2.1481661577956235,0.96,6.856,0.4999699309203283,0.6114747177664541,0.98,3.732333333333334,0.2075112641972232,-0.6216163562242687,0.86,2.0826666666666664,-0.2961069584249745,-1,1,1,1
0.1708599673642057,0.7,5.475666666666665,0.036979388837848494,0.3336560025952035,0.5,2.682666666666667,0.07765598948819667,0.043510195805839,0.58,2.4923333333333333,0.014765705718984182,-0.1793612742506867,0.77,3.311666666666666,-0.08543874504878263,1,-1,-1,-1
0.1856286809563645,0.69,5.141333333333334,0.04017579587797808,1.2398236556896656,0.86,6.8870000000000005,0.2885598701194723,-0.0088878666993648,0.62,2.596333333333333,-0.0030162039430484074,0.0581036340770924,0.44,1.0740000000000005,0.027677666759782452,-1,1,1,-1
0.2072871460021699,0.38,1.5446666666666666,0.04486335852308003,0.4664414910271706,0.73,5.749,0.10856083883498956,0.0429768069163278,0.32,0.6340000000000002,0.014584693815212393,-0.0634994967163331,0.78,3.657000000000001,-0.030247985989941318,-1,-1,-1,1
-0.2392398656207008,0.73,5.848666666666668,-0.051778916692898226,0.186828651389546,0.39,1.6683333333333334,0.043482999483160235,-0.1721184888396949,0.39,1.0670000000000002,-0.05841046926895556,0.1168880336553823,0.47,1.6976666666666669,0.055679616173877046,1,-1,1,-1
0.1824581863312309,0.81,6.814000000000002,0.039489602644069706,0.0719237178387772,0.47,2.007,0.016739718251723722,-0.0394533243483459,0.71,3.294333333333334,-0.013388957833306986,-0.2646767488372341,0.73,2.7066666666666666,-0.12607877234769665,1,1,1,1
0.3064506378515919,0.61,4.390666666666666,0.06632540946566269,0.1472847888881777,0.32,0.8443333333333334,0.03427945527342362,-0.3298532760647257,0.78,3.7426666666666666,-0.11193965723686705,-0.1185141726985188,0.95,3.5533333333333337,-0.056454227525746824,-1,-1,1,1
2.106228675200624,0.95,8.535666666666666,0.45585311974013243,-0.0337339447473783,0.5,2.102333333333333,-0.007851328429046747,-0.1260345771185913,0.67,2.736,-0.04277134224939513,-0.107399334824553,0.91,3.227666666666667,-0.051159674376860045,1,1,-1,-1
0.1786081918770268,0.51,2.894666666666666,0.03865634460158105,0.1832048530021346,0.73,4.909999999999999,0.04263958696460419,1.1353295451986956,0.96,5.002,0.38528766988960306,-0.2620987651468622,0.6,1.685666666666667,-0.12485074978718701,-1,1,1,-1
0.1759394917787839,0.34,1.1286666666666665,0.038078755244946284,0.4393034775813671,0.61,4.075333333333332,0.10224466507972635,0.2286044922190981,0.74,4.0183333333333335,0.07757967059509356,-0.2605881117174138,0.64,2.196,-0.12413115000872359,-1,-1,-1,1
-0.2027873091502763,0.59,3.4650000000000003,-0.043889454458716295,0.3286773314266811,0.65,3.9693333333333336,0.07649724025868852,1.0339009642318806,0.98,4.667,0.35086666694276814,-0.7351490362627437,0.8,2.413,-0.3501882518649108,1,1,1,1
0.1381752965892424,0.53,3.2303333333333337,0.029905413767678614,0.1567708497653126,0.35,1.1486666666666667,0.03648726642631601,-0.1773800495321857,0.6,2.6286666666666667,-0.06019604286541976,-0.0355804427832198,0.9,3.977,-0.0169487443283297,-1,-1,-1,1
-0.1978008381596723,0.72,5.098666666666668,-0.04281022769463097,0.144863208137739,0.73,4.671,0.03371585009971712,1.194404305230512,0.96,4.945666666666666,0.40533539677049085,-0.1715452661089813,0.5,1.1129999999999998,-0.08171558948073603,1,1,1,-1
0.1690600943947915,0.58,3.801,0.036589840581334875,0.1489462150262435,0.75,5.468666666666667,0.034666140031706184,0.1516248004360587,0.53,2.181,0.051455690820818994,0.0076377060949286,0.59,2.098333333333333,0.0036382213860171623,-1,1,-1,1
-0.1983711800334155,0.72,5.271333333333333,-0.042933667340822046,0.3073198169148856,0.6,3.647333333333334,0.07152643526935294,1.1350530368085066,0.92,5.275333333333334,0.3851938334578715,-0.1880798202076116,0.46,0.977,-0.08959182451547218,1,-1,1,-1
0.1780179935559354,0.44,2.107,0.03852860740518699,0.2604317662741797,0.81,6.003666666666667,0.060613585090259436,1.3463257633327623,0.94,5.374333333333332,0.456891761921019,-0.1122785757097529,0.41,0.7226666666666667,-0.053483900828549605,-1,1,1,-1
-0.1930868504741538,0.54,2.859333333333333,-0.041789974757159454,0.7165507531705764,0.76,5.676999999999999,0.1667719367347405,0.0401039888403174,0.63,2.5276666666666667,0.013609768616441963,0.2390569012010885,0.97,3.482333333333333,0.11387475763204563,1,-1,-1,1
0.1795562287200898,0.48,2.616,0.038861529137157506,0.2976992675922285,0.54,3.160666666666667,0.06928732291633072,-0.0944015017213915,0.7,3.452666666666667,-0.03203627949799264,-0.0274607622985123,0.65,2.5756666666666663,-0.013080934436207217,-1,-1,1,-1
-0.1076852013158764,0.5,2.4946666666666664,-0.023306412806772106,1.5215789604405812,0.88,7.294666666666668,0.3541363525258922,0.8198017746597452,0.82,4.901,0.2782095444144684,-0.3712663395023234,0.33,0.0,-0.17685272508489852,1,1,1,-1
0.1570948968408354,0.41,1.7726666666666668,0.03400020124278663,2.109346751980521,0.92,7.973666666666665,0.49093499869531765,0.0483314370196696,0.39,1.0113333333333334,0.01640185163019397,-0.0081165562793765,0.85,3.5823333333333336,-0.003866321676877189,-1,1,-1,1
-0.2316705102181329,0.53,2.713,-0.050140673744585064,2.2031557887749287,0.97,7.929000000000001,0.5127683645527947,-0.0235934975378575,0.69,3.1493333333333333,-0.008006735779360256,0.015649511869854,0.47,1.216666666666667,0.0074546451588963,1,1,1,-1
1.7081302782145746,0.93,7.741,0.369692296669793,1.7424646669749286,0.9,6.533666666666666,0.4055458820152645,-0.135254601595119,0.58,1.738333333333333,-0.04590026790971058,-0.1411147366382308,0.91,2.7206666666666672,-0.06722000641793358,1,-1,-1,1
1.2804410237825763,0.85,7.479666666666666,0.2771270955557274,0.708908776879408,0.81,5.809000000000001,0.16499332275531212,0.0646165903957987,0.43,1.1283333333333336,0.02192841334491221,0.1252179006055973,0.85,3.234333333333333,0.059647548391257424,-1,-1,-1,-1
0.229295396140067,0.68,5.207333333333333,0.04962662549570633,0.7652061824830563,0.81,6.848000000000002,0.1780961313478901,0.2561872116933972,0.57,2.6743333333333346,0.08694019658546703,-0.2125699526866562,0.3,0.0023333333333333,-0.10125769940306649,-1,1,1,-1
0.1713504851557687,0.51,3.0476666666666667,0.03708555208033247,0.2135461655130477,0.49,2.7503333333333333,0.04970130510268342,0.0256626911600728,0.32,0.6909999999999997,0.00870894140117752,-0.1151328933566495,0.72,3.502333333333333,-0.054843555072422744,-1,-1,-1,1
-0.2080735968674627,0.54,2.944333333333333,-0.045033570848402156,-0.0873076060270103,0.57,3.0983333333333336,-0.020320205490499378,1.0877960356591323,0.89,5.492666666666666,0.36915660450015403,-0.1685358563331198,0.46,1.0710000000000002,-0.08028205709944965,1,1,1,-1
-0.3473889168261648,0.74,5.147333333333332,-0.07518572098220462,2.0505657453618795,0.98,7.373666666666666,0.4772541501669583,0.7817718754640168,0.76,4.255333333333334,0.2653036429436365,-0.5613952272268161,0.37,0.0,-0.2674206229355649,1,1,-1,-1
1.3390608322690871,0.88,7.493,0.28981423769360554,0.5004769281420023,0.76,4.983666666666666,0.11648233740314852,0.0022407456101993,0.61,2.1250000000000004,0.0007604238422404063,0.0606724751626366,0.9,3.001666666666667,0.028901334240377465,1,-1,-1,1
0.1948585945792373,0.58,3.868333333333333,0.04217343505622056,0.2438486241706143,0.36,1.2533333333333334,0.05675398029112714,0.5760446101773908,0.88,4.7476666666666665,0.19548763312494358,-0.7707894201327576,0.8,2.8439999999999994,-0.3671655491306231,-1,-1,1,-1
0.1481960146980996,0.34,1.0763333333333334,0.03207420752960186,0.7604303533897161,0.83,6.321333333333334,0.17698459212490242,1.094310966353587,0.99,4.910666666666667,0.37136752420833397,-0.2595766279651283,0.59,1.5990000000000002,-0.12364932971170829,-1,1,1,-1
-0.1782406680055164,0.5,2.553666666666666,-0.03857680105278238,0.1677656428176837,0.47,2.407666666666667,0.039046223936622465,1.6809344306019502,1.0,6.539666666666666,0.5704452180802598,-0.4419985583413552,0.33,0.0,-0.21054601834103515,1,-1,1,-1
-0.3294647012595391,0.73,4.996333333333333,-0.07130636558212552,1.987171424754954,0.92,7.171000000000001,0.4624995866153612,1.0166691874482714,0.8,4.644666666666668,0.34501885724461334,-0.8587388666951501,0.43,0.0,-0.4090602690104748,1,1,-1,1
-0.1694473996936869,0.73,5.528666666666665,-0.036673665443692965,0.4816579892631805,0.64,4.411333333333333,0.1121023672890613,0.1290583049391096,0.57,2.5036666666666667,0.04379748047619868,-0.0547914930570625,0.59,2.055,-0.02609992834686043,1,-1,-1,1
0.2885849476289337,0.61,4.242333333333333,0.06245872076267381,0.4504641195534331,0.66,4.300999999999999,0.10484222271070884,0.0242365263299246,0.69,3.002333333333333,0.008224955296341204,-0.2885148699412294,0.8,3.0060000000000007,-0.1374340616092997,-1,1,1,1
0.2021275317655329,0.46,2.424,0.04374665819793487,0.3347058101766436,0.64,4.574,0.07790032450952056,0.0818079169170185,0.47,1.7970000000000004,0.02776249576237709,0.1568896765541048,0.63,2.7673333333333336,0.0747343992279917,-1,-1,-1,-1
-0.2326793415652699,0.65,3.983333333333334,-0.050359016093779525,2.294420901180274,1.0,7.087666666666667,0.5340096506512407,0.1298545086466669,0.84,3.307333333333333,0.04406768173409734,-0.2716788384243349,0.97,2.481666666666667,-0.12941421780291174,1,1,1,1
-0.1463031304050712,0.77,6.11,-0.03166452874189763,0.383095426926443,0.5,2.664,0.08916265319664818,0.0766493624209072,0.65,3.0129999999999995,0.026011878551532447,-0.1056811054859494,0.73,2.9536666666666664,-0.05034119581168712,1,-1,-1,-1
0.4108876552684721,0.84,6.683333333333332,0.08892881467345885,1.7449598162418116,0.91,7.057666666666668,0.4061266097220446,0.1258776510190711,0.63,2.6443333333333343,0.042718087499279016,-0.0243312471027536,0.46,1.0420000000000005,-0.011590189836773736,1,1,-1,-1
0.1637404199032138,0.31,0.8693333333333337,0.03543849825961062,0.2069461516211057,0.51,2.9136666666666664,0.048165200235910165,0.8961986241484619,0.87,5.729666666666668,0.30413572968014196,-0.0994742131289304,0.37,0.6206666666666666,-0.04738454256615213,-1,-1,1,-1
0.3095947463239925,0.82,6.973000000000001,0.06700589191888381,0.0536882675396013,0.69,4.599,0.012495550828596734,0.033886630022169,0.31,0.551,0.011499833486115782,0.0964550026023887,0.68,2.903,0.045946341597166714,1,1,-1,1
2.007493044062045,0.95,8.436333333333332,0.4344836711071415,0.218080396714051,0.5,2.3753333333333333,0.05075661418672034,0.450256524907572,0.87,4.367666666666667,0.15279994083468318,-0.3477239959982987,0.61,1.6916666666666669,-0.16563832948643764,1,-1,1,-1
0.0970894856553155,0.79,5.958,0.021013171765750772,2.106020356115412,0.99,6.630666666666667,0.4901608044343863,0.468244449576499,0.91,3.467666666666668,0.15890435836803266,-0.4753894199178523,0.95,2.123666666666667,-0.2264517556364012,-1,1,1,1
0.065447536503028,0.61,3.911,0.014164873950056583,2.1785683440475205,0.96,7.526333333333334,0.5070458169755233,-0.0759199903348564,0.51,1.5476666666666667,-0.02576435740429775,0.1209431742179911,0.91,3.3483333333333323,0.057611282427437814,-1,-1,-1,-1
0.2017286685496881,0.49,2.8239999999999994,0.04366033184437542,0.0872255801122998,0.32,0.8526666666666665,0.02030111455995722,-0.2218355315517843,0.52,1.987333333333333,-0.07528254277514655,0.1486829828930806,0.91,4.363,0.07082514060833166,-1,-1,1,1
-0.1974433299090146,0.69,4.587,-0.04273285183639011,2.2534392965722736,1.0,7.318999999999999,0.5244714825023244,-0.2629677992588435,0.59,1.7819999999999998,-0.08924127013245732,-0.00720957049786,0.85,3.013666666666667,-0.003434278989437582,1,1,1,-1
-0.2540045523649441,0.7,4.607333333333333,-0.054974452198418775,2.1460278434658626,0.91,7.051666666666667,0.4994722539301864,0.2920272860632402,0.84,3.624,0.09910295479168478,-0.2480341577719909,0.66,1.7743333333333335,-0.11815107390267394,1,-1,1,-1
0.2429903622459162,0.59,4.059333333333333,0.052590640323532216,0.2668951650661189,0.46,2.2343333333333333,0.06211789379365715,0.3733106754393374,0.82,4.724333333333332,0.12668744585499528,-0.1977945599559145,0.61,2.067333333333333,-0.09421944090612316,-1,-1,-1,-1
0.163455834555843,0.55,3.387,0.03537690517622001,0.2421417347929724,0.74,5.263333333333334,0.05635671429699939,0.1613308749888053,0.58,2.482999999999999,0.054749563392018606,-0.0335352894524758,0.68,2.595666666666667,-0.01597453551574687,-1,1,-1,1
0.1948463681018126,0.46,2.365,0.04217078886782558,0.721984037885127,0.83,6.712999999999999,0.16803649393556333,0.161755546535901,0.4,1.2216666666666665,0.05489368076440697,-0.0123164188489206,0.71,2.9649999999999994,-0.005866926260103323,-1,1,-1,1
0.1760862637668541,0.39,1.617666666666666,0.03811052124900844,0.6224732855846655,0.82,6.980999999999998,0.14487609557767006,-0.0235136349775511,0.43,1.339666666666667,-0.00797963346364761,0.2222197913708621,0.52,1.940333333333334,0.10585440017108966,-1,-1,1,-1
-0.1420643201071574,0.44,1.8196666666666668,-0.03074711890836825,0.6083299255936696,0.79,6.651333333333333,0.141584332185896,-0.027479929837018,0.51,1.9113333333333336,-0.009325643096675936,0.2117865696976837,0.52,1.873666666666667,0.10088453490727445,1,-1,1,1
-0.2457429949707394,0.48,2.156,-0.053186395300132715,2.1786539818436035,0.96,8.264999999999999,0.5070657485449861,0.1370077561908238,0.43,1.433,0.046495221905219555,-0.1068130818778745,0.61,2.169,-0.05088041277897825,1,1,-1,1
2.03250463163831,0.95,8.338666666666667,0.4398969533212429,0.3578150254639256,0.7,4.513000000000001,0.08327882501744291,-0.1043385998716239,0.49,1.4043333333333334,-0.0354085526921138,-0.216270833236599,0.78,2.907666666666667,-0.10302061389552612,1,-1,1,1
0.4453150402072277,0.81,6.703666666666667,0.09637996706427478,1.242514927018246,0.87,6.496666666666665,0.28918624379888036,0.0441108555403262,0.33,0.585333333333333,0.014969546789161367,0.290906908173123,0.94,3.5256666666666665,0.13857350904852814,-1,1,-1,1
0.1085451552400229,0.55,3.2353333333333327,0.02349253347057781,1.624847178679202,0.84,6.917,0.3781712735452284,-0.1610447968496018,0.62,2.1766666666666667,-0.05465247935141894,0.0497086798398549,0.84,3.190333333333333,0.023678730212481545,-1,-1,1,-1
-0.2715315649893517,0.68,4.359333333333334,-0.05876784057957347,1.8940923507231444,0.91,6.879333333333334,0.44083611424152663,0.7980802013859174,0.99,4.199666666666667,0.27083806853911385,-0.3636419578613088,0.63,1.5233333333333334,-0.17322085080265628,1,1,1,-1
2.2532483383245783,1.0,9.413333333333332,0.4876727283549539,0.0427045615114334,0.3,0.6626666666666666,0.009939173741925041,0.0933766861936893,0.38,1.2220000000000002,0.03168849608267955,0.054770714626998,0.6,2.6736666666666675,0.026090030541460627,1,-1,-1,-1
0.2494292736815415,0.59,4.02,0.053984220185120904,-0.009457859510437,0.45,1.771,-0.002201247491460221,0.8225526339746301,0.97,4.847333333333335,0.27914308144793,-0.6842152732727458,0.86,2.8033333333333337,-0.3259259532797919,-1,1,1,1
2.219282989477012,0.97,8.850666666666667,0.48032157488452165,0.1244751234628624,0.34,0.9466666666666668,0.028970672800696626,-0.1581132841502608,0.66,2.856666666666666,-0.05365763542970702,-0.3662032872978389,0.86,3.2430000000000003,-0.17444094010915717,1,-1,-1,1
0.2669791747240975,0.68,5.454333333333333,0.057782562328866395,-0.1286862161660331,0.38,1.163,-0.029950773767403908,0.0461809884888628,0.62,3.1833333333333345,0.01567207118260853,0.0327700452199462,0.56,2.1613333333333333,0.015610011416794679,-1,1,-1,-1
0.721742845288257,0.84,7.471,0.15620750564676114,-0.0876871213202252,0.48,2.0716666666666668,-0.020408534893810792,0.0142078781937251,0.42,1.2573333333333332,0.004821613518722983,0.2592854216591949,0.93,4.105666666666667,0.1235106135845332,1,1,-1,1
0.1349042144057863,0.38,1.4340000000000004,0.029197450270736478,2.0225846821868814,0.94,7.705666666666667,0.4707417627653074,0.9516546979618798,0.94,4.915999999999999,0.3229554120808658,-0.2215715026386651,0.46,0.8939999999999999,-0.10554558782606382,-1,1,1,-1
2.1525878317298632,0.93,8.860666666666667,0.4658866770557272,0.1227294918719785,0.38,1.3113333333333332,0.028564389840349574,0.167565957913836,0.79,4.492333333333333,0.05686551341015461,-0.2623620643524007,0.48,1.1123333333333334,-0.12497617236676854,1,-1,-1,1
0.3106037643254815,0.67,5.475,0.06722427466586114,0.1060512980712879,0.33,0.998,0.024682662455274333,0.0886740195678634,0.5,2.295666666666666,0.030092589877124966,-0.1934791654714842,0.49,1.534,-0.09216380269391443,-1,-1,-1,1
-0.1359177327327065,0.78,6.061000000000001,-0.029416807027521856,0.3480452068085027,0.81,5.968333333333335,0.08100497132110299,0.2096961424131693,0.45,1.543,0.07116289577496075,0.0268047290797479,0.58,1.9273333333333336,0.012768433004916067,1,1,-1,1
0.0884982858139422,0.57,3.4690000000000003,0.0191537700321627,2.266829883718972,0.99,7.765000000000001,0.5275880435310987,-0.0183412397446676,0.46,1.319666666666667,-0.0062243192331199425,-0.1982273349947063,0.82,3.141666666666667,-0.09442559330082087,-1,1,1,1
-0.167118541176916,0.67,4.839666666666667,-0.03616962833091257,0.1644305061970294,0.36,1.2480000000000002,0.03826999532889248,1.137335135687124,0.98,5.859666666666668,0.38596829102670566,-0.1907203431031864,0.44,0.997,-0.09084963762709833,1,-1,1,-1
0.1745340514862059,0.61,3.937,0.03777457443612734,1.4642385345928464,0.86,6.345666666666669,0.34079078861502005,0.7470644183992885,0.87,3.983,0.25352525197617315,-0.6679993906939541,0.81,2.136,-0.31820151742718994,-1,1,-1,1
0.1834721403994361,0.39,1.6320000000000003,0.039709053708765,0.4448903979508714,0.66,4.883,0.10354497985335857,0.0504574868604874,0.5,1.9713333333333336,0.01712335209030442,0.1329306063051345,0.66,2.923666666666667,0.06332149583979106,-1,-1,-1,-1
2.047851919868215,0.93,8.647333333333332,0.44321858183268026,0.0851637755965608,0.67,4.398,0.019821244668345547,0.0014978462849168,0.31,0.5236666666666666,0.000508312064465294,0.1564257168871576,0.64,2.6796666666666664,0.07451339203531411,1,1,-1,-1
2.1756194834197062,0.98,8.931333333333333,0.4708714398211392,0.1360614978373489,0.51,2.673333333333334,0.03166731652846743,0.2633087061119372,0.71,4.053,0.0893569609533589,-0.2876649538508156,0.31,0.0,-0.13702920406987215,1,-1,1,-1
0.2218814264965936,0.44,2.163666666666667,0.04802201283829197,0.2357595942518093,0.74,5.316000000000001,0.05487131785598875,0.3076944134098855,0.76,4.109666666666667,0.10441978197616206,-0.1532644657568453,0.5,1.2589999999999997,-0.07300753002309163,-1,1,1,1
0.715365518735994,0.85,6.710999999999999,0.15482725466134817,1.882057249237686,0.91,6.440666666666666,0.4380350325670632,0.2641637262923524,0.84,3.3086666666666664,0.08964712228529458,-0.5477104066093568,0.76,1.856666666666667,-0.2609018584773058,1,1,1,1
1.0788570840664642,0.87,7.264333333333335,0.23349808751350073,1.333137410354766,0.86,6.471333333333333,0.3102779626909062,0.7640202407029899,0.77,4.184,0.25927941321868003,-0.5412057895688611,0.37,0.0,-0.2578033840753782,1,-1,-1,-1
0.06704128844469,0.57,3.372,0.014509811232153606,2.129394308493116,0.95,7.219333333333333,0.49560092056004384,0.768140360996123,0.92,4.214333333333333,0.26067762535375516,-0.556339798095816,0.68,1.6576666666666666,-0.2650124692109654,-1,1,1,1
0.1639299526893052,0.4,1.7246666666666668,0.035479519024758335,0.3224512486755935,0.56,3.534,0.07504816512468686,0.0763376155133783,0.47,1.769,0.025906083507172814,-0.283940530876217,0.78,3.560666666666667,-0.1352550751431574,-1,-1,-1,1
0.1261970939748129,0.34,1.0913333333333337,0.027312959731249264,2.119539690121729,0.98,8.759333333333334,0.4933073303512472,0.0301081442080956,0.31,0.6029999999999998,0.010217559100522763,0.1334016740832195,0.49,1.7160000000000002,0.06354588898129077,-1,1,-1,-1
-0.0765974295526437,0.8,6.4063333333333325,-0.01657805614213361,0.4020007466979685,0.55,3.03,0.09356272783049109,-0.1960440774770151,0.66,2.575666666666667,-0.06652990413770722,0.184791808224217,0.98,3.503,0.08802557996942845,1,-1,1,1
-0.1049320881443254,0.8,6.694000000000001,-0.02271055384661925,0.1659931598770456,0.56,3.252,0.03863369152139363,0.1427716252291637,0.43,1.4886666666666668,0.048451259850961687,0.1375604740952818,0.67,2.9733333333333336,0.06552693341478895,1,1,-1,-1
1.7889770161940248,0.99,7.892333333333332,0.38719003476569797,1.464889767862835,0.9,6.429666666666666,0.3409423583862073,-0.1696881048754754,0.48,1.1566666666666665,-0.05758568938150243,-0.0772836344974341,0.87,2.931,-0.03681406018024146,1,1,1,1
1.9876357860490472,0.89,8.471333333333334,0.4301859454511903,0.2427733211006288,0.6,3.5116666666666663,0.05650371138168172,-0.1530811881112934,0.63,2.5619999999999994,-0.05194993340987177,0.0221476977171257,0.6,2.08,0.010550056061857861,-1,-1,1,-1
0.1130353284073995,0.56,3.462333333333333,0.024464346014306988,2.124782416691722,0.95,8.099,0.4945275365403827,0.6029801827720624,0.63,3.455333333333334,0.2046285420760332,-0.6394311578663792,0.37,0.0,-0.3045930393917475,-1,1,1,-1
0.1830685434231236,0.36,1.3056666666666668,0.0396217028228256,0.6672490710529146,0.77,6.087666666666668,0.15529733151708933,0.0318561131265149,0.51,1.8026666666666669,0.010810753274377683,0.1809559484506699,0.87,3.701000000000001,0.08619836812225504,-1,-1,-1,1
-0.1475079361081261,0.61,3.865333333333333,-0.031925286011459525,0.3623900573791396,0.47,2.312,0.08434363016871439,0.3223415901782345,0.86,4.287999999999999,0.10939047672413557,-0.3219846910631947,0.96,3.114333333333333,-0.15337741128505616,1,-1,1,1
0.1610130352638297,0.58,4.000333333333334,0.03484820775068659,0.1858624455580493,0.44,2.194666666666667,0.043258122156480845,0.0166653654812769,0.32,0.7039999999999998,0.005655591243347816,0.1575017293799026,0.65,3.2380000000000004,0.07502595059858821,-1,-1,-1,-1
-0.164384441082237,0.62,3.898000000000001,-0.03557788438947065,0.3142309158379479,0.76,5.353333333333333,0.0731349428974094,0.1566091752579965,0.71,3.3423333333333334,0.05314719807448139,0.1151959107267623,0.59,2.0003333333333333,0.05487357339739955,1,1,1,-1
0.2094182390791776,0.45,2.2636666666666665,0.045324593069475144,0.4263804623362714,0.56,3.305,0.09923692798456467,-0.1342286375983516,0.8,3.796,-0.045552094747674216,-0.1096174565942065,0.91,3.296,-0.052216276707303486,-1,-1,1,1
-0.224013799160093,0.6,3.786666666666666,-0.04848352432683545,0.2010102146486745,0.48,2.495333333333334,0.04678365440562891,0.8655161661469037,0.81,5.590333333333335,0.29372327031986256,-0.5636855094362511,0.35,0.003,-0.2685115988923268,1,-1,1,-1
0.2308007880394282,0.44,2.278,0.04995243892794913,0.1416647868818445,0.48,2.618666666666667,0.03297144099125009,0.6526574560031677,0.65,4.315,0.22148711933285248,-0.398545963890712,0.32,0.0,-0.18984737447553843,-1,1,-1,-1
1.814252130606767,0.91,8.007666666666665,0.39266035234920527,0.0784777567212757,0.69,3.911,0.01826512277196553,0.9152225415121812,0.98,4.410000000000001,0.31059172373423577,-0.489116280254722,0.62,1.3896666666666662,-0.2329905457154841,1,1,1,1
0.3266598012362065,0.65,4.987333333333334,0.07069929834329709,0.1879594108388487,0.33,0.9766666666666663,0.043746175458493325,-0.0274394778300814,0.68,3.326333333333333,-0.009311915223953101,-0.4008878964602926,0.84,3.4056666666666664,-0.19096295408194877,-1,-1,-1,1
-0.2773012243837929,0.77,5.394,-0.060016573571276495,1.7118665193543912,0.89,6.312333333333333,0.398424387387573,0.6443157984621988,1.0,3.694000000000001,0.2186562780052673,-0.455275713504033,0.92,2.1873333333333336,-0.21687059135522813,1,1,1,1
0.15681725395366,0.75,6.139,0.033940110722805214,0.1782180976817581,0.33,0.920666666666667,0.04147895620799471,0.6710355920494955,0.91,4.715333333333334,0.22772395976755155,-0.5627938259415277,0.89,2.941666666666668,-0.2680868454493768,-1,-1,-1,-1
1.369697437785459,0.87,8.234,0.2964449480088355,-0.1505289921816039,0.46,1.880666666666667,-0.03503451981562377,0.0001798238902676,0.3,0.4936666666666667,6.1025389469241545e-05,0.3558724353065061,0.95,4.406666666666667,0.16951983864446454,1,1,-1,1
0.2483335325836231,0.76,6.688,0.05374706787407567,0.0998107277894461,0.32,0.8669999999999997,0.02323021545465794,-0.2493773801332999,0.55,2.3006666666666664,-0.08462919873887143,0.0901366195702975,0.56,2.2776666666666667,0.04293657976728092,-1,-1,1,-1
1.7706669969161863,0.94,7.956666666666666,0.38322717949334273,1.700270397970474,0.93,6.912333333333333,0.3957254751147858,-0.0120584696093667,0.31,0.4269999999999999,-0.004092185989411901,-0.3560109911868188,0.8,2.858,-0.16958583973964242,1,1,-1,1
0.2037603680381217,0.51,3.031666666666666,0.044100054539770145,0.3216522919851066,0.71,5.578333333333333,0.07486221380993337,0.3431585772548771,0.57,2.9750000000000005,0.11645497044650929,-0.3625295582483064,0.32,0.0053333333333333,-0.17269095923422975,-1,-1,1,-1
2.116709270091511,0.94,8.741666666666667,0.4581214450810588,0.1118760774305127,0.51,2.543,0.02603833716567299,-0.0323590789662677,0.39,0.98,-0.010981440752081356,0.1838604509466646,0.98,3.958333333333333,0.08758192791957228,1,-1,-1,1
0.2177073513919909,0.61,4.260666666666667,0.04711861370558312,0.0773855773512881,0.73,5.2126666666666654,0.018010926027368434,-0.0310184290159758,0.52,1.9610000000000003,-0.010526475145249396,0.2318122221978151,0.56,2.151,0.11042375470565126,-1,1,1,-1
0.1797646306257232,0.47,2.6413333333333338,0.03890663376419128,0.1201644610092291,0.36,1.3703333333333336,0.027967397704241573,0.0381437924995242,0.31,0.7123333333333334,0.012944552526660593,0.0688399988479544,0.42,1.3329999999999995,0.03279193424166001,-1,-1,-1,-1
0.1965412619548683,0.45,2.342333333333333,0.04253761639213047,-0.1805801970820457,0.66,4.706333333333333,-0.04202871753334797,0.0703836682982469,0.31,0.6873333333333332,0.023885540257096292,0.0955027359661115,0.42,1.2523333333333335,0.04549272937404192,-1,1,1,1
0.065891899706215,0.46,2.2416666666666663,0.014261047910109246,0.18570826491045,0.66,4.3950000000000005,0.043222237740627015,0.1655638164598336,0.73,3.870000000000001,0.056186062744165856,-0.1314120337806916,0.53,1.541,-0.0625981238003361,1,1,1,1
-0.1547798271491887,0.64,4.367999999999999,-0.033499148458832645,0.3435284071584208,0.63,4.427999999999999,0.0799537193028002,0.2158365390511485,0.58,2.8946666666666663,0.0732467128682884,0.0055699215937371,0.4,0.9153333333333332,0.002653232215131807,1,-1,-1,-1
0.1442239139545043,0.53,3.2516666666666665,0.03121452190419486,0.1627234443254073,0.38,1.4600000000000002,0.03787268918805492,-0.0536727988425427,0.46,1.627,-0.018214506695390827,0.2210898129381755,0.99,4.416333333333332,0.10531613493170473,-1,-1,-1,1
-0.0604535023495254,0.74,5.5793333333333335,-0.013084010283272595,0.1509916031163256,0.58,3.035333333333333,0.03514218912054994,-0.1034840143618813,0.76,3.288,-0.03511853887087345,0.0901128638288519,0.96,3.2780000000000005,0.04292526371957054,1,1,1,-1
0.1933246173203564,0.42,1.975333333333333,0.041841434866827704,0.1157972765847669,0.32,0.8566666666666666,0.02695096753328343,-0.2182170000755192,0.67,3.1993333333333336,-0.07405455080857762,-0.0483963052227545,0.96,3.9340000000000006,-0.02305358054855678,-1,-1,-1,1
-0.1910327139972176,0.6,3.683,-0.04134539600253103,0.1622369908742245,0.79,5.997666666666666,0.03775947071214642,0.2101820064421189,0.49,1.9263333333333332,0.07132777954847729,0.2087026467228236,0.55,2.0176666666666665,0.09941550816278952,1,1,-1,-1
-0.183662826711485,0.62,3.95,-0.039750324132657104,0.3711540712877004,0.54,3.0373333333333337,0.08638339018101453,0.6554828812298199,0.86,4.675333333333334,0.22244596120094956,-0.5066991724191605,0.69,2.148,-0.24136615659990526,1,-1,1,1
0.3423061238732101,0.82,7.287000000000001,0.0740856471621685,0.1561677532877345,0.33,0.975,0.036346900140803697,0.0583259608458677,0.44,1.5446666666666669,0.019793612914780337,-0.3263805297765292,0.77,3.5126666666666666,-0.1554713691066271,1,-1,-1,1
0.1513857598970275,0.3,0.7386666666666667,0.03276456718391095,1.7254303486807894,0.87,7.014,0.4015812692641097,0.057833896532851,0.82,3.563666666666665,0.019626625000654617,-0.1035370764562704,1.0,2.934333333333333,-0.049319887558781285,-1,1,1,1
1.830854543260668,0.92,7.853333333333331,0.396253628659895,0.5057349676376655,0.76,4.709999999999999,0.11770610756351671,0.5564214301409804,0.88,3.638,0.1888282721103145,-0.5808409404103982,0.79,2.0296666666666665,-0.27668358863384446,1,-1,1,-1
0.2348252287474652,0.69,5.067000000000001,0.05082345254274246,0.4504212160906622,0.78,5.290000000000002,0.10483223724415637,0.5339651781437049,0.81,3.9896666666666665,0.18120747421680966,-0.1228404182760638,0.65,1.914,-0.058515034656285346,-1,1,-1,-1
-0.0034034899769874,0.81,6.351000000000001,-0.0007366206444161121,0.3637195006619551,0.73,4.889333333333334,0.08465304835029204,1.683676548782973,0.91,5.483999999999999,0.5713757887053229,-0.6214593065582532,0.38,0.0,-0.2960321478147647,1,-1,1,-1
0.1918292277217237,0.38,1.5236666666666667,0.041517786242255286,1.6559834438866383,0.89,7.838666666666668,0.3854180110978084,0.2094426383440715,0.62,3.070666666666667,0.07107686613492956,-0.1396689148542454,0.4,0.715,-0.06653128919453087,-1,1,-1,1
0.1806337089568306,0.35,1.2773333333333334,0.039094729232265805,0.0915914672659736,0.31,0.8313333333333334,0.02131724280064609,0.0583079834968769,0.57,3.0456666666666665,0.01978751208622994,-0.2610920315652301,0.44,1.1096666666666666,-0.12437119223401699,-1,-1,-1,1
-0.1061316092508173,0.63,4.144666666666667,-0.0229701673658096,0.0687166869463284,0.53,2.585333333333333,0.015993305313442282,0.926148485880692,0.9,4.834,0.31429957372800144,-0.7112011863126173,0.76,2.375,-0.33878069326619326,1,1,1,1
-0.31925587544176,0.75,5.123,-0.06909685948589173,2.234893147387111,0.97,6.9346666666666685,0.5201550021903643,-0.050381335143538,0.75,2.7869999999999995,-0.01709750909369995,-0.1292714017362639,0.96,2.595999999999999,-0.06157843370139371,1,1,-1,1
2.060342618386928,0.95,8.776333333333332,0.4459219558558956,0.1032587153538223,0.33,0.8773333333333334,0.02403270929253886,0.7845137811416913,0.95,5.195666666666666,0.266234141453145,-0.2890975537081326,0.51,1.29,-0.13771162302835455,1,-1,1,-1
0.2733392889377422,0.63,4.669666666666668,0.05915908803109923,-0.1086728793396398,0.4,1.3116666666666663,-0.0252928162838706,0.2594222568221012,0.77,4.524666666666666,0.08803804787005413,-0.3024159207333579,0.58,1.8286666666666669,-0.1440558273137452,-1,1,-1,1
0.1400914775230063,0.32,0.894,0.03032013466998502,0.5878913530882786,0.81,6.091000000000002,0.13682740421431092,0.080042721981592,0.65,2.72,0.02716345573347308,0.2047430544172366,0.92,3.4540000000000006,0.09752935632255819,-1,1,-1,1
-0.126134919603668,0.43,1.812,-0.027299503271659666,0.1448487887068461,0.4,1.733,0.03371249408284604,0.0553461152961194,0.35,0.9646666666666668,0.01878236666178822,0.0261590949290035,0.7,3.5946666666666665,0.012460885169795651,1,-1,-1,-1
-0.0985344163831118,0.8,6.357333333333334,-0.021325899527854564,0.5608006897530089,0.82,6.156666666666667,0.13052225085028082,0.5326387611284664,0.64,3.288666666666667,0.18075733872684166,-0.3663854011737433,0.33,0.0,-0.1745276900560353,1,1,1,-1
0.1413894224991096,0.52,3.0476666666666663,0.030601050162957957,0.5459386237703354,0.66,4.836333333333332,0.12706321390580366,0.0567564710482959,0.56,2.397,0.019260987766796443,-0.0684688573239142,0.64,2.461666666666666,-0.03261514097242193,-1,-1,-1,1
-0.2861676206131895,0.57,3.2066666666666666,-0.06193553632665613,2.164487847894716,0.96,8.212333333333333,0.5037686846814062,0.0349056583257386,0.3,0.495,0.011845652937652362,-0.0447615095197964,0.68,2.7553333333333336,-0.021322145573717113,1,1,-1,1
-0.1686032666885424,0.72,5.265000000000001,-0.03649096891676713,0.5390993809334752,0.68,4.748333333333334,0.1254714302552311,-0.1335651004345959,0.44,1.1389999999999998,-0.04532691546929663,0.462306469367804,0.99,3.984,0.22021969199166422,1,-1,1,1
0.1607987767031882,0.45,2.3223333333333325,0.034801835562115864,0.1662207453892723,0.38,1.5279999999999998,0.03868666038156002,-0.2337094066667213,0.51,2.019,-0.07931208441346758,0.0963431668730128,0.61,2.786666666666667,0.04589306864619437,-1,-1,1,-1
-0.1356790785933421,0.63,4.076333333333333,-0.029365154880132024,0.2600864243055283,0.63,3.774,0.06053320927780939,0.0865034935846797,0.73,3.366333333333334,0.02935599590576898,-0.2876470063651855,0.78,2.8599999999999994,-0.13702065478488615,1,1,1,1
0.3148253529450047,0.82,6.872333333333334,0.06813795719479442,0.2774702392389874,0.44,1.905333333333333,0.06457916481056582,0.7769182669049526,0.91,4.751,0.2636565127864179,-0.480481900228495,0.68,2.072666666666667,-0.22887755869084891,1,-1,1,-1
0.2118961837736839,0.4,1.803,0.045860897048636676,0.1076007398132472,0.45,2.210000000000001,0.025043283666013178,-0.0010134170038771,0.51,2.231,-0.0003439151898244454,0.0747357072563037,0.59,2.5683333333333334,0.0356003550096731,-1,1,-1,-1
-0.0799719225772745,0.66,4.628666666666667,-0.01730840094796185,0.0877218756198212,0.72,5.086,0.020416623702353434,0.6238399197492637,0.68,3.981333333333333,0.21170754348883383,-0.3369348126449174,0.32,0.0,-0.16049890187217056,1,1,1,-1
2.1915930709371416,0.98,8.778333333333334,0.47432861889623246,0.1875108679652819,0.53,2.7943333333333324,0.043641780391706624,-0.0321742897373162,0.73,3.651,-0.010918730315499739,-0.2254844287769166,0.46,0.9760000000000002,-0.10740951023694906,1,-1,1,1
0.1972925157623046,0.38,1.5323333333333335,0.042700210984003964,0.1739948162055338,0.69,4.858666666666666,0.04049601839368163,0.1149349823823451,0.42,1.348,0.039004561924922236,-0.0929196952571858,0.81,3.722333333333333,-0.044262297902686085,-1,1,-1,1
-0.1277688260119038,0.46,1.9826666666666668,-0.027653131223993356,0.5777204628120245,0.79,5.733,0.13446020403737713,0.0718439517434594,0.74,3.1960000000000006,0.024381104922319395,-0.0185167782372901,0.85,3.0493333333333337,-0.008820467525947107,1,1,1,1
1.0601167990206308,0.86,7.542,0.22944210940269621,0.3470488006949792,0.65,4.168666666666668,0.08077306510009719,0.1360877994620244,0.64,2.919333333333334,0.046183023578366046,0.021867703835402,0.54,1.6706666666666663,0.010416680973083821,1,-1,-1,-1
0.1816800343857867,0.55,3.4170000000000007,0.039321186462038187,0.4104454258142969,0.53,2.950666666666668,0.09552816501006552,0.3537320882875372,0.86,4.269,0.12004321796948965,-0.3149870379582804,0.94,3.0776666666666666,-0.15004407914818157,-1,-1,1,1
0.1752780871031822,0.43,2.148333333333333,0.03793560678802243,0.0444964206304776,0.32,0.8956666666666665,0.010356215820684354,0.1834716102484266,0.44,1.9573333333333331,0.062263286904189794,-0.0583905341240056,0.37,0.7856666666666665,-0.027814331600423806,-1,-1,-1,-1
0.0761494229789672,0.44,2.04,0.016481093643864013,0.0465150094183544,0.59,3.4440000000000004,0.010826027568331916,-0.1059046452498546,0.62,2.683666666666667,-0.03594000893516814,-0.1706192908188892,0.74,3.0823333333333327,-0.08127450114066839,1,1,1,1
0.1454842509513,0.3,0.7436666666666667,0.031487297865645726,0.2168164963520533,0.76,5.544666666666667,0.05046245063964789,0.4298244701748253,0.81,4.522,0.14586607851045458,0.00050284337442,0.48,1.2759999999999998,0.00023952944717873197,-1,1,1,-1
-0.1091190312056877,0.34,0.817,-0.02361673800371914,0.445623415630501,0.78,5.690999999999999,0.10371558434655284,0.220820093720452,0.68,3.0699999999999994,0.07493794179333797,-0.1105049091729495,0.83,3.123333333333333,-0.05263901475337765,1,1,-1,1
-0.1398070597700942,0.37,1.102666666666667,-0.03025857785922604,0.3251060895190791,0.54,3.2040000000000006,0.07566605987566088,-0.0959560531169789,0.59,2.4963333333333333,-0.03256383512046583,0.0769403178444134,0.9,3.906333333333333,0.036650521288633005,1,-1,-1,1
-0.2726187621279816,0.55,2.995,-0.05900314371320389,1.487036129733223,0.88,7.703333333333333,0.3460967618173817,0.5459204521368521,0.58,3.100333333333332,0.18526463953871214,-0.2789573349395267,0.31,0.0023333333333333,-0.13288132970149677,1,1,-1,-1
-0.2706790333409419,0.73,5.140333333333333,-0.058583326326121,1.813204258772303,0.9,7.200666666666666,0.4220100036084277,0.0409106148097722,0.66,2.801999999999999,0.013883506793659304,-0.1405948069821216,0.5,1.1656666666666666,-0.06697233792027601,1,1,1,1
0.848192920397703,0.86,6.909666666666666,0.1835752183309142,2.0418378154375283,0.99,6.846,0.4752227884375504,-0.1084232158345623,0.72,2.6790000000000007,-0.03679471600778704,-0.2726796669233076,0.66,1.734666666666666,-0.12989096246988915,1,1,1,1
0.2034697881160729,0.62,4.337666666666666,0.04403716404475437,1.2108566950627455,0.83,7.217333333333332,0.28181802231079317,0.1398160573731077,0.46,1.6443333333333332,0.04744825252390306,0.1459155994826073,0.52,1.7653333333333334,0.06950689748897695,-1,-1,-1,-1
0.8488952642025902,0.86,7.09,0.1837272272833882,1.8789942927504448,0.98,7.161666666666668,0.43732215189078005,-0.0547751165354979,0.67,2.7463333333333333,-0.018588591398103694,-0.0311501337865753,0.41,0.7496666666666667,-0.014838366586908252,1,1,1,-1
2.04537566645492,0.99,8.323666666666666,0.44268264389915546,0.4334060910739428,0.66,4.077,0.10087209158766786,0.0444537135880889,0.64,2.552,0.015085899771327679,-0.3041243626888632,0.74,2.452,-0.1448696436588669,1,-1,-1,1
0.2505009009759504,0.73,5.908,0.054216153522230394,0.367963463727881,0.51,2.7313333333333336,0.08564079965304824,-0.0694851013253754,0.76,3.708666666666667,-0.023580600799930292,-0.0635576483806903,0.66,2.4240000000000004,-0.030275686535925574,-1,-1,1,-1
0.2883140805221371,0.64,4.728666666666667,0.06240009673142684,0.077843776916687,0.67,4.383,0.01811756861841236,0.0626113658522741,0.38,0.9983333333333334,0.021247916395592686,0.2562989330626255,0.87,3.991333333333333,0.12208799970726583,-1,1,-1,1
-0.151326701670512,0.69,5.150666666666667,-0.03275178515453285,0.2608984687122495,0.6,4.070333333333333,0.06072220666260631,-0.0571229950849043,0.51,2.0816666666666666,-0.019385372085535077,0.040253226686571,0.39,0.914,0.019174624994345038,1,-1,1,-1
0.1342241639047765,0.56,3.493666666666667,0.029050266279693045,0.6607219460546538,0.83,6.627,0.15377819100617207,0.5296104578188094,0.69,3.881333333333333,0.17972964775303502,-0.2673145620498145,0.31,0.0,-0.12733529470179733,-1,1,1,-1
-0.1307705080826018,0.78,6.303666666666667,-0.028302788192634407,0.5754241157194899,0.81,6.758,0.1339257460798038,0.1532536995909761,0.37,1.0656666666666668,0.052008477245286996,-0.1611187110867656,0.38,0.5773333333333334,-0.07674889987618343,1,-1,-1,1
0.0685443518808339,0.58,3.683666666666667,0.014835120712838677,2.221213639553012,0.99,8.237666666666666,0.5169711969888817,-0.1007369817122114,0.51,1.788,-0.034186300462053794,-0.1358391088012309,0.49,1.281,-0.06470696103720269,-1,1,1,1
0.71825523794453,0.84,7.1113333333333335,0.155452679398887,0.4410859548066717,0.65,4.087666666666666,0.10265952359147067,-0.2285950544983039,0.54,1.642,-0.07757646779158225,0.2958562337236889,0.95,3.5946666666666665,0.14093112033136954,1,-1,1,1
0.1586531332149809,0.52,3.060666666666666,0.03433745185607966,0.2988273205209002,0.54,3.087999999999999,0.06954986896882101,0.8276032732792125,0.89,5.085000000000002,0.2808570763468955,-0.3150532122520952,0.61,1.901333333333333,-0.15007560127380007,-1,-1,1,-1
-0.0498422259575566,0.66,4.676,-0.01078740141802531,0.3526800822391469,0.51,2.784333333333333,0.08208370461204238,-0.0287660658221118,0.6,2.5386666666666664,-0.009762108736941852,-0.1117014224937889,0.85,3.5596666666666663,-0.053208973887498144,1,-1,-1,1
1.7042511318786415,0.96,7.785333333333335,0.3688527292572018,1.7760727902588205,0.94,6.688,0.4133679264207364,-0.1032658828269754,0.51,1.3880000000000003,-0.035044513323693106,-0.2190275858114438,0.84,2.745333333333334,-0.10433379301620711,1,1,-1,-1
0.1596434050795201,0.43,2.073,0.03455177735841291,0.1939876505934858,0.37,1.4119999999999997,0.045149204084914796,-0.0594773346822083,0.49,1.895333333333333,-0.0201843454069026,0.0006548823957608,0.88,4.237333333333334,0.0003119532367401696,-1,-1,-1,1
-0.0242492269380134,0.66,4.636333333333332,-0.005248283760037088,0.0932069637455428,0.49,2.2190000000000003,0.021693237767497764,-0.0570661646046595,0.77,3.660333333333333,-0.019366085981861632,-0.2944750144564456,0.79,3.050333333333333,-0.1402731765175587,1,1,1,-1
0.1932803089899151,0.54,3.3416666666666663,0.04183184517179602,0.04540076182926,0.65,4.197333333333334,0.010566694607459216,0.1095984844273663,0.59,2.698666666666667,0.037193557471510805,0.1255277391685303,0.61,2.423333333333334,0.05979513999426821,-1,1,-1,-1
2.00774058445332,0.91,9.034,0.4345372465146711,0.1272473591844785,0.42,1.8396666666666668,0.029615890349256078,0.6535847278346822,0.59,3.597666666666666,0.2218018001273666,-0.6019707712622973,0.35,0.0,-0.2867487838027642,1,-1,1,-1
0.3259300817027375,0.75,6.139666666666666,0.07054136443527284,0.1199112182554595,0.56,2.8556666666666666,0.027908457309128845,0.0254713679905069,0.73,3.302,0.008644013593643859,-0.3168121763591798,0.78,2.8276666666666666,-0.15091348384640665,-1,1,1,1
-0.2879760593578124,0.8,6.0360000000000005,-0.06232693848222537,1.8894257405195016,0.92,7.274000000000001,0.43974999491473227,0.8164332833112771,0.67,3.6786666666666665,0.27706640655799036,-0.6294318088196369,0.38,0.0,-0.299829849358517,1,1,-1,-1
0.1720153405742088,0.45,2.318,0.03722944738488348,0.1104098937411721,0.31,0.7970000000000002,0.02569709365654502,0.0152067076638799,0.67,3.6510000000000007,0.005160578254380997,-0.2988507008051955,0.65,2.583,-0.14235753476002835,-1,-1,1,1
-0.1525809198451879,0.78,6.224333333333331,-0.03302323681336393,0.0752723836804776,0.63,3.829,0.017519095686506635,0.0831691189382869,0.35,0.822,0.02822443596048207,-0.0193564118278897,0.81,3.683666666666668,-0.009220426996470098,1,1,-1,1
0.1832064314769863,0.4,1.776333333333333,0.03965154606837073,0.1693694755986146,0.38,1.5193333333333336,0.03941950426309062,-0.3431560120932286,0.57,2.4456666666666678,-0.11645409992820153,0.080600205615176,0.61,2.7293333333333334,0.03839390887025946,-1,-1,1,-1
-0.1830036014776581,0.68,5.106666666666667,-0.039607647374435305,-0.1895333534100145,0.54,3.0776666666666657,-0.044112499057681685,0.0518229935947902,0.3,0.6146666666666666,0.01758675314430061,0.0591689927664088,0.39,1.0086666666666668,0.028185150383671018,1,1,-1,-1
0.1510180667679869,0.3,0.7653333333333336,0.03268498700254048,0.3101501323260125,0.47,2.4766666666666666,0.07218517044002334,-0.4070431911578445,0.59,2.2766666666666664,-0.13813497880757378,0.218558437700326,0.96,4.183000000000001,0.10411031430808929,-1,-1,1,1
1.1418713382933827,0.88,7.209999999999999,0.2471363238150279,1.824587212733292,0.92,6.632000000000001,0.4246593027256734,-0.2664201041002076,0.59,1.6743333333333332,-0.09041285110091082,-0.1085949104576933,0.85,2.7583333333333337,-0.05172918684343431,1,1,1,-1
0.2108722287059636,0.6,4.244666666666667,0.045639281457893865,0.1707613785315447,0.36,1.2633333333333332,0.03974345947051227,0.5399893056209644,0.85,5.285666666666667,0.18325183397882486,-0.1480604270848595,0.47,1.259,-0.0705285861419372,-1,-1,1,-1
-0.1485963393277742,0.65,4.543333333333334,-0.032160850178377214,0.0838154507355595,0.37,1.2366666666666668,0.019507431937814155,0.1605478061346232,0.75,4.296333333333334,0.05448381960382348,-0.2812292323998699,0.59,1.9513333333333331,-0.1339635480828177,1,1,-1,1
-0.0339845258663542,0.8,6.393333333333334,-0.00735530397125143,0.2165275553509698,0.64,3.731,0.05039520173907866,0.2669701461331044,0.68,3.1303333333333336,0.0905995144482115,-0.2214733004344715,0.72,2.4603333333333337,-0.10549880920496862,1,1,-1,1
0.1553258116657156,0.39,1.538333333333333,0.03361731641852244,0.8455578640365911,0.82,6.074333333333335,0.19679739639196733,0.9424719114629228,0.96,4.408666666666667,0.3198391235739392,-0.5071899867477501,0.85,2.4963333333333333,-0.24159995601096454,-1,1,1,1
-0.163393054271689,0.48,2.2796666666666665,-0.03536331757828882,0.3663098622104774,0.58,3.735666666666667,0.08525593601788399,0.0423720353813104,0.47,1.6843333333333337,0.014379457356311263,-0.0695327353711188,0.81,3.834,-0.033121919292423536,1,-1,-1,-1
-0.1566344824376533,0.51,2.6833333333333345,-0.033900553305914884,-0.1242972730812428,0.62,3.9313333333333342,-0.028929279427707386,0.1028906883789619,0.38,1.1526666666666665,0.03491718659706825,0.2250558084275153,0.65,3.075333333333334,0.10720533692859023,1,1,-1,-1
0.261620669820422,0.83,6.273666666666667,0.05662281590330289,2.1623659717663277,0.98,6.713333333333332,0.5032748335621704,-0.1757989374341888,0.78,2.7346666666666666,-0.05965947355067964,-0.1627878545525414,0.93,2.4613333333333336,-0.07754399638527124,1,1,1,1
0.1438740088305632,0.67,4.777666666666668,0.031138791598060645,2.0485169258746057,0.96,7.537333333333334,0.4767773024455644,0.1758986091797174,0.69,3.2233333333333336,0.059693298350492995,-0.0411424481778752,0.45,0.9953333333333336,-0.019598205661938043,-1,-1,-1,-1
0.177942678190712,0.34,1.1456666666666664,0.03851230682747399,0.21328951812556,0.37,1.3763333333333336,0.04964157230402282,-0.0573380410462958,0.7,3.5689999999999995,-0.01945835050641216,-0.5841404677439348,0.8,3.3283333333333327,-0.27825531851706053,-1,-1,1,1
-0.23064226968873,0.54,2.873333333333334,-0.04991813064720419,2.148199347736361,0.96,8.108666666666668,0.49997765563581065,0.0086105542361787,0.53,2.0276666666666663,0.0029220946395213687,0.072934273381777,0.53,1.7363333333333333,0.03474224196285783,1,1,-1,-1
0.1286510857846037,0.31,0.8096666666666669,0.027844079564286063,2.228143663468516,0.99,8.117666666666668,0.5185841092702418,0.0052995743258366,0.43,1.2336666666666665,0.0017984739779241797,0.2216315027392199,0.99,3.812,0.10557416887465203,-1,1,-1,1
-0.112581548026899,0.8,6.632333333333334,-0.024366133885413477,0.1364653184490097,0.35,1.056,0.03176130281653159,0.9373805227705204,0.98,5.206666666666666,0.31811129988248876,-0.4144900630412516,0.62,1.880666666666667,-0.19744234628897184,1,-1,1,-1
0.2098634385450095,0.46,2.457666666666667,0.04542094802266501,0.1661639354829458,0.34,1.091,0.03867343829217993,0.0167992610340146,0.7,3.8373333333333326,0.0057010303017613435,-0.3316061732292397,0.66,2.5556666666666663,-0.1579606044253278,-1,-1,-1,1
-0.1550865918711546,0.7,5.324666666666667,-0.0335655418458285,-0.2058941275108647,0.58,3.4153333333333333,-0.04792034933375116,0.7757831106053472,0.49,2.7873333333333337,0.26327128390949395,-0.5304481460629509,0.34,0.0,-0.25267898046781606,1,1,-1,-1
0.1574169853508308,0.3,0.7686666666666667,0.0340699111721227,0.2324875053645936,0.39,1.541,0.0541097631461868,0.6388796507692653,1.0,4.932666666666666,0.21681145622057613,-0.5866476682673145,0.98,3.1340000000000003,-0.2794496235151607,-1,-1,1,1
1.760016682618966,0.91,8.348999999999998,0.3809221216163112,1.1463648766460048,0.89,7.275,0.266808024186704,0.481839441582468,0.32,1.0719999999999998,0.16351798162332357,-0.4701201423432951,0.34,0.003,-0.2239417352032578,1,1,-1,-1
0.4183786136547516,0.78,6.967666666666665,0.0905500900793232,0.1161956164359883,0.32,0.8239999999999997,0.02704367821451972,-0.118468965526012,0.72,3.633333333333334,-0.040203861402867434,-0.2541715566025209,0.66,2.447666666666666,-0.12107462390606796,-1,-1,1,1
0.2092365441640966,0.47,2.523,0.045285268662369774,0.1258024217637219,0.69,4.855,0.029279591753442986,0.0756001882836734,0.33,0.7256666666666665,0.025655828750527316,-0.0996281444316045,0.8,3.785666666666667,-0.04745786774394841,-1,1,-1,1
-0.2997985438688877,0.77,5.889333333333334,-0.0648856902981647,2.029108228630153,0.97,8.099333333333336,0.4722600703937755,0.4820400713525508,0.42,1.7226666666666666,0.16358606773713305,-0.5309883112999081,0.35,0.0003333333333333,-0.2529362881846429,1,1,1,-1
1.517508905831189,0.89,7.766,0.32843592773262864,0.3023081355386154,0.69,4.255333333333334,0.07036000315589867,0.9880934011121548,0.98,4.646333333333333,0.33532132212869364,-0.36123762867162,0.51,0.9483333333333334,-0.17207554856554094,1,-1,1,1
0.2996135686434105,0.67,5.151666666666667,0.06484565593029132,0.4088958278085908,0.61,3.966666666666667,0.09516750743008474,0.32263387819195,0.72,3.93,0.10948966815997668,-0.1925847147353419,0.52,1.406666666666666,-0.09173773107548275,-1,-1,-1,1
0.211167307757611,0.59,4.210333333333334,0.04570314570390249,0.1361433728004319,0.53,3.298666666666667,0.0316863723261245,0.1422606556994223,0.39,1.39,0.04827785622526445,0.018117559219681,0.37,0.8179999999999997,0.008630299542325089,-1,-1,-1,-1
-0.0776722530278739,0.78,6.015666666666666,-0.016810681231765413,0.3030379937001868,0.74,4.8740000000000006,0.07052987229441864,0.1934745822242027,0.71,3.237,0.06565791516945112,-0.058658647456917,0.59,1.742333333333333,-0.027942047389634694,1,1,1,1
0.2792856053754944,0.65,4.946999999999998,0.0604460550784229,0.6011819672676015,0.84,7.117666666666666,0.13992069726755574,0.6191698256331626,0.36,1.512333333333333,0.21012269115431378,-0.4327634271053312,0.33,0.001,-0.2061468634707152,-1,1,-1,-1
0.1574918556747206,0.3,0.7673333333333333,0.03408611542910722,0.5194156793190583,0.67,5.004333333333334,0.12089019295163485,-0.1399308472883778,0.58,2.3920000000000003,-0.047487207855567135,-0.0379114436317258,0.66,2.671,-0.01805911660928063,-1,-1,1,1
1.272656172162904,0.87,7.554,0.2754422125516521,0.1881367499548085,0.72,4.467999999999999,0.04378744983814693,0.0554173451194754,0.73,3.201666666666667,0.01880653935489177,0.0099753690897719,0.58,1.7256666666666662,0.00475176718045236,1,1,1,-1
0.1414214934794655,0.64,4.421,0.030607991316414132,2.0238158345980484,0.96,7.651000000000001,0.47102830446680927,0.1881841200663658,0.68,3.248,0.06386253351480091,-0.0314415972127267,0.41,0.7993333333333333,-0.01497720519330212,-1,1,-1,-1
0.1695013551036059,0.52,3.149666666666667,0.03668534306551439,0.2618501402802655,0.62,4.389333333333334,0.06094370124597134,0.1454339708493734,0.51,2.302666666666666,0.049354758702717424,-0.1636655379270588,0.44,1.0809999999999995,-0.07796208087080037,-1,-1,-1,1
-0.1894722747192609,0.75,5.7620000000000005,-0.04100766861262459,0.2680252937824858,0.47,2.250666666666667,0.06238092297052159,0.9632774166500662,0.9,5.138333333333332,0.326899720779685,-0.4635980383393334,0.59,1.5696666666666668,-0.22083493088608233,1,-1,1,1
2.062920812456702,0.95,8.49,0.44647995690480363,0.1794871958404014,0.4,1.41,0.041774329504145655,0.5338873849739856,0.97,4.301666666666667,0.18118107417356122,-0.7218520168963001,0.89,2.543,-0.34385421653702586,1,-1,1,1
1.6114505723051191,0.86,8.17333333333333,0.34876781393280537,-0.0684334500443619,0.46,1.7756666666666667,-0.015927384000141456,0.5395514508327874,0.84,4.640666666666666,0.18310324271578574,-0.2597052443323167,0.57,1.602,-0.12371059611969527,-1,1,-1,-1
1.8515610389887536,0.92,7.869333333333333,0.4007351556601076,0.2500615693884525,0.77,4.547000000000001,0.05819999776054017,0.8116304624553048,0.92,3.888333333333334,0.2754365118156925,-0.6487920648583738,0.78,1.8983333333333328,-0.3090521075448683,1,1,1,1
0.1762076337965838,0.75,5.758333333333334,0.0381367894825325,0.8050176117066474,0.83,5.873333333333333,0.18736194975142728,0.260831344630692,0.72,3.222000000000001,0.08851623868323058,0.0376179046489313,0.61,1.8666666666666667,0.017919289311455984,-1,1,-1,-1
1.9647728104876616,0.93,8.59,0.4252376894242386,0.0794779634950391,0.5,2.419,0.018497913568789968,1.2502309369516178,0.94,5.647000000000001,0.42428083243238535,-0.2746714725774062,0.31,0.0,-0.1308397591160894,1,-1,1,-1
2.2198665850429604,0.94,8.990666666666666,0.48044788304020125,-0.1425027441947652,0.53,2.6206666666666663,-0.033166469415068595,0.0753380014631264,0.46,1.6729999999999998,0.025566852514868232,-0.1316414620931332,0.61,2.2643333333333326,-0.062707411979602,1,1,-1,1
0.204924124027725,0.38,1.5523333333333331,0.044351927379943305,0.0228706009691439,0.77,6.054333333333334,0.005322964774001973,0.4317844760151259,0.59,3.1856666666666658,0.1465312299516137,-0.3580198125100725,0.32,0.0016666666666666,-0.17054274180004006,-1,1,1,-1
0.1561411206985643,0.38,1.493,0.033793774545103114,2.1767186573132085,0.98,8.557333333333334,0.5066153159430858,0.0699919934788708,0.33,0.7399999999999999,0.023752620719196454,-0.0679409122640071,0.59,2.182666666666667,-0.032363654337073194,1,1,-1,1
0.1612887006488079,0.38,1.4540000000000006,0.03490787027794503,2.424343961437695,0.99,7.903333333333332,0.5642482908170079,-0.0373956287677343,0.76,3.4166666666666674,-0.012690654209527665,-0.2665085408469432,0.66,2.0076666666666663,-0.12695134649255466,1,1,1,1
0.0451369989437189,0.39,1.467,0.009769044561242344,2.2680554989588284,0.98,8.288333333333334,0.5278732964965558,0.0290911233770341,0.58,2.461333333333334,0.009872420908809187,0.0389964010832728,0.54,1.7769999999999997,0.018575936103782775,1,-1,-1,-1
-0.1947660448295129,0.69,5.173999999999999,-0.04215340442391563,0.0932752542358412,0.32,0.8596666666666668,0.021709131878664675,1.4859366488624284,0.91,6.4446666666666665,0.5042703869241543,-0.3031111853362669,0.31,0.0066666666666666,-0.1443870166153241,1,-1,1,-1
-0.234990954819974,0.74,5.269666666666667,-0.05085932079772585,1.667726284919801,0.89,6.923666666666666,0.38815107129375864,0.075858296747485,0.44,1.2323333333333335,0.025743420947014505,-0.1347595066514011,0.82,3.0656666666666665,-0.06419269254073502,1,1,-1,1
0.28224976725574,0.62,4.625,0.06108759151576916,0.1036672789461516,0.3,0.7026666666666664,0.024127799474595847,-0.1832043951422237,0.69,3.633,-0.06217260425960998,-0.0283105201089255,0.57,2.183333333333334,-0.01348571657895466,-1,-1,1,-1
0.1707891545104324,0.34,1.1376666666666666,0.03696406274306575,-0.0293713250804881,0.6,3.718333333333334,-0.006835960671961788,0.0645135835680146,0.56,2.559333333333333,0.021893456745017942,-0.1046677592080884,0.62,2.430333333333334,-0.04985848830059255,-1,1,-1,1
-0.0680607423452732,0.78,6.2413333333333325,-0.014730452630917127,0.1053466938348099,0.67,4.255,0.024518670982752688,0.1137377210095293,0.56,2.319,0.038598256948070515,0.0933754772742716,0.6,2.193,0.0444794096717583,1,1,1,-1
1.3674634756272548,0.87,7.986333333333333,0.295961449407193,0.2222796719999489,0.58,3.401000000000001,0.05173396473615841,-0.1002946899166645,0.65,2.9323333333333337,-0.03403620344745727,0.0577603438018969,0.49,1.4663333333333337,0.027514140433251337,1,-1,1,-1
2.1898040345414795,0.93,9.019,0.47394141600991074,0.1012788688093935,0.4,1.5233333333333332,0.02357191451814083,-0.0038772828086122,0.36,0.8680000000000002,-0.0013158023281881264,-0.0266050738051637,0.87,4.006666666666667,-0.012673327212575395,1,-1,-1,1
0.4531261206593244,0.8,6.747333333333333,0.09807052680005005,0.5965985178865845,0.82,5.829666666666666,0.13885393301280394,-0.049550194325215,0.44,1.1093333333333333,-0.016815451509101673,0.1229093461929169,0.75,2.976,0.058547868470269764,-1,1,1,-1
0.2014971973359323,0.56,3.609,0.04361023430455792,0.416164156765539,0.61,4.060333333333333,0.09685915773065583,-0.1338709336287578,0.62,2.6936666666666667,-0.04543070362424411,0.0957446110495858,0.64,2.6033333333333326,0.04560794657283217,-1,-1,1,-1
0.1115098574549162,0.49,2.612333333333333,0.024134186853077156,2.192981483003721,0.98,8.118999999999998,0.5104003694444401,0.6404477405207198,0.7,4.034,0.217343606246153,-0.6295326570657571,0.37,0.0,-0.2998778884217143,-1,1,1,-1
-0.1397279560916393,0.74,5.877666666666667,-0.030241457373197545,0.1788611351287714,0.33,0.9916666666666668,0.0416286184614455,-0.0253644193970288,0.56,2.4396666666666675,-0.00860771930838245,-0.2976027049999112,0.74,3.206666666666668,-0.14176305194385141,1,-1,-1,1
-0.2156863035160379,0.74,6.016666666666668,-0.04668119634903252,-0.1501276120244541,0.47,2.2270000000000008,-0.03494110152546277,0.7547130162066484,0.42,2.2460000000000004,0.2561208951879463,-0.5610892115906914,0.34,0.0003333333333333,-0.2672748523837831,1,1,-1,-1
1.7167320925646603,0.95,7.869,0.3715539957118206,1.7629516986095704,0.96,6.882333333333333,0.41031408849406187,-0.1114656963707227,0.65,2.4386666666666668,-0.03782721819309444,-0.2194355749408298,0.52,1.134,-0.10452813864267475,1,1,1,1
0.2088171267330114,0.73,5.866666666666669,0.04519449374002409,0.2996460852019376,0.43,1.8723333333333336,0.06974043044821715,0.9460938467075836,0.99,4.980999999999999,0.32106827065005283,-0.7353501036241905,0.73,2.224333333333333,-0.3502840303048447,-1,-1,1,1
1.8863619784633572,0.95,8.068666666666667,0.4082671568222675,0.5267523562723238,0.83,5.635000000000001,0.12259775074747732,0.0728146400946274,0.41,1.0233333333333334,0.024710519632429002,0.012333103126799,0.86,3.1333333333333333,0.005874873816062272,1,1,-1,1
1.5256634281849315,0.87,7.515,0.33020081893305353,0.8926119501159651,0.84,5.436333333333333,0.20774889010266104,0.5369653195480022,0.88,3.566,0.18222560811096347,-0.4920498022941268,0.77,1.9576666666666669,-0.23438792897263797,-1,1,1,-1
0.22494703550585,0.76,6.043000000000001,0.04868550557639169,0.5911508662563234,0.72,4.923333333333333,0.1375860320176339,0.1209165306083934,0.6,2.343666666666666,0.04103447190840911,-0.0638925997651509,0.77,2.902666666666667,-0.030435240631759373,-1,-1,-1,1
0.1623441792210354,0.42,1.858666666666667,0.03513630853141384,0.9795528451522264,0.83,6.361666666666667,0.22798374629741477,-0.1107733689172802,0.69,2.7416666666666667,-0.0375922685853215,0.2324927341691181,0.95,3.388,0.11074791659099524,-1,1,1,1
-0.1709764078509041,0.54,2.857,-0.03700459016558204,0.9438421305453506,0.8,6.242999999999999,0.21967233916984102,0.188817501003411,0.79,3.729666666666667,0.06407747891670527,-0.0163678839144978,0.65,2.112,-0.00779684169061089,1,-1,1,-1
0.8075472197442366,0.84,7.516333333333334,0.17477822982483884,0.1457522031477131,0.31,0.7433333333333334,0.03392275717350761,0.0095337901647809,0.75,3.707,0.0032354058020766002,-0.5947061416838686,0.8,2.956666666666666,-0.2832882774196655,1,-1,-1,1
0.1693406893235109,0.33,1.031,0.036650570014537476,0.0820344351511552,0.64,4.064333333333333,0.019092913612278106,0.830520190872809,0.87,5.100333333333334,0.28184696724478464,-0.1864528111069783,0.55,1.6130000000000002,-0.08881679871170381,-1,1,1,-1
-0.1252473728790688,0.43,1.7083333333333333,-0.027107410671227697,0.1917371315324798,0.65,4.126,0.04462541226584029,0.6659341819714166,0.82,4.701000000000001,0.2259927351989261,-0.344416537756977,0.64,1.9636666666666671,-0.16406282171520706,1,1,-1,1
1.737460395879559,0.94,7.801666666666666,0.3760402425492473,1.8463294822952268,0.96,6.697666666666666,0.42971965663334627,-0.0706923859040398,0.6,1.965,-0.02399030727165419,-0.3943415083282637,0.75,2.1953333333333336,-0.18784458202008963,1,1,-1,1
1.7253052163937843,0.92,7.689000000000001,0.37340948523650497,1.9484501963138685,0.94,6.515333333333334,0.45348750445468433,-0.1285192759019686,0.73,2.5176666666666656,-0.04361455452082195,-0.5060818225265331,0.8,2.1520000000000006,-0.24107208197146365,-1,-1,1,1
0.2705030517444617,0.67,5.408333333333333,0.0585452384581146,0.1699874972115345,0.49,2.7696666666666663,0.03956334426447855,0.1258176158074158,0.38,1.2673333333333332,0.04269771383164407,0.0949280111233996,0.47,1.6539999999999997,0.04521895918861698,-1,-1,-1,-1
-0.1754026751621138,0.76,6.132666666666666,-0.037962571502735055,-0.09871478428242,0.55,3.015666666666667,-0.02297514263474968,0.598581163441191,0.6,3.515000000000001,0.2031356822143671,-0.5772418396397918,0.35,0.0,-0.27496915694044033,1,1,1,-1
-0.2507857598426914,0.78,5.653333333333332,-0.054277805803684194,2.0598378079386865,0.91,6.970333333333333,0.47941215478368326,-0.1029646888500672,0.62,2.0766666666666667,-0.03494229954264733,-0.2296797112126234,0.77,2.5033333333333334,-0.1094079330733692,1,1,1,1
0.1910333499023822,0.54,3.359666666666667,0.04134553363210399,0.2955456225409425,0.41,1.7643333333333333,0.06878607781310123,0.2812634699556771,0.84,4.545333333333333,0.09545012496378016,-0.455779549065999,0.73,2.672,-0.21711059343095576,-1,-1,1,-1
-0.1668605342981379,0.63,4.093333333333333,-0.036113787651317696,0.1637417276992021,0.74,5.245333333333334,0.03810968718106675,0.312749289645136,0.64,3.181666666666667,0.10613521472826148,0.0986896068861118,0.5,1.534333333333333,0.04701079537337645,1,1,-1,-1
0.1626243153090915,0.31,0.8469999999999998,0.035196938657285626,0.5444872976850399,0.61,4.028666666666667,0.1267254283951369,0.3611426803070969,0.83,4.362333333333334,0.12255809106848836,-0.5040725547072116,0.75,2.580333333333333,-0.24011496722265896,-1,-1,1,1
-0.1966432997395317,0.58,3.5146666666666664,-0.04255970052906102,0.2415927582451229,0.53,3.051,0.056228944028526844,0.0109487435536206,0.43,1.3733333333333333,0.0037155871701154597,0.3465812275515176,0.98,4.328666666666666,0.16509397172369195,1,-1,-1,1
-0.2215807938975365,0.76,6.063666666666668,-0.0479569466326186,0.2326703525362981,0.46,2.2806666666666664,0.05415231948545055,-0.0072533001692302,0.32,0.6116666666666671,-0.0024614942269678003,0.4203589089745971,0.95,4.498333333333334,0.20023797111670844,1,-1,-1,-1
0.9670635833075618,0.85,7.3306666666666676,0.20930251146439852,0.1710078342437899,0.79,5.459999999999999,0.03980082023144736,-0.0339957696339459,0.53,1.793,-0.011536871319661125,0.1652639555289108,0.58,1.983333333333333,0.07872348711379597,1,1,1,-1
1.0961462283535566,0.86,7.5836666666666686,0.237239993819167,0.3625948882730059,0.71,4.941333333333333,0.08439130305820902,-0.0354891680870999,0.61,2.549666666666666,-0.012043673959181742,0.0587487611825963,0.44,1.0983333333333334,0.027984973063896735,1,-1,1,-1
0.2144059826901756,0.61,4.182333333333334,0.04640409526802953,0.4232024417557118,0.55,3.108333333333334,0.09849726698378052,0.6756023489173439,0.92,4.488666666666665,0.22927374337003656,-0.4314256905603764,1.0,2.8726666666666665,-0.20550963265216576,-1,-1,1,1
-0.1525857498532836,0.66,4.878,-0.033024282176711564,0.1280733291197106,0.34,1.1196666666666666,0.02980812879876411,0.0552349502914415,0.5,2.2849999999999997,0.018744641486920056,0.0554300196698511,0.45,1.4773333333333334,0.026404090506193995,1,-1,-1,-1
2.24755665775996,0.96,9.088666666666668,0.48644087239719647,0.0253102337413846,0.35,0.9926666666666668,0.005890771423493097,-0.2440200900254248,0.64,2.918333333333334,-0.08281113821951396,-0.2526019635406624,0.59,1.998,-0.12032694823302922,1,1,1,1
0.1934223859509432,0.58,3.8856666666666655,0.0418625950265912,-0.0853701983484709,0.42,1.493,-0.019869288051134328,0.6360628669413675,0.86,4.9946666666666655,0.21585554691457498,-0.5056907609111803,0.65,2.063333333333333,-0.24088579976650004,-1,1,1,1
1.196346364408858,0.86,7.930333333333333,0.258926406675,-0.0773929720818435,0.5,2.2870000000000004,-0.018012647096714737,0.0806542148602624,0.4,1.1789999999999998,0.027370973160790426,-0.2360132487314516,0.81,3.6013333333333324,-0.11242491374318618,1,1,-1,1
0.190117733852853,0.39,1.6190000000000004,0.04114736596038988,0.0374918472462031,0.56,3.0066666666666664,0.008725952696785314,0.8750074887361894,0.9,4.988,0.2969442642419017,-0.5382896248464557,0.72,2.4026666666666663,-0.25641426897637626,-1,1,1,-1
-0.1315641149454491,0.42,1.6336666666666666,-0.028474549297463948,-0.0508166760584676,0.59,3.47,-0.011827208955113773,0.2382662336760841,0.7,3.8896666666666673,0.08085849819962528,0.026338602698271,0.54,1.8693333333333333,0.012546393697747373,1,1,-1,-1
0.5351297222726314,0.84,6.804,0.11581864601687358,1.0647804452827234,0.86,6.346666666666667,0.2478198456583116,-0.003273640035555,0.31,0.441666666666667,-0.001110948928168308,0.3629325815413717,0.99,3.619999999999999,0.17288293938450902,1,1,-1,1
0.1275810338619192,0.55,3.269333333333333,0.02761248718641038,1.5748410158773778,0.87,7.005000000000001,0.3665327056109516,0.0804283142586679,0.77,3.629,0.027294311087841576,0.0047720901696459,0.54,1.5326666666666666,0.0022731852071050775,-1,1,1,-1
0.1694468058973099,0.4,1.745,0.03667353692776583,0.2384255119602665,0.51,2.948000000000001,0.05549179066611084,0.7160472282141148,0.78,5.387333333333333,0.242999197242984,-0.5826242240398973,0.35,0.0003333333333333,-0.2775330558112324,-1,-1,1,-1
0.1488265826330914,0.38,1.4646666666666666,0.032210681960777636,2.268444232611519,0.99,8.207333333333333,0.5279637714054807,-0.002211227388515,0.54,2.0666666666666664,-0.0007504064804090992,-0.1230442355920851,0.63,2.212666666666667,-0.05861212303711237,-1,1,-1,1
-0.1362846059981159,0.48,2.3203333333333327,-0.029496209765009607,0.2430274681655637,0.48,2.497,0.05656286224859115,1.0513996628627291,0.92,5.6080000000000005,0.3568050597645634,-0.2665767292674379,0.52,1.4360000000000002,-0.12698382804744027,1,-1,1,-1
2.096294120862052,0.97,8.425,0.4537029744867759,-0.0299600516313875,0.59,2.9246666666666665,-0.006972982462346095,0.1681311070250588,0.77,3.665,0.0570573035253014,-0.3436673983562475,0.66,1.9106666666666667,-0.16370596915306776,1,1,-1,1
0.4162678902524366,0.79,6.778666666666667,0.09009326416142417,0.2598457418675466,0.43,1.7553333333333332,0.06047719220415112,0.6744617048279467,0.95,4.462666666666666,0.22888665214596352,-0.5635512551041479,0.91,2.719,-0.2684476468396879,-1,-1,1,1
0.1319937471663514,0.37,1.3436666666666668,0.028567535016700032,2.2360925988390727,0.93,7.973,0.5204341657259238,0.0500146875334808,0.63,2.7116666666666664,0.01697308283883242,-0.0570917319744692,0.66,2.3736666666666664,-0.027195647181578995,-1,1,-1,-1
-0.1908651042202191,0.53,2.766666666666666,-0.0413091200555537,0.5595646081989161,0.62,3.972,0.13023456192688496,0.1956697064016204,0.83,3.949,0.06640285683243548,-0.1283316954032103,0.94,3.124,-0.0611308045788537,1,-1,1,1
-0.1972280730955473,0.53,2.929666666666667,-0.04268626359498986,0.1283100130647982,0.34,1.0670000000000002,0.029863215252503256,0.070675358344836,0.69,3.903000000000001,0.02398452876563602,-0.0706528509761366,0.57,2.1503333333333337,-0.033655486373735194,1,-1,-1,-1
1.2766100408607262,0.87,7.655666666666666,0.2762979521976682,-0.0472267041996756,0.78,5.210333333333334,-0.010991669313204508,0.876406329610024,0.66,3.739333333333334,0.2974189776351233,-0.5318445359022825,0.36,0.0,-0.2533441507838154,1,1,-1,-1
0.1641094610936249,0.45,2.2090000000000005,0.03551837020321402,1.221046254664606,0.85,7.025999999999999,0.2841895676364483,0.1518664941731615,0.59,2.551,0.05153771248333017,-0.0701924329663703,0.63,2.198666666666667,-0.03343616624949639,-1,1,-1,1
-0.1319368967043779,0.78,6.314333333333334,-0.02855523081594803,0.3685784377660073,0.61,3.975,0.08578393035373635,0.0486171400710533,0.31,0.5706666666666665,0.01649880838025257,-0.1206968391404301,0.79,3.6153333333333326,-0.05749394071041315,1,-1,-1,1
1.536548020346098,0.88,8.143333333333333,0.3325565817959317,0.0435290967473811,0.81,6.078666666666668,0.010131078275688472,-0.095506442322916,0.35,0.6663333333333334,-0.03241125431612202,0.0729255845760659,0.41,0.9863333333333332,0.03473810305015758,1,1,1,-1
2.1366737156593,0.97,8.610666666666669,0.46244236944369554,0.27154814265102,0.62,3.760999999999999,0.06320084022834266,-0.1122912232905759,0.44,1.1666666666666663,-0.03810737063405441,-0.2264012205820806,0.77,3.076999999999999,-0.10784622402386575,1,-1,1,1
0.1436959673924507,0.53,3.105999999999999,0.031100257916527287,0.5609957210571332,0.61,3.878666666666667,0.1305676429570769,0.810723748056307,0.91,4.585666666666667,0.2751288074319543,-0.5983927771223474,0.85,2.672666666666667,-0.2850444062531157,-1,-1,1,1
-0.3386746277479311,0.79,5.920666666666666,-0.07329967892542187,1.9730441958352305,0.97,7.546666666666668,0.45921157761221326,0.0849701706398687,0.38,0.9566666666666664,0.028835644412149475,0.1123008659698237,0.62,2.2709999999999995,0.05349451879419027,1,1,-1,-1
0.1657551175944124,0.31,0.8440000000000006,0.0358745412395015,2.3582202696667665,1.0,8.089666666666668,0.5488584861285134,-0.2423470355589929,0.53,1.6393333333333333,-0.08224336716158986,0.1931145835756003,0.93,3.642333333333333,0.09199013410362392,-1,1,1,1
-0.2112435804175154,0.56,2.993,-0.045719653469833935,1.633317650362046,0.83,6.650666666666667,0.38014271375564485,-0.0720625057385078,0.78,3.136666666666668,-0.024455273836405503,-0.0023736069005577,0.93,2.890666666666666,-0.0011306676743349689,1,-1,1,1
-0.1215157041871481,0.69,5.125333333333334,-0.026299761988500214,0.2847422213902453,0.48,2.5346666666666664,0.06627166536534096,0.0745718276656246,0.45,1.6036666666666668,0.02530684226637402,-0.0642308111361944,0.76,3.5949999999999998,-0.030596347622239367,1,-1,-1,-1
0.1561062574393421,0.67,4.835999999999999,0.03378622905601739,0.1019247260358353,0.75,4.992999999999999,0.023722233054589547,0.9239800545154626,0.86,4.800000000000001,0.3135636905903187,-0.0774452282117541,0.43,0.8400000000000001,-0.036891035347913256,-1,1,1,-1
0.1255137901748704,0.42,1.7959999999999998,0.027165071625555134,2.206990968743357,0.93,7.500333333333334,0.5136609745852745,0.8262400070817963,0.96,4.404333333333335,0.2803944356459087,-0.6212972060485369,0.69,1.7416666666666665,-0.2959549312351001,-1,1,1,1
2.142897032719514,0.99,8.82066666666667,0.4637892880050243,0.0729410263072996,0.54,2.886666666666667,0.01697648934267776,0.6585599195713976,0.71,4.346333333333333,0.22349019099114667,-0.4724292180505975,0.34,0.0,-0.22504166344294466,1,-1,-1,-1
0.2975862740013637,0.77,6.2286666666666655,0.06440688658008226,0.3260867605569304,0.71,4.511333333333334,0.07589430387311462,0.241099895457622,0.66,2.8686666666666665,0.08182013524120592,-0.1701622437033876,0.73,2.492666666666667,-0.08105678674195127,-1,1,-1,1
0.1799692390692744,0.51,2.9336666666666678,0.0389509173685388,0.381866538797142,0.53,2.961,0.08887663849015735,0.8113631216170112,0.89,4.808999999999999,0.27534578650242286,-0.7654019281235671,0.77,2.4676666666666667,-0.3645992172501848,-1,-1,1,1
1.527236149037587,0.89,7.803666666666667,0.33054120443611157,0.0924832737992629,0.7,4.1706666666666665,0.021524804235884647,0.3287157983481257,0.79,3.930333333333334,0.11155364055930102,-0.0591733960523874,0.51,1.2556666666666667,-0.028187247888997482,1,1,-1,-1
0.1655663906057077,0.33,1.001,0.035833694873865535,1.5999405742180626,0.86,6.884666666666667,0.3723744438788146,0.1800484874079382,0.83,3.683333333333333,0.06110160919701198,-0.1316625852678292,0.93,2.9039999999999995,-0.06271747400411097,-1,1,1,1
-0.1723874572522761,0.48,2.3276666666666666,-0.037309984959270154,0.2037758249348076,0.42,1.927,0.047427329932632566,0.032739352500865,0.4,1.257333333333333,0.011110491127529865,0.0512403365044189,0.84,4.329666666666666,0.024408334882233446,1,-1,-1,-1
-0.1970954418993113,0.48,2.311,-0.04265755809625132,0.1743025978428345,0.37,1.404,0.04056765231426144,0.056737286784708,0.78,4.839,0.019254477357331993,-0.0696846264628504,0.4,0.8889999999999999,-0.03319427261571393,1,-1,1,-1
1.0018935714707575,0.85,7.539000000000001,0.21684079966247002,0.1834749306534822,0.36,1.1206666666666665,0.042702445558757796,0.2227900578126695,0.86,4.095666666666666,0.0756064726864751,-0.3935875055134081,0.97,2.962333333333333,-0.18748541277057554,1,-1,1,1
1.8438917570192253,0.9,8.336,0.3990752855077637,-0.0383937338729136,0.71,4.575,-0.00893586019989817,0.0518469804281324,0.33,0.6573333333333334,0.017594893363292997,0.1187968930691258,0.7,2.952333333333333,0.056588901377531725,1,1,-1,-1
1.8028187661303448,0.88,8.124,0.3901858181606483,0.0361739382984289,0.79,5.319,0.008419219047161997,-0.0393122141485156,0.47,1.371,-0.013341070398050683,0.1705427238356045,0.62,2.2506666666666666,0.08123802845730156,-1,1,1,-1
0.2138172002316607,0.44,2.22,0.04627666450814933,0.2566804306903856,0.41,1.8153333333333332,0.05974048922387025,-0.4150931640576774,0.58,2.220333333333333,-0.1408668334610244,0.2142273481227166,0.99,4.239666666666667,0.10204719973806446,-1,-1,1,1
-0.231635405028916,0.64,4.152333333333333,-0.0501330758943554,2.132548524682549,0.99,8.137666666666666,0.4963350412632379,0.4781435109133296,0.57,2.858666666666666,0.16226372331426436,-0.5162226243525216,0.35,0.0046666666666666,-0.24590265303771233,1,1,-1,-1
-0.136237965850559,0.66,4.613,-0.029486115392532732,1.0081116181905694,0.82,7.290333333333333,0.2346305914361548,0.1946208985629323,0.4,1.3299999999999996,0.06604693133922605,-0.1612378257899805,0.41,0.7876666666666668,-0.07680564016642756,1,-1,-1,1
1.715372122525003,0.95,7.689666666666666,0.37125965607404504,1.335544399854018,0.88,5.928333333333332,0.31083817185782736,0.426749417343065,0.87,3.521,0.1448225225267785,-0.523743745794446,0.71,1.632,-0.2494853393229323,1,1,1,1
0.953499011416156,0.82,7.694333333333334,0.2063667179831671,0.1829855078511062,0.37,1.273666666666667,0.04258853598811925,-0.162255159568172,0.59,2.368666666666667,-0.05506323042676204,0.095593972368889,0.98,3.834333333333333,0.045536189835552576,-1,-1,-1,1
0.1378259944200516,0.32,0.91,0.029829813959627166,0.0769704507167667,0.54,2.812666666666666,0.01791430834533687,0.7553223202561226,0.9,4.800333333333333,0.2563276698098778,-0.5984118894423549,0.84,2.906666666666667,-0.28505351040697074,-1,1,1,-1
2.04011120078904,0.93,8.413,0.44154325047724813,0.2237642407779945,0.45,1.8523333333333332,0.05207948723995188,0.4629019440551061,0.87,4.144333333333333,0.1570913151750542,-0.6910299348083528,0.88,2.499,-0.3291721173805259,1,-1,-1,1
0.2308048149238799,0.61,4.086333333333333,0.049953310470465744,0.3887762330723143,0.71,4.533333333333333,0.09048481919671104,0.7284332304096228,0.88,4.192333333333334,0.24720253533573097,-0.3328682938093452,0.91,2.6686666666666667,-0.15856181557815302,-1,1,1,1
0.0445005167418957,0.62,4.2123333333333335,0.009631290099546708,0.4014745506023907,0.63,4.197,0.09344025954534385,0.9365770275557876,0.85,5.200333333333333,0.31783862416435826,-0.1245548884366515,0.43,0.8846666666666666,-0.05933172253696724,1,-1,-1,-1
0.1022724133375021,0.59,3.774333333333333,0.022134917842580346,2.1069126105523868,0.96,7.825000000000002,0.4903684701159254,0.1543999275466583,0.61,2.699666666666667,0.052397463421216935,-0.1804854395210413,0.51,1.276333333333333,-0.08597424118822396,-1,1,-1,1
0.1216578031584347,0.55,3.392666666666668,0.026330516606997034,0.3337913785080859,0.59,3.688666666666668,0.07768749723985101,0.9609553365199632,0.88,5.2396666666666665,0.3261116950946248,-0.3624099847030841,0.52,1.2363333333333333,-0.17263400037459015,-1,-1,1,1
-0.1082148671546963,0.57,3.4376666666666664,-0.0234210488991816,0.0962154917201001,0.65,4.283,0.0223934506063197,0.0668021042130205,0.35,0.8396666666666667,0.02267009361713797,0.3130666525419205,0.88,4.186666666666666,0.1491293035330482,1,1,-1,1
0.181796260942135,0.33,1.0650000000000002,0.03934634148861808,-0.1364321808172439,0.8,6.747000000000001,-0.03175359027557907,0.1483064894294227,0.32,0.8109999999999999,0.0503295822639488,0.0026315643319324,0.35,0.607,0.0012535456997322344,-1,1,-1,-1
-0.2385005809735716,0.75,5.566666666666667,-0.0516189125980258,0.4825205889204627,0.74,5.384333333333333,0.11230313103794459,0.012390087095972,0.31,0.4923333333333333,0.004204724352611497,0.5550361865429019,0.95,4.0683333333333325,0.26439149383276633,1,-1,-1,1
1.1516625956710165,0.86,8.462666666666665,0.24925545516782263,0.1042975121638443,0.37,1.409,0.024274481637504907,0.0518021738922405,0.31,0.7013333333333333,0.017579687729049952,-0.009636241470327,0.38,0.8876666666666665,-0.0045902237350358395,1,-1,1,-1
1.2080195763397992,0.88,7.4,0.2614528512813058,1.6862653846166609,0.91,6.847666666666667,0.39246591088897675,0.0104102110893236,0.69,2.873333333333333,0.0035328297326768137,-0.2465140673621897,0.46,0.7819999999999998,-0.11742697881851112,1,1,1,1
0.0689978204599741,0.7,4.904000000000001,0.014933265358260665,2.220255994193077,0.95,7.005333333333334,0.516748312049225,-0.1615482422571723,0.75,2.727333333333333,-0.05482332957620148,-0.1337367769871233,0.89,2.641,-0.06370551525341307,-1,1,1,1
0.2985967904612927,0.7,5.658333333333334,0.06462559363987648,0.1506777810379984,0.3,0.7046666666666669,0.0350691493315871,-0.2211953230989629,0.75,3.7073333333333336,-0.0750652803740452,-0.2745279988182996,0.74,3.0006666666666666,-0.13077141538929157,1,-1,1,-1
0.1833197443651644,0.43,2.090333333333333,0.03967607048691604,-0.1190895048033597,0.51,2.611333333333333,-0.027717209524877266,0.0193304835590981,0.57,2.717333333333334,0.00656003096177748,0.0792339877339238,0.57,2.3136666666666668,0.037743110966837745,-1,1,-1,-1
-0.1634210915937457,0.46,1.9553333333333327,-0.03536938572315799,1.5395271577343683,0.86,6.953333333333334,0.35831366391707786,0.1636657404461128,0.79,3.792,0.055541927930892895,-0.183629063521024,0.63,1.869,-0.08747170651671154,1,1,1,1
0.1663958387161155,0.37,1.454666666666667,0.036013213134747604,0.1285700438223967,0.33,1.022,0.029923735505762945,0.184180494453197,0.73,4.675666666666666,0.06250385524369315,-0.0762131159475022,0.39,0.8510000000000001,-0.036304118656689456,-1,-1,-1,-1
-0.0900077903396523,0.79,6.249333333333332,-0.019480473564124277,0.0610995147044928,0.49,2.07,0.014220464294725742,0.9914444178029628,0.97,4.6946666666666665,0.336458529750941,-0.8155787934901495,0.8,2.393333333333333,-0.3885009676436988,1,1,1,1
0.1008416224922461,0.6,3.8693333333333344,0.021825250389000815,2.106936831610141,0.95,7.709999999999998,0.49037410738961956,0.0414855605929713,0.47,1.488,0.014078621526697336,-0.0412451754499847,0.71,2.723666666666667,-0.01964713979918694,-1,1,-1,-1
0.0768190608478436,0.56,3.4759999999999995,0.016626024018812195,2.087934393574117,0.98,8.335,0.4859514291914219,0.1075691328269525,0.42,1.3766666666666667,0.036504872716659885,0.073528927129477,0.48,1.486,0.035025505282402676,-1,1,-1,-1
1.5504757312685582,0.88,8.420333333333334,0.3355709698106792,0.1590973811637868,0.66,4.693,0.03702874955989854,0.049148236806031,0.32,0.6846666666666666,0.016679042413948682,0.0675223853209054,0.43,1.2113333333333332,0.03216428902292107,1,-1,-1,-1
0.0515274038396209,0.55,3.1613333333333333,0.01115212610528317,2.1497909571119767,0.98,7.495333333333334,0.5003480910542679,0.4210688241120115,0.84,4.119,0.14289474522296472,-0.2904910316196309,0.53,1.1496666666666664,-0.138375406247497,-1,1,1,1
0.5419975200461291,0.83,7.147000000000001,0.11730505016550907,0.3643533085900903,0.5,2.6023333333333327,0.08480056250086021,-0.0099431893461097,0.58,2.3123333333333327,-0.003374340314347466,-0.2404568187273521,0.82,3.306666666666666,-0.11454160836175549,1,-1,-1,1
0.157236502055003,0.34,1.129333333333333,0.03403084899695018,0.2783450002010164,0.47,2.4936666666666665,0.0647827590140078,-0.1294046561526196,0.51,1.9343333333333337,-0.04391501890597092,0.2283370191933489,0.97,4.330666666666668,0.10876834171457068,-1,-1,-1,1
0.939971451684471,0.86,7.091333333333334,0.2034389350796454,0.1411451796662719,0.77,4.727333333333334,0.03285050621963907,1.0034881907546378,0.99,4.395,0.34054572825366136,-0.2603993365022012,0.58,1.3350000000000004,-0.1240412269327895,1,1,1,-1
0.1573336738275802,0.31,0.8533333333333334,0.034051879978154426,0.3540730242087333,0.47,2.467333333333334,0.08240790164763147,-0.0969512149401716,0.69,3.3396666666666666,-0.032901555196229296,-0.0420864149102748,0.97,3.7596666666666665,-0.02004786422575544,-1,-1,-1,1
-0.1943940811765023,0.58,3.5133333333333336,-0.04207289996889074,-0.0167971656503325,0.5,2.4513333333333334,-0.003909417211223493,-0.0071440821600199,0.46,1.586666666666667,-0.0024244297883150973,0.2989121788075013,0.91,4.277333333333333,0.14238681980713266,1,1,-1,-1
-0.0687387867453175,0.72,5.409999999999999,-0.014877202439578371,0.2099432991804497,0.49,2.317,0.048862764366489786,-0.056228529664188,0.75,3.4876666666666667,-0.0190818245391843,-0.2793852477709473,0.79,3.048333333333333,-0.13308516598365738,1,-1,1,-1
0.1672489739065955,0.34,1.111333333333333,0.03619785801339705,0.1955721615807517,0.77,5.765,0.04551798740550242,0.0818753565069458,0.55,2.234333333333333,0.02778538219440142,0.1696646287003691,0.68,2.8803333333333327,0.08081974782954969,-1,1,-1,-1
-0.172331856139023,0.51,2.7156666666666665,-0.03729795115627626,0.2207468497604297,0.48,2.660333333333334,0.05137721159282057,0.0504161424028789,0.34,0.8623333333333336,0.017109321353764362,0.0473007844341739,0.69,3.4243333333333346,0.022531729208337382,1,-1,-1,1
-0.1482988178377029,0.65,4.538333333333333,-0.0320964573130461,-0.0854819898606171,0.73,5.496666666666667,-0.019895306706349793,-0.0628433579347007,0.38,0.994,-0.02132664568547066,0.0427316707227748,0.36,0.6973333333333332,0.02035523183944879,1,1,1,-1
0.1768903843024039,0.57,3.548,0.038284557838241834,0.3661694849685188,0.73,4.749666666666666,0.08522326424353818,0.6740817709637179,0.88,4.142666666666667,0.2287577170417201,-0.2959277553676043,0.89,2.7096666666666667,-0.14096518966726987,-1,1,1,1
-0.1637674604344212,0.65,4.395,-0.03544435066806723,0.25945706660612,0.72,5.172999999999999,0.060386730885364996,0.0805496472346933,0.55,2.2710000000000004,0.02733548688548667,0.1791852546429693,0.57,2.128333333333333,0.08535489810662535,1,-1,-1,-1
1.6685159866796475,0.98,7.704666666666668,0.36111853704192565,1.624458756243648,0.93,6.455333333333333,0.37808087106981136,0.2512509671192111,0.85,3.5973333333333324,0.08526502290744871,-0.1919325555788069,0.52,1.0583333333333331,-0.09142707505377906,1,1,1,-1
0.202960168094584,0.48,2.636,0.04392686648807733,0.2951910659678614,0.49,2.571333333333333,0.06870355736899712,1.0136051934664971,0.96,5.312666666666669,0.34397905421404307,-0.6086830825967398,0.66,2.000666666666666,-0.2899461933839982,-1,-1,1,1
0.0738352464127178,0.32,0.8260000000000001,0.01598023415990802,2.3428849057938246,0.93,7.793333333333334,0.5452892925685233,-0.0868343426976365,0.68,2.733666666666666,-0.029468273512174317,-0.027954169434468,0.95,3.1733333333333342,-0.01331596893108513,-1,1,-1,1
-0.2038796654735115,0.48,2.11,-0.044125874199686346,2.370222169371621,0.95,7.668333333333333,0.5516518403318523,-0.0088164615679549,0.66,2.5996666666666663,-0.002991971757058509,-0.1771303649157709,0.83,2.945666666666667,-0.08437605136147965,1,1,-1,-1
0.1530083744898405,0.37,1.3856666666666668,0.033115751237655366,0.5272711713665537,0.78,6.407666666666668,0.1227185011586507,0.1170602022468045,0.42,1.351666666666667,0.039725780722621507,0.2231121924362966,0.68,3.055333333333334,0.10627949542885615,-1,-1,-1,-1
0.1875355827426484,0.33,1.0866666666666664,0.04058850848537469,0.1454777335295312,0.4,1.7439999999999998,0.03385887638125877,-0.211911372193168,0.52,2.1896666666666667,-0.07191466051482436,0.0841622356269944,0.55,2.3123333333333336,0.04009068190728921,-1,-1,1,-1
-0.1921689128751875,0.64,4.102666666666667,-0.041591304630243776,1.5043472754517708,0.87,7.0876666666666654,0.35012580412290595,0.0355052234671431,0.67,2.977333333333333,0.01204912254456578,0.036912079165797,0.48,1.27,0.017583069334460508,1,1,1,-1
-0.1592892470247653,0.73,5.321666666666667,-0.0344751265863282,0.5962835392557508,0.74,5.326333333333333,0.13878062404472072,0.1055556774054391,0.53,1.926,0.03582158252037972,-0.0567926055633534,0.74,2.8396666666666657,-0.027053158312209346,1,-1,-1,1
0.154867109426144,0.5,2.8830000000000005,0.0335180390468854,0.2862591429264225,0.6,4.136,0.06662471773650033,-0.1282096430052752,0.57,2.571333333333333,-0.04350947689134188,0.0451846207751449,0.42,1.1383333333333332,0.021523694625060635,-1,-1,1,-1
1.8029967198871937,0.9,8.154333333333335,0.3902243328652405,-0.002692593053994,0.7,4.234333333333334,-0.0006266813013120816,0.0093209704366337,0.41,1.0316666666666667,0.003163182880096689,0.2881579136936607,0.95,3.645,0.13726402549667172,1,1,-1,1
0.3965173701723934,0.79,6.750333333333333,0.08581863990006744,0.2953514032275102,0.81,5.965000000000001,0.06874087469118827,0.0217178392788992,0.53,1.954,0.007370208699483411,0.1303593244196745,0.45,1.2193333333333336,0.06209666568412813,-1,1,1,-1
1.987245440907517,0.96,8.271666666666667,0.43010146267273563,0.3555487659399725,0.7,4.475333333333333,0.08275136972096758,0.0671031483139983,0.73,3.285,0.022772256535992907,-0.1845066855709265,0.54,1.3276666666666666,-0.08788976179025966,1,-1,1,1
0.2149277050088458,0.38,1.5903333333333338,0.04651701213665074,0.1604214864714497,0.36,1.289,0.03733692536687745,0.9275918163318,0.89,5.829666666666668,0.31478938519176525,-0.2340978647357816,0.47,1.2193333333333334,-0.11151252055485587,-1,-1,1,-1
-0.1273190578278988,0.69,5.090333333333333,-0.027555787458687808,0.0303556378229628,0.38,1.2536666666666665,0.007065052249479273,0.6561337699281182,0.83,5.161333333333333,0.22266684807118506,-0.3508813562548452,0.53,1.4036666666666664,-0.16714233808089712,1,1,-1,1
0.1961904900160567,0.56,3.5753333333333326,0.04246169848041116,0.0470637681740004,0.49,2.2493333333333334,0.01095374714726514,0.7554413244737379,0.88,4.881333333333333,0.2563680553154836,-0.5988147808846982,0.71,2.275666666666666,-0.28524542775015704,-1,1,1,1
0.1285902675818568,0.33,0.961,0.02783091662154124,1.500068798623346,0.86,6.765666666666667,0.34913001999485377,0.7510620651884237,0.99,4.241666666666666,0.2548819012617847,-0.4306749136016106,0.93,2.594,-0.2051520000392371,-1,1,1,1
-0.2581866563402255,0.62,3.661666666666666,-0.055879589027413856,2.2133453281746576,0.92,7.278000000000001,0.5151399051765517,0.0710919183195071,0.72,2.968666666666666,0.024125893378834928,-0.2588607684702211,0.75,2.391333333333333,-0.12330833003308958,1,1,-1,-1
0.1926244018965852,0.41,1.883,0.04168988656194772,0.2376829072633757,0.44,2.1766666666666667,0.05531895486490512,0.007734071194402,0.41,1.3086666666666666,0.0026246496286943186,0.082426006943904,0.88,4.354,0.039263629354163325,-1,-1,-1,1
-0.2675473376256505,0.8,5.919333333333332,-0.05790553037798807,2.089682091030003,0.93,7.095666666666667,0.486358192966709,-0.1198105875870059,0.63,2.199666666666667,-0.040659156907101285,-0.0342979728442003,0.67,2.1456666666666666,-0.01633783975815214,1,1,1,-1
0.2376027211797184,0.75,6.4783333333333335,0.05142458792998935,0.1817403927044276,0.55,3.3993333333333333,0.04229874456224949,0.1689787099884183,0.46,1.907,0.05734494773585276,0.0291878161262275,0.41,1.067,0.013903616546869786,-1,-1,-1,-1
0.1501467389964532,0.46,2.2456666666666667,0.03249640468588769,2.3468628830605684,0.95,7.651999999999999,0.5462151376257314,-0.2013935501207755,0.67,2.4773333333333336,-0.06834531170705037,-0.1097949074567803,0.87,3.011666666666667,-0.05230080542772805,-1,1,1,1
0.2147709512054438,0.38,1.6049999999999998,0.046483085758592516,0.2004538213282598,0.41,1.896,0.046654157937693806,0.025069238882192,0.57,2.902666666666667,0.008507546267665554,0.0372895216884994,0.49,1.754,0.01776286408448368,-1,-1,-1,-1
-0.0236312454604428,0.4,1.480333333333333,-0.005114533428076889,1.091514414805448,0.85,6.789000000000001,0.2540419811514146,1.1689405171150624,0.94,5.143333333333333,0.396693955498171,-0.1693988851287761,0.46,0.949,-0.08069316087617003,1,1,1,-1
-0.2175691589274913,0.58,3.277333333333333,-0.047088704576147916,1.153484852906124,0.85,6.547333333333333,0.2684651464842543,1.0217182748681624,0.86,4.771333333333334,0.34673232549293437,-0.2921335823279968,0.49,0.934,-0.13915783529628725,1,1,-1,1
0.1463819322993391,0.44,2.018333333333333,0.03168158391248115,2.2405111359720182,0.97,7.490666666666666,0.5214625478634558,0.653278652728861,0.87,4.196333333333333,0.2216979298768021,-0.5602208329966898,0.7,1.8436666666666668,-0.26686120023055954,-1,1,1,1
-0.1247786763524443,0.68,4.820666666666668,-0.027005970226327856,0.4718068638915502,0.66,4.549,0.10980959005036034,0.0661480713159943,0.44,1.3753333333333333,0.02244813972543134,0.3482972575593512,0.92,3.971333333333333,0.16591140263762735,1,-1,-1,1
0.1562614301455206,0.32,0.9386666666666664,0.03381981323566648,0.0844829605167172,0.69,4.962666666666666,0.019662789947697584,-0.0198493164616189,0.62,2.9756666666666667,-0.0067361031171438894,0.0953354819525542,0.47,1.4723333333333328,0.04541305792276345,-1,1,1,-1
-0.1495773955223049,0.52,2.7183333333333337,-0.03237318112429153,0.3999201402203107,0.5,2.661,0.09307848192002836,0.6019541595215232,0.9,4.5793333333333335,0.20428034880552015,-0.4308076214309748,0.99,3.015666666666667,-0.20521521541527848,1,-1,1,1
-0.1744432581690755,0.63,4.199666666666666,-0.03775492395023625,0.1885661483623455,0.37,1.3176666666666663,0.043887389170760696,0.4596799841627899,0.83,4.894666666666667,0.1559979045220521,-0.2889035595408544,0.62,2.095333333333333,-0.1376192139045441,1,-1,-1,-1
0.130390079600231,0.54,3.416333333333334,0.02822045168636202,0.0894135485688318,0.31,0.7910000000000001,0.020810348184227098,1.1561773099681751,0.86,6.244,0.3923626083904183,-0.3898004278366542,0.32,0.0,-0.18568143827576972,-1,-1,1,-1
0.3569875147587664,0.82,7.448666666666665,0.0772631548640175,-0.1520425952274917,0.38,1.1773333333333331,-0.03538679983248702,0.1058421472256476,0.4,1.3743333333333332,0.03591879948261645,-0.091565954533094,0.56,2.146666666666666,-0.04361744349322099,1,1,-1,1
0.3406791891019516,0.65,4.897000000000001,0.07373352808800328,0.0017109087634015,0.48,2.078,0.0003982014767082162,-0.2384832782267683,0.7,3.048666666666666,-0.08093215486569989,0.0964778903575576,0.94,3.6429999999999993,0.04595724417960422,-1,1,1,1
0.1471459961848142,0.48,2.532,0.03184695100199787,1.293198074268136,0.86,7.190666666666667,0.30098237490233065,0.0241602679554612,0.32,0.5756666666666669,0.008199076104232775,0.1018705228579728,0.81,3.7356666666666674,0.04852602473309646,-1,1,-1,-1
0.1593385867795773,0.35,1.2016666666666669,0.03448580523742772,0.4785706593383043,0.73,5.657666666666666,0.11138381387378332,-0.1145110563776699,0.39,0.9006666666666665,-0.03886069756127764,0.3370181037082722,0.88,4.122,0.16053857757115597,-1,-1,1,1
-0.1243854469602396,0.66,4.828000000000001,-0.02692086320669574,0.1286427640860292,0.54,3.3183333333333334,0.029940660614210867,0.080849474770074,0.36,1.0506666666666669,0.02743723694824519,0.131905749847301,0.48,1.7456666666666665,0.06283330545433444,1,-1,-1,-1
2.0402555288321613,0.94,8.463999999999999,0.4415744875359291,0.1930003563234907,0.52,2.539,0.04491941857871632,0.5552797584648936,0.87,4.456666666666666,0.18844083216239924,-0.4782532184348682,0.6,1.4869999999999994,-0.22781592609286452,1,-1,1,1
0.1156737093117499,0.56,3.406333333333333,0.02503537335833285,2.1685572689890424,1.0,7.8356666666666674,0.5047158126193605,0.0944604449548833,0.64,2.839,0.03205628258976794,-0.0029868869261009,0.53,1.5590000000000002,-0.0014228036215442965,-1,1,-1,-1
0.1583278957310971,0.4,1.7936666666666663,0.03426706039126364,0.1330206231950903,0.38,1.603333333333333,0.030959575239782607,0.0332106556156514,0.32,0.7859999999999999,0.011270433480545952,0.0333127896469576,0.39,1.0526666666666666,0.015868547730833477,-1,-1,-1,-1
-0.1592013523220745,0.51,2.745,-0.03445610345037815,0.0855659986897482,0.31,0.8019999999999997,0.019914859145692042,-0.163670802512259,0.6,3.0176666666666665,-0.055543645803627334,-0.2342597199413809,0.47,1.3223333333333334,-0.11158962028390157,1,-1,1,1
-0.0798115573092745,0.67,4.682333333333333,-0.0172736929371098,0.2433185948451584,0.72,4.925666666666667,0.05663061984981665,0.1248326542294608,0.45,1.4550000000000003,0.04236345533118846,0.0243623530635845,0.82,3.5170000000000003,0.0116050071615727,1,1,-1,1
-0.179052097246485,0.72,5.057333333333333,-0.0387524194722347,0.2627835000820573,0.76,4.948999999999999,0.06116093389994096,0.9414541975847506,0.88,4.490666666666666,0.31949375018839354,-0.1624770762266478,0.59,1.566,-0.07739595712616339,1,1,1,-1
0.1975672563875585,0.59,3.907666666666667,0.04275967336461628,0.5305157230700379,0.71,5.080666666666665,0.1234736467907386,-0.0494984666045061,0.54,1.9053333333333329,-0.016797897087951517,0.3469706768479761,0.98,3.794333333333333,0.1652794859005317,-1,-1,-1,1
0.1566922649041182,0.54,3.240666666666668,0.033913059221305004,0.2684062961139766,0.77,5.565,0.06246959847109433,0.1347921353068861,0.7,3.333666666666667,0.04574332443955314,0.1142798750919034,0.57,1.9223333333333328,0.054437219812216386,-1,1,1,-1
-0.1175143634456779,0.8,6.964666666666664,-0.02543374792192753,0.092419264726788,0.32,0.8630000000000001,0.021509906593340837,0.2034174036027498,0.64,3.658,0.06903213060960202,-0.0565518943422603,0.38,0.7690000000000002,-0.026938495519277746,1,-1,-1,-1
1.1475395202978884,0.85,7.826999999999999,0.24836309395657613,-0.0604482927869072,0.42,1.4446666666666668,-0.014068897165727123,0.0213404347637355,0.62,2.724666666666667,0.007242131960118903,-0.4315632859301637,0.79,3.1189999999999998,-0.20557517620814383,1,1,-1,1
0.1666509722717948,0.47,2.4126666666666665,0.03606843193823091,0.3490236840762764,0.68,4.383333333333335,0.08123270473464765,0.4880392725152931,0.86,4.1626666666666665,0.16562196845597454,-0.2578008109968466,0.9,2.926333333333333,-0.12280341927847696,-1,1,1,1
-0.2124401354534884,0.79,6.487666666666665,-0.04597862503949842,0.1112076805142151,0.31,0.745,0.025882772681586903,0.997929345309668,0.97,5.485666666666665,0.3386592675182508,-0.3038939069829827,0.54,1.5153333333333332,-0.14475986608072458,1,-1,1,-1
1.9112137717521425,0.9,8.62133333333333,0.41364585460338593,-0.2440145505852138,0.77,5.595666666666668,-0.05679259844817431,0.5740561818600766,0.36,1.4353333333333331,0.19481283617602208,-0.4182778692700121,0.33,0.0,-0.19924666782953437,1,1,-1,-1
0.1469643464950332,0.71,5.468999999999999,0.031807636383048156,0.3965534364011667,0.68,4.683000000000001,0.09229490627818233,0.9137423503248004,0.82,5.077333333333334,0.3100894031384327,-0.3787616033567165,0.33,0.0,-0.18042309410800103,-1,-1,1,1
0.4917676029398636,0.83,7.703666666666666,0.10643374037527543,0.1540084422407577,0.43,2.069333333333333,0.03584433631859903,0.753999965245649,0.36,1.7556666666666667,0.2558789128098448,-0.8727923195692026,0.38,0.0016666666666666,-0.41575463144839475,1,-1,-1,1
0.1728075571548393,0.49,2.7013333333333334,0.03740090758958128,0.1789877638002499,0.67,4.528333333333333,0.04165809035676509,-0.1168066001688656,0.55,2.089,-0.03963971782211702,-0.0216357154938777,0.7,2.9120000000000013,-0.010306173323934976,-1,1,1,1
1.3276778374519944,0.87,7.792,0.287350605059384,0.1485244072989497,0.66,4.053000000000001,0.034567967374292595,-0.0149282950119045,0.66,2.8963333333333336,-0.005066095588620182,0.0372397370011787,0.53,1.6036666666666668,0.017739149148106825,1,-1,1,-1
0.1920616731832485,0.48,2.700000000000001,0.04156809463946454,0.1424340728181887,0.41,1.7776666666666665,0.03315048665541169,1.5760644881303518,0.98,6.583666666666667,0.5348563479172205,-0.3128309548982244,0.31,0.0,-0.14901702895776722,-1,-1,1,-1
1.9216925151864448,0.9,8.466666666666665,0.41591377923176376,-0.0487495308108978,0.5,2.175333333333333,-0.011346096047306721,0.0961106147515242,0.69,3.289333333333333,0.032616287461092505,-0.3310938908744147,0.67,2.215333333333333,-0.15771657871972478,1,1,-1,1
0.15349562043213,0.49,2.656333333333334,0.033221206350620355,0.6659033726783328,0.82,6.511000000000001,0.1549841300820245,0.1492970267331641,0.5,1.879,0.050665732953685726,0.0087278123987832,0.68,2.6686666666666667,0.004157493536375157,-1,1,-1,1
-0.1153464507643784,0.65,4.587000000000001,-0.02496454447278142,0.1415224660655001,0.3,0.7163333333333335,0.03293831686420898,-0.2136857513786245,0.65,3.0173333333333336,-0.07251681732890207,-0.3607807202983979,0.75,3.1770000000000005,-0.17185790025671027,1,-1,1,1
1.606775217989819,0.89,7.784666666666666,0.3477559224532076,0.2337459408884727,0.74,4.533,0.05440265479223487,-0.0165816633245756,0.71,2.798,-0.00562718591464254,-0.0719749756341836,0.71,2.310666666666667,-0.03428528046977683,1,1,1,-1
0.3268006141392332,0.65,4.971666666666666,0.07072977461679017,0.2671284117107155,0.41,1.7523333333333335,0.06217218024089642,-0.0994667313975217,0.7,3.4363333333333346,-0.03375522581417464,-0.1798127549873585,0.71,2.887333333333333,-0.08565380790288024,-1,-1,-1,1
0.0340747569389474,0.52,2.814,0.007374832770010753,1.7952366613748447,0.91,7.311666666666668,0.4178281769852815,0.964057994106506,0.94,4.820666666666667,0.3271646190822368,-0.1793144847493879,0.44,0.7906666666666666,-0.08541645686930169,-1,1,1,-1
-0.1725121897358175,0.61,4.011666666666667,-0.037336980931941474,0.2519688880192638,0.44,2.1590000000000003,0.05864391219454669,0.0832458864045593,0.58,2.850333333333333,0.028250487918989185,-0.1501414350797936,0.58,2.144333333333333,-0.07151987432421868,1,-1,-1,1
0.1589988839218445,0.52,3.071666666666666,0.03441228301768708,0.082006449826423,0.65,4.300999999999999,0.019086400233030244,0.0236799008660781,0.66,3.2849999999999997,0.008036057782950847,0.0899154658792404,0.48,1.494333333333333,0.04283123320400653,-1,1,1,-1
1.0598353898250972,0.86,7.511333333333334,0.22938120373693544,0.3434161096095449,0.82,6.045333333333336,0.07992758287124425,0.1483481817793774,0.47,1.6536666666666664,0.050343731061920444,0.069073167540423,0.45,1.1693333333333331,0.03290300415099473,1,1,-1,-1
0.2430924069741022,0.66,5.2253333333333325,0.05261272596325612,0.1531187759972664,0.33,1.031,0.03563727302012637,-0.183140053307337,0.61,3.047333333333334,-0.062150769087835615,0.0569099225869056,0.44,1.3560000000000003,0.027109042277725495,-1,-1,1,-1
0.1273476946754526,0.48,2.508,0.027561985359443136,0.07696224357535,0.73,4.977666666666665,0.01791239819331615,1.3376771616822092,0.92,5.413666666666665,0.45395675543604125,-0.2905026219340582,0.47,0.918,-0.13838092729390752,-1,1,1,1
-0.1139917963438605,0.64,4.444333333333334,-0.024671355299623846,0.2452862452161786,0.51,2.877,0.057088576054230476,0.0626455804483687,0.51,2.13,0.021259527528290894,-0.1037746837404944,0.64,2.609,-0.04943307179134964,1,-1,-1,1
0.1946293377884829,0.6,4.087999999999999,0.042123816786126,0.0335206803685572,0.75,5.413,0.007801692707731612,0.1778886075542018,0.48,1.8463333333333332,0.06036862811710716,0.2093427305505439,0.58,2.2636666666666665,0.09972041210147367,-1,1,-1,-1
2.023608130665916,0.99,8.120333333333333,0.4379714749670701,0.224997940871197,0.75,4.4783333333333335,0.05236662189577748,0.057039085130524,0.77,3.1180000000000003,0.01935689623820031,-0.272455298983675,0.73,2.1123333333333334,-0.12978408479926892,1,1,1,1
0.2222128456913732,0.46,2.514333333333333,0.048093742216806706,0.1415726537915534,0.33,1.034333333333333,0.0329499976896595,-0.0191879125493644,0.3,0.5323333333333332,-0.006511647783196065,0.3198294908026957,0.92,4.847,0.15235078161622095,-1,-1,-1,1
0.209199749222231,0.44,2.179,0.04527730509733167,-0.0582781380175163,0.38,1.139333333333333,-0.01356380954659612,0.2755181345209161,0.86,4.502,0.0935003766182407,-0.3739931489880721,0.97,3.288333333333333,-0.17815164081474477,-1,1,1,1
0.2898240542481165,0.82,6.588333333333334,0.06272690181285884,0.4013585947229323,0.81,5.642,0.093413271664154,0.1185541299363979,0.49,1.601,0.04023276296486225,0.1426389241386889,0.7,2.658333333333334,0.06794605315127787,1,1,-1,-1
2.033546609718532,0.97,8.509666666666666,0.4401224696501025,0.1845590905823564,0.49,2.288,0.04295477583720425,0.4900110367936179,0.87,4.526,0.16629111026381357,-0.2689108930826251,0.55,1.432,-0.1280957070076061,1,-1,1,-1
0.2379718843521976,0.64,4.893666666666666,0.05150448627429034,0.0820591477369945,0.31,0.7736666666666667,0.019098665285532106,1.1673224819967445,0.87,6.187333333333334,0.39614485591455434,-0.3136061396718412,0.31,0.0,-0.14938628823358044,-1,-1,1,-1
0.9648785279657864,0.85,7.572666666666667,0.2088295978125804,-0.1084620277361845,0.44,1.5713333333333328,-0.025243742118340424,1.037738457499879,0.96,5.217,0.35216896621410904,-0.4689577770943773,0.55,1.2923333333333331,-0.22338804250358926,1,1,1,1
0.9867105599293636,0.83,7.310666666666666,0.21355472571442846,0.1092531683796629,0.63,3.4340000000000006,0.025427874305430666,-0.0244014105361953,0.65,2.5356666666666663,-0.008280910725233452,0.1124039413016695,0.96,3.2633333333333336,0.05354361872969855,-1,1,-1,1
0.0719352431251652,0.64,4.286666666666666,0.015569014601298194,2.0074296698695786,0.94,7.407999999999999,0.4672145447082303,0.933695819939099,0.83,4.733000000000001,0.3168608518745445,-0.6176259605144204,0.38,0.0036666666666666,-0.2942061333827696,-1,1,1,-1
0.2200470284323858,0.59,4.039333333333333,0.047624992281948664,0.6047167210644693,0.8,6.974333333333332,0.1407433853102041,0.2088103781651298,0.42,1.5080000000000002,0.07086230107570193,-0.1094470685183631,0.4,0.7843333333333337,-0.052135112345419045,-1,-1,-1,1
2.1633197379501032,0.95,8.71,0.4682093939519773,0.2070491602221549,0.42,1.6700000000000002,0.0481891747329312,-0.30156915180372,0.65,2.547333333333333,-0.10234110113703114,-0.2594265108365206,0.85,3.2470000000000003,-0.12357782141577232,1,-1,1,1
2.200175399273657,0.97,8.733333333333333,0.4761861005613997,0.1854695872234055,0.38,1.2943333333333336,0.04316668725805805,-0.3304338840769087,0.72,3.0176666666666665,-0.11213669351508183,-0.2868761501368539,0.87,3.155333333333333,-0.13665345741166926,1,-1,1,1
0.0813136689205196,0.71,5.055666666666666,0.017598796413406708,2.182172395904444,0.97,7.060000000000001,0.5078846336338159,-0.0366318356957751,0.67,2.426333333333333,-0.012431451888741167,-0.1920391895180406,0.84,2.6780000000000013,-0.09147787013195743,-1,1,-1,-1
0.2090110445591602,0.68,5.325000000000001,0.04523646356365435,0.1796890503036694,0.41,1.7090000000000003,0.04182130965123057,1.1321587593689657,0.98,5.750000000000001,0.3842116257672405,-0.1999046488705249,0.45,1.0303333333333335,-0.09522458178482636,-1,-1,1,-1
0.2116689757691556,0.58,3.935000000000001,0.045811722199336755,-0.1075989169978788,0.62,3.868,-0.025042859419094236,0.0789198830185274,0.36,0.965,0.026782406892130097,-0.0069385552100218,0.69,3.117,-0.003305180853963995,-1,1,-1,1
0.1312421585856596,0.32,0.9173333333333336,0.028404867969525405,1.5931383705718618,0.89,8.211,0.37079128082843543,-0.0519995646296946,0.44,1.4563333333333333,-0.01764667463836902,0.0474854853175651,0.39,0.9053333333333332,0.02261971147626156,-1,1,1,-1
-0.1437847154889329,0.41,1.443,-0.031119465753325234,1.2441514336745438,0.82,6.604,0.2895671287303977,0.8986177376610089,0.89,4.5216666666666665,0.3049566848049244,-0.4706524402002234,0.69,1.922,-0.2241952952935176,1,-1,1,1
-0.1877568540179215,0.74,5.870333333333333,-0.04063639844259052,0.1630439267122119,0.37,1.3476666666666672,0.03794727911500745,0.2424867050650814,0.73,4.400666666666668,0.08229076568018126,-0.0468402365169047,0.41,0.9523333333333333,-0.02231234720265808,1,-1,-1,-1
0.1942050190707043,0.7,5.104666666666666,0.04203198107353649,1.0433247295294956,0.84,6.033000000000001,0.24282618504967626,0.1454502177480212,0.64,2.4760000000000004,0.04936027228223221,-0.1728289695823925,0.82,2.7783333333333338,-0.08232708164503523,-1,1,-1,1
-0.1312864524772186,0.76,6.091666666666668,-0.028414454539535745,0.2677245847753187,0.53,3.0170000000000003,0.062310935152775346,0.1020206655199813,0.44,1.521,0.0346219339265948,0.0498439901104879,0.73,3.374,0.02374318526145124,1,-1,-1,-1
0.2121000290544969,0.71,5.3646666666666665,0.04590501548093086,0.3250745152503294,0.78,5.391666666666666,0.07565871119599364,-0.0814885411163639,0.59,2.0943333333333336,-0.02765411176182525,0.1804233390932488,0.71,2.7646666666666677,0.08594465964873196,-1,1,1,-1
0.1687898638354223,0.43,2.062666666666667,0.036531354318666436,0.278446435932556,0.6,4.072,0.06480636743717688,0.1087871420050863,0.4,1.3026666666666669,0.036918218709576144,0.1093747081819809,0.7,3.3753333333333333,0.05210064349835253,-1,-1,-1,-1
-0.133203280888031,0.47,2.137333333333333,-0.028829315575929205,0.2229116655705936,0.65,4.135666666666666,0.05188105660831674,-0.1911443654676987,0.64,2.56,-0.06486712822283465,0.2732411019592446,0.93,3.757000000000001,0.13015840205570428,1,1,1,1
-0.2038376897166549,0.51,2.4850000000000003,-0.044116789345823214,2.081005625470524,0.91,7.659999999999999,0.4843388091910812,0.0599821500357355,0.61,2.499666666666667,0.020355660539242395,-0.0385565254354332,0.67,2.398,-0.018366401333883627,1,1,-1,-1
0.4575141865348575,0.83,7.478333333333334,0.0990202401633421,0.1538490923443602,0.46,2.290666666666666,0.03580724879796898,0.5952792249086851,0.6,3.619666666666666,0.2020151298525546,-0.382049667640473,0.32,0.0003333333333333,-0.18198936356732276,1,-1,-1,-1
0.1329116534053707,0.35,1.1466666666666667,0.0287661983563519,2.276892807819027,0.92,7.725666666666666,0.5299301153717256,-0.2632534918188054,0.67,2.488,-0.08933822332212636,0.0930247628710954,0.96,3.299,0.04431234686177833,-1,1,1,1
2.059416739250679,0.98,8.501333333333333,0.4457215669343455,0.1974250271311994,0.72,4.894,0.04594922828410029,0.0316365401488467,0.55,2.143333333333333,0.010736238556343371,0.0340394534925048,0.47,1.261333333333333,0.01621469406200361,1,-1,-1,-1
0.4914960618658313,0.8,7.201,0.10637497047664445,0.2645548124763413,0.57,3.385,0.06157319387908394,0.0502705305803781,0.68,3.404666666666667,0.017059906238975034,0.04492324678505,0.44,1.15,0.02139918912187777,-1,-1,1,-1
0.1767278732285535,0.52,3.177666666666666,0.038249385408543536,0.1606461877475737,0.37,1.379333333333333,0.03738922294222735,0.0519584193080975,0.46,1.7613333333333336,0.01763271148101788,-0.3802662181326304,0.78,3.696333333333334,-0.18113981737378396,-1,-1,-1,1
0.2067340207819257,0.36,1.3363333333333336,0.04474364509394287,0.1037123571359037,0.62,3.7603333333333335,0.024138291092916236,-0.0588261741218034,0.66,2.933333333333334,-0.019963366277007323,-0.2849838391073356,0.79,3.217,-0.13575205503103027,-1,1,1,1
-0.3457600986792419,0.73,4.902666666666666,-0.07483319428721344,2.131400364686796,0.99,7.067333333333334,0.4960678154382342,0.4449859859292098,0.86,3.827666666666667,0.15101132034944767,-0.2442976545292674,0.6,1.4596666666666664,-0.11637119054009921,1,1,1,-1
-0.1581531210498656,0.8,6.839,-0.03422923373709782,0.2087064044459756,0.55,3.404000000000001,0.04857488618131935,0.1985301704848519,0.43,1.6743333333333332,0.0673735895558918,0.0740711229175181,0.42,1.1789999999999996,0.03528378025226167,1,-1,-1,-1
0.1379656132180202,0.56,3.3346666666666662,0.029860031791801675,1.1998818518422336,0.84,6.182999999999999,0.27926370797765454,0.4229866719345909,0.84,3.726333333333333,0.14354558983622204,-0.384412366451091,0.83,2.478,-0.1831148351728897,-1,1,1,1
-0.2556583311316736,0.7,4.782666666666668,-0.055332381144620114,2.044161928637256,0.92,7.550999999999999,0.4757637087530958,0.0555132081049349,0.37,0.8470000000000002,0.018839071606388747,-0.021631392905471,0.76,3.072,-0.010304114258897813,1,1,-1,-1
1.3710878250308438,0.88,8.025,0.2967458708720166,0.1395870425785301,0.46,2.0603333333333333,0.03248786123089105,1.0313114453151746,0.99,5.384666666666666,0.34998788270450704,-0.1940515721750394,0.41,0.7083333333333334,-0.09243646863372545,1,-1,1,-1
2.0582746642285743,0.99,8.281333333333334,0.4454743865270452,-0.0049061612264065,0.58,2.7076666666666664,-0.0011418730718519322,0.6072245445674933,0.98,4.041,0.20606891705195599,-0.5164313836030692,0.95,2.459,-0.24600209550910768,1,1,-1,1
2.190252637545881,0.91,8.698333333333332,0.47403850759426197,0.1911495803024252,0.4,1.4550000000000003,0.04448866402276956,-0.2158697839420242,0.73,3.166666666666667,-0.07325799491991421,-0.1917425806550934,0.97,3.206000000000001,-0.0913365804966868,-1,-1,-1,1
0.312036987254972,0.65,4.901333333333333,0.06753446849779589,-0.0586119858793625,0.59,3.289,-0.013641510189918991,0.2920988649491245,0.73,4.009333333333333,0.09912724594333523,0.013143360745103,0.53,1.6913333333333336,0.0062608400418449495,-1,1,1,-1
0.0084926198925661,0.57,3.378,0.0018380659794334083,1.9088643728872032,0.98,7.415,0.4442741941470852,1.4923357625716376,0.92,5.362000000000001,0.506442002752181,-0.6891168086527122,0.39,0.0,-0.3282607997143195,-1,1,1,-1
-0.2194209753026106,0.75,5.644,-0.047489494994454984,0.4179922011062187,0.66,4.441666666666667,0.09728462165457633,1.2279653209323058,0.83,5.379000000000001,0.416724729139719,-0.3776193571965454,0.33,0.0,-0.17987898513648798,1,-1,-1,-1
0.1566680626837908,0.36,1.2806666666666664,0.0339078211112314,1.8043870543346072,0.89,7.653333333333334,0.4199578638902651,0.1063780273932804,0.44,1.3933333333333338,0.03610065683143684,-0.2285169499729682,0.8,3.332999999999999,-0.10885405174350836,-1,1,-1,1
1.407280542049814,0.89,7.464999999999999,0.3045790958011178,1.387258112080655,0.85,6.174666666666666,0.32287415940737396,-0.2586666365563135,0.6,1.7346666666666668,-0.08778161908886202,0.069580517570333,0.98,2.920000000000001,0.033144680343567864,1,-1,1,1
0.492014574330855,0.8,7.164666666666666,0.1064871926335205,0.2849824931504616,0.51,2.693,0.06632758685675888,-0.0283141516984199,0.48,1.6030000000000004,-0.009608746270119954,0.2613763002896303,0.92,3.9613333333333336,0.12450660364414909,-1,-1,-1,-1
0.1285595495052267,0.59,3.786666666666667,0.027824268278353662,1.6216120879472395,0.88,7.2076666666666656,0.3774183298849298,-0.089599863089242,0.61,2.374,-0.030406785957499072,0.0758018445948986,0.6,2.06,0.03610820954315442,-1,1,1,-1
-0.140593422437977,0.63,4.166333333333333,-0.03042877109589699,0.427576947384138,0.6,3.8663333333333343,0.09951540111130963,-0.0342333179303642,0.51,1.821,-0.011617486177259351,0.2834724314647969,0.93,3.971333333333334,0.1350320959831526,1,-1,-1,1
0.8370549510049239,0.85,7.107333333333333,0.18116461678747786,-0.0057627342936594,0.73,4.409666666666667,-0.0013412341760702916,1.103326288942633,0.92,4.787999999999999,0.3744269818330615,-0.1417375438616361,0.44,0.7850000000000001,-0.06751668064595391,1,1,1,-1
0.1735947600018628,0.45,2.314333333333333,0.03757128266704042,0.2922795831435332,0.65,4.937999999999999,0.06802593107771952,0.0802369595436701,0.3,0.6170000000000001,0.027229372574988038,-0.0405609884242914,0.55,2.102333333333333,-0.019321227301641944,-1,-1,-1,1
0.169856592355895,0.43,1.9756666666666665,0.03676222740937058,1.075480891299918,0.84,6.625333333333334,0.2503102960532305,-0.1825067456494129,0.57,1.9176666666666664,-0.06193584855407808,0.2202489475914415,0.88,3.5403333333333333,0.10491558871413298,-1,1,1,1
2.178775767989193,0.96,8.683,0.47155455755888964,0.1180192193964233,0.35,0.9756666666666668,0.02746810843973582,-0.3448796187455296,0.8,3.5180000000000007,-0.11703902647545794,-0.2475915911533386,0.96,3.0996666666666663,-0.11794025728879727,1,-1,1,1
0.1936451544888067,0.7,5.156000000000001,0.04191080903780504,0.2775348281702783,0.74,4.7043333333333335,0.0645941974109997,1.0384178410803395,0.98,4.527666666666667,0.35239952316366074,-0.3551792745457818,0.67,1.8243333333333331,-0.16918965150813448,-1,1,1,-1
0.1272911138428618,0.37,1.3393333333333333,0.027549739514840552,1.1499851839214577,0.85,6.847333333333333,0.26765062417453545,0.8730692394542796,0.85,4.833666666666667,0.2962864961492361,-0.1264586824337734,0.49,1.1686666666666663,-0.06023859482935606,-1,1,-1,-1
-0.1429281700724987,0.42,1.6429999999999998,-0.030934082796157277,0.254345941819079,0.47,2.469,0.05919715404680036,0.2743708844996604,0.77,4.751666666666667,0.09311104359212533,-0.0646390635009437,0.47,1.3453333333333335,-0.030790818640875343,1,-1,-1,-1
-0.1636718750165364,0.51,2.5289999999999995,-0.03542366302315123,0.4176143848830254,0.8,5.886666666666667,0.09719668769736121,0.0237362921982651,0.57,2.0933333333333333,0.008055194856474728,0.4062526382083216,0.98,3.678000000000001,0.1935184488752216,1,1,-1,1
-0.157557828013493,0.74,5.650666666666667,-0.034100393886522626,0.1034838769365658,0.8,6.129333333333332,0.024085114000881206,0.129800135663659,0.35,0.8863333333333333,0.04404922961152496,0.2508314422333741,0.53,1.9550000000000003,0.11948356038797292,1,1,-1,-1
0.3293760505882623,0.83,6.541333333333333,0.0712871788311595,1.771933110989254,0.9,6.889333333333335,0.4124044464073647,-0.0950809738468723,0.48,1.2813333333333334,-0.03226686649635673,-0.1425674116892326,0.75,2.6346666666666665,-0.06791198819515824,1,1,1,1
0.1390134555550117,0.49,2.526,0.03008681732745481,2.345013160537988,0.98,7.381666666666667,0.5457846282638367,0.6234976787455815,0.9,3.9623333333333335,0.2115913999079616,-0.7054975836736279,0.82,2.1876666666666664,-0.3360637820836206,-1,1,1,1
0.1187498685288233,0.48,2.4060000000000006,0.02570114948816676,2.26154023612773,0.96,7.397333333333333,0.5263569168181166,0.7220871101964477,0.99,4.164333333333334,0.24504890348486105,-0.6080183035012829,0.74,1.981,-0.2896295258542442,-1,-1,1,-1
0.1885751568155753,0.4,1.813666666666667,0.04081350451259834,0.1225374695719785,0.39,1.6803333333333337,0.028519698057212706,0.1824577687533213,0.46,2.134,0.06191922765818633,-0.0434130399517638,0.33,0.4679999999999999,-0.020679802079501344,-1,-1,-1,-1
1.0843174931632031,0.86,7.212666666666666,0.23467988916263494,0.3010869157695457,0.72,4.242333333333334,0.070075773204056,0.5353114449730922,0.85,3.7576666666666654,0.18166434597879091,-0.4807301450308769,0.77,2.1253333333333333,-0.22899581010531395,1,1,1,1
0.1793043729849164,0.56,3.660333333333333,0.03880701975555282,0.2276807175323183,0.42,1.8863333333333328,0.05299101850358546,-0.0954336955598675,0.5,1.8663333333333332,-0.03238656683137761,0.1413462819104785,0.91,4.210333333333335,0.06733030301102742,-1,-1,-1,1
0.1690444178353536,0.37,1.4299999999999995,0.036586447688335785,-0.1347516081156254,0.56,3.182333333333333,-0.031362449294940496,0.0523835756525028,0.68,3.764,0.017776993375175784,0.0175794607933499,0.42,1.096666666666667,0.008373976350763698,-1,1,1,-1
-0.2043806897085796,0.54,2.994666666666667,-0.04423431136195195,0.0134730074019704,0.55,3.127666666666667,0.0031357437391922108,0.1607220292320668,0.59,2.9443333333333337,0.054542944297212174,-0.1190297002489249,0.54,1.8046666666666664,-0.05669979908030217,1,-1,-1,1
-0.1997653276213378,0.6,3.6716666666666673,-0.04323540405859417,0.1675626496757196,0.73,5.168666666666667,0.03899897877041557,0.1428337269905357,0.55,2.304,0.04847233482697746,0.0142429894013234,0.61,2.219666666666667,0.006784648164861729,1,1,-1,1
0.1368926925267732,0.5,2.735333333333334,0.029627818523557142,1.204864557606033,0.85,6.923333333333334,0.2804233962296469,0.0984894309897452,0.51,1.8536666666666668,0.03342356722351542,-0.081385792790559,0.72,2.7976666666666667,-0.03876812333027345,-1,1,-1,1
0.137656149330082,0.32,0.9416666666666668,0.02979305422169044,0.1449100034442136,0.54,3.4243333333333337,0.033726741364371204,0.1133290652743546,0.51,2.425666666666667,0.038459574733150335,-0.0047770893725671,0.38,0.8626666666666665,-0.0022755665774739932,-1,-1,1,-1
-0.1672283813041004,0.4,1.4216666666666669,-0.03619340113641997,0.071883615000593,0.3,0.6896666666666665,0.016730384610020122,1.291408659545704,0.95,6.327,0.43825498544965696,-0.4114688341644844,0.41,0.6323333333333333,-0.1960031838788333,1,-1,1,1
-0.2329151594031633,0.59,3.473666666666667,-0.05041005437768468,0.112731263573818,0.57,3.0,0.02623737547350628,0.8050731250417753,0.91,4.599,0.2732112008798298,-0.4015094010548647,0.99,2.886000000000001,-0.19125900780270946,1,1,-1,1
1.439432353065036,0.88,7.731999999999999,0.3115377435154682,0.1092751340305846,0.64,3.5163333333333333,0.025432986649712833,0.1430216778305779,0.74,3.3289999999999997,0.04853611819412393,-0.1816411677455733,0.7,2.268,-0.08652477234125011,1,1,-1,-1
0.1209305638387752,0.4,1.6266666666666665,0.02617311949405872,1.7524275617737946,0.9,7.479,0.4078646727690798,0.708144659114458,0.86,4.711666666666668,0.2403173658333949,-0.1012648673090368,0.44,0.9056666666666666,-0.048237520705406524,-1,1,1,-1
-0.0508665439146929,0.8,6.391666666666667,-0.0110090955492772,0.3916507793393569,0.5,2.477333333333333,0.09115384877496088,0.8735206484017057,0.91,4.549333333333333,0.29643968717844577,-0.7795697389622993,0.79,2.334333333333333,-0.37134805410589294,1,-1,1,1
0.188089297042894,0.73,6.029333333333333,0.04070834940966921,0.1982086940305913,0.43,1.923333333333333,0.04613162101202389,0.0154488332746907,0.43,1.3903333333333334,0.0052427464784040615,0.2480455010867759,0.93,4.266666666666667,0.11815647729080203,-1,-1,-1,1
0.1473197500550185,0.45,2.205666666666667,0.03188455672104071,0.1814037224079552,0.77,5.749999999999999,0.04222038701795088,0.2287149469199856,0.71,3.722,0.07761715471986885,0.055978264155327,0.43,1.0606666666666666,0.02666524677314551,-1,1,1,-1
0.2088170739382249,0.41,1.826,0.045194482313597135,0.635608246847672,0.64,4.391333333333334,0.1479331615553063,-0.0122337112705279,0.73,3.369333333333333,-0.004151656344589318,-0.3334354833701676,0.81,3.063333333333333,-0.15883199633196338,-1,-1,1,1
2.2028056398791787,0.93,8.99033333333333,0.47675536609263647,-0.2227509503130536,0.67,4.359999999999999,-0.05184365130988648,0.0893133846242844,0.37,1.0456666666666667,0.03030956606156326,0.0255406708349834,0.41,1.0066666666666668,0.012166298845508286,1,1,-1,-1
0.1432595991286898,0.53,3.303333333333333,0.031005814308986884,0.1619430063710936,0.38,1.5226666666666664,0.03769104797343573,-0.1478268336214907,0.4,1.1376666666666668,-0.050166805324540605,-0.1091710460776362,0.68,3.220666666666667,-0.05200362905260943,-1,-1,1,1
0.1696081846982426,0.47,2.549666666666666,0.0367084642985358,-0.1500693584033496,0.43,1.6953333333333336,-0.03492754342204801,-0.0028107027090671,0.34,0.792,-0.0009538456055411937,0.1592966702816634,0.87,4.497,0.0758809707177519,-1,1,-1,1
2.218698200449759,0.97,8.972666666666665,0.48019500842685164,0.1295131631151589,0.4,1.5183333333333338,0.030143239609735896,-0.2218246030672845,0.44,1.1896666666666669,-0.07527883406312884,-0.0578241366996588,0.84,3.8483333333333336,-0.0275445281808327,1,-1,1,-1
0.2109518225426212,0.75,5.92,0.04565650802933868,0.2459350706278984,0.79,5.549000000000002,0.05723958541405104,0.2685972255568063,0.71,3.438333333333334,0.09115168332511123,0.0367979772298958,0.42,0.8916666666666664,0.017528716875983827,-1,1,1,-1
0.8945214770605618,0.86,6.959333333333333,0.1936021528876807,1.357736931746329,0.87,6.138999999999999,0.31600332102325873,-0.0613990071120007,0.61,1.99,-0.020836487946394276,0.0675391140969847,0.98,2.9096666666666677,0.03217225777559853,1,1,-1,1
1.5996488868638965,0.89,7.949999999999999,0.346213563679774,0.3932565349180996,0.64,3.9086666666666674,0.09152757661852898,-0.0737659663654162,0.55,1.856,-0.025033363588817747,-0.0714871026566887,0.82,3.206333333333333,-0.03405288217134526,1,-1,-1,-1
0.2816674617837531,0.64,4.819000000000001,0.06096156257637981,0.222544663951973,0.51,2.81,0.051795639671063765,1.075105445814252,0.83,5.7046666666666646,0.3648499009429918,-0.5529273605883589,0.35,0.0023333333333333,-0.26338695456510575,-1,-1,1,-1
0.1531855447111745,0.37,1.4526666666666666,0.03315409636089439,0.1481527575631209,0.38,1.5786666666666669,0.034481468621822,0.1444039672977839,0.44,1.873,0.049005214669402865,-0.2258223826063894,0.47,1.4109999999999998,-0.1075704945474989,-1,-1,-1,1
-0.1771227954996206,0.58,3.5306666666666664,-0.03833485881959357,-0.040980410452371,0.53,2.777999999999999,-0.009537890217944654,0.2400992506286607,0.78,4.683333333333333,0.08148055444180893,-0.0500224594727262,0.38,0.7060000000000001,-0.02382819914420268,1,1,1,-1
0.1754684633139831,0.39,1.6103333333333334,0.037976810096399964,0.0195230729572859,0.76,5.724999999999999,0.004543852160776577,0.991072316615115,0.66,4.260000000000001,0.3363322527591765,-0.5416766206276882,0.35,0.0,-0.2580276644556566,-1,1,-1,-1
1.739272747409195,0.97,7.681333333333333,0.3764324915526807,1.3541571709183486,0.88,5.852,0.3151701579239418,0.5624174840521636,0.9,3.555333333333333,0.19086310477167,-0.7234268841097704,0.78,1.7543333333333335,-0.34460440455224545,1,1,1,1
0.159262852766969,0.42,1.8840000000000003,0.03446941405145422,1.6292312538401026,0.86,7.487,0.37919163491131297,0.0200379546521265,0.56,2.2070000000000003,0.006800119744897678,0.1072928479816259,0.65,2.5436666666666667,0.05110894936800902,-1,-1,-1,-1
-0.0575678129603236,0.8,6.610333333333334,-0.01245945772344984,0.3281298113185658,0.48,2.388333333333334,0.07636980896589093,-0.0547731507574251,0.7,3.266,-0.01858792428778635,-0.2028808340069794,0.69,2.5276666666666667,-0.09664228760874972,1,-1,1,1
0.2373816015013368,0.68,4.851333333333333,0.05137673078303612,0.6380142552539008,0.81,5.423333333333333,0.148493142380016,0.3457758362712351,0.84,3.518,0.11734316861960771,-0.0761255753099394,0.95,2.672666666666667,-0.03626241867298125,-1,1,1,1
1.7726130725385492,0.94,7.882666666666667,0.38364837053216466,1.3246975442593951,0.89,6.306666666666667,0.30831364570668857,0.0464110467576026,0.67,2.640333333333333,0.015750144209666136,-0.0901248962374963,0.59,1.608666666666667,-0.042930995357566455,1,1,-1,-1
0.2219322850185516,0.68,5.4833333333333325,0.04803302019764137,0.1279129110942416,0.54,3.3286666666666678,0.029770792678920195,0.0536233702494117,0.31,0.6693333333333331,0.018197732510702423,0.1568721046727759,0.5,1.9379999999999995,0.07472602886211892,-1,-1,-1,-1
0.1712998925340736,0.46,2.3473333333333333,0.03707460227003548,1.8410639707199443,0.9,7.967333333333331,0.428494147401204,-0.1065388911521896,0.53,1.9753333333333327,-0.03615524787339635,0.122535628621391,0.49,1.5626666666666664,0.05836984810078229,-1,1,1,-1
0.1269981881936643,0.31,0.8216666666666665,0.027486341331817588,2.154628300353286,0.97,8.602333333333332,0.5014739472444041,0.1001514553456606,0.42,1.4076666666666666,0.03398759508141666,-0.0143327449458254,0.51,1.6569999999999996,-0.006827403219515852,-1,1,-1,1
-0.1771566794641916,0.65,4.233333333333333,-0.038342192358985915,0.8366611382046125,0.79,6.149666666666666,0.19472674865203837,0.1146635228543497,0.66,2.87,0.03891243888500578,-0.0407720696247573,0.61,1.941,-0.01942177583390756,1,-1,1,1
0.3422130106284768,0.82,7.289666666666667,0.07406549457209101,0.1788716909530143,0.39,1.536,0.04163107525218228,0.0234976429056166,0.72,4.0440000000000005,0.007974206362627991,-0.0308279623616136,0.39,0.8186666666666664,-0.014684900224928497,1,-1,1,-1
0.0335979260131402,0.71,5.061666666666667,0.007271631789187964,1.917301758459968,0.91,6.97,0.4462379338078441,-0.0977071430888849,0.57,1.814333333333333,-0.03315808846117726,0.0946611609077501,0.96,3.1173333333333337,0.045091845085328305,-1,1,-1,1
1.1135186151442742,0.86,7.775666666666667,0.24099991638081694,0.3014692578659779,0.64,4.2636666666666665,0.0701647605251007,0.1118358161582335,0.49,1.8823333333333336,0.03795282277293924,0.0973963369763522,0.53,1.822,0.04639474623701284,1,-1,-1,-1
1.8931204782539632,0.92,7.931,0.4097299055022119,0.4792499300689901,0.81,5.147,0.11154190915848218,0.0239058992688638,0.7,2.560333333333333,0.00811275304590451,-0.2876750946813575,0.79,2.387666666666667,-0.13703403465461722,1,1,1,1
0.3427832892745979,0.78,6.746666666666667,0.07418892053386636,0.3133333350764244,0.62,4.0216666666666665,0.07292603755286436,0.2444312723748032,0.63,3.1636666666666664,0.08295067787120514,0.0428241370812922,0.45,1.2130000000000003,0.020399278190390276,-1,-1,-1,-1
0.2025593403373271,0.49,2.673000000000001,0.04384011494691022,0.3843061527144886,0.74,5.122333333333334,0.08944444075131006,-0.105980879609802,0.69,2.8126666666666664,-0.03596587997766313,0.2805841137938416,0.98,3.5093333333333336,0.13365624582742874,-1,1,1,1
0.1329755944790815,0.42,1.813,0.02878003718509533,0.9699659759836176,0.83,6.165666666666666,0.22575247275343055,0.5590640987096007,0.87,4.003333333333334,0.1897250933190993,-0.2128577751003479,0.91,2.7716666666666665,-0.10139480361313337,-1,1,1,-1
-0.1347337893824773,0.65,4.2876666666666665,-0.02916056501726333,0.5968356374602832,0.71,4.948333333333333,0.13890912085590992,0.3896772881372925,0.78,4.004666666666667,0.13224165176555946,-0.0707892459248877,0.62,1.9513333333333336,-0.033720458109138894,1,-1,-1,-1
0.1582706560753246,0.52,2.9643333333333337,0.03425467195691937,0.6244226685661971,0.69,4.701333333333333,0.1453298001810485,0.7855388205390805,0.97,4.392,0.26658200084131584,-0.3894001632383612,0.95,2.735666666666667,-0.18549077222977692,-1,-1,1,1
0.1534836231561722,0.36,1.2866666666666668,0.03321860976852168,0.1201702852124295,0.79,6.046666666666667,0.02796875324485523,0.058295988245845,0.32,0.6259999999999998,0.019783441354221453,0.5841467859223375,0.9,4.324666666666666,0.2782583281814152,-1,1,-1,-1
-0.1855637145695752,0.66,4.9093333333333335,-0.040161735139728316,0.1741390350102014,0.41,1.934666666666667,0.04052958426359602,0.3105796782082237,0.37,1.4360000000000004,0.10539893111912887,-0.423740449736213,0.32,0.003,-0.2018487680973318,1,-1,1,-1
0.1693942232589368,0.31,0.8493333333333336,0.03666215641622462,0.1167212281079441,0.59,3.3349999999999995,0.02716601047935175,0.6280539313966642,0.86,4.556333333333333,0.21313761877876247,-0.6719284070226523,0.8,2.732,-0.3200731044004792,-1,1,1,1
2.2281360352399995,0.97,9.211000000000002,0.4822376481854777,0.0522453524430163,0.31,0.722,0.012159722913914477,-0.0178997635585786,0.32,0.6240000000000001,-0.006074499005354962,0.0046150083087264,0.88,4.234,0.002198359260852423,1,-1,-1,1
0.1842057307491476,0.38,1.541,0.03986782538131161,-0.0318854290414183,0.67,4.700666666666666,-0.007421099944876627,-0.0881271270062846,0.54,2.2796666666666665,-0.029906995340611975,0.1142443926077398,0.47,1.5429999999999997,0.05442031773047763,-1,1,1,-1
-0.1775274037311751,0.61,4.008,-0.038422428572488086,0.197162145072486,0.55,3.425,0.045888044411401166,-0.03840699128751,0.53,2.321333333333333,-0.013033872185582242,0.068774928698674,0.43,1.2503333333333335,0.03276093807530314,1,-1,-1,-1
0.1955993743114725,0.45,2.2756666666666665,0.04233376273381592,-0.0603547962504888,0.59,3.3816666666666677,-0.01404713653204208,0.7049372714272808,0.84,5.121,0.23922890043262104,-0.290665307711357,0.47,1.0186666666666668,-0.1384584226657918,-1,1,1,1
-0.2740187908738809,0.8,5.765333333333333,-0.05930615329571434,2.168911470101748,0.98,6.791333333333332,0.504798250332667,0.4890865250591933,0.87,3.5926666666666662,0.16597736614128242,-0.5332040609479731,0.73,1.743333333333333,-0.2539917605549405,1,1,1,1
0.1821275690979384,0.51,3.050333333333334,0.03941804683485925,0.1861047937331212,0.57,3.6956666666666673,0.04331452691823992,0.0599769752195047,0.36,0.9993333333333332,0.020353904403417247,0.2164484679991383,0.63,2.998333333333334,0.10310523021670136,-1,-1,-1,-1
-0.1870073957380453,0.74,5.748,-0.04047419245849238,0.1293884532880633,0.37,1.2536666666666667,0.03011421431138465,1.0584308936248172,0.97,5.528999999999999,0.3591911920802752,-0.3007278730643412,0.53,1.440333333333334,-0.14325172578722653,1,-1,1,-1
0.3358480507183197,0.64,4.957333333333335,0.07268792011105124,-0.0442670333137029,0.39,1.358,-0.010302827603713496,-0.0097596900789995,0.56,2.593333333333333,-0.003312067641756209,-0.1650404799857137,0.61,2.396333333333333,-0.07861703453622802,-1,1,-1,1
1.3562934051625677,0.87,8.014666666666667,0.2935439001975566,-0.0664531178924234,0.49,2.1466666666666665,-0.015466476204154199,-0.0453286746495253,0.46,1.4523333333333333,-0.01538282827990971,0.2279156954331154,0.99,3.9663333333333335,0.10856764413654572,1,1,-1,1
0.3174157613446082,0.67,5.105333333333332,0.06869860180298153,0.1517818335993324,0.79,5.885,0.03532610947446031,0.5921518932665735,0.68,3.811,0.20095383242886222,-0.2580575606063843,0.31,0.0053333333333333,-0.1229257219579283,-1,1,1,-1
0.23265534261802,0.51,3.0280000000000005,0.050353821978295694,0.2943852687525219,0.46,2.2626666666666666,0.06851601397221328,-0.0785079173812048,0.77,3.984333333333333,-0.0266426014222999,-0.3335004798753824,0.7,2.5943333333333327,-0.15886295741796874,-1,-1,1,1
0.1137038184405236,0.45,2.102333333333333,0.024609027962047433,1.567132045508293,0.87,6.8616666666666655,0.3647384992508378,0.8916169125300781,0.95,4.476333333333333,0.3025808710040699,-0.4680008457756317,0.68,1.835,-0.2229322082589171,-1,1,1,-1
1.8294194003655573,0.9,8.272,0.39594301928793457,0.1722921352551869,0.46,1.9426666666666663,0.04009973188016637,0.7093722439387031,0.89,4.576666666666666,0.24073396143642967,-0.6346182193033776,0.69,1.9193333333333336,-0.30230039605199843,1,-1,-1,1
0.2302683918980888,0.7,5.524333333333335,0.049837211913511086,0.1883414804364575,0.33,0.941333333333333,0.04383509935743382,0.8189370963078799,0.98,4.920666666666666,0.27791610546645273,-0.8658929255182479,0.83,2.688333333333334,-0.4124681050130021,-1,-1,1,1
2.0749256318197693,0.98,8.277333333333335,0.44907817163001607,0.1085618103538927,0.64,3.386333333333334,0.02526696579137967,-0.0113197611643141,0.75,3.063666666666665,-0.0038414964370033296,-0.1968216321033602,0.89,2.756666666666667,-0.09375598671238755,1,1,-1,1
0.2617616759889305,0.76,6.522333333333334,0.056653334005432085,0.2865319469300567,0.5,2.7373333333333334,0.06668821086916923,0.0373212847166324,0.34,0.7703333333333333,0.012665424665964443,-0.0437686485233204,0.8,3.956666666666665,-0.020849196226645512,-1,-1,-1,-1
0.1596175936697097,0.46,2.247333333333333,0.03454619096989513,0.9797302604509266,0.83,6.1066666666666665,0.22802503840804292,0.8969817956411616,0.96,4.2956666666666665,0.30440150829994655,-0.5046913951262315,0.86,2.440333333333333,-0.24040975186336477,-1,1,1,1
-0.2446317265118511,0.63,3.9646666666666666,-0.052945882387257864,2.107072239735829,0.98,7.939999999999999,0.4904056226385684,0.0761704027477456,0.38,0.9853333333333332,0.02584933785379061,0.1090319216744859,0.66,2.651,0.05193735714157133,1,1,-1,-1
0.1664188444040161,0.34,1.1486666666666665,0.03601819227814487,0.1942229933327393,0.38,1.5243333333333335,0.04520397838282474,-0.2760749254602059,0.47,1.531,-0.09368933028770332,0.2782661022722337,0.98,4.574333333333334,0.13255206101249484,-1,-1,1,1
0.2025727969443025,0.33,1.0486666666666669,0.04384302737343973,0.3456549838697169,0.8,6.123000000000001,0.0804486644482607,-0.0541014040535221,0.48,1.4893333333333334,-0.018359959003700035,0.174027500572937,0.81,3.674666666666666,0.08289800189614292,-1,1,1,-1
-0.1559042678493791,0.46,2.026333333333333,-0.033742512252697886,0.4614194701032721,0.77,6.236666666666667,0.10739200026759561,0.1660231697456575,0.44,1.5636666666666668,0.056341949779696365,0.2255180510073478,0.6,2.4739999999999998,0.10742552618680101,1,-1,-1,-1
1.6806757846578515,0.98,7.626666666666667,0.36375029393947433,1.9010792284371456,0.96,6.422666666666666,0.4424622588278479,-0.2805080002505948,0.76,2.5036666666666667,-0.0951937472771655,-0.2267023265528913,0.93,2.3903333333333334,-0.10798965585651879,1,1,1,1
0.1943118993605983,0.6,4.324666666666667,0.04205511327858173,0.1322523146737682,0.34,1.1123333333333334,0.03078075706180465,0.5681154611836696,0.69,4.668666666666666,0.19279678151016974,-0.3103702305852458,0.31,0.0166666666666666,-0.14784486290302526,-1,-1,-1,-1
1.7704223674706832,0.95,7.983666666666666,0.38317423410463636,1.6196349772223515,0.92,6.910666666666666,0.3769581718524811,0.0044029477024984,0.57,2.0776666666666666,0.00149419300159629,-0.2180269765739375,0.51,1.136,-0.10385715279443175,1,1,-1,1
0.14828562785907,0.42,1.829666666666667,0.03209360259314797,2.436182945496084,0.99,7.775666666666668,0.5670037275975192,0.0118503516435275,0.8,3.6270000000000007,0.004021558666746467,-0.3025526709599062,0.68,2.02,-0.14412096828573168,-1,1,1,1
2.078446722275736,0.91,8.969666666666667,0.44984024466042277,0.0938078197087971,0.3,0.6646666666666667,0.021833082589720266,-0.0922929649951953,0.57,2.4513333333333334,-0.031320722322942994,-0.3493718491804047,0.71,2.8836666666666657,-0.1664232843686549,1,-1,-1,1
0.0774306505685622,0.61,3.987666666666668,0.016758390976623183,2.063730080752745,0.94,7.745333333333333,0.4803180527575927,0.0172678141793225,0.5,1.7076666666666669,0.005860039419720598,0.047088588749105,0.63,2.2916666666666665,0.022430649791318334,-1,1,-1,-1
1.907554543191547,0.9,8.386666666666665,0.4128538842087037,0.2345068728266159,0.54,2.816999999999999,0.0545797561245354,-0.1860422571016422,0.62,2.3786666666666663,-0.0631356666818262,-0.2779275447596263,0.75,2.787333333333333,-0.1323907891374769,1,-1,1,1
0.2441741753238275,0.62,4.254666666666667,0.052846854138826345,0.2565233756104668,0.78,5.394666666666667,0.05970393580495862,0.6236827149585693,0.83,4.359333333333334,0.2116541941615321,-0.0181616572881755,0.52,1.3776666666666668,-0.008651305657758786,-1,1,1,-1
0.1701063641196838,0.5,2.826999999999999,0.03681628575502256,0.3253755627252368,0.46,2.240666666666667,0.07572877778962608,-0.0410144207332718,0.78,3.917333333333333,-0.013918734576248983,-0.1422414131371518,0.97,3.4266666666666667,-0.06775669878113136,-1,-1,-1,1
1.72733451144157,0.96,7.665,0.37384868753647277,1.2574689734314477,0.87,5.731999999999999,0.292666688514507,0.4011329165511741,0.89,3.3673333333333333,0.13612925637989468,-0.5046021015450517,0.87,2.0656666666666665,-0.24036721686494447,1,1,1,-1
0.1652329064438398,0.32,0.9703333333333334,0.035761518572516436,0.2055409563417392,0.61,4.454,0.04783815133226513,0.653562280760936,0.47,2.590333333333333,0.22179418244422247,-0.4717181827944227,0.33,0.0116666666666666,-0.2247029617905015,-1,-1,-1,-1
1.495228061435843,0.9,7.629333333333333,0.32361366291986066,1.842870859909508,0.94,6.883666666666667,0.4289146876187325,-0.2168402712642883,0.56,1.6583333333333328,-0.07358734140845917,-0.2263314270282617,0.68,2.0506666666666664,-0.10781297786370272,1,1,1,1
0.756922241280436,0.82,7.055333333333334,0.16382141652093568,0.3802599184753914,0.68,4.259333333333334,0.08850270938399124,0.9689362838622944,0.94,4.660666666666667,0.3288201250989723,-0.1994174988893566,0.52,1.1799999999999995,-0.09499252788570327,-1,-1,1,-1
0.1038986012235194,0.52,2.9470000000000005,0.022486875267646735,1.9644996004883823,0.92,7.837333333333332,0.4572228856621969,0.5593327249321067,0.75,4.3373333333333335,0.1898162548428862,-0.2039955174752101,0.3,0.0,-0.09717326709164048,-1,1,-1,-1
0.1749337921768079,0.82,6.347666666666667,0.03786109070240154,1.558807352853794,0.86,6.5683333333333325,0.3628009880409629,-0.0100433068628573,0.49,1.3886666666666667,-0.003408316391959421,0.1812301695557931,0.95,3.212666666666667,0.08632899334882915,1,-1,-1,1
0.1004393965466063,0.62,4.041666666666667,0.021738196236562757,1.767991389696563,0.91,7.068999999999999,0.41148703966242456,0.9013611634385924,0.92,4.595000000000001,0.3058876991785309,-0.2051383002834664,0.47,0.89,-0.09771763169547507,-1,1,1,-1
-0.2863060352686712,0.68,4.41,-0.06196549354510159,2.0076932970623806,0.96,7.263333333333333,0.46727590200542807,0.5677130201428691,0.83,4.242,0.19266020832616892,-0.1011251622734463,0.44,0.823,-0.04817097221009886,1,1,-1,-1
0.1541697221341684,0.52,3.1983333333333346,0.0333671028373193,0.2102024962894959,0.44,2.244,0.04892309059415811,0.1225736880744681,0.45,1.8713333333333333,0.04159684812899125,-0.1472846036857318,0.51,1.7496666666666665,-0.07015902265685453,-1,-1,-1,1
0.1337091618404362,0.32,0.9289999999999998,0.028938803882249533,0.2717130472467839,0.44,2.209666666666668,0.063239220564544,-0.2044570692687028,0.5,1.8456666666666663,-0.0693849535970714,-0.2385520328303703,0.75,3.5443333333333333,-0.11363426357785701,-1,1,1,1
1.9917117526708896,0.94,8.092,0.4310681108695994,0.1925694664220767,0.74,4.3566666666666665,0.044819132111832735,0.1524348563295521,0.81,3.418666666666668,0.05173059298381149,-0.2184023832562827,0.7,1.9976666666666667,-0.1040359777718774,1,1,1,-1
0.4423165584024486,0.79,6.882333333333334,0.09573100273229769,0.3000243197756413,0.44,1.9283333333333332,0.06982846177344777,0.3221089505609744,0.84,4.277666666666666,0.10931152768556152,-0.3871440150596337,0.71,2.3686666666666665,-0.18441605601893443,-1,-1,1,1
0.21124527597419,0.7,5.779333333333333,0.045720020440813344,-0.2145422047567939,0.54,2.9960000000000004,-0.04993312593743707,0.1369935628457181,0.37,1.192666666666667,0.04649040522367819,0.0546481371049607,0.41,1.1376666666666668,0.026031640737430695,-1,1,-1,-1
0.166508686118449,0.57,3.787,0.03603763680773904,-0.0292536044640812,0.68,4.898666666666666,-0.0068085620611796245,0.0776950503514073,0.38,1.1463333333333332,0.026366745266556194,-0.0840211347940338,0.48,1.4503333333333337,-0.04002346852388828,-1,1,1,1
-0.180406488225663,0.79,5.775666666666666,-0.03904555162852698,0.5416245336230006,0.8,5.15,0.1260591410387586,1.0066042265401496,0.92,4.067333333333333,0.3416031922932168,-0.5605120007550766,0.79,2.0323333333333333,-0.26699989799561036,1,1,1,1
0.1517692462418716,0.52,3.1083333333333334,0.03284756550633113,0.2703381480315467,0.75,6.153333333333333,0.06291922284780781,0.2140489739476678,0.42,1.5733333333333333,0.07264008125510732,0.0666508674870045,0.39,0.931,0.03174914149273541,-1,-1,-1,-1
0.2511336923768485,0.82,6.881333333333333,0.05435310918029381,0.2344884356847623,0.5,2.527333333333333,0.05457546501488103,1.1931291777004187,0.93,5.446666666666666,0.40490266698118926,-0.3608132845300944,0.44,0.7090000000000001,-0.17187341222885283,1,-1,1,1
0.1010625235581441,0.39,1.5053333333333334,0.021873060221441698,2.0071257074348736,0.98,7.813999999999998,0.46714379967906655,1.4937857612657757,0.89,5.583000000000001,0.506934077164029,-0.6092541242955072,0.37,0.0,-0.2902182091037629,-1,1,-1,-1
-0.1630224786270817,0.62,3.843333333333333,-0.035283113531272,0.659931987047373,0.73,5.137666666666667,0.1535943338362475,0.077801463230319,0.68,2.843666666666666,0.026402857750667544,0.1570578355746095,0.94,3.2963333333333336,0.07481450177933996,1,-1,-1,1
0.1243550174434544,0.36,1.2623333333333335,0.026914277316795916,2.186751057229822,0.99,8.401666666666667,0.5089502835037057,0.5937783753641703,0.67,3.912666666666667,0.2015057985959988,-0.3382769398537159,0.32,0.0036666666666666,-0.16113822418349233,-1,1,-1,-1
-0.1436148176407767,0.8,6.234666666666666,-0.031082694596882895,0.4509856845829008,0.66,4.188333333333334,0.10496361314915659,1.1743055232437554,0.99,4.956666666666665,0.39851463454154584,-0.3423370107889594,0.51,1.011666666666667,-0.16307223902011425,1,-1,1,1
1.456366621254995,0.88,7.672333333333333,0.3152028436424398,0.2259906484472882,0.72,4.378,0.05259766730929973,0.0905262427610518,0.61,2.2753333333333337,0.030721163986939172,-0.1839588742303939,0.82,2.842999999999999,-0.08762881185190685,1,1,-1,1
0.1927830516137443,0.38,1.6036666666666668,0.0417242232744635,0.0742237087398071,0.3,0.7396666666666668,0.017275024279021594,0.0949011952708884,0.44,1.851333333333333,0.032205856484832034,0.0561440286913204,0.46,1.6346666666666665,0.026744208711769316,-1,-1,-1,-1
-0.1254371658811965,0.73,5.409,-0.027148487755185118,0.2512012702648691,0.75,5.213666666666667,0.05846525478750897,-0.0192709916538,0.49,1.5683333333333336,-0.00653984167165768,0.0821920952859804,0.71,2.848666666666666,0.039152205533225584,1,1,1,1
0.1097639594751318,0.51,2.816333333333332,0.0237563204560408,2.20339714198764,0.98,7.973666666666666,0.5128245377443557,0.0363446599458447,0.74,3.646333333333333,0.012333995360804057,-0.0429926480578735,0.38,0.6259999999999999,-0.02047954839601966,-1,1,1,-1
0.0625191304032242,0.52,2.8393333333333333,0.013531076171031265,0.8648665774563264,0.78,5.858333333333333,0.20129135794126013,-0.0203823215108509,0.73,3.016666666666666,-0.0069169847601227566,0.1556313476062367,1.0,3.2063333333333333,0.07413499421922631,1,-1,-1,1
-0.2804222667723852,0.72,4.839666666666667,-0.06069206380955533,2.217722738771296,0.99,7.149,0.5161587154141439,-0.055149975795143,0.63,2.185666666666667,-0.018715804374543874,0.0024302763472219,0.98,2.924000000000001,0.0011576621659041522,1,1,-1,-1
-0.0837756793772062,0.8,6.754999999999999,-0.018131651729986476,0.2689291169103263,0.55,3.276666666666667,0.06259128118008128,0.1667767972271425,0.58,2.7836666666666665,0.05659770228568379,0.0798781346384607,0.48,1.517666666666666,0.03804995035221014,1,-1,-1,-1
0.2613373661784499,0.62,4.206333333333334,0.056561500220657736,0.5862575455277454,0.81,5.660999999999999,0.13644714747755313,-0.0665377963859299,0.69,2.6229999999999998,-0.02258039759252205,0.2647030779438761,0.98,3.2400000000000007,0.1260913142179479,-1,1,1,1
1.7423262024146178,0.97,8.040333333333333,0.37709335378791525,1.6526816461852911,0.98,7.190333333333332,0.384649541879231,0.0338119808905055,0.41,1.090666666666667,0.011474500409812481,0.0249170793071349,0.54,1.6483333333333332,0.01186925101405743,1,1,-1,-1
0.1636329587354437,0.31,0.8613333333333336,0.035415240334601944,0.409535874026484,0.7,5.451999999999999,0.09531647349687833,0.6073323242156277,0.7,4.364,0.20610549336556186,-0.4141727506254523,0.33,0.0113333333333333,-0.1972911945160624,-1,-1,1,-1
-0.1123836841457448,0.72,5.553666666666667,-0.024323310013262253,0.1099510033552683,0.32,0.8266666666666668,0.02559029028209108,0.0625556664876678,0.67,3.417,0.021229014149549457,-0.3514450111516214,0.71,2.791333333333333,-0.1674108350974485,1,-1,-1,1
0.1324521393594716,0.31,0.8080000000000002,0.02866674528468219,1.615672115394709,0.87,7.316,0.3760358448029541,0.1125034126460797,0.78,3.9140000000000006,0.03817937963153287,-0.0217889869003222,0.53,1.5186666666666668,-0.010379184160154712,-1,1,1,-1
-0.1023741769262072,0.78,5.962666666666666,-0.022156942635013086,0.6589238906509962,0.66,4.267,0.15335970678757693,0.241510184344444,0.75,3.4596666666666667,0.08195937168568475,-0.2862404499853728,0.73,2.330333333333334,-0.13635064163721197,1,-1,-1,1
0.165080450308247,0.44,2.0776666666666666,0.035728522342880126,0.3008691253064421,0.8,5.804666666666666,0.0700250840697924,1.1929310243909326,0.98,4.975333333333333,0.4048354212839239,-0.2019446033145744,0.58,1.5773333333333337,-0.09619631410767258,-1,1,1,-1
-0.1882001896332878,0.55,3.0336666666666665,-0.04073235000081218,0.5428906685101018,0.58,3.5849999999999995,0.12635382465517372,0.2336781465167332,0.77,3.88,0.07930147590741729,-0.4589333919717941,0.81,2.8970000000000007,-0.21861292653534445,1,-1,-1,1
2.1588835969373275,0.94,8.963333333333333,0.4672492756399957,0.1191242555773581,0.41,1.6336666666666668,0.027725297512862908,-0.0257887601875678,0.34,0.7123333333333334,-0.008751724434574485,0.195343127626133,0.97,4.223666666666666,0.09305170108768385,1,-1,-1,1
0.227233421966563,0.68,5.380999999999999,0.04918035042079033,0.2107415345648944,0.41,1.7746666666666664,0.04904854780254787,0.8850322012448846,0.82,5.656333333333334,0.3003462704172209,-0.5675940403696225,0.35,0.0046666666666666,-0.2703734276473169,-1,1,1,-1
0.1902364186223963,0.54,3.2643333333333326,0.041173053020441316,0.2768670749845228,0.66,4.162333333333333,0.06443878275047986,0.367732493431256,0.79,4.120333333333334,0.12479442302545407,-0.3258653561900098,0.71,2.340333333333333,-0.15522596616277323,-1,1,-1,1
0.3255011367218428,0.82,7.103000000000001,0.0704485274560597,0.2342941083821839,0.49,2.519333333333333,0.054530236759285686,0.0127147568327982,0.38,0.9883333333333334,0.00431490491376614,0.3420473473132412,0.98,4.2363333333333335,0.16293425782012994,1,-1,-1,1
0.2680551060806291,0.68,5.477666666666666,0.05801542719832528,0.1527085046923806,0.37,1.3643333333333336,0.03554178538048641,0.0376544379847347,0.36,0.9643333333333332,0.01277848421499677,-0.1092721501788873,0.78,3.986333333333334,-0.0520517899924013,-1,-1,-1,-1
2.283535292447196,0.95,9.354333333333331,0.49422776327912066,-0.2589958905778391,0.48,2.152333333333333,-0.06027939554439756,-0.1348997235606397,0.4,1.1353333333333333,-0.045779835801185116,0.0728838575326489,0.44,1.361,0.03471822637254676,1,1,1,-1
0.1060811328681134,0.77,5.857,0.02295924271323047,2.1536231440651408,0.97,7.069999999999999,0.5012400044843787,-0.2362039258833879,0.58,1.6863333333333337,-0.08015862936647161,-0.062548252162653,0.86,2.874,-0.029794860635873385,-1,1,1,1
0.1594313184273641,0.57,3.588,0.03450587523810712,2.0556972854088,0.89,7.793,0.47844847850765176,-0.0507729374726664,0.65,2.8209999999999997,-0.017230404031166602,0.0339227962847723,0.47,1.2433333333333332,0.01615912439976075,-1,-1,1,-1
0.167466108995538,0.37,1.4586666666666666,0.03624485277178436,0.0731673460361262,0.31,0.7953333333333333,0.017029163601033757,0.0136106777074265,0.33,0.7759999999999999,0.004618946385822238,0.3097112393774166,0.94,4.866333333333334,0.14753095243360914,-1,-1,-1,1
1.8756654105655075,0.89,8.803333333333335,0.4059520882334864,-0.1845084301112278,0.39,1.1723333333333332,-0.042942984983801856,-0.2276372414714216,0.53,2.0306666666666664,-0.07725142247687337,0.0789723935843209,0.61,2.566,0.03761850059067071,1,1,1,-1
1.7845069939489262,0.89,8.244,0.38622258350566707,-0.0126830128826131,0.63,3.535333333333333,-0.0029518783040920617,-0.1774973295920998,0.56,1.9356666666666664,-0.06023584325747325,-0.1042215748230259,0.7,2.6056666666666666,-0.04964594836364483,1,1,1,1
2.063170749205653,0.96,8.402666666666669,0.44653405095835463,0.0080331174160859,0.74,4.715,0.0018696492098715326,0.0938831199391487,0.42,1.182333333333333,0.03186036043569202,-0.0942184341982486,0.73,2.756666666666667,-0.04488095221217377,1,1,-1,1
0.2419946232112062,0.46,2.461333333333333,0.05237513155624401,0.2377948719701106,0.39,1.56,0.05534501382989189,-0.3162483403817795,0.7,3.234000000000001,-0.10732265947577833,-0.0673802518791264,0.9,3.763,-0.03209658375629764,-1,-1,1,1
0.1708682519557085,0.43,2.0216666666666665,0.0369811818800413,0.0597399810943479,0.55,2.943,0.013904042809971732,-0.1025303127980699,0.68,3.0936666666666666,-0.034794888830367666,0.1086283926955768,0.97,3.7363333333333335,0.051745136107834565,-1,1,-1,1
0.1485633779812163,0.33,1.0146666666666666,0.032153716322098375,2.1246046340205016,0.97,8.533000000000001,0.49448615892649256,0.0508861342852031,0.53,2.2433333333333336,0.0172688187243503,0.0253989632348213,0.39,0.8513333333333334,0.01209879642854395,-1,1,-1,-1
0.7337559454133205,0.85,7.308333333333334,0.15880751258534254,1.8438882801849976,1.0,7.914999999999998,0.4291514847319388,0.2976244199626637,0.32,0.8816666666666666,0.10100240917238759,-0.2945535822996769,0.38,0.4316666666666666,-0.14031060231058406,1,1,-1,-1
0.2034648433567323,0.48,2.744666666666667,0.044036093845683244,0.1638544764593221,0.37,1.449333333333333,0.03813592862873316,-0.1489679283989367,0.35,0.7686666666666666,-0.05055404949499722,-0.0942392952377413,0.68,3.3156666666666674,-0.04489088936857565,-1,-1,1,1
-0.2767446490272869,0.59,3.555666666666666,-0.05989611342579416,2.068899039881341,0.93,8.580333333333334,0.4815210901153295,0.2126583333335958,0.42,1.545666666666666,0.07216815071818476,-0.2318658467917724,0.3,0.0,-0.11044929878159855,1,1,1,-1
-0.1858310211434508,0.78,6.559000000000001,-0.040219588561373816,0.1570276469350724,0.54,3.2926666666666664,0.03654703408570279,0.0868210597974619,0.33,0.8260000000000001,0.02946376580101742,-0.1446536042181723,0.47,1.3670000000000002,-0.06890574603027282,1,-1,-1,1
0.0527469003480343,0.69,4.737,0.011416062920130443,2.1098364155175595,0.94,6.827333333333334,0.49104896429518474,0.6234023252850065,0.96,3.7506666666666666,0.21155904056983268,-0.6125003721434128,0.86,2.0973333333333333,-0.2917645593033869,-1,1,1,1
0.1198178458646013,0.63,4.118333333333333,0.02593229286118146,2.227082402633136,0.96,7.154666666666667,0.5183371085879958,-0.1008534141904751,0.73,2.7543333333333333,-0.03422581321712953,-0.0790221867344627,1.0,2.789,-0.0376422195583125,-1,1,-1,1
1.0165070894278392,0.87,7.200666666666667,0.2200036175604267,1.793921656660013,0.92,6.966333333333332,0.4175221192745926,0.0204009380349435,0.35,0.6546666666666667,0.0069233025003942175,0.0020578479796191,0.85,3.1810000000000014,0.000980255908720249,1,-1,-1,-1
0.1637322011712998,0.43,1.947,0.03543671947147264,1.429293830221912,0.82,6.617,0.33265766475634434,0.0230303936723874,0.8,3.462000000000001,0.00781563974283913,-0.0779322136034754,0.85,2.902,-0.03712301084485137,-1,-1,1,1
-0.1842681456507513,0.62,4.010333333333333,-0.03988133389914224,0.2888236936578536,0.43,1.9126666666666667,0.06722159812556253,0.8961814098922316,0.97,5.062333333333334,0.30412988781625333,-0.6386214708684665,0.73,2.4173333333333336,-0.30420734498099483,1,-1,1,-1
0.1627731067827227,0.81,6.845000000000001,0.03522914174057099,0.1128470561472638,0.31,0.7023333333333334,0.026264325346418434,0.2700856915962477,0.81,4.275,0.09165681209100254,-0.6120006697281926,0.82,2.858333333333333,-0.29152652605215906,1,-1,-1,1
0.1834151230391667,0.4,1.7736666666666665,0.039696713386052566,-0.1631750211192515,0.39,1.2786666666666668,-0.03797779037755284,-0.1051930355703261,0.55,2.467333333333334,-0.03569851567318451,0.0207653858211398,0.65,2.9930000000000003,0.00989159177433295,-1,1,-1,-1
-0.2125533828460022,0.54,3.082666666666666,-0.04600313528275343,0.1135496996734446,0.36,1.2796666666666665,0.02642786047798699,-0.1522277667370675,0.64,3.4066666666666667,-0.05166031465195252,-0.0040514428854654,0.41,1.0740000000000005,-0.0019299048650110561,1,-1,1,-1
0.1515218676925873,0.42,1.8380000000000003,0.03279402512642091,1.7511204751746805,0.87,7.102,0.40756045794179824,-0.1718863242887285,0.69,2.6640000000000006,-0.05833168144981432,0.055471917704466,0.9,3.192666666666668,0.026424048635463885,-1,1,1,1
0.1419993749734491,0.38,1.527666666666667,0.030733062769943472,0.1762732927141059,0.46,2.426,0.04102631710379787,0.0610189555775715,0.57,2.9236666666666675,0.020707512909359925,0.0023244683185341,0.45,1.3936666666666666,0.0011072605102238062,-1,-1,-1,-1
-0.2084835736327215,0.49,2.2153333333333336,-0.0451223025182653,2.0578538732841096,0.92,7.400333333333332,0.478950408531607,0.9160392737220246,0.96,4.577333333333334,0.3108688915850903,-0.4766441139844313,0.6,1.3676666666666668,-0.2270494291694228,1,1,1,1
-0.2442795987803601,0.59,3.7086666666666654,-0.05286967104001092,0.1730751305566666,0.46,2.379,0.040281968298597544,0.0368021144066766,0.3,0.5786666666666668,0.012489238007346547,-0.055200779244382,0.69,3.334666666666666,-0.026294891826889596,1,-1,-1,1
-0.1889280059030422,0.69,4.669,-0.040889871983620416,1.6705558100816802,0.89,6.965666666666667,0.3888096225397078,0.0529113444749058,0.71,3.104666666666666,0.017956098041907984,0.0061482660835243,0.54,1.5093333333333334,0.002928726619482626,1,1,1,-1
2.1001526823851417,0.96,8.781,0.454538086708312,0.1917377170751688,0.64,4.223333333333334,0.04462554854661015,0.0660618207492524,0.33,0.7230000000000001,0.022418869563276943,-0.083924519995131,0.61,2.2749999999999995,-0.03997744606332158,1,-1,-1,1
0.1139158450655508,0.47,2.316666666666667,0.02465491709062338,2.0230134586850967,0.9,7.277000000000001,0.4708415573530841,-0.1876294920851573,0.7,2.6623333333333337,-0.06367431387105157,0.0624945394086484,0.94,3.137333333333333,0.029769274564886553,-1,1,1,1
1.984791671828618,0.96,8.377999999999998,0.42957039104556227,0.1907810133104881,0.76,5.295666666666667,0.04440288275634863,0.0571488410451762,0.33,0.6446666666666666,0.019394143221502895,0.1242211162200077,0.68,2.7276666666666665,0.059172730137736516,1,-1,-1,-1
0.2289395486970482,0.74,5.945666666666667,0.04954960908767731,0.2435029415633511,0.78,5.762333333333333,0.056673525197536476,0.5109425829945464,0.67,3.606666666666666,0.17339448099616855,-0.2600720349204746,0.31,0.0,-0.12388531682057588,-1,1,1,-1
0.2291574024633167,0.62,4.251333333333334,0.04959675939009696,0.416608530540004,0.77,5.498,0.09696258247017882,0.9029219118988364,0.86,4.704,0.3064173578490678,-0.2356287894984603,0.49,1.0073333333333336,-0.11224177658313632,-1,-1,1,1
1.7505088697357385,0.93,7.976,0.3788643364309909,1.6359905566276147,0.92,6.9593333333333325,0.38076481310122073,-0.010474486083766,0.52,1.7209999999999996,-0.0035546422213463876,-0.1867859839993948,0.55,1.4196666666666666,-0.08897550562283198,1,1,-1,1
0.1027405084570256,0.67,4.695666666666666,0.022236228124356657,1.9561161573626464,0.9,7.303,0.45527170071067996,0.0098478258095293,0.44,1.1863333333333332,0.0033419775568055018,0.2098635652660716,0.97,3.4656666666666665,0.09996851172419564,-1,-1,-1,1
0.2691633446726165,0.67,5.034666666666667,0.05825528435416129,0.4937954682319043,0.73,5.352000000000001,0.11492727657250655,0.1255110055582979,0.41,1.2073333333333334,0.04259366197379673,0.067948281910672,0.78,3.461666666666667,0.032367164868346635,1,-1,-1,-1
2.0353503993567026,0.96,8.548333333333334,0.44051286559504266,0.1718046471147818,0.42,1.627,0.03998627258792385,0.6000644277113487,0.9,4.624666666666666,0.20363904569759217,-0.4797646375882307,0.64,1.8223333333333327,-0.2285358906239232,1,-1,1,-1
0.1239617524912182,0.67,4.666333333333332,0.026829162600871613,2.099055579755489,0.95,7.263333333333334,0.48853980377626244,0.0734491438360711,0.71,3.0203333333333333,0.024925846071444813,-0.1119673732205324,0.62,1.813,-0.05333565951923612,-1,1,-1,-1
0.1706839917502309,0.41,1.799,0.03694130226464155,1.3759900311919546,0.83,7.36,0.32025159615588444,0.1192404904614707,0.47,1.6693333333333331,0.04046568762407494,-0.0402086703466046,0.68,2.692,-0.01915340058129044,-1,-1,-1,1
-0.0359359062862965,0.43,1.9306666666666668,-0.0077776431325705464,0.1338572058935936,0.45,2.410333333333334,0.03115428373216899,0.3569043454884333,0.32,1.1050000000000002,0.12111976141926825,-0.2767648546310846,0.3,0.0003333333333333,-0.1318369416813958,1,-1,-1,-1
1.0189788449752148,0.85,8.162333333333333,0.22053858201645796,0.1525928976739223,0.41,1.816,0.03551487869413781,0.0386047554675521,0.31,0.658,0.013100985827113268,-0.0914877154573627,0.53,1.9463333333333337,-0.04358017430859802,1,-1,-1,1
0.2142567577531684,0.39,1.6529999999999996,0.0463717983698443,0.0126728855577491,0.54,2.8456666666666663,0.002949521243445572,-0.3030837979441196,0.64,2.648333333333333,-0.1028551144335315,0.2466368059860832,1.0,3.984,0.1174854453634121,-1,1,1,1
-0.1160184003909137,0.68,4.799333333333334,-0.02510997518368709,0.1286731240300782,0.6,3.402666666666667,0.029947726668702896,-0.0829833731023077,0.62,2.487,-0.028161400887856,0.2549937142515257,0.96,3.707666666666667,0.12146625871161162,1,1,-1,-1
2.075672342972129,0.94,8.505333333333333,0.44923978305063517,-0.1281359178273833,0.73,4.651666666666667,-0.029822695861809002,0.0654284743831287,0.35,0.7733333333333335,0.02220393589342856,0.117956692564507,0.69,2.822,0.056188671857509184,1,1,-1,-1
0.1095409140289263,0.61,3.9306666666666663,0.02370804651328531,2.268860630841635,0.94,7.491,0.5280606850420684,-0.1145012960802067,0.65,2.419,-0.03885738528751279,-0.2356239763446752,0.73,2.4039999999999995,-0.11223948383727551,-1,1,1,1
0.2074824017200534,0.47,2.5166666666666666,0.04490561790791905,0.3879365837737967,0.55,3.3149999999999995,0.09028939697564416,-0.1011897711223208,0.65,2.926666666666667,-0.03433995996779775,-0.2911584611836475,0.76,3.105333333333333,-0.1386933363279799,-1,-1,1,1
-0.1800615448821503,0.64,3.9526666666666666,-0.03897089520535446,1.7941940801420682,0.88,6.667,0.41758552384365255,-0.050623321473854,0.78,3.065666666666667,-0.017179630051220057,-0.0946956631110866,0.9,2.7150000000000003,-0.045108280210283805,1,1,1,1
0.1550408446903362,0.37,1.390666666666667,0.03355564073901094,1.9511311896410195,0.91,8.180666666666665,0.45411148600457946,0.0624673689492811,0.4,1.1729999999999998,0.02119904932306725,0.1581239897338813,0.63,2.6420000000000003,0.07532236432535092,-1,1,-1,-1
0.1586278668854994,0.35,1.188,0.03433198343982736,0.5726216406843383,0.67,4.711333333333333,0.1332734905526203,1.0842751151939112,0.97,5.051,0.36796173799848625,-0.5864221601608961,0.68,1.9620000000000004,-0.27934220272607896,-1,-1,1,1
-0.2117148927030538,0.42,1.4526666666666668,-0.04582166004597841,2.359343574716672,0.97,7.506666666666666,0.5491199271470145,0.7754673076729941,0.98,4.187666666666667,0.2631641124045638,-0.7610686212501832,0.82,2.195666666666667,-0.36253504647129225,1,1,1,1
-0.1439591771164892,0.66,4.721333333333333,-0.031157224652979806,0.1456135381571993,0.33,0.9693333333333334,0.03389048391313776,1.0978152068295888,0.92,5.808666666666668,0.37255673015601787,-0.2546666436995086,0.48,1.2136666666666671,-0.12131045865040276,1,-1,-1,-1
-0.1540715882332133,0.76,5.623666666666666,-0.03334586362173489,0.2279151864318276,0.64,3.562,0.053045589421698666,0.8729136939624498,1.0,4.307333333333332,0.29623370992486414,-0.4376562478373795,0.89,2.538333333333333,-0.2084775586826069,1,1,1,1
0.2552434529952245,0.65,5.192333333333333,0.055242588666225396,0.0750343541268832,0.31,0.8169999999999998,0.017463696052248495,0.1526689646357568,0.45,1.98,0.05181004043955759,-0.0443164201683694,0.37,0.7806666666666666,-0.021110127256054243,-1,-1,-1,-1
2.244363384866832,0.93,9.122000000000002,0.4857497492406022,-0.277057370664715,0.69,4.710333333333333,-0.06448307267550957,0.5012493851968327,0.34,1.275,0.17010497830591087,-0.3686947558300724,0.32,0.0046666666666666,-0.1756277511730942,1,1,-1,-1
0.1724847020004636,0.37,1.4416666666666669,0.037331031734656676,-0.1045311333290959,0.71,5.444333333333333,-0.02432885525168205,0.5263188543720492,0.4,1.7926666666666666,0.17861260272627064,-0.7583878470216916,0.37,0.0023333333333333,-0.36125805963676905,-1,1,1,1
0.7200657951968461,0.85,6.7923333333333344,0.1558445400651358,1.997974896935486,0.98,6.808666666666666,0.46501401559479505,-0.290410496598378,0.59,1.6516666666666666,-0.09855427793547754,0.0261163161720396,0.92,2.8950000000000005,0.0124405075084247,1,1,1,1
0.1599628432848283,0.52,3.0979999999999994,0.03462091367972905,0.2959335257658981,0.59,3.832333333333333,0.0688763594460564,0.0536842488384046,0.7,3.752333333333333,0.018218392388531228,0.0237586566051575,0.46,1.3196666666666668,0.011317436346669214,-1,-1,1,-1
0.1627307876149295,0.5,2.882333333333334,0.03521998256194501,-0.0605875266916644,0.71,5.304,-0.014101302836717984,0.1416514128339628,0.37,1.1356666666666666,0.04807110236686056,0.0049278791558591,0.48,1.538333333333333,0.002347395292476541,-1,1,-1,1
0.7978107805508072,0.84,7.608333333333334,0.17267096282494288,0.1311765882546122,0.32,0.8320000000000002,0.030530389620942212,-0.3786931743358104,0.59,2.206000000000001,-0.12851406127848672,0.0194949607149808,0.89,3.837666666666666,0.009286424760426792,1,-1,1,1
0.3584270278040433,0.78,6.613666666666668,0.07757471007182683,0.0597549599802249,0.76,5.308000000000001,0.013907529035890527,0.1476789041610038,0.52,2.040666666666666,0.05011660369156094,0.1722407152042813,0.49,1.535,0.08204686666526749,-1,1,-1,-1
0.1423493663077546,0.42,1.8393333333333333,0.030808811734670663,0.6923251652032603,0.73,5.242333333333333,0.16113360866660242,0.8913245304394697,0.92,4.491666666666668,0.3024816476421091,-0.5370978965317748,0.85,2.5826666666666664,-0.2558465891799943,-1,-1,1,1
-0.2423168482936804,0.59,3.713000000000001,-0.052444871044094434,0.1812572412797619,0.45,2.274,0.04218629460881476,0.0470685717704095,0.53,2.474,0.01597328319265998,0.0507804085374143,0.48,1.6509999999999996,0.024189248189869804,1,-1,-1,-1
0.150056317793128,0.37,1.3656666666666664,0.03247683473694921,0.1125608896211307,0.73,5.033000000000001,0.02619772218456186,1.3282170708304424,0.99,5.396333333333333,0.4507463603779409,-0.3450543317440369,0.52,1.1749999999999998,-0.16436663488826633,-1,1,1,1
-0.2105895196730851,0.59,3.533666666666667,-0.045578094467072894,0.6045637306064187,0.82,6.540000000000001,0.14070777790224573,0.184881007029753,0.47,1.7359999999999998,0.06274158257096214,0.0195044670582751,0.59,2.092,0.009290953107164187,1,1,-1,1
-0.1071855206552223,0.67,4.847666666666667,-0.02319826643562307,0.2443651673120279,0.46,2.271333333333333,0.05687420192193197,0.0429651783394939,0.75,4.185666666666666,0.01458074751848171,-0.0462743389063855,0.48,1.3850000000000002,-0.022042781869389492,1,-1,1,-1
0.1959404651556164,0.46,2.468666666666666,0.04240758535680484,0.1178035889387743,0.34,1.0766666666666669,0.02741792203091271,0.0501281340280632,0.78,4.881666666666665,0.017011582264606764,-0.0675627894518766,0.4,0.901,-0.03218353553117314,-1,-1,1,-1
-0.2512027092483913,0.58,3.2293333333333334,-0.05436804656889644,1.737888028079741,0.88,7.013666666666667,0.40448070285118054,0.1678877228638402,0.79,3.7240000000000006,0.056974708197133905,-0.1998084931199801,0.59,1.5663333333333334,-0.09517877799195028,1,1,1,1
-0.2383712351637585,0.72,4.938,-0.05159091815866465,1.736562549878408,0.89,6.808666666666666,0.4041722075132608,0.2085784058150941,0.71,3.095,0.07078357848224698,-0.2001519442063153,0.64,1.8060000000000005,-0.09534238092086962,1,1,-1,1
0.4214151149349145,0.83,6.746,0.09120728300331818,0.5344934006698026,0.78,5.617333333333334,0.12439942210265323,0.7129206388188924,0.77,4.274,0.2419381517096574,-0.3987780421521902,0.34,0.0,-0.18995792495805836,1,-1,1,-1
0.1463049660697152,0.31,0.8290000000000003,0.03166492603658107,2.023363260350248,0.99,7.961333333333333,0.4709229711272126,1.4915942595695366,0.93,5.681333333333333,0.5061903648333901,-0.4995092691226076,0.35,0.003,-0.23794124608203615,-1,1,1,1
0.4660519457899337,0.84,6.558000000000001,0.10086807569888573,2.0293689337296907,0.99,6.879333333333333,0.4723207475951798,-0.0943219998395332,0.57,1.7409999999999997,-0.032009299582828304,-0.0657241797948962,0.9,2.8356666666666666,-0.031307713799959176,1,1,-1,1
0.1638382174546984,0.48,2.5613333333333324,0.03545966467875214,0.60076524973702,0.64,4.422,0.13982370931612467,-0.2474067491573079,0.64,2.526,-0.08396044153074349,0.2580503685888837,1.0,3.770000000000001,0.12292229604030931,-1,-1,1,1
0.1316476408950899,0.44,2.102333333333333,0.02849262689994431,2.138716767206528,0.98,8.445,0.497770654508248,0.0767093219381794,0.38,1.0666666666666669,0.026032226531372497,0.1172150211552618,0.57,2.187333333333333,0.05583537667319919,-1,1,-1,-1
-0.1626248768710638,0.5,2.5503333333333336,-0.035197060196689216,0.3388987371625669,0.65,4.793666666666668,0.0788761975386615,-0.0816052105245179,0.55,2.384,-0.027693704921895077,0.0623488065108785,0.43,1.2063333333333333,0.02969985469736052,1,-1,1,-1
-0.169540111247807,0.63,4.163666666666667,-0.03669373109548055,0.4419872747707458,0.65,4.635666666666666,0.10286929920800754,-0.0236918787158866,0.54,2.1910000000000007,-0.0080401226096459,-0.032832007482787,0.56,1.9396666666666669,-0.01563952714141036,1,1,-1,1
0.114325117135969,0.34,1.044,0.024743496242697106,1.6515843951896674,0.87,7.259333333333334,0.3843941647509333,-0.2382299703963921,0.58,1.9546666666666668,-0.08084619182162765,0.1978290488938832,0.9,3.547333333333333,0.09423586971212057,-1,1,1,1
-0.2106187605965148,0.6,3.662333333333333,-0.045584423108557294,0.4534460822593522,0.55,3.2336666666666662,0.10553625267793226,-0.1951143969888424,0.69,2.961333333333334,-0.06621440593672699,0.0548513706413502,0.89,3.546666666666667,0.026128451034823405,1,-1,1,-1
2.08333482449883,0.95,8.441,0.4508981813765269,0.2625454024240516,0.54,2.73,0.06110551841488018,-0.2781671504249563,0.69,2.638666666666667,-0.09439935187127134,-0.1067427845050543,0.88,3.12,-0.050846926624628176,1,-1,1,-1
2.292752091900783,0.99,9.505333333333333,0.4962225641449557,0.1139385813796556,0.42,1.914,0.026518369845283794,0.0229864413654312,0.32,0.7243333333333332,0.007800724001409655,0.0595921597928132,0.45,1.480333333333333,0.028386726001557654,1,-1,-1,-1
2.1441978561254045,0.99,8.678333333333335,0.4640708264793544,0.1217458205321714,0.35,0.9933333333333336,0.02833544754460261,0.6018746062498788,0.9,4.571,0.20425335145061682,-0.8316335202404312,0.74,2.1536666666666666,-0.3961486369155396,1,-1,1,1
1.8963251176084004,0.95,8.121666666666668,0.41042348871307716,0.9970510140654998,0.86,6.251333333333333,0.23205631688095799,0.0233153943654296,0.3,0.4183333333333333,0.007912358139188036,-0.2248440747595084,0.8,3.0176666666666665,-0.10710447759340397,-1,1,-1,1
2.141147374531997,0.89,9.206666666666669,0.4634106077825729,0.1353760208954075,0.48,2.5350000000000006,0.031507776793579516,-0.1041957382069977,0.43,1.4043333333333334,-0.03536007087631578,0.0755271338168015,0.44,1.3553333333333335,0.03597735106085357,-1,-1,1,-1
0.2875513069389486,0.67,5.058333333333335,0.06223500890328837,0.2609598505289323,0.69,4.582666666666667,0.06073649283061771,-0.0910089461763807,0.55,1.9613333333333327,-0.03088497516839422,-0.0269006770592064,0.75,3.0743333333333336,-0.012814137826032822,-1,1,1,1
1.9656458057795727,0.93,8.329666666666666,0.42542663264394776,0.3833622909661969,0.83,5.960666666666667,0.08922476384625351,0.1313243481833077,0.48,1.6706666666666663,0.04456648937332322,0.0531392741559362,0.48,1.3090000000000002,0.025312893854337756,1,1,-1,-1
1.0312259408673174,0.84,7.339666666666668,0.22318923288637824,0.2027191235582561,0.73,4.738,0.04718139043101598,1.4269657271321663,0.94,5.254,0.48425789881373654,-0.3481450611282475,0.33,0.0,-0.16583890386592354,-1,-1,1,-1
0.2252314566786974,0.61,4.504000000000001,0.04874706312733059,0.1577282293601971,0.39,1.6363333333333332,0.03671008951110481,0.1050220724999009,0.45,1.848,0.035640497308983686,-0.1398959114180533,0.53,1.917,-0.06663941901030719,-1,-1,-1,1
0.1628204921973955,0.3,0.7733333333333334,0.03523939741193428,-0.0134414358608672,0.45,1.8663333333333332,-0.003128395694364704,-0.2510162539250418,0.76,3.696,-0.08518537017573195,-0.127069777378427,0.89,3.5829999999999997,-0.06052968991325854,-1,1,1,1
0.8203432688456225,0.84,7.615999999999999,0.17754769117150818,-0.1070808061012602,0.51,2.407,-0.024922272904754354,0.0287583402607668,0.34,0.7473333333333333,0.009759486975232406,-0.0416446500773108,0.8,3.88,-0.019837429542500593,1,1,-1,-1
2.1917342145848755,0.99,8.896000000000003,0.474359166753124,0.1638093126614941,0.46,2.1203333333333334,0.03812541708576046,0.615932336538001,0.77,4.820333333333334,0.20902401048045752,-0.7302583801900937,0.38,0.0,-0.3478585877885483,1,-1,1,-1
0.1247238547320115,0.44,2.024,0.026994105129722848,1.4421065190480125,0.87,6.918999999999999,0.33563972418598487,1.0529546274112578,0.96,4.822,0.3573327555954322,-0.4016284824146734,0.57,1.3093333333333337,-0.19131573220982165,-1,1,1,1
-0.0943735991746042,0.69,5.012,-0.02042536981448621,0.3640683490172387,0.48,2.423333333333334,0.08473424024853506,0.3246533304155585,0.8,4.3806666666666665,0.11017499344282337,-0.4195857411468977,0.7,2.332333333333333,-0.19986967261310612,1,-1,-1,1
-0.144396869867875,0.76,5.710666666666665,-0.03125195492066447,0.1274458453519225,0.57,2.852666666666666,0.02966208655017168,0.7703405480966024,0.94,4.351333333333334,0.26142428518027844,-0.3693313178964992,0.99,2.7336666666666667,-0.1759309775207458,1,1,1,1
0.1265478358066687,0.4,1.6290000000000002,0.02738887112689086,2.1597992261556627,0.91,7.809666666666667,0.5026774423310512,0.0041134672362241,0.58,2.2303333333333337,0.0013959543405827944,-0.1253979825310018,0.75,2.899666666666666,-0.059733330418491604,-1,1,-1,-1
-0.1835654585877772,0.79,6.490333333333331,-0.039729250654986774,0.3384117825657995,0.67,4.871333333333334,0.0787628624247907,0.0606674388154441,0.32,0.6733333333333332,0.020588221488838054,0.2442708227071821,0.56,2.283,0.11635840920134079,1,-1,-1,-1
0.2561106843464662,0.62,4.450666666666667,0.05543028439065206,0.4136810925468017,0.63,4.3103333333333325,0.09628124273026929,-0.0553639863358546,0.64,2.973666666666667,-0.018788431413020317,0.0921020327107784,0.53,1.816,0.043872804339316326,-1,-1,1,-1
1.892728175212457,0.92,8.080666666666668,0.409644998973562,0.0484812472355846,0.76,4.669666666666667,0.011283655011202678,0.3685072428258649,0.82,3.922,0.12505734350546766,-0.0595859596343595,0.47,0.994,-0.028383772556007044,1,1,1,-1
0.1517560917510858,0.43,1.942,0.03284471846710224,2.2073169035494478,0.92,7.627666666666666,0.5137368335228593,0.2588509279588828,0.78,3.82,0.08784416058210237,-0.3001712533669949,0.64,1.819333333333333,-0.1429865799880044,-1,1,-1,1
-0.22517178209762,0.62,4.075666666666666,-0.04873414769973547,0.1683613860737125,0.46,2.2629999999999995,0.03918487881370545,1.6232403327625429,0.94,6.412999999999999,0.5508660354394718,-0.3666311780640225,0.32,0.0003333333333333,-0.17464476588054187,1,-1,1,-1
0.159898820434517,0.42,1.979,0.034607057151996475,0.0514807671412426,0.32,0.8436666666666663,0.011981771288001718,1.702210489946662,0.91,6.803666666666667,0.5776655034714254,-0.6859475491145348,0.36,0.0,-0.3267511228969185,-1,-1,-1,1
0.1686237006577036,0.36,1.3326666666666662,0.03649539146057754,-0.0839867266870642,0.38,1.1969999999999998,-0.019547295160373245,0.1087022345811874,0.75,4.3293333333333335,0.036889404359021556,-0.3378121370317259,0.65,2.419666666666666,-0.16091681535390043,-1,1,-1,1
-0.12525927553488,0.68,5.042666666666666,-0.027109986774596057,-0.1484892118856238,0.4,1.3373333333333333,-0.03455977589976191,0.2783040382644035,0.72,4.385666666666667,0.09444580639799433,-0.0345140604487796,0.39,0.8333333333333333,-0.01644077309107466,1,1,-1,-1
-0.0962951239814646,0.78,6.238,-0.020841247296441934,0.0259382997439052,0.53,2.5723333333333325,0.006036949182952757,-0.0468871304830429,0.58,2.268333333333333,-0.015911708920126617,0.2553208435635392,0.95,3.7916666666666665,0.1216220867631454,1,1,-1,1
0.2447484416055063,0.66,5.094333333333333,0.05297114314844203,0.2133996884025277,0.47,2.399,0.049667213628631315,-0.0118472781076252,0.36,0.8783333333333333,-0.004020515625550959,0.3720577450130946,0.98,4.49,0.17722971110904145,-1,-1,-1,1
-0.0047533603429181,0.8,6.299333333333333,-0.0010287743999885695,0.3079632629706212,0.65,3.74,0.07167619262348947,-0.0832625921054659,0.74,2.973333333333334,-0.028256157198541892,0.1348257242250294,0.93,3.136333333333333,0.06422423528269318,1,1,1,-1
0.198895726644553,0.39,1.6800000000000002,0.04304719547380759,0.212644499434643,0.46,2.398333333333333,0.0494914489305725,0.0541659695254133,0.37,1.067,0.018381870069368575,-0.1119395290007059,0.78,4.038,-0.053322395924802056,-1,-1,-1,-1
0.1330357431077944,0.37,1.376,0.028793055211281043,2.144405964450065,0.94,8.638,0.4990947734748004,0.4816411964045568,0.5,2.4533333333333336,0.16345070474940862,-0.5660529181554104,0.35,0.0,-0.26963931406288144,-1,1,1,-1
-0.3060099231001389,0.77,5.444333333333334,-0.06623002514356567,1.5556487881643957,0.85,6.418,0.36206585525626883,0.8231811520866765,0.88,4.150666666666667,0.279356376591968,-0.3926112013689027,0.61,1.3396666666666668,-0.18702035028013025,1,-1,1,1
2.236526159440091,0.93,9.103333333333332,0.4840535309225478,0.1410246325953119,0.45,2.082333333333333,0.032822449772272645,0.049595130152199,0.33,0.7353333333333335,0.016830701019824302,-0.2387683991601954,0.75,3.4073333333333338,-0.11373732968155356,1,-1,-1,1
0.1633116172404409,0.34,1.143333333333333,0.03534569208244693,-0.0917373283903724,0.48,2.3173333333333326,-0.021351190908442588,-0.0972022555981082,0.35,0.7650000000000001,-0.032986748848198445,0.007639141041567,0.84,4.328999999999999,0.0036389049228648406,-1,1,1,1
-0.1573715167071538,0.67,4.5856666666666674,-0.03406007034936943,0.1007315469717493,0.69,4.421333333333333,0.023444529371342424,1.3125352351272248,0.99,5.347666666666666,0.44542454173661694,-0.1537732267827656,0.43,0.8013333333333335,-0.07324987834363046,1,1,1,-1
0.0837277532039975,0.57,3.429666666666667,0.018121279021727575,1.9289094834762377,0.9,7.204666666666666,0.44893954674102704,-0.04949082394752,0.59,2.0803333333333334,-0.016795303460828543,0.0461052174673799,0.91,3.192333333333333,0.021962220869977282,-1,1,-1,1
-0.1321736799633441,0.64,4.275,-0.02860647804687451,0.526226396715062,0.7,5.114999999999999,0.12247533751488972,0.1066496391558249,0.4,1.1483333333333332,0.03619283153396963,0.0919499829104779,0.81,3.7313333333333336,0.04380037541519731,1,-1,-1,-1
0.0599276437292153,0.5,2.558666666666666,0.012970198190866358,2.242829869020607,0.94,7.294333333333335,0.5220022159882508,0.694672057794611,0.94,4.056000000000001,0.23574527732233008,-0.6860927132793955,0.78,2.0966666666666667,-0.3268202718485167,-1,1,1,-1
-0.1197418517739397,0.67,4.650666666666667,-0.02591584538626205,0.4250086921650498,0.62,3.941666666666668,0.09891765852989266,0.8022683684689014,0.85,4.828333333333333,0.2722593731667749,-0.1657285632901908,0.55,1.531,-0.07894480302621644,1,-1,-1,-1
0.1659305626247149,0.37,1.4189999999999996,0.03591251297796845,0.1568445668684237,0.34,1.0476666666666663,0.036504423541847485,-0.1637472968199533,0.75,3.841666666666666,-0.05556960506250155,-0.187819670601177,0.92,3.659333333333335,-0.08946790224745996,-1,-1,-1,1
1.7829574460183624,0.89,8.463,0.3858872133406649,-0.1924581713110487,0.61,3.4333333333333345,-0.04479322899033977,0.0461370499833523,0.37,0.9496666666666668,0.015657160124864847,0.1364797917372975,0.66,2.8506666666666662,0.06501215036115449,1,1,-1,-1
0.1641646911754266,0.68,4.844666666666667,0.03553032370351019,1.5885524209820403,0.87,6.698,0.36972393466840653,0.0048034437255748,0.69,2.761333333333334,0.0016301061205525606,-0.1673687250940743,0.69,2.1566666666666667,-0.07972609412032905,-1,1,1,1
0.17164693208837,0.42,1.9283333333333328,0.03714971237814573,0.4117181391518114,0.76,6.184666666666667,0.09582437971260578,0.1772093915399111,0.56,2.6043333333333334,0.060138128033140816,0.0704879457201974,0.43,1.1563333333333332,0.033576933753175074,-1,-1,-1,-1
-0.0933293114841795,0.7,5.033666666666667,-0.02019935361444517,0.4047523467686051,0.81,6.049666666666668,0.09420314258250836,0.1493185368405871,0.57,2.357333333333333,0.05067303266609357,0.0018610908539733,0.53,1.570666666666667,0.000886530649659661,1,1,1,1
-0.1045349130228494,0.77,6.033333333333335,-0.02262459284896511,0.4758976798078396,0.61,3.849333333333333,0.11076169747633981,0.038753463658598,0.52,1.868,0.013151451731628721,-0.1572255361233727,0.81,3.3323333333333327,-0.07489438593766888,1,-1,-1,1
0.1740922523825672,0.45,2.185,0.037678955426632604,0.8205542791180171,0.82,6.208666666666665,0.19097799523478307,-0.1084611855047734,0.66,2.544333333333333,-0.03680760146983106,0.2918213797422422,0.98,3.4676666666666662,0.13900911759097825,-1,1,1,1
0.1853519239525458,0.33,1.0553333333333337,0.04011589709059277,0.3900603216942819,0.63,4.42,0.0907836814133468,0.0311406473499771,0.51,2.014,0.010567951399720435,0.0140855808714195,0.73,3.3506666666666667,0.006709666609834605,-1,-1,-1,-1
0.2005721284158198,0.33,1.0550000000000002,0.043410020738873865,0.4872064455367089,0.58,3.6270000000000007,0.11339372982622979,-0.0917328481727173,0.78,3.742666666666667,-0.031130639975213065,-0.2254877472291925,0.86,3.231666666666667,-0.10741109098172878,1,-1,1,1
2.116775725768237,0.92,8.877333333333333,0.45813582814777737,0.1560911494699086,0.44,1.937333333333333,0.036329071163576934,0.014676859421923,0.44,1.4370000000000005,0.00498076791173467,-0.2033273273163347,0.75,3.298333333333333,-0.09685497470178786,1,-1,-1,-1
0.9512538981582308,0.83,7.366666666666665,0.20588080593817149,1.00304808000815,0.86,6.667000000000001,0.23345209003108913,0.1385037410530458,0.43,1.3543333333333334,0.047002902273614054,0.0803097846135467,0.5,1.484666666666666,0.03825556682279866,-1,1,-1,-1
0.2245355243942191,0.73,6.015333333333334,0.04859644182645161,0.4055385615570994,0.66,4.803666666666668,0.09438612831294896,0.4430040902894867,0.6,3.252333333333333,0.15033874034285613,-0.3957463517017572,0.33,0.026,-0.188513779177184,-1,-1,1,-1
0.1709705406237809,0.4,1.6786666666666668,0.03700332031591195,0.350546476440142,0.79,5.938666666666666,0.08158712349792858,0.0665008168435177,0.51,1.8043333333333336,0.0225678481421974,0.1751768568846081,0.85,3.6296666666666666,0.08344549778840463,-1,1,-1,1
-0.0698475133646168,0.8,6.490333333333334,-0.01511716521963993,0.3452159780284933,0.59,3.511666666666667,0.08034648905586209,0.0347599731890784,0.49,1.6626666666666663,0.011796212942825544,0.1694900911852896,0.89,3.697666666666666,0.08073660688223748,1,-1,-1,1
0.2063973531249008,0.61,4.186333333333333,0.04467077978564211,0.7176712687723397,0.83,6.556000000000001,0.1670327285296283,0.1363622946437979,0.66,3.1580000000000004,0.04627617680372576,0.0552374430616857,0.39,0.7986666666666669,0.026312356636683198,-1,1,1,-1
-0.0170883611992813,0.63,4.314000000000001,-0.0036984506267804056,0.1682791301713015,0.35,1.0873333333333337,0.03916573435521141,0.6465418097882294,0.92,4.7860000000000005,0.21941170159182083,-0.5639188216087052,0.92,3.023,-0.2686227371483543,1,-1,1,1
1.5016995151795394,0.88,7.849666666666668,0.3250142859448211,0.0055338122929993,0.59,2.948,0.0012879542580151527,-0.0503702889317621,0.67,2.685333333333334,-0.017093760429522008,-0.0055219825022332,0.92,3.1823333333333337,-0.0026303964283434767,1,1,-1,1
0.1878669459188184,0.69,5.386666666666667,0.04066022573972728,0.248340289290784,0.54,3.1046666666666662,0.05779938243178508,0.0083440139423782,0.42,1.265,0.002831641000607117,0.3497536478604433,0.97,4.238,0.16660515417427516,-1,-1,-1,1
0.1754005123686277,0.43,2.077666666666667,0.037962103407238296,-0.1329362932907547,0.58,3.466666666666667,-0.03093994807253943,-0.1081844504164564,0.49,1.8620000000000003,-0.03671368810537643,0.1603713949255585,0.57,2.397333333333333,0.07639291581421158,-1,1,1,-1
-0.2247832047475944,0.71,4.812,-0.04865004752611465,1.884597890490455,0.9,6.909,0.43862634820018154,-0.2030103098523292,0.6,1.889,-0.06889397847290349,0.0811413984111371,0.89,3.0726666666666658,0.03865170606482963,1,1,1,1
2.1454228229754917,0.94,8.836666666666668,0.4643359472455681,0.1246892376740258,0.57,3.289333333333333,0.02902050631426165,-0.0291093582392165,0.55,2.263333333333333,-0.009878609127543323,0.051030582354586,0.51,1.6596666666666666,0.024308418490552097,1,-1,-1,-1
0.14719902869665,0.69,5.0906666666666665,0.03185842888008996,0.128887293419373,0.71,4.5393333333333326,0.02999757302457364,1.184982706720373,0.95,5.055000000000001,0.4021380645492357,-0.146918944383813,0.48,1.0593333333333337,-0.06998484084418694,-1,1,1,-1
-0.111260860840451,0.71,5.393333333333332,-0.024080296273746835,0.2202310432088972,0.43,1.9056666666666664,0.05125716139791265,1.118214216518659,0.95,5.590000000000001,0.37947937824915967,-0.339607530061405,0.5,1.1916666666666669,-0.16177205084420318,1,-1,1,1
0.2298831238316556,0.6,4.162000000000001,0.04975382797135528,0.2099073412996828,0.44,1.9443333333333332,0.04885439543324976,0.1641213115972526,0.76,4.056333333333333,0.0556965314537501,-0.4699260249014152,0.74,2.7056666666666667,-0.22384926735758942,-1,1,-1,1
0.0734913483701631,0.58,3.4943333333333326,0.01590580397223804,2.240812994865117,0.97,7.286000000000001,0.521532803308726,-0.0685734359802521,0.71,2.7306666666666657,-0.023271216253366606,-0.0906134843672865,0.98,2.856666666666667,-0.0431637343188021,-1,1,-1,1
-0.0799552276877157,0.65,4.375,-0.01730478765678473,0.5561418445918505,0.6,3.6793333333333336,0.1294379387802205,0.1005331769224033,0.81,3.779666666666666,0.03411713686729879,-0.1870387613963267,0.84,3.001,-0.08909591613876293,1,-1,1,-1
0.1252975827168057,0.55,3.3823333333333334,0.027118277635220494,0.3667792869959654,0.57,3.433666666666667,0.0853651911966424,0.5001625106109362,0.85,4.654333333333335,0.16973613440641647,-0.2056043764933606,0.62,2.0276666666666663,-0.09793964710340976,-1,-1,1,-1
0.0647794946993789,0.81,6.589666666666668,0.014020289013057158,0.3174977990827101,0.51,2.588,0.07389528603207858,0.5003229929200064,0.85,4.423,0.16979059599880753,-0.3271294260680972,0.64,1.9166666666666663,-0.1558281058637145,1,-1,1,1
0.1765795574548376,0.47,2.5689999999999995,0.038217285281453295,0.1813947066084862,0.4,1.725666666666667,0.04221828865669454,0.1695970901674997,0.68,4.0343333333333335,0.05755480245099847,-0.048955722899443,0.45,1.2996666666666667,-0.023320059165270707,-1,-1,-1,-1
-0.2502779400627632,0.8,6.075000000000001,-0.054167897875038236,2.041396746599033,0.94,7.434666666666667,0.475120132897655,0.0325719065110718,0.54,1.928,0.011053666326737344,-0.1360798854337632,0.54,1.4276666666666666,-0.0648216549888741,1,1,-1,1
0.1124775691476758,0.55,3.327,0.024343629635500314,1.5008058506904003,0.84,7.315333333333333,0.3493015634621561,0.0993846614584971,0.39,1.06,0.03372737439807391,-0.0755512459657761,0.75,3.1106666666666665,-0.03598883688329448,-1,-1,-1,1
0.1678496169108581,0.37,1.4509999999999998,0.03632785576272363,0.2407235530497522,0.52,3.2350000000000003,0.05602664288906051,-0.1725614307116147,0.57,2.7060000000000004,-0.05856078689474997,-0.0414690341439492,0.36,0.6646666666666667,-0.01975377489062733,-1,-1,1,-1
1.689772111060404,1.0,7.615666666666667,0.3657190207057563,1.969672696113529,0.99,6.4353333333333325,0.45842688575919255,-0.2116535020119387,0.8,2.748666666666667,-0.07182714918238346,-0.3978400886690081,0.86,2.167333333333333,-0.18951113080557477,1,1,1,1
0.2710347416641507,0.65,5.151333333333333,0.0586603126243143,0.1165129252704252,0.32,0.9246666666666664,0.027117529520415268,0.1111647837340816,0.59,3.234,0.03772509988823566,-0.0078545901414348,0.37,0.7853333333333334,-0.003741534104060704,-1,-1,-1,-1
2.0167490272027964,0.97,8.256333333333334,0.4364869525364819,0.0057628275813801,0.63,3.265333333333334,0.0013412558881036485,0.7146452917528143,0.89,4.262666666666666,0.2425234333251048,-0.5302240946946217,0.67,1.6860000000000002,-0.2525722535959399,1,1,1,1
1.6601105348508387,0.92,7.567000000000001,0.35929933693127153,1.7723279657494198,0.94,6.223666666666665,0.41249634595919743,0.40950728441332,0.99,3.3603333333333336,0.13897119834648017,-0.5666132543124671,0.96,1.9903333333333328,-0.26990623019772936,-1,1,1,1
0.1419648163154256,0.33,0.97,0.030725583205991305,2.3437410056964376,0.91,7.581666666666667,0.5454885435471393,0.6297395136180897,0.94,4.101999999999999,0.21370964128028797,-0.5184460575497769,0.88,2.490333333333333,-0.24696178546675485,-1,-1,-1,-1
1.9711863919463035,0.91,8.659333333333334,0.4266257870942843,0.1630166723781489,0.49,2.417333333333333,0.037940935868480956,0.081185022259314,0.67,3.377666666666667,0.02755110900487696,-0.0500082944704907,0.5,1.4679999999999995,-0.02382145164522515,1,-1,-1,-1
0.1223900239935915,0.35,1.1766666666666667,0.026488991874177203,1.9969945920032235,0.91,8.479999999999999,0.4647858568057342,0.0475893440727481,0.31,0.6043333333333334,0.01615001350656718,-0.044142630861125,0.58,2.168333333333333,-0.021027342717552883,-1,1,-1,1
0.1738615564479448,0.32,0.952666666666667,0.03762902568123164,0.3350523202534288,0.57,3.537999999999999,0.07798097219057856,-0.2923272029192514,0.61,2.431666666666666,-0.09920473516646834,0.2533537209124943,0.96,4.027333333333333,0.12068504786573321,-1,-1,1,1
-0.1410931709130274,0.51,2.636,-0.030536932144181735,0.3764140145860568,0.51,2.8313333333333333,0.08760760343750802,-0.2856420992153783,0.67,2.8576666666666664,-0.0969360652107465,0.1545047004813011,0.95,3.817333333333333,0.07359831584832681,1,-1,1,-1
0.1684061299973476,0.44,2.137666666666667,0.03644830243104576,0.0415440310794625,0.79,6.186666666666666,0.009669068788545253,0.693020887445913,0.63,3.712666666666668,0.23518493290168932,-0.217659358459903,0.3,0.0036666666666666,-0.10368203790159035,-1,1,-1,-1
2.003901331291962,0.99,8.264333333333333,0.43370631322063524,0.3247176482058673,0.74,4.883333333333334,0.07557565300660733,0.0735668896340173,0.43,1.1786666666666668,0.0249658045172739,-0.1467397047084833,0.82,3.083333333333333,-0.06989946002278556,1,-1,-1,1
0.1785531063631729,0.48,2.659666666666667,0.038644422390266366,0.162014179536128,0.35,1.163333333333333,0.03770761300602248,0.5461759299486229,0.86,5.221666666666666,0.18535133899194306,-0.2923952074257707,0.58,1.907,-0.13928246041461587,-1,-1,1,-1
-0.2920670759782138,0.56,3.0903333333333323,-0.06321236118645338,2.136424626523712,0.96,8.282333333333334,0.49723717556171093,0.0548195939470466,0.35,0.823,0.018603685340061595,0.00814797100342,0.6,2.2463333333333333,0.003881286081036022,1,1,-1,1
-0.3801882022380543,0.74,5.093666666666668,-0.08228450220966685,1.9370499547078373,0.93,7.225666666666665,0.4508341817647434,0.8872913162442262,0.85,4.626,0.3011129281315294,-0.3401100879798195,0.33,0.0,-0.16201144431441042,1,-1,1,-1
0.2285124923947281,0.44,2.2223333333333333,0.049457180877004146,0.2675130009713335,0.41,1.7879999999999998,0.062261690572937595,-0.076938484790241,0.67,3.242666666666666,-0.026109995688063135,-0.1965962703049379,0.87,3.6716666666666655,-0.09364863561712143,-1,-1,-1,1
0.1521094067244455,0.32,0.9279999999999996,0.03292118677026101,0.115594158749519,0.66,4.405333333333333,0.02690369334562851,-0.0259705896526636,0.5,1.7979999999999998,-0.008813430439866342,0.3378225879196188,0.93,4.121,0.1609217936344682,-1,1,-1,1
-0.1131216691526537,0.43,1.7963333333333336,-0.024483032825738358,0.1657100879826571,0.41,1.771666666666667,0.038567808612397364,0.937825899386958,0.88,5.797666666666667,0.3182624437679767,-0.1766467436149069,0.43,0.9736666666666668,-0.08414567834926004,1,-1,1,-1
-0.2610117840003392,0.57,3.284333333333333,-0.056491034153335104,-0.1287442412796569,0.58,3.2133333333333334,-0.029964278687377093,1.862809438732148,0.91,6.357,0.6321666789459442,-0.6695917540554026,0.37,0.0,-0.3189600397326998,1,1,1,-1
0.1889485593046682,0.49,2.7183333333333337,0.04089432037631528,0.3150300230622349,0.52,2.871666666666667,0.07332092924780173,0.9981972140623672,0.93,5.211999999999999,0.3387501719855926,-0.6006013070469156,0.66,1.9570000000000003,-0.28609643950804264,-1,-1,1,1
-0.1468158872108267,0.7,5.170333333333333,-0.03177550519584291,-0.0569909759509048,0.59,3.376333333333333,-0.013264232008242475,0.2220240309774559,0.61,3.0306666666666664,0.07534651231139239,0.0727742813280505,0.53,1.8216666666666663,0.034666029746228136,1,1,-1,-1
0.1717851498025115,0.36,1.3166666666666669,0.03717962697238548,0.1425615927780645,0.71,5.194333333333333,0.03318016599157416,0.0454741010739462,0.31,0.5820000000000001,0.0154321804776416,-0.0651621042081318,0.8,3.862333333333333,-0.03103996908775007,-1,1,-1,1
-0.1623830340779859,0.71,5.396999999999998,-0.035144717925876326,0.1587386711593323,0.38,1.4146666666666663,0.03694526243507967,0.4031746959876896,0.82,5.097333333333332,0.13682215866967512,-0.1030586952680338,0.4,0.8013333333333333,-0.04909201067427189,1,-1,1,-1
0.1789297256901296,0.42,1.9406666666666668,0.03872593447732941,-0.0440835782121582,0.6,3.581333333333333,-0.010260129773234494,-0.0011397167794651,0.46,1.5666666666666669,-0.0003867765303485872,0.3708234723322698,0.95,4.284333333333334,0.17664176530335837,-1,1,-1,1
0.736653484352308,0.84,7.238666666666668,0.15943462975474496,0.2861199069682689,0.47,2.1693333333333333,0.0665923115875965,0.4480221111656455,0.86,4.366666666666666,0.1520416657877271,-0.3667289071168933,0.67,2.081,-0.17469131911599903,1,-1,1,-1
0.1392472430934148,0.35,1.2036666666666669,0.030137416191667533,2.076498056503941,0.94,8.815,0.48328970554671796,0.0994538355856583,0.33,0.8130000000000001,0.03375084946606919,0.0439292413963985,0.42,1.1363333333333332,0.020925694643580225,-1,1,-1,-1
-0.2339155806344264,0.54,3.1133333333333337,-0.05062657651732468,0.1209618535956941,0.33,1.0420000000000005,0.028152984985246123,-0.140219945184377,0.49,2.051,-0.0475853166867788,-0.0585809193539281,0.43,1.2386666666666666,-0.027905021606883438,1,-1,1,1
0.1872408665517806,0.51,2.9933333333333336,0.040524722773677344,0.0182838484937155,0.69,4.916333333333332,0.004255431748231832,0.1873223866519278,0.46,1.8233333333333337,0.06357009396654911,-0.0494112446455958,0.53,1.786,-0.023537046954281,-1,1,-1,1
-0.2059347891197216,0.73,5.757,-0.0445706666083204,0.1304588260533208,0.35,1.1623333333333334,0.030363335728535147,0.057478973436744,0.39,1.222,0.019506177599926455,-0.1212625821064077,0.7,3.2783333333333338,-0.057763432378752574,1,-1,-1,1
-0.0893781965360798,0.75,5.949333333333332,-0.019344209965158583,0.1090648284065509,0.32,0.8020000000000002,0.025384039556891957,-0.1171586206655748,0.71,3.419666666666666,-0.03975918019099841,-0.4015976594616552,0.76,2.992333333333334,-0.1913010496957975,1,-1,1,1
0.2091104697843917,0.46,2.433,0.045257982261807266,-0.1104084620200112,0.58,3.348666666666667,-0.025696760433936837,0.0431521987486684,0.38,1.0573333333333332,0.014644215132776936,0.4317874353463073,0.98,4.48,0.2056819497850976,-1,1,-1,1
-0.0673767321714837,0.66,4.696,-0.01458241164404459,0.1450537114785742,0.32,0.8423333333333333,0.0337601883562397,-0.3423744006313818,0.73,3.348666666666666,-0.11618885072353889,0.0070325925243475,0.97,3.7146666666666666,0.0033499755297228,1,-1,1,-1
0.1823961601569261,0.33,1.0603333333333336,0.03947617825886628,-0.166416021156734,0.53,2.7293333333333334,-0.03873210938540637,1.313271812299628,0.98,6.035333333333335,0.44567450801614283,-0.1888121627575029,0.41,0.7900000000000001,-0.08994067589752182,-1,1,1,-1
-0.1422686648388964,0.38,1.2303333333333333,-0.030791345437311896,0.2088358216774417,0.46,2.381333333333333,0.04860500709354078,0.3087468949004943,0.75,4.793666666666667,0.10477695416712061,-0.0752776831053185,0.38,0.7376666666666669,-0.03585852521157439,1,-1,-1,-1
-0.1825742873106346,0.38,1.1466666666666667,-0.03951473049190941,2.0503097635430425,0.91,8.270666666666667,0.4771945722745237,0.1003584296294108,0.51,2.0516666666666667,0.034057834281876496,-0.149836384843613,0.5,1.3830000000000002,-0.07137456364071139,1,1,-1,1
-0.2003426758229496,0.58,3.546666666666666,-0.043360360091137036,0.1729939883619919,0.35,1.1663333333333332,0.0402630830474176,-0.3096568163237618,0.56,2.159333333333333,-0.10508574689292959,-0.1967034487196381,0.83,3.847,-0.09369969005619451,1,-1,1,1
0.1375567757802693,0.33,0.9713333333333334,0.029771546707698663,1.9855567621774863,0.89,7.295333333333334,0.46212378573311264,-0.0057302950134068,0.79,3.4653333333333336,-0.0019446441985345544,-0.2985276959860279,0.78,2.632,-0.14220367141070908,-1,1,1,-1
1.9578659099869888,0.97,8.062333333333333,0.42374282223434695,0.4657270992019846,0.76,4.880333333333332,0.10839456937292205,0.0725738100382793,0.65,2.413666666666667,0.02462879107031931,-0.2769521329858015,0.79,2.54,-0.13192615172781558,1,-1,-1,1
1.6484504204030443,0.87,7.643,0.3567757270259759,0.3988325893921516,0.8,4.926333333333332,0.09282536243462272,-0.0512858126299646,0.79,2.8973333333333344,-0.01740445435438364,0.0300218559374125,0.98,2.635666666666667,0.0143009114205044,-1,1,1,1
0.4024064832394822,0.79,6.651666666666666,0.08709322636626826,0.3930709234745335,0.57,3.115333333333333,0.09148437691524672,0.0200188553271805,0.76,3.3426666666666667,0.006793638160377986,-0.0298499607472466,0.97,3.093333333333333,-0.014219029144695134,-1,-1,-1,-1
2.1130305946968493,0.95,8.44233333333333,0.4573252657891744,-0.0161214811914396,0.6,3.0369999999999995,-0.003752156605003309,0.0767688991062085,0.72,3.2010000000000005,0.026052444756420566,-0.2111977759136092,0.71,2.3713333333333333,-0.10060406298146989,1,1,-1,-1
0.317227142323544,0.65,4.916666666666667,0.06865777880488695,-0.0006847555839009,0.63,3.861666666666666,-0.0001593718440902903,0.0796253687285153,0.39,1.0976666666666666,0.02702182191175251,0.1946749033808181,0.86,3.9903333333333335,0.09273339246075538,-1,1,-1,1
0.1748425674782169,0.34,1.1373333333333333,0.03784134685220156,0.3048704049282533,0.42,1.918,0.07095635257937674,-0.2888823620315999,0.71,3.3443333333333327,-0.09803568718004305,-0.174027875677881,0.87,3.6513333333333335,-0.08289818057738729,-1,-1,1,1
-0.2163100968366569,0.47,2.0046666666666666,-0.04681620454383365,2.3070229991794484,0.95,7.785000000000001,0.5369426966091773,0.0431147767250585,0.65,2.708666666666667,0.014631515521161799,-0.1441092840888806,0.71,2.493666666666668,-0.06864645913043471,1,1,-1,-1
0.1859333494295543,0.39,1.6396666666666668,0.040241735571813465,0.2668764952074187,0.43,1.991,0.062113548520862136,-0.1605704330793012,0.77,4.060999999999999,-0.05449149832832121,-0.1836707065869864,0.68,2.697,-0.08749154319166089,-1,-1,1,-1
-0.2293288862913254,0.51,2.383,-0.049633873801700576,2.4569954014992623,1.0,7.479333333333334,0.5718476742133011,0.1303209144143791,0.82,3.4596666666666667,0.04422596211376759,-0.4849410704606671,0.82,2.4000000000000004,-0.2310016844821453,1,1,1,1
2.1519370343139617,0.96,9.054,0.4657458243383321,0.1075255326836783,0.63,4.293333333333334,0.025025779757742943,0.1153514461694673,0.38,1.1810000000000005,0.039145893895725155,0.0302777916500167,0.36,0.6903333333333332,0.014422826400142124,1,-1,-1,-1
0.1808345389568986,0.46,2.353,0.039138195064417056,0.130880199213375,0.66,4.238333333333333,0.030461407243608338,1.0801379934648585,0.89,5.210666666666666,0.36655775622264214,-0.3529632402359777,0.56,1.4546666666666672,-0.16813404353921427,-1,1,1,1
1.5245856128632855,0.89,7.624666666666666,0.3299675463151934,0.1987642387198267,0.8,5.041,0.04626091996727101,0.5835733829845204,0.82,3.9203333333333337,0.19804261228870657,-0.2432554674266529,0.56,1.2169999999999996,-0.11587474470180216,1,1,-1,1
0.090747837353649,0.78,6.316999999999999,0.01964064265879897,1.924914806596336,0.97,7.791,0.44800981497123554,0.1329936805071545,0.48,1.7630000000000003,0.04513299727761084,-0.0166765082387055,0.36,0.557,-0.007943854890990924,-1,1,-1,-1
1.8386273372008493,0.9,8.447333333333335,0.3979359020086763,0.232156443344528,0.69,4.796666666666668,0.054032710887123005,0.0951448016026647,0.35,0.857,0.032288527209237444,-0.0590379247969172,0.59,2.087,-0.02812271615489874,1,-1,-1,1
0.1507468810541175,0.5,2.922333333333333,0.03262629401485501,0.1472477665259977,0.33,1.0243333333333335,0.03427083858993549,-0.1466128440377613,0.37,0.8843333333333335,-0.04975482342909588,0.3473384684369796,0.97,4.768666666666666,0.16545468342817657,-1,-1,1,1
0.2183590943394828,0.49,2.7343333333333333,0.04725967106529955,0.1937146339464739,0.68,4.610333333333333,0.04508566146105803,-0.0873385504757462,0.47,1.4613333333333332,-0.029639382456524126,0.0472497648770784,0.8,3.729,0.022507426041729124,-1,1,1,-1
-0.1403425064025523,0.65,4.402333333333333,-0.030374465094422442,0.5354698894493302,0.64,4.391333333333333,0.12462669271013076,-0.1884079210064482,0.56,2.029,-0.06393848304248484,0.0951973810836497,0.72,3.091999999999999,0.04534727357227508,1,-1,1,-1
0.1516094566822152,0.31,0.8353333333333336,0.03281298209659556,1.3262409413445475,0.86,7.329333333333334,0.3086728600678524,0.089368473588828,0.69,3.422333333333334,0.030328261161039354,0.0430780354245206,0.45,1.1766666666666663,0.020520222669102445,-1,1,1,-1
0.2979135906176831,0.83,6.415666666666666,0.06447772803355252,2.061497698697748,0.94,6.942666666666666,0.47979848219375415,-0.0731270600921809,0.72,2.771,-0.024816543097944677,-0.2119508854656651,0.63,1.6599999999999997,-0.10096280672523911,1,1,1,1
0.1621266628804254,0.58,4.074000000000001,0.0350892312583575,0.1011416431673284,0.34,1.1246666666666667,0.0235399762555745,0.0616301087809585,0.35,1.0206666666666668,0.020914915063804284,0.1280738694439271,0.49,1.9420000000000004,0.06100798918018873,-1,-1,-1,-1
-0.1533116931422373,0.67,4.466333333333333,-0.033181398788464295,1.1934217069781603,0.85,6.536333333333333,0.277760156602122,0.1486646926296768,0.75,3.524,0.05045114280727874,0.0378951548036576,0.49,1.2613333333333334,0.01805135742584331,1,1,1,1
0.2151160070323685,0.65,4.827666666666667,0.04655776652665924,0.177240084756684,0.33,0.941,0.04125133086681056,-0.2613402386537236,0.79,3.826,-0.08868893796088415,-0.1615800252003252,0.91,3.450333333333334,-0.07696864685947447,-1,-1,1,1
-0.0981986754678159,0.78,5.783666666666668,-0.021253234795167136,0.4435133014511221,0.78,4.962333333333333,0.10322447073475446,0.1996816640768624,0.76,3.1203333333333343,0.067764362688534,0.0930136307395592,0.98,2.838333333333333,0.04430704407079324,1,1,-1,1
0.181065784465404,0.72,6.077333333333334,0.03918824375462779,0.1075633453724064,0.31,0.8119999999999997,0.02503458038394343,0.1105762808499504,0.59,3.151333333333334,0.03752538439073177,-0.0253325268152833,0.43,1.2016666666666669,-0.012067149439334185,-1,-1,-1,-1
0.3484301930579692,0.64,4.680333333333333,0.07541108540932888,0.0568947718643788,0.56,2.805,0.013241841212111503,0.766298121511579,0.98,4.5183333333333335,0.2600524393349641,-0.4188761492133546,0.99,2.832333333333333,-0.19953165848741516,-1,1,1,1
1.3246062624924493,0.88,7.592333333333332,0.2866858211048635,-0.1346389291359084,0.76,4.691333333333334,-0.03133622408815151,1.3953537593972638,0.93,5.167333333333333,0.4735299992001717,-0.2346401187436021,0.31,0.001,-0.11177082325770747,1,1,-1,-1
1.0193845086637223,0.83,7.1196666666666655,0.22062638020292688,0.2983757609022488,0.79,4.969999999999998,0.06944477177672334,0.6394268322725143,0.83,3.899666666666667,0.21699714881290322,-0.2715445010100266,0.64,1.5933333333333335,-0.1293502261740635,-1,1,-1,1
0.316270339479674,0.65,4.949333333333333,0.06845069703523399,0.2348002943230474,0.39,1.518666666666667,0.05464804782756266,0.4935919810829308,0.84,4.803333333333334,0.16750634656861033,-0.5193556233599934,0.67,2.1726666666666667,-0.24739505715089533,-1,-1,1,1
-0.197711773824734,0.71,4.804333333333333,-0.04279095141403654,0.8092139947113397,0.82,5.631,0.1883386271436101,1.0272158624127457,0.94,4.259000000000001,0.3485979976266547,-0.5417233541107962,0.74,1.889,-0.25804992595087173,1,1,1,1
1.6936218168145103,0.92,7.768666666666666,0.3665522162646021,1.863616061225322,1.0,6.770666666666666,0.4337429811988899,-0.0387853410139837,0.51,1.451,-0.013162269693718002,-0.4114178756941546,0.8,2.55,-0.19597890981090663,1,1,-1,1
0.1496607597899482,0.46,2.235,0.03239122373377999,1.481575183808185,0.83,6.6370000000000005,0.3448257666725263,0.8858448979757458,0.98,4.322666666666667,0.30062206877998227,-0.571512212910279,0.77,2.208,-0.272239849182048,-1,-1,1,-1
-0.1859527888778966,0.72,4.976666666666666,-0.040245942870516214,1.4699072272354785,0.86,6.441666666666666,0.34211013528597484,0.1526210279787596,0.65,2.545666666666667,0.051793772561253136,-0.1926716392369178,0.78,2.6213333333333333,-0.09177913756280652,1,1,-1,1
1.570210723987084,0.93,7.655666666666666,0.3398422334700878,1.399147359220728,0.92,6.424666666666667,0.3256412945518065,1.1201936291277326,0.97,4.662666666666667,0.3801511156095809,-0.4763249185581548,0.36,0.0,-0.2268973804244509,1,1,1,-1
0.2385163021311358,0.48,2.709,0.05162231514344072,0.2496735941538683,0.38,1.508,0.05810969936787166,-0.002410517252712,0.63,3.0466666666666664,-0.0008180378811189603,-0.5004404935801259,0.79,3.386,-0.2383848348630675,-1,-1,-1,1
-0.2053213633232999,0.59,3.4113333333333338,-0.044437902266860056,0.5321262288015216,0.8,5.7620000000000005,0.12384848019754685,0.0992596375550052,0.64,2.5420000000000003,0.03368494604001646,0.1154380523898748,0.86,3.2086666666666663,0.05498891758140352,1,1,1,1
1.8211654366481251,0.94,7.921666666666666,0.3941566058964946,0.3385449196749102,0.77,4.915000000000001,0.07879384911127371,0.8017191435840236,0.91,4.199666666666666,0.2720729871284349,-0.2466839513578518,0.55,1.1853333333333331,-0.1175079030617954,1,-1,1,-1
0.1673027648796519,0.42,1.9356666666666664,0.03620950004598845,0.2644213708024319,0.63,4.328666666666666,0.061542136307375976,1.287414141604196,0.85,5.911666666666667,0.43689939797593674,-0.2222610683375975,0.3,0.003,-0.10587406245466803,-1,-1,-1,-1
-0.1677951660362779,0.47,2.186333333333333,-0.036316070907003915,-0.0035700002177359,0.69,5.0520000000000005,-0.0008308913888107111,0.5386943411919423,0.55,3.033,0.18281237230044448,-0.5154914187122834,0.34,0.0,-0.24555434322258898,1,1,-1,1
-0.2411070788992688,0.54,2.880333333333334,-0.05218303947798677,0.3894714573977227,0.64,4.293666666666667,0.09064662756366962,1.1956775042501135,0.9,5.418,0.4057674720966748,-0.3447295526385407,0.48,0.9713333333333334,-0.16421192635763404,1,-1,1,1
0.1503626049773903,0.48,2.6386666666666665,0.032543124769995636,0.2219813637405465,0.53,3.185,0.05166453567486111,0.0899949647465012,0.44,1.6293333333333335,0.030540868433850267,-0.1071581554539351,0.67,2.9636666666666667,-0.051044788580896935,-1,-1,-1,1
1.855980514469036,0.9,8.380666666666666,0.40169166703469034,-0.0548232593497424,0.67,4.104666666666667,-0.01275971185489914,0.6515690344291709,0.67,3.784,0.22111775044443038,-0.6276125672593054,0.37,0.0,-0.2989632536203641,1,1,1,-1
0.2408584607237243,0.62,4.407666666666667,0.05212923080455995,0.379490675509595,0.59,3.6823333333333337,0.08832367372090973,-0.1170833759180567,0.55,2.031333333333333,-0.03973364498532594,0.2877884803927797,0.97,3.937,0.13708804593955512,-1,-1,-1,1
1.6183984927502886,0.91,7.564000000000001,0.3502715591091619,1.173155181628367,0.86,5.653666666666665,0.27304327134519707,0.4765017587903166,0.89,3.4466666666666668,0.16170657508123631,-0.5463707414017072,0.83,2.027333333333333,-0.2602637089402596,1,1,1,-1
1.835851113270575,0.88,8.234666666666666,0.3973350411645459,0.2480301100980977,0.5,2.366333333333334,0.057727190497759165,0.5862236251596271,0.87,4.392,0.1989420036915008,-0.4713541330891826,0.68,1.9736666666666665,-0.2245295467092303,-1,-1,-1,-1
0.2384242220127799,0.59,3.8603333333333336,0.05160238615390943,0.3997049472514051,0.72,4.694333333333333,0.09302839733350426,0.7328678541430098,0.84,4.237666666666667,0.2487074779775388,-0.5155353271287804,0.78,2.386,-0.24557525899729146,-1,1,-1,1
-0.1754427659924751,0.76,5.901333333333332,-0.03797124840012438,0.1071708682712708,0.73,5.114999999999999,0.02494323421482589,0.0614325966493985,0.3,0.515,0.02084788695794242,0.3102301924718067,0.71,3.303666666666666,0.1477781557460806,1,1,-1,-1
0.1400582228257937,0.32,0.956,0.0303129373235388,0.1436717042641138,0.39,1.6923333333333337,0.03343853630477353,-0.1418845505972898,0.42,1.4163333333333332,-0.04815022045726471,0.1053111244553006,0.47,1.7549999999999997,0.050164955343489345,-1,-1,1,-1
2.1194885282971736,0.93,8.509000000000002,0.45872296263636125,-0.0617855534658313,0.58,2.8536666666666672,-0.014380134788961184,-0.0567683012548894,0.71,3.093333333333333,-0.019265002488999348,-0.2640484109082566,0.68,2.1950000000000003,-0.1257794635680135,1,1,1,1
2.173973614273402,0.93,8.829333333333334,0.4705152227617758,-0.2832291957662169,0.8,5.908333333333333,-0.06591951973918399,0.497168611991943,0.34,1.217,0.16872011907617532,-0.3473435314204679,0.32,0.0,-0.1654570951804194,1,1,-1,-1
0.1578088644274585,0.3,0.7613333333333332,0.03415472594164179,0.5141127983091973,0.62,4.143333333333334,0.1196559862574471,0.4861240113916834,0.84,4.543000000000001,0.1649720016699727,-0.4597317798342248,0.71,2.3666666666666667,-0.21899323860278058,-1,-1,1,1
-0.2728568716742066,0.7,4.537000000000001,-0.05905467799377114,2.1526468933626486,0.93,6.858999999999999,0.5010127892875864,0.5804563085588694,0.92,3.7003333333333335,0.1969847957741884,-0.5190991225687238,0.9,2.184333333333334,-0.24727287299602888,1,1,1,1
-0.1343364250375422,0.7,5.245666666666667,-0.029074563065791984,0.3231580933919988,0.49,2.6630000000000007,0.07521267805249279,0.1074595970676446,0.43,1.4663333333333337,0.03646770044570842,-0.0906330135537691,0.79,3.7923333333333336,-0.043173037047007326,1,-1,-1,-1
-0.1831281758392231,0.7,4.974333333333334,-0.039634609124613564,0.0942562247967471,0.7,4.559333333333333,0.02193744558791438,1.4759958903150423,0.86,5.557333333333335,0.5008968715304478,-0.5487812340569356,0.36,0.0,-0.2614119471442555,1,1,1,-1
0.2927779962883425,0.67,5.339,0.06336622636029444,0.0977712326583849,0.32,0.8533333333333336,0.022755537908841196,-0.0849494156293011,0.55,2.388,-0.028828600950897242,-0.2335917826511986,0.7,3.055333333333334,-0.11127144834805382,-1,-1,-1,1
1.706440864078111,0.92,7.918000000000001,0.36932665512587726,1.3794431555624582,0.9,6.659666666666666,0.3210552855477477,0.0091739064899101,0.47,1.384,0.003113274969571919,-0.0197555701052518,0.63,2.0726666666666667,-0.009410566046474762,1,1,-1,-1
0.2147854791997492,0.44,2.2066666666666666,0.046486230066523394,0.1440024509956332,0.31,0.7836666666666668,0.03351551518273871,0.0671814982638476,0.84,4.412999999999999,0.022798845529242547,-0.3850672682798488,0.91,3.380666666666666,-0.18342679766653822,-1,-1,1,1
-0.2058820772056182,0.57,3.206000000000001,-0.04455925811750721,0.3193918801604725,0.67,4.164666666666666,0.0743361195226211,0.8598870718823228,0.9,4.468333333333333,0.2918129698067109,-0.4971202743315297,0.82,2.629666666666667,-0.2368032483858752,1,1,1,-1
-0.2432349732696828,0.67,4.394333333333334,-0.0526435817252042,2.125108033993026,0.95,7.626000000000001,0.49460332158105497,0.0441211221426846,0.35,0.7186666666666665,0.014973030883552356,0.0028419300523583,0.85,3.383666666666666,0.0013537534130725803,1,1,-1,1
0.2962307754764683,0.63,4.665333333333334,0.06411351471659367,0.3442592416273817,0.5,2.766,0.08012381566971044,-0.2233482927120533,0.62,2.666666666666667,-0.07579591638107834,0.032032574614119,0.68,2.9106666666666667,0.015258717285241084,-1,-1,1,-1
-0.0244037136488932,0.69,4.976,-0.005281719469056785,0.1412539329895699,0.58,3.086,0.03287581775866473,-0.1515600920741793,0.75,3.2433333333333336,-0.05143373126372272,0.1319114591761954,0.95,3.3926666666666665,0.06283602509321884,1,1,1,1
0.1945225601322229,0.51,2.948000000000001,0.04210070679417794,0.1527386458607722,0.73,5.170333333333333,0.03554880051654743,0.1326604807596467,0.44,1.4539999999999995,0.04501992195523594,0.0717372084721357,0.78,3.565333333333333,0.03417202007940521,-1,1,-1,-1
0.1602205583381282,0.43,2.0356666666666663,0.03467669119925198,0.3942237793249088,0.64,4.575,0.09175269566600142,0.1026594879768476,0.42,1.3936666666666666,0.03483872597337985,0.0417818511054552,0.74,3.509,0.01990278525383255,-1,-1,-1,-1
-0.1241400275090987,0.7,4.820000000000001,-0.02686774683630123,0.3443084028190828,0.74,4.688333333333333,0.08013525757681318,0.9928688790691282,0.92,4.377,0.3369419377309498,-0.4349748304603644,0.74,2.1103333333333336,-0.20720026548427709,1,1,1,1
0.0970494458756041,0.6,3.809333333333333,0.021004505917303233,2.142018250821966,0.98,7.500666666666667,0.4985390506256316,-0.0799733439067005,0.5,1.4813333333333332,-0.02713991145337448,0.1512919975939715,0.97,3.389666666666666,0.07206794479105835,-1,1,-1,1
0.1468849067620694,0.52,3.105,0.0317904431644156,0.1833432399240453,0.37,1.3453333333333333,0.04267179550654444,0.972295329544699,0.98,5.549666666666667,0.32996005745561674,-0.4351015034522905,0.6,1.8706666666666671,-0.20726060616543557,-1,-1,1,-1
-0.1475169859937342,0.63,4.258666666666668,-0.03192724468699951,0.0880439773430006,0.38,1.3296666666666668,0.020491590517980295,0.1299022927488788,0.69,3.706333333333333,0.044083897841109485,-0.3073490459393762,0.67,2.5446666666666657,-0.14640572156227533,1,1,-1,1
-0.1527926687779386,0.63,4.133,-0.03306906584073051,0.0119765777769282,0.59,3.297666666666666,0.0027874607101795812,-0.091259391291631,0.55,2.046,-0.03096996671582474,0.3494065046109629,0.99,3.979666666666668,0.1664397924833992,1,1,-1,1
0.139300833732284,0.4,1.643666666666667,0.030149014865736037,0.3413654472426506,0.71,4.860666666666666,0.0794503062331237,0.5234208708862886,0.84,4.387333333333333,0.17762913734449745,-0.1875412372688685,0.67,2.226,-0.08933527052641776,-1,1,1,-1
-0.2313995934626955,0.6,3.731333333333333,-0.0500820389678345,0.4169195439413133,0.66,4.846333333333333,0.09703496856014844,0.0797727549694763,0.36,0.9496666666666672,0.027071839196684277,0.2135331792035408,0.67,3.1143333333333327,0.10171653236544446,1,-1,-1,1
-0.2538313080822103,0.65,4.215333333333334,-0.05493695676988758,2.1509081524631,0.95,7.976,0.5006081100851509,-0.1553207792586155,0.57,2.14,-0.05270996547131707,0.0444516841046489,0.44,1.0976666666666666,0.021174560233654115,1,1,1,-1
-0.0939154643729915,0.81,6.050333333333334,-0.020326215253998244,1.5443353334262122,0.86,6.471666666666667,0.3594327315738232,0.6409032811777249,0.86,4.058000000000001,0.2174981994204606,-0.2579135614144934,0.51,0.9653333333333336,-0.12285712794121764,1,-1,1,1
0.284026195612503,0.67,5.172333333333333,0.061472065631975034,0.1524186288475683,0.32,0.8370000000000001,0.03547431890189008,0.6257603011847941,0.93,4.771666666666666,0.21235924791397082,-0.5405062874505027,0.99,3.052,-0.2574701762332663,-1,-1,1,1
0.164755571830903,0.37,1.4146666666666663,0.03565820857819853,-0.0440332919135921,0.6,3.638,-0.010248426005753989,0.1861328785552842,0.66,3.518333333333334,0.06316642015676517,0.053956052588707,0.56,2.0686666666666667,0.025701966270166566,-1,1,-1,-1
-0.222967698176971,0.66,4.105666666666666,-0.048257115674093146,2.2081366493793784,0.95,6.977999999999999,0.5139276233574702,0.5143548880849607,0.89,3.6763333333333335,0.1745524875703814,-0.5365807997774512,0.86,2.203333333333333,-0.25560027013513487,1,1,1,1
0.1585375884769289,0.48,2.603,0.03431244439609645,0.332280832384082,0.55,3.344,0.07733592869915434,-0.0957244069341511,0.51,1.863,-0.03248522321575677,0.2714179432016719,0.94,4.165,0.12928994036060057,-1,-1,-1,1
-0.1458040166666112,0.7,5.3020000000000005,-0.0315565050702702,-0.219209855607211,0.62,3.859333333333333,-0.051019487467142015,0.1920356338655118,0.41,1.4896666666666667,0.06516959082119816,0.1259975412804059,0.46,1.5096666666666665,0.06001893023565453,1,1,-1,-1
1.7310250708611037,0.95,7.719666666666666,0.37464743889941327,1.0222407450874682,0.86,5.656333333333333,0.23791904217958149,0.7291089802513198,0.93,3.866666666666666,0.2474318591325411,-0.5613904108241579,0.68,1.4543333333333337,-0.2674183286421033,1,1,1,1
1.143434417207608,0.83,7.838666666666669,0.2474746225039781,0.1778190479808321,0.37,1.2546666666666664,0.04138608031444163,0.0769927185531993,0.76,3.985,0.026128400564645368,-0.2043502527776168,0.65,2.294333333333333,-0.09734224525701506,-1,-1,-1,-1
1.3376104742305426,0.87,7.531333333333334,0.28950033529336033,0.2015156716504158,0.65,3.528666666666667,0.04690129581866706,0.2654218905829251,0.83,3.585666666666666,0.09007409539623235,-0.3737215691280622,0.84,2.5033333333333334,-0.1780222737453107,1,1,1,1
0.1512976575835247,0.31,0.8173333333333332,0.03274549911455104,2.4467811916109508,0.98,7.734666666666666,0.5694703917141181,-0.0088338578466458,0.79,3.4350000000000005,-0.002997875392447822,-0.178924332885292,0.93,2.8643333333333323,-0.08523060802435979,-1,1,-1,1
-0.118257228588428,0.74,5.351666666666668,-0.025594526946947964,0.7278189176470926,0.69,4.515666666666665,0.1693945194406816,0.1609123863229284,0.82,3.5116666666666663,0.054607544254374564,-0.0811586316709114,0.89,2.822333333333333,-0.038659915128320996,1,-1,1,-1
1.5485113093028504,0.88,8.283,0.3351458080549317,0.1863135473457768,0.47,2.252333333333333,0.043363112791786076,0.104933552348251,0.66,3.347333333333333,0.03561045693602616,-0.0361581207729828,0.52,1.6376666666666664,-0.017223921245386336,1,-1,-1,-1
0.1082000066417889,0.45,2.165666666666666,0.02341783262392643,2.1405037887043834,0.93,8.136333333333335,0.49818657066612687,0.1513809144138469,0.63,2.9936666666666665,0.05137292518011669,-0.0024430989220562,0.46,1.201,-0.0011637701995737028,-1,1,-1,-1
-0.1957113727558508,0.59,3.627333333333333,-0.0423580026660118,0.3290924335629035,0.54,3.193666666666667,0.07659385223892053,0.0183532957701988,0.49,1.8023333333333336,0.006228410589682175,0.0108976187588272,0.85,3.8773333333333326,0.005191080820896339,1,-1,-1,1
0.1493226660071829,0.34,1.101,0.032318049767698837,1.5880139758627072,0.89,7.846333333333333,0.3695986155127442,0.138503702375631,0.43,1.4733333333333332,0.04700288914797041,0.1432442016484594,0.59,2.336,0.068234377100007,-1,1,-1,-1
0.1501285195606451,0.31,0.825666666666667,0.03249246143568375,0.7278616953857533,0.72,5.3373333333333335,0.16940447564586875,-0.053993795617532,0.73,3.2216666666666667,-0.018323440792984542,-0.006719466635324,0.87,3.2836666666666674,-0.0032008180088910717,-1,-1,1,1
2.024276358144382,0.94,8.474,0.4381161000898507,0.1772797892185869,0.62,3.6633333333333336,0.041260571789354085,-0.0028235214161138,0.39,0.947,-0.0009581957872042246,0.1976842760387875,0.98,3.739,0.09416690716093341,1,-1,-1,1
0.1622306782386297,0.31,0.8779999999999996,0.035111743403452,0.1938797615342986,0.48,2.693333333333334,0.04512409369702737,0.3193572404108482,0.66,4.117666666666667,0.10837770191097713,-0.3164960828453519,0.31,0.0113333333333333,-0.15076291269746528,-1,-1,1,-1
0.0136444429689728,0.81,6.717333333333333,0.002953080056195753,-0.0897970161219516,0.52,2.4713333333333334,-0.020899597447068215,1.619669904838159,1.0,6.009,0.5496543679889838,-0.4627724991948119,0.34,0.0,-0.2204416853051105,1,1,1,1
0.1564808005383988,0.58,3.8686666666666656,0.03386729178305765,0.2594024332440114,0.45,2.1733333333333333,0.06037401537070136,0.6600717164727028,0.83,5.175000000000001,0.2240032373642579,-0.3686702021018535,0.53,1.3896666666666666,-0.17561605500437522,-1,-1,-1,1
-0.1982482051070162,0.63,4.286666666666666,-0.04290705175795159,0.1792608900505956,0.39,1.587,0.041721658489994595,0.9079747273289128,0.75,5.367666666666667,0.3081320912422657,-0.6646845933597474,0.36,0.0,-0.3166225136789793,1,-1,-1,-1
1.963182519018872,0.96,8.040666666666665,0.4248935010956495,0.2026613127085879,0.75,4.415333333333334,0.047167935379408284,0.0014263766438391,0.73,2.765333333333333,0.0004840579863475136,-0.0063320492888703,0.99,2.77,-0.003016271751459435,1,1,-1,1
1.617786797293561,0.88,7.650999999999999,0.35013916926680366,0.7385730205263448,0.84,5.447666666666665,0.17189745807703327,0.6343298679808931,0.89,3.842666666666666,0.21526743297512366,-0.2985223025181971,0.64,1.5366666666666664,-0.14220110223224594,-1,1,1,-1
0.2899488714506395,0.77,6.165666666666668,0.06275391612134171,0.5723576055713826,0.64,3.878000000000001,0.13321203831499615,0.4472120496871099,0.84,3.8523333333333336,0.1517667617293837,-0.2686020017431758,0.92,2.682000000000001,-0.12794856661451265,-1,-1,-1,1
2.219174102102192,0.98,9.02533333333333,0.48029800828413466,0.1752562369092432,0.45,2.083,0.040789604818459044,0.0280361360189537,0.35,0.8276666666666669,0.009514398321731489,-0.1703518709575395,0.78,3.6586666666666674,-0.08114711568664389,1,-1,-1,-1
1.980528348420884,0.9,8.243999999999998,0.4286476758158441,0.0007372783313241,0.76,4.800333333333334,0.00017159612865302174,-0.1404684578668941,0.39,0.7293333333333334,-0.04766965244003208,0.3877034314389389,0.96,3.630666666666666,0.18468253401763982,-1,1,1,1
0.2093201309862573,0.46,2.3243333333333327,0.045303359439548795,0.4074901925869509,0.76,5.208333333333332,0.09484035613309959,0.8344879563549434,0.92,4.346666666666666,0.283193475951217,-0.2843692869901906,0.92,2.759000000000001,-0.1354593131229718,-1,1,1,-1
-0.1571293060960306,0.63,4.114333333333334,-0.03400764847133942,0.4416029103242218,0.5,2.6623333333333346,0.10277984119979926,0.2959313117844968,0.83,4.202333333333333,0.10042783264736392,-0.2946379097623679,0.89,3.0903333333333327,-0.1403507716984052,1,-1,-1,-1
0.7188370826019757,0.84,7.846666666666667,0.15557860860373723,0.1290258634352875,0.33,0.998,0.03002982418030151,0.6923340943553327,0.61,3.913333333333334,0.2349518614461943,-0.5399693294529256,0.34,0.003,-0.257214396284955,1,-1,-1,-1
0.1957500247118717,0.36,1.3493333333333333,0.042366368146428836,-0.007927242373209,0.74,5.6483333333333325,-0.0018450075695211092,0.0856003054783643,0.33,0.7739999999999999,0.029049488211658578,0.0936802772127682,0.63,2.727666666666667,0.044624601125960936,-1,1,-1,1
-0.178139460883508,0.47,2.036333333333333,-0.038554896696977765,0.4581421629243385,0.78,5.424333333333334,0.10662923103863729,0.9410498723415,0.97,4.396666666666666,0.31935653757773935,-0.344023983559377,0.9,2.650333333333334,-0.1638758285186729,1,1,1,1
-0.0949985833652169,0.78,6.183000000000001,-0.020560635750437786,0.0855186551822244,0.78,5.621999999999999,0.019903840291261115,0.3649768995110491,0.58,2.744333333333333,0.12385927924700808,0.0307782887869241,0.37,0.6556666666666666,0.014661238217054789,1,1,-1,-1
0.13846231910118,0.36,1.2406666666666664,0.029967534328965692,1.7389156150751317,0.89,7.157333333333335,0.40471986619393946,0.9545342028955393,0.99,4.629,0.3239326065448142,-0.5402059117377531,0.67,1.755,-0.25732709225904904,-1,1,1,1
2.100736837624992,0.95,8.581333333333333,0.4546645159947582,0.1957347669202132,0.43,1.717,0.0455558326066489,-0.1834862932336554,0.69,2.897333333333334,-0.062268269750967414,-0.1801518261807517,0.92,3.2280000000000006,-0.08581532446974639,1,-1,-1,1
0.1546905409687027,0.52,3.186000000000001,0.03347982416399066,0.1586752653069703,0.36,1.319,0.036930505187596586,-0.0795306441255725,0.55,2.5496666666666665,-0.026989675983987844,0.0397711148338557,0.57,2.3793333333333333,0.018944971007768388,-1,-1,-1,-1
-0.1825501755831666,0.69,4.874333333333334,-0.03950951196729333,1.4324100457967806,0.88,7.424333333333332,0.3333829410949767,0.181198919967878,0.49,1.918,0.06149202225572153,0.0355480296463034,0.41,0.936,0.016933304330187398,1,1,-1,-1
-0.1439167850249765,0.72,5.508666666666668,-0.031148049691402318,0.3225995988187864,0.49,2.645666666666666,0.07508269253336752,-0.0104640892237446,0.67,3.3723333333333327,-0.00355111392245841,-0.1437775122734785,0.54,1.7003333333333333,-0.06848841962235844,1,-1,1,1
0.2547573453462446,0.69,5.570999999999999,0.055137379915187995,0.1980629875052018,0.45,2.1993333333333336,0.046097708886013875,0.0193306576221186,0.7,3.9273333333333342,0.006560090032146843,-0.0236342287215604,0.37,0.7013333333333333,-0.011258165122889026,-1,-1,1,-1
1.75305372850495,0.94,7.911,0.3794151226883912,1.6597560930236028,0.93,6.802666666666667,0.38629606753750684,0.0188840903611233,0.62,2.37,0.006408542087177481,-0.2206808445655117,0.54,1.257,-0.10512132284269046,1,1,-1,1
1.0104772394189805,0.83,7.2923333333333344,0.21869857126110145,0.4538018762635341,0.77,5.367666666666668,0.10561906112505687,0.0417018300051633,0.39,0.91,0.01415201514024702,0.3733095227785106,0.96,3.610666666666666,0.1778259954619706,-1,-1,-1,1
2.192854756727164,1.0,8.78,0.4746016867783126,0.1779842962309272,0.39,1.3896666666666664,0.04142454063367017,-0.2488343765941647,0.68,2.8603333333333327,-0.08444492398867227,-0.3783106435555998,0.79,3.0716666666666663,-0.18020827940156106,1,-1,1,-1
0.1949154424846266,0.45,2.238666666666667,0.042185738703648556,0.2788671220770675,0.75,5.371333333333332,0.06490427905441712,0.0693141308453406,0.69,3.1980000000000004,0.023522579921189765,0.0980574240269271,0.65,2.452333333333334,0.04670965506114495,-1,1,1,-1
2.020413383005571,1.0,8.397,0.43728003262517334,0.2938137599632346,0.65,4.002,0.06838299948966807,-0.0415854203782459,0.72,3.2596666666666674,-0.014112510140049148,-0.0284892092594495,0.51,1.3736666666666666,-0.01357083515785852,1,-1,1,-1
0.1962827919151417,0.44,2.118333333333333,0.042481675470161254,0.4025494390120148,0.73,5.0906666666666665,0.09369043194562889,0.1528587325727244,0.71,3.2686666666666664,0.051874440460294484,-0.2122863326938873,0.78,2.9219999999999997,-0.10112259701625444,-1,1,-1,1
-0.1362626715328696,0.73,5.188999999999998,-0.029491462467372803,0.5129358335410883,0.74,4.789666666666667,0.11938205633276615,0.2375437352421929,0.8,3.551333333333333,0.08061330970852149,-0.2220105675592592,0.77,2.458,-0.10575473640603027,1,1,1,-1
0.1599374280454144,0.55,3.393666666666668,0.034615413034755314,0.6084498767904094,0.66,4.648666666666667,0.1416122499479044,0.0863771912505568,0.58,2.3920000000000003,0.0293131336969754,-0.2233527077153527,0.81,3.298333333333333,-0.10639406488479618,-1,-1,-1,1
1.0051145847210154,0.85,7.71333333333333,0.21753792669152563,0.2248406251363128,0.62,3.994333333333334,0.052330007811332804,0.1040929976821807,0.49,1.904,0.03532520464952076,0.095207123955622,0.52,1.7773333333333332,0.04535191458945096,1,-1,-1,-1
0.148283674892431,0.55,3.420000000000001,0.03209317991067971,0.2884143900900422,0.42,1.8136666666666663,0.0671263357196348,0.6668954312724864,0.93,4.771333333333334,0.22631894665440916,-0.5545730795007797,0.93,3.002,-0.26417089278793393,-1,-1,1,1
0.154893251084571,0.35,1.1793333333333331,0.03352369691143232,0.3757977197751865,0.71,4.872,0.0874641653366427,0.0487478840941326,0.73,3.3333333333333326,0.016543177929355952,0.1226487576292401,1.0,3.422000000000001,0.05842373710497018,-1,1,-1,1
2.2331905186593914,0.94,9.117333333333333,0.4833315949456438,0.074970810077495,0.4,1.521,0.017448906640420304,-0.0328349193835468,0.6,2.850999999999999,-0.011142922893005185,-0.0223075530502361,0.51,1.6813333333333336,-0.010626203151620496,1,-1,-1,-1
1.9277285636989256,1.0,8.063333333333334,0.41722016707925386,0.032947902317292,0.73,4.209666666666666,0.007668382813762511,0.910865518357483,0.96,4.322666666666667,0.30911311577760503,-0.4338389725888905,0.61,1.3423333333333334,-0.20665919957415832,1,1,1,1
0.1477812505597411,0.47,2.447333333333334,0.031984439723924715,2.163795420052676,0.98,8.320666666666666,0.5036075271754583,0.1199052800019728,0.6,2.8040000000000003,0.040691291911491075,0.0241976339612055,0.39,0.813,0.01152654321526312,-1,1,-1,-1
-0.1954972363762861,0.63,4.387666666666666,-0.04231165692121032,0.1893248014554132,0.45,2.3543333333333325,0.04406396011856986,0.1290112905873635,0.39,1.3776666666666666,0.04378152559322022,-0.199318895568183,0.45,1.2319999999999998,-0.09494555819253005,1,-1,-1,1
0.1452493321150225,0.32,0.9486666666666662,0.03143645415353426,0.1332702014231093,0.37,1.3963333333333336,0.031017662743381455,-0.0511924392124034,0.37,0.9873333333333332,-0.01737276696755052,0.3208325252438397,0.95,4.774666666666667,0.15282857708377698,-1,-1,-1,1
-0.3077863019322748,0.79,5.911333333333333,-0.06661448854110837,2.005036399748604,0.94,7.466666666666668,0.46665752862606413,-0.0951651154137518,0.39,0.8146666666666664,-0.032295420944165265,0.0950328813494678,0.67,2.5403333333333333,0.04526891412200871,1,1,1,-1
0.1253900148113343,0.31,0.7996666666666666,0.027138282803297015,2.4147697264343657,0.92,7.961666666666667,0.5620199577824061,-0.2291471148910191,0.64,2.3616666666666664,-0.077763816093445,-0.0153998328208939,0.88,3.2653333333333334,-0.007335710541057284,-1,-1,1,1
1.7927979216583123,0.89,8.717999999999998,0.3880169970498202,0.1447902279616681,0.45,2.1123333333333334,0.03369886449855386,0.2863354284315886,0.7,4.147,0.09717135477870475,-0.2992942938899156,0.31,0.001,-0.1425688403310282,1,-1,1,-1
0.1280361867369848,0.51,2.806666666666666,0.027710996365636887,2.2849920788494043,0.95,7.806666666666667,0.531815161350533,-0.0173671495584191,0.56,2.0176666666666665,-0.005893750069559303,-0.263409144471868,0.75,2.701666666666667,-0.12547494899369957,-1,1,-1,1
-0.2513153909338914,0.55,2.922666666666668,-0.05439243437563253,0.5428310904529656,0.74,5.296000000000001,0.1263399582989784,1.0816216785008037,0.94,4.862333333333333,0.3670612624977733,-0.2398925526679147,0.61,1.7283333333333335,-0.11427282021786345,1,-1,1,-1
0.1716751018882359,0.34,1.1383333333333332,0.03715580919531593,0.2493487734557347,0.41,1.7896666666666663,0.05803409973074954,0.0343229678980159,0.73,3.940333333333334,0.01164790996679982,-0.4543539161445724,0.73,2.867,-0.21643149317246477,-1,-1,-1,1
-0.1427334704107816,0.43,1.6916666666666669,-0.030891943759094917,0.0732325157969224,0.7,4.7076666666666656,0.017044331385278534,1.2975611777313825,0.94,5.4896666666666665,0.4403429161352788,-0.1579968245804344,0.46,1.021666666666667,-0.07526178920304634,1,1,1,-1
0.1477056250875121,0.35,1.2326666666666666,0.031968072029451025,0.1768953781136608,0.49,2.7969999999999997,0.04117110292174464,0.1288715642742235,0.43,1.6853333333333331,0.04373410779647597,-0.1319748999518468,0.57,2.251333333333333,-0.06286624510742883,-1,-1,-1,1
-0.1563716590864512,0.45,1.972,-0.03384367019251096,0.2054342701194307,0.43,2.018333333333333,0.04781332089584653,0.3586972278567657,0.82,5.236999999999999,0.12172819750991896,-0.0741541624641792,0.37,0.6526666666666665,-0.03532333614126716,1,-1,1,-1
0.1529727819888383,0.31,0.8386666666666667,0.03310804791806227,0.0783656824431853,0.5,2.4070000000000005,0.018239038305048735,0.201455027783469,0.81,4.297666666666667,0.06836617488770977,-0.6087782001870594,0.8,2.9406666666666674,-0.2899915026492391,-1,1,-1,1
-0.1887518084023214,0.61,3.916,-0.04085173738724932,0.1520765828388139,0.33,0.9480000000000002,0.035394710199952426,0.8988756710348795,0.95,5.348,0.3050442175825444,-0.5070448695492544,0.65,2.115333333333333,-0.24153082943179488,1,-1,1,-1
1.6128440877737988,0.88,8.714,0.3490694138403953,-0.198941430355543,0.39,1.2326666666666666,-0.04630216002197871,0.0365489882837042,0.33,0.7796666666666668,0.012403336627856632,0.1659566608453464,0.61,2.8343333333333325,0.07905345729923387,1,1,-1,-1
0.1876156861282019,0.61,4.137,0.04060584533898239,0.5797330804073448,0.82,6.284000000000002,0.13492862603371558,0.5735141626845905,0.74,4.148666666666668,0.19462889548140908,-0.281771892249444,0.36,0.263,-0.13422204410839328,-1,1,1,-1
0.1408083968775444,0.55,3.4120000000000004,0.030475298222839578,0.4436452506975623,0.62,4.1803333333333335,0.10325518095490585,0.0606725769267895,0.48,1.717,0.02058996516842102,-0.0770225594044986,0.83,3.6796666666666673,-0.03668969705672391,-1,-1,-1,1
0.1511888052158116,0.52,3.115666666666667,0.03272194009078626,0.2255928433803955,0.46,2.307333333333333,0.052505081095196915,0.1190418815986618,0.8,4.827333333333334,0.040398287329337014,-0.0547753605103058,0.43,1.0596666666666663,-0.02609224360802764,-1,-1,1,-1
-0.0749237353515175,0.66,4.714,-0.016215816879105026,0.1603882201728801,0.33,0.9490000000000002,0.037329182879669257,-0.1297984775465366,0.66,3.0606666666666653,-0.04404866690963351,0.0124717178833604,0.95,3.832,0.005940902956941902,1,-1,-1,1
0.168718020239365,0.58,3.7396666666666665,0.03651580513932913,0.2762767737966261,0.67,4.281000000000001,0.06430139447487376,0.1140906486707029,0.78,3.8216666666666654,0.03871802717407073,-0.0390216843963187,0.67,2.3706666666666663,-0.0185879798102425,-1,1,1,-1
0.1630758230993496,0.38,1.4463333333333332,0.03529465892726368,2.24418488530348,0.91,7.539333333333331,0.5223175860981863,0.0556274819925937,0.74,3.188333333333333,0.01887785181790661,-0.3285791568788445,0.84,2.747666666666667,-0.15651868515206013,-1,1,-1,1
-0.1967510474385561,0.75,5.906000000000001,-0.04258302046830761,0.4183558952890358,0.78,6.605666666666667,0.09736926881038376,0.4514498260002981,0.34,1.206666666666667,0.15320490184308597,-0.29614584246859,0.31,0.001,-0.1410690754603285,1,-1,-1,-1
0.2015258628485616,0.46,2.3916666666666666,0.04361643840932341,0.4373387150141226,0.63,4.343666666666666,0.10178738099047875,0.3167721621555603,0.8,4.704999999999999,0.10750042466431847,-0.2416836875869276,0.43,0.797,-0.11512602735710147,-1,-1,1,1
-0.3275728389016592,0.73,5.150666666666666,-0.07089690797283896,2.066949684454942,0.97,7.725666666666666,0.48106739192520637,0.1621249171046819,0.59,2.5489999999999995,0.055019031087908406,-0.1041292442265847,0.41,0.7393333333333335,-0.04960196668296991,1,1,-1,-1
0.1966858989930875,0.6,4.3116666666666665,0.04256892032692089,0.1624759370632362,0.36,1.322666666666667,0.037815083686580604,-0.1079571843905555,0.63,3.334666666666666,-0.036636562659346485,-0.1030487183983601,0.41,0.9706666666666668,-0.04908725819228827,-1,-1,1,1
-0.197151478270845,0.7,4.668666666666667,-0.04266968610261802,0.8748898560326692,0.82,5.636,0.20362420257677555,0.7861574548945343,0.88,3.9423333333333344,0.26679194181425575,-0.5202194325453546,0.81,2.2146666666666666,-0.24780653266626063,1,1,1,1
2.025823988629015,0.95,8.372000000000002,0.438451055260166,0.3355546231933912,0.65,3.9896666666666674,0.07809787951885143,-0.0594895360690852,0.54,1.826,-0.02018848609357732,-0.1311356050969929,0.76,2.8993333333333338,-0.062466446993682194,1,-1,-1,-1
0.1943156641023493,0.41,1.8783333333333332,0.04205592808529879,0.0063278870417313,0.67,4.874999999999999,0.0014727693366013068,0.1720484110358238,0.45,1.8216666666666663,0.05838668752745269,0.1049777394201034,0.45,1.4366666666666668,0.050006147378145155,-1,1,-1,-1
-0.1239967810746387,0.61,3.9173333333333336,-0.026836743871234286,0.2312842667019015,0.38,1.393333333333333,0.0538297181650834,-0.1363121769768707,0.81,3.964666666666666,-0.04625916877359711,-0.1442424066191363,0.94,3.409333333333334,-0.06870987204925055,1,-1,1,1
0.1533291376451178,0.55,3.489,0.03318517431918136,-0.126336046438384,0.59,3.4893333333333336,-0.029403788985933592,0.2632501590382601,0.64,3.520000000000001,0.08933709230315835,0.0229679845531796,0.42,1.0793333333333337,0.010940799705630862,-1,1,-1,-1
-0.1802218995250539,0.63,4.081333333333333,-0.03900560091660658,0.2265701314370458,0.69,4.669,0.05273253772856745,0.112473898559583,0.5,1.854,0.038169363673026965,-0.0400020653549657,0.74,3.095333333333332,-0.01905498429115096,1,1,-1,1
0.1351111847184714,0.4,1.6409999999999998,0.029242245056716736,1.9773962439730903,0.9,7.724666666666666,0.46022448492338724,-0.1150616625340004,0.53,1.7880000000000005,-0.03904755235061753,-0.1552428000815324,0.74,2.872666666666666,-0.07394990960137203,-1,1,1,1
-0.2686299280318738,0.64,3.983,-0.05813983647204531,1.4938663485509576,0.86,6.994666666666668,0.34768644519363306,1.158624614767788,0.87,5.047333333333333,0.39319313056588723,-0.3537555814780924,0.33,0.0,-0.16851147529899346,1,-1,1,-1
-0.242617466500576,0.64,3.9126666666666674,-0.052509934134858306,2.085358990145804,0.91,7.128666666666666,0.48535202291669177,0.2433440881346036,0.78,3.541666666666666,0.08258172888681674,-0.3226996724972866,0.67,1.821,-0.15371799269939543,1,1,-1,1
0.128248974675202,0.53,3.222,0.02775705026596665,0.2524229827616833,0.55,3.4,0.05874959941812334,0.3392934274404151,0.71,4.291333333333332,0.11514328559510549,-0.0367897040132935,0.37,0.6786666666666666,-0.017524775929160324,-1,-1,-1,-1
0.0452229816303928,0.81,6.603333333333334,0.009787653877707091,0.0267122238513581,0.63,3.6676666666666673,0.006217074347450212,1.033477779803622,0.82,5.156999999999999,0.35072305424195643,-0.4945673467012019,0.35,0.0,-0.2355871612798552,1,1,1,-1
0.3100437196794861,0.64,4.9830000000000005,0.06710306365868195,0.1902534844867722,0.47,2.5226666666666664,0.044280104288493806,0.0650045195239932,0.34,0.8870000000000001,0.022060061737677508,-0.0748764669097448,0.6,2.533,-0.035667405872206,-1,-1,-1,1
-0.2311202390631326,0.72,4.9910000000000005,-0.05002157802356322,1.1824631578379874,0.85,6.365,0.2752096345967751,0.3745766346842063,0.81,3.985666666666667,0.1271170642769711,-0.0499964855210588,0.47,1.0206666666666668,-0.023815826452027674,1,1,1,-1
1.6848836694497598,0.94,7.612999999999999,0.36466101053567473,1.7107260798654265,0.92,6.218000000000001,0.3981589584539464,0.5794485395208877,0.99,3.5896666666666666,0.1966427972891909,-0.7409675240537006,0.76,1.6363333333333332,-0.3529598885909423,1,1,1,1
0.2481310427919441,0.8,6.5280000000000005,0.05370324281161249,1.993202666142176,0.99,7.319,0.4639033138497701,0.0619387760319152,0.46,1.3813333333333335,0.021019664989845824,0.0121094183816974,0.65,2.252333333333333,0.005768321585164725,-1,1,-1,-1
0.1845195642221844,0.57,3.9210000000000007,0.039935748664973625,0.0864257869862736,0.54,3.4243333333333337,0.02011496857096156,0.0611782123062956,0.31,0.7059999999999998,0.020761558586391622,0.0175362454376134,0.38,0.9083333333333332,0.008353390715562405,-1,-1,-1,-1
0.2003268627512811,0.43,2.0683333333333334,0.04335693765266317,0.1820931662903279,0.34,1.0550000000000002,0.04238085002915345,0.7194602722465531,0.89,5.045333333333335,0.24415745458601704,-0.9189488397167328,0.78,2.6623333333333337,-0.43774129035065074,-1,-1,1,1
1.9679103992935385,0.98,8.253666666666668,0.4259167608196959,-0.1018768798305607,0.64,3.3656666666666677,-0.023711097200941014,0.884286900791178,0.99,4.606999999999999,0.300093343787776,-0.2804370515329575,0.54,1.2286666666666664,-0.13358619271776798,1,1,1,-1
1.988654099715501,1.0,8.057666666666668,0.43040634006797274,0.2747098848197513,0.79,4.923,0.06393671254806611,0.1754527201122711,0.66,2.5236666666666663,0.05954198055862176,-0.2956518207371159,0.79,2.4526666666666666,-0.14083374820286834,1,1,-1,1
1.7757500183768906,0.87,8.280666666666669,0.3843273027695332,0.2239473026321186,0.46,2.028666666666667,0.052122093544975545,0.1808379960855863,0.83,4.154333333333334,0.06136953841637834,-0.2858644994539259,0.64,1.987,-0.1361715575972405,-1,-1,1,-1
0.0926972918730673,0.77,6.116666666666666,0.020062564995595417,1.7628736488250238,0.91,7.446999999999999,0.4102959229786773,0.5944286657581874,0.59,3.0033333333333347,0.20172648242451538,-0.4329695204148209,0.34,0.0,-0.206245036021057,-1,1,-1,-1
0.3003456392084436,0.69,5.286000000000001,0.06500409867436253,0.4438879391265389,0.56,3.163333333333333,0.10331166490826779,-0.0960497933541049,0.79,3.5516666666666663,-0.03259564699190872,-0.0384252694441098,0.92,3.185,-0.018303877540909615,-1,-1,1,1
0.1822002838332195,0.58,3.787,0.03943378455570564,0.1622484156926802,0.77,5.589,0.03776212975491802,0.0653591553585718,0.37,0.9006666666666665,0.02218041165276778,0.4816901423146111,0.88,4.063999999999999,0.22945310482244363,-1,1,-1,-1
-0.1284782475149448,0.74,5.7203333333333335,-0.027806672009559368,0.178108500444572,0.33,0.923333333333333,0.041453448254196,0.820912608041449,0.96,4.880333333333335,0.2785865190180821,-0.7945648443094955,0.81,2.723,-0.37849097271020715,1,-1,1,-1
-0.1884128923408896,0.78,6.624666666666667,-0.04077838545459699,-0.1747968759606832,0.44,1.808,-0.040682691923995276,0.182659496130991,0.46,1.986333333333333,0.06198768625826769,0.0322898891039202,0.4,1.0333333333333337,0.01538128904541243,1,1,-1,-1
0.1622473917428424,0.63,4.260000000000001,0.035115360723416755,1.247174335501957,0.86,6.609333333333334,0.2902706869781366,0.6455775483700101,0.84,4.394333333333334,0.21908446793833117,-0.2458549177281349,0.44,0.697,-0.1171129928827606,-1,1,1,1
0.1184952358357425,0.37,1.3476666666666663,0.02564603908686256,2.1665161117022764,0.92,8.258,0.5042407482189841,0.0401697229620513,0.34,0.7306666666666666,0.01363207627742216,-0.1401152849446494,0.75,3.212333333333333,-0.06674391759222015,-1,1,-1,1
0.0516373782072308,0.38,1.4106666666666663,0.011175927964576365,0.3640428917679186,0.64,4.706333333333333,0.08472831526031298,-0.1247281889776861,0.58,2.6223333333333327,-0.04232800379765715,0.0899609768271689,0.45,1.38,0.04285291234457484,1,-1,1,-1
-0.0377038923190049,0.39,1.3926666666666667,-0.008160290068374104,0.3870705774635534,0.56,3.4026666666666667,0.09008784035324897,0.0643161551926319,0.79,4.208,0.021826457062817314,-0.2651937620409184,0.66,2.299666666666666,-0.12632505159320814,1,-1,1,1
1.7885244166053385,0.93,7.876666666666665,0.3870920781967247,1.0369468100817798,0.86,5.947666666666665,0.24134177103723223,0.0704217404071254,0.72,2.950666666666667,0.023898460482928183,-0.0992231848335576,0.58,1.5083333333333333,-0.04726496523476893,1,1,-1,-1
1.0549273830887709,0.84,7.533666666666667,0.2283189590676823,1.1286904198482557,0.87,6.956333333333332,0.2626944238899314,0.0744393007446915,0.37,0.9313333333333332,0.025261867669544493,0.0875799754986996,0.47,1.345,0.04171872233441927,-1,1,-1,-1
1.2976939313836189,0.87,7.801666666666667,0.2808611591202045,0.2983319138274072,0.62,3.800666666666666,0.06943456669137645,0.7343573312183462,0.79,4.7523333333333335,0.24921294985056217,-0.6104982702166444,0.37,0.0,-0.29081085802758216,1,-1,1,-1
0.2489406813544672,0.68,5.266666666666667,0.05387847367278806,0.0557369041453421,0.68,4.570666666666667,0.012972355985654112,0.4160738337753358,0.68,3.8033333333333337,0.14119963546731923,0.0147575912580071,0.36,0.6113333333333333,0.0070297787652017895,-1,1,-1,-1
0.1593783117739176,0.55,3.5236666666666663,0.03449440295657137,0.1835462297774304,0.37,1.3716666666666668,0.042719039907358675,0.0044574727936836,0.77,4.4783333333333335,0.0015126967438992241,-0.2698713237782799,0.52,1.5056666666666665,-0.12855320818050914,-1,-1,1,1
-0.0987081186448728,0.67,4.831666666666667,-0.021363494077231843,0.1330543518912029,0.3,0.6910000000000002,0.030967425346630374,-0.0569064708582343,0.68,3.298666666666666,-0.019311891997642414,-0.2969312789170932,0.85,3.511666666666668,-0.14144321812159158,1,-1,-1,1
0.2064536397864618,0.61,4.270333333333334,0.044682961962522735,0.0243358094397496,0.72,5.181333333333334,0.0056639813081160485,0.283026238224489,0.59,2.96,0.09604834147432383,0.0156995315437592,0.36,0.6293333333333332,0.00747847203113538,-1,1,-1,-1
1.8940124356127548,1.0,8.181,0.4099229527004899,0.1664289264808731,0.68,4.127000000000001,0.038735113005026245,1.4600642238783528,0.93,5.280666666666668,0.49549026983950334,-0.7360898215545837,0.4,0.0,-0.35063639494948107,1,-1,1,1
1.3199436412095895,0.86,7.808000000000001,0.2856766854478552,1.7196498332216237,0.99,7.666666666666665,0.4002358966520727,0.565043369896109,0.4,1.6426666666666665,0.19175423056196447,-0.453422648314024,0.34,0.0046666666666666,-0.21598788373069,-1,1,-1,-1
0.2301536661832628,0.68,5.059,0.049812381715520895,0.4119473601000414,0.56,3.118666666666667,0.09587772920851706,0.7431363635400987,0.97,4.438666666666667,0.2521922195449323,-0.4682469103455,0.92,2.7339999999999995,-0.22304942111959922,-1,-1,1,1
0.1683363377766806,0.42,1.909333333333333,0.036433197232878425,0.4067572289600427,0.53,3.0356666666666667,0.0946697642202801,0.0079394155419274,0.76,3.771666666666667,0.002694335690787608,-0.166117276028662,0.87,3.3716666666666666,-0.07912996634365048,-1,-1,-1,-1
1.0567618124146625,0.86,7.091000000000002,0.22871598639002225,0.4932101609287107,0.8,5.050666666666667,0.11479105058696865,0.1407562332981347,0.8,3.167666666666668,0.04776731247699937,-0.2191964120392331,0.79,2.345,-0.10441421339175305,1,1,1,-1
0.1885540572084485,0.44,2.252,0.040808937904115945,0.1663944837447255,0.39,1.669,0.038727096710593004,0.1676750181332331,0.61,3.518333333333333,0.056902524300945626,-0.0453478554239897,0.36,0.6749999999999999,-0.02160145145191215,-1,-1,-1,-1
0.1707344323918979,0.31,0.8983333333333332,0.036952219181753315,-0.0983197132818805,0.41,1.6960000000000002,-0.022883192754554634,0.0291049910715496,0.31,0.6993333333333333,0.009877127076925058,-0.1546264366569976,0.46,1.4386666666666663,-0.07365630487701764,-1,1,-1,1
-0.1324366215236736,0.45,1.974333333333333,-0.0286633867443948,-0.1308677413781329,0.54,2.8483333333333336,-0.03045850777374992,1.0915358253402196,0.88,5.771000000000002,0.37042574688986535,-0.1091957646286181,0.37,0.5879999999999999,-0.052015403734653486,1,1,1,-1
0.1206395899833848,0.34,1.0543333333333331,0.026110143739666854,2.090800989753392,0.93,7.834666666666667,0.4866186084450041,0.8459205078052063,0.87,4.852666666666666,0.2870732491217407,-0.3268364877217253,0.46,0.8006666666666664,-0.15568856467905667,-1,1,-1,1
-0.1295748699958945,0.37,1.1036666666666668,-0.028044015079190902,0.4684160321417776,0.71,5.377,0.1090203988094761,0.0443246037162348,0.42,1.2650000000000003,0.015042084791001673,0.405748632291246,0.92,4.182666666666667,0.19327836565083553,1,-1,-1,1
2.0188039694822884,0.99,8.272333333333334,0.43693170569174083,-0.0003862109858214,0.77,4.890666666666666,-8.988777669784341e-05,0.808436616605217,0.76,4.2363333333333335,0.27435264199941684,-0.6618563385156011,0.39,0.0003333333333333,-0.31527527445149556,1,1,1,-1
1.7622451544462248,0.96,7.971666666666667,0.3814044319402897,1.694325817530049,0.96,6.996666666666667,0.3943419175806705,0.0355562489383425,0.48,1.4853333333333336,0.012066438648939684,-0.1868661324826381,0.6,1.7246666666666666,-0.0890136843537452,-1,1,-1,1
0.1166951338289132,0.43,1.8783333333333327,0.02525644125955853,2.26454985297862,0.97,7.389333333333335,0.5270573830849254,0.5880756531236608,1.0,3.9853333333333336,0.19957051154796468,-0.4591213739549955,0.99,2.484666666666667,-0.21870247175520088,-1,1,1,1
-0.209835722746893,0.56,3.2016666666666675,-0.045414949465534794,0.5077901344006426,0.78,6.491,0.1181844325668162,0.1996381546350258,0.47,1.8566666666666665,0.06774959723868351,0.1226988816775427,0.46,1.4019999999999997,0.05844761369595466,1,-1,-1,-1
0.1499033285538835,0.42,1.8873333333333333,0.0324437231271713,0.428910536011986,0.65,4.503666666666666,0.09982578409156545,1.0262378113033153,0.88,5.285333333333335,0.34826608427640415,-0.347775975728271,0.5,1.110666666666667,-0.1656630900314068,-1,-1,1,1
-0.1949995572274172,0.7,5.428333333333332,-0.042203943739202714,0.1568658822315085,0.41,1.856,0.03650938453640108,0.0856013697374389,0.34,0.9339999999999998,0.02904984938071363,-0.1134901769180092,0.51,1.7993333333333328,-0.05406104707801438,1,-1,-1,1
0.2215636402238203,0.6,4.086,0.04795323404634029,0.1860293737629357,0.69,4.614666666666666,0.04329697347287592,-0.1151537109305587,0.47,1.393,-0.03907879007571418,0.28790937240823,0.87,3.8733333333333335,0.13714563285250297,-1,1,1,1
0.1637360540260113,0.57,3.7843333333333335,0.0354375533485634,0.3124140110636526,0.63,4.541,0.07271207162593132,0.0366508441066831,0.31,0.618,0.012437902620493917,0.2461074712511668,0.62,2.886333333333333,0.11723329675635673,-1,-1,-1,-1
1.792700853571759,0.91,8.067,0.38799598850948286,0.5745631218518108,0.84,5.919666666666666,0.13372535606668298,0.5321563385619861,0.69,3.5256666666666665,0.18059362285480485,-0.4583660831537473,0.35,0.0,-0.21834268897335385,1,1,1,-1
0.1715262185435078,0.59,3.786000000000001,0.03712358622827975,0.7080602091874013,0.77,5.625,0.1647958248435169,0.8119286136723347,0.87,4.416666666666667,0.2755376929997549,-0.326266330631487,0.64,1.7356666666666665,-0.15541697034257498,-1,-1,1,1
0.1062443324599513,0.37,1.3193333333333337,0.02299456415954614,1.5380579038930948,0.88,7.263,0.35797170585258636,0.9523059580249712,0.89,4.941333333333332,0.32317642497818866,-0.1707189535526716,0.47,1.0120000000000002,-0.08132197548504999,-1,1,1,-1
2.036040651143594,0.92,8.674333333333333,0.44066225746030663,0.1114491286745034,0.33,0.8629999999999997,0.02593896797150063,0.7545942448705256,0.92,4.974666666666667,0.2560805887134623,-0.6433662319530113,0.62,1.6253333333333333,-0.3064675119780982,1,-1,1,1
0.2760361973796241,0.65,4.984,0.059742782546970484,-0.1714368406670399,0.62,3.870666666666666,-0.039900668332590886,0.6832724222072586,0.59,3.5289999999999995,0.23187667454385402,-0.3713491361009366,0.32,0.0003333333333333,-0.17689216524559861,-1,1,-1,-1
-0.2305170309286044,0.73,5.637666666666666,-0.04989102510059957,0.1812045725942093,0.36,1.2586666666666668,0.04217403635822189,-0.010216405923983,0.44,1.467666666666667,-0.003467059630170074,0.2827766846171222,0.96,4.372666666666666,0.13470067696427404,1,-1,-1,1
-0.0435002169521592,0.8,6.548666666666666,-0.009414794243614374,-0.0015100164145449,0.57,2.9680000000000004,-0.00035144525470194224,0.202782193163121,0.78,4.147000000000001,0.06881656434409864,0.0086578734870685,0.49,1.350666666666667,0.004124178134976804,1,1,1,-1
0.3140636527184108,0.77,6.4670000000000005,0.06797310167426718,0.1115598052144859,0.69,4.517333333333334,0.025964727125115793,0.14860850186335,0.41,1.254333333333333,0.05043207379818009,-0.0077319448336989,0.71,2.9113333333333333,-0.0036831120103124663,-1,1,-1,1
0.2056217232933863,0.42,1.9896666666666667,0.04450290946718027,0.290427431342366,0.55,3.4526666666666666,0.06759485631903615,-0.0606571747254589,0.67,3.512,-0.020584738247050982,0.0388499309839314,0.47,1.4633333333333332,0.018506165070279697,-1,-1,1,-1
-0.3390979711317978,0.74,5.103333333333334,-0.07339130354554466,2.082522069217596,0.97,7.231999999999999,0.4846917503603277,-0.0250315295785186,0.48,1.350666666666667,-0.008494749164122423,0.1674680150191569,0.97,3.2876666666666665,0.07977339087728222,1,1,-1,1
1.8190627482427304,0.97,8.298000000000002,0.39370151900079026,1.6008709719351009,0.91,7.549333333333334,0.37259098712926475,0.4204223588374483,0.41,1.5676666666666663,0.14267535949451757,-0.3277257988904748,0.32,0.0053333333333333,-0.15611218806450178,1,-1,-1,-1
0.4846670783394344,0.8,7.031,0.10489696693324217,0.3494560669635285,0.62,3.8603333333333327,0.08133333868304408,-0.0616297365492755,0.43,1.153333333333333,-0.02091478874252743,0.1998098397938728,0.87,3.751,0.09517941948007452,-1,-1,1,1
0.1845405795756529,0.35,1.2213333333333334,0.03994029703835485,0.075134871828169,0.65,4.070333333333333,0.017487090810603546,1.0772741540553952,0.94,5.181,0.36558587804182985,-0.3264758009745836,0.63,1.9500000000000004,-0.15551675154291425,-1,1,1,-1
0.6888872680481093,0.84,7.102333333333334,0.14909654112418497,0.3269871390050909,0.53,2.715666666666667,0.07610386035872228,0.8689916709405665,0.94,4.617,0.2949027244698082,-0.6259442057955986,0.7,1.917,-0.29816852961797086,1,-1,1,1
0.1726014976679519,0.47,2.5036666666666667,0.03735630993451387,0.3647817253967194,0.82,6.871333333333335,0.08490027337305608,0.2098802002491036,0.42,1.537,0.07122535800456796,0.0603383032071904,0.4,0.9733333333333334,0.028742151425563627,-1,1,-1,-1
1.905299605127036,0.96,7.943,0.41236584577126756,0.5687110055454454,0.82,5.270666666666668,0.13236331888216943,-0.1783040148036567,0.66,2.1366666666666663,-0.06050960153920701,0.0435871838517534,0.9,2.8149999999999995,0.02076275552826095,1,1,1,1
1.699493685159636,0.96,7.697,0.3678230704388641,1.8714644156225957,0.97,6.565,0.4355696281701231,-0.1175638375703793,0.64,2.0746666666666664,-0.03989669539767321,-0.3060093659766361,0.82,2.47,-0.14576756499664156,1,1,-1,-1
2.1080972247076604,0.96,8.505,0.45625753172644734,0.3222169065582332,0.47,2.1386666666666665,0.07499362371418974,-0.2774901805978573,0.77,3.2210000000000005,-0.09416961405781304,-0.2462081799100572,0.88,2.973666666666666,-0.11728126932717553,1,-1,1,1
0.2127981836703378,0.7,5.134,0.04605611776314707,0.3680139472659682,0.74,4.635,0.08565254932658185,0.8149479733989264,0.96,4.102666666666667,0.27656234886160286,-0.296537103121909,0.97,2.552333333333334,-0.14125545247702959,-1,1,1,1
0.1243852544340344,0.32,0.9406666666666668,0.026920821538061985,0.1136989488319932,0.38,1.5656666666666663,0.02646259712590348,0.1631038119984955,0.47,2.2143333333333337,0.05535123078648866,-0.0373091611279301,0.35,0.6376666666666666,-0.017772219331681997,-1,-1,-1,-1
-0.1810639449403293,0.42,1.5993333333333335,-0.03918784562442758,1.3093141952577083,0.87,8.078333333333333,0.3047332839596303,0.0523944669217114,0.3,0.5753333333333334,0.01778068945773901,-0.1620831761816517,0.38,0.6479999999999999,-0.07720832283520664,1,1,-1,1
-0.1820225185970647,0.65,4.674666666666666,-0.0393953106528305,0.1928682108295207,0.41,1.8863333333333336,0.044888662683390514,-0.1447628023962688,0.38,1.0076666666666665,-0.04912698965496061,-0.0821180925568692,0.53,1.9853333333333327,-0.03911695433236374,1,-1,1,1
2.0669266045502708,0.99,8.399000000000001,0.44734693438183837,-0.0594274353498431,0.67,3.814333333333333,-0.01383130007835275,0.3420563427124814,0.82,4.184,0.11608091396193403,-0.0824212746097823,0.42,0.7703333333333335,-0.03926137510675011,1,1,1,-1
0.1717727737555687,0.75,6.011666666666667,0.0371769484125143,-0.0705802208033778,0.67,4.066,-0.016427029162221638,1.577132657829284,0.97,5.728000000000001,0.5352188440894452,-0.2022010707584343,0.3,0.0,-0.09631848237750007,-1,1,1,-1
-0.0097101735940787,0.76,5.525333333333334,-0.002101582310694446,1.567634901136529,0.87,6.173,0.36485553521325603,0.6860686884120644,0.99,3.739,0.23282562094888404,-0.4490893957830817,0.91,2.196333333333333,-0.21392373883782023,1,1,1,1
1.7025674426383084,0.98,7.767666666666668,0.368488326758121,1.711824886522833,0.96,6.633999999999999,0.3984146976511238,-0.0756540673721835,0.49,1.2986666666666664,-0.025674113264090463,-0.0132441493084849,0.97,2.9653333333333336,-0.006308850675169195,1,1,-1,1
2.046918473457347,0.95,8.345333333333334,0.4430165551185278,0.298099964247883,0.7,4.466666666666667,0.06938058212652755,0.1549490222372691,0.8,3.9500000000000006,0.05258380527657416,-0.0445003256711155,0.4,0.6866666666666666,-0.02119773064439899,-1,-1,1,-1
0.2209662419806539,0.61,4.249666666666667,0.047823938563812146,0.4970648670398336,0.7,5.154333333333335,0.11568820518606816,0.2427925352008553,0.61,2.915,0.08239455279722817,-0.0905210656388557,0.57,1.849,-0.04311971065645292,-1,1,-1,1
0.0664085936303688,0.62,4.414000000000001,0.01437287647841693,0.2419650250287039,0.63,4.604333333333333,0.05631558639433989,0.6265844052038665,0.45,2.3126666666666664,0.21263891747652017,-0.3914337823516465,0.32,0.0,-0.18645948671774085,1,-1,-1,-1
1.3444124780683504,0.87,7.955666666666664,0.29097249959653304,0.2348036989879056,0.48,2.31,0.054648840238358164,-0.2791132258149931,0.52,1.6343333333333334,-0.09472041387842925,0.1501504416045844,0.91,3.800333333333333,0.0715241645824062,1,-1,1,1
2.178211876758265,0.97,8.709666666666665,0.4714325140315941,-0.082041348673997,0.51,2.2506666666666666,-0.019094522684055485,-0.165142829717205,0.7,3.134,-0.05604319585427672,-0.0486599689974656,0.62,2.159666666666667,-0.02317917679066786,1,1,1,-1
0.1760638469497708,0.57,3.651333333333333,0.03810566955549464,0.7862791603587862,0.83,6.626333333333333,0.18300071252033806,0.1202860104453268,0.38,1.0233333333333332,0.0408204973443949,0.0098981601774958,0.74,3.138666666666666,0.00471498871420311,-1,1,-1,1
-0.1894691435955788,0.65,4.313999999999999,-0.04100699094048216,1.1065212463246752,0.85,6.950666666666665,0.257534711213646,0.4395524331471701,0.69,3.725000000000001,0.1491673791788267,-0.2043213509100443,0.3,0.0,-0.09732847785206504,1,1,1,-1
-0.2220294175831902,0.76,6.071666666666667,-0.04805404269303335,0.3137024508415864,0.75,6.149666666666666,0.07301194654223184,0.4337008711135229,0.3,0.9446666666666668,0.14718158156553213,-0.5103259893304594,0.34,0.0,-0.24309379087724642,1,-1,-1,1
0.5038359240305006,0.83,7.004999999999999,0.10904569884111888,0.4554930753973538,0.68,4.629,0.10601267532991708,-0.058475867594014,0.47,1.4236666666666662,-0.01984448556399331,-0.014278803807167,0.7,2.744666666666668,-0.006801708357496558,1,-1,1,1
1.8968095489704213,0.97,7.998666666666667,0.4105283346636985,0.6978091463571081,0.84,5.621666666666667,0.1624099650921553,-0.0180167103862731,0.71,2.802666666666666,-0.006114186311066282,-0.0171262418084809,0.59,1.6519999999999997,-0.008158085482117383,1,1,1,-1
2.1842973306685423,0.97,8.804,0.47274959473735856,0.1993474979967353,0.48,2.292,0.04639666928969952,0.0217660254378526,0.64,2.9426666666666668,0.007386561249262987,-0.2652653646590353,0.64,2.176333333333333,-0.12635915950117027,1,-1,-1,1
0.1695887242867642,0.43,1.9796666666666665,0.03670425246276113,0.2541173211531236,0.78,5.524333333333335,0.059143944262189475,1.19179516012029,0.98,4.972,0.40444995214855484,-0.2845612715634236,0.62,1.7476666666666667,-0.13555076497663576,-1,1,1,-1
-0.2431226043317682,0.78,5.915333333333332,-0.052619261606732075,1.448073406847839,0.88,7.075666666666667,0.33702847359452687,0.1167617058466781,0.5,1.8113333333333332,0.03962448239654385,0.0989414286161027,0.49,1.4253333333333331,0.04713075065734909,1,1,-1,-1
0.1779061006764015,0.74,6.227666666666667,0.038504390320493,0.2446220084137604,0.44,2.1250000000000004,0.05693397980616345,0.4103181575989136,0.74,4.678,0.139246377867329,-0.3011310131945407,0.31,0.001,-0.14344376159287606,-1,-1,1,-1
0.2453897938165719,0.71,5.674000000000001,0.05310995163097237,0.232084364838444,0.45,2.046,0.05401593514304153,0.0786491786726961,0.7,3.473666666666667,0.026690540132319775,-0.3350276187339878,0.73,2.765666666666667,-0.15959041003080038,-1,1,-1,1
2.234287759226797,0.93,9.088666666666663,0.48356907178832786,-0.1995103161585008,0.51,2.4070000000000005,-0.04643456402367765,0.0141572196847121,0.52,2.176,0.004804421947359194,0.033894690456079,0.48,1.5173333333333332,0.016145736187939977,1,1,-1,-1
0.6831782836687674,0.81,7.484,0.147860940084985,-0.1363462880979202,0.57,3.08,-0.03173359937460012,0.16239706557163,0.43,1.5163333333333335,0.055111387927504356,-0.0370196769604023,0.64,2.575333333333333,-0.017634323545156205,-1,1,-1,1
0.0504558114950115,0.56,3.3383333333333334,0.010920200332392764,1.069450864878064,0.86,6.740333333333335,0.24890685159310744,1.366673272396473,0.9,5.382999999999999,0.4637969326605355,-0.2509047804885167,0.31,0.0,-0.11951849506665219,-1,1,1,-1
2.141501033757597,0.94,8.554666666666668,0.4634871505925787,0.219971369822824,0.54,2.742666666666667,0.05119672432025657,0.0137853583761144,0.63,2.570666666666666,0.004678226361489338,-0.4623205121988745,0.8,2.871333333333333,-0.2202263812944059,1,-1,-1,1
0.2135178569724471,0.46,2.369,0.04621187735555171,0.2890439351464131,0.79,5.945666666666667,0.06727285771803923,0.1374158774026839,0.44,1.412333333333333,0.046633722723255236,0.1451298998840884,0.84,3.6733333333333342,0.06913262947620089,-1,1,-1,1
0.1584885406941198,0.44,2.061666666666667,0.03430182893678137,1.3048544782445513,0.86,6.793000000000001,0.3036953175067557,0.7245446200223418,0.87,4.501333333333333,0.2458828888581421,-0.1824769128063881,0.57,1.532,-0.08692287951056546,-1,1,1,-1
0.1341822619048394,0.39,1.6036666666666668,0.029041197389111702,2.074353347765193,0.96,8.931666666666667,0.4827905403047441,0.6060042753828043,0.32,1.2663333333333333,0.20565480409876527,-0.52470618523771,0.34,0.0046666666666666,-0.24994379736278202,-1,1,-1,-1
-0.2302990862778502,0.55,2.906333333333334,-0.049843855127962335,0.9312463993694412,0.78,5.914999999999998,0.21674077504336176,0.1979657952238458,0.78,3.58,0.06718206205607825,-0.2210932778276162,0.74,2.425666666666667,-0.1053177854318296,1,-1,1,1
0.147258292963587,0.5,2.9313333333333333,0.03187125550299679,0.1699738780384898,0.42,1.973666666666667,0.039560174501757146,0.1335731240476376,0.58,3.125333333333333,0.04532963837841673,-0.0197049540698498,0.4,0.9963333333333336,-0.009386455097429833,-1,-1,-1,-1
0.2107421677342911,0.46,2.5046666666666666,0.045611132235356254,0.1048132385844102,0.35,1.1886666666666668,0.024394513182517574,0.4058607586380498,0.71,4.739999999999999,0.13773370617948089,-0.4034748081433603,0.32,0.0,-0.1921952294918816,-1,-1,1,-1
1.5483938030927495,0.88,7.978333333333333,0.33512037607164613,0.0362502694364763,0.46,1.7646666666666668,0.008436984560168583,0.1146058512181262,0.82,3.8173333333333326,0.03889286732498319,-0.5781500687438306,0.81,2.6303333333333336,-0.2754017918845777,1,1,1,1
0.052026600859456,0.72,5.307666666666668,0.011260167801579575,1.9820686389768456,0.96,7.411,0.4613119506200153,0.1558502926413347,0.67,3.027,0.05288966217547317,-0.0214358262559147,0.44,0.9496666666666668,-0.010210956083136128,-1,1,-1,-1
0.1362001579305671,0.38,1.4436666666666669,0.029477932587653983,2.2536409897496075,0.95,7.957666666666666,0.5245184251112901,-0.0820810819331481,0.51,1.6496666666666668,-0.027855197580104834,0.1582722506992859,0.92,3.6006666666666662,0.07539298843792376,-1,-1,-1,1
-0.2879178191895217,0.61,3.5773333333333333,-0.062314333505984136,1.987360019424897,0.91,7.461666666666667,0.4625434806427209,1.2461556138685492,0.87,5.097333333333333,0.42289782276672216,-0.6287754035132788,0.38,0.001,-0.29951717068329625,1,-1,1,-1
-0.2105105637703257,0.62,3.9783333333333335,-0.04556100596428184,0.338248166907368,0.62,4.069333333333334,0.07872478207930783,0.9972821429647648,0.85,5.348000000000001,0.3384396316561618,-0.1514503742528709,0.39,0.6233333333333332,-0.07214338751434358,1,-1,-1,1
-0.0729858902946394,0.61,3.983666666666666,-0.015796407189572273,0.2956250896296923,0.53,2.963666666666667,0.06880457319565275,1.1276619140337063,0.94,5.396666666666666,0.38268556748010873,-0.4732521963225014,0.57,1.4646666666666666,-0.2254336891522157,-1,-1,1,1
0.1614316644742061,0.34,1.1386666666666667,0.03493881207765799,0.1095764631081698,0.32,0.8733333333333333,0.02550311878430486,-0.026316406827096,0.61,2.9769999999999994,-0.008930787637085717,-0.5177370057126658,0.78,3.457666666666667,-0.2466240286160055,-1,-1,-1,1
-0.204474489665611,0.56,3.0249999999999995,-0.044254612577839726,1.1922373215067887,0.84,6.317666666666667,0.2774844995631375,0.1283814757943577,0.78,3.4420000000000006,0.0435677904049787,-0.1392182379516278,0.74,2.454,-0.0663166092467942,1,1,1,-1
-0.2425495381961884,0.56,3.065333333333333,-0.052495232345903316,1.7472956598063067,0.89,7.405666666666667,0.40667026019402663,0.1064074938714656,0.43,1.2896666666666667,0.03611065663349241,-0.1786179868898556,0.78,3.125666666666667,-0.08508468010591613,1,1,-1,1
-0.0998241383037497,0.81,5.917333333333333,-0.021605035296939093,1.6742317358895873,0.89,6.208666666666667,0.38966516733338125,0.647422165955156,0.96,3.653333333333335,0.21971046099402483,-0.4530122180839462,0.91,2.151666666666667,-0.2157923752858798,1,1,1,1
0.2697338543378134,0.77,6.449000000000001,0.05837876031561981,0.3722817672785927,0.76,5.767333333333334,0.0866458531588524,0.2594461769064513,0.57,2.619666666666667,0.08804616543697713,0.0558865285253786,0.35,0.5723333333333334,0.02662154850476626,-1,-1,-1,-1
1.2060385809009162,0.87,7.401,0.2610241025126472,0.4528643329127209,0.65,3.817,0.10540085478071062,0.8440263251357143,1.0,4.232333333333334,0.2864304355614311,-0.671284373124301,0.75,1.9406666666666672,-0.31976631884560464,1,-1,1,1
0.3837176986488169,0.79,7.312333333333334,0.08304839454904187,0.1104231626609311,0.35,1.148,0.025700181900380918,0.0089309528810375,0.54,2.498666666666667,0.0030308257544962983,0.0603179934746369,0.48,1.6396666666666666,0.028732476884228565,-1,-1,-1,-1
0.0321708965418867,0.71,5.122,0.006962778413440406,2.124592604795029,0.96,7.396333333333334,0.49448335921241704,-0.1208936042187303,0.62,2.268,-0.04102669156367164,-0.1614695555369101,0.62,1.8296666666666668,-0.07691602463403824,-1,1,1,1
-0.1941246761322803,0.74,5.507000000000002,-0.042014592373268135,0.4465305290352148,0.71,5.0216666666666665,0.10392670834394281,0.0513486226056928,0.36,0.8170000000000001,0.017425769671417783,0.5144586631388774,0.98,4.056333333333333,0.24506239009333872,1,-1,-1,1
0.1860019265275712,0.46,2.433333333333333,0.04025657777980436,0.1487919108029538,0.37,1.3453333333333335,0.034630226854516,0.6879211022859675,0.87,5.457666666666666,0.23345425976848103,-0.2137993287286392,0.51,1.4936666666666665,-0.10184331269478107,-1,-1,1,-1
2.144701800386338,0.98,8.728333333333333,0.46417989562565676,-0.1792955827646531,0.68,4.220666666666666,-0.04172973296495447,0.1340140638160603,0.46,1.6483333333333332,0.04547927656642627,0.0273650245925693,0.52,1.6573333333333329,0.013035329778881985,1,1,-1,1
0.1694551902371948,0.36,1.312666666666667,0.03667535155859794,0.3852304403150115,0.57,3.58,0.08965956191691773,-0.2707426789781837,0.6,2.366,-0.09187976862252546,0.1598536598331574,0.9,3.930333333333334,0.07614629269700156,-1,-1,1,1
-0.1688509707270373,0.54,2.967,-0.03654457974262363,0.1409543800236914,0.69,4.770333333333332,0.032806099001056646,0.0581398806004928,0.35,0.8156666666666667,0.0197304643563233,0.3092729772342264,0.84,4.106,0.14732218625666826,1,1,-1,-1
0.1626256166097049,0.34,1.089,0.035197220299042445,0.4137292726832875,0.77,5.54466666666667,0.0962924563039601,0.0051835278191894,0.69,2.9313333333333333,0.001759092206936177,0.0899514180762648,0.85,3.3269999999999995,0.042848359033471915,-1,1,1,1
-0.1244792569369088,0.37,1.0746666666666669,-0.026941166591143456,1.3364009006812818,0.85,6.800666666666666,0.31103751614871766,0.4068260837067621,0.83,4.129666666666667,0.13806130079549617,-0.131488392453184,0.64,1.998,-0.06263449725485461,1,1,1,-1
0.1316321268607887,0.32,0.9233333333333332,0.028489269182418564,0.3107318418659694,0.68,5.298666666666667,0.07232055907253322,0.7292025218336371,0.57,3.4476666666666675,0.247463603588097,-0.5228881836817458,0.34,0.0,-0.2490777923007238,-1,-1,-1,-1
2.0949999386476907,0.96,8.611333333333334,0.4534228733719848,0.2137643945347167,0.59,3.405333333333333,0.04975209630823924,-0.1576324653737768,0.6,2.3510000000000004,-0.05349446382300117,-0.1809221464183643,0.62,2.044666666666666,-0.08618226652377814,1,-1,1,1
0.1519997094336468,0.34,1.086,0.03289744487897142,2.1324691623589302,0.91,7.807666666666666,0.4963165702640029,-0.1238684202220208,0.55,1.881,-0.04203623097987481,0.2039469839969259,0.96,3.609333333333333,0.09715014816870252,-1,1,-1,1
2.0303409120645872,0.91,8.633333333333333,0.43942865739044595,0.1499045687042987,0.33,0.8846666666666666,0.03488918982721464,-0.4173704202349206,0.72,3.0069999999999992,-0.1416396476011851,-0.1302898250212099,0.91,3.390333333333333,-0.06206355964487151,1,-1,1,-1
0.1790470512686028,0.42,1.9446666666666668,0.03875132736633621,-0.0704438811923389,0.37,1.06,-0.016395297116883593,-0.3356237406315405,0.77,3.743,-0.11389793345413883,-0.1061406368215815,0.88,3.6476666666666673,-0.050560093568691906,-1,1,1,-1
-0.1246651396983073,0.74,5.557333333333333,-0.02698139737789853,0.0584055802923195,0.59,3.141666666666667,0.013593470802127241,0.5709183425444677,0.85,4.4446666666666665,0.19374797284756237,-0.1595661424064203,0.63,1.9893333333333327,-0.076009333767474,1,1,1,-1
0.1724857100700156,0.57,3.596999999999999,0.037331249912129806,0.7238314827784365,0.83,6.341666666666667,0.16846647319593622,0.5196249312729506,0.77,4.2443333333333335,0.17634093980321996,-0.0227165658761052,0.41,0.7973333333333332,-0.010821036415919623,-1,1,-1,-1
-0.2037154031202059,0.62,3.934666666666667,-0.04409032273887306,0.5060161532359526,0.68,4.841666666666666,0.11777155145091865,0.0311219877479855,0.45,1.411,0.010561619040448349,0.3911697448606492,0.94,4.014333333333334,0.18633371245587255,1,-1,-1,1
0.0555547826394668,0.6,3.764,0.012023775614142957,0.3932743194535062,0.74,4.808333333333334,0.09153171583881528,0.8181908840521559,0.95,4.220000000000001,0.2776628694060799,-0.2963986124479945,0.98,2.651333333333333,-0.1411894824429202,-1,1,1,1
0.7774436883150422,0.84,7.622000000000001,0.16826289325252375,0.1920414906720058,0.46,2.2033333333333336,0.04469624962514398,0.0329718534818451,0.35,0.8300000000000003,0.011189393118222967,0.150958680821196,0.85,4.145666666666667,0.07190916934251952,1,-1,-1,-1
2.146007999398053,0.95,8.878666666666668,0.4644625975475813,0.0783240100272353,0.31,0.6999999999999998,0.018229339355622407,0.3120556150382514,0.85,4.714,0.10589980794784394,-0.2661153903852775,0.54,1.518333333333333,-0.12676406926562594,1,-1,1,-1
0.204457722872136,0.57,3.7496666666666663,0.04425098372442812,0.0716911332707388,0.72,5.214333333333333,0.016685585897951508,0.1129754775074283,0.37,1.0286666666666666,0.038339580492362156,0.0722799779737779,0.66,2.823,0.03443056833774468,-1,1,-1,1
0.1429131287193032,0.51,2.9656666666666665,0.03093082738146275,0.1504430367052096,0.53,3.0083333333333337,0.03501451430839653,1.7898594557592924,0.98,6.478333333333334,0.6074102290878735,-0.5623265649819302,0.35,0.0,-0.2678642656859073,-1,-1,1,-1
-0.2243656794104289,0.57,3.506,-0.0485596821114954,0.1740969501756653,0.47,2.5923333333333334,0.04051978932676609,0.1948675575052461,0.42,1.7083333333333333,0.06613063800355397,-0.2788588272059156,0.4,0.7623333333333331,-0.13283440554146003,1,-1,-1,1
1.4231841156093503,0.88,7.866333333333333,0.308021121687239,-0.1699437813620035,0.58,2.823666666666666,-0.039553169720861044,1.1117456657352365,0.98,5.090333333333334,0.37728419811890834,-0.3734260958311755,0.48,0.8666666666666665,-0.17788152503694601,1,1,1,1
0.2025350066888971,0.43,2.084333333333333,0.04383484839172461,0.1206205490584091,0.3,0.6880000000000003,0.02807354885535928,0.5200970907956775,0.84,4.899666666666666,0.17650117278852095,-0.8997455870485451,0.79,2.8103333333333333,-0.4285938207216633,-1,-1,-1,1
0.1340076502932594,0.3,0.7450000000000002,0.029003406028269074,1.35255112989595,0.87,7.843666666666666,0.3147963636454546,0.5220999919235298,0.55,2.924666666666668,0.17718088125892323,-0.360818054670899,0.32,0.0,-0.17187568448547985,-1,1,-1,-1
-0.1394955942593059,0.41,1.558,-0.03019116707593549,0.1541726446903775,0.35,1.2016666666666664,0.03588255323543083,0.0188055322882696,0.45,1.6673333333333331,0.0063818824648952804,-0.278894155592857,0.82,4.049666666666666,-0.13285123421898523,1,-1,-1,1
-0.1170780526967067,0.74,5.749999999999999,-0.025339316762368974,-0.0243421311040994,0.54,2.776,-0.005665452629166704,0.1249258625311087,0.43,1.4276666666666666,0.04239508668396014,-0.0817538648085891,0.8,3.726,-0.03894345444028837,1,1,-1,-1
2.211857960923634,0.93,9.290333333333336,0.47871456873648577,0.1276799675280351,0.44,2.0846666666666662,0.02971657677095518,0.015987236071153,0.31,0.6223333333333334,0.00542545991151101,0.0910467319827605,0.57,2.416333333333333,0.043370111825407794,1,-1,-1,-1
0.1417333865412461,0.33,0.9736666666666668,0.030675494634981593,1.822749373079744,0.88,7.085333333333334,0.42423155901446535,0.8073933407617284,0.95,4.296,0.27399859385499065,-0.6662769921919947,0.83,2.356666666666667,-0.3173810528810046,-1,1,1,1
-0.2432643327353654,0.74,5.176,-0.05264993602290364,1.6525510838641555,0.87,6.656999999999999,0.38461915445578054,0.1119496934340524,0.64,2.472,0.0379914683894822,-0.1200068114974866,0.74,2.474,-0.05716524603477396,1,-1,-1,-1
0.1744033428401616,0.33,1.073,0.0377462850367958,0.1093390754794809,0.35,1.1960000000000004,0.025447868553364283,-0.0154022040889563,0.3,0.5396666666666667,-0.00522692230612172,0.3717087582428862,0.96,4.928,0.17706347125704555,-1,-1,-1,1
-0.1474676687116387,0.8,6.120666666666667,-0.031916570899691875,0.6622662052928545,0.82,5.807666666666667,0.1541376060271398,-0.0964860509481404,0.44,1.035666666666667,-0.03274369622799917,0.4682166857448613,0.96,3.6013333333333333,0.22303502363073793,1,1,1,1
0.2456926124541754,0.69,5.336666666666667,0.05317549096309349,0.4063264627850467,0.55,3.1823333333333337,0.09456950654981361,-0.1078773829057744,0.67,2.915,-0.036609481070344355,-0.1173931557502152,0.76,3.0930000000000004,-0.05592023108955062,-1,-1,1,-1
0.1127134564926122,0.39,1.540333333333333,0.024394682962882365,2.195834775252001,0.98,8.325333333333333,0.5110644523055777,0.0325907575662206,0.35,0.7916666666666666,0.011060063657929822,0.0594691549188621,0.71,3.1183333333333327,0.02832813262843868,-1,1,-1,-1
1.5910887776914766,0.91,7.761666666666668,0.3443608909298923,1.8195078129622893,0.94,6.983999999999999,0.4234771096521027,-0.0393562080449731,0.36,0.647,-0.013356000253375206,-0.344359387728236,0.79,2.759666666666667,-0.16403559829836006,1,-1,1,1
0.1890932119119228,0.51,3.057333333333333,0.04092562768072717,0.2340874485715258,0.45,2.28,0.05448213820281053,0.0263101477999623,0.34,0.8126666666666668,0.008928663561313782,-0.0968977003048481,0.83,4.1946666666666665,-0.0461572206528164,-1,-1,-1,1
0.1867914312030962,0.44,2.1003333333333334,0.040427451044243806,0.3133496913331139,0.76,5.359333333333333,0.07292984435174604,0.596359640404442,0.84,4.401666666666666,0.20238178178250146,-0.1027228060052527,0.62,1.9430000000000005,-0.048932009820089356,-1,1,1,-1
0.5541086016485028,0.83,7.189333333333334,0.11992626333047726,0.1717433892134738,0.35,1.0553333333333332,0.03997201526030785,-0.09910695605162,0.75,3.5253333333333337,-0.0336331317444022,-0.1915656039550866,0.9,3.2896666666666667,-0.09125227764360647,1,-1,-1,1
1.9951263161403163,0.98,8.085,0.43180712816074923,0.1827300433040637,0.69,3.8083333333333327,0.04252907848690412,0.6361015363218581,0.94,3.843333333333333,0.21586866983167716,-0.4977936850685203,0.89,2.281333333333333,-0.23712402759817292,1,1,1,-1
0.095785052524425,0.53,3.019333333333333,0.020730852035129792,1.3493707774101225,0.87,6.949333333333332,0.31405615991080815,0.8974115615230129,0.85,4.829,0.30454735449580816,-0.0974727481963592,0.4,0.6599999999999998,-0.04643114472254055,-1,1,-1,-1
-0.2244758405304967,0.65,4.1273333333333335,-0.048583524389804615,1.0745733350403397,0.82,6.392333333333331,0.25009906898461615,1.2018255479148916,0.93,4.911333333333333,0.4078538843000737,-0.3081932544410046,0.46,0.7356666666666667,-0.1468078602917194,1,-1,1,1
1.6753202741215365,0.96,7.655333333333333,0.3625911955877496,1.7836359399985282,0.93,6.440666666666667,0.41512819409797325,-0.1228522453085783,0.66,2.1700000000000004,-0.041691379860430006,-0.1592666273250045,0.97,2.585666666666666,-0.07586665975500248,1,1,-1,1
0.1836600281436471,0.69,5.662666666666667,0.03974971843589932,0.0704230110867784,0.32,0.8770000000000002,0.016390439752755816,0.1183568120891178,0.44,1.7856666666666663,0.040165800791696155,0.1010217547533518,0.52,2.0906666666666665,0.048121714036714495,-1,-1,-1,-1
1.4277323236842907,0.87,7.904000000000001,0.3090054947824307,0.0157282054784693,0.48,1.97,0.003660624564833672,-0.001547747995569,0.8,3.847666666666666,-0.0005252468072472469,-0.366277056307029,0.7,2.2453333333333334,-0.17447607997753192,1,1,1,1
1.063788612956002,0.85,7.318,0.23023680366227597,1.8595336752775615,0.97,7.201666666666664,0.43279283578630856,0.0334725948692498,0.32,0.5363333333333334,0.011359325701397905,-0.2202273292157048,0.74,2.655666666666667,-0.10490529080060257,-1,1,-1,1
0.1708459556560561,0.31,0.8569999999999998,0.03697635627023222,1.3489104011978954,0.83,7.414999999999998,0.313949010721166,0.6017016045294525,0.76,4.578000000000001,0.2041946412461376,-0.3251308733723975,0.32,0.0053333333333333,-0.15487609526417012,-1,-1,1,-1
-0.1489913546239361,0.78,5.935333333333333,-0.032246343722938955,0.5771410747903496,0.65,4.113,0.1343253557212347,0.3680243635121236,0.82,3.983333333333333,0.12489347263078102,-0.2760073646819585,0.66,1.9183333333333332,-0.1314761113354319,1,-1,1,1
0.1350011447287835,0.55,3.590333333333333,0.029218428994773404,0.1865346942698504,0.44,2.239,0.04341458311774344,0.1465478355419018,0.43,1.7379999999999998,0.049732762017941155,0.0720410036770999,0.47,1.6636666666666662,0.034316732928778154,-1,-1,-1,-1
0.1450267500867075,0.42,1.8246666666666664,0.03138828050876332,0.9081550595764164,0.82,6.102666666666667,0.21136643492573162,0.2928523512052474,0.83,3.7363333333333335,0.0993829505228057,-0.0895080727360375,0.91,2.894333333333333,-0.04263717147556405,-1,1,1,1
1.9413547919464855,0.96,8.043000000000001,0.4201693049055868,0.4780012039836556,0.73,4.547,0.11125127731310214,0.0632920109691128,0.73,2.887666666666667,0.021478901462613574,-0.2898807898261948,0.78,2.420666666666667,-0.13808471756218677,1,-1,-1,-1
0.1731876577941751,0.63,4.671,0.03748317314046688,0.1248541906993374,0.35,1.1589999999999998,0.029058897922085304,1.553332082905138,0.99,6.5296666666666665,0.5271418341205448,-0.3088776304962397,0.31,0.002,-0.1471338628334888,-1,-1,1,-1
-0.0860909831952989,0.67,4.868666666666666,-0.01863275518615477,-0.1038105190195044,0.56,3.0736666666666665,-0.024161137551969112,0.0793088112449192,0.37,1.022,0.02691439434082683,-0.0644786283209675,0.74,3.444666666666667,-0.030714395341051526,1,1,-1,1
0.1798125161736057,0.57,3.561666666666666,0.03891699767987134,0.4057897304791469,0.74,4.970333333333333,0.09444458603892594,0.5995248502087218,0.85,4.161666666666667,0.20345593361388822,-0.3399014489374461,0.73,2.2729999999999992,-0.16191205910418022,-1,1,1,-1
1.1121306203199008,0.86,7.765666666666666,0.2406995113116411,0.2990712517783969,0.66,4.516,0.06960664218141321,0.1063109300638349,0.47,1.7246666666666668,0.03607788654960352,0.1212136164466921,0.51,1.7106666666666663,0.057740107586184815,1,-1,-1,-1
0.1407049816530441,0.53,3.118666666666668,0.03045291596526605,0.1624546271514733,0.74,5.182999999999999,0.037810123960782226,0.7836481589458391,0.84,4.867666666666666,0.2659403822003755,-0.0703446880741568,0.43,0.8963333333333331,-0.03350869297183871,-1,1,1,-1
2.1759710017363414,0.94,8.926333333333332,0.47094751927213646,0.1000701737444251,0.53,2.862333333333334,0.023290599599393523,0.0500198027765441,0.6,2.8416666666666663,0.016974818757790146,-0.0417825147251993,0.43,1.0486666666666666,-0.019903101369105274,1,-1,-1,1
0.1977829621513027,0.68,5.391666666666666,0.042806358772761406,0.0977642170983142,0.31,0.7723333333333334,0.022753905088646543,0.7593077241560628,0.86,5.618,0.25768016432450636,-0.1415780444817744,0.39,0.7236666666666667,-0.0674407031145254,-1,-1,1,-1
-0.3174903980487205,0.79,5.749333333333334,-0.06871475549741048,1.725987612926298,0.89,6.733333333333333,0.4017109684334781,0.1064113540409281,0.61,2.284333333333333,0.036111966628201764,-0.1903811004744997,0.71,2.2356666666666665,-0.09068803939702816,1,1,-1,1
-0.0771841611672057,0.78,6.589666666666667,-0.01670504303586336,0.2591113103684277,0.63,4.492333333333334,0.06030625865483155,0.5126896836287418,0.45,2.15,0.1739873805073796,-0.2413489395923365,0.3,0.0003333333333333,-0.11496657014603434,-1,-1,-1,-1
0.1395796790986574,0.4,1.656,0.03020936563945926,0.7307805876940039,0.83,6.599333333333334,0.1700838264402307,0.9762407097638564,0.82,5.117000000000001,0.33129896945512927,-0.4966347278232721,0.35,0.0,-0.2365719583010915,-1,1,1,1
-0.1752121245419928,0.54,3.014,-0.03792133044677882,0.2451130797859213,0.41,1.749,0.0570482730693383,-0.0247679670742928,0.65,3.094666666666667,-0.008405306073741422,-0.2903972259969136,0.84,3.5490000000000004,-0.1383307219380385,1,-1,-1,1
-0.2663706633201483,0.77,5.636666666666666,-0.05765086161414639,0.2339621322874112,0.81,5.5120000000000005,0.054452971756032385,1.6554365390252137,0.98,5.386666666666667,0.5617922033901689,-0.3394297642121362,0.33,0.0,-0.16168737207986286,1,1,1,-1
0.1245322367217003,0.61,3.951666666666666,0.026952633057470084,1.9006918961390091,0.9,7.146333333333333,0.442372110073926,-0.0607206463906002,0.57,1.9243333333333332,-0.020606278116307202,-0.0067631135063379,0.87,3.131333333333332,-0.0032216091963997062,-1,1,-1,1
-0.0818430521269437,0.8,6.833,-0.01771337133541202,0.1677005714629306,0.34,1.0583333333333331,0.03903107905566308,-0.0034799330641368,0.5,1.94,-0.0011809569365328226,-0.1062311273998832,0.76,3.5676666666666663,-0.050603198756704965,1,-1,-1,-1
0.1536422898333516,0.3,0.7736666666666668,0.03325295015171115,-0.0927556873387782,0.52,2.7196666666666665,-0.021588206490891302,0.0112635162702301,0.43,1.4346666666666663,0.003822409059002417,0.3528980188816559,0.97,4.513333333333334,0.1681029753463342,-1,1,-1,1
-0.1299559026235623,0.43,1.7390000000000003,-0.02812648234121724,0.258596970126282,0.41,1.754333333333333,0.06018654973268792,-0.3287328290010718,0.72,3.3393333333333337,-0.11155942011521768,0.025831261600123,0.95,3.797,0.012304721759819165,1,-1,1,-1
-0.1440724570132574,0.62,3.895000000000001,-0.031181741931162202,0.2168933215610189,0.64,3.729333333333334,0.050480331144040005,0.8321911344752371,0.92,4.450333333333333,0.2824140219557441,-0.4028553208312999,0.88,2.732333333333334,-0.1919001367036685,1,1,1,-1
1.4271281375218114,0.9,7.5486666666666675,0.30887473018392686,1.7293442054901629,0.95,6.759,0.40249219075475573,0.0415155081679401,0.69,2.811333333333333,0.014088784594704655,-0.0974700128786629,0.53,1.2796666666666665,-0.046429841753924506,1,1,-1,-1
0.1043181580246201,0.48,2.574,0.022577680353980358,2.068946432524892,0.96,8.773,0.48153212040581067,0.0668538371786343,0.31,0.6473333333333333,0.02268764981820938,0.0430535740547978,0.39,0.9163333333333332,0.02050857049535412,-1,1,-1,-1
1.358007915336989,0.87,8.035666666666666,0.2939149733013647,0.1547914153439906,0.37,1.2333333333333334,0.03602656757055094,0.3431303715379066,0.84,4.603666666666666,0.11644539849886194,-0.3815300340089567,0.58,1.622666666666667,-0.1817418360809834,1,-1,1,1
0.1161801147037679,0.35,1.1806666666666668,0.02514497516962841,2.0928490767938506,0.96,8.845666666666666,0.4870952856947694,0.098795421694778,0.36,1.023,0.03352740883166218,-0.0041675801669434,0.38,0.8026666666666665,-0.001985226860376617,-1,1,-1,-1
0.1323686777380814,0.32,0.8863333333333332,0.028648681604827645,1.5340083980066366,0.83,7.030666666666666,0.35702921303331975,0.0566935346726262,0.75,3.4326666666666665,0.019239629554429274,-0.2075881453109773,0.7,2.3313333333333333,-0.09888461540245957,-1,-1,1,1
-0.2588226639889592,0.74,5.934333333333333,-0.056017240781123,0.1848247291358882,0.42,1.953,0.043016601263872065,0.1148479678599099,0.41,1.4873333333333334,0.038975032505259556,0.1275906152264918,0.51,1.9893333333333327,0.060777791028164586,1,-1,-1,-1
1.8529646255039225,0.98,7.895,0.40103893525407974,0.978015093440562,0.85,5.718,0.22762584585555956,-0.2088916797774376,0.63,1.945,-0.07088989175093523,0.01509610391324,0.91,2.823333333333333,0.007191029272408863,1,1,1,1
0.2966800985977951,0.65,4.675,0.0642107621565511,0.6929340171767704,0.7,4.785333333333333,0.16127531450161517,0.0011806917054539,0.75,3.216666666666667,0.0004006818619105882,-0.1417022856692429,0.78,2.809,-0.06749988540560257,-1,-1,1,-1
0.1835952659728974,0.39,1.6783333333333332,0.03973570189632554,0.2239302340143307,0.67,5.402333333333333,0.05211812094926858,0.5292594371476251,0.31,1.1649999999999998,0.17961052468691238,-0.4098024237971284,0.32,0.0016666666666666,-0.19520938928120918,-1,-1,-1,-1
0.1643844123087701,0.37,1.4186666666666663,0.03557787816200123,0.0999009691735316,0.32,0.8393333333333337,0.023251218475492084,0.3259746920656798,0.84,4.899666666666667,0.11062341333413134,-0.5487014632907479,0.68,2.3896666666666664,-0.261373948338866,-1,-1,1,1
-0.2323856985289092,0.6,3.783666666666666,-0.05029546264595542,-0.0752328621889315,0.67,4.715,-0.017509897348972795,0.7165214596659533,0.49,2.69,0.24316013336222786,-0.449027615386693,0.33,0.0,-0.21389430974529108,1,1,-1,-1
0.1620556869691342,0.32,0.9373333333333336,0.03507386987287764,0.2876960125863834,0.55,3.244,0.06695913862011083,0.9697789515527644,0.9,5.297333333333335,0.32910609446559846,-0.511814910756099,0.62,1.8146666666666669,-0.243803038615446,-1,-1,1,1
-0.1606868290047909,0.38,1.1156666666666666,-0.03477760661292198,2.453035077036276,0.98,7.648,0.5709259377168034,0.2555518446885085,0.82,3.699333333333333,0.08672457718766878,-0.4527684673170129,0.85,2.531333333333333,-0.21567626460525233,1,1,-1,1
1.5822535010324614,0.91,7.877333333333331,0.34244866341338315,1.585530515157198,0.89,7.082333333333336,0.369020608232967,0.0381470959530767,0.46,1.4149999999999998,0.012945673593162574,0.0029964063261409,0.52,1.485,0.0014273381878626545,1,-1,-1,-1
0.2448177717121904,0.72,5.843666666666667,0.05298614833083081,0.3035132408364367,0.53,2.997666666666667,0.07064048258264922,0.0563734578995354,0.75,4.0136666666666665,0.01913100767049129,0.0222895887301155,0.49,1.456666666666667,0.010617645847524778,-1,-1,1,-1
0.1564675003916824,0.5,2.873666666666667,0.0338644132193741,0.1990775172151426,0.4,1.6613333333333336,0.046333833241271494,-0.194356198568514,0.55,2.1916666666666678,-0.06595710222793363,0.0972005182381883,0.91,4.150000000000001,0.046301467978840036,-1,-1,-1,1
2.086141549124691,0.97,8.452333333333334,0.45150564351585437,-0.0171060146671591,0.71,4.3886666666666665,-0.003981299556565933,0.0234187358372106,0.68,3.033000000000001,0.007947428304528,0.0167889582385001,0.45,1.0670000000000002,0.00799742044968426,1,1,1,-1
0.2589486513305958,0.63,4.382333333333333,0.056044508343951784,0.3775246820838633,0.74,4.922666666666666,0.08786610315836929,-0.014496003873655,0.69,2.785333333333333,-0.004919392416775107,0.1100265691494377,0.87,3.2073333333333336,0.0524111574776854,-1,1,1,1
0.7179351766578597,0.84,7.397333333333332,0.15538340822346594,0.1429207688525917,0.38,1.3030000000000002,0.03326376159078697,0.8772731708480954,0.93,5.115666666666667,0.2977131505844605,-0.3744436286083725,0.59,1.6896666666666669,-0.17836622678704736,1,-1,1,-1
2.2193776064319675,1.0,8.868,0.48034205292406434,0.1405226825307117,0.37,1.2120000000000002,0.032705624573154374,-0.0858178643942224,0.61,2.556666666666666,-0.029123319433711384,-0.4523851652441055,0.82,3.208666666666667,-0.2154936786584217,1,-1,-1,1
0.6755729767545198,0.81,7.752999999999999,0.14621491611604878,0.1026820624718805,0.32,0.8723333333333335,0.023898497560125524,0.4221330843150741,0.68,4.270333333333334,0.14325591466097357,-0.4562052898466147,0.33,0.0023333333333333,-0.2173133950566905,-1,-1,1,-1
0.2244110044771243,0.72,5.912333333333334,0.04856949185974298,-0.1100082890375939,0.41,1.416,-0.025603623104848348,0.5819955450067207,0.83,5.209666666666665,0.19750715408584318,-0.2889131226787083,0.41,0.6703333333333334,-0.1376237693053706,-1,1,1,1
1.1294186368023142,0.86,7.412,0.24444117352544434,0.1148426375163382,0.63,3.379666666666667,0.02672878228594394,0.0510772219338107,0.7,2.8936666666666677,0.017333666605027817,-0.1125502842036616,0.87,2.954333333333333,-0.053613329172742835,1,1,-1,1
0.35714684998322,0.79,7.229,0.07729763994154344,0.1495020166434375,0.37,1.353,0.03479549878505283,0.0719769122833815,0.41,1.3783333333333336,0.02442622667294281,0.0659662913309224,0.67,3.1579999999999995,0.03142304363292524,-1,-1,-1,-1
1.968896190764464,0.97,8.111666666666666,0.42613011662608374,0.1725249148152796,0.79,5.040333333333336,0.04015390961691027,-0.1394916141935429,0.51,1.3743333333333334,-0.047338148847666725,0.1821291635389323,0.89,3.1913333333333345,0.08675722914301996,1,1,1,1
0.1910873265151738,0.4,1.7706666666666664,0.04135721584288375,0.2289693117206956,0.41,1.8366666666666664,0.05329092935778514,-0.130685107935307,0.72,3.9663333333333335,-0.044349555544116175,-0.0222200173788151,0.54,1.9483333333333337,-0.010584505533533997,-1,-1,1,-1
2.185564812537732,0.97,8.948666666666668,0.4730239170704875,-0.049941386905109,0.43,1.6386666666666665,-0.01162349181901054,0.0600870965831914,0.66,3.3669999999999995,0.02039127540622374,-0.0594886201856252,0.5,1.5049999999999997,-0.028337404908484784,1,1,-1,-1
0.4418819075896918,0.78,6.909999999999999,0.09563693083434772,0.1128938883930888,0.32,0.797666666666667,0.026275225208435622,-0.0954016621564677,0.77,3.887333333333333,-0.032375695912527015,-0.4024365907196334,0.72,2.6223333333333323,-0.19170067461016824,-1,-1,1,1
0.2561839353931576,0.72,5.7013333333333325,0.05544613818589835,0.109947445174761,0.67,4.234666666666667,0.025589462141653255,0.3653343217694966,0.75,4.073666666666666,0.12398057476838889,0.0001670382834639,0.44,1.0340000000000005,7.956868824600132e-05,-1,1,-1,-1
0.1645625753065666,0.33,1.0346666666666668,0.03561643815281517,0.0294085346553032,0.74,5.599666666666667,0.0068446209278187975,0.3250291592544929,0.62,3.325666666666665,0.11030253545760024,0.0085644349276623,0.38,0.7693333333333336,0.004079668676130777,-1,1,-1,-1
-0.2720916714832846,0.65,4.126,-0.0588890649725619,2.1109396007183703,0.97,7.691666666666665,0.49130572256625243,0.0041139334428337,0.32,0.526,0.0013961125533757755,0.0717012873686671,0.86,3.510333333333334,0.03415490906135549,1,1,-1,1
-0.1084240463749663,0.66,4.760000000000001,-0.023466321761177845,0.2374002643574715,0.39,1.6053333333333335,0.05525317179983484,-0.2154054162307028,0.53,2.0326666666666666,-0.07310040617907362,-0.0094603909561685,0.72,3.390999999999999,-0.0045064573405972815,1,-1,1,-1
1.8155668824237496,0.9,8.292,0.3929449053630885,-0.0560650455755622,0.66,3.919,-0.013048728498834188,0.4262757275581297,0.76,4.232,0.1446617702286814,-0.2579005902909381,0.31,0.0,-0.12285094914636313,1,1,1,-1
0.1790813791713944,0.33,1.0513333333333337,0.03875875698770922,0.3392175620659508,0.45,2.2606666666666664,0.07895040169849431,-0.027607847955049,0.75,3.983666666666667,-0.009369053641078004,-0.4089339392201636,0.72,2.770333333333333,-0.19479568664299984,-1,-1,-1,1
-0.1107002616333372,0.4,1.467666666666667,-0.02395896524236567,-0.0666920038242158,0.52,2.795666666666666,-0.015522075154162165,0.0334787746985157,0.3,0.5556666666666668,0.011361422900425485,-0.2083872288265835,0.8,4.077999999999999,-0.09926525884429385,1,1,-1,1
-0.189610289190488,0.56,3.147333333333333,-0.04103753921880279,0.1720288836527204,0.65,4.032333333333333,0.04003846199886682,0.6285124619232203,0.85,4.605333333333333,0.21329322660108788,-0.1323196904991535,0.61,1.938,-0.06303048608859733,1,1,1,-1
0.0727944774130762,0.54,3.157,0.015754979513533857,0.3093272840291332,0.79,5.929999999999999,0.07199365852896576,0.1607533000013168,0.42,1.2993333333333337,0.054553556407036095,-0.0154616171809762,0.78,3.3503333333333325,-0.00736514152169191,-1,1,-1,1
0.1785386953587424,0.39,1.647,0.038641303402567835,0.2485857450632704,0.45,2.264333333333333,0.05785651046406912,-0.2501716948654815,0.47,1.5039999999999998,-0.08489875895036726,0.1250361144466776,0.88,4.295333333333333,0.05956095455236872,-1,-1,1,1
0.7580323050521365,0.86,6.744,0.16406166870219133,1.9076694072830105,0.95,6.499333333333335,0.4439960746597204,0.5907555884674514,0.98,3.6790000000000007,0.20047997968294845,-0.5752198805258997,0.72,1.6329999999999998,-0.2740059966933212,1,1,1,-1
0.0373198501472895,0.56,3.2580000000000005,0.008077171447803826,2.03445046987176,0.98,7.344666666666667,0.4735034378934603,0.8238492518890368,0.97,4.492666666666667,0.2795831042563661,-0.2439222930035822,0.54,1.2433333333333327,-0.11619238707302908,-1,1,-1,-1
1.7682670291645266,1.0,8.076666666666664,0.38270775213972663,1.6974583923619342,0.98,7.234333333333334,0.39507100141648865,0.0281343061657294,0.33,0.6083333333333332,0.009547713536035464,-0.1560719907827332,0.62,1.9953333333333327,-0.07434489460140999,1,1,-1,1
0.3590426959220316,0.77,6.627999999999999,0.0777079597211237,0.3229010724133552,0.49,2.535,0.07515285830322843,0.0912279838191754,0.79,4.280666666666667,0.030959308214131807,-0.0241021958435456,0.51,1.505333333333333,-0.011481081266819985,-1,-1,1,-1
0.1941164542370685,0.47,2.568333333333333,0.04201281290049455,0.2517324391049644,0.44,2.1786666666666665,0.05858888044250113,0.0189129847240629,0.58,2.7996666666666665,0.006418347735076827,-0.1861398716285642,0.63,2.533,-0.08866772998756801,-1,-1,-1,1
2.286673067742722,0.99,9.249666666666666,0.49490687503671404,-0.3740422385103015,0.59,3.3313333333333333,-0.08705558993685279,0.1156385802978225,0.38,1.1966666666666663,0.039243336298882554,0.0325321372370775,0.39,0.9193333333333332,0.01549668394642346,1,1,-1,-1
0.1765431551816654,0.72,5.568333333333336,0.03820940670208223,-0.0201508735455866,0.62,3.427333333333334,-0.004689968147021578,1.1706791879984784,0.92,5.122666666666666,0.3972839942725596,-0.3680463676354824,0.54,1.2339999999999998,-0.17531889144915633,-1,1,1,1
0.5270140098032181,0.83,7.080333333333335,0.114062154477443,0.1934839036023254,0.36,1.133,0.045031960664307966,0.653851474435271,1.0,4.536333333333333,0.22189232377895873,-0.59357730303106,0.91,2.7706666666666666,-0.2827505551144386,1,-1,1,1
1.9688575821936016,0.99,8.225666666666665,0.4261217605355588,0.4358183173038519,0.83,5.752666666666667,0.1014335195652734,0.0861103266288294,0.57,2.167666666666667,0.029222569993497285,0.0567076764560756,0.52,1.475666666666667,0.027012702330982387,1,1,-1,-1
0.2154618585671066,0.38,1.592,0.046632619510541554,0.1061428159936143,0.32,0.8809999999999997,0.024703962581029252,-0.0900222883568293,0.75,4.350666666666667,-0.030550141028050603,-0.2677497980500996,0.55,1.806666666666667,-0.1275426193755306,-1,-1,1,1
-0.0780860950635524,0.8,6.328666666666668,-0.01690024946586311,0.2438220012563388,0.72,4.698333333333333,0.056747784002928986,0.3138659278426425,0.65,3.0176666666666665,0.10651415926559554,-0.0735910963959698,0.58,1.733,-0.03505511961321035,1,1,-1,1
1.8191203871987405,0.93,7.988333333333334,0.3937139938560731,1.1920896387091302,0.88,6.352,0.27745012747423947,0.036267242138114,0.35,0.669,0.012307722701139147,-0.0635922302477474,0.85,3.1076666666666664,-0.030292159608695305,1,1,-1,1
1.490088159468649,0.85,8.209666666666667,0.3225012289403543,0.2157484437934294,0.41,1.6669999999999996,0.05021386923358829,-0.2670621209612698,0.52,1.7153333333333336,-0.09063072720699349,0.1522868722877799,0.93,3.934,0.07254185336287737,-1,-1,1,1
0.1566581741180492,0.34,1.135,0.03390568091933479,-0.1082936901461231,0.46,2.0506666666666664,-0.0252045627778742,0.0151548138412653,0.42,1.391333333333333,0.005142967464561074,0.3182697362348587,0.99,4.576333333333334,0.15160779250992235,-1,1,-1,1
1.6350319113040976,0.99,7.621666666666667,0.35387154605691107,1.6616798668579378,0.98,6.374333333333334,0.38674381179954553,0.5440033107585007,0.95,3.7736666666666663,0.18461403466575899,-0.4178846064245358,0.6,1.209,-0.1990593370685762,1,1,1,-1
0.1787205392294422,0.52,3.1213333333333324,0.03868066004828259,0.1803702169223949,0.35,1.1436666666666666,0.04197984618997713,0.9341766792635228,0.99,5.343666666666667,0.317024037241679,-0.7627289345923929,0.71,2.309333333333333,-0.363325936750918,-1,-1,1,1
-0.1648290557573322,0.67,4.323666666666667,-0.035674112775832864,0.9584073972354288,0.83,5.755333333333334,0.22306229825398716,0.7954148957493867,0.92,3.975333333333333,0.26993356517039124,-0.3574594758129139,0.92,2.398000000000001,-0.17027582540791464,1,1,-1,1
0.2256762748482979,0.63,4.631,0.048843335556206416,0.1856553312450066,0.51,2.785333333333333,0.04320991781790639,1.33375442367634,0.84,5.9896666666666665,0.45262552734261197,-0.4842119179937365,0.34,0.0066666666666666,-0.23065435269615062,-1,-1,-1,-1
-0.2573305401858032,0.68,4.758333333333334,-0.05569429897584045,2.1356600997238475,0.99,8.441333333333334,0.49705923755168885,0.0940094155270572,0.35,0.89,0.031903220355077,-0.1823528587347888,0.41,0.7720000000000002,-0.08686378635213472,1,1,-1,1
0.1556476621688496,0.48,2.5323333333333333,0.03368697483580212,2.2305965053078927,0.95,8.086333333333334,0.5191549902333095,0.0019810269284048,0.34,0.6619999999999998,0.0006722851990080666,-0.0324067420225664,0.84,3.569666666666666,-0.015436951934551281,-1,-1,-1,1
-0.0868737330238955,0.68,4.923666666666667,-0.018802166492506787,0.3668815867128008,0.5,2.693333333333334,0.08538900070605757,-0.19207195714029,0.6,2.3783333333333343,-0.06518191755924636,-0.1442854434461757,0.8,3.531333333333333,-0.06873037264230493,1,-1,1,-1
0.1613710177261311,0.43,2.026,0.034925686243014495,0.2157609875047224,0.51,2.7156666666666665,0.050216788690468236,0.9542461725513284,0.93,5.266666666666667,0.3238348600000794,-0.4524696528877063,0.65,2.0893333333333333,-0.21553392434842106,-1,1,1,-1
1.0019044057330229,0.87,7.276333333333335,0.2168431445323846,1.604739187703422,0.91,6.997,0.373491286002075,0.6185977629850101,0.65,3.3423333333333334,0.20992855484766199,-0.5202005422759659,0.36,0.0,-0.2477975342862204,1,1,-1,-1
0.1953513417059267,0.42,1.9470000000000005,0.042280080795873184,0.4189230347389419,0.63,4.332,0.09750126636120764,1.0569619660572442,0.88,5.438333333333333,0.3586926939286678,-0.325923135453757,0.46,0.907,-0.15525348931572266,-1,-1,1,1
0.1675116105141425,0.34,1.125,0.03625470070969016,0.1196961138354311,0.67,4.618666666666667,0.027858393331707,0.1118010932163751,0.51,2.0690000000000004,0.03794103912702171,-0.0747230118557018,0.71,3.0533333333333337,-0.035594307555450615,-1,1,-1,1
0.1839721704269687,0.33,1.0673333333333337,0.03981727569372718,0.195244258610352,0.57,3.675,0.045441670392098045,0.0753982190111768,0.48,1.956,0.02558728806054122,0.1343717991485964,0.63,2.8649999999999998,0.06400800806732225,-1,-1,-1,-1
-0.1947582090765891,0.43,1.59,-0.04215170852429282,2.1296291410467827,0.94,7.564666666666667,0.49565557611599725,0.8626903449928718,0.96,4.592666666666667,0.2927642940890703,-0.3475096124969543,0.59,1.4689999999999996,-0.16553620790311063,1,1,1,-1
0.1330035140484768,0.31,0.8196666666666664,0.028786079844641512,0.3883809009785466,0.77,6.051333333333334,0.09039280854898049,1.7008198633448863,0.89,6.012666666666666,0.5771935776897434,-0.3303495092299346,0.32,0.0,-0.15736199251482952,-1,-1,-1,-1
-0.2000475573675113,0.52,2.568666666666666,-0.043296487316927645,0.8734466828568985,0.77,5.676666666666666,0.2032883145960541,0.8637295512011396,0.86,4.29,0.293116961154075,-0.5759281533942988,0.81,2.393,-0.2743433824823157,1,1,-1,1
-0.089656101422034,0.51,2.747333333333333,-0.019404357189790392,0.2427800330206293,0.42,1.8943333333333328,0.05650527353187519,0.5063177060438591,0.82,5.15,0.17182497364793461,-0.1704482933537503,0.52,1.5646666666666669,-0.08119304649618604,-1,-1,-1,-1
-0.0975462765416192,0.64,4.279333333333333,-0.021112035461341928,0.1636571051536828,0.71,4.792,0.03808999190373262,0.0857240257786478,0.44,1.369666666666667,0.029091474176364474,0.4571536252194161,0.97,4.0103333333333335,0.21776513462241348,1,1,-1,1
0.2144294700185041,0.39,1.6753333333333331,0.04640917865333283,0.1604671073077764,0.35,1.1503333333333332,0.03734754328221143,-0.3756594332459348,0.68,3.1046666666666662,-0.12748452492887824,0.0201399413735319,0.92,3.9703333333333335,0.009593661304533428,-1,-1,1,-1
2.180336459399416,0.97,8.704,0.47189233951802756,0.0493121479605758,0.36,0.992,0.011477041065893064,-0.3628093358380697,0.76,3.255666666666667,-0.12312369057107572,-0.2125857208075081,0.89,3.188666666666667,-0.10126521054761534,1,1,1,-1
2.1374022336969043,0.94,8.643333333333334,0.4626000433108018,-0.0527822115234646,0.49,2.0546666666666664,-0.012284672930649275,-0.0139414882962261,0.7,3.227333333333334,-0.004731210918593734,-0.1907476954044598,0.68,2.402,-0.09086266689612398,-1,1,-1,-1
0.0717275917749287,0.68,4.838333333333334,0.015524072417698619,2.072956831265248,0.98,7.623333333333333,0.4824655113234092,0.0455493422252923,0.48,1.5573333333333332,0.01545771446291006,0.0435463313419122,0.64,2.307,0.020743295434729015,-1,1,-1,-1
1.478518775595158,0.88,7.980666666666667,0.31999725594145867,0.2406159275513437,0.42,1.674333333333333,0.056001593843012884,0.8069571218951674,0.99,4.728,0.27385055776153217,-0.749431090932599,0.71,1.9823333333333328,-0.3569915087708862,1,-1,1,1
0.2503366776207736,0.7,5.716666666666667,0.05418061050182004,0.102016258626014,0.3,0.6896666666666668,0.023743536594179597,0.054803735140291,0.68,3.700333333333334,0.018598303464175486,-0.0678134278147881,0.59,2.2576666666666667,-0.03230292711822391,-1,-1,-1,-1
0.2792119836824822,0.62,4.478999999999999,0.06043012106383307,0.0166516119639794,0.7,4.877,0.0038755406573791496,0.1744536486542844,0.4,1.2979999999999998,0.05920293370149665,0.0460168147250099,0.63,2.559,0.02192011022263427,-1,1,-1,1
0.1620535283530177,0.42,1.9573333333333327,0.03507340268149305,0.2051543844629664,0.44,2.1303333333333336,0.047748179560377566,1.0945420969569095,0.89,5.978,0.3714459611449669,-0.1679154542998222,0.38,0.6306666666666667,-0.07998652858376473,-1,-1,1,-1
0.1385425169789005,0.35,1.1563333333333334,0.029984891633604963,0.2793987300751803,0.78,5.601666666666666,0.0650280069202196,0.8908991229876047,0.84,4.714,0.3023372805316293,-0.2939602404470733,0.61,1.6963333333333337,-0.14002796391228345,-1,1,-1,1
1.950939992235111,0.9,8.722666666666667,0.4222438391222894,0.0705415693385664,0.31,0.6969999999999998,0.016418033317034526,0.0143936455500512,0.74,3.9346666666666663,0.004884655894536349,-0.3108922848515667,0.6,1.927,-0.1480935434587816,1,-1,-1,-1
2.067932801447654,0.93,8.556999999999999,0.4475647065545115,-0.1912538526959175,0.61,3.218000000000001,-0.04451293265822034,0.0295343713090157,0.38,0.9279999999999998,0.010022842399748797,0.2703449308893115,0.96,3.8566666666666665,0.12877881093328714,1,1,-1,1
0.0676628189138979,0.69,4.926666666666666,0.014644329675824014,2.1201729502905997,1.0,7.506333333333333,0.4934547170148606,-0.0744684548044429,0.67,2.7550000000000003,-0.02527176144866523,0.0128867539766341,0.51,1.3750000000000002,0.0061386054047383705,-1,1,1,-1
-0.1993654859989675,0.73,5.535,-0.04314886594755924,0.4059479637802727,0.6,3.9130000000000007,0.0944814136801892,0.198551519134202,0.73,4.011333333333334,0.06738083447557013,0.0002305413349061,0.39,0.7873333333333334,0.00010981836752965014,1,-1,1,-1
0.1491022716831724,0.56,3.735,0.03227034960989729,0.1553460557429362,0.39,1.6443333333333334,0.036155656058859974,0.1355744694463825,0.44,1.801,0.046008818893525885,-0.145146387049893,0.54,2.011,-0.06914048313782122,-1,-1,-1,1
1.759967589929432,0.9,7.884666666666667,0.38091149643779,0.235362085280061,0.68,3.7926666666666655,0.05477880055586092,0.5418498874496058,0.87,3.782,0.18388324469162431,-0.6076513614816808,0.81,2.2000000000000006,-0.2894547330189934,1,1,1,1
0.1922097196544161,0.6,4.317666666666666,0.041600136481142455,0.1734700666647326,0.42,1.9680000000000004,0.04037388678355792,0.1170901339110974,0.48,2.127666666666667,0.03973593839115053,0.0480197568968605,0.48,1.6883333333333337,0.022874211749193556,-1,-1,-1,-1
0.1267965490922855,0.4,1.6790000000000005,0.027442700385083084,2.0660090009343826,0.95,8.645333333333333,0.4808484547293636,0.0603126787727744,0.33,0.7556666666666666,0.02046782942224542,0.1053036936370694,0.47,1.5273333333333334,0.050161415673139594,-1,1,-1,-1
1.869814853413356,1.0,8.128666666666668,0.4046858464614375,0.135394473954018,0.72,4.501333333333333,0.03151207160774241,1.3662966957278408,0.9,5.1370000000000005,0.46366913686079997,-0.5617990169998084,0.37,0.0,-0.26761296819856617,1,-1,1,-1
0.2672749657694462,0.63,4.601999999999999,0.05784658067236395,0.345599915465649,0.5,2.699,0.08043584768076913,-0.1348461187766827,0.6,2.4653333333333336,-0.0457616443761552,0.1898048762221442,0.99,3.908,0.09041355496780228,-1,-1,-1,1
0.1040657340132462,0.45,2.0976666666666666,0.02252304797980515,2.334455364594321,0.93,7.701333333333332,0.5433273786281554,-0.13267226371098,0.67,2.591,-0.045023920640800706,-0.2185575884511315,0.77,2.743666666666668,-0.10410990976822572,-1,1,1,-1
-0.2817943719426794,0.59,3.807,-0.06098902986545171,0.0893708105018247,0.31,0.8463333333333335,0.020800401212326593,0.0676727850468638,0.34,0.9673333333333332,0.022965569579256363,0.0274689984459726,0.41,1.2020000000000002,0.0130848577251445,1,-1,-1,-1
0.1946219217041231,0.39,1.6660000000000004,0.04212221171577848,-0.1425399937320657,0.68,4.958333333333334,-0.033175138971901226,-0.0968626600690907,0.38,1.0123333333333333,-0.032871503040817304,0.0095672978699952,0.42,1.1436666666666666,0.004557382450226161,-1,1,1,1
-0.1629902757151393,0.5,2.5540000000000003,-0.03527614382373431,-0.0934450459441835,0.7,5.178999999999999,-0.021748649654504633,0.0684337890276622,0.31,0.6583333333333334,0.023223825388574895,-0.068914940819714,0.49,1.5606666666666666,-0.032827632850768194,1,1,-1,1
-0.1739603563189433,0.75,5.7636666666666665,-0.03765040903335996,0.4637516123965222,0.61,3.951333333333333,0.10793478929581918,-0.0504347372462987,0.46,1.408333333333333,-0.017115631736440012,-0.1318682357410283,0.79,3.428,-0.06281543560938069,1,-1,1,1
1.8761697402182331,0.91,8.438333333333333,0.406061240790509,0.1622656382343077,0.58,3.310666666666666,0.037766138175270664,-0.0152346265382162,0.35,0.7219999999999999,-0.005170052858547218,0.2379773550162429,0.93,3.9330000000000007,0.11336051579449884,1,-1,-1,1
0.1975885494281578,0.33,1.078,0.04276428183809317,0.2637986332730748,0.47,2.49,0.06139719871099672,0.212315471976594,0.81,4.982666666666668,0.07205179661298856,-0.0765347893129346,0.45,1.1943333333333337,-0.03645734776800671,-1,-1,1,-1
2.1350848396534783,0.92,8.616666666666667,0.4620984874651326,0.1929015772188993,0.39,1.3563333333333332,0.04489642846600102,-0.0256329227158085,0.81,3.799333333333333,-0.008698839123318782,-0.6809226854142838,0.79,2.559333333333333,-0.32435752901560727,1,-1,1,1
0.2724855483964719,0.62,4.505333333333332,0.058974312135789755,-0.0599146160381742,0.75,5.6273333333333335,-0.013944687813378128,0.5646331810557292,0.53,2.777333333333333,0.19161502806944325,-0.2914147685460285,0.31,0.001,-0.13881542834299307,-1,1,-1,-1
0.8067722461039972,0.84,7.465999999999999,0.1746105015264926,0.007741623198977,0.8,6.100333333333334,0.0018018060669830127,0.5707002945860744,0.4,1.6743333333333337,0.1936739756630719,-0.533698132998669,0.35,0.0,-0.2542271117819625,1,1,-1,1
0.1850936020611986,0.44,2.099,0.040059988232521326,0.7317157770716625,0.72,5.223,0.1703014849145757,-0.0887462657560851,0.76,3.3029999999999995,-0.03011710748581053,0.0738663558569778,0.91,3.2620000000000005,0.03518623946062211,-1,-1,1,1
0.483042162423974,0.83,6.8276666666666666,0.10454528480199997,0.5295536114523705,0.69,4.541,0.12324972236232454,0.1379757695878609,0.64,2.677333333333333,0.046823728837628385,-0.054107683516186,0.7,2.463666666666668,-0.02577419566421225,1,-1,-1,-1
0.2114586413744652,0.39,1.6449999999999998,0.045766199321817705,0.360254369754053,0.57,3.495,0.08384656452483624,-0.1545151216962557,0.65,2.8263333333333325,-0.05243655593463825,0.1471745129812642,0.99,3.816,0.07010658094851731,-1,-1,1,1
-0.1126761273245877,0.67,4.744,-0.024386603774757338,0.1807971971100906,0.35,1.0889999999999995,0.04207922269964416,0.7307502993170969,0.98,4.8213333333333335,0.24798886040241291,-0.6395675742688067,0.87,2.905,-0.30465802134661024,1,-1,1,-1
-0.2259277644069568,0.72,5.141999999999999,-0.04889776568587209,0.1011156954685317,0.71,4.567666666666668,0.023533937118830887,1.9024295305759933,0.88,5.856,0.6456122313248842,-0.7607078785140245,0.4,0.001,-0.362363206664781,1,1,-1,-1
0.1950568956760874,0.36,1.376,0.04221635355538988,0.1930284524340371,0.42,1.973666666666667,0.04492595774255057,0.0258947681609145,0.57,2.847999999999999,0.008787699509136047,-0.2041383802288554,0.55,1.965666666666667,-0.09724131976597979,-1,-1,-1,1
-0.1227976616243982,0.68,5.036333333333334,-0.026577217282896894,0.0915982074619781,0.43,1.879,0.021318811531872272,0.0093160482864473,0.31,0.5846666666666667,0.0031615124895178616,-0.0023681580543364,0.84,4.209333333333333,-0.0011280721163748875,1,1,-1,1
-0.1629903852785919,0.68,4.768000000000002,-0.03527616753665887,-0.0523116006175885,0.62,3.5156666666666667,-0.012175141691062727,1.1926239920793638,0.92,5.308000000000001,0.40473122619413215,-0.1677383354129951,0.49,1.178,-0.07990215799999092,1,1,1,-1
0.1815776946139609,0.47,2.5123333333333338,0.039299036965732496,0.2742279284911886,0.54,3.185,0.0638245407444914,0.0065595314812068,0.51,1.977666666666667,0.002226055518989737,-0.2025299649860032,0.82,3.7156666666666656,-0.09647515114657895,-1,-1,-1,1
-0.1068473462137156,0.71,5.322666666666668,-0.023125075012492096,0.0101647891921978,0.63,3.879666666666666,0.002365780194329988,0.1036893811627742,0.35,0.8680000000000001,0.03518823255278574,0.0966809626916389,0.77,3.672000000000001,0.046053977688275564,1,1,-1,-1
0.1405842521538415,0.32,0.9376666666666666,0.03042678636238666,0.1826403787566066,0.4,1.709,0.042508209720568034,-0.2661216580223176,0.63,3.017333333333333,-0.09031156985228639,0.0280540512405687,0.63,2.768666666666667,0.013363547630568065,-1,-1,1,-1
-0.1674321097522018,0.41,1.522333333333333,-0.036237494282496806,-0.1036735593993702,0.45,1.9556666666666664,-0.02412926120405772,0.0289045349580248,0.5,2.107,0.009809099895547003,-0.1440304881478491,0.68,3.051666666666667,-0.0686089246830196,1,1,-1,1
0.1787224750242142,0.37,1.4553333333333331,0.038681079014226974,-0.2380610264672831,0.56,3.2303333333333333,-0.05540695933866111,0.0634457198351811,0.35,0.9556666666666664,0.021531064406050817,0.2273745151922841,0.61,2.9140000000000006,0.10830985292261178,-1,1,-1,-1
-0.1667485011580818,0.46,2.0973333333333333,-0.036089540209902536,0.1357910916058153,0.33,1.0023333333333335,0.03160438145968345,1.245022785585384,0.97,6.254333333333332,0.4225133839300411,-0.1648292193545023,0.38,0.6543333333333331,-0.07851640053212473,1,-1,1,-1
-0.3257809928514197,0.74,5.496,-0.07050909699024567,1.844491286399736,0.91,8.050333333333334,0.42929183000943666,0.5698315797542399,0.41,1.766333333333333,0.19337916688726622,-0.4124452604916084,0.33,0.0,-0.1964683045709704,1,1,-1,-1
1.9196628979153472,0.92,8.035333333333332,0.4154745071926913,0.504335181527364,0.74,4.703333333333333,0.1173803176043318,-0.1305744083287643,0.68,2.3950000000000005,-0.04431198830767553,-0.0455438387895914,0.88,2.820999999999999,-0.021694808130366852,1,-1,1,1
1.2563479246211928,0.84,7.807333333333333,0.27191260268216566,0.2839581907642476,0.59,3.475333333333334,0.06608918798271533,-0.0644642734891736,0.69,3.1680000000000006,-0.021876722779572342,0.0487748029857033,0.54,1.721666666666667,0.02323387796228344,-1,-1,1,-1
0.1481183361596936,0.52,3.05,0.032057395488019606,0.0825004857960323,0.7,4.887333333333332,0.019201383484535886,0.0350121257713482,0.32,0.6176666666666668,0.01188178393962575,0.2979732383418394,0.86,4.137,0.14193955550553347,-1,1,-1,1
0.1964521154975482,0.46,2.4296666666666678,0.042518322337709115,0.2670550012712227,0.5,2.8003333333333336,0.0621550944990748,-0.0297844440697669,0.7,3.7606666666666655,-0.010107707584223344,-7.3121586607882705e-06,0.53,1.838,-3.483146862026405e-06,-1,-1,1,-1
0.1563580576273575,0.37,1.402,0.03384072641549667,-0.0095732093844693,0.6,3.640000000000001,-0.002228094329328097,0.054495670839499,0.51,2.037333333333333,0.018493758156489033,-0.152781203782808,0.75,3.353666666666666,-0.07277732817621002,-1,1,-1,1
-0.2175889155474033,0.7,4.733666666666666,-0.04709298052060184,1.6024547632079669,0.87,6.7206666666666655,0.3729596029416,-0.1941654690549885,0.57,1.742666666666667,-0.06589237588468273,0.0624689682754637,0.85,3.1243333333333334,0.029757093755300407,1,1,1,1
1.3880136062409072,0.87,8.098,0.3004091341536787,0.1436190122842623,0.33,0.9006666666666668,0.03342627263260329,0.0643868858710519,0.82,4.302666666666666,0.021850460365112585,-0.2556562115366003,0.64,2.168666666666667,-0.12178183930096384,1,-1,1,-1
0.1555016593495755,0.45,2.287333333333333,0.033655375303690255,-0.134619714111742,0.46,1.9893333333333332,-0.031331751932089355,1.027173322256404,0.88,5.851,0.34858356111543826,-0.131035782357595,0.39,0.7280000000000001,-0.062418896430623816,-1,1,1,-1
1.9024962998138104,0.96,8.234666666666667,0.4117591236770979,0.902984478694588,0.86,6.434333333333333,0.21016302011681454,0.1146098639104806,0.43,1.2979999999999996,0.03889422908016145,-0.1379236562343793,0.55,1.5443333333333331,-0.06569993523091819,1,1,-1,1
0.2391449003780028,0.72,5.833000000000001,0.05175836327310081,0.3759756274164383,0.74,5.751000000000001,0.08750557203639173,0.1182022768756412,0.37,1.0333333333333332,0.04011335741737537,0.074295907067339,0.54,1.9103333333333328,0.03539085618460988,-1,-1,-1,-1
-0.2685570653693636,0.77,6.164333333333332,-0.05812406673516492,0.1239231904766866,0.4,1.5543333333333331,0.02884221444286916,1.7570513120210336,0.94,6.414333333333333,0.5962763928305737,-0.6262233913980939,0.36,0.0,-0.2983015196829252,1,-1,1,-1
0.1742712894972129,0.58,3.795333333333333,0.03771770460340599,0.1372510931841342,0.74,5.279,0.031944186127775206,0.3515338971268482,0.65,3.337333333333333,0.11929723548902352,-0.1061557216233015,0.49,1.2806666666666666,-0.05056727921416444,-1,1,-1,1
2.2137633527979164,0.96,9.303,0.47912695455216,0.0959510571722168,0.43,1.9493333333333336,0.02233190540314332,0.4315025035425073,0.54,2.9580000000000006,0.14643553921811023,-0.3939387894299462,0.32,0.0,-0.18765274686825198,1,-1,-1,-1
0.2485234232953841,0.48,2.7593333333333327,0.05378816610542402,-0.2276515907217078,0.63,4.202333333333334,-0.05298423945186452,0.1367043730736239,0.37,1.1836666666666666,0.046392265213214025,-0.147249228199563,0.44,1.1559999999999997,-0.07014217154361184,-1,1,-1,1
-0.2044259112684825,0.7,4.872333333333335,-0.044244098708123805,1.4838143906977177,0.87,7.048666666666666,0.34534692566658887,0.0842015845736461,0.65,2.8746666666666667,0.028574815531392486,-0.1415983846038495,0.45,0.9143333333333332,-0.0674503921319094,1,1,1,1
0.2323767057464199,0.59,4.162666666666667,0.05029351632929894,0.0822689675502544,0.32,0.8496666666666669,0.019147499309455522,0.0637530726085131,0.44,1.6063333333333332,0.021635368248377466,-0.4062661547821271,0.8,3.862666666666666,-0.19352488749530905,-1,-1,-1,1
0.1674830784019034,0.47,2.470333333333334,0.03624852547690081,-0.1024479546097469,0.62,3.683,-0.023844010670815735,1.1319164763405842,0.89,5.527666666666666,0.38412940412168073,-0.1404642115486916,0.43,0.8999999999999999,-0.0669101287840621,-1,1,1,-1
0.1695187567987561,0.47,2.4416666666666678,0.03668910933131277,0.1455320030237641,0.61,3.606333333333333,0.03387150720834086,1.0790268319317509,0.94,5.107333333333333,0.36618067025692186,-0.5648944414888939,0.67,1.9513333333333336,-0.26908747368948444,1,-1,1,1
2.097210214821727,0.97,8.371,0.4539012455930475,0.3083553941060666,0.55,2.774333333333333,0.07176745827162793,0.1571474393228205,0.8,3.659,0.053329864427346406,-0.6240881496745714,0.81,2.410333333333333,-0.2972843972634079,1,-1,-1,1
0.235832162579503,0.6,4.261333333333334,0.051041384210899335,-0.1587800022622998,0.62,3.9226666666666663,-0.03695488194641055,0.168372280303727,0.5,2.2143333333333333,0.05713914856401345,0.098268883049067,0.44,1.3299999999999998,0.04681038356876931,-1,1,-1,-1
-0.159736688315097,0.65,4.285333333333333,-0.034571966739773946,0.4617594320439844,0.59,3.4813333333333336,0.10747112391796905,0.7522627473235093,0.97,4.438000000000001,0.25528936711525574,-0.393761046890372,0.96,2.7999999999999994,-0.18756807920748494,1,-1,1,1
2.0655929616963995,0.95,8.436666666666666,0.4470582927624765,0.265883000628405,0.58,3.170000000000001,0.06188231993817703,-0.0081682598978272,0.64,2.598999999999999,-0.002771996761993669,-0.2649287478114042,0.76,2.744,-0.1261988120619361,1,-1,-1,-1
0.1017794419126918,0.72,5.257000000000001,0.02202822355786736,1.524194413607356,0.87,6.526000000000001,0.3547450800837547,0.006731537827,0.6,2.0893333333333337,0.0022844279311736277,0.0129286847533252,0.88,2.9910000000000005,0.006158579130696635,-1,1,-1,1
1.7726381336612365,0.89,8.499,0.383653794535311,0.1549787765314452,0.38,1.3336666666666666,0.03607017451390069,-0.2580114900519366,0.65,2.795333333333333,-0.08755928728117218,-0.1488612859053031,0.71,2.8726666666666665,-0.07091007525025116,1,-1,1,-1
1.4834988296494611,0.85,7.962333333333333,0.3210750938817822,-0.0420366297659611,0.41,1.2793333333333334,-0.009783717522939652,0.4881958614861856,0.9,4.275666666666666,0.16567510879745576,-0.5142484278062001,0.94,2.7676666666666665,-0.24496224449020387,-1,1,1,1
2.2431327081008483,0.96,9.328666666666669,0.4854833926717401,0.1144031454614725,0.33,0.971666666666667,0.026626493730883227,-0.0045975308059911,0.6,3.0596666666666663,-0.0015602271067260646,-0.0224063053494139,0.42,1.1,-0.010673243810467739,1,-1,-1,-1
1.9243607031036305,0.95,8.211999999999998,0.41649125773655443,-0.0744222102241289,0.71,4.203,-0.017321224044828252,1.3618108387200083,0.88,5.155666666666666,0.4621468075940995,-0.6204016690375855,0.38,0.0,-0.2955283421696506,-1,1,1,-1
1.9879309989875145,0.92,8.083666666666668,0.43024983867445354,0.2337431091531572,0.77,4.711333333333332,0.054401995726591865,0.1621540613342214,0.66,2.534333333333333,0.05502892153102907,-0.3039012087893828,0.8,2.536,-0.14476334429628712,-1,1,-1,1
0.5284496344991769,0.8,7.489666666666667,0.11437286812602937,0.1749540613211666,0.39,1.536,0.040719275664753585,0.0413394306560951,0.33,0.7353333333333333,0.014029030583593416,0.0114946142644818,0.85,4.159333333333333,0.005475459636869749,-1,-1,-1,1
0.1343333514281993,0.32,0.9133333333333332,0.029073897841533896,0.0530639264663257,0.76,5.833666666666668,0.012350240019121621,-0.0461977364803098,0.58,2.551,-0.0156777548139623,0.1213380434897997,0.45,1.341,0.05779937840959782,-1,1,1,-1
-0.1711553043419731,0.44,1.7426666666666664,-0.03704330890705801,2.1770381467960758,0.91,7.756666666666666,0.5066896747789232,-0.0477427784862753,0.67,2.827333333333333,-0.016202083311249685,-0.1653954204433168,0.67,2.2496666666666667,-0.07878611042728277,1,1,1,1
-0.1810400330416901,0.46,2.002,-0.03918267034895919,2.0964543182686075,0.93,8.269666666666668,0.4879343792278949,0.0878785373680957,0.42,1.3326666666666669,0.0298226334715304,0.1420231498554809,0.59,2.306666666666667,0.06765272906440127,1,1,-1,-1
0.1390344756523731,0.31,0.8353333333333334,0.030091366727561387,1.734438562467095,0.87,8.225000000000001,0.4036778650083963,0.1040065751249796,0.39,1.1976666666666669,0.03529587612034549,0.141704761834793,0.52,1.9,0.06750106492709079,-1,-1,-1,-1
-0.1906546272600486,0.56,3.235,-0.04126356632244919,0.3197836169170922,0.56,3.415000000000001,0.074427293381978,-0.0898018079845446,0.63,2.871666666666667,-0.030475318374792604,-0.1063934379080322,0.65,2.5200000000000005,-0.05068051536912542,1,-1,1,1
-0.166801924033308,0.7,5.266333333333334,-0.036101102574722696,0.2441032581357665,0.49,2.664333333333334,0.05681324448049402,0.0696125664337286,0.49,1.9916666666666667,0.023623857610076137,0.1232945073651894,0.61,2.625999999999999,0.05873133999910428,1,-1,-1,-1
0.16051695817256,0.38,1.4840000000000002,0.03474084130356262,2.130365464446511,0.92,8.213666666666665,0.4958269499913193,0.0812270523820966,0.39,1.091666666666667,0.02756537243010056,-0.1204514341070521,0.7,2.829333333333333,-0.05737704201994574,-1,1,-1,1
-0.1787940214631529,0.68,5.182666666666667,-0.03869656387956022,0.1311266742667354,0.45,2.324666666666666,0.030518772506046257,0.0481687028497506,0.32,0.7673333333333334,0.016346625841871392,0.0534400812655577,0.4,1.107,0.025456183324459897,1,-1,-1,-1
0.5325995165842574,0.83,7.033666666666666,0.11527103114000382,0.0843534987682979,0.67,4.130999999999999,0.019632658674481527,-0.1292017705335807,0.38,0.7503333333333333,-0.043846167242817986,0.3985748138641516,0.9,3.909333333333334,0.18986111716071766,1,1,1,1
2.060570539872016,0.93,8.817,0.44597128512448675,0.0912269884797373,0.34,0.959,0.021232413034142607,0.89554644024048,0.93,5.418666666666666,0.3039144032649981,-0.243279080103053,0.43,0.8273333333333331,-0.11588599260047647,1,-1,1,-1
0.0865294225672141,0.56,3.299666666666666,0.01872764704564643,1.288530027283886,0.85,6.4093333333333335,0.29989592117537905,0.8155716866773508,0.86,4.271333333333333,0.27677401342784236,-0.4846610264550275,0.7,1.8600000000000003,-0.23086828551684338,-1,1,-1,1
0.0894461639281019,0.52,2.923666666666667,0.019358920213888305,1.6007856358158206,0.88,7.337333333333333,0.372571125772867,0.152078955996155,0.63,2.845333333333333,0.051609813945912415,0.0679070626706763,0.56,1.8413333333333337,0.03234753008290139,-1,1,-1,-1
-0.3597741544400294,0.76,5.310666666666666,-0.07786626999926007,1.7597415863116064,0.91,6.8406666666666665,0.4095669583812281,0.8884176151622141,0.91,4.4366666666666665,0.3014951511499877,-0.1709548491774797,0.45,0.7743333333333335,-0.08143434436863593,1,1,1,-1
2.0632792823369317,0.93,8.307333333333334,0.4465575408894676,0.3454348914001852,0.58,3.073,0.08039743953887064,0.1212009399529088,0.79,3.513333333333334,0.04113098962355761,-0.508903290856876,0.82,2.4886666666666666,-0.24241608844301926,1,-1,-1,1
1.0379455073705683,0.83,7.285333333333335,0.22464355519709145,0.1813068269102347,0.8,5.347666666666668,0.04219783530093123,0.4169221307509887,0.75,3.704666666666666,0.141487515199249,0.0107847028257017,0.42,0.8196666666666665,0.00513729331485548,-1,1,-1,-1
0.1136547056355095,0.66,4.656000000000001,0.024598398429913307,2.1324712360551725,0.98,7.741666666666668,0.4963170529016067,0.1215704032808191,0.61,2.6206666666666663,0.041256371425979835,-0.1645987020980897,0.5,1.2036666666666669,-0.07840659363438574,-1,1,-1,1
0.8288574127614634,0.85,7.3916666666666675,0.1793904156162235,1.118159103837657,0.84,7.098,0.2602433372646201,0.0504163056538363,0.31,0.5670000000000001,0.017109376754930704,0.1112903133774259,0.46,1.3393333333333333,0.05301314205519818,1,-1,-1,-1
0.2082078153702191,0.63,4.414,0.045062619889434004,0.8860581834367585,0.81,6.588333333333335,0.20622354893574066,0.175385608978392,0.68,3.273333333333333,0.05951920559208868,0.027659510497918,0.42,0.9283333333333332,0.013175608143276195,-1,-1,1,-1
0.9949516630183206,0.85,7.699999999999999,0.21533835566754514,0.1863145069537517,0.54,2.9766666666666666,0.04336333613350998,0.0021373947066558,0.35,0.7653333333333333,0.0007253504761189501,0.1825258305301202,0.88,4.007666666666667,0.08694618146882695,1,-1,-1,1
0.3535749342715037,0.77,6.778000000000001,0.07652456675162518,0.1500698980395199,0.33,0.9456666666666664,0.034927669018412065,-0.3505197690915893,0.55,1.959,-0.11895307900218935,0.1558121711501403,0.91,4.078666666666667,0.07422112951644104,-1,-1,1,1
0.1491503569447014,0.53,3.2250000000000005,0.03228075674979602,-0.0795459319967615,0.58,3.3793333333333333,-0.01851373273947543,-0.1988313248599253,0.56,2.283333333333333,-0.06747578989758096,0.1908881480333728,0.59,2.475666666666667,0.0909295715075194,-1,1,1,-1
1.4352544470428832,0.88,7.77,0.31063351525354976,0.0714997484928101,0.76,4.962,0.016641042493404812,0.0850739404813969,0.5,1.684,0.028870859949890297,-0.0396536118914547,0.67,2.3509999999999995,-0.018888998479806473,1,1,-1,1
0.2659062617192758,0.61,4.305000000000001,0.05755035072420236,0.3365853675655181,0.45,2.128333333333333,0.0783377777179077,-0.1081838848567269,0.76,3.654000000000001,-0.03671349617591306,-0.4046665608103788,0.82,3.1316666666666664,-0.19276292088849983,-1,-1,1,1
-0.1030926904649982,0.79,6.523666666666668,-0.02231245121871528,0.1350420026644281,0.32,0.8230000000000001,0.03143003649808939,-0.0581670131273774,0.8,4.210666666666667,-0.019739672104070016,-0.1716694149307236,0.66,2.419333333333334,-0.08177472777339848,1,-1,1,-1
0.1807837979651245,0.49,2.787999999999999,0.039127213142239624,-0.1055454071798678,0.44,1.797666666666667,-0.024564920057593104,0.1838519600934569,0.72,4.246666666666667,0.0623923631764971,-0.0343347204047361,0.5,1.6163333333333334,-0.016355344459035314,-1,1,-1,-1
0.1456750753626319,0.36,1.2713333333333334,0.0315285981784999,0.8200528027407001,0.84,6.8216666666666645,0.19086128028290866,0.0187543745777055,0.32,0.5800000000000002,0.006364521483510198,0.5367001622798631,0.99,4.234666666666668,0.2556571284645293,-1,1,-1,1
0.1706450284393309,0.33,1.0793333333333337,0.03693286939738535,0.1593644278402464,0.45,2.41,0.03709090271685871,-0.0807567496767021,0.43,1.5783333333333331,-0.027405769577985486,-0.0434878980236321,0.36,0.7090000000000001,-0.020715460722895346,-1,-1,1,-1
2.0898965531784697,1.0,8.445,0.45231834269363413,-0.063776072556954,0.62,3.239666666666667,-0.01484341352039109,0.1390356542325181,0.8,3.921,0.0471834133775214,-0.2641891172836197,0.55,1.3296666666666668,-0.12584648905153334,1,1,1,1
0.1512363413151504,0.31,0.8399999999999997,0.03273222837497829,2.233072242544304,0.96,8.425666666666666,0.5197311999322537,0.0505417559003581,0.34,0.7546666666666667,0.01715194979759824,-0.1103494714862778,0.72,3.060666666666666,-0.052564972009546816,-1,1,-1,1
-0.2444211994663865,0.59,3.75,-0.05290031781414446,0.1752427470508306,0.39,1.6586666666666667,0.040786465152770617,-0.0995518774696135,0.45,1.6503333333333328,-0.03378412115284986,0.1247261055900812,0.52,2.106,0.05941328182996943,1,-1,1,-1
-0.1433640916200991,0.69,5.064666666666668,-0.031028429720484793,0.5208295090467239,0.83,6.983,0.12121925145984606,0.0838629125613064,0.32,0.706,0.028459883130449507,0.0516185298198015,0.35,0.619,0.02458848727235845,1,1,-1,-1
0.0528694275846035,0.68,5.058000000000001,0.01144258160905575,0.3350188257175213,0.57,3.4666666666666672,0.07797317658280255,-0.1597522539571079,0.58,2.3096666666666663,-0.05421383945044271,-0.0628563118393024,0.68,2.7336666666666662,-0.029941604866382542,-1,-1,1,1
0.1210451510753887,0.39,1.4893333333333332,0.026197919721074756,2.355541018230439,0.98,7.528666666666666,0.5482349099909425,0.3466959314068045,0.87,3.776,0.11765541391645519,-0.4252235089950957,0.9,2.546333333333334,-0.2025552233923294,-1,1,1,1
-0.2381742992945761,0.58,3.2176666666666667,-0.051548295137046646,0.9249500617607388,0.79,5.855666666666666,0.21527534860609568,0.6900116360931317,0.84,4.057,0.23416370743748074,-0.3743681335262487,0.77,2.3486666666666665,-0.17833026470381086,1,-1,-1,-1
2.066770095004471,0.98,8.361333333333333,0.44731306086869044,0.3328018870426303,0.6,3.3429999999999995,0.07745720035251073,0.0149639116168156,0.72,3.075333333333333,0.005078182509790876,-0.2987568352290202,0.75,2.500333333333333,-0.14231282189173947,1,-1,-1,-1
0.2391211549560017,0.6,4.2,0.05175322402833304,0.0310512365741892,0.66,4.4286666666666665,0.007226947761303092,0.2776309508112442,0.62,3.2430000000000003,0.09421738611460051,0.0358664505413639,0.42,1.0563333333333331,0.01708498412720565,-1,1,-1,-1
-0.1887357764469071,0.78,6.051333333333334,-0.04084826757555357,0.2992033617410121,0.56,3.095,0.06963738980707658,1.111039352090638,1.0,5.073666666666668,0.37704450212976637,-0.4278385267495259,0.57,1.3710000000000002,-0.20380088712967848,1,-1,1,1
0.2014146870305264,0.56,3.640666666666667,0.04359237651894667,-0.0518019539904153,0.6,3.5883333333333334,-0.012056525173407948,0.2991651588797457,0.68,3.800666666666666,0.10152527736495881,0.0360400234790396,0.46,1.3266666666666669,0.01716766559806047,-1,1,-1,-1
-0.186170690175266,0.59,3.502666666666668,-0.04029310346013823,0.3667131583486309,0.8,5.990333333333333,0.0853498002385828,0.356534348818303,0.65,3.1460000000000004,0.12099419862078009,-0.0532730898204465,0.56,1.6806666666666663,-0.02537663694766374,1,1,-1,1
0.2093607483637312,0.42,1.998666666666667,0.04531215029804159,0.2064473910277617,0.4,1.6906666666666668,0.04804911736285351,-0.076743417593085,0.77,4.403333333333333,-0.026043797299954617,-0.1386357213247417,0.54,1.790333333333333,-0.06603912744488842,-1,-1,1,-1
-0.139124336340588,0.77,6.24,-0.030110815363669646,0.1277922735149572,0.35,1.0793333333333337,0.029742715166404535,-0.005077570227459,0.56,2.3636666666666666,-0.0017231342299791211,-0.3800620697979333,0.79,3.412666666666668,-0.1810425713122069,1,-1,-1,1
0.1119953428820661,0.55,3.3833333333333337,0.024239260936039002,1.000549826591003,0.85,7.257666666666666,0.23287063985608306,0.1997549932619648,0.48,1.934,0.0677892478251734,0.0497325868764622,0.41,0.9906666666666668,0.023690118329643937,-1,1,-1,-1
1.02942661222235,0.85,7.790666666666667,0.2227998024385338,0.202189290502182,0.43,1.863333333333333,0.047058075669965796,0.2521679439443147,0.81,4.699333333333332,0.08557620996831668,-0.1580891185229108,0.42,0.8289999999999998,-0.07530575342360471,1,-1,1,1
1.8782046506698693,0.9,8.448,0.4065016584377912,-0.1025143957231606,0.53,2.470333333333333,-0.02385947435306544,0.2660094618936064,0.81,4.452666666666667,0.09027349475313604,-0.1976390374750525,0.43,0.7933333333333334,-0.09414535777057881,1,1,1,1
0.1676357103923781,0.32,0.9353333333333336,0.036281559766980165,0.0815744811869456,0.59,3.313666666666665,0.018985862697767666,0.9988597379847156,0.98,4.944,0.33897500740837117,-0.7512053278785045,0.82,2.6673333333333336,-0.3578366665604405,-1,1,1,1
1.1506775842026666,0.88,7.293333333333334,0.2490422681781505,1.541336821247472,0.9,6.557333333333333,0.3587348498380794,0.0002675088363521,0.63,2.336333333333333,9.078232542159528e-05,-0.0685187237033544,0.63,1.8813333333333333,-0.032638894822840846,1,1,-1,-1
0.4698794090738802,0.79,7.135,0.1016964572982919,0.1953096719268581,0.34,1.0503333333333331,0.04545689486214947,0.0048704909512324,0.61,2.737,0.001652859399065768,-0.3892512007344613,0.81,3.396,-0.18541981393933377,-1,-1,-1,1
0.2200403345365309,0.8,7.229333333333332,0.047623543515561334,0.0858808062683278,0.31,0.7563333333333335,0.01998812830261664,0.3854218325362026,0.79,5.167333333333334,0.13079751197390482,-0.2372219081355324,0.3,0.0003333333333333,-0.11300065866419817,1,-1,1,-1
0.0532736433139531,0.74,5.711333333333331,0.011530066412316489,1.997011064030242,0.96,7.797666666666667,0.4647896905493116,0.1145758515542654,0.49,1.7929999999999997,0.03888268657998692,-0.1778499334186185,0.44,0.8779999999999999,-0.08471881782607336,-1,1,-1,1
0.1675225623429441,0.58,3.870666666666667,0.03625707102464449,0.4373800295550207,0.79,6.760999999999999,0.10179699664710935,0.6824994274024523,0.45,2.2416666666666663,0.23161434950489057,-0.4297934466630286,0.33,0.0,-0.20473211325292234,-1,-1,-1,-1
-0.110934277395291,0.78,6.1610000000000005,-0.024009613501223343,0.343672476303537,0.44,1.94,0.07998725034055074,0.6923645561567597,0.88,4.507999999999999,0.234962199023105,-0.7563202866214764,0.8,2.5500000000000003,-0.36027317721638635,1,-1,1,1
0.1812756381084667,0.33,1.0870000000000002,0.039233662582604696,0.1605110292521434,0.44,2.264,0.0373577657928917,0.1406684976301648,0.49,2.3426666666666662,0.04773753832796813,-0.0296412703316356,0.38,0.8709999999999999,-0.014119619462822601,-1,1,-1,-1
0.1640385083877944,0.31,0.8850000000000003,0.03550301384011458,0.1577622231625728,0.36,1.360666666666667,0.03671800131949255,0.464697778786503,0.66,4.360666666666666,0.15770075318544757,-0.5674955472233751,0.34,0.0,-0.27032651043597106,-1,-1,1,-1
-0.1824954757443477,0.52,2.689,-0.03949767322800141,0.0776466027087181,0.49,2.245333333333333,0.01807167776645022,0.6597366600915175,0.89,4.655666666666667,0.22388953197102257,-0.5018822689180968,0.88,2.960666666666668,-0.2390716245618648,1,1,1,1


==> data/results/error_test_B_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.2193075189507642,0.5786666666666667,3.6006666666666667,-0.053321727197066966,0.0171824315745805,0.4363333333333333,1.997,0.007281311012929448,-0.0442737952931542,0.4006666666666667,1.2696666666666667,-0.03623604142443849,0.0514786888275167,0.54,2.19,0.03244807965339725,1,-1,1,-1
-0.1607235180811712,0.5783333333333334,3.6566666666666663,-0.03907780100873375,0.0787020445202713,0.4303333333333333,1.9936666666666667,0.03335116226234738,-0.0542973221698606,0.4026666666666667,1.2786666666666666,-0.04443983178662293,0.0643874219335387,0.5376666666666666,2.187,0.04058472045736339,-1,-1,1,-1
-0.2339003558042041,0.602,3.899333333333333,-0.05686978277424541,-0.1076618679837033,0.4513333333333333,2.029,-0.045623318307405174,0.0227141259167111,0.3953333333333333,1.283,0.018590455193370825,0.0518170118971306,0.54,2.1743333333333337,0.032661331664306,1,1,-1,1
-0.1001719383627879,0.6023333333333334,4.037333333333334,-0.02435548400591384,-0.106911039618506,0.4576666666666666,2.102333333333333,-0.04530514361713498,0.0442165478234541,0.39,1.2606666666666666,0.03618918703416628,0.0565672304067694,0.54,2.1783333333333337,0.03565549239532703,1,1,-1,1
-0.064557154843551,0.6016666666666667,4.06,-0.015696219699423312,-0.1403526585035783,0.4623333333333333,2.119666666666667,-0.05947652715043512,0.0280697021599691,0.3879999999999999,1.226,0.022973745157952707,0.0393063090250156,0.5429999999999999,2.1820000000000004,0.02477557752875421,-1,1,-1,1
0.0340572626322854,0.5966666666666667,4.089,0.008280573670459906,-0.0966448638008192,0.4613333333333333,2.1516666666666664,-0.040954698878418315,0.0153744792265388,0.3896666666666666,1.2263333333333333,0.01258329588514341,0.002688278312382,0.5473333333333333,2.181,0.0016944772836569421,-1,-1,1,1
0.063812585604591,0.593,4.142333333333333,0.015515187521278676,0.1784574965554264,0.3393333333333333,1.1856666666666666,0.07562401918312714,0.0395259095160853,0.3823333333333333,1.249,0.032350117831098535,0.0475411743597493,0.5,1.9246666666666667,0.02996618304731611,-1,-1,-1,-1
0.0688898537537454,0.591,4.134666666666666,0.016749658224567004,0.0410913357421212,0.2983333333333333,0.6829999999999999,0.017413064860838438,0.0268694699430105,0.381,1.239,0.021991410934182595,0.0664099332741892,0.4806666666666667,1.8003333333333331,0.041859551082929894,-1,-1,-1,-1
0.0269047531051329,0.5923333333333334,4.116666666666666,0.006541535430430977,-0.014533453065512,0.282,0.4923333333333333,-0.006158766959291056,0.0327114925711045,0.38,1.2413333333333334,0.026772834630805546,0.0529417330136328,0.47,1.7036666666666669,0.033370266588783205,1,-1,-1,-1
-0.1159288398267959,0.6,4.087666666666666,-0.02818656652125398,-0.0198913520994793,0.2743333333333333,0.4256666666666666,-0.008429256387568767,0.0317358418993971,0.3793333333333333,1.236,0.025974309952230337,0.0313967843237925,0.4679999999999999,1.667,0.019790040923777303,1,-1,-1,-1
-0.0381605575440247,0.598,4.089333333333333,-0.009278235642742747,-0.2579052155686743,0.3366666666666666,0.7146666666666667,-0.10929117210571399,-0.0762348479004406,0.3946666666666666,1.2226666666666666,-0.0623946758622086,-0.1483799883172787,0.523,1.9023333333333332,-0.09352696794630982,-1,1,1,1
-0.0439676550750025,0.5983333333333334,4.071666666666667,-0.010690154722558137,-0.1470187825452102,0.355,0.9913333333333334,-0.06230139638894818,-0.0953305481096642,0.4029999999999999,1.258,-0.07802361797635071,-0.113215078912368,0.5463333333333333,2.111666666666667,-0.07136180004162286,1,1,1,1
-0.045816784714618,0.599,4.074333333333333,-0.011139746175999023,-0.1678182909860808,0.3643333333333333,1.058,-0.07111549753736074,-0.1094104400921391,0.4093333333333333,1.291,-0.08954735443829956,-0.03030596847579,0.552,2.232333333333333,-0.01910247718955388,1,1,1,1
-0.123148887149842,0.6033333333333334,4.057,-0.0299420256844932,-0.1673081428355798,0.3686666666666667,1.1,-0.07089931466881005,-0.1265845697835355,0.412,1.2943333333333331,-0.10360358049268402,0.0494827637432191,0.55,2.291333333333333,0.031190006893725794,1,1,1,-1
-0.1132504310406723,0.6216666666666666,4.342666666666667,-0.02753534679427338,-0.1982722563986436,0.38,1.192,-0.08402081846259654,0.0479900348002408,0.3793333333333333,1.2073333333333334,0.039277610547444004,0.126039718510972,0.532,2.232666666666667,0.0794454349728836,1,1,-1,-1
-0.092334271144316,0.6256666666666667,4.429666666666667,-0.022449858720997917,-0.1122412945237072,0.379,1.2733333333333334,-0.047563918434569995,0.0715540852019176,0.364,1.1136666666666668,0.05856368938547724,0.1022626126313408,0.524,2.152,0.06445823457827807,1,-1,-1,-1
-0.1185785918955826,0.6283333333333334,4.446666666666667,-0.028830818745836526,-0.1067241311972428,0.379,1.2813333333333332,-0.04522593839287753,0.013651571724482,0.359,1.0186666666666668,0.01117317626016833,0.1451993086200755,0.5186666666666667,2.154333333333333,0.09152211991079369,1,1,-1,-1
0.045475711121945,0.6213333333333333,4.509666666666666,0.011056818635941828,-0.1135623476047107,0.3793333333333333,1.279,-0.04812373433173355,0.0036251424491235,0.3586666666666667,1.0066666666666666,0.0029670104197333427,0.0482093956191151,0.5206666666666667,2.0756666666666668,0.030387376693538217,-1,1,-1,1
0.166010827499262,0.5946666666666667,4.258,0.04036334047289237,-0.2580293342212096,0.3923333333333333,1.2826666666666668,-0.10934376923131245,0.0237808638451049,0.3493333333333333,0.962,0.019463530553329274,0.1367843746403285,0.5,2.005333333333333,0.08621801341018372,-1,1,-1,-1
0.0970707181803458,0.5906666666666667,4.128333333333333,0.02360146327129716,-0.2442633925173085,0.3983333333333334,1.361,-0.10351024663022466,-0.0168325040652257,0.3483333333333334,0.9136666666666666,-0.013776621374921062,0.1212237957068305,0.4916666666666666,1.9196666666666664,0.07640985946945572,-1,1,-1,-1
0.0607022332343971,0.5903333333333333,4.090333333333333,0.014758946415804023,-0.1786205737959183,0.3953333333333333,1.3963333333333334,-0.07569312558998219,-0.0625546205778727,0.349,0.8746666666666666,-0.05119804632832819,0.1249219462547597,0.4883333333333333,1.8983333333333328,0.0787408800584129,-1,-1,1,-1
0.0810763403408181,0.5896666666666667,4.099333333333333,0.019712641511211597,-0.123577897439904,0.3913333333333333,1.407,-0.05236797258165757,-0.1043353434577849,0.354,0.871,-0.08539362398312164,0.0219350736425458,0.4913333333333333,1.8186666666666669,0.013826129471580698,-1,-1,1,1
0.2710572479774371,0.4873333333333333,2.9393333333333334,0.0659039904358476,-0.1968257693425021,0.3996666666666666,1.4723333333333335,-0.08340784805231279,0.0324818519365781,0.316,0.7456666666666667,0.026584884456434126,0.122425887842708,0.3956666666666667,1.1753333333333331,0.07716756294372965,-1,1,-1,-1
0.1618214470198689,0.46,2.494333333333333,0.03934474793162584,-0.2056502257228292,0.402,1.5036666666666667,-0.08714734273013519,-0.0125052776055738,0.3003333333333333,0.5920000000000001,-0.010234987859957464,0.0604569892022514,0.3586666666666667,0.8163333333333332,0.03810728761589289,-1,1,-1,-1
0.1760701255432346,0.4486666666666666,2.374,0.042809125955583074,0.0513879422487522,0.3886666666666666,1.6176666666666668,0.021776405056730574,-0.0319120686893064,0.2953333333333333,0.5396666666666667,-0.026118543380084593,0.013214325527605,0.3453333333333333,0.662,0.008329262012136834,-1,-1,-1,-1
0.0761430262855178,0.449,2.28,0.01851317134487756,0.0891034511055377,0.3806666666666667,1.5696666666666668,0.03775891305073404,-0.0487481763975011,0.2926666666666666,0.505,-0.03989811416910126,-0.0304284166856941,0.34,0.5753333333333334,-0.01917965882255344,1,-1,-1,-1
-0.2051993145913297,0.498,2.5936666666666666,-0.04989150361105701,-0.0693086022554001,0.384,1.4229999999999998,-0.029370551350809758,-0.1410833648583532,0.3096666666666666,0.524,-0.11547016964450169,-0.2993099358276888,0.4076666666666667,0.8503333333333333,-0.18866122778167438,1,1,1,1
-0.1397547580680966,0.51,2.807333333333333,-0.03397952391168198,-0.1592542597032973,0.392,1.4106666666666667,-0.0674863618691207,-0.1083289481541985,0.3156666666666666,0.5956666666666667,-0.08866220360801888,-0.1795557979146442,0.429,1.137,-0.11317772394096792,1,1,1,1
-0.2018540571720217,0.5173333333333333,2.8376666666666663,-0.04907814844489715,-0.1115357550422364,0.3916666666666666,1.4496666666666669,-0.047264935582568425,-0.1383894053167313,0.321,0.6023333333333334,-0.11326528910738932,-0.1839118678461027,0.4406666666666667,1.224,-0.11592344469126373,1,-1,1,1
0.0006829467099063,0.511,2.9593333333333334,0.0001660494739532106,-0.1330585012530556,0.3929999999999999,1.4443333333333332,-0.056385519496032925,-0.0921190279092386,0.3203333333333333,0.6443333333333334,-0.07539513812167611,-0.1557153139031613,0.4423333333333333,1.2673333333333334,-0.09815057500226683,-1,1,-1,1
0.0562969976659353,0.5036666666666667,2.8866666666666663,0.013687871560075655,-0.4574292081747768,0.5496666666666666,2.9883333333333337,-0.1938424324090414,-0.1418311376205645,0.3363333333333333,0.6883333333333332,-0.11608218685712464,-0.0004259000789296,0.3943333333333333,0.9956666666666668,-0.00026845360673034233,-1,1,1,-1
0.10211075248999,0.5,2.8800000000000003,0.02482688105819502,-0.3207463854823063,0.5893333333333333,3.655333333333333,-0.13592105278188193,0.0013735494925803,0.332,0.7943333333333334,0.0011241863495572554,0.0409893592337642,0.369,0.8330000000000001,0.02583643879927185,-1,1,-1,-1
0.0049496946810498,0.5036666666666667,2.8280000000000003,0.0012034528991728907,-0.1715850103641774,0.597,3.910333333333333,-0.07271170091354204,0.0166396721250637,0.33,0.7943333333333334,0.013618797404208854,0.0371267180347822,0.3586666666666667,0.748,0.023401736359258133,1,1,-1,-1
-0.076022563272796,0.5096666666666667,2.822666666666666,-0.018483882354092287,-0.1856982816824777,0.6006666666666667,3.943666666666666,-0.07869240960615967,0.006391782864227,0.3296666666666666,0.7806666666666667,0.005231376870009574,-0.0009614465015498,0.3556666666666667,0.6856666666666666,-0.0006060195660634692,1,1,-1,-1
-0.213291332336496,0.5303333333333333,2.985,-0.051858970867747156,0.1646192417796452,0.5053333333333333,3.063333333333333,0.06975985284198581,0.0154932464731704,0.3173333333333333,0.718,0.012680501350369803,-0.2098781579401752,0.3933333333333333,0.7943333333333334,-0.1322905330625067,1,-1,-1,1
0.0527418304196256,0.522,3.151333333333333,0.01282347959141619,0.1760060313493636,0.4736666666666667,2.69,0.0745851743301597,-0.0326090510121802,0.3143333333333333,0.654,-0.02668899098134686,-0.1259291211647829,0.4039999999999999,0.973,-0.07937572318378533,-1,-1,-1,1
0.070498288446656,0.5196666666666667,3.140333333333333,0.01714072788018119,0.0656011964686369,0.4673333333333333,2.5036666666666667,0.02779948299139938,-0.0060409973757519,0.3106666666666666,0.655,-0.004944275269450811,-0.1542348452083262,0.4106666666666667,1.0003333333333333,-0.09721740503954059,-1,-1,-1,1
-0.0099483657770562,0.522,3.091666666666667,-0.0024188137668910478,0.1355767330105584,0.4606666666666667,2.492,0.057452657668498566,-0.0081324400075838,0.3096666666666666,0.646,-0.006656023750512601,-0.1945963347018948,0.417,1.012,-0.1226580845876379,1,-1,-1,1
-0.1529574013528085,0.5803333333333334,3.705333333333333,-0.03718957228063756,-0.1595657210113499,0.4853333333333333,2.4393333333333334,-0.06761834823220216,-0.0836782057817334,0.3206666666666667,0.63,-0.06848671795477236,-0.2125789234506891,0.466,1.3530000000000002,-0.13399288128477652,1,1,1,1
-0.0711034309100968,0.5946666666666667,3.979,-0.01728786027903978,-0.104819636569243,0.4923333333333333,2.5623333333333336,-0.04441888045996919,-0.1296502743286723,0.33,0.6453333333333333,-0.10611271701818635,-0.0864426281510293,0.4776666666666667,1.5606666666666666,-0.05448657196945364,1,1,1,1
0.0681766166995614,0.5913333333333334,4.0633333333333335,0.01657624405339772,-0.1704258829304183,0.4993333333333333,2.5723333333333334,-0.07222050341846195,-0.1648175954324128,0.3373333333333333,0.6596666666666666,-0.13489553303528784,-0.0634281419592499,0.484,1.6263333333333334,-0.03998006649813134,-1,1,1,1
0.030941865478864,0.594,4.062666666666667,0.007523105992561688,-0.1415877272449344,0.4996666666666667,2.602333333333333,-0.05999990590443319,-0.0890511003924169,0.3343333333333333,0.7123333333333333,-0.07288418219728272,-0.1188921801419167,0.491,1.6256666666666666,-0.07494019407403517,1,1,-1,1
0.0724748378894419,0.5920000000000001,4.058,0.017621299776137963,-0.0865873692225243,0.5093333333333333,2.744,-0.03669268591956824,-0.132582079081121,0.377,0.979,-0.10851226279361988,-0.1603521027196646,0.498,1.6143333333333334,-0.10107323865747359,-1,1,1,1
0.0612489247636944,0.5923333333333334,4.043,0.014891867241891534,-0.1227005208935514,0.5163333333333333,2.780333333333333,-0.05199617121689065,-0.0593520899041712,0.3916666666666666,1.1616666666666666,-0.048576923983002035,-0.1061574705970922,0.4973333333333333,1.6516666666666666,-0.06691324391106854,1,1,1,-1
0.0612442113889142,0.5933333333333334,4.053333333333333,0.014890721247055561,-0.1530944258905933,0.5203333333333333,2.7943333333333333,-0.06487604064749514,-0.0857028886057753,0.4003333333333333,1.2026666666666666,-0.07014382663943657,-0.0207131363763108,0.4906666666666667,1.6796666666666666,-0.013055917202206538,1,1,1,-1
0.0494197712454491,0.5936666666666667,4.050666666666666,0.012015764772218763,0.0257841581720414,0.5116666666666666,2.871666666666667,0.010926420631579527,-0.0705480581136954,0.4023333333333333,1.238,-0.05774030302337416,-0.0313601885030323,0.4896666666666667,1.666,-0.019766973822923455,1,-1,1,-1
0.0858734356207988,0.59,4.025,0.02087899188114531,-0.0191294497570537,0.515,2.844666666666667,-0.00810638893469397,0.103160971537044,0.3763333333333333,1.1913333333333334,0.08443245520854756,-0.1176688042154934,0.5503333333333333,2.053,-0.07416907498746253,-1,1,-1,1
-0.0311186803543925,0.594,3.957,-0.007566096194641493,-0.0312869432852762,0.518,2.8546666666666667,-0.013258307691502769,0.0400648162823371,0.3683333333333333,1.06,0.03279118794439036,-0.0526376758017326,0.5743333333333333,2.3036666666666665,-0.03317861305494934,1,1,-1,1
0.0066033365856821,0.5953333333333333,4.009333333333333,0.0016055140913394826,-0.0451341618712666,0.5183333333333333,2.8396666666666666,-0.019126272580580167,0.0347002420854211,0.365,1.0273333333333334,0.028400533573406727,-0.0131842284175074,0.5813333333333334,2.397,-0.008310291182692124,1,1,-1,1
0.1014610606506543,0.5896666666666667,4.024666666666667,0.024668917066878352,-0.0697553095198264,0.5203333333333333,2.838333333333333,-0.029559850200038686,0.0765598296482176,0.36,1.031,0.06266065830163263,-0.0401305072772388,0.5886666666666667,2.43,-0.025295086691622285,-1,1,-1,1
0.0296312345578892,0.5936666666666667,4.005333333333334,0.0072044433914862155,0.1390999704646978,0.4996666666666667,2.786666666666666,0.058945681956978364,-0.1337944168315055,0.4213333333333333,1.2986666666666666,-0.10950450483323866,0.1275440683810105,0.5646666666666667,2.3873333333333333,0.08039365773304634,1,-1,1,-1
-0.0666115306547694,0.6,3.996333333333333,-0.016195714049138853,0.179579759019548,0.4896666666666667,2.7026666666666666,0.07609959459886137,-0.0960550031043971,0.445,1.5316666666666667,-0.078616550681249,0.0689585619563031,0.5583333333333333,2.270666666666666,0.04346600432343978,1,-1,1,-1
-0.0455721967704141,0.6006666666666667,4.017666666666667,-0.011080277847238897,-0.0108142076224995,0.498,2.5973333333333333,-0.004582681369399466,-0.056861927349175,0.4533333333333333,1.631,-0.046538841796937895,0.0269722124100342,0.56,2.227333333333333,0.017001141960735492,1,1,1,1
-0.1626385843275963,0.6073333333333334,3.989,-0.03954342407740344,-0.0173300627373005,0.5006666666666667,2.6136666666666666,-0.007343871914528205,-0.0735511084452968,0.46,1.6646666666666663,-0.06019815999034641,0.0304021123498898,0.5596666666666666,2.219,0.019163078656996634,1,1,1,-1
-0.1245414591640647,0.608,4.062666666666667,-0.03028061118032986,-0.1310412486505088,0.5086666666666667,2.644333333333333,-0.0555306786938432,0.1426952670089707,0.414,1.5276666666666665,0.1167894365543107,0.1321482708774806,0.5266666666666666,2.1003333333333334,0.08329578155842969,1,1,-1,-1
-0.0797718424397651,0.604,4.065,-0.019395470072941342,-0.128846983570853,0.5093333333333333,2.6786666666666665,-0.054600826220959166,0.0742767574395093,0.3993333333333333,1.3530000000000002,0.060792069928262936,0.1469548276111081,0.5086666666666667,1.9896666666666667,0.09262865974992862,-1,1,-1,-1
-0.007118960750482,0.5996666666666667,4.081666666666667,-0.001730881298005335,-0.1152037514882584,0.509,2.696,-0.04881930364752364,0.0295008209590339,0.3939999999999999,1.269,0.024145049306215402,0.0844983903922875,0.5066666666666666,1.917,0.05326107879746993,-1,-1,-1,-1
0.0854685996041517,0.5936666666666667,4.095,0.020780561349704886,-0.1328357791427334,0.5096666666666667,2.695666666666667,-0.05629113768821528,0.0545897958910996,0.3896666666666666,1.2636666666666667,0.04467920791889716,0.1205555246413832,0.5006666666666667,1.911333333333333,0.07598863442943286,-1,1,-1,-1
-0.0601465335263968,0.5673333333333334,3.611,-0.014623835370021165,0.0636634000216802,0.4923333333333333,2.720333333333333,0.026978312917257188,-0.0283729032712904,0.3986666666666666,1.2776666666666665,-0.023221901159872726,0.1328679128906298,0.465,1.6673333333333331,0.0837493867666516,-1,-1,1,-1
-0.0302888390498941,0.5579999999999999,3.5203333333333333,-0.007364331239809936,0.1364900829818087,0.482,2.6790000000000003,0.05783970330726382,-0.0838528676019285,0.406,1.292,-0.06862967052773228,0.1086573875193583,0.4516666666666666,1.5453333333333332,0.068488993124347,-1,-1,1,-1
0.0625133087469649,0.55,3.5043333333333333,0.015199285510771892,0.016785629771526,0.484,2.585,0.007113160345429902,-0.0642076862565315,0.4083333333333334,1.332,-0.052551003670534176,0.0417924319008939,0.4486666666666666,1.4549999999999998,0.02634263207000181,-1,1,1,-1
0.0269191116747418,0.5489999999999999,3.4523333333333337,0.006545026527021229,-0.0696067865021241,0.4903333333333333,2.5716666666666668,-0.029496911361622517,-0.0765876502568452,0.4093333333333333,1.3246666666666669,-0.06268342817532446,0.0176932678400854,0.45,1.438,0.011152431759239073,-1,1,1,1
-0.1957285107589168,0.5843333333333333,3.693666666666666,-0.04758880272462624,-0.1248395287560497,0.497,2.564333333333333,-0.052902607621909875,-0.0073614564623827,0.401,1.304,-0.0060250095919909975,-0.1246590953735942,0.4823333333333333,1.5316666666666667,-0.0785751997249918,1,1,-1,1
-0.0486632394325199,0.5863333333333334,3.8636666666666666,-0.01183182405218367,-0.1324743229174667,0.5,2.587,-0.05613796523516038,0.0660410028539868,0.391,1.2916666666666667,0.0540514880028492,-0.1245231247650502,0.4966666666666666,1.6423333333333332,-0.0784894946451414,1,1,-1,1
-0.1730485031667838,0.5953333333333333,3.86,-0.042074458376375114,-0.0906718535250896,0.4996666666666667,2.6180000000000003,-0.03842354691006994,0.0366086190797374,0.3903333333333333,1.2536666666666667,0.02996245134805442,-0.0768885693353669,0.5,1.7123333333333333,-0.048464451582849184,1,-1,-1,1
-0.1260137159078791,0.5973333333333334,3.936,-0.030638570965900818,-0.1295046766533238,0.5006666666666667,2.5926666666666667,-0.0548795334495453,0.0219229334261534,0.39,1.237,0.01794290095338032,0.0180395471697185,0.4963333333333333,1.7786666666666666,0.011370698764987943,1,1,-1,-1
0.1630025366522112,0.5776666666666667,3.960666666666667,0.039631914279010305,-0.2111451711697367,0.5086666666666667,2.6286666666666667,-0.08947590761481687,-0.0607310123495261,0.4029999999999999,1.270333333333333,-0.04970550784440626,0.1306421564493838,0.4586666666666666,1.602,0.08234644656091722,-1,1,1,-1
0.0566431786093528,0.578,3.871,0.013772040885021942,0.135583486473922,0.49,2.7623333333333333,0.057455519549074165,-0.0472374732501457,0.4073333333333333,1.332,-0.03866167393475649,0.0754940389703462,0.4456666666666667,1.4563333333333333,0.04758545032244635,1,-1,1,-1
0.0680536624567742,0.5763333333333334,3.865,0.016546349352919654,0.0203607982433995,0.49,2.656,0.008628191175282995,0.0831829268269228,0.4,1.406,0.06808135517517924,0.0568928659814553,0.44,1.3983333333333334,0.03586074721641991,-1,1,-1,-1
0.1547558198085656,0.5713333333333334,3.884,0.03762683397938296,0.0170662781179791,0.4896666666666667,2.651,0.007232089257610906,0.0420015459497689,0.3989999999999999,1.3576666666666668,0.0343763110627567,0.0036951993611187,0.441,1.3543333333333334,0.0023291603950229478,-1,-1,-1,1
0.0516157632768399,0.569,3.7606666666666655,0.012549691235775361,-0.1514515349422485,0.5056666666666667,2.707,-0.06417984116587333,0.1191775455498826,0.3693333333333333,1.2033333333333334,0.09754127580013901,0.0945696980705594,0.413,1.236,0.05960923181382565,-1,1,-1,-1
0.038863658523486,0.569,3.750333333333333,0.009449185361193772,-0.1208759176574263,0.5093333333333333,2.791,-0.05122296844988072,0.0716711031669232,0.3606666666666667,1.0896666666666668,0.058659463145085376,0.0244640995821971,0.4043333333333333,1.1003333333333336,0.01542022669908135,1,1,-1,-1
0.0575379342782853,0.5670000000000001,3.745333333333333,0.013989588910347782,-0.1330531633089071,0.5103333333333333,2.799333333333333,-0.05638325746278425,0.1012418633920535,0.3533333333333333,1.0646666666666669,0.08286175448638458,0.0294837916139962,0.3989999999999999,1.0663333333333334,0.018584242150777888,-1,1,-1,-1
0.1356186580003355,0.5626666666666666,3.766,0.0329738857989165,-0.0624798009413614,0.5076666666666667,2.8400000000000003,-0.026476745197868277,0.0975766390975622,0.3503333333333333,1.0393333333333332,0.07986193894119276,-0.0395457942799346,0.4006666666666667,1.0123333333333333,-0.02492653002588293,-1,-1,-1,1
-0.0675204859632305,0.5686666666666667,3.641333333333333,-0.01641671452930465,0.0755938518702232,0.4756666666666667,2.5636666666666668,0.0320340193844684,-0.0458714151294308,0.371,1.0546666666666666,-0.03754361892450374,-0.1898565456885916,0.4379999999999999,1.154,-0.11967049778333391,1,-1,1,1
-0.2258164288609725,0.5796666666666667,3.629333333333333,-0.0549042826892037,0.0331529720168473,0.47,2.441333333333333,0.014049065128519543,-0.043317227345424,0.38,1.1246666666666667,-0.03545313506753528,-0.1309824037724167,0.4486666666666666,1.2916666666666667,-0.08256091146845632,1,-1,1,1
-0.1013670839026468,0.5773333333333334,3.719,-0.024646067861597575,0.1013041370867071,0.4636666666666666,2.4290000000000003,0.04292913525207877,-0.0760470913281359,0.3866666666666666,1.144,-0.06224100584393493,-0.1806354208160427,0.46,1.3299999999999998,-0.11385823253001895,-1,-1,1,1
-0.0417936415604862,0.5733333333333334,3.7216666666666662,-0.010161572045145239,0.0342444991836687,0.4636666666666666,2.3603333333333336,0.014511616004755605,-0.0990653426164134,0.391,1.1556666666666666,-0.08108037350323131,-0.1689258240867552,0.4613333333333333,1.351,-0.106477432124357,-1,1,1,1
0.1150323159662067,0.55,3.551333333333333,0.02796858858347643,-0.1583800245234656,0.4783333333333333,2.332666666666667,-0.06711589170515299,-0.0660146571834314,0.4023333333333333,1.2743333333333335,-0.05402992529734183,-0.1157283341451478,0.4726666666666667,1.4846666666666666,-0.0729459566672082,-1,1,1,1
-8.708451203798262e-05,0.5496666666666666,3.429666666666667,-2.1173449119277554e-05,-0.0081018225801035,0.4753333333333333,2.4440000000000004,-0.0034332678539270335,-0.0938139647456783,0.4103333333333333,1.3126666666666666,-0.07678236505829548,-0.0260346846841799,0.471,1.5590000000000002,-0.01641019889247444,-1,-1,1,-1
0.0947191929648627,0.5426666666666666,3.436,0.023029720967900968,0.0715895098528989,0.469,2.458,0.03033711987966176,0.0528819593613738,0.4026666666666667,1.4016666666666666,0.043281423183535145,-0.01005754218376,0.469,1.5673333333333337,-0.006339476341161314,-1,-1,-1,-1
0.0751077460179789,0.5416666666666666,3.408333333333333,0.018261456619079172,0.1476142818774879,0.4626666666666666,2.466333333333333,0.06255374809059677,0.0567386538620093,0.3996666666666666,1.386,0.046437948183505974,0.0322767142543454,0.4639999999999999,1.576,0.02034467891332779,-1,-1,-1,-1
-0.2469320239408627,0.591,3.766333333333333,-0.060038260793741055,0.0389776268508974,0.469,2.436,0.016517349271284548,0.0737414322573073,0.3706666666666667,1.1673333333333331,0.06035393117486773,0.1069777625864318,0.4446666666666667,1.499,0.0674302908758488,1,1,-1,-1
-0.1366143060290241,0.6,4.002,-0.033215964469196606,0.0360092159001319,0.471,2.4546666666666668,0.015259440968091615,0.0634940426378276,0.3603333333333333,1.074,0.051966919573871256,-0.0834652508141289,0.45,1.35,-0.05260986960608025,1,1,-1,1
-0.0938335336217086,0.6006666666666667,4.0536666666666665,-0.022814384594067847,-0.1011753389049698,0.48,2.4266666666666667,-0.042874555106360825,0.121803248877823,0.35,1.0516666666666667,0.09969029180225812,-0.0758960187742763,0.451,1.365,-0.047838826486332024,1,1,-1,1
-0.0704565527834137,0.6006666666666667,4.074333333333333,-0.01713058040479849,-0.1300880734096905,0.484,2.444333333333333,-0.055126756504594414,0.0748492905088921,0.3496666666666667,1.001,0.06126066160606345,-0.0447476192956193,0.4503333333333333,1.3889999999999998,-0.028205347655009285,1,1,-1,-1
0.0605465325154996,0.5856666666666667,4.003,0.014721089842088904,0.1281724396860855,0.4606666666666667,2.43,0.05431497821420045,-0.0084395051752541,0.36,1.003,-0.006907342302762935,-0.1263053250792669,0.4586666666666666,1.3823333333333332,-0.07961285227275645,-1,-1,1,1
0.0740806914536915,0.5813333333333334,3.958666666666667,0.018011741864402978,0.1202708078293648,0.4523333333333333,2.3243333333333336,0.050966544157662726,-0.0899326615870117,0.37,1.0016666666666667,-0.07360569901674667,-0.1448456768270716,0.4616666666666666,1.389,-0.09129921849568948,-1,-1,1,1
-0.059674047578222,0.585,3.875,-0.014508956651071814,0.1040798105783311,0.4503333333333333,2.2826666666666666,0.04410536818949127,-0.0837144800102305,0.3753333333333333,1.05,-0.06851640672298744,-0.076242519654925,0.4596666666666666,1.44,-0.048057233140256964,1,-1,1,-1
-0.1048137723405577,0.5893333333333333,3.8906666666666663,-0.02548408464049712,0.1013646296945465,0.45,2.275,0.04295476989463503,-0.123111029009703,0.3793333333333333,1.0426666666666666,-0.10076064899027604,-0.0398209266870457,0.456,1.446,-0.025099951658494518,1,-1,1,-1
-0.1157271776068178,0.6033333333333334,4.042333333333334,-0.028137535015489507,-0.0912397551955876,0.467,2.238,-0.03866420369195263,-0.110446652034666,0.3896666666666666,1.1106666666666667,-0.09039544569917478,-0.1572125239303001,0.5076666666666667,1.7086666666666666,-0.09909429737214384,1,1,1,1
-0.0857305914787787,0.607,4.115,-0.02084426121432214,-0.0861055845026692,0.4733333333333334,2.3040000000000003,-0.036488522476733294,-0.0196612866534058,0.39,1.195,-0.016091848302436672,-0.0885388108112179,0.5256666666666667,1.911,-0.055807839147678916,1,1,1,1
-0.1472094854214978,0.611,4.103,-0.03579204242526661,-0.1440341447658228,0.4793333333333333,2.308333333333333,-0.061036611725710586,-0.0342448564837118,0.3906666666666667,1.1803333333333332,-0.028027821647122364,-0.0143507912795497,0.5303333333333333,2.0146666666666664,-0.009045599822643543,1,1,1,1
0.0294459904544712,0.604,4.183666666666666,0.0071594037339561085,-0.0385941948408596,0.4756666666666667,2.3746666666666667,-0.01635486425248615,-0.042857124748141,0.392,1.1849999999999998,-0.035076562499851735,0.00756369823078,0.53,2.038,0.004767555045718684,-1,-1,1,-1
-0.1353726695620096,0.6213333333333333,4.250333333333334,-0.03291407695850464,0.0480729956943495,0.4716666666666666,2.391,0.020371647135881167,-0.105194312742511,0.4073333333333333,1.2326666666666666,-0.0860966503755409,-0.0591089668533104,0.5496666666666666,2.1096666666666666,-0.03725760131755779,1,-1,1,1
-0.0452248653372402,0.6226666666666667,4.353666666666667,-0.010995828795900974,0.0571659452383461,0.4716666666666666,2.3926666666666665,0.02422491978634017,-0.0355188823051899,0.4103333333333333,1.3216666666666663,-0.02907055250263642,-0.0650464845263574,0.5579999999999999,2.164333333333333,-0.04100014120710332,1,1,1,1
-0.110302477830916,0.6256666666666667,4.3293333333333335,-0.026818590900118955,0.0483651084083467,0.4716666666666666,2.380333333333333,0.020495434244371162,-0.0243871142362612,0.412,1.344,-0.019959718290162364,-0.0219124675557647,0.561,2.228333333333333,-0.01381188038868384,1,1,1,1
-0.1818982450980204,0.6303333333333333,4.326,-0.04422615626288389,0.0189548609776157,0.474,2.3796666666666666,0.008032404341946547,-0.0178531773999757,0.4106666666666667,1.3410000000000002,-0.014611995008329435,0.0578563624125858,0.5543333333333333,2.255,0.03646805889539133,1,1,-1,-1
0.1575338513473942,0.6123333333333334,4.440666666666667,0.038302275663128986,0.038033095517552,0.4703333333333333,2.4,0.01611709006642793,0.0037763519781877,0.4013333333333333,1.3163333333333334,0.0030907683836183,0.1571053140267446,0.502,1.9703333333333333,0.09902672075802577,-1,-1,-1,-1
0.0561761158375277,0.611,4.335333333333334,0.013658480739786998,0.0753643138092745,0.4656666666666667,2.4006666666666665,0.03193674921616784,0.0544192980148154,0.3926666666666666,1.308,0.04453966334028344,0.1045699713989025,0.483,1.7806666666666666,0.06591261041387214,-1,-1,-1,-1
-0.1107418777941031,0.6193333333333333,4.294333333333333,-0.026925425198731052,0.115138616314899,0.461,2.392333333333333,0.04879170164875808,0.0459406267691577,0.3893333333333333,1.2773333333333334,0.037600265431259966,0.1120176343153049,0.471,1.698,0.07060702600694961,1,-1,-1,-1
-0.1184092810660013,0.621,4.308333333333334,-0.028789653053435116,-0.0297276810029569,0.4693333333333333,2.344333333333333,-0.012597547101302413,0.0695502591878036,0.3846666666666667,1.2613333333333334,0.05692365102928893,0.0786362801075062,0.4693333333333333,1.649333333333333,0.04956606974051997,1,1,-1,-1
0.132643620206748,0.6013333333333333,4.329666666666666,0.032250544645865326,0.2669525074374133,0.3296666666666666,1.182,0.11312509663700632,-0.1086986056731671,0.4113333333333333,1.3483333333333334,-0.08896475108743664,-0.0496767795542099,0.477,1.6323333333333332,-0.031312299062241214,-1,-1,1,1
0.0344808991612293,0.5996666666666667,4.214333333333333,0.00838357529819767,0.0141200248875026,0.292,0.5983333333333333,0.0059835706180439525,-0.0709877849955931,0.42,1.4686666666666668,-0.05810019901607999,-0.0833893024057279,0.4803333333333333,1.6329999999999998,-0.052561997757331315,-1,-1,1,1
0.1082603500085941,0.5946666666666667,4.221333333333333,0.026322074487164435,0.0165704021376821,0.272,0.4403333333333333,0.007021954433519695,-0.0845589424401962,0.4236666666666667,1.492,-0.06920755992977724,-0.0931935293789265,0.483,1.65,-0.058741804294989014,-1,-1,1,1
0.1545979115228952,0.5906666666666667,4.212,0.037588440664958735,-0.0591500600315098,0.268,0.3339999999999999,-0.025065717948793018,-0.0762292529475725,0.4256666666666667,1.5196666666666667,-0.06239009665361458,-0.0789035705274179,0.483,1.6656666666666666,-0.049734548406807376,-1,-1,1,1
-0.1634780903210284,0.6243333333333333,4.379,-0.03974753887372348,-0.3189300668740004,0.3296666666666666,0.6016666666666667,-0.1351513607491657,0.0761644007230162,0.397,1.421,0.06233701812533551,0.1031974272153493,0.429,1.403333333333333,0.06504746749725739,1,1,-1,-1
0.0805507834114154,0.6223333333333333,4.599,0.019584859283998356,-0.1540878049615495,0.3429999999999999,0.897,-0.06529699980790102,0.0705186214030502,0.3866666666666666,1.3316666666666668,0.05771621044537681,0.0315043018247789,0.4093333333333333,1.1763333333333332,0.0198578114229023,-1,1,-1,-1
0.0795274261588456,0.6216666666666666,4.588333333333334,0.019336043481841942,-0.1551433928838785,0.3506666666666667,0.972,-0.06574432089459402,0.0735648111817619,0.3803333333333333,1.282,0.06020937504256612,-0.0094039128002079,0.4036666666666667,1.0903333333333334,-0.0059274802553176765,-1,1,-1,-1
0.058857038992766,0.6233333333333334,4.592,0.014310311802414679,-0.1073016811961484,0.35,1.0126666666666666,-0.045470683797466833,-0.0711510555186649,0.3886666666666666,1.2073333333333334,-0.0582338283423721,0.0117894914215532,0.3989999999999999,1.0730000000000002,0.007431159678548782,1,-1,1,-1
0.0866227949252853,0.5796666666666667,3.978,0.021061188700468147,-0.1874500659532891,0.3613333333333333,1.0426666666666666,-0.07943475425324709,0.0322374635727538,0.379,1.2226666666666666,0.026384863951831993,-0.2303607323044316,0.4479999999999999,1.2243333333333333,-0.14520112227166249,-1,1,-1,1
0.159772552696527,0.5626666666666666,3.814333333333333,0.03884658633330242,-0.1021144307788202,0.36,1.1156666666666666,-0.04327250925933038,0.0789390388970456,0.3713333333333333,1.2063333333333333,0.0646079303691635,-0.1775895996307019,0.4653333333333333,1.4216666666666666,-0.11193838859687053,-1,-1,-1,1
0.1098171252010002,0.5593333333333333,3.716666666666667,0.02670058381741351,-0.1001704355489918,0.3596666666666667,1.1136666666666668,-0.04244871235872334,-0.0075330851491184,0.3733333333333333,1.1356666666666666,-0.006165479686343591,-0.0738147100961768,0.467,1.538333333333333,-0.04652693468589089,-1,-1,1,1
0.0237304617607025,0.5623333333333334,3.673666666666667,0.005769748407708202,-0.0480266420362351,0.3566666666666666,1.136,-0.020352004083624392,-0.0941735558541789,0.3806666666666667,1.1106666666666667,-0.07707667364912693,0.0106832562696332,0.4603333333333333,1.568,0.006733876838941934,1,-1,1,-1
-0.0793138241034845,0.5693333333333332,3.680333333333333,-0.019284108962773973,-0.0269277641261302,0.3536666666666667,1.1343333333333334,-0.01141104066872708,-0.0136888782698583,0.3726666666666666,1.1336666666666666,-0.01120370993171619,0.0338156848912214,0.4316666666666666,1.3656666666666666,0.02131472385710848,1,-1,-1,-1
-0.084592467534887,0.5713333333333334,3.707666666666667,-0.020567541406706843,0.0025791829069243,0.3503333333333333,1.1333333333333333,0.0010929671288393181,0.0017423494915163,0.3693333333333333,1.125,0.0014260319887280208,-0.0041622841537809,0.4206666666666667,1.2413333333333334,-0.0026235735765236454,1,-1,-1,-1
-0.1875649052661212,0.5776666666666667,3.694333333333333,-0.04560392985244236,-0.0623251469555317,0.353,1.0953333333333333,-0.026411208270494087,-0.029913126838774,0.3686666666666667,1.0883333333333334,-0.024482502484531737,0.0601710730142839,0.4113333333333333,1.229666666666667,0.03792706874372134,1,1,-1,-1
-0.1386402057236844,0.5770000000000001,3.7306666666666666,-0.03370853522720855,-0.1416912599688891,0.359,1.0753333333333337,-0.06004377943652658,-0.0383177875583213,0.3693333333333333,1.084,-0.03136132622158231,0.0252646468646728,0.41,1.1823333333333332,0.015924828167761286,-1,1,1,-1
0.359259906152217,0.4543333333333333,2.624,0.08734930202275967,-0.1831839515721218,0.3626666666666666,1.0963333333333334,-0.07762692481471964,0.0960895359883703,0.3103333333333333,0.7739999999999999,0.07864481423999459,-0.0313855929269735,0.395,1.026333333333333,-0.01978298675546637,-1,1,-1,-1
0.1513911979390378,0.425,2.0686666666666667,0.03680877060286679,-0.2468115200282834,0.368,1.0936666666666668,-0.10459005357300093,-0.0550783917085896,0.2953333333333333,0.516,-0.04507910086155421,-0.0275141574212651,0.3903333333333333,0.9953333333333332,-0.017342741082482776,-1,1,-1,-1
0.1765187401509518,0.4106666666666667,1.929333333333333,0.04291820067332992,-0.1668245305278102,0.3653333333333333,1.1476666666666666,-0.07069437675840626,0.0069931664821093,0.282,0.4853333333333333,0.0057235813793648236,-0.057022842013222,0.3893333333333333,0.9596666666666668,-0.035942673790850144,-1,-1,-1,-1
-0.0627481656071975,0.4186666666666667,1.7836666666666663,-0.015256387854966911,0.0528366728589706,0.3493333333333333,1.2029999999999998,0.022390326206433088,-0.023583501683257,0.2776666666666667,0.426,-0.01930199880695462,-0.0802830091550702,0.3896666666666666,0.9416666666666668,-0.0506040370337809,1,-1,-1,1
-0.0110040806177926,0.455,2.26,-0.0026754968893164094,-0.1572129896045844,0.357,1.0656666666666668,-0.0666213432956081,-0.1641702000391597,0.31,0.5133333333333333,-0.13436567002868136,0.0255027878368263,0.3586666666666667,0.784,0.016074933335728264,1,1,1,-1
0.0128109979580948,0.4656666666666667,2.4133333333333336,0.003114824979608081,-0.2695612368541817,0.365,1.0346666666666666,-0.114230584538973,-0.1859717906382403,0.3253333333333333,0.606,-0.1522092575240838,0.0246236165605235,0.3453333333333333,0.6709999999999999,0.015520773541603835,1,1,1,-1
0.1172348130208957,0.4633333333333334,2.4883333333333337,0.028504096657546777,-0.1222889103399977,0.3606666666666667,1.1366666666666667,-0.05182174512104852,-0.1529175005123055,0.3303333333333333,0.678,-0.1251558590447358,-0.0115462203565229,0.3406666666666667,0.5963333333333334,-0.0072778209071997614,-1,-1,1,-1
0.0438943850644899,0.4676666666666667,2.4680000000000004,0.010672340087059223,-0.0862150884924191,0.357,1.1336666666666666,-0.03653492642154547,-0.078914600437926,0.3286666666666666,0.7383333333333333,-0.06458792862747537,-0.1297930475330264,0.3493333333333333,0.5493333333333333,-0.08181123569249962,1,-1,-1,1
0.0237349764651693,0.473,2.475666666666667,0.005770846098480985,-0.5279811718517946,0.5246666666666667,2.611333333333333,-0.2237398766604852,-0.0845503260070532,0.3336666666666666,0.734,-0.06920050778016519,-0.2698507290663953,0.3956666666666667,0.747,-0.17009248197077875,1,1,1,1
-0.1705686143521472,0.4863333333333333,2.4313333333333333,-0.041471506158932914,-0.2529554804414333,0.5623333333333334,3.3376666666666663,-0.10719364820540749,-0.114829060240949,0.341,0.7423333333333333,-0.09398224290619497,-0.2439863461704536,0.4163333333333333,0.915,-0.1537896278090216,1,1,1,1
0.0246209454977641,0.4816666666666666,2.567333333333333,0.005986257769212052,-0.160780547729145,0.5743333333333333,3.584,-0.06813314912756369,-0.0607325350699284,0.3403333333333333,0.7883333333333334,-0.04970675412020462,-0.1587095600143824,0.4206666666666667,1.03,-0.10003791010212362,-1,1,-1,1
0.0191772521425321,0.4793333333333333,2.530333333333333,0.004662695615844508,-0.1654931024756871,0.5803333333333334,3.6503333333333337,-0.07013016431287618,-0.0404154701259871,0.34,0.803,-0.033078181799785104,-0.2215490001435054,0.4286666666666667,1.0253333333333334,-0.13964690569089164,-1,1,-1,1
0.0366805271020016,0.4756666666666667,2.532,0.008918385785106868,0.1853504333590434,0.494,2.938,0.07854500370395906,-0.0481522079513466,0.3376666666666666,0.8046666666666666,-0.03941034172584176,-0.0808671544023025,0.426,1.1846666666666663,-0.05097223583493637,-1,-1,-1,-1
0.0737148094732496,0.4723333333333333,2.535333333333333,0.017922782492463585,0.0968073639226045,0.4713333333333333,2.582666666666667,0.04102356072263529,0.0011987234022569,0.3316666666666666,0.8160000000000001,0.0009810993291406683,-0.0234699442961914,0.42,1.2046666666666668,-0.014793590111342235,-1,-1,-1,-1
0.1232963412750134,0.4683333333333334,2.539333333333333,0.0299778772078431,0.1135470318727538,0.46,2.4690000000000003,0.048117244062455614,-0.0004479664443102,0.3303333333333333,0.8083333333333333,-0.0003666396911604451,0.0393584820557317,0.4116666666666666,1.2056666666666669,0.024808463266425336,-1,-1,-1,-1
0.1496583785817438,0.4656666666666667,2.533333333333333,0.036387458458652655,0.0431845153542558,0.4603333333333333,2.404333333333333,0.018300080862952046,-0.0113436351648569,0.3296666666666666,0.7929999999999999,-0.009284237572490871,0.0295362358914561,0.409,1.175,0.01861729886086787,-1,1,-1,-1
-0.2666864919651455,0.55,3.198,-0.06484129882888691,0.0520730412610204,0.4613333333333333,2.399,0.022066725955802585,-0.0116033096173285,0.3296666666666666,0.7836666666666667,-0.009496769029401777,-0.0512860623463606,0.4103333333333333,1.092,-0.03232666320814067,1,1,1,1
-0.1546996436643137,0.5710000000000001,3.5930000000000004,-0.037613175491734596,-0.0449747470452681,0.469,2.3856666666666664,-0.01905871817635461,-0.0041066792382234,0.3293333333333333,0.785,-0.003361125876103831,-0.0396585175904233,0.41,1.0956666666666668,-0.024997581854141165,1,1,-1,-1
-0.2170023475488274,0.5820000000000001,3.683,-0.052761255211315534,-0.0617012326493444,0.4713333333333333,2.393666666666667,-0.02614681530090493,-0.0058749719784136,0.3296666666666666,0.7843333333333333,-0.0048083912067535765,-0.0486708862872586,0.4096666666666667,1.082,-0.03067826378293929,1,1,1,-1
-0.0937276578122636,0.5796666666666667,3.7696666666666663,-0.022788642289129992,-0.145758498353806,0.4786666666666667,2.396333333333333,-0.061767332212847054,0.0004425975480021,0.3286666666666666,0.7816666666666666,0.0003622454993425616,-0.0627659627844394,0.4103333333333333,1.0710000000000002,-0.03956268130246205,-1,1,-1,1
0.1205441822464661,0.5633333333333334,3.743333333333333,0.029308726083316035,0.0927908059284798,0.4679999999999999,2.4766666666666666,0.039321484515915175,-0.148965016591676,0.3883333333333333,1.0876666666666668,-0.12192093486150224,-0.188580478517403,0.441,1.1726666666666667,-0.11886616631808339,-1,-1,1,1
-0.0531831330601795,0.5663333333333334,3.606666666666667,-0.012930776500904476,0.1013725527929834,0.465,2.4373333333333336,0.04295812742547429,-0.0931785540721243,0.41,1.3176666666666668,-0.07626231098712366,-0.1362360786717533,0.451,1.296,-0.0858724111489922,1,-1,1,1
-0.2328387723946727,0.578,3.585,-0.05661167278681414,0.1620843261747229,0.461,2.444333333333333,0.06868564464096068,-0.0440136761837988,0.4166666666666666,1.4199999999999997,-0.0360231460365577,-0.1063782154060317,0.4536666666666666,1.343,-0.06705238391845184,1,-1,1,1
-0.227408659063216,0.5803333333333334,3.621333333333333,-0.05529141243689839,0.1015260027290647,0.4623333333333333,2.397,0.04302315411885423,-0.0535184274788835,0.421,1.446,-0.04380234272338273,-0.0684799752919866,0.4516666666666666,1.363,-0.04316434127493388,1,1,1,-1
0.0856508269288252,0.5539999999999999,3.5556666666666668,0.020824867517320933,-0.1307243650509382,0.4983333333333333,2.569333333333333,-0.055396394554060355,0.0831941401855336,0.408,1.448,0.06809053278745389,-0.0913813077520344,0.5006666666666667,1.7066666666666668,-0.05759952361460828,-1,1,-1,1
0.079794571944368,0.547,3.449666666666667,0.019400996451834136,-0.1136945159212707,0.509,2.7056666666666667,-0.0481797426222221,0.0962580284985075,0.401,1.395,0.078782717519725,-0.0701230148914557,0.5193333333333333,1.8686666666666667,-0.04419998303294155,-1,1,-1,1
0.0862953155071739,0.5433333333333333,3.4040000000000004,0.020981566404439572,-0.0320310710373514,0.51,2.7916666666666665,-0.013573642897273483,-0.0414334508961364,0.408,1.31,-0.033911351694350604,-0.022244269180643,0.5256666666666667,1.961,-0.014021021798428195,-1,1,1,1
0.1278848388319606,0.5403333333333333,3.4046666666666665,0.031093509796030264,-0.0491748034247558,0.5106666666666667,2.779333333333333,-0.020838554553886356,-0.0300157521380963,0.41,1.3356666666666668,-0.024566496516956905,-0.0387791573978077,0.5303333333333333,1.9793333333333327,-0.024443302982167143,-1,1,1,1
-0.1421534750630582,0.5843333333333333,3.716666666666667,-0.0345627402730737,0.1477153976771967,0.4923333333333333,2.7246666666666663,0.06259659741508296,-0.0595314955351109,0.4226666666666666,1.395333333333333,-0.04872375914433083,-0.0340847883266839,0.5546666666666666,2.160333333333333,-0.02148434530450289,1,-1,1,1
-0.1099955990703378,0.598,3.929666666666667,-0.026743977381930375,0.1145679548020828,0.4883333333333333,2.6293333333333333,0.04854987534263325,-0.0237904223769249,0.4266666666666666,1.4546666666666668,-0.01947135376687338,-0.0780978336598878,0.5683333333333334,2.2146666666666666,-0.04922667583559845,1,-1,1,1
-0.086330051557661,0.6006666666666667,3.9883333333333337,-0.020990012016413293,0.0785782016015281,0.4883333333333333,2.589,0.03329868198304557,-0.0585984353712363,0.4303333333333333,1.4473333333333334,-0.047960092814715735,-0.011425827472804,0.5703333333333334,2.293,-0.007201934788699306,1,1,1,1
-0.0772756992146654,0.601,3.9983333333333335,-0.01878856581024046,0.0331799860386619,0.4906666666666667,2.566333333333333,0.014060512722167068,-0.0818979956656218,0.4343333333333333,1.454,-0.06702969880643657,0.0208495871288265,0.57,2.317,0.013141924926708426,1,1,1,-1
0.0845004133534641,0.573,3.823333333333333,0.020545159648102922,0.1701896696183316,0.4663333333333333,2.4926666666666666,0.07212040451318001,0.0572288251748971,0.4143333333333333,1.482,0.04683913059583963,0.1877031847675703,0.51,2.0706666666666664,0.11831318996762936,-1,-1,-1,-1
0.0933471592010959,0.5623333333333334,3.705666666666666,0.022696129076447566,0.094775616289183,0.4593333333333333,2.364,0.040162577435461255,0.1139837849604059,0.3993333333333333,1.4336666666666666,0.09329042441902884,0.1494360265372896,0.4843333333333333,1.8503333333333327,0.09419261062409359,-1,-1,-1,-1
0.0716967813525903,0.5603333333333333,3.656,0.017432125603722974,0.0102647045416945,0.4616666666666666,2.308,0.004349821263625887,0.0401656146381703,0.3989999999999999,1.3576666666666668,0.03287368670857586,0.0464149467440198,0.4796666666666667,1.71,0.029256298545294514,-1,1,-1,-1
-0.1146372611877208,0.5683333333333334,3.5756666666666663,-0.027872536230930087,-0.0131656960922037,0.4646666666666667,2.315,-0.005579159592921904,0.026052210228088,0.3993333333333333,1.343,0.021322521883935856,-0.0034465620806418,0.4803333333333333,1.661333333333333,-0.002172439187364565,1,1,1,1
-0.2011980162938806,0.5793333333333333,3.641,-0.04891864076863632,0.0733654412122852,0.4553333333333333,2.289,0.031089697214783316,0.1023137676963759,0.3696666666666667,1.1763333333333332,0.0837390582846534,-0.1406018150239689,0.517,1.8253333333333333,-0.08862422484372451,1,-1,-1,1
-0.127053295814671,0.578,3.698,-0.030891331092205265,0.1207426269907974,0.45,2.276333333333333,0.05116648454685261,0.0466648983643382,0.361,1.054,0.03819304803215803,-0.0548720925680803,0.5256666666666667,1.9866666666666668,-0.03458701204227129,-1,-1,-1,1
-0.1127997240683402,0.5773333333333334,3.7033333333333336,-0.027425763345700856,0.0387968936012437,0.451,2.2060000000000004,0.0164407608678683,0.0591319039612475,0.3556666666666667,1.025,0.04839671203378845,-0.0737132655746855,0.531,2.0126666666666666,-0.046462992111036674,-1,1,-1,1
-0.1125550858629851,0.5773333333333334,3.701333333333333,-0.027366282796605534,-0.06834145621713,0.4589999999999999,2.1906666666666665,-0.028960708828288956,0.0746565926009865,0.3516666666666666,1.0086666666666668,0.061102947334516704,-0.0286813089552571,0.53,2.0466666666666664,-0.01807842077450931,1,1,-1,-1
0.1323473252908931,0.5536666666666666,3.622333333333333,0.032178504449757686,-0.1280975956466239,0.4746666666666667,2.3223333333333334,-0.05428326193897954,-0.0914573387022092,0.3843333333333333,1.102,-0.07485357629357306,0.1481435849535595,0.4893333333333333,1.8873333333333333,0.09337795802878855,-1,1,1,-1
0.194045664420734,0.544,3.561333333333333,0.04717964086009705,0.0687443391978388,0.4653333333333333,2.419666666666666,0.029131436485292792,-0.0061690739990929,0.3903333333333333,1.2446666666666668,-0.005049100026356264,0.0634047456557371,0.475,1.6963333333333332,0.0399653193253251,-1,-1,1,-1
0.1368035762513888,0.5429999999999999,3.491333333333333,0.03326198302438223,0.0950264435291741,0.4623333333333333,2.41,0.04026886921011274,-0.0777885171541172,0.4,1.254,-0.06366628185539995,0.0418800426139887,0.4703333333333333,1.6366666666666667,0.026397854910010735,-1,-1,1,-1
0.024560159200178,0.5493333333333333,3.4603333333333333,0.005971478383659232,0.0194032868656934,0.4666666666666666,2.3793333333333333,0.008222431483516732,-0.1346738749224074,0.4086666666666667,1.2660000000000002,-0.11022430036018564,0.0792045465554076,0.4663333333333333,1.636,0.04992425980685284,1,1,1,-1
0.1072506432321485,0.5293333333333333,3.3016666666666667,0.026076577618018102,0.2029390815263014,0.4323333333333333,2.205,0.0859984550415602,0.1163255485794214,0.3636666666666667,1.176,0.09520704898087229,-0.0157282799894655,0.4429999999999999,1.392,-0.009913859376237918,-1,-1,-1,-1
0.0460281181975834,0.5263333333333333,3.2036666666666664,0.011191129121646303,0.0030765483297052,0.432,2.009,0.0013037331263423982,0.0394541777249564,0.3493333333333333,0.9896666666666668,0.03229140869768034,-0.0061697405508769,0.4323333333333333,1.3210000000000002,-0.0038889147605608507,-1,-1,-1,-1
0.1135075346606973,0.5213333333333333,3.207333333333333,0.027597858144335338,0.0137365578375907,0.43,2.0003333333333333,0.005821070750577596,-0.0381451864087127,0.349,0.9116666666666668,-0.03122006021161614,0.0127485083960559,0.4266666666666666,1.2966666666666666,0.008035647863589544,-1,-1,-1,-1
-0.0215579341522862,0.526,3.135,-0.005241527008741586,0.0284648927181714,0.4296666666666667,2.0123333333333333,0.012062421778376083,-0.0628879454203766,0.3496666666666667,0.893,-0.051470857202588906,0.0658547931234525,0.4193333333333333,1.291,0.041509634792515855,1,-1,1,-1
-0.1682836494565158,0.5366666666666666,3.1083333333333334,-0.040915947118355354,-0.1619494441496796,0.452,2.0523333333333333,-0.0686284863761289,-0.110177641990015,0.3583333333333333,0.8956666666666667,-0.09017527349444239,-0.1702605884392884,0.462,1.377,-0.10731876163402318,1,1,1,1
-0.0820680036273975,0.5363333333333333,3.180333333333333,-0.019953751344067825,-0.1245805586918402,0.4573333333333333,2.14,-0.052792865204350226,-0.0312068879210809,0.3593333333333333,0.9753333333333332,-0.02554138573276883,-0.1520933835770992,0.4806666666666667,1.537,-0.0958675975916942,-1,1,1,1
0.0509657422781097,0.529,3.2143333333333337,0.01239164721369859,-0.100203988806919,0.46,2.195333333333333,-0.04246293105096167,-0.0574917450648763,0.36,0.9536666666666668,-0.04705431829234299,-0.0572031359156277,0.4813333333333333,1.6363333333333332,-0.03605631675728007,-1,1,1,1
0.0241283686203375,0.528,3.177333333333334,0.005866494206123178,0.0458243037106234,0.452,2.249,0.019418730452656092,-0.046681939188075,0.3596666666666667,0.9633333333333332,-0.0382069951534912,-0.1114231407026951,0.4876666666666666,1.637,-0.07023230441759384,-1,-1,-1,1
0.0292900411960452,0.5226666666666666,3.1486666666666663,0.007121486731136689,0.0608256087894678,0.4136666666666667,1.8693333333333333,0.02577575666310797,0.0279827981514853,0.3476666666666667,0.9736666666666668,0.02290261827058022,0.1285036732843736,0.4126666666666667,1.3063333333333331,0.0809985165017777,-1,-1,-1,-1
0.1483444999833287,0.5136666666666667,3.1566666666666667,0.036068006227694335,0.0529589030561492,0.4,1.7196666666666665,0.02244212307097848,0.0363592640608126,0.3406666666666667,0.935,0.029758365867346877,0.0243497838225658,0.3879999999999999,1.01,0.01534817111727383,-1,-1,-1,-1
0.0356470481829909,0.516,3.0773333333333333,0.008667109033415651,0.0976646762910764,0.392,1.6786666666666668,0.04138685959351862,-0.0040111364669118,0.3403333333333333,0.8943333333333334,-0.003282928563311266,-0.0217304907375327,0.3793333333333333,0.8953333333333333,-0.013697176645687429,1,-1,-1,-1
-0.1744442365287852,0.5293333333333333,3.0420000000000003,-0.04241381251217742,0.0227316619416315,0.3929999999999999,1.6113333333333335,0.009632879940150824,-0.0552489829869673,0.3443333333333333,0.8726666666666667,-0.04521872188543553,-0.035179956873741,0.3766666666666666,0.858,-0.022174652634743386,1,1,1,-1
0.1440469014487586,0.5053333333333333,3.024,0.03502310189537043,-0.1972738068117048,0.4146666666666667,1.6123333333333332,-0.08359771059560596,-0.0414658059566779,0.3593333333333333,0.9906666666666666,-0.03393783280594966,-0.2640057962974931,0.4316666666666666,1.0606666666666666,-0.16640830025648629,-1,1,1,1
0.0605039140574561,0.5023333333333333,2.8946666666666667,0.014710727726807916,-0.1662221640874299,0.4213333333333333,1.7106666666666668,-0.07043911501753315,0.0141312188246371,0.359,1.0376666666666667,0.01156574509406316,-0.1853840222803353,0.4496666666666666,1.279,-0.1168513740039961,-1,1,-1,1
-0.097688983245598,0.5096666666666667,2.8306666666666667,-0.023751786257497444,-0.0429910941889239,0.416,1.771,-0.018218115766501536,-0.0346727359284924,0.3636666666666667,1.025,-0.028378021063799275,-0.1164587922708368,0.4543333333333333,1.3843333333333334,-0.07340637949431718,1,-1,1,1
-0.1014377011379914,0.512,2.855,-0.024663237509845254,0.0061483571596321,0.4113333333333333,1.765,0.0026054578191413995,-0.0329002857681419,0.367,1.052,-0.02692735307818964,-0.1797624319499018,0.4603333333333333,1.368,-0.1133079696365723,1,-1,1,1
-0.0709619440489026,0.526,3.069666666666667,-0.017253459617126043,-0.1130844331049498,0.4246666666666667,1.7970000000000002,-0.04792121095224308,0.0335309800303699,0.3443333333333333,0.939,0.027443546986141855,-0.1518763281696442,0.4596666666666666,1.3909999999999998,-0.09573078309018469,1,1,-1,-1
-0.1160348257449661,0.5323333333333333,3.11,-0.028212335597674342,-0.1222211545188249,0.4306666666666667,1.8583333333333332,-0.05179303258378311,0.0105183599390825,0.3373333333333333,0.863,0.00860878819956693,-0.086943163443004,0.4529999999999999,1.4023333333333334,-0.05480206969080684,1,1,-1,-1
-0.074306649141866,0.5323333333333333,3.155333333333333,-0.01806668049242888,-0.101236064057393,0.43,1.8766666666666665,-0.04290028829314418,0.0481293485422986,0.3293333333333333,0.8426666666666667,0.039391632363165334,-0.0285007919132918,0.447,1.416,-0.017964637158611255,1,-1,-1,-1
-0.0343977497059335,0.5303333333333333,3.169666666666666,-0.008363358606161391,-0.0553541829452171,0.4273333333333333,1.8946666666666665,-0.023457158559967144,0.0048741281635864,0.33,0.8059999999999999,0.003989247112750884,0.0368249091421084,0.4386666666666666,1.4156666666666666,0.023211499987418987,-1,-1,1,-1
-0.1677934226781303,0.54,3.162,-0.040796754950814404,0.0878291979263845,0.414,1.878,0.03721892930824938,-0.1243775722641425,0.3636666666666667,0.9353333333333332,-0.10179725571282665,-0.0108571506747157,0.4396666666666667,1.3696666666666668,-0.006843486070177462,1,-1,1,1
-0.0458729342056654,0.5376666666666666,3.2506666666666666,-0.01115339818327268,0.0461390160215315,0.411,1.7993333333333337,0.01955209447656466,-0.0869335661406203,0.3753333333333333,1.0653333333333337,-0.07115107893930128,-0.0593563319137977,0.4453333333333333,1.364,-0.03741352061870885,-1,-1,1,1
0.0203511204777617,0.5326666666666666,3.247666666666667,0.004948106200195883,-0.0679142219263626,0.4176666666666666,1.7566666666666668,-0.02877966194135894,-0.0750653139352228,0.38,1.1126666666666667,-0.061437466729124104,-0.1019331899377182,0.45,1.3556666666666668,-0.06425059265798523,-1,1,1,1
0.045159171296734,0.531,3.247666666666667,0.01097985615746567,-0.1309528422988033,0.423,1.7513333333333334,-0.055493215187034386,-0.0748209378539848,0.381,1.119,-0.061237456277247374,-0.1024405338838509,0.4513333333333333,1.3633333333333333,-0.06457038201452733,-1,1,1,1
-0.1573393283386539,0.5603333333333333,3.4133333333333336,-0.038254979962301094,-0.1760256705833009,0.4496666666666666,1.9706666666666663,-0.07459349674772513,-0.1079502938536967,0.4256666666666667,1.4316666666666669,-0.088352292681529,-0.0876990420909595,0.4683333333333334,1.4766666666666666,-0.05527851559756528,1,1,1,1
-0.0002617652257961,0.5596666666666666,3.556666666666666,-6.364475794699898e-05,-0.1354583063219618,0.4576666666666666,2.0933333333333333,-0.05740247259730184,-0.0286528777575318,0.4406666666666667,1.632,-0.023451047249880463,-0.089945484136269,0.474,1.509,-0.05669449436631707,-1,1,1,1
-0.0698174414123511,0.5646666666666667,3.5496666666666665,-0.01697518891462348,-0.2538174926377246,0.4676666666666667,2.083333333333333,-0.1075589386982514,0.0775751694310855,0.4393333333333333,1.718,0.06349166667099126,-0.129832662285823,0.481,1.517,-0.08183620568850128,1,1,-1,1
-0.1866719757021098,0.5723333333333334,3.539333333333333,-0.0453868258204137,0.0211060572599084,0.456,2.223666666666667,0.008944005771187981,0.043230228499679,0.4403333333333333,1.6953333333333334,0.0353819305602772,-0.092715581928864,0.4816666666666666,1.5623333333333336,-0.0584405441564154,1,-1,1,1
-0.2299092200367232,0.5886666666666667,3.714,-0.05589939081678658,-0.0134056966858069,0.4596666666666666,2.2156666666666665,-0.005680863415092093,0.071229791394284,0.4303333333333333,1.6216666666666666,0.05829826999305129,-0.113118982081243,0.5146666666666667,1.7936666666666667,-0.0713012282263377,1,1,-1,1
-0.0951276172493305,0.5870000000000001,3.8213333333333335,-0.023129023939277606,-0.0273886688179203,0.4606666666666667,2.208,-0.01160635588902494,0.0325612628564657,0.4293333333333333,1.5696666666666668,0.026649878599437824,-0.0515769251788889,0.525,1.934,-0.03251000005243586,-1,1,-1,1
-0.0365435147483985,0.5833333333333334,3.827,-0.0088850730406264,-0.0908259330374852,0.4666666666666666,2.211666666666667,-0.03848884039577964,0.0688199682321126,0.4253333333333333,1.569,0.05632594186188888,-0.0523622634922902,0.5306666666666667,1.9763333333333333,-0.03300501499412351,-1,1,-1,1
0.0627027649993086,0.5783333333333334,3.856,0.01524534929669032,-0.1395526133276772,0.4703333333333333,2.2053333333333334,-0.059137496104401575,0.0572011870021869,0.4253333333333333,1.5566666666666669,0.0468165100374576,0.003096818893741,0.53,2.025333333333333,0.0019519888409151016,-1,1,1,-1
-0.0472707735532162,0.5846666666666667,3.825333333333333,-0.01149326436165101,-0.0829501863038899,0.4803333333333333,2.367,-0.035151375545274595,0.1203750786690773,0.4003333333333333,1.4023333333333334,0.09852140093797616,-0.0630699185868861,0.563,2.219333333333333,-0.03975427091582514,1,1,-1,1
-0.0845117810232278,0.5903333333333333,3.8636666666666666,-0.02054792354689174,-0.0654505343617244,0.4816666666666666,2.394333333333333,-0.027735637682105903,0.0624618315553486,0.396,1.3056666666666668,0.051122102830788545,-0.000510208562042,0.573,2.3593333333333333,-0.0003215949830512166,1,1,-1,1
-0.0477306441371596,0.59,3.8956666666666666,-0.011605075821377986,-0.0441564461110903,0.4816666666666666,2.414333333333333,-0.018711950981149604,0.012415110238972,0.396,1.2546666666666666,0.010161190065806742,0.0144483799302221,0.5763333333333334,2.4006666666666665,0.009107111962567997,-1,1,1,1
-0.0014003689442727,0.5870000000000001,3.897666666666667,-0.0003404812164170142,-0.0453376295105902,0.482,2.4133333333333336,-0.019212495019851998,-0.0234851331857703,0.3989999999999999,1.2403333333333333,-0.01922148876876643,-0.0154986821808904,0.5803333333333334,2.3996666666666666,-0.009769139140533156,-1,1,1,1
0.0055913102208089,0.6046666666666667,4.155,0.0013594532448979928,-0.1582642930333562,0.497,2.490666666666667,-0.06706684876441328,-0.0590595025915479,0.4256666666666667,1.434,-0.04833745488146507,0.1634782900083469,0.5053333333333333,1.9733333333333332,0.10304373900363585,1,1,1,-1
-0.1724423844969358,0.6193333333333333,4.187666666666667,-0.04192708862581978,-0.1156012989579688,0.5,2.5743333333333336,-0.04898777030236236,-0.0866394152966638,0.437,1.5076666666666665,-0.07091033016011791,0.1363767617375209,0.472,1.6863333333333332,0.08596108658785595,1,1,1,-1
-0.0654182759742729,0.6183333333333334,4.287333333333334,-0.015905589930939594,-0.0538829012729125,0.4966666666666666,2.607333333333333,-0.02283368106220011,0.048373367683056,0.434,1.6256666666666668,0.03959135067586685,0.0947525869225105,0.4589999999999999,1.5513333333333332,0.05972451043049188,-1,-1,-1,-1
0.0378788234006357,0.6113333333333333,4.298,0.009209735706179877,-0.0061685091537366,0.4916666666666666,2.603,-0.002613997526456321,0.0933157492972474,0.43,1.642,0.07637459889530678,-0.0534502161119501,0.4616666666666666,1.4296666666666666,-0.03369077397644974,-1,-1,-1,1
0.0583466112559563,0.602,4.259,0.014186208038593915,0.2753259724227526,0.3516666666666666,1.3983333333333334,0.11667347700153681,0.1324605157902965,0.421,1.6703333333333332,0.10841276889631922,-0.0860739770523355,0.4603333333333333,1.4529999999999998,-0.05425420357610143,-1,-1,-1,-1
0.0885734646827263,0.5973333333333334,4.237333333333334,0.021535468292683997,0.0682967604864505,0.309,0.8,0.028941768347448688,0.0840357365447799,0.4196666666666667,1.625,0.06877934024871576,-0.0509291552291368,0.456,1.4673333333333332,-0.03210169728860559,-1,-1,-1,-1
0.0852273705730937,0.5936666666666667,4.1866666666666665,0.020721909696320512,-0.0304591704933523,0.295,0.5820000000000001,-0.012907526655659416,0.045604586150282,0.4203333333333333,1.5983333333333334,0.03732523182040174,-0.0038927439617046,0.45,1.4703333333333333,-0.0024536768324245842,-1,-1,1,-1
-0.1892989461404521,0.6083333333333334,4.122,-0.04602553899239343,-0.0250777689699244,0.288,0.5276666666666666,-0.010627077697812336,-0.0120124004101627,0.4256666666666667,1.586,-0.009831590808680965,-0.0012211546263696,0.449,1.462,-0.000769718955319919,1,-1,1,-1
-0.1543367326724638,0.61,4.14,-0.03752493847643836,-0.1978737618866763,0.3456666666666667,0.8563333333333334,-0.08385195048451176,0.0568446550162655,0.4006666666666667,1.4006666666666667,0.0465247051961188,-0.2056419189916323,0.5226666666666666,1.833,-0.12962034425304214,1,1,-1,1
-0.0864776224019499,0.609,4.1803333333333335,-0.021025891918475287,-0.1795242527864831,0.367,1.0753333333333333,-0.07607607300680104,0.0448111273322195,0.3923333333333333,1.3063333333333336,0.03667582269679891,-0.1234919825441749,0.55,2.129,-0.07783954442925599,-1,1,-1,1
0.0158602972009944,0.603,4.1946666666666665,0.0038562218234099504,-0.0670720160862952,0.37,1.2166666666666666,-0.02842276468663579,0.0354843327483826,0.3893333333333333,1.270333333333333,0.02904227529795189,-0.0766673037139353,0.5586666666666666,2.247333333333333,-0.04832498329660695,-1,1,-1,1
0.0872073529860815,0.598,4.192666666666667,0.02120331627364825,-0.1022015760620633,0.3733333333333333,1.2136666666666664,-0.043309438369616586,0.07257414073382,0.3843333333333333,1.2643333333333333,0.05939855737600071,-0.1516956833826839,0.5693333333333332,2.261,-0.09561691895398071,-1,1,-1,1
0.1045209356048828,0.5846666666666667,4.0520000000000005,0.025412885255233716,-0.2006768028136385,0.3829999999999999,1.24,-0.08503978077981035,0.0139645416649416,0.3876666666666666,1.2613333333333334,0.011429327594202522,0.2067709973305069,0.479,1.8976666666666664,0.13033202562467697,-1,1,1,-1
0.0120456903710763,0.5846666666666667,3.9646666666666666,0.0029287505459904737,-0.2062234326220753,0.3863333333333333,1.2756666666666667,-0.08739024768162891,0.0272132692351929,0.387,1.2756666666666667,0.02227279465813771,0.0677739196242699,0.4503333333333333,1.5306666666666666,0.042719299820545516,1,1,-1,-1
-0.2212680002342897,0.5966666666666667,3.905,-0.05379839233228548,-0.1584063924925847,0.3846666666666667,1.3076666666666668,-0.06712706552435908,0.0542391648376259,0.384,1.28,0.04439223271620131,0.0429492265515381,0.4379999999999999,1.408,0.027071783604775617,1,-1,-1,-1
-0.0562124163511601,0.5923333333333334,4.009666666666666,-0.013667306730315189,-0.1162281724984446,0.381,1.313,-0.049253417291507534,0.0800650032351686,0.381,1.2826666666666668,0.06552947978972953,-0.0366829080896129,0.4383333333333333,1.3333333333333333,-0.023121993794328513,-1,-1,-1,1
0.2262831102256837,0.5023333333333333,3.0876666666666663,0.05501775010033552,-0.1920081687906851,0.3876666666666666,1.3413333333333337,-0.08136631814418648,0.1105075754261554,0.3296666666666666,0.9256666666666666,0.09044530866039392,0.0316164775633966,0.4016666666666666,1.132,0.019928518105312983,-1,1,-1,-1
0.14455326873545,0.4786666666666667,2.7093333333333334,0.035146218414364654,-0.1297147193451919,0.385,1.385,-0.05496854216515381,0.0616889502124456,0.308,0.7200000000000001,0.05048953541315089,0.0097167874093846,0.3879999999999999,1.0056666666666667,0.00612469157657154,-1,-1,-1,-1
0.0886774033028316,0.4726666666666667,2.581,0.021560739595615195,-0.0139761792380062,0.377,1.418,-0.005922613883993016,0.0276578606401042,0.3,0.63,0.02263667203658794,-0.0153204944641596,0.3829999999999999,0.9426666666666668,-0.009656823746388007,-1,-1,-1,-1
0.07859957695472,0.47,2.536,0.01911044920044611,-0.0752369048058161,0.3779999999999999,1.367,-0.031882757755413216,-0.0447470334273696,0.3013333333333333,0.5670000000000001,-0.03662336481791554,-0.0090660928485628,0.38,0.9236666666666667,-0.005714545370044768,-1,1,1,-1
-0.1642390314738411,0.5133333333333333,2.838,-0.03993255166652431,-0.2181287809423899,0.3943333333333333,1.3903333333333334,-0.0924353161552733,-0.1732955853790373,0.3326666666666666,0.6666666666666666,-0.14183437333275292,0.0065339568963365,0.3563333333333333,0.7363333333333333,0.004118487837453696,1,1,1,-1
-0.0014515116122675,0.519,3.071,-0.0003529158807823574,-0.1806820588051998,0.3993333333333333,1.48,-0.07656671053259743,-0.0861958169226161,0.3403333333333333,0.8116666666666666,-0.07054726553122463,0.0138982948809952,0.3473333333333333,0.6683333333333333,0.00876038200693019,1,1,1,-1
-0.0648954825493528,0.523,3.0656666666666665,-0.015778479613348214,0.0055070267599357,0.3893333333333333,1.5590000000000002,0.0023336845208182344,-0.0659804802583771,0.3416666666666666,0.8450000000000001,-0.054001953074408894,0.0290350063692304,0.3406666666666667,0.6306666666666667,0.018301363551864423,1,-1,1,-1
-0.1304266016224935,0.5293333333333333,3.085,-0.03171150585364322,0.0556588995005877,0.3833333333333333,1.5433333333333334,0.023586286733753924,-0.066228762054919,0.3436666666666667,0.8606666666666667,-0.05420516017253217,0.0078724237994435,0.3396666666666667,0.6013333333333333,0.004962151141135919,1,-1,1,-1
0.0952722335415479,0.5166666666666666,3.094,0.02316418548101936,-0.3780700028607597,0.525,2.738,-0.1602127884833743,-0.0937082088760156,0.359,0.9106666666666666,-0.07669580879970955,-0.1759946580416176,0.3983333333333334,0.8520000000000001,-0.11093306400714516,-1,1,1,1
0.0848245990391629,0.5126666666666666,3.0156666666666667,0.02062398111659031,-0.2058865041824726,0.5633333333333334,3.3713333333333333,-0.08724746924266352,-0.0092547012767095,0.361,0.9923333333333332,-0.007574542381405079,-0.1645481215966195,0.424,1.0443333333333331,-0.1037180759260136,-1,1,1,1
-0.0669465556286756,0.5216666666666666,2.971,-0.01627717094741712,-0.2349322133001594,0.5803333333333334,3.540666666666666,-0.09955602061148348,0.0204815631084442,0.3606666666666667,1.009,0.016763206414101856,-0.1555127822455451,0.4379999999999999,1.149333333333333,-0.09802291511992826,1,1,-1,1
1.999935355856408e-05,0.52,3.0133333333333336,4.862578719003507e-06,-0.2143587671154652,0.5856666666666667,3.622666666666667,-0.09083771670738762,-0.0349323993440463,0.3656666666666667,0.9883333333333332,-0.028590543487506587,-0.1187484753300378,0.4406666666666667,1.2020000000000002,-0.07484961396625413,-1,1,1,1
-0.1299553155603661,0.527,3.01,-0.03159691887114136,0.1316094845703355,0.494,2.847,0.05577147711885175,0.0315194130017385,0.356,1.0116666666666667,0.02579717296975404,-0.0960482557522597,0.4513333333333333,1.3533333333333333,-0.060541197225545865,1,-1,-1,1
-0.143726839478417,0.531,3.06,-0.03494528305381698,0.1296496994496925,0.4636666666666666,2.4873333333333334,0.054940989017096487,0.0024880040425612,0.351,0.952,0.002036315544069886,-0.0948546878436167,0.4566666666666666,1.4106666666666667,-0.059788866747565915,1,-1,-1,1
-0.1211229100846846,0.5296666666666667,3.066333333333333,-0.029449436114866587,0.008082424244213,0.4583333333333333,2.3040000000000003,0.0034250475204929136,0.0265714921518119,0.3486666666666667,0.9593333333333334,0.02174752997674625,-0.1175394551901565,0.4589999999999999,1.409333333333333,-0.07408754362812112,-1,-1,-1,1
-0.0952346485376436,0.5286666666666666,3.0780000000000003,-0.02315504718364372,-0.0227263426423469,0.4576666666666666,2.264333333333333,-0.009630625807940614,-0.0098168693093919,0.3496666666666667,0.9303333333333332,-0.008034650758942894,-0.1077833484035331,0.46,1.4266666666666663,-0.06793806823685605,-1,-1,1,1
-0.1797112866075965,0.5803333333333334,3.691,-0.04369442618552219,-0.2187534530952124,0.4773333333333333,2.298666666666666,-0.09270003027364905,-0.0301099917862708,0.3493333333333333,0.9043333333333332,-0.024643627284094992,0.1083156892807082,0.4163333333333333,1.2853333333333334,0.06827361367475974,1,1,-1,-1
-0.1514911865917376,0.5946666666666667,3.921666666666667,-0.036833081523384104,-0.032346245453465,0.474,2.4433333333333334,-0.01370720274513789,-0.0874403966408741,0.3546666666666667,0.8886666666666667,-0.07156589612135582,0.001791873513967,0.4056666666666667,1.094,0.00112945484499083,1,-1,1,-1
-0.1655234683120872,0.6006666666666667,3.993666666666667,-0.040244845522286715,0.0213082985169483,0.4703333333333333,2.4533333333333336,0.00902970851272148,-0.0877617718532683,0.3563333333333333,0.9023333333333332,-0.07182892677937815,0.005114553930962,0.3989999999999999,1.0453333333333332,0.0032238088638874268,1,-1,1,-1
0.0854337264660358,0.59,4.095,0.02077208240668452,0.0247637887601257,0.4696666666666667,2.4513333333333334,0.01049402391264078,-0.1310880881421194,0.36,0.889,-0.10728950072420748,-0.0305558056828119,0.3996666666666666,1.016,-0.019259954735669927,-1,-1,1,1
0.1413602097223436,0.579,3.9733333333333336,0.03436986828083722,0.0016644067625648,0.465,2.3313333333333333,0.0007053171280010296,-0.0803455450621974,0.4246666666666667,1.453,-0.06575909022177387,-0.196158698610344,0.441,1.1523333333333334,-0.12364287479313074,-1,-1,1,1
0.0592214476249877,0.581,3.9016666666666655,0.014398912949190426,-0.0962190077385694,0.472,2.289333333333333,-0.04077423603632735,-0.0626044700269892,0.4526666666666666,1.6946666666666663,-0.05123884578297648,-0.1374669786633942,0.4563333333333333,1.3116666666666668,-0.08664827280910466,1,1,1,1
0.06249738299429,0.5816666666666667,3.907000000000001,0.015195413374314366,-0.0518020086338961,0.4716666666666666,2.3176666666666668,-0.021951871847745906,-0.0265959448332653,0.4629999999999999,1.812,-0.021767543358752854,-0.1697583388859129,0.4683333333333334,1.3643333333333334,-0.10700218337834118,1,-1,1,1
0.0711682789327814,0.5806666666666667,3.9036666666666666,0.01730362721941374,-0.0418279303626976,0.471,2.321,-0.017725207790061683,-0.0457190331739216,0.47,1.8573333333333333,-0.03741890138412558,-0.0183845712565222,0.4613333333333333,1.4613333333333332,-0.011588174565283832,-1,-1,1,-1
-0.0652714934238587,0.5886666666666667,3.909666666666667,-0.01586990169212352,-0.1354020672327913,0.48,2.385,-0.05737864044656364,0.1621488421041907,0.4203333333333333,1.665,0.132711282611019,0.0775967443083935,0.4066666666666666,1.1616666666666666,0.04891082887909894,1,1,-1,-1
-0.078707487116433,0.591,3.942333333333333,-0.01913668613127356,-0.0545800254100936,0.4773333333333333,2.454,-0.02312909778685886,0.1175590749462145,0.402,1.4766666666666666,0.09621663291713274,0.0117883514366267,0.385,0.936,0.007430441122529947,1,-1,-1,-1
-0.0808459606041585,0.5906666666666667,3.943333333333333,-0.019656627720491298,0.1002950417713015,0.4673333333333333,2.496666666666667,0.042501516099267576,0.0519770153738841,0.3996666666666666,1.398,0.0425407686360687,-0.0334825551557813,0.3786666666666666,0.8453333333333333,-0.021104745311876037,-1,-1,-1,-1
-0.130072929296078,0.5933333333333334,3.9343333333333335,-0.03162551509784741,0.0919415065650985,0.4636666666666666,2.4473333333333334,0.03896158127515321,-0.0042145142407885,0.4,1.3473333333333335,-0.003449383808230052,0.0138713408378838,0.3713333333333333,0.8363333333333334,0.008743392317453243,1,-1,1,-1
-0.0768719554489898,0.6206666666666667,4.296333333333333,-0.018690400845200187,-0.1553031059913405,0.5213333333333333,2.7936666666666667,-0.06581200170002743,-0.0181162933638385,0.4033333333333334,1.29,-0.014827343182183365,-0.1802020790613949,0.4853333333333333,1.471666666666667,-0.11358508828155008,1,1,1,1
0.034312121335458,0.626,4.445666666666667,0.008342539198634154,-0.0923977055682874,0.5403333333333333,3.0323333333333333,-0.039154902389896995,-0.0712578043214213,0.4116666666666666,1.2713333333333334,-0.05832119727049488,-0.0664381950886836,0.5293333333333333,1.8896666666666664,-0.041877365087690896,1,1,1,1
0.0408985412589357,0.6273333333333333,4.461333333333333,0.009943940226949333,-0.0535247281621935,0.5456666666666667,3.118666666666667,-0.022681899877779643,-0.0446433798821908,0.413,1.2983333333333331,-0.036538529214100265,0.0293469656118801,0.545,2.095333333333333,0.018497997898710886,1,1,1,1
-0.0083984379641464,0.6303333333333333,4.448333333333333,-0.002041969286544356,-0.1135179587366725,0.5516666666666666,3.1203333333333334,-0.04810492388850291,0.0157485699692501,0.4103333333333333,1.3303333333333334,0.012889471751920335,0.0067405499257473,0.5556666666666668,2.147333333333333,0.004248707686226827,1,1,-1,1
0.1476491904061712,0.5786666666666667,3.942333333333333,0.035898950885825176,0.1347542864992648,0.517,3.036666666666666,0.05710413372331454,-0.0880400341636666,0.4206666666666667,1.365,-0.07205667153312442,0.1524957613671917,0.502,1.9383333333333328,0.09612122461446913,-1,-1,1,-1
0.1057932791561686,0.564,3.717,0.025722238787967994,0.0753527449395279,0.5076666666666667,2.8926666666666665,0.031931846735495796,-0.0275697132954066,0.4203333333333333,1.442,-0.022564527536375865,0.1198796612624273,0.4783333333333333,1.739,0.07556262379756432,-1,-1,-1,-1
-0.1191133095987004,0.569,3.564333333333333,-0.028960828294207232,0.1529348169669058,0.4993333333333333,2.8753333333333333,0.06480840399148616,-0.007812493892942,0.4173333333333333,1.4423333333333332,-0.006394162742505885,0.0556777501368568,0.4726666666666667,1.6363333333333332,0.035094834629839776,1,-1,-1,-1
-0.1419385934258814,0.5723333333333334,3.582333333333333,-0.03451049464058458,-0.0317779671481863,0.506,2.767333333333333,-0.013466386358663459,-0.0041867029082856,0.4173333333333333,1.4423333333333332,-0.0034266215266146845,0.0544658597258953,0.4693333333333333,1.604666666666667,0.03433095510062675,1,1,1,-1
-0.1302383411854566,0.5720000000000001,3.597,-0.03166573281442547,0.1849405215114146,0.469,2.541,0.07837129746002526,0.0739946109088396,0.3996666666666666,1.377,0.06056114612095406,-0.1198082610674629,0.521,1.8556666666666668,-0.07551761878158118,-1,-1,-1,1
-0.0808680541053052,0.5703333333333334,3.621333333333333,-0.019661999463542378,-0.0036401296716888,0.4666666666666666,2.321,-0.0015425591047410307,0.0968851633204037,0.391,1.326,0.07929599819138344,-0.0958031816157274,0.5403333333333333,2.036666666666666,-0.06038672194102897,-1,-1,-1,1
-0.0410431092911696,0.568,3.625333333333333,-0.009979090034913388,-0.0886182323554591,0.471,2.281333333333333,-0.0375532943865018,0.04565801664244,0.391,1.2706666666666666,0.03736896219215654,-0.0514316767849019,0.5479999999999999,2.1383333333333336,-0.032418446993005584,-1,1,1,1
0.0296620886587195,0.5626666666666666,3.6236666666666655,0.007211945158663443,-0.0969800868488457,0.472,2.2826666666666666,-0.04109675463233117,-0.0521730459603126,0.3983333333333334,1.2306666666666668,-0.04270121054991968,-0.0428960093984343,0.5503333333333333,2.163,-0.027038239735221653,-1,1,1,1
0.1024670434653565,0.5503333333333333,3.545333333333333,0.024913508503903045,-0.0889209916251805,0.469,2.284,-0.03768159313137503,-0.0567274784333673,0.4003333333333333,1.2623333333333333,-0.04642880161514593,0.1473301668464774,0.5056666666666667,2.0113333333333334,0.09286524381381407,-1,-1,1,-1
0.1448639948619101,0.5426666666666666,3.4896666666666665,0.03522176736876154,-0.0156640400981991,0.4626666666666666,2.2936666666666667,-0.00663787003480444,-0.073881618902309,0.401,1.2593333333333334,-0.0604686674210332,0.1277887127863533,0.4893333333333333,1.869,0.08054786214912847,-1,-1,1,-1
0.06813691146598,0.545,3.4473333333333334,0.016566590250174502,0.0536819699108126,0.4563333333333333,2.293333333333333,0.022748533408135516,-0.0573678497600851,0.4006666666666667,1.2773333333333334,-0.04695291575011725,0.0845736639501353,0.4826666666666666,1.7766666666666666,0.05330852527399196,1,-1,-1,-1
0.0112595043535592,0.5483333333333333,3.4373333333333336,0.0027375997977044254,0.0818312680713364,0.452,2.273,0.034677217297421466,-0.0407297191114621,0.4003333333333333,1.2933333333333334,-0.03333537997265149,0.0799958195536312,0.48,1.753,0.050423015502825776,1,-1,-1,-1
0.15889779753615,0.5196666666666667,3.2173333333333334,0.03863390116751784,0.1303580703345925,0.4366666666666666,2.169,0.055241171718425644,0.1235440560718159,0.3576666666666666,1.126,0.10111506149222507,-0.026846826479191,0.4896666666666667,1.7526666666666666,-0.016922108621618262,-1,-1,-1,1
0.1003019573458914,0.514,3.082,0.024387096404707338,-0.0323706621058828,0.44,2.043333333333333,-0.013717549664860917,0.0043300292973035,0.3483333333333334,0.9326666666666666,0.0035439275071677202,-0.0823490143533522,0.4993333333333333,1.776333333333333,-0.05190628273515848,-1,1,-1,1
-0.0696892123621424,0.52,2.99,-0.016944011714376633,-0.0634051122701486,0.4423333333333333,2.039333333333333,-0.026868859639845973,0.0403971798646171,0.3396666666666667,0.9023333333333332,0.033063212071884465,-0.0793553697807736,0.5006666666666667,1.7906666666666666,-0.050019326797518734,1,1,-1,1
-0.0773966245919548,0.5233333333333333,3.0253333333333337,-0.018817967218864647,-0.1329953461492143,0.4486666666666666,2.043333333333333,-0.056358756581184326,0.0702533625807719,0.3333333333333333,0.884,0.05749910844161523,-0.0240166169712465,0.5,1.8393333333333333,-0.01513816917713697,1,1,-1,-1
0.1508845668472704,0.4953333333333333,2.9016666666666664,0.03668558994315198,0.0122912366691241,0.4326666666666666,2.021333333333333,0.00520859440254169,-0.0478676815829481,0.3386666666666666,0.8160000000000001,-0.039177470132083746,0.0935097536690456,0.478,1.7926666666666666,0.058941126989250005,-1,-1,1,-1
0.0824882368911428,0.4896666666666667,2.763,0.02005592551281391,-0.0261398285086444,0.4293333333333333,1.9486666666666668,-0.011077141228233089,-0.0667846772678666,0.3403333333333333,0.8123333333333334,-0.05466015090805558,0.0938412195743076,0.469,1.7223333333333335,0.05915005678799379,-1,-1,1,-1
0.0339659299164774,0.4906666666666667,2.7246666666666663,0.00825836732669303,-0.069095976959048,0.4303333333333333,1.9143333333333328,-0.029280448218128217,-0.0985234136546773,0.3443333333333333,0.81,-0.08063682986355585,0.0459928526869,0.469,1.6716666666666666,0.02899024395263504,1,1,1,1
0.0345593213556716,0.491,2.7273333333333336,0.00840264261918262,-0.1459446759796809,0.4363333333333333,1.9046666666666667,-0.06184622775168624,-0.1389374660188361,0.3493333333333333,0.807,-0.11371385129125178,0.0966938307136451,0.4639999999999999,1.678,0.06094811644292258,1,1,1,-1
-0.4027769667999621,0.6286666666666667,4.118333333333333,-0.09792990066059402,-0.0462564783959726,0.4723333333333333,2.347,-0.019601870905291318,-0.1347454375126298,0.379,1.002,-0.11028287101053465,-0.0055081788935451,0.4913333333333333,1.729666666666667,-0.0034719187988987237,1,1,1,1
-0.0687347880597935,0.6523333333333333,4.767,-0.01671195604878167,-0.1191172108165261,0.49,2.447666666666667,-0.05047769026072701,-0.0811467822253981,0.3886666666666666,1.1116666666666668,-0.06641486555895236,-0.0803952095515152,0.5103333333333333,1.776,-0.05067475925852887,1,1,1,1
-0.0056910142636352,0.6609999999999999,4.94,-0.0013836949662829408,-0.1059443895954359,0.497,2.526,-0.044895511288434685,-0.0463894616588287,0.3923333333333333,1.165333333333333,-0.03796761590454018,-0.0702019505497484,0.5193333333333333,1.842666666666667,-0.044249737806928834,1,1,1,1
-0.0223288009231845,0.6643333333333333,4.967666666666667,-0.005428953084508515,-0.1652456292645054,0.5036666666666667,2.5409999999999995,-0.07002529385783254,-0.006650677546212,0.3913333333333333,1.1936666666666664,-0.005443270121059273,-0.0117933516604291,0.5203333333333333,1.9036666666666664,-0.007433592866754994,1,1,-1,1
0.0691514543031397,0.6293333333333333,4.562333333333333,0.016813262943621517,0.0263425073259164,0.5006666666666667,2.708666666666667,0.011163029392424782,-0.0640054774577758,0.4006666666666667,1.216,-0.05238550517736048,-0.0469640447786461,0.5266666666666666,1.9273333333333331,-0.02960240636526592,-1,-1,1,1
0.1941292565226025,0.612,4.451,0.04719996517580216,0.1342558694440963,0.4916666666666666,2.723,0.056892922080941453,0.0371835422102557,0.3963333333333333,1.290333333333333,0.03043299917968679,-0.0606289667720945,0.5306666666666667,1.9593333333333327,-0.03821568862632973,-1,-1,-1,1
0.0260386227251494,0.6153333333333333,4.333,0.006330947266105701,-0.001905179609666,0.496,2.6426666666666665,-0.0008073482040802689,0.042992883503967,0.3936666666666666,1.2766666666666666,0.035187674724752906,0.0630215614865474,0.522,2.015333333333333,0.03972379043779947,1,1,-1,-1
0.0564960015808972,0.6133333333333334,4.333,0.013736256734079329,-0.0990013007272576,0.5026666666666667,2.6256666666666666,-0.04195327408410299,0.0852183531868862,0.3903333333333333,1.2913333333333334,0.06974725694410737,0.0712518984764376,0.5196666666666667,2.003333333333333,0.04491154164717972,-1,1,-1,-1
-0.0601614250042805,0.6343333333333333,4.4703333333333335,-0.014627456036221186,-0.143765502113164,0.542,3.000333333333333,-0.060922770404890726,-0.0362090303001285,0.408,1.276333333333333,-0.029635406524479338,0.0362651555551163,0.529,1.989,0.022858675752950804,1,1,1,1
-0.0471626692587792,0.6409999999999999,4.556666666666667,-0.011466980230015309,-0.1295355708332182,0.556,3.151333333333333,-0.05489262531790654,-0.0600825555564037,0.421,1.337,-0.049174776131392824,-0.0229143766540007,0.54,1.9876666666666665,-0.014443404364244922,1,1,1,1
-0.0071251498177415,0.6403333333333333,4.588333333333334,-0.001732386087980591,0.0033475683550294,0.5529999999999999,3.247666666666667,0.0014185818941988006,0.0003600457473686,0.4213333333333333,1.4006666666666665,0.0002946806915909201,-0.0141734303771712,0.5429999999999999,2.021,-0.008933805586643117,-1,-1,1,1
-0.0492330911308247,0.6436666666666666,4.589333333333333,-0.011970375967526871,-0.0317193953727392,0.5556666666666668,3.2373333333333334,-0.01344156569741079,0.0353090655360406,0.4196666666666667,1.4176666666666666,0.028898827239688125,-0.0382859466986942,0.5493333333333333,2.040666666666666,-0.02413242210281211,1,1,-1,1
0.0383687050157908,0.635,4.608333333333333,0.009328843951839359,-0.0219699841747864,0.5226666666666666,2.9246666666666665,-0.009310107654519409,0.1394583936721429,0.3843333333333333,1.286,0.11414020633715134,0.1413009686028872,0.5226666666666666,2.0780000000000003,0.08906491576914242,-1,-1,-1,-1
0.0873185635218627,0.6293333333333333,4.600666666666667,0.021230355646847745,0.0965953461320925,0.5043333333333333,2.8526666666666665,0.04093371502959172,0.0677700955562041,0.372,1.1353333333333333,0.05546666992636341,0.1419248860918804,0.5086666666666667,1.995,0.08945818383484298,-1,-1,-1,-1
0.1731954436136558,0.6216666666666666,4.591333333333334,0.042110185005629824,0.1574445393773391,0.4926666666666666,2.788,0.06671946595671586,-0.0001392777062909,0.37,1.06,-0.00011399232212283814,0.0924371708862987,0.506,1.938,0.058265055932233675,-1,-1,-1,-1
-0.0316156267646441,0.6303333333333333,4.509,-0.00768692215193549,0.1378187504946875,0.49,2.732,0.05840274593321894,-0.0491475596767165,0.3726666666666666,1.030333333333333,-0.040224990800166026,0.0607359018216577,0.506,1.9036666666666664,0.0382830919943058,1,-1,1,1
0.1282260243436406,0.6176666666666667,4.488,0.03117646454771608,0.0559996145092887,0.4666666666666666,2.369333333333333,0.023730669787709747,-0.1059823160024995,0.386,1.0776666666666668,-0.08674159437870277,-0.0673953453394182,0.534,2.003333333333333,-0.04248067663822721,-1,-1,1,1
0.2174119740673994,0.6096666666666667,4.461333333333333,0.05286085049003867,0.090784135308255,0.4586666666666666,2.308666666666667,0.0384711279861688,-0.0695232579526206,0.3903333333333333,1.147333333333333,-0.056901551774636745,-0.0700949738979432,0.547,2.106333333333333,-0.04418230821620131,-1,-1,1,1
0.0104387386182338,0.6166666666666667,4.354,0.0025380414476710803,-0.0021685948740834,0.46,2.23,-0.0009189743413618874,0.0385435477069218,0.3829999999999999,1.196,0.03154610039877918,-0.0518026651406571,0.551,2.1573333333333333,-0.03265228860770485,1,1,-1,1
-0.1306486599578784,0.6266666666666666,4.354,-0.03176549640553071,0.0125588821668491,0.4593333333333333,2.2343333333333333,0.005322013164123087,0.0355773020909886,0.381,1.176,0.029118366379088427,0.0016385586577927,0.5503333333333333,2.2030000000000003,0.0010328173280202406,1,-1,-1,-1
0.1861425513146164,0.6116666666666667,4.402,0.0452581032718369,-0.0984473918276478,0.512,2.6746666666666665,-0.0417185469470629,-0.0856760400807934,0.417,1.2966666666666666,-0.0701218523709785,-0.0707201944620861,0.58,2.292333333333333,-0.04457639763705321,-1,1,1,1
0.1581565512898466,0.6093333333333333,4.316333333333334,0.038453676931156325,-0.0731986149241721,0.532,2.8986666666666667,-0.03101900209322199,-0.0868592354018595,0.4346666666666667,1.411333333333333,-0.07109024268817325,-0.0904125006193865,0.597,2.365666666666667,-0.05698886449090241,-1,1,1,1
0.0815749467151167,0.6133333333333334,4.2843333333333335,0.01983387106684319,-0.1141042029595893,0.5416666666666666,2.9570000000000003,-0.048353353599866075,-0.0480267724290668,0.4403333333333333,1.485,-0.03930767858726666,0.0517887324741268,0.5983333333333334,2.5,0.03264350656053822,1,1,1,1
-0.0121678865350434,0.619,4.268666666666666,-0.0029584609296141404,0.0248525034611932,0.5386666666666666,3.0556666666666668,0.010531618087079232,-0.0554871344311576,0.4443333333333333,1.5083333333333333,-0.04541363776151593,0.0352364473736526,0.5993333333333333,2.4883333333333337,0.022210259762324536,1,-1,1,1
-0.0661724325932677,0.623,4.308333333333334,-0.016088953153934844,0.1086734041076975,0.5193333333333333,2.970333333333333,0.04605197178916914,-0.0199263274998502,0.4393333333333333,1.5479999999999998,-0.01630877190312045,0.2077521121879351,0.5413333333333333,2.255666666666667,0.13095044256123936,1,-1,-1,-1
-0.1136456924439182,0.6256666666666667,4.313,-0.02763144938490156,-0.0089434928079694,0.518,2.8593333333333333,-0.0037899381350111846,0.0408623726563057,0.43,1.546,0.03344395072684646,0.149306883113987,0.5206666666666667,2.0516666666666667,0.09411120885995629,1,-1,-1,-1
-0.1242074629408769,0.6273333333333333,4.3293333333333335,-0.030199404409203746,-0.0609557727966327,0.52,2.837333333333333,-0.02583091559767105,-0.0100676809834736,0.4306666666666667,1.5043333333333335,-0.008239928444119402,0.1667350158689433,0.509,1.9806666666666668,0.10509652050488932,1,1,1,-1
-0.1374187817042109,0.6283333333333334,4.330666666666667,-0.03341156210622343,-0.0445381491470748,0.52,2.853,-0.018873703321469947,0.004787395091927,0.4306666666666667,1.5186666666666668,0.003918260129215619,0.0584406207315544,0.5103333333333333,1.8823333333333327,0.03683632896799503,1,1,1,1
-0.0383477841941903,0.6206666666666667,4.343999999999999,-0.00932375733033428,-0.054351691968427,0.5253333333333333,2.9536666666666664,-0.023032338093900928,0.0543771973835005,0.4213333333333333,1.5166666666666666,0.044505205932459685,0.1273728852115867,0.4556666666666667,1.5516666666666663,0.08028575744958351,-1,1,-1,-1
0.0075510818261106,0.6153333333333333,4.332333333333334,0.0018359458312279479,0.0485533895512588,0.5186666666666667,3.003333333333333,0.02057522117985013,0.1310060459672135,0.411,1.524,0.10722235302140143,0.0555251694264298,0.4343333333333333,1.331,0.03499865986008028,-1,-1,-1,-1
0.0904913651670167,0.6096666666666667,4.335999999999999,0.022001780468863485,-0.0868703684765694,0.5243333333333333,2.943,-0.03681261106381719,0.0981511107783792,0.409,1.4756666666666665,0.08033211728225018,0.0017912178745065,0.4293333333333333,1.2396666666666667,0.001129041581912015,-1,1,-1,-1
0.0592569829814575,0.609,4.293666666666667,0.01440755290185871,-0.1052224678282893,0.528,2.969666666666667,-0.044589586199149045,0.1003890084445591,0.4076666666666667,1.465666666666667,0.08216373239449443,-0.0310888953693111,0.4286666666666667,1.2006666666666663,-0.019595972163539702,-1,1,-1,-1
-0.1146082236400429,0.6206666666666667,4.344666666666667,-0.027865476134663617,0.2970073304663203,0.3736666666666666,1.6333333333333333,0.12586127503889058,-0.0525064476701946,0.422,1.4833333333333334,-0.0429740843365528,-0.0707448178407852,0.4573333333333333,1.433,-0.04459191826066585,1,-1,1,1
-0.2121658845928511,0.6296666666666667,4.3853333333333335,-0.05158533311082802,0.103186805856635,0.3296666666666666,1.012,0.043726944152912936,-0.0823490107437969,0.431,1.538,-0.06739883366256502,-0.0923786117977945,0.4693333333333333,1.5136666666666667,-0.058228144930584404,1,-1,1,1
-0.2003386492248804,0.6306666666666667,4.418666666666667,-0.04870969701406464,0.0799464502927638,0.309,0.8046666666666666,0.033878497722202035,-0.0251257718957178,0.4303333333333333,1.594,-0.020564275215298775,-0.0662208980212388,0.4746666666666667,1.588666666666667,-0.04174039826290399,1,-1,-1,1
-0.1092959795409953,0.627,4.458,-0.026573874132101917,0.054444498391118,0.301,0.7106666666666667,0.0230716661962523,-0.0267970559742025,0.4296666666666667,1.588,-0.021932143470075213,-0.1034789258449986,0.4796666666666667,1.594666666666667,-0.06522490189127987,-1,-1,-1,1
0.0299825365612056,0.611,4.354666666666666,0.0072898578345214566,-0.1709992249429631,0.352,0.9516666666666668,-0.07246346562622617,0.0384368725035333,0.4203333333333333,1.5646666666666669,0.03145879170831451,-0.0221099598212868,0.4703333333333333,1.5933333333333335,-0.013936363838215012,-1,1,-1,-1
0.0767292631490583,0.6046666666666667,4.3053333333333335,0.01865570709677573,-0.2171701246696793,0.3753333333333333,1.1393333333333333,-0.09202907129721559,0.0763327672047806,0.413,1.5366666666666666,0.062474818256706796,0.0465193848731104,0.4613333333333333,1.586666666666667,0.02932212805278135,-1,1,-1,-1
-0.0630390617223621,0.609,4.227666666666667,-0.015327115403979836,-0.1579024052224913,0.38,1.2463333333333333,-0.06691349342054019,0.089627978646825,0.4103333333333333,1.526,0.07335633020684859,0.010150897037364,0.46,1.5386666666666668,0.006398319831443736,1,1,-1,-1
-0.1108355269938687,0.612,4.222,-0.0269481947649822,-0.1232396014861534,0.3806666666666667,1.2866666666666666,-0.05222461463822668,0.0140115460108534,0.4133333333333333,1.475,0.011467798464258062,0.0232261511975988,0.4593333333333333,1.5446666666666669,0.01463992229146853,1,1,1,-1
-0.0083494519354463,0.5906666666666667,4.036666666666666,-0.00203005898054431,-0.1084800550102766,0.38,1.31,-0.04597003723256811,0.084891286118216,0.3893333333333333,1.357,0.0694795677665605,0.1160422722082801,0.441,1.507,0.07314383830543099,-1,-1,-1,-1
0.0957730412951298,0.58,3.994,0.023285950272953673,-0.0933800300349159,0.3796666666666667,1.3263333333333334,-0.039571176997253134,0.1021770216953272,0.379,1.292,0.08362713804547317,0.0179232394049249,0.4393333333333333,1.4006666666666665,0.01129738758122846,-1,-1,-1,-1
0.1410986795293665,0.5723333333333334,3.932333333333333,0.03430628066801647,-0.1172035875758132,0.38,1.3076666666666668,-0.04966676394236972,0.0911450730363712,0.3723333333333333,1.227,0.07459800137554734,-0.0586759024950611,0.4433333333333333,1.3586666666666667,-0.03698463191776201,-1,1,-1,1
-0.1655469224470134,0.586,3.8123333333333336,-0.04025054808547362,-0.1143055222037363,0.3803333333333333,1.3090000000000002,-0.04843866562471888,0.0192298391602696,0.3773333333333333,1.192,0.015738728604199035,-0.0603197243845405,0.446,1.3733333333333335,-0.038020766769303035,1,1,1,1
0.3067065616258193,0.478,2.861,0.07457165028725686,0.0311247335540221,0.3653333333333333,1.3323333333333334,0.013189568904593696,0.0773433423645651,0.3266666666666666,0.8743333333333333,0.0633019270037656,0.0120511782036492,0.4013333333333333,1.1163333333333334,0.007596106256309198,-1,-1,-1,-1
0.1334227753021855,0.4529999999999999,2.383,0.032439985918293605,-0.0146782942305225,0.36,1.239,-0.006220145557851966,0.029847031910658,0.3083333333333333,0.6943333333333332,0.02442840686121103,-0.0319453291356598,0.384,0.9363333333333334,-0.020135800036029865,-1,-1,-1,-1
0.1433118000781261,0.4416666666666666,2.2576666666666667,0.034844371704382975,-0.0100758268126077,0.3593333333333333,1.2396666666666667,-0.004269781515879625,-0.0110372889139127,0.3003333333333333,0.5966666666666668,-0.009033507420130251,-0.0209632826901048,0.376,0.8833333333333333,-0.013213589584698395,-1,-1,-1,-1
0.0782606886728194,0.4406666666666667,2.181,0.0190280529898454,-0.0027642903287681,0.3576666666666666,1.2303333333333333,-0.0011714091527982667,-0.0912541772996914,0.303,0.5363333333333333,-0.07468729813854395,0.0153011068730012,0.3693333333333333,0.8646666666666667,0.009644603347684709,-1,-1,1,-1
-0.2545258147856222,0.504,2.616,-0.06188459075886531,-0.112813356006866,0.3686666666666667,1.2093333333333334,-0.0478063379989557,-0.1928025673975665,0.3336666666666666,0.6483333333333333,-0.15779993047120988,-0.2374517367272497,0.427,1.065,-0.14967072865781436,1,1,1,1
-0.1520917730276352,0.519,2.907,-0.03697910618430957,-0.1657456574381788,0.376,1.2243333333333333,-0.07023718823564164,-0.0984691802365356,0.3403333333333333,0.7873333333333333,-0.08059244233424287,-0.1852065416403205,0.4486666666666666,1.2856666666666667,-0.11673950429489315,1,1,1,1
-0.0669920810074189,0.5206666666666667,3.0146666666666664,-0.016288239842079312,-0.1661081730380411,0.3796666666666667,1.2616666666666667,-0.07039080961444237,-0.0624237722656794,0.3403333333333333,0.8223333333333334,-0.05109095307306151,-0.1253400849324408,0.4546666666666666,1.3936666666666666,-0.07900444149380655,1,1,1,1
0.0188002688967117,0.516,3.0386666666666664,0.004571037117824597,-0.155535643640057,0.3803333333333333,1.279,-0.06591054298827125,-0.0767213945655266,0.3416666666666666,0.818,-0.06279289166896833,-0.1157752172594872,0.4579999999999999,1.4303333333333332,-0.0729755080614479,-1,1,1,1
0.0674269059165326,0.5106666666666667,2.993666666666667,0.01639396177670872,-0.4284988651580685,0.5203333333333333,2.6386666666666665,-0.18158276914188085,-0.0312622651560546,0.34,0.8306666666666666,-0.025586709422937944,0.0666425661589817,0.4083333333333334,1.1786666666666668,0.042006184389792825,-1,1,-1,-1
0.0035914192093646,0.5126666666666666,2.947,0.000873206154755862,-0.2640650758081149,0.556,3.258,-0.11190150452606236,-0.0625244574025971,0.3416666666666666,0.805,-0.05117335917283266,0.0170590358824568,0.39,0.976,0.010752662271154083,1,1,1,-1
-0.0657923814090795,0.5176666666666666,2.9410000000000003,-0.01599654872721405,-0.0810287288187572,0.5613333333333334,3.5083333333333333,-0.03433712934928972,-0.0417969549135665,0.3406666666666667,0.8166666666666667,-0.03420886281907642,-0.0494102829316573,0.389,0.9,-0.031144320742806517,1,1,-1,-1
-0.0853040053899563,0.52,2.9513333333333334,-0.020740542440049935,-0.0763492796637739,0.5623333333333334,3.526,-0.03235414315093176,-0.046332830160763,0.3413333333333333,0.817,-0.03792126565839008,-0.0441716860840637,0.3856666666666667,0.879,-0.027842325069367905,1,1,1,-1
0.1180198787245214,0.5033333333333334,2.972,0.028694975016304285,0.0699807182412111,0.4763333333333333,2.6180000000000003,0.029655370499264366,-0.0836504799329995,0.3436666666666667,0.8236666666666667,-0.06846402563764442,-0.0713773205204607,0.3836666666666666,0.8633333333333333,-0.0449905977491793,-1,-1,1,-1
0.0717149422389757,0.5,2.890333333333333,0.017436541183426454,0.0738043370471372,0.4463333333333333,2.2663333333333338,0.031275685854514866,-0.0524042417177786,0.3413333333333333,0.8433333333333334,-0.04289043352005858,-0.1234297819340077,0.3879999999999999,0.8533333333333333,-0.07780033810137227,-1,-1,-1,1
-0.0307958249621598,0.5036666666666667,2.8383333333333334,-0.007487598169443373,0.1451818212907305,0.4306666666666667,2.155666666666667,0.06152295672780295,-0.0588847480214346,0.3406666666666667,0.8343333333333333,-0.04819442639701267,-0.1281317945215956,0.3886666666666666,0.857,-0.08076411364516148,1,-1,-1,1
-0.0723581232760706,0.508,2.852333333333333,-0.01759292215915579,0.0115351854450578,0.4316666666666666,2.0323333333333333,0.004888206448122197,-0.0539120331763895,0.3403333333333333,0.836,-0.044124490672644436,-0.1294481593693286,0.3893333333333333,0.8603333333333333,-0.08159384556734169,1,1,-1,1
-0.3279959686442226,0.588,3.656333333333333,-0.07974788846939361,-0.1654959787846071,0.456,2.103333333333333,-0.07013138319157357,0.0137907311675511,0.3323333333333333,0.8243333333333334,0.011287071789346815,-0.1920726252543585,0.417,0.998,-0.12106733845480483,1,1,-1,1
-0.1279020875200567,0.6026666666666667,4.054666666666667,-0.031097703586765606,-0.212862324848603,0.4676666666666667,2.183333333333333,-0.09020357703334776,-0.0159322287825687,0.3296666666666666,0.7693333333333334,-0.013039787945129212,-0.1259918723506516,0.4266666666666666,1.1333333333333333,-0.07941527655089294,1,1,-1,1
-0.187019163129305,0.611,4.117666666666667,-0.045471239858599556,-0.0341483531836157,0.461,2.280666666666667,-0.014470872706812214,-0.0267126736544426,0.3303333333333333,0.7633333333333333,-0.02186308046759115,-0.1785944640022523,0.4336666666666666,1.1366666666666665,-0.11257177534217355,1,-1,1,1
0.0406843288662432,0.6026666666666667,4.227666666666667,0.009891857312418961,-0.0562253873007452,0.4606666666666667,2.2576666666666667,-0.023826344367044845,-0.044793080428547,0.3303333333333333,0.7463333333333334,-0.03666105214585044,-0.1043759521385614,0.4333333333333333,1.21,-0.06579031607116005,-1,-1,1,-1
0.0659971408851562,0.5936666666666667,4.1066666666666665,0.016046333289898497,-0.126889645016468,0.4803333333333333,2.397666666666667,-0.05377137488805474,-0.1485760860080351,0.3846666666666667,1.053,-0.12160261327540993,-0.0698283254069569,0.4306666666666667,1.204,-0.04401423417095957,-1,1,1,-1
0.0055402063842153,0.5943333333333333,4.046666666666667,0.0013470280218750685,-0.0896312697483425,0.4856666666666667,2.486333333333333,-0.03798258405329282,-0.1277385964046711,0.405,1.2346666666666666,-0.10454809758618111,-0.0580818872871573,0.4296666666666667,1.1993333333333331,-0.03661021187676266,1,1,1,-1
0.0267365659572478,0.594,4.059333333333333,0.006500642946395372,-0.1278666447894778,0.49,2.4953333333333334,-0.05418539307727133,-0.045466364052016,0.4106666666666667,1.361,-0.037212103464330716,-0.0693880306092047,0.43,1.187,-0.04373670727596991,-1,1,1,1
-0.0074722254646069,0.595,4.041666666666667,-0.0018167729482553507,-0.0289642920896215,0.4856666666666667,2.544,-0.012274049691887995,-0.016667908002812,0.4103333333333333,1.389,-0.013641907156353841,-0.0742122903574182,0.43,1.184,-0.04677753772725048,1,-1,-1,1
0.0204621812959864,0.5943333333333333,4.041333333333333,0.00497510917154859,-0.1556819563390439,0.5086666666666667,2.673,-0.06597254517124752,0.0353662359008728,0.4,1.3363333333333334,0.02894561852321358,-0.1668235521550556,0.4623333333333333,1.3276666666666666,-0.1051523267526672,-1,1,-1,1
-0.0328127110195479,0.5973333333333334,4.0280000000000005,-0.007977977380580956,-0.0797833246068626,0.511,2.774,-0.03380937078588406,0.028223133799329,0.3953333333333333,1.2886666666666668,0.023099321815721746,-0.0430086001511802,0.469,1.5016666666666665,-0.027109208009599733,1,1,-1,1
0.0265194393994363,0.5946666666666667,4.049,0.00644785149109893,-0.1447674109602119,0.5176666666666666,2.792333333333333,-0.061347344184818,0.0536524625090442,0.3903333333333333,1.273,0.043912044159030376,0.0127328679019451,0.4679999999999999,1.549,0.008025789337463788,-1,1,-1,-1
0.0694822732026483,0.5913333333333334,4.048333333333334,0.016893697190452753,-0.1581694074415329,0.5193333333333333,2.8056666666666668,-0.06702663958320906,0.0496740279684588,0.39,1.269,0.040655880600823736,0.0793523595632823,0.4603333333333333,1.5583333333333331,0.0500174293953285,-1,1,-1,-1
-0.1021540291053932,0.6153333333333333,4.241333333333333,-0.024837403195746812,0.0735803030266342,0.4823333333333333,2.611,0.03118074810524004,0.102102012616688,0.3823333333333333,1.2786666666666666,0.08356574660471724,0.0990922267049467,0.4396666666666667,1.4376666666666666,0.06245987491887942,1,-1,-1,-1
-0.0114130982584681,0.617,4.366,-0.002774944127419465,0.0808946308089977,0.4693333333333333,2.470666666666667,0.0342803033225987,0.0483516642502421,0.381,1.22,0.03957358742595142,-0.006102801590224,0.4379999999999999,1.326,-0.003846721752606462,1,-1,-1,-1
-0.067886935921539,0.62,4.354333333333333,-0.01650581199756195,0.1473822433507816,0.4613333333333333,2.4406666666666665,0.062455418312730514,-0.0721785681889171,0.3896666666666666,1.1703333333333332,-0.059074799653660415,-0.0766162785608666,0.44,1.271,-0.04829282108989948,1,-1,1,1
-0.0753532970964192,0.6223333333333333,4.377666666666667,-0.01832115912121034,0.0010097628299581,0.4656666666666667,2.3426666666666667,0.00042790202203381826,-0.0119790296017319,0.3893333333333333,1.2256666666666665,-0.009804278354696421,-0.0649758335843573,0.4403333333333333,1.283,-0.04095560846072183,1,1,-1,1
0.0482916506145745,0.6183333333333334,4.4093333333333335,0.011741477138066177,-0.1307064873076502,0.4773333333333333,2.309333333333333,-0.05538881859436429,0.0005616911748258,0.3866666666666666,1.1906666666666663,0.00045971809156998897,-0.1481710643742972,0.5076666666666667,1.7073333333333334,-0.0933952788746227,-1,1,-1,1
0.0403752779792112,0.6183333333333334,4.397,0.009816715670366863,0.0781363941005484,0.4703333333333333,2.4283333333333337,0.03311145948147382,0.0237592150147374,0.3836666666666666,1.1856666666666666,0.019445811992975612,-0.077016996892574,0.5306666666666667,1.9606666666666668,-0.048545402121817065,1,-1,-1,1
0.106911726696171,0.615,4.418,0.0259941745378117,0.1145382560021905,0.465,2.4016666666666664,0.04853729003433227,0.0360572125611557,0.382,1.184,0.029511150769083696,-0.1253329040420459,0.5446666666666666,2.0276666666666667,-0.07899991523043769,-1,-1,-1,1
0.1686941194366582,0.61,4.411333333333333,0.04101574747362111,0.1216416151071437,0.4626666666666666,2.383666666666667,0.05154744413593248,0.0623019508841427,0.3803333333333333,1.198,0.05099124794052166,-0.1006454888252696,0.55,2.099,-0.06343892807953222,-1,-1,-1,1
0.0350452402276033,0.6063333333333333,4.2363333333333335,0.008520787376156802,0.1508276865786739,0.4413333333333333,2.177,0.06391547614044736,-0.1219420604754268,0.421,1.356,-0.09980390263610822,0.1280191699290407,0.5193333333333333,2.083,0.08069312404085362,-1,-1,1,-1
-0.1287127907952747,0.6133333333333334,4.173,-0.0312948153825023,0.1222286810240216,0.4366666666666666,2.095666666666667,0.05179622205233648,-0.0161018555552185,0.4303333333333333,1.5426666666666666,-0.0131786195659499,0.0529361404550483,0.51,1.9316666666666664,0.03336674148372421,1,-1,1,-1
-0.167037484081689,0.618,4.202,-0.04061295846353471,0.1581952949346012,0.4306666666666667,2.0643333333333334,0.0670376097935403,-0.0401542652898216,0.4366666666666666,1.574,-0.03286439779502822,0.0550415819085572,0.5066666666666666,1.9066666666666665,0.034693844670402575,1,-1,1,-1
0.0036690279461542,0.6096666666666667,4.257333333333333,0.0008920756942545651,0.1390038668872502,0.4296666666666667,2.038,0.058904956636245155,-0.0556717063090617,0.441,1.6003333333333332,-0.0455647012556039,0.0949067885663723,0.5003333333333333,1.899,0.05982170690803772,-1,-1,1,-1
0.0582328475053008,0.5923333333333334,4.068,0.01415854788491387,0.0983284244406086,0.428,1.9793333333333327,0.04166813274685684,0.0715793997169071,0.4206666666666667,1.5496666666666667,0.058584408138132746,-0.1179458428178996,0.5366666666666666,1.9853333333333327,-0.0743436981342964,-1,-1,-1,1
0.0119350666022444,0.59,3.9883333333333337,0.00290185383742623,0.0630959574809604,0.43,1.9653333333333332,0.026737850698448758,0.0474216432278944,0.4136666666666667,1.4646666666666666,0.038812408492267345,-0.0471477649584564,0.5463333333333333,2.1356666666666664,-0.02971820898503339,-1,1,-1,1
0.005927527385058,0.588,3.955,0.0014412000085148246,0.0318099172910266,0.431,1.946,0.013479925707033213,0.1171932150218213,0.4063333333333333,1.4733333333333334,0.09591719359217603,-0.0532644844164051,0.5523333333333333,2.1813333333333333,-0.033573703456813986,-1,1,-1,1
-0.1321237811864617,0.5956666666666667,3.923666666666667,-0.03212415265274666,0.0462730645651126,0.4306666666666667,1.956,0.019608899541226646,0.1264436746303832,0.402,1.4463333333333332,0.10348826436556359,-0.0302100060621737,0.5526666666666666,2.2070000000000003,-0.019041990100397685,1,-1,-1,1
0.1104356399365635,0.578,3.921666666666667,0.026850967507652947,-0.1195752493340633,0.45,2.0136666666666665,-0.05067179089704343,0.076113438045793,0.3796666666666667,1.2163333333333333,0.06229530754527947,-0.049525524127846,0.5579999999999999,2.2373333333333334,-0.031216959646369363,-1,1,-1,1
0.0357867038423465,0.5770000000000001,3.835333333333333,0.008701064462784024,-0.0416734585030855,0.4513333333333333,2.110333333333333,-0.017659748041381804,0.0767793964880658,0.3696666666666667,1.14,0.06284036354378526,-0.0566607520369895,0.5596666666666666,2.249,-0.035714441008351444,-1,1,-1,1
0.1095403783397404,0.5713333333333334,3.832,0.026633296472641472,-0.0010779365038993,0.45,2.1373333333333333,-0.00045679163062648567,-0.0219986395855742,0.3706666666666667,1.05,-0.018004862922321382,-0.0505085325357219,0.56,2.26,-0.031836570126845834,-1,-1,1,1
0.0614459083230456,0.5736666666666667,3.817,0.014939761193107998,0.0218146472006526,0.4486666666666666,2.1453333333333333,0.00924428130069014,-0.0010825107056442,0.3703333333333333,1.0686666666666669,-0.000885984644243649,-0.0686474896164002,0.56,2.2426666666666666,-0.043269929009692815,1,-1,-1,1
0.1230149571420304,0.5546666666666666,3.622,0.02990946237168843,0.0956850221710463,0.4376666666666666,2.0976666666666666,0.040547951707670206,0.079074235386257,0.3506666666666667,0.999,0.06471858240500242,-0.1358692583638192,0.5913333333333334,2.453,-0.08564119674082787,-1,-1,-1,1
0.091298544758279,0.5493333333333333,3.5196666666666667,0.02219803552737788,0.1049132047793413,0.4333333333333333,2.06,0.044458531381067964,-0.0157424716535189,0.3476666666666667,0.8826666666666667,-0.012884480564243924,-0.0563145899243222,0.5963333333333334,2.58,-0.035496247886874485,-1,-1,-1,1
-0.0959455388186372,0.5583333333333333,3.4536666666666664,-0.023327890767901757,0.1347242700032787,0.4296666666666667,2.048,0.057091413786567256,0.0112763087627798,0.3433333333333334,0.8773333333333333,0.009229134045032464,-0.0213846219066629,0.598,2.6300000000000003,-0.013479168385778296,1,-1,-1,1
-0.1387269186345774,0.562,3.4613333333333336,-0.03372961832641655,0.0556517032571659,0.4326666666666666,2.0036666666666667,0.023583237218541168,-0.0127854546428196,0.3433333333333334,0.854,-0.010464299728537772,0.101689689326915,0.5903333333333333,2.6873333333333336,0.06409710919919967,1,1,1,-1
0.1267393208762541,0.521,3.2056666666666667,0.030814992232082828,0.1065878712962546,0.4053333333333333,1.7933333333333332,0.04516819623261461,-0.1740772659557545,0.363,0.8733333333333333,-0.14247414251384644,0.2121880384819743,0.5053333333333333,2.1283333333333334,0.13374649842443073,-1,-1,1,-1
0.1049658447430261,0.509,3.035333333333333,0.025521059036985747,0.1117996398571472,0.3929999999999999,1.676,0.047376760698857406,-0.1334436776257198,0.37,0.981,-0.10921744111290767,0.1154745637071239,0.475,1.7926666666666666,0.07278599992444293,-1,-1,1,-1
-0.0406752498677329,0.511,2.917666666666667,-0.00988964987382267,0.0907012098655606,0.39,1.6256666666666668,0.03843598709609617,-0.1045740987848626,0.3696666666666667,1.0103333333333333,-0.0855890341092472,0.0899939705475234,0.4623333333333333,1.666,0.05672505635168079,1,-1,-1,-1
-0.1101469320397932,0.5163333333333333,2.9186666666666667,-0.026780771995046374,0.0758203516530178,0.3896666666666666,1.608,0.032130002037198895,-0.0524166303554116,0.3656666666666667,1.0306666666666666,-0.04290057304352815,0.0520363268516792,0.4589999999999999,1.6016666666666666,0.03279957040496659,1,-1,-1,-1
0.1838113754795522,0.487,2.8346666666666667,0.04469130865156857,0.1004459619019584,0.3696666666666667,1.422,0.04256547074996152,0.0307537256855595,0.353,1.012,0.025170493528257877,-0.1400033304390018,0.5033333333333334,1.785,-0.08824698766215194,-1,-1,-1,1
-0.0114075770581951,0.4886666666666667,2.6573333333333333,-0.002773601720482549,0.027596337553962,0.3676666666666666,1.325,0.01169435860553327,-0.02326756652364,0.3503333333333333,0.9336666666666668,-0.019043420579009287,-0.1015738882651533,0.5196666666666667,1.958,-0.06402411740081526,1,-1,-1,1
-0.0380438953876014,0.49,2.647333333333333,-0.009249870779974766,0.0920617947052886,0.361,1.3210000000000002,0.039012555164156595,-0.0039784436122523,0.3483333333333334,0.937,-0.003256170982943902,-0.0962682649891917,0.527,2.0266666666666664,-0.060679873586716844,1,-1,-1,1
-0.0072055249758067,0.489,2.6646666666666667,-0.0017519282462808536,0.0506755060803258,0.3616666666666666,1.2853333333333334,0.021474499631025476,-0.0486325500477602,0.35,0.9043333333333332,-0.03980347938183658,-0.0978173792946637,0.5306666666666667,2.0546666666666664,-0.06165631229409325,-1,1,1,1
0.0836455408399272,0.4766666666666666,2.6083333333333334,0.0203373086853399,-0.1620823471160255,0.3816666666666666,1.293,-0.06868480598539403,-0.0161340813854838,0.3466666666666666,0.921,-0.013204994908580868,0.1434979169137973,0.4716666666666666,1.81,0.09044969761596953,-1,1,-1,-1
0.14415710718868,0.4693333333333333,2.58,0.03504989696572531,-0.1828560491644408,0.39,1.367,-0.07748797129106667,0.0199166840520153,0.3406666666666667,0.9133333333333334,0.01630087918976922,0.0579803867067134,0.4536666666666666,1.5790000000000002,0.03654623396679403,-1,1,-1,-1
0.0428055840913819,0.472,2.5126666666666666,0.01040761250846216,-0.1653014850150032,0.391,1.3976666666666666,-0.07004896356310504,-0.0088928132130403,0.34,0.881,-0.007278353839643569,0.0901247000563938,0.4406666666666667,1.5053333333333332,0.05680745785827489,1,1,-1,-1
-0.0186045278210849,0.4766666666666666,2.509,-0.004523445260118269,-0.162489596598359,0.3913333333333333,1.4029999999999998,-0.06885738401242435,-0.0460749150090812,0.3426666666666667,0.864,-0.03771017410731682,0.0151520811389969,0.44,1.4236666666666666,0.009550669352909132,1,1,1,-1
-0.1661585383987462,0.4956666666666667,2.6133333333333337,-0.04039925442752563,0.0995701908000188,0.359,1.3316666666666668,0.04219434971614976,0.0414605276332993,0.331,0.8693333333333333,0.03393351274386029,0.0690371731821553,0.419,1.3163333333333334,0.043515554600966275,1,-1,-1,-1
-0.0710624738735048,0.4966666666666666,2.7236666666666665,-0.01727790211644505,0.0212860089287498,0.3506666666666667,1.171,0.009020262968106974,0.0269725518238261,0.3246666666666666,0.8086666666666666,0.022075778657315668,0.0521310557554834,0.411,1.2366666666666668,0.03285927998743898,1,-1,-1,-1
0.1089002521750912,0.4876666666666666,2.7873333333333337,0.026477658248806598,-0.0733199719545285,0.354,1.1106666666666667,-0.03107042894033586,-0.0046392870418527,0.3253333333333333,0.7823333333333333,-0.0037970405815746476,0.0153768730504371,0.4093333333333333,1.1863333333333332,0.009692360332496635,-1,1,1,-1
0.1561441066042097,0.482,2.7616666666666663,0.03796437758091011,-0.1361459507933526,0.359,1.099,-0.05769387217254736,0.0124845175311459,0.3223333333333333,0.7763333333333333,0.010217996704987287,-0.058291365771957,0.4116666666666666,1.1316666666666666,-0.03674225048759885,-1,1,-1,1
-0.1078103641892416,0.501,2.712666666666667,-0.026212666377415813,-0.1899234459128982,0.3693333333333333,1.1230000000000002,-0.08048288580906854,-0.1757915988865432,0.374,0.972,-0.14387724425120627,-0.1951346242558702,0.4793333333333333,1.519,-0.12299737959925927,1,1,1,1
-0.1701545478780151,0.511,2.7696666666666667,-0.041370831363646575,-0.0417650884806288,0.3666666666666666,1.233,-0.017698577607599165,-0.0616645465780905,0.39,1.2073333333333334,-0.05046956217391212,-0.1349215382986124,0.5046666666666667,1.7743333333333335,-0.08504382923078913,1,-1,1,1
-0.1701794192877876,0.5143333333333333,2.8103333333333333,-0.04137687851849672,-0.0078595448809333,0.3636666666666667,1.233,-0.0033305990743949807,-0.0694804526863401,0.3953333333333333,1.24,-0.056866517655879724,-0.115090090058153,0.5163333333333333,1.8863333333333328,-0.07254365825120723,1,-1,1,1
-0.1647645779061761,0.516,2.838,-0.040060331341514155,0.0064446783180438,0.3603333333333333,1.213,0.002731028318563557,-0.0454828737475314,0.3993333333333333,1.2966666666666666,-0.037225615881927625,-0.1309952417265836,0.5213333333333333,1.911,-0.08256900349583468,1,-1,1,1
-0.1487349926336389,0.5283333333333333,3.008,-0.036162949359019335,-0.1697120192046615,0.3976666666666666,1.415333333333333,-0.07191799304409949,0.0922330620566538,0.3656666666666667,1.147,0.07548846976542106,-0.1656383757211053,0.5466666666666666,2.0776666666666666,-0.10440528559431522,1,1,-1,1
-0.1394733430807111,0.5326666666666666,3.073,-0.03391110157368679,-0.1285013920692168,0.4083333333333334,1.5706666666666669,-0.05445437668057158,0.0308385862060728,0.355,1.0006666666666666,0.02523994791580831,-0.0461764572235723,0.5479999999999999,2.2063333333333333,-0.02910597368014673,1,1,-1,1
-0.0826859809533511,0.5303333333333333,3.097,-0.02010400437025736,-0.080511128455722,0.411,1.645333333333333,-0.03411778849480671,-0.1121037022612768,0.3603333333333333,0.8973333333333334,-0.09175166420848176,-0.0566574545074933,0.5496666666666666,2.2056666666666667,-0.03571236250747683,-1,1,1,1
-0.1252423815417502,0.5333333333333333,3.094,-0.03045103120052833,-0.0564396276511383,0.4096666666666667,1.655333333333333,-0.023917131902904374,-0.0193054394250132,0.3556666666666667,0.9543333333333331,-0.015800603903273997,-0.0513336278982254,0.55,2.2153333333333336,-0.03235664475683236,1,-1,-1,1
-0.1666824635019104,0.5589999999999999,3.372,-0.04052663989773784,-0.0805404958760889,0.4296666666666667,1.8116666666666668,-0.03413023337610367,-0.1452855184967951,0.395,1.11,-0.11890943687483962,-0.0982488682348283,0.589,2.438333333333333,-0.061928288675366906,1,1,1,1
-0.0749319232700358,0.5636666666666666,3.519333333333333,-0.018218707639720347,-0.0165234300412231,0.4333333333333333,1.903333333333333,-0.007002049308813523,-0.1118095613699536,0.4096666666666667,1.2523333333333333,-0.09151092357506566,-0.0104516982518418,0.6,2.5986666666666665,-0.006587921042925974,1,1,1,1
0.0532169681301484,0.5576666666666666,3.564,0.012939003051362969,-0.0905600737009488,0.4396666666666667,1.8946666666666665,-0.0383761785465757,-0.0181748721593559,0.411,1.3516666666666668,-0.014875287200691544,-0.0557855728891945,0.6093333333333333,2.624333333333333,-0.0351627975351893,-1,1,1,1
-0.0807142404850878,0.5633333333333334,3.5046666666666666,-0.019624601712951495,-0.0865852406380136,0.441,1.9103333333333328,-0.03669178390021361,0.0072248853125853,0.4103333333333333,1.369,0.005913232460424258,-0.0423734808291631,0.612,2.656,-0.026708879197432964,1,1,-1,1
-0.0882752409565825,0.5686666666666667,3.591666666666667,-0.021462959131825256,-0.1518294113940697,0.4506666666666667,1.9893333333333332,-0.06433997193422411,0.0481145080868525,0.395,1.3126666666666666,0.03937948614089679,0.2072443354926441,0.5433333333333333,2.369666666666667,0.13063038043397449,1,1,-1,-1
0.0114981646787879,0.563,3.628333333333333,0.002795626904187104,-0.0867471221148274,0.4493333333333333,2.0603333333333333,-0.03676038358441997,0.0725064992283541,0.3843333333333333,1.265,0.05934319595108007,0.1555981659813152,0.515,2.1056666666666666,0.09807673425018343,-1,-1,-1,-1
0.0506371849257836,0.5596666666666666,3.628333333333333,0.012311762832200222,-0.0345164935253206,0.445,2.071333333333333,-0.01462687765365135,0.0779653798133759,0.3793333333333333,1.236,0.0638110357127302,0.0808373711479368,0.507,1.9743333333333333,0.05095346283523482,-1,-1,-1,-1
0.0469723390586063,0.5589999999999999,3.6166666666666663,0.011420703955223013,0.0320319682701772,0.44,2.0816666666666666,0.01357402311303208,0.0545178458909492,0.3786666666666666,1.2083333333333333,0.04462032019154794,-0.0131811711818086,0.509,1.899,-0.008308364143955645,-1,-1,-1,1
0.1502056150044048,0.5443333333333333,3.5656666666666665,0.036520511768366036,0.1572056337815206,0.3236666666666666,1.0306666666666666,0.06661822615614788,0.0108677437745139,0.3826666666666666,1.2456666666666665,0.00889474261232718,0.0978790312880515,0.4446666666666667,1.541,0.061695172817502086,-1,-1,1,-1
0.0503148987402197,0.5429999999999999,3.4596666666666667,0.012233403202087042,0.0379908896058683,0.2853333333333333,0.5776666666666667,0.01609920468342964,-0.0666411679495557,0.3903333333333333,1.2456666666666665,-0.05454269520838777,0.0566254176525515,0.4206666666666667,1.3126666666666666,0.03569216901683687,-1,-1,1,-1
-0.0595061907377627,0.5489999999999999,3.436,-0.014468144476924964,0.0004149854892,0.2689999999999999,0.4086666666666667,0.00017585627503315964,-0.0193718571301944,0.3893333333333333,1.2873333333333334,-0.015854963704604024,-0.04374202134018,0.4163333333333333,1.1793333333333331,-0.0275714985166461,1,-1,-1,-1
-0.0620743870161057,0.5503333333333333,3.4533333333333336,-0.015092567488035094,-0.0323120646061583,0.2623333333333333,0.3246666666666666,-0.013692718102562987,-0.0415335978974966,0.3903333333333333,1.2756666666666667,-0.03399331735520694,0.003803377521125,0.41,1.176,0.002397347321158605,1,-1,1,-1
-0.3204946124084973,0.5883333333333334,3.693666666666666,-0.07792403275882327,-0.2657758701101106,0.3289999999999999,0.6506666666666666,-0.11262647906403211,-0.097693954905365,0.4,1.2766666666666666,-0.07995795647127202,-0.094383606390664,0.4206666666666667,1.1409999999999998,-0.0594919343886268,1,1,1,1
-0.1479252425858317,0.5916666666666667,3.906333333333333,-0.035966069327939866,-0.14550569415253,0.3476666666666667,0.9456666666666668,-0.06166020267143867,-0.0297009695027878,0.3996666666666666,1.3343333333333334,-0.024308861576532077,-0.156005519139293,0.431,1.1566666666666665,-0.09833349734998602,1,1,-1,1
-0.171174155677412,0.595,3.925,-0.04161873553577689,-0.2074165155824563,0.3606666666666667,1.0096666666666667,-0.08789583433629149,-0.0265915919272321,0.4,1.3356666666666668,-0.021763980707701792,-0.109018404901712,0.4323333333333333,1.21,-0.06871654982879462,1,1,1,1
-0.1994071853742265,0.5973333333333334,3.927,-0.048483223879098175,-0.2580752889202782,0.3686666666666667,1.038333333333333,-0.10936324321873803,-0.0223326188120647,0.3993333333333333,1.3316666666666668,-0.01827820937942719,-0.0842580242075863,0.4323333333333333,1.2323333333333333,-0.05310957103212453,1,1,-1,1
0.0080926301919017,0.583,3.956,0.0019676161650262767,-0.1268835647697292,0.3716666666666666,1.219666666666667,-0.053768798293039745,0.150777016148885,0.3586666666666667,1.1849999999999998,0.1234039721882399,0.0510565444274304,0.3956666666666667,1.090666666666667,0.03218199332852733,-1,1,-1,-1


==> data/results/error_test_C_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.0068057919005628,0.34,1.143333333333333,-0.001472984157277301,0.012189594790422,0.48,2.3173333333333326,0.0028370388590275453,0.0035013903883933,0.35,0.7650000000000001,0.001188238736341358,0.0148459958767341,0.84,4.328999999999999,0.007071890306347478,-1,1,1,1
0.0364103677423193,0.67,4.5856666666666674,0.007880331286744422,0.0378282622680767,0.69,4.421333333333333,0.008804250827791764,-0.0304048070641966,0.99,5.347666666666666,-0.010318235191489765,-0.0048485662868889,0.43,0.8013333333333335,-0.002309614606431897,1,1,1,-1
-0.070567657075637,0.57,3.429666666666667,-0.01527302662310246,0.3568137417747854,0.9,7.204666666666666,0.08304578357645645,-0.061130098142677,0.59,2.0803333333333334,-0.020745230469090617,-0.0273635453987814,0.91,3.192333333333333,-0.013034625164904135,-1,1,-1,1
0.021281893094093,0.64,4.275,0.0046060608115090764,-0.0364618361400603,0.7,5.114999999999999,-0.00848622516001328,0.0218204106198438,0.4,1.1483333333333332,0.007405017511706367,0.0252430372102363,0.81,3.7313333333333336,0.012024521064942506,1,-1,-1,-1
-0.0710915549330586,0.5,2.558666666666666,-0.015386414345690588,0.1838967988244935,0.94,7.294333333333335,0.042800632284003694,0.1250514022660187,0.94,4.056000000000001,0.0424376900955833,-0.0770308800277312,0.78,2.0966666666666667,-0.0366936605856963,-1,1,1,-1
0.0465633997560317,0.67,4.650666666666667,0.010077761875724216,-0.0205776719782657,0.62,3.941666666666668,-0.0047893023545404435,0.194231812033319,0.85,4.828333333333333,0.06591489016843638,-0.0277976737597789,0.55,1.531,-0.013241422214650057,1,-1,-1,-1
-0.0188376855770191,0.37,1.4189999999999996,-0.00407705860245678,-0.0173691229904879,0.34,1.0476666666666663,-0.004042536090696165,-0.001024776052398,0.75,3.841666666666666,-0.00034777001889613543,0.0420191510718508,0.92,3.659333333333335,0.020015823095549827,-1,-1,-1,1
0.5740913016590872,0.89,8.463,0.1242511385199143,-0.0926454859911567,0.61,3.4333333333333345,-0.021562557934815832,-0.0236112978474148,0.37,0.9496666666666668,-0.008012776527459915,0.0009318435727569,0.66,2.8506666666666662,0.0004438836965823947,1,1,-1,-1
-0.0364613755795755,0.68,4.844666666666667,-0.00789137096254896,0.3147557878606628,0.87,6.698,0.07325710301430095,-0.0412903258874086,0.69,2.761333333333334,-0.0140123662926061,-0.0212669002413474,0.69,2.1566666666666667,-0.010130488174157345,-1,1,1,1
-0.00842028949111,0.42,1.9283333333333328,-0.0018224114403303936,-0.0854689961863739,0.76,6.184666666666667,-0.01989228252389063,-0.1484381067805418,0.56,2.6043333333333334,-0.05037424818737533,0.0177532064686756,0.43,1.1563333333333332,0.008456740105200082,-1,-1,-1,-1
0.047416216611519,0.7,5.033666666666667,0.010262337856821721,-0.0521710025328365,0.81,6.049666666666668,-0.012142418517175133,-0.1305381107401899,0.57,2.357333333333333,-0.04429967028654802,0.0357494878410336,0.53,1.570666666666667,0.017029268943560317,1,1,1,1
0.0002213191022706,0.77,6.033333333333335,4.7900308459397685e-05,-0.0055842426953693,0.61,3.849333333333333,-0.0012996915645999872,-0.0976406316547557,0.52,1.868,-0.03313551700993209,0.0442276337955238,0.81,3.3323333333333327,0.021067833866329776,1,-1,-1,1
-0.009821719796645,0.45,2.185,-0.002125724363755313,0.0515873161924034,0.82,6.208666666666665,0.012006569798840915,-0.0002882627049065,0.66,2.544333333333333,-9.782539911798221e-05,0.0224606003362808,0.98,3.4676666666666662,0.010699107228085213,-1,1,1,1
0.0289419647069739,0.33,1.0553333333333337,0.006263937557409887,-0.0487901123008516,0.63,4.42,-0.011355541091702013,-0.0857699012339421,0.51,2.014,-0.02910704256120059,0.0388030103515331,0.73,3.3506666666666667,0.01848381442649801,-1,-1,-1,-1
0.0403963477011035,0.33,1.0550000000000002,0.008743020804187417,-0.0552561057013729,0.58,3.6270000000000007,-0.012860453671233257,0.0364086675286654,0.78,3.742666666666667,0.012355717100139166,0.0170522344879926,0.86,3.231666666666667,0.008122832094153012,1,-1,1,1
0.4581390118507844,0.92,8.877333333333333,0.09915547171389098,-0.0050685258663936,0.44,1.937333333333333,-0.0011796622519596553,-0.0101693998264513,0.44,1.4370000000000005,-0.003451107548358072,-0.049643444772367,0.75,3.298333333333333,-0.023647655487334638,1,-1,-1,-1
0.3278155461567644,0.83,7.366666666666665,0.0709494373400088,0.209583766460164,0.86,6.667000000000001,0.04877908576059027,-0.0038535836361461,0.43,1.3543333333333334,-0.001307759730357047,-0.0411072715641811,0.5,1.484666666666666,-0.01958144928160095,-1,1,-1,-1
-0.059916491444234,0.73,6.015333333333334,-0.01296778449098618,0.0471541732477236,0.66,4.803666666666668,0.010974788265662897,0.3370327874762338,0.6,3.252333333333333,0.11437611036572634,-0.4005960965508508,0.33,0.026,-0.19082395519173567,-1,-1,1,-1
-0.0079138531427704,0.4,1.6786666666666668,-0.0017128029291280582,-0.0550518475935106,0.79,5.938666666666666,-0.012812914093483544,-0.0835769167529227,0.51,1.8043333333333336,-0.028362827029798955,0.0858535584273938,0.85,3.6296666666666666,0.04089634354267963,-1,1,-1,1
0.0525040642326022,0.8,6.490333333333334,0.011363505663594776,-0.0594473216173039,0.59,3.511666666666667,-0.013835928461372637,-0.0185870634578548,0.49,1.6626666666666663,-0.006307742452446918,0.0240959814182382,0.89,3.697666666666666,0.01147812102525345,1,-1,-1,1
-0.0164055406930403,0.61,4.186333333333333,-0.0035506671208119247,0.0805629427625698,0.83,6.556000000000001,0.018750434542304403,-0.0714531541433696,0.66,3.1580000000000004,-0.024248483079283772,0.0322005212457134,0.39,0.7986666666666669,0.015338718665129477,-1,1,1,-1
-0.0307311282127589,0.63,4.314000000000001,-0.006651167954299056,-0.0184423555793129,0.35,1.0873333333333337,-0.00429232311082449,0.2572580829247712,0.92,4.7860000000000005,0.08730360955506054,-0.0723853832645651,0.92,3.023,-0.03448077814922145,1,-1,1,1
0.4659442783130796,0.88,7.849666666666668,0.10084477312220146,-0.0856039484707551,0.59,2.948,-0.019923691679115778,-0.0456794663778197,0.67,2.685333333333334,-0.015501873651522445,-0.0193396842526807,0.92,3.1823333333333337,-0.00921245881582722,1,1,-1,1
-0.0740838674989463,0.69,5.386666666666667,-0.016034043463297003,-0.0389114957272269,0.54,3.1046666666666662,-0.009056365477199364,0.0038851433734832,0.42,1.265,0.0013184699049599733,0.0455874279721983,0.97,4.238,0.021715571838002146,-1,-1,-1,1
-0.0300487384115379,0.43,2.077666666666667,-0.0065034776662367625,-0.056938197393173,0.58,3.466666666666667,-0.01325194818570506,-0.0218307150097742,0.49,1.8620000000000003,-0.0074085144297621934,-0.0088503426252088,0.57,2.397333333333333,-0.004215860811139911,-1,1,1,-1
-0.0080804045747546,0.71,4.812,-0.0017488498174650768,0.2773414220283214,0.9,6.909,0.06454918354878851,-0.0785074909633694,0.6,1.889,-0.026642456712303673,-0.0193686077151862,0.89,3.0726666666666658,-0.00922623650752382,1,1,1,1
0.2972902576264786,0.94,8.836666666666668,0.06434281946829408,-0.0452297794995204,0.57,3.289333333333333,-0.010526899723214217,-0.1607906230280487,0.55,2.263333333333333,-0.05456622242287579,0.0311379993035239,0.51,1.6596666666666666,0.014832586325767385,1,-1,-1,-1
-0.0679874275565577,0.69,5.0906666666666665,-0.01471458503992259,0.0167440630156745,0.71,4.5393333333333326,0.0038970579621564225,0.0779122123423041,0.95,5.055000000000001,0.0264404417873726,0.0032218404152917,0.48,1.0593333333333337,0.0015347237188181248,-1,1,1,-1
-0.068755840089854,0.71,5.393333333333332,-0.014880893311514784,0.0244702690148082,0.43,1.9056666666666664,0.005695275788857058,0.0659506289533427,0.95,5.590000000000001,0.022381135296483598,0.0194928419098725,0.5,1.1916666666666669,0.009285415467589125,1,-1,1,1
-0.0584125585870829,0.6,4.162000000000001,-0.012642286840667314,0.0221668163604731,0.44,1.9443333333333332,0.005159164063846011,0.028302860096586,0.76,4.056333333333333,0.009604914329888765,0.0145290911504298,0.74,2.7056666666666667,0.006920932736333651,-1,1,-1,1
-0.0440587884096466,0.58,3.4943333333333326,-0.009535686407172622,-0.0239668979689104,0.97,7.286000000000001,-0.005578119866755078,0.0413250250958245,0.71,2.7306666666666657,0.014024141884295857,-0.0162644506415325,0.98,2.856666666666667,-0.007747571249846224,-1,1,-1,1
0.0356287283651157,0.65,4.375,0.007711160316466917,-0.0328147696263729,0.6,3.6793333333333336,-0.007637397155581226,0.1199143694718403,0.81,3.779666666666666,0.04069437653188221,0.0075565915362902,0.84,3.001,0.0035995824650783847,1,-1,1,-1
-0.1041075078639326,0.55,3.3823333333333334,-0.02253208913491958,-0.0449015396445551,0.57,3.433666666666667,-0.010450504302395976,0.1796807907762563,0.85,4.654333333333335,0.06097682694410039,-0.0166638638698839,0.62,2.0276666666666663,-0.00793783174575757,-1,-1,1,-1
0.0206955584575752,0.81,6.589666666666668,0.0044791598361233545,-0.0298040724619284,0.51,2.588,-0.006936679453709416,0.1574058603006216,0.85,4.423,0.0534175626791964,-0.032151537144516,0.64,1.9166666666666663,-0.01531538508796165,1,-1,1,1
-0.033213606259296,0.47,2.5689999999999995,-0.007188453091247699,0.0143105561154484,0.4,1.725666666666667,0.0033306770644847532,-0.0745490197877432,0.68,4.0343333333333335,-0.025299102140028135,-0.0019096452620657,0.45,1.2996666666666667,-0.0009096595425119888,-1,-1,-1,-1
0.0320459680818867,0.8,6.075000000000001,0.006935740025393626,0.1978372326954058,0.94,7.434666666666667,0.046045166108422374,-0.1497688710084594,0.54,1.928,-0.05082585895599764,-0.0242468876241819,0.54,1.4276666666666666,-0.01155000519818747,1,1,-1,1
-0.0770446636707862,0.55,3.327,-0.016674851457101045,0.307548460660989,0.84,7.315333333333333,0.07157965042569914,0.0025446451397952,0.39,1.06,0.0008635557849734379,0.0020176086766863,0.75,3.1106666666666665,0.0009610879163061728,-1,-1,-1,1
-0.0100204849542224,0.37,1.4509999999999998,-0.002168743300038984,0.0207781655368082,0.52,3.2350000000000003,0.004835965761023547,-0.171694338900294,0.57,2.7060000000000004,-0.05826652891038153,-0.0334726066389436,0.36,0.6646666666666667,-0.015944676556801065,-1,-1,1,-1
-0.0016429252199756,1.0,7.615666666666667,-0.0003555799025261503,0.0591986887829092,0.99,6.4353333333333325,0.01377806099121176,0.0521316567076755,0.8,2.748666666666667,0.017691501666038088,-0.0570918266939441,0.86,2.167333333333333,-0.027195692301201953,1,1,1,1
0.0105469847409906,0.65,5.151333333333333,0.002282694160725057,0.0209267592736964,0.32,0.9246666666666664,0.004870549864351673,-0.1439330883397596,0.59,3.234,-0.04884541625906071,0.0282734397912918,0.37,0.7853333333333334,0.013468053369224083,-1,-1,-1,-1
-0.035325655777898,0.97,8.256333333333334,-0.0076455660217839136,-0.0412419717735397,0.63,3.265333333333334,-0.009598766698658948,0.2462952148755226,0.89,4.262666666666666,0.08358322906829804,-0.0947343094548933,0.67,1.6860000000000002,-0.045126689396599876,1,1,1,1
0.1604154733107252,0.92,7.567000000000001,0.034718876836257385,0.1825972948076337,0.94,6.223666666666665,0.0424981822471747,0.0337715441097894,0.99,3.3603333333333336,0.011460777704289816,-0.0799339613048195,0.96,1.9903333333333328,-0.03807654338537117,-1,1,1,1
0.0182223906764398,0.33,0.97,0.00394388972896656,0.2210054280653741,0.91,7.581666666666667,0.05143739379836896,0.0597541431133281,0.94,4.101999999999999,0.020278283661115195,-0.0034460865340975,0.88,2.490333333333333,-0.001641543360086114,-1,-1,-1,-1
0.5030640332979299,0.91,8.659333333333334,0.10887863777947641,-0.0173344755636248,0.49,2.417333333333333,-0.004034472155998913,-0.0737043623823265,0.67,3.377666666666667,-0.02501245753981997,-0.007223977696865,0.5,1.4679999999999995,-0.0034411418588490405,1,-1,-1,-1
-0.0237639762910444,0.35,1.1766666666666667,-0.005143260490778034,0.3624182743081334,0.91,8.479999999999999,0.08435019745215688,-0.0125743516091835,0.31,0.6043333333333334,-0.004267256720626438,-0.0074650461998575,0.58,2.168333333333333,-0.003555974843017523,-1,1,-1,1
0.0199882112103091,0.32,0.952666666666667,0.004326067983751184,-0.0945932178383031,0.57,3.537999999999999,-0.022015878248766035,-0.0501451790534406,0.61,2.431666666666666,-0.01701736669798,0.0689915417487432,0.96,4.027333333333333,0.032864121704190806,-1,-1,1,1
-0.0079517484621716,0.51,2.636,-0.001721004649945927,-0.0032803814837896,0.51,2.8313333333333333,-0.0007634847508842697,-0.0317038252627637,0.67,2.8576666666666664,-0.010759072565084684,0.0508354369312371,0.95,3.817333333333333,0.024215460965899143,1,-1,1,-1
-0.023585974936962,0.44,2.137666666666667,-0.0051047354846702805,-0.0800816666645767,0.79,6.186666666666666,-0.018638421057409853,0.1811488360287199,0.63,3.712666666666668,0.061475025671515006,-0.238719207656184,0.3,0.0036666666666666,-0.11371389730805291,-1,1,-1,-1
-0.0088167319048366,0.99,8.264333333333333,-0.0019082138573340288,-0.0797559282274384,0.74,4.883333333333334,-0.018562607823259827,0.0144503288035688,0.43,1.1786666666666668,0.004903892035057766,0.0036393795270912,0.82,3.083333333333333,0.0017336184795180983,1,-1,-1,1
-0.0398217798065401,0.48,2.659666666666667,-0.008618666516201903,0.0043943799606469,0.35,1.163333333333333,0.0010227597327093418,0.2345237083946783,0.86,5.221666666666666,0.07958842745120358,-0.0502617335692017,0.58,1.907,-0.023942177362806186,-1,-1,1,-1
-0.0553486984091917,0.56,3.0903333333333323,-0.0119791726038401,-0.0404719309143182,0.96,8.282333333333334,-0.009419545331729923,-0.006134061013733,0.35,0.823,-0.0020816670234088076,0.0161272710231439,0.6,2.2463333333333333,0.007682225737051686,1,1,-1,1
-0.060532047698774,0.74,5.093666666666668,-0.013101009929568192,-0.0226315745141576,0.93,7.225666666666665,-0.005267333118250416,0.4441342052875843,0.85,4.626,0.15072225839377423,-0.2985507594806895,0.33,0.0,-0.14221465770665592,1,-1,1,-1
0.0158982922238615,0.44,2.2223333333333333,0.00344088284150686,0.0221259737961718,0.41,1.7879999999999998,0.005149658256309556,-0.0399883376690786,0.67,3.242666666666666,-0.013570521007256559,0.0687811738205521,0.87,3.6716666666666655,0.03276391293918148,-1,-1,-1,1
-0.0004669649073105,0.32,0.9279999999999996,-0.00010106566884831581,-0.0026052781609351,0.66,4.405333333333333,-0.0006063593998183112,-0.0746205689551686,0.5,1.7979999999999998,-0.025323383206363854,0.0494451060819471,0.93,4.121,0.023553176849875748,-1,1,-1,1
0.0339076784533101,0.43,1.7963333333333336,0.00733867181093922,-0.0186247311580123,0.41,1.771666666666667,-0.004334769690272265,0.2641606611717213,0.88,5.797666666666667,0.08964608209992207,-0.0324696804377936,0.43,0.9736666666666668,-0.01546693264936743,1,-1,1,-1
-0.0900465559360101,0.57,3.284333333333333,-0.019488863639829903,-0.0715778344292155,0.58,3.2133333333333334,-0.016659216422869615,0.8077588394132666,0.91,6.357,0.27412263019703287,-0.5721812208217392,0.37,0.0,-0.27255853110835376,1,1,1,-1
-0.0196289491689451,0.49,2.7183333333333337,-0.004248312550882819,-0.0261804204081497,0.52,2.871666666666667,-0.00609330099323401,0.188739306055508,0.93,5.211999999999999,0.06405094252522134,-0.0337301778624392,0.66,1.9570000000000003,-0.01606737061207069,-1,-1,1,1
-0.0135657709325753,0.7,5.170333333333333,-0.0029360529908773617,-0.0511632732380178,0.59,3.376333333333333,-0.01190787690870202,-0.0555399435647125,0.61,3.0306666666666664,-0.01884814460466022,-0.0011319134000489,0.53,1.8216666666666663,-0.0005391869611101874,1,1,-1,-1
-0.0028957141561589,0.36,1.3166666666666669,-0.0006267222298808385,-0.0128404621065225,0.71,5.194333333333333,-0.002988523457129116,-0.0164631807991795,0.31,0.5820000000000001,-0.005586977451535462,0.0044984589294667,0.8,3.862333333333333,0.0021428409627038177,-1,1,-1,1
-0.0124692464017455,0.71,5.396999999999998,-0.0026987311206854952,-0.0130634352847565,0.38,1.4146666666666663,-0.0030404188303590606,0.1300703190984142,0.82,5.097333333333332,0.04414091959392684,-0.0248406405852993,0.4,0.8013333333333333,-0.011832839428033353,1,-1,1,-1
-0.0150264170951575,0.42,1.9406666666666668,-0.003252182059809597,-0.0578185041380714,0.6,3.581333333333333,-0.013456833129469,-0.0287676449734552,0.46,1.5666666666666669,-0.00976264464085105,0.0546444413372491,0.95,4.284333333333334,0.026029880258438838,-1,1,-1,1
0.2653880409673741,0.84,7.238666666666668,0.0574381917030809,0.0028748689243491,0.47,2.1693333333333333,0.0006691046743734091,0.1656795233053412,0.86,4.366666666666666,0.05622532924708074,-0.0761657170435818,0.67,2.081,-0.036281540188262726,1,-1,1,-1
-0.0021546453826193,0.35,1.2036666666666669,-0.00046633199479497253,0.1306940585215894,0.94,8.815,0.03041808436168146,0.0287910662661319,0.33,0.8130000000000001,0.009770592936849662,-0.0004035728880451,0.42,1.1363333333333332,-0.00019224194985420148,-1,1,-1,-1
-0.0703643285537531,0.54,3.1133333333333337,-0.015229020033445667,0.0103780856409669,0.33,1.0420000000000005,0.002415423379690505,-0.0334277969517944,0.49,2.051,-0.011344122991924442,-0.0058256396350309,0.43,1.2386666666666666,-0.0027750435070383233,1,-1,1,1
-0.0429578600117119,0.51,2.9933333333333336,-0.009297411403742031,0.0005482008252437,0.69,4.916333333333332,0.00012758972472074295,-0.0357035455701504,0.46,1.8233333333333337,-0.012116425523932814,0.0092405680612628,0.53,1.786,0.004401744702084894,-1,1,-1,1
-0.065880898034397,0.73,5.757,-0.01425866680758242,-0.0095691706743612,0.35,1.1623333333333334,-0.002227154349147129,-0.015102700314072,0.39,1.222,-0.00512528211536273,0.0525129414795952,0.7,3.2783333333333338,0.02501454027677102,1,-1,-1,1
-0.0317731895162669,0.75,5.949333333333332,-0.006876702295255334,-0.0393032137310627,0.32,0.8020000000000002,-0.009147534971983232,-0.0067560164434898,0.71,3.419666666666666,-0.0022927350426632928,0.0230957124988631,0.76,2.992333333333334,0.0110016429140238,1,-1,1,1
0.0023120292990927,0.46,2.433,0.000500394748837805,-0.0630511675772256,0.58,3.348666666666667,-0.014674697198646908,0.0240276661089235,0.38,1.0573333333333332,0.008154076080502549,0.0156841671550775,0.98,4.48,0.007471153204410434,-1,1,-1,1
0.034011836709447,0.66,4.696,0.007361214883572192,-0.0035474458022796,0.32,0.8423333333333333,-0.0008256420138977361,-0.0059917580936006,0.73,3.348666666666666,-0.0020333748242423507,0.0305834930792863,0.97,3.7146666666666666,0.014568447279484835,1,-1,1,-1
0.0317533198721504,0.33,1.0603333333333336,0.006872401888862963,-0.0436614561227179,0.53,2.7293333333333334,-0.01016188395033503,-0.0430592072274347,0.98,6.035333333333335,-0.014612657347033455,-0.0033000666678314,0.41,0.7900000000000001,-0.001571986795113623,-1,1,1,-1
-0.0105380897942375,0.38,1.2303333333333333,-0.002280769018752077,-0.0075087025625975,0.46,2.381333333333333,-0.0017475954957672,-0.0643330464589553,0.75,4.793666666666667,-0.021832189316215236,-0.0087491229273062,0.38,0.7376666666666669,-0.00416764480688178,1,-1,-1,-1
-0.0376360319485398,0.38,1.1466666666666667,-0.008145602982424005,0.3778824034950272,0.91,8.270666666666667,0.08794936019534443,-0.123131235723811,0.51,2.0516666666666667,-0.04178605859706742,-0.0254526640652821,0.5,1.3830000000000002,-0.012124376819750557,1,1,-1,1
-0.0745252966737535,0.58,3.546666666666666,-0.01612958240873511,-0.0011203782069235,0.35,1.1663333333333332,-0.00026075981724569966,-0.1155679527511441,0.56,2.159333333333333,-0.03921936799557818,0.0586163018588967,0.83,3.847,0.0279218760635315,1,-1,1,1
-0.000834843138873,0.33,0.9713333333333334,-0.00018068591213755633,0.2590652140935843,0.89,7.295333333333334,0.06029553008466694,0.0216225424025835,0.79,3.4653333333333336,0.007337868563900126,-0.0311211185419928,0.78,2.632,-0.014824545174818217,-1,1,1,-1
0.0052062583560168,0.97,8.062333333333333,0.0011267955572475193,-0.0794764447827045,0.76,4.880333333333332,-0.0184975600996236,-0.0162293461374773,0.65,2.413666666666667,-0.00550762286032653,-0.0093823779575328,0.79,2.54,-0.004469295847801403,1,-1,-1,1
0.4659432297836376,0.87,7.643,0.10084454618795499,-0.0819522927364175,0.8,4.926333333333332,-0.019073795567208365,0.0297279773015439,0.79,2.8973333333333344,0.010088544910577757,-0.0516603794708974,0.98,2.635666666666667,-0.024608422354138508,-1,1,1,1
0.0797102565295455,0.79,6.651666666666666,0.017251768310873678,-0.0667049234119039,0.57,3.115333333333333,-0.015525082093518553,0.0512048806982412,0.76,3.3426666666666667,0.017376989134681362,0.0087965228004875,0.97,3.093333333333333,0.004190223737015948,-1,-1,-1,-1
0.1705029535719724,0.95,8.44233333333333,0.03690211999572512,-0.0491794540172603,0.6,3.0369999999999995,-0.011446157523001264,-0.0026280118254802,0.72,3.2010000000000005,-0.0008918472675740876,-0.0032112306389362,0.71,2.3713333333333333,-0.0015296697517293587,1,1,-1,-1
0.0370182561495697,0.65,4.916666666666667,0.008011897165683261,-0.0506631370462073,0.63,3.861666666666666,-0.011791473875183025,0.0150529586449752,0.39,1.0976666666666666,0.005108401684598135,0.0519022934134816,0.86,3.9903333333333335,0.024723658063466207,-1,1,-1,1
0.0045374994584908,0.34,1.1373333333333333,0.000982055418923194,0.0316097989794956,0.42,1.918,0.00735694906785114,-0.0334909257826403,0.71,3.3443333333333327,-0.011365546516259142,0.0509261617215464,0.87,3.6513333333333335,0.0242586777208047,-1,-1,1,1
-0.0282954918772682,0.47,2.0046666666666666,-0.006124020814409271,0.1097781303643179,0.95,7.785000000000001,0.02555005536030451,-0.0354353410469308,0.65,2.708666666666667,-0.012025407108846076,0.0063765262879131,0.71,2.493666666666668,0.0030374583704641683,1,1,-1,-1
-0.0056735846740931,0.39,1.6396666666666668,-0.001227939446579222,-0.0022103736271756,0.43,1.991,-0.0005144482635463999,-0.0211863293788541,0.77,4.060999999999999,-0.007189834453276515,0.0260079693930421,0.68,2.697,0.012388896519005179,-1,-1,1,-1
-0.0329588352627738,0.51,2.383,-0.007133312756795228,-0.0083097654686952,1.0,7.479333333333334,-0.0019340370167692307,0.129107743586383,0.82,3.4596666666666667,0.043814258072880634,-0.0387679197389601,0.82,2.4000000000000004,-0.018467099012795946,1,1,1,1
-0.0340759388351017,0.96,9.054,-0.007375088568944407,0.0101110026209489,0.63,4.293333333333334,0.002353261764033447,0.0182524674955106,0.38,1.1810000000000005,0.006194193307856036,0.0376978319461622,0.36,0.6903333333333332,0.017957362680409667,1,-1,-1,-1
-0.0183436126903431,0.46,2.353,-0.003970125927281416,-0.0124418445708913,0.66,4.238333333333333,-0.0028957481468813865,0.2830211280916241,0.89,5.210666666666666,0.09604660728957308,-0.0415493584339126,0.56,1.4546666666666672,-0.0197920373670737,-1,1,1,1
0.4779384604722212,0.89,7.624666666666666,0.10344068562702732,-0.121725529008474,0.8,5.041,-0.028330724841163474,0.0858605898058324,0.82,3.9203333333333337,0.029137818813520452,-0.0549350572889246,0.56,1.2169999999999996,-0.026168315170356383,1,1,-1,1
0.0101156127236921,0.78,6.316999999999999,0.0021893318956636033,-0.0631213318857053,0.97,7.791,-0.014691027427263706,-0.0166556094167831,0.48,1.7630000000000003,-0.00565228040609179,-0.0037083295656478,0.36,0.557,-0.0017664628311762352,-1,1,-1,-1
0.5324060394612911,0.9,8.447333333333335,0.11522915669819178,-0.0586087291061225,0.69,4.796666666666668,-0.013640752199813842,0.0156381586150214,0.35,0.857,0.005306996298674796,-0.0189971138791791,0.59,2.087,-0.00904927541447626,1,-1,-1,1
-0.0707041510202035,0.5,2.922333333333333,-0.015302568140217333,0.0295821197053172,0.33,1.0243333333333335,0.00688502157613427,0.0111601676597176,0.37,0.8843333333333335,0.003787336471048476,0.0319507890860588,0.97,4.768666666666666,0.015219758748010527,-1,-1,1,1
-0.0090369891414385,0.49,2.7343333333333333,-0.001955884345174459,-0.0002192992724152,0.68,4.610333333333333,-5.1040298573932396e-05,0.0039052440039022,0.47,1.4613333333333332,0.001325291294476524,0.0158154186139451,0.8,3.729,0.0075336748383490765,-1,1,1,-1
-0.0020970685630041,0.65,4.402333333333333,-0.00045387058775245195,0.0250220092640924,0.64,4.391333333333333,0.00582368928858543,-0.1205085298943249,0.56,2.029,-0.04089601198274124,0.0439706732879323,0.72,3.091999999999999,0.020945430725588084,1,-1,1,-1
0.014245655216021,0.31,0.8353333333333336,0.0030832010072918124,0.2400559587967654,0.86,7.329333333333334,0.05587126521897788,-0.0644201120111764,0.69,3.422333333333334,-0.02186173605344654,0.0048926122184997,0.45,1.1766666666666663,0.0023305958864604476,-1,1,1,-1
0.17258901838232,0.83,6.415666666666666,0.037353609030592844,0.1761395021305709,0.94,6.942666666666666,0.040995178325931435,-0.0653397687306318,0.72,2.771,-0.022173832568538353,-0.0335130672869135,0.63,1.6599999999999997,-0.015963949986926105,1,1,1,1
-0.0792807698446012,0.58,4.074000000000001,-0.017158814090126467,-0.0033027779662024,0.34,1.1246666666666667,-0.0007686973680387437,-0.0106395160148866,0.35,1.0206666666666668,-0.003610647103710627,0.0340617696758127,0.49,1.9420000000000004,0.01622532437617857,-1,-1,-1,-1
0.0292709800299411,0.67,4.466333333333333,0.006335146663611339,0.2050368751127749,0.85,6.536333333333333,0.04772083012025882,-0.0517622723500474,0.75,3.524,-0.017566146663126322,-0.0027643719245999,0.49,1.2613333333333334,-0.0013168085980243258,1,1,1,1
0.030803078018839,0.65,4.827666666666667,0.006666740120774848,0.0092330900419825,0.33,0.941,0.002148934044845126,0.0540356276973117,0.79,3.826,0.018337637009944733,0.0185087363935116,0.91,3.450333333333334,0.008816636793570882,-1,-1,1,1
0.0158536425021429,0.78,5.783666666666668,0.003431219258829156,-0.1139375295477522,0.78,4.962333333333333,-0.02651812503911637,0.0660657888976947,0.76,3.1203333333333343,0.022420216201945488,-0.023920972698542,0.98,2.838333333333333,-0.011394755619616673,1,1,-1,1
-0.1029735553840005,0.72,6.077333333333334,-0.02228666669731799,0.0195106653826551,0.31,0.8119999999999997,0.004540964388707113,-0.1038260983400376,0.59,3.151333333333334,-0.03523462916325401,-0.0051377690175355,0.43,1.2016666666666669,-0.0024473763304960986,-1,-1,-1,-1
0.0796722136395695,0.64,4.680333333333333,0.017243534651212845,-0.0563561979819393,0.56,2.805,-0.013116492087779758,0.0555576311192762,0.98,4.5183333333333335,0.01885414708800324,0.0097255372412443,0.99,2.832333333333333,0.0046327597765376104,-1,1,1,1
0.4764562040901259,0.88,7.592333333333332,0.10311987943727753,-0.1108051860299097,0.76,4.691333333333334,-0.025789095039946516,0.1598455365857889,0.93,5.167333333333333,0.054245496026982684,-0.2004798952927812,0.31,0.001,-0.09549860042467327,1,1,-1,-1
0.3576366712907504,0.83,7.1196666666666655,0.07740365244331116,-0.1027358143772945,0.79,4.969999999999998,-0.02391100792220303,0.1247013671106298,0.83,3.899666666666667,0.04231890147604144,-0.0418214306519606,0.64,1.5933333333333335,-0.019921638971264862,-1,1,-1,1
0.0229893875905311,0.65,4.949333333333333,0.004975615505310913,0.0189251184076755,0.39,1.518666666666667,0.0044046826213173995,0.1584844884057936,0.84,4.803333333333334,0.05378360803675506,-0.0268368331873598,0.67,2.1726666666666667,-0.012783725796945622,-1,-1,1,1
-0.0314143526515193,0.71,4.804333333333333,-0.006799038883775393,0.0482239082445463,0.82,5.631,0.011223761246883929,0.1545358319736562,0.94,4.259000000000001,0.05244358421515482,-0.071817275728953,0.74,1.889,-0.03421016011810948,1,1,1,1
0.4623893798312117,0.92,7.768666666666666,0.10007538298788254,-0.034551673146451,1.0,6.770666666666666,-0.00804164872140975,-0.0573243325067187,0.51,1.451,-0.01945369834942956,-0.0332060077993503,0.8,2.55,-0.015817682196499646,1,1,-1,1
-0.0091514050427572,0.46,2.235,-0.0019806474899260805,0.2736419553038596,0.83,6.6370000000000005,0.06368815977930074,0.0109875295968491,0.98,4.322666666666667,0.0037287496781140787,0.0067825586114231,0.77,2.208,0.0032308718724303144,-1,-1,1,-1
-0.0086780884103063,0.72,4.976666666666666,-0.0018782071110308093,0.2650814243587218,0.86,6.441666666666666,0.06169575893556253,-0.0333813991380469,0.65,2.545666666666667,-0.011328377338495137,-0.0328796691257808,0.78,2.6213333333333333,-0.01566223076559772,1,1,-1,1
0.3023757632235018,0.93,7.655666666666666,0.06544348038852303,0.2554178179465172,0.92,6.424666666666667,0.0594466253604814,0.253451823654987,0.97,4.662666666666667,0.08601190991485236,-0.3639983204472266,0.36,0.0,-0.17339060412455004,1,1,1,-1
0.0038683006221722,0.48,2.709,0.0008372200642183006,0.0402842468169328,0.38,1.508,0.009375863233460154,-0.0732010386570465,0.63,3.0466666666666664,-0.024841648609379118,0.0337958434622449,0.79,3.386,0.016098650421292122,-1,-1,-1,1
-0.0653552089420594,0.59,3.4113333333333338,-0.014144891406280075,-0.0284536705036879,0.8,5.7620000000000005,-0.006622383294017093,-0.0366119389010735,0.64,2.5420000000000003,-0.01242469967331502,0.0581072748568289,0.86,3.2086666666666663,0.02767940104525174,1,1,1,1
0.2368131348246498,0.94,7.921666666666666,0.051253696987566884,-0.0892164982345571,0.77,4.915000000000001,-0.020764486162959506,0.1965086021883451,0.91,4.199666666666666,0.06668754615837987,-0.0778195819783171,0.55,1.1853333333333331,-0.03706935876891396,1,-1,1,-1
-0.0050916747056775,0.42,1.9356666666666664,-0.0011019961064122927,-0.0467659266002113,0.63,4.328666666666666,-0.010884426703624342,0.4013962842686576,0.85,5.911666666666667,0.13621863336706327,-0.2091615116895609,0.3,0.003,-0.09963408849496364,-1,-1,-1,-1
-0.0280480023939913,0.47,2.186333333333333,-0.00607045642494719,0.0085198711366327,0.69,5.0520000000000005,0.0019829375712740447,0.1324839610544379,0.55,3.033,0.044960017880514104,-0.3252733153083618,0.34,0.0,-0.15494394748200227,1,1,-1,1
-0.073429171106639,0.54,2.880333333333334,-0.015892346886648,-0.0463371238981089,0.64,4.293666666666667,-0.010784626017084999,0.2891454028984022,0.9,5.418,0.09812495324652092,-0.0455827054792457,0.48,0.9713333333333334,-0.021713322278429953,1,-1,1,1
-0.0667096159395517,0.48,2.6386666666666665,-0.014438027029431689,-0.0498594641783771,0.53,3.185,-0.011604424904714215,-0.0243877688817062,0.44,1.6293333333333335,-0.00827628126650601,0.0290192946624818,0.67,2.9636666666666667,0.01382334134567952,-1,-1,-1,1
0.5286704868253249,0.9,8.380666666666666,0.11442066740967877,-0.0324453683174086,0.67,4.104666666666667,-0.007551421707986296,0.5116587410053399,0.67,3.784,0.17363751778880582,-0.6211311277976219,0.37,0.0,-0.29587581985836975,1,1,1,-1
-0.0052668364971308,0.62,4.407666666666667,-0.0011399065432197543,-0.0242267376560652,0.59,3.6823333333333337,-0.005638595649769207,-0.1134303480084173,0.55,2.031333333333333,-0.03849394624120462,0.0978879476812566,0.97,3.937,0.04662892500193884,-1,-1,-1,1
0.4159731056158264,0.91,7.564000000000001,0.09002946363594826,0.1593561604016393,0.86,5.653666666666665,0.0370889785311088,0.1613563557409985,0.89,3.4466666666666668,0.05475821059025375,-0.1762832530540068,0.83,2.027333333333333,-0.08397252961640159,1,1,1,-1
0.4137969617205632,0.88,8.234666666666666,0.08955847869716202,-0.0126821127809177,0.5,2.366333333333334,-0.002951668812018631,0.2216775903698442,0.87,4.392,0.07522894354466175,-0.0829042033186517,0.68,1.9736666666666665,-0.039491418202765145,-1,-1,-1,-1
-0.0085996471360565,0.59,3.8603333333333336,-0.0018612299897883798,-0.0334535473208861,0.72,4.694333333333333,-0.0077860679828541685,0.2086680525819702,0.84,4.237666666666667,0.07081400118556594,-0.0464812942039598,0.78,2.386,-0.022141365027765317,-1,1,-1,1
-0.0561902697712888,0.76,5.901333333333332,-0.012161314711870876,-0.036981623940731,0.73,5.114999999999999,-0.00860720196148251,0.0036290216017128,0.3,0.515,0.001231551916195624,0.0494859971980203,0.71,3.303666666666666,0.02357265533348674,1,1,-1,-1
-0.0185536340797968,0.32,0.956,-0.004015581060772801,0.0055830737687108,0.39,1.6923333333333337,0.0012994195054864125,0.0116362863097116,0.42,1.4163333333333332,0.003948913033574263,0.0216993368393325,0.47,1.7549999999999997,0.010336479352572885,-1,-1,1,-1
0.3702909877075857,0.93,8.509000000000002,0.08014243844727803,-0.0937182623348289,0.58,2.8536666666666672,-0.02181223876722832,-0.020394829606098,0.71,3.093333333333333,-0.006921229531953889,-0.0250535802108355,0.68,2.1950000000000003,-0.011934273221102546,1,1,1,1
0.4052702508552404,0.93,8.829333333333334,0.0877130343753534,-0.1537387256478739,0.8,5.908333333333333,-0.03578156175815694,0.3949173146234487,0.34,1.217,0.13401991747136172,-0.3650899942946598,0.32,0.0,-0.17391062297430973,1,1,-1,-1
0.0147954551193277,0.3,0.7613333333333332,0.0032021947348514794,-0.0540426772168762,0.62,4.143333333333334,-0.012578037083778438,0.1857830819423584,0.84,4.543000000000001,0.06304771248946328,-0.0352357630159514,0.71,2.3666666666666667,-0.016784556117233704,-1,-1,1,1
-0.0238196700770245,0.7,4.537000000000001,-0.0051553143510203224,0.2458499543872232,0.93,6.858999999999999,0.05721977523278729,0.193984980128457,0.92,3.7003333333333335,0.06583112480719754,-0.158975421712268,0.9,2.184333333333334,-0.07572794395803176,1,1,1,1
-0.0018779915050712,0.7,5.245666666666667,-0.0004064555271286621,0.0394694862889437,0.49,2.6630000000000007,0.009186233691342548,0.0392769063888598,0.43,1.4663333333333337,0.013329088287213934,0.0173501907088224,0.79,3.7923333333333336,0.00826476354336649,1,-1,-1,-1
-0.0226081203902968,0.7,4.974333333333334,-0.004893097474515972,-0.0307993063464904,0.7,4.559333333333333,-0.007168312847014821,0.6884834804418709,0.86,5.557333333333335,0.2336451095267747,-0.502138261764685,0.36,0.0,-0.23919356675727643,1,1,1,-1
-0.0091882594595924,0.67,5.339,-0.0019886239271896785,-0.0211764568255202,0.32,0.8533333333333336,-0.004928665139691654,-0.1765084783893313,0.55,2.388,-0.05990026476628237,0.0772706767678697,0.7,3.055333333333334,0.03680788776561467,-1,-1,-1,1
0.3874398361744093,0.92,7.918000000000001,0.0838539803921752,0.2197504370409762,0.9,6.659666666666666,0.05114530383433297,-0.0607933754289269,0.47,1.384,-0.02063095958595512,-0.0590460059073976,0.63,2.0726666666666667,-0.028126565591968865,1,1,-1,-1
-0.004893276495268,0.44,2.2066666666666666,-0.001059056588860897,0.0086239734999262,0.31,0.7836666666666668,0.0020071666334420773,0.1752098307768559,0.84,4.412999999999999,0.059459553155513205,-0.0376940597365815,0.91,3.380666666666666,-0.01795556578833259,-1,-1,1,1
-0.0762075265433295,0.57,3.206000000000001,-0.016493669054784225,-0.0295770900923688,0.67,4.164666666666666,-0.00688385097057881,0.2763355341827029,0.9,4.468333333333333,0.09377777097690092,-0.076363085460855,0.82,2.629666666666667,-0.03637555663609705,1,1,1,-1
0.0195098311486905,0.67,4.394333333333334,0.004222531721958744,0.0955918164939371,0.95,7.626000000000001,0.02224829476788055,0.0162826564999678,0.35,0.7186666666666665,0.005525714369907865,-0.0067481917639122,0.85,3.383666666666666,-0.0032145012242238893,1,1,-1,1
0.0189723868399713,0.63,4.665333333333334,0.004106212127747119,0.0405984138312391,0.5,2.766,0.009448983303744357,-0.1048077802014058,0.62,2.666666666666667,-0.03556777465263106,0.0630407170339131,0.68,2.9106666666666667,0.030029446282952732,-1,-1,1,-1
0.0654463149942419,0.69,4.976,0.014164609577722522,-0.0499074497882503,0.58,3.086,-0.01161559320376148,-0.007258309973618,0.75,3.2433333333333336,-0.0024631943640490033,0.0451114235332057,0.95,3.3926666666666665,0.021488827118022427,1,1,1,1
-0.0295366835016794,0.51,2.948000000000001,-0.006392653124302817,-0.0749752847741431,0.73,5.170333333333333,-0.017449948093273437,0.007882393911027,0.44,1.4539999999999995,0.0026749847178513093,0.0151966855948622,0.78,3.565333333333333,0.0072389413576044994,-1,1,-1,-1
-0.0323650855351553,0.43,2.0356666666666663,-0.007004806926034013,-0.0201916107238222,0.64,4.575,-0.004699449426723536,0.0135824896418266,0.42,1.3936666666666666,0.004609380428378772,0.0044761079265422,0.74,3.509,0.0021321940622040926,-1,-1,-1,-1
0.0127808153458479,0.7,4.820000000000001,0.002766164290148773,-0.0835904736893162,0.74,4.688333333333333,-0.019455070178989897,0.2423655371365729,0.92,4.377,0.08224964589338649,-0.087208897608408,0.74,2.1103333333333336,-0.04154195937711806,1,1,1,1
-0.0090944653080771,0.6,3.809333333333333,-0.0019683239677954043,0.001187540595458,0.98,7.500666666666667,0.00027639137099408194,-0.0407272559943636,0.5,1.4813333333333332,-0.013821281785034048,0.0340586601383927,0.97,3.389666666666666,0.016223843147992845,-1,1,-1,1
-0.0665336529863944,0.52,3.105,-0.014399943196417781,0.0206546464175327,0.37,1.3453333333333333,0.004807217591191618,0.0039267023751738,0.98,5.549666666666667,0.0013325734496021653,0.0218071042166188,0.6,1.8706666666666671,0.010387814343980626,-1,-1,1,-1
-0.0225592709947823,0.63,4.258666666666668,-0.004882524952355916,-0.0144931540795953,0.38,1.3296666666666668,-0.0033731754025157373,-0.0272852018587661,0.69,3.706333333333333,-0.009259559826562624,0.0289861576462246,0.67,2.5446666666666657,0.013807556527604915,1,1,-1,1
-0.0195301377842485,0.63,4.133,-0.004226926706833622,-0.0668048746210892,0.59,3.297666666666666,-0.01554834500498861,-0.1191546993099978,0.55,2.046,-0.040436573369990805,0.0816351170354772,0.99,3.979666666666668,0.03888688893720303,1,1,-1,1
-0.0421789442038249,0.4,1.643666666666667,-0.00912882989821943,0.0091135210998469,0.71,4.860666666666666,0.0021211052497946076,0.1719313222501188,0.84,4.387333333333333,0.058346952046591426,-0.0394551598857999,0.67,2.226,-0.01879446586463414,-1,1,1,-1
-0.0682766890275878,0.6,3.731333333333333,-0.014777190181302656,0.0212320036684214,0.66,4.846333333333333,0.0049415932603155506,-0.0015900073065675,0.36,0.9496666666666672,-0.0005395880102350565,0.0272857693462005,0.67,3.1143333333333327,0.01299757654136418,1,-1,-1,1
0.0039327489453695,0.65,4.215333333333334,0.0008511686774612151,0.111488029119223,0.95,7.976,0.02594802176493679,-0.1337575908590409,0.57,2.14,-0.04539223939874436,0.0111957575470507,0.44,1.0976666666666666,0.005333099236089902,1,1,1,-1
0.017118756070392,0.81,6.050333333333334,0.0037050290182832142,0.2108899026689661,0.86,6.471666666666667,0.04908307939149145,0.1210597122351493,0.86,4.058000000000001,0.04108306230718546,-0.0442252835547454,0.51,0.9653333333333336,-0.021066714329107998,1,-1,1,1
-0.0203825727427986,0.67,5.172333333333333,-0.0044114200336057485,0.010910514318012,0.32,0.8370000000000001,0.0025393422525003275,0.2396739271683277,0.93,4.771666666666666,0.08133621583486075,-0.055454094337151,0.99,3.052,-0.02641555847423873,-1,-1,1,1
-0.0117479674372105,0.37,1.4146666666666663,-0.0025426240132011228,-0.0485733429765744,0.6,3.638,-0.0113050896200171,-0.0754577685779183,0.66,3.518333333333334,-0.02560749691876199,0.0296582756764354,0.56,2.0686666666666667,0.014127719959013246,-1,1,-1,-1
0.0227444408523753,0.66,4.105666666666666,0.004922601444647318,0.0626543847303668,0.95,6.977999999999999,0.01458234889876589,0.2270312122297793,0.89,3.6763333333333335,0.07704575920017563,-0.1102804949394631,0.86,2.203333333333333,-0.05253211503067963,1,1,1,1
-0.0504055569312931,0.48,2.603,-0.010909323688312307,-0.0078621878140729,0.55,3.344,-0.0018298665976184962,-0.0897968625152885,0.51,1.863,-0.03047364007060837,0.0869859788885536,0.94,4.165,0.041435772042355816,-1,-1,-1,1
-0.0047435475278811,0.7,5.3020000000000005,-0.0010266506028906008,-0.1266853911035856,0.62,3.859333333333333,-0.029485096396672926,0.0239677673149214,0.41,1.4896666666666667,0.008133748707831005,0.0079018655307749,0.46,1.5096666666666665,0.003764053736315688,1,1,-1,-1
0.0986740993204913,0.95,7.719666666666666,0.021356131241784128,0.1807816179973249,0.86,5.656333333333333,0.04207559677531563,0.1382116904204435,0.93,3.866666666666666,0.04690379139589491,-0.1092845717390347,0.68,1.4543333333333337,-0.05205770700272014,1,1,1,1
0.3482521675050609,0.83,7.838666666666669,0.07537255516584572,0.0056659575279751,0.37,1.2546666666666664,0.0013187100930619625,0.0227161435599505,0.76,3.985,0.007708995205933179,0.0168560237454293,0.65,2.294333333333333,0.008029367104680045,-1,-1,-1,-1
0.448673155179133,0.87,7.531333333333334,0.09710676715222974,-0.0678797106446582,0.65,3.528666666666667,-0.015798505212803224,0.1140105328723239,0.83,3.585666666666666,0.03869083891898715,-0.0707678704902989,0.84,2.5033333333333334,-0.033710275920627086,1,1,1,1
0.0301089114472958,0.31,0.8173333333333332,0.006516500974862955,-0.0358672134893662,0.98,7.734666666666666,-0.008347831095609872,0.110052987814587,0.79,3.4350000000000005,0.03734779863590202,0.0172387904944701,0.93,2.8643333333333323,0.008211698049980648,-1,1,-1,1
0.0028963830406683,0.74,5.351666666666668,0.0006268669972054629,-0.0035224735619392,0.69,4.515666666666665,-0.0008198299079614207,0.1355479691361432,0.82,3.5116666666666663,0.045999825696064735,-0.0571512999164083,0.89,2.822333333333333,-0.027224022371405657,1,-1,1,-1
0.5077307930719197,0.88,8.283,0.10988866913414323,-0.0043589384545077,0.47,2.252333333333333,-0.0010145109818797918,-0.0552596948826384,0.66,3.347333333333333,-0.018753038860110018,-0.0045172026459796,0.52,1.6376666666666664,-0.0021517695322799575,1,-1,-1,-1
-0.0342083009439933,0.45,2.165666666666666,-0.007403735828847404,0.3040026566920089,0.93,8.136333333333335,0.07075439053647008,-0.081248339537244,0.63,2.9936666666666665,-0.027572596480985173,-0.0031812031340869,0.46,1.201,-0.0015153661494496117,-1,1,-1,-1
-0.051641870247935,0.59,3.627333333333333,-0.011176900181312906,-0.0279731527125739,0.54,3.193666666666667,-0.006510546299491592,-0.0491052373094036,0.49,1.8023333333333336,-0.016664450020108447,0.0763710673280124,0.85,3.8773333333333326,0.036379358798609124,1,-1,-1,1
0.0069747640429387,0.34,1.101,0.001509554962317685,0.2260899639439308,0.89,7.846333333333333,0.052620782263334144,0.0157864553183952,0.43,1.4733333333333332,0.005357322559923641,-0.00941481562436,0.59,2.336,-0.004484747530766996,-1,1,-1,-1
0.0061668107502154,0.31,0.825666666666667,0.0013346888457232242,-0.0686913095026469,0.72,5.3373333333333335,-0.015987398899397758,0.0188868850257328,0.73,3.2216666666666667,0.006409490490061975,0.0585358255971466,0.87,3.2836666666666674,0.027883541195322794,-1,-1,1,1
0.2684281906027159,0.94,8.474,0.058096174244133984,-0.0550215830340938,0.62,3.6633333333333336,-0.012805870239065653,0.0073612663948298,0.39,0.947,0.00249813385786965,-0.0489213003144106,0.98,3.739,-0.02330366196649528,1,-1,-1,1
0.0104863162925544,0.31,0.8779999999999996,0.002269563629451286,-0.0075459154397079,0.48,2.693333333333334,-0.0017562565202092412,0.2393906909400529,0.66,4.117666666666667,0.0812400962307495,-0.3166626833318956,0.31,0.0113333333333333,-0.15084227284114332,-1,-1,1,-1
0.0737798268007523,0.81,6.717333333333333,0.015968239639414253,0.0311123607457113,0.52,2.4713333333333334,0.0072411739642914245,0.1427463450289829,1.0,6.009,0.04844268071245234,-0.2278605594041138,0.34,0.0,-0.10854138008849773,1,1,1,1
-0.0880236331649522,0.58,3.8686666666666656,-0.019051040497909063,0.0174223705529423,0.45,2.1733333333333333,0.00405492907064578,0.1704510407241546,0.83,5.175000000000001,0.05784460079330878,-0.0290084254519984,0.53,1.3896666666666666,-0.01381816379714095,-1,-1,-1,1
-0.0286837455132298,0.63,4.286666666666666,-0.006208050926280522,0.0142818540962696,0.39,1.587,0.0033239968798565657,0.5360935187093903,0.75,5.367666666666667,0.18192975206182155,-0.6032971604919082,0.36,0.0,-0.28738060932751924,1,-1,-1,-1
0.0481654618276916,0.96,8.040666666666665,0.010424497727335363,-0.0541729334831515,0.75,4.415333333333334,-0.012608353275203047,0.0183102026240638,0.73,2.765333333333333,0.006213786414760645,-0.0187374787010794,0.99,2.77,-0.008925598194407277,1,1,-1,1
0.3967190872065638,0.88,7.650999999999999,0.0858622977138718,0.0412961506061781,0.84,5.447666666666665,0.009611376424919304,0.1680924650551105,0.89,3.842666666666666,0.057044189910294835,-0.0925253620062298,0.64,1.5366666666666664,-0.04407445725406536,-1,1,1,-1
0.003247951657042,0.77,6.165666666666668,0.0007029573346240281,-0.005547455987795,0.64,3.878000000000001,-0.001291129727994395,0.2204127488262779,0.84,3.8523333333333336,0.07479970442800075,-0.0796661770714077,0.92,2.682000000000001,-0.0379489843627107,-1,-1,-1,1
-0.0356226740871132,0.98,9.02533333333333,-0.00770984998319318,0.0380125702657365,0.45,2.083,0.008847147163591315,0.0176738426459222,0.35,0.8276666666666669,0.005997830039604157,0.0219857995260808,0.78,3.6586666666666674,0.010472935856694671,1,-1,-1,-1
0.3679117101799045,0.9,8.243999999999998,0.07962748909895156,-0.0915726911035932,0.76,4.800333333333334,-0.021312872786448535,-0.002733394485814,0.39,0.7293333333333334,-0.0009276101346803704,-0.0197539149541929,0.96,3.630666666666666,-0.00940977761524885,-1,1,1,1
0.0189450968013678,0.46,2.3243333333333327,0.004100305718162201,-0.0776387163094716,0.76,5.208333333333332,-0.01806984226481913,0.2608617232537069,0.92,4.346666666666666,0.08852654803255153,-0.0653383989846267,0.92,2.759000000000001,-0.03112394710655768,-1,1,1,-1
-0.0350803936478119,0.63,4.114333333333334,-0.007592483700538236,0.0429216095335416,0.5,2.6623333333333346,0.009989690078487753,0.1631670804138894,0.83,4.202333333333333,0.05537270168051041,-0.0501511920260826,0.89,3.0903333333333327,-0.023889520897472136,1,-1,-1,-1
0.2614375270341895,0.84,7.846666666666667,0.05658317813203666,0.0288806319525809,0.33,0.998,0.006721755442365119,0.4158711794911043,0.61,3.913333333333334,0.14113086231040203,-0.5100857996620679,0.34,0.003,-0.24297937652595025,1,-1,-1,-1
0.0222764042134648,0.36,1.3493333333333333,0.004821303819886932,-0.0883308869839369,0.74,5.6483333333333325,-0.020558366634361582,-0.0083824307637823,0.33,0.7739999999999999,-0.00284467820876042,0.0403282811567953,0.63,2.727666666666667,0.01921037719209818,-1,1,-1,1
-0.0345946741926281,0.47,2.036333333333333,-0.0074873589666615,-0.0798446420732297,0.78,5.424333333333334,-0.01858325532075018,0.0815293463467217,0.97,4.396666666666666,0.027667959505143787,0.0244342342376651,0.9,2.650333333333334,0.01163924775967135,1,1,1,1
0.0331631164217798,0.78,6.183000000000001,0.007177525526630461,-0.097976688956022,0.78,5.621999999999999,-0.022803356356480356,-0.0559406854582196,0.58,2.744333333333333,-0.01898414116268996,0.0053345837986376,0.37,0.6556666666666666,0.002541129053733957,1,1,-1,-1
0.0030436124657553,0.36,1.2406666666666664,0.0006587320048058661,0.2557592400402155,0.89,7.157333333333335,0.05952608885076195,-0.0281604142703288,0.99,4.629,-0.009556573633818418,0.0154924933696847,0.67,1.755,0.0073798493945377314,-1,1,1,1
0.1097355907465225,0.95,8.581333333333333,0.023750180584529282,-0.0013338861888525,0.43,1.717,-0.00031045223539901497,-0.0215114082197382,0.69,2.897333333333334,-0.00730015384878976,-0.0011512882065352,0.92,3.2280000000000006,-0.0005484161504024025,1,-1,-1,1
-0.072991084691667,0.52,3.186000000000001,-0.015797531417970682,0.0211089904324939,0.36,1.319,0.0049129628311256265,-0.1964616333743549,0.55,2.5496666666666665,-0.06667160672918393,0.0265461922719709,0.57,2.3793333333333333,0.012645278993562914,-1,-1,-1,-1
0.0355440209569239,0.69,4.874333333333334,0.007692827009763809,0.2667723328648357,0.88,7.424333333333332,0.06208930549895402,-0.0534095204969364,0.49,1.918,-0.018125160037638435,-0.0079917012225633,0.41,0.936,-0.0038068469691306065,1,1,-1,-1
-0.0223617947677956,0.72,5.508666666666668,-0.004839784980573022,0.0325094652748711,0.49,2.645666666666666,0.007566339805116927,-0.0557377923697308,0.67,3.3723333333333327,-0.018915286964689793,0.0178584812197255,0.54,1.7003333333333333,0.008506887734071492,1,-1,1,1
-0.0296465422170921,0.69,5.570999999999999,-0.006416429952878543,-0.0030825231273783,0.45,2.1993333333333336,-0.0007174346683857729,-0.0643298212865972,0.7,3.9273333333333342,-0.02183109481537352,0.0098667514481632,0.37,0.7013333333333333,0.004700027165624883,-1,-1,1,-1
0.2570657999871351,0.94,7.911,0.055637000997276,0.2031201667711411,0.93,6.802666666666667,0.047274730299868555,-0.1017737998119256,0.62,2.37,-0.03453815709383759,-0.0366194969480344,0.54,1.257,-0.017443697791669797,1,1,-1,1
0.3752047918804146,0.83,7.2923333333333344,0.08120593786134939,-0.0572041464624657,0.77,5.367666666666668,-0.013313845882640684,0.0078005255998849,0.39,0.91,0.002647201726585794,-0.004127970286972,0.96,3.610666666666666,-0.0019663586935974304,-1,-1,-1,1
-0.0698034359647259,1.0,8.78,-0.015107625505131776,0.0050707674251218,0.39,1.3896666666666664,0.0011801839583269328,0.0097271108238254,0.68,2.8603333333333327,0.003301011481572717,0.0241585561584716,0.79,3.0716666666666663,0.011507928503482128,1,-1,1,-1
-0.0059196443614268,0.45,2.238666666666667,-0.001281194383915342,-0.0754223533404845,0.75,5.371333333333332,-0.01755400002585752,-0.0083434494285263,0.69,3.1980000000000004,-0.002831449426074825,0.0270107485598525,0.65,2.452333333333334,0.012866570386629457,-1,1,1,-1
-0.0421655567442389,1.0,8.397,-0.009125932437326637,0.0010772768343274,0.65,4.002,0.00025072828863175075,-0.0150776046099312,0.72,3.2596666666666674,-0.005116765587792795,-0.0105144185688097,0.51,1.3736666666666666,-0.005008543405981509,1,-1,1,-1
-0.0074327483885809,0.44,2.118333333333333,-0.0016086769594736935,-0.0401544393019657,0.73,5.0906666666666665,-0.009345651485613964,0.0052117976338279,0.71,3.2686666666666664,0.001768685906894344,0.0553639192258965,0.78,2.9219999999999997,0.02637260355895724,-1,1,-1,1
-0.0437116110611732,0.73,5.188999999999998,-0.009460546476134682,-0.0207936152934964,0.74,4.789666666666667,-0.004839561578672989,0.0767384092787351,0.8,3.551333333333333,0.026042097668535606,-0.011965833918329,0.77,2.458,-0.005699925124390517,1,1,1,-1
-0.0750055896595713,0.55,3.393666666666668,-0.01623353268657163,0.0303021191131103,0.66,4.648666666666667,0.007052596161959787,-0.0651785283764612,0.58,2.3920000000000003,-0.02211911372446943,0.0444405855562521,0.81,3.298333333333333,0.021169273439997863,-1,-1,-1,1
0.4274065411791543,0.85,7.71333333333333,0.09250401320991336,-0.0546218012663239,0.62,3.994333333333334,-0.012712823962319429,-0.0646606158826619,0.49,1.904,-0.021943353920819014,-0.0054453319086498,0.52,1.7773333333333332,-0.002593883917209904,1,-1,-1,-1
-0.0984108089423121,0.55,3.420000000000001,-0.02129914704927753,0.0230102771176654,0.42,1.8136666666666663,0.0053554733739881,0.2217174317044241,0.93,4.771333333333334,0.07524246417841123,-0.0568374360014489,0.93,3.002,-0.02707451329191089,-1,-1,1,1
-0.0082965037056528,0.35,1.1793333333333331,-0.0017956203624457604,0.0040301647960818,0.71,4.872,0.0009379913222179435,-0.0048519061197733,0.73,3.3333333333333326,-0.0016465524140688134,0.0240446131357163,1.0,3.422000000000001,0.011453651743284318,-1,1,-1,1
0.3075401108926066,0.94,9.117333333333333,0.06656120517505879,-0.0406546596824322,0.4,1.521,-0.009462074113425685,-0.1269580127744185,0.6,2.850999999999999,-0.04308472119177469,0.0145497115316992,0.51,1.6813333333333336,0.0069307552551880975,1,-1,-1,-1
-0.0033663829133061,1.0,8.063333333333334,-0.0007285895265500024,-0.0434944009104132,0.73,4.209666666666666,-0.010123003073894089,0.0519942322059892,0.96,4.322666666666667,0.017644865016560964,-0.0176373170569101,0.61,1.3423333333333334,-0.008401536182574918,1,1,1,1
0.0170965538283867,0.47,2.447333333333334,0.003700223765462137,-0.0276836072052724,0.98,8.320666666666666,-0.006443156704530104,-0.0998663332834195,0.6,2.8040000000000003,-0.033890835496977446,0.051615582091397,0.39,0.813,0.024587083121899122,-1,1,-1,-1
-0.0268130754853244,0.63,4.387666666666666,-0.005803179993572415,0.0179145891915077,0.45,2.3543333333333325,0.004169489351668816,-0.0044747811439942,0.39,1.3776666666666666,-0.0015185705397402693,-0.0109037516853414,0.45,1.2319999999999998,-0.005194002240511798,1,-1,-1,1
-0.0100586117080292,0.32,0.9486666666666662,-0.002176995110430246,-0.0150326339239346,0.37,1.3963333333333336,-0.0034987353828405416,-0.0369934532961762,0.37,0.9873333333333332,-0.01255417114962786,0.060038032012696,0.95,4.774666666666667,0.028599117238618438,-1,-1,-1,1
-0.0273284877346666,0.79,5.911333333333333,-0.005914731167754649,0.1544819251772109,0.94,7.466666666666668,0.03595453600225543,-0.0377607218450177,0.39,0.8146666666666664,-0.01281455291509225,-0.0217404820248612,0.67,2.5403333333333333,-0.01035607886217192,1,1,1,-1
-0.0008938583033146,0.31,0.7996666666666666,-0.000193458621549139,0.2129588392593717,0.92,7.961666666666667,0.049564609221216124,-0.0373025624121696,0.64,2.3616666666666664,-0.012659071027858272,0.0373205078446696,0.88,3.2653333333333334,0.017777624340331144,-1,-1,1,1
0.5646443998726429,0.89,8.717999999999998,0.12220653638248541,-0.0114047812711337,0.45,2.1123333333333334,-0.002654379263725773,0.2265981044001979,0.7,4.147,0.07689877887435212,-0.2921261289765281,0.31,0.001,-0.13915428489222956,1,-1,1,-1
-0.0118099283229993,0.51,2.806666666666666,-0.0025560342679475574,0.1276656584857693,0.95,7.806666666666667,0.02971324644622811,-0.1077625796597283,0.56,2.0176666666666665,-0.03657052121472189,0.0237747341593226,0.75,2.701666666666667,0.011325094889780367,-1,1,-1,1
-0.0759071796837482,0.55,2.922666666666668,-0.016428664691983376,-0.1042850252222349,0.74,5.296000000000001,-0.0242715753933528,0.1641710334069506,0.94,4.862333333333333,0.055713405144990014,0.0105246504098515,0.61,1.7283333333333335,0.0050134173435792545,1,-1,1,-1
0.0020931122721852,0.34,1.1383333333333332,0.0004530143238844163,0.0009949556293185,0.41,1.7896666666666663,0.0002315686314366048,-0.0650840862124626,0.73,3.940333333333334,-0.022087063645740986,0.0427324946654241,0.73,2.867,0.02035562432453925,-1,-1,-1,1
0.0034208686867385,0.43,1.6916666666666669,0.0007403819354622244,-0.0333682363087159,0.7,4.7076666666666656,-0.007766212469952295,0.132135320543985,0.94,5.4896666666666665,0.044841702550423745,-0.0167462875927681,0.46,1.021666666666667,-0.007977094287099867,1,1,1,-1
-0.0221083344134764,0.35,1.2326666666666666,-0.004784928309686685,-0.0303057057952962,0.49,2.7969999999999997,-0.007053430935954438,-0.0019814806752211,0.43,1.6853333333333331,-0.0006724391834210605,-0.0083262076965926,0.57,2.251333333333333,-0.003966189131875345,-1,-1,-1,1
-0.0110344710881478,0.45,1.972,-0.0023882013047492757,0.0008814025697869,0.43,2.018333333333333,0.00020513998897625407,0.0504849283452255,0.82,5.236999999999999,0.017132664686596633,-0.0009705507518085,0.37,0.6526666666666665,-0.00046232186176806925,1,-1,1,-1
-0.0032019897392505,0.31,0.8386666666666667,-0.0006930097520746171,-0.0023880413861636,0.5,2.4070000000000005,-0.000555799132456444,0.0979607043642927,0.81,4.297666666666667,0.03324413751485446,-0.0196688239569708,0.8,2.9406666666666674,-0.009369244517745068,-1,1,-1,1
-0.0350813861260452,0.61,3.916,-0.007592698503567105,0.0127987106267344,0.33,0.9480000000000002,0.0029788061061738727,0.0886137332539469,0.95,5.348,0.030072130994932257,-0.0037201725808877,0.65,2.115333333333333,-0.0017721042516217456,1,-1,1,-1
0.4905981766669303,0.88,8.714,0.1061806403101688,-0.0206235230825191,0.39,1.2326666666666666,-0.004799973863046898,-0.0067479510942002,0.33,0.7796666666666668,-0.0022899979698479352,0.0460113973897176,0.61,2.8343333333333325,0.02191752967490558,1,1,-1,-1
-0.0354180701203761,0.61,4.137,-0.007665567347766887,0.041927421911911,0.82,6.284000000000002,0.009758300195212352,0.2484429755393522,0.74,4.148666666666668,0.08431209735605376,-0.2782874031322916,0.36,0.263,-0.13256220767742802,-1,1,1,-1
-0.0944185381093718,0.55,3.4120000000000004,-0.020435095991825268,-0.0074710630457781,0.62,4.1803333333333335,-0.0017388351740594134,-0.0328075838322119,0.48,1.717,-0.011133646246481263,0.0454298758364037,0.83,3.6796666666666673,0.02164052187630734,-1,-1,-1,1
-0.0789819994613516,0.52,3.115666666666667,-0.01709415092563066,-0.0169495930355929,0.46,2.307333333333333,-0.0039448935681163,0.0245330364885738,0.8,4.827333333333334,0.008325579567600307,0.0086411817000873,0.43,1.0596666666666663,0.00411622700205665,-1,-1,1,-1
0.0453329823785528,0.66,4.714,0.009811461446568392,0.0085859173382725,0.33,0.9490000000000002,0.0019983093407023866,-0.0257225656109376,0.66,3.0606666666666653,-0.008729260512714056,0.0617344413582383,0.95,3.832,0.02940720184984608,1,-1,-1,1
-0.0878239491528218,0.58,3.7396666666666665,-0.019007822693041222,0.0056964133736272,0.67,4.281000000000001,0.0013257984679493251,0.0388491617508486,0.78,3.8216666666666654,0.013183928024641656,0.0189048410875143,0.67,2.3706666666666663,0.009005321269107235,-1,1,1,-1
0.0191637982990937,0.38,1.4463333333333332,0.004147639495925289,0.3495950893160335,0.91,7.539333333333331,0.08136569511679856,-0.0239224943780214,0.74,3.188333333333333,-0.008118384794823522,-0.0142407771768291,0.84,2.747666666666667,-0.0067835943716984684,-1,1,-1,1
-0.0420310821222633,0.75,5.906000000000001,-0.009096827964163192,-0.008368251930876,0.78,6.605666666666667,-0.001947649312238179,0.3303973123544912,0.34,1.206666666666667,0.11212428246335357,-0.3235517822587356,0.31,0.001,-0.1541238951940458,1,-1,-1,-1
-0.0011818709727933,0.46,2.3916666666666666,-0.0002557934835954185,-0.0181807667609037,0.63,4.343666666666666,-0.004231440230328976,0.0417041458248075,0.8,4.704999999999999,0.014152801041361256,-0.0171782114380777,0.43,0.797,-0.008182841215772545,-1,-1,1,1
-0.0227118838483804,0.73,5.150666666666666,-0.004915555100622467,-0.0257020922903254,0.97,7.725666666666666,-0.0059819736291202045,-0.0590022356909516,0.59,2.5489999999999995,-0.02002311487777358,-0.0320679930890231,0.41,0.7393333333333335,-0.015275588876168334,1,1,-1,-1
-0.0655886677072388,0.6,4.3116666666666665,-0.014195419113784377,0.0239437242339637,0.36,1.322666666666667,0.005572726349769241,-0.0952192610849484,0.63,3.334666666666666,-0.0323137959257538,-0.0091831245834992,0.41,0.9706666666666668,-0.004374381500792624,-1,-1,1,1
-0.0502678311230786,0.7,4.668666666666667,-0.010879515557750543,0.0190204348502991,0.82,5.636,0.004426866824834969,0.2359871240762179,0.88,3.9423333333333344,0.08008505507831394,-0.1083315372155522,0.81,2.2146666666666666,-0.05160372899651629,1,1,1,1
0.1406095529446691,0.95,8.372000000000002,0.0304322622371416,-0.0006726217603167,0.65,3.9896666666666674,-0.00015654778557080536,-0.1143170727946671,0.54,1.826,-0.03879486691060176,0.0238342612958142,0.76,2.8993333333333338,0.011353450641931644,1,-1,-1,-1
0.00387577496908,0.41,1.8783333333333332,0.0008388377443857288,-0.048285739648552,0.67,4.874999999999999,-0.01123815205305004,-0.0341050222275798,0.45,1.8216666666666663,-0.011573947494951916,0.0110638878807884,0.45,1.4366666666666668,0.005270283119051697,-1,1,-1,-1
-0.0161578067556327,0.61,3.9173333333333336,-0.0034970498239046913,-0.0080830474700732,0.38,1.393333333333333,-0.0018812700640369738,0.1012685649271514,0.81,3.964666666666666,0.034366699588547774,0.0078435148222921,0.94,3.409333333333334,0.0037362583756599095,1,-1,1,1
-0.0857517637145863,0.55,3.489,-0.01855933758417253,-0.0567665997404165,0.59,3.4893333333333336,-0.013212010089537119,-0.096440454189119,0.64,3.520000000000001,-0.03272822242207897,0.021250268587295,0.42,1.0793333333333337,0.010122565685558516,-1,1,-1,-1
-0.0547006263689731,0.63,4.081333333333333,-0.011838909742153505,0.015805328153946,0.69,4.669,0.0036785743023763414,-0.0795545045756496,0.5,1.854,-0.026997773313306543,0.0472862509477578,0.74,3.095333333333332,0.022524806181916195,1,1,-1,1
-0.0204705007978969,0.4,1.6409999999999998,-0.004430450388049777,0.2958231989805497,0.9,7.724666666666666,0.06885068169526923,-0.0443491347195685,0.53,1.7880000000000005,-0.015050409680593834,-0.0158407019008688,0.74,2.872666666666666,-0.007545718532365488,-1,1,1,1
-0.0266309945200835,0.64,3.983,-0.00576377203325564,0.2209202994704551,0.86,6.994666666666668,0.0514175807417455,0.4436423308530122,0.87,5.047333333333333,0.15055533491717132,-0.3142443951727891,0.33,0.0,-0.1496903212487856,1,-1,1,-1
-0.0272812842252521,0.64,3.9126666666666674,-0.005904514866323261,0.3282150718045278,0.91,7.128666666666666,0.07638965271918813,0.0240236962080775,0.78,3.541666666666666,0.00815272884713483,-0.0507475971577793,0.67,1.821,-0.024173618488803925,1,1,-1,1
-0.0903508510569004,0.53,3.222,-0.019554722528664147,-0.0147795829195631,0.55,3.4,-0.003439839615995035,-0.050614402414892,0.71,4.291333333333332,-0.017176603261809347,0.0074000313126153,0.37,0.6786666666666666,0.0035250050007331847,-1,-1,-1,-1
0.0182240443127961,0.81,6.603333333333334,0.003944247627090733,-0.0311687317964342,0.63,3.6676666666666673,-0.007254293913245819,0.5524329110714383,0.82,5.156999999999999,0.18747472042559624,-0.4630568975880544,0.35,0.0,-0.22057715848299708,1,1,1,-1
0.0410771647039442,0.64,4.9830000000000005,0.008890370689967267,0.0040443081273857,0.47,2.5226666666666664,0.0009412830789330063,-0.0048215066284872,0.34,0.8870000000000001,-0.0016362359828502452,0.0094438896490176,0.6,2.533,0.004498596942746479,-1,-1,-1,1
-0.0426977997806217,0.72,4.9910000000000005,-0.009241126315110088,0.2055780787313619,0.85,6.365,0.04784679129640752,0.0626309049367037,0.81,3.985666666666667,0.021254547217756603,-0.0504917003796487,0.47,1.0206666666666668,-0.024051722055603148,1,1,1,-1
0.2562886799875787,0.94,7.612999999999999,0.05546880816029618,0.267129478112758,0.92,6.218000000000001,0.06217242843815695,-0.0384997549337411,0.99,3.5896666666666666,-0.013065352639216158,-0.0572461881518793,0.76,1.6363333333333332,-0.027269222383461796,1,1,1,1
0.1753993717434108,0.8,6.5280000000000005,0.03796185654061375,0.0042001537903111,0.99,7.319,0.0009775550149023367,0.0034491706682426,0.46,1.3813333333333335,0.0011705173492919008,-0.0096032796406269,0.65,2.252333333333333,-0.004574522367079722,-1,1,-1,-1
-0.0564124849676463,0.57,3.9210000000000007,-0.012209408962844639,-0.0818016725466317,0.54,3.4243333333333337,-0.01903873982181868,-0.0080289758873047,0.31,0.7059999999999998,-0.0027247290659365726,-0.0006787591661114,0.38,0.9083333333333332,-0.0003233269365708366,-1,-1,-1,-1
-0.0111092768842739,0.43,2.0683333333333334,-0.002404391595927169,0.0058276023480794,0.34,1.0550000000000002,0.0013563317403669866,0.2858413954160266,0.89,5.045333333333335,0.09700369876180695,-0.088696252345727,0.78,2.6623333333333337,-0.042250460823318126,-1,-1,1,1
-0.0060462547791928,0.98,8.253666666666668,-0.00130859679971653,-0.0261999225167262,0.64,3.3656666666666677,-0.00609783996608879,-0.0191783082266034,0.99,4.606999999999999,-0.006508388441313259,-0.0044627213612278,0.54,1.2286666666666664,-0.0021258173716628705,1,1,1,-1
0.0076009365928637,1.0,8.057666666666668,0.0016450780960304836,-0.0338082604963005,0.79,4.923,-0.007868624875003727,0.0151530870440939,0.66,2.5236666666666663,0.0051423814552729735,-0.0024429110285466,0.79,2.4526666666666666,-0.0011636806964982474,1,1,-1,1
0.4432370390545799,0.87,8.280666666666669,0.09593022325468209,-0.012789774533461,0.46,2.028666666666667,-0.002976726295950447,0.1265658611318878,0.83,4.154333333333334,0.042951639838230256,-0.0562677769176023,0.64,1.987,-0.0268031561807796,-1,-1,1,-1
-0.0456226645296551,0.77,6.116666666666666,-0.00987415763614545,0.3395145366833461,0.91,7.446999999999999,0.07901952036438772,0.3111551567064694,0.59,3.0033333333333347,0.10559422663539404,-0.4230385483567689,0.34,0.0,-0.2015144173671742,-1,1,-1,-1
-0.0021260211385785,0.69,5.286000000000001,-0.00046013682183021417,-0.0382674524005222,0.56,3.163333333333333,-0.008906469112621739,0.0963740868353282,0.79,3.5516666666666663,0.03270569986622113,0.0135845999987074,0.92,3.185,0.006471024365365818,-1,-1,1,1
-0.0450696026402446,0.58,3.787,-0.009754457913762204,-0.0664659443635615,0.77,5.589,-0.015469461471315955,0.0085995422124123,0.37,0.9006666666666665,0.0029183575774536477,0.0396685178833067,0.88,4.063999999999999,0.018896098949196326,-1,1,-1,-1
-0.0348551859789383,0.74,5.7203333333333335,-0.007543741785828687,0.0168809974071884,0.33,0.923333333333333,0.003928928438291321,0.0678234718995742,0.96,4.880333333333335,0.023016706966290212,0.0203555785119418,0.81,2.723,0.00969638005789098,1,-1,1,-1
-0.0462244009945607,0.78,6.624666666666667,-0.010004392044222005,-0.0104204527777809,0.44,1.808,-0.0024252840203068367,-0.0167580933910427,0.46,1.986333333333333,-0.005687059569384504,0.009367138891581,0.4,1.0333333333333337,0.004462036718560284,1,1,-1,-1
-0.0167653794906836,0.63,4.260000000000001,-0.003628547381602511,0.2200308043191245,0.86,6.609333333333334,0.051210557263719446,0.1029356179192522,0.84,4.394333333333334,0.03493243397432613,-0.0408111853382059,0.44,0.697,-0.019440408604457934,-1,1,1,1
-0.0270507051601296,0.37,1.3476666666666663,-0.0058546104151017695,0.3319968715106158,0.92,8.258,0.07726983888679241,-0.0147440085622323,0.34,0.7306666666666666,-0.005003555776204745,-0.0107663486424649,0.75,3.212333333333333,-0.005128550299459882,-1,1,-1,1
-0.0218394848598761,0.38,1.4106666666666663,-0.004726740939439356,-0.0107989721610763,0.64,4.706333333333333,-0.002513381632882768,-0.1489269742539578,0.58,2.6223333333333327,-0.05054015121571966,0.0242390424419811,0.45,1.38,0.01154626814555604,1,-1,1,-1
-0.0176910607610976,0.39,1.3926666666666667,-0.0038288934788576145,-0.071076206289725,0.56,3.4026666666666667,-0.016542466149461473,0.0254289150965627,0.79,4.208,0.008629606695966437,0.0278318275944133,0.66,2.299666666666666,0.013257691394170315,1,-1,1,1
0.3302495184127965,0.93,7.876666666666665,0.07147622432156363,0.2111397447702332,0.86,5.947666666666665,0.04914122830965507,-0.0911307675092825,0.72,2.950666666666667,-0.030926316695790455,-0.0551233056051607,0.58,1.5083333333333333,-0.026257987257956958,1,1,-1,-1
0.2935884022645405,0.84,7.533666666666667,0.06354162331355771,0.2621926193773092,0.87,6.956333333333332,0.061023410746034554,-0.0246834004763528,0.37,0.9313333333333332,-0.008376607386555322,-0.0147420945599496,0.47,1.345,-0.007022396912904162,-1,1,-1,-1
0.4450666262992264,0.87,7.801666666666667,0.09632620260067092,-0.0397469654449573,0.62,3.800666666666666,-0.009250814931467061,0.5389453297459532,0.79,4.7523333333333335,0.18289754827032284,-0.5714310404323788,0.37,0.0,-0.2722011826712682,1,-1,1,-1
-0.0216235882123658,0.68,5.266666666666667,-0.004680014218135161,0.0254650749610085,0.68,4.570666666666667,0.005926809582644818,-0.0577390382069946,0.68,3.8033333333333337,-0.019594433692418697,0.0282340102398623,0.36,0.6113333333333333,0.013449271101947902,-1,1,-1,-1
-0.0952179512556634,0.55,3.5236666666666663,-0.02060811375622523,0.0059106144380463,0.37,1.3716666666666668,0.0013756521959731268,-0.0168923565046439,0.77,4.4783333333333335,-0.005732623363976387,-0.0017140149771117,0.52,1.5056666666666665,-0.0008164710540278782,-1,-1,1,1
0.0027060876810933,0.67,4.831666666666667,0.0005856811875373502,0.0210052374799238,0.3,0.6910000000000002,0.004888815091742896,-0.0466429118654621,0.68,3.298666666666666,-0.015828830409205016,0.0615875472202556,0.85,3.511666666666668,0.029337228825531345,1,-1,-1,1
-0.0438535565141453,0.61,4.270333333333334,-0.009491267868513453,-0.0068835661182822,0.72,5.181333333333334,-0.0016020995695112778,-0.1224433813682646,0.59,2.96,-0.041552626988603895,0.0091754922309589,0.36,0.6293333333333332,0.004370745829572416,-1,1,-1,-1
-0.0282010584633756,1.0,8.181,-0.0061035824988372196,-0.0399704767824173,0.68,4.127000000000001,-0.009302835557313089,0.5784101087665636,0.93,5.280666666666668,0.19629039338376342,-0.4652988211809887,0.4,0.0,-0.22164509881223363,1,-1,1,1
0.4233748410338176,0.86,7.808000000000001,0.09163142842804803,-0.1100534485368713,0.99,7.666666666666665,-0.025614133647364895,0.4842964133391019,0.4,1.6426666666666665,0.16435178439636103,-0.4388521692251508,0.34,0.0046666666666666,-0.2090472358494036,-1,1,-1,-1
-0.0303063893853687,0.68,5.059,-0.006559241316977898,-0.0202233826539535,0.56,3.118666666666667,-0.0047068441106288324,0.0740786601219989,0.97,4.438666666666667,0.025139479957736598,0.0176272223308671,0.92,2.7339999999999995,0.008396727559708423,-1,-1,1,1
-0.0301891181898759,0.42,1.909333333333333,-0.006533860198132408,-0.0224360369177065,0.53,3.0356666666666667,-0.005221823175625539,0.0415730467734509,0.76,3.771666666666667,0.014108311009162648,0.0241300658000498,0.87,3.3716666666666666,0.01149435712092077,-1,-1,-1,-1
0.3685355750016326,0.86,7.091000000000002,0.07976251276880726,-0.0832893897791748,0.8,5.050666666666667,-0.019384995105323766,0.0432647683946356,0.8,3.167666666666668,0.014682416989478734,-0.0565542311012721,0.79,2.345,-0.026939608634459846,1,1,1,-1
-0.011063801847126,0.44,2.252,-0.0023945493894287724,0.0252619597331025,0.39,1.669,0.0058795360018296175,-0.1185989421495032,0.61,3.518333333333333,-0.040247970525735616,-0.0081297084877752,0.36,0.6749999999999999,-0.0038725867314989264,-1,-1,-1,-1
0.0155762698784998,0.31,0.8983333333333332,0.0033711872322467764,-0.0063406364641838,0.41,1.6960000000000002,-0.001475736671246124,-0.0361326152306441,0.31,0.6993333333333333,-0.012262035448743682,0.036520508930556,0.46,1.4386666666666663,0.017396544848407358,-1,1,-1,1
0.0142961063538922,0.45,1.974333333333333,0.00309412019610726,-0.0504814607406891,0.54,2.8483333333333336,-0.011749190046443722,0.2426369749762633,0.88,5.771000000000002,0.08234176157311705,-0.0196696830289415,0.37,0.5879999999999999,-0.009369653736688174,1,1,1,-1
-0.0073555697355374,0.34,1.0543333333333331,-0.0015919731085663985,0.2177130921904675,0.93,7.834666666666667,0.050671126750557016,0.198146540987822,0.87,4.852666666666666,0.06724340029442438,-0.0456470216394926,0.46,0.8006666666666664,-0.021743959282102057,-1,1,-1,1
-0.0018603748372403,0.37,1.1036666666666668,-0.0004026427345840081,-0.0764151181979198,0.71,5.377,-0.017785058771192845,-0.0019039618395766,0.42,1.2650000000000003,-0.0006461322387244021,0.0454888366603851,0.92,4.182666666666667,0.021668607865487882,1,-1,-1,1
-0.0060448608868082,0.99,8.272333333333334,-0.001308295118232661,-0.0744897509084294,0.77,4.890666666666666,-0.017336943644143923,0.620838186226981,0.76,4.2363333333333335,0.21068886929038563,-0.6412661052248918,0.39,0.0003333333333333,-0.3054671165870443,1,1,1,-1
0.0122103471735899,0.96,7.971666666666667,0.0026426973090473544,0.0269886980165674,0.96,6.996666666666667,0.006281421683329852,-0.0083266399376207,0.48,1.4853333333333336,-0.0028257449241436998,-0.0040353144903835,0.6,1.7246666666666666,-0.0019222221038286032,-1,1,-1,1
-0.0054501433242761,0.43,1.8783333333333327,-0.0011795798180202178,-0.0372298013102803,0.97,7.389333333333335,-0.008664963425538382,0.0655572591441311,1.0,3.9853333333333336,0.0222476405434958,0.0403760971618227,0.99,2.484666666666667,0.019233154346642016,-1,1,1,1
-0.0429436355183332,0.56,3.2016666666666675,-0.009294332782811762,-0.0212692646722807,0.78,6.491,-0.004950265485905713,-0.0406191183807074,0.47,1.8566666666666665,-0.013784583991543852,0.0050201976772092,0.46,1.4019999999999997,0.002391371221181684,1,-1,-1,-1
-0.0279547989280088,0.42,1.8873333333333333,-0.006050284308197014,-0.0287020868940226,0.65,4.503666666666666,-0.0066802003884091615,0.2764351383132064,0.88,5.285333333333335,0.09381157283074623,-0.0538164196054102,0.5,1.110666666666667,-0.025635452096969838,-1,-1,1,1
-0.0279117579538166,0.7,5.428333333333332,-0.0060409689083103894,0.0029580128385935,0.41,1.856,0.0006884558111140957,0.002705392008113,0.34,0.9339999999999998,0.0009181071587116919,0.0155974662188982,0.51,1.7993333333333328,0.007429853212465905,1,-1,-1,1
-0.0389723542455833,0.6,4.086,-0.008434824516276473,-0.008031790701616,0.69,4.614666666666666,-0.0018693404268011638,-0.003372598042965,0.47,1.393,-0.0011445315124084144,0.0642646213326592,0.87,3.8733333333333335,0.03061245310971359,-1,1,1,1
-0.0675509405278256,0.57,3.7843333333333335,-0.014620115727964013,0.0192360773319224,0.63,4.541,0.004477056032149977,-0.0171432269058223,0.31,0.618,-0.005817759237276839,0.0404104694152103,0.62,2.886333333333333,0.019249527569937867,-1,-1,-1,-1
0.4787185887535266,0.91,8.067,0.10360952954935057,0.005809891571463,0.84,5.919666666666666,0.0013522096868985839,0.3702023402315508,0.69,3.5256666666666665,0.12563259509865887,-0.449397931870239,0.35,0.0,-0.21407071000648029,1,1,1,-1
-0.0331298995991229,0.59,3.786000000000001,-0.007170336377411154,-0.0464801638110135,0.77,5.625,-0.010817917508580773,0.2385306600349972,0.87,4.416666666666667,0.08094823444943387,-0.0342726719176522,0.64,1.7356666666666665,-0.016325787661500443,-1,-1,1,1
-0.0340996443771279,0.37,1.3193333333333337,-0.007380219182450437,0.2692423186685371,0.88,7.263,0.06266417659408291,0.2316693621603152,0.89,4.941333333333332,0.0786197708929851,-0.0594972671367968,0.47,1.0120000000000002,-0.028341523883774665,-1,1,1,-1
0.4192456977647243,0.92,8.674333333333333,0.09073775393617887,0.0025563066447925,0.33,0.8629999999999997,0.0005949616383118157,0.1761534545392615,0.92,4.974666666666667,0.059779783173491016,-0.0875327359423123,0.62,1.6253333333333333,-0.04169621977119176,1,-1,1,1
0.0052198626594979,0.65,4.984,0.0011297399498753332,-0.0706303519929227,0.62,3.870666666666666,-0.016438696829214137,0.2981401387149858,0.59,3.5289999999999995,0.10117742450361089,-0.3744169793604364,0.32,0.0003333333333333,-0.17835353241748703,-1,1,-1,-1
-0.0815219623162182,0.73,5.637666666666666,-0.01764387755552981,0.0274787639815861,0.36,1.2586666666666668,0.0063954809453602305,0.007558640107226,0.44,1.467666666666667,0.0025651149895315442,0.0554448733492787,0.96,4.372666666666666,0.026411166056559885,1,-1,-1,1
0.0381136299652071,0.8,6.548666666666666,0.008248969985467371,-0.0615357825072884,0.57,2.9680000000000004,-0.014322002428745277,0.0219628995829381,0.78,4.147000000000001,0.007453372846778689,0.0025508960374238,0.49,1.350666666666667,0.0012151193567168108,1,1,1,-1
-0.0141612640647394,0.77,6.4670000000000005,-0.0030649361483792276,-0.007652105069142,0.69,4.517333333333334,-0.0017809713782754827,0.0178771393869132,0.41,1.254333333333333,0.006066821221912253,0.0053490566019642,0.71,2.9113333333333333,0.002548023173764763,-1,1,-1,1
0.0118541288579816,0.42,1.9896666666666667,0.002565600632703248,-0.01491950740902,0.55,3.4526666666666666,-0.0034724060155139702,-0.0897641923023102,0.67,3.512,-0.03046255304280535,0.0173611233312185,0.47,1.4633333333333332,0.008269971298170403,-1,-1,1,-1
-0.0362492538866696,0.74,5.103333333333334,-0.00784546125833961,-0.0159880509457019,0.97,7.231999999999999,-0.0037211016931185514,-0.0048837349452672,0.48,1.350666666666667,-0.0016573539069584583,0.0099335899612311,0.97,3.2876666666666665,0.0047318656920922325,1,1,-1,1
-0.0462864355099981,0.97,8.298000000000002,-0.010017818234704864,0.1840772992232597,0.91,7.549333333333334,0.042842642429063806,0.3450550173692794,0.41,1.5676666666666663,0.1170985500977685,-0.3190472683722071,0.32,0.0053333333333333,-0.15197816995247604,1,-1,-1,-1
0.1778130039174215,0.8,7.031,0.03848424129844311,-0.0580075918102784,0.62,3.8603333333333327,-0.013500841899492744,0.0124422785894808,0.43,1.153333333333333,0.004222436160612182,0.0452702761233871,0.87,3.751,0.02156449655117932,-1,-1,1,1
0.0246548127421315,0.35,1.2213333333333334,0.005336065089911887,-0.0649624693828654,0.65,4.070333333333333,-0.015119538687405034,0.1482917409683279,0.94,5.181,0.050324577197152366,-0.0046665601937447,0.63,1.9500000000000004,-0.002222916001872821,-1,1,1,-1
0.2520235375601762,0.84,7.102333333333334,0.05454569923838283,-0.0166601088842326,0.53,2.715666666666667,-0.0038775182533004947,0.0989223936727787,0.94,4.617,0.033570498292120644,-0.0413338080461123,0.7,1.917,-0.019689359937370025,1,-1,1,1
-0.0294906840120567,0.47,2.5036666666666667,-0.006382697410045454,0.0143908506931262,0.82,6.871333333333335,0.003349365039020225,0.0015261516471514,0.42,1.537,0.000517917827925666,-0.0044895892145395,0.4,0.9733333333333334,-0.0021386158738964023,-1,1,-1,-1
0.0403849203971313,0.96,7.943,0.00874054758167968,0.0549639358602851,0.82,5.270666666666668,0.012792453281814792,-0.0440407306944483,0.66,2.1366666666666663,-0.014945749083390454,-0.0124429657101714,0.9,2.8149999999999995,-0.005927206858913183,1,1,1,1
0.0564632151267376,0.96,7.697,0.012220388540494002,0.030688744023636,0.97,6.565,0.007142580276599211,0.0096551695126407,0.64,2.0746666666666664,0.003276597336558721,-0.0104574500614513,0.82,2.47,-0.004981406456847209,1,1,-1,-1
-0.0081652804374687,0.96,8.505,-0.001767219582944209,0.0628180218063825,0.47,2.1386666666666665,0.014620434229034536,0.0144480473131407,0.77,3.2210000000000005,0.0049031177839738965,0.0306295976080672,0.88,2.973666666666666,0.014590409172298998,1,-1,1,1
-0.0312177185278574,0.7,5.134,-0.006756481169233733,-0.0389021907765929,0.74,4.635,-0.009054199818128338,0.1088931243280209,0.96,4.102666666666667,0.03695418507936336,-0.0125843327787946,0.97,2.552333333333334,-0.005994547063675053,-1,1,1,1
-0.0326348543488052,0.32,0.9406666666666668,-0.007063193252627534,-0.0099418730901437,0.38,1.5656666666666663,-0.002313898105162647,-0.0271130469867943,0.47,2.2143333333333337,-0.00920113701024232,-0.0212563117361166,0.35,0.6376666666666666,-0.010125444339569075,-1,-1,-1,-1
-0.0342349043918275,0.42,1.5993333333333335,-0.007409493638924654,0.2491288656292187,0.87,8.078333333333333,0.05798291779566829,-0.0253928442123091,0.3,0.5753333333333334,-0.00861736560966361,0.0287645849659259,0.38,0.6479999999999999,0.013702010378800481,1,1,-1,1
-0.0249214843237775,0.65,4.674666666666666,-0.005393781079571835,0.0274756943028766,0.41,1.8863333333333336,0.006394766500135979,-0.0032658608577373,0.38,1.0076666666666665,-0.0011083089710671175,0.0212345800745799,0.53,1.9853333333333327,0.01011509246234654,1,-1,1,1
0.0038571247142726,0.99,8.399000000000001,0.0008348012516069511,-0.0356694427488175,0.67,3.814333333333333,-0.008301801405061322,0.0900604983503639,0.82,4.184,0.030563108046690875,-0.0249397565475557,0.42,0.7703333333333335,-0.011880053317792263,1,1,1,-1
-0.0228029338590829,0.75,6.011666666666667,-0.004935261142952916,-0.0006423395091443,0.67,4.066,-0.00014949981352644859,0.1913814460069174,0.97,5.728000000000001,0.06494758434142862,-0.1783517865169219,0.3,0.0,-0.08495787555521259,-1,1,1,-1
-0.0450124195264889,0.76,5.525333333333334,-0.009742081716861596,0.340107287594404,0.87,6.173,0.0791574787951074,0.0171483108172809,0.99,3.739,0.0058194845234795034,-0.0662533523287431,0.91,2.196333333333333,-0.03155978514253323,1,1,1,1
0.0201585907136134,0.98,7.767666666666668,0.004362943385285465,0.0538672100799271,0.96,6.633999999999999,0.01253719839352123,0.0044932205845644,0.49,1.2986666666666664,0.0015248281845988967,-0.0205680783922694,0.97,2.9653333333333336,-0.009797604378325006,1,1,-1,1
0.0379705533850138,0.95,8.345333333333334,0.008218003782124492,-0.0300928960534134,0.7,4.466666666666667,-0.007003901028054996,0.0398685894469039,0.8,3.9500000000000006,0.013529883014798575,0.0039855977652273,0.4,0.6866666666666666,0.0018985395412295884,-1,-1,1,-1
-0.0156305302358701,0.61,4.249666666666667,-0.003382930854141541,-0.016011867763038,0.7,5.154333333333335,-0.003726644882817849,-0.0500514310231028,0.61,2.915,-0.016985552181817406,0.0241066077996301,0.57,1.849,0.011483182902151496,-1,1,-1,1
-0.0404696573256968,0.62,4.414000000000001,-0.008758887277505966,-0.0063979426919873,0.63,4.604333333333333,-0.0014890742758128124,0.409226876636481,0.45,2.3126666666666664,0.13887603861121728,-0.4019005029457374,0.32,0.0,-0.19144530919291738,1,-1,-1,-1
0.4350727023430458,0.87,7.955666666666664,0.09416320792325934,-0.0105393008626677,0.48,2.31,-0.0024529450411153206,-0.0532676316038216,0.52,1.6343333333333334,-0.01807700834349588,0.0089904455855243,0.91,3.800333333333333,0.004282598857894895,1,-1,1,1
-0.0329199775522166,0.97,8.709666666666665,-0.007124902744723879,0.0024115535250661,0.51,2.2506666666666666,0.0005612714104830819,-0.0310002963422428,0.7,3.134,-0.010520321605388655,0.0281082480386327,0.62,2.159666666666667,0.01338936427594815,1,1,1,-1
-0.0439711920114698,0.57,3.651333333333333,-0.009516727833558534,0.0946294565294421,0.83,6.626333333333333,0.022024312538562314,0.0093894584649341,0.38,1.0233333333333332,0.003186425112231656,0.0155944344672955,0.74,3.138666666666666,0.007428409037555148,-1,1,-1,1
-0.0032653396854422,0.65,4.313999999999999,-0.0007067206425144241,0.2254812065473554,0.85,6.950666666666665,0.05247909844040986,0.1675726610689296,0.69,3.725000000000001,0.056867788206065494,-0.2224037389133295,0.3,0.0,-0.10594202358505615,1,1,1,-1
-0.0872931555747245,0.76,6.071666666666667,-0.018892942522923593,-0.100924182866823,0.75,6.149666666666666,-0.02348936396423612,0.3504380086999411,0.3,0.9446666666666668,0.11892533263469578,-0.3313256273758239,0.34,0.0,-0.15782696640483188,1,-1,-1,1
0.1866167579006941,0.83,7.004999999999999,0.04038964633159658,-0.0411356254920338,0.68,4.629,-0.00957401538097098,0.0023400874109036,0.47,1.4236666666666662,0.0007941366713285443,0.0096081756221226,0.7,2.744666666666668,0.004576854567921416,1,-1,1,1
-0.0078929854121607,0.97,7.998666666666667,-0.0017082865059056735,0.0899656005977043,0.84,5.621666666666667,0.020938834248369845,-0.0039222283756452,0.71,2.802666666666666,-0.0013310551443129642,-0.0167871583924279,0.59,1.6519999999999997,-0.0079965630929871,1,1,1,-1
-0.0109035517720315,0.97,8.804,-0.0023598663098892444,0.0182383425415824,0.48,2.292,0.004244840571352016,-0.0483929796544218,0.64,2.9426666666666668,-0.01642273685989914,0.0357769039066107,0.64,2.176333333333333,0.017042328586712768,1,-1,-1,1
-0.0019224175058687,0.43,1.9796666666666665,-0.00041607068966992267,-0.0880229603674775,0.78,5.524333333333335,-0.020486698970945023,0.0411086532136337,0.98,4.972,0.013950713496325621,0.0507601152822154,0.62,1.7476666666666667,0.024179581497522796,-1,1,1,-1
-0.0183041168298352,0.78,5.915333333333332,-0.003961577799795861,0.2888803991937276,0.88,7.075666666666667,0.06723479592348465,-0.0898346912471421,0.5,1.8113333333333332,-0.03048647770353389,-0.0040855551197924,0.49,1.4253333333333331,-0.0019461542282244073,1,1,-1,-1
-0.1167139270513795,0.74,6.227666666666667,-0.025260508694966714,0.0559209203600614,0.44,2.1250000000000004,0.013015184411112522,0.2657696683773256,0.74,4.678,0.0901921179533045,-0.2934254025745882,0.31,0.001,-0.13977319388558404,-1,-1,1,-1
-0.0875605556775775,0.71,5.674000000000001,-0.018950816187136604,0.0523695883008563,0.45,2.046,0.012188637899394852,-0.0633494348226086,0.7,3.473666666666667,-0.021498388934601816,0.060138840744329,0.73,2.765666666666667,0.028647137479089323,-1,1,-1,1
0.4190591999530539,0.93,9.088666666666663,0.09069739003349553,-0.0121811498870605,0.51,2.4070000000000005,-0.0028350733696565506,-0.1369525131742386,0.52,2.176,-0.046476474526339295,0.0027952255710563,0.48,1.5173333333333332,0.0013315057328681008,1,1,-1,-1
0.1774033405144264,0.81,7.484,0.038395577449879335,-0.0776326944169301,0.57,3.08,-0.018068440713460057,0.0272652713987637,0.43,1.5163333333333335,0.009252796186413711,0.0192612497095661,0.64,2.575333333333333,0.009175096520313977,-1,1,-1,1
-0.0988398158871541,0.56,3.3383333333333334,-0.021391997439408023,0.2138184199540473,0.86,6.740333333333335,0.04976467032867646,0.4123580898750951,0.9,5.382999999999999,0.1399386533011415,-0.2259147310278155,0.31,0.0,-0.10761448471910558,-1,1,1,-1
0.2913433954139837,0.94,8.554666666666668,0.06305573429841228,-0.0839737412738639,0.54,2.742666666666667,-0.019544272900611278,-0.04169682523395,0.63,2.570666666666666,-0.014150316711233823,0.0083570367738659,0.8,2.871333333333333,0.003980874563188468,1,-1,-1,1
0.0131345286030133,0.46,2.369,0.0028427187942587943,-0.0727630224736426,0.79,5.945666666666667,-0.016935060254851343,0.0102306057383367,0.44,1.412333333333333,0.003471878507128168,0.0366832983739819,0.84,3.6733333333333342,0.01747408960165247,-1,1,-1,1
0.0002223776203997,0.44,2.061666666666667,4.812940456711532e-05,0.1938879039052627,0.86,6.793000000000001,0.045125988774199904,0.1928639973932435,0.87,4.501333333333333,0.06545070589899296,-0.0643098551537963,0.57,1.532,-0.03063400024093163,-1,1,1,-1
-0.0104974819651217,0.39,1.6036666666666668,-0.0022719802268197156,-0.1041225915464778,0.96,8.931666666666667,-0.02423377014567552,0.5435175937958691,0.32,1.2663333333333333,0.1844492008009577,-0.520980683453698,0.34,0.0046666666666666,-0.2481691545451908,-1,1,-1,-1
-0.0848114529324504,0.55,2.906333333333334,-0.0183558252074734,-0.0205520138155881,0.78,5.914999999999998,-0.0047833306052067585,0.0555159655430794,0.78,3.58,0.01884000737602678,0.0106445354146975,0.74,2.425666666666667,0.005070524567014194,1,-1,1,1
-0.0701975415166145,0.5,2.9313333333333333,-0.01519292215285604,0.01326465141313,0.42,1.973666666666667,0.0030872504096751546,-0.1172505273594297,0.58,3.125333333333333,-0.03979036982758662,0.0024873414413634,0.4,0.9963333333333336,0.0011848451241536905,-1,-1,-1,-1
6.963465335507735e-05,0.46,2.5046666666666666,1.5071095720843827e-05,-0.0244190005605016,0.35,1.1886666666666668,-0.005683343431825438,0.3382424345845054,0.71,4.739999999999999,0.11478661859014952,-0.3832458551038504,0.32,0.0,-0.18255916747923748,-1,-1,1,-1
0.4197765403680513,0.88,7.978333333333333,0.09085264471687463,0.0135672359010037,0.46,1.7646666666666668,0.0031576747318118638,0.0723520576624934,0.82,3.8173333333333326,0.024553536747448604,-0.0608460840414029,0.81,2.6303333333333336,-0.028984032831771207,1,1,1,1
-0.0338380619192095,0.72,5.307666666666668,-0.0073236046367862375,0.0063430355769407,0.96,7.411,0.0014762950471589856,-0.0425268214370202,0.67,3.027,-0.014431985856946198,0.0095251953963669,0.44,0.9496666666666668,0.004537326936429889,-1,1,-1,-1
0.0060748018776124,0.38,1.4436666666666669,0.001314775275979495,0.0007962896512632,0.95,7.957666666666666,0.00018533058091892333,-0.0514968386197822,0.51,1.6496666666666668,-0.017476068549792202,0.0754535838049408,0.92,3.6006666666666662,0.03594231551185921,-1,-1,-1,1
-0.0271352904938031,0.61,3.5773333333333333,-0.005872917301098207,0.1473021944351256,0.91,7.461666666666667,0.03428350628692348,0.6767919342054469,0.87,5.097333333333333,0.22967744337566612,-0.547634248181707,0.38,0.001,-0.2608655804094204,1,-1,1,-1
-0.0317054909861749,0.62,3.9783333333333335,-0.006862050236574518,-0.0405540088605427,0.62,4.069333333333334,-0.009438648372225663,0.2302920725868187,0.85,5.348000000000001,0.07815237119148007,-0.0118263875379217,0.39,0.6233333333333332,-0.005633499839482343,1,-1,-1,1
-0.0350279389115963,0.61,3.983666666666666,-0.007581130870985314,-0.021359708377818,0.53,2.963666666666667,-0.0049713155955751,0.1540265171317143,0.94,5.396666666666666,0.05227074212756726,-0.0308290346415271,0.57,1.4646666666666666,-0.014685411005477605,-1,-1,1,1
-0.0101070654447241,0.34,1.1386666666666667,-0.002187481999767337,-0.0254095710763129,0.32,0.8733333333333333,-0.005913891460228466,-0.0765169680056545,0.61,2.9769999999999994,-0.025966948922091525,0.0245082326468661,0.78,3.457666666666667,0.011674496902743914,-1,-1,-1,1
-0.0481448942395514,0.56,3.0249999999999995,-0.010420046264239435,0.1014785094741981,0.84,6.317666666666667,0.02361837941985666,0.0469859495690263,0.78,3.4420000000000006,0.015945244359717857,-0.0311651103242223,0.74,2.454,-0.014845500660788363,1,1,1,-1
-0.0544846127841913,0.56,3.065333333333333,-0.011792157712001957,0.240057536869207,0.89,7.405666666666667,0.05587163250377415,-0.0009750358469686,0.43,1.2896666666666667,-0.0003308900848445912,-0.0318149034876467,0.78,3.125666666666667,-0.015155029641646653,1,1,-1,1
0.0083690373306852,0.81,5.917333333333333,0.0018113188854249574,0.2416334488774545,0.89,6.208666666666667,0.056238414475010746,0.0670212349906349,0.96,3.653333333333335,0.02274445826929135,-0.091070569616404,0.91,2.151666666666667,-0.04338146688246758,1,1,1,1
0.0124207918565284,0.77,6.449000000000001,0.002688244056359159,-0.0780222040677882,0.76,5.767333333333334,-0.018159096230271735,-0.0981065204307016,0.57,2.619666666666667,-0.03329362194225859,0.0499747794891893,0.35,0.5723333333333334,0.023805486783497403,-1,-1,-1,-1
0.4128239009853152,0.87,7.401,0.08934787821627303,-0.0303082194054957,0.65,3.817,-0.007054015960307999,-0.0435337523427801,1.0,4.232333333333334,-0.01477369991174265,0.0017271027566565,0.75,1.9406666666666672,0.0008227054179643207,1,-1,1,1
0.0791573622590817,0.79,7.312333333333334,0.017132104866422016,-0.0100270145743086,0.35,1.148,-0.0023337141616636306,-0.1609491769336459,0.54,2.498666666666667,-0.0546200295884673,0.0353426026959178,0.48,1.6396666666666666,0.016835449200012457,-1,-1,-1,-1
-0.0834713124324677,0.71,5.122,-0.018065777296246942,0.011826735458138,0.96,7.396333333333334,0.00275258600856369,-0.0601505880039496,0.62,2.268,-0.02041282197978501,-0.0145237042104873,0.62,1.8296666666666668,-0.006918366667430186,-1,1,1,1
-0.0220310542658213,0.74,5.507000000000002,-0.004768202492201934,-0.0517939901929951,0.71,5.0216666666666665,-0.012054671657919123,0.0175650932289406,0.36,0.8170000000000001,0.00596092462333283,0.0455027298376462,0.98,4.056333333333333,0.02167522588063573,1,-1,-1,1
-0.0186907324148926,0.46,2.433333333333333,-0.004045253386717487,-0.0145814943218129,0.37,1.3453333333333335,-0.003393735946512176,0.2242438629878513,0.87,5.457666666666666,0.07609983887322506,-0.0267365552450136,0.51,1.4936666666666665,-0.012735958397957594,-1,-1,1,-1
-0.0269036654198426,0.98,8.728333333333333,-0.0058227864611670324,-0.0336156347752485,0.68,4.220666666666666,-0.007823792650039029,-0.0042379840955795,0.46,1.6483333333333332,-0.0014382106271437307,0.0022270646221971,0.52,1.6573333333333329,0.0010608622583552641,1,1,-1,1
-0.0023219757648889,0.36,1.312666666666667,-0.0005025474720995156,-0.0452722339921125,0.57,3.58,-0.010536780695247735,-0.0604196033968889,0.6,2.366,-0.0205041155732164,0.0630124221236907,0.9,3.930333333333334,0.0300159680021434,-1,-1,1,1
-0.0260489950646962,0.54,2.967,-0.005637809325336431,0.0142258900538516,0.69,4.770333333333332,0.0033109716591024777,-0.0003525231036662,0.35,0.8156666666666667,-0.00011963293456793698,0.0350063469240486,0.84,4.106,0.016675273759221596,1,1,-1,-1
0.004771557531884,0.34,1.089,0.001032712835286824,-0.1007181968346664,0.77,5.54466666666667,-0.023441422224769574,0.0261273309835705,0.69,2.9313333333333333,0.008866622486542046,0.0417516197464435,0.85,3.3269999999999995,0.019888384545620204,-1,1,1,1
0.0044460822310006,0.37,1.0746666666666669,0.0009622698995063949,0.2046308425244642,0.85,6.800666666666666,0.047626329010839324,0.1171953256037356,0.83,4.129666666666667,0.03977163645108362,-0.0375081204621248,0.64,1.998,-0.017866993612810144,1,1,1,-1
-0.0195916401428156,0.32,0.9233333333333332,-0.004240237722087708,-0.0339164546223802,0.68,5.298666666666667,-0.007893806264974773,0.3721963765315639,0.57,3.4476666666666675,0.12630929518363102,-0.5193732284033334,0.34,0.0,-0.2474034433134925,-1,-1,-1,-1
-0.0003239187218131,0.96,8.611333333333334,-7.010604385901865e-05,-0.0446609907572699,0.59,3.405333333333333,-0.01039451831168362,-0.0644987992740291,0.6,2.3510000000000004,-0.021888439517901172,-0.011666064675925,0.62,2.044666666666666,-0.005557130042329351,1,-1,1,1
0.0174888268567083,0.34,1.086,0.003785123798329308,0.3839392931436727,0.91,7.807666666666666,0.08935905687464266,-0.1156532583466358,0.55,1.881,-0.039248317470428486,0.0466356264504419,0.96,3.609333333333333,0.022214881195149146,-1,1,-1,1
0.4757093642244374,0.91,8.633333333333333,0.10295824015910753,0.0164478604371655,0.33,0.8846666666666666,0.0038281189826560955,-0.0441056570585685,0.72,3.0069999999999992,-0.014967782622156414,-0.0112958990176474,0.91,3.390333333333333,-0.005380801626758488,1,-1,1,-1
-0.0364215006203276,0.42,1.9446666666666668,-0.007882740786354566,-0.0010157209029904,0.37,1.06,-0.00023640159671054585,-0.0237725976839064,0.77,3.743,-0.008067515557566409,0.0412040780448017,0.88,3.6476666666666673,0.01962756304975613,-1,1,1,-1
-0.0203308276526748,0.74,5.557333333333333,-0.004400220793446358,-0.0727801741364397,0.59,3.141666666666667,-0.016939052178675633,0.1744936949327611,0.85,4.4446666666666665,0.05921652388541047,-0.0203708705235978,0.63,1.9893333333333327,-0.009703664407818901,1,1,1,-1
-0.022942855629334,0.57,3.596999999999999,-0.004965544547713061,0.0625475878391226,0.83,6.341666666666667,0.014557492704963516,0.0209985734122879,0.77,4.2443333333333335,0.007126117218776552,-0.0015473930832865,0.41,0.7973333333333332,-0.0007371007129910528,-1,1,-1,-1
-0.0379414426653954,0.62,3.934666666666667,-0.008211703320777546,-0.0032993670005394,0.68,4.841666666666666,-0.0007679034907771021,-0.0128024272169584,0.45,1.411,-0.004344656907955191,0.0527143087394592,0.94,4.014333333333334,0.025110461573319386,1,-1,-1,1
-0.0428688369003853,0.6,3.764,-0.009278144045213954,-0.0342154230368798,0.74,4.808333333333334,-0.007963388972533163,0.1337356480825233,0.95,4.220000000000001,0.04538479285490065,-0.0329353216101586,0.98,2.651333333333333,-0.0156887408271701,-1,1,1,1
0.3141666081577172,0.84,7.622000000000001,0.06799538442008421,-0.0134974979775561,0.46,2.2033333333333336,-0.003141443741186631,0.0164689231878922,0.35,0.8300000000000003,0.005588926199875601,0.0262393554806941,0.85,4.145666666666667,0.012499117284515039,1,-1,-1,-1
0.1088507735869743,0.95,8.878666666666668,0.023558678746514836,-0.003842069445208,0.31,0.6999999999999998,-0.0008942135077125184,0.1786301066672182,0.85,4.714,0.060620264716090666,-0.0493689056190969,0.54,1.518333333333333,-0.023516878758522108,1,-1,1,-1
-0.0464571221302985,0.57,3.7496666666666663,-0.010054760105869174,-0.0267050876326431,0.72,5.214333333333333,-0.006215413444840317,-0.0051496629338443,0.37,1.0286666666666666,-0.001747599752766486,0.0387032320424602,0.66,2.823,0.018436285027825457,-1,1,-1,1
-0.0352626567956066,0.51,2.9656666666666665,-0.007631931090802237,-0.0424431186025762,0.53,3.0083333333333337,-0.009878324820808495,0.4366517807821397,0.98,6.478333333333334,0.14818300808092952,-0.4400457664359969,0.35,0.0,-0.20961580589449533,-1,-1,1,-1
-0.0579832407372844,0.57,3.506,-0.01254936916107484,-0.0028020852612629,0.47,2.5923333333333334,-0.0006521648101672447,0.0240333233392713,0.42,1.7083333333333333,0.008155995929332301,-0.0503924090869445,0.4,0.7623333333333331,-0.024004424647183414,1,-1,-1,1
0.4774495083893564,0.88,7.866333333333333,0.103334861252399,-0.1015615871268571,0.58,2.823666666666666,-0.023637715134698926,-0.0389428505280369,0.98,5.090333333333334,-0.013215722432538766,-0.0148914425782551,0.48,0.8666666666666665,-0.007093538843138836,1,1,1,1
-0.0144512516220247,0.43,2.084333333333333,-0.003127698437313373,0.0027579660524421,0.3,0.6880000000000003,0.0006418963876309589,0.2244417172549742,0.84,4.899666666666666,0.07616698308688521,-0.0701971348874082,0.79,2.8103333333333333,-0.03343840600963678,-1,-1,-1,1
-0.0003985382450212,0.3,0.7450000000000002,-8.625601980818453e-05,0.3056680291215121,0.87,7.843666666666666,0.07114199376516528,0.1864991299673675,0.55,2.924666666666668,0.06329071195710817,-0.3681893622492498,0.32,0.0,-0.17538700693506634,-1,1,-1,-1
-0.0084380855909196,0.41,1.558,-0.0018262630675126316,-0.0017508146688383,0.35,1.2016666666666664,-0.0004074892837580321,-0.0249070359515912,0.45,1.6673333333333331,-0.008452500761763996,0.0383310953029276,0.82,4.049666666666666,0.018259017687676144,1,-1,-1,1
-0.0256096704509714,0.74,5.749999999999999,-0.00554272587209933,-0.0336628861233441,0.54,2.776,-0.007834790055038413,0.0284051111840049,0.43,1.4276666666666666,0.00963961446024467,0.0245424512053116,0.8,3.726,0.011690796913452334,1,1,-1,-1
0.3739093686972214,0.93,9.290333333333336,0.08092556816246753,0.0250794994969463,0.44,2.0846666666666662,0.005837069718979165,-0.0154500227686855,0.31,0.6223333333333334,-0.005243150147428216,-0.0075613269040282,0.57,2.416333333333333,-0.003601838157554753,1,-1,-1,-1
0.0071843341299404,0.33,0.9736666666666668,0.0015549124199806502,0.3056780194590471,0.88,7.085333333333334,0.07114431894301483,0.0560160358977084,0.95,4.296,0.019009712236197712,-0.0286431132605966,0.83,2.356666666666667,-0.013644147330572102,-1,1,1,1
-0.039829744759448,0.74,5.176,-0.008620390378702873,0.2877651538179053,0.87,6.656999999999999,0.06697523073506306,-0.0442579809274756,0.64,2.472,-0.015019475550230012,-0.0394992234972786,0.74,2.474,-0.018815455566467965,1,-1,-1,-1
0.0150135076368587,0.33,1.073,0.003249388053200081,-0.0177820220602369,0.35,1.1960000000000004,-0.004138635323351108,-0.0114778678115006,0.3,0.5396666666666667,-0.003895151820099947,0.0384364012495304,0.96,4.928,0.018309180176549533,-1,-1,-1,1
0.0009354282863549,0.8,6.120666666666667,0.00020245565339073625,0.055434532893889,0.82,5.807666666666667,0.012901981292731646,0.007062168763841,0.44,1.035666666666667,0.0023966314969027227,-0.0200947755153397,0.96,3.6013333333333333,-0.00957214654746497,1,1,1,1
-0.0616369983681073,0.69,5.336666666666667,-0.013340155477107825,-0.0137236899606407,0.55,3.1823333333333337,-0.0031940882676573337,-0.0117602948436399,0.67,2.915,-0.003990996813817382,0.0466281427005585,0.76,3.0930000000000004,0.022211316310806258,-1,-1,1,-1
-0.0214558605285355,0.39,1.540333333333333,-0.004643712752467599,-0.0689107275936216,0.98,8.325333333333333,-0.01603846685212068,-0.0020342813542384,0.35,0.7916666666666666,-0.0006903577258153785,0.0396868308058646,0.71,3.1183333333333327,0.018904822310067054,-1,1,-1,-1
0.4592277361531653,0.91,7.761666666666668,0.09939110537305668,-0.0738786932247137,0.94,6.983999999999999,-0.01719472444624483,-0.0084457534392031,0.36,0.647,-0.0028661675165717357,-0.0704214289558176,0.79,2.759666666666667,-0.033545248491698994,1,-1,1,1
-0.0420113720505903,0.51,3.057333333333333,-0.009092562094189894,0.0177040085116058,0.45,2.28,0.0041204782416102955,-0.0064861417009675,0.34,0.8126666666666668,-0.002201149818665378,0.0350387119972337,0.83,4.1946666666666665,0.01669069086220494,-1,-1,-1,1
-0.001660304531446,0.44,2.1003333333333334,-0.00035934132380295575,-0.0793300079928371,0.76,5.359333333333333,-0.01846347800990791,0.1830953775637089,0.84,4.401666666666666,0.06213560783951274,-0.0290815976013547,0.62,1.9430000000000005,-0.013853019351327002,-1,1,1,-1
0.1688730016099073,0.83,7.189333333333334,0.03654934790802046,-0.008617279263466,0.35,1.0553333333333332,-0.002005608598963029,-0.0116421217417173,0.75,3.5253333333333337,-0.003950893357269515,0.0341489532371452,0.9,3.2896666666666667,0.01626685426662037,1,-1,-1,1
0.0204013535047185,0.98,8.085,0.0044154847721657575,0.0129722180332132,0.69,3.8083333333333327,0.003019188683525519,0.1563699236004558,0.94,3.843333333333333,0.053066005160898794,-0.0846513720783708,0.89,2.281333333333333,-0.04032368206151874,1,1,1,-1
-0.0576138565316752,0.53,3.019333333333333,-0.012469422978358643,0.2775589709423212,0.87,6.949333333333332,0.06459981646426832,0.1568462242249166,0.85,4.829,0.05322764347863794,-0.0177684827761787,0.4,0.6599999999999998,-0.00846401697445459,-1,1,-1,-1
-0.0069562310518245,0.65,4.1273333333333335,-0.001505543849034024,0.2107966761752342,0.82,6.392333333333331,0.049061381608262754,0.1431144914953757,0.93,4.911333333333333,0.048567615622157126,-0.0448231619493155,0.46,0.7356666666666667,-0.021351513709226444,1,-1,1,1
0.0116236560819569,0.96,7.655333333333333,0.002515719185734523,0.2777312587114009,0.93,6.440666666666667,0.06463991517995314,0.0048366237422867,0.66,2.1700000000000004,0.0016413661563544023,-0.0766447268971668,0.97,2.585666666666666,-0.03650971653751804,1,1,-1,1
-0.0891419768997856,0.69,5.662666666666667,-0.01929308471963493,-0.0241291424397472,0.32,0.8770000000000002,-0.005615881078373698,0.0107177982215487,0.44,1.7856666666666663,0.0036372131074988733,0.0242217513398923,0.52,2.0906666666666665,0.0115380315288775,-1,-1,-1,-1
0.4539194323409452,0.87,7.904000000000001,0.09824222401851977,-0.000919180631228,0.48,1.97,-0.0002139325559294514,0.0068759600159236,0.8,3.847666666666666,0.0023334393295698455,-0.0256663928400109,0.7,2.2453333333333334,-0.012226186524046705,1,1,1,1
0.4488189210973683,0.85,7.318,0.09713831541161949,-0.0876745240673626,0.97,7.201666666666664,-0.020405602975522887,0.0081332628949238,0.32,0.5363333333333334,0.002760120110180287,-0.0431859318309175,0.74,2.655666666666667,-0.0205716191235285,-1,1,-1,1
0.0338967409856026,0.31,0.8569999999999998,0.0073363046041704455,0.3001381848894571,0.83,7.414999999999998,0.06985496304425595,0.2938523587448909,0.76,4.578000000000001,0.09972231505044499,-0.3195029611696348,0.32,0.0053333333333333,-0.1521952392217631,-1,-1,1,-1
-0.0417055069018239,0.78,5.935333333333333,-0.00902636340269612,-0.0174410470920882,0.65,4.113,-0.0040592758982655715,0.1149009030156404,0.82,3.983333333333333,0.03899299668393605,-0.0341943261878683,0.66,1.9183333333333332,-0.0162884676722183,1,-1,1,1
-0.0972881443317166,0.55,3.590333333333333,-0.02105616765620994,0.0327957116277706,0.44,2.239,0.007632961546068389,0.0146299478247995,0.43,1.7379999999999998,0.004964847899767264,0.0041556006630043,0.47,1.6636666666666662,0.001979520423537675,-1,-1,-1,-1
-0.0296224883200959,0.42,1.8246666666666664,-0.0064112239445677024,0.0430820156185101,0.82,6.102666666666667,0.010027023419267686,0.1701360808243239,0.83,3.7363333333333335,0.057737715381555324,-0.0501378681470856,0.91,2.894333333333333,-0.02388317406755893,-1,1,1,1
0.0341127653551787,0.96,8.043000000000001,0.0073830589684855084,-0.0633613905129886,0.73,4.547,-0.014746899313553368,-0.0099051880431542,0.73,2.887666666666667,-0.003361444117353023,7.507431768916106e-05,0.78,2.420666666666667,3.576165209325271e-05,1,-1,-1,-1
-0.0166225466273459,0.63,4.671,-0.003597633926135619,0.0243107962821753,0.35,1.1589999999999998,0.005658159678993395,0.1769979938983219,0.99,6.5296666666666665,0.06006638771325527,-0.2464756718603886,0.31,0.002,-0.1174086891207873,-1,-1,1,-1
0.0334609129127141,0.67,4.868666666666666,0.007241977910665702,-0.0786567579802861,0.56,3.0736666666666665,-0.018306784003233562,-0.0107895269941322,0.37,1.022,-0.003661555124994685,0.0233467226337285,0.74,3.444666666666667,0.01112121159464909,1,1,-1,1
-0.0552127247202616,0.57,3.561666666666666,-0.011949743686158377,-0.0357182701312597,0.74,4.970333333333333,-0.008313165620505299,0.1714891841974721,0.85,4.161666666666667,0.05819690720648823,-0.0368757279020721,0.73,2.2729999999999992,-0.017565753409567758,-1,1,1,-1
0.3984746923076168,0.86,7.765666666666666,0.08624226503260107,0.0027319940633798,0.66,4.516,0.0006358515975060337,-0.0573646366840805,0.47,1.7246666666666668,-0.019467376054416816,0.0131609163919987,0.51,1.7106666666666663,0.0062692026744452945,1,-1,-1,-1
-0.0712534864023468,0.53,3.118666666666668,-0.015421461331010022,-0.0534126515863109,0.74,5.182999999999999,-0.012431403235252025,0.1913598470419719,0.84,4.867666666666666,0.06494025447415698,-0.0337925899631749,0.43,0.8963333333333331,-0.016097100616972768,-1,1,1,-1
0.3079134902294953,0.94,8.926333333333332,0.06664201602792168,-0.0451364906537015,0.53,2.862333333333334,-0.010505187427994197,-0.1307582076412377,0.6,2.8416666666666663,-0.04437436280425202,-0.0156795641234501,0.43,1.0486666666666666,-0.0074689605502418705,1,-1,-1,1
-0.0633828531889948,0.68,5.391666666666666,-0.013718012533222166,0.0035525116143022,0.31,0.7723333333333334,0.0008268210445224405,0.2371695006882639,0.86,5.618,0.08048630873344315,-0.0251216688178403,0.39,0.7236666666666667,-0.01196670722983109,-1,-1,1,-1
-0.1066524420652417,0.79,5.749333333333334,-0.02308289171816217,0.2874961449377764,0.89,6.733333333333333,0.06691262088957839,-0.081027887279292,0.61,2.284333333333333,-0.027497783368662473,-0.0333117423309228,0.71,2.2356666666666665,-0.015868048841828276,1,1,-1,1
-0.0665720825803193,0.78,6.589666666666667,-0.01440826055079021,0.0022331907041817,0.63,4.492333333333334,0.0005197587710102406,0.2909964898771304,0.45,2.15,0.09875314176835874,-0.2653336625953633,0.3,0.0003333333333333,-0.12639169322392435,-1,-1,-1,-1
-0.0278210646655459,0.4,1.656,-0.006021340071762643,0.0392836660573872,0.83,6.599333333333334,0.009142985394185572,0.3921144949355009,0.82,5.117000000000001,0.133068747063389,-0.3081747863238036,0.35,0.0,-0.14679906300387865,-1,1,1,1
-0.0463230005318289,0.54,3.014,-0.010025732037926326,-0.0066711554992546,0.41,1.749,-0.0015526625545315097,-0.0580138760919037,0.65,3.094666666666667,-0.019687703218189277,0.0543194979645065,0.84,3.5490000000000004,0.025875093479101823,1,-1,-1,1
-0.035499061382973,0.77,5.636666666666666,-0.007683096365466246,-0.0234372281661867,0.81,5.5120000000000005,-0.00545484310172583,0.2669678896501919,0.98,5.386666666666667,0.09059874868372737,-0.2838980883726627,0.33,0.0,-0.135234857656102,1,1,1,-1
-0.0341480872956965,0.61,3.951666666666666,-0.007390703730409938,0.333433016987585,0.9,7.146333333333333,0.07760409122211857,-0.1119174599432488,0.57,1.9243333333333332,-0.037980529568576275,0.0238396823730724,0.87,3.131333333333332,0.011356032972145835,-1,1,-1,1
0.0185891627967969,0.8,6.833,0.004023270575532311,0.0217177708250881,0.34,1.0583333333333331,0.0050546520062047596,-0.0633194780975077,0.5,1.94,-0.02148822276138765,0.0522586362885948,0.76,3.5676666666666663,0.02489340199611799,1,-1,-1,-1
0.0072645220191811,0.3,0.7736666666666668,0.0015722675628035288,-0.0138022433937292,0.52,2.7196666666666665,-0.0032123710035491955,0.0057914873023043,0.43,1.4346666666666663,0.0019654105341806536,0.0314479369641427,0.97,4.513333333333334,0.014980225133961926,-1,1,-1,1
-0.0062280944436932,0.43,1.7390000000000003,-0.001347952535079458,-0.0038618722691785,0.41,1.754333333333333,-0.0008988224698715342,-0.0028473166004387,0.72,3.3393333333333337,-0.000966270967808751,0.0329429561377829,0.95,3.797,0.015692377534491594,1,-1,1,-1
-0.0150351897736049,0.62,3.895000000000001,-0.003254080739134312,-0.0581464795925033,0.64,3.729333333333334,-0.013533167013000684,0.2668232411203206,0.92,4.450333333333333,0.09054966047382147,-0.1021060518354506,0.88,2.732333333333334,-0.048638218964222414,1,1,1,-1
0.4544056982181281,0.9,7.5486666666666675,0.09834746701504098,0.033527826981059,0.95,6.759,0.007803356029419215,-0.0464752136195554,0.69,2.811333333333333,-0.015771920002281132,-0.0390401731305813,0.53,1.2796666666666665,-0.01859678691902078,1,1,-1,-1
-0.0410625179413979,0.48,2.574,-0.008887200676910548,-0.0754523858910598,0.96,8.773,-0.017560989881917774,0.0133467841595045,0.31,0.6473333333333333,0.00452939095180068,0.0312868447107184,0.39,0.9163333333333332,0.014903488837193564,-1,1,-1,-1
0.4264615313991022,0.87,8.035666666666666,0.09229948382452711,-0.0088051707268985,0.37,1.2333333333333334,-0.0020493389601606306,0.1176488789301206,0.84,4.603666666666666,0.03992555520095899,-0.0280308359573182,0.58,1.622666666666667,-0.013352489030125125,1,-1,1,1
-0.0216291241804376,0.35,1.1806666666666668,-0.004681212373086721,-0.0947081236528788,0.96,8.845666666666666,-0.022042621735049565,0.0118939217697293,0.36,1.023,0.004036344710562625,-0.0082714458835334,0.38,0.8026666666666665,-0.003940103341595807,-1,1,-1,-1
-0.0077906565578467,0.32,0.8863333333333332,-0.0016861393724876808,0.232574550768815,0.83,7.030666666666666,0.05413002232612852,-0.026619528247211,0.75,3.4326666666666665,-0.009033655519053236,0.0049722990868437,0.7,2.3313333333333333,0.002368554727111095,-1,-1,1,1
-0.0852979865689205,0.74,5.934333333333333,-0.018461126155397432,0.0262045135135196,0.42,1.953,0.006098908486948465,-0.0003386938004692,0.41,1.4873333333333334,-0.00011493979500550581,0.0173515099836585,0.51,1.9893333333333327,0.008265391979949813,1,-1,-1,-1
-0.0176449387784884,0.98,7.895,-0.0038189112533241025,0.2033702104857937,0.85,5.718,0.04733292614207017,-0.0330238166764877,0.63,1.945,-0.011207027450270902,-0.049055611545786,0.91,2.823333333333333,-0.02336764112310314,1,1,1,1
0.0365216499142357,0.65,4.675,0.007904416195395053,-0.0358746129400353,0.7,4.785333333333333,-0.008349553263528053,-0.003691084156161,0.75,3.216666666666667,-0.0012526135868725363,0.0461108758719399,0.78,2.809,0.021964916251054407,-1,-1,1,-1
-0.0001075344995655,0.39,1.6783333333333332,-2.3273796280433703e-05,-0.0114071097169592,0.67,5.402333333333333,-0.0026549211924282168,0.4495400190058989,0.31,1.1649999999999998,0.15255678598111203,-0.4250850850088939,0.32,0.0016666666666666,-0.20248928512491277,-1,-1,-1,-1
-0.0194245091683542,0.37,1.4186666666666663,-0.0042040654028089475,-0.0401547955853428,0.32,0.8393333333333337,-0.009345734407959048,0.1694726481416335,0.84,4.899666666666667,0.057512571560077774,-0.0208401768841519,0.68,2.3896666666666664,-0.009927218498057533,-1,-1,1,1
-0.0821080125919766,0.6,3.783666666666666,-0.017770716986439936,-0.0009408745453258,0.67,4.715,-0.000218981655457208,0.4190444463945444,0.49,2.69,0.14220774841482403,-0.4620290391105124,0.33,0.0,-0.22008753808541784,1,1,-1,-1
0.0118940376406739,0.32,0.9373333333333336,0.002574238129338595,-0.0879293582501277,0.55,3.244,-0.020464913764071918,0.2715112813430052,0.9,5.297333333333335,0.09214060303440706,-0.0557916520490733,0.62,1.8146666666666669,-0.026576354094188834,-1,-1,1,1
-0.0127297239805026,0.38,1.1156666666666666,-0.0027551065362787096,-0.0426521043748087,0.98,7.648,-0.00992696472779485,0.1577828508839296,0.82,3.699333333333333,0.05354549894583134,-0.019987873823303,0.85,2.531333333333333,-0.009521223925235816,1,1,-1,1
0.4006100178520846,0.91,7.877333333333331,0.08670441561604317,0.2412489864405813,0.89,7.082333333333336,0.056148933660266784,-0.0500738898061547,0.46,1.4149999999999998,-0.016993173838654594,-0.0495447361312004,0.52,1.485,-0.023600635624981534,1,-1,-1,-1
-0.0491625712254393,0.72,5.843666666666667,-0.010640303083628025,-0.0093431225993079,0.53,2.997666666666667,-0.002174543316216117,-0.0072042589349603,0.75,4.0136666666666665,-0.002444851497145198,0.0352148689634388,0.49,1.456666666666667,0.016774603235079417,-1,-1,1,-1
-0.0706571205679584,0.5,2.873666666666667,-0.015292389293717358,-0.0037086386179756,0.4,1.6613333333333336,-0.0008631584604891314,-0.143999466699646,0.55,2.1916666666666678,-0.04886794254996883,0.0789876110740612,0.91,4.150000000000001,0.03762574944208324,-1,-1,-1,1
-0.0073363921123466,0.97,8.452333333333334,-0.0015878224769357212,-0.005555578426275,0.71,4.3886666666666665,-0.0012930201660273251,-0.0410961426671772,0.68,3.033000000000001,-0.013946467892647238,0.0019447636023852,0.45,1.0670000000000002,0.0009263881643264197,1,1,1,-1
-0.0036347203295417,0.63,4.382333333333333,-0.0007866660544096154,-0.0602430905989761,0.74,4.922666666666666,-0.014021137860259854,0.0102650152804288,0.69,2.785333333333333,0.0034835557970839346,0.0692465024502553,0.87,3.2073333333333336,0.03298557223728362,-1,1,1,1
0.2803863419517149,0.84,7.397333333333332,0.06068428856569341,-0.0217837839329566,0.38,1.3030000000000002,-0.00507001607330035,0.1737905950543856,0.93,5.115666666666667,0.05897791852630167,-0.0386884015113062,0.59,1.6896666666666669,-0.018429220504139966,1,-1,1,-1
-0.0442764710070715,1.0,8.868,-0.009582799663353044,-0.0039637133506422,0.37,1.2120000000000002,-0.0009225252352649279,-0.0462991101314393,0.61,2.556666666666666,-0.015712157175811387,0.0441986803055507,0.82,3.208666666666667,0.02105404187104864,1,-1,-1,1
0.192652088440921,0.81,7.752999999999999,0.04169587878765374,0.0027325668452762,0.32,0.8723333333333335,0.0006359849082949297,0.3795913240748536,0.68,4.270333333333334,0.12881885914235922,-0.4325876068228329,0.33,0.0023333333333333,-0.20606311147712833,-1,-1,1,-1
-0.0913996617095387,0.72,5.912333333333334,-0.019781717637814066,-0.0028430564173254,0.41,1.416,-0.0006617005464937654,0.1502454271313533,0.83,5.209666666666665,0.05098758398018811,-0.0175047336969946,0.41,0.6703333333333334,-0.008338380097556814,-1,1,1,1
0.3741383813307237,0.86,7.412,0.08097513358937065,-0.0743257300679753,0.63,3.379666666666667,-0.017298768995514566,-0.0362899420518441,0.7,2.8936666666666677,-0.012315426188558064,0.003929600944303,0.87,2.954333333333333,0.001871865454939329,1,1,-1,1
0.0414300629740349,0.79,7.229,0.008966748805632424,0.0092203018446705,0.37,1.353,0.002145957685635912,0.0117720509645244,0.41,1.3783333333333336,0.003994986394148207,0.0267774949817161,0.67,3.1579999999999995,0.01275546004200591,-1,-1,-1,-1
-0.0204848696396897,0.97,8.111666666666666,-0.004433560250447636,-0.0179691715165377,0.79,5.040333333333336,-0.004182192987826423,-0.0168652575037635,0.51,1.3743333333333334,-0.005723426993680468,0.0055282324561325,0.89,3.1913333333333345,0.0026333735939551716,1,1,1,1
-0.0007117222278258,0.4,1.7706666666666664,-0.00015403873366783612,0.0240311875402232,0.41,1.8366666666666664,0.005593082793347842,-0.0547309251591872,0.72,3.9663333333333335,-0.018573594525627356,0.0148175363950744,0.54,1.9483333333333337,0.007058333631932101,-1,-1,1,-1
-0.0517844656308579,0.97,8.948666666666668,-0.011207762238662758,0.0192833753234822,0.43,1.6386666666666665,0.004488064293073839,-0.0455012770720348,0.66,3.3669999999999995,-0.015441402977861701,0.0021861264723159,0.5,1.5049999999999997,0.0010413613701892933,1,1,-1,-1
0.0422686466132553,0.78,6.909999999999999,0.009148244277896489,-0.0304872879131806,0.32,0.797666666666667,-0.007095692843212205,0.0062710485934798,0.77,3.887333333333333,0.0021281553981962564,0.0195459830683071,0.72,2.6223333333333323,0.009310729259019625,-1,-1,1,1
-0.0288669006388841,0.72,5.7013333333333325,-0.006247691368179811,0.0041317084953256,0.67,4.234666666666667,0.000961624874078948,-0.0051752787408991,0.75,4.073666666666666,-0.0017562927834853849,0.0047325324843752,0.44,1.0340000000000005,0.002254341903272169,-1,1,-1,-1
0.0081748083157762,0.33,1.0346666666666668,0.0017692817109088111,-0.048871642142922,0.74,5.599666666666667,-0.011374516564972532,-0.1199071576087038,0.62,3.325666666666665,-0.040691929099808254,-0.0010269445333699,0.38,0.7693333333333336,-0.0004891850402623687,-1,1,-1,-1
-0.0011768968367826,0.65,4.126,-0.0002547169265030253,-0.0610818377392146,0.97,7.691666666666665,-0.014216350110598528,-0.0124229679935256,0.32,0.526,-0.004215882878746822,0.0279869837852597,0.86,3.510333333333334,0.013331600047461539,1,1,-1,1
0.0235607328694626,0.66,4.760000000000001,0.005099272319462354,0.0416641717514243,0.39,1.6053333333333335,0.009697030649523037,-0.0495920873053816,0.53,2.0326666666666666,-0.016829668393337074,0.0334108291736652,0.72,3.390999999999999,0.015915248860506357,1,-1,1,-1
0.5128546034584778,0.9,8.292,0.11099762039720915,-0.033409150834657,0.66,3.919,-0.00777573502603306,0.1871021687417045,0.76,4.232,0.06349536038293305,-0.2557817888566891,0.31,0.0,-0.12184165805883006,1,1,1,-1
0.0143729961898895,0.33,1.0513333333333337,0.003110761538060473,0.035584243343365,0.45,2.2606666666666664,0.008281971867805112,-0.0106568892838745,0.75,3.983666666666667,-0.0036165429304818235,0.0205413162223369,0.72,2.770333333333333,0.009784856218370368,-1,-1,-1,1
0.014130683476186,0.4,1.467666666666667,0.0030583175618697504,0.0083879140496341,0.52,2.795666666666666,0.0019522255262901323,-0.0093978197340417,0.3,0.5556666666666668,-0.003189262608979108,-0.0047589223997368,0.8,4.077999999999999,-0.002266912739757682,1,1,-1,1
-0.050875986809046,0.56,3.147333333333333,-0.011011139284081936,-0.0268532685597717,0.65,4.032333333333333,-0.006249901469722071,0.1861286868138512,0.85,4.605333333333333,0.06316499763913905,-0.019972723965284,0.61,1.938,-0.00951400729019451,1,1,1,-1
-0.0344469613075069,0.54,3.157,-0.0074553893233359,-0.0613451716904638,0.79,5.929999999999999,-0.014277639157973776,0.0132154965044168,0.42,1.2993333333333337,0.00448483691466853,0.0156176676346118,0.78,3.3503333333333325,0.0074394761570730356,-1,1,-1,1
-0.0090249488341873,0.39,1.647,-0.0019532784497711185,0.0068343625288869,0.45,2.264333333333333,0.0015906477946559079,-0.0308755397513236,0.47,1.5039999999999998,-0.010477983963052204,0.0456820207769652,0.88,4.295333333333333,0.021760631121638997,-1,-1,1,1
0.3186142473674289,0.86,6.744,0.06895799129800666,0.0979719616591454,0.95,6.499333333333335,0.022802256112775157,-0.017038306911667,0.98,3.6790000000000007,-0.005782153381475867,-0.0669276650806842,0.72,1.6329999999999998,-0.03188099402966299,1,1,1,-1
-0.0512623092256494,0.56,3.2580000000000005,-0.01109475142027006,0.0079258798917436,0.98,7.344666666666667,0.0018446904619446472,0.0138016538030791,0.97,4.492666666666667,0.004683756409669303,0.0408230223182797,0.54,1.2433333333333327,0.019446047150052007,-1,1,-1,-1
-0.0106568027073894,1.0,8.076666666666664,-0.00230646216995209,-0.0114567120586039,0.98,7.234333333333334,-0.0026664657739474767,0.0078035123745948,0.33,0.6083333333333332,0.0026482153243322184,-0.0006848832545112,0.62,1.9953333333333327,-0.0003262441461503995,1,1,-1,1
0.0395933781084147,0.77,6.627999999999999,0.008569233314636318,0.0382379527440948,0.49,2.535,0.008899603283769228,0.0429665366161984,0.79,4.280666666666667,0.014581208465938557,0.0192723003142838,0.51,1.505333333333333,0.009180360475998139,-1,-1,1,-1
-0.0226652026982461,0.47,2.568333333333333,-0.004905451853917903,0.0342444056338919,0.44,2.1786666666666665,0.007970134459595907,-0.1346854116379088,0.58,2.7996666666666665,-0.04570710648511318,0.0439380844761085,0.63,2.533,0.020929907044701625,-1,-1,-1,1
-0.0390719478948575,0.99,9.249666666666666,-0.008456379666608678,-0.1056868362614769,0.59,3.3313333333333333,-0.024597836639909432,0.0160645846121789,0.38,1.1966666666666663,0.0054517090646905965,0.0252013326909393,0.39,0.9193333333333332,0.012004655116696518,1,1,-1,-1
-0.0865742088686527,0.72,5.568333333333336,-0.018737340188405713,-0.0862722231925126,0.62,3.427333333333334,-0.02007922772331813,0.2416585593706832,0.92,5.122666666666666,0.08200972452673541,-0.0406319667522467,0.54,1.2339999999999998,-0.01935503782897844,-1,1,1,1
0.1871646532715614,0.83,7.080333333333335,0.0405082278593489,0.0112919154491615,0.36,1.133,0.0026281105707711212,-0.0109889362762336,1.0,4.536333333333333,-0.0037292270515997135,0.0254125541419134,0.91,2.7706666666666666,0.012105270457293326,1,-1,1,1
0.0111560037705213,0.99,8.225666666666665,0.002414504741343153,0.0825817349036066,0.83,5.752666666666667,0.019220293618909732,-0.0925263753867513,0.57,2.167666666666667,-0.03139993293299973,0.0035405615521233,0.52,1.475666666666667,0.001686546536007488,1,1,-1,-1
0.0272937876725598,0.38,1.592,0.00590722099957927,-0.0205867238263831,0.32,0.8809999999999997,-0.004791409105855528,-0.0424376558789081,0.75,4.350666666666667,-0.014401726457580874,0.0192434975766686,0.55,1.806666666666667,0.009166640291604418,-1,-1,1,1
0.0217090231308025,0.8,6.328666666666668,0.004698504980587819,-0.0094569808535531,0.72,4.698333333333333,-0.0022010429905095137,-0.0519658727051544,0.65,3.0176666666666665,-0.017635240880518634,0.0045572612421684,0.58,1.733,0.0021708514450344543,1,1,-1,1
0.3535331862876072,0.93,7.988333333333334,0.07651553119488523,0.2058694453480711,0.88,6.352,0.047914604741238105,0.0111835990637518,0.35,0.669,0.003795288198457277,-0.0676198825306397,0.85,3.1076666666666664,-0.032210731819897497,1,1,-1,1
0.4127585979445198,0.85,8.209666666666667,0.08933374461566945,0.0328012088819515,0.41,1.6669999999999996,0.0076342409916937215,-0.0063239286822966,0.52,1.7153333333333336,-0.002146100889256488,0.016573090499973,0.93,3.934,0.007894591849958232,-1,-1,1,1
-0.0090080612016658,0.34,1.135,-0.0019496234430472085,0.0079883333880212,0.46,2.0506666666666664,0.0018592260555281934,0.0232271494801039,0.42,1.391333333333333,0.007882411181152285,0.001932097716832,0.99,4.576333333333334,0.0009203547695977202,-1,1,-1,1
0.0185471841724185,0.99,7.621666666666667,0.0040141851010486495,0.0204612059416966,0.98,6.374333333333334,0.004762195738021649,0.0895711009615678,0.95,3.7736666666666663,0.030397025185219757,-0.0702354068972725,0.6,1.209,-0.033456636881975095,1,1,1,-1
-0.0519081526671527,0.52,3.1213333333333324,-0.011234531944170173,0.0133903522493659,0.35,1.1436666666666666,0.0031165063581414416,-0.0281407064620928,0.99,5.343666666666667,-0.009549885553211346,0.0776409344096507,0.71,2.309333333333333,0.03698425999752844,-1,-1,1,1
0.0124006376816199,0.67,4.323666666666667,0.0026838820686908666,0.067098791715761,0.83,5.755333333333334,0.015616752054874436,0.1234635305475273,0.92,3.975333333333333,0.04189882682272266,-0.0802110165533496,0.92,2.398000000000001,-0.0382085186561897,1,1,-1,1
4.603554615645322e-05,0.63,4.631,9.963518008015508e-06,-0.0393409264105852,0.51,2.785333333333333,-0.009156312321774012,0.6178837003018174,0.84,5.9896666666666665,0.20968622912952495,-0.4165027885082069,0.34,0.0066666666666666,-0.19840110808826658,-1,-1,-1,-1
0.02114322174274,0.68,4.758333333333334,0.004576048036126639,-0.0674430518188682,0.99,8.441333333333334,-0.01569687607104726,0.0089230989712446,0.35,0.89,0.003028160436204859,0.0056723295942027,0.41,0.7720000000000002,0.0027020142673294684,1,1,-1,1
0.0222696471760301,0.48,2.5323333333333333,0.004819841387706097,-0.0311559706260915,0.95,8.086333333333334,-0.007251323844365649,-0.0196603607652658,0.34,0.6619999999999998,-0.00667197873998121,0.0457966827733176,0.84,3.569666666666666,0.02181525036491804,-1,-1,-1,1
0.0198203593681993,0.68,4.923666666666667,0.00428973964638649,0.0039898680570074,0.5,2.693333333333334,0.0009286125515031045,-0.0688163924932712,0.6,2.3783333333333343,-0.0233536664539991,0.0432934744864241,0.8,3.531333333333333,0.0206228470687139,1,-1,1,-1
-0.0308466312447772,0.43,2.026,-0.006676166387804844,0.0053394397130404,0.51,2.7156666666666665,0.0012427154644412978,0.1953693909762446,0.93,5.266666666666667,0.06630094119836757,-0.0374380163901095,0.65,2.0893333333333333,-0.017833599537300703,-1,1,1,-1
0.3471169215139982,0.87,7.276333333333335,0.07512685277237265,0.2753961925380359,0.91,6.997,0.06409644564005977,0.3478776094236195,0.65,3.3423333333333334,0.11805643049493131,-0.4946081265470878,0.36,0.0,-0.23560658675991122,1,1,-1,-1
0.0163874205708842,0.42,1.9470000000000005,0.0035467453651582357,0.0097815919183847,0.63,4.332,0.0022765938370168303,0.2630319563653005,0.88,5.438333333333333,0.08926304261442805,-0.0340053621368667,0.46,0.907,-0.016198454644353957,-1,-1,1,1
0.0024129770703245,0.34,1.125,0.0005222429731016997,-0.0018050190158005,0.67,4.618666666666667,-0.0004201049482902777,-0.0786080337819368,0.51,2.0690000000000004,-0.026676577121178602,0.0385835514369867,0.71,3.0533333333333337,0.018379275170033956,-1,1,-1,1
0.0262499156137789,0.33,1.0673333333333337,0.005681294755098955,-0.1002823141259003,0.57,3.675,-0.023339973718563337,-0.0479593144258436,0.48,1.956,-0.016275567374054573,0.0481543080254849,0.63,2.8649999999999998,0.022938305180858733,-1,-1,-1,-1
-0.0143665409727018,0.43,1.59,-0.003109364429129111,0.1819891165291709,0.94,7.564666666666667,0.0423566332097472,0.0462883077040698,0.96,4.592666666666667,0.015708491242789606,-0.0289118161378281,0.59,1.4689999999999996,-0.013772143949226635,1,1,1,-1
-0.0007352840245885,0.31,0.8196666666666664,-0.0001591382362467461,-0.0847386163308083,0.77,6.051333333333334,-0.019722291964916618,0.5163083122228835,0.89,6.012666666666666,0.1752154054320624,-0.2872902930755918,0.32,0.0,-0.13685073440529233,-1,-1,-1,-1
-0.0504487783106855,0.52,2.568666666666666,-0.01091867813347179,-0.0493725147294696,0.77,5.676666666666666,-0.0114910909889701,0.2707579422272674,0.86,4.29,0.0918849483887874,-0.0722287149230771,0.81,2.393,-0.03440614918295474,1,1,-1,1
-0.0619759588879285,0.51,2.747333333333333,-0.013413517031932594,0.0259803779695102,0.42,1.8943333333333328,0.0060467425816024085,0.1540866543989576,0.82,5.15,0.05229115042898748,-0.0228888561350986,0.52,1.5646666666666669,-0.010903106882769407,-1,-1,-1,-1
0.0511141794487572,0.64,4.279333333333333,0.011062691548653181,-0.0278238161847275,0.71,4.792,-0.006475789317011305,0.0244686496947987,0.44,1.369666666666667,0.008303729138489058,0.0202624685720103,0.97,4.0103333333333335,0.009652027136935498,1,1,-1,1
0.0209920859916974,0.39,1.6753333333333331,0.004543337578602137,-0.0187022732499324,0.35,1.1503333333333332,-0.004352817043918546,-0.0166244992929875,0.68,3.1046666666666662,-0.005641722813225583,0.0394733375392788,0.92,3.9703333333333335,0.01880312479007753,-1,-1,1,-1
-0.0703432094307388,0.97,8.704,-0.015224449201120763,-0.0208929931802892,0.36,0.992,-0.004862691053557646,0.0316629089078732,0.76,3.255666666666667,0.010745187110325927,-0.0079230751479122,0.89,3.188666666666667,-0.0037741569376825742,1,1,1,-1
-0.0608920867959117,0.94,8.643333333333334,-0.013178933541373072,0.0287111187198223,0.49,2.0546666666666664,0.0066823024796765305,-0.040343239422047,0.7,3.227333333333334,-0.013690961164935182,0.0210828447821413,0.68,2.402,0.010042813354051152,-1,1,-1,-1
-0.0250336913874074,0.68,4.838333333333334,-0.005418066163435152,0.0001523320596916,0.98,7.623333333333333,3.54541705652392e-05,-0.0194437919087682,0.48,1.5573333333333332,-0.006598483506422383,0.0259884220672592,0.64,2.307,0.012379585150144047,-1,1,-1,-1
0.4609559947963531,0.88,7.980666666666667,0.09976515407132537,0.0364067382661197,0.42,1.674333333333333,0.008473401533624804,-0.0454782777822053,0.99,4.728,-0.015433597893580226,-0.0007860246396911,0.71,1.9823333333333328,-0.0003744228461421738,1,-1,1,1
-0.0503674440990087,0.7,5.716666666666667,-0.010901074890969671,0.0122273624976846,0.3,0.6896666666666668,0.002845829016121575,-0.0436018761392791,0.68,3.700333333333334,-0.014796818537456333,0.0315369294409486,0.59,2.2576666666666667,0.01502261670131025,-1,-1,-1,-1
0.0099090632610092,0.62,4.478999999999999,0.0021446281946584504,-0.0489408371185939,0.7,4.877,-0.011390621188481831,0.0306981751601609,0.4,1.2979999999999998,0.01041779316616949,0.0312354712802322,0.63,2.559,0.01487901710299158,-1,1,-1,1
-0.0201133566689408,0.42,1.9573333333333327,-0.004353153337022778,0.0212947173180011,0.44,2.1303333333333336,0.004956189402673691,0.2948779115159352,0.89,5.978,0.10007034865811025,-0.0446021778198371,0.38,0.6306666666666667,-0.02124624791661202,-1,-1,1,-1
-0.0177777488628265,0.35,1.1563333333333334,-0.0038476554689884845,-0.1394242104273546,0.78,5.601666666666666,-0.03244996324098026,0.2066780616199262,0.84,4.714,0.07013867393445215,-0.0336645645054687,0.61,1.6963333333333337,-0.016036115688724404,-1,1,-1,1
0.5506502330769738,0.9,8.722666666666667,0.11917776525849437,-0.0252838355775876,0.31,0.6969999999999998,-0.005884627444321787,-0.0554890956327804,0.74,3.9346666666666663,-0.018830888750361638,-0.018381762528179,0.6,1.927,-0.008756152791361754,1,-1,-1,-1
0.374635324562977,0.93,8.556999999999999,0.08108268749622971,-0.1046913759127101,0.61,3.218000000000001,-0.02436615053871995,0.0256012421977969,0.38,0.9279999999999998,0.008688087960348343,-0.0182789544909622,0.96,3.8566666666666665,-0.008707180181653066,1,1,-1,1
-0.0340285465127747,0.69,4.926666666666666,-0.007364831402550812,0.00610826891974,1.0,7.506333333333333,0.001421654828125148,-0.0270020507816988,0.67,2.7550000000000003,-0.009163469119532799,0.0096116176312597,0.51,1.3750000000000002,0.004578494169013395,-1,1,1,-1
-0.0548950670719161,0.73,5.535,-0.011880992732516641,0.025299903914369,0.6,3.9130000000000007,0.005888367231954809,-0.0005526274787834,0.73,4.011333333333334,-0.00018754074930742571,0.0150054882932477,0.39,0.7873333333333334,0.00714786452078506,1,-1,1,-1
-0.0949377002343681,0.56,3.735,-0.020547458755240753,0.0092016501806728,0.39,1.6443333333333334,0.0021416166475245733,0.004020780303412,0.44,1.801,0.0013644999205657954,0.0105546625154939,0.54,2.011,0.005027713610446617,-1,-1,-1,1
0.5010618532710991,0.9,7.884666666666667,0.10844530400985365,-0.0375891034844713,0.68,3.7926666666666655,-0.008748588373523849,0.1606822602157329,0.87,3.782,0.05452944820552506,-0.1200503674296116,0.81,2.2000000000000006,-0.05718599390354182,1,1,1,1
-0.0534988481400846,0.6,4.317666666666666,-0.011578807711768599,0.0213021058741835,0.42,1.9680000000000004,0.00495790903497993,-0.0363496621053731,0.48,2.127666666666667,-0.012335692903510722,-0.0069307172269248,0.48,1.6883333333333337,-0.0033014472306257415,-1,-1,-1,-1
-0.0160646919244353,0.4,1.6790000000000005,-0.003476896890467221,0.0294967797558047,0.95,8.645333333333333,0.006865159328278038,-0.0010151299584473,0.33,0.7556666666666666,-0.00034449650146014643,0.0222945657010558,0.47,1.5273333333333334,0.010620016627689336,-1,1,-1,-1
-0.0368615639389204,1.0,8.128666666666668,-0.007977984118204379,-0.0975404863858528,0.72,4.501333333333333,-0.022701833404876574,0.6636235478614152,0.9,5.1370000000000005,0.2252085938577844,-0.4710433628586452,0.37,0.0,-0.22438151130634545,1,-1,1,-1
0.0026775062159831,0.63,4.601999999999999,0.0005794952732581291,0.032279687383522,0.5,2.699,0.007512860684776108,-0.0825943756181772,0.6,2.4653333333333336,-0.0280293899357167,0.0862384266472089,0.99,3.908,0.0410796755236077,-1,-1,-1,1
-0.0442612344203841,0.45,2.0976666666666666,-0.009579501994084067,0.2832710773351206,0.93,7.701333333333332,0.06592926736742755,-0.0227304089042079,0.67,2.591,-0.007713836321248419,-0.031227446280853,0.77,2.743666666666668,-0.014875194394445153,-1,1,1,-1
-0.0964551339635986,0.59,3.807,-0.020875878412428613,0.0073120612182779,0.31,0.8463333333333335,0.0017018286639144732,-0.0126736883248936,0.34,0.9673333333333332,-0.0043009678240609325,-0.0004363207951196,0.41,1.2020000000000002,-0.00020784141576515866,1,-1,-1,-1
0.003536260568578,0.39,1.6660000000000004,0.0007653563126267602,-0.0598726136611773,0.68,4.958333333333334,-0.013934912067936175,-0.0011175407260815,0.38,1.0123333333333333,-0.00037925082120832224,0.0026604682953694,0.42,1.1436666666666666,0.0012673141030473316,-1,1,1,1
-0.0241842092456074,0.5,2.5540000000000003,-0.005234211917662824,-0.0585829715552081,0.7,5.178999999999999,-0.013634757318596384,-0.0206622703802185,0.31,0.6583333333333334,-0.007011988759642556,-0.0033729227259566,0.49,1.5606666666666666,-0.0016066917792381123,1,1,-1,1
-0.0733396267438886,0.75,5.7636666666666665,-0.015872966713167538,-0.0130332259760201,0.61,3.951333333333333,-0.003033387835132142,0.0357954595806997,0.46,1.408333333333333,0.012147617643528846,0.001292477556726,0.79,3.428,0.0006156716989869591,1,-1,1,1
0.461738797523437,0.91,8.438333333333333,0.09993457682654842,-0.0593081621055677,0.58,3.310666666666666,-0.013803540104812244,-0.0155057978952037,0.35,0.7219999999999999,-0.00526207810418304,-0.0126051121160912,0.93,3.9330000000000007,-0.006004445301234882,1,-1,-1,1
0.0382231638412826,0.33,1.078,0.008272676508749553,0.0095423707101138,0.47,2.49,0.0022209168538654843,0.0619612114599101,0.81,4.982666666666668,0.021027278720864878,-0.0017958640501642,0.45,1.1943333333333337,-0.0008554598609162467,-1,-1,1,-1
0.4454714075744501,0.92,8.616666666666667,0.09641380980557498,-0.0159007634148566,0.39,1.3563333333333332,-0.003700786159979479,0.0772736657008414,0.81,3.799333333333333,0.026223743341845986,-0.0755769846379754,0.79,2.559333333333333,-0.03600109750009216,1,-1,1,1
0.0157243578450057,0.62,4.505333333333332,0.003403238054801102,-0.0742918813607236,0.75,5.6273333333333335,-0.017290890956953645,0.2018423369086579,0.53,2.777333333333333,0.06849761287503432,-0.3118298958973006,0.31,0.001,-0.14854017449118279,-1,1,-1,-1
0.3149964483986736,0.84,7.465999999999999,0.06817498755016212,-0.0842284888254578,0.8,6.100333333333334,-0.01960356352639007,0.3672723910448658,0.4,1.6743333333333337,0.12463828177368043,-0.3694096606688049,0.35,0.0,-0.17596829610123313,1,1,-1,1
-0.0047472602376497,0.44,2.099,-0.0010274541482751232,-0.0614826054893091,0.72,5.223,-0.014309625867505274,0.0265798018141332,0.76,3.3029999999999995,0.009020173878503757,0.0418199574873932,0.91,3.2620000000000005,0.01992093722930626,-1,-1,1,1
0.2004307837944177,0.83,6.8276666666666666,0.04337942938505589,-0.019617968146429,0.69,4.541,-0.004565938320633612,-0.0372152531901712,0.64,2.677333333333333,-0.012629441598371568,-0.0161806383953018,0.7,2.463666666666668,-0.007707647285391878,1,-1,-1,-1
0.0301483745078274,0.39,1.6449999999999998,0.006525042003417753,-0.0769775736708617,0.57,3.495,-0.017915966160703668,-0.0409635033865782,0.65,2.8263333333333325,-0.013901455165220263,0.0447332985488531,0.99,3.816,0.021308707277384348,-1,-1,1,1
0.009173726850749,0.67,4.744,0.0019854786205298516,-0.0032768906839899,0.35,1.0889999999999995,-0.0007626722928123561,0.038189547310611,0.98,4.8213333333333335,0.012960079969440907,0.0160351545073695,0.87,2.905,0.007638346033704848,1,-1,1,-1
-0.0497087161614553,0.72,5.141999999999999,-0.010758505763063796,-0.0211296929302999,0.71,4.567666666666668,-0.004917781185776817,0.8693368609063574,0.88,5.856,0.295019868816268,-0.6775834413651264,0.4,0.001,-0.32276688007444915,1,1,-1,-1
0.0206405424153819,0.36,1.376,0.004467252660627711,0.0090185761328807,0.42,1.973666666666667,0.0020990075045140308,-0.1660207509361648,0.57,2.847999999999999,-0.05634112892774436,0.0025517706138185,0.55,1.965666666666667,0.0012155359611924683,-1,-1,-1,1
0.0180831869367867,0.68,5.036333333333334,0.0039137617282667715,-0.0059572897121287,0.43,1.879,-0.0013865155239675552,-0.0189541735777196,0.31,0.5846666666666667,-0.006432325665553424,0.018295338271808,0.84,4.209333333333333,0.008714984595847085,1,1,-1,1
0.0014707381679519,0.68,4.768000000000002,0.0003183132914653245,-0.102607163008245,0.62,3.5156666666666667,-0.023881065258846635,0.2342657065807944,0.92,5.308000000000001,0.07950087144764585,-0.0259639631820682,0.49,1.178,-0.012367934159902472,1,1,1,-1
-0.0355222149017415,0.47,2.5123333333333338,-0.007688107504041964,-0.0848258982751404,0.54,3.185,-0.01974260619783568,-0.0806511832709526,0.51,1.977666666666667,-0.02736994435467314,0.0537534291360763,0.82,3.7156666666666656,0.025605446586179366,-1,-1,-1,1
0.0105296611041412,0.71,5.322666666666668,0.0022789447891605986,-0.0452370012735059,0.63,3.879666666666666,-0.010528580538186349,0.032401528952531,0.35,0.8680000000000001,0.010995846663002462,-0.0080244326388356,0.77,3.672000000000001,-0.0038224385796477465,1,1,-1,-1
-0.0177522557566243,0.32,0.9376666666666666,-0.0038421379712300645,-0.0138356725038524,0.4,1.709,-0.0032201513839533696,-0.1056128324075609,0.63,3.017333333333333,-0.03584097875443632,0.0612683674110456,0.63,2.768666666666667,0.029185187519749266,-1,-1,1,-1
-0.0387340368153819,0.41,1.522333333333333,-0.00838324524317812,0.0054944514590824,0.45,1.9556666666666664,0.001278793312367171,-0.106434193060148,0.5,2.107,-0.0361197173227336,0.0497599812546605,0.68,3.051666666666667,0.02370316764201325,1,1,-1,1
-0.000255342956033,0.37,1.4553333333333331,-5.526412420542285e-05,-0.0924305072541114,0.56,3.2303333333333333,-0.021512523209187263,-0.0129668351232615,0.35,0.9556666666666664,-0.004400450698752613,0.0383996100516847,0.61,2.9140000000000006,0.01829165468903329,-1,1,-1,-1
0.0014281261805022,0.46,2.0973333333333333,0.00030909073759641806,0.0315947639965571,0.33,1.0023333333333335,0.007353449785752374,-0.0448402861565071,0.97,6.254333333333332,-0.015217087799296262,0.0144477753386759,0.38,0.6543333333333331,0.006882197948470993,1,-1,1,-1
-0.0730403173686937,0.74,5.496,-0.01580818689412103,0.3510352354495278,0.91,8.050333333333334,0.08170087857561312,0.4159977607442491,0.41,1.766333333333333,0.14117381917370406,-0.42055793780822,0.33,0.0,-0.20033277850388997,1,1,-1,-1
0.4670060616715616,0.92,8.035333333333332,0.10107457592668852,-0.0916192141201603,0.74,4.703333333333333,-0.02132370067762206,-0.0054606283790694,0.68,2.3950000000000005,-0.0018531295985400264,-0.0194068696469256,0.88,2.820999999999999,-0.009244462579147216,1,-1,1,1
0.376811695437218,0.84,7.807333333333333,0.08155372156029678,-0.0490143830877642,0.59,3.475333333333334,-0.011407738473842697,-0.0604127580628253,0.69,3.1680000000000006,-0.020501792527170316,0.0267916871755609,0.54,1.721666666666667,0.01276222049370684,-1,-1,1,-1
-0.0790128174610349,0.52,3.05,-0.01710082089526178,-0.0256437041196075,0.7,4.887333333333332,-0.005968384210268942,-0.0124692477501019,0.32,0.6176666666666668,-0.004231588468062054,0.061483850557507,0.86,4.137,0.029287832919040382,-1,1,-1,1
-0.0139054499080981,0.46,2.4296666666666678,-0.003009570041768074,-0.0137264329845634,0.5,2.8003333333333336,-0.003194726686373767,-0.0044571226887888,0.7,3.7606666666666655,-0.0015125779316127782,-0.0030696979267186,0.53,1.838,-0.001462250642639393,-1,-1,1,-1
-0.0249204068645298,0.37,1.402,-0.005393547884019406,-0.0580136539815363,0.6,3.640000000000001,-0.013502252825427892,-0.1012137042967857,0.51,2.037333333333333,-0.03434808197700788,0.0540721054535966,0.75,3.353666666666666,0.025757248053689275,-1,1,-1,1
-0.033098695583817,0.7,4.733666666666666,-0.007163582862043569,0.2984348536550332,0.87,6.7206666666666655,0.06945852518188722,-0.1286206978271089,0.57,1.742666666666667,-0.04364897326503439,0.0240881762012978,0.85,3.1243333333333334,0.011474403010074269,1,1,1,1
0.4282963057938671,0.87,8.098,0.09269658583045876,0.0092050144265771,0.33,0.9006666666666668,0.0021423996511047514,0.0945302585608667,0.82,4.302666666666666,0.03207997467255543,-0.0172570923432835,0.64,2.168666666666667,-0.008220416135873057,1,-1,1,-1
-0.043993317919929,0.45,2.287333333333333,-0.009521516565436022,-0.009611673082791,0.46,1.9893333333333332,-0.0022370464732407325,0.2607340708459897,0.88,5.851,0.08848322766012474,-0.0162935301537011,0.39,0.7280000000000001,-0.007761423275801635,-1,1,1,-1
-0.0044500336937396,0.96,8.234666666666667,-0.0009631251184284041,0.2360104206922813,0.86,6.434333333333333,0.054929695871888805,0.0024104764768702,0.43,1.2979999999999996,0.0008180240433490007,-0.050728334130577,0.55,1.5443333333333331,-0.024164442545574927,1,1,-1,1
-0.0299182114386979,0.72,5.833000000000001,-0.006475227586613437,-0.0638364266751345,0.74,5.751000000000001,-0.014857460499107312,-0.0049507170245386,0.37,1.0333333333333332,-0.0016800850772657734,0.0222738582280159,0.54,1.9103333333333328,0.010610152622669011,-1,-1,-1,-1
-0.0527273791601947,0.77,6.164333333333332,-0.011411837930468832,-0.0242313565653107,0.4,1.5543333333333331,-0.005639670667047558,0.6317020369726798,0.94,6.414333333333333,0.2143756470700533,-0.5034117095953725,0.36,0.0,-0.23980017364604644,1,-1,1,-1
-0.067158167979882,0.58,3.795333333333333,-0.014535107583579444,-0.054141959819745,0.74,5.279,-0.012601144382028048,-0.0812070926407364,0.65,3.337333333333333,-0.02755859885297241,0.0235035312619789,0.49,1.2806666666666666,0.011195907386516681,-1,1,-1,1
-0.0287097093856463,0.96,9.303,-0.006213670312428357,0.0108779031848857,0.43,1.9493333333333336,0.0025317522502478385,0.256269891120791,0.54,2.9580000000000006,0.0869682548387408,-0.3778819274777603,0.32,0.0,-0.18000406049295958,1,-1,-1,-1
0.0209214662067531,0.48,2.7593333333333327,0.004528053269893744,-0.0970385838225738,0.63,4.202333333333334,-0.022585019261342706,-0.0053802797949658,0.37,1.1836666666666666,-0.0018258623448345946,0.0126920015588729,0.44,1.1559999999999997,0.00604583508830163,-1,1,-1,1
-0.0146204231123583,0.7,4.872333333333335,-0.0031643123874260377,0.2942435838191803,0.87,7.048666666666666,0.06848303784228116,-0.0892380881700027,0.65,2.8746666666666667,-0.030284013308581686,-0.0103685849333483,0.45,0.9143333333333332,-0.004939075552054975,1,1,1,1
-0.0434514914648991,0.59,4.162666666666667,-0.009404248539038276,-0.0392321710965209,0.32,0.8496666666666669,-0.009131000319412079,0.0102079578693687,0.44,1.6063333333333332,0.00346419268172219,0.0190726966163605,0.8,3.862666666666666,0.00908527925220048,-1,-1,-1,1
-0.0291377225873383,0.47,2.470333333333334,-0.0063063056257628295,-0.1036716093592562,0.62,3.683,-0.02412880734651158,0.2792113533517995,0.89,5.527666666666666,0.09475371463253014,-0.0338951550650086,0.43,0.8999999999999999,-0.016145957504408927,-1,1,1,-1
-0.0319502509311027,0.47,2.4416666666666678,-0.006915023869398187,-0.0889173898033206,0.61,3.606333333333333,-0.02069487086753168,0.1576192291886311,0.94,5.107333333333333,0.05348997196514847,-0.0271576003755196,0.67,1.9513333333333336,-0.012936523250708666,1,-1,1,1
-0.0175092014248949,0.97,8.371,-0.003789533485929034,-0.0437989087900754,0.55,2.774333333333333,-0.010193875051374469,0.1350426181418877,0.8,3.659,0.045828328787632724,-0.062753378296438,0.81,2.410333333333333,-0.029892572472057174,1,-1,-1,1
-0.0228183050800705,0.6,4.261333333333334,-0.0049385879512543664,-0.0625069739173715,0.62,3.9226666666666663,-0.014548040112305071,-0.0789766889580279,0.5,2.2143333333333333,-0.026801684667608235,0.0324571482272688,0.44,1.3299999999999998,0.015460962930740044,-1,1,-1,-1
-0.0122421492091717,0.65,4.285333333333333,-0.002649580254524616,-0.0412369482781467,0.59,3.4813333333333336,-0.009597597516919677,0.0571874199101358,0.97,4.438000000000001,0.019407235421076252,0.0332198692940957,0.96,2.7999999999999994,0.01582428511968078,1,-1,1,1
0.1427303610460359,0.95,8.436666666666666,0.03089127079626024,-0.0437141423809515,0.58,3.170000000000001,-0.010174146290840633,-0.0358675210608638,0.64,2.598999999999999,-0.012172072569324302,0.0014500624414881,0.76,2.744,0.0006907372606528118,1,-1,-1,-1
-0.0851800726041753,0.72,5.257000000000001,-0.018435605921377777,0.3125839164206603,0.87,6.526000000000001,0.0727516158526653,-0.0660050508058081,0.6,2.0893333333333337,-0.022399604003491308,-0.0093548110720562,0.88,2.9910000000000005,-0.004456164361588095,-1,1,-1,1
0.5117617004323316,0.89,8.499,0.1107610823327966,-0.0157557999596669,0.38,1.3336666666666666,-0.003667046978113054,-0.060249279152817,0.65,2.795333333333333,-0.020446314002384662,0.0253925187579966,0.71,2.8726666666666665,0.012095726601934507,1,-1,1,-1
0.3939831283542654,0.85,7.962333333333333,0.08527015147971131,-0.0002647573689871,0.41,1.2793333333333334,-6.162033742257753e-05,0.2353879257508468,0.9,4.275666666666666,0.07988170995481185,-0.1338497344689915,0.94,2.7676666666666665,-0.063759322551198,-1,1,1,1
-0.0110297727894028,0.96,9.328666666666669,-0.0023871844473844525,0.0371805509144292,0.33,0.971666666666667,0.008653500756823434,-0.1338524677747044,0.6,3.0596666666666663,-0.04542443701565381,0.0344597392180032,0.42,1.1,0.016414897172170595,1,-1,-1,-1
-0.0016724304417365,0.95,8.211999999999998,-0.00036196574635531073,-0.0213242810051514,0.71,4.203,-0.004963070134207724,0.7098239163422102,0.88,5.155666666666666,0.2408872418726137,-0.5398009675561353,0.38,0.0,-0.25713419709348573,-1,1,1,-1
0.1557396205699754,0.92,8.083666666666668,0.03370687748195498,-0.0706593849365821,0.77,4.711333333333332,-0.016445454034090087,0.0001005037309766,0.66,2.534333333333333,3.4107144033152766e-05,0.0061731257283117,0.8,2.536,0.0029405685115625486,-1,1,-1,1
0.1950864866284787,0.8,7.489666666666667,0.04222275795398272,0.0096622806368156,0.39,1.536,0.0022488250105749635,0.0196248798822787,0.33,0.7353333333333333,0.006659937877669877,0.0332626549227663,0.85,4.159333333333333,0.015844666054389292,-1,-1,-1,1
-0.0194315178281665,0.32,0.9133333333333332,-0.00420558229386558,-0.1098372331074291,0.76,5.833666666666668,-0.025563811090643748,-0.1529344201718356,0.58,2.551,-0.05190012595295555,0.0181763343091205,0.45,1.341,0.008658297056854463,-1,1,1,-1
-0.0095463159351489,0.44,1.7426666666666664,-0.0020661184382783377,0.334372419259795,0.91,7.756666666666666,0.07782273021679727,-0.0489967703495199,0.67,2.827333333333333,-0.01662764045903401,-0.0006700482748525,0.67,2.2496666666666667,-0.00031917750341963906,1,1,1,1
0.0051510271557835,0.46,2.002,0.0011148418148881128,0.2413413981792285,0.93,8.269666666666668,0.056170441815220254,-0.0096549813110518,0.42,1.3326666666666669,-0.0032765334680969482,0.0173986299315056,0.59,2.306666666666667,0.008287837567647822,1,1,-1,-1
0.0043549876541192,0.31,0.8353333333333334,0.0009425542116745225,0.269935128447381,0.87,8.225000000000001,0.06282542299302299,-0.0076497894344109,0.39,1.1976666666666669,-0.002596047604675396,-0.0015193946939284,0.52,1.9,-0.0007237636798988378,-1,-1,-1,-1
-0.0531624038224207,0.56,3.235,-0.011505990741022855,-0.0782317373338479,0.56,3.415000000000001,-0.018207863562434198,-0.0711783261117942,0.63,2.871666666666667,-0.024155216897359912,0.0433755035521299,0.65,2.5200000000000005,0.020661921615104734,1,-1,1,1
-0.0082157124653221,0.7,5.266333333333334,-0.0017781346357599263,0.008742762104303,0.49,2.664333333333334,0.0020348138105977477,-0.0589281037943769,0.49,1.9916666666666667,-0.019997957331388434,0.0368636722944111,0.61,2.625999999999999,0.017560010720720016,1,-1,-1,-1
0.0145165793989068,0.38,1.4840000000000002,0.0031418373915722483,0.3217437780023093,0.92,8.213666666666665,0.07488350651000455,-0.0007164073694159,0.39,1.091666666666667,-0.0002431214154703294,-0.0191218475072294,0.7,2.829333333333333,-0.00910869227963024,-1,1,-1,1
0.0040179923521774,0.68,5.182666666666667,0.0008696179908658751,-0.0203026775256542,0.45,2.324666666666666,-0.004725299410924233,-0.0256365323159576,0.32,0.7673333333333334,-0.00870006408433258,0.021524962959287,0.4,1.107,0.010253416352811011,1,-1,-1,-1
0.2092621765036071,0.83,7.033666666666666,0.04529081629452847,-0.0204717427198701,0.67,4.130999999999999,-0.004764648095925347,0.0009372799655452,0.38,0.7503333333333333,0.0003180771745845097,0.0047312929082421,0.9,3.909333333333334,0.0022537514311669338,1,1,1,1
0.3708829084807377,0.93,8.817,0.08027054843564604,0.0042002677226468,0.34,0.959,0.0009775815318185455,0.1355547842971631,0.93,5.418666666666666,0.0460021385025273,-0.037437186729505,0.43,0.8273333333333331,-0.017833204328462225,1,-1,1,-1
-0.0942834959776472,0.56,3.299666666666666,-0.020405868691975144,0.2149130246325228,0.85,6.4093333333333335,0.05001943154605084,0.2119220044938741,0.86,4.271333333333333,0.07191826871332667,-0.0916745530711002,0.7,1.8600000000000003,-0.04366917440804719,-1,1,-1,1
-0.0767797396884533,0.52,2.923666666666667,-0.016617513702059356,0.3284946921572276,0.88,7.337333333333333,0.07645473230715012,-0.0759913156899201,0.63,2.845333333333333,-0.025788562517229722,0.0216917015047382,0.56,1.8413333333333337,0.010332842260851221,-1,1,-1,-1
-0.0710411438123346,0.76,5.310666666666666,-0.015375503817825212,0.3032503767812233,0.91,6.8406666666666665,0.07057930290013278,0.1545378127941941,0.91,4.4366666666666665,0.05244425643031274,-0.0570455725063212,0.45,0.7743333333333335,-0.02717365911839668,1,1,1,-1
0.3854802190100743,0.93,8.307333333333334,0.08342985854425984,-0.0654549044057795,0.58,3.073,-0.01523414933029951,0.0707265183640939,0.79,3.513333333333334,0.024001890530503976,-0.0321471830570545,0.82,2.4886666666666666,-0.01531331101834937,1,-1,-1,1
0.3715168407320623,0.83,7.285333333333335,0.08040775100907634,-0.069027934964243,0.8,5.347666666666668,-0.016065746008707464,-0.0529061333519926,0.75,3.704666666666666,-0.01795432958497561,0.0140361104760011,0.42,0.8196666666666665,0.006686101386409021,-1,1,-1,-1
0.0074658765320796,0.66,4.656000000000001,0.0016158469157765828,0.0106183294846324,0.98,7.741666666666668,0.002471338373735813,-0.0685300687648773,0.61,2.6206666666666663,-0.023256499069768222,0.0135691091557856,0.5,1.2036666666666669,0.006463645302162149,-1,1,-1,1
0.3312623117269515,0.85,7.3916666666666675,0.0716954241631314,0.2223697584918147,0.84,7.098,0.051754931706963506,-0.0140520729113146,0.31,0.5670000000000001,-0.00476873913130807,0.0009028036485838,0.46,1.3393333333333333,0.00043005052836909535,1,-1,-1,-1
-0.0067429744597111,0.63,4.414,-0.001459388517485904,0.1091583286846535,0.81,6.588333333333335,0.025405801061426578,-0.0172052266065674,0.68,3.273333333333333,-0.00583879957779731,-0.0049126733070976,0.42,0.9283333333333332,-0.0023401519862444034,-1,-1,1,-1
0.4009232905970696,0.85,7.699999999999999,0.08677221754078782,-0.0740133175388608,0.54,2.9766666666666666,-0.01722605726880144,-0.0199789991685916,0.35,0.7653333333333333,-0.006780112495923636,0.0311288766213708,0.88,4.007666666666667,0.014828240736019006,1,-1,-1,1
0.0045589172732132,0.77,6.778000000000001,0.0009866908973848536,0.0133496393137828,0.33,0.9456666666666664,0.003107030720739196,-0.0814134697524906,0.55,1.959,-0.027628635395967868,0.0630422663546923,0.91,4.078666666666667,0.030030184301923692,-1,-1,1,1
-0.0950523062361683,0.53,3.2250000000000005,-0.020572263043624393,-0.0513335256295861,0.58,3.3793333333333333,-0.011947501905186822,-0.1446713097482526,0.56,2.283333333333333,-0.04909594052978346,0.0607253540485484,0.59,2.475666666666667,0.028926523098288717,-1,1,1,-1
0.4377564965004179,0.88,7.77,0.09474406410178511,-0.1109380226975504,0.76,4.962,-0.02582001180087909,-0.100452849914244,0.5,1.684,-0.03408987693564829,-0.002659439725877,0.67,2.3509999999999995,-0.0012668241439578165,1,1,-1,1
-0.033537794833875,0.61,4.305000000000001,-0.0072586175396031774,0.0077845731835748,0.45,2.128333333333333,0.0018118023611497667,0.0113913113107613,0.76,3.654000000000001,0.0038657778355818163,0.0309636247544506,0.82,3.1316666666666664,0.01474952300731411,-1,-1,1,1
-0.0420245333792168,0.79,6.523666666666668,-0.009095410613339289,-0.0078413987440553,0.32,0.8230000000000001,-0.001825028093919479,0.0444469420163553,0.8,4.210666666666667,0.015083601757411136,0.0195505889870184,0.66,2.419333333333334,0.00931292328845064,1,-1,1,-1
-0.0451299466268353,0.49,2.787999999999999,-0.009767518221443328,0.0048028596281624,0.44,1.797666666666667,0.001117830381880938,-0.0654854571610243,0.72,4.246666666666667,-0.022223273681132652,0.0154099830386291,0.5,1.6163333333333334,0.007340545597391994,-1,1,-1,-1
-0.00632842870199,0.36,1.2713333333333334,-0.0013696679761424052,0.0815973906242266,0.84,6.8216666666666645,0.01899119470140865,-0.0081978720282811,0.32,0.5800000000000002,-0.002782045992889931,0.0071700838280861,0.99,4.234666666666668,0.0034154695138373897,-1,1,-1,1
0.0073128335256897,0.33,1.0793333333333337,0.0015827236691231302,0.005060442767045,0.45,2.41,0.0011777809698212713,0.0441042633671175,0.43,1.5783333333333331,0.014967309656281465,-0.0431177996772567,0.36,0.7090000000000001,-0.02053916437134987,-1,-1,1,-1
-0.0393492358377525,1.0,8.445,-0.008516393365654424,-0.0821948484630068,0.62,3.239666666666667,-0.01913024863506212,0.0752630202587036,0.8,3.921,0.02554140674569949,-0.046088851335293,0.55,1.3296666666666668,-0.02195442486276977,1,1,1,1
0.0242919975933907,0.31,0.8399999999999997,0.005257540654559814,-0.0534290025206019,0.96,8.425666666666666,-0.01243520879538446,0.0049363044584704,0.34,0.7546666666666667,0.0016751940004669445,0.0376118981193185,0.72,3.060666666666666,0.01791642810100596,-1,1,-1,1
-0.0788517950791236,0.59,3.75,-0.017065970664607095,0.0229303241776401,0.39,1.6586666666666667,0.00533686491311264,0.0407599959680879,0.45,1.6503333333333328,0.013832392486981185,0.0057850881099765,0.52,2.106,0.0027557267876130377,1,-1,1,-1
0.0168042341467948,0.69,5.064666666666668,0.0036369567325971433,0.0520606422245464,0.83,6.983,0.012116732964168951,-0.0174047646585361,0.32,0.706,-0.00590651520399805,0.0202635185712404,0.35,0.619,0.009652527304080814,1,1,-1,-1
0.0376972449487462,0.68,5.058000000000001,0.008158851371566784,-0.0643174614163673,0.57,3.4666666666666672,-0.01496941780998462,-0.1159092475209169,0.58,2.3096666666666663,-0.03933519046064779,0.0627674234142934,0.68,2.7336666666666662,0.029899262864108864,-1,-1,1,1
-0.0076791721048072,0.39,1.4893333333333332,-0.001662010683936929,-0.0576434637944176,0.98,7.528666666666666,-0.013416093772223624,0.2452556869468738,0.87,3.776,0.08323045282363141,-0.0787216503799799,0.9,2.546333333333334,-0.037499059062403785,-1,1,1,1
-0.0796854103549074,0.58,3.2176666666666667,-0.017246390829142588,-0.0107951893818309,0.79,5.855666666666666,-0.0025125012187345672,0.2242395316979077,0.84,4.057,0.07609836899814162,-0.059971172813352,0.77,2.3486666666666665,-0.028567268858243226,1,-1,-1,-1
-0.0068451971037699,0.98,8.361333333333333,-0.0014815126637151119,-0.0130074706599101,0.6,3.3429999999999995,-0.0030273934740490302,-0.0052235899296286,0.72,3.075333333333333,-0.0017726877636159584,0.0096977716985495,0.75,2.500333333333333,0.004619533659956133,1,-1,-1,-1
-0.0123221667904989,0.6,4.2,-0.0026668985374402113,0.0344829441727769,0.66,4.4286666666666665,0.008025652556450458,-0.0973048375827767,0.62,3.2430000000000003,-0.033021561272496495,0.0141992074415304,0.42,1.0563333333333331,0.00676379262781162,-1,1,-1,-1
-0.0142118439370371,0.78,6.051333333333334,-0.0030758831993117517,-0.0351814882951089,0.56,3.095,-0.00818823358181468,-0.0350846887937166,1.0,5.073666666666668,-0.01190640906977118,0.018673062601328,0.57,1.3710000000000002,0.008894913584551054,1,-1,1,1
-0.0401074229646294,0.56,3.640666666666667,-0.008680488542594659,-0.0278354848922193,0.6,3.5883333333333334,-0.006478505123168773,-0.0557061125333042,0.68,3.800666666666666,-0.018904536033023382,0.0300214281304145,0.46,1.3266666666666669,0.014300707634635992,-1,1,-1,-1
-0.0388915862395387,0.59,3.502666666666668,-0.008417343818209768,-0.0222937810424275,0.8,5.990333333333333,-0.0051887141631414965,-0.0624597740898944,0.65,3.1460000000000004,-0.021196471916631723,0.0142420357096604,0.56,1.6806666666666663,0.00678419387382711,1,1,-1,1
0.0083397670308102,0.42,1.998666666666667,0.001804983885967941,-1.0806413421882157e-05,0.4,1.6906666666666668,-2.515113531803884e-06,-0.0378159208240811,0.77,4.403333333333333,-0.012833285349312395,0.0011455231462484,0.54,1.790333333333333,0.0005456699638685895,-1,-1,1,-1
-0.0588992531471239,0.77,6.24,-0.01274762261743624,-0.0432766443701908,0.35,1.0793333333333337,-0.010072321834932499,-0.0972041488517851,0.56,2.3636666666666666,-0.032987391346494,0.0384895298549818,0.79,3.412666666666668,0.018334487988366347,1,-1,-1,1
-0.0868277682593889,0.55,3.3833333333333337,-0.01879221829384006,0.2313756684893047,0.85,7.257666666666666,0.053850991261286,-0.0453845635059422,0.48,1.934,-0.015401794832266887,-0.0026699392979503,0.41,0.9906666666666668,-0.0012718256152354915,-1,1,-1,-1
0.4091690012170454,0.85,7.790666666666667,0.0885568447063221,0.0038224388570167,0.43,1.863333333333333,0.000889644632168924,0.0746756118528484,0.81,4.699333333333332,0.025342062672498344,-0.0246585691422031,0.42,0.8289999999999998,-0.011746109694023893,1,-1,1,1
0.523931386088841,0.9,8.448,0.1133949792301732,-0.0395317216778039,0.53,2.470333333333333,-0.009200718522023041,0.0433014874462767,0.81,4.452666666666667,0.014694878039142408,-0.0205847112898136,0.43,0.7933333333333334,-0.009805527459261167,1,1,1,1
0.0140862477907225,0.32,0.9353333333333336,0.0030487003032668124,-0.084398731125721,0.59,3.313666666666665,-0.019643186174197563,0.0231260406878064,0.98,4.944,0.007848098702317924,0.057636507322468,0.82,2.6673333333333336,0.02745515092485346,-1,1,1,1
0.3576281204466323,0.88,7.293333333333334,0.077401801775806,0.2351273497044745,0.9,6.557333333333333,0.054724167570845014,-0.1129330422194949,0.63,2.336333333333333,-0.03832517956949523,-0.0406972739719899,0.63,1.8813333333333333,-0.019386146923852987,1,1,-1,-1
0.0838331291724454,0.79,7.135,0.018144085645019813,0.035922969268781,0.34,1.0503333333333331,0.008360807844676169,-0.0545004685626402,0.61,2.737,-0.01849538632126081,0.065498732901152,0.81,3.396,0.031200322169535496,-1,-1,-1,1
0.0522338349965858,0.8,7.229333333333332,0.011305019687340876,-0.0102170140143437,0.31,0.7563333333333335,-0.0023779351389677,0.2364174706964128,0.79,5.167333333333334,0.0802310983546833,-0.2339183071379351,0.3,0.0003333333333333,-0.11142698829105999,1,-1,1,-1
-0.0523688406469959,0.74,5.711333333333331,-0.011334239091504637,-0.0162772986965746,0.96,7.797666666666667,-0.0037884219874532708,-0.0498738073704276,0.49,1.7929999999999997,-0.016925273469309728,-0.0044435321381597,0.44,0.8779999999999999,-0.002116676585034046,-1,1,-1,1
-0.058718276360222,0.58,3.870666666666667,-0.0127084536355108,-0.0086684453063092,0.79,6.760999999999999,-0.002017517120477041,0.4372704889668763,0.45,2.2416666666666663,0.14839297410872024,-0.4472281016722037,0.33,0.0,-0.21303711136673167,-1,-1,-1,-1
-0.0504587168203904,0.78,6.1610000000000005,-0.010920829134788927,0.0282027129465329,0.44,1.94,0.006563974761669914,0.2523084833398181,0.88,4.507999999999999,0.08562390369429271,-0.0663875533087554,0.8,2.5500000000000003,-0.031623711780903015,1,-1,1,1
0.020332099487587,0.33,1.0870000000000002,0.004400496057912817,0.0086519002498537,0.44,2.264,0.0020136663798333947,-0.0650999536039638,0.49,2.3426666666666662,-0.022092448434963267,-0.0196787803550356,0.38,0.8709999999999999,-0.009373987248077557,-1,1,-1,-1
0.0108591511003866,0.31,0.8850000000000003,0.0023502566293611043,0.0236546069369822,0.36,1.360666666666667,0.0055054364176217,0.4437839809218138,0.66,4.360666666666666,0.15060340556342475,-0.5380972084943387,0.34,0.0,-0.256322611444836,-1,-1,1,-1
-0.0620734562204452,0.52,2.689,-0.013434618474391043,0.0188949500085109,0.49,2.245333333333333,0.004397661147493522,0.2734610096600844,0.89,4.655666666666667,0.09280226667504962,-0.0707419913311517,0.88,2.960666666666668,-0.033697948382870165,1,1,1,1


==> data/results/error_test_C_exciting_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.1743826808420085,0.561,3.494666666666667,-0.042398846059802965,-0.2254372909445385,0.4303333333333333,1.74,-0.09553240600171133,-0.087327501014142,0.3186666666666666,0.594,-0.07147349630381555,-0.0200022679257706,0.3656666666666667,0.6583333333333333,-0.012607842151509329,1,1,1,1
-0.1410425446266208,0.5646666666666667,3.5276666666666667,-0.034292632207695725,-0.1452550866898649,0.4306666666666667,1.82,-0.061554004030698835,-0.0632643391060603,0.3206666666666667,0.618,-0.05177891792103472,-0.0239393833793056,0.375,0.6543333333333334,-0.015089487250687499,1,1,1,1
-0.1309299470938185,0.5696666666666667,3.5363333333333333,-0.031833887658135274,-0.1541471967411076,0.433,1.8103333333333331,-0.06532216795809541,-0.0629958356408963,0.3276666666666666,0.618,-0.051559160328041725,0.0119946076786573,0.3803333333333333,0.69,0.00756044868726889,1,1,1,1
-0.1018724646927635,0.569,3.566666666666667,-0.024768944526976706,-0.1391639782274858,0.4366666666666666,1.826,-0.05897280619874114,-0.0498994226226156,0.3296666666666666,0.6313333333333334,-0.04084035563782458,0.0307587277470201,0.3806666666666667,0.709,0.01938786069933814,-1,1,1,1
0.0806792788121231,0.585,3.87,0.019616101243851776,-0.0749045492775595,0.421,1.8816666666666668,-0.03174191715566464,-0.0163195292349829,0.357,0.8450000000000001,-0.013356775344661113,0.0424269907105917,0.416,1.0163333333333333,0.02674260757968949,1,-1,1,1
-0.0054779391364765,0.5946666666666667,3.9153333333333338,-0.0013318885628491063,-0.0839343714488889,0.4126666666666667,1.8363333333333332,-0.03556843864277264,0.1082753683700075,0.3593333333333333,0.9843333333333334,0.08861835104768151,0.0213666910309673,0.4316666666666666,1.1306666666666667,0.013467866184885506,1,-1,1,1
0.0937832007980818,0.5896666666666667,4.013,0.022802146832666292,-0.1599800270678997,0.413,1.7586666666666666,-0.06779391658754148,0.0872047911151566,0.3626666666666666,0.989,0.07137306396108592,0.0216718709062309,0.4379999999999999,1.186,0.013660227356599615,-1,1,1,1
0.0381605228199357,0.594,3.956,0.00927822720003905,-0.1588907878848271,0.4166666666666666,1.7583333333333333,-0.06733233527845867,0.0428723567475539,0.3686666666666667,0.9933333333333334,0.035089029182638884,0.0391194215732724,0.4406666666666667,1.2253333333333332,0.02465777851214169,1,1,1,1
0.0395983387186604,0.5976666666666667,3.945,0.00962781314893037,-0.3797585220499497,0.5943333333333333,3.409666666666667,-0.1609283236108926,0.0800413088255909,0.369,1.0106666666666666,0.06551008701797144,0.0011250066039962,0.396,1.0293333333333332,0.0007091148731347278,1,1,1,-1
0.0708195583145823,0.597,3.959,0.017218840406081636,-0.1372663764359751,0.6356666666666667,4.208666666666667,-0.058168669207843866,0.0581024083205495,0.37,0.992,0.04755411775345623,-0.0090220675443384,0.3773333333333333,0.8536666666666667,-0.005686795312481632,-1,1,1,-1
-7.362760841633786e-05,0.6006666666666667,3.9283333333333337,-1.7901580706997273e-05,0.1207173259794922,0.639,4.512333333333333,0.05115576286689392,0.0502617395459815,0.372,1.001,0.04113689518129336,-0.0046265131684656,0.369,0.7886666666666666,-0.002916186702245983,1,1,1,-1
0.0854506404974113,0.591,4.0136666666666665,0.020776194830057517,0.1314708780833493,0.64,4.537,0.055712740557860636,0.0716950069358728,0.37,1.022333333333333,0.05867902726774807,-0.0431184704046969,0.3686666666666667,0.7473333333333334,-0.027178461497185516,-1,1,-1,-1
-0.01907045353044,0.5920000000000001,3.948,-0.004636728943628956,0.0483524796847456,0.5383333333333333,3.506,0.020490082634860202,0.0787389202681282,0.3703333333333333,1.042,0.06444414258274858,-0.0281320205070305,0.421,0.9643333333333334,-0.01773219293291711,1,-1,1,1
-0.0490718621676853,0.599,3.9253333333333336,-0.011931175274226815,-0.0781753247488543,0.513,3.0483333333333333,-0.03312795692288774,0.0873624386557969,0.3693333333333333,1.05,0.07150209113789058,-0.0005238306884913,0.4426666666666666,1.184,-0.00033018129039786507,1,-1,-1,1
-0.0148784134318233,0.5986666666666667,3.962,-0.0036174897510694508,-0.0805924195564098,0.5033333333333334,2.921666666666667,-0.03415223680813897,0.0760916395359849,0.3686666666666667,1.038333333333333,0.062277466479268136,0.0134287626622429,0.4506666666666667,1.27,0.008464426162270696,-1,-1,-1,1
0.0055323991334073,0.5936666666666667,3.983,0.0013451297919386991,-0.144156574256546,0.5026666666666667,2.85,-0.06108849304386051,0.0638891894670622,0.3696666666666667,1.026333333333333,0.05229032886774524,0.0794977206985534,0.45,1.3363333333333334,0.050109053517916176,-1,-1,1,-1
-0.0403896303639745,0.654,4.6850000000000005,-0.009820205263193582,-0.0304396924209533,0.5356666666666667,2.9716666666666667,-0.012899272532693533,0.0761897854935704,0.3693333333333333,1.0286666666666666,0.062357794378901786,0.0618470932411279,0.449,1.3056666666666668,0.03898349887160505,1,1,-1,-1
0.0746000345721977,0.6656666666666666,4.964666666666667,0.018138013285552375,0.1018934976394705,0.54,3.1506666666666665,0.04317888555457791,0.0682672486558059,0.3696666666666667,1.0176666666666667,0.055873566606265725,0.0675325544773484,0.4413333333333333,1.3073333333333332,0.04256716238870253,1,1,1,-1
-0.0666439978910045,0.6766666666666667,4.985666666666666,-0.01620360802888772,0.129774875325856,0.5396666666666667,3.174,0.054994034156936336,0.069016860086093,0.3686666666666667,1.017,0.05648708868315701,0.0620487089932491,0.4406666666666667,1.3,0.03911058143981357,1,-1,-1,-1
0.0556088544467936,0.6693333333333333,5.107,0.013520558623523657,0.1114175154858672,0.5403333333333333,3.159333333333333,0.04721482981143714,0.0715529978405203,0.3696666666666667,1.0193333333333334,0.05856279943076757,0.0713135470313366,0.44,1.3090000000000002,0.044950400003238127,-1,1,1,-1
0.0603101203942664,0.6696666666666666,5.0520000000000005,0.014663609356719376,-0.0546394977530222,0.557,3.1456666666666666,-0.02315430007698009,-0.0221941201610444,0.45,1.5623333333333334,-0.018164854677794547,0.0455464804243035,0.4776666666666667,1.4646666666666666,0.02870888630616646,1,1,1,1
0.0559960037982802,0.6746666666666666,5.025666666666667,0.01361468887588917,0.0913543093491617,0.5513333333333333,3.2633333333333336,0.03871274771881958,-0.0406290012153867,0.486,1.8433333333333333,-0.03325294706103402,0.0024460536581165,0.4996666666666667,1.575,0.0015417980866020567,1,-1,1,1
0.1480960082030202,0.6716666666666667,5.106,0.03600758873273696,0.0730490716539984,0.5516666666666666,3.231333333333333,0.030955630907642178,-0.0035328285602675,0.4996666666666667,1.99,-0.0028914557969934606,0.0036208405675504,0.5106666666666667,1.651333333333333,0.0022822905132992895,-1,1,1,1
0.1527483664818545,0.662,5.1066666666666665,0.03713874821214684,0.0697895281319067,0.557,3.222666666666667,0.029574350845998246,-0.0411657594538539,0.5103333333333333,2.0463333333333336,-0.03369225870430337,0.0775543862439824,0.5106666666666667,1.716,0.048884129717187884,-1,1,1,1
0.0052416254165912,0.6963333333333334,5.184,0.001274432002467896,-0.0263873491965607,0.6066666666666667,3.691666666666667,-0.011182031802249345,0.0289736379824692,0.51,2.0403333333333333,0.02371357456928425,-0.0148635224244542,0.5479999999999999,1.8743333333333327,-0.009368784841717803,1,1,-1,1
0.0598713114802285,0.7046666666666667,5.337,0.014556918763902887,0.0935346899726448,0.6186666666666667,3.936333333333333,0.039636716446833156,-0.0384103069775711,0.5186666666666667,2.0166666666666666,-0.031437049061386356,0.0295326155979953,0.562,2.0006666666666666,0.018615016915207245,1,1,1,1
0.0765747387242097,0.7090000000000001,5.408,0.01861813652342521,0.1310246441124385,0.6213333333333333,3.995333333333333,0.05552364227380037,-0.0231388324022594,0.5213333333333333,2.041,-0.01893805769055126,0.0203773042575488,0.5706666666666667,2.0466666666666664,0.012844235289011933,1,1,1,1
0.1077958619671823,0.7026666666666667,5.432,0.02620914035362923,0.0493095445119844,0.628,3.992333333333333,0.020895653094222352,-0.0249430966921035,0.5233333333333333,2.050333333333333,-0.020414764060866324,0.065949572168825,0.5713333333333334,2.0900000000000003,0.041569375980253245,-1,1,1,1
-0.0307318178207065,0.7296666666666667,5.556333333333333,-0.007472035678236662,0.1850371304493645,0.655,4.427666666666667,0.07841223693478987,-0.0558657815002536,0.5286666666666666,2.026,-0.04572354276943664,0.0209952320840045,0.579,2.064,0.013233727946839063,1,1,1,1
0.1133422505726802,0.727,5.682666666666666,0.027557671500970674,0.0956735244128319,0.6703333333333333,4.52,0.0405430793615679,-0.0667424064329171,0.5313333333333333,2.023,-0.05462555419647633,0.0667780572506648,0.5806666666666667,2.106333333333333,0.04209158722027262,-1,1,1,1
0.1231612453039403,0.73,5.687,0.02994503040646827,0.0719877153949335,0.6773333333333333,4.576,0.030505865402438378,-0.0871146004589604,0.536,2.034,-0.07129924710548582,0.1058236506536638,0.5726666666666667,2.133666666666666,0.06670283031350101,1,1,1,-1
0.1243896365056942,0.731,5.697666666666667,0.03024369750582068,0.0878615243522826,0.6793333333333333,4.6113333333333335,0.03723262811216307,-0.1208842349498917,0.5393333333333333,2.0243333333333333,-0.0989381216632029,0.1101350350873242,0.57,2.131333333333333,0.06942038487260337,1,1,1,-1
0.0280272194706308,0.7883333333333333,6.4590000000000005,0.0068144483046238555,-0.132499289587991,0.625,4.056333333333333,-0.05614854523323899,-0.0051820121103376,0.5336666666666666,2.1546666666666665,-0.004241235797581822,0.0264358246601936,0.53,1.8986666666666667,0.016663045695497456,1,-1,-1,-1
0.1429975147889086,0.7963333333333334,6.727333333333333,0.03476795738656166,-0.0723051990359886,0.6036666666666667,3.8676666666666666,-0.030640403818727454,-0.0319559540861336,0.5216666666666666,2.159,-0.026154461535436508,-0.0068601900976763,0.5146666666666667,1.77,-0.004324119354956494,1,-1,-1,-1
0.163561614286487,0.7986666666666666,6.794333333333333,0.039767846622960304,-0.1113408781883942,0.599,3.777,-0.047182353616454537,-0.0623245679717023,0.52,2.139,-0.05100975897433485,-0.0585831132832879,0.5086666666666667,1.6786666666666668,-0.036926144963195615,1,-1,-1,-1
0.2371068652339305,0.789,6.868333333333334,0.057649403198956346,-0.2179408802301825,0.6056666666666667,3.670666666666667,-0.09235569043296532,-0.0884755383721427,0.519,2.113,-0.07241311146411217,-0.0853689233505965,0.51,1.652,-0.05380979368154092,-1,1,-1,1
0.1085540655655501,0.6906666666666667,5.6386666666666665,0.02639348754621718,-0.1662714723853868,0.6116666666666667,3.822333333333333,-0.07046001014238112,-0.0101275833992162,0.485,2.033333333333333,-0.008288955784194953,-0.0353904324666849,0.527,1.7646666666666666,-0.022307319743414752,-1,1,-1,1
0.0358125868708976,0.665,5.2090000000000005,0.008707357579381387,-0.1525820951236718,0.61,3.869333333333333,-0.0646589328627642,-0.0768333284810875,0.474,1.8866666666666667,-0.06288450437066258,0.0270897882369671,0.535,1.85,0.017075252430223467,-1,-1,-1,1
-0.1353928661993784,0.6636666666666666,5.0233333333333325,-0.03291898750417689,-0.1328436358620632,0.6046666666666667,3.895333333333333,-0.05629446708992034,-0.0901092635450069,0.4696666666666667,1.8383333333333332,-0.07375023950222298,0.061900696663447,0.5383333333333333,1.8906666666666667,0.03901728621461475,-1,-1,-1,1
-0.1824019464176931,0.6693333333333333,4.976666666666668,-0.04434862458720259,-0.1340937553854533,0.599,3.8956666666666666,-0.05682422383672471,-0.0614172566550383,0.465,1.826,-0.0502671668780891,0.0422055047917784,0.54,1.885333333333333,0.026603000435462487,1,-1,-1,1
0.2130609108243222,0.6920000000000001,5.418333333333334,0.051802946919862244,-0.0903433873457069,0.5463333333333333,3.297333333333333,-0.03828435447977083,-0.0818252947507471,0.4606666666666667,1.7993333333333337,-0.06697019649032494,0.0651444385884998,0.5403333333333333,1.9456666666666669,0.041061883673416316,1,-1,-1,1
0.128327477680556,0.7023333333333334,5.474666666666667,0.03120113158685872,-0.097166076657198,0.529,3.0773333333333333,-0.041175570580700885,-0.1049431118819168,0.4616666666666666,1.783,-0.08589105415931243,0.0903622499961105,0.54,1.977666666666667,0.056957190486303044,1,-1,1,-1
0.0667748965932029,0.7096666666666667,5.526,0.016235434319762133,-0.0382060646388024,0.5196666666666667,3.0196666666666667,-0.016190388304921748,-0.1196217381547168,0.4636666666666666,1.77,-0.09790482677928197,0.0936841916061843,0.537,1.9826666666666664,0.059051078819954465,1,-1,1,-1
0.1396130845712564,0.7013333333333334,5.599333333333333,0.0339450778717755,-0.0954834101322128,0.5203333333333333,2.9626666666666663,-0.04046251560671292,-0.1221264579777379,0.4683333333333334,1.7676666666666667,-0.09995482341188687,0.1001795297635816,0.5303333333333333,1.9893333333333332,0.06314522446949014,-1,1,1,-1
0.0332672856994742,0.6356666666666667,4.861666666666666,0.008088501211180517,-0.0204059127301663,0.5626666666666666,3.236,-0.008647309110245338,-0.0192735282479343,0.4336666666666666,1.6483333333333334,-0.015774486089635543,0.0322357399341577,0.511,1.958,0.020318851953949533,-1,1,-1,-1
-0.1004016822804603,0.6216666666666666,4.525,-0.02441134320564362,-0.0019229446845119,0.5746666666666667,3.4166666666666665,-0.0008148764188477487,-0.1331931258065102,0.4263333333333333,1.4756666666666665,-0.10901237610685313,-0.0059887233087112,0.503,1.8663333333333332,-0.0037748158581565753,-1,1,-1,-1
-0.2118116907299301,0.6296666666666667,4.414333333333333,-0.05149921555031799,0.0038291282486651,0.5793333333333333,3.4866666666666664,0.0016226500635783934,-0.0371997600116156,0.416,1.4836666666666667,-0.03044627269549901,-0.0136072243365552,0.5,1.841,-0.008576914237531635,1,1,-1,-1
-0.1834989768917996,0.626,4.445666666666667,-0.044615353060293864,0.0418037994693198,0.5770000000000001,3.5286666666666666,0.01771498196498326,-0.0023326814388153,0.41,1.4683333333333333,-0.0019091912199359136,-0.0493401263023844,0.4996666666666667,1.808,-0.031100099571935436,-1,-1,-1,-1
-0.0248952418988146,0.6903333333333334,5.163333333333333,-0.006052949316943417,-0.0843395099995008,0.5526666666666666,3.386,-0.03574012213108036,-0.0164784860628408,0.3929999999999999,1.3023333333333331,-0.01348687411213332,-0.0502984846380727,0.517,1.8073333333333328,-0.03170417260334274,1,-1,-1,1
0.081259123211983,0.705,5.4816666666666665,0.019757082752620832,-0.1605165840168463,0.5496666666666666,3.3003333333333336,-0.06802129057733279,-0.0423448911876838,0.389,1.2393333333333334,-0.034657323164420634,0.039400365139085,0.5216666666666666,1.894,0.024834863037976072,1,-1,-1,1
0.0976407873768474,0.7090000000000001,5.5616666666666665,0.02374006806845477,-0.13818157293105,0.5453333333333333,3.272333333333333,-0.0585564973385516,-0.0495248272232875,0.3876666666666666,1.222,-0.04053376673308806,0.0429600672110732,0.528,1.8996666666666664,0.027078616696140256,1,-1,-1,1
0.1534642865294735,0.701,5.619666666666666,0.03731281471773994,-0.1463524937316616,0.5446666666666666,3.2583333333333333,-0.062019046591434056,0.002837713156327,0.3816666666666666,1.2253333333333332,0.0023225361820119104,0.0273963975985622,0.5303333333333333,1.8943333333333328,0.017268514636664848,-1,-1,-1,1
0.0355517415072359,0.6843333333333333,5.572666666666667,0.008643936473765252,-0.0335650017582342,0.519,3.105,-0.014223668861442496,-0.0683960796201004,0.3783333333333333,1.1769999999999998,-0.055979008756142756,0.0940021093934109,0.4196666666666667,1.3056666666666668,0.05925146896038179,-1,-1,-1,-1
-0.0636170498979122,0.6786666666666666,5.496333333333333,-0.015467645596320084,-0.0754076803985959,0.5116666666666666,2.994333333333333,-0.03195512645358319,-0.0885338958694375,0.3756666666666667,1.1546666666666667,-0.07246087436032196,0.0521490360936375,0.3756666666666667,0.9013333333333332,0.032870613365539855,-1,-1,-1,-1
-0.1665339876253,0.6859999999999999,5.409000000000001,-0.04049053994901815,-0.0235175874709803,0.5053333333333333,2.978,-0.009965927575891492,-0.0629392281998013,0.3716666666666666,1.1546666666666667,-0.0515128297714028,0.0199069129415424,0.3556666666666667,0.7106666666666667,0.012547737937628665,1,-1,-1,-1
-0.1355182814467079,0.688,5.444,-0.03294948056541096,-0.1340085610612309,0.5156666666666667,2.8713333333333333,-0.056788121474349106,-0.0872925446411523,0.373,1.1336666666666666,-0.07144488613901455,0.0374698731304232,0.345,0.645,0.023618034095863976,1,1,1,-1
-0.1131728542303394,0.6566666666666667,5.107333333333333,-0.02751648501727102,-0.1131228683192295,0.5173333333333333,2.876,-0.047937498446117534,-0.0351301667629759,0.4096666666666667,1.2386666666666668,-0.028752406917946338,-0.058365986873535,0.4296666666666667,0.9923333333333332,-0.03678928570747284,-1,1,1,1
-0.1625278319791201,0.65,4.937666666666667,-0.03951649610639663,-0.1149020894635168,0.5223333333333333,2.856666666666667,-0.04869146987653496,0.0647596639473655,0.42,1.413,0.053002771727417235,0.0026742843962417,0.462,1.3216666666666663,0.0016856566295974566,-1,1,1,1
-0.19082308800317,0.6503333333333333,4.900333333333333,-0.046396113959463844,-0.1024614819214133,0.523,2.861333333333333,-0.043419577344289396,0.1538959851451729,0.4183333333333333,1.4946666666666668,0.12595670318865862,0.0264664673481695,0.4746666666666667,1.4513333333333334,0.016682360413934977,1,1,-1,1
-0.2122367909916951,0.654,4.8773333333333335,-0.05160257306536207,-0.0744693242254759,0.523,2.8873333333333333,-0.0315574840647436,0.1315071393166271,0.4193333333333333,1.4696666666666665,0.10763247461243815,0.0353296304674701,0.48,1.5053333333333332,0.022268994988869854,1,1,1,1
-0.0805682757082291,0.63,4.723,-0.019589112304976442,-0.0252242063841698,0.4956666666666667,2.827,-0.01068913273073488,0.0590620529227658,0.4276666666666666,1.4713333333333334,0.048339542208902124,0.0316322106560349,0.4556666666666667,1.506,0.019938434998201075,-1,-1,1,-1
-0.0523831806197927,0.6226666666666667,4.650666666666667,-0.012736278628688296,-0.1280494278609372,0.49,2.6606666666666663,-0.05426285012317416,0.0179493680803175,0.4346666666666667,1.5003333333333333,0.01469072260451655,0.0207738975640627,0.441,1.419,0.013094216232444365,-1,-1,1,-1
-0.1383262978461115,0.6233333333333334,4.565666666666667,-0.03363221267204477,-0.1405381813777353,0.4903333333333333,2.648333333333333,-0.05955514522849271,-0.0067996354993269,0.439,1.5156666666666667,-0.0055651852747936915,-0.0185884825413045,0.4386666666666666,1.358,-0.011716704055089055,1,1,1,-1
-0.1807150250911346,0.6336666666666667,4.524666666666667,-0.043938471943061545,-0.1536948539219391,0.4906666666666667,2.636,-0.065130480958701,0.0384175639913906,0.4336666666666666,1.5613333333333337,0.03144298858953478,-0.0443282165528085,0.44,1.3326666666666669,-0.027940989453284767,1,1,-1,1
-0.1682790001823546,0.614,4.4206666666666665,-0.040914816708738415,-0.0291360397201709,0.4723333333333333,2.5506666666666664,-0.012346830305524421,0.0249224385480584,0.432,1.552,0.02039785633117173,0.0050476311744331,0.4756666666666667,1.449,0.0031816260697267117,-1,-1,-1,1
-0.2001783149399028,0.611,4.343999999999999,-0.04867071384994508,0.0018503601115198,0.4639999999999999,2.478333333333333,0.0007841176261587073,0.0302278853862811,0.4303333333333333,1.5506666666666669,0.024740117710211902,0.0032475280416641,0.492,1.589,0.002046983926215146,-1,-1,-1,1
-0.1850466266303883,0.608,4.313999999999999,-0.044991643656952185,-0.0583904376813544,0.4673333333333333,2.4170000000000003,-0.024743816676563512,0.0312638046699798,0.4293333333333333,1.5483333333333331,0.02558796944345342,0.0150208119103023,0.4986666666666666,1.658,0.00946792764977458,-1,1,-1,1
-0.2233230821839873,0.613,4.275333333333333,-0.05429805837024742,-0.0599625047971938,0.4683333333333334,2.415,-0.025410003505473094,0.0360713942836519,0.428,1.5523333333333331,0.029522757849083037,0.0300607006767805,0.5,1.6843333333333337,0.018947879835582042,1,1,-1,1
0.2145729675420398,0.6446666666666667,4.795,0.05217058354351458,-0.0151465750794672,0.5033333333333334,2.562,-0.006418586534483543,0.0701480070558877,0.4406666666666667,1.5936666666666668,0.057412879846602774,0.0075313257772193,0.477,1.6526666666666665,0.00474715002034531,1,1,1,-1
0.1136879626013982,0.657,4.864333333333334,0.027641726815499968,0.0937802958802058,0.5106666666666667,2.7503333333333333,0.039740795604186537,0.0788950528978249,0.4473333333333333,1.657,0.06457192987543345,-0.0409743695283313,0.4663333333333333,1.5623333333333336,-0.025826990478676558,1,1,1,-1
0.2657306016225611,0.653,5.0136666666666665,0.06460888671496828,0.0431855004484535,0.5153333333333333,2.756333333333333,0.01830049831127415,0.1015119923723342,0.4456666666666667,1.6813333333333331,0.08308284248786672,-0.008343584731528,0.46,1.5396666666666663,-0.005259133597411589,-1,1,-1,-1
0.2177461672000049,0.653,4.964333333333333,0.05294210513708943,0.0539791478173294,0.5173333333333333,2.790666666666666,0.02287446696731356,0.0834009769897499,0.449,1.6776666666666666,0.06825981908775983,-0.0490304708652893,0.4593333333333333,1.4916666666666667,-0.03090491736126113,1,1,1,-1
0.0390347849864038,0.682,5.097,0.009490792500864851,-0.0536989953754534,0.5486666666666666,3.0176666666666665,-0.022755748202074967,-0.0145712613900181,0.4883333333333333,1.8943333333333328,-0.011925899459011577,-0.0308082995815441,0.5003333333333333,1.5493333333333332,-0.019419106849382656,1,1,1,1
0.1063885585742836,0.6883333333333332,5.228,0.02586697311760073,-0.0271784352927446,0.56,3.155666666666667,-0.011517266304963194,-0.0254648550454961,0.5083333333333333,2.034333333333333,-0.02084179899613433,0.0109474322630522,0.5163333333333333,1.6916666666666669,0.006900392417955537,1,1,1,1
0.1751663127097273,0.6836666666666666,5.2876666666666665,0.04258937580029404,0.0508403693302867,0.5583333333333333,3.2233333333333336,0.021544362885964525,-0.0896877803011069,0.5213333333333333,2.0783333333333336,-0.07340527507835691,0.0807475310428114,0.521,1.7846666666666666,0.05089683476343319,-1,-1,1,1
0.1785913666655698,0.6823333333333333,5.29,0.04342213244056988,0.0352328466005174,0.5603333333333333,3.21,0.014930442926874541,-0.0489069198982448,0.525,2.1506666666666665,-0.040028038338256425,0.0970343122104682,0.5216666666666666,1.8026666666666664,0.061162728955033,-1,1,1,1
0.0753973057931585,0.698,5.281666666666666,0.0183318592546716,-0.1027205160692794,0.5766666666666667,3.223666666666667,-0.043529346918251936,-0.0453690916393942,0.501,2.062,-0.03713249052060453,-0.0505849869988579,0.5913333333333334,2.153,-0.03188476095233494,1,1,-1,1
0.1804808472364572,0.6986666666666665,5.384666666666666,0.043881534690100754,-0.0211706313173025,0.5793333333333333,3.3236666666666665,-0.00897136998871519,-0.1226914344326943,0.493,1.935,-0.1004172303523824,0.0001489064193798,0.62,2.402333333333333,9.385878830610858e-05,1,1,-1,1
0.1911186026225033,0.6970000000000001,5.392666666666667,0.04646796443677636,-0.0205072718550729,0.5796666666666667,3.3246666666666664,-0.008690261547404182,-0.1480061985718377,0.493,1.9006666666666665,-0.12113618692527255,0.0517411416351802,0.6283333333333334,2.51,0.032613509072877155,-1,1,1,1
0.1755780821348729,0.698,5.375,0.04268949209845268,-0.0226392602825069,0.581,3.337,-0.00959372336238262,-0.1575478783917396,0.494,1.8876666666666668,-0.12894560789140677,0.1012949736131845,0.6306666666666667,2.574,0.06384831174123627,1,1,1,1
0.2190076586910763,0.6970000000000001,5.524333333333333,0.053248820134688,0.0652796298631686,0.4386666666666666,2.159,0.027663214358195534,-0.1016340318405932,0.482,1.9223333333333332,-0.08318272611424139,0.0271048991479943,0.6033333333333334,2.6026666666666665,0.017084777149205508,-1,-1,-1,-1
0.2018706567405406,0.6890000000000001,5.5536666666666665,0.04908218441077916,0.0344453683967358,0.3883333333333333,1.602,0.01459673732224292,-0.1123697588810419,0.4743333333333333,1.8876666666666664,-0.09196941917236544,0.0374343757427206,0.5843333333333333,2.5386666666666664,0.02359565936002871,-1,-1,-1,-1
0.15226410356028,0.6896666666666667,5.514666666666667,0.03702100607763458,-0.1229954840961633,0.3763333333333333,1.3236666666666668,-0.05212116626233953,-0.1095884093941585,0.4693333333333333,1.8573333333333333,-0.08969301403123828,-0.0298973156718065,0.579,2.445,-0.01884489489606017,1,-1,-1,-1
0.1408220570254279,0.6903333333333334,5.506666666666666,0.034239023559084904,-0.0633449557533107,0.3676666666666666,1.2953333333333332,-0.02684336742085182,-0.132990942771624,0.47,1.836666666666667,-0.10884689870020786,-0.0646730783766327,0.58,2.4136666666666664,-0.040764775606982225,1,-1,1,1
0.1529703846660792,0.6990000000000001,5.523,0.03719272900180994,-0.0105488995076128,0.4183333333333333,1.5650000000000002,-0.004470253108570426,-0.0243644823985047,0.4546666666666666,1.8266666666666669,-0.019941195183999328,-0.0122477252514161,0.5616666666666666,2.345,-0.007719993915587953,1,1,-1,-1
0.1485029513073392,0.7016666666666667,5.549666666666667,0.03610653157471994,0.0003571819569714,0.4363333333333333,1.7656666666666667,0.0001513611682739405,-0.0428945210452536,0.4493333333333333,1.7563333333333333,-0.035107169629019684,-0.0788083513771917,0.5596666666666666,2.26,-0.04967452981190064,1,1,-1,-1
0.1026533302061061,0.7053333333333334,5.556666666666667,0.024958801664931928,0.0965237375497118,0.4386666666666666,1.886,0.04090336982744465,-0.071301499606869,0.4503333333333333,1.7293333333333334,-0.058356959828528406,-0.0421316810228455,0.555,2.2576666666666663,-0.026556467790804915,1,1,1,-1
0.1349955338736137,0.7043333333333334,5.588666666666667,0.03282238139608555,0.0658200587211279,0.4403333333333333,1.8733333333333333,0.027892229127035664,-0.0951551304439632,0.451,1.7053333333333331,-0.07788004677901308,-0.0606941752312741,0.5546666666666666,2.236,-0.03825679086350256,-1,1,1,-1
0.0651642921699853,0.7096666666666667,5.595666666666667,0.01584383712287588,0.0616433873052399,0.4536666666666666,2.0243333333333333,0.026122302475741238,-0.0877145510226018,0.4693333333333333,1.747,-0.07179027872662373,-0.0058238501220058,0.508,1.9186666666666667,-0.003670892886985898,1,1,1,-1
0.1629922949086939,0.703,5.7,0.03962942413432004,0.1021833547666171,0.4553333333333333,2.0883333333333334,0.04330171682458226,-0.023101154811173,0.472,1.8276666666666668,-0.018907220335354132,-0.0002021505095781,0.4876666666666666,1.7593333333333334,-0.00012741963686648648,-1,1,1,-1
0.1579424683502885,0.695,5.695333333333334,0.03840162549144611,0.0308682643719113,0.4603333333333333,2.074,0.013080886273030475,0.0147540518428821,0.4706666666666667,1.868,0.012075504939592455,-0.0709467895347486,0.483,1.649333333333333,-0.04471922518636114,-1,1,-1,-1
0.098799212754236,0.6940000000000001,5.638333333333334,0.024021723901537003,0.068737225737975,0.46,2.113,0.029128422050844354,0.0178868928691013,0.4696666666666667,1.8736666666666664,0.014639589551055899,-0.0708560763061614,0.4803333333333333,1.628,-0.04466204676682765,-1,-1,-1,-1
-0.1575435756016538,0.6729999999999999,5.307666666666666,-0.03830463998713988,0.0367202175441501,0.4379999999999999,2.098666666666667,0.015560738492736467,0.0755384505397933,0.4196666666666667,1.682,0.06182470702531091,-0.109201531742751,0.466,1.4973333333333334,-0.06883197845489304,-1,-1,-1,-1
-0.060634552996265,0.662,5.255,-0.014742490859644445,-0.0773466252909409,0.4306666666666667,1.9976666666666667,-0.032776783198544775,-0.0023417949069206,0.4033333333333334,1.471,-0.0019166501695379826,-0.0470297853604904,0.4543333333333333,1.4753333333333332,-0.029643844010332824,-1,-1,-1,-1
-0.1458120743799655,0.6626666666666666,5.174333333333333,-0.03545228038384073,-0.1229816400571859,0.43,1.9513333333333331,-0.0521152996448569,-0.1764525798874594,0.415,1.3033333333333337,-0.14441822644555793,0.0465678496592021,0.4429999999999999,1.4723333333333335,0.02935267640735886,1,-1,1,-1
-0.2277426582042023,0.675,5.094666666666667,-0.055372619917448684,-0.1185218874701641,0.4296666666666667,1.953,-0.050225413135728446,-0.1323849062104767,0.418,1.348666666666667,-0.1083508859732878,-0.0145520447156515,0.4416666666666666,1.4003333333333332,-0.009172454015589897,1,-1,1,-1
-0.0508840627283779,0.5993333333333333,4.376,-0.01237178790978956,-0.1357742888698219,0.4316666666666666,1.977666666666667,-0.05753637490301689,0.0108294863477889,0.3586666666666667,1.1336666666666666,0.00886343068863913,-0.0101829138455482,0.391,0.9966666666666668,-0.006418500686198785,-1,1,-1,-1
-0.262041999457796,0.5866666666666667,3.994666666666667,-0.06371205180794318,-0.1528720038397581,0.4333333333333333,1.975,-0.06478178599434926,-0.0036793780484308,0.3336666666666666,0.916,-0.003011399734228873,0.0400502061554024,0.366,0.8413333333333333,0.025244471237791766,-1,1,-1,-1
-0.2137591537072918,0.579,3.934,-0.05197271545630425,-0.1457730765623452,0.4383333333333333,1.9856666666666667,-0.061773509945604176,-0.0816150762662862,0.3286666666666666,0.7986666666666667,-0.0667981424420856,-0.0328124115575259,0.359,0.7113333333333334,-0.020682339975790973,-1,1,-1,-1
-0.1210573950015221,0.5723333333333334,3.933666666666667,-0.029433506987546203,-0.1396440060255217,0.437,1.9956666666666665,-0.05917622511981643,-0.0450629968044336,0.3216666666666666,0.7796666666666667,-0.03688196614052831,-0.0004734199816163,0.353,0.6956666666666667,-0.0002984063818032678,-1,-1,-1,-1
-0.1485758240411074,0.622,4.1803333333333335,-0.036124249617624636,-0.1357084171855256,0.4403333333333333,1.9886666666666664,-0.0575084607967843,0.0118907783189161,0.3523333333333333,0.8356666666666667,0.009732048785970749,-0.030118755001788,0.4046666666666667,0.8450000000000001,-0.018984472674385286,1,1,1,1
0.0901691546686302,0.625,4.449666666666667,0.02192343924108801,-0.1362978069787221,0.447,1.978,-0.057758223490352006,0.0359085248774476,0.3656666666666667,0.9626666666666668,0.029389456818283328,0.0164238925619011,0.424,1.0536666666666668,0.010352318332213308,1,1,1,1
0.0467268542418484,0.63,4.473,0.01136101756374491,-0.10003655681232,0.4503333333333333,2.009333333333333,-0.042391979252265496,0.0661203925941041,0.368,1.009,0.05411646481119639,0.0259563551382751,0.4313333333333333,1.125,0.01636082616363029,1,1,1,1
0.0804235274921056,0.6283333333333334,4.505333333333334,0.019553918687679025,-0.0793919341157014,0.4493333333333333,2.029,-0.033643513242306584,0.0524199162665844,0.3706666666666667,1.017,0.04290326240893236,0.0793661447971509,0.432,1.1833333333333331,0.0500261185126467,-1,-1,1,1
0.062532353491969,0.6386666666666667,4.520333333333332,0.015203915989026835,-0.3526347993482415,0.6293333333333333,3.8706666666666663,-0.14943424258037266,0.0549433688889405,0.3663333333333333,0.9843333333333334,0.044968590966171326,-0.0773364098516388,0.3989999999999999,0.9603333333333332,-0.04874673469990172,1,1,-1,-1
0.1421021141884662,0.639,4.587,0.03455025255465574,0.0329977654651241,0.662,4.7,0.013983294043127136,0.059380724561885,0.3603333333333333,0.985,0.04860036011799388,-0.009105188422788,0.3806666666666667,0.8686666666666666,-0.0057391881170814115,1,1,-1,-1
0.1206548407768224,0.6403333333333333,4.580333333333333,0.029335631243685895,0.1191457746741697,0.6723333333333333,4.930000000000001,0.050489794620364896,0.0549726834135637,0.3596666666666667,0.98,0.04499258354059488,-0.0064714339810268,0.372,0.799,-0.00407907835398901,1,1,-1,-1
0.1353980872828204,0.6406666666666666,4.596666666666667,0.03292025694166951,0.0534240318526153,0.68,4.970666666666667,0.022639228318477304,0.0517359253283072,0.355,0.9756666666666668,0.042343447651484054,-0.017350094652583,0.369,0.7626666666666666,-0.010936122618959728,1,1,-1,-1
0.1085255344659472,0.626,4.621,0.026386550586112317,-0.0333432351112183,0.5766666666666667,3.904333333333333,-0.014129691945415884,0.082533238590841,0.37,1.0216666666666667,0.06754961558340156,-0.0298497178894442,0.4196666666666667,0.9376666666666668,-0.018814893031820934,-1,-1,1,1
0.0127781358463137,0.6256666666666667,4.5343333333333335,0.0031068349910846832,-0.1374934682009807,0.5513333333333333,3.459,-0.058264902721843544,0.0404672846687739,0.3803333333333333,1.0590000000000002,0.033120589592168355,0.0072135503014909,0.4383333333333333,1.136,0.0045468495817914106,-1,-1,1,1
-0.0295387714529011,0.633,4.492666666666667,-0.0071819622085174,-0.1191697350647849,0.541,3.338,-0.05049994819236099,0.1005986156575569,0.381,1.123,0.08233528614548319,-0.0346078661517306,0.4496666666666666,1.193,-0.021814052049538884,1,-1,1,1
0.0059527388937894,0.6333333333333333,4.527333333333333,0.0014473298539356921,-0.2155391523445247,0.542,3.241,-0.09133792250949103,0.1077851001797358,0.3796666666666667,1.13,0.08821708934571677,0.0722827144002737,0.4466666666666666,1.2996666666666667,0.04556128619130931,1,1,-1,-1
0.1030534783195182,0.6833333333333332,5.232333333333333,0.025056092394606228,-0.0325065837851625,0.5676666666666667,3.393333333333333,-0.013775148498642937,0.0888638967094521,0.3746666666666667,1.102,0.07273096469320828,0.0691837188450579,0.432,1.2856666666666667,0.04360792535575873,1,1,-1,-1
0.0613010325003928,0.7,5.429666666666666,0.014904536549968072,-0.0199963027095901,0.5770000000000001,3.470333333333333,-0.008473730770015541,0.0916041280732842,0.3703333333333333,1.1,0.07497371656381015,0.0035420301033068,0.4296666666666667,1.2143333333333333,0.0022326146517041,1,1,-1,-1
0.145187521335143,0.7016666666666667,5.535333333333333,0.035300428558442995,0.0143933009451977,0.5786666666666667,3.5236666666666663,0.006099375413181853,0.0832833578898117,0.3693333333333333,1.090666666666667,0.06816355332717966,0.0014244917667147,0.425,1.211,0.0008978865500408837,1,1,-1,-1
0.0614285921836064,0.7066666666666667,5.525333333333333,0.014935551002469297,0.0115084075604734,0.58,3.535,0.0048768589211391255,0.0623609900240758,0.3686666666666667,1.0686666666666669,0.051039568729514644,-0.0002815842371914,0.4203333333333333,1.208,-0.00017748835422249056,1,1,-1,-1
-0.0019176475400293,0.7413333333333334,5.869666666666666,-0.0004662506761226235,-0.0879134691111631,0.618,3.8013333333333335,-0.03725464047655159,-0.0090409833422029,0.428,1.313,-0.0073996241961298255,-0.0848600538893289,0.536,1.7716666666666667,-0.05348904276133555,1,1,1,1
-0.0081313112877046,0.7553333333333333,6.0103333333333335,-0.0019770209626727674,0.049535437115987,0.6276666666666667,3.9876666666666662,0.02099137844590638,0.0182759619097421,0.456,1.518,0.014958024457760328,-0.0338053313421999,0.5870000000000001,2.1623333333333337,-0.021308197801550407,1,1,1,1
0.1415851130345968,0.7546666666666667,6.135000000000001,0.03442455055128129,0.0356279388061704,0.6323333333333333,4.003,0.01509786912704051,0.0168802870452267,0.4706666666666667,1.6086666666666667,0.013815729520749416,-0.0091945400393518,0.6133333333333334,2.3503333333333334,-0.005795508284464391,-1,1,1,1
0.1314625931129747,0.7509999999999999,6.109,0.03196339350390807,-0.0335089428485497,0.6403333333333333,4.0183333333333335,-0.01419991306444212,-0.0126563741295695,0.4803333333333333,1.6426666666666667,-0.010358653334451887,0.0453927654647769,0.6226666666666667,2.4493333333333336,0.028611996595798158,-1,1,1,1
-0.0861004739691679,0.7786666666666666,6.208333333333333,-0.020934193257427017,0.0558461121066269,0.6363333333333333,4.0633333333333335,0.023665620860835745,-0.0432267215467077,0.51,1.836666666666667,-0.03537906028244581,0.0202389410867938,0.5876666666666667,2.334,0.012757022127837653,1,-1,1,-1
0.0501660751508126,0.778,6.344333333333333,0.012197218711592508,0.0806956211381368,0.63,4.087666666666666,0.034195970013786776,-0.0604831999104285,0.523,1.936,-0.04950268489351232,-0.0055591372839525,0.5736666666666667,2.197666666666667,-0.0035040389237233557,-1,-1,1,-1
0.1361512873965136,0.7673333333333333,6.430000000000001,0.03310338760303167,0.0585207816666404,0.6293333333333333,4.065,0.024799051879533046,-0.0817902045642797,0.53,1.978,-0.06694147680541868,0.0094316736236224,0.5663333333333334,2.154333333333333,0.005944978475064798,-1,-1,1,-1
0.0431316962223053,0.7676666666666666,6.3406666666666665,0.010486902366666499,0.0396362629951969,0.6283333333333334,4.048333333333334,0.016796456136351078,-0.0273650277393864,0.5303333333333333,2.0363333333333333,-0.022397001932622642,-0.0354353510178779,0.5663333333333334,2.1103333333333336,-0.02233563283297127,1,-1,1,1
0.2192399075966991,0.7886666666666666,6.676666666666667,0.053305288389158635,-0.1159035830300379,0.5886666666666667,3.617,-0.04911586767516062,-0.1020496074968586,0.541,2.0506666666666664,-0.08352285545250368,0.0171433656705066,0.6016666666666667,2.194333333333333,0.010805817076416554,1,-1,1,1
0.1342095069669922,0.7986666666666666,6.733666666666666,0.032631269333512646,-0.1632172568899932,0.5793333333333333,3.437,-0.06916574088683705,-0.0976021636386921,0.5479999999999999,2.091333333333333,-0.07988282959047183,0.0542712370754792,0.6186666666666667,2.333,0.03420828042870152,1,-1,1,1
0.2258554362853129,0.7966666666666667,6.817333333333334,0.0549137668293248,-0.2114767461704358,0.5796666666666667,3.3826666666666667,-0.08961641745440059,-0.0658161614597618,0.5493333333333333,2.126333333333333,-0.053867465783359804,0.0922079670606028,0.6233333333333334,2.397,0.05812058403206615,-1,1,1,1
0.233522666375765,0.792,6.824,0.056777952577247166,-0.1797800390136124,0.5766666666666667,3.3796666666666666,-0.07618446622603013,-0.0315509826607844,0.5476666666666666,2.1546666666666665,-0.025823011266773034,0.0490233510656139,0.6296666666666667,2.3956666666666666,0.030900429604633187,-1,-1,-1,1
0.0366847883270216,0.7193333333333334,5.962999999999999,0.00891942184569945,-0.1493169780215577,0.5736666666666667,3.461,-0.06327529091366432,-0.0746490836652391,0.4976666666666666,2.0126666666666666,-0.061096801619992015,0.0935359438837748,0.5656666666666667,2.284666666666667,0.058957635221938684,-1,-1,-1,-1
-0.0697537611807934,0.7020000000000001,5.647666666666667,-0.01695970590724092,-0.1470732871684825,0.5693333333333332,3.466333333333333,-0.06232449353395735,-0.0573529573839139,0.4716666666666666,1.863,-0.046940727033151046,0.0480926940435688,0.5346666666666667,2.0676666666666668,0.030313817282736376,-1,-1,-1,-1
-0.2168318292733611,0.7,5.492333333333334,-0.052719795944391946,-0.1874641974157378,0.57,3.449,-0.07944074267070185,-0.0260766831626142,0.457,1.787,-0.021342551842140185,-0.013878556381343,0.5223333333333333,1.9343333333333332,-0.008747940423363462,-1,1,-1,-1
-0.2321124058178112,0.7056666666666667,5.486000000000001,-0.05643506634558596,-0.2256914388861317,0.5716666666666667,3.421666666666667,-0.09564010497307074,0.0001134898152885,0.4486666666666666,1.7513333333333334,9.288613322657337e-05,0.0186534832000639,0.5136666666666667,1.9103333333333328,0.011757675311369788,1,1,-1,-1
-0.3012242328041834,0.6953333333333334,5.382333333333333,-0.07323869443042864,-0.0083833804967592,0.5353333333333333,3.2343333333333333,-0.0035525822100136036,-0.0052510250699873,0.474,1.769,-0.004297719693939275,0.0167546871465213,0.51,1.9016666666666664,0.010560824983706172,-1,-1,1,-1
-0.3618053935986172,0.6990000000000001,5.324,-0.08796820368126133,-0.0863500807992228,0.5276666666666666,3.0603333333333333,-0.03659213141991395,0.0022814370182846,0.486,1.842666666666667,0.0018672500460919599,-0.0084631769938456,0.511,1.873,-0.005334515067724741,1,-1,1,1
-0.2856981143729067,0.6933333333333332,5.369,-0.06946372376192296,-0.1060841381182551,0.5253333333333333,3.011,-0.044954731804100784,0.0340240265142712,0.49,1.91,0.027847082592170728,-0.0095202815886548,0.5146666666666667,1.8693333333333333,-0.0060008299035448475,-1,-1,1,1
-0.1270468116096461,0.684,5.391333333333334,-0.03088975454337975,-0.1201502134509171,0.526,3.003,-0.05091544049564159,0.0853732390882069,0.4823333333333333,1.965,0.06987402384762573,-0.0198433357835838,0.5196666666666667,1.8626666666666667,-0.012507663943271713,-1,1,-1,1
0.0548099971911097,0.621,4.665333333333334,0.013326327031005673,-0.001581937871137,0.5566666666666666,3.1743333333333337,-0.0006703697083200068,0.0316692552391526,0.48,1.9326666666666663,0.02591981186904234,-0.0249134343396733,0.52,1.879,-0.01570345166719348,-1,1,-1,1
-0.2702270862071714,0.619,4.306,-0.0657021475639966,0.0497726071585722,0.5643333333333334,3.319,0.021091882779970907,0.0220954665511292,0.48,1.9193333333333331,0.018084111288349674,-0.0141481227647199,0.5226666666666666,1.886,-0.008917853676379657,-1,1,1,1
-0.2022438919950575,0.613,4.289,-0.04917293163420721,0.0641885277533114,0.5663333333333334,3.3616666666666664,0.02720084360617188,0.0115463934945549,0.4806666666666667,1.91,0.009450185831171616,-0.0133657273641918,0.5276666666666666,1.888,-0.008424693713392852,-1,1,1,1
-0.129322327189854,0.6076666666666667,4.284666666666666,-0.031443016107693754,0.0211444727663216,0.5696666666666667,3.362,0.008960284913560792,0.0154179905722915,0.481,1.9136666666666664,0.012618907897095131,-0.0204938159347516,0.5293333333333333,1.8806666666666667,-0.012917675002969966,-1,1,1,1
-0.0474269598327392,0.6293333333333333,4.383333333333334,-0.011531238993020217,-0.1140000476102502,0.521,3.007,-0.04830921622100288,-0.0117510844826373,0.447,1.7833333333333334,-0.009617715880814998,0.0046185013102284,0.5163333333333333,1.9286666666666668,0.00291113666270198,1,-1,-1,-1
0.0449811584076993,0.629,4.493666666666667,0.010936574674222037,-0.0966136770240937,0.5026666666666667,2.812,-0.04094148301779675,0.0004356349536658,0.4316666666666666,1.6723333333333334,0.0003565469398420451,-0.0420775849022354,0.5086666666666667,1.8956666666666664,-0.026522369889897264,-1,-1,-1,-1
0.0660861198673652,0.6283333333333334,4.521333333333333,0.01606796735442269,-0.0952560749899293,0.4956666666666667,2.732666666666667,-0.040366178957970865,-0.0911201252166404,0.4303333333333333,1.5766666666666669,-0.07457758274589905,-0.0182278862146392,0.5026666666666667,1.8756666666666664,-0.011489412750728874,-1,-1,-1,-1
0.0718454347739196,0.6223333333333333,4.531000000000001,0.01746826872009652,-0.0621305637763835,0.4906666666666667,2.707333333333333,-0.02632875075340095,-0.1168687890449859,0.431,1.555,-0.09565166602540813,0.000733547762268,0.5,1.8753333333333333,0.00046237028878871655,-1,-1,1,-1
-0.1418949011219945,0.6223333333333333,4.33,-0.0344998714338673,-0.2084371444279518,0.4933333333333333,2.5756666666666663,-0.08832834099406942,-0.0138257847663145,0.414,1.5286666666666666,-0.011315761528919754,0.0406224353059623,0.4823333333333333,1.784,0.025605159077367018,1,1,-1,-1
-0.1202902745592116,0.6193333333333333,4.355,-0.02924699178210376,-0.2388787789227691,0.5,2.550333333333333,-0.10122843650945619,0.0393056655203929,0.4016666666666666,1.4763333333333333,0.03216985836839493,-0.0375159378179217,0.4793333333333333,1.6893333333333334,-0.023647069618780426,-1,1,-1,-1
-0.1031036309700468,0.6123333333333334,4.373,-0.025068286349298207,-0.1680523676913536,0.498,2.621666666666667,-0.07121469102371772,-0.0632888387302339,0.405,1.374,-0.0517989697234736,-0.0621631153577908,0.4836666666666667,1.6649999999999998,-0.03918269413176544,-1,-1,1,1
-0.1135649471292152,0.6093333333333333,4.363,-0.02761181722790287,-0.1231933082651317,0.4893333333333333,2.6503333333333337,-0.0522049971970871,-0.0849714919332129,0.4093333333333333,1.352666666666667,-0.06954521249422536,-0.052249553178352,0.4866666666666666,1.6753333333333331,-0.03293397135785919,-1,-1,1,1
-0.0979616999936361,0.6003333333333333,4.288666666666667,-0.02381809373345874,-0.085635027393276,0.4783333333333333,2.568,-0.036289116900871395,-0.0398441353120395,0.3916666666666666,1.323,-0.03261057083830446,0.0189027040072375,0.4693333333333333,1.6756666666666666,0.011914764327944164,-1,-1,-1,-1
-0.1171906133582743,0.598,4.248,-0.02849335009325306,0.0472563492587752,0.467,2.573,0.020025581059074343,-0.0853360467395409,0.3853333333333333,1.232,-0.06984358364077177,0.0292157115843385,0.4596666666666666,1.612,0.01841526577717669,-1,-1,-1,-1
-0.1400011893697534,0.6003333333333333,4.230333333333333,-0.03403944042846457,0.0246294393853108,0.4626666666666666,2.5016666666666665,0.010437091366267826,-0.0646702328202659,0.38,1.2086666666666666,-0.05292957651104246,-0.0110038064700996,0.4589999999999999,1.5710000000000002,-0.006935926243745082,1,-1,-1,-1
-0.1596757481208186,0.6023333333333334,4.209666666666667,-0.038823049579058674,-0.0594749160377525,0.4773333333333333,2.4170000000000003,-0.025203380514513374,-0.1143811731131327,0.3873333333333333,1.1586666666666663,-0.09361566813189426,-0.0529780097435361,0.4623333333333333,1.5286666666666666,-0.033393132560086615,1,1,1,1
-0.1110095107573139,0.5913333333333334,4.167,-0.026990496619544817,-0.0818428154214898,0.4626666666666666,2.4006666666666665,-0.03468211065884573,-0.0495682091488707,0.3693333333333333,1.134,-0.04056927282065287,-0.0640810700208576,0.4616666666666666,1.5253333333333332,-0.04039162052628407,-1,-1,-1,-1
-0.190745287383498,0.5956666666666667,4.089333333333333,-0.04637719776617617,-0.1488681165852656,0.4613333333333333,2.32,-0.06308507920205839,-0.0235230826667878,0.36,1.0816666666666668,-0.01925254865322135,-0.0601726747264166,0.46,1.534333333333333,-0.037928078335924396,1,-1,-1,-1
-0.1825071933077655,0.599,4.097333333333333,-0.044374213978700096,-0.1528241945780997,0.4606666666666667,2.308333333333333,-0.06476152610843484,-0.0277911898163241,0.3563333333333333,1.0466666666666666,-0.02274579576362784,-0.0644210897329686,0.46,1.5316666666666667,-0.040605941965963115,1,-1,-1,1
-0.1698256977861856,0.5976666666666667,4.109333333333334,-0.041290875806403685,-0.1520989616347847,0.461,2.308666666666667,-0.06445419785898551,-0.0432867664125176,0.3563333333333333,1.031,-0.03542820421127336,-0.0618336051873971,0.4589999999999999,1.534,-0.038974997073059,-1,1,1,-1
-0.1918623763212288,0.5913333333333334,4.101666666666667,-0.04664880318981837,0.0398251340976938,0.442,2.2863333333333333,0.016876493075981283,-0.0525695887499388,0.366,1.0313333333333334,-0.04302576237242131,-0.0087110428792585,0.4446666666666667,1.4673333333333334,-0.0054907500491592045,-1,-1,1,-1
-0.2471150169746083,0.5913333333333334,4.047,-0.06008275313340652,-0.0838147990868365,0.4429999999999999,2.163,-0.03551776807540416,-0.0243841847563406,0.3723333333333333,1.0596666666666668,-0.01995732064715363,-0.1085791577250412,0.45,1.3676666666666668,-0.06843968327098661,1,1,1,1
-0.2334614184403731,0.591,4.054333333333333,-0.05676306095055796,-0.1057676818559643,0.4486666666666666,2.140333333333333,-0.044820628754848005,0.0499602041279472,0.369,1.1336666666666666,0.040890102471825424,-0.118443506921948,0.4586666666666666,1.3573333333333333,-0.07465738608666256,-1,1,-1,1
-0.2390305010482238,0.5936666666666667,4.048666666666667,-0.05811710984488891,-0.1017165638183104,0.449,2.144333333333333,-0.043103907215512174,0.0129848677327379,0.37,1.096666666666667,0.010627510064110068,-0.1047432536910177,0.4606666666666667,1.371,-0.06602183381767553,1,1,1,1
-0.1341980519189176,0.6183333333333334,4.1546666666666665,-0.0326284841898414,-0.1048027576184389,0.4506666666666667,2.1426666666666665,-0.04441172775344781,0.0025070576425856,0.3726666666666666,1.0883333333333334,0.0020519100291416367,-0.0111090676443308,0.4383333333333333,1.4086666666666663,-0.007002274533564741,1,1,1,-1
0.0328134640825874,0.612,4.321,0.00797816047791454,-0.0800759010803009,0.4503333333333333,2.167333333333333,-0.033933354419336835,0.0163407651738336,0.3733333333333333,1.102666666666667,0.013374155972519773,-0.1041361106087921,0.436,1.2946666666666669,-0.06563913900664269,-1,-1,1,-1
0.035779370477881,0.6076666666666667,4.326666666666667,0.008699281452053993,-0.0655780256347449,0.4473333333333333,2.184,-0.027789664005811437,0.0129542133761895,0.3776666666666666,1.1016666666666668,0.010602420899597011,-0.0573536175866407,0.43,1.289,-0.03615116845919047,-1,-1,1,-1
0.018206025740973,0.607,4.309666666666667,0.004426554741704438,-0.0636600636088915,0.4416666666666666,2.182333333333333,-0.02697689906270019,0.0452606776626687,0.372,1.1343333333333334,0.03704375872506721,-0.0563140409978704,0.4293333333333333,1.284333333333333,-0.03549590188720671,-1,-1,-1,-1
-0.067113469777249,0.5983333333333334,4.209333333333333,-0.016317753918480504,-0.0015356165613811,0.471,2.232,-0.0006507403641614118,-0.0033782199164247,0.3993333333333333,1.1853333333333331,-0.0027649158158202128,-0.0281838773388611,0.483,1.5123333333333333,-0.017764879363907027,-1,1,1,1
-0.0831833550370939,0.6003333333333333,4.175666666666666,-0.02022493431071316,0.0318770254132205,0.481,2.363,0.01350836377222012,0.0384327554135521,0.408,1.2886666666666668,0.03145542206172968,0.0384483089832254,0.5016666666666666,1.731,0.02423476240053857,1,1,1,1
-0.091581208191795,0.6003333333333333,4.163,-0.022266761408563512,0.0853131550239529,0.48,2.4126666666666665,0.03615271869568505,0.0520777089467225,0.4113333333333333,1.3270000000000002,0.04262318164024843,0.0815165952455228,0.5083333333333333,1.8286666666666669,0.051381591797392774,1,-1,1,1
-0.0983014888935871,0.6033333333333334,4.1530000000000005,-0.023900708917445418,0.109213551327393,0.4793333333333333,2.433666666666667,0.04628086720960488,0.0338900237628985,0.4143333333333333,1.3316666666666668,0.027737407575209153,0.0387325356452321,0.513,1.8233333333333333,0.02441391632963948,1,-1,1,1
0.0937990465216955,0.6463333333333334,4.626666666666667,0.0228059995111144,-0.0650322167127903,0.517,2.6103333333333336,-0.027558369354810906,-0.0890925153655823,0.4833333333333333,1.7206666666666666,-0.07291807842581421,-0.0298068146891878,0.5906666666666667,2.2823333333333333,-0.01878785025953958,1,1,1,1
-0.0023582861067499,0.6663333333333334,4.781666666666666,-0.0005733861248276783,0.0350967012153318,0.527,2.7886666666666664,0.014872749294386695,-0.0633039486712354,0.5143333333333333,1.9583333333333333,-0.05181133650713029,0.0005794244804118,0.6273333333333333,2.5176666666666665,0.00036522320443174657,1,1,1,1
0.1435103166392037,0.6609999999999999,4.915,0.03489263838472536,0.0781969932834818,0.529,2.8406666666666665,0.03313713928681175,-0.0949378361050907,0.532,2.0506666666666664,-0.07770220147317146,0.0273049523797319,0.6466666666666667,2.646333333333333,0.017210874828579022,-1,1,1,1
0.1330165468772213,0.664,4.895,0.03234121684115815,0.0579121207637682,0.5316666666666666,2.8423333333333334,0.02454112276653257,-0.072794276195256,0.5406666666666667,2.1283333333333334,-0.05957872800846546,0.0232361624341952,0.6579999999999999,2.699,0.014646232580442621,1,1,1,1
0.2035324339560746,0.6743333333333333,5.091666666666667,0.04948622359636175,0.0836104715474213,0.5296666666666667,2.879,0.035431181240675264,-0.0770197134105503,0.49,1.969,-0.06303705176309157,0.0304246931590053,0.6136666666666667,2.643333333333333,0.019177311806859346,1,-1,-1,-1
0.2404332228479706,0.6736666666666666,5.152333333333333,0.05845816312704414,0.0532450712562826,0.529,2.873,0.02256339110327864,-0.0939247380234999,0.4666666666666666,1.790333333333333,-0.07687302783200364,0.0811811541243554,0.5856666666666667,2.539333333333333,0.05117015633804894,-1,-1,-1,-1
0.2424968027002982,0.6706666666666666,5.163666666666667,0.058959895317812656,0.0632970296332331,0.524,2.892333333333333,0.02682305801444369,-0.0263422893444711,0.451,1.731,-0.021559938143554506,-0.1044304919360681,0.5833333333333334,2.36,-0.06582469363076937,-1,-1,-1,-1
0.251025371479697,0.6673333333333333,5.175333333333333,0.061033504193660736,0.0650581255034348,0.5196666666666667,2.897,0.027569348590306922,-0.0999196878613433,0.4496666666666666,1.6503333333333332,-0.08177961533423013,-0.0696133696533531,0.5793333333333333,2.368333333333333,-0.04387874312459159,-1,-1,-1,-1
0.1547432278750982,0.6673333333333333,5.193,0.037623772417041436,0.1734085862607217,0.387,1.758,0.07348446833012026,-0.1142266449487023,0.4533333333333333,1.761,-0.09348919401937543,0.0585227426384511,0.4943333333333333,1.8983333333333332,0.03688809210021469,1,-1,1,-1
0.1162724399686325,0.669,5.1883333333333335,0.0282701083583763,-0.0119140064561116,0.351,1.2086666666666666,-0.005048737487500565,-0.1101408767261831,0.45,1.8046666666666664,-0.09014518283665325,-0.0075969404612812,0.462,1.5746666666666669,-0.004788508309442506,1,-1,-1,-1
0.1180636080907078,0.6663333333333334,5.203333333333333,0.028705607234230275,-0.0684453127108983,0.3366666666666666,1.0113333333333334,-0.029004719562657783,-0.1068620983046377,0.4473333333333333,1.8026666666666664,-0.0874616552574614,-0.0037911491028286,0.4463333333333333,1.4506666666666663,-0.0023896394968150963,-1,-1,-1,-1
0.1287789024638934,0.6603333333333333,5.223,0.031310889561698224,-0.0553051331640678,0.3303333333333333,0.9636666666666668,-0.023436372985462514,-0.0689672844130753,0.442,1.7979999999999998,-0.05644651330150701,-0.0133790683254513,0.4396666666666667,1.3893333333333333,-0.008433102796519494,-1,-1,-1,-1
0.1138755083096647,0.679,5.240666666666667,0.027687326077855456,-0.0508788816395406,0.3983333333333334,1.3443333333333334,-0.021560683049981277,-0.0794960956328103,0.4623333333333333,1.7536666666666667,-0.0650638553879986,-0.0272030818260302,0.4936666666666667,1.5663333333333334,-0.017146663716832884,1,1,1,1
0.0990386297511864,0.6846666666666666,5.282333333333333,0.024079934982756682,0.018675086897496,0.4203333333333333,1.6353333333333333,0.007913845913131299,-0.006426272793617,0.4736666666666667,1.8133333333333328,-0.0052596052724274535,0.0093865597335571,0.516,1.7776666666666665,0.005916542259386923,1,1,1,1
0.1025747484982932,0.6886666666666666,5.332333333333334,0.024939695560377347,0.0324570388399707,0.428,1.7253333333333332,0.013754153091008445,-0.0015246295798512,0.4796666666666667,1.862,-0.0012478383713572163,0.0592785279218861,0.522,1.8666666666666667,0.03736447915738961,1,1,1,1
0.1344709297073656,0.6863333333333334,5.3580000000000005,0.03269483082065176,0.038784557062194,0.4313333333333333,1.765,0.016435533075907997,-0.005757494339412,0.4803333333333333,1.856666666666667,-0.004712241225367964,0.0357221834226781,0.5283333333333333,1.8923333333333328,0.022516429215515447,-1,1,1,1
0.0507912132871517,0.6686666666666666,5.266666666666667,0.012349212794266162,0.0162195697365619,0.4556666666666667,2.010333333333333,0.006873283984003801,-0.0146322481889651,0.4353333333333333,1.7066666666666668,-0.011975814316284476,-0.0057817651351463,0.498,1.852666666666667,-0.003644365851489623,-1,1,-1,-1
-0.0180272725110706,0.6643333333333333,5.214,-0.004383093254355297,0.0698690881332706,0.4606666666666667,2.131333333333333,0.029608065580237413,-0.0726390545544173,0.4186666666666667,1.5153333333333334,-0.05945168631777332,0.0217752308039016,0.4796666666666667,1.7426666666666668,0.0137253772325769,-1,1,-1,-1
-0.0810068511679036,0.6643333333333333,5.158666666666666,-0.01969574613644732,0.1060303847317043,0.4566666666666666,2.172333333333333,0.04493195300682895,0.0368694533409525,0.4046666666666667,1.5033333333333334,0.03017593205445694,-0.0735711289910645,0.4803333333333333,1.6583333333333334,-0.046373400489881575,1,-1,-1,1
-0.1186383175938772,0.6723333333333333,5.123666666666667,-0.028845340260677216,0.1013557449772109,0.4536666666666666,2.1693333333333333,0.04295100486348087,-0.0071480927719196,0.4,1.4193333333333331,-0.005850381338982667,-0.0749958248623636,0.4793333333333333,1.6576666666666666,-0.04727141569125301,1,-1,-1,-1
-0.0513442011766054,0.6556666666666666,5.141,-0.012483664497179968,0.0185099752715194,0.4706666666666667,2.200333333333333,0.007843877405160361,-0.0114343223337889,0.4046666666666667,1.413,-0.00935846080066289,-0.1041759958367818,0.489,1.626,-0.06566427948873887,-1,1,1,1
-0.1185499802529914,0.6536666666666666,5.043,-0.028823862202767656,0.1083201186056426,0.47,2.2903333333333333,0.045902261801635924,-0.0375582729506889,0.415,1.387,-0.030739698854820523,-0.0963265513089908,0.4973333333333333,1.634,-0.06071661265662364,-1,-1,1,1
-0.194590068647523,0.6626666666666666,4.967666666666667,-0.04731200555878433,0.0950213422905794,0.4706666666666667,2.277333333333333,0.040266707484364096,-0.0167533333052789,0.42,1.408,-0.013711823791654464,-0.0038968129007628,0.4923333333333333,1.7266666666666666,-0.002456241568661509,1,1,1,-1
-0.1338554785790986,0.664,5.026666666666667,-0.03254519200607037,0.0735629685476517,0.4726666666666667,2.2783333333333333,0.031173402361875907,0.0083112038420094,0.421,1.4323333333333332,0.006802333631256869,0.0039913370596345,0.4883333333333333,1.7336666666666667,0.002515822096178749,1,1,1,-1
-0.0044533287903938,0.5760000000000001,4.075333333333334,-0.0010827680875525904,0.0483719983544257,0.4523333333333333,2.312,0.020498353961527944,0.0400672545616964,0.353,1.1033333333333333,0.03279318356259483,0.0455396510803707,0.4293333333333333,1.3903333333333334,0.028704581629785626,-1,-1,-1,-1
-0.1484594831333523,0.5576666666666666,3.680333333333333,-0.03609596286222813,-0.0424369801282376,0.4433333333333333,2.2353333333333336,-0.01798330168940298,-0.0057320092530618,0.326,0.8420000000000001,-0.004691382867990275,-0.0242206223688632,0.4103333333333333,1.163333333333333,-0.015266757988203412,-1,-1,-1,-1
-0.1201438638991341,0.5489999999999999,3.592,-0.02921139396351211,-0.0259551290765234,0.4383333333333333,2.2063333333333333,-0.01099887209598908,-0.0538868961022528,0.317,0.7253333333333333,-0.04410391714707078,0.001326897897159,0.4,1.1013333333333333,0.0008363711205466128,-1,-1,-1,-1
-0.2170257432979068,0.5529999999999999,3.497333333333333,-0.05276694357875479,-0.1359267905401178,0.445,2.098333333333333,-0.05760099975466236,-0.0367540156280274,0.311,0.6956666666666667,-0.030081451657648875,-0.0678675281453273,0.3993333333333333,1.028,-0.042778303202657374,1,1,-1,-1
0.0161140008389595,0.5866666666666667,3.8386666666666662,0.00391790651273205,-0.0234061655386805,0.4696666666666667,2.2276666666666665,-0.009918710874389438,0.0229334630130541,0.3383333333333334,0.7573333333333333,0.018769972401154227,-0.0052389130024066,0.3816666666666666,0.9343333333333332,-0.003302194952340013,1,1,1,-1
0.0068620252024236,0.5976666666666667,3.9823333333333335,0.001668410812422601,0.1610723247091376,0.461,2.408333333333333,0.06825679396377433,0.0614407167791002,0.3486666666666667,0.8563333333333333,0.05028636789805364,-0.0192539104292464,0.375,0.86,-0.01213613698167108,1,-1,1,-1
0.0921850586002137,0.591,4.068,0.022413579661305534,0.0554848947568324,0.4686666666666667,2.303,0.02351254963481609,0.0906707485326181,0.3533333333333333,0.924,0.07420978883915154,0.0130749304934975,0.37,0.849,0.008241398446202527,-1,1,1,-1
-0.0418507422637377,0.602,3.993333333333333,-0.01017545532710522,0.0529509467238664,0.4723333333333333,2.3303333333333334,0.022438751456802585,0.0952620875130449,0.3536666666666667,0.9303333333333332,0.07796758616343265,-0.002913102078234,0.37,0.8320000000000001,-0.0018361883417374074,1,1,1,1
0.028335302411766,0.6196666666666667,4.226666666666667,0.006889354603413224,-0.3348864120580539,0.6276666666666667,3.8896666666666655,-0.14191309941289668,0.0892660959685966,0.3583333333333333,0.926,0.0730601460728198,-0.0926590394566979,0.4256666666666667,0.9246666666666667,-0.05840490426964996,1,1,1,1
0.0179506969759835,0.627,4.288666666666667,0.004364474924206751,0.0091728664611414,0.6566666666666667,4.593999999999999,0.0038871386330703722,0.0781800550176208,0.3626666666666666,0.9346666666666666,0.0639867373787453,-0.0138983711115845,0.445,1.1529999999999998,-0.00876043005664338,1,1,1,1
0.1727755788322795,0.6123333333333334,4.432666666666666,0.04200810042850582,-0.0066144003005339,0.6713333333333334,4.7683333333333335,-0.0028029505336980907,0.0455801454265142,0.368,0.9383333333333332,0.03730522822520443,0.0726640274469232,0.4503333333333333,1.2776666666666665,0.04580163567169368,-1,1,1,1
0.0835359491725524,0.6126666666666667,4.344333333333334,0.020310662918615677,0.0940125815309533,0.6686666666666666,4.869,0.03983923010454185,0.0222227310553133,0.3703333333333333,0.9333333333333332,0.018188271363512438,0.0826160592420293,0.4506666666666667,1.29,0.05207460663804303,1,-1,1,1
0.0132734620112193,0.6126666666666667,4.317666666666667,0.0032272670071187316,-0.0082117723092371,0.5883333333333334,4.075333333333334,-0.0034798606874345715,0.0539542516512426,0.3696666666666667,0.981,0.04415904452992105,-0.0785008495189227,0.4233333333333333,1.15,-0.049480705046392105,1,-1,-1,-1
0.0042817507239085,0.6096666666666667,4.327666666666667,0.001041051146437665,-0.1518997352017774,0.5703333333333334,3.707,-0.06436977269398915,0.0527040023033356,0.3686666666666667,0.9886666666666668,0.04313577361172533,-0.0478510344119704,0.4086666666666667,1.0853333333333337,-0.030161494231125862,-1,-1,-1,-1
-0.0696966976125486,0.6123333333333334,4.259333333333333,-0.016945831654167437,-0.2602801066501086,0.5686666666666667,3.583666666666667,-0.11029756753413156,0.059739157254686,0.364,0.9993333333333332,0.04889372059947532,-0.0085671148836594,0.3986666666666666,1.0406666666666669,-0.005400029264074697,1,-1,-1,-1
-0.0692814588132817,0.62,4.263,-0.01684487182350555,-0.2207628408657096,0.5653333333333334,3.583,-0.093551538236248,0.0524934672799258,0.3616666666666666,0.995,0.04296346049108459,0.0389184860567146,0.39,1.0156666666666667,0.02453112471044309,1,-1,-1,-1
-0.0514351505668075,0.6846666666666666,5.058000000000001,-0.012505777640387725,-0.164508402166259,0.5863333333333334,3.5396666666666667,-0.0697128829067869,0.0379525984557478,0.3793333333333333,1.0126666666666668,0.03106243593307223,-0.1330098974865727,0.5006666666666667,1.5053333333333332,-0.08383888258683744,1,1,1,1
0.1031467977287361,0.698,5.381,0.02507878177664071,-0.0248607912002816,0.5943333333333333,3.6383333333333336,-0.01053513013981954,0.034911177893049,0.3893333333333333,1.0676666666666668,0.02857317471728182,-0.019381579785308,0.541,1.9386666666666663,-0.01221660961081408,1,1,1,1
0.1187325310346043,0.7016666666666667,5.437,0.028868247014667146,-0.0685771403141135,0.6006666666666667,3.646666666666667,-0.02906058347079747,0.0573363151279444,0.3926666666666666,1.106,0.046927106120990394,0.0174090634557284,0.5576666666666666,2.1016666666666666,0.010973291872200393,1,1,1,1
0.132030879342424,0.7036666666666666,5.473333333333333,0.03210156479617164,0.0216770532199315,0.5946666666666667,3.728666666666667,0.00918597380429251,0.0843530078003509,0.3923333333333333,1.128,0.06903901200903202,0.0201002691901948,0.5666666666666667,2.173666666666667,0.012669614370394405,1,-1,-1,1
0.0007678508045199,0.7186666666666666,5.536666666666666,0.0001866927833689572,0.0180108463263626,0.5893333333333333,3.686333333333333,0.007632364088813529,0.0190954622359955,0.4353333333333333,1.393333333333333,0.01562874734412762,0.0264674331659309,0.5529999999999999,2.131333333333333,0.01668296918879631,1,-1,1,-1
0.0972956001888656,0.72,5.646,0.02365614036201977,0.0243462238384455,0.583,3.682333333333333,0.010317074564718394,0.0340962640343767,0.452,1.5426666666666666,0.02790620564122512,0.0234255120114261,0.5429999999999999,2.111,0.014765583525547524,1,-1,1,-1
0.0919264121267975,0.72,5.638333333333334,0.022350693186815446,-0.0089080422805478,0.5846666666666667,3.645,-0.0037749154465978097,0.0375041836437435,0.4603333333333333,1.6143333333333334,0.030695429273816344,-0.0233325003148632,0.5393333333333333,2.056,-0.014706956334227972,1,1,1,-1
0.0135165369039809,0.7246666666666667,5.623,0.00328636745740106,0.0193704435290147,0.5813333333333334,3.665666666666666,0.008208513630969382,0.039901427335073,0.4639999999999999,1.6443333333333332,0.03265746169340702,-0.046353622764391,0.54,2.026,-0.029217644775725405,1,-1,1,1
-0.0557061788803716,0.7543333333333334,5.938999999999999,-0.013544221774343487,-0.0536716604322604,0.6293333333333333,3.897,-0.02274416461321881,0.020962253232448,0.4653333333333333,1.592666666666667,0.017156628914485814,-0.0208821433198127,0.588,2.17,-0.013162445765571882,1,1,1,1
0.0430495626895037,0.7593333333333334,6.089666666666667,0.010466932682769058,0.0939019240463636,0.639,4.141333333333333,0.0397923373491301,0.0063092824088717,0.4686666666666667,1.5803333333333334,0.005163854085979086,0.003343052112084,0.6096666666666667,2.332666666666667,0.0021071947186109465,1,1,1,1
0.0857051955589218,0.76,6.1306666666666665,0.02083808653177132,0.0347474809623493,0.6456666666666666,4.155333333333333,0.014724762016629032,0.0612663585403137,0.4639999999999999,1.623,0.05014366379235126,0.0017151712840024,0.6203333333333333,2.398333333333333,0.0010811078469578463,1,1,-1,1
0.1268784021215117,0.7556666666666666,6.166,0.030848808000248612,0.0225477664896622,0.649,4.181,0.009554951506457389,0.0507157395721138,0.462,1.6086666666666667,0.04150847307843763,0.0575494816595045,0.6223333333333333,2.4643333333333337,0.03627462562529697,-1,1,-1,1
0.0270594062744322,0.74,6.044,0.006579137306294569,-0.0099079058642024,0.629,4.117333333333333,-0.004198622515733576,-0.0409241595104086,0.496,1.7133333333333334,-0.03349452039203856,0.020529085999466,0.6386666666666667,2.4956666666666667,0.01293990645243574,-1,-1,1,1
-0.075140803194202,0.7486666666666666,5.932,-0.01826949403494574,-0.0998505357073602,0.6283333333333334,4.011666666666667,-0.042313150041492734,-0.0379145746093951,0.512,1.8316666666666668,-0.031031315184050615,0.0653994718902217,0.6473333333333333,2.572,0.04122263642522529,1,-1,1,1
-0.054977871768842,0.7523333333333333,5.941333333333334,-0.013367143517736229,-0.1046982103435758,0.6263333333333333,3.9956666666666663,-0.044367424290312915,-0.0506421516189203,0.5203333333333333,1.8793333333333333,-0.04144824476273524,0.0889798029117416,0.649,2.590333333333333,0.05608580556699189,1,-1,1,1
-0.0325583567351115,0.7533333333333333,5.963666666666667,-0.007916134495161384,-0.1224285309226407,0.629,3.9773333333333336,-0.05188091142016151,-0.0034319529433712,0.5203333333333333,1.925,-0.0028088937982227043,0.0710354283758389,0.6506666666666666,2.583,0.04477509607665751,1,1,1,1
-0.1037264389160972,0.7323333333333334,5.952,-0.02521971387697418,-0.0888832466992775,0.5926666666666667,3.734333333333333,-0.03766559815747004,0.0105438757480471,0.52,2.01,0.008629671701975006,0.0833260170332508,0.574,2.319666666666667,0.05252210768138334,-1,-1,-1,-1
-0.1577334309164006,0.7243333333333334,5.854666666666666,-0.03835080079981185,-0.0516859881205955,0.5760000000000001,3.602,-0.021902706429128956,0.0061779431534012,0.5083333333333333,2.0586666666666664,0.005056359016483206,0.0397623164548717,0.539,2.050333333333333,0.025063008419935005,-1,-1,-1,-1
-0.1354287796048936,0.7203333333333333,5.832666666666666,-0.03292771937447829,-0.2089997005831003,0.5806666666666667,3.4613333333333336,-0.08856673253429437,-0.0382060823210448,0.5013333333333333,2.036,-0.03126990068242362,0.0093403473951214,0.5223333333333333,1.904,0.005887413669038487,-1,1,-1,-1
-0.1477014710609783,0.72,5.821666666666667,-0.0359116622366564,-0.2285906979138916,0.5896666666666667,3.4483333333333333,-0.09686870912007599,-0.0619498537226843,0.4973333333333333,2.022333333333333,-0.050703072796657124,0.0323866810993782,0.5136666666666667,1.8646666666666667,0.020413993284539005,-1,1,-1,-1
0.010169669947766,0.6673333333333333,5.279,0.0024726209535968096,-0.062319256291365,0.5546666666666666,3.444666666666667,-0.02640871201391455,0.010044886083506,0.4486666666666666,1.8013333333333332,0.008221271879123727,0.0268848339647029,0.4903333333333333,1.759,0.01694606552388995,-1,-1,-1,-1
-0.0777664173246925,0.6553333333333333,5.042,-0.018907877438581848,-0.0725129039134562,0.5426666666666666,3.314,-0.030728421850702705,-0.0226088819723986,0.4283333333333333,1.6126666666666667,-0.018504317921864563,0.0105102082310732,0.4793333333333333,1.6823333333333332,0.006624801089987396,-1,-1,-1,-1
-0.1861513900862448,0.6563333333333334,4.9383333333333335,-0.04526025230243914,-0.096746175978946,0.5393333333333333,3.252333333333333,-0.040997631421180764,-0.0282483439582101,0.4206666666666667,1.5423333333333331,-0.023119955157758124,-0.0696660614468462,0.48,1.6093333333333333,-0.04391195584914394,1,-1,-1,1
-0.2005308510037524,0.66,4.924333333333333,-0.048756428338502744,-0.1191526702769247,0.54,3.231666666666667,-0.05049271673462229,-0.0115541390625206,0.415,1.51,-0.009456525218156682,-0.0670199677765561,0.4793333333333333,1.6156666666666666,-0.04224406841573229,1,1,-1,-1
-0.2110815179055682,0.6156666666666667,4.363333333333333,-0.05132168367027296,-0.1072212310445124,0.517,2.998,-0.045436591848806565,-0.0083903025213722,0.411,1.5036666666666667,-0.006867072219919314,0.0105956364292407,0.4706666666666667,1.646,0.006678648245808962,-1,-1,-1,-1
-0.1509567774992017,0.6003333333333333,4.206333333333333,-0.03670314700960106,-0.1985574483658285,0.5176666666666666,2.9146666666666667,-0.08414167280166078,-0.0659260046633267,0.4106666666666667,1.4473333333333334,-0.05395736733456443,-0.0430570567775538,0.47,1.5910000000000002,-0.02713975122093858,-1,1,-1,-1
-0.1405216137314875,0.5946666666666667,4.141666666666667,-0.03416597473962662,-0.0902139540572943,0.5093333333333333,2.9320000000000004,-0.03822950519815037,-0.09355229912154,0.4196666666666667,1.424,-0.07656820392002296,-0.0523593752749698,0.47,1.5863333333333334,-0.033003194491158044,-1,-1,1,1
-0.1051849755291041,0.59,4.112,-0.02557433779391862,-0.1139814099470215,0.5076666666666667,2.89,-0.048301318233926166,-0.0607894190572337,0.4206666666666667,1.459,-0.04975331101704922,-0.0397038455324965,0.4686666666666667,1.5893333333333333,-0.02502615299121585,-1,-1,1,-1
-0.1462120535276767,0.6063333333333333,4.090999999999999,-0.03554953003173612,-0.1206049923422596,0.4913333333333333,2.697666666666666,-0.05110815981686262,-0.0019083886144881,0.3953333333333333,1.3976666666666666,-0.001561927285217633,-0.0334517856968421,0.4573333333333333,1.517,-0.021085350687084867,1,-1,-1,-1
-0.0437347199881035,0.608,4.199,-0.010633519632171465,-0.1341280052683604,0.4876666666666666,2.644,-0.05683873773416238,0.0017410282391183,0.385,1.3133333333333332,0.0014249506051170371,-0.0984315280835776,0.4576666666666666,1.459666666666667,-0.06204342294659035,1,-1,-1,1
-0.0657688932689026,0.6106666666666667,4.181333333333333,-0.015990837896099494,-0.0545266879920518,0.4803333333333333,2.636,-0.02310649526243132,-0.0362915832802954,0.3816666666666666,1.2486666666666666,-0.029702972297624183,-0.1110699635652372,0.4583333333333333,1.4513333333333334,-0.0700096895812605,1,-1,-1,1
-0.0642031772411542,0.616,4.185,-0.015610154719803935,-0.1080463672071787,0.482,2.5843333333333334,-0.04578625557377532,-0.0971065912208337,0.39,1.1896666666666669,-0.07947722662502868,-0.073663191754439,0.4543333333333333,1.4633333333333334,-0.046431429549034516,1,1,1,-1
0.2494734457605956,0.6246666666666667,4.571333333333333,0.06065617394880664,-0.030249027178526,0.4603333333333333,2.419666666666666,-0.012818475299575341,-0.0915496405607227,0.3929999999999999,1.1986666666666668,-0.07492912107003737,-0.0781091026834579,0.4703333333333333,1.463,-0.04923377893365216,1,-1,1,1
0.2692820485631078,0.623,4.594333333333333,0.06547237414040946,-0.0641296142507985,0.4553333333333333,2.3273333333333333,-0.027175878132991004,-0.0490720908257509,0.3893333333333333,1.2426666666666668,-0.04016322305715378,-0.0242609388125427,0.4796666666666667,1.5186666666666668,-0.015292170274445535,-1,-1,-1,1
0.2123567647121049,0.6283333333333334,4.593,0.05163174309118296,-0.0277744531573929,0.4503333333333333,2.304333333333333,-0.011769837742418332,-0.0595840914307979,0.3876666666666666,1.233,-0.0487668064377072,0.0193960120258958,0.481,1.5633333333333332,0.01222570654981614,1,-1,-1,1
0.1464506940403174,0.632,4.5793333333333335,0.03560755232104966,-0.0474218967151625,0.45,2.279333333333333,-0.02009573425666592,-0.0648580048549616,0.3836666666666666,1.227,-0.0530832591845637,0.0555966252293482,0.4753333333333333,1.598666666666667,0.03504369992690409,1,-1,-1,-1
-0.005328096062886,0.609,4.436333333333334,-0.0012954561982380399,-0.115899307934765,0.4426666666666666,2.1296666666666666,-0.049114056039935614,-0.0807121930042598,0.375,1.158,-0.066059174502527,0.0298551950175103,0.4503333333333333,1.5446666666666669,0.01881834537864267,-1,-1,-1,-1
-0.1288399138357103,0.604,4.312333333333333,-0.03132572367107808,-0.135640383028488,0.442,2.103333333333333,-0.05747963031055522,-0.058202593978949,0.37,1.1396666666666666,-0.04763611505330055,-0.0126733155664677,0.4433333333333333,1.4423333333333332,-0.007988252271755081,-1,-1,-1,-1
-0.104223920388458,0.5996666666666667,4.304666666666666,-0.025340669927554335,-0.0978280725383129,0.4396666666666667,2.115666666666667,-0.04145610118422773,-0.071538255889701,0.3686666666666667,1.1173333333333335,-0.05855073382995274,-0.0167652413489567,0.4386666666666666,1.3986666666666667,-0.010567477515250816,-1,-1,-1,-1
-0.1764788356287141,0.6066666666666667,4.2363333333333335,-0.04290849841570161,-0.0551308045414291,0.4363333333333333,2.121,-0.0233624986380293,-0.1119060158581515,0.37,1.0783333333333334,-0.09158986708570824,-0.0517269852855886,0.4406666666666667,1.3653333333333333,-0.032604586033662064,1,-1,1,1
-0.1398210904428447,0.593,4.180666666666666,-0.03399565175265876,-0.0351662656731028,0.4313333333333333,2.086333333333333,-0.014902228268318753,-0.0868723639605586,0.3646666666666667,1.0713333333333332,-0.0711009878026075,-0.007154583607106,0.4646666666666667,1.4143333333333332,-0.004509681657745994,-1,-1,-1,1
-0.2620774388781752,0.5996666666666667,4.060333333333333,-0.06372066843501789,-0.143471697106005,0.4456666666666667,1.9793333333333332,-0.06079826616199617,-0.0418608703981862,0.359,1.0676666666666668,-0.03426117466930311,0.0600290087935682,0.471,1.505,0.037837522734398416,1,1,-1,1
-0.2323230575875028,0.5993333333333333,4.0873333333333335,-0.05648628354165299,-0.069452309754582,0.4493333333333333,2.052,-0.029431449541609582,-0.0718205098870516,0.3596666666666667,1.037,-0.058781745593739596,0.1052831248274561,0.47,1.5493333333333337,0.06636212573335384,-1,1,1,-1
-0.2111127777670711,0.5963333333333334,4.110666666666666,-0.051329284092799514,-0.0387536513769641,0.4476666666666666,2.084,-0.016422436331989664,-0.0498861624604185,0.3566666666666666,1.0396666666666667,-0.04082950281205062,0.0970534567638683,0.4706666666666667,1.5426666666666666,0.06117479616202299,-1,-1,-1,1
-0.3003809122009251,0.5920000000000001,4.004666666666667,-0.07303365216210267,-0.0026648409304037,0.4193333333333333,1.9773333333333332,-0.0011292659906738112,-0.0732324229526173,0.3683333333333333,1.01,-0.05993733074276013,0.003068837925122,0.4936666666666667,1.6516666666666666,0.0019343518591036454,-1,-1,1,1
-0.3117379328345637,0.597,3.994333333333333,-0.07579496175557034,-0.0523406420859937,0.4113333333333333,1.836,-0.022180125786640827,-0.040369506664317,0.38,1.0416666666666667,-0.03304056284504991,0.0192138598819984,0.5003333333333333,1.7286666666666666,0.012110892295435586,1,-1,1,1
-0.3249271216514464,0.599,3.981333333333333,-0.07900173884834441,-0.0338364253948564,0.409,1.828,-0.014338688665591189,-0.0101781944395018,0.3863333333333333,1.0716666666666663,-0.008330378565778949,0.0642900997516402,0.5016666666666666,1.786,0.04052337627820478,1,-1,1,1
-0.3216918618222295,0.6,3.984666666666667,-0.07821512814365689,-0.0658788280372981,0.41,1.796,-0.027917133499108678,0.0824638336068237,0.374,1.1643333333333332,0.06749281083333979,0.0992508884394687,0.4976666666666666,1.821,0.06255988268358699,1,1,-1,-1
-0.1485951099383626,0.5783333333333334,3.968333333333333,-0.03612893872886493,-0.1098476779407586,0.3993333333333333,1.649,-0.04654958779629538,-0.0214370154154286,0.3546666666666667,1.0476666666666667,-0.017545199670964465,0.1035345952845121,0.4823333333333333,1.8326666666666669,0.06525999148755235,-1,-1,-1,-1
-0.2845690532279556,0.5783333333333334,3.828333333333333,-0.0691892074541925,-0.1137786853991948,0.3986666666666666,1.6363333333333332,-0.04821541069073156,-0.082018074814267,0.3496666666666667,0.9443333333333334,-0.06712797800241938,0.0362031777168003,0.474,1.7660000000000002,0.022819609842761032,1,-1,-1,-1
-0.2788621966090696,0.5803333333333334,3.835333333333333,-0.0678016606284344,-0.0242009343566989,0.3906666666666667,1.6376666666666668,-0.010255505985270688,-0.1278955573734923,0.3526666666666667,0.8993333333333333,-0.10467656283589745,-0.0046090511785279,0.473,1.7266666666666666,-0.0029051800497202408,1,-1,1,-1
-0.2831269194750336,0.579,3.832666666666667,-0.06883857167607195,-0.0638464451990739,0.391,1.598666666666667,-0.02705588103444918,-0.0889612253722408,0.35,0.9386666666666666,-0.0728106236750788,-0.0202815218653147,0.4783333333333333,1.711666666666667,-0.01278386167104706,-1,1,-1,1
-0.1048311885212447,0.6103333333333333,4.044,-0.025488319154844143,0.0188833258903999,0.4173333333333333,1.6843333333333337,0.008002090284469033,-0.044488568853008,0.3746666666666667,0.989,-0.03641182358994305,0.0029523370248214,0.4543333333333333,1.5803333333333334,0.0018609189380494144,1,1,1,-1
0.129074445836606,0.603,4.274,0.031382747030015215,0.0331018928333672,0.4273333333333333,1.7713333333333334,0.014027419564584618,0.03641288272233,0.382,1.0896666666666666,0.02980225024696698,-0.0323553529309943,0.4486666666666666,1.491,-0.020394246493657793,-1,1,1,-1
0.1146338319666746,0.603,4.257666666666667,0.027871702461116817,0.0704533807704468,0.43,1.838,0.029855668278108104,0.0650309584555157,0.3836666666666666,1.133,0.05322481365922951,-0.020211101323218,0.444,1.459666666666667,-0.012739474150478205,1,1,1,-1
0.0898979809369473,0.608,4.232333333333333,0.02185750692917739,0.086133012838472,0.4293333333333333,1.8533333333333333,0.03650014564209731,0.0173378648035735,0.389,1.1316666666666666,0.014190235625242341,0.0217764472731327,0.44,1.4636666666666664,0.013726143998230914,1,-1,1,-1
0.0494600557905187,0.638,4.551,0.01202555942738032,0.0337263760895187,0.4616666666666666,2.1323333333333334,0.014292053635185709,0.0842341408317901,0.3883333333333333,1.1656666666666666,0.06894172492604654,-0.066248333454157,0.5233333333333333,1.8243333333333327,-0.041757691382307977,1,1,-1,1
-0.0118844652414713,0.652,4.676,-0.002889550784763684,0.0796403810893444,0.471,2.2706666666666666,0.03374879634368043,0.0952754175068522,0.3866666666666666,1.1589999999999998,0.07797849614313036,-0.0021780423876003,0.5546666666666666,2.146,-0.0013728650533063567,1,1,-1,1
0.0859292537265901,0.6509999999999999,4.766,0.02089256331647001,0.0923905025757565,0.4743333333333333,2.316333333333333,0.03915185001464885,0.0917337085209704,0.3896666666666666,1.153333333333333,0.07507977213097045,-0.0048150751113542,0.5693333333333332,2.2623333333333333,-0.0030350411851748135,-1,1,1,1
0.0933228626244417,0.6503333333333333,4.768333333333333,0.022690221684679258,0.0391431812280584,0.48,2.3266666666666667,0.016587505401656943,0.1043571898400186,0.3896666666666666,1.164,0.08541150423048587,0.073590658422121,0.57,2.3426666666666667,0.046385710293199024,-1,1,1,1
0.0562913953636217,0.6613333333333334,4.862,0.01368650943424855,0.0850848699771034,0.477,2.366,0.03605597951075087,0.0859377949163302,0.3906666666666667,1.148,0.07033608652462978,0.0126677975363831,0.5783333333333334,2.345,0.007984774143547214,1,-1,1,1
0.0935975382499725,0.6626666666666666,4.914333333333333,0.02275700543583521,0.0879374014056284,0.4716666666666666,2.365333333333333,0.03726478214238617,0.0473492004768176,0.3963333333333333,1.1529999999999998,0.03875311747121216,0.0365632048092896,0.58,2.3756666666666666,0.023046542347075896,1,-1,1,1
0.1188870326174722,0.6596666666666667,4.94,0.0289058120342917,0.0953125417485929,0.469,2.372333333333333,0.04039010758704394,0.009985028842731,0.4003333333333333,1.148,0.008172281512657203,0.0758962516274635,0.5713333333333334,2.412,0.047838973258500034,-1,-1,1,-1
0.1235555289578087,0.6586666666666666,4.944999999999999,0.03004089527024685,0.0811559719418606,0.467,2.3583333333333334,0.03439105051577602,0.0722401113385005,0.3966666666666666,1.2103333333333337,0.05912516985804268,0.0677356192284359,0.5703333333333334,2.4040000000000004,0.042695158290854615,-1,-1,-1,-1
-0.1062074148882246,0.647,4.797,-0.025822930422403956,0.0979978736016429,0.3476666666666667,1.2896666666666663,0.041528056911044706,0.1152664503431435,0.392,1.2976666666666667,0.09434022635344216,0.0031894362515565,0.5116666666666666,2.0696666666666665,0.0020103674723863474,-1,-1,-1,-1
-0.1748477857656096,0.6463333333333334,4.759,-0.042511930180096344,0.0107495921959755,0.308,0.814,0.00455529962108799,0.090409943150429,0.3893333333333333,1.2936666666666667,0.07399633176888808,0.075342611181111,0.483,1.905333333333333,0.047490002262700594,-1,-1,-1,-1
-0.1275898414307938,0.633,4.810999999999999,-0.03102178507348488,-0.1211084257003581,0.2986666666666667,0.5906666666666667,-0.05132149719223279,0.0849128202396509,0.3863333333333333,1.2913333333333334,0.06949719244299014,-0.0591599162742741,0.479,1.7376666666666667,-0.037289715788757005,-1,-1,-1,-1
0.0034708613008556,0.6226666666666667,4.795,0.0008438940913130711,-0.0695729108975512,0.2906666666666667,0.5633333333333332,-0.02948255607019734,0.0692370167482756,0.3863333333333333,1.2786666666666666,0.05666727666744642,-0.0926325447763334,0.4776666666666667,1.696,-0.05838820412598975,-1,-1,1,-1
-0.0504511404948058,0.643,4.718999999999999,-0.012266528585592568,-0.0391833628104399,0.3543333333333333,0.9236666666666667,-0.01660453294499628,-0.0289844469342619,0.3606666666666667,1.0833333333333333,-0.023722421193395005,-0.0533942545215002,0.528,1.91,-0.033655500231414524,1,1,-1,1
0.0790434475598029,0.6513333333333334,4.830666666666667,0.01921837047659871,0.1355885017372331,0.3686666666666667,1.237,0.05745764484151729,-0.1415301751304798,0.3603333333333333,0.9566666666666668,-0.11583586306252558,0.0054771391791588,0.546,2.118333333333333,0.0034523538265234556,1,1,-1,1
0.1154820100041496,0.6503333333333333,4.857,0.028077925750428383,0.0213049924875321,0.382,1.2553333333333332,0.009028307533570609,-0.1162599842131243,0.359,0.9656666666666668,-0.09515338759771376,0.0442353509010433,0.5516666666666666,2.201,0.02788245431701434,-1,1,-1,1
0.1277989397946273,0.65,4.869666666666666,0.031072624579430805,-0.0068571238286765,0.389,1.2996666666666667,-0.0029058082398900594,-0.0801357370709477,0.354,0.9603333333333332,-0.06558737214312796,0.0978348896343819,0.55,2.257,0.06166734942248317,-1,1,-1,-1
-0.2419063624880175,0.62,4.462000000000001,-0.058816337577175054,0.0556857936261987,0.4096666666666667,1.5823333333333334,0.023597683519601405,-0.0476772225733018,0.3696666666666667,0.9983333333333332,-0.03902158829458814,0.0209261175798711,0.5026666666666667,2.0123333333333333,0.013190163648944068,-1,1,1,-1
-0.0727024024895666,0.603,4.389666666666667,-0.017676629103584703,0.0641105388165692,0.4156666666666667,1.6626666666666663,0.027167794633939816,0.0133554329644132,0.372,1.0686666666666669,0.010930800464143133,0.0390611377985186,0.484,1.8713333333333333,0.024621041046429447,-1,1,1,-1
-0.1054328237729071,0.5983333333333334,4.290333333333334,-0.025634598821472822,0.0242046225770224,0.4213333333333333,1.6863333333333332,0.010257068923504607,0.0141127263123486,0.3779999999999999,1.0710000000000002,0.011550609833196297,-0.0386895831394789,0.4803333333333333,1.7616666666666667,-0.024386842479086242,-1,1,1,-1
-0.1751954974812353,0.6076666666666667,4.219666666666667,-0.04259647169209065,0.0948797740591558,0.4136666666666667,1.7566666666666668,0.040206715840104004,0.0159967427239802,0.3806666666666667,1.0726666666666669,0.013092589604394288,-0.0939860050492225,0.483,1.706,-0.05924131805998217,1,-1,1,1
-0.1539474837893193,0.624,4.254666666666667,-0.037430297750675315,0.0316061439920454,0.4316666666666666,1.818,0.013393573739933995,0.0311110532217167,0.4006666666666667,1.2533333333333334,0.025462949490448382,0.0520637374997026,0.4156666666666667,1.273,0.03281684790194003,1,1,1,-1
-0.0513551804093275,0.6256666666666667,4.361,-0.012486333952631571,0.0820919447849848,0.434,1.8976666666666664,0.03478768293307168,0.0504083112700597,0.4083333333333334,1.348666666666667,0.041256857317590497,-0.0153204219667124,0.3923333333333333,1.0003333333333333,-0.009656778049751303,1,1,1,-1
-0.0116533904259732,0.62,4.401,-0.0028333679948025774,0.009969471365252,0.4403333333333333,1.8983333333333328,0.004224711812749729,0.120500307178083,0.4006666666666667,1.4206666666666663,0.09862389464581856,-0.0461993628786114,0.3843333333333333,0.9003333333333334,-0.029120411587097165,-1,1,-1,-1
-0.0268432863357457,0.6176666666666667,4.3886666666666665,-0.006526590597145597,0.0137007604694232,0.4416666666666666,1.9193333333333331,0.005805901083237991,0.0958937434721611,0.3996666666666666,1.399333333333333,0.0784845671755409,0.0174896818592321,0.3753333333333333,0.888,0.011024107315211824,-1,1,-1,-1
-0.1525353616385967,0.5486666666666666,3.565,-0.037086958897315385,0.0322451541796988,0.4253333333333333,1.956,0.013664363813884771,-0.0155297544571239,0.34,0.9606666666666668,-0.012710381436549501,0.0394798784308214,0.4029999999999999,0.9236666666666667,0.0248849819062404,-1,-1,-1,1
-0.0754420036787024,0.5226666666666666,3.2873333333333337,-0.018342726955289712,-0.0045305892191085,0.4116666666666666,1.9263333333333328,-0.001919904585853679,-0.0362557425825565,0.317,0.7506666666666667,-0.029673638354162857,0.0124861666168636,0.419,1.023,0.00787028842764572,-1,-1,-1,1
-0.1770650304549108,0.5203333333333333,3.1536666666666666,-0.04305102394677475,-0.0846365127109134,0.4106666666666667,1.8353333333333333,-0.03586598144872651,-0.070726481144262,0.3073333333333333,0.6393333333333333,-0.05788633397201715,0.0646519574218142,0.421,1.094666666666667,0.04075146263340198,-1,-1,-1,1
-0.1525096734622995,0.5176666666666666,3.14,-0.03708071315647046,-0.1164872737281597,0.4193333333333333,1.8023333333333331,-0.04936321529240161,-0.087732691064894,0.303,0.5873333333333334,-0.07180512550719875,-0.0161881737616904,0.429,1.0856666666666668,-0.010203739909195049,-1,1,-1,1
-0.0585379917653798,0.5493333333333333,3.2516666666666665,-0.014232739682210779,-0.0296346336998807,0.437,1.8853333333333333,-0.01255811692230409,-0.0236255507923377,0.3339999999999999,0.657,-0.01933641404622697,0.0246999070450426,0.4373333333333333,1.1996666666666669,0.015568861007987572,1,1,1,1
-0.0390154586252284,0.5579999999999999,3.383,-0.009486093551356703,0.0502883317507192,0.442,1.975,0.0213104287486331,0.0204107571321665,0.345,0.785,0.016705255017061965,0.0652207415990855,0.4386666666666666,1.247,0.04110997903523826,1,1,1,1
0.0028235779556062,0.5593333333333333,3.4406666666666665,0.0006865156935284421,0.0785511062692576,0.442,2.001333333333333,0.03328719993288265,0.0265412265059112,0.35,0.8303333333333334,0.021722758953811955,0.0672275873695995,0.4386666666666666,1.247,0.042374935328742654,1,1,1,1
0.0315630808604732,0.5546666666666666,3.4676666666666667,0.007674146309224174,0.0641742710911243,0.4433333333333333,2.001333333333333,0.027194802133465295,0.0544573098592948,0.3496666666666667,0.8576666666666667,0.04457077426633021,0.05860097681459,0.4393333333333333,1.2436666666666667,0.03693740471552776,-1,1,-1,1
-0.001170696999019,0.581,3.6873333333333336,-0.0002846395158304196,-0.2701954959670281,0.5856666666666667,3.425,-0.11449936127428975,0.0589462295895445,0.351,0.8510000000000001,0.04824474619982421,-0.0038007131432393,0.3986666666666666,1.0576666666666668,-0.0023956679088069886,1,1,1,-1
0.0262440051421952,0.589,3.812,0.006380883288660627,-0.0719773278373869,0.6173333333333333,4.044333333333333,-0.03050146352038617,0.069581456044685,0.35,0.8576666666666667,0.056949184205082465,-0.051555477926681,0.3856666666666667,0.891,-0.032496481406879045,1,1,-1,-1
0.0490732818487686,0.5903333333333333,3.852333333333333,0.011931520450934815,0.0766391979794436,0.6216666666666666,4.253,0.032477000350483114,0.0345674404263696,0.353,0.8386666666666667,0.028291841594624226,-0.0280566591076107,0.379,0.8573333333333333,-0.017684691088039932,1,1,1,-1
0.0532541164206343,0.5903333333333333,3.854333333333333,0.012948035167637885,0.1211180909077658,0.6243333333333333,4.332,0.05132559296766682,0.0284202627206118,0.355,0.8476666666666667,0.02326066266554636,-0.0649292960182483,0.3779999999999999,0.811,-0.04092627487266097,1,1,1,-1
0.1604734062620929,0.5943333333333333,4.036333333333333,0.0390169896227427,-0.0659559540647101,0.5506666666666667,3.558666666666667,-0.027949816800674057,0.0085883397269329,0.3576666666666666,0.8536666666666667,0.007029156458163673,-0.0336725614483481,0.426,1.0033333333333334,-0.021224510198206214,1,-1,1,1
0.1763132967846714,0.5906666666666667,4.057333333333333,0.04286824983177346,-0.1063579875886899,0.5313333333333333,3.261,-0.045070779591418135,0.0021651473812044,0.3593333333333333,0.8603333333333333,0.0017720723890022683,0.0447284808110608,0.4416666666666666,1.221,0.02819328427333536,-1,-1,1,1
0.1701700761459519,0.5916666666666667,4.051333333333333,0.04137460685693896,-0.222234475259671,0.528,3.099333333333333,-0.09417516520506475,0.0050114712096803,0.359,0.8616666666666667,0.004101656005520614,0.0266403260977288,0.4506666666666667,1.282333333333333,0.016791947170758603,1,-1,-1,1
0.1561282631407974,0.594,4.036666666666666,0.03796052545200013,-0.2439686952044946,0.5326666666666666,3.077,-0.10338536425953349,0.0118293674270273,0.3596666666666667,0.871,0.009681786828357679,0.0815997475984171,0.4496666666666666,1.337,0.051434004440984414,1,1,1,-1
0.0150323130391543,0.6456666666666666,4.617,0.0036549084082915123,-0.1237937448826316,0.5506666666666667,3.170333333333333,-0.05245944114680351,0.0011231459165079,0.36,0.856,0.0009192426736128977,0.0908123404231295,0.4343333333333333,1.336,0.05724089176851863,1,1,1,-1
0.030065088673381,0.6593333333333333,4.827,0.007309929290466141,-0.0194472328125576,0.5556666666666668,3.266,-0.00824105423231029,0.0133756998575703,0.3573333333333333,0.866,0.010947387973190476,0.0290933420744718,0.4286666666666667,1.271,0.018338133750434405,1,1,-1,-1
0.1583676754463976,0.6579999999999999,4.952666666666667,0.03850500898185018,0.0593581234366746,0.5436666666666666,3.3430000000000004,0.025153887912213985,0.0091775510210291,0.3586666666666667,0.8613333333333333,0.0075113984868681385,-0.0018908957516228,0.427,1.2393333333333334,-0.0011918706043680494,-1,-1,1,-1
0.1740650886733812,0.6536666666666666,4.971,0.04232162771792171,0.0328861005207756,0.5403333333333333,3.3183333333333334,0.013935974361654013,0.023042366524237,0.3516666666666666,0.8756666666666667,0.018859104857867293,-0.0605733245921948,0.435,1.1813333333333331,-0.03818061621235424,-1,-1,-1,1
0.1961342376805079,0.6586666666666666,4.935333333333333,0.047687449867839064,-0.1372171358214138,0.5823333333333334,3.4036666666666666,-0.058147802764841744,-0.0186897666671623,0.418,1.2856666666666667,-0.015296704397716292,0.0036264776176027,0.481,1.465,0.0022858436622483634,1,1,1,1
0.0633516155711397,0.6686666666666666,4.917,0.015403108744922492,0.0771764015927924,0.5866666666666667,3.641333333333333,0.03270464837393568,0.0238008100816971,0.4443333333333333,1.534333333333333,0.01947985561989813,-0.0098972470373277,0.5036666666666667,1.6173333333333333,-0.0062384390032268625,1,1,1,1
0.1732476561615996,0.6626666666666666,5.019333333333334,0.04212287979717661,0.0138426300487375,0.5923333333333334,3.641333333333333,0.005866020428150098,0.0781007821093655,0.4516666666666666,1.6436666666666668,0.06392185619184106,0.0098133582900112,0.512,1.6969999999999998,0.006185562195037947,-1,1,1,1
0.1862600926318984,0.6566666666666667,5.026666666666667,0.04528668189095804,0.0611126478176848,0.5906666666666667,3.679666666666667,0.025897393721764386,0.037025568890012,0.4596666666666666,1.6649999999999998,0.03030370536743501,-0.0131071032260257,0.52,1.731666666666667,-0.00826167758328856,-1,-1,1,1
0.1481389460358109,0.6509999999999999,4.967333333333333,0.036018028499770274,0.0570648439972543,0.6173333333333333,3.9836666666666662,0.024182076631284535,0.0729404436341767,0.4553333333333333,1.686,0.05969835925617225,0.021989762433296,0.5233333333333333,1.7796666666666667,0.013860600944705356,-1,1,-1,1
0.1062618999948616,0.6506666666666666,4.917333333333334,0.025836177756587028,-0.0215852206233631,0.6296666666666667,4.060666666666666,-0.009147058375248776,0.0806240188653271,0.4503333333333333,1.688,0.0659870080724802,0.0671828932931222,0.5193333333333333,1.8186666666666669,0.042346763730230705,-1,1,-1,-1
0.0890543723532424,0.6546666666666667,4.898,0.02165239464220872,0.0561483205219159,0.63,4.141,0.023793686172947862,0.077082286460937,0.4493333333333333,1.6836666666666666,0.06308826489336089,0.0640454644639643,0.519,1.8146666666666669,0.0403691776091762,1,1,-1,-1
0.097277768082912,0.6596666666666667,4.906333333333333,0.023651804720936618,0.0773882698081562,0.6293333333333333,4.162333333333334,0.03279443068228488,0.0620455582359742,0.4496666666666666,1.6686666666666663,0.050781402487733204,0.0680054434042987,0.5136666666666667,1.8186666666666669,0.042865234035793336,1,-1,1,-1
0.0063715080002193,0.7040000000000001,5.275666666666667,0.0015491480321652663,0.0979737168554777,0.6146666666666667,4.093666666666667,0.041517820130463,-0.0671794364775706,0.432,1.461,-0.05498324295337939,-0.0466858344051908,0.609,2.3263333333333334,-0.029427044626964344,1,-1,-1,1
0.0165930297787149,0.7186666666666666,5.476333333333333,0.004034376073681633,0.0790676699553123,0.6103333333333333,4.035666666666667,0.03350610148007192,-0.085613587300763,0.4283333333333333,1.3943333333333332,-0.07007073767639972,0.01502183326979,0.6513333333333334,2.670333333333333,0.009468571433731912,1,-1,-1,1
0.1093863342737044,0.7196666666666667,5.579,0.02659584269219292,0.0338751914585655,0.6163333333333333,3.983333333333333,0.014355116361833585,-0.0133424331914568,0.4206666666666667,1.3943333333333332,-0.010920160754846983,0.0329259310341329,0.6693333333333333,2.816333333333333,0.020753893643979723,1,1,-1,1
0.1205874694950894,0.7176666666666667,5.585666666666667,0.029319250806194876,0.0343933694448819,0.6203333333333333,3.9776666666666665,0.014574701992775657,-0.0194068632104462,0.4196666666666667,1.373,-0.015883614552486214,0.0407815340649935,0.6796666666666666,2.8913333333333333,0.02570544230763922,-1,1,-1,1
0.0654466866368297,0.7013333333333334,5.529333333333333,0.015912497608367118,-0.0620987766355112,0.6043333333333333,3.878,-0.026315280479540213,-0.0559534706552575,0.476,1.5536666666666668,-0.04579531226270361,0.0945147784180684,0.6286666666666667,2.7706666666666666,0.05957461482378272,-1,-1,1,-1
-0.0428411976061786,0.6993333333333334,5.424,-0.010416271464295518,-0.222290570034743,0.6176666666666667,3.719,-0.09419893620055668,0.0301120608990306,0.4936666666666667,1.793,0.024645320756614783,0.0117868482679561,0.612,2.554666666666667,0.007429493644304161,-1,1,1,-1
-0.048361098628499,0.7,5.415,-0.011758362505565554,-0.1406392009263881,0.617,3.795333333333333,-0.05959795376516193,0.0107557262671309,0.5033333333333334,1.8513333333333333,0.00880306149461599,-0.0797881875292816,0.61,2.4353333333333333,-0.05029214075410663,1,-1,1,-1
-0.0527438609273254,0.7020000000000001,5.406666666666666,-0.012823973282549802,-0.1100300944096717,0.61,3.8216666666666663,-0.04662688948891504,0.0300914658395605,0.5073333333333333,1.901333333333333,0.02462846465870956,-0.0863198194127825,0.6123333333333334,2.421666666666667,-0.054409163088001415,1,-1,1,1
-0.0096819870906559,0.6353333333333333,4.771,-0.0023540473069205686,-0.0092466263757766,0.5436666666666666,3.336,-0.00391839549426693,0.0100160281529086,0.452,1.773,0.008197653005665355,0.010645250478638,0.5716666666666667,2.371666666666667,0.006709921004759082,-1,-1,-1,-1
-0.1315541289053996,0.621,4.481333333333334,-0.03198564922307264,-0.0307331494109566,0.5216666666666666,3.0836666666666663,-0.013023629298140703,-0.009856421175215,0.428,1.5893333333333333,-0.008067022120803558,0.0061654487928106,0.547,2.2336666666666667,0.0038862095769060185,-1,-1,-1,-1
-0.1837506747497972,0.6153333333333333,4.36,-0.04467655007070393,-0.0899447150770429,0.5153333333333333,2.961,-0.03811541117464123,-0.0262443700429642,0.4173333333333333,1.496,-0.021479795751375073,0.013455527610716,0.5353333333333333,2.167333333333333,0.008481296661495804,-1,-1,-1,-1
-0.2311674058020294,0.6223333333333333,4.316,-0.05620530207081865,-0.1651537853046454,0.518,2.8906666666666667,-0.06998637361342494,-0.0248166540205689,0.4113333333333333,1.4506666666666663,-0.020311276617487987,0.0166590754476407,0.53,2.134333333333333,0.010500558957283681,1,1,-1,-1
-0.129982680071893,0.585,4.018666666666666,-0.03160357219076077,-0.1383514321424153,0.53,2.969666666666667,-0.05862847770646364,-0.068743687366946,0.4253333333333333,1.466,-0.05626350952303546,0.0749754714160961,0.4516666666666666,1.5593333333333337,0.04725858649414735,-1,1,1,-1
-0.3751847620780353,0.5893333333333333,3.7846666666666655,-0.09122122044758905,-0.0808487677522231,0.5293333333333333,3.042,-0.03426086816995864,-0.0414249610952601,0.4316666666666666,1.512,-0.033904403187356755,0.0274223730555336,0.4216666666666666,1.2596666666666667,0.017284887503108,1,-1,1,-1
-0.3765308167206536,0.5866666666666667,3.7873333333333337,-0.09154849585879896,-0.0946932430211644,0.5296666666666667,3.0336666666666665,-0.04012767053762253,0.0132683346760211,0.4296666666666667,1.5736666666666668,0.010859514567705385,0.0128287213190421,0.4096666666666667,1.1443333333333332,0.008086207723865098,-1,1,-1,-1
-0.3365077903990356,0.5826666666666667,3.794333333333333,-0.08181742552736422,-0.089404488359206,0.5303333333333333,3.0403333333333333,-0.037886482065685324,0.0109995788393861,0.4273333333333333,1.5730000000000002,0.009002643478748748,-0.0425742060687122,0.407,1.0666666666666669,-0.026835400457194635,-1,1,-1,-1
-0.1778244939807489,0.5596666666666666,3.656333333333333,-0.04323567747408931,0.0605375976746316,0.4733333333333334,2.689,0.02565370766828437,-0.0562792491798544,0.3843333333333333,1.276333333333333,-0.046061946826881375,0.0165022907865988,0.45,1.2623333333333333,0.010401734350717572,-1,-1,-1,1
-0.2425670600437768,0.5553333333333333,3.532,-0.058976977463105616,-0.042156439160534,0.4589999999999999,2.4113333333333333,-0.017864418280564613,-0.0495099614888361,0.37,1.153333333333333,-0.0405215998211299,0.0025855435430546,0.4683333333333334,1.4173333333333331,0.001629721438971811,-1,-1,-1,1
-0.2623658251780765,0.5573333333333333,3.5113333333333334,-0.06379078575559258,-0.144548375076122,0.466,2.309333333333333,-0.06125452447020846,-0.0186044807320475,0.3593333333333333,1.0913333333333337,-0.015226901828108716,0.0706909980278196,0.472,1.5216666666666667,0.04455799452216718,1,1,-1,1
-0.2796991585114097,0.5576666666666666,3.494,-0.06800515686260108,-0.1312150417427888,0.4656666666666667,2.322666666666666,-0.05560432610231951,-0.0902711473987145,0.3596666666666667,1.0196666666666667,-0.07388273390416109,0.1066909980278196,0.4703333333333333,1.5576666666666668,0.0672495372581567,1,-1,1,-1
-0.0961438037696837,0.5806666666666667,3.6766666666666663,-0.02337609627258769,-0.0572751399710553,0.4503333333333333,2.2903333333333333,-0.024271192678880338,-0.0583844977947913,0.3543333333333333,1.0066666666666666,-0.04778499486273366,0.0620722207800619,0.4826666666666666,1.6106666666666667,0.03912540140412641,1,-1,-1,1
0.0466916420570897,0.5816666666666667,3.818,0.01135245618601058,-0.1611584640805246,0.4503333333333333,2.185,-0.06829329680394595,-0.0306962739235689,0.3496666666666667,0.9926666666666668,-0.025123471934251452,0.0211026257924291,0.4906666666666667,1.6423333333333332,0.013301420416958318,1,1,-1,1
0.0867439975585648,0.5760000000000001,3.8586666666666662,0.02109065752022506,-0.1210757019129551,0.4483333333333333,2.201,-0.051307630000469624,-0.093059114518617,0.355,0.9296666666666666,-0.07616455527000139,0.0144925911479545,0.494,1.666,0.009134979205250911,-1,-1,1,1
0.0579207662088148,0.5723333333333334,3.83,0.014082669438820694,-0.1370061862794847,0.4483333333333333,2.184333333333333,-0.05805840975802814,-0.0756608613283571,0.36,0.9453333333333334,-0.061924894560077826,-0.0487452674684769,0.5,1.6563333333333332,-0.03072514777606063,-1,1,1,1
-0.187914000053853,0.5603333333333333,3.590333333333333,-0.045688807640155295,-0.0378095245054357,0.4406666666666667,2.197,-0.01602234852384542,-0.0742865533972182,0.3513333333333333,0.9516666666666668,-0.060800087463849864,0.0401966932096609,0.461,1.6686666666666663,0.025336805050346658,-1,-1,-1,-1
-0.2495766850476273,0.5589999999999999,3.535333333333333,-0.06068127521813594,-0.000420782095412,0.4366666666666666,2.193,-0.00017831267315503497,-0.0872344847240546,0.345,0.9056666666666668,-0.07139736679834992,-0.0333128711469399,0.4479999999999999,1.4836666666666667,-0.020997789980258294,-1,-1,-1,-1
-0.2792681206329899,0.5589999999999999,3.511,-0.06790035569447578,0.0489593439136606,0.4313333333333333,2.184,0.020747250380541135,-0.0582440746688731,0.3406666666666667,0.903,-0.047670065067941296,0.0287975387832988,0.4383333333333333,1.463,0.018151682833126112,1,-1,-1,-1
-0.2760450624857347,0.5589999999999999,3.515,-0.06711671166762957,-0.025846475207615,0.4363333333333333,2.1096666666666666,-0.01095282840253125,-0.0613525815437928,0.3403333333333333,0.8973333333333334,-0.05021423330881399,-0.0519395772212631,0.4396666666666667,1.3826666666666665,-0.03273858711681997,1,1,-1,1
-0.1650730628161492,0.5773333333333334,3.631333333333333,-0.040135335373718314,-0.0800982703321357,0.435,2.061,-0.03394283372260243,-0.0137033515616118,0.3303333333333333,0.8673333333333333,-0.011215555647586157,-0.0134277964065752,0.4246666666666667,1.3030000000000002,-0.008463817111387986,1,-1,-1,-1
-0.0575057023174174,0.5813333333333334,3.74,-0.013981752134697555,-0.1273872503452953,0.4423333333333333,2.0156666666666667,-0.053982242549314205,-0.0700710287839969,0.3293333333333333,0.8053333333333333,-0.057349876712795365,0.0514156853071292,0.4133333333333333,1.2666666666666666,0.032408367234636394,1,1,-1,-1
-0.0299695888234583,0.5770000000000001,3.77,-0.007286709763067802,-0.1094325878487127,0.4463333333333333,2.035333333333333,-0.04637368719425003,-0.0998809341142002,0.3329999999999999,0.7766666666666667,-0.08174789719537325,0.0128124596530696,0.4103333333333333,1.2020000000000002,0.008075957660299171,-1,1,1,-1
-0.036816597128737,0.5736666666666667,3.761333333333333,-0.008951469415253228,-0.1081077589932912,0.4493333333333333,2.0356666666666663,-0.04581227125650242,-0.095524592745771,0.3379999999999999,0.7806666666666667,-0.07818243448226801,0.0150271062480702,0.41,1.2006666666666663,0.009471895100731665,-1,1,1,-1
-0.0974769914639011,0.56,3.71,-0.023700243255206678,0.000204808457507,0.4136666666666667,1.943,8.679063092519376e-05,-0.0240392182176668,0.357,0.8573333333333333,-0.019674981586256315,-0.0370335746998995,0.3989999999999999,1.0546666666666666,-0.023343026193589706,-1,-1,1,-1
-0.1953983104182337,0.5579999999999999,3.612333333333333,-0.04750851887220513,-0.2318765046133963,0.4203333333333333,1.711666666666667,-0.0982611185938815,0.0902024438376836,0.3596666666666667,0.9756666666666668,0.07382650323617705,0.0011903661489318,0.3916666666666666,1.028,0.0007503123427766999,-1,1,1,-1
-0.232723572416083,0.5623333333333334,3.5746666666666664,-0.05658366343327781,-0.1960085555883874,0.417,1.7473333333333334,-0.08306154156583413,0.0892019314785951,0.36,0.9773333333333334,0.07300763042327413,-0.0876551826957997,0.3966666666666666,0.939,-0.055250870115908526,1,-1,1,1
-0.2377595212312515,0.569,3.571333333333333,-0.057808087886144346,-0.1400185299088718,0.411,1.7733333333333334,-0.05933493518739944,0.087996622338051,0.36,0.9766666666666668,0.07202114097377432,-0.0916111717378171,0.406,0.9356666666666666,-0.057744411627298646,1,-1,1,1
-0.0417448836482146,0.5766666666666667,3.758,-0.010149717202642421,-0.0909195225186392,0.4053333333333333,1.75,-0.03852850033080474,0.0779297884717928,0.3493333333333333,0.9586666666666666,0.06378190585568007,-0.0129088081209931,0.4539999999999999,1.301,-0.008136688087450094,1,-1,-1,1
-0.0237688555139121,0.5803333333333334,3.768333333333333,-0.005779083341797595,-0.1055502930667826,0.4066666666666666,1.729666666666667,-0.04472850702121062,0.0349856436552956,0.3416666666666666,0.9093333333333332,0.028634121478850454,-0.0343732192917554,0.476,1.476,-0.021666149292566855,1,1,-1,1
-0.0464011287079748,0.5870000000000001,3.7696666666666663,-0.011281821701508073,-0.1205645476642647,0.4083333333333334,1.7146666666666666,-0.05109102078284288,0.0216455190407957,0.3396666666666667,0.896,0.017715850186826518,0.1642817159214857,0.47,1.6746666666666663,0.10355015493261335,1,1,-1,-1
-0.0752233399442494,0.5896666666666667,3.776333333333333,-0.018289561755791866,-0.1091790448047875,0.4093333333333333,1.7246666666666668,-0.04626624455727685,-0.020361056066777,0.34,0.8533333333333334,-0.016664577007590047,0.1547553103030334,0.466,1.664,0.0975454649267389,1,1,1,-1
-0.1623754760003066,0.5603333333333333,3.6926666666666663,-0.039479452762064424,-0.1179416779784656,0.4163333333333333,1.7183333333333333,-0.0499795407315013,0.0010520160723348,0.3493333333333333,0.8773333333333333,0.0008610262057699242,-0.0107006132587814,0.4376666666666666,1.4243333333333332,-0.006744817307303726,-1,1,1,-1
-0.313382178684769,0.5596666666666666,3.5466666666666664,-0.07619473842118132,-0.1087141129642885,0.4206666666666667,1.731,-0.04606922277279932,0.0094918747562271,0.3596666666666667,0.8893333333333333,0.007768657838904762,-0.0085729717162839,0.426,1.3226666666666669,-0.0054037209465134855,-1,1,1,-1
-0.2681527127567156,0.5553333333333333,3.5323333333333333,-0.06519779105237661,-0.1008273069680614,0.4283333333333333,1.7406666666666666,-0.04272707139521884,0.0365846111333322,0.361,0.9263333333333332,0.029942801960991618,-0.0018149879160569,0.4206666666666667,1.282,-0.001144024329514158,-1,1,1,-1
-0.1903432878632123,0.5506666666666667,3.545333333333333,-0.04627945689136906,-0.0612842624345351,0.4263333333333333,1.7813333333333332,-0.025970117968866894,0.0638837627635833,0.3596666666666667,0.9543333333333331,0.05228588736344779,-0.0235178664539572,0.4196666666666667,1.252,-0.014823796436090664,-1,-1,-1,-1
-0.1515381820353392,0.599,3.797333333333333,-0.03684450784490385,-0.0080050622725496,0.4526666666666666,1.9963333333333333,-0.003392264234040722,-0.0111992124175785,0.4146666666666667,1.3003333333333331,-0.009166034273714258,-0.0843384272671816,0.5086666666666667,1.6746666666666667,-0.05316025073942762,1,1,1,1
0.1257018259092737,0.5996666666666667,4.064333333333333,0.030562739031361152,0.0204733366914204,0.4613333333333333,2.106333333333333,0.008675881016932927,-0.0038950893301734,0.4386666666666666,1.491,-0.0031879493814679976,-0.0308601484284469,0.5456666666666667,2.019,-0.019451788247307842,1,1,1,1
0.0821321318136711,0.6036666666666667,4.069333333333334,0.019969343265724155,0.1094551743388567,0.4596666666666666,2.1876666666666664,0.04638325855548112,0.0413897332466859,0.4473333333333333,1.601,0.03387557083242137,0.0160663795543785,0.5589999999999999,2.1653333333333338,0.01012697050752244,1,-1,1,1
-0.001739507249197,0.6096666666666667,4.065333333333333,-0.00042293821681429225,0.1059373538179633,0.46,2.1790000000000003,0.04489252977305525,0.0733515681824983,0.4496666666666666,1.6446666666666665,0.06003484556968892,-0.0053095301508037,0.569,2.220333333333333,-0.0033467063979163054,1,1,1,1
0.1972769180524318,0.6183333333333334,4.3646666666666665,0.0479652775107611,-0.0307377559289943,0.4736666666666667,2.1646666666666667,-0.013025581378693073,0.0396547350595504,0.455,1.623,0.03245555554427894,0.0263741312789376,0.6043333333333333,2.511,0.016624159084461396,1,1,1,1
0.1536486498674127,0.6226666666666667,4.372333333333333,0.037357640228774705,0.091204349396095,0.474,2.280333333333333,0.03864919995766461,-0.0473130532436012,0.4646666666666667,1.602,-0.03872353264272535,0.0156131502143765,0.6216666666666666,2.615,0.009841290703693004,1,1,1,1
0.0475863274646535,0.631,4.3773333333333335,0.011569987128212448,0.1454122958534434,0.4636666666666666,2.3273333333333333,0.06162062375265897,0.0274796897950482,0.465,1.6673333333333331,0.022490847490051386,-0.0269432659805963,0.6333333333333333,2.6526666666666667,-0.016982896429050924,1,-1,1,1
0.092618693481226,0.6306666666666667,4.421333333333333,0.022519012256316844,0.133921070937208,0.4576666666666666,2.314333333333333,0.056751046232652064,0.0521019415999346,0.4603333333333333,1.6866666666666668,0.042643014939377256,-0.0336098543006606,0.6403333333333333,2.697,-0.0211849845892728,-1,-1,-1,1
-0.2144282068742908,0.5966666666666667,4.136,-0.05213538689876885,-0.0097910483016772,0.345,1.148,-0.004149102385054422,0.0265310663928106,0.4466666666666666,1.763,0.021714443373980756,0.1188713731294979,0.532,2.306666666666666,0.07492707898482658,-1,-1,-1,-1
-0.2066996108799319,0.5846666666666667,4.001,-0.0502562808416707,-0.0352424760629173,0.3043333333333333,0.73,-0.014934523554829708,0.0120710560278065,0.43,1.7486666666666666,0.009879597702525132,0.0351146405741646,0.4896666666666667,1.8896666666666664,0.022133482423543537,-1,-1,-1,-1
-0.2676477187403447,0.584,3.9383333333333335,-0.06507500842592628,-0.025922439518603,0.2863333333333333,0.5616666666666668,-0.010985019409478415,-0.1027447779913051,0.4306666666666667,1.6523333333333334,-0.08409182015650109,0.0832470201944342,0.467,1.7453333333333334,0.05247231434404959,-1,-1,1,-1
-0.2491703002176875,0.5816666666666667,3.9286666666666665,-0.060582468113196036,-0.0772679028107495,0.2806666666666667,0.4526666666666666,-0.032743423376362754,-0.0828261530517164,0.4296666666666667,1.6763333333333332,-0.06778935244056092,0.0518758720301921,0.46,1.6556666666666664,0.03269843242055075,-1,-1,-1,-1
-0.2446090150858744,0.5876666666666667,3.936333333333333,-0.05947345186683023,-0.0702191197761675,0.345,0.8073333333333333,-0.02975639669654283,-0.0119009542192036,0.41,1.5793333333333337,-0.00974037728687986,0.1222287793075989,0.4223333333333333,1.401,0.07704332136739474,1,1,-1,-1
-0.2260540362065706,0.5913333333333334,3.953333333333333,-0.05496205377759418,-0.0378988256008163,0.3656666666666667,1.0473333333333334,-0.016060191191598183,-0.0308363177198645,0.4036666666666667,1.501,-0.025238091265397604,0.0198848505157909,0.4176666666666666,1.258,0.01253383153549534,1,1,-1,-1
-0.2079407287719217,0.591,3.969333333333333,-0.05055804226769338,0.0464143833329628,0.3706666666666667,1.1823333333333332,0.01966878547158609,-0.1098168483629111,0.4053333333333333,1.4229999999999998,-0.08987998069808636,0.0190648147154739,0.4123333333333333,1.2093333333333334,0.012016946051941604,-1,1,1,-1
-0.1833697427645222,0.589,3.994,-0.04458393148883018,0.0703883650558769,0.369,1.2063333333333333,0.029828116901781852,-0.138851957605065,0.4176666666666666,1.394,-0.11364386663321575,-0.0882957817743756,0.4263333333333333,1.102,-0.05565465293169021,-1,-1,1,1
0.0183717219316497,0.611,4.183333333333334,0.004466841582388819,0.0061841250232923,0.39,1.338,0.00262061498350708,-0.109732706787772,0.4136666666666667,1.411,-0.08981111473387278,0.0210925362208669,0.4566666666666666,1.3323333333333334,0.01329506075183911,1,1,-1,1
0.075903656626461,0.6166666666666667,4.304,0.018454971773241586,-0.003032227215489,0.3983333333333334,1.4123333333333332,-0.0012849513948018437,-0.0452514330146374,0.4036666666666667,1.4653333333333334,-0.03703619241079941,-0.0028579502547916,0.4693333333333333,1.4156666666666666,-0.0018014250095537694,1,1,-1,1
0.125497501906346,0.612,4.352333333333333,0.0305130603482223,0.093056398898863,0.391,1.508,0.03943403348849882,-0.129467752766375,0.406,1.3806666666666667,-0.10596333161202308,0.1082316176612538,0.469,1.526333333333333,0.06822062159848938,-1,-1,1,-1
0.1089581330938402,0.6116666666666667,4.336666666666667,0.026491731229861766,0.0944309263942515,0.3863333333333333,1.5096666666666667,0.040016509964328525,-0.1374462123677347,0.41,1.373,-0.11249332956462195,0.0952721597768437,0.4683333333333334,1.5136666666666667,0.06005200792017416,-1,-1,1,-1
0.1037695233821605,0.6093333333333333,4.328333333333333,0.025230189295951375,0.0175663088295348,0.42,1.667,0.007443984710885386,-0.037997775897099,0.385,1.301,-0.031099411566749276,0.097883872251463,0.4693333333333333,1.521,0.06169822417661695,-1,1,-1,1
0.0938245269500033,0.6096666666666667,4.313999999999999,0.02281219474077909,-0.0384579112690783,0.4343333333333333,1.7686666666666668,-0.01629711206137249,-0.128501055970331,0.3813333333333333,1.1753333333333331,-0.10517213526406195,0.1029568156044169,0.4686666666666667,1.5246666666666668,0.06489580503469494,1,1,-1,-1
0.0895440476119695,0.608,4.309,0.021771452715027746,0.0365471745758565,0.4373333333333333,1.8773333333333333,0.015487408960459432,-0.1251117151596179,0.379,1.1576666666666666,-0.10239811751371265,0.1035783985510776,0.4679999999999999,1.5256666666666667,0.0652876015901981,-1,1,-1,-1
0.0471569415604768,0.6136666666666667,4.267,0.011465587615809427,0.0623782951113947,0.4306666666666667,1.903333333333333,0.026433730592257596,-0.1508960679166082,0.3793333333333333,1.132,-0.12350141052074123,0.1147812650705473,0.4666666666666666,1.537,0.07234899948997955,1,-1,1,-1
0.0590672623703931,0.5093333333333333,3.2383333333333337,0.014361424840608298,-0.1045307537642135,0.415,1.7766666666666666,-0.044296462073457527,0.0268453799128284,0.3216666666666666,0.8533333333333334,0.021971694365367687,0.090980797673966,0.3779999999999999,1.0043333333333333,0.057347073849255956,-1,-1,-1,-1
-0.0447352729340342,0.4826666666666666,2.793333333333333,-0.010876790868307768,-0.1308741331680716,0.4053333333333333,1.7413333333333334,-0.055459861021884514,-0.0542661485519335,0.3016666666666667,0.6203333333333333,-0.044414317630832215,0.0553786071754694,0.3443333333333333,0.69,0.03490627864949276,-1,-1,-1,-1
-0.0728785125835629,0.4733333333333334,2.646333333333333,-0.01771944794734185,-0.0475722021834963,0.3966666666666666,1.728,-0.020159428435055755,0.1268192496330507,0.283,0.6603333333333333,0.10379565503005328,-0.2478843293898679,0.3436666666666667,0.3836666666666666,-0.15624660705367466,-1,-1,-1,-1
-0.0632473502450161,0.4693333333333333,2.605,-0.015377758007737214,-0.1492036197805575,0.4,1.6276666666666666,-0.06322725367254287,0.0825577942587675,0.2703333333333333,0.5246666666666667,0.06756971325504452,-0.2355650401407201,0.356,0.397,-0.14848150487383985,-1,1,-1,1
-0.1086348640795296,0.5223333333333333,2.841666666666667,-0.026413132637917437,-0.1107442349588565,0.4116666666666666,1.6503333333333332,-0.0469295171713236,-0.0562252886728075,0.3186666666666666,0.513,-0.04601778266260117,-0.0041623317478055,0.4086666666666667,0.92,-0.002623603576019289,1,1,1,1
-0.0344963382974978,0.5356666666666667,3.0843333333333334,-0.008387329120301927,-0.0715841756082029,0.4183333333333333,1.681,-0.03033485941411112,0.0015955988958556,0.336,0.6983333333333334,0.0013059234543633515,0.0055071847541341,0.429,1.1043333333333334,0.003471292172317328,1,1,1,1
-0.0782139092368963,0.544,3.151333333333333,-0.019016679187740217,-0.0041859860249289,0.412,1.746,-0.0017738738554544603,0.0636504272578873,0.3413333333333333,0.8003333333333333,0.05209491310894334,0.0308636199172749,0.4373333333333333,1.2026666666666666,0.019453976398338346,1,-1,1,1
0.0149130767767426,0.5326666666666666,3.244,0.0036259176856444607,-0.0022632198156922,0.4086666666666667,1.7473333333333334,-0.0009590730681598599,0.0867489284078036,0.3429999999999999,0.836,0.07099996154603153,0.0083107212800892,0.4403333333333333,1.2066666666666666,0.005238419085945598,-1,-1,1,1
0.0072384136741274,0.5433333333333333,3.2036666666666664,0.0017599246989702696,-0.391704934061301,0.575,3.184,-0.16599079343454262,0.1107200471965226,0.3443333333333333,0.858,0.09061920691830407,0.0148723885329793,0.3856666666666667,0.9723333333333334,0.009374373332842781,1,1,1,-1
0.0947167501078154,0.5436666666666666,3.283,0.023029127019468736,-0.1328975795736906,0.6116666666666667,3.941666666666667,-0.05631732654027498,0.1153335139617607,0.342,0.8606666666666667,0.09439511480486573,-0.0299213472115283,0.3656666666666667,0.7533333333333334,-0.018860042471354862,1,1,-1,-1
0.1073998353818499,0.5413333333333333,3.294666666666666,0.02611285171908122,-0.023508109581428,0.6203333333333333,4.173333333333334,-0.009961911179185533,0.1101914910976888,0.342,0.8556666666666666,0.0901866083446859,-0.051419350135741,0.3573333333333333,0.6626666666666666,-0.032410677251721524,-1,1,1,-1
0.1045081059373727,0.5406666666666667,3.293333333333333,0.025409765890999074,0.0559741533870967,0.6186666666666667,4.256333333333333,0.02371988025838071,0.1144437747484522,0.3413333333333333,0.861,0.09366690465760105,-0.0244406352228282,0.3516666666666666,0.6443333333333334,-0.015405436629264906,-1,-1,-1,-1
0.0521316422323461,0.5539999999999999,3.397,0.012675120391436846,-0.00059116742894,0.5323333333333333,3.422333333333333,-0.00025051599316094474,0.1126363612828853,0.3406666666666667,0.8670000000000001,0.09218762083348542,0.0321844640359234,0.3906666666666667,0.7826666666666667,0.020286531697390923,1,-1,-1,1
0.1253043168760697,0.551,3.474,0.030466089959189428,-0.1771887168966039,0.5146666666666667,3.011,-0.07508635492631542,0.0376979745839405,0.348,0.821,0.030854038141435725,0.0486945124048771,0.4063333333333333,0.9326666666666666,0.03069315581231778,-1,-1,1,1
0.1226258423998793,0.5533333333333333,3.4710000000000005,0.029814854260536545,-0.1854604976021354,0.5076666666666667,2.909333333333333,-0.07859164506446016,0.0404310955608315,0.3506666666666667,0.8446666666666667,0.03309097049116671,0.0606731438825685,0.411,0.9846666666666668,0.03824353437050399,1,-1,1,1
0.1224473240740677,0.5533333333333333,3.4716666666666667,0.029771449887015092,-0.1189764006720475,0.5016666666666666,2.897333333333333,-0.05041801986708837,0.07052038545579,0.35,0.8743333333333333,0.057717654240464426,0.017675477084828,0.4176666666666666,1.0,0.011141217879149385,1,-1,-1,1
-0.0419564822655464,0.6246666666666667,4.2716666666666665,-0.010201164612209697,-0.059692246933741,0.5203333333333333,2.914333333333333,-0.02529547771504883,0.0719361464593484,0.3406666666666667,0.8606666666666667,0.05887638874769063,-0.0600283598108732,0.4486666666666666,1.1803333333333332,-0.03783711366721623,1,1,-1,1
0.0464036741163198,0.6406666666666666,4.587999999999999,0.011282440583934114,-0.0023328594752594,0.532,2.9683333333333333,-0.0009885839099718803,0.0487781684229843,0.3329999999999999,0.8353333333333333,0.03992266124645517,0.1119763981217305,0.4496666666666666,1.358,0.07058103398337287,1,1,-1,1
0.0058958384741298,0.6493333333333333,4.672666666666667,0.0014334952682862644,0.0881361557077879,0.5296666666666667,3.055,0.03734900723491161,0.007162955021172,0.331,0.7926666666666667,0.005862545398467613,0.1112828659659475,0.45,1.3586666666666667,0.07014388635693584,1,-1,-1,1
0.0326514080060809,0.6503333333333333,4.715,0.007938758682921605,0.0877312999531527,0.5286666666666666,3.054666666666667,0.03717744358560633,-0.0470547865957295,0.3406666666666667,0.7383333333333333,-0.03851215340837549,0.1050500710837858,0.451,1.3613333333333335,0.06621522715045726,1,-1,1,1
0.0533507070281924,0.6629999999999999,4.874,0.012971519898351417,0.0998141063806681,0.529,3.014,0.042297712572326306,-0.0607795201797947,0.4166666666666666,1.243,-0.049745209246451955,0.0221582697741498,0.49,1.5773333333333333,0.013966814598214023,1,1,1,1
0.0827413904178406,0.667,4.939333333333334,0.020117476449845784,0.1085622077409391,0.5313333333333333,2.9976666666666665,0.046004850674421116,-0.0026279724805946,0.4453333333333333,1.5313333333333332,-0.0021508731979847846,-0.0351776955204496,0.5113333333333333,1.6756666666666666,-0.02217322725710858,1,1,1,1
0.1813907066846773,0.657,5.03,0.04410275499990946,0.0763225645962104,0.5353333333333333,2.997666666666667,0.03234282224359586,0.0186739588776985,0.4579999999999999,1.6563333333333332,0.015283766457563517,0.0161057765796248,0.518,1.770333333333333,0.010151803265357084,-1,1,1,1
0.1133481819443407,0.6566666666666667,4.957333333333334,0.027559113635663997,-0.0073034936740112,0.5413333333333333,2.9843333333333333,-0.0030949641027589337,0.0651114681877458,0.4606666666666667,1.722,0.05329070712900872,0.0460376713186947,0.5203333333333333,1.8146666666666669,0.029018494060933313,-1,1,1,1
0.0536125074794116,0.6579999999999999,4.870666666666667,0.013035173220894878,-0.0063065801526223,0.5683333333333334,3.299,-0.0026725071663980804,-0.0476625121617173,0.4866666666666666,1.8223333333333331,-0.0390095485071695,0.0932609147716398,0.5066666666666666,1.8273333333333333,0.058784278698281664,1,1,1,-1
0.0682847168569305,0.6583333333333333,4.876333333333333,0.01660252717915999,-0.0781911081644808,0.5806666666666667,3.3756666666666666,-0.033134645380078674,0.0485117433364667,0.4916666666666666,1.956,0.039704604709679014,0.0641546812055799,0.501,1.788333333333333,0.040438019174727766,1,1,1,-1
0.0797340900124288,0.6546666666666667,4.883,0.0193862910687691,-0.1000771056173177,0.5876666666666667,3.439,-0.04240916241165183,0.0616301312933402,0.4936666666666667,1.983,0.05044139486465868,0.0127353466824058,0.5003333333333333,1.732,0.008027351763929262,-1,1,1,-1
0.0914725394233881,0.6506666666666666,4.892,0.022240340032536113,-0.0590197937538001,0.5866666666666667,3.477,-0.025010515675565042,0.0363368394009793,0.497,1.986,0.029740012326674163,-0.0063758938808671,0.5086666666666667,1.7093333333333334,-0.004018857457717495,-1,-1,1,1
-0.0139811050175566,0.701,5.241,-0.003399321059425534,0.0483491915814924,0.589,3.5416666666666665,0.0204886892521876,-0.0655288099755699,0.4673333333333333,1.813,-0.05363228196377518,-0.0676478306385646,0.5793333333333333,2.0763333333333334,-0.04263982333144359,1,1,-1,1
-0.00713534424123,0.715,5.439000000000001,-0.0017348647274307374,0.0767904078658614,0.5870000000000001,3.5483333333333333,0.032541077789491606,-0.0950910021873732,0.4596666666666666,1.6903333333333337,-0.0778275607848288,0.0071418412849535,0.6086666666666667,2.3626666666666667,0.004501649909199349,1,-1,-1,1
0.0114870145995666,0.72,5.526666666666667,0.002792915909665309,0.0832004685673437,0.5893333333333333,3.552,0.03525743637801046,-0.069220677888264,0.4536666666666666,1.6546666666666667,-0.056653904070760534,0.020140245053736,0.621,2.466666666666667,0.01269481198194866,1,1,-1,1
0.0237158052833486,0.7213333333333334,5.557666666666666,0.005766184878783733,0.0684378363647755,0.5896666666666667,3.5403333333333333,0.02900155134975822,-0.0487783149017899,0.4506666666666667,1.648,-0.039922781132542016,0.0730354722837045,0.6236666666666667,2.5409999999999995,0.04603576501580161,1,1,-1,1
-0.0177711363339598,0.6983333333333333,5.544,-0.004320817125262486,0.0069474130215629,0.5736666666666667,3.508,0.002944069628661416,-0.0444685768438766,0.4583333333333333,1.693,-0.03639546106068062,0.0781343994639409,0.5506666666666667,2.2453333333333334,0.049249724016302523,-1,-1,1,-1
-0.1386024431262988,0.6923333333333334,5.444,-0.03369935375032312,-0.0764582703999026,0.5703333333333334,3.4466666666666668,-0.03240032959688596,-0.052655789578599,0.46,1.715,-0.04309631373982655,0.056262689361594,0.5183333333333333,1.9853333333333327,0.03546353389139757,-1,-1,1,-1
-0.1766653214878859,0.6906666666666667,5.403666666666667,-0.04295383998974541,-0.0707662264992947,0.5666666666666667,3.4613333333333336,-0.029988241310098415,-0.03671911963254,0.4583333333333333,1.7433333333333332,-0.03005289090902419,0.0211490777769218,0.5046666666666667,1.846666666666667,0.013330700061160751,-1,-1,-1,-1
-0.2279115413532366,0.6983333333333333,5.357333333333333,-0.05541368162497277,-0.0852679569814656,0.56,3.4513333333333334,-0.036133565352743036,-0.0318364155856396,0.4506666666666667,1.7533333333333334,-0.02605662483480954,0.01277213900964,0.4996666666666667,1.8006666666666669,0.008050542726867912,1,-1,-1,-1
-0.0524845529513973,0.6203333333333333,4.54,-0.012760925972459326,-0.1248012957361148,0.5663333333333334,3.4763333333333337,-0.0528864058108972,0.0132206086531025,0.425,1.6,0.010820453038598809,0.0160234360131068,0.5376666666666666,1.918,0.010099902307466841,-1,1,-1,1
-0.1428340819857343,0.603,4.203333333333333,-0.034728220858659634,-0.1271889543717517,0.5726666666666667,3.4796666666666667,-0.05389821168035858,-0.0495364204470456,0.4193333333333333,1.4839999999999998,-0.04054325524731097,0.0546515036585364,0.5513333333333333,2.075333333333333,0.0344479703014935,-1,1,-1,1
-0.0431697837199953,0.59,4.121333333333333,-0.010496162838770518,-0.1235867780735877,0.5806666666666667,3.4886666666666666,-0.052371735882303476,-0.0499606900143205,0.4156666666666667,1.4506666666666663,-0.04089050014721408,0.0261750448394462,0.5589999999999999,2.115,0.016498670794187088,-1,1,-1,1
-0.1301735238703587,0.5923333333333334,4.035333333333333,-0.0316499733401957,-0.1017778802814866,0.5803333333333334,3.5123333333333333,-0.043129890979024386,-0.0148724044060044,0.4103333333333333,1.44,-0.012172371005661367,0.0628344796586026,0.561,2.1726666666666667,0.03960586890185679,1,-1,-1,1
-0.189579113711404,0.61,4.012333333333333,-0.046093658037555385,0.0435273280335879,0.5143333333333333,3.113,0.018445352836046088,0.0687672984889475,0.4403333333333333,1.5603333333333331,0.05628283412778774,0.0560841924792574,0.5036666666666667,1.972,0.03535102362379252,1,-1,1,-1
-0.0930073186973867,0.6123333333333334,4.121666666666667,-0.02261350134568853,-0.0708580159079663,0.4976666666666666,2.8016666666666667,-0.030027138437628345,0.0843169919890132,0.4483333333333333,1.665333333333333,0.06900953474323797,0.0201312479397224,0.4823333333333333,1.761,0.012689140915361432,1,-1,1,-1
-0.0642142899973992,0.6083333333333334,4.149666666666667,-0.015612856639736905,-0.2153502349806859,0.5013333333333333,2.655666666666667,-0.09125786596592894,0.0154887176552098,0.4573333333333333,1.6789999999999998,0.012676794723591199,-0.0301370829666061,0.4776666666666667,1.665333333333333,-0.018996025168744553,-1,1,1,-1
-0.0469147414865576,0.601,4.168666666666667,-0.011406699866176328,-0.2359461646786846,0.5086666666666667,2.637,-0.09998569759328813,0.0271024943802076,0.4596666666666666,1.716,0.022182130593594453,-0.0047362772516024,0.4713333333333333,1.6366666666666665,-0.0029853732684508557,-1,1,1,-1
-0.1517448052772043,0.5766666666666667,3.892,-0.03689474555762804,-0.1559861482070168,0.5013333333333333,2.740666666666667,-0.06610145100094346,0.0324683685949653,0.4103333333333333,1.5673333333333337,0.02657384896869276,0.0010165394768821,0.4516666666666666,1.4946666666666666,0.000640745805069183,-1,-1,-1,-1
-0.1439168521958347,0.569,3.8016666666666663,-0.034991482136869825,-0.1047486285618752,0.4916666666666666,2.731666666666667,-0.04438878976041894,0.0149508390755048,0.3903333333333333,1.3823333333333332,0.012236566133147267,0.0032545238932486,0.441,1.4196666666666666,0.0020513935558041548,-1,-1,-1,-1
-0.1523762512767281,0.5670000000000001,3.7626666666666666,-0.037048273313937424,-0.1876365840045735,0.497,2.648333333333333,-0.07951379405241826,-0.0380263632845261,0.386,1.2906666666666666,-0.03112280901321091,-0.1046319276903231,0.4496666666666666,1.313,-0.06595166274260919,-1,1,-1,1
-0.1810923799875086,0.5686666666666667,3.7353333333333336,-0.04403022080300578,-0.1664898204082314,0.498,2.670666666666667,-0.07055253836555424,-0.0720688174267898,0.385,1.2483333333333335,-0.05898497376147124,-0.0748871850635284,0.45,1.3436666666666668,-0.047202937784639167,1,1,-1,1
-0.1689257148905238,0.5706666666666667,3.745,-0.041072056849926056,-0.0493454258462553,0.5083333333333333,2.786,-0.020910858343447487,-0.0612259562196793,0.4006666666666667,1.2583333333333333,-0.0501105963727985,-0.0773150033527276,0.4596666666666666,1.3403333333333334,-0.048733241741988634,1,1,1,1
-0.200699137892435,0.5783333333333334,3.7123333333333335,-0.04879734507319615,0.0213016621476209,0.507,2.8560000000000003,0.009026896252485801,0.0007418628094806,0.4026666666666667,1.32,0.0006071801912980785,-0.0196581315856476,0.4603333333333333,1.3976666666666666,-0.012390925916261881,1,-1,1,1
-0.1137163342925506,0.5776666666666667,3.798333333333333,-0.027648625017545142,0.0350136295926946,0.501,2.869,0.014837546458388499,0.0130732098289449,0.4066666666666666,1.332,0.010699813959370962,-0.0239688206507555,0.4653333333333333,1.393,-0.015108042170219065,-1,-1,1,1
-0.0967574519123894,0.5693333333333332,3.814666666666666,-0.02352529671503894,0.0284667929273538,0.5003333333333333,2.862,0.012063227020287661,0.010617443704584,0.4093333333333333,1.3293333333333337,0.008689883651344401,-0.0164089095460615,0.4679999999999999,1.4003333333333332,-0.010342874228206688,-1,-1,1,1
-0.1950553428045105,0.585,3.734,-0.04742513082594082,-0.0093802646108769,0.4723333333333333,2.5983333333333336,-0.003975026684605777,-0.0140830139655672,0.374,1.218,-0.011526291659846595,-0.0105286312269465,0.4379999999999999,1.393333333333333,-0.006636413484381393,1,-1,-1,-1
-0.1207525885501126,0.589,3.8216666666666663,-0.029359397323966398,-0.0112124241210778,0.4616666666666666,2.478333333333333,-0.004751431535174485,-0.0359297584275231,0.3603333333333333,1.088,-0.029406835491040634,0.0122109327445005,0.4236666666666667,1.3003333333333331,0.007696802839392411,1,-1,-1,-1
-0.0710286538731783,0.5796666666666667,3.8726666666666665,-0.017269679229971108,-0.0483063623403738,0.4603333333333333,2.427,-0.02047053972406763,-0.09654662139988,0.3586666666666667,1.0156666666666667,-0.07901891738150983,0.0272162685981993,0.4163333333333333,1.2516666666666665,0.017154975611394688,-1,-1,-1,-1
-0.0962004168525507,0.5783333333333334,3.851,-0.023389860996090382,-0.112804615941767,0.4643333333333333,2.366333333333333,-0.04780263426633888,-0.030259871312015,0.3526666666666667,1.0333333333333334,-0.024766296702146483,0.0593254027928769,0.4103333333333333,1.2336666666666667,0.037394025355676604,-1,1,-1,-1
-0.320925500762272,0.5673333333333334,3.631,-0.07802879757200566,-0.0942294101124643,0.4516666666666666,2.283666666666667,-0.03993111444184424,0.0175965593400384,0.3286666666666666,0.8816666666666666,0.014401965066496443,0.0082869379779533,0.451,1.286,0.005223427979922828,-1,-1,-1,1
-0.3201895294057202,0.5643333333333334,3.5926666666666667,-0.0778498558554304,-0.0294826177225848,0.444,2.2546666666666666,-0.012493697890293315,-0.0314159870292588,0.321,0.769,-0.025712523623604207,0.0150153052430592,0.4653333333333333,1.4243333333333332,0.009464456683800145,-1,-1,-1,1
-0.2555833987380236,0.5606666666666666,3.604,-0.062141728331109716,-0.1012053031431596,0.446,2.1820000000000004,-0.04288725289808946,-0.0815199238564743,0.3233333333333333,0.7176666666666667,-0.06672026462201734,0.05893365036961,0.4713333333333333,1.522333333333333,0.0371470957208297,-1,1,1,1
-0.232061986729426,0.5579999999999999,3.5900000000000003,-0.05642280761004756,-0.1240353647658785,0.4506666666666667,2.159666666666667,-0.05256183116705134,-0.0830271261745473,0.325,0.7163333333333333,-0.06795383959048515,0.101948610221503,0.4626666666666666,1.5656666666666663,0.06426031238099923,-1,1,1,-1
-0.2406225555029255,0.56,3.5933333333333333,-0.058504196861889624,-0.1349113513909752,0.4333333333333333,2.0316666666666667,-0.057170692307924154,0.0162446338885862,0.3493333333333333,0.824,0.013295476988453821,0.0135349911494755,0.4126666666666667,1.224,0.008531384169432308,1,-1,1,-1
-0.2499032182902878,0.5626666666666666,3.587,-0.06076066746409822,-0.2488597884800352,0.4393333333333333,1.9206666666666663,-0.10545803780273241,0.0336104171846984,0.3596666666666667,0.9156666666666666,0.027508562600814763,-0.0015110330959091,0.3926666666666666,1.030333333333333,-0.00095243533531433,1,1,1,-1
-0.2404495617431106,0.5686666666666667,3.5966666666666667,-0.05846213571363636,-0.2517629367644429,0.4393333333333333,1.918,-0.10668829008010491,0.0609146094311398,0.3616666666666666,0.96,0.049855773513086996,-0.0805432355482496,0.3896666666666666,0.9246666666666667,-0.0507680630982771,1,1,1,-1
-0.2326072150072904,0.569,3.604333333333333,-0.05655537266587193,-0.2456635954674673,0.4393333333333333,1.924,-0.1041036034620022,0.1009557735174454,0.36,1.0,0.08262760323554266,-0.1178305459480507,0.3896666666666666,0.8873333333333334,-0.07427102413847689,1,1,-1,1
-0.1333968603844706,0.58,3.6876666666666655,-0.03243368504826717,-0.2259070441284756,0.44,1.93,-0.09573147090220073,0.091317235370787,0.3613333333333333,0.978,0.0747389082356959,-0.106714271204078,0.4636666666666666,1.2853333333333334,-0.06726420682131419,1,1,1,1
-0.0725578253470238,0.5843333333333333,3.7393333333333336,-0.017641477080569345,-0.1899482136496071,0.4403333333333333,1.9573333333333331,-0.0804933815059832,0.0310589022939317,0.3676666666666666,0.9586666666666666,0.025420266382595817,0.0036007920921765,0.4876666666666666,1.606,0.0022696535456398926,1,1,1,1
-0.0186281927789102,0.5816666666666667,3.790333333333333,-0.004529199082109087,-0.193992258116223,0.441,1.9503333333333333,-0.08220710551435399,0.0310435147827309,0.37,0.9746666666666666,0.025407672420646104,0.0446781953912793,0.4963333333333333,1.7226666666666666,0.02816158833578066,-1,1,1,1
-0.0286744220788008,0.581,3.778,-0.006971807072253791,-0.1832541213228731,0.44,1.9593333333333331,-0.0776566602905574,0.0329174594153987,0.37,0.975,0.026941408909393755,0.0515201454072302,0.5,1.7613333333333334,0.03247421059090438,-1,-1,1,1
-0.0170273853760294,0.604,4.016333333333333,-0.004139983901344498,-0.0265549069335595,0.417,1.923333333333333,-0.01125303688615818,0.064084487177582,0.365,1.0033333333333334,0.05245017095676507,0.0279090465151052,0.511,1.8363333333333332,0.017591647825506356,1,-1,-1,1
0.0140935993186328,0.6083333333333334,4.113,0.0034266725632039184,-0.0778278275325987,0.4096666666666667,1.7896666666666663,-0.032980699807577736,0.0674839816413763,0.3573333333333333,1.0076666666666667,0.055232498999720235,0.084289216067475,0.5113333333333333,1.8976666666666664,0.05312923190494896,1,-1,-1,1
0.1145082954561633,0.603,4.211666666666667,0.027841179916341424,-0.1433041690306851,0.4166666666666666,1.7226666666666666,-0.06072727364766507,0.0748140795268561,0.3486666666666667,1.0126666666666666,0.061231843055604813,0.0112603059286733,0.5183333333333333,1.8863333333333328,0.00709760314446684,-1,1,-1,1
0.0896983442380232,0.5963333333333334,4.187666666666667,0.02180896790210945,-0.1312352273216475,0.4196666666666667,1.735,-0.05561288004167368,-0.0187594238322075,0.353,0.919,-0.01535371554621562,0.0253110898858051,0.5193333333333333,1.9096666666666664,0.01595410216217273,-1,1,1,1
-0.0025779082204282,0.6223333333333333,4.2683333333333335,-0.0006267843415784074,0.0121378502133329,0.4479999999999999,1.9503333333333333,0.00514359460987911,-0.0172511240758779,0.4173333333333333,1.2976666666666667,-0.014119242375597675,-0.0261289212449069,0.541,2.003,-0.016469598140947478,1,1,1,1
0.0860468847120587,0.6256666666666667,4.392666666666667,0.020921163737226613,0.0957457199258382,0.4529999999999999,2.0803333333333334,0.040573673284299686,0.0535715087126424,0.4406666666666667,1.5603333333333331,0.04384578724338857,0.0253777682789961,0.5506666666666667,2.111666666666667,0.01599613092907997,1,1,1,1
0.1731685975387726,0.617,4.473333333333333,0.042103657737034186,0.0547411640237718,0.4583333333333333,2.096,0.023197382671759494,0.0962386117001989,0.447,1.655333333333333,0.07876682577375696,0.0605189584080387,0.5503333333333333,2.1376666666666666,0.038146348084821716,-1,1,1,-1
0.1412744035509048,0.6146666666666667,4.438000000000001,0.03434900564335368,0.0628415533405668,0.4596666666666666,2.1163333333333334,0.026630043159036047,0.0156958790558265,0.4566666666666666,1.6583333333333334,0.012846346690947658,0.0892793396900901,0.5503333333333333,2.1566666666666667,0.05627460977829455,-1,1,1,1
0.017667147659977,0.647,4.5873333333333335,0.004295533652391954,0.0375340319731978,0.4843333333333333,2.348,0.01590560446464421,0.0430078110162848,0.4426666666666666,1.6426666666666667,0.03519989219902025,-0.0491359078996143,0.5870000000000001,2.284333333333333,-0.03097137649932618,1,1,-1,1
0.2590882058637804,0.643,4.819999999999999,0.0629938759014805,0.0393239739112734,0.4933333333333333,2.448,0.01666411899092902,0.0158046155205828,0.4316666666666666,1.602,0.012935342427933087,-0.0295230292805599,0.6006666666666667,2.4036666666666666,-0.018608974461547072,-1,1,-1,1
0.1772946031606546,0.6483333333333333,4.756666666666666,0.04310684151858501,0.0009601912518459,0.4993333333333333,2.4793333333333334,0.00040689532830307564,-0.0423120743868936,0.431,1.5423333333333331,-0.0346304641399124,0.0775212684877488,0.6,2.5083333333333333,0.04886325491216303,1,1,-1,-1
0.1036712965819006,0.6546666666666667,4.773,0.025206306746588917,0.0415394199258098,0.4966666666666666,2.517333333333333,0.01760294720009,-0.086662943025574,0.4396666666666667,1.4963333333333333,-0.07092958651150517,0.0827176672888607,0.5986666666666667,2.511,0.052138652286292886,1,-1,1,-1
0.0799300335956063,0.6683333333333333,4.9446666666666665,0.019433932163512194,0.2068245840096314,0.5013333333333333,2.7023333333333337,0.08764499452579069,-0.0555108145493739,0.4123333333333333,1.401,-0.04543301883645969,0.0401379635829748,0.6046666666666667,2.508,0.02529978655496287,1,1,-1,1
0.0842414446278372,0.6709999999999999,4.991333333333333,0.02048219482224326,0.2312402124472905,0.497,2.729,0.09799148032199914,-0.0613272940522431,0.3996666666666666,1.288333333333333,-0.05019353667358659,0.0130222548113128,0.6096666666666667,2.533333333333333,0.008208195876940261,1,-1,-1,1
0.1128097543700281,0.6703333333333333,5.020666666666667,0.027428202081102478,0.1829076983668889,0.5013333333333333,2.681,0.0775098584090198,-0.1220236118307991,0.4003333333333333,1.227666666666667,-0.09987064862596347,0.025051191079505,0.61,2.5483333333333333,0.015790282582445192,-1,1,1,1
0.0827048554788305,0.6729999999999999,5.015666666666666,0.02010859346188268,0.1514310698069079,0.5056666666666667,2.698,0.06417116876030082,-0.1255655845646541,0.4,1.222,-0.10276958850356747,0.0736900299873375,0.6083333333333334,2.5930000000000004,0.046448346240944925,1,1,-1,-1
0.1036950359138622,0.6546666666666667,5.143666666666666,0.02521207865166884,0.1374438864087299,0.3746666666666667,1.6016666666666668,0.0582438916997196,-0.0021876787144492,0.3783333333333333,1.2356666666666667,-0.0017905132368988715,0.0714856230642526,0.522,2.208,0.04505886307698126,-1,-1,-1,-1
-0.00231325922784,0.6473333333333333,5.071666666666667,-0.0005624384338171021,0.0020784778709539,0.3356666666666667,1.076,0.0008807859205617861,-0.0428438068729906,0.37,1.1496666666666668,-0.035065662438710836,0.0523819163162562,0.4856666666666667,1.8956666666666664,0.033017402574537606,-1,-1,-1,-1
0.00641616866017,0.6406666666666666,5.056666666666667,0.001560006681871968,-0.070174886288699,0.3203333333333333,0.854,-0.02973765209814029,-0.0344481704484249,0.3646666666666667,1.12,-0.028194224667209736,-0.0320401529531022,0.4753333333333333,1.728,-0.020195569444526638,-1,-1,-1,-1
-0.048864937790114,0.6436666666666666,5.0056666666666665,-0.011880864344332265,-0.1343131707993496,0.3216666666666666,0.791,-0.05691720438273621,-0.033599675208547,0.362,1.101,-0.027499770793150094,-0.0263149610317567,0.4693333333333333,1.6826666666666663,-0.01658686285688905,1,1,-1,-1
-0.1970088079302572,0.6496666666666667,4.855666666666666,-0.047900090075046343,-0.0267476830600992,0.3806666666666667,1.2066666666666668,-0.011334728637823874,-0.0443150064716431,0.377,1.0983333333333334,-0.03626977085650966,0.0412281771057703,0.436,1.448,0.025986970631181418,1,1,1,-1
-0.1528053342818616,0.6509999999999999,4.890333333333333,-0.03715259918043798,-0.0016565893191542,0.4026666666666667,1.461,-0.0007020043700510569,-0.0276981365224098,0.3863333333333333,1.1133333333333333,-0.022669635972251648,-0.0369815527733927,0.4293333333333333,1.306,-0.02331023570001922,1,1,1,-1
-0.1378534717603363,0.6516666666666667,4.901333333333333,-0.033517251253129515,0.0276310589944432,0.4093333333333333,1.561,0.011709072332508593,0.0391147196607097,0.3856666666666667,1.1796666666666666,0.032013578066796854,-0.0507484669853202,0.4263333333333333,1.264,-0.031987805760648504,1,1,-1,-1
-0.1051153031795326,0.6473333333333333,4.936000000000001,-0.02555739788216911,0.07094541867087,0.4093333333333333,1.6053333333333335,0.030064176658751406,0.0149854252032435,0.39,1.1576666666666666,0.012264873269437527,-0.0046879578533751,0.4203333333333333,1.2573333333333332,-0.0029549165548438537,-1,1,1,-1
-0.1312587209883897,0.6386666666666667,4.874,-0.03191382468902102,-0.011230762047403,0.42,1.638,-0.004759202504278969,0.107423254814819,0.3879999999999999,1.2483333333333335,0.08792093575089735,-0.0200651504315025,0.4276666666666666,1.24,-0.012647478292236038,-1,1,-1,1
-0.1886965810575569,0.6476666666666666,4.816333333333334,-0.045879081876938184,0.0815112963023296,0.4183333333333333,1.7306666666666668,0.03454162449989551,0.125475409512042,0.3816666666666666,1.2663333333333333,0.10269578441877494,-0.0303408821031099,0.4303333333333333,1.229666666666667,-0.019124483969176043,1,-1,-1,1
-0.1279155071695621,0.6386666666666667,4.877,-0.031100966397331477,0.1218823267696838,0.4096666666666667,1.771,0.05164944928414367,0.098501487754776,0.38,1.2393333333333334,0.0806188845346806,-0.012312080284744,0.436,1.2476666666666667,-0.0077605582208389555,-1,-1,-1,1
-0.2113829694744522,0.6476666666666666,4.7943333333333324,-0.05139497763846915,0.0822851315913812,0.409,1.731666666666667,0.03486954871643658,0.0796522859055315,0.3793333333333333,1.2206666666666666,0.06519168985881692,-0.0185136791895346,0.44,1.2416666666666667,-0.011669553959159001,1,-1,-1,1
-0.0623287760602129,0.5683333333333334,3.936333333333333,-0.015154418824809607,0.072554336093902,0.4156666666666667,1.7476666666666667,0.030745979353577674,0.0701621490679604,0.325,0.9183333333333332,0.057424454425468174,0.0192775245218987,0.3956666666666667,1.0843333333333334,0.01215102143146528,-1,1,-1,-1
-0.1506300165481211,0.5493333333333333,3.588,-0.03662369939934341,0.0865477113823096,0.4186666666666667,1.7706666666666666,0.036675880319764105,-0.0168508022819401,0.307,0.6926666666666667,-0.013791597613900938,-0.0052743407433999,0.3783333333333333,0.9136666666666666,-0.0033245257884174867,-1,1,-1,-1
-0.1503822584471543,0.542,3.4873333333333334,-0.03656346028882946,0.0930241500840809,0.4213333333333333,1.7950000000000002,0.0394203675734502,-0.0338336610739264,0.2993333333333333,0.6176666666666667,-0.027691277336794703,0.0041888404515981,0.3693333333333333,0.8466666666666666,0.0026403125589355525,-1,1,-1,-1
-0.2047142701015043,0.5433333333333333,3.4313333333333333,-0.04977357144854544,0.1098045508082745,0.4196666666666667,1.811,0.046531312032277374,-0.1228682643591181,0.3023333333333333,0.5283333333333333,-0.10056195741941033,-0.0500915279572355,0.37,0.792,-0.03157372353757285,1,-1,1,1
-0.0799611515173901,0.5806666666666667,3.672,-0.019441498075270413,0.1275520483490009,0.4203333333333333,1.825,0.054052078155181864,-0.0315780464542958,0.33,0.6233333333333333,-0.02584516172250623,-0.0475136699233676,0.3896666666666666,0.7926666666666667,-0.029948846433605427,1,1,1,1
-0.0351839454940821,0.59,3.8436666666666666,-0.008554511730047466,0.1057852835794321,0.4233333333333333,1.8216666666666663,0.04482808774703874,0.0015691034890968,0.3396666666666667,0.7303333333333334,0.0012842381967405952,0.019348608073298,0.4,0.8623333333333334,0.012195826860476478,1,1,1,1
0.0314988115004317,0.59,3.906333333333333,0.0076585200630304336,0.0448397612782154,0.428,1.8116666666666668,0.019001515949302907,0.1008272585159288,0.3373333333333333,0.8286666666666667,0.08252241968649784,0.077751712025553,0.3993333333333333,0.9196666666666666,0.0490085082284496,1,1,-1,-1
0.0445465646640981,0.5870000000000001,3.9186666666666663,0.01083090894443437,0.096832185385842,0.4256666666666667,1.8633333333333333,0.04103407918696578,0.0879614533837487,0.3326666666666666,0.8156666666666667,0.07199235682106019,0.1005736061569437,0.397,0.9423333333333334,0.06339361895063517,-1,-1,-1,-1
0.027241602309453,0.5770000000000001,3.8493333333333335,0.006623435866244753,-0.2790475712656954,0.5676666666666667,3.1806666666666668,-0.1182505598796618,0.0561028728186061,0.349,0.8356666666666667,0.04591759098184558,-0.0388118554932543,0.4256666666666667,1.0006666666666666,-0.024463913266339697,-1,1,1,1
-0.007148533901772,0.5726666666666667,3.7916666666666665,-0.0017380716192172446,-0.0800584329764793,0.6023333333333334,3.8216666666666663,-0.03392595205045912,0.0309619300614003,0.3596666666666667,0.8853333333333333,0.02534089912230649,0.0696876025519175,0.4323333333333333,1.154,0.04392553365209688,-1,1,1,1
-0.0069975771819299,0.5710000000000001,3.783,-0.0017013684862262064,-0.1239759872968848,0.6186666666666667,3.9916666666666663,-0.05253666908117152,0.07574372386032,0.36,0.9283333333333332,0.061992713686964504,0.0704130136983152,0.4363333333333333,1.1843333333333337,0.0443827752640315,-1,1,1,1
-0.0612965842426436,0.5776666666666667,3.7266666666666666,-0.014903455014837221,-0.027281397077675,0.6193333333333333,4.093999999999999,-0.011560897893150845,0.0901022283683912,0.3613333333333333,0.952,0.07374448153750396,0.0451444314005724,0.4396666666666667,1.1866666666666668,0.028455466511612095,1,1,1,1
-0.0711992510244106,0.5973333333333334,3.855333333333333,-0.01731115767449561,-0.0543357155810642,0.5433333333333333,3.4803333333333333,-0.023025567862065777,0.0715388030732884,0.3483333333333334,0.9503333333333333,0.058551181674259024,0.0711967644840601,0.385,1.016,0.04487678955428416,1,-1,-1,-1
0.0941177911981259,0.588,4.037,0.02288349807004869,-0.0915465949042722,0.521,3.164,-0.03879423158354362,0.0228217767907646,0.3413333333333333,0.9106666666666666,0.018678562424877646,0.0223948967398298,0.3646666666666667,0.8016666666666666,0.014115965456664445,-1,-1,-1,-1
0.033000216726859,0.584,3.983333333333333,0.008023566917232366,-0.0560977551603958,0.5103333333333333,3.066333333333333,-0.023772258348712917,-0.0236399411736338,0.3413333333333333,0.8676666666666667,-0.01934819190374531,-0.0112415696543712,0.3586666666666667,0.7206666666666667,-0.007085793284215747,-1,-1,1,-1
0.0095510090524233,0.5893333333333333,3.96,0.002322201726537099,-0.1497826749358086,0.514,2.9733333333333336,-0.06347263690952668,-0.0195607002890785,0.3403333333333333,0.8723333333333333,-0.016009523043434958,-0.0149498973930686,0.355,0.6869999999999999,-0.009423228766485398,1,1,-1,-1
0.05646984230368,0.6509999999999999,4.749333333333333,0.013729896451266765,-0.1744699940016625,0.516,2.9006666666666665,-0.07393425565153489,-0.0247821992936593,0.3583333333333333,0.8473333333333333,-0.02028307702666237,-0.049363407409549,0.4343333333333333,1.058,-0.03111477413410673,1,1,1,1
0.0896156349284131,0.667,5.001666666666667,0.021788858225684368,-0.180587542275902,0.5216666666666666,2.872333333333333,-0.07652665774712918,0.078984732769798,0.36,0.94,0.06464532867791331,-0.0245224813775313,0.4656666666666667,1.3496666666666668,-0.015457025949187733,1,1,1,1
0.0108200586861402,0.6776666666666666,5.073666666666667,0.002630754386711884,-0.1656681227627032,0.5263333333333333,2.877,-0.07020433176337962,0.0803833541927286,0.3613333333333333,0.937,0.06579003523588614,0.058581263531803,0.4746666666666667,1.5076666666666665,0.03692497902667143,1,1,1,1
0.0596491077685978,0.679,5.139333333333334,0.014502892865700978,-0.1112112322935026,0.5246666666666667,2.927666666666666,-0.047127414239675536,0.0756913750355693,0.363,0.9433333333333334,0.0619498686096535,0.0374514369276994,0.4806666666666667,1.5373333333333334,0.02360641337691963,1,-1,1,1
0.0779534323110189,0.6913333333333334,5.329666666666666,0.018953347662905976,-0.0446668193486732,0.522,2.9793333333333334,-0.018928229233699988,-0.0051768336543389,0.4093333333333333,1.2473333333333334,-0.004236997472296153,0.0448972401953233,0.4226666666666666,1.2813333333333332,0.028299656795004572,1,-1,1,-1
0.020353764032877,0.6973333333333334,5.366333333333333,0.004948748945713058,-0.0679615945802956,0.5243333333333333,2.957666666666667,-0.028799736808254053,0.0662450901146471,0.4226666666666666,1.4423333333333332,0.05421852392968854,0.0073362071189546,0.401,1.0566666666666666,0.004624162704439688,1,1,1,-1
0.0115356494753564,0.6996666666666667,5.395,0.002804740837472318,-0.072446454361398,0.5266666666666666,2.954,-0.03070026286440874,0.054121559756334,0.4296666666666667,1.496,0.04429597842923087,-0.0161477921530491,0.3913333333333333,0.951,-0.010178286548133048,1,1,1,-1
0.0584085298872159,0.6970000000000001,5.440333333333333,0.014201262736126567,-0.0806392540048537,0.5296666666666667,2.944666666666667,-0.034172083602450866,0.0792997701173556,0.431,1.5326666666666668,0.06490317208846247,-0.0975054270069095,0.3993333333333333,0.869,-0.06145968233106091,-1,1,1,1
-0.060797214507116,0.6563333333333334,5.117,-0.014782039858003259,-0.0803949664396683,0.521,2.9433333333333334,-0.03406856311229291,0.0464330902543093,0.4039999999999999,1.4923333333333335,0.038003323879938655,-0.0303877760855137,0.4436666666666666,1.1233333333333333,-0.019154042213780947,-1,-1,-1,1
-0.0840379754360771,0.6459999999999999,4.938000000000001,-0.020432723975151713,-0.070763641575942,0.5123333333333333,2.9530000000000003,-0.029987145910370275,-0.0765812203533893,0.3989999999999999,1.346666666666667,-0.06267816559852388,0.0251172055637833,0.4586666666666666,1.3073333333333332,0.015831892873867284,-1,-1,-1,1
-0.0484227256111653,0.6409999999999999,4.901,-0.011773346292594071,-0.0091610737475127,0.5036666666666667,2.9313333333333333,-0.0038821412952230326,-0.1148467966711244,0.3986666666666666,1.3030000000000002,-0.09399675934903215,-0.0155608304593661,0.4696666666666667,1.3623333333333332,-0.009808312482672032,-1,-1,-1,1
-0.185535628994673,0.6533333333333333,4.765666666666666,-0.04511053812437336,-0.0808192374850635,0.5073333333333333,2.860666666666667,-0.0342483542799105,-0.1092119410158929,0.4,1.3090000000000002,-0.08938489218038957,0.0331056685151567,0.47,1.4143333333333332,0.020867185886532795,1,1,1,1
0.1254881481933756,0.6913333333333334,5.36,0.030510786116432733,-0.0891847109349308,0.502,2.8103333333333333,-0.03779334811238993,0.0002449323782829,0.442,1.526,0.0002004657551239514,0.1066510955570974,0.4723333333333333,1.4933333333333332,0.06722438590761046,1,-1,1,1
0.0484363953551953,0.706,5.493333333333334,0.011776669910341007,-0.0734891087629634,0.5006666666666667,2.796,-0.031142103179258522,0.0463413566772314,0.4566666666666666,1.6969999999999998,0.03792824421538773,0.1531350380158471,0.469,1.528,0.09652417387538813,1,-1,1,-1
0.0890703372528989,0.7083333333333333,5.563666666666666,0.02165627629673787,-0.0592381513027922,0.5,2.796,-0.025103047935584898,-0.0307027483818684,0.4676666666666667,1.7166666666666666,-0.025128770977118412,0.1512914157304117,0.4686666666666667,1.519,0.09536210071208312,1,-1,1,-1
0.0689885487420651,0.7113333333333334,5.585333333333334,0.016773654607673605,-0.1073581746719063,0.5046666666666667,2.744333333333333,-0.0454946237483061,0.0170148603913908,0.4706666666666667,1.7896666666666663,0.013925871542998448,0.1408756930651291,0.4696666666666667,1.5056666666666667,0.08879685582359773,1,1,1,1
0.0047578888905501,0.6890000000000001,5.485333333333333,0.0011568178540783405,-0.0397358210730147,0.5583333333333333,3.135333333333333,-0.0168386453530108,0.0299002642115759,0.4176666666666666,1.549,0.024471975022657477,-0.0265961329937007,0.5333333333333333,1.836666666666667,-0.016764091345517224,-1,1,-1,1
-0.1134448681611042,0.6920000000000001,5.346666666666667,-0.027582621612493273,-0.0132686932064807,0.5760000000000001,3.369,-0.005622806152445792,-0.0420484766737443,0.402,1.3230000000000002,-0.034414721676682865,0.0065915876432067,0.5596666666666666,2.081,0.004154813686217922,1,1,-1,1
-0.140269212646996,0.6983333333333333,5.315666666666667,-0.03410460674898093,0.1091382572983281,0.5713333333333334,3.4873333333333334,0.04624896024459481,-0.071078646594809,0.3976666666666666,1.2523333333333333,-0.05817456500732328,0.0229527930409676,0.5696666666666667,2.1783333333333337,0.01446761900553997,1,-1,-1,1
-0.0894049434843147,0.6990000000000001,5.367333333333334,-0.021737631383309242,0.1127442560015303,0.5710000000000001,3.491,0.047777055843653035,-0.1197493480081488,0.3989999999999999,1.2029999999999998,-0.09800926950673533,0.1085179561570566,0.5713333333333334,2.277333333333333,0.06840110666000239,1,-1,1,1
-0.0597632131566197,0.6736666666666666,5.299666666666667,-0.014530636083995217,-0.0753824314333679,0.5423333333333333,3.273333333333333,-0.03194442682892403,0.0436674851540543,0.4273333333333333,1.3783333333333334,0.035739804786693585,0.004877309539216,0.53,2.0936666666666666,0.0030742688290491434,-1,-1,1,-1
-0.1412530575320971,0.67,5.172666666666667,-0.03434381564076256,-0.1581507190078199,0.5386666666666666,3.1526666666666667,-0.06701872008138429,0.0320315663480947,0.44,1.482,0.026216346653675775,0.0188632445245335,0.5126666666666666,1.9643333333333333,0.011889892201885336,-1,-1,1,-1
-0.114178749558949,0.6663333333333334,5.154333333333333,-0.027761055183207588,-0.105046950681463,0.5323333333333333,3.134,-0.044515208196908955,0.0858357855712266,0.4406666666666667,1.5483333333333331,0.07025259662207278,-0.0463106659044598,0.508,1.8666666666666667,-0.02919056818064394,-1,-1,1,-1
-0.1492756701817583,0.6683333333333333,5.121,-0.036294407965000254,-0.0901882356704604,0.529,3.108,-0.03821860664910185,0.1214055109814173,0.437,1.5850000000000002,0.0993647618404648,-0.0780788213077603,0.5096666666666667,1.8363333333333332,-0.04921469195779809,1,-1,-1,1
-0.1706685526546332,0.6356666666666667,4.665,-0.04149580483746063,-0.1893320132876299,0.5253333333333333,2.9856666666666665,-0.080232257435018,0.1278231529129239,0.4316666666666666,1.602666666666667,0.10461730315384175,-0.0487927805652113,0.529,1.8803333333333327,-0.030755096261201407,-1,-1,-1,1
-0.0579132185544528,0.6216666666666666,4.578666666666667,-0.014080834326332104,-0.2628251033782356,0.53,2.920333333333333,-0.11137604776109751,0.1036994670344853,0.431,1.5823333333333334,0.08487318871745397,0.0299160258217341,0.5373333333333333,1.964,0.018856688289579027,-1,1,-1,1
-0.1408324171826276,0.62,4.472333333333334,-0.03424154249449835,-0.2023667701238252,0.5273333333333333,2.9810000000000003,-0.08575592957014555,0.0992274064527845,0.431,1.5763333333333334,0.08121301521260504,0.0211893968576859,0.5416666666666666,1.986,0.013356114009611708,-1,-1,1,1
-0.0965690989180094,0.6173333333333333,4.476,-0.02347950117172546,-0.1586911856491202,0.522,2.9803333333333333,-0.06724775086147729,0.1074606274555096,0.43,1.5806666666666669,0.08795152351838462,-0.0326045396324869,0.5493333333333333,1.9953333333333332,-0.020551314012717783,-1,-1,-1,1
-0.0556035923672695,0.6016666666666667,4.326666666666667,-0.013519279218375051,0.0050467782861294,0.492,2.8040000000000003,0.0021386473826539515,0.0138771624366547,0.384,1.2796666666666667,0.01135781176153278,-0.0307557152870043,0.521,2.044,-0.019385961883638444,-1,-1,-1,-1
-0.1351713763509918,0.601,4.247333333333334,-0.03286513517239596,-0.1404604292136704,0.49,2.646666666666667,-0.05952219659220526,-0.0164909524615728,0.365,1.101,-0.01349707727944426,-0.0052792117928492,0.504,1.9573333333333331,-0.0033275961113827064,-1,-1,-1,-1
-0.1254185781959664,0.6,4.249,-0.030493871090259892,-0.1268822235983826,0.487,2.6300000000000003,-0.053768229951728225,-0.0014321339444511,0.3556666666666667,1.0436666666666667,-0.0011721349975275046,-0.0375093679775699,0.4986666666666666,1.8883333333333328,-0.023642928512860664,-1,-1,-1,-1
-0.0745353770505801,0.597,4.2603333333333335,-0.018122292662997218,-0.1636475976600371,0.4896666666666667,2.5983333333333336,-0.06934810419057741,-0.0093756526723839,0.3506666666666667,0.9983333333333332,-0.007673535470996359,-0.0034099742106818,0.4926666666666666,1.8753333333333333,-0.002149377098064116,-1,1,-1,-1
-0.2874548439259365,0.6023333333333334,4.049,-0.06989084935448739,0.0056161899106816,0.4753333333333333,2.623,0.002379944030031592,-0.039554594733841,0.3666666666666666,0.9663333333333332,-0.03237359534713217,0.0086093822619615,0.5329999999999999,1.98,0.005426671264660262,1,-1,1,1
-0.2196312574577055,0.6006666666666667,4.109666666666667,-0.05340043993994463,-0.0896511859351258,0.4743333333333333,2.5083333333333333,-0.03799102383374714,0.0238619685181633,0.3783333333333333,1.0226666666666666,0.019529910954494346,0.0125222248184342,0.5496666666666666,2.1243333333333334,0.007893016656032448,-1,-1,1,1
-0.2267075767993951,0.6,4.102333333333333,-0.05512095354249746,-0.1599441936981254,0.491,2.4376666666666664,-0.06777873166398538,0.0368114655570992,0.3813333333333333,1.0406666666666669,0.03012847175149655,0.1077031417604392,0.5503333333333333,2.2246666666666663,0.06788751233492618,-1,1,1,1
-0.2096951281277919,0.599,4.115333333333333,-0.050984601303589554,-0.1079282706109592,0.4993333333333333,2.486,-0.045736210384134376,0.0809104988177162,0.3803333333333333,1.0813333333333337,0.0662214785838359,0.0318455318715922,0.5576666666666666,2.2093333333333334,0.02007289576151529,-1,1,-1,1
-0.1699608778850603,0.62,4.176666666666667,-0.041323743062342544,-0.0320195205505826,0.473,2.5676666666666668,-0.01356874820666178,0.063337011853632,0.369,1.0863333333333334,0.05183839718351943,0.1227657313264178,0.4743333333333333,1.848,0.07738177330301155,1,-1,-1,-1
-0.0132784293430816,0.6146666666666667,4.348333333333333,-0.00322847474826562,-0.020031428586273,0.4629999999999999,2.47,-0.00848861588284837,-0.0001522616384996,0.3593333333333333,1.034333333333333,-0.00012461906650405237,-0.0377128362360676,0.4506666666666667,1.4853333333333334,-0.023771178754058382,-1,-1,-1,-1
-0.0276041005824794,0.612,4.337,-0.006711572534409154,-0.0198697998251033,0.4596666666666666,2.4330000000000003,-0.008420123290655997,-0.0300121307604099,0.36,1.0086666666666668,-0.024563532587820288,-0.034262857466645,0.4393333333333333,1.3896666666666666,-0.021596585957263676,-1,-1,1,-1
-0.0183858673469137,0.609,4.344666666666667,-0.00447028085331489,-0.0447137307120693,0.46,2.4076666666666666,-0.018948108621867195,-0.0290425319543992,0.3593333333333333,1.01,-0.023769961079729528,-0.079452601279486,0.4366666666666666,1.3203333333333334,-0.050080613817194204,-1,1,-1,-1
-0.3034468873282145,0.5926666666666667,3.997,-0.07377910352698279,-0.2023064385297979,0.46,2.250666666666667,-0.08573036315958767,-0.0352454769811498,0.3716666666666666,1.0033333333333334,-0.02884678296623277,0.0110409436283642,0.47,1.4409999999999998,0.0069593345607965925,-1,1,1,1
-0.2013598420118754,0.583,3.957,-0.0489579865549991,-0.2063122910002484,0.4693333333333333,2.2456666666666667,-0.08742790274137843,-0.0066989054776795,0.3813333333333333,1.0293333333333334,-0.005482742438959734,0.0826464744174375,0.4796666666666667,1.598666666666667,0.052093777950615185,-1,1,1,1
-0.1962828700952141,0.5803333333333334,3.9213333333333336,-0.04772358787672962,-0.1283143606208487,0.462,2.3216666666666663,-0.05437511932174807,0.0707319534900654,0.3796666666666667,1.1043333333333334,0.057890812832433525,0.0400995554152527,0.4866666666666666,1.6176666666666668,0.025275577094427397,-1,-1,-1,1
-0.0921227796066919,0.5723333333333334,3.912,-0.022398437346447548,-0.1425165102090573,0.46,2.3086666666666664,-0.060393491503533965,0.0893053380023214,0.3773333333333333,1.1223333333333334,0.07309226385152424,0.0144301507906992,0.4913333333333333,1.6346666666666667,0.009095621759831213,-1,-1,-1,1
-0.140612993434539,0.5776666666666667,3.8756666666666666,-0.034188192507721274,-0.0040569883564427,0.434,2.1476666666666664,-0.0017192091742587942,0.0193239412505417,0.3523333333333333,1.0576666666666668,0.015815746786594465,0.0674276792912065,0.4666666666666666,1.696,0.04250105739513908,1,-1,-1,-1
-0.1383555801658089,0.5786666666666667,3.882333333333333,-0.03363933228139547,-0.0701883662115112,0.4303333333333333,2.041,-0.029743364415980748,-0.1295271620985665,0.351,0.9076666666666668,-0.10601195538615481,-0.0753325815739462,0.4606666666666667,1.5496666666666667,-0.04748368039437823,1,-1,-1,-1
-0.145601076923366,0.5803333333333334,3.874333333333333,-0.03540097913856697,-0.1139730579279378,0.43,1.993,-0.04829777894158152,-0.1455537588906644,0.3533333333333333,0.8916666666666667,-0.1191289791562184,-0.0711058881567043,0.46,1.5476666666666667,-0.04481950833023183,1,-1,1,-1
-0.1390157047807458,0.5820000000000001,3.880666666666667,-0.03379983286433096,-0.1179206115083919,0.4306666666666667,1.989,-0.04997061350138923,-0.1410164297764263,0.3533333333333333,0.8963333333333333,-0.11541538639437841,-0.0693744857288845,0.4593333333333333,1.5433333333333334,-0.04372816965845214,1,1,1,-1
-0.062430937673906,0.596,3.961,-0.015179258072097697,-0.1337945342137685,0.4366666666666666,1.9766666666666663,-0.056697424413532864,-0.1214577599754463,0.3603333333333333,0.9206666666666669,-0.09940752521097515,0.0111950725188023,0.446,1.506,0.007056485180358448,1,1,1,-1
0.0190251132145675,0.5983333333333334,4.044,0.004625705044559974,-0.121891038729222,0.4386666666666666,1.99,-0.051653141106610956,-0.0710020412590831,0.3593333333333333,0.973,-0.058111867104414426,0.0143786780094659,0.4406666666666667,1.462,0.009063177403856334,1,1,-1,-1
0.0540251132145677,0.5963333333333334,4.079,0.013135492856788795,-0.1115577053958887,0.4373333333333333,2.0003333333333333,-0.04727423737149699,-0.0673353745924163,0.358,0.9766666666666668,-0.055110871044709325,-0.0716213219905341,0.4493333333333333,1.376,-0.045144396909896384,-1,-1,-1,1
0.059208889434867,0.59,4.084,0.01439585959109806,-0.1154612786196489,0.44,1.9963333333333333,-0.048928434600833876,-0.0719543731979093,0.357,0.972,-0.05889130648512769,-0.0662218917541241,0.4546666666666666,1.3813333333333333,-0.04174102463324385,-1,1,-1,1
-0.0231121203328927,0.5893333333333333,3.994333333333333,-0.005619406854960432,-0.1146286805860836,0.4476666666666666,1.991,-0.048575608797057,-0.0058142836408558,0.3773333333333333,1.0306666666666666,-0.004758720626240575,-0.0154167647362948,0.4903333333333333,1.6053333333333333,-0.009717504885120264,-1,1,1,1
-0.0883445425769289,0.5993333333333333,3.922333333333333,-0.0214798089056593,-0.0369851805045446,0.4433333333333333,2.063,-0.01567302048921437,-0.0102010810847237,0.389,1.0883333333333336,-0.008349110219996436,0.066483947463271,0.5003333333333333,1.77,0.04190620375333599,1,-1,1,1
-0.0120141923858616,0.5983333333333334,3.995,-0.0029210922268279073,-0.0617886794938375,0.447,2.0356666666666667,-0.026183872202257326,0.1017725958954647,0.385,1.1976666666666669,0.08329613434588305,0.0567067888448535,0.5053333333333333,1.803,0.035743458958159065,-1,1,-1,1
0.0451155930054154,0.5883333333333334,4.051666666666667,0.01096926067139879,-0.0498851414523158,0.4466666666666666,2.047,-0.02113957086118403,0.0991143061705916,0.3793333333333333,1.194,0.08112044789409256,0.0606265849915785,0.508,1.8303333333333331,0.038214187340930655,-1,-1,-1,1
-0.0248816146492085,0.626,4.262666666666666,-0.006049636031154496,0.0175089707079942,0.4676666666666667,2.152,0.007419686828829397,-0.0496307385320753,0.4526666666666666,1.533,-0.04062045021136544,-0.0678311991479332,0.5803333333333334,2.2356666666666665,-0.04275540428607615,1,1,1,1
0.2521140977970697,0.625,4.517,0.061298213620701626,-0.0090681298246968,0.4773333333333333,2.2156666666666665,-0.0038427549251480626,0.0056166414032321,0.4803333333333333,1.793,0.004596959650875121,-0.0352548536839107,0.6136666666666667,2.483,-0.022221861639431024,-1,1,1,1
0.2692669849056646,0.6213333333333333,4.523666666666667,0.06546871161102324,0.047406672534024,0.4793333333333333,2.284333333333333,0.020089282783409334,-0.0304157473721009,0.4966666666666666,1.878,-0.024893874004542876,-0.0142781374853671,0.6313333333333333,2.607666666666667,-0.008999804637209481,-1,1,1,1
0.2621468338890835,0.6226666666666667,4.510000000000001,0.06373754091553381,0.0801919413445557,0.4743333333333333,2.311,0.03398252820771448,-0.0360550964771695,0.5053333333333333,1.936,-0.029509418852800624,-0.005066790035793,0.64,2.6636666666666664,-0.0031937022953189634,1,-1,1,1
0.278856268608707,0.6243333333333333,4.542333333333334,0.06780021931342765,0.0982007253437626,0.481,2.363,0.041614018354713324,-0.0824974100145534,0.478,1.9363333333333328,-0.06752029156078411,0.0480194669513864,0.5646666666666667,2.3916666666666666,0.03026766073574501,1,1,-1,-1
0.2658005308984421,0.622,4.546666666666667,0.06462588909495713,0.1512037197217139,0.4763333333333333,2.432666666666667,0.06407482577927813,-0.0736487672046406,0.4623333333333333,1.867,-0.060278089140888155,0.0261591917105405,0.53,2.123,0.01648867823996312,-1,-1,-1,-1
0.2744733720268035,0.6206666666666667,4.565666666666667,0.06673457588728646,0.1398048910093483,0.4713333333333333,2.431,0.05924440252529403,-0.0157485366594205,0.45,1.83,-0.012889444489374687,-0.0052653252181353,0.5156666666666667,1.9923333333333333,-0.0033188431168389015,-1,-1,-1,-1
0.2703465890599705,0.618,4.566333333333334,0.06573120310457593,0.1645207445944931,0.462,2.4593333333333334,0.0697181131943767,-0.1158761743609313,0.45,1.737,-0.09483925709204817,-0.0056604169318292,0.5086666666666667,1.937,-0.0035678775753366925,-1,-1,1,-1
0.2269790983289432,0.6293333333333333,4.5840000000000005,0.0551869704168662,0.0160615195972027,0.486,2.3826666666666667,0.006806307886044902,-0.012955846400082,0.4193333333333333,1.5766666666666669,-0.010603757453669774,-0.0456316107987908,0.498,1.8363333333333332,-0.02876254573757783,1,1,-1,-1
0.0532100690236942,0.642,4.591666666666667,0.012937325624733848,-0.0385898355654545,0.497,2.458,-0.016353016944677716,-0.0611297694942563,0.4086666666666667,1.4343333333333337,-0.050031872013528406,-0.013971924238068,0.4906666666666667,1.8083333333333331,-0.008806792109781325,1,1,-1,-1
0.0057608968230242,0.648,4.633333333333334,0.0014006859877736797,0.0487539925489537,0.4973333333333333,2.5506666666666664,0.02066022968461283,-0.0183367150432156,0.4003333333333333,1.4056666666666666,-0.01500774807071543,-0.0178295653093163,0.4873333333333333,1.781,-0.011238342866124079,1,1,-1,-1
0.0492851669818348,0.647,4.678333333333333,0.011983037523019362,0.0442894675572373,0.4943333333333333,2.547,0.018768320797993152,-0.075124162129099,0.4013333333333333,1.3493333333333335,-0.06148563123765408,-0.0497365442214403,0.49,1.7496666666666667,-0.03134996996503457,-1,-1,1,1
0.1580139891714518,0.65,4.867333333333334,0.038419014834653424,0.169973445705879,0.3643333333333333,1.534333333333333,0.07202877641338715,-0.0746083318623358,0.3906666666666667,1.292,-0.06106344816546328,-0.0022831999748895,0.514,1.8376666666666668,-0.001439148050139313,1,-1,-1,1
0.1880292178306506,0.6436666666666666,4.913666666666667,0.045716821321090846,-0.027487005188718,0.3279999999999999,0.9703333333333332,-0.011648027389158837,-0.0878874474058075,0.3873333333333333,1.255,-0.07193178637155216,0.0509451606652193,0.5223333333333333,1.9473333333333331,0.03211178584518543,-1,-1,-1,1
0.181211276597649,0.6416666666666667,4.9126666666666665,0.0440591289436883,-0.082942774354155,0.3156666666666666,0.794,-0.03514823462130247,-0.0344675412549742,0.3803333333333333,1.2486666666666666,-0.02821007877106276,0.0579570954181576,0.525,1.9856666666666667,0.03653155298708181,-1,-1,-1,1
0.1708590625913562,0.639,4.905,0.0415421248128216,-0.0830856567548103,0.3086666666666666,0.7253333333333334,-0.03520878316432617,-0.0890178226524054,0.3853333333333333,1.1953333333333334,-0.07285694591546898,0.0807954869002085,0.5226666666666666,2.010333333333333,0.0509270623297545,-1,-1,1,-1
0.0715227380893459,0.6676666666666666,5.066999999999999,0.017389809282569894,-0.0653837784892535,0.3643333333333333,0.997,-0.027707348887979745,-0.0097935892520508,0.4026666666666667,1.2833333333333334,-0.00801559711521098,0.061963273584443,0.4596666666666666,1.671,0.03905672973897773,1,1,1,-1
0.1485485923537135,0.6709999999999999,5.193333333333333,0.03611762859243919,0.0203675871114801,0.3786666666666666,1.2286666666666666,0.008631068059134155,-0.0102804299663714,0.4136666666666667,1.3183333333333336,-0.008414053587587367,-0.0167204579099418,0.4386666666666666,1.4023333333333334,-0.010539249589687728,1,1,1,-1
0.0394967056079282,0.6786666666666666,5.197,0.009603102400158148,-0.0048792168979425,0.387,1.288,-0.002067640751499839,0.0354209224092825,0.4166666666666666,1.3916666666666666,0.028990376885828992,0.0005583585091453,0.429,1.3303333333333334,0.0003519448881187213,1,1,1,-1
0.1289116585273939,0.6736666666666666,5.285,0.03134316744544611,0.0831421491490338,0.3823333333333333,1.3756666666666668,0.035232722656849146,0.0977930062967395,0.4053333333333333,1.4536666666666669,0.08003902542633287,-0.0810768198173701,0.43,1.2483333333333335,-0.05110439227177708,-1,-1,-1,1
-0.0845347411914332,0.6396666666666667,4.917333333333334,-0.020553506008593483,0.053826288145651,0.4263333333333333,1.7636666666666667,0.02280969040725606,0.1032862139602819,0.4066666666666666,1.4523333333333333,0.0845349603045416,-0.0820501837247889,0.429,1.2406666666666666,-0.05171792362463439,-1,1,1,-1
-0.2011103594751535,0.6356666666666667,4.732666666666666,-0.0488973281707031,-0.0102787430485353,0.4453333333333333,1.91,-0.004355770289758849,0.1066942082491966,0.4056666666666667,1.4523333333333333,0.08732424505886802,-0.098708705575323,0.4296666666666667,1.2206666666666666,-0.06221813363824022,-1,1,-1,1
-0.2578263740156998,0.6436666666666666,4.672333333333333,-0.06268707815056969,0.0502310901309763,0.4503333333333333,2.026,0.0212861717606496,0.1161730658969195,0.4013333333333333,1.4603333333333337,0.09508224900013736,-0.1029253784635053,0.4306666666666667,1.215,-0.06487598955618125,1,1,-1,1
-0.2424781752766458,0.6476666666666666,4.6866666666666665,-0.0589553663057335,0.0823044656337355,0.4493333333333333,2.0576666666666665,0.0348777418045282,0.1124497591150177,0.402,1.4563333333333333,0.09203489564153003,-0.0949874189882238,0.4323333333333333,1.2226666666666666,-0.059872529926461714,1,-1,1,1
-0.0086251525528728,0.5413333333333333,3.5986666666666665,-0.0020970919449443096,0.0534964637526989,0.4083333333333334,1.934,0.022669922413749963,0.0056343694172333,0.352,1.0813333333333333,0.004611469205465301,0.0235254626913642,0.3846666666666667,0.985,0.014828584501250486,-1,-1,-1,-1
-0.0978480883502221,0.513,3.134666666666667,-0.023790470562645834,-0.0342832271868707,0.4,1.7646666666666666,-0.014528027572291869,-0.0365758739245931,0.3333333333333333,0.89,-0.029935650962173745,0.0272425669623203,0.3633333333333333,0.8140000000000001,0.017171552012876307,-1,-1,-1,-1
-0.1925188878249453,0.507,2.960666666666667,-0.04680842529247308,-0.1112826800889974,0.3993333333333333,1.6823333333333332,-0.047157691305987584,-0.0838983085746972,0.3273333333333333,0.794,-0.06866686184961265,-0.0471584906434535,0.358,0.696,-0.02972496960557463,-1,-1,-1,-1
-0.2660995488269719,0.511,2.884333333333333,-0.06469859135563831,-0.1270502200087133,0.4013333333333333,1.6649999999999998,-0.05383942092998785,-0.1317985863492566,0.3286666666666666,0.7453333333333333,-0.10787101044785645,-0.0638430604392094,0.3596666666666667,0.6786666666666666,-0.04024159817646337,1,1,1,1
-0.0348076109833193,0.5523333333333333,3.315333333333333,-0.008463010963390026,-0.0784383847669689,0.4183333333333333,1.7076666666666669,-0.03323943251926333,-0.0078886806630932,0.3566666666666666,0.8663333333333333,-0.006456518068967358,0.0356202329702003,0.385,0.7756666666666666,0.022452167741922293,1,1,1,1
-0.097925249650411,0.5686666666666667,3.466333333333333,-0.02380923131384364,0.0454943339776574,0.41,1.823,0.019278900869156797,0.057644029070716,0.3663333333333333,1.0016666666666667,0.04717895566547418,0.0334973985269028,0.3989999999999999,0.862,0.021114101394935747,1,-1,1,1
0.0671973271112382,0.5603333333333333,3.632333333333333,0.016338142721873283,-0.0369457707264935,0.4196666666666667,1.7406666666666666,-0.015656320009442632,0.0549656602392562,0.37,1.03,0.04498683539920667,0.0949861524267353,0.4,0.9316666666666666,0.059871731586624385,-1,1,1,1
0.0446174469046449,0.5576666666666666,3.61,0.010848143025197472,5.602697503226395e-05,0.4226666666666666,1.7773333333333334,2.37422642163792e-05,0.0816984332174112,0.371,1.0643333333333334,0.06686636622805155,0.0451471805829724,0.4053333333333333,0.9273333333333332,0.028457199377998725,-1,1,1,1
0.0018210610568631,0.5496666666666666,3.524,0.0004427669482005159,-0.2772459587125095,0.5646666666666667,3.136,-0.11748709975659336,0.0380766865891528,0.3829999999999999,1.094,0.031163996296546204,-0.0052968026128576,0.4283333333333333,1.0503333333333331,-0.003338683968159976,-1,1,1,1
-0.0486265015560589,0.551,3.4546666666666668,-0.011822891722659244,-0.0542529804531359,0.5983333333333334,3.788,-0.02299050762070671,0.0196500647670494,0.3896666666666666,1.1196666666666668,0.01608266371059903,0.0324953366303397,0.4366666666666666,1.148,0.02048248110743663,1,1,1,1
-0.0293999808044791,0.552,3.4650000000000003,-0.0071482170951347465,-0.0966669984972585,0.613,3.9343333333333335,-0.04096407878534544,0.0871259765833598,0.389,1.181,0.07130855793398509,0.0076365736905597,0.4416666666666666,1.161,0.004813489951551905,1,1,-1,1
-0.0533913389901932,0.5583333333333333,3.4376666666666664,-0.012981399023352028,-0.0449267713180718,0.6173333333333333,4.041666666666667,-0.0190383877481919,0.0944289286560393,0.3813333333333333,1.1866666666666668,0.0772856844051648,0.0666951804117774,0.44,1.2183333333333333,0.04203934823884381,1,1,-1,-1
0.004379553959728,0.5716666666666667,3.575,0.0010648307116997598,-0.0193306296058231,0.5293333333333333,3.3306666666666667,-0.008191641888681647,0.0178479113326159,0.3633333333333333,1.136,0.01460768497722119,0.027041419706603,0.3863333333333333,0.981,0.01704476474761697,1,-1,-1,-1
-0.0101926699795655,0.5760000000000001,3.6393333333333335,-0.002478213107605045,-0.0614266352831731,0.502,2.9523333333333333,-0.026030450581642356,0.0059928966121289,0.352,1.072,0.004904907032514058,0.0442445158902834,0.3626666666666666,0.8076666666666666,0.027888231198820355,1,-1,-1,-1
-0.0079776422671189,0.5770000000000001,3.658,-0.0019396583695728438,-0.0696614208978125,0.494,2.8436666666666666,-0.029520063499623713,-0.0576681635692339,0.3513333333333333,1.005,-0.04719870862955286,-0.0560678233320346,0.3576666666666666,0.6673333333333333,-0.03534070581257703,1,-1,-1,-1
-0.0565702651919757,0.5796666666666667,3.649,-0.013754312950434982,-0.0709985029875079,0.49,2.7936666666666667,-0.030086671927693504,-0.0381854529590646,0.3496666666666667,1.0123333333333333,-0.03125301650950995,-0.0096720227223056,0.3506666666666667,0.6576666666666667,-0.006096475470740531,1,-1,-1,-1
-0.0492852195765438,0.622,4.237666666666667,-0.011983050310728324,-0.056501118934531,0.5203333333333333,2.7823333333333333,-0.023943189749084236,-0.0345632126390652,0.361,0.999,-0.028288381347431016,-0.031433338564206,0.4203333333333333,0.96,-0.019813081815680766,1,1,1,1
0.0477708367128135,0.6316666666666666,4.457333333333334,0.011614848115390604,0.0152991371416115,0.5283333333333333,2.937,0.006483236978073256,-0.0248634153712661,0.374,0.9966666666666666,-0.020349548607266746,0.020168854827939,0.4466666666666666,1.2333333333333334,0.012712845312892948,1,1,1,1
0.1023768927225416,0.6303333333333333,4.511333333333334,0.024891589541261055,0.1083673661782227,0.5233333333333333,3.0296666666666665,0.04592228366344683,0.0319436517196638,0.3793333333333333,1.0533333333333337,0.02614439262089989,0.1856689270664475,0.445,1.3986666666666667,0.11703095536871147,-1,-1,1,-1
0.0911449563896065,0.6323333333333333,4.5103333333333335,0.022160692543725612,0.0871064737859566,0.5193333333333333,3.008,0.0369126642013484,0.0305419564283644,0.38,1.054,0.02499717024469175,0.1598577873669417,0.4496666666666666,1.399,0.10076166149215782,1,-1,1,1
0.0561804432667454,0.6693333333333333,4.981333333333334,0.013659532897056001,-0.017379998638876,0.5429999999999999,3.047333333333333,-0.007365032995746778,0.0110408229872942,0.4283333333333333,1.437,0.009036399894755503,-0.0426942408305559,0.4106666666666667,1.088666666666667,-0.026911060844088543,1,1,1,-1
0.0475363549071525,0.68,5.122333333333333,0.011557836960761937,0.0112078828022927,0.551,3.1686666666666667,0.004749507083775413,0.0214231827509721,0.4463333333333333,1.6116666666666668,0.017533878278729233,0.0108077149234518,0.3903333333333333,0.9636666666666668,0.006812325696219392,1,1,1,-1
0.0772880706573593,0.6829999999999999,5.195333333333334,0.01879157376316207,0.0542127442056541,0.5496666666666666,3.208666666666667,0.022973456912217832,0.0520656616629655,0.4516666666666666,1.6903333333333337,0.04261332149904345,-0.0755271110707179,0.3893333333333333,0.8670000000000001,-0.04760629634963949,1,-1,1,-1
0.1413317024449618,0.6746666666666666,5.258333333333334,0.034362937112790835,0.0534574384343247,0.55,3.2063333333333333,0.022653384854486144,0.0411208709252604,0.4556666666666667,1.715666666666667,0.03365551953227563,-0.1128101308701809,0.39,0.8283333333333334,-0.07110655293592442,-1,1,1,1
0.0531640464783675,0.6673333333333333,5.164333333333333,0.012926135850582164,-0.0298383507452748,0.5276666666666666,3.116,-0.01264444505110886,0.0292957304701673,0.4336666666666666,1.694,0.02397719228376859,-0.0233362195901101,0.436,1.0533333333333337,-0.014709300670150527,-1,-1,-1,1
0.0069651880138561,0.6686666666666666,5.114000000000001,0.0016934934877198449,-0.1725754729370292,0.5273333333333333,2.9683333333333333,-0.07313142416448572,-0.0101253481191112,0.4216666666666666,1.6093333333333333,-0.00828712631143474,0.037820638323804,0.4516666666666666,1.245,0.023839128634083367,1,-1,-1,1
-0.0013078836787023,0.67,5.104666666666666,-0.0003179946453952504,-0.1891689815350661,0.53,2.949666666666667,-0.08016317030434923,-0.0773107383226343,0.4206666666666667,1.529,-0.06327524211248431,0.0290667187864053,0.4593333333333333,1.3003333333333331,0.01832135254268625,1,1,-1,1
0.0059557163179642,0.6703333333333333,5.110666666666666,0.001448053775305822,-0.1945081800344956,0.5316666666666666,2.9433333333333334,-0.08242573510289763,-0.0990750428941282,0.4283333333333333,1.5063333333333333,-0.08108831272919499,0.0707010377068282,0.4603333333333333,1.35,0.0445643227389805,1,1,1,1
0.0084082760569135,0.6453333333333333,4.997333333333334,0.0020443612888850714,-0.0980402886204308,0.544,3.0396666666666667,-0.04154603090628941,-0.0746156355096518,0.418,1.5026666666666666,-0.06106942586095877,0.0656040516494307,0.4703333333333333,1.4303333333333332,0.04135158726825333,-1,1,-1,1
-0.1571485792372051,0.6446666666666667,4.825666666666667,-0.0382086018371953,-0.0112960638225874,0.544,3.130333333333333,-0.004786875103046505,-0.0436666085473342,0.4123333333333333,1.4846666666666666,-0.035739087324880965,0.1311662112646225,0.47,1.4996666666666667,0.08267676912302806,-1,1,-1,-1
-0.133688178606242,0.6476666666666666,4.851,-0.03250451522692747,-0.0003520902874232,0.536,3.143,-0.00014920349755111024,-0.0532947879244514,0.41,1.4549999999999998,-0.04361930415384321,0.1289129066666494,0.4693333333333333,1.499,0.08125646474574727,1,-1,-1,-1
-0.1021802568145124,0.6426666666666666,4.853666666666666,-0.024843780116872674,-0.0175173208874297,0.5333333333333333,3.127,-0.007423225341595749,-0.0765205746611061,0.4106666666666667,1.4323333333333332,-0.0626285299211839,0.1377383530818234,0.4693333333333333,1.5083333333333333,0.08681932570391689,-1,-1,1,1
0.0365765411669158,0.6936666666666667,5.259333333333333,0.008893102978162972,-0.0244640289739397,0.53,3.0683333333333334,-0.010366996243540764,-0.0329579226630876,0.4656666666666667,1.6566666666666667,-0.026974526194905736,-0.0111681571988517,0.519,1.7306666666666668,-0.007039519898888674,1,-1,1,1
0.0392663578495273,0.7093333333333334,5.468999999999999,0.009547096384529172,-0.0151971304387208,0.5293333333333333,3.045333333333333,-0.006440010120109248,-0.0307575196628566,0.4893333333333333,1.837,-0.025173598722144933,-0.0053852763722805,0.5423333333333333,1.8916666666666664,-0.003394450804075487,1,-1,1,1
0.1438661901412752,0.71,5.572,0.03497916432731459,-0.0202081836314396,0.53,3.0283333333333333,-0.008563518462927106,-0.025489764918618,0.5016666666666666,1.938,-0.02086218656824885,0.0290648918027702,0.5516666666666666,1.9833333333333332,0.018320200957207534,1,1,1,1
0.0536129099818172,0.7146666666666667,5.546333333333333,0.013035271084039608,0.0005878934524363,0.53,3.042666666666667,0.0002491285969086163,-0.0652914956409609,0.509,1.959,-0.053438051222937065,0.1114884127855502,0.5513333333333333,2.056,0.07027344675808199,1,1,1,-1
-0.0978063177407628,0.6493333333333333,4.926666666666667,-0.023780314590551944,-0.0550254318796192,0.4896666666666667,2.6526666666666667,-0.023317845404895916,0.018711019751709,0.447,1.781,0.015314099058529353,0.0299008040043067,0.5773333333333334,2.2423333333333333,0.01884709366400477,-1,-1,-1,1
-0.0716028130470594,0.627,4.65,-0.0174092784511189,-0.0748473502828193,0.476,2.4926666666666666,-0.03171767823066019,0.0096496791927891,0.4213333333333333,1.5613333333333337,0.007897813427721088,0.0264493342409877,0.586,2.3526666666666665,0.01667156106299564,-1,-1,-1,1
-0.119542769335629,0.621,4.527,-0.02906524575806889,0.056256071859122,0.4629999999999999,2.478333333333333,0.023839347405169343,-0.0756789436055755,0.4146666666666667,1.4243333333333332,-0.06193969406262771,0.009263242508934,0.5896666666666667,2.382,0.005838812868480849,-1,-1,-1,1
-0.1872520686303742,0.6256666666666667,4.461,-0.0455278677555824,-0.0244419752804865,0.4623333333333333,2.3913333333333333,-0.010357650662834124,-0.0484647148386965,0.4106666666666667,1.4183333333333332,-0.03966611407245114,0.0453594397876591,0.5893333333333333,2.423,0.028590990733950262,1,-1,-1,-1
-0.3200313775298591,0.5993333333333333,4.006,-0.07781140331526801,0.0425284374044605,0.5003333333333333,2.549,0.018022058070866445,-0.0367707608252789,0.4263333333333333,1.4143333333333332,-0.030095156822459074,0.0215144757498966,0.6143333333333333,2.590333333333333,0.01356101794225524,-1,1,1,1
-0.1496451523736586,0.584,3.951,-0.036384242680813646,0.0923942067297782,0.5106666666666667,2.719333333333333,0.039153419705024436,-0.011077278676266,0.4426666666666666,1.4493333333333331,-0.009066237179925921,0.0873528561593852,0.6226666666666667,2.7136666666666667,0.05506030746253983,-1,1,1,1
-0.1716423199292136,0.5793333333333333,3.858333333333333,-0.04173256349132268,0.0567973937998305,0.516,2.744,0.02406874063111137,0.1068730084493851,0.44,1.5596666666666663,0.08747058470329715,0.0232184968852102,0.6316666666666666,2.7136666666666667,0.014635097620449627,-1,1,-1,1
-0.2265625727134965,0.586,3.798,-0.05508569771384308,0.0216990332834328,0.5203333333333333,2.756,0.009195288183211596,0.1119971596176625,0.439,1.557,0.09166446401202438,-0.0138889846862064,0.64,2.7336666666666667,-0.008754513599071012,1,1,-1,1
-0.2127492371563808,0.589,3.8156666666666665,-0.05172716758326681,0.0037135344672378,0.496,2.741333333333333,0.0015736654789414949,-0.0282935871749996,0.4166666666666666,1.4203333333333332,-0.02315698462557094,0.0427562877513003,0.6063333333333333,2.7656666666666667,0.02695017029835821,1,-1,-1,-1
-0.2239101780623187,0.5943333333333333,3.814,-0.0544408029802484,-0.1238155407244847,0.4896666666666667,2.617,-0.05246867745905839,-0.0099206619779657,0.4026666666666667,1.3686666666666667,-0.008119600228783688,0.0100161929571211,0.5913333333333334,2.6373333333333333,0.00631341307051196,1,-1,-1,-1
-0.2191338893286705,0.5973333333333334,3.8243333333333336,-0.0532795114472974,-0.1071493869958084,0.4853333333333333,2.5863333333333336,-0.045406146864301826,-0.0638004371793234,0.3986666666666666,1.2866666666666666,-0.05221768924980145,-0.0360510254036197,0.5873333333333334,2.569666666666667,-0.022723705100624443,1,-1,-1,-1
-0.193266266080875,0.596,3.8513333333333337,-0.0469901404459998,-0.136700182210236,0.489,2.5586666666666664,-0.05792873598108041,-0.0874645244205054,0.4003333333333333,1.2666666666666666,-0.07158564358633844,0.0011710466728764,0.5813333333333334,2.561,0.0007381348784281433,-1,1,1,-1
-0.1905736218099818,0.573,3.798666666666666,-0.04633545954888225,-0.0678206219084427,0.469,2.466,-0.028739997541222535,-0.029626580448296,0.3813333333333333,1.2213333333333334,-0.024247977596691603,0.0681029943141964,0.527,2.2276666666666665,0.042926722386928844,-1,-1,-1,-1
-0.228705747873088,0.5676666666666667,3.698333333333333,-0.05560678245248774,-0.015054317599465,0.4593333333333333,2.4166666666666665,-0.006379491054763494,-0.0229392414231826,0.371,1.1563333333333332,-0.018774701760979767,0.029607029663436,0.505,2.018333333333333,0.01866192163593242,-1,-1,-1,-1
-0.1072840807098276,0.5596666666666666,3.7066666666666666,-0.026084707499161683,-0.0719973633073101,0.4589999999999999,2.357666666666667,-0.030509953848845667,-0.1155032649687404,0.373,1.0666666666666669,-0.09453404810570493,-0.007347661981417,0.499,1.9303333333333328,-0.004631382940581367,-1,-1,1,-1
-0.179834082949966,0.563,3.6366666666666654,-0.04372428249459882,-0.1161523836297373,0.462,2.316333333333333,-0.04922130063083698,-0.1099493381439158,0.3746666666666667,1.076,-0.08998841741919898,0.028350304600472,0.4913333333333333,1.9006666666666665,0.017869781900553623,1,1,1,-1
-0.1778052578436915,0.5493333333333333,3.503333333333333,-0.043231000461384006,-0.0428147308581605,0.4376666666666666,2.142333333333333,-0.018143379181228925,-0.0473345554519315,0.363,1.0726666666666669,-0.038741131199763766,0.0200050675245102,0.5333333333333333,2.0113333333333334,0.012609606796354976,-1,-1,-1,1
-0.195621347546921,0.5456666666666667,3.4346666666666668,-0.047562747404758784,-0.0869298622170542,0.431,2.0196666666666667,-0.036837822421471204,-0.0180951878779656,0.3553333333333333,1.0336666666666667,-0.014810069324017168,0.0311660256093007,0.5493333333333333,2.168333333333333,0.019644588945121954,-1,-1,-1,1
-0.1476403464022304,0.541,3.420666666666667,-0.03589680058305527,-0.0990264005223577,0.429,1.9866666666666668,-0.041963910495701154,-0.0072452228961805,0.351,1.0096666666666667,-0.005929877826306017,0.1011553557017892,0.5513333333333333,2.261,0.06376030769114915,-1,-1,-1,1
-0.1575286312750288,0.541,3.4106666666666663,-0.038301006471466295,-0.1087913207275448,0.43,1.9766666666666663,-0.04610194071114475,-0.0384285444439953,0.3543333333333333,0.978,-0.03145197557908037,0.1076325814129544,0.5526666666666666,2.2789999999999995,0.0678430366921368,1,1,1,1
-0.0820026586081774,0.57,3.502333333333333,-0.019937863565549285,-0.0786189869862088,0.4039999999999999,1.7336666666666667,-0.03331596539659231,-0.0441913607129837,0.3503333333333333,0.9846666666666668,-0.03616857255618164,0.084218782843376,0.488,1.9633333333333332,0.05308483639065241,1,-1,-1,-1
-0.0145043883128672,0.5766666666666667,3.657333333333333,-0.0035265504825334497,-0.0430681435525086,0.3933333333333333,1.6556666666666666,-0.018250766580629522,-0.0574722377332662,0.3493333333333333,0.973,-0.04703835244908009,0.0121710480654129,0.4643333333333333,1.684,0.007671662703280535,1,-1,-1,-1
0.0603718183627837,0.5673333333333334,3.734,0.01467861040302017,-0.0994706746847775,0.3916666666666666,1.582,-0.042152178281756124,-0.0895169313646372,0.3503333333333333,0.943,-0.0732654431733159,-0.0629830902495018,0.4593333333333333,1.5646666666666669,-0.039699541223368176,-1,-1,1,-1
0.0529990213280382,0.5623333333333334,3.7256666666666662,0.012886012164496922,-0.0732163148113238,0.39,1.5893333333333333,-0.031026502683734223,-0.0983585801218919,0.3523333333333333,0.934,-0.08050192128653869,-0.0947334668739117,0.4593333333333333,1.5326666666666668,-0.05971245866938372,-1,-1,1,1
-0.2079350276711009,0.544,3.4126666666666665,-0.05055665612031392,-0.0099706774522347,0.437,1.834,-0.004225222910052318,-0.1119911382849652,0.359,0.909,-0.09165953583137926,-0.0305828361756697,0.5103333333333333,1.777,-0.019276992612999304,-1,1,1,1
-0.2331534541951589,0.542,3.3513333333333337,-0.05668818351111436,0.0772825334538991,0.4493333333333333,2.0556666666666668,0.032749623329066134,-0.0901165527781062,0.363,0.9223333333333332,-0.07375620540035277,0.0320393580896425,0.5276666666666666,1.988,0.02019506842568872,-1,1,1,1
-0.2381960513494854,0.54,3.317,-0.05791422441985342,0.1159508334410543,0.4506666666666667,2.1083333333333334,0.049135890739801145,-0.0726298543207639,0.3663333333333333,0.9376666666666666,-0.05944415635460725,0.0724858028747887,0.5329999999999999,2.074666666666667,0.0456892970468272,-1,1,1,1
-0.2852627236814413,0.5473333333333333,3.2676666666666665,-0.06935786426478609,0.0975367980210681,0.4536666666666666,2.122333333333333,0.04133266927408191,-0.0068236489800501,0.3563333333333333,1.0003333333333333,-0.005584839191438271,0.0096898056607765,0.54,2.0716666666666668,0.006107684423748418,1,1,-1,1
-0.2754368399874112,0.5433333333333333,3.2983333333333333,-0.06696883039896225,0.0035807041764637,0.4063333333333333,1.846666666666667,0.0015173766670311417,-0.0636314587613398,0.3493333333333333,0.9653333333333334,-0.05207938827710763,0.0904099224846504,0.4626666666666666,1.744,0.05698723943938732,-1,-1,-1,-1
-0.2898513074601556,0.5396666666666667,3.289,-0.07047351781665734,-0.0011012963535861,0.39,1.6656666666666666,-0.0004666907144695724,-0.1387138502324771,0.357,0.901,-0.11353083217477417,-0.0067421442722117,0.4379999999999999,1.43,-0.004249712635697185,-1,-1,1,-1
-0.2226879941412991,0.5346666666666667,3.292,-0.05414364509923713,-0.1073614572917285,0.3896666666666666,1.5596666666666663,-0.04549601480729324,-0.1122468375344113,0.3583333333333333,0.9326666666666666,-0.09186881376957669,-0.0011557907591375,0.425,1.3206666666666669,-0.0007285187612452871,-1,-1,1,-1
-0.2656854623614344,0.5386666666666666,3.2506666666666666,-0.06459791169970575,-0.0994011814763993,0.3883333333333333,1.554,-0.04212272950081429,-0.1074870394383749,0.3573333333333333,0.9393333333333334,-0.08797314049743218,0.0184886832996431,0.4196666666666667,1.293,0.011653798534056304,1,-1,-1,-1
-0.2400301608942188,0.5483333333333333,3.268,-0.05836016393556956,-0.0830776815645759,0.3963333333333333,1.5646666666666669,-0.035205403558812715,-0.0163623186014412,0.3743333333333333,1.022333333333333,-0.013391796450153468,-0.0374962128130342,0.4716666666666666,1.4323333333333332,-0.02363463654124231,1,1,1,1
-0.1940864571307585,0.5506666666666667,3.306666666666666,-0.047189559068856884,-0.068925657640517,0.4083333333333334,1.5736666666666668,-0.02920827287295943,0.0555941973212288,0.3803333333333333,1.095,0.04550126375549164,0.0080081109153247,0.4916666666666666,1.655,0.00504767752971207,1,1,1,1
-0.1589333932791188,0.5503333333333333,3.3366666666666664,-0.038642555802365926,0.0044148811999122,0.4103333333333333,1.643333333333333,0.0018708715912625837,0.0005081621587752,0.3879999999999999,1.100666666666667,0.0004159070825933337,0.0111595703629145,0.4993333333333333,1.7213333333333334,0.0070341074390376755,-1,1,1,1
-0.1469413354773414,0.5476666666666666,3.3483333333333336,-0.03572684530736284,-0.0060416937913332,0.411,1.6326666666666665,-0.0025602576299307003,0.072822994146305,0.3853333333333333,1.1726666666666667,0.059602232315176605,0.0740035078918477,0.5,1.79,0.04664593783169442,-1,1,-1,1
0.0455281739020905,0.5766666666666667,3.672333333333333,0.01106957426814405,-0.0448478732050676,0.447,1.8836666666666664,-0.01900495349899246,-0.0061959456322464,0.4143333333333333,1.2666666666666666,-0.0050710932077775795,-0.0832427278331207,0.5863333333333334,2.337333333333333,-0.05246960878015561,1,1,1,1
-0.0751902610668859,0.5920000000000001,3.744333333333333,-0.018281519063579575,0.0090998715248598,0.457,2.0326666666666666,0.0038562059428321883,0.0833876545950209,0.4233333333333333,1.4043333333333332,0.06824891532755413,-0.0100993582996,0.621,2.6623333333333337,-0.006365833901706771,1,1,1,1
0.0538477452495529,0.591,3.867,0.013092368178304146,0.1039565330777181,0.4566666666666666,2.121,0.04405312751453419,0.0072305962414338,0.4336666666666666,1.4036666666666666,0.005917906589961968,0.0255077952049753,0.6353333333333333,2.793,0.01607808958318237,-1,-1,1,1
0.0919552876933402,0.585,3.9016666666666655,0.02235771389950791,0.1358899582377666,0.4496666666666666,2.1496666666666666,0.05758539151856507,0.043132210457893,0.4366666666666666,1.4583333333333333,0.03530170735377362,0.0339685735511881,0.6436666666666666,2.8586666666666667,0.021411092733816323,-1,-1,1,1
-0.0543076904724619,0.615,4.062333333333333,-0.013204197785509969,0.0387540212288604,0.4679999999999999,2.164333333333333,0.016422593062233228,0.0494987304654428,0.423,1.451,0.04051240775105269,0.0016755679784155,0.6506666666666666,2.8593333333333333,0.0010561450663686353,1,1,-1,1
0.0557197946106517,0.6193333333333333,4.229666666666667,0.013547532259360407,0.0376051832088633,0.4753333333333333,2.244,0.015935755859316492,-0.0002132026370311,0.4193333333333333,1.3983333333333334,-0.0001744964382679212,0.0787002627095687,0.6506666666666666,2.930333333333333,0.04960639929466055,1,1,-1,1
0.090190903663391,0.6173333333333333,4.266,0.021928727221960688,0.0763059594996882,0.476,2.291333333333333,0.03233578558690073,-0.0390706222128978,0.421,1.36,-0.03197748635758052,0.0872983187704181,0.6416666666666667,2.94,0.05502593142108271,-1,1,1,-1
0.0840441234066009,0.6176666666666667,4.261,0.02043421877299838,0.1436976583053657,0.4653333333333333,2.3593333333333333,0.06089402058198373,-0.0287881748748444,0.4216666666666666,1.3706666666666665,-0.023561781645138072,0.0735148964704337,0.6403333333333333,2.927,0.046337955971963635,1,-1,1,-1
0.1254815768213832,0.644,4.671333333333333,0.03050918837411015,0.0540916167783604,0.4863333333333333,2.4040000000000004,0.022922127362817724,-0.0274899062051279,0.396,1.3210000000000002,-0.022499209146340526,0.0803356641330363,0.5536666666666666,2.426333333333333,0.05063722655274703,1,1,-1,-1
0.1198962855718246,0.6503333333333333,4.773666666666667,0.029151198562588958,0.154530936684317,0.489,2.55,0.06548478346815657,-0.0309204720365614,0.3833333333333333,1.232,-0.025306967657983393,0.0251611734124233,0.518,2.0926666666666667,0.015859606715990175,1,1,-1,-1
-0.0037661117856755,0.6593333333333333,4.787999999999999,-0.0009156803478066431,0.1848513711802355,0.4826666666666666,2.583333333333333,0.0783335186808459,-0.0544150747905423,0.3793333333333333,1.18,-0.044536206827719034,-0.0480335279976147,0.5073333333333333,1.9326666666666663,-0.030276523703283962,1,-1,-1,-1
0.0512166569516798,0.6576666666666666,4.847,0.012452653803157337,0.1605929094172555,0.483,2.5623333333333336,0.06805363460129434,-0.1108247060119571,0.3816666666666666,1.128,-0.09070486528904924,-0.010864912616799,0.4993333333333333,1.903333333333333,-0.006848378582413503,-1,1,1,-1
-0.1059520769753623,0.6093333333333333,4.468333333333334,-0.025760848380721797,0.1464903887832365,0.3473333333333333,1.3453333333333333,0.06207748167108519,-0.049947903369061,0.3989999999999999,1.2416666666666667,-0.040880034873021186,0.0305929388103316,0.4486666666666666,1.546,0.019283360512059766,-1,-1,1,-1
-0.0867758619093352,0.5926666666666667,4.266333333333333,-0.021098404916334506,0.0153498534887998,0.304,0.7859999999999999,0.006504728784731403,0.0041274134801971,0.4003333333333333,1.3163333333333334,0.003378095888412207,0.0934480669009192,0.4233333333333333,1.395,0.05890224454660597,-1,-1,1,-1
-0.1639819195924294,0.5906666666666667,4.166,-0.03987003830781526,-0.0688535947927381,0.29,0.5623333333333334,-0.029177735169091498,0.0379946882453319,0.4,1.3563333333333332,0.031096884467443787,0.0727701117382384,0.4133333333333333,1.2876666666666667,0.04586850278919357,-1,-1,-1,-1
-0.1973551038624927,0.595,4.137,-0.04798428735800526,0.0052919900921286,0.2789999999999999,0.5223333333333333,0.0022425595336072364,0.0455989090386323,0.3956666666666667,1.366,0.037320585368667766,-0.008719870875314,0.413,1.2049999999999998,-0.005496314517208274,1,-1,-1,-1
-0.169793615112745,0.6093333333333333,4.140666666666666,-0.041283075328020016,-0.104886944415466,0.3633333333333333,0.9573333333333331,-0.04444740316118484,-0.0345003985655605,0.376,1.2446666666666668,-0.02823697095095421,0.0049041420232551,0.4456666666666667,1.2336666666666667,0.003091181897334866,1,1,-1,1
-0.0754150688096011,0.611,4.224,-0.018336178097552506,-0.0637241101459216,0.392,1.292,-0.027004039735624923,-0.060139124939063,0.3696666666666667,1.1563333333333332,-0.049221075538972967,0.1438683928770012,0.4503333333333333,1.411,0.09068321625907227,1,1,-1,1
-0.0317811823080553,0.6083333333333334,4.262333333333333,-0.007727174796094563,-0.0116694803467944,0.4013333333333333,1.4409999999999998,-0.004945115910717794,-0.0963428083444934,0.371,1.1153333333333333,-0.07885210587892848,0.0590393380247422,0.4589999999999999,1.401,0.03721371283036023,-1,1,1,1
-0.02282406882812,0.602,4.270666666666667,-0.005549370935400178,0.0573225836807527,0.4006666666666667,1.5096666666666667,0.024291297656712754,-0.1089789157450646,0.375,1.102,-0.08919417183868937,0.0710549225049692,0.4606666666666667,1.4276666666666666,0.04478738362844254,-1,-1,1,1
-0.1729201395574038,0.58,3.9643333333333337,-0.04204324845984266,0.0798234537060291,0.3933333333333333,1.532,0.03382637608868021,-0.0842928569806791,0.3876666666666666,1.1236666666666666,-0.06898978136189844,0.0523028810286352,0.4716666666666666,1.5076666666666665,0.032967585002129186,-1,-1,1,1
-0.126208315828368,0.5710000000000001,3.883333333333333,-0.030685885366804735,0.0830721978941877,0.3866666666666666,1.5366666666666666,0.03520307977190191,-0.0088710148857262,0.3903333333333333,1.2,-0.007260512922995085,0.1095313004646116,0.4726666666666667,1.5753333333333337,0.06903983848392338,-1,-1,1,1
-0.238590233421355,0.5753333333333334,3.7723333333333335,-0.05801006458531042,0.0039045393573193,0.387,1.458,0.001654606642806293,4.567228969198922e-05,0.3903333333333333,1.2093333333333334,3.7380644019099413e-05,0.1290261011689562,0.47,1.5953333333333333,0.08132781357592987,1,1,1,-1
-0.237739338586262,0.5846666666666667,3.773,-0.05780318074253434,-0.0170286717001915,0.396,1.437,-0.007216152978580482,-0.0045654498503377,0.3906666666666667,1.2046666666666668,-0.003736608275902957,0.1410934510177461,0.4696666666666667,1.6073333333333333,0.08893411315381744,1,1,1,-1
-0.1427697276366273,0.5246666666666667,3.2456666666666667,-0.03471257394849692,0.0037216435514659,0.396,1.477666666666667,0.0015771018240267963,0.0158592872925709,0.3329999999999999,0.9323333333333332,0.0129800887294731,0.0523714540944937,0.4053333333333333,1.2073333333333334,0.0330108080203088,-1,1,-1,-1
-0.0944927378841118,0.5023333333333333,2.9993333333333334,-0.02297466140543836,-0.0054786914508597,0.3933333333333333,1.4763333333333333,-0.0023216770120361207,-0.1016741571067061,0.3153333333333333,0.677,-0.08321556677755941,0.0305101249719531,0.381,0.9756666666666668,0.019231161241151516,-1,-1,-1,-1
-0.162695584867635,0.499,2.889,-0.03955728300600092,0.0025894134705437,0.39,1.4866666666666668,0.001097302482379187,-0.0816502264214539,0.3033333333333333,0.603,-0.06682691120858276,-0.0530219244261339,0.376,0.8506666666666667,-0.033420812890556206,-1,-1,-1,-1
-0.1910717644489059,0.4983333333333333,2.8526666666666665,-0.046456576353381324,-0.0032080001190206,0.3896666666666666,1.481666666666667,-0.0013594377777508455,-0.1681437304194272,0.31,0.5173333333333333,-0.13761781975985432,-0.0411587041658495,0.3703333333333333,0.8133333333333334,-0.025943180403814537,-1,-1,1,-1
-0.0576452860952145,0.5329999999999999,3.046666666666667,-0.014015690087014202,-0.0549409634875401,0.4073333333333333,1.4956666666666665,-0.02328205066706615,0.0056016415346291,0.3373333333333333,0.724,0.004584682956355021,0.0350161172242917,0.3486666666666667,0.7043333333333333,0.02207138112342871,1,1,1,-1
0.0142329742405169,0.5403333333333333,3.2133333333333334,0.003460559734963337,0.0011779440956587,0.411,1.59,0.0004991713355066461,0.0750782462718596,0.3453333333333333,0.8573333333333333,0.06144805124493043,0.0251380682327931,0.3389999999999999,0.6140000000000001,0.01584504304457347,1,1,1,-1
-0.0506491929744266,0.547,3.236333333333333,-0.012314682430657104,0.0480176621324357,0.407,1.6346666666666667,0.020348198715790054,0.0210138378006856,0.3523333333333333,0.8596666666666667,0.017198848483401075,-0.0306475440354345,0.3396666666666667,0.557,-0.019317779312032844,1,-1,1,1
-0.0612814800867824,0.5496666666666666,3.2616666666666663,-0.01489978263879546,0.0194387949512391,0.4053333333333333,1.6056666666666668,0.00823747856304152,0.0952364353813781,0.3513333333333333,0.9336666666666666,0.07794659108723581,-0.0901582356465123,0.3466666666666666,0.4973333333333333,-0.056828596032617966,1,-1,-1,1
-0.0690874485144874,0.5436666666666666,3.2183333333333333,-0.016797700781330506,-0.2301077339913382,0.5366666666666666,2.853,-0.09751157572773729,0.0397045829656939,0.3466666666666666,0.8596666666666667,0.03249635373607562,-0.0006971016544857,0.3929999999999999,0.7703333333333333,-0.000439397555113646,-1,1,-1,1
-0.0629288705544039,0.5406666666666667,3.207333333333333,-0.015300323876605381,-0.1093255776322688,0.5713333333333334,3.4123333333333337,-0.04632834002297762,0.0463959669068375,0.349,0.8563333333333334,0.03797294014735158,-0.0005728012224198,0.414,0.9406666666666668,-0.0003610484282712757,-1,1,1,1
-0.0761700415963697,0.5396666666666667,3.194666666666667,-0.018519739760964157,0.1089523006407375,0.5746666666666667,3.674666666666667,0.046170158344353576,0.0462901930421343,0.3483333333333334,0.855,0.03788636916066229,0.0290137803326152,0.4206666666666667,1.0273333333333334,0.018287984343059716,-1,1,-1,1
-0.0715627237848464,0.5393333333333333,3.201,-0.017399531276405145,0.132404011963851,0.5706666666666667,3.7,0.05610816992250807,0.0401967714488388,0.3496666666666667,0.8493333333333334,0.032899187108407446,0.085153635300045,0.42,1.084,0.053674093181550996,-1,-1,1,-1
-0.0754360106943208,0.5483333333333333,3.212333333333333,-0.01834126984027687,0.0191609682537947,0.495,2.946,0.008119745366607294,0.0455896925977256,0.3436666666666667,0.8613333333333333,0.03731304214061899,0.06530401855247,0.426,1.12,0.04116247021708958,1,-1,-1,1
-0.0384435492817258,0.5503333333333333,3.2663333333333333,-0.009347041346755612,-0.0537515491418623,0.475,2.6246666666666667,-0.022778018642464218,0.0517651273856649,0.34,0.87,0.0423673481766838,0.019227913320776,0.4306666666666667,1.1193333333333333,0.012119750467841405,1,-1,-1,1
-0.0108158599320864,0.5483333333333333,3.2963333333333336,-0.002629733515109782,-0.0025861008137555,0.4629999999999999,2.5276666666666667,-0.0010958986947808324,0.0306500712637888,0.3386666666666666,0.85,0.025085657206992913,0.0479378009718811,0.432,1.1616666666666666,0.03021618498396665,-1,-1,-1,1
0.0455634394456176,0.5373333333333333,3.352333333333333,0.011078148619358297,-0.0932959042595471,0.4639999999999999,2.436666666666667,-0.03953552744835167,0.0230773764441509,0.3389999999999999,0.8423333333333333,0.018887758848334258,0.0797322020227564,0.4276666666666666,1.1933333333333331,0.050256851934275724,-1,1,1,-1
-0.0511922839862077,0.596,3.88,-0.012446727838456698,0.0087715268143089,0.489,2.5253333333333337,0.0037170649867577115,0.0127508192512162,0.34,0.8283333333333334,0.010435952272066461,0.0305232613800605,0.3966666666666666,1.0910000000000002,0.019239441390206138,1,1,1,-1
0.0451734874667133,0.609,4.162333333333334,0.010983336945145887,0.0665166194633504,0.4946666666666667,2.602333333333333,0.02818740710469875,0.0047275913866456,0.341,0.8206666666666667,0.003869313579059645,-0.0690496576028411,0.3893333333333333,0.9263333333333332,-0.04352342378889755,1,1,1,-1
-0.0284186000487913,0.6173333333333333,4.208,-0.006909607323880234,0.1630741293133701,0.4906666666666667,2.6966666666666668,0.06910508844684936,0.0077765886401505,0.345,0.8230000000000001,0.006364775963737702,-0.0855099359312756,0.3893333333333333,0.909,-0.05389867682045181,1,-1,1,1
-0.0240439880479037,0.6193333333333333,4.244666666666666,-0.005845978184212148,0.1444568260058147,0.4896666666666667,2.680333333333333,0.06121572918963605,0.0117205498862186,0.347,0.8283333333333334,0.009592724734395762,-0.0423949009202028,0.3836666666666666,0.9036666666666666,-0.02672238072274508,1,-1,1,-1
0.2350071478460442,0.616,4.474666666666667,0.05713888464362606,0.0094078234877281,0.5173333333333333,2.801,0.00398670516868119,-0.0008586971261346,0.3896666666666666,1.1116666666666668,-0.0007028036432754365,-0.0481895466711772,0.4366666666666666,1.0799999999999998,-0.03037486549213829,-1,1,1,1
0.2019504434670942,0.6156666666666667,4.425666666666667,0.04910158349972783,-0.0023297108369493,0.5273333333333333,2.899,-0.0009872496276438203,0.0231853262668071,0.406,1.2660000000000002,0.01897611075536256,0.0580754074805824,0.4516666666666666,1.3056666666666668,0.03660612752099001,-1,1,1,1
0.1918370407490846,0.6193333333333333,4.4093333333333335,0.046642643180016985,0.1241147485436631,0.5246666666666667,3.018333333333333,0.052595471223927,0.0686152153187935,0.4116666666666666,1.3553333333333333,0.05615836112932058,0.0203848249409783,0.4613333333333333,1.3476666666666666,0.012848975730940944,1,-1,1,1
0.0880826228256923,0.6253333333333333,4.389333333333334,0.021416126576892007,0.140469502420661,0.5173333333333333,3.030333333333333,0.059526041498654994,0.0977940988119407,0.411,1.3806666666666667,0.08003991959919124,-0.0068266048874672,0.4679999999999999,1.3766666666666665,-0.004302949904046579,1,-1,-1,1
-0.0514368778785794,0.6463333333333334,4.515333333333333,-0.012506197613435278,-0.0925961938673971,0.5623333333333334,3.205,-0.039239014759672605,0.0694004864411441,0.4006666666666667,1.3253333333333337,0.05680106900494993,0.0152113831658136,0.491,1.5753333333333333,0.009588048643904742,1,1,-1,1
0.1007760437147089,0.6373333333333333,4.66,0.024502364244801823,-0.0129207731162956,0.5733333333333334,3.4193333333333333,-0.005475369838016818,0.0190431734190665,0.3983333333333334,1.268333333333333,0.015585951380426557,0.0499100762074433,0.4983333333333333,1.6676666666666666,0.03145935075604703,-1,1,-1,1
0.0785495581174666,0.6316666666666666,4.634666666666666,0.01909828778068494,-0.0374203801005985,0.5796666666666667,3.474333333333333,-0.015857442792764097,0.0168653969767131,0.3929999999999999,1.2636666666666667,0.013803542692493584,0.0784852382272582,0.5,1.708,0.049470864927170746,-1,1,-1,1
0.083853234512353,0.6306666666666667,4.637666666666666,0.020387806659119507,-7.3709974097724285e-06,0.5783333333333334,3.509,-3.1235698150807713e-06,0.010999715233237,0.3923333333333333,1.2556666666666667,0.009002755110769417,0.0596614275430633,0.5036666666666667,1.7193333333333334,0.03760582868843229,-1,-1,-1,1
0.0971807800730948,0.6476666666666666,4.664666666666666,0.023628223367111626,-0.1195646046968534,0.54,3.252333333333333,-0.05066728007365917,0.0056795155553976,0.407,1.238,0.0046484192189403814,0.0567364304249757,0.5323333333333333,1.9566666666666663,0.035762142657661984,1,-1,1,1
0.0493519035178762,0.6553333333333333,4.726333333333333,0.01199926363047752,-0.1133478182265861,0.529,3.1103333333333336,-0.04803282431607276,0.0848922008105392,0.4126666666666667,1.3186666666666669,0.06948031639966717,-0.0142211296931948,0.5483333333333333,2.018,-0.008963871449643866,1,-1,1,1
0.0291575989244785,0.6593333333333333,4.758666666666667,0.007089285141753769,-0.1627937146210034,0.528,3.041333333333333,-0.06898625854906368,0.0451211936705504,0.418,1.32,0.03692959756759295,0.0915715207361422,0.5503333333333333,2.1333333333333333,0.05771941878288112,1,-1,1,1
0.1052596969091359,0.6493333333333333,4.839333333333333,0.025592505310750267,-0.0912994377309455,0.522,3.04,-0.038689495054242934,0.0659372977525236,0.4193333333333333,1.354,0.05396661020261402,0.0857588073404933,0.55,2.13,0.054055545604285965,-1,-1,1,-1
0.1036262642035792,0.6443333333333334,4.839333333333333,0.02519535771846906,-0.0830775712206635,0.5373333333333333,3.049,-0.03520535679893819,0.1004449166128058,0.4206666666666667,1.4,0.0822094906288436,0.0153681829018337,0.524,2.059333333333333,0.009686882752540631,-1,1,1,-1
0.1063306314594063,0.6403333333333333,4.844666666666667,0.025852888904567002,-0.0757778070332744,0.5503333333333333,3.0586666666666664,-0.032111973121621146,0.0905697187098768,0.423,1.4126666666666663,0.07412710063007172,-0.0336758756441175,0.5153333333333333,1.9686666666666668,-0.021226599204176685,-1,1,1,-1
0.0635604457572061,0.6403333333333333,4.797666666666667,0.015453883046985728,-0.0358247235566966,0.555,3.133666666666667,-0.015181259592759155,0.0454799260971754,0.4283333333333333,1.413333333333333,0.037223203367262966,-0.0124480401857423,0.5096666666666667,1.937,-0.007846256551502395,1,1,1,-1
0.0577522450818639,0.6433333333333333,4.793,0.014041695752185557,0.0405870008227373,0.5423333333333333,3.211,0.017199345435460513,0.0535397694425823,0.429,1.428,0.04381981012764631,-0.0438097358338887,0.5083333333333333,1.8946666666666665,-0.02761418035908601,1,-1,1,-1
-0.1215257599573957,0.6173333333333333,4.443666666666667,-0.029547383741636724,0.0364696201070882,0.5546666666666666,3.2113333333333336,0.015454544100495144,0.0019571990922184,0.4576666666666666,1.637,0.001601876390128801,0.0125921958808419,0.4883333333333333,1.770333333333333,0.007937120860279862,-1,1,1,-1
-0.2510094064856867,0.6153333333333333,4.281000000000001,-0.0610296225161907,0.1394402371011329,0.5543333333333333,3.309333333333333,0.059089875006515816,0.0329968866597023,0.4679999999999999,1.7576666666666665,0.027006416413172394,-0.0815346889063297,0.4886666666666667,1.6676666666666666,-0.05139299660509973,-1,-1,1,1
-0.1786555318974292,0.6106666666666667,4.288333333333333,-0.04343773336937119,0.1468846304877411,0.55,3.320333333333333,0.06224454745873612,0.0776347717270986,0.47,1.8246666666666669,0.06354044837703253,-0.0495579753803454,0.4836666666666667,1.6616666666666664,-0.031237414340339546,-1,-1,1,-1
-0.1802182053039569,0.6093333333333333,4.268666666666666,-0.043817676772495866,0.1313364509678449,0.5489999999999999,3.3063333333333333,0.05565577506771391,0.1295758200867358,0.461,1.8783333333333332,0.10605177968545551,-0.0448491955934886,0.482,1.653333333333333,-0.028269373291233305,-1,-1,-1,-1
-0.0759831419501333,0.6273333333333333,4.405666666666666,-0.018474297580059803,-0.0839910937605994,0.5106666666666667,2.9440000000000004,-0.03559247556625136,0.0136377884257563,0.4306666666666667,1.718,0.011161895271486814,0.0249831245505822,0.4429999999999999,1.4183333333333332,0.0157473788449468,1,-1,-1,-1
0.0668555918814926,0.615,4.568333333333333,0.016255054313499044,-0.0379386624472903,0.495,2.8116666666666665,-0.016077072647967875,-0.0496007453448195,0.4196666666666667,1.572,-0.04059590218315472,-0.0399195292085126,0.43,1.257,-0.025162102862098475,-1,-1,-1,-1
-0.036472251143973,0.6173333333333333,4.474333333333333,-0.008867746236272237,-0.0393226201862582,0.4893333333333333,2.747333333333333,-0.01666354532981366,-0.0819588947163179,0.4176666666666666,1.5293333333333334,-0.06707954184584895,-0.0204976302926467,0.4226666666666666,1.2183333333333333,-0.012920079271447383,1,-1,-1,-1
-0.0224356818643389,0.6253333333333333,4.491666666666666,-0.00545493977394838,-0.1389692538053211,0.4976666666666666,2.6516666666666664,-0.0588902888278184,-0.0156745525381254,0.4106666666666667,1.5346666666666666,-0.012828891928514505,-0.0431244329612159,0.4193333333333333,1.1709999999999998,-0.027182219819576258,1,1,-1,-1
-0.1877902011878713,0.5760000000000001,3.857,-0.045658707580701036,-0.1452731611084798,0.4966666666666666,2.665,-0.061561663334490715,0.0151639604311657,0.3736666666666666,1.2399999999999998,0.012410996046395633,0.0041035714073669,0.462,1.3483333333333334,0.0025865657211236286,-1,-1,-1,1
-0.2411554877966035,0.5636666666666666,3.63,-0.05863377231153203,-0.1209371455255858,0.49,2.6913333333333336,-0.051248914669936536,-0.056293806184579,0.3623333333333333,1.0673333333333337,-0.04607386105792309,0.0447805813686026,0.4793333333333333,1.547,0.028226124329669488,-1,-1,-1,1
-0.343358573020045,0.5670000000000001,3.53,-0.08348310285457836,-0.1497258444162432,0.4893333333333333,2.6653333333333333,-0.06344855413135958,-0.0231998071799057,0.3553333333333333,1.0423333333333331,-0.01898796270894888,0.1164406967028952,0.4793333333333333,1.6223333333333334,0.07339497348450387,1,-1,-1,1
-0.3364533319243046,0.569,3.539,-0.08180418466837741,-0.1788514849333968,0.491,2.6383333333333336,-0.07579097761989032,-0.0169006442267192,0.351,1.013,-0.013832390926598239,0.1020265408311118,0.48,1.6163333333333334,0.06430943365206535,1,1,-1,1
-0.0893411133380044,0.5923333333333334,3.7896666666666663,-0.021722111926134265,-0.0460150705009634,0.4726666666666667,2.565333333333333,-0.01949957071821308,0.0223575635346398,0.3856666666666667,1.0936666666666668,0.018298625474197642,0.0904966026554923,0.4716666666666666,1.606666666666667,0.0570418757394157,1,-1,1,-1
-0.0596802037373356,0.5996666666666667,3.9,-0.01451045343986596,-0.1195881242460878,0.4696666666666667,2.4493333333333336,-0.0506772468325615,0.0533116738831687,0.397,1.219,0.04363312452536365,0.0752693077968804,0.4683333333333334,1.5850000000000002,0.04744379762725723,1,-1,1,-1
0.0042675631240558,0.596,3.9626666666666654,0.001037601618885914,-0.1675290215859348,0.4763333333333333,2.4,-0.07099291532541685,0.0843597111367722,0.4006666666666667,1.281,0.06904449837799215,0.0492976739137203,0.469,1.557,0.03107334095550165,-1,1,1,1
0.0036914207065272,0.5936666666666667,3.962,0.0008975201982346884,-0.1551369716778614,0.4793333333333333,2.4123333333333337,-0.06574159981301218,0.12505374365534,0.4,1.3216666666666663,0.10235067053482726,0.0556654867468262,0.4633333333333334,1.5633333333333332,0.035087104762090676,-1,1,-1,-1
-0.1281588232367325,0.57,3.833,-0.031160125485986512,-0.1295166640688658,0.4786666666666667,2.4403333333333337,-0.05488461329522509,0.0317024933748235,0.3716666666666666,1.2303333333333333,0.025947015736546057,0.0122434023155884,0.4466666666666666,1.4916666666666667,0.007717269079946864,-1,-1,-1,-1
-0.1258831549836339,0.563,3.7483333333333335,-0.03060682680127524,-0.0790237999550824,0.4686666666666667,2.486666666666667,-0.03348751091479456,-0.035331483690034,0.3643333333333333,1.1143333333333334,-0.028917175455633593,0.0198900311095195,0.4393333333333333,1.4406666666666663,0.012537096970606183,-1,-1,-1,-1
-0.238876953153472,0.5673333333333334,3.640333333333333,-0.05807977670193598,-0.0028506830205854,0.461,2.473,-0.0012080193412710401,-0.027121737298718,0.359,1.0793333333333337,-0.022197880027038163,-0.0551945187312123,0.44,1.3703333333333334,-0.03479024390504659,1,-1,-1,1
-0.2421217068965235,0.5773333333333334,3.637,-0.05886869572640179,-0.0587941483594285,0.4626666666666666,2.4170000000000003,-0.024914895082640037,-0.0797631386846751,0.3606666666666667,1.0266666666666666,-0.06528241770065801,-0.0561619676025695,0.4406666666666667,1.3693333333333333,-0.0354000468886379,1,1,1,1
-0.1303156978718394,0.544,3.494333333333333,-0.031684541071196164,0.0535299773949864,0.439,2.274666666666667,0.022684124318271576,-0.054938345767773,0.369,1.0583333333333331,-0.04496447977521739,-0.0686435259439848,0.4446666666666667,1.3656666666666666,-0.043267430625192664,-1,-1,1,1
-0.3075900056740308,0.5436666666666666,3.312,-0.07478644804137846,-0.0256767268091748,0.434,2.136,-0.010880894993244856,-0.0535899457092969,0.373,1.06,-0.043860877067292095,-0.0543869056735981,0.4453333333333333,1.3803333333333332,-0.03428118873251893,-1,-1,1,1
-0.2807267270761397,0.5413333333333333,3.306,-0.06825499658969733,-0.0706930594757198,0.4376666666666666,2.091,-0.029957235695309448,-0.0419316928322714,0.3793333333333333,1.0716666666666663,-0.03431913953629267,-0.0560644124473714,0.4483333333333333,1.3786666666666667,-0.03533855586160195,-1,1,1,1
-0.230776837161176,0.5383333333333333,3.315,-0.05611034046339656,-0.0820889988807791,0.4403333333333333,2.0803333333333334,-0.03478643456233656,-0.0273073784188724,0.3803333333333333,1.086666666666667,-0.022349818646157045,-0.0608817692910437,0.449,1.3743333333333334,-0.03837503526973255,-1,1,1,1
-0.1103579517067538,0.5876666666666667,3.701,-0.026832078640476143,-0.0722885274153335,0.436,2.0856666666666666,-0.030633338971441288,-0.0191878068910926,0.3556666666666667,1.0643333333333334,-0.015704327147604315,-0.0798599644520923,0.4376666666666666,1.3383333333333334,-0.050337383229423764,1,-1,-1,-1
0.1811565961641861,0.5896666666666667,4.024,0.04404583411836688,-0.0565663688603028,0.431,2.069,-0.02397084037589179,-0.0619360970582548,0.3476666666666667,0.9563333333333334,-0.050691813606907776,-0.0848339307599252,0.4333333333333333,1.2986666666666666,-0.0534725768139116,1,-1,-1,-1
0.1989494812533863,0.5883333333333334,4.042666666666666,0.04837193916626581,-0.1018390859090545,0.431,2.0246666666666666,-0.04315582777429862,-0.0928596262640911,0.349,0.9266666666666666,-0.07600128341569512,-0.0493685899317166,0.4293333333333333,1.2986666666666666,-0.03111804078475246,-1,1,1,-1
-0.0288636466263318,0.6003333333333333,3.967333333333333,-0.007017814522206757,-0.1198280621286178,0.4383333333333333,2.006333333333333,-0.05077892407998143,-0.1042120282368594,0.3493333333333333,0.9163333333333334,-0.08529269621254917,-0.009843640447928,0.4233333333333333,1.284,-0.00620464966394092,1,1,1,-1
-0.164724147747227,0.5506666666666667,3.573,-0.04005050128226068,-0.0332219572611376,0.4116666666666666,1.8843333333333332,-0.014078298652121856,-0.0602001362709894,0.3383333333333334,0.8953333333333333,-0.049271010475348,0.0174611077489705,0.3986666666666666,1.1036666666666666,0.011006096463985603,-1,-1,-1,-1
-0.1974089870782829,0.5379999999999999,3.369,-0.04799738835037711,-0.0760819892202566,0.4056666666666667,1.778,-0.03224087484885322,-0.0686051095004116,0.3356666666666667,0.869,-0.05615008998719035,-0.0109247260387111,0.3893333333333333,0.9963333333333334,-0.00688608021628862,-1,-1,-1,-1
-0.1855575022815569,0.5326666666666666,3.309333333333333,-0.045115856325234446,-0.0311100723998514,0.3996666666666666,1.7566666666666668,-0.013183356022391197,-0.020522774308945,0.3306666666666667,0.8766666666666667,-0.01679693586418875,-0.0618817414456235,0.39,0.9476666666666668,-0.03900533834974497,-1,-1,-1,1
-0.1984074100605344,0.5306666666666667,3.27,-0.04824014171397177,-0.1136768866295376,0.4066666666666666,1.675,-0.04817227194756879,-0.0246971023598512,0.3296666666666666,0.8646666666666667,-0.020213429145830256,-0.0652423469490877,0.389,0.942,-0.041123597333096625,-1,1,-1,-1
-0.0136874940520237,0.5733333333333334,3.609666666666667,-0.0033279334303961457,-0.0040651491123104,0.4313333333333333,1.7886666666666668,-0.0017226674159701257,0.0234333545454925,0.36,0.9026666666666666,0.01917911036091628,-0.0587655460095757,0.4563333333333333,1.2746666666666668,-0.037041136074445695,1,1,1,1
-0.0353526397252759,0.5883333333333334,3.783666666666667,-0.00859552750469336,0.011887256184305,0.4393333333333333,1.883,0.005037401661842898,0.0537182028644668,0.3723333333333333,1.023,0.04396584958109951,-0.0127058454066817,0.4826666666666666,1.5466666666666666,-0.008008756501183161,1,1,1,1
0.0627004912712601,0.5843333333333333,3.882333333333333,0.015244796469740734,0.0912239487557946,0.4366666666666666,1.9613333333333327,0.038657505477928594,0.0457682648419861,0.3786666666666666,1.0656666666666668,0.037459195213727654,0.0402718839529008,0.49,1.663333333333333,0.025384199327112743,-1,-1,1,1
0.0578199271680937,0.585,3.874333333333333,0.014058151757685688,0.1121686986734813,0.4296666666666667,1.979666666666667,0.04753315486298535,0.028192319287231,0.3823333333333333,1.0756666666666668,0.023074101571343247,0.0031299796250383,0.4973333333333333,1.689,0.0019728907340092502,1,-1,1,1
-0.0496806612662994,0.6046666666666667,3.985,-0.012079196735640592,0.1068798539603874,0.4356666666666667,1.962,0.04529192823053974,-0.0371667692908497,0.4083333333333334,1.221,-0.030419271325583017,-0.0213297300021098,0.5113333333333333,1.768,-0.013444568885833116,1,1,1,1
-0.0359732294278201,0.6096666666666667,4.066,-0.008746415695753513,0.0773551324832322,0.441,1.947,0.032780388247844745,0.0448450771384618,0.4156666666666667,1.361,0.036703609033551875,-0.0282246327595052,0.5196666666666667,1.827,-0.017790568346386718,1,1,1,1
0.0475608519734702,0.601,4.149,0.011563793098944385,0.0159597566564551,0.4473333333333333,1.9566666666666663,0.006763184325915626,0.0477793449374475,0.418,1.3833333333333333,0.03910517069797242,0.0173487445151805,0.5183333333333333,1.87,0.010935271599499499,-1,1,1,-1
0.052417881473902,0.595,4.1530000000000005,0.012744715683127532,0.0890702785866428,0.4426666666666666,2.029333333333333,0.037744855702325136,0.0692057077276451,0.4166666666666666,1.4043333333333332,0.056641651690843134,-0.0051578808181065,0.52,1.85,-0.0032511186947556717,-1,-1,-1,1
-0.011601773121014,0.619,4.226,-0.0028208179287270946,0.0903233574050299,0.451,2.074333333333333,0.03827586649441167,0.0787498783044022,0.406,1.4209999999999998,0.0644531112255705,0.024701367268954,0.4726666666666667,1.7283333333333333,0.015569781417245616,1,1,-1,-1
0.013465656373846,0.6256666666666667,4.352333333333333,0.0032739965283947255,0.170229381793465,0.45,2.1573333333333333,0.07213723313821431,0.0225543699547661,0.4003333333333333,1.3726666666666667,0.01845970237183137,0.0026351498731309,0.4556666666666667,1.5583333333333331,0.001660989332274643,1,-1,-1,-1
0.0463170239931169,0.625,4.387666666666666,0.011261372750723824,0.1759682546263159,0.4476666666666666,2.165,0.07456916588174158,-0.0273813578172406,0.4056666666666667,1.3263333333333334,-0.02241036734152131,-0.0428051198828327,0.4486666666666666,1.4523333333333333,-0.026980950198345902,-1,-1,1,-1
0.0788914397803548,0.621,4.421333333333334,0.0191814117923441,0.1578011625500612,0.4453333333333333,2.147333333333333,0.0668705903318508,0.0032780577600317,0.4056666666666667,1.3573333333333333,0.0026829377512746816,-0.1131812854591651,0.4586666666666666,1.3823333333333332,-0.07134049933085758,-1,-1,1,1
0.0451867611647021,0.6066666666666667,4.418333333333334,0.010986564269527838,0.0602322113560018,0.336,1.1443333333333332,0.025524295672352038,-0.0185280397658111,0.3906666666666667,1.352666666666667,-0.015164338453979043,0.0035553789615967,0.4716666666666666,1.518,0.0022410287124919313,-1,-1,-1,1
-0.0793366950844269,0.6086666666666667,4.307,-0.01928966973977047,-0.0563985546854503,0.3026666666666666,0.6980000000000001,-0.023899726622627272,-0.0317605416982895,0.3829999999999999,1.301,-0.025994525588362592,0.0565929092785715,0.474,1.5803333333333334,0.03567167831801896,1,-1,-1,1
-0.1067100054959953,0.6173333333333333,4.2843333333333335,-0.025945128691791032,-0.0599757476623026,0.2883333333333333,0.5513333333333333,-0.025415615366584886,-0.0271794259613895,0.3793333333333333,1.275,-0.02224509551322911,0.0493895245168447,0.479,1.5803333333333334,0.031131236285671757,1,-1,-1,1
-0.0199487155626876,0.6096666666666667,4.374666666666667,-0.004850266758999354,-0.0274408987815146,0.2793333333333333,0.4906666666666667,-0.011628489113154096,-0.0621045387090504,0.3793333333333333,1.2413333333333334,-0.05082967526063354,0.0421388799970263,0.48,1.584,0.026561005452757105,-1,-1,1,1
-0.0822887949745965,0.602,4.303,-0.02000743384450896,-0.0710524848415163,0.3406666666666667,0.763,-0.030109547541449545,-0.0615900112193741,0.375,1.2006666666666663,-0.05040855845087123,0.0355467690408872,0.4443333333333333,1.5226666666666666,0.022405861911601134,-1,1,-1,-1
-0.1351574204438197,0.6093333333333333,4.248,-0.03286174197785991,0.0210064697105207,0.3573333333333333,1.0213333333333334,0.008901804065512046,-0.1163013971352389,0.375,1.1476666666666666,-0.0951872821475556,-0.0338053119630468,0.4343333333333333,1.3616666666666668,-0.021308185586470386,1,1,1,-1
-0.1240757101186256,0.611,4.254333333333333,-0.03016737045031744,-0.0179515195632324,0.368,1.0893333333333333,-0.007607223490297749,-0.129341296680884,0.379,1.134,-0.10585983318994557,-0.0724700314301731,0.43,1.282,-0.04567935597989655,1,1,1,-1
-0.115893216915623,0.6116666666666667,4.262,-0.028177905280815832,0.0181900861817401,0.3696666666666667,1.1423333333333334,0.007708319644187125,-0.1197507770980974,0.3816666666666666,1.143333333333333,-0.09801043915036388,-0.0708609602037655,0.4303333333333333,1.2833333333333334,-0.044665125188249916,1,1,1,1
-0.0661633939590879,0.6133333333333334,4.3116666666666665,-0.016086755529392486,0.0896629922787808,0.3653333333333333,1.214,0.037996026947520904,-0.0627660285913351,0.3706666666666667,1.162,-0.05137107395070747,-0.0766615673654131,0.4446666666666667,1.279,-0.048321367557783615,1,-1,-1,1
-0.0406289429014892,0.6013333333333333,4.337000000000001,-0.0098783909464809,0.0967146443751771,0.3603333333333333,1.221,0.04098426943496937,-0.1447097627808724,0.3713333333333333,1.0800000000000003,-0.11843820761079325,-0.0305992882075827,0.4503333333333333,1.325,-0.019287362668145076,-1,-1,1,1
-0.1325384189909311,0.6103333333333333,4.246,-0.032224966359459886,0.0581157294620704,0.36,1.1826666666666663,0.0246274049816452,-0.1197613058508488,0.37,1.0993333333333335,-0.09801905644459677,-0.0191069527058549,0.4516666666666666,1.337,-0.012043506496651023,1,-1,-1,1
-0.1155011809867385,0.618,4.262333333333333,-0.028082586921685058,0.0502965150534189,0.361,1.1746666666666663,0.021313896544899933,-0.1412319878466901,0.3706666666666667,1.0776666666666668,-0.11559181064515095,0.0231110584035272,0.45,1.379,0.014567376928821861,1,1,1,-1
-0.0671607895541139,0.6196666666666667,4.304333333333333,-0.016329259097350286,-0.0203038883492843,0.3963333333333333,1.3806666666666667,-0.008604074760969511,-0.0580983143950091,0.3566666666666666,1.0416666666666667,-0.04755076706588837,0.010616592818756,0.442,1.367,0.006691857490483364,1,1,-1,-1
-0.0188789045638788,0.6106666666666667,4.352333333333333,-0.004590156341883599,0.0884510727619125,0.4006666666666667,1.536,0.03748245802180425,-0.0738422126848785,0.3496666666666667,0.966,-0.06043641526560498,0.0088302680456118,0.4313333333333333,1.367,0.005565900131312297,-1,1,-1,-1
-0.0251271068821612,0.605,4.342333333333333,-0.006109324225782432,0.0089638642158083,0.4093333333333333,1.5486666666666666,0.003798570822160406,-0.0914359228640077,0.35,0.947,-0.07483604842646634,-0.0659996004551766,0.4303333333333333,1.290333333333333,-0.04160090984130201,-1,1,1,-1
-0.051985192382391,0.606,4.315,-0.012639513044343971,-0.0105339184851858,0.412,1.558,-0.00446390467743545,-0.126160896960446,0.3503333333333333,0.912,-0.10325682400013066,-0.0586403807070607,0.43,1.2973333333333334,-0.03696224180191563,1,1,1,-1
0.0577678137468011,0.5113333333333333,3.271666666666667,0.014045481067475137,-0.0134532182946844,0.407,1.5853333333333337,-0.005701001403861026,0.0073781285307767,0.3096666666666666,0.7403333333333334,0.006038654904233959,-0.0271602538794568,0.376,0.8736666666666667,-0.017119668378500524,-1,-1,-1,-1
-0.087100848352259,0.49,2.8496666666666663,-0.021177421078366863,-0.0036730740980661,0.3966666666666666,1.6033333333333333,-0.0015565197955521354,-0.0344696380811881,0.2926666666666666,0.571,-0.02821179492575525,-0.0022305415348286,0.3513333333333333,0.6920000000000001,-0.0014059563489434116,-1,-1,-1,-1
-0.0879509909665374,0.4803333333333333,2.724,-0.021384122028585223,-0.0326304408126314,0.391,1.5770000000000002,-0.013827634756727164,-0.0503134667170098,0.2876666666666667,0.5186666666666667,-0.04117923146395762,-0.0525022231563424,0.3416666666666666,0.5630000000000001,-0.033093234457961154,-1,-1,-1,-1
-0.1300058146016547,0.4813333333333333,2.679333333333333,-0.03160919704617242,-0.0636697775951327,0.391,1.5446666666666669,-0.026981015508890625,-0.0896535206960144,0.283,0.444,-0.07337723518565974,-0.103886994139663,0.348,0.5113333333333333,-0.0654821157564904,1,1,-1,1
-0.1071014712898832,0.532,2.9773333333333336,-0.026040308430126224,-0.075460375931428,0.4003333333333333,1.5243333333333335,-0.03197745696960341,-0.0143338742400899,0.309,0.5156666666666667,-0.011731609122222724,-0.01519877414749,0.3893333333333333,0.744,-0.009580100919511718,1,1,1,1
-0.0537275488476032,0.546,3.212333333333333,-0.013063144010407422,-0.0256558886355424,0.4039999999999999,1.5686666666666669,-0.01087206450714629,0.0829665327129423,0.3103333333333333,0.6103333333333333,0.067904246661525,0.0409606129901756,0.4046666666666667,0.93,0.02581831944885824,1,1,1,1
0.0753845168967028,0.5446666666666666,3.342,0.01832874980338044,-0.000719383571867,0.401,1.5933333333333335,-0.00030484949127368167,0.0613911108106697,0.3153333333333333,0.6053333333333334,0.050245767721017874,0.0253325455313591,0.4123333333333333,0.9816666666666668,0.015967626098228754,-1,-1,1,1
0.0733448690289231,0.5403333333333333,3.339,0.017832836358624152,-0.0019420255883673,0.4013333333333333,1.5910000000000002,-0.0008229622357343708,0.0343378669230097,0.3193333333333333,0.607,0.028103946363989028,-0.0189915052754066,0.42,1.0046666666666666,-0.011970737599379418,-1,1,1,1
0.0034721659609973,0.5313333333333333,3.2423333333333333,0.0008442113021980123,-0.1923994705626248,0.5316666666666666,2.8273333333333333,-0.0815321380916739,0.0638963298961893,0.3196666666666666,0.63,0.05229617297674753,-0.0278626598485062,0.3913333333333333,0.9796666666666668,-0.01756240935251993,-1,1,1,-1
-0.0052192722472228,0.527,3.224666666666667,-0.0012689971245177275,-0.1054791115883362,0.5673333333333334,3.3796666666666666,-0.04469834281070999,0.0780890456213906,0.3153333333333333,0.642,0.06391225042252266,-0.0222579354662367,0.3786666666666666,0.8813333333333334,-0.01402963594019463,-1,1,-1,-1
-0.0925863547946077,0.5333333333333333,3.133666666666667,-0.022511149531709757,-0.1111312399351582,0.5813333333333334,3.5603333333333333,-0.04709351628773345,0.0806084532640141,0.3106666666666666,0.6433333333333333,0.06597426835206005,-0.0632959904293026,0.3766666666666666,0.821,-0.039896768662313974,1,1,-1,-1
-0.1093590714338481,0.545,3.115666666666667,-0.02658921409269761,-0.1290468986071791,0.5870000000000001,3.619666666666667,-0.05468554319185663,0.0649882263914461,0.31,0.6276666666666666,0.05318983945307607,-0.0193848799922742,0.3716666666666666,0.8216666666666667,-0.01221868979935328,1,1,-1,-1
-0.057589419926503,0.551,3.256333333333333,-0.014002106965825146,0.0038352731793271,0.4956666666666667,2.9523333333333333,0.0016252540693681853,0.0029685909062213,0.3366666666666666,0.7006666666666667,0.002429653530667142,-0.0124950440934131,0.391,0.8363333333333334,-0.007875884084271019,1,-1,1,1
-0.0029183608297236,0.5429999999999999,3.319333333333333,-0.0007095608977276497,-0.012846777395524,0.4663333333333333,2.5686666666666667,-0.005444013050461733,0.0914423025929886,0.341,0.8263333333333333,0.0748412699377937,0.0900726606002335,0.3979999999999999,0.9423333333333334,0.05677465631540214,-1,-1,1,1
0.0223609841032628,0.5333333333333333,3.345,0.005436777999753918,-0.0751877967985334,0.4589999999999999,2.414333333333333,-0.03186194750671829,0.0272601108643756,0.35,0.8343333333333334,0.02231113235212156,0.1110890396398093,0.3993333333333333,0.9626666666666668,0.07002171362463237,-1,-1,1,1
-0.026345435182709,0.531,3.2976666666666663,-0.006405544663590862,-0.1398832621027366,0.4596666666666666,2.3506666666666667,-0.05927761344209046,0.0449265865485466,0.35,0.8523333333333334,0.03677032069314098,0.1230704571400779,0.3993333333333333,0.975,0.07757384827032897,-1,1,1,1
-0.1172146058659429,0.6116666666666667,4.028666666666667,-0.02849918355466286,-0.1249251297951339,0.475,2.3306666666666667,-0.05293888233575911,0.0315447542559391,0.3323333333333333,0.8213333333333334,0.025817913607209673,-0.0689380654433753,0.4543333333333333,1.2336666666666667,-0.043453084948466454,1,1,-1,1
0.1038011662507738,0.6256666666666667,4.448666666666667,0.02523788284159907,-0.0159569554131882,0.4783333333333333,2.432666666666667,-0.0067619972574055245,-0.0308824291287307,0.3229999999999999,0.7543333333333333,-0.02527583130802894,0.0427835673989365,0.4706666666666667,1.489,0.026967365223084867,1,1,-1,1
0.1977158003197763,0.6213333333333333,4.543666666666667,0.048071985938465435,-0.0256757837063559,0.48,2.423,-0.01088049533939425,-0.0899677978276178,0.321,0.6946666666666667,-0.0736344563948226,0.0721969694471218,0.4746666666666667,1.5546666666666666,0.04550723937828592,-1,1,-1,1
0.1241319743949436,0.6283333333333334,4.506333333333333,0.03018105036611386,0.0041072671396276,0.4796666666666667,2.45,0.0017405155566606017,-0.0998786134246698,0.3223333333333333,0.6829999999999999,-0.08174599781897238,0.0372257483343099,0.4803333333333333,1.5693333333333332,0.02346415720019954,1,-1,1,1
-0.0920505810721517,0.603,4.266,-0.022380883226182088,-0.0284120751616296,0.511,2.668333333333333,-0.012040039552993455,-0.021601433434832,0.373,0.935,-0.017679768169611948,0.0206296956681235,0.4903333333333333,1.6216666666666666,0.013003322802324503,-1,1,1,1
-0.0660275927826514,0.59,4.164,-0.016053737266646037,-0.0029670144192524,0.521,2.8123333333333336,-0.00125731650218723,0.0556361579063171,0.3893333333333333,1.144,0.04553560654199517,0.0881917195634389,0.49,1.6789999999999998,0.05558906037317155,-1,1,1,-1
-0.1812985015272996,0.5953333333333333,4.047666666666667,-0.044080336533495815,0.076146846094923,0.5186666666666667,2.8903333333333334,0.032268358914407214,0.1203788284557583,0.3913333333333333,1.225,0.09852446996390009,0.0738924559618587,0.4906666666666667,1.6663333333333332,0.04657593950904832,1,-1,1,1
-0.1885613289212466,0.603,4.036666666666666,-0.04584619710604815,0.0850743588791922,0.5126666666666666,2.895,0.03605152527663116,0.1278245909693283,0.3929999999999999,1.2426666666666668,0.10461848013609719,0.004929410260736,0.4986666666666666,1.6649999999999998,0.003107108988742115,1,-1,1,1
-0.1317421789358857,0.6103333333333333,4.052666666666666,-0.032031371104716065,-0.0509936308501455,0.545,3.0156666666666667,-0.021609309735167004,0.0468169857294016,0.414,1.3,0.03831752446396336,-0.0548691350936194,0.5526666666666666,2.029333333333333,-0.034585147885101294,1,1,1,1
-0.07214548890484,0.608,4.098333333333334,-0.017541222919705533,-0.0040923746801526,0.5533333333333333,3.151,-0.0017342046553941394,0.0559135614897912,0.4223333333333333,1.3636666666666668,0.045762648467709846,0.0584922511526717,0.5710000000000001,2.2766666666666664,0.03686887268764115,-1,1,1,1
-0.0643616130179181,0.6056666666666667,4.1,-0.015648676286721834,-0.0705688886502593,0.5603333333333333,3.165666666666666,-0.029904616460657722,0.0855013889925906,0.4253333333333333,1.411,0.06997890858165493,0.0744879940044893,0.5786666666666667,2.3463333333333334,0.04695131942419443,-1,1,1,1
-0.0703335506994662,0.606,4.091333333333333,-0.017100674072374054,-0.01505102886642,0.5603333333333333,3.216333333333333,-0.006378097405207248,0.0510292697672232,0.4296666666666667,1.4076666666666666,0.04176508295483449,0.0166492925731445,0.5856666666666667,2.3386666666666667,0.01049439260965281,1,1,1,1
0.1283540899814861,0.6316666666666666,4.468999999999999,0.03120760201640473,-0.0234471079916613,0.5113333333333333,2.9793333333333334,-0.009936060847965151,-0.0205431199022805,0.3866666666666666,1.2353333333333334,-0.01681358778567026,0.0271875245430184,0.556,2.3713333333333333,0.017136857640379602,1,-1,-1,-1
0.0362314738177529,0.6413333333333334,4.540333333333334,0.008809204408954273,-0.0357056769672179,0.4946666666666667,2.7816666666666667,-0.015130811829341007,-0.0168475869894884,0.366,1.0863333333333334,-0.013788966046634113,0.0166724165036007,0.5396666666666667,2.2626666666666666,0.010508968100102002,1,-1,-1,-1
0.0724617417291773,0.644,4.624333333333333,0.0176181156177092,-0.076203267264987,0.49,2.691333333333333,-0.03229226822463296,-0.0414147916065361,0.3593333333333333,1.0136666666666667,-0.03389607993401404,0.0172106041302555,0.532,2.2093333333333334,0.010848198864830285,1,-1,-1,-1
0.1122111366380425,0.6393333333333333,4.665,0.02728265608453576,-0.1016547983246813,0.4903333333333333,2.6670000000000003,-0.04307773316866505,-0.0693646276294612,0.3583333333333333,0.9786666666666668,-0.05677172023606827,-0.02217769452275,0.53,2.154333333333333,-0.013979058418019503,-1,1,-1,-1
-0.072947765763093,0.615,4.500333333333333,-0.01773628594343109,-0.0808547797891923,0.5103333333333333,2.708666666666667,-0.034263415860068966,0.0428744238281986,0.3933333333333333,1.154,0.03509072099196703,0.0549060084854633,0.4813333333333333,1.8216666666666663,0.034608389944735925,-1,1,1,-1
-0.148733128835671,0.6116666666666667,4.391666666666667,-0.03616249620115557,0.0372930715500485,0.513,2.8280000000000003,0.015803493900423904,-0.006949725962156,0.4126666666666667,1.2743333333333335,-0.005688027335034445,0.0131575063846411,0.4636666666666666,1.618,0.008293447734059399,-1,1,1,-1
-0.2190389114293927,0.6173333333333333,4.323,-0.05325641882530582,0.0277591900623623,0.518,2.819666666666667,0.011763369778821019,0.0701507659723323,0.4153333333333333,1.3763333333333334,0.05741513789134259,-0.0650935279946913,0.46,1.5073333333333332,-0.04102979367577409,1,1,1,-1
-0.202280976283367,0.6206666666666667,4.337999999999999,-0.04918194818919811,0.0348397603466072,0.52,2.8256666666666663,0.014763866778603314,0.1073229730553331,0.4106666666666667,1.413,0.08783885979678532,-0.0831516079675871,0.46,1.4886666666666666,-0.052412174048965234,1,1,-1,1
-0.0816195274067483,0.5933333333333334,4.1866666666666665,-0.019844710273309113,0.0274194468282371,0.534,2.9916666666666667,0.011619398528799355,0.0212719275555626,0.3829999999999999,1.3,0.017410082939065465,-0.0103946091904099,0.5026666666666667,1.6696666666666669,-0.006551936629669321,-1,1,-1,1
-0.2767113477123937,0.601,3.9893333333333336,-0.06727871012195218,0.1235452991356509,0.5303333333333333,3.085,0.052354158565246056,-0.0357820857125736,0.3736666666666666,1.157333333333333,-0.02928597224494353,0.019099084974379,0.5176666666666666,1.8323333333333331,0.012038547303178227,1,-1,-1,1
-0.2405940982167917,0.6013333333333333,4.026,-0.05849727784855504,0.1095101181924933,0.5306666666666667,3.072,0.04640654183089186,-0.0391123273789963,0.3703333333333333,1.1263333333333334,-0.03201162009552532,0.1426406870054475,0.517,1.958,0.08990936791875043,1,1,-1,-1
-0.2416964815909477,0.6013333333333333,4.025333333333333,-0.058765307808606365,0.1176792102471626,0.53,3.0806666666666667,0.049868316125473926,-0.0379106649399947,0.3693333333333333,1.1193333333333333,-0.03102811530156006,0.1488925892778212,0.5096666666666667,1.965,0.09385007090749481,1,-1,-1,-1
-0.253628397160047,0.5996666666666667,4.016333333333333,-0.0616663955139339,-0.0566619566745063,0.5016666666666666,2.879,-0.02401134713427699,-0.0803265233755439,0.3696666666666667,1.078,-0.06574352185631128,0.0811937410976963,0.4923333333333333,1.899,0.051178090167034535,-1,-1,1,-1
-0.2179516286840099,0.5926666666666667,4.049666666666666,-0.05299206038373139,-0.0527824030927952,0.4916666666666666,2.7633333333333336,-0.022367328585612842,-0.0815745116824799,0.3743333333333333,1.081,-0.0667649422176766,0.0181590658545631,0.485,1.818,0.011446033857901846,-1,-1,1,-1
-0.2658503629417557,0.5923333333333334,3.9983333333333335,-0.06463800509823853,-0.1256516007263579,0.4906666666666667,2.68,-0.053246735201003155,-0.0950936531555008,0.38,1.07,-0.0778297304788939,0.0455525779579637,0.4796666666666667,1.8,0.028712729707434083,-1,-1,1,-1
-0.2891989151724985,0.5996666666666667,3.9733333333333336,-0.07031489724699173,-0.1428983516309423,0.4966666666666666,2.661666666666666,-0.060555302486938495,-0.076309098333712,0.3806666666666667,1.0883333333333336,-0.06245544638703009,0.0262320464067409,0.48,1.78,0.016534600058083923,1,1,1,1
-0.0556833298894861,0.5553333333333333,3.7006666666666654,-0.013538666343938941,-0.0427249744024846,0.479,2.640333333333333,-0.018105343547776362,-0.0458092314137252,0.3923333333333333,1.1353333333333333,-0.03749272444655547,-0.0488686649261791,0.4616666666666666,1.562,-0.030802927739531798,-1,-1,1,-1
-0.1513017382906833,0.5473333333333333,3.498333333333333,-0.036787019670716695,-0.1177255944112003,0.4776666666666667,2.554666666666667,-0.04988797210506955,0.0642655247440169,0.3866666666666666,1.25,0.05259834178136407,-0.041856155152645,0.455,1.5133333333333332,-0.02638279815029032,-1,-1,-1,-1
-0.1125098308626668,0.5413333333333333,3.4593333333333334,-0.02735527964088693,-0.0541902359155366,0.4716666666666666,2.5496666666666665,-0.022963918689411392,0.0675985945358459,0.3796666666666667,1.258,0.05532630432100059,-0.0134252958917036,0.4496666666666666,1.4983333333333335,-0.008462240985274906,-1,-1,-1,-1
-0.1568352137695248,0.5429999999999999,3.416,-0.03813241116183418,-0.0357542403342909,0.47,2.5483333333333333,-0.015151391278644136,0.0106405361548833,0.381,1.2016666666666669,0.008708783747441802,-0.0611262302332158,0.4493333333333333,1.4483333333333333,-0.03852912404519306,1,-1,1,-1
-0.1343455149025474,0.5626666666666666,3.4496666666666664,-0.03266433786700848,-0.0564782137454074,0.4376666666666666,2.1456666666666666,-0.02393348333441906,-0.0005166169409958,0.3596666666666667,1.1146666666666667,-0.000422826928446884,-0.0766325849427775,0.449,1.4426666666666668,-0.04830309933884394,1,-1,-1,-1
-0.0356786260377086,0.5703333333333334,3.5536666666666665,-0.008674786771793164,-0.0666936155372925,0.4263333333333333,2.006333333333333,-0.028262411824307034,-0.1258893443018636,0.3613333333333333,0.9946666666666668,-0.10303457078420115,0.025010954604407,0.44,1.4673333333333332,0.01576492070204986,1,-1,1,-1
-0.0052541830848289,0.5686666666666667,3.5846666666666662,-0.0012774852336713014,-0.1551222559549008,0.4296666666666667,1.9186666666666663,-0.06573536380647313,-0.0748669719549401,0.356,1.0146666666666666,-0.06127513304695072,0.0064340827485966,0.4396666666666667,1.4473333333333334,0.004055535101574239,-1,1,-1,-1
0.0092887619316619,0.5676666666666667,3.6006666666666667,0.0022584398021928864,-0.1325599777058923,0.4263333333333333,1.9426666666666668,-0.05617426272609271,-0.0413193340538808,0.3503333333333333,1.0006666666666666,-0.033817952368726506,-0.0404916380504105,0.4403333333333333,1.4029999999999998,-0.02552271486864191,-1,-1,-1,1
-0.0385744146938193,0.5783333333333334,3.646666666666667,-0.009378859543580628,-0.0289063642726961,0.45,2.042666666666667,-0.012249501917639448,-0.0371045188296994,0.36,1.0016666666666667,-0.030368322219593874,0.0223932831076709,0.476,1.5206666666666666,0.01411494835102295,1,1,1,1
0.0311667317285833,0.5760000000000001,3.712,0.0075777792517400565,0.0322770030613472,0.4576666666666666,2.115666666666667,0.013677860251317935,-0.0493204328330046,0.3696666666666667,0.985,-0.04036647943494312,0.0693710871704873,0.487,1.6643333333333332,0.04372602747697684,-1,1,1,1
0.0515284692111333,0.5713333333333334,3.7283333333333335,0.012528466836448792,0.0512964463668743,0.461,2.170333333333333,0.021737632315546443,-0.0017370334267288,0.3736666666666666,1.0286666666666666,-0.0014216810370515417,0.0269613061648099,0.4956666666666667,1.6973333333333334,0.01699426752935781,-1,1,1,1
0.0400340456816055,0.5703333333333334,3.7163333333333335,0.00973374954330104,0.0545878230457317,0.4603333333333333,2.1733333333333333,0.023132402150970545,0.0440713181770249,0.3703333333333333,1.0743333333333334,0.036070323325979085,0.1395243228305689,0.4863333333333333,1.8096666666666663,0.08794505928388476,-1,-1,-1,-1
-0.1138737742874345,0.5673333333333334,3.571333333333333,-0.02768690447324858,0.0644548787627918,0.4416666666666666,2.191666666666667,0.02731371380910076,0.0086455851645821,0.353,1.0493333333333337,0.007076009185296765,0.0156495480852307,0.4376666666666666,1.4386666666666668,0.00986423303263709,-1,-1,-1,-1
-0.1384315745453261,0.5693333333333332,3.5516666666666667,-0.033657809311241564,-0.0043074183474098,0.4316666666666666,2.127666666666667,-0.0018253326087262517,-0.1075292202317269,0.3533333333333333,0.939,-0.08800766351415343,-0.0171142898323344,0.4206666666666667,1.2556666666666667,-0.010787489975736855,1,-1,1,-1
-0.1275657246978334,0.5676666666666667,3.5646666666666667,-0.031015921408335815,-0.1133860277722567,0.4373333333333333,2.021,-0.0480490161795167,-0.0951201536958805,0.3516666666666666,0.9546666666666668,-0.0778514199381465,0.0156971525186628,0.41,1.1943333333333332,0.00989423908918284,-1,1,-1,-1
-0.1240782054986486,0.564,3.569,-0.03016797716901763,-0.102208304833574,0.441,2.0326666666666666,-0.04331228978665216,-0.0973606381606673,0.3503333333333333,0.9526666666666668,-0.07968515222468889,-0.103572848671696,0.4173333333333333,1.0753333333333337,-0.06528410338672122,-1,1,-1,1
-0.0568429372145491,0.5856666666666667,3.7336666666666662,-0.01382060955199015,-0.0955864561887729,0.4486666666666666,2.034666666666667,-0.04050618290625742,-0.0592590908279252,0.375,0.9876666666666666,-0.04850080856626464,-0.0010196570318945,0.4443333333333333,1.214,-0.0006427108643135074,1,1,1,1
0.0095654747400324,0.5883333333333334,3.832,0.0023257188674545687,-0.029069398992338,0.4506666666666667,2.0966666666666667,-0.012318590305651692,0.0427173904594826,0.3826666666666666,1.106,0.0349621964863055,0.0738274640279659,0.451,1.3453333333333333,0.046534973752231014,1,1,1,1
0.0610880975358365,0.583,3.883,0.014852764225220114,-0.022215694546094,0.4479999999999999,2.1026666666666665,-0.009414231079939581,0.114175981665918,0.3786666666666666,1.176,0.09344772847973704,0.0491861335994656,0.456,1.365,0.031003034794176758,-1,-1,-1,1
0.0699126315713956,0.5793333333333333,3.892,0.016998333144774367,-0.0419799156677944,0.45,2.083,-0.01778961382427176,0.1277938994393088,0.371,1.1896666666666669,0.10459336054682768,0.0731257239000835,0.455,1.389,0.046092652471636505,-1,1,-1,-1
0.0789711824105809,0.5883333333333334,3.893,0.019200800159853045,0.0995007291174951,0.4613333333333333,2.220333333333333,0.042164914294757785,-4.154408106149532e-05,0.4053333333333333,1.252,-3.4001897337166956e-05,0.0105630373094609,0.465,1.3956666666666666,0.006658100348041213,1,1,1,1
-0.0496299042225945,0.5983333333333334,3.899333333333333,-0.012066855830729029,0.1437498079462513,0.4623333333333333,2.2696666666666667,0.06091611976817007,0.0961307082919662,0.4143333333333333,1.4223333333333334,0.07867851185477466,0.0187479679201605,0.4703333333333333,1.444,0.011817230979813399,1,1,1,1
0.0346762362366392,0.595,3.9823333333333335,0.008431068928586229,0.0640932956650437,0.4683333333333334,2.259,0.027160487591944317,0.0722871590935094,0.4196666666666667,1.4446666666666663,0.0591636762564244,0.0934445492698796,0.4633333333333334,1.5153333333333334,0.058900027311187514,-1,1,1,-1
0.0351133733497093,0.5896666666666667,3.983333333333333,0.008537353045074136,0.0574664887234614,0.47,2.272333333333333,0.024352279559521028,0.1272779644913655,0.4176666666666666,1.4996666666666667,0.10417109179796169,0.0857683563012012,0.4583333333333333,1.5076666666666665,0.054061564511230065,-1,1,-1,-1
-0.0414484819940539,0.5736666666666667,3.903333333333333,-0.010077651054525245,0.0761868206595286,0.472,2.311333333333333,0.032285298730884086,-0.0076348684000202,0.4029999999999999,1.3590000000000002,-0.00624878454131639,0.0361075811730007,0.481,1.55,0.022759353368898765,-1,1,-1,1
-0.1168105916121913,0.5696666666666667,3.8256666666666654,-0.0284009528240188,0.0927863251979839,0.4703333333333333,2.325333333333333,0.03931958573970506,-0.06913323214025,0.4039999999999999,1.2926666666666666,-0.05658233379478927,0.0330286575864517,0.4906666666666667,1.6306666666666667,0.020818644309314804,-1,-1,1,1
-0.2046894867605924,0.5803333333333334,3.7363333333333335,-0.04976754570647577,0.0863480655632709,0.4706666666666667,2.3176666666666668,0.03659127743369748,-0.0713578123967746,0.4039999999999999,1.2886666666666668,-0.05840304922687869,0.0563854196012851,0.4936666666666667,1.6796666666666666,0.03554089329359059,1,1,1,1
-0.190725870067514,0.5883333333333334,3.75,-0.0463724767022074,0.0896636020112939,0.4703333333333333,2.32,0.037996285330744686,-0.054680867930438,0.401,1.3026666666666666,-0.044753746145589114,0.003763313230177,0.4996666666666667,1.6793333333333331,0.002372093971985448,1,-1,-1,1
0.025025515052663,0.644,4.583666666666667,0.006084623513997123,0.0493064653602393,0.4826666666666666,2.369,0.02089434825786,-0.0157734599785295,0.3833333333333333,1.2446666666666668,-0.012909843066404017,0.0152805632740986,0.5553333333333333,2.1456666666666666,0.009631654293450006,1,1,-1,1
0.0916184622812936,0.6573333333333333,4.833333333333333,0.02227581924847125,0.1296145182047814,0.481,2.437,0.054926080441153206,-0.107770350575078,0.382,1.126,-0.08820501748059124,0.0170874614059797,0.579,2.335666666666667,0.010770579465093327,1,-1,-1,1
0.1443991173232151,0.66,4.92,0.035108738534105385,0.1437882779511357,0.4803333333333333,2.446333333333333,0.06093242200508085,-0.1353182165155371,0.3883333333333333,1.0916666666666666,-0.11075166397348189,0.0350552733579081,0.59,2.4396666666666667,0.022096062042299056,1,-1,1,1
0.1724262238797278,0.6593333333333333,4.948333333333333,0.0419231593851525,0.1250245863064023,0.48,2.427666666666666,0.052981028512082466,-0.0925749692153048,0.3879999999999999,1.1343333333333334,-0.07576830486612013,0.0938796817342959,0.5903333333333333,2.501333333333333,0.05917430028096859,-1,-1,-1,1
-0.026581504118182,0.626,4.699,-0.006462941707874689,-0.0273916558922553,0.5033333333333334,2.530666666666667,-0.011607621706214868,0.0439799019760718,0.4236666666666667,1.3896666666666666,0.035995503419019054,0.0513159867590728,0.515,2.0773333333333333,0.03234552518286034,-1,1,1,-1
-0.1374561757949379,0.6213333333333333,4.526666666666667,-0.03342065398558109,0.0142912909453918,0.5083333333333333,2.6406666666666667,0.006056147158100979,0.0396393642022516,0.4383333333333333,1.5293333333333334,0.03244297521277312,0.0371411934418937,0.4836666666666667,1.7926666666666666,0.02341086050701067,-1,1,1,-1
-0.222388237320402,0.6286666666666667,4.444,-0.054070763186634195,0.0970935069407521,0.5,2.7253333333333334,0.04114481808369432,0.1475289415043708,0.4316666666666666,1.6396666666666666,0.12074557422192676,-0.1168350096432273,0.4803333333333333,1.6113333333333335,-0.07364351706608441,1,-1,-1,-1
-0.1968191963353973,0.631,4.469666666666667,-0.04785398851964645,0.0901367543856519,0.493,2.7186666666666666,0.038196790688746714,0.1458127846618406,0.4313333333333333,1.6386666666666665,0.11934097969767163,-0.1272422572357174,0.479,1.5896666666666666,-0.08020341994133477,1,-1,-1,-1
-0.2917629237758836,0.62,4.424333333333333,-0.07093830208023562,0.2254664854574031,0.3406666666666667,1.3483333333333334,0.09554477761088175,0.0296589176883625,0.3983333333333334,1.472,0.024274444123061047,-0.0251842269683686,0.4946666666666667,1.7426666666666668,-0.015874137847933213,-1,-1,-1,1
-0.2441944967553579,0.6136666666666667,4.399333333333334,-0.05937266720863095,-0.0433950790369249,0.3013333333333333,0.6940000000000001,-0.01838931035616357,-0.0299736107352697,0.3886666666666666,1.336666666666667,-0.024532005739547884,0.0149665877034235,0.4993333333333333,1.8013333333333332,0.009433749013449151,-1,-1,-1,1
-0.200073837567408,0.609,4.382000000000001,-0.0486453115564848,-0.0167119108190614,0.28,0.506,-0.007081920842562554,-0.0579515701014039,0.3863333333333333,1.2923333333333331,-0.0474306636894629,0.0249340157829671,0.5013333333333333,1.8183333333333336,0.01571642457552875,-1,-1,-1,1
-0.2913848811398942,0.619,4.294333333333333,-0.07084638600548575,0.0102316947869955,0.2703333333333333,0.4276666666666667,0.004335832888966534,-0.0233153364636506,0.3816666666666666,1.2873333333333334,-0.019082518052212238,0.0291089609616763,0.5076666666666667,1.8273333333333333,0.018347978657281334,1,-1,-1,1
-0.131172041611328,0.6,4.309333333333333,-0.03189274974312127,-0.1009341929565591,0.3353333333333333,0.6769999999999999,-0.04277236592305084,-0.0137618992027934,0.3979999999999999,1.292,-0.011263474167720066,0.0178136638978367,0.5003333333333333,1.8093333333333332,0.011228319878397638,-1,1,1,-1
-0.2920862220187024,0.6016666666666667,4.14,-0.07101690777870574,-0.0160996546401818,0.354,0.945,-0.006822468177864894,0.0516734766859179,0.4076666666666667,1.3536666666666666,0.042292336343372,0.0126510410162314,0.499,1.799,0.007974212163182528,1,1,1,-1
-0.1804000693838743,0.5983333333333334,4.226,-0.04386189462194624,0.0114630845487111,0.3603333333333333,1.0356666666666667,0.0048576526206075875,0.0819823292337618,0.4083333333333334,1.3833333333333333,0.06709872190798812,0.0155321270995867,0.4923333333333333,1.801,0.009790220162808122,-1,1,1,-1
-0.084275752813685,0.591,4.2123333333333335,-0.02049053640458004,-0.0480499895869013,0.368,1.0533333333333337,-0.02036189795557452,0.0852466524286885,0.4113333333333333,1.386,0.06977041855678229,0.0063521184215871,0.4903333333333333,1.791,0.004003871295208608,-1,1,1,-1
-0.1418833790927554,0.6016666666666667,4.16,-0.034497070004610414,0.0103848155027965,0.376,1.1960000000000002,0.004400720070354695,0.0761457136736558,0.4026666666666667,1.387,0.06232172364492695,0.0320774452373515,0.4556666666666667,1.6103333333333334,0.0202190755406868,1,1,-1,-1
-0.1410725402300379,0.6083333333333334,4.164333333333333,-0.03429992524256371,0.0155513545281227,0.379,1.2336666666666667,0.006590117847994667,0.0418623211910311,0.3993333333333333,1.3576666666666668,0.03426236207574247,0.0019117772630679,0.4446666666666667,1.483,0.0012050326518499531,1,1,-1,-1
-0.1181228242469707,0.6116666666666667,4.188666666666666,-0.028720004860654645,0.0301708064907872,0.379,1.249,0.012785328119410572,0.0193795986331302,0.3993333333333333,1.3376666666666668,0.015861299764551258,-0.0189930743158257,0.439,1.412,-0.011971726597927322,1,1,1,-1
-0.1014187726748003,0.6136666666666667,4.205666666666667,-0.0246586353039776,0.0420870525519483,0.3773333333333333,1.261,0.01783501467287079,0.0172890102758314,0.3979999999999999,1.3356666666666668,0.014150250467446125,-0.0804247407930172,0.4476666666666666,1.350666666666667,-0.05069337340932302,1,-1,-1,1
-0.1038747583895407,0.612,4.208666666666667,-0.0252557757983292,0.0365371221619021,0.3576666666666666,1.2583333333333333,0.015483149100490545,-0.0255741739679697,0.381,1.2966666666666666,-0.020931271447660094,0.0521927976868534,0.4153333333333333,1.2746666666666668,0.032898197200613565,-1,-1,-1,-1
-0.0768828306113063,0.6043333333333333,4.241666666666666,-0.018693044997306958,-0.0512406733776715,0.3506666666666667,1.1726666666666667,-0.021713997681603998,-0.0909146235344695,0.3779999999999999,1.2076666666666669,-0.07440938918086515,-0.0814027030892681,0.4106666666666667,1.1023333333333334,-0.05130980322153312,-1,-1,-1,-1
-0.0883861488269976,0.6003333333333333,4.231,-0.021489924915937788,-0.1131593375302486,0.3556666666666667,1.1113333333333335,-0.047952952816860905,-0.0988293676761278,0.3766666666666666,1.1896666666666669,-0.08088723899432598,-0.0328766636999291,0.4053333333333333,1.1043333333333334,-0.02072283942676934,-1,1,-1,-1
-0.0948959956105515,0.5966666666666667,4.225,-0.02307270819645675,-0.1239099074716671,0.3596666666666667,1.101,-0.052508666772126865,-0.1029162197838284,0.3773333333333333,1.1873333333333334,-0.08423213728663685,0.0059364054211139,0.4,1.0963333333333334,0.0037418388142046078,-1,1,1,-1
0.135696591356079,0.475,2.8743333333333334,0.032992834265227124,-0.1070606232644006,0.3596666666666667,1.1393333333333333,-0.045368531912527224,-0.0081522067828138,0.32,0.8146666666666668,-0.006672201936306685,-0.0233533544995314,0.357,0.7170000000000001,-0.014720101157078601,-1,1,-1,-1
-0.0345435566905867,0.4463333333333333,2.3476666666666666,-0.008398809649045384,-0.0973289933332277,0.3596666666666667,1.1556666666666664,-0.04124460894597625,-0.0598076877612635,0.3013333333333333,0.6176666666666667,-0.048949809630441314,0.0520818507201865,0.3336666666666666,0.6046666666666667,0.032828265038514944,-1,1,-1,-1
-0.0660810345688016,0.4346666666666667,2.173,-0.016066730931230174,-0.1115833093254348,0.3593333333333333,1.143,-0.04728508741756696,0.04570139841167,0.28,0.5606666666666666,0.03740446815175352,-0.1418270316338022,0.3443333333333333,0.4123333333333334,-0.08939650415102664,-1,-1,-1,1
-0.0864604214494408,0.432,2.1203333333333334,-0.021021709734017558,-0.1085205230023576,0.3583333333333333,1.1463333333333334,-0.04598718614627869,0.0525088123622841,0.2793333333333333,0.5626666666666666,0.042976019727000894,-0.1833042951323673,0.3389999999999999,0.371,-0.11554047907462629,-1,-1,-1,-1
-0.0118747230803353,0.491,2.545333333333333,-0.0028871821069322585,-0.1175415122757597,0.3596666666666667,1.13,-0.04980996456147775,0.0133803942578271,0.3093333333333333,0.5196666666666666,0.010951230121374111,-0.0038394877288417,0.3856666666666667,0.7286666666666667,-0.0024201083300921873,1,1,1,1
0.0395713541161666,0.507,2.7963333333333336,0.009621252199175525,-0.1284095635787467,0.3606666666666667,1.1146666666666667,-0.054415462991548084,0.0147843115085631,0.3296666666666666,0.6716666666666666,0.012100271067995183,0.0286601452312166,0.3979999999999999,0.863,0.01806508084260604,1,1,1,1
0.0258723678380263,0.5143333333333333,2.8786666666666667,0.006290524585758169,-0.1238409040938053,0.3643333333333333,1.119,-0.052479425564153845,0.0836112412009782,0.3306666666666667,0.748,0.06843191056123067,0.0978364150484621,0.4,0.9493333333333334,0.061668310922449586,1,1,1,1
-0.0081360909064924,0.5183333333333333,2.897,-0.001978183063864411,-0.1284134110006636,0.37,1.114,-0.05441709339382575,0.0771239123588217,0.3333333333333333,0.762,0.06312233375396098,0.0914898724883332,0.4016666666666666,0.957,0.057667954207756764,1,1,1,1
-0.0071132125442048,0.5103333333333333,2.8703333333333334,-0.001729483697556195,-0.3013254845496953,0.525,2.640333333333333,-0.127691157075454,0.0105718642711186,0.3443333333333333,0.769,0.008652579005826243,0.0463329888520505,0.397,0.895,0.029204638795067486,-1,1,1,-1
-0.0111972230130614,0.5073333333333333,2.8546666666666667,-0.0027224569122102126,-0.0929991143705724,0.5616666666666666,3.319,-0.039409758317379855,0.0956740857756078,0.34,0.8486666666666667,0.07830478757140263,0.0067486071914806,0.4006666666666667,0.8493333333333334,0.004253786347052449,-1,1,-1,1
-0.007582501888899,0.5026666666666667,2.855,-0.001843585204581553,-0.0907611812913877,0.5760000000000001,3.5106666666666664,-0.03846140088002079,0.0905600938309254,0.34,0.8416666666666667,0.07411922311448764,0.0728590152102564,0.3983333333333334,0.9133333333333334,0.04592454048182341,-1,1,1,-1
-0.0214910542591386,0.499,2.841333333333333,-0.00522526604589614,-0.0274179878836462,0.5793333333333333,3.619666666666667,-0.011618780279323377,0.0867424983183913,0.3389999999999999,0.8376666666666667,0.07099469881703428,0.0690631224471916,0.3906666666666667,0.9093333333333332,0.04353191095809235,-1,1,-1,-1
-0.0468536959971643,0.493,2.838,-0.011391857461558309,-0.0079430751019122,0.4896666666666667,2.872333333333333,-0.00336599624826331,0.0312986246403106,0.3216666666666666,0.792,0.02561646796902481,0.0954559425520999,0.3979999999999999,0.9466666666666668,0.060167849995142623,-1,-1,-1,1
-0.1055741085532293,0.495,2.785,-0.025668950350091087,-0.0238553671965169,0.4613333333333333,2.502333333333333,-0.010109066759936459,-0.075919436148789,0.3173333333333333,0.6876666666666666,-0.0621365260193292,0.0609930967747984,0.4033333333333334,0.93,0.038445207279602274,1,-1,-1,1
-0.1385928302913073,0.5016666666666666,2.752,-0.03369701651643593,-0.0109109604697597,0.45,2.3743333333333334,-0.004623681827875332,-0.1179145333756894,0.3229999999999999,0.6453333333333333,-0.09650755910247176,0.0093328296462015,0.4103333333333333,0.9396666666666668,0.005882675076791422,1,-1,1,1
-0.1409630927520404,0.5106666666666667,2.7493333333333334,-0.0342733145335825,-0.0801580538999089,0.4493333333333333,2.2966666666666664,-0.03396816789888184,-0.0875370073297954,0.322,0.6756666666666666,-0.0716449674750226,0.0767200301144959,0.4096666666666667,1.007,0.04835821783470794,1,-1,-1,-1
0.0597923562863065,0.55,3.3560000000000003,0.014537721851132899,-0.1104350096553772,0.4573333333333333,2.2456666666666667,-0.046798478348446436,-0.0023769197300758,0.3383333333333334,0.7493333333333333,-0.001945398202961598,-0.0233938620960394,0.4529999999999999,1.279,-0.01474563393089231,1,1,1,1
-0.1645488625584423,0.5736666666666667,3.449,-0.040007883003312567,-0.1122628565933223,0.466,2.2343333333333333,-0.047573055682361066,0.0469143133006962,0.3446666666666667,0.7966666666666666,0.038397182552496745,0.0853363924207357,0.4646666666666667,1.4883333333333333,0.05378928876528598,1,1,1,1
0.0872630461141703,0.5606666666666666,3.701,0.021216857322294964,-0.0756432892904426,0.4703333333333333,2.27,-0.03205496922679612,0.0860328466754851,0.3429999999999999,0.8343333333333334,0.07041388196681846,0.0456036743894898,0.473,1.524,0.028744936842423838,-1,1,-1,1
-0.0182377866436911,0.5633333333333334,3.595,-0.004434276985786034,-0.0434196540637925,0.4693333333333333,2.301333333333333,-0.018399724389415933,0.1035971916670963,0.3433333333333334,0.8510000000000001,0.08478948108803418,0.0432611951727337,0.4773333333333333,1.5606666666666666,0.02726842386311305,1,-1,1,1
-0.0415866795141073,0.5993333333333333,3.917666666666667,-0.010111251956577551,0.0143833317821919,0.487,2.434,0.006095150832041009,0.0147150763562615,0.3943333333333333,1.164,0.01204360531729059,-0.0180864207012074,0.4383333333333333,1.393,-0.011400244118959253,1,1,1,-1
-0.0190640006431292,0.608,4.058666666666666,-0.004635160009292067,0.0573372912802629,0.4903333333333333,2.5123333333333333,0.02429753022081886,0.0481344918605946,0.4146666666666667,1.3773333333333333,0.03939584192987627,0.0031792087504169,0.4216666666666666,1.258,0.0020039208674088025,1,1,1,-1
0.1056355519269418,0.599,4.186333333333334,0.02568388949502711,0.0663443426103729,0.491,2.531,0.028114402225184867,0.078311909169205,0.42,1.4573333333333334,0.06409465386675255,-0.0317313042715761,0.4176666666666666,1.1873333333333334,-0.0200008957485321,-1,1,1,-1
0.0626426387211642,0.596,4.1433333333333335,0.015230730386148951,0.0688827997864085,0.4913333333333333,2.538333333333333,0.029190111219659302,0.092686534042073,0.422,1.4923333333333335,0.07585961548581097,0.0357333348476796,0.4103333333333333,1.1906666666666663,0.022523458188765135,-1,1,1,-1
-0.035215718538911,0.6176666666666667,4.145,-0.008562236926322962,0.034760179168503,0.5136666666666667,2.7383333333333337,0.014730143070405387,0.0934275687830006,0.4233333333333333,1.4563333333333333,0.07646611794152776,-0.1119003100078426,0.5156666666666667,1.6753333333333331,-0.0705330740753732,1,1,1,1
-0.0700734570521985,0.6283333333333334,4.239333333333333,-0.01703743573667243,0.0659746469104733,0.52,2.821,0.027957738172170742,0.0500372916464708,0.4306666666666667,1.4466666666666663,0.04095319501891863,-0.0262649042788938,0.5546666666666666,2.069333333333333,-0.0165553110528109,1,1,1,1
0.0150111550263716,0.625,4.315,0.003649764116882678,-0.0499027429177525,0.53,2.818,-0.02114702974403025,0.0876679516777054,0.4303333333333333,1.47,0.07175213933105493,0.0026125998061456,0.573,2.240333333333333,0.0016467755598108555,-1,1,-1,1
0.0657351066937055,0.612,4.362333333333334,0.01598262313650437,-0.0137004161005167,0.5306666666666667,2.857666666666667,-0.005805755151790482,0.0410903672426907,0.4346666666666667,1.4513333333333334,0.0336305536874034,0.0019782969087756,0.581,2.2983333333333333,0.001246961356943263,-1,1,1,1
-0.0258610676389263,0.6243333333333333,4.253,-0.006287777091570255,0.0293894603579074,0.529,2.878333333333333,0.012454221071054034,0.0497336747973999,0.416,1.425,0.0407046987549945,-0.0143988641815675,0.6326666666666667,2.671,-0.009075901164604099,1,-1,-1,1
0.0362894475159807,0.628,4.308000000000001,0.008823299948114522,0.0290464956568485,0.529,2.869666666666667,0.012308884676491544,-0.0141369987654502,0.4083333333333334,1.348666666666667,-0.011570475706682827,0.0628359434097833,0.6503333333333333,2.874,0.039606791534425444,1,1,-1,1
0.0300568141988515,0.6296666666666667,4.316666666666666,0.007307917461251749,0.0386337125390308,0.525,2.8746666666666667,0.016371610465014372,-0.019761295935389,0.4016666666666666,1.3113333333333337,-0.0161737012463909,0.0382752745063212,0.6613333333333334,2.929666666666667,0.02412569519977548,1,-1,-1,1
0.1001269946640803,0.618,4.3853333333333335,0.024344556539071027,0.0372207351783004,0.5216666666666666,2.8713333333333333,0.015772840286704646,-0.0149940038934066,0.4006666666666667,1.3043333333333331,-0.01227189452817668,0.0284126599161838,0.6673333333333333,2.963,0.01790908574253391,-1,-1,-1,1
-0.1465338311757769,0.598,4.177333333333333,-0.035627766017680425,-0.0492197878162841,0.4923333333333333,2.752333333333333,-0.02085761735905588,0.0251955001117119,0.3846666666666667,1.2983333333333331,0.020621344515693835,0.1570285348693452,0.5126666666666666,2.1733333333333333,0.09897832527104349,-1,-1,-1,-1
-0.2289124371567332,0.5943333333333333,4.071666666666666,-0.05565703622239866,-0.1227338123802623,0.485,2.62,-0.052010278979681544,-0.080979261707579,0.3803333333333333,1.1906666666666663,-0.06627775780970832,0.0650357833045112,0.4523333333333333,1.5799999999999998,0.0409933960061908,-1,-1,-1,-1
-0.2124245203854178,0.5920000000000001,4.062333333333333,-0.05164821698841059,-0.20745795983099,0.486,2.545333333333333,-0.08791339695319825,-0.07632620969431,0.3793333333333333,1.1983333333333333,-0.062469451239502136,0.0095269652622578,0.4276666666666666,1.313,0.0060050427609114,-1,1,-1,-1
-0.2777082435133997,0.5973333333333334,3.999,-0.06752109217159397,-0.2070152566745053,0.4896666666666667,2.548,-0.08772579490428105,-0.1138961815547312,0.38,1.163333333333333,-0.09321872510759797,-0.0541545753319074,0.422,1.2006666666666663,-0.034134746124815006,1,1,1,-1
-0.1622351359789231,0.5573333333333333,3.631666666666667,-0.03944533093910622,-0.1339188651650271,0.4783333333333333,2.552333333333333,-0.056750111503873824,-0.0490778338400084,0.391,1.2356666666666667,-0.04016792344710585,-0.0075377147580057,0.4513333333333333,1.2546666666666666,-0.004751177126749588,-1,-1,1,1
-0.1121089116401146,0.5426666666666666,3.482333333333333,-0.02725780142620799,-0.0342813648286233,0.469,2.541333333333333,-0.014527238370277126,-0.0071571938245724,0.389,1.2793333333333334,-0.005857830127114544,0.1146653465017548,0.4583333333333333,1.4363333333333332,0.0722759336244893,-1,-1,-1,1
-0.2051613122175646,0.5423333333333333,3.384666666666667,-0.04988226383571123,-0.1099982368811884,0.472,2.4656666666666665,-0.04661338938725695,0.0041510624840732,0.3876666666666666,1.2906666666666666,0.003397451497716241,0.1289729171108127,0.4583333333333333,1.4506666666666663,0.0812942905668122,-1,1,-1,1
-0.2396284372174375,0.5466666666666666,3.3503333333333334,-0.058262490128467924,-0.1055537628343126,0.4753333333333333,2.47,-0.044729977386823244,-0.0034219336146117,0.387,1.2826666666666668,-0.0028006934438241184,0.1172102272845256,0.4596666666666666,1.4506666666666663,0.07388002448671824,1,1,-1,1
0.0756441428060687,0.573,3.672,0.01839187441478789,-0.0834940942336261,0.4893333333333333,2.49,-0.03538186462254039,0.0415037836602834,0.4206666666666667,1.4316666666666669,0.033968915789279686,0.0379394368048444,0.4176666666666666,1.2613333333333332,0.023914009767680555,1,1,1,-1
0.0536490218116583,0.581,3.7576666666666663,0.013044051198595584,-0.0233629319785286,0.491,2.5456666666666665,-0.009900390010063816,0.0605974330089653,0.4343333333333333,1.5763333333333334,0.04959617936949327,-0.0453224683847166,0.4083333333333334,1.0910000000000002,-0.02856768689589806,1,1,1,-1
-0.0229110481236243,0.589,3.7896666666666663,-0.005570518802508714,-0.0090390481570294,0.4943333333333333,2.555333333333333,-0.0038304311358088256,0.0609278966373985,0.4406666666666667,1.6326666666666665,0.04986664847316705,-0.127571329417665,0.409,1.005,-0.08041084092688726,1,1,1,1
0.0213114277863617,0.5893333333333333,3.837,0.005181592241073554,-0.002928275100031,0.498,2.5603333333333333,-0.0012409001393193886,0.0829420379107133,0.4403333333333333,1.654,0.06788419880562344,-0.132414082784171,0.41,0.9996666666666666,-0.08346332828732969,1,1,-1,1
0.0276426974572969,0.5766666666666667,3.843,0.006720956854835212,-0.0055942991138171,0.4683333333333334,2.548666666666666,-0.002370667479177923,-0.0219190596391161,0.412,1.5473333333333334,-0.017939730438934393,0.0023482154891485,0.4423333333333333,1.1686666666666667,0.0014801286701479363,-1,-1,-1,1
-0.0195113801915916,0.57,3.796666666666667,-0.004743934438690517,-0.2108762189758031,0.4696666666666667,2.3440000000000003,-0.08936193512127659,-0.0149417745225264,0.3993333333333333,1.4463333333333332,-0.012229147218300585,0.031280511050445,0.4539999999999999,1.3026666666666666,0.01971675148068791,-1,1,-1,1
-0.0989629725900917,0.5773333333333334,3.718,-0.024061539943116925,-0.2047350487774086,0.4703333333333333,2.3506666666666667,-0.0867595228838843,-0.0979090017027117,0.4,1.3636666666666668,-0.080133962268951,0.1216856742714165,0.4503333333333333,1.393333333333333,0.0767009910579874,1,1,1,-1
-0.0593117766639799,0.578,3.758,-0.014420875262193461,-0.2086352347459836,0.471,2.347,-0.08841228471344226,-0.1247092309821373,0.402,1.337,-0.10206870294170006,0.129902801110944,0.45,1.4016666666666666,0.08188041563704809,1,1,1,-1
-0.1332776556486874,0.5613333333333334,3.694,-0.03240470199090353,-0.0735827892750538,0.4539999999999999,2.3160000000000003,-0.031181801689997235,-0.0324593347172308,0.3896666666666666,1.348666666666667,-0.02656645516010592,0.0187559695989116,0.4216666666666666,1.2786666666666666,0.011822274603017296,-1,-1,-1,-1
-0.2459802065535981,0.5683333333333334,3.591333333333333,-0.05980683896512357,-0.0215660374015871,0.4429999999999999,2.244666666666667,-0.009138929199621056,-0.0138861202069695,0.3816666666666666,1.3046666666666666,-0.011365143279737814,0.0133275800867422,0.4096666666666667,1.1753333333333331,0.008400648697378707,1,-1,-1,-1
-0.2044275705319123,0.5616666666666666,3.633333333333333,-0.04970386423417157,0.015492838584743,0.439,2.2343333333333333,0.006565320846411207,-0.0677795389409796,0.382,1.2513333333333334,-0.055474398897409294,-0.0754993417205414,0.41,1.087,-0.04758879275529836,-1,-1,1,1
-0.2465647997006033,0.562,3.5923333333333334,-0.05994897506905207,-0.0145309526773136,0.4363333333333333,2.1733333333333333,-0.00615770738259223,-0.0894379074361946,0.3883333333333333,1.2303333333333333,-0.07320076576480355,-0.0824128778237685,0.411,1.0806666666666669,-0.05194653719816458,1,-1,1,1
-0.2922610090429272,0.5606666666666666,3.549,-0.07105940493551957,-0.0860110388300365,0.4276666666666666,2.002,-0.03644845734134328,0.0001808137158199,0.367,1.1896666666666669,0.00014798761328621942,-0.0238979060310917,0.4466666666666666,1.2066666666666668,-0.015063343222366077,-1,-1,-1,1
-0.2770340579879966,0.5596666666666666,3.5626666666666664,-0.06735717286395806,-0.1646652924588705,0.4293333333333333,1.9223333333333332,-0.06977936750243073,-0.0295270756717298,0.3606666666666667,1.1023333333333334,-0.024166537566946967,0.065040636408,0.4543333333333333,1.365,0.040996455017446864,-1,1,-1,1
-0.2749781636572104,0.5579999999999999,3.5456666666666665,-0.06685730930626223,-0.1595647877789399,0.428,1.927,-0.06761795276108416,-0.0368041215317289,0.3593333333333333,1.082,-0.03012246100844237,0.03314799386201,0.46,1.384,0.020893864425892163,-1,-1,-1,1
-0.1976589152610794,0.5539999999999999,3.5660000000000003,-0.048058155087631234,-0.1766948723038826,0.4293333333333333,1.91,-0.07487708093293156,-0.0901309552550213,0.36,1.0286666666666666,-0.07376799315757247,0.0680692561669826,0.4603333333333333,1.422,0.04290545653666954,-1,1,1,1
-0.1629318088721261,0.5353333333333333,3.345666666666667,-0.03961471775326876,-0.0420525657176074,0.4086666666666667,1.8276666666666663,-0.017820400363737793,-0.0369197782906232,0.3516666666666666,1.012,-0.030217120684184202,-0.0171455923351642,0.491,1.6203333333333334,-0.010807220589089795,-1,-1,-1,1
-0.1607031331321096,0.5286666666666666,3.256,-0.03907284467756012,-0.1889742162836531,0.413,1.6803333333333332,-0.0800806356314251,-0.1131092280406168,0.353,0.9333333333333332,-0.09257464027259024,0.0084013147437105,0.5003333333333333,1.7303333333333333,0.005295522015150154,-1,1,1,1
-0.1910581155456721,0.528,3.2153333333333336,-0.04645325780279877,-0.1950566388184873,0.4203333333333333,1.6736666666666666,-0.08265815267235997,-0.1274488335311238,0.358,0.9186666666666666,-0.10431094015660904,0.1206061639461937,0.4976666666666666,1.842,0.07602055342802254,-1,1,1,-1
-0.2260370516770717,0.5316666666666666,3.1806666666666668,-0.054957924213533425,-0.1735612810677502,0.4196666666666667,1.6953333333333334,-0.07354917502632959,-0.1095447326467122,0.3596666666666667,0.9366666666666668,-0.08965726664569636,0.1257816942965621,0.4906666666666667,1.8473333333333333,0.0792827969871002,1,-1,1,-1
-0.0448447067598705,0.5566666666666666,3.378333333333333,-0.010903398257946263,-0.00873037093378,0.3946666666666666,1.715666666666667,-0.003699624570083205,-0.101905829196239,0.3523333333333333,0.9656666666666668,-0.08340517960333173,0.1011498036210134,0.415,1.3326666666666669,0.06375680810008812,1,-1,-1,-1
0.0497194453625806,0.56,3.508,0.012088626576493221,-0.0562897577977599,0.3876666666666666,1.5956666666666668,-0.023853622322832797,-0.0251857948703385,0.3443333333333333,0.9876666666666666,-0.020613401227206545,0.0084018845831428,0.3906666666666667,1.028,0.005295881196701007,1,-1,-1,-1
0.0606430622932987,0.5603333333333333,3.5276666666666667,0.014744559782849815,-0.0079509515996343,0.3816666666666666,1.5803333333333334,-0.003369334031356367,-0.0221342220967644,0.3396666666666667,0.9546666666666668,-0.018115830899188664,0.0025858396005744,0.379,0.9223333333333332,0.001629908050134668,1,-1,-1,-1
0.0826448031989479,0.5589999999999999,3.5516666666666667,0.020093992543041495,-0.0392811963364827,0.3813333333333333,1.5470000000000002,-0.01664599135718417,0.0143862613556284,0.3356666666666667,0.9593333333333331,0.01177448553876191,0.0466826056864202,0.3703333333333333,0.8926666666666667,0.02942500949890975,-1,-1,-1,-1
-0.026384255022942,0.5336666666666666,3.427333333333333,-0.00641498319511336,-0.0553442345433088,0.3939999999999999,1.52,-0.02345294277665024,-0.0024603568923946,0.3906666666666667,1.1456666666666666,-0.002013687638057512,-0.0773965331636172,0.436,1.0716666666666663,-0.04878463166387915,-1,1,1,1
-0.2132723790623325,0.5386666666666666,3.228333333333333,-0.051854362629419205,0.0011912550292165,0.4013333333333333,1.568,0.0005048120416363982,0.0588696577189871,0.4103333333333333,1.3703333333333334,0.048182075686598665,0.0081340167991725,0.4573333333333333,1.336666666666667,0.005127038605935538,1,1,1,1
-0.2035353647271658,0.5453333333333333,3.234,-0.04948693617465067,0.0375487052853693,0.3976666666666666,1.6013333333333333,0.015911822498980425,0.060020724060037,0.4203333333333333,1.458,0.04912416992858497,0.0816767475103457,0.4623333333333333,1.4493333333333331,0.051482539074100955,1,-1,1,1
-0.1388526867990407,0.5383333333333333,3.2963333333333336,-0.0337601971947913,0.015169144401034,0.4006666666666667,1.5773333333333333,0.006428150620274626,0.1470481838708011,0.4123333333333333,1.5413333333333334,0.12035209646810428,0.0238644743529452,0.4693333333333333,1.4526666666666666,0.015042270545882823,-1,1,-1,1
-0.1316149166957521,0.6083333333333334,3.966666666666667,-0.0320004289715719,0.044485924730018,0.4073333333333333,1.5943333333333334,0.018851572447768576,-0.0229539559076601,0.3876666666666666,1.322,-0.018786744881871834,-0.0054394579981038,0.512,1.7926666666666666,-0.00342860260068312,1,1,-1,1
-0.0127094323847432,0.6246666666666667,4.3133333333333335,-0.003090130651658096,0.0507573251420103,0.413,1.613,0.021509171675684877,-0.0456057484978016,0.3793333333333333,1.216,-0.037326183147763474,0.007741187069175,0.528,1.9446666666666663,0.004879429922429831,1,1,-1,1
0.0295257457552464,0.6266666666666666,4.380333333333334,0.00717879518214175,0.0056855648979599,0.4183333333333333,1.6236666666666666,0.002409342713023505,-0.0808279646774554,0.3779999999999999,1.1663333333333332,-0.06615392823027759,0.0873550197938159,0.5306666666666667,2.045333333333333,0.05506167124596064,1,1,-1,1
0.0560513853049364,0.628,4.4270000000000005,0.01362815415789962,0.0242493709884763,0.4176666666666666,1.6423333333333332,0.010276031728606791,-0.1182405843074734,0.381,1.129,-0.0967744166192573,0.1192305444354822,0.529,2.0773333333333333,0.07515347206925113,1,-1,1,-1
-0.0706997070925656,0.5763333333333334,3.983,-0.017189700164127394,-0.0173576368234908,0.4386666666666666,1.8243333333333331,-0.00735555684378734,0.0006265650301875,0.3903333333333333,1.2406666666666666,0.0005128143236568071,-0.0237109291175503,0.5446666666666666,2.053333333333333,-0.014945487816136409,-1,1,1,1
-0.2369917122966334,0.568,3.6993333333333336,-0.05762140528288911,0.1049789482353573,0.4406666666666667,1.9706666666666663,0.044486391148659044,0.0244460110023942,0.3956666666666667,1.2653333333333334,0.020007922552824502,0.1065366585369651,0.5426666666666666,2.185,0.06715225389280736,-1,1,1,-1
-0.3357484993897381,0.5786666666666667,3.6006666666666667,-0.08163281394516837,0.1312695674709378,0.4363333333333333,1.997,0.055627432190834165,0.028750934767576,0.4006666666666667,1.2696666666666667,0.023531302350090218,0.1114890730351336,0.54,2.19,0.07027386292701639,1,-1,1,-1
-0.2789373412605678,0.5783333333333334,3.6566666666666663,-0.06781993105813365,0.1283206962289611,0.4303333333333333,1.9936666666666667,0.0543778041299443,0.03800664430051,0.4026666666666667,1.2786666666666666,0.03110666994230172,0.1089173817789666,0.5376666666666666,2.187,0.06865287287026405,-1,-1,1,-1
-0.0863432568279196,0.602,3.899333333333333,-0.020993222703496257,0.0467139999490338,0.4513333333333333,2.029,0.019795752470219852,0.0458355839181792,0.3953333333333333,1.283,0.037514292745290875,0.1021057910627356,0.54,2.1743333333333337,0.06435938670811335,1,1,-1,1
0.048727583771845,0.6023333333333334,4.037333333333334,0.011847468528600089,0.0485508658050068,0.4576666666666666,2.102333333333333,0.02057415170482858,0.0247541637338972,0.39,1.2606666666666666,0.020260131225468457,0.1082027224602706,0.54,2.1783333333333337,0.06820240835715673,1,1,-1,1
0.0743317909965841,0.6016666666666667,4.06,0.018072793402396224,0.0136440869839398,0.4623333333333333,2.119666666666667,0.005781884850599424,-0.0085028618826275,0.3879999999999999,1.226,-0.006959196819812968,0.1142305118450242,0.5429999999999999,2.1820000000000004,0.07200184836903674,-1,1,-1,1
0.1032442923737244,0.5966666666666667,4.089,0.025102486312117256,0.0459468555426338,0.4613333333333333,2.1516666666666664,0.019470663614746617,-0.0070575072407208,0.3896666666666666,1.2263333333333333,-0.005776241296566153,0.090377337952801,0.5473333333333333,2.181,0.05696670073669308,-1,-1,1,1
0.1119964089363705,0.593,4.142333333333333,0.027230447879431866,0.0692909526359275,0.3393333333333333,1.1856666666666666,0.02936307206197441,-0.014014828841331,0.3823333333333333,1.249,-0.011470485308256596,-0.0518945683276148,0.5,1.9246666666666667,-0.03271021708254997,-1,-1,-1,-1
0.0899064151727575,0.591,4.134666666666666,0.02185955760223748,-0.0282739100867557,0.2983333333333333,0.6829999999999999,-0.011981490046952073,-0.0391034837138484,0.381,1.239,-0.03200438196709018,-0.0153547421945801,0.4806666666666667,1.8003333333333331,-0.009678410797455992,-1,-1,-1,-1
0.0669006941472627,0.5923333333333334,4.116666666666666,0.016266020333829168,-0.0538363944155604,0.282,0.4923333333333333,-0.022813973089487124,-0.0434665336242632,0.38,1.2413333333333334,-0.03557533530966773,-0.0198213505352848,0.47,1.7036666666666669,-0.012493806187678988,1,-1,-1,-1
0.0331979026517901,0.6,4.087666666666666,0.00807163163936459,-0.038752574032046,0.2743333333333333,0.4256666666666666,-0.016421979791052324,-0.0515352249846203,0.3793333333333333,1.236,-0.04217918375859701,-0.0411044248026548,0.4679999999999999,1.667,-0.025908967001325237,1,-1,-1,-1
0.0567706641970913,0.598,4.089333333333333,0.013803037322186854,-0.0766127377880747,0.3366666666666666,0.7146666666666667,-0.03246578745072662,-0.0461960174297273,0.3946666666666666,1.2226666666666666,-0.037809290803820374,-0.016929140006352,0.523,1.9023333333333332,-0.010670786220491283,-1,1,1,1
0.050644969549066,0.5983333333333334,4.071666666666667,0.012313655560552547,0.0221432190458552,0.355,0.9913333333333334,0.00938351850845249,0.0035841719488298,0.4029999999999999,1.258,0.002933477971566378,-0.0051660968987414,0.5463333333333333,2.111666666666667,-0.003256297459890371,1,1,1,1
0.0554732177150327,0.599,4.074333333333333,0.01348758034332853,-0.0035098146760845,0.3643333333333333,1.058,-0.0014873361865804149,0.0289217529687746,0.4093333333333333,1.291,0.023671109099741915,0.0695039543273265,0.552,2.232333333333333,0.04380977638718868,1,1,1,1
0.0248657530675648,0.6033333333333334,4.057,0.006045779497035804,-0.0046376853857361,0.3686666666666667,1.1,-0.0019652881797951618,0.010102122595095,0.412,1.2943333333333331,0.008268117300691867,0.1316681807671575,0.55,2.291333333333333,0.0829931708568874,1,1,1,-1
0.0506433966458903,0.6216666666666666,4.342666666666667,0.012313273129916136,-0.0252046757392663,0.38,1.192,-0.010680856329388061,-0.0500673482393665,0.3793333333333333,1.2073333333333334,-0.0409777949416954,0.0778532534058271,0.532,2.232666666666667,0.049072511855392964,1,1,-1,-1
0.0758410261772937,0.6256666666666667,4.429666666666667,0.01843974400658449,0.0545800633915984,0.379,1.2733333333333334,0.02312911388208659,-0.0147744539407812,0.364,1.1136666666666668,-0.01209220310743016,-0.0144134489574154,0.524,2.152,-0.009085094249727638,1,-1,-1,-1
0.0508209538317663,0.6283333333333334,4.446666666666667,0.012356443814954456,0.0614830782962856,0.379,1.2813333333333332,0.026054369148184875,-0.0698905505351572,0.359,1.0186666666666668,-0.05720216366362344,0.0126850474234774,0.5186666666666667,2.154333333333333,0.007995647103274751,1,1,-1,-1
0.1136187287246697,0.6213333333333333,4.509666666666666,0.02762489351263204,0.0590744225993398,0.3793333333333333,1.279,0.025033665461608148,-0.0791740442843367,0.3586666666666667,1.0066666666666666,-0.06480027134405533,-0.0662927291143713,0.5206666666666667,2.0756666666666668,-0.041785674882892566,-1,1,-1,1
-0.0908019027303019,0.5946666666666667,4.258,-0.022077283576614447,-0.0693452362885909,0.3923333333333333,1.2826666666666668,-0.02938607556740055,-0.0539323394946986,0.3493333333333333,0.962,-0.044141110449344274,0.0204894367973296,0.5,2.005333333333333,0.012914914742304464,-1,1,-1,-1
-0.1583282823512135,0.5906666666666667,4.128333333333333,-0.038495431070956355,-0.0541843670950932,0.3983333333333334,1.361,-0.02296143168943459,-0.0956268325678055,0.3483333333333334,0.9136666666666666,-0.07826611301946905,0.0103602147495878,0.4916666666666666,1.9196666666666664,0.006530257104008345,-1,1,-1,-1
-0.1936275773455023,0.5903333333333333,4.090333333333333,-0.04707798850874684,-0.0198391584846455,0.3953333333333333,1.3963333333333334,-0.008407138566767653,-0.1361635419017562,0.349,0.8746666666666666,-0.11144352346981247,0.0177905081348945,0.4883333333333333,1.8983333333333328,0.011213724323275765,-1,-1,1,-1
-0.1737191973938321,0.5896666666666667,4.099333333333333,-0.042237528820919905,-0.0088427484499737,0.3913333333333333,1.407,-0.0037472462144770846,-0.1395948456028373,0.354,0.871,-0.11425188589342944,-0.0614382905965855,0.4913333333333333,1.8186666666666669,-0.03872582213051562,-1,-1,1,1
0.0483245860659802,0.4873333333333333,2.9393333333333334,0.01174948495815082,0.0104287297297525,0.3996666666666666,1.4723333333333335,0.004419329377365237,-0.0359524888071979,0.316,0.7456666666666667,-0.02942543924917873,0.1002794615850186,0.3956666666666667,1.1753333333333331,0.06320821355829077,-1,1,-1,-1
-0.0517843266658819,0.46,2.494333333333333,-0.012590675197879863,0.0076464771330964,0.402,1.5036666666666667,0.003240308446314143,-0.0725426661355643,0.3003333333333333,0.5920000000000001,-0.0593727968818154,0.0602515842882899,0.3586666666666667,0.8163333333333332,0.03797781666080012,-1,1,-1,-1
-0.0315421874900008,0.4486666666666666,2.374,-0.007669066362098392,0.1190564513786085,0.3886666666666666,1.6176666666666668,0.05045194254495532,-0.0879567368031465,0.2953333333333333,0.5396666666666667,-0.07198849651929588,0.0164231425606535,0.3453333333333333,0.662,0.010351845590953253,-1,-1,-1,-1
-0.1263018597032386,0.449,2.28,-0.03070862932469852,0.0702430754231508,0.3806666666666667,1.5696666666666668,0.029766548258354338,-0.1027104822776061,0.2926666666666666,0.505,-0.0840637507105896,-0.0269889034496837,0.34,0.5753333333333334,-0.01701166266738868,1,-1,-1,-1
-0.0463204645271217,0.498,2.5936666666666666,-0.011262209271133585,-0.0673756923617785,0.384,1.4229999999999998,-0.02855145202634346,-0.0777798370915595,0.3096666666666666,0.524,-0.06365917762807258,-0.0684217843797572,0.4076666666666667,0.8503333333333333,-0.043127662342386665,1,1,1,1
0.0171991457398261,0.51,2.807333333333333,0.004181745165643388,-0.0754201685403606,0.392,1.4106666666666667,-0.03196041848944946,-0.0027746821472912,0.3156666666666666,0.5956666666666667,-0.0022709482338967293,0.0297642723718749,0.429,1.137,0.01876103495922309,1,1,1,1
-0.0453318393218475,0.5173333333333333,2.8376666666666663,-0.01102183810762774,-0.0338593006124572,0.3916666666666666,1.4496666666666669,-0.014348382379377673,0.0059016230348115,0.321,0.6023333333333334,0.004830203856363687,0.0122058424378035,0.4406666666666667,1.224,0.007693594314060347,1,-1,1,1
0.0745428647712231,0.511,2.9593333333333334,0.018124113203393483,-0.0400168984703201,0.3929999999999999,1.4443333333333332,-0.01695775608187371,0.0477159090501849,0.3203333333333333,0.6443333333333334,0.03905325137586725,0.0395503450040439,0.4423333333333333,1.2673333333333334,0.024929398441177537,-1,1,-1,1
0.0310572056771132,0.5036666666666667,2.8866666666666663,0.0075511494386565755,-0.2641287064647555,0.5496666666666666,2.9883333333333337,-0.11192846896348474,-0.0010618512887807,0.3363333333333333,0.6883333333333332,-0.0008690758728064218,-0.0454847664266223,0.3943333333333333,0.9956666666666668,-0.028669986700172248,-1,1,1,-1
0.0298747152508251,0.5,2.8800000000000003,0.007263642506722185,-0.1314425122879368,0.5893333333333333,3.655333333333333,-0.05570072013003986,0.1056195841719357,0.332,0.7943333333333334,0.08644471525299781,0.0147861354499209,0.369,0.8330000000000001,0.009320006235055822,-1,1,-1,-1
-0.0209913015041527,0.5036666666666667,2.8280000000000003,-0.005103757762938804,0.0167706632290354,0.597,3.910333333333333,0.007106818050383402,0.105214948160446,0.33,0.7943333333333334,0.08611353950497182,0.0165142862870865,0.3586666666666667,0.748,0.010409295362160802,1,1,-1,-1
-0.02613309904594,0.5096666666666667,2.822666666666666,-0.006353917935911646,-0.0012787803032763,0.6006666666666667,3.943666666666666,-0.0005419021786845272,0.0915147368771093,0.3296666666666666,0.7806666666666667,0.07490055402903928,-0.0209559826390484,0.3556666666666667,0.6856666666666666,-0.013208988211906138,1,1,-1,-1
-0.052793531205038,0.5303333333333333,2.985,-0.012836049954661479,-0.0164748040575966,0.5053333333333333,3.063333333333333,-0.006981443324814264,0.0215222547345242,0.3173333333333333,0.718,0.017614964087529328,0.0155039026981622,0.3933333333333333,0.7943333333333334,0.009772429740276962,1,-1,-1,1
0.1057704662956582,0.522,3.151333333333333,0.02571669214218704,0.0123377579290879,0.4736666666666667,2.69,0.005228308478575659,-0.0447241453993475,0.3143333333333333,0.654,-0.036604632031940434,0.0993436417099494,0.4039999999999999,0.973,0.0626183469836152,-1,-1,-1,1
0.0938228089341683,0.5196666666666667,3.140333333333333,0.022811777027915835,-0.0941868491477055,0.4673333333333333,2.5036666666666667,-0.03991307859982304,-0.0434580060050262,0.3106666666666666,0.655,-0.0355683558501053,0.0682534717571621,0.4106666666666667,1.0003333333333333,0.043021571423813805,-1,-1,-1,1
0.0442904460993824,0.522,3.091666666666667,0.01076863709756285,-0.0225323059881286,0.4606666666666667,2.492,-0.009548399888917496,-0.0521980034051106,0.3096666666666666,0.646,-0.04272163705723761,0.0237664885634513,0.417,1.012,0.014980508081165585,1,-1,-1,1
-0.0002527742964004,0.5803333333333334,3.705333333333333,-6.145873219293792e-05,-0.0444808745215543,0.4853333333333333,2.4393333333333334,-0.018849432346797142,-0.0544688848510696,0.3206666666666667,0.63,-0.0445802478585231,-0.0622429834936588,0.466,1.3530000000000002,-0.0392330366656069,1,1,1,1
0.0753909166831752,0.5946666666666667,3.979,0.01833030582694969,0.0644003488545776,0.4923333333333333,2.5623333333333336,0.027290605949221287,-0.0358697965427134,0.33,0.6453333333333333,-0.02935775947830071,0.0428722790469042,0.4776666666666667,1.5606666666666666,0.027023282005058175,1,1,1,1
0.165857604064247,0.5913333333333334,4.0633333333333335,0.04032608621803984,-0.0066300764012252,0.4993333333333333,2.5723333333333334,-0.0028095935145886542,-0.0265420007255636,0.3373333333333333,0.6596666666666666,-0.021723392616573644,0.0549491288111587,0.484,1.6263333333333334,0.034635569575661114,-1,1,1,1
0.1661436022299183,0.594,4.062666666666667,0.040395622895312684,0.0209640461750457,0.4996666666666667,2.602333333333333,0.008883826461194478,0.027535607692586,0.3343333333333333,0.7123333333333333,0.02253661368737264,-0.0084257693648228,0.491,1.6256666666666666,-0.005310936267374104,1,1,-1,1
0.1764585752089384,0.5920000000000001,4.058,0.04290357236217938,0.0599978770061304,0.5093333333333333,2.744,0.025424993005263262,-0.0116250579937216,0.377,0.979,-0.009514569063545596,-0.0589583300850409,0.498,1.6143333333333334,-0.03716265185464671,-1,1,1,1
0.1688187599490231,0.5923333333333334,4.043,0.04104605216827919,0.0169638135140068,0.5163333333333333,2.780333333333333,0.007188668357251105,0.0527272468632995,0.3916666666666666,1.1616666666666666,0.043154798202505666,-0.0106542682849506,0.4973333333333333,1.6516666666666666,-0.006715605114129283,1,1,1,-1
0.1839827474806523,0.5933333333333334,4.053333333333333,0.04473297549060625,-0.013909850472312,0.5203333333333333,2.7943333333333333,-0.0058945060827178064,0.0228380365350602,0.4003333333333333,1.2026666666666666,0.018691870269031165,0.0242307657976601,0.4906666666666667,1.6796666666666666,0.015273151600648809,1,1,1,-1
0.1816432300081563,0.5936666666666667,4.050666666666666,0.04416415271135075,0.0640180233291647,0.5116666666666666,2.871666666666667,0.027128589819744517,0.0413533718181267,0.4023333333333333,1.238,0.03384581069501281,0.0116865591109418,0.4896666666666667,1.666,0.007366279319516762,1,-1,1,-1
0.1708097245340716,0.59,4.025,0.041530128915719895,0.0577559658690702,0.515,2.844666666666667,0.02447494980669553,0.0198698431833097,0.3763333333333333,1.1913333333333334,0.016262542118200492,-0.0437216618566562,0.5503333333333333,2.053,-0.02755866551413324,-1,1,-1,1
0.1071020753983527,0.594,3.957,0.02604045531112311,0.074795932254474,0.518,2.8546666666666667,0.03169588907617244,-0.0675261305526186,0.3683333333333333,1.06,-0.05526699592241814,0.0058060291004053,0.5743333333333333,2.3036666666666665,0.003659659929395711,1,1,-1,1
0.1533808202561073,0.5953333333333333,4.009333333333333,0.03729252099557354,0.0630295385303778,0.5183333333333333,2.8396666666666666,0.02670970467998535,-0.0694304377960104,0.365,1.0273333333333334,-0.056825582795296266,0.0408108272717195,0.5813333333333334,2.397,0.025723906420203037,1,1,-1,1
0.170081158826667,0.5896666666666667,4.024666666666667,0.04135298778494048,0.063213533553716,0.5203333333333333,2.838333333333333,0.026787675308527745,-0.0225129116441415,0.36,1.031,-0.018425770673605974,0.0104327960279926,0.5886666666666667,2.43,0.0065760065812515475,-1,1,-1,1
0.1607047828421688,0.5936666666666667,4.005333333333334,0.03907324578277599,0.0244937626344508,0.4996666666666667,2.786666666666666,0.010379596324547602,-0.0061102638223109,0.4213333333333333,1.2986666666666666,-0.005000966633048991,0.0010675243266149,0.5646666666666667,2.3873333333333333,0.0006728826077525119,1,-1,1,-1
0.092914417067818,0.6,3.996333333333333,0.02259091354125882,-0.0414820133678821,0.4896666666666667,2.7026666666666666,-0.01757862031709681,0.0311423178629417,0.445,1.5316666666666667,0.025488538144573195,-0.0862843296480377,0.5583333333333333,2.270666666666666,-0.054386793157073725,1,-1,1,-1
0.1083790225642031,0.6006666666666667,4.017666666666667,0.026350928151946364,-0.1426068879716751,0.498,2.5973333333333333,-0.0604317904250467,0.0611158555571258,0.4533333333333333,1.631,0.05002048410339106,-0.1192547520734557,0.56,2.227333333333333,-0.07516873064290705,1,1,1,1
-0.0105797098203272,0.6073333333333334,3.989,-0.0025723167338839274,-0.1215334318426877,0.5006666666666667,2.6136666666666666,-0.051501599868112806,0.0398385745519649,0.46,1.6646666666666663,0.032606019614920954,-0.1180115795666396,0.5596666666666666,2.219,-0.07438513336327858,1,1,1,-1
0.0371204107637623,0.608,4.062666666666667,0.00902533768863972,-0.1114386920149823,0.5086666666666667,2.644333333333333,-0.04722380368070542,0.0140501518561182,0.414,1.5276666666666665,0.011499395552309312,-0.0069907320734818,0.5266666666666666,2.1003333333333334,-0.00440640265559069,1,1,-1,-1
0.0275647561519125,0.604,4.065,0.006702006455674373,-0.0916090611556224,0.5093333333333333,2.6786666666666665,-0.03882070258690065,-0.0486445592430877,0.3993333333333333,1.3530000000000002,-0.03981330834943422,0.0140869629355686,0.5086666666666667,1.9896666666666667,0.008879303374243199,-1,1,-1,-1
0.0409276171663455,0.5996666666666667,4.081666666666667,0.009951009649878058,-0.0779505574435073,0.509,2.696,-0.033032708433250756,-0.0891304681841929,0.3939999999999999,1.269,-0.0729491410419338,-0.0471374137369771,0.5066666666666666,1.917,-0.02971168439657319,-1,-1,-1,-1
0.0508983899862736,0.5936666666666667,4.095,0.012375271393350231,-0.0825679757934771,0.5096666666666667,2.695666666666667,-0.03498940815511527,-0.0614624778149039,0.3896666666666666,1.2636666666666667,-0.050304178293336,-0.0066364239169416,0.5006666666666667,1.911333333333333,-0.004183074914595089,-1,1,-1,-1
-0.3004239881240038,0.5673333333333334,3.611,-0.07304412550396597,-0.079418635478496,0.4923333333333333,2.720333333333333,-0.03365482834204277,-0.0705213176332633,0.3986666666666666,1.2776666666666665,-0.05771841718435288,0.0459489138820714,0.465,1.6673333333333331,0.028962548417425692,-1,-1,1,-1
-0.2691984765745605,0.5579999999999999,3.5203333333333333,-0.06545205471499278,-0.036121697645659,0.482,2.6790000000000003,-0.015307106781216205,-0.0669522487600218,0.406,1.292,-0.054797300377421934,0.0338377468274528,0.4516666666666666,1.5453333333333332,0.021328629950687187,-1,-1,1,-1
-0.1755151839036179,0.55,3.5043333333333333,-0.042674199224117124,-0.1333688293036599,0.484,2.585,-0.05651702562441052,-0.0295639221860004,0.4083333333333334,1.332,-0.024196694724439676,-0.0318592927003029,0.4486666666666666,1.4549999999999998,-0.020081569495758945,-1,1,1,-1
-0.2140682241204006,0.5489999999999999,3.4523333333333337,-0.052047861845864074,-0.1471912738325715,0.4903333333333333,2.5716666666666668,-0.06237449213822247,-0.0371422392576177,0.4093333333333333,1.3246666666666669,-0.030399194634744744,-0.0491268206083885,0.45,1.438,-0.030965648592181608,-1,1,1,1
-0.0421192780747201,0.5843333333333333,3.693666666666666,-0.010240746263432219,-0.1494730925716503,0.497,2.564333333333333,-0.0633414467768746,-0.0540738164459693,0.401,1.304,-0.04425690275115403,0.0150356097656596,0.4823333333333333,1.5316666666666667,0.009477255043309056,1,1,-1,1
0.1062196559541419,0.5863333333333334,3.8636666666666666,0.025825906675934002,-0.1194236445736809,0.5,2.587,-0.05060754612431767,-0.0578829770284909,0.391,1.2916666666666667,-0.04737452345086245,0.0039944889851897,0.4966666666666666,1.6423333333333332,0.002517808819885318,1,1,-1,1
-0.0180699925171876,0.5953333333333333,3.86,-0.004393480059709375,-0.0824718053197015,0.4996666666666667,2.6180000000000003,-0.03494865448606781,-0.0917651055271258,0.3903333333333333,1.2536666666666667,-0.07510546911963195,0.0484121081142998,0.5,1.7123333333333333,0.03051515056152718,1,-1,-1,1
0.0297676078717317,0.5973333333333334,3.936,0.007237600761887648,-0.1074711052507826,0.5006666666666667,2.5926666666666667,-0.04554247976123998,-0.1082653497369914,0.39,1.237,-0.08861015126271653,0.1149512592854067,0.4963333333333333,1.7786666666666666,0.07245615035085047,1,1,-1,-1
0.05010466816517,0.5776666666666667,3.960666666666667,0.012182288413935162,-0.0764831406102568,0.5086666666666667,2.6286666666666667,-0.03241086871853239,-0.0813010784388026,0.4029999999999999,1.270333333333333,-0.06654114983034899,0.0346304190710158,0.4586666666666666,1.602,0.021828267619866143,-1,1,1,-1
-0.0441278941486529,0.578,3.871,-0.010729114737300796,0.0517395692975242,0.49,2.7623333333333333,0.02192541225001136,-0.0266437108517385,0.4073333333333333,1.332,-0.02180663762235991,8.451681914811715e-05,0.4456666666666667,1.4563333333333333,5.327269482248325e-05,1,-1,1,-1
-0.0532207139777072,0.5763333333333334,3.865,-0.012939913804731607,-0.0577195284269365,0.49,2.656,-0.02445950889848999,0.0439737021202353,0.4,1.406,0.03599042912549103,-0.0097912443122587,0.44,1.3983333333333334,-0.006171623298614793,-1,1,-1,-1
-0.0343998694938609,0.5713333333333334,3.884,-0.008363874004603368,-0.0628436097021638,0.4896666666666667,2.651,-0.02663091457285648,-0.0044219080837037,0.3989999999999999,1.3576666666666668,-0.003619126018792486,-0.0538556289663996,0.441,1.3543333333333334,-0.033946314062906977,-1,-1,-1,1
-0.1745682330004196,0.569,3.7606666666666655,-0.04244396061683667,-0.0264966432331852,0.5056666666666667,2.707,-0.011228346776301027,0.0041936144126331,0.3693333333333333,1.2033333333333334,0.0034322782713365426,0.0502211233797198,0.413,1.236,0.031655410206119824,-1,1,-1,-1
-0.1892886303959846,0.569,3.750333333333333,-0.046023030855349326,0.0516786484520803,0.5093333333333333,2.791,0.021899596135399046,-0.0384205184725094,0.3606666666666667,1.0896666666666668,-0.031445406694860956,-0.013717197248775,0.4043333333333333,1.1003333333333336,-0.00864623243301599,1,1,-1,-1
-0.1939175641362158,0.5670000000000001,3.745333333333333,-0.047148494967527446,0.0549437821731886,0.5103333333333333,2.799333333333333,0.02328324512704496,-0.0033682635149521,0.3533333333333333,1.0646666666666669,-0.002756766964478,-0.0044448178228231,0.3989999999999999,1.0663333333333334,-0.0028016603772299505,-1,1,-1,-1
-0.1136611657047752,0.5626666666666666,3.766,-0.027635211503948886,0.093062297166456,0.5076666666666667,2.8400000000000003,0.039436532967143376,-0.0040685172757168,0.3503333333333333,1.0393333333333332,-0.0033298920854366726,-0.0599767135559572,0.4006666666666667,1.0123333333333333,-0.03780455996720011,-1,-1,-1,1
-0.2369309684020084,0.5686666666666667,3.641333333333333,-0.057606636207056326,-0.1015556492277895,0.4756666666666667,2.5636666666666668,-0.043035717263757364,0.0132561671221953,0.371,1.0546666666666666,0.010849555991045165,0.0028735553909153,0.4379999999999999,1.154,0.0018112612488107658,1,-1,1,1
-0.2471587053637045,0.5796666666666667,3.629333333333333,-0.06009337538829413,-0.1506868904254332,0.47,2.441333333333333,-0.06385581167580394,0.0859116671090836,0.38,1.1246666666666667,0.07031470213010366,0.0466355573694219,0.4486666666666666,1.2916666666666667,0.029395353974025765,1,-1,1,1
-0.15478988747964,0.5773333333333334,3.719,-0.03763511708372868,-0.0807272750950991,0.4636666666666666,2.4290000000000003,-0.0342093838489842,0.0550218070493389,0.3866666666666666,1.144,0.045032788950794815,-0.0130796371371788,0.46,1.3299999999999998,-0.008244365140820229,-1,-1,1,1
-0.1499688973927395,0.5733333333333334,3.7216666666666662,-0.03646295700703205,-0.1471940423893127,0.4636666666666666,2.3603333333333336,-0.06237566535533101,0.030853892857374,0.391,1.1556666666666666,0.025252475697692543,-0.0016590665109097,0.4613333333333333,1.351,-0.0010457438509487906,-1,1,1,1
-0.1392184239152456,0.55,3.551333333333333,-0.03384912134490445,-0.1712812673841224,0.4783333333333333,2.332666666666667,-0.07258298530677969,0.0559124773353738,0.4023333333333333,1.2743333333333335,0.04576176113776401,0.0362650904863843,0.4726666666666667,1.4846666666666666,0.022858634738786555,-1,1,1,1
-0.2524388246333933,0.5496666666666666,3.429666666666667,-0.06137716666281733,-0.0562183186860205,0.4753333333333333,2.4440000000000004,-0.02382334893639129,0.0259118050495497,0.4103333333333333,1.3126666666666666,0.021207606778238873,0.1153271081814373,0.471,1.5590000000000002,0.07269305566436583,-1,-1,1,-1
-0.149914533074766,0.5426666666666666,3.436,-0.036449739041017455,-0.0438456226421353,0.469,2.458,-0.018580234911875267,0.11407430167586,0.4026666666666667,1.4016666666666666,0.09336450813896024,0.1227208057275139,0.469,1.5673333333333337,0.07735345577113745,-1,-1,-1,-1
-0.1651483717021618,0.5416666666666666,3.408333333333333,-0.04015364573487096,-0.0244274652900151,0.4626666666666666,2.466333333333333,-0.010351501838498155,0.0977241874216292,0.3996666666666666,1.386,0.07998270037914033,0.1306206792896216,0.4639999999999999,1.576,0.0823329090640119,-1,-1,-1,-1
-0.0744129372191113,0.591,3.766333333333333,-0.018092523034838232,-0.0517311233693571,0.469,2.436,-0.02192183316229548,-0.0347322395235565,0.3706666666666667,1.1673333333333331,-0.028426721987706273,0.0522844839687128,0.4446666666666667,1.499,0.032955988955700136,1,1,-1,-1
0.0339219567035011,0.6,4.002,0.008247675820640165,-0.0331239748133191,0.471,2.4546666666666668,-0.014036777132115916,-0.0391466717657604,0.3603333333333333,1.074,-0.03203972937807588,-0.0998976603362826,0.45,1.35,-0.06296755635405892,1,1,-1,1
0.0721015879444491,0.6006666666666667,4.0536666666666665,0.017530548980914683,-0.0649603899887281,0.48,2.4266666666666667,-0.02752793171188088,0.0242059204937761,0.35,1.0516666666666667,0.019811419642733006,-0.0901228145864447,0.451,1.365,-0.056806269407665796,1,1,-1,1
0.0935840335109352,0.6006666666666667,4.074333333333333,0.022753721936873295,-0.0468287411855388,0.484,2.444333333333333,-0.01984437577626211,-0.0234791920283563,0.3496666666666667,1.001,-0.019216626207860202,-0.0659449908942244,0.4503333333333333,1.3889999999999998,-0.04156648830835367,1,1,-1,-1
0.0209142635100092,0.5856666666666667,4.003,0.005085026991977636,-0.0376292314647477,0.4606666666666667,2.43,-0.01594594666552764,-0.0219947996685174,0.36,1.003,-0.01800172012887855,-0.0733439132857087,0.4586666666666666,1.3823333333333332,-0.04623018174298244,-1,-1,1,1
-0.0291441414332256,0.5813333333333334,3.958666666666667,-0.007086013130466709,-0.0458387542419616,0.4523333333333333,2.3243333333333336,-0.01942485408029976,-0.0255043105270875,0.37,1.0016666666666667,-0.020874091471986028,-0.0697678106971382,0.4616666666666666,1.389,-0.04397609050084826,-1,-1,1,1
-0.1132150882334577,0.585,3.875,-0.027526753657413815,-0.0636666453217094,0.4503333333333333,2.2826666666666666,-0.026979688161426815,0.0225595413521055,0.3753333333333333,1.05,0.018463934919932836,-0.0191505229033899,0.4596666666666666,1.44,-0.012070969691078274,1,-1,1,-1
-0.0984214414551751,0.5893333333333333,3.8906666666666663,-0.023929873798778194,-0.067839111436605,0.45,2.275,-0.02874783275386096,0.0149738599313173,0.3793333333333333,1.0426666666666666,0.012255407632488452,-0.0135089026427352,0.456,1.446,-0.008514940045387429,1,-1,1,-1
0.0325925711995473,0.6033333333333334,4.042333333333334,0.007924453290374462,-0.0881527251230958,0.467,2.238,-0.03735602877116132,0.0150095524491751,0.3896666666666666,1.1106666666666667,0.012284620297611782,-0.0498582386190376,0.5076666666666667,1.7086666666666666,-0.03142667645458484,1,1,1,1
0.0583639997712088,0.607,4.115,0.014190435826455872,-0.0158574165483313,0.4733333333333334,2.3040000000000003,-0.006719816182523825,0.1044651463640777,0.39,1.195,0.08549986162230062,-0.0022690632518056,0.5256666666666667,1.911,-0.001430237381916947,1,1,1,1
-0.0070224843082868,0.611,4.103,-0.0017074243250921946,-0.0079862948598856,0.4793333333333333,2.308333333333333,-0.00338431126371045,0.0872408821873242,0.3906666666666667,1.1803333333333332,0.07140260282436743,0.0634604606574269,0.5303333333333333,2.0146666666666664,0.04000043764037732,1,1,1,1
0.0746131667437213,0.604,4.183666666666666,0.018141206199643222,0.0590724042871375,0.4756666666666667,2.3746666666666667,0.0250328101717848,0.0811491838543121,0.392,1.1849999999999998,0.06641683118047267,0.0880348439994593,0.53,2.038,0.05549017846860834,-1,-1,1,-1
0.0062201214604913,0.6213333333333333,4.250333333333334,0.0015123403941449,0.0893661203190712,0.4716666666666666,2.391,0.037870223037854166,0.0133835469759893,0.4073333333333333,1.2326666666666666,0.010953810474496508,0.0115501136297511,0.5496666666666666,2.1096666666666666,0.007280274917639777,1,-1,1,1
0.0955982837800135,0.6226666666666667,4.353666666666667,0.0232434602908899,0.0957539794955839,0.4716666666666666,2.3926666666666665,0.04057717339986193,0.0825712106855851,0.4103333333333333,1.3216666666666663,0.0675806939761395,0.0009071692746567,0.5579999999999999,2.164333333333333,0.0005718075101291421,1,1,1,1
0.0299350489205876,0.6256666666666667,4.3293333333333335,0.007278311841796813,0.0856324706142723,0.4716666666666666,2.380333333333333,0.03628803342772986,0.0931494243558728,0.412,1.344,0.07623846966975337,0.0424641079568481,0.561,2.228333333333333,0.026766003345791413,1,1,1,1
-0.0403557905858429,0.6303333333333333,4.326,-0.009811977568007502,0.0860314925405729,0.474,2.3796666666666666,0.03645712490548503,0.0907303354504851,0.4106666666666667,1.3410000000000002,0.07425855795889577,0.0701459204044079,0.5543333333333333,2.255,0.04421442085033168,1,1,-1,-1
0.0626185645645307,0.6123333333333334,4.440666666666667,0.01522487707287154,0.095919126908794,0.4703333333333333,2.4,0.040647157073205493,0.0498838253796358,0.4013333333333333,1.3163333333333334,0.04082759002017241,0.0254318391554557,0.502,1.9703333333333333,0.016030212918078733,-1,-1,-1,-1
-0.0517025042199987,0.611,4.335333333333334,-0.012570781150658619,0.0890777020155835,0.4656666666666667,2.4006666666666665,0.0377480014907815,0.0308932090739648,0.3926666666666666,1.308,0.025284654191621136,-0.0043805907865592,0.483,1.7806666666666666,-0.002761176751169166,-1,-1,-1,-1
-0.0974911002769109,0.6193333333333333,4.294333333333333,-0.023703673626777985,0.0764907569893034,0.461,2.392333333333333,0.03241409627246676,-0.006092857279663,0.3893333333333333,1.2773333333333334,-0.00498672018780369,0.0153087619468776,0.471,1.698,0.009649428498685084,1,-1,-1,-1
-0.0844873431480417,0.621,4.308333333333334,-0.020541981800251297,0.0277268636875951,0.4693333333333333,2.344333333333333,0.011749670996574814,-0.0230572398134647,0.3846666666666667,1.2613333333333334,-0.018871277953058343,-0.0192176917310982,0.4693333333333333,1.649333333333333,-0.012113307588980196,1,1,-1,-1
-0.1121123272477948,0.6013333333333333,4.329666666666666,-0.027258631886111082,0.1628052730840696,0.3296666666666666,1.182,0.06899115661975008,0.0386124355458141,0.4113333333333333,1.3483333333333334,0.031602481889618464,-0.069124301315548,0.477,1.6323333333333332,-0.0435704732610326,-1,-1,1,1
-0.2265442561831943,0.5996666666666667,4.214333333333333,-0.055081244291376556,-0.0478234266923089,0.292,0.5983333333333333,-0.020265888558280754,0.0823823972797461,0.42,1.4686666666666668,0.06742615898879159,-0.0712883403274922,0.4803333333333333,1.6329999999999998,-0.04493451169775149,-1,-1,1,1
-0.1534512933853333,0.5946666666666667,4.221333333333333,-0.03730965560632146,0.0034799431777401,0.272,0.4403333333333333,0.0014746776947410203,0.0683268278459083,0.4236666666666667,1.492,0.05592232940119419,-0.0577446289108161,0.483,1.65,-0.03639763096398997,-1,-1,1,1
-0.1062694909935162,0.5906666666666667,4.212,-0.025838023407667984,-0.0572883938210697,0.268,0.3339999999999999,-0.024276809195009307,0.0764105700810462,0.4256666666666667,1.5196666666666667,0.06253849629082682,-0.0428040013224857,0.483,1.6656666666666666,-0.02698024514668155,-1,-1,1,1
0.0102391170360247,0.6243333333333333,4.379,0.002489506096032771,-0.1234960670005285,0.3296666666666666,0.6016666666666667,-0.05233329571553233,-0.035143477357467,0.397,1.421,-0.02876330102020637,0.0594891198986129,0.429,1.403333333333333,0.03749721962516052,1,1,-1,-1
0.226163145425553,0.6223333333333333,4.599,0.0549885822433627,0.0374627009927573,0.3429999999999999,0.897,0.015875376900449344,-0.0495672869520371,0.3866666666666666,1.3316666666666668,-0.04056851804545361,0.0037313921206056,0.4093333333333333,1.1763333333333332,0.0023519734380404583,-1,1,-1,-1
0.2154169208502834,0.6216666666666666,4.588333333333334,0.05237577964570263,0.0354131157761749,0.3506666666666667,0.972,0.015006834672030593,-0.0429459223530799,0.3803333333333333,1.282,-0.03514923920781526,-0.0336279507563306,0.4036666666666667,1.0903333333333334,-0.021196391158639628,-1,1,-1,-1
0.216496348912651,0.6233333333333334,4.592,0.05263822832482586,0.075356726012437,0.35,1.0126666666666666,0.031933533774369804,-0.1198261167363365,0.3886666666666666,1.2073333333333334,-0.09807210113877166,-0.0105204152675641,0.3989999999999999,1.0730000000000002,-0.006631234795674647,1,-1,1,-1
-0.1734098533479655,0.5796666666666667,3.978,-0.042162315901168444,-0.0001774863423098,0.3613333333333333,1.0426666666666666,-7.521247812310664e-05,-0.0841785386246516,0.379,1.2226666666666666,-0.06889621710662831,-0.0257065986211288,0.4479999999999999,1.2243333333333333,-0.01620339947800759,-1,1,-1,1
-0.0937088487080606,0.5626666666666666,3.814333333333333,-0.022784069103824117,0.0717837029944383,0.36,1.1156666666666666,0.030419412112515348,-0.028331095628914,0.3713333333333333,1.2063333333333333,-0.0231876835498626,0.0119673284308121,0.4653333333333333,1.4216666666666666,0.007543254014538751,-1,-1,-1,1
-0.1427926517447892,0.5593333333333333,3.716666666666667,-0.03471814764267528,0.0699410882491249,0.3596666666666667,1.1136666666666668,0.029638576700518997,-0.0983640532102174,0.3733333333333333,1.1356666666666666,-0.08050640075467486,0.1137427024867241,0.467,1.538333333333333,0.07169437206623445,-1,-1,1,1
-0.1871230869314732,0.5623333333333334,3.673666666666667,-0.04549650755874502,0.0919146278600202,0.3566666666666666,1.136,0.038950191023985885,-0.1237894490379023,0.3806666666666667,1.1106666666666667,-0.10131590421703542,0.1429182833961564,0.4603333333333333,1.568,0.09008434265105952,1,-1,1,-1
-0.1845951434233863,0.5693333333333332,3.680333333333333,-0.04488187147717014,0.0888881848302103,0.3536666666666667,1.1343333333333334,0.037667690763920306,-0.1038217484796244,0.3726666666666666,1.1336666666666666,-0.08497327039064602,-0.0128914950485639,0.4316666666666666,1.3656666666666666,-0.008125775300702359,1,-1,-1,-1
-0.1606105017581596,0.5713333333333334,3.707666666666667,-0.039050322582215274,0.0864103758929968,0.3503333333333333,1.1333333333333333,0.03661768236294647,-0.0991979894345966,0.3693333333333333,1.125,-0.08118893875196773,-0.0401278677979766,0.4206666666666667,1.2413333333333334,-0.025293422973386756,1,-1,-1,-1
-0.1759564880573219,0.5776666666666667,3.694333333333333,-0.04278149650150787,0.0474380970099883,0.353,1.0953333333333333,0.020102599372619726,-0.1333018211425336,0.3686666666666667,1.0883333333333334,-0.10910133818188439,0.0309540951952049,0.4113333333333333,1.229666666666667,0.01951100483266332,1,1,-1,-1
-0.1385388318972666,0.5770000000000001,3.7306666666666666,-0.033683887519993426,0.0276756043533887,0.359,1.0753333333333337,0.011727949091089408,-0.1376728196768071,0.3693333333333333,1.084,-0.11267879710324741,-0.0041415382239842,0.41,1.1823333333333332,-0.0026104969889519884,-1,1,1,-1
0.1480432047214748,0.4543333333333333,2.624,0.03599475026348844,0.0204758310455404,0.3626666666666666,1.0963333333333334,0.00867693803660126,0.0328709812039653,0.3103333333333333,0.7739999999999999,0.02690336865592818,-0.0504999901625486,0.395,1.026333333333333,-0.03183118569279226,-1,1,-1,-1
-0.0497307548725358,0.425,2.0686666666666667,-0.012091376334492624,-0.0408833850852377,0.368,1.0936666666666668,-0.01732494267617909,-0.109717365299845,0.2953333333333333,0.516,-0.08979855843983124,-0.0438839276994273,0.3903333333333333,0.9953333333333332,-0.027660945022628565,-1,1,-1,-1
-0.0190434587046002,0.4106666666666667,1.929333333333333,-0.004630165508202535,0.0121337391527449,0.3653333333333333,1.1476666666666666,0.005141852486792264,-0.0405522699332219,0.282,0.4853333333333333,-0.03319014607682511,-0.0727832775556648,0.3893333333333333,0.9596666666666668,-0.04587680147554872,-1,-1,-1,-1
-0.1655865149295754,0.4186666666666667,1.7836666666666663,-0.04026017447477539,0.0668335353395159,0.3493333333333333,1.2029999999999998,0.028321704922168886,-0.068477442594434,0.2776666666666667,0.426,-0.05604560056488303,-0.0917862164060557,0.3896666666666666,0.9416666666666668,-0.057854745893133185,1,-1,-1,1
0.1436691168013912,0.455,2.26,0.034931248547147166,-0.0692753267250232,0.357,1.0656666666666668,-0.029356450349752795,0.0007339035511488,0.31,0.5133333333333333,0.0006006659086911951,0.0235922500061739,0.3586666666666667,0.784,0.014870681923701218,1,1,1,-1
0.1684336779488959,0.4656666666666667,2.4133333333333336,0.04095242456509659,-0.0995669570043151,0.365,1.0346666666666666,-0.04219297934710922,-0.0226194340796193,0.3253333333333333,0.606,-0.0185129543306439,0.024398620040561,0.3453333333333333,0.6709999999999999,0.015378953593043334,1,1,1,-1
0.2446914948498921,0.4633333333333334,2.4883333333333337,0.059493505732275756,0.003070972583995,0.3606666666666667,1.1366666666666667,0.001301370321144033,0.0104746812955657,0.3303333333333333,0.678,0.008573039262179517,-0.011327702343842,0.3406666666666667,0.5963333333333334,-0.0071400844954405355,-1,-1,1,-1
0.2001856121221514,0.4676666666666667,2.4680000000000004,0.04867248806344687,0.0002862080667198,0.357,1.1336666666666666,0.00012128492635926619,0.0709347574658316,0.3286666666666666,0.7383333333333333,0.058056798450297216,-0.0582123259208103,0.3493333333333333,0.5493333333333333,-0.03669243003870602,1,-1,-1,1
0.1659158932290587,0.473,2.475666666666667,0.04034025845873412,-0.3391862009612292,0.5246666666666667,2.611333333333333,-0.1437351989311208,0.055564098350027,0.3336666666666666,0.734,0.04547662914804316,-0.0550976570081098,0.3956666666666667,0.747,-0.034729189962567096,1,1,1,1
-0.0304286738495012,0.4863333333333333,2.4313333333333333,-0.007398330224764848,-0.0881769945348884,0.5623333333333334,3.3376666666666663,-0.03736631329547884,0.0158799067611866,0.341,0.7423333333333333,0.01299696480512826,-0.0555551968336974,0.4163333333333333,0.915,-0.035017586754393155,1,1,1,1
0.1068727083946705,0.4816666666666666,2.567333333333333,0.025984687753052762,-0.0011207750885846,0.5743333333333333,3.584,-0.00047494511822185245,0.0637263969843884,0.3403333333333333,0.7883333333333334,0.05215709079527606,0.0234916015360429,0.4206666666666667,1.03,0.014807241116443173,-1,1,-1,1
0.0725988088458668,0.4793333333333333,2.530333333333333,0.01765144167711096,-0.0105627329706297,0.5803333333333334,3.6503333333333337,-0.004476115244332451,0.0808197503995765,0.34,0.803,0.06614720522603726,-0.0492205606478357,0.4286666666666667,1.0253333333333334,-0.03102473487304798,-1,1,-1,1
0.057218006471956,0.4756666666666667,2.532,0.013911802689002235,0.0032186939707745,0.494,2.938,0.0013639694565303205,0.0736674401888841,0.3376666666666666,0.8046666666666666,0.06029337210965298,0.0969907495482824,0.426,1.1846666666666663,0.06113527051029182,-1,-1,-1,-1
0.0557373433303469,0.4723333333333333,2.535333333333333,0.013551798998817048,-0.067939956884754,0.4713333333333333,2.582666666666667,-0.0287905675128515,0.08225958302885,0.3316666666666666,0.8160000000000001,0.06732564123887846,0.1129120490847603,0.42,1.2046666666666668,0.0711707940893051,-1,-1,-1,-1
0.0579344017573668,0.4683333333333334,2.539333333333333,0.01408598474238872,-0.0415271956335034,0.46,2.4690000000000003,-0.017597766974357134,0.073443493101449,0.3303333333333333,0.8083333333333333,0.060110081838659755,0.1122017873580822,0.4116666666666666,1.2056666666666669,0.07072310146917583,-1,-1,-1,-1
0.0521055858444645,0.4656666666666667,2.533333333333333,0.012668785124807545,-0.1060206687436444,0.4603333333333333,2.404333333333333,-0.04492783571233806,0.0581608575599205,0.3296666666666666,0.7929999999999999,0.04760195573628672,0.0816105554732862,0.409,1.175,0.05144081686749768,-1,1,-1,-1
-0.1007045570740299,0.55,3.198,-0.024484983212127897,-0.0929349361302329,0.4613333333333333,2.399,-0.039382561833218345,0.0542192142486537,0.3296666666666666,0.7836666666666667,0.04437590408741193,0.0066330145637369,0.4103333333333333,1.092,0.004180925928929907,1,1,1,1
0.0099173780160493,0.5710000000000001,3.5930000000000004,0.0024112795020069114,-0.1008231280688796,0.469,2.3856666666666664,-0.042725300524518596,0.0571464674154551,0.3293333333333333,0.785,0.04677172460177465,0.0126713228873098,0.41,1.0956666666666668,0.007986996244969787,1,1,-1,-1
-0.052872372669952,0.5820000000000001,3.683,-0.012855219215725005,-0.0907684260724792,0.4713333333333333,2.393666666666667,-0.03846447096379321,0.0570812599261615,0.3296666666666666,0.7843333333333333,0.04671835530583828,-0.0001004144296905,0.4096666666666667,1.082,-6.329328673977762e-05,1,1,1,-1
0.0348263979963374,0.5796666666666667,3.7696666666666663,0.008467578777516017,-0.0874153881542749,0.4786666666666667,2.396333333333333,-0.037043571260825116,0.0546155101267807,0.3286666666666666,0.7816666666666666,0.044700253824340064,-0.010801464129917,0.4103333333333333,1.0710000000000002,-0.006808385692090815,-1,1,-1,1
0.0207572068921155,0.5633333333333334,3.743333333333333,0.00504684074932673,0.0084660872704693,0.4679999999999999,2.4766666666666666,0.0035876304358508668,-0.0214601992250915,0.3883333333333333,1.0876666666666668,-0.017564174540450096,-0.0031601608027049,0.441,1.1726666666666667,-0.0019919145529771433,-1,-1,1,1
-0.1116717659173227,0.5663333333333334,3.606666666666667,-0.02715151521637992,-0.0236379262317156,0.465,2.4373333333333336,-0.010016922916104022,0.024515656435651,0.41,1.3176666666666668,0.020064924099400895,0.0406301238527544,0.451,1.296,0.025610005327036757,1,-1,1,1
-0.1312303093619959,0.578,3.585,-0.03190691677724926,-0.0138832021941217,0.461,2.444333333333333,-0.005883213478372465,0.0694661044551405,0.4166666666666666,1.4199999999999997,0.05685477429625416,0.0673827375171169,0.4536666666666666,1.343,0.04247272966771172,1,-1,1,1
-0.0940877535443265,0.5803333333333334,3.621333333333333,-0.02287619481118555,-0.0600361178074351,0.4623333333333333,2.397,-0.025441198113747152,0.0570905872560445,0.421,1.446,0.04672598929135459,0.0892326845349869,0.4516666666666666,1.363,0.05624520207146459,1,1,1,-1
-0.1452285019905654,0.5539999999999999,3.5556666666666668,-0.03531039246364444,0.0280896439030655,0.4983333333333333,2.569333333333333,0.011903404510176309,0.0850353308550857,0.408,1.448,0.06959746168140611,0.0300236817074739,0.5006666666666667,1.7066666666666668,0.01892454601546918,-1,1,-1,1
-0.1735017843844128,0.547,3.449666666666667,-0.04218466771869773,0.042490168024948,0.509,2.7056666666666667,0.018005840851941818,0.0446071964819767,0.401,1.395,0.03650891478460865,0.0362142707380219,0.5193333333333333,1.8686666666666667,0.022826602002903287,-1,1,-1,1
-0.167380996209062,0.5433333333333333,3.4040000000000004,-0.040696478901102465,0.1177548467868438,0.51,2.7916666666666665,0.04990036823445338,-0.0371202517456474,0.408,1.31,-0.030381198879257765,0.0747409876817597,0.5256666666666667,1.961,0.04711078655863099,-1,1,1,1
-0.1251074234087141,0.5403333333333333,3.4046666666666665,-0.030418217912652,0.0979735632160085,0.5106666666666667,2.779333333333333,0.04151775502345214,-0.009232134799864,0.41,1.3356666666666668,-0.007556072770106504,0.053264725184464,0.5303333333333333,1.9793333333333327,0.033573855217888936,-1,1,1,1
0.0045594693920381,0.5843333333333333,3.716666666666667,0.0011085747732170273,0.058000159647614,0.4923333333333333,2.7246666666666663,0.024578430553368794,0.0529211743263551,0.4226666666666666,1.395333333333333,0.043313518807732515,0.0375782816683489,0.5546666666666666,2.160333333333333,0.023686366233955286,1,-1,1,1
0.0373126713185789,0.598,3.929666666666667,0.009072083303672594,-0.0246905820184815,0.4883333333333333,2.6293333333333333,-0.01046300146672904,0.0901028858623713,0.4266666666666666,1.4546666666666668,0.07374501966573403,-0.010268474327443,0.5683333333333334,2.2146666666666666,-0.006472431223182888,1,-1,1,1
0.0605648870333221,0.6006666666666667,3.9883333333333337,0.014725552500719339,-0.0621764959379174,0.4883333333333333,2.589,-0.026348215190210886,0.0537842697678501,0.4303333333333333,1.4473333333333334,0.04401992226748047,0.0563153767037265,0.5703333333333334,2.293,0.0354967438101655,1,1,1,1
0.0682194395187254,0.601,3.9983333333333335,0.016586655856386495,-0.0824749887656133,0.4906666666666667,2.566333333333333,-0.03495000351863494,0.0274239019499538,0.4343333333333333,1.454,0.022445187734603824,0.0851194856395523,0.57,2.317,0.05365256794598184,1,1,1,-1
-0.1281669838700603,0.573,3.823333333333333,-0.031162109636216028,-0.0024123071065864,0.4663333333333333,2.4926666666666666,-0.0010222510257361151,0.0291045386222268,0.4143333333333333,1.482,0.023820710652227548,0.0752427732852787,0.51,2.0706666666666664,0.04742707237714643,-1,-1,-1,-1
-0.1416472343509784,0.5623333333333334,3.705666666666666,-0.03443965452902482,-0.0646411192367617,0.4593333333333333,2.364,-0.027392635980755232,0.0030019110311225,0.3993333333333333,1.4336666666666666,0.002456924502540973,0.0590363196909338,0.4843333333333333,1.8503333333333327,0.037211810312287874,-1,-1,-1,-1
-0.1637283884610187,0.5603333333333333,3.656,-0.03980839556118385,-0.1220474651327121,0.4616666666666666,2.308,-0.05171942912233805,-0.0726874583655112,0.3989999999999999,1.3576666666666668,-0.059491302584964455,-0.041723987833844,0.4796666666666667,1.71,-0.026299490362432707,-1,1,-1,-1
-0.2435384593810936,0.5683333333333334,3.5756666666666663,-0.0592131603842915,-0.1147145743165016,0.4646666666666667,2.315,-0.04861200754321348,-0.0871581816364286,0.3993333333333333,1.343,-0.07133491627144749,-0.090150686830557,0.4803333333333333,1.661333333333333,-0.05682383785817753,1,1,1,1
-0.1863501314717575,0.5793333333333333,3.641,-0.04530857364587404,-0.1010929546874042,0.4553333333333333,2.289,-0.042839643568488656,-0.0008143898523806,0.3696666666666667,1.1763333333333332,-0.0006665402012885208,-0.0111830582348337,0.517,1.8253333333333333,-0.007048912329299676,1,-1,-1,1
-0.1303025453006907,0.578,3.698,-0.03168134319720586,-0.0504769407161251,0.45,2.276333333333333,-0.021390354603771023,-0.0481701341568563,0.361,1.054,-0.03942501349095996,0.0681209059152871,0.5256666666666667,1.9866666666666668,0.0429380124386405,-1,-1,-1,1
-0.1256225572637608,0.5773333333333334,3.7033333333333336,-0.030543465906976076,-0.1211419690681698,0.451,2.2060000000000004,-0.051335711693387534,-0.0314177254422178,0.3556666666666667,1.025,-0.025713946433724228,0.0440909658917465,0.531,2.0126666666666666,0.027791445466767265,-1,1,-1,1
-0.1286180069309828,0.5773333333333334,3.701333333333333,-0.03127176993755523,-0.1376089141369481,0.4589999999999999,2.1906666666666665,-0.05831382465476721,-0.0152515376060049,0.3516666666666666,1.0086666666666668,-0.012482673889108143,0.0752870270140291,0.53,2.0466666666666664,0.04745496641540106,1,1,-1,-1
-0.118547822682709,0.5536666666666666,3.622333333333333,-0.02882333761804499,-0.0109804011566558,0.4746666666666667,2.3223333333333334,-0.004653108352057739,0.050718098065057,0.3843333333333333,1.102,0.041510403395172916,0.0169180407532465,0.4893333333333333,1.8873333333333333,0.01066379013226403,-1,1,1,-1
-0.0500067325682289,0.544,3.561333333333333,-0.012158476666814227,0.0805231567509747,0.4653333333333333,2.419666666666666,0.0341228856638721,0.1365342236318099,0.3903333333333333,1.2446666666666668,0.11174690921834768,-0.0478410077411393,0.475,1.6963333333333332,-0.030155174213635207,-1,-1,1,-1
-0.105937089835149,0.5429999999999999,3.491333333333333,-0.02575720445548959,0.0714933342611505,0.4623333333333333,2.41,0.03029636404179719,0.0622727745915738,0.4,1.254,0.050967368502602736,-0.0614445718728655,0.4703333333333333,1.6366666666666667,-0.038729781348547404,-1,-1,1,-1
-0.1358417699511167,0.5493333333333333,3.4603333333333333,-0.03302813252347422,0.0421595420853555,0.4666666666666666,2.3793333333333333,0.017865733191121773,-0.0015231718191943,0.4086666666666667,1.2660000000000002,-0.0012466452620879392,-0.0220107773867541,0.4663333333333333,1.636,-0.01387384710344117,1,1,1,-1
-0.1199402123684465,0.5293333333333333,3.3016666666666667,-0.029161878783118194,0.0623662381991163,0.4323333333333333,2.205,0.026428621296301805,0.0225427158763797,0.3636666666666667,1.176,0.018450164050926712,-0.074982603961645,0.4429999999999999,1.392,-0.04726308228476233,-1,-1,-1,-1
-0.1805695730292043,0.5263333333333333,3.2036666666666664,-0.04390310719495074,-0.1351902997533818,0.432,2.009,-0.05728890082657377,-0.0461140716804301,0.3493333333333333,0.9896666666666668,-0.03774222202088842,-0.0573635224219428,0.4323333333333333,1.3210000000000002,-0.03615741168123354,-1,-1,-1,-1
-0.1118459792022035,0.5213333333333333,3.207333333333333,-0.02719387287604869,-0.1234269757389627,0.43,2.0003333333333333,-0.05230401726553225,-0.1241340322330164,0.349,0.9116666666666668,-0.10159792952906578,-0.032770759284769,0.4266666666666666,1.2966666666666666,-0.02065608568892113,-1,-1,-1,-1
-0.1858129515655631,0.526,3.135,-0.045177965445339544,-0.1093556459159441,0.4296666666666667,2.0123333333333333,-0.04634108190552868,-0.1451905439053273,0.3496666666666667,0.893,-0.11883170459081226,0.0265389867360428,0.4193333333333333,1.291,0.016728070880299276,1,-1,1,-1
-0.2077372245528526,0.5366666666666666,3.1083333333333334,-0.050508562904174194,-0.0649081007218503,0.452,2.0523333333333333,-0.027505773357103046,-0.1378080360035846,0.3583333333333333,0.8956666666666667,-0.11278946537521115,0.0009636334996263,0.462,1.377,0.0006073980760722588,1,1,1,1
-0.1281769981582781,0.5363333333333333,3.180333333333333,-0.031164544478153852,0.0297397864225215,0.4573333333333333,2.14,0.012602676952942402,-0.0507516563521752,0.3593333333333333,0.9753333333333332,-0.041537869291739866,-0.0033472508850771,0.4806666666666667,1.537,-0.002109841291855715,-1,1,1,1
-0.0922388031697543,0.529,3.2143333333333337,-0.022426646943672683,0.0824785681654871,0.46,2.195333333333333,0.034951520342584315,-0.071605999851161,0.36,0.9536666666666668,-0.05860617911033736,0.0909436417805109,0.4813333333333333,1.6363333333333332,0.05732365372302734,-1,1,1,1
-0.129342815402718,0.528,3.177333333333334,-0.031447997546097305,0.1368292792807821,0.452,2.249,0.05798344278537782,-0.0601882897763366,0.3596666666666667,0.9633333333333332,-0.04926131467068226,0.0347209850117429,0.4876666666666666,1.637,0.021885353200822646,-1,-1,-1,1
-0.1789246342965187,0.5226666666666666,3.1486666666666663,-0.043503162064114434,-0.0703872171376511,0.4136666666666667,1.8693333333333333,-0.029827630454355415,-0.0580587671819682,0.3476666666666667,0.9736666666666668,-0.04751839951211345,0.0972266223937954,0.4126666666666667,1.3063333333333331,0.061283946031242306,-1,-1,-1,-1
-0.0756545973284499,0.5136666666666667,3.1566666666666667,-0.018394416293849098,-0.0717555641092497,0.4,1.7196666666666665,-0.030407487841277836,-0.0465309449637699,0.3406666666666667,0.935,-0.038083413406533616,0.0137916661369555,0.3879999999999999,1.01,0.00869317170964514,-1,-1,-1,-1
-0.1577961785447335,0.516,3.0773333333333333,-0.03836605705703567,-0.0244264376723633,0.392,1.6786666666666668,-0.010351066370229728,-0.0872903656796898,0.3403333333333333,0.8943333333333334,-0.07144310276044277,-0.0264612688860398,0.3793333333333333,0.8953333333333333,-0.01667908371600227,1,-1,-1,-1
-0.1923045051663319,0.5293333333333333,3.0420000000000003,-0.046756300980032466,-0.091510070249408,0.3929999999999999,1.6113333333333335,-0.03877875371764602,-0.109192126059661,0.3443333333333333,0.8726666666666667,-0.08936867456068726,-0.0404358815953456,0.3766666666666666,0.858,-0.02548757042467212,1,1,1,-1
-0.0917440493092813,0.5053333333333333,3.024,-0.022306354075903933,-0.0859719168889934,0.4146666666666667,1.6123333333333332,-0.036431878836786,0.0152135316018975,0.3593333333333333,0.9906666666666666,0.012451567743134113,-0.0559894312289181,0.4316666666666666,1.0606666666666666,-0.035291293652631686,-1,1,1,1
-0.1755999976957287,0.5023333333333333,2.8946666666666667,-0.042694820577671794,0.0165003598720587,0.4213333333333333,1.7106666666666668,0.006992272981401551,0.0676463784251129,0.359,1.0376666666666667,0.05536541321102086,0.0028631157926535,0.4496666666666666,1.279,0.001804680954641205,-1,1,-1,1
-0.2392523505521144,0.5096666666666667,2.8306666666666667,-0.05817104962215626,0.0773961417584767,0.416,1.771,0.03279776653834886,0.056138300623993,0.3636666666666667,1.025,0.04594658699212833,0.0662248942811574,0.4543333333333333,1.3843333333333334,0.04174291718797973,1,-1,1,1
-0.2122456062240942,0.512,2.855,-0.051604716372711544,0.0733537016300964,0.4113333333333333,1.765,0.0310847223921741,0.0853589886336669,0.367,1.052,0.06986236051364657,-0.0031953639518178,0.4603333333333333,1.368,-0.0020141038241587206,1,-1,1,1
0.0017440799235055,0.526,3.069666666666667,0.0004240500021885713,0.0751429417812534,0.4246666666666667,1.7970000000000002,0.031842939525811256,-0.0276976038613918,0.3443333333333333,0.939,-0.022669200013992686,0.0197243587105282,0.4596666666666666,1.3909999999999998,0.01243267023944271,1,1,-1,-1
0.0420660360067071,0.5323333333333333,3.11,0.010227801157675794,0.0686364379537127,0.4306666666666667,1.8583333333333332,0.029085711727783705,-0.078406044424411,0.3373333333333333,0.863,-0.06417169919310323,0.0306643247661355,0.4529999999999999,1.4023333333333334,0.019328356552806257,1,1,-1,-1
0.0856134362422671,0.5323333333333333,3.155333333333333,0.02081577646564199,0.0853049007938384,0.43,1.8766666666666665,0.03614922084287096,-0.0335277885613375,0.3293333333333333,0.8426666666666667,-0.027440934917235243,0.041205620982716,0.447,1.416,0.02597275304145239,1,-1,-1,-1
0.1015761138923867,0.5303333333333333,3.169666666666666,0.024696890743285547,0.1042557188522874,0.4273333333333333,1.8946666666666665,0.04417991193767173,-0.0697293891946574,0.33,0.8059999999999999,-0.05707026060512799,0.0416020002887427,0.4386666666666666,1.4156666666666666,0.026222599095962584,-1,-1,1,-1
-0.0070654858742105,0.54,3.162,-0.0017178795879951734,0.0893885176733582,0.414,1.878,0.03787971424995198,0.0248901486167035,0.3636666666666667,0.9353333333333332,0.0203714285247815,-0.0020275072938209,0.4396666666666667,1.3696666666666668,-0.0012779796779240943,1,-1,1,1
0.0830205529262411,0.5376666666666666,3.2506666666666666,0.02018535112732058,0.0124522681481629,0.411,1.7993333333333337,0.005276833887544973,0.0583156077924675,0.3753333333333333,1.0653333333333337,0.04772861160122635,-0.0035790493033855,0.4453333333333333,1.364,-0.0022559486172773766,-1,-1,1,1
0.0796886089075639,0.5326666666666666,3.247666666666667,0.019375232938715785,-0.0300180547300064,0.4176666666666666,1.7566666666666668,-0.012720597288201383,0.0661047154325624,0.38,1.1126666666666667,0.054103633783919844,-0.0105945036216437,0.45,1.3556666666666668,-0.00667793421380899,-1,1,1,1
0.0804695330939146,0.531,3.247666666666667,0.019565104342238123,-0.0348279048215478,0.423,1.7513333333333334,-0.014758842823477735,0.0642008834721816,0.381,1.119,0.0525454359080717,-0.0022734549634828,0.4513333333333333,1.3633333333333333,-0.0014330055683949286,-1,1,1,1
-0.0116439547812579,0.5603333333333333,3.4133333333333336,-0.0028310738423911836,-0.0150328384238092,0.4496666666666666,1.9706666666666663,-0.0063703889345209435,-0.00310201103408,0.4256666666666667,1.4316666666666669,-0.0025388516973914956,0.0669709066381567,0.4683333333333334,1.4766666666666666,0.042213144167991566,1,1,1,1
0.1351621983576509,0.5596666666666666,3.556666666666666,0.032862903664513866,0.0196763041471843,0.4576666666666666,2.0933333333333333,0.008338126618388135,0.0659364978343723,0.4406666666666667,1.632,0.05396595550682671,0.0586823467174633,0.474,1.509,0.03698869384409645,-1,1,1,1
0.0738658995638936,0.5646666666666667,3.5496666666666665,0.017959518052803897,-0.1026781958581879,0.4676666666666667,2.083333333333333,-0.043511413099179094,0.1592618855911087,0.4393333333333333,1.718,0.1303484430327557,0.0093572492030373,0.481,1.517,0.005898067227278463,1,1,-1,1
-0.0384872045646313,0.5723333333333334,3.539333333333333,-0.009357655552310143,0.0407718247761028,0.456,2.223666666666667,0.01727766733543445,0.1390837030910978,0.4403333333333333,1.6953333333333334,0.11383353953060818,0.0509844833727184,0.4816666666666666,1.5623333333333336,0.032136571759010725,1,-1,1,1
-0.0816146925624883,0.5886666666666667,3.714,-0.019843534744773177,0.0447622153882432,0.4596666666666666,2.2156666666666665,0.0189686547247311,0.0876819253686576,0.4303333333333333,1.6216666666666666,0.07176357614691505,0.0026975032798701,0.5146666666666667,1.7936666666666667,0.001700291970990118,1,1,-1,1
0.029826818722904,0.5870000000000001,3.8213333333333335,0.007251997098449298,0.0408475116329447,0.4606666666666667,2.208,0.017309740767059358,0.0428523270237815,0.4293333333333333,1.5696666666666668,0.03507263578569763,0.0565908879076462,0.525,1.934,0.03567040420622072,-1,1,-1,1
0.0367778211669715,0.5833333333333334,3.827,0.00894204155220067,0.0460215792456817,0.4666666666666666,2.211666666666667,0.019502328895621906,0.0457673725035898,0.4253333333333333,1.569,0.03745846487627005,0.0513252627502267,0.5306666666666667,1.9763333333333333,0.032351372031462766,-1,1,-1,1
0.067846253492549,0.5783333333333334,3.856,0.01649592060217935,0.0098312964118751,0.4703333333333333,2.2053333333333334,0.004166158120545732,0.034637816549967,0.4253333333333333,1.5566666666666669,0.02834944117724598,0.1018465544618778,0.53,2.025333333333333,0.06419598453013843,-1,1,1,-1
0.046793396021854,0.5846666666666667,3.825333333333333,0.011377196318844787,0.0632675681753229,0.4803333333333333,2.367,0.026810573283338704,-0.0073706359628689,0.4003333333333333,1.4023333333333334,-0.0060325225860244,0.0236027064789299,0.563,2.219333333333333,0.01487727285421262,1,1,-1,1
0.0633954010198523,0.5903333333333333,3.8636666666666666,0.015413754598574133,0.0769399121989451,0.4816666666666666,2.394333333333333,0.03260443247490024,-0.0610028532205979,0.396,1.3056666666666668,-0.04992799694884805,0.0787364939734165,0.573,2.3593333333333333,0.049629236607771146,1,1,-1,1
0.0954911028425038,0.59,3.8956666666666666,0.023217400661297804,0.0975067742179116,0.4816666666666666,2.414333333333333,0.041319946240812463,-0.110244878975027,0.396,1.2546666666666666,-0.09023030383819351,0.0927196300947863,0.5763333333333334,2.4006666666666665,0.05844309579891618,-1,1,1,1
0.099836460640867,0.5870000000000001,3.897666666666667,0.0242739170279345,0.0946270235906965,0.482,2.4133333333333336,0.040099609068776104,-0.1216143958036823,0.3989999999999999,1.2403333333333333,-0.09953572434825102,0.0604705634384528,0.5803333333333334,2.3996666666666666,0.038115843737028234,-1,1,1,1
0.153342088533293,0.6046666666666667,4.155,0.03728310388863778,-0.0129370934632477,0.497,2.490666666666667,-0.005482285827845229,0.051779937689367,0.4256666666666667,1.434,0.04237946972115281,0.0128180818972039,0.5053333333333333,1.9733333333333332,0.00807950147677266,1,1,1,-1
-0.0257345597173754,0.6193333333333333,4.187666666666667,-0.00625701836102842,0.031805579109045,0.5,2.5743333333333336,0.013478087337876811,0.0139189953391942,0.437,1.5076666666666665,0.01139205004581107,0.0179459627004878,0.472,1.6863333333333332,0.011311710543238684,1,1,1,-1
0.0707695581902756,0.6183333333333334,4.287333333333334,0.01720668353612635,0.0607447314769267,0.4966666666666666,2.607333333333333,0.02574148369865905,0.1243626958818908,0.434,1.6256666666666668,0.10178508008613937,-0.0068038329676678,0.4589999999999999,1.5513333333333332,-0.0042885962931768955,-1,-1,-1,-1
0.0799888089066014,0.6113333333333333,4.298,0.019448222604231225,0.0555372330276728,0.4916666666666666,2.603,0.02353472875575213,0.1401806779886079,0.43,1.642,0.1147313624428872,-0.1290053599394525,0.4616666666666666,1.4296666666666666,-0.08131473995104987,-1,-1,-1,1
-0.011851095086147,0.602,4.259,-0.0028814372721616584,0.1578647161710673,0.3516666666666666,1.3983333333333334,0.06689752212427695,0.1356107214851816,0.421,1.6703333333333332,0.11099106568112206,-0.1398208997096981,0.4603333333333333,1.4529999999999998,-0.08813199780964216,-1,-1,-1,-1
-0.0468033001326837,0.5973333333333334,4.237333333333334,-0.01137960437260563,-0.0147545051836154,0.309,0.8,-0.006252441083060524,0.0803585662123922,0.4196666666666667,1.625,0.06576974742734497,-0.1077335682882938,0.456,1.4673333333333332,-0.06790669080317953,-1,-1,-1,-1
-0.1026341124655765,0.5936666666666667,4.1866666666666665,-0.02495412912509943,-0.0948528302665433,0.295,0.5820000000000001,-0.04019529800712571,0.0479322450526451,0.4203333333333333,1.5983333333333334,0.03923031232794599,-0.0544689046508528,0.45,1.4703333333333333,-0.034332874379649006,-1,-1,1,-1
-0.1702658749521299,0.6083333333333334,4.122,-0.04139789907160295,-0.0790068284046161,0.288,0.5276666666666666,-0.03348031896778867,0.0335214884033099,0.4256666666666667,1.586,0.027435778531030786,-0.0554994889796216,0.449,1.462,-0.03498247294462951,1,-1,1,-1
-0.1276714279568551,0.61,4.14,-0.03104162175991684,-0.0197791622384974,0.3456666666666667,0.8563333333333334,-0.008381714264862743,-0.0627559120325209,0.4006666666666667,1.4006666666666667,-0.051362794018033155,-0.0616151491579677,0.5226666666666666,1.833,-0.038837299730622006,1,1,-1,1
-0.0759082790753566,0.609,4.1803333333333335,-0.01845609566064943,-0.0091467878245354,0.367,1.0753333333333333,-0.003876087422821273,-0.0648381753643598,0.3923333333333333,1.3063333333333336,-0.0530670296691559,-0.0004880012042183,0.55,2.129,-0.0003075972272426083,-1,1,-1,1
-0.0582343019173263,0.603,4.1946666666666665,-0.014158901505991828,0.1032180693635422,0.37,1.2166666666666666,0.04374019252909055,-0.0694073378609596,0.3893333333333333,1.270333333333333,-0.05680667657327802,0.0434653735541341,0.5586666666666666,2.247333333333333,0.027397121709427284,-1,1,-1,1
-0.0571151123451318,0.598,4.192666666666667,-0.01388678534081942,0.0677719537716852,0.3733333333333333,1.2136666666666664,0.02871937369420688,-0.0263070735004318,0.3843333333333333,1.2643333333333333,-0.021531115613772384,-0.035368847770512,0.5693333333333332,2.261,-0.022293714464091122,-1,1,-1,1
-0.1499137232081331,0.5846666666666667,4.0520000000000005,-0.03644954213264025,-0.0144949338230397,0.3829999999999999,1.24,-0.006142443857219858,-0.0614400965189418,0.3876666666666666,1.2613333333333334,-0.050285860243974176,0.1163404804616203,0.479,1.8976666666666664,0.07333180512001138,-1,1,1,-1
-0.2423672213715799,0.5846666666666667,3.9646666666666666,-0.058928389328903534,-0.016817153742761,0.3863333333333333,1.2756666666666667,-0.007126519097241505,-0.0598706733279086,0.387,1.2756666666666667,-0.049001360386074104,0.0023180195160548,0.4503333333333333,1.5306666666666666,0.0014610955253170895,1,1,-1,-1
-0.3059138146221865,0.5966666666666667,3.905,-0.07437890432183698,0.0132051051962263,0.3846666666666667,1.3076666666666668,0.005595859787064039,-0.0584263116522554,0.384,1.28,-0.04781921755950388,-0.0120221327337384,0.4379999999999999,1.408,-0.0075777982973712025,1,-1,-1,-1
-0.2004224859338155,0.5923333333333334,4.009666666666666,-0.048730080802747884,0.0186088113582532,0.381,1.313,0.007885760667356752,-0.0287220528882616,0.381,1.2826666666666668,-0.023507663875721292,-0.0875762082474789,0.4383333333333333,1.3333333333333333,-0.05520109089176624,-1,-1,-1,1
-0.0012237062067739,0.5023333333333333,3.0876666666666663,-0.00029752800469009247,0.0111217302042581,0.3876666666666666,1.3413333333333337,0.004712998638615075,0.0336851135948486,0.3296666666666666,0.9256666666666666,0.02756969813696063,0.0061062742706143,0.4016666666666666,1.132,0.0038489106547032657,-1,1,-1,-1
-0.0747794747739178,0.4786666666666667,2.7093333333333334,-0.018181641801027278,0.0483174134490989,0.385,1.385,0.02047522279580378,-0.0011623725046298,0.308,0.7200000000000001,-0.000951347810810032,-0.0052942860678171,0.3879999999999999,1.0056666666666667,-0.0033370977379007104,-1,-1,-1,-1
-0.1272755073771736,0.4726666666666667,2.581,-0.030945358899243006,0.07950519209786,0.377,1.418,0.033691507997252304,-0.0296822712617322,0.3,0.63,-0.02429355793624173,-0.0257489014881657,0.3829999999999999,0.9426666666666668,-0.016230063847874884,-1,-1,-1,-1
-0.1366817779021443,0.47,2.536,-0.03323236936415507,0.0288477226226626,0.3779999999999999,1.367,0.01222465164599123,-0.0927583301385163,0.3013333333333333,0.5670000000000001,-0.07591837725013693,-0.0177637631291273,0.38,0.9236666666666667,-0.011196866394349636,-1,1,1,-1
-0.0034612097314905,0.5133333333333333,2.838,-0.0008415474396744423,-0.0178818431361478,0.3943333333333333,1.3903333333333334,-0.007577697067703218,-0.0146490640082498,0.3326666666666666,0.6666666666666666,-0.011989577281942866,0.0021033862571646,0.3563333333333333,0.7363333333333333,0.0013258077540206539,1,1,1,-1
0.1595741344468937,0.519,3.071,0.03879834355608947,0.0198601381787937,0.3993333333333333,1.48,0.008416029024290277,0.0701683251079025,0.3403333333333333,0.8116666666666666,0.05742950922679477,0.0111248331634549,0.3473333333333333,0.6683333333333333,0.00701221186553584,1,1,1,-1
0.0995052482303293,0.523,3.0656666666666665,0.024193387104093,0.0979043544383975,0.3893333333333333,1.5590000000000002,0.041488426774279545,0.0917993069341104,0.3416666666666666,0.8450000000000001,0.07513346137988572,0.0275523449491428,0.3406666666666667,0.6306666666666667,0.017366811469172183,1,-1,1,-1
0.0362556928625306,0.5293333333333333,3.085,0.008815092949870646,0.0834466685407884,0.3833333333333333,1.5433333333333334,0.03536176727962033,0.091845268122726,0.3436666666666667,0.8606666666666667,0.07517107847423157,0.0068951334168044,0.3396666666666667,0.6013333333333333,0.0043461448499379565,1,-1,1,-1
0.0758798202659409,0.5166666666666666,3.094,0.01844917627694896,-0.1970426303608987,0.525,2.738,-0.08349974613522802,0.0350799759442694,0.359,0.9106666666666666,0.028711328068172268,0.0350515796424685,0.3983333333333334,0.8520000000000001,0.022093733817250386,-1,1,1,1
0.0121392089883607,0.5126666666666666,3.0156666666666667,0.00295148836283571,-0.0467038566757058,0.5633333333333334,3.3713333333333333,-0.01979145410723963,0.112207256330178,0.361,0.9923333333333332,0.09183641839559237,0.0157990550294246,0.424,1.0443333333333331,0.009958470344123288,-1,1,1,1
-0.0257375793863992,0.5216666666666666,2.971,-0.006257752553675726,-0.0945929106749656,0.5803333333333334,3.540666666666666,-0.04008515321321711,0.1351437395511545,0.3606666666666667,1.009,0.11060886269640331,0.0033617734349684,0.4379999999999999,1.149333333333333,0.002118995154674992,1,1,-1,1
0.0195157322519281,0.52,3.0133333333333336,0.004744992584690792,-0.0795090940519891,0.5856666666666667,3.622666666666667,-0.03369316150836619,0.078812806283571,0.3656666666666667,0.9883333333333332,0.06450461484853344,0.0357174065680923,0.4406666666666667,1.2020000000000002,0.02251341826551608,-1,1,1,1
-0.0033059857392827,0.527,3.01,-0.0008038067757585728,-0.0607769399549478,0.494,2.847,-0.025755132520405077,0.0929525272359333,0.356,1.0116666666666667,0.07607731853854272,0.0776288461625467,0.4513333333333333,1.3533333333333333,0.04893106334008288,1,-1,-1,1
0.0161931841028772,0.531,3.06,0.003937158877709746,-0.0452523865519189,0.4636666666666666,2.4873333333333334,-0.0191763720479051,0.0295968867446283,0.351,0.952,0.024223674681863015,0.080382311053764,0.4566666666666666,1.4106666666666667,0.05066662906928022,1,-1,-1,1
0.0219876094486992,0.5296666666666667,3.066333333333333,0.0053459968830453335,-0.1629819584852594,0.4583333333333333,2.3040000000000003,-0.06906602968715751,0.0368994491711183,0.3486666666666667,0.9593333333333334,0.030200482245766526,0.0572801714619404,0.4589999999999999,1.409333333333333,0.036104873851484094,-1,-1,-1,1
0.0345062285518125,0.5286666666666666,3.0780000000000003,0.008389733805034128,-0.1936396532043689,0.4576666666666666,2.264333333333333,-0.08205768393704392,0.0083349559165076,0.3496666666666667,0.9303333333333332,0.006821773599069302,0.0659303502502073,0.46,1.4266666666666663,0.041557260008370435,-1,-1,1,1
-0.0158400194372236,0.5803333333333334,3.691,-0.0038512915529243506,-0.1484709858889181,0.4773333333333333,2.298666666666666,-0.06291678916113279,-0.0158994746382421,0.3493333333333333,0.9043333333333332,-0.013012980202021083,0.0535151388989736,0.4163333333333333,1.2853333333333334,0.033731696148568725,1,1,-1,-1
0.0130164971259145,0.5946666666666667,3.921666666666667,0.0031647893885719445,-0.0029525072356073,0.474,2.4433333333333334,-0.0012511688672856643,-0.0329358508213487,0.3546666666666667,0.8886666666666667,-0.026956461419426953,-0.0423123555390179,0.4056666666666667,1.094,-0.026670350665944646,1,-1,1,-1
0.0004939483965311,0.6006666666666667,3.993666666666667,0.00012009702984772284,0.007684816470169,0.4703333333333333,2.4533333333333336,0.003256555310795659,-0.02003824052496,0.3563333333333333,0.9023333333333332,-0.016400367506952496,-0.0317456898766481,0.3989999999999999,1.0453333333333332,-0.02000996329220639,1,-1,1,-1
0.1012766132147624,0.59,4.095,0.02462407110853693,0.0053475554168018,0.4696666666666667,2.4513333333333334,0.002266106166615717,-0.0334987712075649,0.36,0.889,-0.027417185563325796,-0.0612275551038421,0.3996666666666666,1.016,-0.03859299120163849,-1,-1,1,1
-0.0043410702296116,0.579,3.9733333333333336,-0.0010554739009136559,-0.0953636624452554,0.465,2.3313333333333333,-0.04041177074280753,0.0278902333673769,0.4246666666666667,1.453,0.0228268583017502,-0.0088739779589959,0.441,1.1523333333333334,-0.00559345139152179,-1,-1,1,1
-0.0628721229130224,0.581,3.9016666666666655,-0.015286526436976781,-0.1228626903141401,0.472,2.289333333333333,-0.052064892921555535,0.0255643053114618,0.4526666666666666,1.6946666666666663,0.020923194411488787,0.0330833969053541,0.4563333333333333,1.3116666666666668,0.020853147631376266,1,1,1,1
-0.0505607581635327,0.5816666666666667,3.907000000000001,-0.0122931806742022,-0.0868296381044775,0.4716666666666666,2.3176666666666668,-0.036795350962673404,0.0567819512666962,0.4629999999999999,1.812,0.04647338509464984,-0.0098085477072944,0.4683333333333334,1.3643333333333334,-0.006182529985501744,1,-1,1,1
-0.0531759295314615,0.5806666666666667,3.9036666666666666,-0.012929025058021917,-0.0818964060910873,0.471,2.321,-0.03470482050238777,0.03743178337133,0.47,1.8573333333333333,0.030636173019570574,0.0909048848297313,0.4613333333333333,1.4613333333333332,0.05729922441733479,-1,-1,1,-1
-0.0665420074860212,0.5886666666666667,3.909666666666667,-0.01617881040873654,-0.037502570524547,0.48,2.385,-0.015892272207707843,0.0030366301608391,0.4203333333333333,1.665,0.002485340494761674,0.0467666172449339,0.4066666666666666,1.1616666666666666,0.029477963717530045,1,1,-1,-1
-0.0457712489661896,0.591,3.942333333333333,-0.011128674760084832,0.0184794454490622,0.4773333333333333,2.454,0.007830939938683891,-0.0290195561594863,0.402,1.4766666666666666,-0.02375115646063802,-0.0037474333020747,0.385,0.936,-0.002362084525674954,1,-1,-1,-1
-0.0475230045770795,0.5906666666666667,3.943333333333333,-0.011554591004300667,0.0582943758626166,0.4673333333333333,2.496666666666667,0.024703109051704857,-0.0894751867310104,0.3996666666666666,1.398,-0.07323127713303558,-0.0424231735182649,0.3786666666666666,0.8453333333333333,-0.02674020152461129,-1,-1,-1,-1
-0.0576897652550303,0.5933333333333334,3.9343333333333335,-0.014026504607359878,0.0073076411930119,0.4636666666666666,2.4473333333333334,0.0030967216756405745,-0.143121088382216,0.4,1.3473333333333335,-0.11713795153519634,0.0093754252308184,0.3713333333333333,0.8363333333333334,0.005909523952588613,1,-1,1,-1
0.0679478234211883,0.6206666666666667,4.296333333333333,0.016520615989060027,-0.0117805684563183,0.5213333333333333,2.7936666666666667,-0.00499219114985208,-0.1423457823672294,0.4033333333333334,1.29,-0.11650339963627623,-0.0526409793185915,0.4853333333333333,1.471666666666667,-0.03318069532978219,1,1,1,1
0.1724306556559316,0.626,4.445666666666667,0.04192423691301323,0.0215686728208051,0.5403333333333333,3.0323333333333333,0.009140045997723376,-0.1259043312785197,0.4116666666666666,1.2713333333333334,-0.10304683692726256,0.0088983835843676,0.5293333333333333,1.8896666666666664,0.005608834760719581,1,1,1,1
0.1774535266539629,0.6273333333333333,4.461333333333333,0.04314548166734021,0.0508028651447229,0.5456666666666667,3.118666666666667,0.021528469929359906,-0.0872223744352254,0.413,1.2983333333333331,-0.07138745509042492,0.0897825808504841,0.545,2.095333333333333,0.056591813064338706,1,1,1,1
0.1280947849125775,0.6303333333333333,4.448333333333333,0.03114455541311766,-0.0150310991970541,0.5516666666666666,3.1203333333333334,-0.0063696519113079645,-0.0462873920810329,0.4103333333333333,1.3303333333333334,-0.037884076704327196,0.0594433461407564,0.5556666666666668,2.147333333333333,0.03746836748119975,1,1,-1,1
-0.0969764200958858,0.5786666666666667,3.942333333333333,-0.023578535937301328,-0.0706960422401707,0.517,3.036666666666666,-0.02995849968612187,-0.0358673513824769,0.4206666666666667,1.365,-0.02935575822841842,0.0285351549342376,0.502,1.9383333333333328,0.017986296879675956,-1,-1,1,-1
-0.1352397479658358,0.564,3.717,-0.032881758827673156,-0.1198186428796197,0.5076666666666667,2.8926666666666665,-0.05077493253308274,0.019584480082557,0.4203333333333333,1.442,0.016028985697943025,0.0166730656142684,0.4783333333333333,1.739,0.010509377247948017,-1,-1,-1,-1
-0.2921910234397455,0.569,3.564333333333333,-0.07104238886029138,-0.03661781037309,0.4993333333333333,2.8753333333333333,-0.015517341930427673,0.0143080764687224,0.4173333333333333,1.4423333333333332,0.01171049484670735,-0.0409571051346782,0.4726666666666667,1.6363333333333332,-0.025816108375165715,1,-1,-1,-1
-0.2731975030650435,0.5723333333333334,3.582333333333333,-0.06642436519754971,-0.1445376167135728,0.506,2.767333333333333,-0.06124996545401971,0.0130859296842682,0.4173333333333333,1.4423333333333332,0.010710224569108757,-0.0436115736741224,0.4693333333333333,1.604666666666667,-0.027489274661391762,1,1,1,-1
-0.2661958291038311,0.5720000000000001,3.597,-0.06472200063354043,0.0020091822807071,0.469,2.541,0.0008514208832432079,-0.0490348295314213,0.3996666666666666,1.377,-0.04013272642148215,0.0128203324706992,0.521,1.8556666666666668,0.00808092005967958,-1,-1,-1,1
-0.2394016921081228,0.5703333333333334,3.621333333333333,-0.05820736004938996,-0.1863694941707208,0.4666666666666666,2.321,-0.07897684588407801,-0.0151677940167653,0.391,1.326,-0.012414133657835344,0.0240539012164608,0.5403333333333333,2.036666666666666,0.015161670206127508,-1,-1,-1,1
-0.232994005451816,0.568,3.625333333333333,-0.056649415654749374,-0.2231905607330153,0.471,2.281333333333333,-0.09458032064864368,-0.0659969670947266,0.391,1.2706666666666666,-0.054015446782842126,0.0621429280121872,0.5479999999999999,2.1383333333333336,0.03916996963133516,-1,1,1,1
-0.2182971546016427,0.5626666666666666,3.6236666666666655,-0.053076070447807974,-0.2232023775777203,0.472,2.2826666666666666,-0.09458532821239361,-0.1057977408686268,0.3983333333333334,1.2306666666666668,-0.08659052821975599,0.0656981933638696,0.5503333333333333,2.163,0.041410926733154156,-1,1,1,1
-0.1325294283405833,0.5503333333333333,3.545333333333333,-0.03222278040155263,-0.2315427341642957,0.469,2.284,-0.09811967840037467,-0.0850063710386914,0.4003333333333333,1.2623333333333333,-0.06957375941916363,0.0325633862803262,0.5056666666666667,2.0113333333333334,0.020525374205793236,-1,-1,1,-1
-0.0872906664011079,0.5426666666666666,3.4896666666666665,-0.021223572830327875,-0.1808125575650709,0.4626666666666666,2.2936666666666667,-0.07662201132360008,-0.0986675080948236,0.401,1.2593333333333334,-0.08075476445822069,0.0262236692426001,0.4893333333333333,1.869,0.01652931975869205,-1,-1,1,-1
-0.1331449721806774,0.545,3.4473333333333334,-0.0323724417577905,-0.1082940226382054,0.4563333333333333,2.293333333333333,-0.04589120324718926,-0.0858575802585241,0.4006666666666667,1.2773333333333334,-0.07027043455953703,-0.0112486349400928,0.4826666666666666,1.7766666666666666,-0.007090246679573905,1,-1,-1,-1
-0.145651936331558,0.5483333333333333,3.4373333333333336,-0.03541334493205182,-0.0787802161904482,0.452,2.273,-0.033384288670591025,-0.0725587198839483,0.4003333333333333,1.2933333333333334,-0.05938593612790009,-0.0136926458113662,0.48,1.753,-0.008630757155482886,1,-1,-1,-1
-0.0671066118353875,0.5196666666666667,3.2173333333333334,-0.016316086500478506,-0.0182140008593183,0.4366666666666666,2.169,-0.007718453844603695,0.0372691733837033,0.3576666666666666,1.126,0.030503084310806103,-0.0447318098040101,0.4896666666666667,1.7526666666666666,-0.028195382606273602,-1,-1,-1,1
-0.127113351709553,0.514,3.082,-0.030905932889985818,-0.1462763367576913,0.44,2.043333333333333,-0.061986773940681784,-0.0790252370705958,0.3483333333333334,0.9326666666666666,-0.06467847956348476,-0.0267389644607785,0.4993333333333333,1.776333333333333,-0.016854120966051666,-1,1,-1,1
-0.2204594017845389,0.52,2.99,-0.05360179229706615,-0.152192387044618,0.4423333333333333,2.039333333333333,-0.06449378826634747,-0.0388129567751599,0.3396666666666667,0.9023333333333332,-0.03176659918575135,-0.0172797031645579,0.5006666666666667,1.7906666666666666,-0.010891753411771631,1,1,-1,1
-0.1867021887867945,0.5233333333333333,3.0253333333333337,-0.04539417173297998,-0.1499794298719901,0.4486666666666666,2.043333333333333,-0.06355601474097318,-0.006484965160754,0.3333333333333333,0.884,-0.00530764224402188,0.0275906174529783,0.5,1.8393333333333333,0.017390935417960975,1,1,-1,-1
-0.0672315443831021,0.4953333333333333,2.9016666666666664,-0.016346462199675428,-0.1303387003922522,0.4326666666666666,2.021333333333333,-0.05523296341718084,-0.0775041599703196,0.3386666666666666,0.8160000000000001,-0.06343354873136574,-0.0061253490415313,0.478,1.7926666666666666,-0.003860933876354441,-1,-1,1,-1
-0.13438378531501,0.4896666666666667,2.763,-0.032673642812424,-0.1673169703910118,0.4293333333333333,1.9486666666666668,-0.07090305547675713,-0.0847324852493761,0.3403333333333333,0.8123333333333334,-0.06934959664428789,0.0024151064452866,0.469,1.7223333333333335,0.0015222914198662386,-1,-1,1,-1
-0.1711213499655284,0.4906666666666667,2.7246666666666663,-0.04160589652425109,-0.2004849004945492,0.4303333333333333,1.9143333333333328,-0.08495845931705191,-0.086571748881977,0.3443333333333333,0.81,-0.07085494834815896,-0.0473042947409216,0.469,1.6716666666666666,-0.029816872936374063,1,1,1,1
-0.1687813180573623,0.491,2.7273333333333336,-0.04103694866675571,-0.2109854726189828,0.4363333333333333,1.9046666666666667,-0.08940823297800508,-0.0909078118002263,0.3493333333333333,0.807,-0.07440381409333145,0.0041438803121256,0.4639999999999999,1.678,0.0026119732554284333,1,1,1,-1
-0.2613710355166558,0.6286666666666667,4.118333333333333,-0.06354891578597861,0.1100914315121834,0.4723333333333333,2.347,0.046652881998652744,-0.0095371681827025,0.379,1.002,-0.007805728401009274,0.0870797466929917,0.4913333333333333,1.729666666666667,0.05488816093119896,1,1,1,1
0.0650492604876955,0.6523333333333333,4.767,0.015815868688362454,0.0215957667312802,0.49,2.447666666666667,0.009151527445379335,0.0349767875740776,0.3886666666666666,1.1116666666666668,0.028626873188439643,0.009486761914268,0.5103333333333333,1.776,0.005979701761215832,1,1,1,1
0.1251406838542799,0.6609999999999999,4.94,0.030426304750775002,0.027728344218814,0.497,2.526,0.011750298393705562,0.0665877326257438,0.3923333333333333,1.165333333333333,0.05449896088214907,0.0083396161356081,0.5193333333333333,1.842666666666667,0.00525663210952497,1,1,1,1
0.1076308025890817,0.6643333333333333,4.967666666666667,0.026169008345513386,-0.0345130264975837,0.5036666666666667,2.5409999999999995,-0.014625408449066814,0.0972723941642657,0.3913333333333333,1.1936666666666664,0.0796129286195542,0.0640641987738599,0.5203333333333333,1.9036666666666664,0.04038098623122135,1,1,-1,1
-0.2228874293158691,0.6293333333333333,4.562333333333333,-0.05419213512831957,0.1347526408684887,0.5006666666666667,2.708666666666667,0.057103436362790146,0.0528603452489744,0.4006666666666667,1.216,0.04326373303822298,0.0375438616058405,0.5266666666666666,1.9273333333333331,0.02366467055841682,-1,-1,1,1
-0.0836819355007163,0.612,4.451,-0.020346157566505995,0.1435300124877918,0.4916666666666666,2.723,0.060822978172620765,0.1259286789831109,0.3963333333333333,1.290333333333333,0.10306676439059194,0.0307026180350147,0.5306666666666667,1.9593333333333327,0.01935249359023051,-1,-1,-1,1
-0.2038598523696499,0.6153333333333333,4.333,-0.04956583105994296,0.0619578114061525,0.496,2.6426666666666665,0.02625554436637634,0.1117027720929739,0.3936666666666666,1.2766666666666666,0.09142352152067434,0.0857763353478189,0.522,2.015333333333333,0.05406659386893334,1,1,-1,-1
-0.2029265874735131,0.6133333333333334,4.333,-0.04933892002455079,0.0454886818892927,0.5026666666666667,2.6256666666666666,0.019276505712622793,0.1266090802613511,0.3903333333333333,1.2913333333333334,0.10362364117832387,0.0741732591827866,0.5196666666666667,2.003333333333333,0.04675293557260635,-1,1,-1,-1
-0.0371674449025372,0.6343333333333333,4.4703333333333335,-0.00903677341837987,-0.0342514958239834,0.542,3.000333333333333,-0.014514580935182117,0.0630230536955605,0.408,1.276333333333333,0.05158143703935084,0.0841660231002663,0.529,1.989,0.05305158083605481,1,1,1,1
0.0663377168846404,0.6409999999999999,4.556666666666667,0.016129139846742736,-0.0430300923110933,0.556,3.151333333333333,-0.018234641800968957,0.0264643185429322,0.421,1.337,0.02165981336457743,0.0240178933452366,0.54,1.9876666666666665,0.015138973701996511,1,1,1,1
0.0990767886069488,0.6403333333333333,4.588333333333334,0.024089212804633695,0.0548557334332451,0.5529999999999999,3.247666666666667,0.0232459331635407,0.0890893576805114,0.4213333333333333,1.4006666666666665,0.07291549400750816,0.0332584698686564,0.5429999999999999,2.021,0.02096349973217323,-1,-1,1,1
0.0785250803737698,0.6436666666666666,4.589333333333333,0.019092336340542602,0.0482863200987586,0.5556666666666668,3.2373333333333334,0.020462046526002906,0.1100577648689673,0.4196666666666667,1.4176666666666666,0.09007715964864797,0.0022061588594768,0.5493333333333333,2.040666666666666,0.0013905874456166577,1,1,-1,1
0.0880521943421683,0.635,4.608333333333333,0.021408728292942374,-0.2305075879355667,0.5226666666666666,2.9246666666666665,-0.09768101978546784,0.0332223609968687,0.3843333333333333,1.286,0.027190956667009016,0.0293264597138467,0.5226666666666666,2.0780000000000003,0.018485072608111865,-1,-1,-1,-1
0.0593711175663971,0.6293333333333333,4.600666666666667,0.014435303218997931,-0.0912801100057092,0.5043333333333333,2.8526666666666665,-0.03868130464312405,-0.0284922659569755,0.372,1.1353333333333333,-0.023319593964259124,0.0133723952025206,0.5086666666666667,1.995,0.008428896589459368,-1,-1,-1,-1
0.0373612726063097,0.6216666666666666,4.591333333333334,0.0090839000649866,-0.01988228798387,0.4926666666666666,2.788,-0.008425415333727116,-0.0931095932957573,0.37,1.06,-0.07620586980035506,-0.0303116483760805,0.506,1.938,-0.01910605734789216,-1,-1,-1,-1
-0.0461282768523494,0.6303333333333333,4.509,-0.011215481375921073,-0.043653956602776,0.49,2.732,-0.018499013576167695,-0.1233916268593575,0.3726666666666666,1.030333333333333,-0.10099030527423282,-0.0656953882261068,0.506,1.9036666666666664,-0.0414091585969479,1,-1,1,1
-0.0803395675223797,0.6176666666666667,4.488,-0.01953350492976221,-0.1296381317919706,0.4666666666666666,2.369333333333333,-0.054936087050037934,-0.0821185687584855,0.386,1.0776666666666668,-0.06721022761986227,0.0236266326221812,0.534,2.003333333333333,0.014892353995937462,-1,-1,1,1
-0.0480159622483666,0.6096666666666667,4.461333333333333,-0.011674447152388199,-0.0933649155097713,0.4586666666666666,2.308666666666667,-0.03956477199235538,-0.0092555547825292,0.3903333333333333,1.147333333333333,-0.007575240936205585,0.0307994454081579,0.547,2.106333333333333,0.01941352588122197,-1,-1,1,1
-0.1553973638623391,0.6166666666666667,4.354,-0.03778281694423466,-0.1714295083315025,0.46,2.23,-0.0726458046137003,0.0410011420866143,0.3829999999999999,1.196,0.03355752704872745,0.0478261053836033,0.551,2.1573333333333333,0.030145780950221454,1,1,-1,1
-0.1545746312585452,0.6266666666666666,4.354,-0.03758278037610642,-0.166658037882986,0.4593333333333333,2.2343333333333333,-0.07062382302315241,0.0212118698493453,0.381,1.176,0.01736092850096191,0.0938776483950087,0.5503333333333333,2.2030000000000003,0.05917301862526492,1,-1,-1,-1
-0.0717642134647729,0.6116666666666667,4.402,-0.017448520831334524,0.0210585087590029,0.512,2.6746666666666665,0.008923856386522093,0.0267746113457827,0.417,1.2966666666666666,0.02191377358604357,-0.0216793770027217,0.58,2.292333333333333,-0.013664958604080213,-1,1,1,1
-0.1269919914304695,0.6093333333333333,4.316333333333334,-0.03087642574073343,0.0241436280743148,0.532,2.8986666666666667,0.010231221595530955,0.0150753633269893,0.4346666666666667,1.411333333333333,0.012338483438977092,-0.0484582379496192,0.597,2.365666666666667,-0.03054422714845924,-1,1,1,1
-0.1490715703914142,0.6133333333333334,4.2843333333333335,-0.03624478379619029,-0.0283227212484495,0.5416666666666666,2.9570000000000003,-0.012002174502912353,0.0474545690625505,0.4403333333333333,1.485,0.03883935675592157,0.0893556340139936,0.5983333333333334,2.5,0.05632269966472149,1,1,1,1
-0.1640380253435465,0.619,4.268666666666666,-0.03988367968030247,0.0719250012305137,0.5386666666666666,3.0556666666666668,0.030479289342229758,0.0384330647968311,0.4443333333333333,1.5083333333333333,0.031455675277548195,0.0743638188490591,0.5993333333333333,2.4883333333333337,0.04687304926180019,1,-1,1,1
-0.1372200662475,0.623,4.308333333333334,-0.03336324706703429,-0.028195962292155,0.5193333333333333,2.970333333333333,-0.011948458509314567,0.057144873808097,0.4393333333333333,1.5479999999999998,0.04677042030830127,0.0546513533769572,0.5413333333333333,2.255666666666667,0.034447875575913584,1,-1,-1,-1
-0.142805345335474,0.6256666666666667,4.313,-0.03472123392162679,-0.1506570479550957,0.518,2.8593333333333333,-0.06384316548501434,0.0396625166689839,0.43,1.546,0.032461924429528416,0.0122345073700484,0.5206666666666667,2.0516666666666667,0.007711662412256442,1,-1,-1,-1
-0.1315246116022326,0.6273333333333333,4.3293333333333335,-0.03197847248059434,-0.1786332124049532,0.52,2.837333333333333,-0.0756984813885928,-0.0103805477676242,0.4306666666666667,1.5043333333333335,-0.008495995349514453,0.034395093321129,0.509,1.9806666666666668,0.02167993694457628,1,1,1,-1
-0.1313108310396789,0.6283333333333334,4.330666666666667,-0.03192649455985974,-0.1637234704699262,0.52,2.853,-0.0693802564225726,0.0035726340021631,0.4306666666666667,1.5186666666666668,0.002924034699070782,-0.0644267006983607,0.5103333333333333,1.8823333333333327,-0.0406094786732127,1,1,1,1
-0.1382502894097905,0.6206666666666667,4.343999999999999,-0.033613732224472455,-0.0883578294076703,0.5253333333333333,2.9536666666666664,-0.037442944763207565,-0.034336817272691,0.4213333333333333,1.5166666666666666,-0.02810308727404253,0.0430263635054539,0.4556666666666667,1.5516666666666663,0.02712040461828407,-1,1,-1,-1
-0.1605039768786635,0.6153333333333333,4.332333333333334,-0.0390244224644657,-0.0511188853724635,0.5186666666666667,3.003333333333333,-0.021662388202484895,-0.0115301956103086,0.411,1.524,-0.009436928616590151,-0.0016681513106633,0.4343333333333333,1.331,-0.001051470187667033,-1,-1,-1,-1
-0.1602274471583529,0.6096666666666667,4.335999999999999,-0.038957187914648035,-0.1152341524019133,0.5243333333333333,2.943,-0.048832186486977285,-0.0454630908881679,0.409,1.4756666666666665,-0.03720942453201865,-0.0523744773787138,0.4293333333333333,1.2396666666666667,-0.03301271365872778,-1,1,-1,-1
-0.1981878850178073,0.609,4.293666666666667,-0.048186767098740965,-0.0894114060422937,0.528,2.969666666666667,-0.037889413536812196,-0.0440422585181843,0.4076666666666667,1.465666666666667,-0.0360465393473399,-0.0864371056644337,0.4286666666666667,1.2006666666666663,-0.05448309103221495,-1,1,-1,-1
-0.2120799289377375,0.6206666666666667,4.344666666666667,-0.05156443412836294,0.1627016808706802,0.3736666666666666,1.6333333333333333,0.06894725787812368,-0.0660507078310193,0.422,1.4833333333333334,-0.054059431074985766,0.1120711700084389,0.4573333333333333,1.433,0.07064077065885659,1,-1,1,1
-0.1833400033509731,0.6296666666666667,4.3853333333333335,-0.04457670074314552,-0.0064188353458682,0.3296666666666666,1.012,-0.002720076974622959,-0.0146881648305452,0.431,1.538,-0.01202157948566279,0.0918911974517344,0.4693333333333333,1.5136666666666667,0.057920917612146704,1,-1,1,1
-0.1565254353622105,0.6306666666666667,4.418666666666667,-0.03805709263283261,-0.009509475706801,0.309,0.8046666666666666,-0.004029781808853539,0.0398200456142343,0.4303333333333333,1.594,0.03259085454152458,0.1161200932519608,0.4746666666666667,1.588666666666667,0.07319289051483209,1,-1,-1,1
-0.1184130438315334,0.627,4.458,-0.028790567920185552,-0.0244091166637117,0.301,0.7106666666666667,-0.01034372633511872,0.0350612430060797,0.4296666666666667,1.588,0.02869599602989209,0.0768280756592914,0.4796666666666667,1.594666666666667,0.04842632117074017,-1,-1,-1,1
-0.2140938397469751,0.611,4.354666666666666,-0.05205408994720196,0.0101978892693815,0.352,0.9516666666666668,0.004321507297932914,0.0160284062465545,0.4203333333333333,1.5646666666666669,0.013118504724343887,0.0796980372922426,0.4703333333333333,1.5933333333333335,0.050235317199761355,-1,1,-1,-1
-0.1889266002263934,0.6046666666666667,4.3053333333333335,-0.04593500800035372,-0.034888161659228,0.3753333333333333,1.1393333333333333,-0.014784377554921345,-0.0069147869386645,0.413,1.5366666666666666,-0.005659431369990463,0.077973881395029,0.4613333333333333,1.586666666666667,0.049148546165729945,-1,1,-1,-1
-0.2661278484298055,0.609,4.227666666666667,-0.06470547203036071,0.0244087483584865,0.38,1.2463333333333333,0.010343570260300045,-0.0169930738002128,0.4103333333333333,1.526,-0.013908040231831287,0.0305489623957162,0.46,1.5386666666666668,0.01925564127062585,1,1,-1,-1
-0.2722402567639133,0.612,4.222,-0.0661916234002166,0.057760409165702,0.3806666666666667,1.2866666666666666,0.02447683271974881,-0.0680842601635058,0.4133333333333333,1.475,-0.055723799039621005,0.0364598370644331,0.4593333333333333,1.5446666666666669,0.022981387524855502,1,1,1,-1
-0.2638334114866483,0.5906666666666667,4.036666666666666,-0.06414760998650909,0.07486371266002,0.38,1.31,0.03172461203143175,-0.0287291684671708,0.3893333333333333,1.357,-0.023513487645976484,0.0618346661017301,0.441,1.507,0.0389756657892514,-1,-1,-1,-1
-0.1561562050961877,0.58,3.994,-0.037967319169469556,0.0881577678070921,0.3796666666666667,1.3263333333333334,0.03735816568352775,-0.00436681755529,0.379,1.292,-0.00357403698460251,-0.0364857429296594,0.4393333333333333,1.4006666666666665,-0.022997716526185926,-1,-1,-1,-1
-0.1095612853854519,0.5723333333333334,3.932333333333333,-0.026638379744721056,0.0677459474718675,0.38,1.3076666666666668,0.02870835313774802,-0.0117196663481333,0.3723333333333333,1.227,-0.009592001599583238,-0.0826187205813704,0.4433333333333333,1.3586666666666667,-0.0520762841351373,-1,1,-1,1
-0.2282645891706365,0.586,3.8123333333333336,-0.055499520539648295,0.069477064680071,0.3803333333333333,1.3090000000000002,0.02944193980957922,-0.0463222677877823,0.3773333333333333,1.192,-0.03791262084756384,-0.0674896694434568,0.446,1.3733333333333335,-0.0425401310670557,1,1,1,1
0.0903351384412527,0.478,2.861,0.02196379600352489,0.0737620465707538,0.3653333333333333,1.3323333333333334,0.03125776463596697,0.0051570092719792,0.3266666666666666,0.8743333333333333,0.004220772137746822,-0.0096897336861436,0.4013333333333333,1.1163333333333334,-0.006107639056652351,-1,-1,-1,-1
-0.0743843770402294,0.4529999999999999,2.383,-0.018085579004490683,-0.0250568716243251,0.36,1.239,-0.010618222136712457,-0.0312063768618755,0.3083333333333333,0.6943333333333332,-0.02554096745458837,-0.0405984205459865,0.384,0.9363333333333334,-0.025590022078692425,-1,-1,-1,-1
-0.0608236887058417,0.4416666666666666,2.2576666666666667,-0.014788476709821958,-0.0266058243397542,0.3593333333333333,1.2396666666666667,-0.011274613894561563,-0.0676700584667739,0.3003333333333333,0.5966666666666668,-0.05538479422330768,-0.0248946178549335,0.376,0.8833333333333333,-0.01569159124864864,-1,-1,-1,-1
-0.1255789936436437,0.4406666666666667,2.181,-0.030532873988018103,-0.0364756258898961,0.3576666666666666,1.2303333333333333,-0.015457089140311575,-0.1287991805007468,0.303,0.5363333333333333,-0.1054161363207199,0.0147454193264743,0.3693333333333333,0.8646666666666667,0.009294342022410479,-1,-1,1,-1
-0.0981820768962871,0.504,2.616,-0.023871675467180917,-0.0483909264928776,0.3686666666666667,1.2093333333333334,-0.02050637504180205,-0.0356286890154404,0.3336666666666666,0.6483333333333333,-0.029160424185761213,-0.0243516454113215,0.427,1.065,-0.015349344515074019,1,1,1,1
0.0030597965503589,0.519,2.907,0.0007439491254898231,-0.0289797778749723,0.376,1.2243333333333333,-0.012280612023821587,0.0558723854072983,0.3403333333333333,0.7873333333333333,0.0457289477600784,0.003528572023747,0.4486666666666666,1.2856666666666667,0.0022241317464964457,1,1,1,1
0.0872851153261042,0.5206666666666667,3.0146666666666664,0.021222223159744695,0.0080773964858806,0.3796666666666667,1.2616666666666667,0.0034229169330986238,0.0914396307905479,0.3403333333333333,0.8223333333333334,0.07483908319181273,0.0559215563952528,0.4546666666666666,1.3936666666666666,0.035248510744609066,1,1,1,1
0.1117813711047488,0.516,3.0386666666666664,0.027178164270326082,0.0258476258820838,0.3803333333333333,1.279,0.01095331601795667,0.0772630657900717,0.3416666666666666,0.818,0.06323622436274526,0.0625044398617002,0.4579999999999999,1.4303333333333332,0.0393978380086349,-1,1,1,1
0.0900812027569375,0.5106666666666667,2.993666666666667,0.021902054895197018,-0.232926760763303,0.5203333333333333,2.6386666666666665,-0.09870618026268661,0.0993146457635706,0.34,0.8306666666666666,0.08128441652931064,0.0103827626713044,0.4083333333333334,1.1786666666666668,0.0065444695242650106,-1,1,-1,-1
0.0496570742536062,0.5126666666666666,2.947,0.01207346186497935,-0.0761837038954471,0.556,3.258,-0.0322839779557346,0.0747773678204487,0.3416666666666666,0.805,0.06120179623207563,-0.0250751236583002,0.39,0.976,-0.015805367780626127,1,1,1,-1
0.0442133748741127,0.5176666666666666,2.9410000000000003,0.010749898246892174,0.1033954433119839,0.5613333333333334,3.5083333333333333,0.043815357378639896,0.0868051248165316,0.3406666666666667,0.8166666666666667,0.07104595569180307,-0.0916985284560385,0.389,0.9,-0.057799474369098554,1,1,-1,-1
0.0545310242781282,0.52,2.9513333333333334,0.013258498451153332,0.1069736257762037,0.5623333333333334,3.526,0.04533166543259068,0.0867284699431036,0.3413333333333333,0.817,0.07098321724458999,-0.0837448731385963,0.3856666666666667,0.879,-0.052786121326235495,1,1,1,-1
0.0567182397992209,0.5033333333333334,2.972,0.01379029102212797,-0.0899038488145946,0.4763333333333333,2.6180000000000003,-0.03809809348793719,0.0691983892164146,0.3436666666666667,0.8236666666666667,0.05663566182992523,-0.0923832565568598,0.3836666666666666,0.8633333333333333,-0.058231072618051875,-1,-1,1,-1
-0.0320797383296693,0.5,2.890333333333333,-0.007799764750208801,-0.07449215086729,0.4463333333333333,2.2663333333333338,-0.03156715719381778,0.0854091750373087,0.3413333333333333,0.8433333333333334,0.06990343574989562,-0.1067609656742675,0.3879999999999999,0.8533333333333333,-0.06729363930925417,-1,-1,-1,1
-0.08719239660646,0.5036666666666667,2.8383333333333334,-0.021199679827447734,0.0017405682807107,0.4306666666666667,2.155666666666667,0.0007375917044153232,0.0748401018244686,0.3406666666666667,0.8343333333333333,0.06125314109540469,-0.1050819098125656,0.3886666666666666,0.857,-0.06623529575808966,1,-1,-1,1
-0.0731250959535811,0.508,2.852333333333333,-0.0177794014375384,-0.1215432147679713,0.4316666666666666,2.0323333333333333,-0.051505745528248104,0.0765242403560432,0.3403333333333333,0.836,0.06263153012192817,-0.1017264441356363,0.3893333333333333,0.8603333333333333,-0.06412027651344557,1,1,-1,1
-0.1731633820336564,0.588,3.656333333333333,-0.042102389655837825,-0.0323820884834065,0.456,2.103333333333333,-0.013722391762333565,0.0716006702157376,0.3323333333333333,0.8243333333333334,0.05860181705172682,0.0148149465409237,0.417,0.998,0.009338166460132503,1,1,-1,1
0.0238019046241912,0.6026666666666667,4.054666666666667,0.005787118796536398,-0.0284228532299155,0.4676666666666667,2.183333333333333,-0.012044606919781306,0.0204460927252904,0.3296666666666666,0.7693333333333334,0.01673417555589801,0.0686153567919003,0.4266666666666666,1.1333333333333333,0.04324967502746038,1,1,-1,1
-0.0327037786516788,0.611,4.117666666666667,-0.00795149191382525,0.0711303482888117,0.461,2.280666666666667,0.030142543335661548,0.0159758351416896,0.3303333333333333,0.7633333333333333,0.01307547772110191,0.0107509789334179,0.4336666666666666,1.1366666666666665,0.006776563831149311,1,-1,1,1
0.0776781455642137,0.6026666666666667,4.227666666666667,0.018886415325682235,0.0483336736153101,0.4606666666666667,2.2576666666666667,0.02048211328314789,-0.0009553917378748,0.3303333333333333,0.7463333333333334,-0.0007819436838646303,0.0841879209618938,0.4333333333333333,1.21,0.053065383510025564,-1,-1,1,-1
-0.0317938731658058,0.5936666666666667,4.1066666666666665,-0.007730260410569189,0.0472619644165805,0.4803333333333333,2.397666666666667,0.020027960565734367,-0.0266426912250099,0.3846666666666667,1.053,-0.02180580310532494,0.0914666871441334,0.4306666666666667,1.204,0.05765334000695793,-1,1,1,-1
-0.083556649528818,0.5943333333333333,4.046666666666667,-0.020315695936885897,0.0788742152232067,0.4856666666666667,2.486333333333333,0.033424122159201666,-0.018416851436267,0.405,1.2346666666666666,-0.015073335979748035,0.0948332113399308,0.4296666666666667,1.1993333333333331,0.059775329664199024,1,1,1,-1
-0.0674732161298745,0.594,4.059333333333333,-0.01640522149353954,0.0381387149572516,0.49,2.4953333333333334,0.016161847875363535,0.0593405977254373,0.4106666666666667,1.361,0.04856751816942989,0.0853956711853562,0.43,1.187,0.053826653393639394,-1,1,1,1
-0.0855184889027924,0.595,4.041666666666667,-0.02079269127386298,0.0865799509245097,0.4856666666666667,2.544,0.036689542305418134,0.0872211794313988,0.4103333333333333,1.389,0.07138647703539538,0.0822946065678207,0.43,1.184,0.05187198838542073,1,-1,-1,1
-0.0677727909914782,0.5943333333333333,4.041333333333333,-0.01647805916514312,0.0024561458969345,0.5086666666666667,2.673,0.001040828365361745,0.0522173622189849,0.4,1.3363333333333334,0.04273748134564417,-0.0153871476019862,0.4623333333333333,1.3276666666666666,-0.00969883659431801,-1,1,-1,1
-0.0783524860011981,0.5973333333333334,4.0280000000000005,-0.01905037229802346,0.0775317585990706,0.511,2.774,0.0328552361922025,0.0081320389826589,0.3953333333333333,1.2886666666666668,0.006655695530270928,0.1018100241060986,0.469,1.5016666666666665,0.06417295869321274,1,1,-1,1
-0.0539830314050702,0.5946666666666667,4.049,-0.013125261220515128,0.0153503055770074,0.5176666666666666,2.792333333333333,0.006504920363835357,-0.0056756120440071,0.3903333333333333,1.273,-0.004645224376494408,0.1511755987674041,0.4679999999999999,1.549,0.09528909889081537,-1,1,-1,-1
-0.0542001073698497,0.5913333333333334,4.048333333333334,-0.013178040374783938,0.0082075551087168,0.5193333333333333,2.8056666666666668,0.0034780735859723066,-0.0093305254787525,0.39,1.269,-0.0076366009627399836,0.1608861743167517,0.4603333333333333,1.5583333333333331,0.10140987500384525,-1,1,-1,-1
0.0733842978025443,0.6153333333333333,4.241333333333333,0.017842422944258803,-0.1008484948387864,0.4823333333333333,2.611,-0.04273605007066305,-0.0011758634193066,0.3823333333333333,1.2786666666666666,-0.0009623894967519119,0.0385666123302386,0.4396666666666667,1.4376666666666666,0.024309331440943032,1,-1,-1,-1
0.1658229454141278,0.617,4.366,0.040317659424943475,-0.086333817030765,0.4693333333333333,2.470666666666667,-0.03658523940606425,-0.0641252307291013,0.381,1.22,-0.05248351765791992,-0.0686512080417565,0.4379999999999999,1.326,-0.04327227280991179,1,-1,-1,-1
0.1061230199540679,0.62,4.354333333333333,0.025802410908629652,-0.0213397565931177,0.4613333333333333,2.4406666666666665,-0.009043039340518675,-0.1158684910462617,0.3896666666666666,1.1703333333333332,-0.09483296865648937,-0.1259065362402598,0.44,1.271,-0.07936148743989631,1,-1,1,1
0.0962995754938491,0.6223333333333333,4.377666666666667,0.023413970110296046,-0.1185722950934442,0.4656666666666667,2.3426666666666667,-0.05024677411603743,-0.0601342203426216,0.3893333333333333,1.2256666666666665,-0.049217061354992486,-0.1134710897787567,0.4403333333333333,1.283,-0.07152316897261,1,1,-1,1
0.1466393637641942,0.6183333333333334,4.4093333333333335,0.03565342487295775,-0.1351359033116219,0.4773333333333333,2.309333333333333,-0.05726584952508997,-0.0741806103006827,0.3866666666666666,1.1906666666666663,-0.060713377968780055,-0.0280420804438092,0.5076666666666667,1.7073333333333334,-0.017675501855465337,-1,1,-1,1
0.1430534060175885,0.6183333333333334,4.397,0.03478154660075111,-0.0075033473354269,0.4703333333333333,2.4283333333333337,-0.003179655065125006,-0.0670121669841028,0.3836666666666666,1.1856666666666666,-0.054846340655886915,0.0310192404664788,0.5306666666666667,1.9606666666666668,0.019552067241195525,1,-1,-1,1
0.1661604798870115,0.615,4.418,0.04039972647475927,-0.0307319775481325,0.465,2.4016666666666664,-0.013023132703834492,-0.0620186671966209,0.382,1.184,-0.05075939342324031,-0.0201333567050809,0.5446666666666666,2.0276666666666667,-0.012690470113674007,-1,-1,-1,1
0.159858787349191,0.61,4.411333333333333,0.03886755315033762,-0.0477195549233937,0.4626666666666666,2.383666666666667,-0.020221871350841174,-0.0427809542208261,0.3803333333333333,1.198,-0.035014220467396016,0.0060722244687507,0.55,2.099,0.0038274483620882697,-1,-1,-1,1
-0.0238928352273628,0.6063333333333333,4.2363333333333335,-0.0058092273719257785,-0.0220641993587631,0.4413333333333333,2.177,-0.009350032740424574,0.0196863548643129,0.421,1.356,0.01611236546666105,-0.0048850172903649,0.5193333333333333,2.083,-0.003079127183621189,-1,-1,1,-1
-0.0900266291054601,0.6133333333333334,4.173,-0.02188878603250527,-0.0507005589988347,0.4366666666666666,2.095666666666667,-0.021485116177970717,0.1200050298450359,0.4303333333333333,1.5426666666666666,0.09821853319356341,-0.0728464971161091,0.51,1.9316666666666664,-0.045916650068814624,1,-1,1,-1
-0.0629037848020406,0.618,4.202,-0.015294224607184761,-0.0134331732599433,0.4306666666666667,2.0643333333333334,-0.005692507022167643,0.0930130940735525,0.4366666666666666,1.574,0.07612688967700927,-0.0670639019310535,0.5066666666666666,1.9066666666666665,-0.042271761019741935,1,-1,1,-1
-0.0089883567197501,0.6096666666666667,4.257333333333333,-0.002185400241876971,-0.0292342753759329,0.4296666666666667,2.038,-0.012388459126163542,0.0772364626985739,0.441,1.6003333333333332,0.06321445097017411,-0.0188324920913207,0.5003333333333333,1.899,-0.011870508308760781,-1,-1,1,-1
-0.1980690990790545,0.5923333333333334,4.068,-0.048157885866344896,-0.0678901757582906,0.428,1.9793333333333327,-0.02876947201988936,0.0298837811827847,0.4206666666666667,1.5496666666666667,0.024458484430533552,0.0137166918404618,0.5366666666666666,1.9853333333333327,0.008645913863728821,-1,-1,-1,1
-0.2422257435703829,0.59,3.9883333333333337,-0.05889399086980847,-0.0800980116435892,0.43,1.9653333333333332,-0.033942724099482194,-0.0493724048632417,0.4136666666666667,1.4646666666666666,-0.040409016123476686,0.0832232427799066,0.5463333333333333,2.1356666666666664,0.052457326949107805,-1,1,-1,1
-0.2472169512093049,0.588,3.955,-0.060107537096494225,-0.0997696971165857,0.431,1.946,-0.0422788934859685,0.0029276368242312,0.4063333333333333,1.4733333333333334,0.0023961345201177447,0.0744874491461113,0.5523333333333333,2.1813333333333333,0.046950975988717496,-1,1,-1,1
-0.2794856756691302,0.5956666666666667,3.923666666666667,-0.06795325132861965,-0.0907410441591514,0.4306666666666667,1.956,-0.03845286747064362,0.0133549979546705,0.402,1.4463333333333332,0.010930444428909376,0.0935186454240093,0.5526666666666666,2.2070000000000003,0.05894673164585436,1,-1,-1,1
-0.1481069721099945,0.578,3.921666666666667,-0.03601025446193537,-0.0415177515226621,0.45,2.0136666666666665,-0.01759376489188251,-0.0274998993179329,0.3796666666666667,1.2163333333333333,-0.02250738804420016,0.0553351082076907,0.5579999999999999,2.2373333333333334,0.03487886035265048,-1,1,-1,1
-0.2230244996156516,0.5770000000000001,3.835333333333333,-0.05422546196164836,0.0525692542400677,0.4513333333333333,2.110333333333333,0.022277003588127963,-0.0204391464640993,0.3696666666666667,1.14,-0.01672849036431687,0.0438402975043596,0.5596666666666666,2.249,0.027633444010518617,-1,1,-1,1
-0.146907233126174,0.5713333333333334,3.832,-0.03571855377101048,0.0782080487629675,0.45,2.1373333333333333,0.033141824210722724,-0.1110951978550163,0.3706666666666667,1.05,-0.09092625027683188,0.0504970822646533,0.56,2.26,0.0318293527847544,-1,-1,1,1
-0.162724620863722,0.5736666666666667,3.817,-0.039564342725018554,0.085785042228994,0.4486666666666666,2.1453333333333333,0.03635268791936637,-0.0926670552154875,0.3703333333333333,1.0686666666666669,-0.07584367297258439,0.0327098502889993,0.56,2.2426666666666666,0.020617693492240182,1,-1,-1,1
-0.1225364066299659,0.5546666666666666,3.622,-0.02979310913411408,0.0379777695226977,0.4376666666666666,2.0976666666666666,0.01609364485299086,0.0031744576349873,0.3506666666666667,0.999,0.002598145869353812,-0.0381722084270728,0.5913333333333334,2.453,-0.024060730523611705,-1,-1,-1,1
-0.1508449692623732,0.5493333333333333,3.5196666666666667,-0.03667596231328478,-0.0001840979215996,0.4333333333333333,2.06,-7.80142332115364e-05,-0.0879829939694791,0.3476666666666667,0.8826666666666667,-0.07200998678821492,0.0437149745493652,0.5963333333333334,2.58,0.027554450366378175,-1,-1,-1,1
-0.2165154984377073,0.5583333333333333,3.4536666666666664,-0.05264288427896684,-0.0122768862039301,0.4296666666666667,2.048,-0.00520251317941537,-0.0585695287667705,0.3433333333333334,0.8773333333333333,-0.047936434103960826,0.0765497622274971,0.598,2.6300000000000003,0.048250894472641276,1,-1,-1,1
-0.2089326976874201,0.562,3.4613333333333336,-0.05079922641018532,-0.0566572981293562,0.4326666666666666,2.0036666666666667,-0.024009373006461703,-0.0819242480552527,0.3433333333333334,0.854,-0.06705118516584752,0.1338247476547907,0.5903333333333333,2.6873333333333336,0.08435249945949153,1,1,1,-1
-0.1014948089975056,0.521,3.2056666666666667,-0.02467712253175601,-0.0332948209514698,0.4053333333333333,1.7933333333333332,-0.014109175724936359,-0.0929101459195403,0.363,0.8733333333333333,-0.07604263140304258,0.0907082740061246,0.5053333333333333,2.1283333333333334,0.057175296558828415,-1,-1,1,-1
-0.1214802140183946,0.509,3.035333333333333,-0.02953630984801935,-0.0225244089262683,0.3929999999999999,1.676,-0.009545053391464933,0.0010771819279684,0.37,0.981,0.0008816232876596164,0.017726515565611,0.475,1.7926666666666666,0.011173388486590146,-1,-1,1,-1
-0.2412964127274302,0.511,2.917666666666667,-0.058668036347497406,-0.0417404345988074,0.39,1.6256666666666668,-0.01768813015838696,0.0260772578620945,0.3696666666666667,1.0103333333333333,0.021343022206924522,0.0043892154205886,0.4623333333333333,1.666,0.0027666130359375106,1,-1,-1,-1
-0.2406598055531414,0.5163333333333333,2.9186666666666667,-0.058513253719699114,-0.0561807025942577,0.3896666666666666,1.608,-0.023807408557869947,0.0453850492447108,0.3656666666666667,1.0306666666666666,0.037145551078062014,-0.0298952458598553,0.4589999999999999,1.6016666666666666,-0.018843590250883887,1,-1,-1,-1
-0.038162663962129,0.487,2.8346666666666667,-0.009278747790488788,-0.0263300742448024,0.3696666666666667,1.422,-0.01115776068932842,0.0268299167187301,0.353,1.012,0.02195903846048784,0.0165596873606987,0.5033333333333334,1.785,0.010437912595553331,-1,-1,-1,1
-0.2118003197010098,0.4886666666666667,2.6573333333333333,-0.051496450834794594,-0.0988159845560805,0.3676666666666666,1.325,-0.041874743599508366,-0.0457431165111428,0.3503333333333333,0.9336666666666668,-0.03743861247506341,0.0434821255884705,0.5196666666666667,1.958,0.027407680862290038,1,-1,-1,1
-0.2212738233419644,0.49,2.647333333333333,-0.05379980814402032,-0.0310381568537068,0.361,1.3210000000000002,-0.013152880739782291,-0.04049715216653,0.3483333333333334,0.937,-0.033145034749371804,0.0454888928507029,0.527,2.0266666666666664,0.028672587670404794,1,-1,-1,1
-0.2034599580764062,0.489,2.6646666666666667,-0.049468602043290816,-0.0662261132228825,0.3616666666666666,1.2853333333333334,-0.028064300763267252,-0.0719198768582681,0.35,0.9043333333333332,-0.058863072836217466,0.0407976609495461,0.5306666666666667,2.0546666666666664,0.025715607415695438,-1,1,1,1
-0.133286752077784,0.4766666666666666,2.6083333333333334,-0.0324069136675167,-0.0647219444321909,0.3816666666666666,1.293,-0.02742688685980261,-0.066579875000366,0.3466666666666666,0.921,-0.054492529781386134,0.0532644543228393,0.4716666666666666,1.81,0.03357368448821859,-1,1,-1,-1
-0.0717839336442089,0.4693333333333333,2.58,-0.017453315532552225,0.0053883911484962,0.39,1.367,0.0022834109154585606,-0.0585871953343852,0.3406666666666667,0.9133333333333334,-0.047950893367542706,-0.0172582784659183,0.4536666666666666,1.5790000000000002,-0.010878248982194237,-1,1,-1,-1
-0.1404864103461776,0.472,2.5126666666666666,-0.034157415501362066,0.0345004731196638,0.391,1.3976666666666666,0.014620088768409228,-0.0890344319557563,0.34,0.881,-0.07287053985744457,0.0272420880593806,0.4406666666666667,1.5053333333333332,0.0171712501504729,1,1,-1,-1
-0.1443786722323561,0.4766666666666666,2.509,-0.035103767580247906,0.0361129094016334,0.3913333333333333,1.4029999999999998,0.01530338263206245,-0.1062586799087148,0.3426666666666667,0.864,-0.08696778537695644,-0.0484144689253844,0.44,1.4236666666666666,-0.03051663862946101,1,1,1,-1
-0.0448577631823456,0.4956666666666667,2.6133333333333337,-0.010906572754656261,-0.0144436364657163,0.359,1.3316666666666668,-0.006120705838872931,-0.0321999642799156,0.331,0.8693333333333333,-0.026354172525454952,0.0312155970852054,0.419,1.3163333333333334,0.01967583486912133,1,-1,-1,-1
0.0634275892581497,0.4966666666666666,2.7236666666666665,0.015421580743658713,-0.088253422319688,0.3506666666666667,1.171,-0.03739870070634904,-0.0431062529490353,0.3246666666666666,0.8086666666666666,-0.03528046234055497,0.0215666789303414,0.411,1.2366666666666668,0.013593922683922401,1,-1,-1,-1
0.1274624299400231,0.4876666666666666,2.7873333333333337,0.030990806652019212,-0.1484944390024107,0.354,1.1106666666666667,-0.06292672776690111,-0.0696106037682576,0.3253333333333333,0.7823333333333333,-0.05697304026060721,-0.0134249582951815,0.4093333333333333,1.1863333333333332,-0.008462028191221885,-1,1,1,-1
0.1017361620860799,0.482,2.7616666666666663,0.024735804348087247,-0.1602912139513979,0.359,1.099,-0.06792578665913522,-0.0565270452991731,0.3223333333333333,0.7763333333333333,-0.04626475642079563,-0.0686228584655281,0.4116666666666666,1.1316666666666666,-0.043254403487119175,-1,1,-1,1
0.0451751036098593,0.501,2.712666666666667,0.010983729889010078,-0.1265841124399291,0.3693333333333333,1.1230000000000002,-0.05364190091315746,-0.0273822798692628,0.374,0.972,-0.02241112199819917,-0.0338223103247483,0.4793333333333333,1.519,-0.02131890000455348,1,1,1,1
-0.0170625864840321,0.511,2.7696666666666667,-0.004148542585911879,-0.0094938066237053,0.3666666666666666,1.233,-0.004023141801773516,0.0835994724973796,0.39,1.2073333333333334,0.06842227842492325,0.0041368153985177,0.5046666666666667,1.7743333333333335,0.0026075200946212187,1,-1,1,1
-0.0166188227527088,0.5143333333333333,2.8103333333333333,-0.004040647294702616,-0.0070118677682562,0.3636666666666667,1.233,-0.0029713832865041045,0.0759053241840614,0.3953333333333333,1.24,0.06212497603281769,0.0159988089146208,0.5163333333333333,1.8863333333333328,0.010084379339195773,1,-1,1,1
-0.0104518479391932,0.516,2.838,-0.002541228805948992,-0.0263213953842893,0.3603333333333333,1.213,-0.01115408289306545,0.1001389508772543,0.3993333333333333,1.2966666666666666,0.08195907191062685,-0.0016544084398959,0.5213333333333333,1.911,-0.0010428077726855431,1,-1,1,1
0.0058092614596794,0.5283333333333333,3.008,0.001412445210503717,0.0032394992390478,0.3976666666666666,1.415333333333333,0.0013727859984934174,-0.0037356165890201,0.3656666666666667,1.147,-0.0030574283629685225,-0.052916891854684,0.5466666666666666,2.0776666666666666,-0.03335460869378603,1,1,-1,1
0.0150594576110196,0.5326666666666666,3.073,0.0036615082524865832,0.044707956770696,0.4083333333333334,1.5706666666666669,0.018945661828307918,-0.0588738579629786,0.355,1.0006666666666666,-0.048185513390871834,0.0601947525713346,0.5479999999999999,2.2063333333333333,0.03794199445707649,1,1,-1,1
0.0398948837552448,0.5303333333333333,3.097,0.009699914158590454,0.0910895350907332,0.411,1.645333333333333,0.0386005456876072,-0.1611432618684046,0.3603333333333333,0.8973333333333334,-0.1318882619768432,0.0458812898367844,0.5496666666666666,2.2056666666666667,0.028919923586492063,-1,1,1,1
0.0293261029151259,0.5333333333333333,3.094,0.007130254661923002,0.1018038414939581,0.4096666666666667,1.655333333333333,0.043140892429049504,-0.1035605684925066,0.3556666666666667,0.9543333333333331,-0.08475950672367848,0.0535778484314919,0.55,2.2153333333333336,0.03377122326071019,1,-1,-1,1
-0.0227613939240995,0.5589999999999999,3.372,-0.00553413236013257,0.0678591363071496,0.4296666666666667,1.8116666666666668,0.028756318590676084,-0.0077402734368254,0.395,1.11,-0.006335053659532426,-0.0339713666680658,0.589,2.438333333333333,-0.021412853293010684,1,1,1,1
0.0671751780553049,0.5636666666666666,3.519333333333333,0.016332757471409467,0.1251976849129368,0.4333333333333333,1.903333333333333,0.05305438162189185,0.0210878843840138,0.4096666666666667,1.2523333333333333,0.017259452166529042,0.0540312812448271,0.6,2.5986666666666665,0.03405703131797951,1,1,1,1
0.1145915083549096,0.5576666666666666,3.564,0.027861412033814894,0.0487715883176151,0.4396666666666667,1.8946666666666665,0.020667686153365762,0.115417627169686,0.411,1.3516666666666668,0.09446395755183473,0.0084898590848676,0.6093333333333333,2.624333333333333,0.005351333340188943,-1,1,1,1
0.0559063936429344,0.5633333333333334,3.5046666666666666,0.013592901349951636,0.0502046399786333,0.441,1.9103333333333328,0.021274963115079686,0.1343982154800689,0.4103333333333333,1.369,0.109998685932837,0.0194402855291513,0.612,2.656,0.01225361305234931,1,1,-1,1
0.0680806608673223,0.5686666666666667,3.591666666666667,0.01655291365992056,0.0126012830755597,0.4506666666666667,1.9893333333333332,0.0053399811800126104,0.0590894961194448,0.395,1.3126666666666666,0.04836200318847468,0.0495809031580933,0.5433333333333333,2.369666666666667,0.03125186619168976,1,1,-1,-1
0.0961936552315432,0.563,3.628333333333333,0.02338821699723208,0.0753561037466723,0.4493333333333333,2.0603333333333333,0.0319332700799942,-0.0043512198463844,0.3843333333333333,1.265,-0.003561270985611747,0.021317765708297,0.515,2.1056666666666666,0.013437027544600919,-1,-1,-1,-1
0.0933703294489993,0.5596666666666666,3.628333333333333,0.0227017626162537,0.0836145548316817,0.445,2.071333333333333,0.03543291159313005,-0.0235729740001884,0.3793333333333333,1.236,-0.01929338238820734,-0.0436144607310533,0.507,1.9743333333333333,-0.027491094432939785,-1,-1,-1,-1
0.0821837936840501,0.5589999999999999,3.6166666666666663,0.01998190416729296,0.0941413489867726,0.44,2.0816666666666666,0.03989379722969491,-0.0453651858260557,0.3786666666666666,1.2083333333333333,-0.03712929379412123,-0.1191100847130037,0.509,1.899,-0.07507754382090151,-1,-1,-1,1
-0.004563541581418,0.5443333333333333,3.5656666666666665,-0.0011095648722900032,0.0633443393084881,0.3236666666666666,1.0306666666666666,0.026843106193187027,-0.0534361368035685,0.3826666666666666,1.2456666666666665,-0.043734991634554334,0.0472674900936274,0.4446666666666667,1.541,0.029793674207847416,-1,-1,1,-1
-0.125227657452875,0.5429999999999999,3.4596666666666667,-0.030447451232755298,-0.0074871963076142,0.2853333333333333,0.5776666666666667,-0.0031728108268009774,-0.0692705158602433,0.3903333333333333,1.2456666666666665,-0.05669469413190605,0.0270762715416594,0.4206666666666667,1.3126666666666666,0.01706673257830058,-1,-1,1,-1
-0.1538876266858655,0.5489999999999999,3.436,-0.037415744286405414,0.0015436896778594,0.2689999999999999,0.4086666666666667,0.0006541614673776218,-0.0317780163389282,0.3893333333333333,1.2873333333333334,-0.026008827768644816,-0.0699265005219453,0.4163333333333333,1.1793333333333331,-0.04407611597144207,1,-1,-1,-1
-0.1389212355403821,0.5503333333333333,3.4533333333333336,-0.03377686391603732,-0.001656264567701,0.2623333333333333,0.3246666666666666,-0.0007018667517912439,-0.0466955971985392,0.3903333333333333,1.2756666666666667,-0.038218173599560236,-0.0175054400591827,0.41,1.176,-0.01103404003375686,1,-1,1,-1
-0.1561557957297608,0.5883333333333334,3.693666666666666,-0.03796721963742869,-0.0709442219401016,0.3289999999999999,0.6506666666666666,-0.030063669526283823,-0.0350228324367389,0.4,1.2766666666666666,-0.028664558766098608,-0.0428726766691809,0.4206666666666667,1.1409999999999998,-0.027023532634582743,1,1,1,1
0.0124891063305843,0.5916666666666667,3.906333333333333,0.0030365612810752994,0.0385130871616921,0.3476666666666667,0.9456666666666668,0.01632049366675199,0.0251557456320676,0.3996666666666666,1.3343333333333334,0.02058880732384797,-0.0249388703499975,0.431,1.1566666666666665,-0.015719484509285276,1,1,-1,1
-0.0122559906654444,0.595,3.925,-0.002979882285473953,-0.0270111406545776,0.3606666666666667,1.0096666666666667,-0.011446372713098611,0.028945200164459,0.4,1.3356666666666668,0.02369029953843101,0.0306112488767504,0.4323333333333333,1.21,0.019294901724688684,1,1,1,1
-0.0409473163191571,0.5973333333333334,3.927,-0.009955799238749698,-0.0788282844176431,0.3686666666666667,1.038333333333333,-0.03340465829700432,0.0265311860966297,0.3993333333333333,1.3316666666666668,0.02171454134598697,0.0543760226629974,0.4323333333333333,1.2323333333333333,0.03427432894640388,1,1,-1,1
-0.0213284176154942,0.583,3.956,-0.005185723093670228,0.0674564914686357,0.3716666666666666,1.219666666666667,0.028585691849970316,0.0509660988637119,0.3586666666666667,1.1849999999999998,0.041713380509600294,0.0317591112250679,0.3956666666666667,1.090666666666667,0.02001842304501868,-1,1,-1,-1


==> data/results/error_test_C_realistic_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.0980606380220088,0.5,2.601666666666666,-0.02122335921657825,-0.1612977166239133,0.5,2.565666666666666,-0.03754086151362649,-0.1832574248538263,0.5,1.9993333333333332,-0.0621906005269534,-0.1956012620089311,0.5,1.5420000000000005,-0.09317466340389367,1,1,1,1
0.0445204335412796,0.51,2.486,0.009635600711799447,0.7568570595370039,0.87,7.109333333333336,0.17615293416668756,-0.1361823003832674,0.55,1.710666666666667,-0.04621509359706864,-0.1968714872505019,0.85,3.2133333333333325,-0.09377973521230094,1,1,1,1
0.0190826136612303,0.69,5.363666666666666,0.0041300686258290125,0.0546448378532469,0.48,2.7033333333333345,0.012718185559107803,0.5685225692836862,0.37,1.808,0.19293493851657542,-0.5657155884686152,0.34,0.0053333333333333,-0.2694786270627033,1,-1,-1,-1
0.0245527140050079,0.77,5.572666666666666,0.005313967760981121,-0.2737501671488722,0.79,5.133666666666667,-0.06371334529322357,0.2464687137477312,0.81,3.276,0.083642107987185,-0.0062763653496187,0.85,2.4723333333333333,-0.0029897467063575594,1,1,1,1
0.1449992712708696,0.35,1.2326666666666668,0.03138233324193804,-0.0824698429550943,0.52,3.044666666666666,-0.019194251587866078,0.3892249182550049,0.82,4.772,0.13208813463160313,-0.0149871141650643,0.53,1.6133333333333335,-0.007139112004613922,-1,-1,1,-1
0.0535756692869897,0.63,4.334666666666667,0.011595434187274812,0.035903210441071,0.43,2.0610000000000004,0.008356209122324368,-0.0549958728709891,0.53,2.3003333333333336,-0.018663507702778817,-0.0066689662711612,0.62,2.426666666666668,-0.003176762159842265,1,-1,-1,1
0.0578389644253949,0.67,4.8420000000000005,0.012518143298634637,-0.0383442789294896,0.51,2.490666666666667,-0.008924349924234605,0.0708846418128996,0.49,1.864,0.024055551615431166,-0.073200527799071,0.77,3.332,-0.03486907225759302,1,1,-1,1
0.1710580016302487,0.46,2.400333333333334,0.03702224958656684,-0.2295723667130369,0.77,5.703666666666667,-0.0534312859879126,-0.1012138828391249,0.6,2.5080000000000005,-0.03434814256748765,-0.0636330319486373,0.57,2.0826666666666664,-0.030311595499382702,-1,1,1,-1
0.0842380927386092,0.53,2.789,0.018231732303329255,-0.2444869078522691,0.66,4.494333333333333,-0.05690253614052754,1.093721447929998,0.99,4.930000000000001,0.37116746407536005,-0.3101613435583388,0.67,1.8236666666666668,-0.1477453595653596,1,-1,1,1
-0.0087508972456236,0.78,6.329999999999999,-0.0018939651980395126,-0.0470281476647813,0.57,3.422666666666668,-0.010945456734780522,0.0809163488962618,0.38,1.0556666666666668,0.0274599314833815,-0.1376104883627951,0.8,3.535,-0.06555075771169319,1,-1,-1,1
0.0325133295447939,0.59,4.156333333333334,0.007036891521155246,-0.0413547635842816,0.62,3.943666666666666,-0.00962501816604212,-0.0972321390517683,0.53,2.284333333333333,-0.032996890155872184,-0.0071989161221039,0.37,0.7500000000000002,-0.003429203777423828,-1,1,1,-1
0.0271655713626142,0.62,3.8646666666666665,0.005879471018972486,0.6965089481724593,0.86,7.061333333333335,0.16210735349286048,-0.0598060505598019,0.44,1.4570000000000003,-0.020295899074354803,-0.1872619227909182,0.63,2.2833333333333328,-0.08920221907163899,1,1,-1,1
0.0707091906054366,0.43,2.128,0.015303658862548556,-0.017012612013354,0.35,1.2383333333333335,-0.003959560773371139,-0.0640252528725052,0.32,0.7740000000000001,-0.02172773587868088,-0.0101229367670014,0.41,1.2103333333333337,-0.004822061045195039,-1,-1,-1,-1
0.0917770894889176,0.48,2.308,0.019863404699020787,-0.0980930259122547,0.35,1.104,-0.022830432930496785,1.3036045884011074,0.95,5.350333333333334,0.44239381987945714,-0.2282391317532055,0.68,2.092,-0.10872171303133442,1,1,1,1
1.686139373872097,0.98,7.853666666666666,0.364932783864532,1.112621217648444,0.93,6.785000000000001,0.2589544348371158,-0.3266614358441166,0.57,1.9126666666666663,-0.11085646805496026,-0.3043706086715658,0.57,1.5376666666666663,-0.14498694293555472,1,1,-1,-1
-0.1416748850553526,0.76,5.756333333333335,-0.03066283310151755,1.388536086389248,0.9,7.170666666666667,0.323171598562379,-0.1504234817407335,0.61,2.089666666666666,-0.05104800894301174,-0.2563255268040834,0.67,2.002,-0.12210066763631464,-1,-1,1,1
0.1586872332995124,0.41,1.8453333333333333,0.03434483217052515,-0.1506545023110224,0.69,5.175333333333332,-0.03506373137847585,-0.0361220261688861,0.39,1.0513333333333337,-0.012258441923895932,0.222755386788982,0.96,4.179333333333333,0.10610953105466091,-1,-1,-1,1
1.8452696270905775,0.99,8.477333333333332,0.39937349926680044,-0.1758011895479385,0.51,2.461666666666667,-0.04091643855156418,0.3767934804386397,0.84,4.253,0.12786937741710064,-0.0957832656336237,0.52,1.281,-0.04562635968438246,1,-1,1,-1
1.9112290786343964,0.98,8.554000000000002,0.4136491674867927,-0.0984205331893028,0.5,2.434333333333333,-0.022906657849173315,0.1408926566657706,0.77,3.815,0.047813609379653954,-0.0484547431914852,0.6,1.6193333333333335,-0.023081417475632644,-1,-1,-1,1
-0.0158447717323428,0.58,3.804666666666667,-0.0034292993494976173,-0.0172500447943866,0.71,5.027,-0.00401482151318882,0.3203427755813264,0.71,4.438999999999999,0.10871215506692082,-0.3911782038473519,0.34,0.0526666666666666,-0.1863377418942855,-1,1,-1,-1
0.0303586641516191,0.59,3.777333333333333,0.006570555195456294,-0.1091639811171978,0.79,5.973666666666668,-0.025407116623678803,-0.0255603780994227,0.32,0.5980000000000005,-0.00867422023946385,-0.301543721374987,0.79,3.4716666666666667,-0.14364035513937043,1,1,-1,1
0.1104856267104885,0.48,2.618666666666667,0.02391251159735657,-0.0849405320104716,0.66,4.763999999999999,-0.019769286359668924,0.0200859573926752,0.68,3.297333333333333,0.00681641004944629,-0.0423250182095038,0.55,1.865,-0.020161522910082875,-1,-1,1,-1
0.0267159680309725,0.58,3.7123333333333335,0.005782162932824193,-0.0278428486820616,0.35,1.2086666666666668,-0.006480218991290848,0.2645507147690624,0.46,2.408333333333333,0.08977845145671996,-0.2839517166910754,0.3,0.0,-0.13526040350619364,1,-1,-1,-1
0.1239634921778165,0.44,2.231,0.02682953912293332,-0.0337828579707422,0.38,1.1769999999999998,-0.007862712623336186,0.0613057680037303,0.6,2.4413333333333336,0.02080484613902653,0.087896976134131,0.83,3.703333333333334,0.04186972559074689,-1,1,1,1
0.0583378217572692,0.8,6.315666666666667,0.012626111475935458,-0.0781170141387166,0.73,4.762000000000001,-0.01818116257948807,-0.03420481053202,0.49,1.5406666666666669,-0.011607811850427021,-0.1604226115649627,0.77,3.0460000000000003,-0.07641731286097986,1,1,-1,-1
0.135279315206702,0.43,1.971666666666667,0.02927863370173224,-0.3263417168669678,0.81,6.074,-0.0759536430858913,0.0415209575109147,0.73,3.1646666666666667,0.014090633894466112,-0.0926945245120136,0.72,2.6059999999999994,-0.04415503781563784,-1,1,1,-1
0.0095411835775918,0.78,5.940666666666666,0.0020650076371428426,-0.1038367996302147,0.68,4.473333333333333,-0.02416725417152095,0.1022704654756303,0.71,2.981666666666667,0.03470670653139272,-0.0444051319928622,0.72,2.4436666666666667,-0.02115238513467,1,-1,-1,1
0.0447538842098151,0.51,2.830333333333333,0.009686126666939236,1.1664420803385935,0.9,7.594,0.2714808462153117,-0.0438777728641706,0.35,0.744,-0.014890447393248168,-0.2125628043073835,0.89,3.636000000000001,-0.10125429427251786,-1,1,-1,1
-0.0439052320047759,0.7,5.118333333333334,-0.00950245204518687,-0.1005054710260049,0.46,2.156,-0.023391911851712306,1.2229686354403682,0.92,4.9030000000000005,0.4150290441128461,-0.2729995061375221,0.7,2.1546666666666665,-0.1300433178832527,1,-1,1,-1
0.1458930275530183,0.35,1.170333333333333,0.031575769782947065,0.6122994454094153,0.88,7.150999999999999,0.14250820883336252,0.6906627768717755,0.93,4.656999999999999,0.23438467985419864,-0.3753304563806798,0.59,1.4939999999999998,-0.17878866720656872,-1,1,1,-1
0.0866927553401852,0.69,4.693,0.01876299731648423,-0.3925208813136001,0.73,4.873,-0.09135635863313797,1.0160916625314649,0.98,4.314333333333334,0.34482286725171607,-0.416391065811907,0.77,1.9893333333333327,-0.1983478889806013,1,-1,1,1
-0.0577393001410095,0.61,4.295333333333334,-0.012496572860676649,-0.0880673159722085,0.46,2.231666666666667,-0.02049702241289704,1.1934514831033205,0.92,5.573666666666666,0.405012045177328,-0.130844297293037,0.48,1.1433333333333335,-0.062327682517922936,-1,-1,-1,-1
0.1759195046732002,0.36,1.363333333333333,0.03807442941625437,-0.1412516331590829,0.77,6.087000000000001,-0.032875282489972624,-0.0220884665025614,0.33,0.83,-0.007495985483859677,-0.1294875260385828,0.53,1.848666666666667,-0.06168138451528491,-1,1,-1,1
-0.0083982590866491,0.6,3.4380000000000006,-0.001817643378476102,1.3082710641041633,0.92,7.475666666666668,0.3044905028279724,-0.0908079854530123,0.6,2.0146666666666664,-0.030816776741626084,-0.4088732124757031,0.81,2.754666666666667,-0.19476675945757882,1,1,1,1
0.0222853688652664,0.59,3.689333333333333,0.004823244048191322,-0.1381923630384944,0.62,4.076666666666665,-0.03216325978851324,0.3136872824852439,0.82,4.538666666666668,0.10645353382536123,0.0024539081122494,0.5,1.3663333333333334,0.0011689191574463474,-1,-1,1,-1
0.0893354196795526,0.7,5.002666666666667,0.019334951728514956,-0.1616062021170448,0.75,5.144666666666667,-0.037612659251492896,0.5086926100929343,0.78,4.832333333333334,0.17263092576214603,-0.5007777173416921,0.36,0.0,-0.23854547140576166,1,1,-1,-1
0.0592928450241876,0.65,4.9593333333333325,0.01283280809001878,-0.0404046662382113,0.56,3.4260000000000006,-0.009403889971298653,-0.0598878086483027,0.6,2.809333333333333,-0.02032364466024774,0.0235239774988602,0.58,1.985333333333333,0.011205646951689857,-1,-1,-1,1
0.0885408908380605,0.43,1.915333333333333,0.01916299107895102,1.026146870760697,0.9,7.467333333333332,0.23882816430494558,-0.1858990978281052,0.62,2.192333333333333,-0.06308708386888223,-0.1786019998396817,0.86,3.071333333333333,-0.08507706467438222,-1,1,1,1
-0.004079204092787,0.72,5.304000000000001,-0.0008828661073928956,-0.1217237727754465,0.55,3.0766666666666658,-0.028330316090796448,0.2413707455836942,0.79,3.4786666666666664,0.08191205147328583,0.2263733233577523,0.89,3.0080000000000005,0.10783293518073664,1,-1,1,1
0.158794766434527,0.39,1.5773333333333333,0.034368105671474504,-0.025574103154824,0.83,6.5103333333333335,-0.005952185095769111,-0.0214742012413462,0.68,3.0963333333333334,-0.007287527215343188,-0.12583241367384,0.68,2.4396666666666675,-0.05994027169837082,-1,1,-1,-1
1.9089289215109744,0.92,8.602666666666668,0.4131513422444768,-0.1324816531645085,0.62,3.8216666666666654,-0.030834133914873815,-0.0408459948548816,0.41,1.185,-0.013861577238532811,-0.2211233676680373,0.64,2.4810000000000003,-0.10533211872765968,1,-1,-1,-1
0.1463719208719958,0.37,1.4043333333333334,0.03167941712952865,-0.2120045290217707,0.64,4.131,-0.049342500506842024,0.1388277077122803,0.78,3.545333333333333,0.04711284423697284,0.2631838454490158,0.93,3.2646666666666677,0.125367627801577,-1,1,1,1
0.0784758410332062,0.53,2.928666666666666,0.016984602564966134,-0.0562074403859922,0.49,2.6796666666666664,-0.013081869847456474,4.1445506694604006e-05,0.4,1.1766666666666663,1.4065028756882446e-05,0.3515536918181476,0.98,4.362999999999999,0.16746260513419614,1,-1,-1,1
-0.0970243583311347,0.79,6.090666666666667,-0.020999076195664906,0.4125446518820999,0.84,6.478666666666667,0.09601674449368545,-0.1580021065758305,0.53,1.8786666666666672,-0.05361990598914294,-0.0554958072064508,0.45,1.1816666666666669,-0.026435428400008648,1,1,1,-1
0.1330051287408109,0.39,1.583,0.028786429314073103,-0.3760887747529322,0.72,5.325,-0.08753190624978828,0.905927149616744,0.96,5.401333333333332,0.30743722123824296,-0.1229377114048715,0.43,0.8373333333333333,-0.05856138023931003,-1,-1,1,-1
1.9859938263278547,0.97,9.032666666666668,0.4298305745125044,-0.005186454423594,0.66,4.690333333333333,-0.0012071092594376624,0.406316772604303,0.35,1.3986666666666665,0.13788845997694685,-0.4615294698251314,0.33,0.0,-0.2198495682505904,1,-1,-1,-1
1.789094981176108,0.9,8.235666666666667,0.3872155660414497,-0.3061861357913749,0.58,3.032666666666666,-0.07126257929575872,0.842404714061455,0.95,4.273333333333334,0.2858801224343653,-0.3261175372142868,0.69,1.7000000000000002,-0.1553460925965832,-1,-1,1,1
0.1645603383799987,0.33,1.091,0.035615954012623456,-0.0263116870593069,0.6,4.017,-0.006123852344335525,-0.0294010997359108,0.33,0.8863333333333331,-0.009977615096292053,-0.0353534438867542,0.39,0.9873333333333334,-0.016840613401391858,-1,1,-1,-1
0.1037370001993536,0.56,3.1506666666666665,0.022451899800886382,-0.2717207777438624,0.78,5.642999999999999,-0.06324101978108797,0.010542895956739,0.66,2.820333333333333,0.003577857930535563,-0.0639090981333097,0.68,2.4033333333333338,-0.030443099629621252,1,1,1,1
0.0182952221092227,0.74,5.418666666666668,0.00395965270676671,0.3215655836216102,0.84,6.39,0.07484203307375047,-0.1422225792765949,0.68,3.116666666666667,-0.048264934535442366,-0.0278479280751977,0.4,0.7670000000000001,-0.013265360858376833,1,1,1,-1
0.1229337549098219,0.37,1.47,0.026606672084963992,0.0077751839393178,0.37,1.474666666666667,0.0018096170833557142,-0.0170254142706232,0.4,1.5096666666666667,-0.005777778109426008,-0.0286208721359195,0.45,1.2506666666666666,-0.013633552770576787,-1,-1,-1,1
1.049752224623293,0.87,8.146666666666667,0.22719889448997785,-0.0453301570956221,0.37,1.277,-0.010550261873114397,0.0297255869735753,0.41,1.1440000000000003,0.010087733724171846,0.3067917997572498,0.92,4.105666666666667,0.14614027733702098,1,1,1,1
1.134710954994933,0.87,8.093,0.24558659509679054,-0.0513872376311401,0.55,2.8313333333333333,-0.01196000297993334,-0.1075037034083203,0.62,2.7546666666666666,-0.03648266846032423,-0.0095622588486576,0.46,1.2899999999999998,-0.0045549821123541355,1,1,1,-1
-0.2634121776039206,0.74,5.786333333333333,-0.0570105536744966,1.1799456244786928,0.88,7.434333333333332,0.2746236971565224,0.1805309502520025,0.47,2.134666666666667,0.061265338737729,-0.3657306701085243,0.32,0.0,-0.17421580890560046,-1,1,-1,-1
0.2257046914135152,0.83,7.196,0.048849485781041514,-0.0106123736573624,0.47,2.312333333333333,-0.002469952198584534,0.7246541793527168,0.81,5.205333333333334,0.24592006912821734,-0.4603951079819808,0.38,0.0,-0.21930921497358064,1,-1,1,1
-0.1982521778240613,0.76,6.471,-0.042907911576963734,-0.0008212499490301,0.47,2.3683333333333327,-0.00019113990730877474,0.0121016298538689,0.32,0.6333333333333332,0.004106832934967439,0.3624116897386567,0.93,4.3376666666666654,0.1726348125683047,-1,1,-1,1
-0.0355550637902659,0.67,5.051666666666667,-0.007695217020919289,-0.1275559032164182,0.54,2.656333333333334,-0.029687701711601098,0.4551685351268926,0.83,3.881333333333333,0.1544668902943176,0.2506659089550842,0.97,3.0203333333333333,0.11940470860895884,-1,1,1,1
1.5602760067784214,0.94,7.624333333333333,0.33769205296659927,0.9957842892077976,0.98,6.573000000000001,0.23176149595320894,0.0090852451297172,0.87,3.7159999999999993,0.0030831866758052073,-0.1919472365009835,0.45,0.7126666666666668,-0.09143406831122645,1,1,1,-1
0.0340053743500625,0.63,4.658333333333333,0.007359816228848234,-0.0418101978058849,0.59,3.838,-0.009731017143582767,0.0501970905119353,0.43,1.5233333333333334,0.017034983472746918,-0.076855375366716,0.67,2.812,-0.03661005893840652,-1,-1,-1,1
0.0436859164203982,0.61,4.305000000000001,0.009454985360052749,-0.0064308118063154,0.69,4.757000000000001,-0.0014967243212994689,-0.0153077858593286,0.49,1.681,-0.005194880349808506,-0.0795328100086916,0.62,2.5826666666666664,-0.03788545496085453,-1,1,1,-1
0.204014535874017,0.83,7.041333333333333,0.04415506433158178,-0.0718490075254083,0.41,1.587666666666667,-0.016722329973783243,1.1721704455546478,0.99,4.762333333333332,0.3977900703730642,-0.22598777484286,0.71,2.018,-0.10764927914124074,1,-1,1,1
0.1506296408075181,0.32,0.958,0.03260091959430861,-0.1227819011761828,0.53,2.765333333333333,-0.028576587721834447,0.2921425175489576,0.76,4.148,0.09914205997556529,0.01642332522372,0.67,2.507333333333334,0.007823251158895475,-1,1,-1,-1
-0.1380694968493934,0.74,5.242333333333333,-0.029882515427130066,1.556671119162945,0.96,7.602666666666667,0.36230379530428025,-0.1140083288852678,0.42,1.172666666666667,-0.0386900909696002,-0.3200121460294478,0.62,2.188,-0.1524377894355816,1,1,-1,-1
0.0932433851390461,0.44,2.1323333333333334,0.02018075649203481,1.7325406856961356,0.96,8.503333333333334,0.40323614809807795,-0.1637175049629242,0.46,1.5016666666666667,-0.05555949483924085,-0.1395099752766613,0.45,1.2933333333333332,-0.06645557832492371,-1,1,1,-1
0.0777728951884668,0.5,2.308,0.016832463312421636,1.2642507406906986,0.97,7.531333333333334,0.2942450951455866,-0.0492017268537079,0.79,3.159666666666668,-0.016697194901848667,-0.2548671645020532,0.83,2.502333333333333,-0.12140597673699731,1,1,1,1
0.1075367938617368,0.44,2.2310000000000003,0.02327429283719863,-0.0469175377688227,0.31,0.7646666666666666,-0.010919713092073539,0.0507830029576314,0.59,2.586333333333333,0.017233819873962972,0.49267350222825,0.93,4.078999999999999,0.23468502844341904,-1,-1,-1,1
0.1150245375145549,0.31,0.841,0.024894872475174728,-0.0645939210956036,0.46,2.016,-0.0150337617743602,0.0985168812520767,0.69,3.0903333333333327,0.033432882798589005,0.4116265543579387,0.91,3.788,0.19607831389479627,-1,1,1,-1
0.0962055923089475,0.43,1.6096666666666666,0.020821869869521,0.7231952142562506,0.88,7.215333333333333,0.1683183863601346,-0.2043782740571593,0.6,2.1926666666666668,-0.06935821349893652,0.0730234006897059,0.98,3.348666666666666,0.034784697757013136,1,1,-1,1
1.8025840988352693,0.92,8.109666666666666,0.3901350288898437,-0.2818306795610024,0.78,5.452,-0.06559402534110186,-0.1789842167442601,0.59,2.369333333333333,-0.060740436209068084,-0.0959060613864617,0.49,1.272,-0.04568485344265681,1,-1,-1,-1
0.1738789875879846,0.33,1.0880000000000003,0.0376327983198161,-0.0675742062227202,0.34,1.0553333333333337,-0.01572740129741107,1.306474267437946,0.93,5.324000000000002,0.4433676798077135,-0.2266317340264967,0.72,2.354,-0.10795602910576016,-1,-1,1,1
1.5700693932813683,0.91,7.891333333333333,0.33981164512805534,-0.3284800565692012,0.69,3.883666666666666,-0.07645132598129029,0.7434745661182203,0.94,4.223000000000001,0.25230699263775475,-0.2855219364204353,0.61,1.4719999999999993,-0.13600837769230387,1,1,1,-1
0.0129839362962944,0.52,3.100666666666667,0.0028101259549175796,-0.0676272157934878,0.44,2.057333333333333,-0.015739738886539643,0.2089396653162754,0.74,3.5819999999999994,0.07090617621787736,0.3953969466283107,0.93,3.444333333333333,0.18834734006643583,-1,-1,-1,1
-0.0143404709935728,0.7,5.171333333333334,-0.0031037220782023376,-0.0402290161825056,0.55,2.916000000000001,-0.009363008708041324,0.0806819002215699,0.65,3.209,0.027380368519515412,0.0438916225973922,0.59,2.1653333333333333,0.02090777492824163,1,1,-1,-1
-0.0150868483782913,0.65,4.744999999999999,-0.00326526126116641,-0.2049077861902106,0.6,3.2850000000000006,-0.04769078561952836,0.9798127752908424,0.9,4.794666666666666,0.3325111926456608,-0.173037496919006,0.65,1.8186666666666669,-0.08242641364422543,-1,1,1,1
0.0461242618590298,0.48,2.643,0.009982718833768969,-0.0585553606970012,0.47,2.4523333333333337,-0.013628331093688103,0.0337125212173883,0.43,1.4226666666666667,0.011440747579310212,0.36307331719114,0.93,4.321666666666667,0.1729499788128921,-1,-1,-1,1
-0.0460327923370256,0.71,5.256666666666665,-0.009962921996199666,-0.1704019034410331,0.59,3.245,-0.03965979427752036,1.0375020346362156,0.87,5.686333333333335,0.3520887332855865,-0.3031278273999994,0.32,0.001,-0.14439494406257417,1,1,1,-1
0.0030402946537737,0.71,5.337666666666667,0.0006580139275332834,-0.1279656258065298,0.58,3.308,-0.029783061641898485,0.0097482011489706,0.34,0.7513333333333334,0.0033081687358402314,0.3108064469036007,0.93,4.252000000000001,0.14805265455128236,1,-1,-1,1
0.1280718657836688,0.38,1.4199999999999997,0.027718718416396025,1.2290358960920802,0.97,7.645666666666666,0.28604909812857354,-0.1019442357653765,0.8,3.2356666666666665,-0.03459599657458415,-0.1531727183341993,0.86,2.6446666666666667,-0.07296382613726074,-1,1,1,-1
0.0148102410943735,0.56,3.0000000000000004,0.0032053948778048014,1.368879372993967,0.9,7.666666666666666,0.3185966425690101,-0.238389536403853,0.68,3.0236666666666667,-0.08090034245610044,-0.1516080570511284,0.56,1.6566666666666665,-0.0722184997171041,1,-1,-1,-1
1.1274696619384388,0.87,7.917333333333331,0.24401935500096333,-0.0279680784773557,0.69,4.893666666666666,-0.0065093653084298386,0.4408647505614471,0.5,2.623666666666666,0.1496127298004507,-0.6218019358418703,0.36,0.0,-0.2961953592779498,1,-1,-1,-1
1.509593803753423,0.91,8.240666666666666,0.3267228544952853,1.3966521936393177,0.91,7.587333333333333,0.32506056304793973,0.1275314001673924,0.32,0.858,0.04327930706643748,-0.2547817366127997,0.3,0.0,-0.12136528316097049,1,1,-1,-1
0.0847947141831255,0.62,4.171,0.018352202423684464,-0.3240982356395925,0.77,5.554333333333334,-0.07543148927101931,0.1027119260856843,0.71,2.802666666666667,0.03485652147324379,0.1496264726525682,0.91,3.023000000000001,0.07127457196609695,-1,-1,1,1
0.1191219753628217,0.32,0.9183333333333328,0.025781684931992028,-0.1544883428097581,0.7,5.429333333333332,-0.03595602965920075,-0.0741082672598532,0.49,2.0186666666666664,-0.02514952749433443,-0.0749673409204723,0.56,2.219333333333333,-0.03571069370825949,-1,-1,-1,-1
0.1219852365290053,0.32,0.8910000000000005,0.026401383329703397,-0.3478388258100446,0.81,6.211333333333333,-0.08095693765612419,0.0193675981327441,0.72,3.501,0.006572626236567507,-0.0850603904113389,0.6,1.865,-0.04051851794912453,1,1,1,1
1.4891608485453371,0.91,7.612333333333335,0.32230053013573823,1.0707484153438669,0.92,6.702333333333333,0.24920884695524403,-0.1528376809441218,0.5,1.388,-0.05186729633816187,-0.4886142671091895,0.8,2.5106666666666664,-0.23275141174784547,1,1,-1,1
1.8009571953644103,0.95,8.644333333333332,0.3897829165900544,-0.0599394237728241,0.34,0.9376666666666664,-0.01395046163182052,0.8044331232279109,0.86,4.21,0.2729940086041318,-0.1916675012161448,0.76,2.411666666666666,-0.09130081640508154,1,-1,1,-1
0.0604269309861895,0.52,3.014333333333333,0.013078259417274503,-0.1997521829542936,0.74,5.215333333333334,-0.04649085674793718,0.1006758710421449,0.71,3.6003333333333334,0.03416556182473488,-0.008354591631096,0.59,1.988333333333333,-0.0039797098194019505,-1,1,-1,-1
-0.0308024659651504,0.67,5.0343333333333335,-0.006666607653400017,0.0195193968225075,0.36,1.344,0.004542996567346553,-0.0165901017831452,0.34,0.950333333333333,-0.005630049606557801,0.0239928824007946,0.44,1.4779999999999995,0.011429009807110382,1,-1,-1,-1
0.1472954092076086,0.3,0.7963333333333331,0.03187928860777288,-0.0164175015874874,0.33,1.0103333333333333,-0.0038210531828708704,0.1713996360423602,0.63,2.9076666666666666,0.05816651796825172,-0.0006620738162013,0.76,3.2923333333333336,-0.0003153788699495753,-1,-1,1,1
-0.0238635347779836,0.61,3.810666666666666,-0.005164808030891891,-0.1735425090830036,0.57,3.043333333333333,-0.04039074722553407,0.1016767896311314,0.67,2.789,0.03450523552787304,0.3815675179138242,0.96,3.605333333333333,0.18175969153949745,1,1,1,1
1.889977963171079,0.92,8.674666666666667,0.4090497679078328,-0.1426393635743008,0.61,3.3713333333333337,-0.033198266574474035,-0.1359164530176393,0.59,2.671,-0.04612487511162334,-0.0265008885630866,0.45,1.1720000000000002,-0.012623698571315688,1,1,-1,-1
1.5135987182952295,0.86,8.823,0.32758964204293906,0.0001655993407427,0.51,2.9070000000000005,3.854203300388122e-05,-0.0136750104545189,0.38,1.2560000000000002,-0.00464077847354483,0.0019551904787481,0.37,0.7833333333333335,0.0009313550070016109,-1,-1,-1,-1
1.9477432200660576,0.96,8.685666666666666,0.4215519586140048,-0.1345666168459693,0.54,2.545,-0.03131939393259099,-0.0126246779668104,0.59,2.146333333333333,-0.004284335572441842,-0.1161214766250782,0.74,2.734333333333333,-0.05531446672368989,1,1,1,1
0.3490968475557015,0.8,6.746999999999999,0.07555537009036006,0.0694073240507364,0.82,5.953666666666666,0.016154046038329324,-0.1061979671426778,0.5,1.749333333333333,-0.036039551230258926,-0.0928257846163835,0.56,1.852,-0.0442175635678616,-1,1,-1,-1
0.7693930090042258,0.85,7.009666666666665,0.16652047690283017,-0.2785975900439519,0.69,4.244666666666666,-0.06484154744890859,0.5871266839635787,0.87,3.6413333333333338,0.19924846750530642,-0.0889812552236581,0.9,2.3800000000000003,-0.04238622194749308,1,-1,1,1
1.123391756092989,0.88,7.355333333333333,0.2431367698745037,1.2707116481092706,0.96,7.002333333333335,0.29574882400009056,-0.3084760182849022,0.55,1.8363333333333336,-0.10468502894550506,-0.2219443586591518,0.56,1.6073333333333335,-0.10572319779570388,1,1,-1,-1
1.3353292581061504,0.88,7.933666666666664,0.28900660946987794,-0.0299354388873869,0.79,6.038666666666667,-0.006967254026548388,-0.0385187295559296,0.32,0.638,-0.013071791904362529,-0.1314510246142473,0.51,1.6836666666666664,-0.06261669708434804,1,-1,-1,-1
0.0822411158378266,0.43,2.053666666666667,0.017799524651335333,-0.0608972266346365,0.48,2.5773333333333337,-0.014173383228884987,0.2328787703217374,0.8,4.7810000000000015,0.07903019802793496,0.0592351107488473,0.44,1.1379999999999997,0.028216645685364777,-1,-1,1,-1
-0.0119409067629914,0.6,3.6560000000000006,-0.0025843820590455055,-0.1948853664019365,0.65,4.021,-0.04535814086064249,0.9645693471047504,0.91,5.354333333333332,0.32733815284256024,-0.0730798282970905,0.45,0.9309999999999998,-0.03481157704843871,1,1,1,1
0.0770494076754144,0.51,2.9723333333333337,0.016675878206634603,-0.09444703889858,0.61,4.062333333333333,-0.021981856171781836,0.0686575547720651,0.63,2.9686666666666666,0.023299762972183728,-0.0307781562241951,0.69,2.592,-0.01466117507079731,-1,-1,-1,1
-0.1185305196114789,0.78,5.676666666666665,-0.02565367558874625,1.3328108083924013,0.92,7.165666666666667,0.3102019484775878,-0.2112571390627056,0.62,2.435666666666667,-0.07169263867150456,-0.181078484544783,0.56,1.5816666666666668,-0.08625673819209281,1,1,-1,-1
0.1436268832569371,0.4,1.6626666666666667,0.03108530596991806,0.4642648005142504,0.83,6.980333333333334,0.1080542300694477,-0.1072203187219864,0.62,2.4226666666666667,-0.03638649847519372,0.0581317811494423,0.9,3.292666666666667,0.027691074618019517,-1,-1,1,1
0.0070446123547105,0.59,3.6426666666666665,0.0015246723003373675,-0.0829305583656259,0.53,3.0893333333333333,-0.019301479723427897,0.0899550942759441,0.77,4.416,0.030527337912458208,0.0390514579398848,0.4,0.859,0.018602162438062078,1,-1,1,-1
0.0838463822123927,0.47,2.559,0.018146954013339527,-0.0478192236840664,0.48,2.592,-0.011129573881063361,-0.0572321572980212,0.52,2.180333333333334,-0.01942241758911566,-0.0005218829749114,0.67,2.842333333333332,-0.0002485989610914275,-1,-1,-1,1
1.947857407975241,0.97,8.402,0.42157667241419694,-0.2246205520953044,0.72,4.453666666666666,-0.05227878742378917,-0.1206332533697189,0.55,1.789,-0.040938338386927856,-0.183213167081865,0.65,2.243,-0.08727359424314274,1,1,1,-1
-0.1374699931464347,0.76,5.605999999999999,-0.029752764257892257,1.047038112990213,0.91,6.677666666666666,0.24369044783754215,0.2470359506600168,0.84,3.3763333333333336,0.08383460662261129,-0.2952229605133964,0.75,1.878,-0.14062946063037532,-1,1,1,1
0.0925522763865589,0.56,3.616333333333333,0.02003117915287386,-0.0800917419168421,0.7,5.231333333333334,-0.018640765998540622,0.0340132738488206,0.37,0.9723333333333332,0.011542811584486294,-0.2448783088331794,0.8,3.552666666666667,-0.1166477852244349,-1,-1,-1,1
0.1517311349316785,0.36,1.2963333333333336,0.0328393170384162,0.7931895923292558,0.87,7.481,0.18460906492006618,-0.0173819120365015,0.43,1.1686666666666667,-0.005898759893188238,-0.4010455819342335,0.73,3.1600000000000006,-0.1910380675592711,-1,1,1,-1
0.1241793817211827,0.31,0.7966666666666665,0.0268762643066807,1.1525006998300578,0.94,7.667333333333333,0.26823609206792337,0.0584126797151318,0.83,3.525333333333333,0.019823042001000744,-0.1089472654644247,0.99,2.6936666666666667,-0.05189703115493663,-1,1,1,1
0.0688662639306478,0.61,3.8916666666666666,0.014904792450726128,-0.1077148459294194,0.62,4.120333333333333,-0.02506984102835369,0.1678425110514219,0.77,4.501333333333334,0.05695936502745088,0.0167567555937486,0.43,0.9766666666666668,0.007982080719487125,1,-1,-1,-1
0.0706342880350989,0.69,4.865,0.015287447626433968,-0.1121863164210239,0.68,4.293,-0.026110543017204443,0.0281609671964684,0.64,2.576,0.009556761275921848,0.3062288160010946,0.97,3.3626666666666667,0.14587210001831213,1,1,-1,1
-0.0345864909091799,0.53,3.2920000000000003,-0.007485587850669443,-0.0408408381789244,0.32,0.8686666666666667,-0.009505405794120987,0.070074540378317,0.37,1.067,0.023780633997524968,-0.1084750719491562,0.78,4.017,-0.05167210176851665,-1,-1,-1,-1
0.0018253710285995,0.51,2.847333333333333,0.0003950668262509894,1.5528272883189302,0.92,8.118666666666666,0.3614091718439034,0.0360829368128117,0.65,3.431333333333334,0.012245176483052714,-0.4133114217352442,0.33,0.0,-0.19688090048932178,-1,1,1,-1
0.0234013272283091,0.68,4.975,0.005064772001581592,-0.0021033012896443,0.58,3.757,-0.000489527961639244,-0.1054935653843975,0.58,2.8786666666666663,-0.03580050406262227,0.010565991933062,0.44,1.005666666666667,0.0050331103786352685,1,-1,-1,1
0.0264537553642174,0.74,5.366666666666666,0.00572541199044881,-0.0241671934552831,0.82,5.976666666666668,-0.005624737173392183,-0.0305694743913318,0.7,3.1583333333333337,-0.010374117019851562,-0.0402499846884554,0.52,1.2856666666666667,-0.019173080668505448,1,1,1,1
0.028023468615649,0.51,3.0536666666666665,0.006065146555450097,-0.0079093635235421,0.49,2.763333333333333,-0.0018408463982818846,-0.0475787796975772,0.47,1.9626666666666668,-0.016146428359408237,-0.0269561228087606,0.54,1.922333333333333,-0.012840549409469606,-1,-1,-1,1
0.0013785249157161,0.63,4.331,0.0002983554876389811,-0.0127199676979081,0.43,2.035333333333333,-0.002960479266537711,-0.0400736873683231,0.49,1.9533333333333331,-0.013599485449243257,-0.0079616163444813,0.51,1.925,-0.0037925160371108046,1,-1,1,-1
0.1484588430530283,0.31,0.8200000000000004,0.032131091725967204,1.1469998058079636,0.94,7.652666666666667,0.2669557992962279,0.0296236527785205,0.83,3.4916666666666667,0.010053141135032572,-0.0783375777629094,0.96,2.720333333333333,-0.03731610606685224,-1,1,1,1
1.493851582165167,0.89,8.570000000000002,0.3233157501731664,-0.060602384352016,0.35,1.0656666666666668,-0.014104760848284114,0.743987204977751,0.83,5.371000000000001,0.25248096277049614,-0.3531352440389749,0.33,0.003,-0.16821597755274698,1,-1,1,-1
0.082761427479316,0.47,2.4193333333333333,0.017912136205722923,-0.2127711639331106,0.74,5.246333333333334,-0.04952092916436126,-0.0355833666163789,0.56,2.133666666666667,-0.012075641357552038,0.0711164704091458,0.86,3.490666666666667,0.033876331495972516,-1,1,-1,1
0.1441232115759126,0.34,1.139,0.031192726790498622,-0.0980309578956322,0.48,2.5493333333333323,-0.02281598705447807,0.9490177921493856,0.88,5.123666666666666,0.3220605465323466,-0.1166315111747167,0.61,1.992,-0.05555742168726654,-1,-1,1,-1
-0.0064834277751177,0.54,3.044666666666666,-0.0014032145762215068,-0.0059084296660074,0.34,1.11,-0.0013751437062916366,-0.0131862698415314,0.5,2.109,-0.004474918496805288,0.0287007179447482,0.66,2.8766666666666665,0.013671587322529146,1,-1,-1,1
0.1265713255181459,0.38,1.5360000000000005,0.027393955027981354,-0.0548819426466098,0.36,1.0546666666666666,-0.01277336996219894,1.1751089617138897,0.97,4.900333333333332,0.3987872910027177,0.0239100077608238,0.93,3.035333333333333,0.011389532471408706,-1,1,1,1
0.5332577766484983,0.84,7.628333333333332,0.11541349900563383,-0.0457805420478227,0.39,1.1793333333333331,-0.010655085670203892,0.1650513341883135,0.69,3.681666666666667,0.056012145751440055,0.0632960095754546,0.53,1.735,0.030151054888047354,1,1,-1,-1
1.733711722602009,0.92,7.925999999999998,0.3752289135475211,-0.4603595159121969,0.78,4.779999999999999,-0.1071453036972361,0.6118698397063449,0.89,4.4206666666666665,0.20764535355672817,-0.2188606707248345,0.44,0.6523333333333335,-0.10425428301278422,1,1,1,-1
0.2782192295539882,0.8,7.515333333333334,0.06021525832269895,0.0401485457047359,0.3,0.7086666666666664,0.009344279794048503,0.0697376375839207,0.62,3.1303333333333327,0.0236663020018668,0.0980578059965928,0.57,1.976,0.0467098370123996,-1,-1,-1,1
-0.0475388670283773,0.59,4.163,-0.010288883205776748,-0.0205364995608992,0.36,0.9853333333333332,-0.00477971977612031,-0.0163548955442989,0.63,3.4390000000000005,-0.005550229554228652,0.054181430005596,0.42,1.14,0.02580932480528948,-1,1,1,-1
-0.037039756785048,0.63,4.217666666666666,-0.008016550569121634,-0.0427122156541091,0.44,1.7526666666666666,-0.009940955187541312,0.0216645084340192,0.43,1.385333333333333,0.007352110238958046,0.4451378285332819,0.95,4.331666666666666,0.21204140973300525,1,1,-1,1
1.613524131365038,0.95,7.8146666666666675,0.3492165963359503,1.1497047126524444,0.97,6.853,0.26758534654203725,-0.086234152586635,0.32,0.4556666666666666,-0.02926459181434791,-0.29828417020456,0.97,3.169333333333334,-0.1420876679019106,1,1,-1,1
0.1571483839757677,0.3,0.7666666666666667,0.03401177751539745,-0.4743309097545989,0.74,5.535333333333332,-0.11039704322813648,1.0048468045636376,0.93,5.065666666666668,0.34100679011095475,-0.2375266889160627,0.59,1.676333333333333,-0.11314584099250335,-1,-1,1,-1
0.016819622965293,0.63,3.834666666666666,0.0036402873495449215,1.3786427909744114,0.94,7.483333333333333,0.32086900655515455,-0.1496083191713273,0.6,2.1936666666666667,-0.050771373768426574,-0.3087107923645655,0.76,2.5113333333333334,-0.14705438948755015,1,1,-1,1
1.7889278069944234,0.93,8.419,0.3871793843707896,-0.1791232312203639,0.46,1.927,-0.041689619406057,1.049887154922795,0.94,4.305666666666666,0.35629177209198304,-0.3772682550485462,0.81,2.226,-0.17971173762425716,1,-1,1,1
1.812049942197067,0.93,7.865000000000001,0.3921837305708404,-0.4474132917863498,0.8,4.927666666666666,-0.10413216490516009,-0.0222618343183835,0.75,2.7823333333333333,-0.007554819927193271,0.0881957098215671,0.98,2.559333333333333,0.042012027386187215,1,1,-1,1
1.90112202248522,0.91,8.592666666666668,0.4114616874988698,-0.1609951970183241,0.57,3.186000000000001,-0.03747045229236603,0.4349240870107111,0.79,4.629666666666667,0.14759669452087856,-0.3899078897863172,0.34,0.007,-0.18573262777672558,-1,-1,1,-1
0.1365467739566015,0.36,1.343,0.029552951031130762,-0.0039766664106273,0.47,2.550333333333333,-0.0009255399650531501,-0.0268300685290396,0.52,2.195,-0.009105104883642303,-0.0291366233857299,0.7,3.055333333333333,-0.013879230884345948,-1,-1,-1,1
2.068731400579848,0.94,9.427666666666669,0.44773754814104905,-0.0353645164118485,0.31,0.7436666666666665,-0.008230832034709347,-0.0034614782649088,0.35,0.9456666666666664,-0.0011746940795298436,-0.1055364517854839,0.57,2.405,-0.05027229001980943,1,-1,-1,-1
0.0031249240432176,0.64,4.985333333333331,0.0006763303485629371,-0.0094873438276248,0.36,0.99,-0.0022081097502171247,0.0305127614724805,0.66,3.6603333333333343,0.01035487081204409,0.0134918560100802,0.36,0.6496666666666666,0.006426845765318343,-1,1,1,-1
-0.0197058014915287,0.57,3.7346666666666666,-0.004264945773771437,-0.0685259537700546,0.52,2.598333333333333,-0.01594891356440566,-0.0280157418509379,0.54,2.059,-0.00950747731671812,0.4125516727693967,0.92,3.965666666666666,0.1965189940607167,-1,1,-1,1
0.1152967138237646,0.38,1.405,0.024953779858372698,1.1000860683236704,0.94,7.505666666666666,0.2560369706925292,0.2922186967619047,0.86,3.701,0.09916791230326569,-0.2262814979644916,0.97,2.529333333333333,-0.10778919415360254,-1,1,1,1
0.1521009592180682,0.41,1.5356666666666667,0.032919358468243544,-0.0701339118093669,0.69,5.345666666666667,-0.01632315401453114,-0.1744598677316027,0.59,2.985333333333334,-0.05920504421982058,-0.0218283407563455,0.41,0.9953333333333334,-0.010397930369923281,1,-1,-1,-1
0.0380868446911577,0.55,3.039666666666667,0.008243172822565602,-0.0832031054652757,0.69,5.132666666666666,-0.019364913063577096,0.0448880566476166,0.43,1.4520000000000002,0.015233299287217896,-0.1796510754252862,0.73,3.092999999999999,-0.08557679184163065,1,1,-1,1
1.9923544680691985,0.94,9.123666666666669,0.43120721438807,-0.0286910119091554,0.33,0.916,-0.006677622766841619,0.0770994607444635,0.76,4.268333333333333,0.02616462480484507,0.0206302284839151,0.37,0.6349999999999999,0.009827209575194056,1,-1,1,-1
1.6021124032274503,0.87,8.365,0.346746744921241,-0.0673136628166628,0.49,2.081,-0.01566676172897939,0.0870489237817091,0.61,2.443,0.02954109417136913,0.048402312731429,0.85,3.1613333333333333,0.023056442225382855,-1,1,-1,1
0.0428747341122237,0.5,2.784333333333332,0.009279420384505103,-0.2333906670151044,0.63,3.7596666666666665,-0.05431996740174548,1.1869872538711004,0.95,4.822333333333334,0.40281833161720176,-0.3329403517399139,0.74,2.3186666666666667,-0.1585961403742068,-1,1,1,-1
1.54642485580868,0.89,8.346,0.33469423489684635,-0.1109679093566473,0.46,2.0489999999999995,-0.02582696770176687,0.0657041260709858,0.58,2.254,0.02229748159296993,-0.0189152120247513,0.83,3.1873333333333327,-0.00901026146517916,1,-1,-1,1
0.1517067319925091,0.37,1.4433333333333331,0.032834035486568484,-0.1292892907310787,0.47,2.268666666666667,-0.030091134952934858,0.2814089681588112,0.8,3.8926666666666665,0.09549950152047752,0.3764357180529423,0.92,3.403666666666666,0.17931515861684183,-1,1,1,1
0.0066122233707801,0.68,5.058999999999999,0.0014310899321991293,0.0470346180009406,0.52,2.7506666666666666,0.010946962658105335,0.003968406713769,0.36,1.0166666666666666,0.0013467263160624667,-0.0661115847892217,0.6,2.6926666666666668,-0.0314922541734544,1,1,-1,-1
0.0064256586830744,0.75,5.564666666666668,0.0013907115554704552,-0.1132564420379385,0.79,5.610666666666666,-0.0263596069123893,-0.056333551894097,0.54,1.8166666666666664,-0.019117465089911946,-0.0907615856932055,0.68,2.4683333333333337,-0.043234282387104146,1,1,1,1
-0.1587984355183378,0.79,5.711666666666667,-0.03436889977485057,1.20753806546091,0.93,6.9626666666666654,0.28104563559072565,0.7088281806377998,0.87,4.696000000000001,0.24054932704339027,-0.5636136490927384,0.38,0.0,-0.2684773682168694,1,1,1,-1
1.7652203524895436,0.96,7.850666666666667,0.3820483569451387,-0.417220856475029,0.79,5.179666666666667,-0.09710509684427607,0.62288550704042,0.98,4.226333333333334,0.21138365211274968,-0.1959074551399446,0.53,0.9673333333333336,-0.09332051850536772,1,-1,1,1
-0.0022613703340894,0.58,3.587,-0.0004894305797941181,-0.2799708045526063,0.8,5.900666666666667,-0.06516115306253359,0.8930704035659129,0.94,4.769333333333332,0.3030741305838725,-0.2104945754085594,0.57,1.2933333333333332,-0.1002690934128151,-1,1,-1,1
-0.0322156126170698,0.7,4.728999999999999,-0.006972456357062938,1.3536709924845445,0.93,7.379333333333334,0.3150570034563128,-0.0723299440946644,0.4,0.9563333333333334,-0.02454603224352918,-0.1113357606081462,0.93,3.3956666666666675,-0.053034790844073636,1,1,-1,1
0.0877175096024167,0.61,4.393666666666666,0.01898478587767203,-0.032598364725735,0.69,5.203333333333332,-0.007587030500827769,-0.0065470013249766,0.4,1.326,-0.002221803260499942,-0.0636002752668405,0.53,2.024333333333333,-0.03029599185363268,-1,-1,1,-1
0.0239596851091961,0.54,3.068,0.005185617940548587,0.6642213571736866,0.89,6.816666666666666,0.15459265329955446,0.7040370794644097,0.92,4.240333333333334,0.23892340951564922,-0.4092584202083258,0.7,1.7399999999999998,-0.1949502531654367,-1,1,1,1
0.1173642152284994,0.37,1.381666666666667,0.025401251197317263,1.3044827128786445,0.9,8.100333333333335,0.30360879184223183,-0.1016056221306309,0.39,1.161333333333333,-0.034481083984776444,-0.2494701604502287,0.56,2.144,-0.11883511379494105,-1,1,-1,-1
1.496953417604697,0.91,7.538666666666667,0.32398708343278765,1.0630011804726172,0.99,6.6196666666666655,0.2474057348126633,-0.2281729475405818,0.77,2.895333333333334,-0.07743322074329331,-0.2349827534356829,0.63,1.47,-0.11193403729721436,1,1,1,1
0.0862336919059902,0.79,6.409666666666666,0.018663641771143706,-0.2654065215832055,0.71,4.569999999999999,-0.06177142293216617,0.9382967392814012,0.93,4.513666666666666,0.31842222892162503,-0.1961007781728039,0.57,1.3690000000000002,-0.09341260793429004,-1,-1,1,-1
0.1253013559783209,0.42,1.984,0.027119094285878397,-0.0384335383772371,0.42,1.9133333333333336,-0.008945124406581958,0.0420938943241901,0.61,2.6846666666666668,0.014285066859515236,0.4656875006756955,0.95,3.9573333333333327,0.2218302462940001,-1,-1,-1,1
0.0830902299002072,0.48,2.309333333333333,0.017983299233321093,-0.0603041237921002,0.39,1.5643333333333336,-0.014035342888692764,1.2048515768673695,0.91,5.639,0.40888080344354993,-0.1046243773811024,0.52,1.4703333333333328,-0.04983782336680965,1,-1,1,-1
0.1325939836643597,0.82,6.326333333333333,0.028697444785482813,-0.348274361771054,0.76,4.638666666666667,-0.0810583054593311,0.8765688570734507,0.96,3.908,0.2974741332751237,-0.208569829625425,0.89,2.242,-0.09935224073691866,1,1,1,1
0.1091650263018397,0.42,1.976,0.023626692767093373,-0.0548890248595592,0.36,1.2606666666666666,-0.012775018295362659,1.031069799825885,0.85,5.113333333333333,0.3499058774154688,-0.1012800839694176,0.65,2.239333333333333,-0.04824476916175363,-1,-1,-1,-1
-0.0254290122123661,0.61,3.591666666666666,-0.0055036258338914,1.42543239702709,0.94,7.654,0.3317589444778116,-0.2897252998146937,0.73,3.5796666666666663,-0.09832174820583382,-0.0796249371652354,0.42,0.8026666666666668,-0.03792933973293199,1,1,-1,-1
0.8134730069604528,0.85,8.149,0.176060753712788,0.0721122893543011,0.5,2.8689999999999998,0.016783606890062003,0.4210678970760495,0.41,1.9756666666666665,0.14289443062221535,-0.3970423436781372,0.32,0.006,-0.1891311249700135,1,-1,-1,-1
0.1065468143517032,0.45,2.3323333333333327,0.023060030609435237,-0.0137793826486429,0.43,2.05,-0.0032070503326596988,0.0912506466000264,0.61,2.7199999999999998,0.030966999100063754,0.0223155848031777,0.71,3.000333333333334,0.01063002907722645,-1,-1,1,1
0.0922731942508958,0.46,2.28,0.01997077713494309,-0.0844468829351701,0.52,2.6373333333333333,-0.019654393154978165,0.0279501306702476,0.63,2.559666666666666,0.009485211377252547,0.43932342839806,0.96,3.899,0.20927172016183002,1,1,1,1
0.0350636151449075,0.74,5.385666666666666,0.007588852312843445,0.0124906680803817,0.82,6.025000000000001,0.002907111460924213,-0.0969273514453408,0.56,2.1323333333333334,-0.03289345683363699,-0.073591911248644,0.62,2.196,-0.03505550776829107,1,1,-1,-1
1.8048847994433963,0.94,8.017999999999999,0.3906329717590826,-0.3615784408260216,0.69,4.142,-0.08415473236370818,0.8085960853513701,0.98,4.071,0.27440675962710065,-0.3557926701111946,0.71,1.6833333333333331,-0.16948184249276202,1,-1,1,1
0.1190821841710976,0.44,2.176333333333333,0.025773072885684246,-0.1494845321499265,0.53,3.0523333333333325,-0.03479142939731895,0.1067425989260488,0.66,3.012666666666666,0.03622437854462791,0.4185592273061327,0.97,3.698,0.19938069273327105,-1,-1,-1,1
0.1496249715343851,0.38,1.5159999999999998,0.03238347804683698,0.7729465215657649,0.86,7.559333333333333,0.17989763854622198,-0.0457048968129747,0.31,0.6026666666666667,-0.015510503774068436,-0.2916167584181521,0.62,2.6790000000000007,-0.13891164622089844,-1,1,-1,-1
0.0949100430925851,0.54,2.830333333333333,0.02054147289315782,0.3498410828207685,0.82,6.661666666666666,0.08142294830232281,0.0510476237073427,0.66,2.5610000000000004,0.017323622092615586,-0.2213780826901068,0.82,2.886,-0.1054534522313472,1,-1,1,1
0.0619195582760081,0.5,2.69,0.013401310192664906,0.1953905334538426,0.82,6.550666666666667,0.045475714789981324,0.7669448278296436,0.95,4.991,0.2602719068644085,-0.1561471742699703,0.45,0.8746666666666666,-0.07438070825641865,-1,1,1,-1
0.0168058113768645,0.61,3.5396666666666663,0.0036372980940344297,0.970036242779284,0.91,7.036333333333334,0.22576882683518903,0.6696416521159652,0.96,4.227666666666667,0.22725090956708138,-0.4113902068319657,0.67,1.5676666666666668,-0.19596572974808524,1,1,1,1
1.424068672201714,0.9,7.527666666666668,0.30821256713044437,0.5134180706172486,0.86,6.127,0.11949429347828683,0.9955569799968332,0.94,4.818333333333333,0.33785417695456865,-0.7033184391029734,0.41,0.0,-0.33502574654236783,1,-1,-1,-1
0.114625810556975,0.44,2.181,0.024808575612124007,-0.0969226203765756,0.47,2.389333333333334,-0.022558029619096177,0.8746561077085002,0.84,4.526,0.29682501888448604,0.018634034170522,0.87,2.970333333333334,0.008876322391088484,-1,-1,-1,1
-0.0633178246663597,0.78,5.657666666666668,-0.013703938346850889,0.8641724230573677,0.89,6.622333333333332,0.20112979859184202,-0.07848146139946,0.75,3.301333333333333,-0.026633623268243922,-0.1031615268280776,0.56,1.448,-0.04914099448907949,1,1,-1,-1
0.0738255969050238,0.51,2.834,0.01597814570757706,-0.4274403746185387,0.74,5.290000000000001,-0.09948361480095626,1.0567860702598306,0.95,4.525999999999999,0.3586330015845238,-0.3644932952390971,0.78,2.226666666666666,-0.17362638537234099,-1,-1,1,1
-0.1385239480806221,0.76,6.115666666666667,-0.029980872748898848,0.0284745492233051,0.48,2.550333333333333,0.006627242663003441,-0.017901113178147,0.58,2.9050000000000007,-0.006074957014909056,0.0515835149941139,0.44,1.2633333333333332,0.024571807959740115,1,-1,-1,-1
-0.0164438443112304,0.67,5.2076666666666656,-0.003558957210133603,-0.0426472683944543,0.5,2.4666666666666672,-0.009925839188806653,0.2802925044637403,0.79,4.514666666666667,0.0951206162026336,0.0536596000760194,0.48,1.152,0.025560751112343894,-1,1,1,1
0.0227330569264991,0.5,2.9393333333333334,0.004920137610503068,-0.0038636540798067,0.58,3.564,-0.0008992371732376874,-0.0536021898851786,0.34,0.9096666666666666,-0.018190544700592753,-0.0357498649465237,0.45,1.5096666666666665,-0.017029448577764856,-1,1,-1,-1
1.748807356756986,0.91,8.302666666666667,0.37849607632287663,-0.1956078427959693,0.63,3.435000000000001,-0.04552629194686332,-0.0391431558132027,0.54,1.6529999999999996,-0.013283698428507932,0.0359759936599135,0.87,3.295666666666666,0.01713716499298455,1,1,1,1
0.3200797631971603,0.8,7.331666666666667,0.06927517431373403,0.0028271487929267,0.61,3.887,0.0006579981634900753,0.006995637878129,0.42,1.4613333333333332,0.0023740534445301125,-0.0219138896150368,0.52,1.906666666666667,-0.010438681569743176,-1,-1,-1,-1
0.042653769352877,0.57,3.686,0.009231596766829199,-0.1243682356459228,0.73,5.154666666666666,-0.028945795444604978,0.0368683943988445,0.49,1.5990000000000002,0.01251173091599203,-0.1460143039895163,0.76,3.197,-0.0695539153819764,-1,1,1,1
1.791380199450778,0.94,7.972999999999999,0.3877101580542074,0.3543267674553618,0.86,6.039666666666668,0.08246695852878937,-0.2029168690650591,0.73,3.063666666666666,-0.06886226822335331,-0.1013964169444378,0.46,0.9533333333333333,-0.04830018437574027,1,1,1,-1
0.2969676060941681,0.8,6.537333333333335,0.064272987683491,0.5666304820637063,0.85,6.306,0.13187909228839856,-0.0811277279440463,0.76,3.398333333333333,-0.02753166549323687,-0.0402189602447191,0.46,0.996,-0.01915830217437543,-1,-1,1,1
0.0608842956383215,0.65,4.629333333333333,0.013177247293561664,0.7729064701535737,0.87,6.931666666666664,0.1798883168735414,0.0145617235709338,0.38,0.9489999999999998,0.0049416951826438205,-0.3672418075617929,0.81,3.232666666666667,-0.1749356392488162,-1,1,-1,1
0.1537157365572502,0.34,1.143,0.03326884629756562,-0.1115311792134132,0.63,4.483999999999999,-0.02595806463314472,-0.0056540640047697,0.31,0.591666666666667,-0.0019187742933468213,0.2549016684365677,0.93,4.492333333333334,0.12142241268659947,-1,-1,-1,1
0.1311261832515837,0.47,2.075333333333333,0.028379767315226144,-0.4015089167907399,0.8,5.831666666666666,-0.09344825802383798,0.2534335919658068,0.81,4.012333333333334,0.0860057227729145,-0.0647041117875244,0.64,2.051333333333333,-0.03082180439293496,1,1,1,-1
0.1476356386722175,0.39,1.5583333333333331,0.031952924801551645,-0.3778191223019309,0.81,6.0470000000000015,-0.0879346319613919,0.0076789609049594,0.67,2.831666666666666,0.002605947292358515,0.2063882270893668,0.92,3.300333333333333,0.09831303434381766,-1,1,-1,1
0.07359903562504,0.55,3.048,0.015929110829499018,-0.1645276505587789,0.78,6.318,-0.03829260496719115,-0.0733103463030544,0.47,1.772,-0.024878743467351947,-0.0999496245576248,0.55,2.035333333333333,-0.04761100480566949,1,-1,-1,-1
0.2865273859972479,0.83,7.589666666666665,0.06201340069847317,0.0202559388198293,0.42,1.899333333333333,0.0047144213196565815,0.0033670068498763,0.37,1.1273333333333335,0.0011426340741129359,0.0063328342936124,0.51,1.9779999999999995,0.003016645688477348,1,-1,-1,-1
0.0310975622494322,0.51,3.002666666666666,0.006730475629084455,-0.021168994274392,0.54,2.9436666666666667,-0.004926928285604032,0.0856662838810469,0.46,1.4746666666666668,0.02907187877230251,-0.12681994268031,0.8,3.702666666666667,-0.06041068115194184,-1,1,1,1
1.5412220621211803,0.9,7.531333333333334,0.3335681892011742,-0.2085396109358557,0.84,5.300666666666667,-0.04853606621414411,0.6302315105626213,0.96,3.5619999999999994,0.21387660633211195,-0.2863371595544408,1.0,2.083666666666667,-0.13639670924154795,1,1,1,1
1.5594615807103267,0.88,8.007,0.3375157859409387,-0.2382891730676766,0.66,4.057999999999999,-0.05546005878798653,1.191304770972959,0.97,5.344333333333335,0.4042835327219545,-0.4699438734516986,0.36,0.0053333333333333,-0.22385776951472186,-1,-1,1,-1
1.6235054879352662,0.88,8.101,0.3513768710418029,-0.261597680120329,0.57,2.978333333333333,-0.06088494299383823,0.1359973009016579,0.76,3.1863333333333346,0.04615231180873103,0.2293507950127167,0.97,2.850333333333333,0.10925125383776696,1,-1,-1,1
1.6261840569608248,0.88,8.125666666666667,0.3519565963399707,-0.249141877922582,0.56,2.887666666666667,-0.05798594631159121,0.1449761543671379,0.79,3.205666666666666,0.049199393199878594,0.2327871049891183,0.96,2.8626666666666662,0.11088814013448238,1,-1,1,-1
0.0806194264309123,0.65,4.919999999999999,0.0174485408364744,-0.0441758190616532,0.79,6.106333333333335,-0.010281598154990109,-0.058084989777448,0.46,1.8300000000000003,-0.019711836498536375,-0.0108666176504177,0.41,1.0333333333333337,-0.005176313442549511,-1,1,-1,-1
-0.0703748645271393,0.58,3.4853333333333336,-0.01523130034440817,1.294807098383843,0.96,7.4176666666666655,0.3013568634739245,-0.1620322404910963,0.63,2.098666666666667,-0.054987580169844424,-0.006655116927706,0.98,3.082666666666667,-0.003170165024928359,-1,1,1,1
0.0406901051236792,0.52,3.0836666666666663,0.008806599008731231,-0.0412846402932149,0.61,4.133333333333333,-0.009608697483927614,-0.0298158981865892,0.52,2.027,-0.010118381915240404,-0.0409372176120785,0.71,3.14,-0.019500444079564277,-1,-1,-1,-1
0.0213766573284726,0.62,4.034,0.004626570726880735,0.2857203621246338,0.83,6.941000000000001,0.06649932045320642,-0.0565570056976046,0.34,0.8616666666666668,-0.019193296812644346,-0.0484140193570239,0.42,1.151,-0.023062018676619403,1,1,-1,-1
-0.0006627379326022,0.59,4.054333333333334,-0.00014343701503259686,-0.0829248716209107,0.56,3.446333333333334,-0.01930015617526934,0.4855299404565079,0.74,4.715666666666667,0.16477039658770307,-0.3941457660502641,0.33,0.0,-0.18775134018371697,-1,-1,1,-1
0.1504671722108055,0.82,6.495666666666667,0.032565756357978544,-0.200096075771583,0.69,4.028,-0.04657089528102748,0.9923191689657176,0.91,4.129,0.33675538702789315,-0.3215388135283787,0.8,2.131333333333333,-0.1531650175162269,1,1,1,1
0.0933503496787544,0.46,2.4866666666666664,0.020203906931349262,-0.0164653995954164,0.43,2.0826666666666664,-0.003832201093207591,-0.0085584594285995,0.32,0.7356666666666667,-0.002904415643048125,-0.0700837839434189,0.63,3.1059999999999994,-0.033384411286165955,-1,-1,-1,-1
0.1031617756416323,0.44,2.2080000000000006,0.02232740339065523,-0.0206345231945968,0.48,2.276333333333333,-0.00480253405852137,-0.020437372694039,0.58,2.510333333333333,-0.006935667038043654,0.0241205840619489,0.61,2.6133333333333324,0.011489840494867535,-1,1,1,-1
-0.0633368445954758,0.77,6.062666666666667,-0.013708054848599676,-0.0544241598431041,0.65,4.013333333333334,-0.012666824369431512,0.5290986929221226,0.76,4.638333333333333,0.17955597421004513,-0.419801948236465,0.34,0.0,-0.19997266286270404,1,1,1,-1
0.0187660223679984,0.59,4.018,0.004061548464461169,-0.1305727506773779,0.6,3.864666666666666,-0.030389850849915887,0.0266172602696059,0.39,1.094,0.009032885853707586,0.3487872441655733,0.98,4.232333333333334,0.16614480776312737,-1,-1,-1,1
0.0558246461982028,0.67,4.800333333333333,0.012082182446507567,-0.0511238919506791,0.78,6.029333333333335,-0.011898711202670002,-0.0480696849145585,0.44,1.45,-0.016313022920421156,-0.0292059401816563,0.38,0.8099999999999999,-0.0139122499408814,1,1,1,-1
-0.0765509821054504,0.81,6.161333333333332,-0.016568003475983764,0.9527697900708408,0.89,6.762333333333334,0.2217501865002449,-0.0419771205655464,0.34,0.616,-0.014245438286857762,-0.0341876702311978,0.92,3.4626666666666663,-0.016285297107181882,1,1,-1,1
0.5121135362834837,0.84,7.605,0.11083723050809804,-0.0285998143008969,0.35,1.1003333333333338,-0.0066563971918386635,0.2169847278680858,0.65,2.8683333333333323,0.07363636448595476,0.0838373624950405,0.72,2.996,0.039935928587152704,1,-1,1,-1
-0.2410952652486235,0.71,5.618,-0.05218048263809299,-0.0620625944393049,0.35,1.0773333333333333,-0.014444614045310625,1.1706549876111425,0.95,4.674333333333334,0.3972757815814635,0.0846716237566345,0.98,2.917,0.04033332894869219,-1,1,1,1
2.0249921988733703,0.92,9.369333333333334,0.4382710301947289,-0.0424318509690333,0.4,1.3260000000000003,-0.00987570236167346,0.1342072520886645,0.56,3.1026666666666665,0.045544837318999346,-0.3057403469017038,0.31,0.0093333333333333,-0.14563941775720862,1,1,-1,-1
1.9214210526539144,0.94,8.264999999999999,0.41585502633194643,-0.2834784226552846,0.74,4.567333333333334,-0.06597752547121662,-0.037431248825146,0.63,2.314666666666666,-0.01270274230234576,-0.1457277899875055,0.69,2.2023333333333333,-0.06941743443382874,1,1,1,1
1.9581810292472843,0.99,8.583,0.4238110238021953,-0.1749655905504834,0.56,3.022333333333333,-0.04072195900838796,0.021955543591666,0.56,2.071,0.0074508765030968545,-0.1401086626559129,0.79,2.914333333333333,-0.06674076306490448,1,-1,-1,1
0.288980349313455,0.8,7.673999999999999,0.0625442979336438,0.0271271085060207,0.48,2.6049999999999995,0.006313635710442926,0.6303579630345149,0.37,1.834,0.213919519491955,-0.6257717103858107,0.35,0.0066666666666666,-0.29808636142753775,-1,-1,-1,-1
0.1567266326492025,0.31,0.868666666666667,0.03392049746578414,-0.1754669821083747,0.57,3.1846666666666668,-0.040838654219162614,0.6401460621499133,0.83,4.322666666666667,0.21724122808024013,-0.0998168137781889,0.81,2.8446666666666665,-0.04754774038936024,-1,1,1,1
0.0152513592067577,0.64,4.466999999999999,0.0033008664997003024,-0.0225666869399387,0.39,1.5766666666666669,-0.0052522310108635735,0.0650731145360528,0.35,0.907,0.022083340276031642,-0.0952442858623268,0.82,4.017333333333334,-0.04536961666413649,1,-1,-1,1
1.6971487606751463,0.98,7.7826666666666675,0.36731555615307176,0.5217132993268532,0.89,6.118666666666668,0.12142494717090677,0.0797717428595627,0.85,3.753333333333333,0.02707149572507118,-0.1496974345437707,0.47,0.861,-0.07130837466378606,1,1,1,-1
1.664573304076205,0.93,7.771333333333333,0.3602652184131907,1.090843227267662,0.98,6.707333333333334,0.25388576717062744,-0.1697340840253365,0.47,1.1813333333333331,-0.0576012929563309,-0.2039063721452416,0.94,2.9206666666666665,-0.09713080271268638,-1,1,-1,1
0.1430982219349099,0.34,1.1793333333333331,0.03097088728605455,0.0214013812682882,0.39,1.7130000000000003,0.004981014655442525,-0.0042583553689328,0.4,1.5386666666666668,-0.0014451238625793534,-0.0263421237846408,0.4,1.0766666666666669,-0.012548070967280058,-1,-1,-1,-1
-0.2554300004905565,0.77,5.528666666666666,-0.05528296332199192,-0.241081984745513,0.74,4.730666666666667,-0.056110065239570434,0.982409456440005,0.99,4.857333333333332,0.3333924074732305,-0.1484636353587445,0.52,1.0403333333333336,-0.07072065440783205,1,1,1,1
0.1251818739858992,0.82,6.401666666666667,0.027093234682104363,0.4500778355886785,0.85,6.222666666666666,0.10475231794869909,0.4621625156213325,0.76,4.315333333333333,0.15684038128585562,-0.5789377667458657,0.38,0.0,-0.2757770118368917,1,1,-1,-1
0.1435941826294957,0.83,7.145,0.03107822854133106,-0.0336392321397094,0.4,1.565,-0.007829284763689829,1.1995253872470224,0.96,5.506,0.4070732972468759,-0.0720288770202748,0.47,0.913,-0.03431095639566028,1,-1,1,1
0.1159156779128705,0.39,1.625,0.025087742857902728,-0.0882867185046747,0.46,1.9686666666666668,-0.020548086744491125,1.2141870716831291,0.99,4.914333333333332,0.41204891534554483,-0.1164838383213986,0.88,2.874666666666666,-0.05548707772189284,-1,1,1,1
-0.0088105584185989,0.52,2.443,-0.0019068777237060599,0.9882527711264312,0.91,7.211333333333331,0.23000859031264617,0.5416708941029613,0.86,3.8533333333333326,0.18382250115707433,-0.4431051944947071,0.81,2.2339999999999995,-0.21107316448539098,1,1,-1,-1
0.1383521816603528,0.44,2.1450000000000005,0.02994369717557754,-0.2330072370986062,0.7,5.162,-0.054230726898552226,-0.0568079108040728,0.49,1.68,-0.01927844446360028,0.2782050659674571,0.95,3.933666666666668,0.13252298636801368,-1,-1,-1,1
-0.0250405610844426,0.75,5.4863333333333335,-0.005419552978642844,-0.1665805738343415,0.7,4.707999999999998,-0.03877040781523574,0.2251186037199044,0.73,3.0693333333333337,0.07639669261039375,-0.0798638178436275,0.75,2.563333333333333,-0.03804313054682696,1,1,1,-1
0.0425075384757924,0.63,4.334666666666666,0.009199947875943693,0.0228676642482161,0.83,6.203666666666667,0.005322281273727064,0.5282951531186804,0.84,4.943,0.17928328336020236,-0.2888112102649431,0.32,0.0,-0.13757522332590336,-1,1,1,-1
0.0889376926085399,0.45,2.284333333333333,0.01924887127188601,-0.0882996024569942,0.51,2.8870000000000005,-0.020551085389976617,0.1411061838286706,0.73,4.075333333333334,0.04788607237808449,0.0534709402326603,0.58,1.8796666666666664,0.02547088299379355,-1,-1,-1,1
0.0188366386913156,0.5,2.500333333333333,0.004076832023966245,-0.0561327754494331,0.38,1.4613333333333332,-0.01306449213063594,1.2846698866853885,0.99,5.715999999999999,0.4359681022233318,-0.1256233466632479,0.52,1.4483333333333337,-0.05984068262547472,1,-1,1,-1
-0.1966651330489588,0.78,5.573333333333334,-0.04256442593344554,1.274506609341774,0.92,7.082000000000002,0.296632073416517,-0.1146358091260142,0.46,1.224,-0.038903033899590315,-0.0669008726523996,0.98,3.186,-0.03186823145614199,1,1,-1,1
-0.1504163811861971,0.73,6.006666666666665,-0.03255476360714614,0.132187223373263,0.67,5.009,0.030765607538617634,-0.0168663733077666,0.35,0.9406666666666668,-0.005723805655123945,-0.0247617588158459,0.48,1.6583333333333328,-0.011795264096248488,-1,-1,-1,-1
-0.1208443864441211,0.79,6.394333333333332,-0.02615446803675653,-0.0310235454984475,0.56,3.3206666666666664,-0.00722050286635144,0.4651107958048266,0.79,4.878666666666666,0.15784091545400444,-0.2553446195555855,0.31,0.0,-0.12163341245722968,1,-1,1,-1
-0.0449973131446741,0.65,5.110333333333333,-0.009738812227959777,-0.0295788053164198,0.34,1.072,-0.006884250176407083,0.0285080610155155,0.38,1.2206666666666668,0.009674551717771342,-0.0241192501762612,0.62,2.6830000000000003,-0.011489205098404882,-1,-1,-1,1
0.1213576348161014,0.42,1.9853333333333332,0.02626555088085772,-0.0679521369972928,0.34,1.041,-0.015815361915620243,0.2233200651033762,0.71,3.326,0.07578633700421833,0.4090341356219813,0.91,3.711,0.19484341520015622,-1,1,1,1
-0.013106762284198,0.81,6.551000000000001,-0.0028367093028846217,-0.0024355285263206,0.72,4.815666666666667,-0.000566851416330175,-0.0745931228457081,0.52,1.971666666666667,-0.025314069040616744,-0.0609556220133589,0.58,2.063333333333334,-0.029036211245970188,1,1,-1,-1
0.1569111503771104,0.34,1.0853333333333337,0.03396043281701383,0.4240344035717287,0.87,6.933333333333334,0.09869089999963118,0.628024151394031,0.9,4.092,0.2131275125784329,-0.2169000564146839,0.95,2.583333333333333,-0.10332034436363174,-1,1,1,1
0.0983974077736481,0.32,0.8843333333333335,0.021296246621315656,0.7609554885625647,0.83,7.542666666666666,0.17710681348805915,-0.1373035558958562,0.47,1.7480000000000002,-0.04659560507554039,-0.2090049474133715,0.57,2.152,-0.0995595091002031,-1,-1,-1,-1
0.1634002810975006,0.35,0.9459999999999998,0.03536488168722477,-0.3151233557955972,0.73,5.596666666666666,-0.07334265175752587,0.0045801223312287,0.45,1.4933333333333332,0.0015543193324539142,-0.0131887963858892,0.86,3.794666666666666,-0.006282483309855158,1,-1,-1,1
1.8696694614292984,0.94,8.480333333333334,0.40465437913298535,-0.1861738910196657,0.58,3.2376666666666667,-0.043330608805320706,0.0353942575148327,0.79,3.9293333333333336,0.01201146492050098,-0.016702728191535,0.45,0.9933333333333336,-0.007956344765822321,1,-1,1,-1
0.1435474528600147,0.44,2.1983333333333337,0.031068114771894025,-0.0637081973862869,0.7,5.023000000000001,-0.014827616071824793,-0.0443582724134445,0.45,1.6599999999999997,-0.015053510666379447,-0.0841885494897249,0.63,2.5483333333333333,-0.04010321651610303,-1,1,-1,1
0.2600018080144348,0.83,7.261,0.05627244406885945,-0.0387785233316715,0.57,3.463,-0.009025417126589294,0.456046836789624,0.64,3.687333333333334,0.15476495247593264,-0.4701610744296833,0.34,0.0,-0.2239612332030788,1,-1,1,-1
-0.147074103614794,0.77,6.603666666666666,-0.03183139122317817,-0.0306891883154856,0.48,2.4170000000000007,-0.007142683682271322,0.8789760336686951,0.84,5.485333333333333,0.2982910374641468,-0.3013491666535115,0.32,0.0,-0.14354767899556167,-1,-1,1,-1
0.0691292277688222,0.51,2.888,0.01496170596986204,-0.2078298066191388,0.69,4.504666666666667,-0.04837086446105436,0.6103107778765815,0.82,4.071666666666667,0.2071162672644321,-0.1394487813644103,0.82,2.6586666666666674,-0.0664264286041203,-1,1,-1,1
0.0527533714417942,0.49,2.8003333333333336,0.011417463465243761,-0.0351542205596469,0.48,2.6116666666666672,-0.008181887216210782,0.4383437951148137,0.68,4.575,0.14875721339639297,-0.4181600759430329,0.33,0.001,-0.1991905569768753,-1,-1,-1,-1
-0.035188843047905,0.73,5.068666666666667,-0.007615955509629275,0.1412179720822317,0.84,6.044333333333333,0.032867448121012416,0.1895864739588795,0.82,3.8673333333333337,0.06433843909295854,-0.071556823294363,0.58,1.416,-0.03408609359790196,1,1,1,1
-0.0145792209624211,0.54,3.286,-0.003155394966060533,-0.1730524963297042,0.6,3.845,-0.04027670034814141,1.040090966002385,0.91,5.556000000000001,0.3529673181315406,-0.08326028635645,0.42,0.8139999999999998,-0.039661038361909,-1,-1,1,-1
-0.018771525702018,0.56,3.371666666666667,-0.004062739556393088,-0.0281497390666896,0.46,2.3386666666666667,-0.0065516454793424165,0.1111260724649696,0.67,3.5893333333333333,0.03771196275572844,0.0514150598253713,0.59,2.036333333333333,0.024491564338175335,1,-1,-1,1
1.3566012458686965,0.88,8.376666666666667,0.2936105264608509,-0.0735472939502641,0.61,3.562333333333333,-0.017117593693694647,-0.0669769370806669,0.45,1.6936666666666664,-0.022729425243343305,0.0004687400726559,0.44,1.2746666666666664,0.0002232843389918209,1,1,-1,-1
-0.0146231015571873,0.56,3.716,-0.0031648920858442235,0.0640077173457225,0.69,5.095666666666668,0.014897327147425176,0.3403458401975965,0.36,1.493333333333333,0.1155004344605528,-0.3502108629636582,0.31,0.0,-0.16682294859394145,-1,1,-1,-1
0.7538881630277015,0.85,8.012666666666666,0.16316474801512257,-0.014751984767007,0.39,1.5396666666666663,-0.0034334163482338666,0.0369851547588948,0.4,1.1143333333333334,0.012551354941676465,-0.031116271025497,0.61,2.503,-0.014822236060279782,1,-1,1,1
0.0508164597076308,0.51,2.785,0.010998255775653479,1.3450350649866474,0.98,7.654,0.3130470546174449,-0.1256501863177632,0.81,4.011666666666667,-0.04264089463037176,-0.1009478547651997,0.46,0.9856666666666668,-0.0480865117765097,-1,1,1,-1
-0.0009540807875296,0.63,4.3100000000000005,-0.00020649263235297238,-0.0026437508975412,0.39,1.6023333333333334,-0.0006153136473254065,0.0898665986087203,0.4,1.3123333333333336,0.030497305848583733,-0.0853890910712369,0.76,3.585,-0.040675094512241175,1,-1,-1,1
1.6774066255250792,0.9,8.666333333333332,0.3630427466502612,-0.0292983689115953,0.39,1.4673333333333336,-0.006818980658293303,0.0684530552401105,0.53,1.8396666666666668,0.023230363608365962,-0.127622160370953,0.79,3.242666666666667,-0.06079281755809089,1,1,1,1
1.6073419542897869,0.9,7.971333333333332,0.3478785817415613,0.0082632201732772,0.83,5.861333333333332,0.001923203940356425,-0.0458944127679374,0.4,1.0623333333333336,-0.015574818281695999,-0.2398117268082589,0.63,2.28,-0.11423431881868834,1,1,-1,-1
0.1110928891114335,0.44,2.126666666666667,0.02404394198914216,-0.1422778151540233,0.64,4.429,-0.033114118829173,0.0692533742891639,0.66,2.730666666666667,0.023501961456657738,0.2207765277831335,0.89,3.515666666666667,0.10516690154450326,-1,-1,1,1
-0.1147750222295904,0.79,6.489999999999999,-0.024840869639484023,-0.0405023728168674,0.4,1.5670000000000002,-0.009426630461462264,0.1804886174194306,0.64,2.755333333333333,0.06125097258431528,0.3556170594575509,0.89,3.543333333333333,0.16939819035588244,1,-1,-1,1
1.508348756361955,0.91,7.647333333333334,0.3264533876779793,1.04687243437436,0.93,6.693,0.2436518873538373,-0.1221074146488747,0.46,1.1793333333333331,-0.04143861266120301,-0.2671831001548073,0.91,2.895333333333334,-0.12727267282660115,1,1,-1,1
0.0845321520284243,0.43,2.086,0.018295375841293152,-0.0150396726708008,0.41,1.847333333333333,-0.003500373599591927,0.4975348699942339,0.79,5.3740000000000006,0.16884441311298415,-0.2731260611241003,0.31,0.009,-0.13010360235256235,-1,-1,1,-1
0.0424928331435867,0.45,1.892,0.00919676518659865,1.4960557932783587,0.98,8.017333333333333,0.3481960224091292,-0.0983510607542859,0.45,1.3393333333333337,-0.03337660962796297,-0.3169009683055357,0.85,3.3603333333333323,-0.1509557798910728,1,1,-1,1
0.0131571664516787,0.58,3.5466666666666664,0.002847618325852791,-0.0402420977691635,0.48,2.5596666666666663,-0.009366053351470765,0.0234359099782746,0.63,2.979333333333334,0.007953256554854866,0.0536598063582176,0.56,2.1576666666666666,0.025560849374871374,1,-1,1,-1
1.8667407132817395,0.95,8.83066666666667,0.4040205073242319,-0.0607405927281419,0.35,1.0476666666666667,-0.014136927835001372,-0.0932846360948629,0.55,1.9596666666666664,-0.03165725777989784,0.3575069228124716,0.94,3.719,0.17029842678669876,1,-1,-1,1
0.1158168759954414,0.43,2.008,0.025066359062863437,-0.2344303101798468,0.74,5.312666666666668,-0.054561936729570396,0.0905315022900241,0.78,4.323,0.03072294887104707,0.024816035720925,0.44,1.0799999999999998,0.011821118900606139,-1,1,1,-1
0.1461934505012501,0.38,1.5883333333333334,0.031640790613688505,-0.0257324980636506,0.39,1.6419999999999997,-0.005989050350040425,0.2850022749973995,0.66,4.405666666666667,0.09671893320433787,-0.2534767542279255,0.3,0.0,-0.12074365478695155,-1,-1,-1,-1
0.0521872707311255,0.54,2.852333333333333,0.011294941738099935,-0.2336532635646433,0.81,6.1530000000000005,-0.05438108482427652,-0.0268602430092457,0.73,3.731333333333333,-0.009115344954657722,-0.0132392215130192,0.47,1.0563333333333331,-0.006306503319742527,1,1,1,1
0.1455987898385842,0.35,1.233,0.03151208762836942,-0.0846215730248909,0.77,6.616666666666666,-0.019695050993187385,-0.0513061785894489,0.31,0.66,-0.01741136578649422,-0.119379064542433,0.5,1.5980000000000003,-0.056866218765526236,-1,-1,-1,1
-0.0491709218509788,0.8,6.547333333333335,-0.010642110417631585,-0.021026238159993,0.6,3.7746666666666666,-0.00489370284613069,-0.0283678440848144,0.32,0.5143333333333333,-0.009626967424085545,0.3210429573515494,0.93,4.171000000000001,0.15292881642070072,1,-1,1,1
0.0320094014929259,0.5,2.628,0.006927825882996696,1.373324160704069,0.99,7.651000000000001,0.3196311343360043,-0.0382541526053046,0.71,2.8339999999999987,-0.01298200454945408,-0.3260522678388864,0.74,2.432,-0.15531500152886177,-1,1,1,-1
0.1409705598822137,0.39,1.654333333333333,0.030510395319586627,-0.0557564686272482,0.44,2.1206666666666667,-0.012976909475444269,0.3729565431366923,0.78,4.197333333333334,0.1265672668194934,0.0397133774085465,0.66,2.5013333333333336,0.018917467784559393,-1,-1,1,-1
0.1576391593775032,0.33,1.0446666666666669,0.0341179965127015,-0.2077635537082094,0.59,3.399666666666667,-0.048355444581553685,0.2383932328238009,0.7,3.419666666666667,0.08090159688045209,-0.0239654165163973,0.81,3.141,-0.011415926432762359,-1,1,-1,1
-0.1079938785322331,0.78,5.499666666666667,-0.023373220116788194,0.9175661104812108,0.91,6.561666666666667,0.21355678805725387,0.7164574542251727,0.93,3.73,0.24313841234981973,-0.5305795235383708,0.81,1.879,-0.25274156212974086,1,1,1,1
-0.0194776983798563,0.59,4.088333333333333,-0.0042155771955621445,-0.0142317556280666,0.34,1.0656666666666668,-0.0033123368285166025,0.4232297896861716,0.74,3.810333333333334,0.14362809475509028,0.0900445415503745,0.8,3.1183333333333323,0.042892718401433334,-1,-1,-1,-1
-0.036707044480476,0.53,3.164,-0.00794454132159744,-0.0424329920397008,0.64,4.159,-0.009875967937509268,-0.057056705929908,0.58,2.7753333333333337,-0.019362876067374104,0.0062601654251612,0.52,1.8296666666666668,0.002982029872156218,-1,1,-1,-1
0.0677297322767001,0.44,2.1316666666666664,0.014658811799985,1.880703002028172,0.99,8.734,0.437719841453316,0.5087610816513295,0.39,1.894,0.17265416240502154,-0.7135027760109967,0.36,0.0,-0.3398770555454437,-1,1,-1,-1
1.6160583986907815,0.97,7.576666666666665,0.34976509027694447,0.8599281316393412,0.97,6.341999999999999,0.20014197086754065,0.439737489569405,0.9,3.406,0.14923018029064708,-0.5655145794327037,0.79,1.7020000000000002,-0.2693828764061388,1,-1,1,1
0.1623892911967377,0.39,1.6233333333333333,0.03514607216017062,-0.1929122420845974,0.7,5.257333333333334,-0.04489891063533741,0.0160741434596978,0.48,1.7029999999999998,0.005454952974005704,0.0103958043609519,0.85,3.729333333333334,0.004952041526706489,-1,-1,-1,1
-0.0355980682458101,0.68,4.399333333333334,-0.007704524517039425,1.2215692571792491,0.92,7.200333333333332,0.28431129263903643,-0.1313200743048774,0.62,2.018666666666667,-0.044565038981523974,-0.1173119826751798,0.89,2.9236666666666675,-0.05588156429432546,1,1,1,1
0.0342359263634941,0.68,4.895666666666666,0.007409714825245966,-0.084068764205869,0.59,3.734333333333333,-0.019566388791683313,0.1259944677489994,0.71,3.7030000000000007,0.04275773065475623,0.0384916743616468,0.48,1.408333333333333,0.01833550952414084,1,-1,1,-1
1.7257075518552156,0.91,7.841,0.37349656309155227,-0.3971390656012765,0.81,5.162333333333333,-0.09243120718286854,-0.0982999020001917,0.6,1.978333333333333,-0.03335924829244346,0.0992102040480973,0.94,2.9369999999999994,0.04725878183746587,1,1,-1,1
-0.198787328400317,0.76,6.212666666666666,-0.04302373473642843,-0.0776197085012375,0.46,2.0933333333333333,-0.01806541833674669,1.0177932162800871,0.9,4.362666666666667,0.34540030988215853,0.0890474525180211,1.0,2.793,0.04241775502942298,-1,-1,1,1
1.8196868451614687,1.0,8.717,0.3938365929036275,-0.0811355276808617,0.34,0.9243333333333336,-0.018883699485989294,0.9870562458224516,0.89,4.783666666666666,0.33496935106745124,-0.1763494729774404,0.61,1.741333333333333,-0.08400407347768955,1,-1,-1,-1
-0.1158886206726936,0.75,5.751000000000001,-0.025081886833107594,-0.2428854187032936,0.73,4.538333333333332,-0.056529801277222284,0.9460142101035274,0.89,4.294666666666667,0.3210412450152981,-0.2619853006272292,0.72,1.889,-0.12479670096195698,-1,1,1,1
1.851320493625625,0.92,8.891999999999998,0.4006830941933199,-0.0581896937773941,0.32,0.7810000000000001,-0.013543224797849508,0.5679201554948659,0.82,4.845,0.19273050218706606,-0.0122509679708762,0.46,1.0976666666666666,-0.005835748733595351,1,-1,-1,-1
-0.0377600356807787,0.58,4.026000000000001,-0.008172441230742478,0.0013403859060538,0.45,1.959,0.0003119649969460409,-0.0919775356933918,0.51,2.372333333333333,-0.031213677614011802,0.0032543738695911,0.43,1.2576666666666665,0.0015502210301472008,-1,1,-1,-1
-0.1144900397988015,0.73,5.549000000000001,-0.024779190614943214,-0.02444701925124,0.49,2.238,-0.005689864576766727,0.2248506247622499,0.7,3.416666666666667,0.07630575074368133,0.0815254387092996,0.65,2.3400000000000003,0.038834643665268974,1,1,1,1
-0.1534695958515843,0.73,5.645333333333334,-0.0332155738253531,-0.0080128549702631,0.35,1.152666666666667,-0.0018649332740946199,0.1372684542864646,0.63,3.130333333333333,0.046583692924263204,0.1115035796910892,0.64,2.5046666666666666,0.05311473146616047,1,-1,-1,-1
-0.0731228019037257,0.58,3.931666666666667,-0.0158260391022252,-0.0477155163784225,0.32,0.8460000000000002,-0.01110543676566819,0.2834289864978911,0.75,4.055666666666666,0.09618501892138524,0.1080017916877285,0.59,2.2030000000000003,0.05144665471055125,-1,-1,1,-1
0.1243034647330443,0.82,7.127666666666667,0.026903119713564985,-0.0055737252319039,0.53,2.664666666666667,-0.0012972437020530559,0.0540286787151191,0.42,1.364,0.018335278789665507,-0.0585429844075107,0.72,3.083,-0.02788695129472193,1,1,-1,1
0.0815560192249149,0.49,2.6113333333333344,0.0176512485253874,0.0893608907094556,0.84,6.5103333333333335,0.02079809245334744,-0.0051471349460463,0.76,3.715333333333333,-0.001746741849849822,-0.0479687026664712,0.53,1.538333333333333,-0.022849892065961396,-1,1,1,-1
0.0241533016272761,0.65,4.471333333333334,0.005227522551780594,-0.044774640648574,0.58,3.686666666666667,-0.010420969491029412,-0.032884475904475,0.6,2.864,-0.01115974049152273,0.0081595202236939,0.57,1.908,0.003886787552246105,1,-1,-1,1
0.150914805084413,0.33,1.0466666666666666,0.03266263797597891,-0.1432902240584557,0.49,2.6123333333333334,-0.03334974958249034,0.8130165967187231,0.86,4.507333333333333,0.27590691306858434,0.0028953411815266,0.86,2.9893333333333345,0.001379195805065179,-1,-1,1,1
0.0953526052023965,0.42,1.5053333333333334,0.020637257040820266,1.2251894179424283,0.99,7.721666666666667,0.2851538585272098,0.5572349244091619,0.95,4.767,0.1891043411269112,-0.2645236840163447,0.49,1.027,-0.12600585991850846,1,1,1,-1
1.939971856066526,0.99,8.349333333333334,0.4198699947486685,-0.1914644237101157,0.79,5.703333333333332,-0.04456194151865716,-0.0970694754802878,0.46,1.5186666666666668,-0.03294168832597471,-0.1327819665688785,0.55,1.5923333333333336,-0.0632506912997188,1,-1,-1,1
0.1624679728731166,0.38,1.5883333333333334,0.03516310131187956,-0.0441134282391351,0.32,0.8736666666666666,-0.010267077148264796,0.2884479969848512,0.7,3.365333333333333,0.09788828020252621,0.173648333461323,0.84,3.544666666666666,0.0827173856381719,-1,-1,1,1
1.8926689182033665,0.98,8.627999999999998,0.40963217392147794,-0.1231865143113928,0.47,1.8103333333333331,-0.028670758463946868,0.2500383235198011,0.75,3.265333333333333,0.08485349778789283,-0.0981795500101836,0.76,2.6179999999999994,-0.04676782977467146,1,1,1,-1
0.0425856806330893,0.43,2.0423333333333327,0.00921686025901322,-0.0447932229192407,0.37,1.3836666666666668,-0.010425294378351492,1.309801198387448,0.97,6.083,0.4444967136453672,-0.0850475333600514,0.42,0.8633333333333334,-0.04051239349259611,-1,-1,1,-1
0.1019188748895842,0.64,4.319666666666666,0.022058401172605702,-0.1339008908603096,0.76,5.563,-0.031164451088037618,0.181925987014305,0.63,3.6593333333333335,0.061738761160170935,-0.2898717043385495,0.31,0.0,-0.1380803896900426,1,1,-1,-1
0.0214308217606986,0.48,2.416,0.0046382935876032655,1.196788187723862,0.91,7.586333333333334,0.27854368032525906,-0.148744618953057,0.75,3.4180000000000006,-0.05047826676175366,-0.1377703720607928,0.59,1.6320000000000003,-0.06562691831307021,-1,1,1,1
0.11759345086459,0.32,0.96,0.02545086488888737,-0.0086507352265801,0.33,1.038333333333333,-0.00201339522920405,-0.0440386016555418,0.36,1.138,-0.014945026568555128,-0.0377813669720541,0.4,1.0803333333333331,-0.017997154590952445,-1,-1,-1,-1
0.1369029152917781,0.3,0.7773333333333338,0.029630031046525195,-0.0669492406740648,0.79,6.564333333333335,-0.01558194514586762,0.2520988321700048,0.41,1.598666666666667,0.08555275606050779,-0.3228060492427476,0.31,0.0303333333333333,-0.1537686652633172,-1,1,1,-1
0.155742217235594,0.42,1.6376666666666666,0.03370743948081916,-0.0699933067924698,0.65,4.734666666666667,-0.016290429227237578,-0.1070776347899222,0.54,2.056333333333333,-0.03633807697506789,-0.0719922052966026,0.64,2.532,-0.03429348781966795,1,-1,1,1
-0.0652397817627079,0.74,5.458,-0.014119909389640702,-0.1189417878849399,0.74,5.041333333333333,-0.027682829494622113,-0.0196886496964422,0.36,0.7996666666666669,-0.00668157892736532,0.2687983818896766,1.0,3.965,0.1280421122995532,1,1,-1,1
0.0777758162608808,0.41,1.7376666666666667,0.01683309552296391,1.647055559111961,1.0,8.297666666666666,0.3833401113423069,-0.3065947769392614,0.58,2.214,-0.10404660717833872,-0.1870490311692734,0.54,1.7936666666666667,-0.08910080814522402,-1,1,1,-1
0.1399814404338462,0.34,1.1523333333333332,0.030296319235805738,-0.0329089608745294,0.38,1.5116666666666667,-0.007659319478332289,-0.0203880181656486,0.47,1.6870000000000005,-0.006918917988111451,0.4663750092645209,0.96,4.415,0.22215774101818123,-1,-1,-1,1
-0.0146744660747417,0.66,4.159666666666667,-0.003176008958312447,1.29152804425559,0.95,7.302666666666667,0.30059368765531425,-0.1801156615208365,0.63,2.039333333333333,-0.061124405536229026,-0.0596190450972775,0.98,2.9733333333333336,-0.028399532816647928,1,1,1,1
-0.0189410986052793,0.52,3.0926666666666667,-0.004099440384695927,-0.0013246827182469,0.42,1.918,-0.00030831019506092917,0.1364553914835746,0.66,2.8646666666666665,0.04630777033057736,0.2974124403611831,0.85,3.675,0.1416724193810086,-1,-1,1,-1
0.0259543376629247,0.51,2.828333333333333,0.00561732253185,1.5033447984529538,0.93,7.969666666666666,0.3498924849478371,-0.3098325844767897,0.61,2.6843333333333343,-0.10514539591942353,-0.1160937016540542,0.49,1.385333333333333,-0.05530123611592369,-1,1,-1,-1
0.0752111740373093,0.69,4.737333333333334,0.016278027513303952,0.2127499605718092,0.81,6.300333333333334,0.04951599423740197,-0.0367703306343698,0.79,3.957666666666667,-0.012478451803795185,-0.026467720019528,0.41,0.7546666666666668,-0.012607898735210702,1,-1,1,-1
-0.0815230087714216,0.7,4.572000000000001,-0.017644104040846792,1.229963763108298,0.99,7.119333333333333,0.2862650523769534,0.2667831969812275,0.86,3.815333333333333,0.0905360710159331,-0.262302264164008,0.63,1.4699999999999998,-0.12494768654634102,1,1,1,1
0.0207031659673067,0.82,6.289333333333334,0.0044808063368501705,1.4756352001850273,0.96,7.241,0.34344327901394334,-0.1231788613500288,0.49,1.4943333333333333,-0.041802220923354165,-0.3132368219016648,0.71,2.319,-0.14921036370951632,1,-1,-1,1
-0.0101221296068665,0.55,3.1653333333333338,-0.002190742351024415,0.6999495507611355,0.85,6.856000000000001,0.1629081285317662,-0.0584113640478758,0.77,2.9916666666666667,-0.019822595513570237,0.0783432509110038,0.94,2.835333333333333,0.037318808471012155,-1,-1,1,1
0.1374887531200732,0.36,1.3163333333333331,0.029756824497224308,-0.1721021211943116,0.53,3.056333333333333,-0.04005550749996888,0.1546600845181527,0.74,3.5673333333333326,0.05248575080330481,0.3769238480289232,0.91,3.461666666666668,0.17954767933650517,-1,-1,-1,-1
-0.1066202022904301,0.81,6.798000000000001,-0.023075914032357852,-0.021649111785607,0.42,1.7773333333333334,-0.005038672117916395,0.4293537588767808,0.82,4.542666666666666,0.1457063369975333,0.0658011858905969,0.51,1.4600000000000002,0.031344395654530406,1,-1,1,-1
0.0365431727851999,0.49,2.7616666666666663,0.007909074411281256,-0.0650044727298178,0.35,1.132,-0.015129314658597022,1.3651735650358146,1.0,5.046000000000001,0.46328798901774215,-0.2751992729929657,0.82,2.7003333333333344,-0.1310911768501015,-1,-1,1,1
0.0667432903616265,0.52,2.802333333333334,0.014445315217337868,-0.0565636562474729,0.47,2.1106666666666665,-0.0131647764787759,0.1042236035509622,0.73,4.417666666666666,0.035369527314309625,0.0391233525850271,0.42,1.022666666666667,0.018636409453101126,1,1,-1,-1
-0.0058598785939869,0.68,4.423666666666667,-0.0012682592207671401,0.5365222509314371,0.87,6.508000000000001,0.12487162213311923,0.6629954789149131,0.92,4.383333333333334,0.2249954511434499,-0.2701171512282234,0.58,1.2346666666666664,-0.12867030808911237,1,1,1,1
-0.1759979720045326,0.74,6.055333333333334,-0.03809141217705652,0.0407165789720123,0.36,1.3553333333333333,0.00947648537431519,0.5010985249194224,0.4,2.018333333333333,0.1700537820651294,-0.4871715124704251,0.33,0.0053333333333333,-0.232064155559104,1,-1,-1,-1
-0.0510333752618858,0.66,4.904000000000001,-0.011045203019934958,-0.1432590307742671,0.56,2.889333333333334,-0.03334248957418774,0.8409209938872126,0.86,4.510000000000001,0.28537660423463235,-0.1061425607347925,0.72,2.2506666666666666,-0.05056101002477206,-1,1,1,1
-0.0816851155729141,0.72,5.4910000000000005,-0.01767918897348565,-0.0172308165594627,0.47,2.388,-0.0040103462824196655,0.0305259474395245,0.39,1.098666666666667,0.01035934562778293,0.4046960919162155,0.95,4.291,0.1927769880311042,1,-1,-1,1
0.0982440237136383,0.81,6.300333333333334,0.021263049560095695,0.0061069522113328,0.82,5.782333333333333,0.0014213483738925452,-0.0120003066403049,0.55,1.6853333333333331,-0.004072447689709888,-0.2018067063111681,0.77,2.829999999999999,-0.09613062686851662,1,1,1,-1
-0.0703303375350623,0.55,3.5719999999999987,-0.01522166332422611,-0.0067631736489808,0.32,0.9083333333333332,-0.001574079104547936,-0.0432593458552523,0.63,3.310666666666667,-0.014680576785836794,0.0396183524029323,0.4,1.0006666666666668,0.01887220262204397,-1,-1,1,-1
0.0344546878932519,0.67,4.7700000000000005,0.007457061595800078,-0.0832941714353951,0.54,2.768666666666666,-0.01938610800076785,0.3249014760635891,0.81,4.622999999999999,0.11025920463853063,0.0275279536271579,0.5,1.2243333333333333,0.013112941026379053,1,1,1,1
1.8718780661195424,0.91,9.149666666666668,0.40513238959318604,-0.045451100641678,0.32,0.8219999999999998,-0.010578410597153918,-0.1439368090903139,0.56,2.585333333333333,-0.04884667894029487,0.004732719878439,0.5,1.469,0.0022544311684366118,1,-1,-1,1
0.0538433846866714,0.59,4.078999999999999,0.01165337609148697,-0.0582092540868943,0.61,3.701333333333333,-0.013547777316542768,0.0196547999953586,0.36,0.901,0.006670091626156508,-0.0945114428141327,0.83,3.8813333333333326,-0.045020526869714556,-1,1,-1,1
0.1038261587977802,0.32,0.9043333333333337,0.022471196483019224,-0.1547695825822983,0.51,2.8319999999999994,-0.03602148615526308,0.7862564820114599,0.85,4.474333333333333,0.26682554785163715,-0.1689261648689108,0.78,2.78,-0.0804679805749553,-1,-1,1,-1
0.141620632886412,0.38,1.19,0.030651091251852582,1.2578368054361135,0.9,7.949333333333334,0.2927522987180267,-0.2078425599391498,0.5,1.8493333333333333,-0.07053386037692731,-0.2417687136463606,0.6,2.258,-0.11516652952148866,1,1,-1,-1
1.745575582678871,0.97,8.036666666666667,0.3777966203173868,0.9906441833378584,0.9,6.776666666666666,0.23056517397998047,-0.0856389320074892,0.31,0.4346666666666667,-0.029062596586636926,-0.5179667819148634,0.75,2.653000000000001,-0.2467334825125607,1,1,-1,1
-0.0058321664066358,0.51,2.9756666666666667,-0.0012622614451183879,1.927703156921952,0.93,8.807333333333334,0.44865878307578405,0.2576150182463205,0.34,0.99,0.0874247398285768,-0.3451626404169124,0.31,0.0046666666666666,-0.16441822772583423,-1,1,1,-1
0.118646899822159,0.36,1.343,0.025678863870882557,-0.0157450289413745,0.36,1.3273333333333333,-0.003664540102538253,-0.0130753628409805,0.32,0.6029999999999999,-0.004437280878725665,0.461521768764606,0.97,4.832000000000002,0.21984589985032071,-1,-1,-1,1
0.0432322627293002,0.66,4.680666666666666,0.009356800650669779,-0.0406663215867637,0.44,1.7216666666666665,-0.009464788336197447,0.2248125593946159,0.67,2.942666666666667,0.07629283280557145,0.1442753864088346,0.81,3.4046666666666665,0.06872558197245203,1,1,1,-1
-0.0114082554318217,0.52,3.2213333333333334,-0.002469099813624403,-0.0320433345796369,0.45,1.962,-0.007457851301725161,-0.0120739431445477,0.4,1.5016666666666665,-0.0040974371187778675,0.0055212770727655,0.4,1.0876666666666668,0.002630060397008438,-1,1,-1,-1
-0.1375520359178015,0.79,6.633,-0.029770520854656903,-0.0003202566932246,0.3,0.6663333333333331,-7.453739842572723e-05,0.0789043268840437,0.51,1.7423333333333333,0.02677712773170213,0.4245294686201006,0.9,4.091666666666666,0.20222461725173135,1,-1,1,1
1.8493482590705312,0.93,8.847000000000001,0.40025624155125666,-0.0307314591483163,0.31,0.6156666666666669,-0.00715252190884128,0.7243388964442872,0.86,4.760666666666666,0.24581307409962974,-0.0729263728156219,0.54,1.493,-0.034738478528079125,1,1,1,-1
-0.0580932572092147,0.57,3.8609999999999993,-0.012573180133047035,-0.0087012035307232,0.39,1.308,-0.0020251413571488203,0.0109087271596672,0.31,0.6616666666666666,0.0037020071278723136,-0.0658449783419437,0.7,3.405,-0.03136525618923229,-1,1,-1,1
0.0019962895951932,0.81,6.017666666666667,0.00043205889777704447,0.0073922016442109,0.84,5.609999999999999,0.0017204807607610058,0.7108604724108618,0.96,3.6923333333333335,0.24123900958102018,-0.1788508655959182,0.96,2.231333333333333,-0.08519561188022301,1,1,1,1
-0.2284489402072225,0.73,6.273,-0.04944342621528017,0.0417118848762059,0.44,2.197666666666667,0.00970813552966207,0.4816200985844343,0.39,1.888,0.16344354495163083,-0.4675316948112914,0.33,0.0196666666666666,-0.2227087281916667,-1,-1,-1,-1
1.6694304762933143,0.9,8.719,0.361316460918031,-0.0195272904823297,0.3,0.6316666666666667,-0.0045448337588234276,0.0335821871853987,0.61,2.302333333333333,0.011396517165590292,0.291536621557297,0.89,3.6156666666666655,0.13887347302630995,1,-1,1,1
-0.1443106305685413,0.74,6.017333333333334,-0.031233290065272288,0.0391054666098344,0.66,4.259666666666667,0.00910151077865842,-0.0002915732997645,0.46,1.6219999999999997,-9.894888910745844e-05,-0.0298174667464037,0.64,2.6826666666666674,-0.014203550627020514,-1,1,-1,-1
2.049970158855321,0.94,9.291,0.44367703435590183,-0.0198578626093475,0.5,2.741,-0.004621771998870407,-0.0585004381069227,0.44,1.7139999999999995,-0.019852823861632632,-0.0366579041383677,0.38,0.7993333333333336,-0.017461993057226063,1,-1,-1,-1
0.0160484862719592,0.79,7.231,0.0034733894853475216,0.0144278261025911,0.56,3.1246666666666667,0.003357970794607999,0.0058613083589758,0.41,1.4889999999999997,0.001989105145448331,-0.0131509122552713,0.45,1.1546666666666665,-0.006264437203800328,-1,1,-1,1
1.8428988357069576,0.91,9.047,0.398860386582883,-0.0837004597395378,0.6,3.5196666666666667,-0.019480668626173293,-0.0487172522848813,0.38,1.2026666666666663,-0.016532782658255286,-0.0084548483172488,0.37,0.7616666666666669,-0.004027467093002007,1,1,-1,-1
0.1077065266891785,0.37,1.3353333333333337,0.0233110282780473,1.451954162289696,0.93,8.050666666666666,0.3379316909844587,-0.1014952302631853,0.52,1.6246666666666667,-0.03444362118328172,-0.4208240365851265,0.81,3.1726666666666667,-0.2004595346593248,-1,1,1,1
0.0218009187216314,0.59,3.424333333333334,0.004718394032647053,0.7295410773008895,0.84,7.063666666666666,0.16979533947967995,-0.0586980369165746,0.38,0.8989999999999997,-0.019919881382742432,0.0535288792171821,0.99,3.7836666666666665,0.02549848222973578,1,-1,-1,1
-0.0108712669533259,0.71,4.998,-0.0023528788751911623,-0.1985218936464425,0.64,4.000666666666667,-0.046204515927407014,1.0316577751371403,1.0,4.303333333333333,0.3501054138748027,-0.2404469823753827,0.82,2.404333333333333,-0.11453692281538191,1,-1,1,-1
-0.0195338823579547,0.69,5.066333333333333,-0.004227737148561135,-0.2294833295892955,0.72,4.690333333333332,-0.053410563249848414,1.2275970092940494,0.98,5.686333333333335,0.4165997381769653,-0.2916917616605206,0.32,0.0,-0.13894737401626187,-1,1,-1,-1
1.8915437123790504,0.96,8.206333333333333,0.4093886445310544,-0.3207389998993095,0.76,4.7636666666666665,-0.0746496517698002,-0.0648023506187858,0.65,2.741333333333333,-0.021991453299941604,-0.090143543560565,0.6,1.6773333333333336,-0.04293987801012435,1,1,-1,1
0.916495867107704,0.83,8.256,0.1983580914879479,0.0390394452068543,0.44,2.1460000000000004,0.009086144780936391,-0.0069957114413217,0.39,1.3266666666666669,-0.002374078409080031,-0.0055449544116323,0.43,1.2766666666666666,-0.0026413390976495065,-1,-1,-1,-1
0.1806240335035333,0.31,0.8973333333333336,0.0390926351645027,-0.1662447688746553,0.55,2.9613333333333336,-0.038692251671732715,0.3253645657138966,0.76,3.7416666666666663,0.11041635965406908,0.0064402203174189,0.8,3.072333333333333,0.003067799022150606,-1,1,1,1
-0.0325114059546756,0.7,4.638000000000001,-0.0070364751966759285,1.298463719113811,0.95,7.209333333333333,0.3022079151521802,-0.1225243393186241,0.72,2.938333333333333,-0.04158010103804175,-0.2108218389126368,0.67,1.9813333333333327,-0.1004249853867401,1,1,-1,-1
1.4241449440432188,0.91,7.425333333333334,0.3082290747192488,0.8702725769034352,0.92,6.389666666666666,0.2025495646960392,0.4124876382767457,0.93,3.693666666666667,0.1399826171018027,-0.4104101950941665,0.62,1.3026666666666669,-0.19549890114553184,1,-1,1,-1
0.1655328616378339,0.31,0.9026666666666664,0.03582643816675349,-0.0122792336519288,0.47,2.575333333333333,-0.002857901647146934,-0.1712012854578284,0.55,2.651666666666667,-0.05809920532333846,0.0138917813937617,0.47,1.5870000000000002,0.006617350226427061,-1,-1,-1,-1
0.1130899043369018,0.45,1.884,0.024476157935785066,1.5038644809209467,0.92,8.151000000000002,0.35001343723389744,0.1085833697516083,0.69,3.870333333333334,0.036849066156414194,-0.4674911892769309,0.34,0.0,-0.22268943337990899,1,1,1,-1
0.0719150942908466,0.47,2.034333333333333,0.015564653769498966,0.6617955548432759,0.83,7.177999999999999,0.15402806558404628,-0.1608928957835571,0.65,2.966333333333333,-0.05460092990655721,-0.1090605081988531,0.61,1.936,-0.05195097433278188,1,-1,-1,1
-0.1554231217438433,0.73,5.062333333333333,-0.033638377333331436,1.5424802261857753,0.95,7.577333333333334,0.359000968958308,-0.0903479390133059,0.42,1.1369999999999998,-0.03066065447602921,-0.3523974962538521,0.72,2.5909999999999997,-0.16786455138683273,1,1,-1,1
1.777906044409713,0.93,8.202666666666666,0.38479393357979386,-0.2944060073687882,0.59,3.148333333333333,-0.06852084073317143,0.8879173288289728,0.92,4.216333333333334,0.30132537299488965,-0.3200436799820305,0.73,1.8756666666666668,-0.15245281063425645,1,-1,1,1
0.0340610084308092,0.72,5.4833333333333325,0.007371857167028814,-0.1906065219071218,0.8,5.556666666666666,-0.044362271160932394,0.0681823853545036,0.71,3.310333333333333,0.023138508543045246,-0.0050775457754195,0.57,1.713,-0.002418688988422644,-1,1,-1,-1
1.1023909253893347,0.88,7.224333333333332,0.2385915396693916,1.1528797377457511,0.95,6.783333333333333,0.26832431036511495,-0.2222578442908886,0.81,3.5163333333333333,-0.07542585965781054,-0.0877960753894754,0.44,0.7776666666666668,-0.041821661519871635,1,1,1,-1
1.3783712308823617,0.88,8.036,0.29832222548101067,-0.1555871939131465,0.76,5.617,-0.03621177920085473,0.0774110841679456,0.53,2.511666666666667,0.026270377943415447,-0.290443151967688,0.31,0.0,-0.13835259877474423,1,-1,-1,-1
-0.0825145281515462,0.78,6.099,-0.017858699544190962,0.8646023113668067,0.88,6.621666666666667,0.20122985194553333,0.5593835937555096,0.8,4.417333333333334,0.18983351778695545,-0.6781331273393918,0.43,0.0,-0.3230287229946021,-1,1,1,1
-0.0734536050176402,0.8,5.899666666666667,-0.015897635141759372,0.6493539616233299,0.89,6.212333333333333,0.15113237593725545,0.6502823921342942,0.93,3.6106666666666665,0.22068111298187962,-0.289803124406871,0.89,2.103333333333334,-0.1380477216388001,1,1,1,1
0.0519396654809556,0.82,6.202666666666667,0.01124135229309666,1.0394060622820571,0.92,6.696333333333333,0.24191414396482272,0.4975336542916162,0.95,4.327,0.16884400054975013,-0.1345385186182593,0.42,0.6263333333333333,-0.0640874248886105,1,1,1,-1
0.5822279487318385,0.84,7.570666666666668,0.12601216095589685,0.0677984069407431,0.63,4.326333333333333,0.015779582371531157,-0.1123288722016759,0.5,2.1256666666666666,-0.03812014724265491,0.0167812823959765,0.37,0.7283333333333333,0.007993764062010007,1,-1,-1,-1
-0.1075777655546001,0.66,5.005,-0.02328316038051559,-0.0389997115784566,0.36,1.2143333333333337,-0.009076897070104938,1.305953617672697,0.95,5.1690000000000005,0.44319099107823434,-0.1876358292059006,0.69,2.0936666666666666,-0.08938032939670913,-1,-1,1,1
0.1771447550626048,0.36,1.3260000000000003,0.038339611549158194,-0.0873272527887119,0.82,6.625333333333335,-0.02032477813030897,0.0142371324002643,0.38,1.0896666666666668,0.00483154128385481,-0.2741908622936044,0.73,3.144000000000001,-0.13061082040188193,-1,1,-1,1
1.800174553523198,0.94,8.736333333333334,0.38961352865551696,-0.0896543878628794,0.35,1.0143333333333333,-0.020866401764985228,1.0334145231217675,0.95,5.247000000000001,0.3507015873298517,-0.1294406173988298,0.46,0.9640000000000002,-0.06165903958419996,1,-1,1,-1
0.051648002359995,0.49,2.8106666666666658,0.011178227360287372,0.0324625135343544,0.32,0.94,0.0075554121315859315,0.1056538126292125,0.57,2.4963333333333337,0.03585488588314487,0.0469311074192133,0.81,3.6390000000000007,0.022355633558016185,-1,-1,-1,1
0.0200499846872692,0.54,2.6933333333333342,0.004339437677422634,0.9888919469296836,0.92,7.157333333333333,0.23015735379681074,0.6397475715474155,0.99,3.922333333333333,0.21710599552476,-0.4212666502126141,0.88,2.232333333333333,-0.20067037366586074,1,1,1,1
0.0356944552624103,0.66,4.149,0.007725385652744674,0.747087235448725,0.87,6.670333333333334,0.1738790792058902,0.742230219031704,0.9,3.894333333333335,0.25188470856039125,-0.5014528279159229,0.79,2.0466666666666664,-0.2388670603355483,1,-1,-1,-1
0.0110833824864093,0.48,2.6213333333333333,0.002398787246224141,0.0023300633790426,0.44,2.176333333333333,0.0005423051761765768,0.0379692241433979,0.4,1.227,0.012885310665605538,0.3692596667591878,0.92,4.423000000000001,0.17589684650066478,-1,-1,-1,1
2.012417387568262,1.0,9.178666666666668,0.43554945155938385,-0.0312240690223659,0.46,2.026,-0.007267173247056191,-0.0036750207555134,0.41,1.2970000000000004,-0.0012471622796003964,-0.0897714044360458,0.56,2.2199999999999998,-0.04276260953388663,1,1,1,-1
-0.0418089807276258,0.61,4.437333333333333,-0.009048758343406323,-0.0337019450452826,0.34,1.0616666666666668,-0.00784388073288591,0.1843071867005843,0.74,4.376666666666667,0.06254684977421986,0.0297247730493082,0.4,0.8899999999999999,0.014159395983344742,-1,-1,1,-1
0.133536648298194,0.33,1.0286666666666668,0.02890146660859332,-0.1559801863443106,0.51,2.4770000000000008,-0.036303245309259935,1.0942479086747243,0.92,4.786,0.37134612483027635,-0.0193647659845557,0.91,2.9650000000000007,-0.00922440649909387,-1,1,1,1
0.1432837801355744,0.32,0.9393333333333336,0.031011047827814445,-0.2748524586136276,0.59,3.3296666666666663,-0.06396989555377389,1.1048055159827168,0.87,4.922333333333333,0.37492897523393953,-0.2791827066999608,0.72,2.3720000000000003,-0.13298868554216733,-1,1,-1,-1
1.698563129218921,0.96,7.946,0.36762166931197676,1.2081270321898891,0.94,6.953999999999999,0.2811827132807979,-0.102517738214036,0.36,0.6903333333333332,-0.03479062149477093,-0.5269831526839064,0.74,2.545666666666667,-0.25102843083192233,1,1,-1,1
0.9092943724872544,0.83,7.7206666666666655,0.1967994650063238,-0.0559862009385394,0.49,2.430666666666667,-0.013030377987360635,0.2157772253928334,0.77,3.833666666666666,0.07322658406841571,0.0539322657144167,0.56,1.757333333333333,0.025690635392325255,-1,-1,1,-1
-0.0538429559706727,0.57,3.9133333333333336,-0.011653283304066597,-0.0101533391254181,0.31,0.807,-0.0023631152751960073,0.0019158966320923,0.33,0.8410000000000001,0.0006501824534117907,-0.0608714725791861,0.61,2.681666666666666,-0.028996126662035753,-1,-1,-1,1
0.0272297037950486,0.61,3.5793333333333326,0.005893351263670494,0.0710140941250374,0.84,6.187666666666667,0.016528009998304134,-0.0211428351801439,0.74,2.852999999999999,-0.007175074176363404,0.1893484750635563,1.0,3.0020000000000007,0.09019614827066842,1,1,1,1
1.9392583090799391,0.92,8.875,0.4197155610806881,-0.0906911317299328,0.56,3.256666666666667,-0.021107696302519824,0.2804594063582475,0.6,3.397333333333333,0.09517725635817854,-0.4500375722488058,0.34,0.019,-0.21437540270815508,1,-1,-1,-1
0.0711972845514514,0.67,5.100666666666667,0.015409297509784202,-0.0329641604418515,0.69,4.578666666666666,-0.007672166773110074,-0.0048377252989866,0.53,1.9993333333333336,-0.0016417399828050137,-0.0550279530591812,0.75,2.9960000000000004,-0.026212566071584766,-1,1,-1,1
0.1502691771740639,0.33,1.0006666666666668,0.032522904099696034,-0.5023314404928287,0.79,5.710999999999999,-0.11691396156246638,1.0040699795534276,0.94,4.511333333333334,0.34074316524594395,-0.3362264505096064,0.84,2.499000000000001,-0.1601614735608816,-1,1,1,1
1.12772674966996,0.87,7.3916666666666675,0.24407499674862382,0.1422822358200797,0.84,5.903333333333332,0.033115147706801865,-0.1396510579002383,0.52,1.6886666666666663,-0.04739225797791092,-0.1909009536826427,0.66,2.2753333333333328,-0.09093567147869616,1,1,-1,-1
1.6981897671960997,0.93,7.751666666666667,0.36754086220641435,0.7451819529584274,0.9,6.312666666666667,0.17343563866866693,-0.1688467920806142,0.76,2.8463333333333325,-0.05730017981491783,-0.211208702771581,0.63,1.6543333333333332,-0.10060926799039023,1,1,1,-1
1.9528444342914684,0.9,8.760333333333334,0.4226560193679468,-0.1371265452457439,0.56,3.148333333333333,-0.03191519850783376,-0.0788212702418293,0.67,3.452,-0.026748941466064134,0.0098864367645736,0.39,0.7530000000000001,0.004709404266323009,-1,-1,-1,-1
-0.0556820492784151,0.58,3.948666666666667,-0.012051320056532575,-0.0219028203103097,0.36,1.2726666666666668,-0.005097720917800512,0.090173133115138,0.58,2.7066666666666674,0.030601332002239204,0.0830847713332803,0.7,2.9653333333333336,0.0395774317786068,-1,-1,-1,1
0.1482051810420854,0.41,1.82,0.03207619141034176,-0.2501020267425939,0.67,4.325000000000001,-0.058209413913234836,1.072704050597646,1.0,5.108666666666668,0.3640349587340068,-0.2375766465882782,0.6,1.7326666666666664,-0.11316963833023683,-1,1,1,-1
0.139922348227546,0.44,1.87,0.030283529852149806,-0.1075285213337915,0.49,2.644,-0.0250264753441552,1.2024115287754134,0.97,5.665333333333334,0.4080527439186797,-0.1400237301662206,0.5,1.3006666666666669,-0.06670030547246433,1,-1,-1,-1
0.1045542314679698,0.32,0.9236666666666664,0.022628773958822908,-0.0869132744166907,0.61,3.8933333333333335,-0.020228427697959572,0.1491063825822145,0.63,3.939666666666667,0.05060103557924666,-0.2557922531893664,0.3,0.0,-0.12184664274382102,-1,1,-1,-1
0.1503716015154987,0.46,2.037,0.032545071899484405,-0.2636961731780101,0.77,5.707999999999999,-0.06137335187472398,-0.0247430501344225,0.35,0.7906666666666667,-0.008396850211966305,0.171951341394795,0.91,4.154999999999999,0.08190902344779603,1,1,-1,1
0.091287662557931,0.52,2.599,0.019757477552551837,-0.4475769791982689,0.79,5.553,-0.10417026195074137,1.0217470259719228,0.97,4.583,0.3467420825241166,-0.3625308804380371,0.71,2.048666666666666,-0.17269158905932316,1,1,1,-1
0.0245224042815093,0.58,3.4696666666666665,0.0053074077980587745,0.2834546239114042,0.83,6.9623333333333335,0.06597198648798168,-0.0561599332917102,0.39,1.2683333333333335,-0.019058545539155963,-0.0487702335890285,0.42,1.1356666666666666,-0.02323170133012493,1,1,-1,-1
-0.0350857857855402,0.68,4.792333333333334,-0.0075936507261487275,-0.1149984774975192,0.51,2.699000000000001,-0.026765052899528897,0.8507867715090631,0.86,4.492000000000001,0.2887246739538138,-0.0993357874467375,0.74,2.366,-0.047318603490850104,1,-1,1,1
1.7570709933114017,0.91,8.832666666666666,0.3802845832158284,-0.0383579448083464,0.37,1.2799999999999998,-0.008927530557391499,-0.0082001522482749,0.37,0.9130000000000004,-0.002782819812836714,0.3395867223839417,1.0,4.193666666666667,0.16176213910680465,1,-1,-1,1
0.0861914196489999,0.4,1.5976666666666668,0.018654492745468397,1.3450469466357813,0.99,7.828666666666668,0.3130498199842091,-0.2008997541978736,0.63,2.193,-0.06817773615038451,-0.0093452618432245,0.93,3.2620000000000005,-0.004451615586324468,-1,1,1,-1
0.1782147804091678,0.38,1.5520000000000005,0.038571198175138065,-0.1225837063375649,0.67,4.964333333333333,-0.028530459325568188,0.0197839771894432,0.37,0.9856666666666666,0.006713929453087209,-0.1140209366104607,0.81,3.927000000000001,-0.054313874463607956,-1,-1,-1,-1
0.1647315405873763,0.43,1.7280000000000002,0.03565300747280011,-0.2469603235660962,0.78,5.923333333333332,-0.057478205522102935,-0.041692009026764,0.52,1.917,-0.014148682273680211,-0.1094664063635995,0.62,2.5529999999999995,-0.052144323928219445,1,1,1,-1
1.3137398007945142,0.88,8.053666666666667,0.284333982235768,-0.0412882993305752,0.65,4.320666666666666,-0.009609549098058869,-0.0356005503867088,0.36,0.87,-0.012081472875685539,-0.1552261743466192,0.66,2.569333333333333,-0.07394198993235522,1,-1,-1,1
-0.1517012410883982,0.76,6.542666666666666,-0.032832847084853796,0.042217443475597,0.58,3.738,0.009825800588808671,0.0390137330874207,0.45,1.5493333333333337,0.013239777277456956,-0.0176105049229022,0.48,1.6226666666666667,-0.008388764222232392,-1,-1,1,-1
1.79981736039829,0.99,7.796666666666669,0.38953622100024843,-0.456070028655394,0.82,5.059333333333333,-0.10614695697266609,0.6146003488644793,0.98,3.5496666666666665,0.2085719845209261,-0.2323364147949704,0.99,2.140333333333333,-0.11067345385532508,1,1,1,1
0.0682471416897856,0.51,3.06,0.014770795222257736,-0.0633151779539131,0.57,3.6910000000000007,-0.014736143679085902,-0.0030429554772057,0.37,1.092,-0.001032663362235679,-0.0552572484644113,0.61,2.807333333333333,-0.026321790940498947,-1,-1,-1,-1
0.1359077551578875,0.39,1.5613333333333332,0.0294146475713041,-0.4948401992741917,0.78,5.548333333333335,-0.11517043006654482,0.9540674053005525,0.92,4.991666666666666,0.3237741931938686,-0.2174394186493122,0.57,1.5499999999999998,-0.10357726957029002,-1,1,1,-1
-0.0767987554049103,0.7,4.799333333333333,-0.01662162929205824,1.549902556260375,0.93,7.720999999999999,0.36072846189045327,-0.2798489669280712,0.53,1.979,-0.09497009643121637,-0.1260975379553102,0.49,1.3929999999999998,-0.060066563652893375,1,1,-1,-1
-0.033105143367957,0.55,3.177,-0.007164978362233192,1.399109786171132,0.99,7.6223333333333345,0.3256325496998579,-0.1620671061304244,0.76,3.3723333333333323,-0.05499941224185625,-0.142591122094339,0.59,1.5653333333333328,-0.06792328264690292,-1,1,1,1
0.6555211746353828,0.85,6.748666666666668,0.1418750850900802,1.2443647465776158,0.95,6.848333333333333,0.2896167757453766,-0.0924128395339112,0.63,2.2076666666666664,-0.031361403182431115,-0.3193039788303178,0.77,2.25,-0.1521004539821447,1,-1,-1,1
1.8522494555207745,0.95,7.919666666666666,0.4008841503193758,-0.1703058532691264,0.8,5.409999999999999,-0.039637439303889105,0.0428701223870398,0.69,2.4250000000000003,0.014548489143294471,-0.2343773615643294,0.81,2.424666666666667,-0.11164565887234387,1,-1,1,1
0.0668912580748686,0.47,2.4590000000000005,0.014477340013361406,-0.0986054449636899,0.64,4.492666666666667,-0.022949694709581518,-0.0336638713484898,0.47,1.583333333333333,-0.011424237664010637,0.3514191288540473,0.95,4.090999999999999,0.16739850606470189,-1,-1,-1,1
0.1049840937773005,0.43,2.0476666666666667,0.02272180947632123,-0.047915873184964,0.67,4.6306666666666665,-0.011152068344125214,-0.0991885066231934,0.62,2.910000000000001,-0.033660806906942065,-0.0059626873447047,0.49,1.6093333333333335,-0.0028403261851150515,-1,1,1,-1
1.9358713284655096,0.98,8.848000000000003,0.4189825135736599,-0.0769000115807652,0.37,1.211,-0.017897914152628383,0.184773578068206,0.71,3.2173333333333343,0.06270512526704704,-0.0186859735891227,0.71,2.476666666666667,-0.008901063733735308,1,-1,1,1
1.916768187984196,0.94,8.354333333333333,0.4148480023082051,-0.17931019203683,0.69,4.110333333333334,-0.04173313316599319,-0.038533866456019,0.61,2.41,-0.013076928792580985,-0.1020976440267107,0.66,2.261333333333333,-0.04863421390443262,-1,1,-1,-1
-0.0985461090861696,0.58,3.8129999999999993,-0.021328430190944405,-0.031718005748774,0.44,2.0706666666666664,-0.007382133400434031,1.2363273452658965,0.92,5.134,0.41956248218214987,-0.1817508658496343,0.67,2.12,-0.08657702703437915,-1,-1,1,1
0.9386450763479584,0.86,8.139999999999999,0.20315186637613053,0.0283647767199122,0.46,2.095666666666667,0.0066016939172794985,0.0427042146494653,0.41,1.4186666666666663,0.014492186366803661,-0.0529751077209543,0.57,2.3340000000000005,-0.02523469317114913,1,1,-1,-1
1.7574383705571952,0.91,8.009000000000002,0.3803640950302807,-0.3136893827516758,0.81,5.369666666666666,-0.07300890504007143,0.0164529879804725,0.4,0.9979999999999998,0.00558351839650969,-0.2360364935780472,0.84,3.1103333333333336,-0.1124359864261289,1,1,-1,1
-0.0200206266792588,0.54,3.047666666666666,-0.004333083695208608,1.21376073029953,0.92,7.413999999999999,0.28249391523064776,-0.127579107318327,0.66,2.338,-0.04329549705911264,-0.025442967278948,0.9,3.027,-0.012119757755468969,-1,1,1,1
0.0068461432201463,0.69,4.763999999999999,0.0014817174326022216,1.510995300986652,0.91,7.722666666666666,0.3516730833477318,-0.2290692189211793,0.5,1.789333333333333,-0.07773738116374525,-0.1365951973403807,0.51,1.5663333333333331,-0.06506712382150828,1,-1,-1,-1
0.0191954389229564,0.5,2.8843333333333336,0.00415448750690727,-0.0273109222669862,0.48,2.602333333333333,-0.00635641701627377,-0.0079530271899038,0.35,0.8413333333333334,-0.0026989549664458196,0.3914734012190317,0.93,4.540000000000001,0.1864783591656747,-1,-1,-1,1
0.1361329005117901,0.31,0.873,0.029463375999123898,-0.0078139443195803,0.44,2.220333333333332,-0.0018186382778159105,0.4281453710996867,0.74,4.937999999999999,0.14529625614221814,-0.3528269203443948,0.32,0.0043333333333333,-0.16806910755729348,-1,-1,1,-1
0.0457242702183013,0.63,3.987333333333333,0.009896148254114936,-0.25962974067005,0.69,4.306666666666668,-0.06042691950834536,0.89336223773791,0.92,4.247333333333333,0.30317316800309446,-0.0299736331732853,0.97,2.681333333333334,-0.014277940506258703,1,1,1,1
0.0759124782854465,0.48,2.6800000000000006,0.016429811473499967,-0.0574140889769556,0.41,1.776333333333333,-0.013362708464376198,1.188276236522757,0.88,5.749,0.4032557633078374,-0.0941133863920833,0.47,1.1606666666666663,-0.04483091268850075,-1,-1,-1,-1
-0.0232313796321115,0.7,5.323666666666667,-0.005027990078122291,0.0064247281969358,0.39,1.582,0.0014953084057986,0.0982875954545237,0.4,1.2820000000000005,0.03335507191887433,-0.0706601189343678,0.78,3.658,-0.03365894846572208,1,-1,-1,1
1.2054388779067358,0.87,8.377666666666666,0.2608943082106165,-0.0333628906741925,0.37,1.3030000000000002,-0.007764968312691139,0.0495630452082845,0.36,0.9476666666666668,0.016819812610083154,-0.1355594280957386,0.74,3.52,-0.06457373512993007,1,-1,-1,-1
1.9051646420125623,0.97,8.557333333333332,0.4123366355731979,-0.1418992453413161,0.55,2.614,-0.03302600947952103,0.1022861449229632,0.64,2.419666666666667,0.03471202753951199,-0.1199675363777377,0.82,2.9420000000000006,-0.0571465373310306,1,1,1,1
1.672704626379626,0.87,8.921999999999999,0.36202508840417064,0.0147950268549479,0.45,2.2060000000000004,0.0034434340787787704,-0.0780321030128301,0.48,2.008666666666666,-0.02648112812138356,7.372762251911524e-05,0.43,1.2156666666666665,3.512015383353832e-05,-1,-1,-1,-1
1.8274950573192916,0.92,8.672666666666666,0.3955265318516846,-0.0744242598602671,0.37,1.2009999999999998,-0.017321701082619167,0.3831794334733276,0.81,3.903333333333334,0.1300365270127088,-0.0215744850773007,0.73,2.3286666666666664,-0.010277006214295462,1,-1,1,1
1.888094600173296,0.89,8.911,0.40864214982331465,-0.0418120687224545,0.5,2.298666666666666,-0.00973145258570379,-0.0366749358039892,0.49,1.911333333333333,-0.012446078426327568,-0.0638210938031074,0.57,2.156333333333333,-0.030401178765918902,-1,1,-1,-1
0.0374459139365241,0.56,3.509333333333333,0.008104455556260558,-0.1718920419901382,0.7,4.6466666666666665,-0.04000661310471123,0.097451796633976,0.71,2.963666666666667,0.03307143358546961,0.268687412364061,0.9,3.3189999999999995,0.12798925196475205,-1,1,1,1
0.6239540508924017,0.84,7.402666666666666,0.1350429818104636,-0.0176421369067245,0.64,4.240666666666667,-0.004106078078984991,-0.1254431639091131,0.56,2.4166666666666665,-0.04257063909815113,0.0021451768633002,0.47,1.3660000000000003,0.0010218550234644716,1,-1,-1,-1
0.143193573308236,0.33,1.069,0.03099152427647919,-0.0224067018630993,0.36,1.3246666666666669,-0.005214995656640436,-0.0182412213621732,0.31,0.5996666666666666,-0.006190376797903346,0.4525217172696116,0.94,4.836000000000001,0.21555872521733946,-1,-1,-1,1
0.0018951604237971,0.57,3.0866666666666664,0.0004101714128992424,-0.1684355991281751,0.83,6.066333333333334,-0.03920215135827953,0.8715913821133499,0.96,4.678999999999999,0.2957849675721599,-0.2590909493485265,0.58,1.4713333333333334,-0.12341797669711335,1,1,1,-1
-0.1060401758874469,0.72,4.888666666666666,-0.02295037835408856,0.7213303388114785,0.89,6.670666666666665,0.16788435026664428,1.015699302600451,0.99,5.182333333333332,0.34468971521298186,-0.4768342317146681,0.36,0.0,-0.2271399917524041,1,1,1,-1
0.0112061386579149,0.55,3.5643333333333334,0.002425355483760292,-0.0066863742979963,0.44,2.143333333333333,-0.001556204618411422,0.0605639618827456,0.63,3.326,0.020553105353214408,0.0526863163673607,0.56,1.9106666666666663,0.02509712740654885,-1,-1,-1,1
-0.020759748707241,0.57,3.575666666666665,-0.004493052594260961,-0.0024839196606838,0.37,1.4099999999999997,-0.0005781140982307002,0.0470926612381097,0.65,3.4590000000000005,0.015981458241850186,0.0566757221760896,0.48,1.5766666666666669,0.02699748090934415,1,-1,1,-1
0.1511496440049669,0.33,1.0593333333333337,0.03271346439185263,-0.0893999427792286,0.45,1.8796666666666668,-0.02080718153640363,0.3058425512623071,0.77,4.129666666666667,0.10379133039149695,0.0658359169708489,0.68,2.5173333333333336,0.03136093980500723,-1,1,1,1
-0.1256505617882437,0.79,6.141000000000001,-0.027194673238799795,-0.1945037213713116,0.59,3.029333333333333,-0.045269315776556164,0.9512110843853104,0.88,4.458666666666667,0.32280486650405893,-0.151292576539189,0.71,2.0409999999999995,-0.07206822057161937,1,1,1,1
-0.0429980215440517,0.58,3.455,-0.009306103603229294,1.1428495533840133,0.99,7.166333333333332,0.2659898584586562,0.2385545959158479,0.83,3.444000000000001,0.08095635737708842,-0.1385740468455365,0.97,2.4526666666666666,-0.06600974880601086,-1,1,-1,1
2.070908613075958,0.99,9.344666666666663,0.4482087643581554,-0.0045176866255813,0.42,1.867,-0.0010514584553502995,-0.0044308594839973,0.35,0.9386666666666666,-0.0015036651987232457,-0.068571556984867,0.56,2.331,-0.032664061957096015,1,-1,-1,-1
-0.0342157381391805,0.58,4.0233333333333325,-0.007405345468231826,-0.0011754694556551,0.51,2.6506666666666674,-0.000273581901665332,-0.0765945387908195,0.53,2.3746666666666667,-0.025993273496479747,0.0301987883933348,0.35,0.6496666666666665,0.014385193197914568,-1,1,1,-1
0.0114218523886755,0.64,4.3693333333333335,0.002472042616214528,-0.0494399280633444,0.62,3.868,-0.011506780948407444,0.3548281471835066,0.63,3.653666666666667,0.12041517867453401,-0.429216450993656,0.33,0.0,-0.2044572613591915,1,1,1,-1
0.0919961011770569,0.44,1.9963333333333333,0.019910805611596596,0.4129867141596017,0.87,6.7363333333333335,0.09611963124922948,0.7093135043877572,0.94,4.074333333333333,0.24071402746676418,-0.2542386200151072,0.92,2.4660000000000006,-0.1211065695634235,-1,1,1,1
-0.1533712501758728,0.73,5.517000000000001,-0.033194288775152285,-0.0543532581664294,0.39,1.4726666666666668,-0.01265032252377095,1.3240486629594723,0.89,4.872666666666666,0.4493317612753742,-0.229687441502056,0.76,2.483,-0.10941161539682918,1,-1,-1,-1
0.1340598882983024,0.32,0.966,0.029014711950483614,0.0124790757114068,0.38,1.5746666666666664,0.002904413421997126,0.0019697517293912,0.31,0.6433333333333332,0.0006684588252702712,-0.1335956079142892,0.73,3.873333333333333,-0.0636382693639476,-1,-1,-1,-1
0.1593135326299797,0.38,1.2166666666666663,0.03448038274347396,-0.2480578510774957,0.75,5.511,-0.05773364700742112,0.051899921400953,0.42,1.149333333333333,0.017612859516068637,-0.2575282939143819,0.8,3.604999999999999,-0.1226736057631158,1,1,1,1
0.0163721363473463,0.68,4.629333333333332,0.003543437385799397,-0.1975656238901217,0.64,4.050000000000001,-0.045981951149410734,0.804632860630702,0.89,4.114000000000001,0.27306179188242014,0.0027502963029704,0.97,2.6780000000000013,0.001310103675499494,1,-1,1,1
0.061966142181955,0.46,2.2066666666666666,0.013411392392715457,1.329753595085425,0.95,7.688333333333333,0.30949040448442383,-0.1211901936140429,0.71,3.113,-0.04112734272484085,-0.2065441027855454,0.67,2.173,-0.09838728573348215,-1,1,-1,-1
0.1084498701118921,0.66,4.630333333333335,0.023471910817665195,-0.1146530962978387,0.56,3.3023333333333325,-0.026684667956344315,0.2889375926387201,0.77,3.731,0.09805443034762282,0.0500913013418182,0.72,2.522333333333334,0.02386099196933511,1,-1,1,1
0.0101837449096455,0.6,4.346000000000001,0.002204077810904081,0.011801380955432,0.42,1.9513333333333336,0.0027466849338630968,-0.1304053269661782,0.56,2.775,-0.04425460852355201,0.0366402822485001,0.42,1.162333333333333,0.017453598869785293,-1,-1,-1,-1
0.1139442458564041,0.48,2.5943333333333327,0.024661063901397537,-0.1969254975683174,0.75,5.451,-0.04583296643901887,-0.1205054614665899,0.58,2.3833333333333333,-0.040894970675063445,-0.0454720861412996,0.62,2.255666666666667,-0.021660628755529168,-1,1,1,1
0.009289691152583,0.71,4.843999999999999,0.0020105768871102737,1.3731606901428304,0.97,7.307333333333334,0.3195930877608298,-0.1418681388637686,0.56,1.839666666666667,-0.04814465093906273,-0.3099981160829239,0.8,2.7116666666666664,-0.1476676061555715,1,1,-1,1
1.785188947026688,0.91,8.463333333333331,0.3863701792732466,-0.0806371641503123,0.65,4.241333333333333,-0.01876770902638831,-0.1289562048341161,0.51,1.918,-0.04376283158353593,-0.0645877104183836,0.53,1.7476666666666665,-0.03076635659940819,1,-1,-1,-1
2.0300168288560823,0.99,9.003333333333332,0.4393585157465723,-0.0835499523516829,0.54,3.0409999999999995,-0.01944563913460639,-0.1485604369911675,0.51,2.0636666666666663,-0.050415762408517896,-0.033718870265631,0.47,1.416666666666666,-0.016061984238201266,1,-1,1,-1
-0.1053983392014776,0.7,5.372333333333333,-0.022811465016183835,-0.1365804767690925,0.56,2.9500000000000006,-0.03178810507162148,0.4100244240752029,0.81,3.7563333333333326,0.13914669588036974,0.2355521607424928,0.87,2.973333333333333,0.11220527447435133,-1,1,1,1
0.1627531677350375,0.38,1.5473333333333334,0.03522482631309678,-0.126731143839903,0.8,6.513000000000001,-0.029495745010763144,-0.1221431356438,0.45,1.7926666666666664,-0.041450735008374456,-0.0225007404206298,0.39,0.9183333333333332,-0.010718227957725758,-1,1,-1,-1
-0.1580085541869191,0.77,6.175666666666667,-0.03419794499040989,0.0135064670337081,0.42,1.8453333333333333,0.00314353122327849,0.0570280723863965,0.51,1.6980000000000004,0.019353158931669424,0.3657042230010718,0.89,3.9833333333333343,0.1742032108256618,1,-1,1,1
1.709268646354591,0.91,8.531666666666668,0.3699386747929993,-0.0871809283422426,0.47,1.871333333333333,-0.020290722187695908,-0.053229154001771,0.58,1.958,-0.018063950508702707,0.3244892451075278,0.93,3.617666666666667,0.15457045563283212,1,1,1,1
0.152827965732833,0.38,1.5890000000000002,0.03307670519499218,-0.0269351950710838,0.34,1.1036666666666668,-0.006268969264851702,0.2770407150689733,0.78,5.014333333333332,0.09401708255094637,-0.0359077115816411,0.36,0.555,-0.01710463882421546,-1,-1,1,-1
0.0036472242171794,0.58,3.535333333333333,0.0007893722829666748,-0.0331491551224694,0.48,2.217,-0.007715222929335937,0.0494718565792657,0.64,3.414666666666668,0.016788866657391564,0.0590158337945108,0.54,1.7516666666666665,0.028112193105648796,1,1,-1,1
-0.0403419048897291,0.78,6.463,-0.008731237693595174,-0.0306430077904442,0.54,2.7996666666666656,-0.00713193550349054,0.0402291419932656,0.63,3.430666666666667,0.013652240836849397,0.0103578740516454,0.38,0.7443333333333333,0.0049339734234328135,1,1,-1,-1
0.0353423632911598,0.65,4.863666666666666,0.007649182045121344,-0.0617197977682364,0.65,4.119000000000001,-0.014364830632220405,0.0143637419465545,0.36,0.8736666666666669,0.00487450774877438,0.0832570097482356,0.86,3.9596666666666662,0.03965947754954845,-1,1,-1,1
-0.1135774839512544,0.74,5.666666666666666,-0.024581685265719053,-0.0626775317501247,0.45,2.072,-0.014587736197987306,1.1429960682993707,0.9,5.004333333333333,0.38788939626421,-0.1353060879289322,0.62,1.8806666666666667,-0.06445305653856294,1,-1,1,-1
0.1208679016688747,0.39,1.604666666666667,0.026159557459710235,-0.2042742381265392,0.61,3.6456666666666666,-0.047543331950509776,0.015810737456086,0.61,2.6053333333333333,0.005365562993981216,0.4184496551621266,0.98,3.84,0.1993284980412156,-1,1,-1,1
1.539702917419902,0.9,8.439666666666666,0.3332393992366427,-0.0590410032054568,0.3,0.5783333333333337,-0.01374136082861963,0.8212514424641664,0.88,4.198333333333333,0.27870150653493064,0.0626772313965262,0.96,2.7926666666666664,0.029856299895409853,1,-1,1,-1
0.1624305434195718,0.36,1.3123333333333336,0.03515500041886188,-0.2838311619681741,0.77,5.7476666666666665,-0.06605962296132846,-0.0366290784397391,0.7,3.799666666666666,-0.012430516180903834,-0.0052576862635167,0.47,1.308,-0.002504498911996161,-1,1,-1,-1
-0.050597078199936,0.63,4.218666666666667,-0.01095077482267175,-0.0413534436182982,0.32,0.8433333333333335,-0.00962471095363253,0.2103571525661212,0.68,3.2376666666666667,0.07138721748197634,0.5339122845796034,0.95,3.755666666666667,0.25432912288999954,1,-1,-1,1
-0.0646787824471495,0.8,6.150333333333333,-0.013998491762399912,0.9733376313190014,0.88,6.910666666666667,0.22653720082439546,0.048666934404161,0.66,3.4380000000000006,0.016515706683179598,-0.3085442757103086,0.32,0.001,-0.1469750692773829,1,1,-1,-1
-0.2167600467877832,0.75,6.310000000000001,-0.04691358764917397,0.010878848410866,0.3,0.6706666666666669,0.002531972244667897,0.487161894958668,0.82,3.983000000000001,0.16532421988082727,0.4336762398483924,0.91,3.2596666666666674,0.2065816818313535,-1,-1,1,1
-0.0093807784924377,0.57,3.5333333333333328,-0.002030291008625422,-0.2685085309393686,0.72,4.728,-0.06249339287750158,0.2479151649303324,0.82,3.621666666666667,0.084132978508533,0.2710361416752169,1.0,2.998333333333333,0.1291080691990898,-1,1,1,1
0.564945484291222,0.84,7.403666666666667,0.12227170037589717,-0.0571776626745212,0.48,2.329999999999999,-0.013307681975076518,0.1575043448183271,0.63,2.794,0.0534509845790381,0.0312029488139913,0.71,2.765,0.014863525025824297,1,-1,-1,-1
-0.0261843552875467,0.63,4.1546666666666665,-0.005667105469958165,1.283487000835725,0.96,7.304000000000002,0.2987221937261469,-0.0527180613789664,0.81,3.696,-0.017890505109901172,-0.1439091993960335,0.54,1.328,-0.06855114878469958,-1,1,1,-1
0.1646244899970652,0.35,1.1803333333333337,0.03562983840947004,1.1133631302362763,0.93,7.596333333333334,0.25912710955501006,0.6676689737617658,0.91,4.270666666666667,0.22658145755665376,-0.4755299466218292,0.75,2.0266666666666664,-0.22651869553345416,-1,-1,1,1
0.0673999953324848,0.66,4.524333333333333,0.014587446512595298,-0.1769236572325296,0.62,3.9453333333333336,-0.04117768467942479,0.6218850470878099,0.82,4.489,0.21104413405335526,-0.0521499714825794,0.6,1.8356666666666668,-0.02484163951452484,1,-1,-1,-1
0.0459991829373818,0.5,2.822,0.00995564788116144,-0.1033363210482622,0.64,4.208333333333333,-0.02405077144920553,0.0252552297169397,0.61,2.8596666666666675,0.008570664483556097,0.0352879758556827,0.66,2.533,0.016809427704039228,-1,1,-1,1
0.006550784870527,0.57,3.082333333333333,0.001417792737862022,1.1773990500256613,0.91,7.393999999999999,0.274031000614523,-0.0553663650872744,0.7,2.7706666666666666,-0.018789238670785833,-0.241232109265292,0.75,2.418666666666667,-0.11491091801840522,1,1,1,1
0.812011065805958,0.85,7.735666666666665,0.17574434436749722,-0.0624293854236279,0.51,2.691,-0.014529981958974413,0.0033287218345599,0.33,0.666,0.0011296415959330768,0.3508426936830706,0.96,4.203333333333332,0.16712392116438837,1,-1,-1,1
0.8282138185235182,0.83,7.11,0.17925112188963602,-0.2512266933707137,0.74,4.552333333333333,-0.05847117182908733,0.034287310113235,0.69,2.492,0.01163580907074743,0.2043820337712949,0.96,2.978,0.09735738413371854,-1,1,1,1
-0.1182549504656771,0.7,4.990666666666668,-0.025594033890626314,0.6640251828017885,0.88,6.573,0.15454699515211073,0.6175763144543618,0.91,4.617666666666668,0.2095819140630986,-0.1244395878786098,0.42,0.6703333333333333,-0.059276799114820165,-1,1,1,-1
0.041955612476149,0.57,3.636333333333333,0.009080493995286992,-0.2234152007350962,0.7,4.984666666666668,-0.05199825072782128,0.3695638175944955,0.8,4.4303333333333335,0.12541590479931525,-0.0076865996379325,0.56,1.5009999999999997,-0.003661511825788477,-1,-1,-1,1
0.7910729098800733,0.85,7.236,0.17121267892546693,-0.1728366806510397,0.62,3.6343333333333327,-0.040226470830484286,0.3289243321429214,0.79,3.690333333333333,0.11162440899849987,-0.0448460514325108,0.72,2.114333333333333,-0.02136241711480935,1,-1,-1,1
0.0052411466697535,0.61,4.42,0.0011343464689061655,-0.0144334383916944,0.58,3.821333333333333,-0.003359277013768514,-0.0348531849831199,0.46,1.9013333333333329,-0.011827845480782789,-0.0123221737356347,0.45,1.408,-0.005869667600455664,-1,-1,-1,-1
0.016424141783669,0.68,4.798000000000001,0.003554692972939712,-0.1929422107196918,0.63,3.689666666666667,-0.04490588561553787,1.0653330019520153,0.93,5.376333333333333,0.3615335051522444,-0.0710640540360607,0.44,0.915,-0.03385136295605157,1,1,1,-1
0.6161474157132707,0.85,7.142666666666667,0.13335338416943773,1.4844502642302082,0.93,7.486999999999999,0.34549492057143344,-0.1316668947412242,0.42,1.2749999999999997,-0.044682736647682006,-0.1152466508508336,0.46,1.086,-0.05489774345608353,1,1,-1,1
-0.1787955348395886,0.76,6.495333333333333,-0.03869689142109343,-0.0214509827488399,0.31,0.7316666666666668,-0.0049925590365486995,0.4356566486328104,0.8,3.839,0.14784529807534677,0.4543920086877646,0.9,3.3073333333333337,0.21644963855585175,-1,-1,1,1
0.1364752311737471,0.38,1.578,0.029537466957087394,-0.0469575425729962,0.45,1.956,-0.010929023917079565,0.2739014161049691,0.61,3.909666666666667,0.09295172387333323,-0.3204600906635436,0.31,0.003,-0.15265116786717653,-1,1,-1,-1
0.3434985002686339,0.83,7.356,0.07434371434459666,0.0096889055341444,0.46,1.9176666666666664,0.002255021760314239,0.0604123508425706,0.52,1.9826666666666664,0.020501654332102874,0.0208630776158345,0.78,3.300333333333333,0.00993812726185749,1,1,-1,1
0.1361442209384857,0.34,1.1246666666666667,0.029465826090078754,-0.1285189671860407,0.57,3.248,-0.029911847792953635,0.1439796368563981,0.63,2.712000000000001,0.04886121305531984,-0.0354039384595359,0.81,3.4356666666666684,-0.01686466649171621,-1,1,1,1
0.1043319010800324,0.32,0.9143333333333334,0.022580654776823528,-0.0925917247880621,0.44,2.089,-0.0215500454087713,0.8962179528220156,0.88,4.615666666666668,0.30414228909685675,0.1482456416650186,0.94,3.155000000000001,0.07061681310932266,-1,-1,1,1
0.0203012609243247,0.63,4.196,0.004393821637686304,-0.0290686061245799,0.5,2.390333333333334,-0.0067655050533754636,0.2765615654632847,0.74,4.004333333333333,0.0938544773973282,0.0782651414966153,0.61,2.183666666666667,0.03728160105057132,1,1,-1,-1
0.0371117941505469,0.48,2.5166666666666666,0.008032141686167558,1.6730167353693446,0.98,8.289333333333335,0.3893823848661268,-0.0703426435799603,0.34,0.7529999999999999,-0.02387161802792207,-0.3537677996659321,0.67,2.657,-0.1685172954329112,-1,1,-1,1
0.1787551831755955,0.38,1.5433333333333332,0.0386881580712276,-0.1768118116408494,0.77,6.367000000000001,-0.041151653437594096,-0.2076623353736266,0.62,2.9713333333333334,-0.07047269901351443,0.0042061700908108,0.37,0.7146666666666667,0.0020036091710539513,-1,-1,1,-1
0.1425763370130479,0.43,1.711,0.030857935225066458,-0.2482559180522505,0.65,4.486000000000001,-0.05777974564431025,1.0180347978003086,0.92,5.349666666666666,0.3454822934625279,-0.1416415962559947,0.53,1.2566666666666668,-0.06747097600290494,1,-1,1,1
0.1412415163106162,0.41,1.8076666666666668,0.030569038682795594,-0.0058633139289923,0.44,2.2253333333333334,-0.001364643349120939,0.0050099264026068,0.43,1.7213333333333334,0.0017001784883885474,-0.0243682170549603,0.5,1.929,-0.011607800473931895,-1,-1,-1,-1
-0.0714814676090673,0.72,5.559333333333334,-0.015470803525212067,0.0323302720400076,0.42,1.9086666666666663,0.007524633892875935,0.0315163829049942,0.53,2.066666666666666,0.010695461757483458,0.0584953013736719,0.65,2.7033333333333336,0.027864237481005312,1,-1,1,1
-0.0339277358244309,0.8,5.935,-0.0073430128472696315,0.7557604394658712,0.88,6.458,0.17589770388144155,0.0682764840092611,0.81,3.595333333333333,0.023170442047801276,-0.1175015134978392,0.55,1.3263333333333334,-0.055971847303875506,1,1,1,-1
-0.02498720065417,0.77,6.4833333333333325,-0.005408004128844697,0.0776580148784003,0.66,4.582333333333334,0.018074333865312476,0.0414817976039937,0.36,0.8879999999999999,0.014077344511348682,-0.1379241559139048,0.77,3.307666666666667,-0.0657001732532659,-1,-1,-1,1
0.0615971300933084,0.43,1.8703333333333327,0.013331526747635228,1.2814790098425108,1.0,7.659,0.2982548485375437,-0.1426987201474765,0.75,2.9090000000000003,-0.04842651863889232,0.0166388271339124,0.93,2.923666666666667,0.007925905496290069,-1,1,1,1
1.70490068752461,0.93,7.681666666666666,0.3689933132171231,0.0897342790672173,0.83,5.586666666666667,0.02088499585733186,0.5124298266431286,0.94,3.437666666666667,0.17389919492909106,-0.294723725095078,0.95,2.0700000000000003,-0.140391649833127,1,-1,1,1
1.0671525734832956,0.84,7.781666666666667,0.2309648689094664,-0.0911507858360893,0.57,3.2673333333333336,-0.021214677427265842,0.0856073364237604,0.74,3.892666666666668,0.029051874247131928,0.0396497036876417,0.46,1.1443333333333334,0.018887136806875277,-1,-1,-1,-1
0.0167120127916207,0.56,3.368333333333333,0.003616997175043987,-0.2543499268778886,0.82,5.984999999999999,-0.05919808154003477,0.9116517525695014,0.99,4.850666666666667,0.309379933767868,-0.2081181119258301,0.56,1.2553333333333332,-0.0991370650055299,-1,1,1,1
0.0215515678578044,0.62,3.794333333333333,0.004664426782782977,0.000851502207932,0.84,6.258333333333334,0.00019818089887196363,1.0725235846802512,0.96,5.542000000000001,0.36397371546494756,-0.2923943813981138,0.32,0.0,-0.13928206693633205,1,1,-1,-1
1.0161989916711356,0.86,8.174999999999999,0.21993693566342665,-0.0067470495667305,0.46,2.267333333333333,-0.0015703263425655442,0.0155449445352076,0.31,0.6190000000000001,0.005275362985013363,-0.1043042548476842,0.72,3.297333333333333,-0.049685332994340164,1,-1,-1,1
0.1078216110212757,0.35,1.1966666666666663,0.023335936091922128,1.853556241354589,0.96,8.803333333333335,0.431401631844889,-0.1055574315362873,0.34,0.614,-0.0358221778056782,-0.1280028108843036,0.44,1.3163333333333334,-0.060974140434496164,-1,1,1,-1
1.5815243537232142,0.89,7.956,0.3422908533524035,-0.263075443782288,0.76,5.264,-0.061228881656732154,-0.125864433474272,0.58,2.068,-0.042713601967251026,-0.120449413828932,0.59,1.7506666666666664,-0.05737607966044004,1,-1,1,1
0.1337643302811488,0.3,0.7956666666666669,0.028950744041504863,-0.0334411541469763,0.31,0.8033333333333333,-0.007783183562446984,-0.0852404318594577,0.56,2.9513333333333334,-0.02892736079176571,-0.0118823959028933,0.36,0.692,-0.005660179424779667,-1,-1,-1,-1
0.0144854322006588,0.67,4.491333333333333,0.0031350961731757402,-0.1899977928983709,0.68,4.197666666666667,-0.044220593945066236,0.7008027610411012,0.87,4.018999999999999,0.23782580484723598,0.045612157705511,0.9,2.728,0.021727351846749603,1,1,1,1
0.1356799166711217,0.36,1.2536666666666667,0.029365336266120597,-0.0112986734597084,0.84,6.521000000000001,-0.0026296834482014966,0.0365721587039766,0.72,3.1623333333333346,0.01241119978730216,0.0614207604808969,0.84,3.0390000000000006,0.029257779960322743,-1,1,-1,-1
0.0934048179439415,0.67,4.674666666666666,0.020215695550934932,-0.0540909628172903,0.67,4.702999999999999,-0.012589275203425688,0.0062952666202182,0.53,1.925,0.0021363740754347924,-0.0506866819603186,0.79,3.3493333333333326,-0.024144601533794077,1,-1,-1,-1
-0.0118917493453438,0.56,3.7663333333333338,-0.0025737428713557393,0.0097534496508173,0.37,1.4346666666666663,0.0022700439304741945,0.2879988997947986,0.63,3.765,0.09773587369585061,-0.3195907176275065,0.31,0.0003333333333333,-0.15223704201147795,-1,-1,1,-1
0.142573342255166,0.33,1.0743333333333334,0.030857287066706728,-0.0220244464136454,0.42,1.6593333333333329,-0.005126028502044954,-0.0609229869182019,0.49,2.315333333333333,-0.02067494479615675,0.0014171859754004,0.44,1.1396666666666664,0.0006750765556544407,-1,1,-1,1
0.1270960069794043,0.37,1.1043333333333334,0.027507512346709655,0.0264512118139839,0.82,6.878,0.006156325708513797,-0.0743589821982334,0.32,0.6826666666666666,-0.025234610609473584,-0.1193492382753813,0.56,2.107,-0.05685201102287369,1,1,-1,1
0.0394789658060688,0.6,3.621,0.008544470948813878,-0.0352003930580568,0.81,6.374000000000001,-0.008192633526851904,0.4974349874699446,0.73,4.3966666666666665,0.16881051678287554,-0.5552200523900601,0.36,0.0,-0.26447907833117135,1,-1,1,-1
0.0575503721015486,0.63,4.097666666666667,0.012455682981430067,-0.1047203179456293,0.77,6.132666666666666,-0.024372886584787333,-0.0096257395476853,0.42,1.390666666666667,-0.003266609925704708,-0.1139337810807776,0.62,2.35,-0.05427235792604267,1,-1,-1,1
0.1453532564800331,0.33,1.062,0.03145894660488339,-0.0237941654967657,0.51,3.0479999999999987,-0.005537917649690778,-0.0754171502553644,0.61,3.1326666666666667,-0.025593712604843798,0.0057108459137628,0.39,0.9086666666666666,0.002720361516594175,-1,-1,1,-1
-0.0330165346599384,0.69,5.157,-0.007145800693415929,-0.0337610823202623,0.41,1.7546666666666666,-0.00785764450026448,-0.013125959447264,0.3,0.5113333333333332,-0.004454451442657285,0.4741438260457853,0.95,4.633666666666667,0.2258584169811399,1,-1,-1,1
-0.0058196937153809,0.75,5.556333333333333,-0.0012595619684247852,-0.0787157224375461,0.81,5.926999999999998,-0.018320507548554323,0.0333712029201134,0.44,1.1966666666666663,0.011324917129901167,-0.1948840494372548,0.7,2.8463333333333334,-0.09283301918714046,1,1,1,-1
0.0947306903055089,0.6,3.979666666666666,0.020502655395093425,-0.2109894035489148,0.81,5.929333333333333,-0.04910623749213182,0.0541138514859529,0.61,2.2666666666666666,0.018364183188878384,-0.1305324745409644,0.79,2.9350000000000014,-0.062179145746392724,-1,1,1,1
-0.0604696980550349,0.57,3.816666666666666,-0.013087515535560642,0.0093258855291835,0.33,1.0086666666666668,0.0021705315144622856,0.1029314184184166,0.44,1.5630000000000002,0.03493100882345387,0.1141905916445376,0.84,4.052333333333333,0.05439468964103851,-1,-1,-1,1
0.1519279091955916,0.36,1.2783333333333335,0.03288190508364866,-0.0178215825474783,0.83,6.563666666666667,-0.0041478427368472565,-0.0166383064723651,0.67,2.927333333333333,-0.005646408444805102,-0.0998774493989937,0.65,2.405,-0.04757662416802683,-1,1,1,-1
0.0261640679822918,0.6,3.5743333333333327,0.005662714668759579,-0.3042862598174443,0.77,5.826333333333335,-0.07082039708559952,0.9921500155040944,0.85,5.415333333333335,0.33669798277609847,-0.5649717374025638,0.37,0.0,-0.2691242935988486,1,-1,1,-1
0.1000154915491731,0.37,1.4409999999999996,0.021646450065869797,0.0131698272746705,0.42,2.0296666666666665,0.00306518078634405,0.288924267766963,0.47,2.547,0.09804990839290705,-0.3512868561684641,0.31,0.0003333333333333,-0.16733549796940556,-1,-1,-1,-1
0.0470551355456025,0.68,4.875333333333334,0.010184188730701097,0.2789621762508947,0.83,6.787999999999999,0.0649264022167943,0.2187920569939292,0.51,2.349,0.07424970325667965,-0.3162033943755684,0.31,0.0,-0.15062349054152316,1,1,1,1
1.9395904165923945,0.97,8.219666666666665,0.4197874394324665,-0.3367260146241158,0.74,4.848333333333334,-0.07837051229009899,-0.0204082564365868,0.65,2.462,-0.006925786087585609,-0.1258048651832597,0.67,2.058,-0.05992714897456658,1,-1,1,1
0.1343483268332814,0.32,0.9696666666666668,0.02907713898301413,-0.0005602671885713,0.37,1.459666666666667,-0.00013039808235987008,-0.1765348654137799,0.55,2.7656666666666663,-0.059909219518854535,0.0575729816068202,0.41,1.154,0.027424890449475214,-1,-1,-1,-1
0.8757685077620492,0.86,7.254666666666667,0.18954342951173786,-0.3529285884388864,0.73,4.397333333333334,-0.08214154260891528,1.4874656288008152,1.0,5.482666666666666,0.5047892645665625,-0.7350413150384592,0.42,0.0,-0.35013693885848596,1,1,1,1
0.1492738329625094,0.4,1.771666666666667,0.03230748078436719,-0.0869304560305204,0.41,1.7496666666666667,-0.02023242659266721,0.7358429763059968,0.81,4.451666666666667,0.2497171212926994,-0.0297787519847632,0.81,2.941333333333334,-0.014185108849868532,-1,-1,-1,1
-0.1023598318733522,0.62,3.990333333333333,-0.022153837921278157,-0.0359241011629192,0.34,1.04,-0.008361071284742028,0.2571086712313182,0.74,3.620333333333333,0.08725290490858303,0.5209541569101437,0.98,3.5610000000000004,0.24815651862586416,1,-1,-1,1
0.0813857412237206,0.7,4.892333333333332,0.01761439509205346,-0.238701123714307,0.75,4.956999999999999,-0.055555937282110904,0.2098404855434834,0.71,3.120333333333333,0.07121188034387158,-0.0510318901502051,0.76,2.642333333333333,-0.024309041459010274,1,1,-1,-1
0.0434813541971483,0.54,3.1996666666666678,0.009410711759209971,-0.3852697183501279,0.73,5.058333333333335,-0.08966870359175166,1.0623137763705557,0.99,4.778666666666666,0.3605088948141526,-0.2814809482682305,0.65,1.8493333333333333,-0.13408345293960153,-1,-1,1,-1
-0.1248097490915745,0.76,6.206,-0.027012695329465115,0.0062006633074214,0.4,1.6760000000000004,0.00144315894476848,0.0480961153480812,0.44,1.6409999999999998,0.016321992404382177,0.0437979423484464,0.61,2.728333333333333,0.02086315034058064,1,-1,-1,-1
-0.0572239885330523,0.61,4.5216666666666665,-0.012385043468407207,0.0805952159919005,0.49,2.5206666666666666,0.01875794589992471,-0.0337741602432914,0.34,0.9606666666666668,-0.011461665520506144,0.0243458152970479,0.34,0.6063333333333332,0.0115971293962931,-1,1,-1,-1
0.0625121264400556,0.65,4.341666666666667,0.013529560296473796,-0.1289849471856303,0.76,5.452666666666665,-0.03002030122303846,0.0365612202499063,0.43,1.125,0.012407487691991365,-0.0584605933904667,0.84,3.652333333333333,-0.027847704332806988,1,1,1,1
-0.0597413551105701,0.76,5.938333333333333,-0.012929879564032826,0.0540917753277527,0.66,4.671,0.01258946430928153,0.0139279545246997,0.35,0.8463333333333333,0.00472661807124093,-0.1222265117723422,0.69,3.108666666666666,-0.058222600286188544,1,-1,-1,-1
0.1105070726620987,0.34,1.1053333333333333,0.023917153165512208,-0.1118487752837067,0.5,2.779666666666666,-0.026031982791080953,1.0703519625478313,0.9,5.792,0.3632367495022285,-0.0604716435305147,0.42,0.8776666666666665,-0.0288056680901102,-1,-1,1,-1
0.1116370141808997,0.44,1.7826666666666666,0.02416170750689695,-0.1799370387578625,0.68,4.531333333333333,-0.0418790271466217,0.6384017682480563,0.83,4.782,0.2166492810672418,-0.0994213939781694,0.59,1.6453333333333335,-0.047359382163080645,1,1,-1,1
0.1319589907901928,0.41,1.831,0.028560012660419676,-0.1361981792975184,0.7,4.939000000000001,-0.03169912813668547,0.233406820482771,0.73,4.710333333333334,0.07920939817029879,-0.2796514914551906,0.31,0.0,-0.13321199116570373,-1,1,-1,-1
0.2592250589796103,0.83,6.472666666666667,0.0561043315201372,1.3730597151902444,0.98,7.087666666666667,0.3195695865805855,-0.0715120239634856,0.45,1.188333333333333,-0.02426846125735131,-0.3270335377714772,0.84,2.895333333333333,-0.15578242947251858,1,1,-1,1
-0.082445314688889,0.71,5.618333333333334,-0.017843719607182316,-0.0721266459783875,0.58,3.535333333333333,-0.01678694828910913,0.2840544184062024,0.8,4.423666666666667,0.09639726672524705,0.0480370239158733,0.46,1.1619999999999997,0.022882436893898565,-1,-1,1,-1
0.0031955625279196,0.57,3.6433333333333335,0.0006916187044780683,-0.1381431191972986,0.7,4.718333333333334,-0.032151798645346286,-0.0468365534783636,0.52,1.8470000000000009,-0.015894545008233993,0.246032646797278,0.89,3.7430000000000008,0.11719765412688764,-1,1,-1,1
1.9775951655145665,0.99,8.765999999999998,0.4280128441879413,-0.1222044912872162,0.6,3.638333333333334,-0.028442199801583627,-0.0170396800798713,0.43,1.399333333333333,-0.0057826193825414075,-0.1340542222066871,0.6,2.303666666666666,-0.06385673028739727,1,-1,-1,-1
0.0853105809669187,0.48,2.7453333333333334,0.018463851973199802,0.0128757064033622,0.44,2.228333333333333,0.002996726308939408,0.1900700237063879,0.59,3.309333333333333,0.06450253748736842,-0.3307467433420621,0.31,0.0003333333333333,-0.1575512149887026,-1,-1,1,-1
0.0844075707308471,0.64,3.985,0.018268412589947033,-0.1704619788132211,0.83,5.847666666666668,-0.03967377638014955,0.9557534359882238,0.95,4.1690000000000005,0.32434636788778226,-0.4162596029806749,0.81,2.153,-0.19828526665943438,1,1,1,1
-0.0197733463493596,0.78,5.772666666666668,-0.004279564573015392,0.5509192318041682,0.86,6.381,0.12822241392651898,-0.0660740909251054,0.48,1.3949999999999998,-0.022423033594314034,0.1219673456696064,0.98,3.3429999999999995,0.05809914651017454,1,1,-1,1
-0.0044578272799915,0.67,4.758,-0.0009648118918774237,0.7977655467491234,0.88,6.825000000000002,0.18567408477753544,-0.0992068188709289,0.47,1.350666666666667,-0.03366702138738987,0.0792544681382794,0.92,3.432333333333333,0.03775286680768769,-1,1,-1,-1
-0.0632407338729996,0.53,3.111666666666666,-0.013687253511500285,1.7509696901826883,0.93,8.449,0.40752536383990273,0.0029900569339482,0.53,2.3896666666666677,0.001014711608440115,-0.25743914718737,0.3,0.0043333333333333,-0.12263114071868006,-1,1,1,-1
0.1536504631857426,0.33,1.0096666666666667,0.03325471911831484,0.8051456380495683,0.85,7.439333333333332,0.1873917469445326,-0.1051715911434212,0.72,3.375666666666667,-0.03569123825024661,-0.1232822574290446,0.6,1.8263333333333327,-0.05872550474188105,-1,-1,1,1
0.1190920103544788,0.5,2.4483333333333337,0.025775199576105946,0.9483477088745804,0.85,7.493666666666667,0.2207209795079482,-0.0344451238645822,0.4,1.126333333333333,-0.011689365056135317,-0.3618400995531634,0.76,3.123333333333334,-0.17236253557688183,1,1,-1,1
0.0701335532240663,0.51,2.461666666666667,0.015179073104493726,0.193222800093026,0.82,6.574666666666668,0.04497119073595129,0.7987640732694556,0.93,4.907333333333335,0.2710701486480353,-0.1966340253265606,0.5,1.1296666666666664,-0.09366662022210491,1,-1,1,-1
0.1588687915407129,0.38,1.5646666666666664,0.034384126997169695,-0.0603160429905889,0.42,1.893,-0.0140381169947941,1.3127402913994477,0.95,5.219333333333333,0.44549413003690835,-0.244015007061674,0.74,2.4010000000000007,-0.11623655141566568,-1,-1,1,1
0.3894733518185322,0.83,6.938666666666665,0.08429409615991135,-0.0508491023439967,0.68,4.187666666666667,-0.011834755935442625,0.0438902846239646,0.57,2.1743333333333337,0.014894693408687152,-0.0637718501308701,0.76,2.7863333333333333,-0.030377721542083236,1,1,-1,1
0.1548442887400621,0.34,1.1443333333333334,0.033513099943611596,-0.0988673559210129,0.61,4.217666666666667,-0.0230106525655485,0.0177172375662495,0.46,1.738,0.006012556625209769,-0.0741773845478657,0.68,3.1580000000000004,-0.035334397981097866,-1,-1,-1,-1
0.1361173790826254,0.32,0.955333333333333,0.029460016681120648,-0.0544857482858875,0.41,1.811,-0.012681158628153616,0.0213196924995648,0.6,2.4260000000000006,0.007235092824509018,0.5071143200923265,0.95,4.16,0.2415639121987847,-1,-1,1,1
0.1313691330701702,0.49,2.364333333333333,0.028432349180646053,-0.2157267121696184,0.75,5.4336666666666655,-0.050208811357401135,0.0003588877754117,0.63,2.819333333333333,0.00012179286210334408,-0.050784788905263,0.58,2.115,-0.024191334778144828,1,1,1,-1
1.7011273571893175,0.98,7.743666666666666,0.3681766476644194,1.067908105455027,0.99,6.625333333333333,0.24854778564312802,-0.1282994804207011,0.65,2.0369999999999995,-0.04353996429352808,-0.4119176513949543,0.81,2.326333333333333,-0.19621697797172108,1,1,1,1
-0.0269862341403488,0.59,3.709000000000001,-0.005840656889615224,1.266213377107985,0.98,7.462666666666667,0.29470188438901246,0.765780570033427,0.96,5.191666666666666,0.2598768020462946,-0.2892093573782373,0.32,0.0003333333333333,-0.13776488070789267,-1,-1,1,-1
1.6966942283571038,0.94,7.946666666666666,0.3672171812816051,1.237795028006203,0.94,6.985999999999999,0.28808772189244475,-0.3164085678718706,0.54,1.7939999999999998,-0.10737703459229893,-0.229977742960119,0.57,1.494333333333333,-0.1095499004997108,1,-1,-1,1
1.971905082242592,0.99,8.515333333333334,0.42678133393378354,-0.1443595334107041,0.63,3.842999999999999,-0.03359862349805593,0.0172461293685164,0.45,1.3440000000000003,0.005852680419628675,-0.1151686501213831,0.84,3.2783333333333338,-0.054860587807714155,1,-1,-1,1
1.8677569645298175,0.92,7.993666666666667,0.40424045556980026,-0.1701023829110148,0.83,5.464,-0.03959008306912103,-0.1481559895299435,0.57,1.6020000000000003,-0.05027850832173159,0.0887173374602632,0.97,3.0683333333333334,0.042260504717869546,-1,1,1,1
-0.0538220498209334,0.7,5.040333333333334,-0.011648758565754645,0.7141037976759534,0.87,6.606,0.1662024257752777,0.0442107988232916,0.66,2.4120000000000004,0.015003463738453933,-0.2026776477390419,0.77,2.633,-0.09654549982768466,-1,1,1,-1
0.0198129093866512,0.68,5.192333333333333,0.004288127239637549,-0.0645891778399203,0.71,5.214,-0.015032657816359695,0.0321301971985911,0.38,1.0223333333333335,0.010903766984741058,-0.1445493177811729,0.74,3.335333333333333,-0.0688560691848107,-1,-1,-1,-1
0.0903088528980271,0.67,4.956666666666666,0.019545632826310767,-0.2199392946221934,0.76,5.171666666666666,-0.051189259052365,0.1153591267792637,0.74,3.424666666666667,0.03914850040258856,0.0049139584132447,0.59,1.893,0.00234076414657233,-1,1,1,-1
0.0665915126040799,0.43,2.035333333333333,0.01441246580972158,-0.119096167122795,0.5,2.758666666666666,-0.027718760130902666,1.182389567846637,0.95,5.964666666666668,0.4012580518352293,-0.0473159438893765,0.39,0.6953333333333332,-0.02253895041499721,-1,-1,1,-1
0.123399254495354,0.33,1.0286666666666668,0.026707420612795296,-0.0831150510346543,0.4,1.6586666666666663,-0.01934441904013517,0.974438625102227,0.85,4.707999999999999,0.3306874104561063,0.076837148526982,0.88,3.0949999999999998,0.03660137658308994,-1,-1,-1,1
-0.0469217366188159,0.67,4.257000000000001,-0.010155317071293144,1.15815811203764,0.98,7.152666666666668,0.2695528133002862,0.5625143330081723,0.95,4.447,0.19089597162407393,-0.2477304526637638,0.49,0.9440000000000002,-0.11800640397088276,1,1,1,-1
0.0984584685745901,0.46,2.3160000000000003,0.021309462069823686,1.0367955414741958,0.86,7.611333333333333,0.2413065643773518,-0.2174927317501995,0.66,3.3103333333333325,-0.07380876168363379,-0.0351645791926273,0.44,1.0913333333333333,-0.01675064770217592,-1,-1,-1,-1
0.0841085476325336,0.78,5.995333333333335,0.018203694730084267,-0.1863571442092055,0.76,5.422666666666666,-0.04337325964226023,0.1073476607878518,0.78,3.927666666666667,0.036429713529398645,-0.0179995132549419,0.42,0.8093333333333332,-0.008574068345666186,1,-1,1,-1
0.1891342849269146,0.39,1.604666666666667,0.040934517153290904,-0.4133388113811014,0.79,5.735333333333333,-0.09620157929727577,0.574359003141701,0.84,4.056666666666667,0.19491560220240045,-0.1910631413257237,0.81,2.593333333333333,-0.09101292956434005,-1,1,1,1
0.1880519853290829,0.83,6.343333333333332,0.04070027399917656,0.9515506860994832,0.91,6.612666666666667,0.2214664489848146,0.6692989923775627,0.94,4.455333333333333,0.22713462388357003,-0.3009874933868048,0.44,0.565,-0.1433753959308131,1,1,1,-1
1.6949112425685549,0.97,7.941666666666667,0.36683128793406294,1.218420436854176,0.97,6.963666666666666,0.2835784277837298,-0.2082561331982311,0.7,3.3683333333333323,-0.07067421141244291,-0.2422223096062192,0.31,0.0,-0.1153825999621756,1,1,-1,-1
0.1713527621900212,0.38,1.4696666666666662,0.03708604490106936,0.4139863017215139,0.84,6.862333333333334,0.0963522779290333,0.7564601948751806,0.96,4.188,0.25671382118104347,-0.2513458439652951,0.9,2.5226666666666664,-0.11972859565887996,-1,-1,1,1
0.0131581291376998,0.63,3.876666666666667,0.0028478266809242115,0.3776306230356354,0.83,6.555333333333334,0.08789076013853206,1.2877187003077486,0.95,5.543666666666668,0.4370027536172416,-0.6605812510377329,0.39,0.0003333333333333,-0.3146678865167722,1,-1,-1,-1
0.0028874544545942,0.8,6.086666666666667,0.0006249345746415363,0.0220404593909382,0.8,5.834,0.005129755405162693,0.8145781793740596,0.82,4.885000000000001,0.27643685483321034,-0.4658235994034241,0.36,0.0,-0.22189507692451635,1,-1,-1,-1
0.0705427589932128,0.62,4.615666666666668,0.015267637906918765,0.0188778042012502,0.5,2.826333333333333,0.004393670586502419,-0.0522109897875333,0.57,2.708333333333333,-0.017718424296223168,0.0174776905076565,0.55,1.86,0.008325498074005096,-1,-1,-1,1
-0.0265524695070134,0.6,4.189,-0.005746776788338927,-0.0533227231406918,0.48,2.505,-0.012410473048552645,0.2372685344931371,0.76,4.272333333333334,0.0805199170404596,0.0329577937160712,0.48,1.38,0.015699445415079595,-1,-1,1,-1
-0.0141868866941301,0.64,4.3276666666666666,-0.0030704816789672504,-0.0510988260922531,0.43,1.9306666666666668,-0.01189287730781032,0.1472951415522212,0.66,2.997,0.049986369257027034,0.4960046453093958,0.95,3.7119999999999993,0.23627181848837178,1,-1,-1,1
0.1262801516554219,0.45,2.215666666666667,0.027330935985807842,-0.2887542214293255,0.74,5.156,-0.06720542897348272,0.034224144399173,0.68,2.8199999999999985,0.011614373029651888,0.2748175118101725,0.89,3.418666666666668,0.13090932490629448,-1,1,1,-1
-0.1409028958909006,0.8,6.584333333333334,-0.030495750736167306,-0.059853978951101,0.35,1.052,-0.0139305749757258,0.8176806805824888,0.86,4.236666666666666,0.27748972575203784,0.2708025013993538,0.98,3.034666666666666,0.1289967746509997,1,-1,1,1
-0.0692459136934515,0.56,3.206,-0.014986960417965572,0.9571632184208818,0.91,7.054333333333333,0.22277272475255935,0.654153282116066,0.9,3.975333333333333,0.22199474582776393,-0.4832599507017192,0.75,1.997333333333333,-0.23020088306566747,-1,1,1,-1
1.8100464068538047,0.99,8.452000000000002,0.39175010346876477,-0.2579018431457136,0.56,2.9476666666666675,-0.0600247640220275,1.2674745115642034,0.97,5.568,0.43013264586501115,-0.436611379994603,0.35,0.0,-0.2079798358737029,1,-1,1,-1
-0.0533422472475519,0.7,5.305666666666667,-0.011544914428358467,0.6374410741522478,0.85,6.835666666666668,0.14835973867902283,-0.0216897987995057,0.34,0.7449999999999999,-0.007360692827185541,-0.2059858254213913,0.68,2.684,-0.09812135030465706,-1,1,-1,1
0.023994012740371,0.55,3.483,0.005193047503135316,-0.0466823675522505,0.6,3.9923333333333337,-0.010864978947553368,-0.0391263071904366,0.55,2.089,-0.01327798064671158,-0.0043154578317867,0.69,2.8663333333333325,-0.0020556683877226887,-1,-1,1,1
0.0184957016123719,0.54,3.0910000000000006,0.004003042680529084,0.3816915337683078,0.86,6.591666666666666,0.08883590735217745,0.664348775490895,0.89,4.381,0.22545470853407687,-0.270295102801239,0.61,1.6069999999999998,-0.12875507532296163,-1,1,1,-1
-0.0154814558414893,0.72,5.432666666666666,-0.003350666538043297,-0.0482619576381693,0.49,2.5276666666666667,-0.011232616964414072,0.2091633672999808,0.68,3.087,0.07098209216353034,0.3136525142276234,0.87,3.3763333333333327,0.14940837875375979,1,-1,-1,1
-0.0447515115749639,0.55,3.3896666666666664,-0.009685613155271838,-0.1400992787686714,0.58,3.228,-0.03260708045034968,0.6355568321786453,0.84,4.593666666666667,0.21568381796112981,-0.01116359204067,0.62,2.055333333333333,-0.005317777196756124,-1,1,1,-1
-0.0632642524632878,0.53,3.111333333333333,-0.013692343662859917,1.7692899660031165,0.96,8.466666666666665,0.4117892737814782,-0.1090997837185141,0.36,0.9573333333333334,-0.037024317417027476,-0.1529999077741206,0.46,1.391333333333333,-0.072881507824983,-1,1,-1,-1
1.6162381017449423,0.9,7.956333333333334,0.3498039835836545,0.2575742430034919,0.82,6.088666666666668,0.05994851748966235,-0.0658175400703988,0.46,1.2406666666666666,-0.022335969991119607,-0.20016506768691,0.65,2.204666666666667,-0.0953486322910016,1,-1,1,1
-0.0171210243487101,0.68,4.819,-0.0037055199439647037,0.1310958302442415,0.83,6.067000000000001,0.030511593785843623,0.8172245751315663,0.97,4.54,0.2773349409081544,-0.2062811757951419,0.54,1.2379999999999998,-0.09826204045858446,-1,1,1,-1
1.8592451316347525,0.96,8.363999999999999,0.4023982313015581,0.2201340003224503,0.81,6.202666666666664,0.05123457537724703,-0.0662469798228682,0.32,0.5853333333333333,-0.02248170551107205,-0.2107843696479108,0.59,1.9610000000000003,-0.10040713690205764,1,-1,-1,1
0.018894305735845,0.63,4.3806666666666665,0.004089312958474657,-0.1654771916237774,0.65,4.254333333333332,-0.038513603691591715,0.8383312398692717,0.87,4.214333333333333,0.2844977402119533,-0.1993537717769538,0.8,2.4406666666666674,-0.09496217147497847,-1,-1,1,1
0.1532299936681026,0.33,1.0060000000000002,0.033163716491853325,1.3809705681871414,0.97,7.989999999999999,0.32141077964287545,-0.1089276165910169,0.63,2.6036666666666672,-0.03696589044164794,-0.3024369737240029,0.74,2.727666666666666,-0.1440658559060807,-1,1,-1,-1
-0.1691960475206748,0.79,6.771333333333335,-0.03661926504853638,0.0601527347231058,0.42,1.963666666666667,0.014000108192301823,-0.006903283158028,0.36,1.067666666666667,-0.00234271176487287,-0.0120150375049463,0.48,1.732333333333333,-0.005723363253440634,1,-1,-1,-1
0.0110364350538656,0.79,5.980333333333334,0.0023886263677588447,-0.2538132178442387,0.75,4.74,-0.059073166445592726,0.2832753239284415,0.77,3.232333333333333,0.09613287168925967,-0.0297437552002248,0.79,2.491,-0.014168438131151822,1,1,1,1
2.0725611617519624,0.99,9.190333333333331,0.44856642707462524,-0.0159187233321338,0.48,2.468666666666667,-0.003704966199110917,-0.0086712314314648,0.3,0.5466666666666667,-0.0029426861719852987,-0.1165324883818348,0.64,2.914,-0.055510252178740234,1,-1,-1,-1
1.0614590865777442,0.84,8.111,0.22973262200358474,-0.0135136836776328,0.53,2.6743333333333337,-0.0031452108442665667,0.059043515364664,0.43,1.279,0.0200371236291231,-0.0597854662337735,0.64,2.802,-0.028478807526928683,-1,1,1,1
-0.1485613750583887,0.72,5.639666666666666,-0.03215328282756366,-0.1507402491472267,0.55,2.697333333333334,-0.03508368832622783,1.2135640348328178,0.93,4.823333333333334,0.4118374803332817,-0.2115758574295232,0.71,2.044666666666666,-0.10078416211591675,-1,1,1,1
-0.0167603884417149,0.5,2.8693333333333326,-0.003627467164022176,-0.0419120319365642,0.37,1.372,-0.009754718291232029,1.3031620515992772,0.95,5.999333333333332,0.4422436397190459,-0.0854901380098789,0.43,0.9176666666666666,-0.04072322822262353,-1,-1,1,-1
0.0373611245130955,0.47,2.531333333333333,0.00808610449892002,-0.0778274315656073,0.35,1.1350000000000002,-0.018113764357731443,-0.039687851993746,0.55,2.2066666666666674,-0.013468547596828102,0.5924960479926993,0.98,4.270666666666667,0.2822354992645002,-1,-1,-1,1
-0.061722815048943,0.59,3.5356666666666663,-0.01335872886476763,1.2264634745195109,0.88,7.923333333333333,0.28545038585891597,-0.056590678668689,0.3,0.5670000000000001,-0.019204724138412652,-0.1052168003586122,0.43,1.2016666666666669,-0.050120024058948776,1,1,-1,-1
-0.0537155546340306,0.66,4.110333333333333,-0.011625709708924164,1.042682425535224,0.92,7.039000000000001,0.24267669350197618,0.6196688974648095,0.93,4.380333333333334,0.21029205715375943,-0.2953138608517562,0.57,1.1636666666666664,-0.14067276100759674,1,1,1,1
-0.0197930134762369,0.53,3.315333333333333,-0.004283821148404808,-0.0146414105238892,0.35,1.2029999999999998,-0.0034076810034643053,0.0480295126643837,0.46,1.8516666666666663,0.016299389986503838,0.0219664052237114,0.66,2.9450000000000007,0.010463697380538317,-1,-1,-1,1
0.0477943179837101,0.49,2.5859999999999994,0.010344170704375618,1.4989683682250003,0.97,7.941333333333333,0.34887390288387193,-0.0825043906699527,0.49,1.4503333333333333,-0.027998852466509478,-0.4091791943328227,0.77,2.9516666666666675,-0.1949125139187311,-1,1,1,1
-0.0078154598160873,0.62,3.783,-0.0016915075657811373,0.7626077415827881,0.84,7.050000000000001,0.17749136327038684,-0.050094845551213,0.34,0.662,-0.017000285421558833,0.0738674740826601,0.96,3.858333333333333,0.03518677212743872,1,-1,-1,1
-0.0384313815669585,0.81,5.965,-0.008317741273536081,1.1744574801628491,0.96,6.765666666666667,0.27334637178552373,-0.0708883283480026,0.77,2.699333333333334,-0.024056802685242403,0.0149743421456935,0.96,2.519,0.00713302805303999,1,1,1,1
1.576471671870611,0.89,8.508666666666667,0.3411972965070889,-0.0628951023925505,0.55,3.1623333333333337,-0.014638374170599046,-0.0978284532015827,0.61,3.027333333333333,-0.03319925649987848,0.0457585742995134,0.39,0.839,0.021797097392983838,1,-1,-1,-1
0.0685574136771323,0.5,2.789999999999999,0.014837947690109545,-0.2355947789820636,0.75,5.380333333333332,-0.05483295830976354,0.0961893513463767,0.78,4.347,0.032643007666951725,0.0049160442413005,0.44,0.8573333333333335,0.0023417577307906605,-1,1,1,1
1.583809886497984,0.89,7.911000000000001,0.3427855134327235,-0.2834940635184821,0.73,4.682333333333333,-0.06598116576750562,-0.0441502256796086,0.52,1.6476666666666666,-0.014982907517146905,-0.1499382454972759,0.82,2.9740000000000006,-0.07142308496425331,1,-1,-1,1
0.0932253377968965,0.59,3.924,0.020176850488228676,-0.1779238565448739,0.79,5.811999999999999,-0.04141047373965861,0.0739157644589667,0.78,4.153666666666667,0.025084199364793152,0.0184842720985985,0.42,0.902,0.008804983226408122,-1,1,1,-1
0.0964503208146037,0.44,2.2266666666666666,0.02087483669791255,-0.0282735745164979,0.38,1.5110000000000003,-0.006580467272787705,0.0036255504248422,0.35,0.8706666666666664,0.0012303739307781706,0.363746379831289,0.9,4.599,0.17327059220925534,-1,-1,-1,1
-0.0578137153802833,0.6,3.447333333333334,-0.012512678623255318,1.4528056480679874,0.94,7.725333333333333,0.33812986805945217,-0.2061215811463999,0.62,2.3603333333333327,-0.06994982562526234,-0.202454631870864,0.6,1.9896666666666665,-0.09643926621631739,1,1,1,-1
-0.1037736540159635,0.8,6.621666666666668,-0.022459832822048203,-0.0647108699343466,0.43,1.836,-0.015060980759546875,1.20375245463151,0.91,5.340333333333333,0.4085078031574488,-0.0866765476334081,0.5,1.2486666666666664,-0.04128837446041429,1,-1,1,-1
-0.0003812808380123,0.64,4.888999999999999,-8.252098243249079e-05,0.0123883018551385,0.38,1.4943333333333333,0.0028832864721645276,0.0663186945312019,0.43,1.4313333333333331,0.022506042755696357,0.340635520508131,0.89,4.231,0.16226173410530476,-1,-1,-1,1
0.0420655177327966,0.47,2.365666666666667,0.009104280896827431,1.566863629861822,0.99,8.096333333333332,0.3646760274761396,0.0775655882623365,0.75,4.240333333333334,0.02632281075710203,-0.4363410252023398,0.34,0.0003333333333333,-0.20785105236530405,-1,1,1,-1
0.1122213415070749,0.32,0.9313333333333332,0.024288174038153816,-0.0459688344686222,0.36,1.281,-0.010698909351290345,0.9620498057010384,0.88,4.723333333333334,0.3264831163108925,0.2007602512133117,0.94,3.2413333333333325,0.09563214797063709,-1,-1,1,1
1.6094346951553762,0.92,7.978999999999999,0.3483315156815551,1.289803453352515,0.95,7.148,0.30019230176086314,-0.0861784329291243,0.35,0.7173333333333333,-0.029245682681664692,-0.3804114487949173,0.61,2.072,-0.1812089980014319,1,1,-1,-1
0.0993645765026844,0.43,2.093333333333333,0.021505571889572344,-0.0293206888971371,0.39,1.607666666666667,-0.006824175471361641,0.09704627130794,0.52,1.9296666666666664,0.032933813712358415,0.0782150865661224,0.83,3.9353333333333342,0.03725775738385628,-1,-1,1,1
1.9664453484146855,0.93,9.008333333333333,0.4255996784337392,-0.0766396706062095,0.39,1.4313333333333331,-0.017837321698645256,0.0682466393579721,0.68,3.365666666666667,0.023160313908176584,0.0143983637164097,0.49,1.4699999999999998,0.006858660721637133,1,1,1,-1
0.0172307044570576,0.64,4.909666666666667,0.003729258116439675,-0.0123258701726749,0.61,3.825,-0.002868755955586333,-0.0448549705842158,0.34,0.8713333333333335,-0.0152220711355967,-0.0125588662738298,0.51,1.8353333333333333,-0.0059824160937426585,-1,1,-1,1
0.0500993960537607,0.7,4.711333333333333,0.010843060991954217,-0.2257949740094673,0.82,5.673333333333333,-0.052552125517848845,0.7092737555743813,0.87,3.88,0.2407005382311927,-0.2681621936981941,0.8,2.2113333333333336,-0.12773906404723565,1,1,1,1
0.0798880062050586,0.47,2.412666666666667,0.017290238845944012,-0.268019275161369,0.69,4.8983333333333325,-0.062379522180562634,0.0989187277056919,0.72,3.235666666666667,0.03356925420231189,0.3526215087502011,0.95,3.340666666666666,0.16797125974204075,-1,-1,-1,1
1.0700121447047175,0.87,7.470666666666667,0.2315837686888458,-0.2750243765504758,0.63,3.625333333333333,-0.06400990819371705,0.9710636026740738,0.98,4.354666666666668,0.32954205619956684,-0.2907892561006919,0.67,1.7656666666666667,-0.13851746548247468,1,-1,1,-1
0.1185501024398859,0.32,0.8803333333333333,0.02565791391933579,1.3240317648074136,0.95,7.897333333333333,0.3081586904182406,-0.033323625575738,0.71,3.0659999999999994,-0.011308771188635519,-0.2649849090863458,0.81,2.735,-0.1262255644858994,-1,1,-1,1
0.0130138970320503,0.81,6.393333333333334,0.0028166103860835052,0.3234482289562326,0.81,6.265666666666666,0.07528020497888117,0.1770905029934337,0.67,3.6436666666666655,0.06009778178192014,-0.3073573106774492,0.32,0.0,-0.1464096584703513,1,-1,-1,-1
0.1249186276339797,0.37,1.363,0.027036260018243954,-0.3558879551537774,0.69,4.888999999999999,-0.08283031352481607,1.1125372954797852,0.93,4.654,0.3775528471477144,-0.3235394311334736,0.83,2.539333333333333,-0.15411801173538542,-1,-1,1,1
0.0794224606283786,0.53,2.8666666666666667,0.017189480364203855,-0.0680794556513246,0.6,3.991666666666667,-0.015844994399322746,0.042956373427808,0.65,3.277666666666666,0.01457775946631537,0.0319832462258817,0.58,2.147333333333333,0.015235219706937846,1,-1,-1,-1
-0.1201146241507391,0.81,6.237666666666667,-0.02599652487416275,1.5831054721893532,0.98,7.504333333333334,0.3684561972535313,-0.03142655171976,0.34,0.701,-0.010664976469587377,-0.345832811323091,0.68,2.415,-0.16473746364468747,1,1,-1,1
0.1390699267355593,0.32,0.972,0.030099039439959084,-0.0106785204046353,0.6,4.3183333333333325,-0.0024853473692721556,0.4951736764479708,0.4,1.7743333333333335,0.16804311382200263,-0.5072161334677694,0.33,0.0023333333333333,-0.24161241100134598,-1,-1,1,-1
0.1074281649042823,0.51,2.5289999999999995,0.023250782166333302,0.4487356880076776,0.85,6.910333333333333,0.10443994293481912,-0.0441401043544038,0.68,3.015,-0.014979472724296809,-0.0821325888607673,0.63,2.0666666666666664,-0.03912385964689206,1,1,1,1
0.0650140385290454,0.43,2.1053333333333333,0.014071051562123247,0.0165589720579568,0.37,1.4740000000000002,0.0038539793981411242,-0.0292815369444041,0.42,1.649333333333333,-0.009937040031950667,-0.0023806015647802,0.45,1.527,-0.0011339995827176711,-1,-1,-1,-1
0.0906637367787206,0.42,1.8296666666666668,0.019622440689608993,1.369628468633568,0.96,7.896999999999999,0.31877098908956436,-0.1378499716278085,0.5,1.432333333333333,-0.046781037794212464,-0.0083157712482355,0.94,3.623,-0.003961217729580606,-1,1,1,1
1.094392239602631,0.88,7.242666666666667,0.23686037632866716,1.1166617360309514,0.93,6.771333333333333,0.25989483588070056,-0.1302521159483411,0.49,1.23,-0.04420261453087076,-0.1124808820580582,0.97,3.0333333333333328,-0.05358026945988777,1,-1,-1,1
-0.2545939289493022,0.76,6.400999999999998,-0.05510201154553279,-0.0133594753572585,0.31,0.7376666666666666,-0.003109319987777143,1.234758064453827,0.98,4.706999999999999,0.4190299279558975,0.1337510788710414,0.92,2.9406666666666674,0.06371232795598167,-1,-1,1,-1
0.0189899722488875,0.54,3.224,0.004110018154894477,-0.186233663773323,0.69,4.507000000000001,-0.04334452047570454,0.2995794827803415,0.76,3.616333333333333,0.10166588313965677,0.092432917844675,0.82,2.942333333333332,0.04403042147664727,-1,1,-1,-1
1.9431060135470453,0.98,8.472333333333335,0.4205483234990429,-0.1812916903944357,0.7,4.2956666666666665,-0.042194312387803246,-0.106117423198,0.65,3.008666666666666,-0.03601221767860437,-0.0483745116192337,0.46,1.1146666666666667,-0.023043199165269406,1,1,-1,-1
-0.1780377634912877,0.74,5.411,-0.038532886231514595,1.3619042058698474,0.99,7.140000000000001,0.31697322353666557,-0.0427754039532199,0.81,3.6746666666666665,-0.0145163453090955,-0.1209224304563134,0.52,1.0333333333333337,-0.057601401136324455,-1,1,1,1
0.120839853448788,0.4,1.751333333333333,0.026153486956169845,0.0003875628423077,0.65,4.922000000000001,9.020241138828242e-05,-0.1240335216496819,0.47,2.01,-0.042092260125445806,-0.0164123814564036,0.39,0.9316666666666666,-0.00781803809520865,-1,-1,-1,-1
0.3520183067633224,0.83,6.425666666666666,0.07618766434675683,-0.3160367457846291,0.82,5.27,-0.07355523658391946,0.7836788914928352,1.0,3.756333333333333,0.26595081165803564,-0.1307221693701432,0.97,2.272333333333333,-0.062269506880450166,1,1,1,1
-0.1063234532997743,0.69,4.744999999999999,-0.023011688359826216,1.1107850083363129,0.99,6.889333333333332,0.25852707057592494,0.5735656375416696,0.93,3.6486666666666654,0.19464636409025993,-0.2818720022744059,0.99,2.204,-0.13426973151993338,-1,1,-1,1
0.0966850028658705,0.48,2.630666666666667,0.020925629162413965,-0.1691964552898506,0.62,4.173666666666666,-0.03937923505416252,0.0137146335383406,0.41,1.2346666666666666,0.004654225041287266,0.3808817430471634,1.0,4.292333333333334,0.18143302267388933,-1,-1,-1,1
2.0322911426987504,0.99,9.358,0.43985074770251115,0.0143330054147212,0.44,2.1173333333333333,0.0033359019743763366,-0.0210004166427535,0.46,1.677,-0.007126742741096625,-0.0089853728584806,0.39,0.9206666666666669,-0.004280182464309381,1,-1,1,-1
1.8297034238920773,0.89,8.991666666666667,0.3960044907758923,-0.0432428337410201,0.3,0.6183333333333333,-0.010064452658765887,0.000512385892349,0.4,1.125,0.0001738842853005302,0.4033054581123325,0.94,4.237000000000001,0.19211455960265697,-1,-1,-1,1
0.1020967135902273,0.36,1.2866666666666666,0.022096890975471465,-0.1220324809837207,0.52,2.625333333333334,-0.028402165663980194,0.9030873100481333,0.87,4.586333333333334,0.3064734876906774,-0.0174885703116363,0.83,2.96,-0.008330680668755797,-1,1,1,-1
0.1287590428330456,0.48,2.296666666666667,0.027867444813230592,-0.0636122947274131,0.66,4.4383333333333335,-0.014805295430770932,-0.0098934509046415,0.72,4.187,-0.003357460978917268,0.0230191770048786,0.4,0.8613333333333333,0.010965185230585484,1,1,-1,-1
-0.0396329626784854,0.55,3.063333333333333,-0.00857780064161879,-0.0545089351100669,0.38,1.4343333333333337,-0.01268655519156244,1.1648370244424897,0.94,4.805666666666667,0.3953013861451486,0.0958002849548211,0.98,3.039,0.04563446683823026,1,-1,1,1
0.0664094503013617,0.51,2.982,0.014373061888552734,-0.118934741339105,0.64,4.066999999999999,-0.027681189462717914,0.0125147351390275,0.4,1.161,0.0042470251579311965,0.3238240506188896,0.9,4.239333333333334,0.15425359023053137,-1,1,-1,-1
2.082723005125847,0.99,9.378000000000002,0.450765764714853,-0.0394797950478003,0.35,1.1216666666666668,-0.009188632979421222,0.2012367871068567,0.65,3.698,0.06829211230198505,-0.2993555732521321,0.31,0.0016666666666666,-0.14259803075592367,1,-1,1,-1
1.7730421655888442,0.97,7.902333333333333,0.38374123955818207,0.2514542928540395,0.86,5.888666666666666,0.05852414394092465,0.118164933156637,0.83,3.911333333333333,0.04010068437936541,-0.1899315534525364,0.46,0.6203333333333333,-0.09047389766795413,-1,1,1,1
1.85445325638568,0.98,8.701333333333334,0.4013611210829884,-0.1080759228351255,0.37,1.1676666666666666,-0.025153879032093613,1.1103696478648128,0.93,4.779,0.37681722998506206,-0.2214520076546808,0.68,1.8820000000000003,-0.10548866638907083,1,-1,1,1
0.1577280187766547,0.4,1.71,0.03413722843884436,-0.2775580832200495,0.7,4.686666666666667,-0.06459960985341504,0.2401843907973142,0.77,3.7036666666666673,0.08150944777708172,0.2163123201133792,0.88,3.119666666666666,0.10304037616975673,-1,1,-1,1
-0.0409417814747077,0.61,3.4716666666666667,-0.008861069566051047,1.1530240195352943,1.0,7.201666666666666,0.26835789089429757,0.6473856750707556,0.91,4.009,0.21969807737564523,-0.4865615778727787,0.72,1.848,-0.23177361320651174,1,1,1,-1
0.0541987076497765,0.7,5.114000000000001,0.011730278985818396,-0.0417843473152972,0.77,6.141,-0.009725000631337433,-0.0262752285007079,0.4,1.251333333333333,-0.008916813279163719,-0.0480511933399725,0.54,2.042333333333333,-0.022889186499230916,1,-1,-1,-1
-0.100862417541375,0.7,5.1803333333333335,-0.021829751081699652,-0.0534881638085651,0.42,1.8163333333333327,-0.012448978151608968,1.284101271078545,0.99,5.808666666666668,0.4357751357114058,-0.0706468746205254,0.42,0.828333333333333,-0.03365263953667117,1,-1,1,-1
1.7413440318668618,0.91,8.646333333333335,0.37688078166144906,-0.0978905098631892,0.47,1.8843333333333336,-0.02278329880416578,-0.0180644510562975,0.45,1.382,-0.006130387678845759,0.3313213635980325,0.94,3.9123333333333337,0.157824935354232,1,1,-1,1
0.1304282396145615,0.37,1.4176666666666666,0.02822871069536076,-0.0834468697370658,0.7,5.075,-0.019421647411469813,-0.1213099385739195,0.63,3.1820000000000004,-0.041167979610198926,0.0031730114153034,0.39,0.8703333333333332,0.0015114640241130322,-1,1,1,-1
1.6480646280291475,0.93,7.749,0.356692229607446,1.0598669293938618,0.97,6.670999999999999,0.24667626084267008,-0.2629908829630909,0.79,3.240666666666667,-0.08924910386378186,-0.1651851464650733,0.52,0.9773333333333334,-0.07868594641533207,1,1,1,1
1.9357013551664288,0.99,8.667333333333335,0.4189457260873006,-0.1100645983948109,0.51,2.5669999999999997,-0.025616728695091354,-0.0616265998158322,0.52,1.7383333333333328,-0.020913724254489972,0.1883757348886274,0.88,3.512000000000001,0.08973278347717181,1,-1,-1,1
0.1955607883590338,0.38,1.529,0.042325411538618345,-0.3582665191696694,0.78,5.735666666666666,-0.08338390686879436,0.0018744602694367,0.61,2.319333333333333,0.000636120527793989,0.1645043409292963,0.87,3.5600000000000005,0.07836164469054753,-1,1,1,-1
0.0206770940393008,0.65,4.643333333333333,0.004475163564126075,-0.0084403840825473,0.36,1.2846666666666668,-0.001964437541936966,0.7759682530971039,0.75,5.123666666666667,0.2633341142300367,-0.58331315806723,0.36,0.003,-0.27786122954306286,1,-1,1,-1
0.1440967735436708,0.33,1.018,0.03118700478147884,-0.2679922188709733,0.67,4.3580000000000005,-0.0623732250272484,1.124586645969341,0.95,5.097,0.38164193845467204,-0.270549376556275,0.67,1.939,-0.12887619862909266,-1,1,1,1
0.0816762806781712,0.5,2.3176666666666663,0.01767727682862762,1.2087222140235907,0.94,7.492,0.2813212374909485,-0.1017807799944514,0.74,3.0113333333333334,-0.03454052590232332,-0.0383022382150839,0.89,2.775666666666666,-0.018245271613550454,1,1,-1,1
0.3000557462457234,0.83,7.272333333333335,0.06494135685862208,-0.0262435590535001,0.36,1.1776666666666664,-0.0061079960502433035,0.4204831373735915,0.74,3.652,0.1426959854182143,0.1161543848990365,0.76,2.8783333333333325,0.055330142580367794,1,-1,1,-1
0.0124852704801554,0.66,4.989666666666667,0.0027021992275535296,0.0458379389355565,0.68,4.619000000000001,0.010668444375204979,0.0195757832933913,0.38,1.0470000000000002,0.006643276362595289,-0.1154947007457041,0.72,3.322333333333333,-0.05501590202635326,-1,1,-1,-1
0.0721021272379673,0.5,2.844666666666667,0.015605133492068046,0.0683295624145259,0.82,6.772999999999999,0.015903204915612035,-0.1964850917881864,0.54,2.248,-0.06667956762269071,0.013267331694315,0.35,0.6046666666666667,0.006319893604925549,-1,1,1,-1
-0.069921550658428,0.65,4.3180000000000005,-0.015133189183114713,1.7484608535680204,0.96,8.286333333333333,0.40694145050323,-0.1477864249366025,0.42,1.4143333333333332,-0.05015309215367341,-0.0896850596121111,0.42,0.8159999999999997,-0.042721479176013905,1,1,-1,1
0.1174545392621944,0.68,4.61,0.025420800115738225,-0.3360396797883336,0.76,5.373666666666666,-0.07821077288670648,0.0686350225307013,0.7,2.7000000000000006,0.02329211638638918,0.2990912755135464,0.97,3.1819999999999995,0.14247213252511368,1,-1,1,1
1.0606308412663372,0.87,7.731999999999999,0.2295533640656597,0.7202293631280305,0.86,6.855999999999999,0.1676281062445509,-0.0894843868659406,0.37,0.9796666666666664,-0.030367597718990166,-0.0563608674472201,0.41,0.9616666666666668,-0.02684749985563193,1,1,-1,-1
0.1322152448814288,0.36,1.273,0.028615473982502845,0.8284945791228768,0.88,7.493999999999998,0.19282604187238123,-0.0618932744823716,0.43,1.076,-0.021004223494401474,0.0809351248474774,0.99,3.960333333333333,0.038553447650411854,-1,1,1,1
0.1411279139938237,0.36,1.280333333333333,0.030544451622933906,1.3833891664375797,0.93,8.039666666666667,0.3219736906615634,-0.078651275087002,0.42,1.0576666666666668,-0.026691251575606405,-0.0240274561468196,1.0,3.85,-0.011445479011426375,1,1,-1,1
0.066793102061192,0.54,2.9073333333333338,0.014456096011899185,-0.2795772578934636,0.74,5.604333333333333,-0.06506955796162789,0.0070779345549618,0.41,1.126,0.002401981806819863,0.2279466454965089,0.89,4.042666666666667,0.10858238719959859,1,-1,-1,-1
0.0423071864628843,0.54,3.0739999999999994,0.00915658549501814,-0.0642835221839721,0.35,1.1463333333333332,-0.014961518702359943,0.0751482800947873,0.59,2.563999999999999,0.0255024682977528,0.0744905480437427,0.68,3.108,0.03548357341595469,1,-1,1,-1
0.0853646905937521,0.8,6.095000000000001,0.018475562972337933,-0.1972496194951984,0.81,5.477666666666666,-0.045908403442252714,0.1553737034608691,0.75,3.128333333333333,0.05272792593280007,-0.0475368202294839,0.67,2.0816666666666666,-0.022644164862143518,1,1,1,-1
1.9979981154344435,0.93,8.890333333333333,0.43242867447379174,-0.092225931826154,0.48,2.313666666666666,-0.021464909777510817,0.0436060391992463,0.39,1.063666666666667,0.014798231321683746,-0.090703503620817,0.83,3.620666666666666,-0.04320661499125498,1,-1,-1,1
0.9418807834500004,0.84,6.956,0.2038521736098124,0.4863798771706102,0.88,6.017666666666668,0.11320135209632301,0.1918145216647295,0.84,3.135333333333333,0.06509455374937716,-0.1138359684636944,0.91,2.2656666666666667,-0.05422576488477198,-1,1,1,1
0.7779781933915579,0.83,6.771000000000002,0.1683785767058522,0.9671168539470544,0.93,6.478999999999999,0.2250893604785096,0.1541403267916989,0.81,3.087333333333333,0.05230936479786755,-0.2054887208048499,0.84,2.165666666666666,-0.0978845545148597,-1,1,-1,-1
0.1481110509850516,0.39,1.57,0.03205581875058956,0.6796556991932059,0.84,7.230999999999999,0.1581848832978235,-0.0334535464259522,0.58,2.259,-0.011352861384174599,-0.160525007578395,0.8,3.1983333333333333,-0.07646608920315406,-1,-1,-1,-1
0.0954501171935948,0.45,1.8123333333333336,0.020658361655871423,1.078988453228107,0.92,7.523333333333332,0.2511266553877128,0.6467240993728902,0.92,4.661666666666667,0.21947356374419424,-0.3109440721400538,0.55,1.313,-0.14811821233424705,1,1,1,-1
-0.1485082803158661,0.76,5.403333333333334,-0.03214179148082354,1.444976837910839,0.98,7.343333333333335,0.3363077698668829,0.0862911246249611,0.77,4.188333333333334,0.029283925957450548,-0.3274025658528119,0.33,0.0,-0.15595821600329962,1,1,-1,-1
0.1458262384730875,0.47,2.463666666666668,0.031561314557448754,-0.4710193788934678,0.74,5.375999999999999,-0.10962630868794651,1.0433470306070038,1.0,5.074333333333335,0.3540723026268609,-0.2080036221455883,0.59,1.4893333333333334,-0.09908252779739711,-1,-1,1,1
-0.0063174097070479,0.67,4.317666666666667,-0.0013672831243549902,1.3185485889144095,0.94,7.340999999999998,0.30688252141124794,-0.1350821349001174,0.74,3.342999999999999,-0.04584173927251291,-0.1412426396265094,0.58,1.496333333333333,-0.0672809330078687,1,1,-1,-1
0.1103713286501766,0.45,2.172333333333333,0.023887773957048608,-0.4352840411867191,0.75,5.511333333333334,-0.10130917071432168,0.5901536871481121,0.85,4.029333333333335,0.20027571726609122,-0.033188459589089,0.86,2.747,-0.015809323106340187,-1,-1,1,1
-0.1140392514634589,0.77,6.378000000000001,-0.02468162605729194,-0.02308851343916,0.57,3.627,-0.005373682304480356,-0.0010894686403442,0.4,1.4336666666666664,-0.0003697242229193888,-0.0013386509085993,0.38,0.8539999999999999,-0.0006376663756819787,1,-1,-1,-1
0.1497748533787841,0.35,1.2596666666666667,0.03241591712012763,-0.0381092358122652,0.7,5.243333333333334,-0.00886964536115622,-0.0692263510591133,0.39,1.362666666666667,-0.023492790800099812,0.0211335021234573,0.36,0.7586666666666668,0.010066943979168687,-1,1,-1,-1
1.1234744505068042,0.88,7.368666666666666,0.24315466750687695,1.2631914788704863,0.95,7.007000000000001,0.2939985597194716,-0.2663201416613137,0.67,2.646333333333333,-0.09037892765082464,-0.1519809058767603,0.49,0.9696666666666668,-0.072396106259475,1,1,1,1
0.1527635567791969,0.35,1.2633333333333332,0.033062765102541664,-0.0513144648565129,0.41,1.8193333333333328,-0.011943065649936215,0.3934393278575854,0.82,5.304333333333335,0.13351834497238524,0.011811985003297,0.38,0.7060000000000001,0.0056266391919484945,-1,-1,1,-1
0.0046963986113128,0.63,4.364333333333334,0.0010164461170419884,-0.0087684776971233,0.39,1.6143333333333334,-0.002040798926376284,0.0256948989545855,0.39,1.3139999999999998,0.008719871501739564,-0.0138849280422452,0.6,2.5243333333333333,-0.006614085632353485,1,-1,-1,1
1.5280620373910434,0.89,8.224666666666666,0.330719952255336,-0.1781219386682795,0.56,2.7086666666666672,-0.041456575902285214,0.1252196345766392,0.69,2.984,0.042494781743760014,-0.021838908301262,0.69,2.335,-0.010402964220065595,1,1,1,1
1.044360534248442,0.84,7.542333333333334,0.22603196570062664,-0.1548386952150546,0.65,3.683666666666667,-0.0360375716140622,0.3045595830163119,0.82,4.052666666666667,0.10335593976140872,-0.0311088000149635,0.54,1.4229999999999998,-0.014818677244326365,-1,1,1,-1
0.104992810852492,0.47,2.513333333333333,0.022723696121379217,0.4000738358589633,0.84,7.1676666666666655,0.09311425345360412,-0.0674411751529463,0.32,0.6869999999999998,-0.022886969989623352,-0.1078523458270295,0.51,1.9163333333333332,-0.05137546617309131,-1,1,-1,-1
0.0182084677672733,0.68,4.935999999999999,0.003940876380200522,-0.0380156834750837,0.52,2.9483333333333346,-0.008847871740252488,0.1041018884391733,0.66,3.2060000000000013,0.03532822183431941,0.0485525915421123,0.58,1.9699999999999995,0.02312802753857738,1,-1,1,1
-0.0736476085549915,0.79,6.297666666666666,-0.01593962351594851,-0.0749018000694516,0.55,2.738666666666667,-0.017432845066771053,0.2604689268359297,0.72,3.0859999999999994,0.0883932478668099,0.2414410277462662,0.86,3.1640000000000006,0.11501043633921613,1,1,1,1
-0.0896951226104123,0.73,5.483,-0.019412802583525488,-0.3390619226746185,0.76,4.844,-0.07891417777072667,0.9885918410227958,0.93,4.532,0.3354904736781825,-0.212456017953579,0.61,1.5773333333333333,-0.10120342659165693,-1,1,1,-1
0.181852250710452,0.4,1.8013333333333337,0.03935845940860529,-0.0985485455583283,0.71,5.677333333333333,-0.022936451789956885,0.2484892823386921,0.5,2.7099999999999995,0.0843278121226545,-0.3998388233355489,0.32,0.001,-0.1904632280869314,-1,-1,-1,-1
0.1483209691974614,0.42,1.7879999999999998,0.03210125155337304,-0.044715862303942,0.53,3.252,-0.010407289262058935,0.0121779041365406,0.38,1.2046666666666666,0.0041327175257167585,-0.0597637519898386,0.64,2.8423333333333334,-0.028468463946580962,1,-1,-1,1
0.0354194233014957,0.58,3.685000000000001,0.007665860218072095,-0.0160774474414391,0.43,2.0769999999999995,-0.003741908072381184,-0.0326779630263205,0.49,2.047,-0.011089657874574346,0.0274963788032316,0.37,0.8260000000000001,0.013097900358639211,1,-1,1,-1
-0.0104424808939191,0.59,3.629,-0.0022600762915101435,-0.0383125980158791,0.46,1.966,-0.008916976423757534,0.2666259003682159,0.68,3.197333333333334,0.090482690527629,0.0572149416861496,0.76,3.059333333333333,0.027254338129152674,1,1,1,1
0.1318327327923034,0.38,1.5799999999999998,0.028532686519194987,0.0095195490493384,0.46,2.1373333333333333,0.0022156052795629295,-0.1394498063418177,0.5,2.365,-0.04732396085278682,0.0300643662051462,0.37,0.8263333333333336,0.014321161187027462,-1,1,-1,-1
0.563162667248581,0.84,7.853000000000001,0.12188584355019595,-0.0336139959244532,0.35,1.1266666666666667,-0.007823411219526337,-0.0063506103501658,0.33,0.7643333333333334,-0.0021551556326000107,0.0172273381336736,0.66,3.005333333333334,0.008206242717783738,1,-1,-1,1
0.1478084903704568,0.38,1.5659999999999998,0.031990335262639044,-0.09764124259354,0.37,1.1213333333333333,-0.02272528367384872,0.1926839043689718,0.71,3.3163333333333336,0.06538958917567818,0.5463844322286282,0.98,3.870666666666666,0.2602702305658206,-1,1,1,1
-0.0124794349843995,0.64,4.366333333333333,-0.002700936245534113,-0.0738787755494987,0.32,0.801666666666667,-0.017194743606735244,1.3207598220447485,0.92,4.916,0.44821565374692107,-0.1393457802471212,0.81,2.767000000000001,-0.06637736402071695,1,-1,1,-1
0.0182903677889552,0.66,4.718,0.003958602081512097,-0.0273119706457226,0.31,0.7516666666666667,-0.006356661018741882,0.4108980410632306,0.72,3.6826666666666665,0.13944316826155334,0.1074165722043933,0.77,3.1223333333333327,0.051167885402944896,1,-1,-1,-1
0.1396593618270375,0.33,1.0693333333333332,0.03022661144982599,-0.002653366708092,0.33,0.8266666666666672,-0.0006175516567640058,-0.1098786238442612,0.55,2.638,-0.03728862613561465,0.052800453276451,0.53,2.1206666666666667,0.02515149652450456,-1,1,-1,-1
-0.0186482078494485,0.61,3.981,-0.00403604975367824,-0.030234850703123,0.35,0.8623333333333334,-0.007036939932495218,0.1800326346918179,0.67,3.325333333333333,0.06109622938805586,0.1144580574920626,0.65,2.551333333333333,0.05452209700057815,1,1,1,1
-0.0049543637339635,0.61,3.5963333333333334,-0.0010722777593176146,1.4096534307298754,0.95,7.611000000000001,0.3280865057044031,-0.1603655824108805,0.65,2.6716666666666677,-0.05442197980214093,-0.1911652100681382,0.63,2.003,-0.09106155001096118,1,1,-1,-1
0.0292105658425168,0.65,4.287666666666667,0.006322071162295553,-0.1559319179149989,0.63,4.048,-0.036292011186060937,0.4534716174337969,0.83,3.83,0.15389102096480686,0.19912468036823,0.9,2.928666666666667,0.09485304377980242,1,-1,1,1
-0.0054233631267921,0.79,6.028000000000001,-0.0011737837538444342,-0.1173359180745432,0.81,5.729333333333332,-0.027309075064473668,-0.0028040745949176,0.72,3.6296666666666666,-0.0009515962756728547,0.0121433910556445,0.41,0.7996666666666667,0.005784504468789507,1,1,-1,-1
1.9830160713424148,0.95,8.993666666666666,0.4291860961061864,-0.0362524627754852,0.41,1.6653333333333329,-0.008437495043749561,-0.0614951619388985,0.55,2.2263333333333337,-0.02086911923777638,0.0141175968785072,0.67,2.591666666666667,0.0067249174351784475,1,-1,-1,1
1.6973754944502009,0.94,7.875666666666666,0.3673646283644257,1.0230548296915476,0.91,6.705333333333333,0.23810851440536243,-0.2688662195744886,0.56,1.7473333333333334,-0.0912429696645933,-0.2821888952096232,0.65,1.989333333333333,-0.13442068347326278,-1,1,1,-1
0.019824433465744,0.56,3.4626666666666663,0.0042906214072787165,-0.2658798967181992,0.69,4.785333333333333,-0.06188159752582288,1.0985410196808345,1.0,4.857666666666668,0.3728030434343211,-0.2449137568139749,0.64,1.846,-0.11666467087049386,-1,-1,1,-1
1.723123919396623,0.91,8.522,0.37293738500686535,-0.0953318777277028,0.42,1.654,-0.02218779592493674,0.1256659533866342,0.68,2.8986666666666667,0.042646245373908716,0.2785554050238716,0.9,3.2296666666666667,0.1326898703815594,1,-1,-1,1
1.7261320487812046,0.92,8.426,0.373588437373918,-0.1271906951508616,0.42,1.596666666666667,-0.02960270221068016,0.9648519419039424,0.94,4.243999999999999,0.327434054770035,-0.0834876548970773,0.91,2.567333333333333,-0.039769345368847506,1,1,1,1
1.882109406877496,0.98,7.9403333333333315,0.4073467686198096,-0.0695173010870773,0.84,5.5023333333333335,-0.016179642387598045,0.0197472365805704,0.67,2.4490000000000003,0.006701461087718941,-0.2268253936899373,0.78,2.4056666666666677,-0.10804827888866374,1,1,-1,-1
0.1592012615083438,0.37,1.3923333333333334,0.034456083795474136,-0.1279709508842783,0.79,6.500333333333333,-0.02978430101472093,-0.0740604566578895,0.53,2.0276666666666667,-0.02513330239431434,-0.1086556297160794,0.71,3.010666666666667,-0.051758110462863716,-1,-1,-1,-1
0.0024096807426916,0.61,4.087666666666666,0.0005215295457075921,-0.0247933158033755,0.4,1.721666666666667,-0.005770462561527273,-0.0165521888239486,0.31,0.6736666666666667,-0.005617183390075324,-0.0284527314531479,0.57,2.6229999999999998,-0.013553458954407904,1,-1,-1,-1
0.117010206126823,0.41,1.7213333333333334,0.025324632663292122,1.2970296263467338,0.94,7.725,0.3018741405700386,-0.0188425674245307,0.72,2.8990000000000005,-0.006394450781657957,-0.2981737466048133,0.81,2.6870000000000003,-0.14203506761890336,-1,1,1,1
0.0133822959921232,0.55,2.974666666666666,0.002896343331150477,0.2827578524660659,0.81,6.811999999999999,0.06580981804019712,-0.1660302420293042,0.58,2.6573333333333338,-0.05634434984379983,-0.0429019641355898,0.47,1.365,-0.020436351108598566,1,-1,-1,-1
-0.0042428284333539,0.5,2.893666666666667,-0.0009182794824889016,0.0068393297649818,0.5,2.9120000000000004,0.0015918038824558297,-0.0547359529389392,0.49,2.196333333333334,-0.01857530076286355,0.0124240192252835,0.46,1.533333333333333,0.005918181700619284,-1,-1,-1,-1
-0.0775689043217462,0.59,3.5736666666666657,-0.016788313370827933,-0.0657808704966453,0.36,1.2103333333333337,-0.015310015549186312,1.2481968870464324,0.93,4.865333333333333,0.42359055325157635,-0.0057131077650574,0.88,2.9183333333333343,-0.002721438949484329,1,-1,1,1
1.4398259031111105,0.89,8.059000000000001,0.31162291993452906,-0.181090209121451,0.53,2.3426666666666662,-0.042147419098021936,1.0625326808238915,0.98,4.491666666666666,0.3605831826604532,-0.3051526163106159,0.7,1.9570000000000003,-0.14535945228339545,1,1,1,-1
1.3148480277419343,0.87,7.477999999999999,0.284573836871359,0.5366452736759282,0.89,6.204999999999999,0.12490025477535764,0.7146518408851668,0.99,4.744666666666666,0.24252565585155497,-0.3101850755641751,0.33,0.0,-0.14775666430661222,-1,1,1,-1
1.4255518161841438,0.87,8.052333333333333,0.30853356542439747,-0.2589932233572907,0.59,3.292,-0.060278774768360986,1.2261564326927576,0.96,5.559333333333333,0.4161108612650974,-0.333519071880211,0.34,0.0,-0.15887181371968234,1,-1,-1,1
0.1602090943207523,0.42,1.9866666666666668,0.03467421003082659,-0.1456262471826512,0.63,3.9836666666666662,-0.03389344184567672,0.5593066716354382,0.78,5.398333333333334,0.1898074133448306,-0.3766182724036429,0.36,0.0003333333333333,-0.1794021183838942,-1,1,-1,1
0.09281050216003,0.51,2.651666666666667,0.020087067208059937,-0.0966003934441719,0.63,4.016,-0.022483033661939926,0.4141875507023123,0.72,4.787666666666667,0.14055950272962126,-0.3966701059416246,0.36,0.0,-0.1889538095199516,1,1,-1,1
1.982467299977075,0.94,8.838333333333333,0.42906732498609884,-0.0804159654891689,0.66,4.097333333333333,-0.01871622665900709,-0.0507610511953058,0.34,0.7696666666666668,-0.017226370280677774,-0.1444761462699948,0.59,2.126666666666667,-0.06882121393462086,1,1,-1,1
-0.0402460096961094,0.66,4.570666666666666,-0.008710483003615719,1.1946169336326848,0.91,7.215333333333333,0.27803833684703844,-0.1123055437073758,0.5,1.336,-0.038112230438896104,0.0282139334515463,0.95,3.377666666666666,0.013439707523603048,-1,1,1,1
-0.0298089137553798,0.71,5.557333333333334,-0.006451572182759352,0.0515011895297634,0.44,2.192,0.011986524449269492,-0.0026378035230367,0.45,1.841,-0.0008951701973364303,0.0397672761884588,0.47,1.6446666666666665,0.018943142468989496,1,-1,-1,-1
0.0494655450068144,0.7,4.978666666666667,0.010705875993666462,-0.3751169532335829,0.79,5.328666666666667,-0.08730572191291439,0.9353397699729102,0.97,5.031000000000001,0.31741874599490866,-0.1007615800377907,0.42,0.7129999999999999,-0.04799777980796958,-1,1,1,-1
-0.1413299014187465,0.75,5.259666666666666,-0.030588167957671657,1.4562509941167263,0.97,7.355999999999999,0.3389317471039262,-0.1678471438070334,0.53,1.7160000000000002,-0.05696093720851696,-0.2451879031225665,0.73,2.4790000000000005,-0.11679526046773928,1,1,-1,1
1.3824548292032066,0.9,7.347999999999999,0.299206042635454,0.6843875789214726,0.88,6.171000000000001,0.15928619362816243,0.4209216799398709,0.91,3.3406666666666665,0.1428448100869845,-0.2919508484031143,0.98,2.0683333333333334,-0.13907078998907127,1,-1,1,1
-0.0203528237871788,0.77,6.515666666666666,-0.004404981438220562,0.0409269501070053,0.65,4.434666666666668,0.00952544771433176,0.0297484439475426,0.36,0.8913333333333332,0.010095490511862107,-0.0836905385266497,0.72,3.2553333333333336,-0.03986598898812388,-1,-1,-1,-1
0.1375380162724744,0.33,1.0316666666666667,0.029767486569189584,0.2204380754423214,0.83,7.15,0.05130534663305741,-0.0444303502267477,0.33,0.8136666666666668,-0.015077971135021146,-0.1167928953419208,0.48,1.6783333333333337,-0.055634297037167255,-1,1,-1,-1
0.1511532709555306,0.3,0.8056666666666662,0.03271424937628907,-0.0464073603894545,0.53,3.323,-0.010800973045734859,-0.0184375924894215,0.47,1.8733333333333333,-0.006257017690295388,0.0243772111802353,0.41,1.1856666666666664,0.011612084825609914,-1,-1,1,-1
0.0366432015694204,0.57,3.3086666666666664,0.007930723738292905,-0.1012299161792729,0.68,4.552333333333333,-0.023560521152217555,0.0848705000420024,0.7,3.554333333333333,0.02880182000180905,0.0018967389785176,0.54,1.5956666666666666,0.0009035116341956584,1,1,1,1
1.65919300705803,1.0,7.667333333333333,0.3591007554991009,0.9565454299752963,0.99,6.482333333333335,0.22262893901915978,-0.194479540531375,0.68,2.2063333333333333,-0.0659989597993069,-0.0893171316738086,0.99,2.5409999999999995,-0.04254621669837888,1,1,-1,1
1.698350535144181,1.0,8.158,0.3675756573697079,1.4146182000170668,1.0,7.355666666666667,0.32924201937290803,0.1950218455551637,0.5,2.2716666666666665,0.0661829974999627,-0.576228255602382,0.36,0.0153333333333333,-0.274486336172582,1,1,-1,-1
0.1526791547668575,0.37,1.451,0.03304449789295979,-0.0287472874380432,0.69,5.471333333333334,-0.006690720483788902,-0.1643443494118566,0.5,2.284,-0.05577222200566911,0.0282692519116491,0.35,0.6469999999999998,0.013466058472708197,-1,-1,1,-1
1.7966107607025918,0.92,8.461,0.38884221351081827,-0.159326553641911,0.49,2.2736666666666663,-0.037082087774747884,0.124596065739337,0.69,2.732,0.04228316619534417,0.1674500318774088,0.88,3.1099999999999994,0.07976482460750403,1,-1,1,1
0.0447495118570406,0.64,4.398666666666667,0.009685180354377676,1.299857753037034,0.92,7.364000000000002,0.3025323663319761,-0.1446693194545707,0.59,2.22,-0.04909526509980074,-0.210598357139677,0.67,2.304,-0.10031852984162463,-1,1,-1,-1
0.1673078520797885,0.33,1.0176666666666667,0.03621060107365952,-0.4457155334093743,0.76,5.767333333333334,-0.10373702408452315,0.3975658379624991,0.82,3.916333333333335,0.13491872556656756,-0.1092158288730207,0.81,2.704333333333333,-0.052024961337705046,-1,-1,1,1
0.0750646519698134,0.82,6.753333333333335,0.01624631559979465,-0.111393572874431,0.49,2.326666666666666,-0.025926037766160776,1.0054233747020076,0.92,4.274,0.34120245608836186,0.0377248216690819,0.96,2.6800000000000006,0.01797021923523237,1,-1,1,1
1.803818783357716,0.98,8.572666666666667,0.3904022528613332,-0.104536601033315,0.37,1.1566666666666665,-0.02433012781977032,0.9024241008368352,0.88,4.215333333333333,0.30624841970689154,-0.0247797527537252,0.89,2.653333333333334,-0.011803835508763903,1,-1,-1,-1
-0.0900782515427414,0.77,6.473666666666667,-0.019495723550807583,0.9428526717511616,0.86,7.213333333333333,0.2194420498864986,-0.0618995417733817,0.31,0.5893333333333334,-0.021006350374618777,-0.0597787382368695,0.43,1.1609999999999998,-0.02847560264552621,-1,1,-1,-1
1.8343552303371675,0.97,8.613000000000001,0.3970112857670485,0.7345661760174798,0.85,6.968999999999999,0.17096489438076806,0.3470388285661099,0.3,0.94,0.11777178017159165,-0.4477678047522797,0.33,0.0,-0.21329419893512286,1,-1,-1,-1
-0.076177802020541,0.69,4.7716666666666665,-0.016487235747420465,1.0815955917916984,0.96,6.856,0.25173344778261586,0.6594375229008023,0.98,3.732333333333334,0.22378801618498897,-0.4014226652646941,0.86,2.0826666666666664,-0.19121769120806578,-1,1,1,1
-0.0092288155479902,0.7,5.475666666666665,-0.0019974015208281434,-0.025756012436263,0.5,2.682666666666667,-0.005994523147946672,0.1817863622024207,0.58,2.4923333333333333,0.061691377809092666,0.0368186229929401,0.77,3.311666666666666,0.01753855148544704,1,-1,-1,-1
-0.0227445165882711,0.69,5.141333333333334,-0.004922617836240872,0.7359210836845911,0.86,6.8870000000000005,0.17128023921118107,-0.1863116637365336,0.62,2.596333333333333,-0.06322709304789681,-0.0396355588778163,0.44,1.0740000000000005,-0.018880398926552532,-1,1,1,-1
0.1800324496213206,0.38,1.5446666666666666,0.03896459808976818,-0.184515948707185,0.73,5.749,-0.042944734881912715,-0.0254259278233351,0.32,0.6340000000000002,-0.008628592929042065,-0.2417121046789834,0.78,3.657000000000001,-0.11513956383922855,-1,-1,-1,1
-0.1412055829419918,0.73,5.848666666666668,-0.03056126158889165,0.05527241213288,0.39,1.6683333333333334,0.012864248873668868,-0.0316928397082538,0.39,1.0670000000000002,-0.010755344485675968,0.0108257208202453,0.47,1.6976666666666669,0.0051568322370273015,1,-1,1,-1
-0.0348432430266072,0.81,6.814000000000002,-0.007541156961045347,0.0160563972521294,0.47,2.007,0.0037370087950804793,0.2935841440384403,0.71,3.294333333333334,0.09963129317955692,0.1006128981651985,0.73,2.7066666666666666,0.047926955196253083,1,1,1,1
-0.0117356483260282,0.61,4.390666666666666,-0.0025399577759919354,-0.0359288485947115,0.32,0.8443333333333334,-0.0083621762147013,0.3207488991219112,0.78,3.7426666666666666,0.10884997795129915,0.5382708253908932,0.95,3.5533333333333337,0.25640531385550325,-1,-1,1,1
1.8408893955632408,0.95,8.535666666666666,0.3984254814991047,-0.1287922406450121,0.5,2.102333333333333,-0.029975450187911992,0.0608115744183659,0.67,2.736,0.02063713563084442,0.29674521799262,0.91,3.227666666666667,0.14135458799808237,1,1,-1,-1
0.0746928714494519,0.51,2.894666666666666,0.016165850780347036,-0.3585762026071224,0.73,4.909999999999999,-0.08345598341942276,1.0813537454747415,0.96,5.002,0.3669703362184965,-0.2282824457114181,0.6,1.685666666666667,-0.10874234563582633,-1,1,1,-1
0.1515364275445063,0.34,1.1286666666666665,0.03279717632932608,-0.187286798457789,0.61,4.075333333333332,-0.04358962985587585,0.1934676467131426,0.74,4.0183333333333335,0.06565556152076193,0.0357609747492815,0.64,2.196,0.0170347407324361,-1,-1,-1,1
-0.0189504146282954,0.59,3.4650000000000003,-0.004101456660613857,-0.1963522072322265,0.65,3.9693333333333336,-0.04569953731451074,1.1810009120425544,0.98,4.667,0.4007867948673328,-0.3130376580988181,0.8,2.413,-0.14911549202974345,1,1,1,1
-0.0510959702533306,0.53,3.2303333333333337,-0.011058750514784966,-0.0493701662035306,0.35,1.1486666666666667,-0.01149054438676839,0.0726273898533875,0.6,2.6286666666666667,0.02464697402187153,0.4840855775704509,0.9,3.977,0.23059417043406785,-1,-1,-1,1
-0.0380052591174253,0.72,5.098666666666668,-0.008225515177529428,-0.2830238262806226,0.73,4.671,-0.0658717214964116,1.0064306150862188,0.96,4.945666666666666,0.34154427516837493,-0.1586376846607138,0.5,1.1129999999999998,-0.07556706290964593,1,1,1,-1
0.0064931388737843,0.58,3.801,0.0014053163587465463,-0.1071709899409212,0.75,5.468666666666667,-0.024943262532545394,-0.1111074043852666,0.53,2.181,-0.03770562751944352,-0.0173256239247612,0.59,2.098333333333333,-0.008253061155496856,-1,1,-1,1
-0.0570416925769032,0.72,5.271333333333333,-0.012345588977399168,-0.1754649792464375,0.6,3.647333333333334,-0.04083818806772421,1.0832303732822064,0.92,5.275333333333334,0.36760719232626354,-0.1108658268572341,0.46,0.977,-0.052810937896430765,1,-1,1,-1
0.1390032060273711,0.44,2.107,0.030084599012223493,-0.4556967643136689,0.81,6.003666666666667,-0.10606008243250538,0.92426846013152,0.94,5.374333333333332,0.3136615644880462,-0.096060978175957,0.41,0.7226666666666667,-0.04575864805711169,-1,1,1,-1
0.0840025161509343,0.54,2.859333333333333,0.01818074623344342,-0.3602893352364056,0.76,5.676999999999999,-0.08385470248461788,-0.0189038054199865,0.63,2.5276666666666667,-0.006415232628371677,0.3296212158723444,0.97,3.482333333333333,0.15701506996557898,1,-1,-1,1
0.0667591792508992,0.48,2.616,0.014448754065089515,-0.1532941561351206,0.54,3.160666666666667,-0.035678091461981795,0.2060753393584531,0.7,3.452666666666667,0.06993413292105598,0.0528441128426089,0.65,2.5756666666666663,0.025172293759345186,-1,-1,1,-1
0.0667987184870027,0.5,2.4946666666666664,0.01445731158039739,0.816268797251718,0.88,7.294666666666668,0.18998058073550028,0.29507099209816,0.82,4.901,0.10013587286466415,-0.3545124519690086,0.33,0.0,-0.16887201056603196,1,1,1,-1
0.127770083268798,0.41,1.7726666666666668,0.0276534033333252,1.3831324242191538,0.92,7.973666666666665,0.3219139357916969,-0.04920426575579,0.39,1.0113333333333334,-0.016698056508658275,-0.2763075197108557,0.85,3.5823333333333336,-0.13161909018689355,-1,1,-1,1
0.0463272279538968,0.53,2.713,0.010026646982994162,1.4803991298699597,0.97,7.929000000000001,0.344552048736826,-0.248468162673733,0.69,3.1493333333333333,-0.08432064491156997,-0.0883858741591201,0.47,1.216666666666667,-0.042102612170564095,1,1,1,-1
1.6786866076433746,0.93,7.741,0.3633197744244562,0.9580548815442738,0.9,6.533666666666666,0.22298025281019523,-0.2126908265057543,0.58,1.738333333333333,-0.0721791776650666,-0.1379359788755287,0.91,2.7206666666666672,-0.06570580512117119,1,-1,-1,1
1.245452518366747,0.85,7.479666666666666,0.26955449931456615,0.0752881928765534,0.81,5.809000000000001,0.017522775161039478,-0.0209577699241134,0.43,1.1283333333333336,-0.007112270066688769,-0.04120757121877,0.85,3.234333333333333,-0.01962922702321604,-1,-1,-1,-1
-0.0111861851993095,0.68,5.207333333333333,-0.002421036937316606,0.4427360262388404,0.81,6.848000000000002,0.10304356562516584,0.0301678148036459,0.57,2.6743333333333346,0.010237809031318388,-0.2430400993587451,0.3,0.0023333333333333,-0.11577215412018137,-1,1,1,-1
0.0330511259529799,0.51,3.0476666666666667,0.007153287320596764,-0.0108089277288643,0.49,2.7503333333333333,-0.0025156987183284985,-0.0126460707967751,0.32,0.6909999999999997,-0.004291595485340525,-0.0754467138000944,0.72,3.502333333333333,-0.03593904298497175,-1,-1,-1,1
0.0197863264560704,0.54,2.944333333333333,0.004282373870129397,-0.1892972078724897,0.57,3.0983333333333336,-0.044057537914357195,1.0354094820884372,0.89,5.492666666666666,0.35137860053279707,-0.0856743037621856,0.46,1.0710000000000002,-0.04081095558084946,1,1,1,-1
-0.1340645973947758,0.74,5.147333333333332,-0.029015731144811294,1.4389236034427046,0.98,7.373666666666666,0.33489892390406256,0.2722481106263386,0.76,4.255333333333334,0.09239065487079459,-0.5407648455144036,0.37,0.0,-0.25759334036997433,1,1,-1,-1
1.299580162631723,0.88,7.493,0.281269397982928,-0.3864218858162802,0.76,4.983666666666666,-0.0899368621261231,-0.0325686306368528,0.61,2.1250000000000004,-0.011052554619612283,0.1508594545882413,0.9,3.001666666666667,0.07186190292531221,1,-1,-1,1
-0.0752989208706558,0.58,3.868333333333333,-0.016297018645748066,-0.0216070742844363,0.36,1.2533333333333334,-0.005028888197580387,1.133857337221623,0.88,4.7476666666666665,0.38478805849176884,-0.0773568427641802,0.8,2.8439999999999994,-0.03684893293894656,-1,-1,1,-1
0.1404001803958892,0.34,1.0763333333333334,0.030386947532868015,-0.2406260668023812,0.83,6.321333333333334,-0.05600395367938885,0.9302207648977192,0.99,4.910666666666667,0.31568155035341916,-0.276979861410743,0.59,1.5990000000000002,-0.13193936016335484,-1,1,1,-1
0.0817130008701556,0.5,2.553666666666666,0.01768522421547627,-0.1093749259511409,0.47,2.407666666666667,-0.0254562124879218,1.6010390815152755,1.0,6.539666666666666,0.5433317751025788,-0.3801198350148596,0.33,0.0,-0.18107008777395303,1,-1,1,-1
-0.1241890029353856,0.73,4.996333333333333,-0.026878346635423878,1.2486077999614729,0.92,7.171000000000001,0.29060431532629766,0.5879508271222011,0.8,4.644666666666668,0.19952815035033053,-0.6876465734166235,0.43,0.0,-0.327560453142727,1,1,-1,1
-0.0247081934853001,0.73,5.528666666666665,-0.005347618336049862,0.0242521051962674,0.64,4.411333333333333,0.005644499758851499,-0.0486246467847006,0.57,2.5036666666666667,-0.01650135587337642,0.0354884256344179,0.59,2.055,0.016904911958441352,1,-1,-1,1
0.0685371451665739,0.61,4.242333333333333,0.014833560956665392,-0.097432362155903,0.66,4.300999999999999,-0.022676668282717544,0.2341250997922515,0.69,3.002333333333333,0.07945315485103524,-0.0160350247565563,0.8,3.0060000000000007,-0.0076382842269034894,-1,1,1,1
0.1268722813066554,0.46,2.424,0.0274590911818621,-0.0777288569413547,0.64,4.574,-0.018090821836316506,-0.0256076485088196,0.47,1.7970000000000004,-0.008690262018670849,-0.0438106623424747,0.63,2.7673333333333336,-0.020869209509882074,-1,-1,-1,-1
-0.001621418463841,0.65,3.983333333333334,-0.0003509251743881841,1.1502027206726044,1.0,7.087666666666667,0.2677012542592004,0.1476640766557366,0.84,3.307333333333333,0.05011157180017855,-0.0725691998072832,0.97,2.481666666666667,-0.03456833916145584,1,1,1,1
-0.098392166023947,0.77,6.11,-0.02129511214433209,0.0031744434935463,0.5,2.664,0.000738828459995611,0.2366127402978408,0.65,3.0129999999999995,0.08029736543110409,0.109628684255755,0.73,2.9536666666666664,0.052221625004011035,1,-1,-1,-1
0.3746475834534442,0.84,6.683333333333332,0.08108534069981099,1.2554620726230112,0.91,7.057666666666668,0.2921995970584217,-0.2298615607698333,0.63,2.6443333333333343,-0.07800627185360262,-0.1002702080122059,0.46,1.0420000000000005,-0.047763714737940215,1,1,-1,-1
0.1429325835991343,0.31,0.8693333333333337,0.030935038020017624,-0.1291782039224935,0.51,2.9136666666666664,-0.030065280312308967,0.8274812424181608,0.87,5.729666666666668,0.2808156637136138,-0.005487850837354,0.37,0.6206666666666666,-0.002614137809386362,-1,-1,1,-1
0.1433480093863499,0.82,6.973000000000001,0.031024949027000134,0.0480911112203727,0.69,4.599,0.011192853712677807,-0.0388592315070825,0.31,0.551,-0.013187345316944252,-0.064924022122963,0.68,2.903,-0.0309265586837462,1,1,-1,1
1.8018853511722213,0.95,8.436333333333332,0.38998379825384394,-0.1542471652227481,0.5,2.3753333333333333,-0.03589989734323472,0.7157497853877834,0.87,4.367666666666667,0.24289825645978388,-0.152930865609858,0.61,1.6916666666666669,-0.07284861958924374,1,-1,1,-1
-0.0642022013050356,0.79,5.958,-0.01389534484250469,1.091945819882188,0.99,6.630666666666667,0.25414238752157997,0.5201917615412861,0.91,3.467666666666668,0.17653330043915466,-0.2590340233794328,0.95,2.123666666666667,-0.12339086001108193,-1,1,1,1
-0.0637271254530773,0.61,3.911,-0.01379252371402121,1.3938240785437914,0.96,7.526333333333334,0.3244023399846009,-0.1739008353239322,0.51,1.5476666666666667,-0.0590153298812349,0.0319605371478899,0.91,3.3483333333333323,0.0152244022373757,-1,-1,-1,-1
0.0555606363468528,0.49,2.8239999999999994,0.01202504253772318,-0.0579696164531137,0.32,0.8526666666666665,-0.013492003413405711,0.014731776021996,0.52,1.987333333333333,0.004999404517264637,0.5630431962056877,0.91,4.363,0.2682056329775727,-1,-1,1,1
0.0159151126739747,0.69,4.587,0.0034445233078768305,1.3502888841657406,1.0,7.318999999999999,0.314269842530059,-0.1899445256979126,0.59,1.7819999999999998,-0.0644599482361103,-0.0948561805838275,0.85,3.013666666666667,-0.04518474271026703,1,1,1,-1
-0.0319878533087933,0.7,4.607333333333333,-0.006923162188556848,1.18027052838392,0.91,7.051666666666667,0.27469931615948584,0.2264167628724238,0.84,3.624,0.07683723845643049,-0.2320922571676995,0.66,1.7743333333333335,-0.11055714936677112,1,-1,1,-1
0.011332313333952,0.59,4.059333333333333,0.002452663591555488,-0.0846087578524854,0.46,2.2343333333333333,-0.019692068355722837,0.7060507656921837,0.82,4.724333333333332,0.23960677803879643,0.0376830567188894,0.61,2.067333333333333,0.01795032450072862,-1,-1,-1,-1
0.0277520284220162,0.55,3.387,0.006006398490462049,-0.151238706854178,0.74,5.263333333333334,-0.03519970070469621,-0.0226570075532066,0.58,2.482999999999999,-0.007688926694247485,-0.008219795383817,0.68,2.595666666666667,-0.003915499625462836,-1,1,-1,1
0.1374585361606626,0.46,2.365,0.029750284611323705,0.1088145408301421,0.83,6.712999999999999,0.025325786957653664,0.0105700897571798,0.4,1.2216666666666665,0.0035870864721969575,-0.2274827987467156,0.71,2.9649999999999994,-0.10836143379500855,-1,1,-1,1
0.1419653558725142,0.39,1.617666666666666,0.030725699982856517,0.1817155841094129,0.82,6.980999999999998,0.0422929705435635,-0.0312184193803477,0.43,1.339666666666667,-0.010594344269077875,-0.113206723218443,0.52,1.940333333333334,-0.05392602390497134,-1,-1,1,-1
0.1436013367511679,0.44,1.8196666666666668,0.031079776914839444,-0.0640833444550494,0.79,6.651333333333333,-0.014914928802906369,-0.0936898934800802,0.51,1.9113333333333336,-0.031794786724085235,-0.0684780721158595,0.52,1.873666666666667,-0.03261953043867088,1,-1,1,1
0.0366062575886396,0.48,2.156,0.007922727916617491,1.622291235144183,0.96,8.264999999999999,0.3775763964180554,-0.092325539273163,0.43,1.433,-0.03133177679405192,-0.2751016385762259,0.61,2.169,-0.1310446686945664,1,1,-1,1
1.926350939719332,0.95,8.338666666666667,0.41692200658209566,-0.2621474422864436,0.7,4.513000000000001,-0.061012896109204774,0.0109288348988993,0.49,1.4043333333333334,0.0037088309298496753,-0.2207844069634461,0.78,2.907666666666667,-0.10517065479213564,1,-1,1,1
0.403103325315743,0.81,6.703666666666667,0.08724404457426717,0.7019323886206541,0.87,6.496666666666665,0.16336961951283024,-0.017701046663312,0.33,0.585333333333333,-0.006007062048509481,0.0198797390123552,0.94,3.5256666666666665,0.009469713906799203,-1,1,-1,1
0.0090519924354599,0.55,3.2353333333333327,0.0019591315226849364,0.662416703273303,0.84,6.917,0.1541726333292018,-0.0725057353516809,0.62,2.1766666666666667,-0.02460568911063819,0.0090647594927482,0.84,3.190333333333333,0.004317998288454289,-1,-1,1,-1
-0.0392679023877073,0.68,4.359333333333334,-0.00849879028799297,0.9495462245424448,0.91,6.879333333333334,0.2209999252466167,0.6981853221834875,0.99,4.199666666666667,0.23693754564285496,-0.364429513375728,0.63,1.5233333333333334,-0.17359600288099275,1,1,1,-1
2.0472970418472523,1.0,9.413333333333332,0.4430984890431796,-0.0177604580003456,0.3,0.6626666666666666,-0.004133616446438309,0.066621142922284,0.38,1.2220000000000002,0.022608682237206093,-0.0438614499619585,0.6,2.6736666666666675,-0.02089340219300634,1,-1,-1,-1
-0.0310308182052176,0.59,4.02,-0.006716030150709986,-0.1086820788377798,0.45,1.771,-0.02529495739964643,1.27177309547225,0.97,4.847333333333335,0.43159142176383297,-0.0871034372184391,0.86,2.8033333333333337,-0.04149172331914546,-1,1,1,1
1.926138712743124,0.97,8.850666666666667,0.4168760740913189,-0.0627694831199026,0.34,0.9466666666666668,-0.014609137205460148,0.1474849574870207,0.66,2.856666666666666,0.05005078556640266,0.1855901191464908,0.86,3.2430000000000003,0.08840585538641994,1,-1,-1,1
-0.0766013235181937,0.68,5.454333333333333,-0.01657889891688311,-0.0118416135768464,0.38,1.163,-0.0027560487816624415,0.1026401774521481,0.62,3.1833333333333345,0.03483217271569597,0.1097151828050213,0.56,2.1613333333333333,0.05226282858894723,-1,1,-1,-1
0.4860644783592178,0.84,7.471,0.10519940757800383,-0.0396316959041378,0.48,2.0716666666666668,-0.00922398679056576,0.0336186473262194,0.42,1.2573333333333332,0.011408890350768164,0.4123767646501006,0.93,4.105666666666667,0.19643567657608166,1,1,-1,1
0.1195804205982296,0.38,1.4340000000000004,0.02588090667996808,1.1773274384547463,0.94,7.705666666666667,0.2740143335461803,0.6039741904401525,0.94,4.915999999999999,0.20496587047544854,-0.2249862385177066,0.46,0.8939999999999999,-0.10717219730125405,-1,1,1,-1
1.9219555230196,0.93,8.860666666666667,0.41597070227277616,-0.077409794449456,0.38,1.3113333333333332,-0.01801656237949797,0.2771973436227943,0.79,4.492333333333333,0.09407023632536815,0.0184903522663293,0.48,1.1123333333333334,0.008807879514376503,1,-1,-1,1
-0.0133039678360473,0.67,5.475,-0.002879390692184392,-0.0024405561494145,0.33,0.998,-0.0005680215587615826,-0.0243424716319209,0.5,2.295666666666666,-0.008260909102629898,0.0353895252931522,0.49,1.534,0.01685780077974384,-1,-1,-1,1
0.0065126372565949,0.78,6.061000000000001,0.0014095364126935626,-0.0552178813819317,0.81,5.968333333333335,-0.012851557241000828,-0.0259455640626713,0.45,1.543,-0.008804937706371894,-0.0805476954290085,0.58,1.9273333333333336,-0.038368895642475635,1,1,-1,1
-0.0218194295980818,0.57,3.4690000000000003,-0.004722400359632529,1.518111863180736,0.99,7.765000000000001,0.3533294110464316,-0.0575256903144212,0.46,1.319666666666667,-0.019522031531519168,-0.3808442514960135,0.82,3.141666666666667,-0.1814151635730686,-1,1,1,1
-0.0376867690015059,0.67,4.839666666666667,-0.008156584052121394,-0.0273774580492578,0.36,1.2480000000000002,-0.006371902732006393,1.3165285191820493,0.98,5.859666666666668,0.44677971047612275,-0.0421614185562243,0.44,0.997,-0.020083592213364695,1,-1,1,-1
0.0451719104381012,0.61,3.937,0.00977660048991065,0.3410603065337847,0.86,6.345666666666669,0.07937928696928369,0.7769733608998464,0.87,3.983,0.2636752095930035,-0.4274866686469876,0.81,2.136,-0.20363327951849425,-1,1,-1,1
0.1486191466761424,0.39,1.6320000000000003,0.03216578639495667,-0.0687970496844698,0.66,4.883,-0.01601200915182616,-0.0477117601115739,0.5,1.9713333333333336,-0.01619155685453674,-0.0442701148097866,0.66,2.923666666666667,-0.021088069697961637,-1,-1,-1,-1
1.926760706324064,0.93,8.647333333333332,0.4170106927667117,-0.0802243294357767,0.67,4.398,-0.018671624771937675,-0.0601752591714751,0.31,0.5236666666666666,-0.020421194435773275,-0.1701721794906761,0.64,2.6796666666666664,-0.08106151965434023,1,1,-1,-1
1.9989150321387488,0.98,8.931333333333333,0.43262712364748346,-0.0835808407605966,0.51,2.673333333333334,-0.019452828185422957,0.2390520854738387,0.71,4.053,0.0811251864130307,-0.2732951972683652,0.31,0.0,-0.130184170356825,1,-1,1,-1
0.1581151112914844,0.44,2.163666666666667,0.034221007248140256,-0.220851671148373,0.74,5.316000000000001,-0.05140160800270665,0.097765649601806,0.76,4.109666666666667,0.0331779433465998,-0.0077187737678279,0.5,1.2589999999999997,-0.0036768379729335823,-1,1,1,1
0.6789878341535331,0.85,6.710999999999999,0.1469539970226648,0.892923430182277,0.91,6.440666666666666,0.2078213848054902,0.2460446342289439,0.84,3.3086666666666664,0.08349819152668907,-0.3236772469573239,0.76,1.856666666666667,-0.15418366030465894,1,1,1,1
1.063097491723953,0.87,7.264333333333335,0.23008722362215137,0.7679522306021997,0.86,6.471333333333333,0.17873525392388345,0.2972722311819069,0.77,4.184,0.10088288969430045,-0.5148060080374037,0.37,0.0,-0.24522784783974,1,-1,-1,-1
-0.0365312804652102,0.57,3.372,-0.00790650054490479,1.1197014132809535,0.95,7.219333333333333,0.26060229848511246,0.660797344241411,0.92,4.214333333333333,0.22424948783258677,-0.3797946453399259,0.68,1.6576666666666666,-0.18091518366856446,-1,1,1,1
0.1105471458742013,0.4,1.7246666666666668,0.023925826249764675,-0.0993502680195339,0.56,3.534,-0.02312304681757689,0.0616801843004939,0.47,1.769,0.020931908790711065,-0.0874801671108622,0.78,3.560666666666667,-0.04167117860772691,-1,-1,-1,1
0.1055053789488544,0.34,1.0913333333333337,0.022834631732767095,1.847554439844166,0.98,8.759333333333334,0.4300047565260622,-0.1000121014600856,0.31,0.6029999999999998,-0.03394030367242417,-0.1767055702454834,0.49,1.7160000000000002,-0.08417370041541061,-1,1,-1,-1
-0.0692171942428521,0.8,6.4063333333333325,-0.014980744639352781,-0.0994023193010624,0.55,3.03,-0.023135161371907652,0.1156597619984509,0.66,2.575666666666667,0.03925052456251396,0.4574555462350163,0.98,3.503,0.21790895470166136,1,-1,1,1
-0.0365592440214612,0.8,6.694000000000001,-0.007912552724568913,-0.0006389252525473,0.56,3.252,-0.0001487051703240354,0.0938382126118082,0.43,1.4886666666666668,0.03184512059666452,-0.0154497894445602,0.67,2.9733333333333336,-0.007359507379314339,1,1,-1,-1
1.7426719511140796,0.99,7.892333333333332,0.37716818451505874,0.7737194633359623,0.9,6.429666666666666,0.18007753507892205,-0.0902465306427549,0.48,1.1566666666666665,-0.03062624033172888,-0.2582896654986957,0.87,2.931,-0.12303628512604592,1,1,1,1
1.8390876968247645,0.89,8.471333333333334,0.398035538089618,-0.1623644476187569,0.6,3.5116666666666663,-0.03778913533540098,-0.0006100934886035,0.63,2.5619999999999994,-0.0002070425275488829,-0.0347367267421319,0.6,2.08,-0.016546840182469734,-1,-1,1,-1
-0.014626074008893,0.56,3.462333333333333,-0.003165535416456552,1.6263217499249674,0.95,8.099,0.3785144691966481,0.3348051582688067,0.63,3.455333333333334,0.11362013773175654,-0.6737843819926375,0.37,0.0,-0.3209571980987424,-1,1,1,-1
0.1700380716257581,0.36,1.3056666666666668,0.0368015051441718,-0.3189596187877264,0.77,6.087666666666668,-0.07423551385583545,-0.0600703292879267,0.51,1.8026666666666669,-0.02038558522388839,0.1126827875241001,0.87,3.701000000000001,0.05367644713095515,-1,-1,-1,1
-0.005401507259839,0.61,3.865333333333333,-0.0011690534673126326,-0.1032124832012657,0.47,2.312,-0.024021949097832257,0.7409913599748061,0.86,4.287999999999999,0.2514642869115648,0.2469773061484339,0.96,3.114333333333333,0.11764764261965756,1,-1,1,1
-0.0386019320060864,0.58,4.000333333333334,-0.008354653670876839,0.0238126468193633,0.44,2.194666666666667,0.005542219042089547,-0.0169739458167327,0.32,0.7039999999999998,-0.005760311673573834,-0.0342029206839313,0.65,3.2380000000000004,-0.016292561660516593,-1,-1,-1,-1
0.0602486745123238,0.62,3.898000000000001,0.013039679195344035,-0.219061835077853,0.76,5.353333333333333,-0.050985036773665934,0.1116020314415449,0.71,3.3423333333333334,0.03787348513116846,-0.0042010653657365,0.59,2.0003333333333333,-0.0020011775352061947,1,1,1,-1
0.1112403126060783,0.45,2.2636666666666665,0.024075848999405625,-0.235111555531799,0.56,3.305,-0.0547204915928985,0.2869422059613131,0.8,3.796,0.09737727199591943,0.3544407867161214,0.91,3.296,0.16883787282199625,-1,-1,1,1
-0.0166778372443103,0.6,3.786666666666666,-0.003609600528115899,-0.087864752843358,0.48,2.495333333333334,-0.020449877329091082,0.833252462669928,0.81,5.590333333333335,0.28277419638161894,-0.4857957128513411,0.35,0.003,-0.2314087933947561,1,-1,1,-1
0.1531057874605519,0.44,2.278,0.033136834421606275,-0.0592443646987819,0.48,2.618666666666667,-0.013788691725906433,0.376784371200745,0.65,4.315,0.12786628608819287,-0.3707111207663165,0.32,0.0,-0.1765882466336265,-1,1,-1,-1
1.6682172299643412,0.91,8.007666666666665,0.3610538768355961,-0.3132645498054685,0.69,3.911,-0.07291002828512529,0.873253984702306,0.98,4.410000000000001,0.2963491916603644,-0.2771979166893266,0.62,1.3896666666666662,-0.13204323079781188,1,1,1,1
-0.0204890681350367,0.65,4.987333333333334,-0.0044344689348771475,0.0042786052130612,0.33,0.9766666666666663,0.000995814008635493,0.3324688368178754,0.68,3.326333333333333,0.11282727908401927,0.2195054842381947,0.84,3.4056666666666664,0.10456143993727723,-1,-1,-1,1
-0.1021169160129602,0.77,5.394,-0.022101263405463298,0.6303015811226498,0.89,6.312333333333333,0.1466980739964001,0.670261042386803,1.0,3.694000000000001,0.2274611070689544,-0.2570182329161374,0.92,2.1873333333333336,-0.12243063820074539,1,1,1,1
-0.1977275001603153,0.75,6.139,-0.042794355080134724,-0.0229137415781218,0.33,0.920666666666667,-0.005333005434596252,1.229124779401536,0.91,4.715333333333334,0.4171182052487771,0.1234606447414172,0.89,2.941666666666668,0.05881047954017802,-1,-1,-1,-1
1.1407846877863577,0.87,8.234,0.2469011389894071,-0.0492718967898619,0.46,1.880666666666667,-0.011467672900880195,-0.011202742688068,0.3,0.4936666666666667,-0.0038017848164984647,0.402512543268732,0.95,4.406666666666667,0.19173685460780343,1,1,-1,1
-0.185034580568975,0.76,6.688,-0.040047214153581735,-0.0062175851558494,0.32,0.8669999999999997,-0.0014470973809824984,0.0164082310198434,0.55,2.3006666666666664,0.005568329586225439,0.0806584013916733,0.56,2.2776666666666667,0.038421630429062166,-1,-1,1,-1
1.7174893871719652,0.94,7.956666666666666,0.3717178977198822,1.1740568508145763,0.93,6.912333333333333,0.27325312824062675,-0.0722327289204348,0.31,0.4269999999999999,-0.02451304111058876,-0.5679685875237297,0.8,2.858,-0.2705518431884765,1,1,-1,1
0.086448361687089,0.51,3.031666666666666,0.018710102960557765,-0.0719973899745216,0.71,5.578333333333333,-0.016756864901430128,0.1870509802176596,0.57,2.9750000000000005,0.06347798894462445,-0.378781753488531,0.32,0.0053333333333333,-0.18043269262352224,-1,-1,1,-1
1.937442720271771,0.94,8.741666666666667,0.4193226114299148,-0.1629332871319913,0.51,2.543,-0.037921528563506016,-0.0270202230100304,0.39,0.98,-0.009169636082720003,0.2944091351855666,0.98,3.958333333333333,0.14024179492611905,1,-1,-1,1
0.0183966386561351,0.61,4.260666666666667,0.003981602388606877,-0.0869803760186069,0.73,5.2126666666666654,-0.02024404510406801,-0.0252683897975767,0.52,1.9610000000000003,-0.008575130514432887,-0.0265379817893061,0.56,2.151,-0.01264136793005126,-1,1,1,-1
0.0669419760932275,0.47,2.6413333333333338,0.014488316963380252,0.0121569095907889,0.36,1.3703333333333336,0.002829431618338376,-0.041192359447563,0.31,0.7123333333333334,-0.013979120208687017,0.0191461102079844,0.42,1.3329999999999995,0.009120249817413476,-1,-1,-1,-1
0.1010008643637117,0.45,2.342333333333333,0.021859715262048815,0.0519113465398666,0.66,4.706333333333333,0.012081985487636381,-0.0443901861906976,0.31,0.6873333333333332,-0.015064340988665362,-0.0235060993354774,0.42,1.2523333333333335,-0.011197130688357176,-1,1,1,1
0.0923188029557944,0.46,2.2416666666666663,0.019980648271282715,-0.0684038424127431,0.66,4.3950000000000005,-0.015920493040854414,0.0965155020512593,0.73,3.870000000000001,0.032753690812341966,0.0253532682137911,0.53,1.541,0.012077029604751533,1,1,1,1
0.0543646057588356,0.64,4.367999999999999,0.011766184474839608,0.0183894383135152,0.63,4.427999999999999,0.004280007005001224,-0.0958741935517961,0.58,2.8946666666666663,-0.03253605509724629,-0.0034480897780585,0.4,0.9153333333333332,-0.0016424976053699381,1,-1,-1,-1
-0.0288367892513052,0.53,3.2516666666666665,-0.0062411743312933785,-0.0460712410229768,0.38,1.4600000000000002,-0.010722743726355167,0.0317444688566477,0.46,1.627,0.010772865455131219,0.5398434964539689,0.99,4.416333333333332,0.2571544557344571,-1,-1,-1,1
-0.0318727351051961,0.74,5.5793333333333335,-0.0068982470438403495,-0.1543297698337697,0.58,3.035333333333333,-0.035919122961102445,0.2170861907927093,0.76,3.288,0.07367079714383255,0.4290609258971525,0.96,3.2780000000000005,0.2043831769776863,1,1,1,-1
0.1017356715560602,0.42,1.975333333333333,0.022018750297030307,-0.0547265191830278,0.32,0.8566666666666666,-0.0127371962900328,0.1438603014447168,0.67,3.1993333333333336,0.0488207151550437,0.5864408675772399,0.96,3.9340000000000006,0.27935111400406915,-1,-1,-1,1
0.053007535313831,0.6,3.683,0.011472472399153642,-0.1263850649984093,0.79,5.997666666666666,-0.029415197696559037,-0.0570435603320269,0.49,1.9263333333333332,-0.019358414951393874,-0.0709947473917176,0.55,2.0176666666666665,-0.033818348735222936,1,1,-1,-1
-0.0183588457140908,0.62,3.95,-0.003973422825419888,-0.1692519932926446,0.54,3.0373333333333337,-0.03939216111731624,0.8666262605988773,0.86,4.675333333333334,0.2940999941588281,-0.1012126915240436,0.69,2.148,-0.04821266676962591,1,-1,1,1
0.0949041894893456,0.82,7.287000000000001,0.020540205992118126,0.0222569311556488,0.33,0.975,0.0051801376220390735,0.1079932460976607,0.44,1.5446666666666669,0.03664880063127416,0.0162733695319876,0.77,3.5126666666666666,0.00775181976341692,1,-1,-1,1
0.1423017050945222,0.3,0.7386666666666667,0.03079849637195701,0.46400572847927,0.87,7.014,0.10799393295185161,0.0780344642005523,0.82,3.563666666666665,0.026481929418698074,0.1165932264978457,1.0,2.934333333333333,0.05553918478099944,-1,1,1,1
1.7841393030691348,0.92,7.853333333333331,0.38614300381110384,-0.5523768839428023,0.76,4.709999999999999,-0.12856167177974137,0.667525661781347,0.88,3.638,0.2265328229208017,-0.3716264683928618,0.79,2.0296666666666665,-0.17702427248604155,1,-1,1,-1
0.046082217325333,0.69,5.067000000000001,0.00997361909446745,-0.3481731705538839,0.78,5.290000000000002,-0.08103475394508967,0.5055016344768375,0.81,3.9896666666666665,0.1715480299941289,-0.0836866646416141,0.65,1.914,-0.03986414366294269,-1,1,-1,-1
0.017309099933497,0.81,6.351000000000001,0.0037462253256174776,-0.2747140507140306,0.73,4.889333333333334,-0.06393768212943089,1.3972979714870997,0.91,5.483999999999999,0.4741897908430756,-0.5776829159605406,0.38,0.0,-0.27517926365089357,1,-1,1,-1
0.1678246872019126,0.38,1.5236666666666667,0.03632246020158118,1.104594441552086,0.89,7.838666666666668,0.2570862615229401,-0.3325358867322552,0.62,3.070666666666667,-0.11285003327498253,-0.0458441283722702,0.4,0.715,-0.02183785107652389,-1,1,-1,1
0.1447064363255668,0.35,1.2773333333333334,0.03131895469004718,-0.0007702230019968,0.31,0.8313333333333334,-0.00017926375932518778,-0.0930920123991496,0.57,3.0456666666666665,-0.0315918886232501,0.0245151073035323,0.44,1.1096666666666666,0.011677771645525796,-1,-1,-1,1
0.0154234713945058,0.63,4.144666666666667,0.003338116907813181,-0.1518580092196817,0.53,2.585333333333333,-0.03534383879186234,1.189041061148307,0.9,4.834,0.4035153156986816,-0.2199215912251997,0.76,2.375,-0.10475965250531491,1,1,1,1
-0.1287858282279765,0.75,5.123,-0.027873242002294858,1.1979071948524895,0.97,6.9346666666666685,0.278804121034079,-0.1031180897260872,0.75,2.7869999999999995,-0.03499435796597536,0.0495078608532391,0.96,2.595999999999999,0.023583070085901256,1,1,-1,1
1.8080432539751028,0.95,8.776333333333332,0.3913165591438658,-0.0457619993377178,0.33,0.8773333333333334,-0.010650769990312661,1.0962116142009108,0.95,5.195666666666666,0.3720125318041223,-0.0995017230073838,0.51,1.29,-0.04739764689706928,1,-1,1,-1
-0.0324818746913537,0.63,4.669666666666668,-0.007030083716646403,-0.0601034559081803,0.4,1.3116666666666663,-0.013988638909255573,0.3978162156421732,0.77,4.524666666666666,0.13500369422892816,0.0977420200594929,0.58,1.8286666666666669,0.046559412377636125,-1,1,-1,1
0.1313035839947975,0.32,0.894,0.02841816233053972,-0.4142809586645137,0.81,6.091000000000002,-0.09642085717319566,-0.0193039038590643,0.65,2.72,-0.0065510108224393505,0.26772437831728,0.92,3.4540000000000006,0.12753051068551013,-1,1,-1,1
0.1510271297691479,0.43,1.812,0.03268694851669233,-0.0358463345987929,0.4,1.733,-0.008342971686834743,0.0399534294559903,0.35,0.9646666666666668,0.013558674487329654,-0.0914143508068794,0.7,3.5946666666666665,-0.043545227056497916,1,-1,-1,-1
0.0332279526596854,0.8,6.357333333333334,0.007191558096630805,0.1151185892407999,0.82,6.156666666666667,0.026793008027568153,0.2441572354165049,0.64,3.288666666666667,0.08285768014946619,-0.3830146918899122,0.33,0.0,-0.18244905287962376,1,1,1,-1
0.024448399754021,0.52,3.0476666666666663,0.005291390926231113,0.006884308129905,0.66,4.836333333333332,0.0016022722672788352,-0.0912251223447553,0.56,2.397,-0.030958337138538437,0.0108523669618496,0.64,2.461666666666666,0.005169525126886468,-1,-1,-1,1
-0.0279330269116981,0.57,3.2066666666666666,-0.006045572169541262,1.6747399856060978,0.96,8.212333333333333,0.3897834587303162,-0.0563943786373526,0.3,0.495,-0.01913810737326926,-0.3463920276892906,0.68,2.7553333333333336,-0.16500384636714768,1,1,-1,1
-0.0116958528488355,0.72,5.265000000000001,-0.002531344802176017,-0.0707839622750974,0.68,4.748333333333334,-0.01647444849669518,0.0040593272573778,0.44,1.1389999999999998,0.0013775812907614647,0.3480950841407839,0.99,3.984,0.1658150973273714,1,-1,1,1
0.0641178501378334,0.45,2.3223333333333325,0.013877088637385283,-0.0122382907541378,0.38,1.5279999999999998,-0.002848372487726021,0.019107052247427,0.51,2.019,0.006484206871918997,0.0318607843472547,0.61,2.786666666666667,0.015176884989647739,-1,-1,1,-1
0.0162339997704235,0.63,4.076333333333333,0.0035135403521667683,-0.1362981373703822,0.63,3.774,-0.0317223926456264,0.2992564713725585,0.73,3.366333333333334,0.10155626535231142,0.009691709431046,0.78,2.8599999999999994,0.004616645898761232,1,1,1,1
0.0615567551372731,0.82,6.872333333333334,0.013322788356650066,-0.0498447465396436,0.44,1.905333333333333,-0.011600999482153585,1.1747739920686675,0.91,4.751,0.39867361504436954,-0.162610030441149,0.68,2.072666666666667,-0.07745928986776765,1,-1,1,-1
0.1550376587796866,0.4,1.803,0.03355495120927187,0.0035234296243573,0.45,2.210000000000001,0.0008200524244829655,-0.0382168723241673,0.51,2.231,-0.012969353039843534,0.0197879960110509,0.59,2.5683333333333334,0.009426012127074484,-1,1,-1,-1
0.0995726677899657,0.66,4.628666666666667,0.02155060928917421,-0.0541325897758904,0.72,5.086,-0.012598963572986949,0.3410164670117916,0.68,3.981333333333333,0.11572801969666281,-0.3426693895555037,0.32,0.0,-0.16323056764937408,1,1,1,-1
1.999093684031977,0.98,8.778333333333334,0.432665789450411,-0.1280777773484351,0.53,2.7943333333333324,-0.02980916409140199,0.0025157386383569,0.73,3.651,0.0008537460177292728,0.0062910462965575,0.46,0.9760000000000002,0.002996739975600427,1,-1,1,1
0.1592618612230312,0.38,1.5323333333333335,0.03446919945063584,-0.0822469399974901,0.69,4.858666666666666,-0.019142372557973127,0.044365446029603,0.42,1.348,0.015055945118883638,-0.1693155684164007,0.81,3.722333333333333,-0.08065347295927335,-1,1,-1,1
0.1454641693838985,0.46,1.9826666666666668,0.03148295159249076,-0.3740359273565747,0.79,5.733,-0.08705412106207262,0.152115098106746,0.74,3.1960000000000006,0.05162207920372534,0.0705713155770113,0.85,3.0493333333333337,0.033616646985425644,1,1,1,1
0.9583243817522956,0.86,7.542,0.207411077575993,-0.0921654059992178,0.65,4.168666666666668,-0.021450822834840032,0.0007018564740817,0.64,2.919333333333334,0.00023818339497942402,-0.0096393507139682,0.54,1.6706666666666663,-0.004591704823280027,1,-1,-1,-1
-0.0125822840910689,0.55,3.4170000000000007,-0.0027231959776751477,-0.1656641275250185,0.53,2.950666666666668,-0.03855711165269187,0.730835583517293,0.86,4.269,0.2480178026165136,0.2174601957005357,0.94,3.0776666666666666,0.10358716671887891,-1,-1,1,1
0.0946894772739392,0.43,2.148333333333333,0.020493735618605617,-0.0427446093496929,0.32,0.8956666666666665,-0.009948494582799223,0.0234509358549201,0.44,1.9573333333333331,0.007958355765938797,-0.0385106692355352,0.37,0.7856666666666665,-0.018344557732535686,-1,-1,-1,-1
0.1020673031908361,0.44,2.04,0.02209052565413996,-0.1416709924466923,0.59,3.4440000000000004,-0.03297288529099246,0.0927656366117384,0.62,2.683666666666667,0.03148112909340977,0.0130356833861555,0.74,3.0823333333333327,0.006209547930673931,1,1,1,1
0.1323816580569551,0.3,0.7436666666666667,0.028651490947860275,-0.3329290418596837,0.76,5.544666666666667,-0.07748679470435714,0.1746774396814441,0.81,4.522,0.05927887986511162,-0.0038813876455341,0.48,1.2759999999999998,-0.0018488990495171675,-1,1,1,-1
0.1331188534389621,0.34,0.817,0.02881104286105123,-0.4051492277804911,0.78,5.690999999999999,-0.09429551372958007,0.1319544215705952,0.68,3.0699999999999994,0.04478031231862935,-0.0034236675572185,0.83,3.123333333333333,-0.0016308640801923823,1,1,-1,1
0.1148215367120426,0.37,1.102666666666667,0.02485093681414012,-0.170205444042415,0.54,3.2040000000000006,-0.03961406979219632,0.0057450761555957,0.59,2.4963333333333333,0.0019496603560514203,0.3836019740894465,0.9,3.906333333333333,0.18272880476211525,1,-1,-1,1
-0.003486540573772,0.55,2.995,-0.0007545953658156931,1.0920652992985227,0.88,7.703333333333333,0.25417019548015635,0.0122877017745781,0.58,3.100333333333332,0.004169978668349532,-0.3023133770897079,0.31,0.0023333333333333,-0.14400698064791512,1,1,-1,-1
-0.0888103346352302,0.73,5.140333333333333,-0.019221307061911767,1.1526431178377097,0.9,7.200666666666666,0.26826923881552905,-0.1758875252698053,0.66,2.801999999999999,-0.059689536893001334,-0.0890664790711399,0.5,1.1656666666666666,-0.042426818328219595,1,1,1,1
0.8063967939594843,0.86,6.909666666666666,0.1745292420538605,1.2327198497271654,0.99,6.846,0.2869065113401928,-0.1479497845097461,0.72,2.6790000000000007,-0.05020853018006569,-0.2154362545342774,0.66,1.734666666666666,-0.10262306232109239,1,1,1,1
0.0417765617402583,0.62,4.337666666666666,0.009041741870454314,0.8165849678845323,0.83,7.217333333333332,0.19005416713330922,-0.1100814739408497,0.46,1.6443333333333332,-0.03735746574379889,-0.1078486469756836,0.52,1.7653333333333334,-0.05137370422521022,-1,-1,-1,-1
0.7902263546447248,0.86,7.09,0.1710294581529033,1.367658685335301,0.98,7.161666666666668,0.31831253646196445,-0.2782530935698131,0.67,2.7463333333333333,-0.0944285177061295,-0.0761113549058638,0.41,0.7496666666666667,-0.036255644783336566,1,1,1,-1
1.9260445220705276,0.99,8.323666666666666,0.41685568831248154,-0.1860276806065979,0.66,4.077,-0.04329657940314618,0.0279570622837641,0.64,2.552,0.009487563703263653,-0.0840097275446511,0.74,2.452,-0.04001803468051385,1,-1,-1,1
-0.1198960502250026,0.73,5.908,-0.025949218706929345,-0.0378011418976558,0.51,2.7313333333333336,-0.008797938760321254,0.3109622646395706,0.76,3.708666666666667,0.10552876640377237,0.1213140777444987,0.66,2.4240000000000004,0.05778796232654851,-1,-1,1,-1
0.0525408538600506,0.64,4.728666666666667,0.011371468078428404,-0.0654753926120266,0.67,4.383,-0.01523891781016075,0.0136029602920796,0.38,0.9983333333333334,0.004616327388554747,0.1559073082819924,0.87,3.991333333333333,0.07426644809029118,-1,1,-1,1
-0.0046751294335347,0.69,5.150666666666667,-0.0010118428082186808,0.01574449362767,0.6,4.070333333333333,0.0036644155121964453,-0.0624233434577159,0.51,2.0816666666666666,-0.021184108745564766,0.0059797101664512,0.39,0.914,0.0028484350064494567,1,-1,1,-1
0.0128250823330988,0.56,3.493666666666667,0.0027757450372335583,0.147094722044879,0.83,6.627,0.0342352186085039,0.1674348252177697,0.69,3.881333333333333,0.05682101196022108,-0.2822066225349298,0.31,0.0,-0.1344291278848761,-1,1,1,-1
-0.0545286002681066,0.78,6.303666666666667,-0.011801677965908102,0.3584875556943272,0.81,6.758,0.08343535150009675,-0.0683996090423906,0.37,1.0656666666666668,-0.023212226001473723,-0.0185473461813102,0.38,0.5773333333333334,-0.008835028566432071,1,-1,-1,1
-0.0893950818511855,0.58,3.683666666666667,-0.01934786447032194,1.7405285599639706,0.99,8.237666666666666,0.4050952672967474,-0.2159230020828786,0.51,1.788,-0.07327605513297954,-0.1371688372045156,0.49,1.281,-0.0653403771773756,-1,1,1,1
0.582320003467725,0.84,7.1113333333333335,0.1260320844518756,-0.1377889924258939,0.65,4.087666666666666,-0.03206937823443266,-0.0437281638072737,0.54,1.642,-0.014839675769123739,0.3473336299138574,0.95,3.5946666666666665,0.1654523785976318,1,-1,1,1
0.0130935082754644,0.52,3.060666666666666,0.0028338407248895475,-0.1856387418541807,0.54,3.087999999999999,-0.04320605675876293,1.0634011509133074,0.89,5.085000000000002,0.3608779083799898,-0.1299920100391047,0.61,1.901333333333333,-0.061921695474726125,-1,-1,1,-1
0.0894108019477748,0.66,4.676,0.019351266786109024,-0.0715666387027194,0.51,2.784333333333333,-0.01665661069957277,0.100030134165379,0.6,2.5386666666666664,0.03394642328679841,0.2271870789284791,0.85,3.5596666666666663,0.10822056765619609,1,-1,-1,1
1.6732627157320836,0.96,7.785333333333335,0.3621458762252686,1.066625656343648,0.94,6.688,0.248249305010567,-0.1900775836586361,0.51,1.3880000000000003,-0.06450510304764871,-0.294625054975123,0.84,2.745333333333334,-0.14034464832035348,1,1,-1,-1
0.0729158168623462,0.43,2.073,0.015781241128499296,-0.0167002800325806,0.37,1.4119999999999997,-0.0038868677936941248,0.0570923609529561,0.49,1.895333333333333,0.019374976026199416,0.3683854516660219,0.88,4.237333333333334,0.17548041413099724,-1,-1,-1,1
0.0570576593889278,0.66,4.636333333333332,0.01234904469004776,-0.0585974734837697,0.49,2.2190000000000003,-0.013638132536195285,0.3931434557280004,0.77,3.660333333333333,0.13341793722392561,0.0970941049460152,0.79,3.050333333333333,0.046250778005891516,1,1,1,-1
0.0458527979773557,0.54,3.3416666666666663,0.009923965641955112,-0.0811530840246659,0.65,4.197333333333334,-0.018887785596352378,-0.0084629901524144,0.59,2.698666666666667,-0.0028720170015057115,0.0308550157303266,0.61,2.423333333333334,0.014697787097425568,-1,1,-1,-1
1.8231399170199465,0.91,9.034,0.3945839446028555,-0.0156675473188554,0.42,1.8396666666666668,-0.00364650682270192,0.458828551157584,0.59,3.597666666666666,0.1557089605409585,-0.557571616672845,0.35,0.0,-0.26559924600427715,1,-1,1,-1
-0.1004204565860051,0.75,6.139666666666666,-0.021734097042477387,-0.0881438982479752,0.56,2.8556666666666666,-0.02051484637636739,0.3348018348379469,0.73,3.302,0.11361900988571622,0.0701780511007785,0.78,2.8276666666666666,0.0334293154476566,-1,1,1,1
-0.1187939843098968,0.8,6.0360000000000005,-0.025710697509551572,1.3941985854797965,0.92,7.274000000000001,0.3244895037294742,0.3450563809592379,0.67,3.6786666666666665,0.11709901284834168,-0.6386483672186731,0.38,0.0,-0.30422015705772454,1,1,-1,-1
0.0629602120971246,0.45,2.318,0.013626539910838913,-0.0165298429537266,0.31,0.7970000000000002,-0.0038471998125970113,0.207036135601482,0.67,3.6510000000000007,0.07026019062587023,0.1461099425430503,0.65,2.583,0.06959947280805047,-1,-1,1,1
-0.0895675915404492,0.78,6.224333333333331,-0.01938520091007427,0.0012913577541073,0.63,3.829,0.0003005540538712291,0.0403271164232827,0.35,0.822,0.013685489632328811,-0.0930059401330982,0.81,3.683666666666668,-0.044303380650317234,1,1,-1,1
0.1208595080805947,0.4,1.776333333333333,0.02615774082723898,-0.0260199685361786,0.38,1.5193333333333336,-0.006055956995864761,-0.0459083143398482,0.57,2.4456666666666678,-0.01557953594651144,0.0788879193173586,0.61,2.7293333333333334,0.03757826127263327,-1,-1,1,-1
-0.054594046104536,0.68,5.106666666666667,-0.011815842471909569,0.0690652941061471,0.54,3.0776666666666657,0.016074441075208376,-0.0399825850855436,0.3,0.6146666666666666,-0.013568568799181453,0.0112650776144416,0.39,1.0086666666666668,0.005366119850987506,1,1,-1,-1
0.1264551300541856,0.3,0.7653333333333336,0.02736880673075721,-0.0659483627546682,0.47,2.4766666666666666,-0.015348998144815383,-0.0415872704156927,0.59,2.2766666666666664,-0.014113137972399763,0.5285638659011229,0.96,4.183000000000001,0.2517814035910936,-1,-1,1,1
1.0994318202998723,0.88,7.209999999999999,0.23795109767819048,1.0120074737994216,0.92,6.632000000000001,0.23553732327929686,-0.1824014426393883,0.59,1.6743333333333332,-0.061900112717257545,-0.168575815063225,0.85,2.7583333333333337,-0.08030109144099408,1,1,1,-1
-0.0377304081405185,0.6,4.244666666666667,-0.008166028913401601,-0.0222414716576342,0.36,1.2633333333333332,-0.0051765395371672985,0.7913082933630866,0.85,5.285666666666667,0.26853994049879537,0.0224788839262619,0.47,1.259,0.010707816616382647,-1,-1,1,-1
-0.0236424773890231,0.65,4.543333333333334,-0.005116964365298623,-0.0408647602317528,0.37,1.2366666666666668,-0.009510973476609924,0.3022657605820935,0.75,4.296333333333334,0.10257750366366246,0.1182613070026314,0.59,1.9513333333333331,0.0563337749486074,1,1,-1,1
-0.0020229511517539,0.8,6.393333333333334,-0.00043782928438246163,-0.0704506086253924,0.64,3.731,-0.016396862877626463,0.236059455399511,0.68,3.1303333333333336,0.08010960157860496,0.012830411119463,0.72,2.4603333333333337,0.006111766484077975,1,1,-1,1
0.1345916731079091,0.39,1.538333333333333,0.02912980665380045,-0.3933974496465513,0.82,6.074333333333335,-0.09156037348891724,0.966811642142818,0.96,4.408666666666667,0.32809910250169283,-0.2860178675915659,0.85,2.4963333333333333,-0.13624461451136632,-1,1,1,1
0.1007292057781517,0.48,2.2796666666666665,0.021800919930283654,-0.1101860017506535,0.58,3.735666666666667,-0.025644984436489125,0.0415119303898692,0.47,1.6843333333333337,0.014087570432893973,0.0346962811259849,0.81,3.834,0.016527573912753703,1,-1,-1,-1
0.1006625399945688,0.51,2.6833333333333345,0.021786491389933785,-0.0838432834974667,0.62,3.9313333333333342,-0.019513909809182512,0.0124574509960369,0.38,1.1526666666666665,0.004227585098375088,-0.0745183339457176,0.65,3.075333333333334,-0.03549680923067948,1,1,-1,-1
0.2206010427662681,0.83,6.273666666666667,0.047744898142814865,1.146226876697524,0.98,6.713333333333332,0.26677590570999377,-0.0699820477870898,0.78,2.7346666666666666,-0.023749245529650874,-0.0098514704341301,0.93,2.4613333333333336,-0.004692748054414756,1,1,1,1
-0.018299804819688,0.67,4.777666666666668,-0.003960644547247789,1.4676912699435398,0.96,7.537333333333334,0.34159438746537335,-0.2191730183096174,0.69,3.2233333333333336,-0.0743789870388734,-0.0795695567139704,0.45,0.9953333333333336,-0.03790295925433602,-1,-1,-1,-1
0.1375104123869308,0.34,1.1456666666666664,0.029761512233406315,-0.0556327959854454,0.37,1.3763333333333336,-0.012948125574369163,0.3382289381644288,0.7,3.5689999999999995,0.11478203841845824,0.0957138422470018,0.8,3.3283333333333327,0.04559328985336798,-1,-1,1,1
0.0489486147495656,0.54,2.873333333333334,0.010593996275557273,1.591567909416762,0.96,8.108666666666668,0.37042576750332373,-0.3016946112481147,0.53,2.0276666666666663,-0.10238367730110692,-0.1607285441919488,0.53,1.7363333333333333,-0.07656304387135747,1,1,-1,-1
0.1197061438305595,0.31,0.8096666666666669,0.02590811708136286,1.4335591294274392,0.99,8.117666666666668,0.3336503818892361,-0.1061260512409807,0.43,1.2336666666666665,-0.03601514570825867,-0.0064806605472154,0.99,3.812,-0.0030870627260785126,-1,1,-1,1
-0.1574016360675054,0.8,6.632333333333334,-0.03406658911181081,-0.0665172744039903,0.35,1.056,-0.0154814081620662,1.3506359657184648,0.98,5.206666666666666,0.4583544806892946,-0.1325355740154532,0.62,1.880666666666667,-0.06313332220406553,1,-1,1,-1
0.0921839753488615,0.46,2.457666666666667,0.01995146740124181,-0.0205980475942193,0.34,1.091,-0.004794044629835961,0.2375668964658133,0.7,3.8373333333333326,0.08062116974697309,0.140906659802066,0.66,2.5556666666666663,0.06712088901463728,-1,-1,-1,1
-0.0326380713803127,0.7,5.324666666666667,-0.007063889517884134,-0.0144671666086839,0.58,3.4153333333333333,-0.003367127009103889,0.4941784662250414,0.49,2.7873333333333337,0.16770537732120924,-0.5314859618790444,0.34,0.0,-0.25317334404372865,1,1,-1,-1
0.1279597691786815,0.3,0.7686666666666667,0.027694457239204107,-0.0974700632097314,0.39,1.541,-0.02268544292671322,1.1878648454146168,1.0,4.932666666666666,0.40311615281136176,0.1067505166991118,0.98,3.1340000000000003,0.05085060985535625,-1,-1,1,1
1.5962825221375931,0.91,8.348999999999998,0.3454849780894547,1.0644119431962349,0.89,7.275,0.24773407949815818,0.3432275273771085,0.32,1.0719999999999998,0.11647836949575054,-0.5105364963061181,0.34,0.003,-0.24319406587751854,1,1,-1,-1
-0.092441085288935,0.78,6.967666666666665,-0.020007113955520888,-0.0281360553881531,0.32,0.8239999999999997,-0.006548460703440515,0.3218780437923088,0.72,3.633333333333334,0.10923316670989841,0.1633393436469661,0.66,2.447666666666666,0.07780669822173276,-1,-1,1,1
0.1158258144985082,0.47,2.523,0.025068293631771738,-0.0458258301111325,0.69,4.855,-0.01066562613505683,0.014468293170014,0.33,0.7256666666666665,0.004909988457825925,-0.2139595531850631,0.8,3.785666666666667,-0.10191963561643834,-1,1,-1,1
-0.2119952614120848,0.77,5.889333333333334,-0.04588234051823393,1.7916176613815162,0.97,8.099333333333336,0.4169858812577844,0.4443808253672665,0.42,1.7226666666666666,0.15080595186960297,-0.5837709852739079,0.35,0.0003333333333333,-0.27807931553822074,1,1,1,-1
1.4266117784757535,0.89,7.766,0.30876297409361103,-0.339774145106043,0.69,4.255333333333334,-0.07907994232229405,0.8438253770254658,0.98,4.646333333333333,0.28636224141507616,-0.1577928214700409,0.51,0.9483333333333334,-0.07516461231906799,1,-1,1,1
0.0471954992977519,0.67,5.151666666666667,0.010214567794033165,-0.0528438378464795,0.61,3.966666666666667,-0.012299016005717662,0.153423908738334,0.72,3.93,0.052066239756671254,0.04135778910702,0.52,1.406666666666666,0.019700783316008764,-1,-1,-1,1
-0.006560651174011,0.59,4.210333333333334,-0.0014199281115165735,0.0204566315233862,0.53,3.298666666666667,0.004761131075682401,-0.0197843597513809,0.39,1.39,-0.006714059280059641,0.0075366402721518,0.37,0.8179999999999997,0.0035900786801769725,-1,-1,-1,-1
0.024843231881098,0.78,6.015666666666666,0.005376844827329738,-0.1393205589453252,0.74,4.8740000000000006,-0.03242583911812228,0.1137769764373342,0.71,3.237,0.03861157874734319,0.0110188192775046,0.59,1.742333333333333,0.005248814689359971,1,1,1,1
0.0293465605584213,0.65,4.946999999999998,0.006351504630865785,0.4881414135274813,0.84,7.117666666666666,0.11361133677439943,0.4155203046353741,0.36,1.512333333333333,0.141011788728499,-0.47009756268311,0.33,0.001,-0.22393097938186937,-1,1,-1,-1
0.140589356493849,0.3,0.7673333333333333,0.03042789109965666,-0.1276600956934395,0.67,5.004333333333334,-0.029711951747078903,-0.0671652302230625,0.58,2.3920000000000003,-0.022793324774890416,-0.0144528177165295,0.66,2.671,-0.006884599885219453,-1,-1,1,1
1.151340386474037,0.87,7.554,0.24918571911808526,-0.1729697661552789,0.72,4.467999999999999,-0.04025744550631163,0.0740076773940585,0.73,3.201666666666667,0.02511539111941981,-0.0430022412412678,0.58,1.7256666666666662,-0.020484118109039686,1,1,1,-1
-0.0086638873942863,0.64,4.421,-0.0018751335713281085,1.481357591962854,0.96,7.651000000000001,0.3447751237650938,-0.264614888902781,0.68,3.248,-0.08980022971709573,-0.0514517722078821,0.41,0.7993333333333333,-0.024509052282005894,-1,1,-1,-1
0.0329461885526845,0.52,3.149666666666667,0.007130575617036123,-0.0244461759767951,0.62,4.389333333333334,-0.005689668310819404,-0.1406695961408379,0.51,2.302666666666666,-0.04773791112071308,0.0097859332530108,0.44,1.0809999999999995,0.004661529417436064,-1,-1,-1,1
-0.1449333447072973,0.75,5.7620000000000005,-0.031368064691693696,-0.0873922032741072,0.47,2.250666666666667,-0.02033989487981109,1.1450220537755271,0.9,5.138333333333332,0.3885769386845051,-0.1118063775210609,0.59,1.5696666666666668,-0.05325896921594428,1,-1,1,1
1.758699527708112,0.95,8.49,0.3806370484984853,-0.1269657607374363,0.4,1.41,-0.029550350374331867,1.0071344411230805,0.97,4.301666666666667,0.34178312695805735,-0.1202573507348963,0.89,2.543,-0.05728459040339082,1,-1,1,1
1.3553493816667554,0.86,8.17333333333333,0.2933395842746272,-0.079386306375347,0.46,1.7756666666666667,-0.018476581045868256,0.7856697237906145,0.84,4.640666666666666,0.26662642442650114,-0.0855061427731673,0.57,1.602,-0.04073085209179973,-1,1,-1,-1
1.7585446707098402,0.92,7.869333333333333,0.38060353264780533,-0.4982893590509532,0.77,4.547000000000001,-0.11597319672826813,0.8269654873840531,0.92,3.888333333333334,0.2806406360697322,-0.3882059091986443,0.78,1.8983333333333328,-0.18492188930424505,1,1,1,1
-0.0176282515205778,0.75,5.758333333333334,-0.003815299613872023,0.0598380743360733,0.83,5.873333333333333,0.013926873293131156,0.0850338274137447,0.72,3.222000000000001,0.028857247100270378,-0.000481297397985,0.61,1.8666666666666667,-0.0002292660210565238,-1,1,-1,-1
1.8039838237566377,0.93,8.59,0.39043797271531555,-0.1683703778320571,0.5,2.419,-0.03918697157956627,1.1695220758144194,0.94,5.647000000000001,0.396891314403457,-0.2437106272806479,0.31,0.0,-0.11609156010347893,1,-1,1,-1
2.003152121511799,0.94,8.990666666666666,0.4335441610195716,-0.0435309537423025,0.53,2.6206666666666663,-0.010131510477647898,-0.0273788896521198,0.46,1.6729999999999998,-0.009291353900583686,-0.0587127917139462,0.61,2.2643333333333326,-0.02796783900709225,1,1,-1,1
0.1664553380360849,0.38,1.5523333333333331,0.03602609063041074,-0.1248113446412224,0.77,6.054333333333334,-0.029048925816045824,0.1709557288372503,0.59,3.1856666666666658,0.058015872745085205,-0.3829233848014696,0.32,0.0016666666666666,-0.1824055587469957,-1,1,1,-1
0.1253104812412189,0.38,1.493,0.02712106927539852,1.7644178311228798,0.98,8.557333333333334,0.4106553200923436,-0.0712229932054162,0.33,0.7399999999999999,-0.02417037521019969,-0.2738576448622996,0.59,2.182666666666667,-0.1304520922746538,1,1,-1,1
0.1425606316541816,0.38,1.4540000000000006,0.030854536098979087,1.3897959454544493,0.99,7.903333333333332,0.32346482152723777,-0.110866768623564,0.76,3.4166666666666674,-0.03762396489354729,-0.1748768742092012,0.66,2.0076666666666663,-0.08330260103753008,1,1,1,1
0.1254210702826736,0.39,1.467,0.027145004169149504,1.6251015222229706,0.98,8.288333333333334,0.3782304701411465,-0.2983438909480598,0.58,2.461333333333334,-0.10124657026260912,-0.1635059172469741,0.54,1.7769999999999997,-0.07788604555800922,1,-1,-1,-1
-0.0676675755020035,0.69,5.173999999999999,-0.014645359148811817,-0.0273303723994132,0.32,0.8596666666666668,-0.006360943892060649,1.53451206264399,0.91,6.4446666666666665,0.5207550349886472,-0.2605946976222457,0.31,0.0066666666666666,-0.12413428720456587,1,-1,1,-1
-0.0351991121408534,0.74,5.269666666666667,-0.00761817805939918,0.9625526216638552,0.89,6.923666666666666,0.22402706886244714,-0.0221164063408823,0.44,1.2323333333333335,-0.00750546720240499,-0.3178744898453507,0.82,3.0656666666666665,-0.15141951688774188,1,1,-1,1
-0.0052560108106822,0.62,4.625,-0.0011375635293775122,0.0097576460477716,0.3,0.7026666666666664,0.002271020611113046,0.2267883171407025,0.69,3.633,0.07696332984449314,0.1017724686485062,0.57,2.183333333333334,0.04847931660929117,-1,-1,1,-1
0.1415382313683421,0.34,1.1376666666666666,0.030633257011190223,-0.0798735001803523,0.6,3.718333333333334,-0.018589971833703436,-0.0827593149930234,0.56,2.559333333333333,-0.028085364086725358,0.0021331655750751,0.62,2.430333333333334,0.001016133446180529,-1,1,-1,1
0.0194120562879112,0.78,6.2413333333333325,0.004201370213788623,-0.022335582253822,0.67,4.255,-0.005198443088763684,-0.0500898698569582,0.56,2.319,-0.016998596860159528,0.0157014775333186,0.6,2.193,0.0074793990032843444,1,1,1,-1
1.2083569714058395,0.87,7.986333333333333,0.26152587402344696,-0.1094961947373205,0.58,3.401000000000001,-0.02548443690921667,-0.0271283797871122,0.65,2.9323333333333337,-0.009206340379548043,0.0303526962632691,0.49,1.4663333333333337,0.014458507213524978,1,-1,1,-1
1.97817563520136,0.93,9.019,0.42813847580655656,-0.0843063821430563,0.4,1.5233333333333332,-0.019621692625239127,0.0131242409433486,0.36,0.8680000000000002,0.0044538682477848705,0.1502284391905441,0.87,4.006666666666667,0.07156131873337368,1,-1,-1,1
0.4086427361681934,0.8,6.747333333333333,0.08844294465019142,-0.0001338910474544,0.82,5.829666666666666,-3.1162160107447134e-05,0.0305731428628988,0.44,1.1093333333333333,0.010375361959585654,-0.2170670410676929,0.75,2.976,-0.10339988750500993,-1,1,1,-1
0.0393766911193438,0.56,3.609,0.008522335538939831,-0.0743500436749498,0.61,4.060333333333333,-0.0173044278093616,0.0479821937330151,0.62,2.6936666666666667,0.016283331740784987,0.0285212329323663,0.64,2.6033333333333326,0.01358608963482014,-1,-1,1,-1
0.0377178592458515,0.49,2.612333333333333,0.008163312943929437,1.5842212598819136,0.98,8.118999999999998,0.36871588866219945,0.3097596674610807,0.7,4.034,0.10512065065740103,-0.6447033263078525,0.37,0.0,-0.3071044368893796,-1,1,1,-1
-0.1008132298297468,0.74,5.877666666666667,-0.021819105337454216,0.0240351760290867,0.33,0.9916666666666668,0.005594011084902164,0.0991713119425985,0.56,2.4396666666666675,0.03365497168627955,0.1165295696784238,0.74,3.206666666666668,0.05550886185433689,1,-1,-1,1
-0.1382099319078786,0.74,6.016666666666668,-0.02991290992336171,0.0682223036720404,0.47,2.2270000000000008,0.01587824122931781,0.5678754624425844,0.42,2.2460000000000004,0.19271533506484448,-0.557398443314016,0.34,0.0003333333333333,-0.2655167548728105,1,1,-1,-1
1.6539874153884924,0.95,7.869,0.3579741042334562,1.1662815279064107,0.96,6.882333333333333,0.2714434788132901,-0.2749886794975902,0.65,2.4386666666666668,-0.09332069971904323,-0.1827112503931705,0.52,1.134,-0.08703450622271998,1,1,1,1
-0.2167428805851727,0.73,5.866666666666669,-0.04690987235125488,-0.0396636480295629,0.43,1.8723333333333336,-0.00923142341360517,1.3404457125076723,0.99,4.980999999999999,0.45489629629536676,-0.1772903536593384,0.73,2.224333333333333,-0.08445226200131506,-1,-1,1,1
1.850310080436241,0.95,8.068666666666667,0.40046440948447015,-0.0841273400667868,0.83,5.635000000000001,-0.019580021894053157,-0.0093860919364254,0.41,1.0233333333333334,-0.0031852826404883466,-0.1750947856165789,0.86,3.1333333333333333,-0.08340640313893655,1,1,-1,1
1.495633779866144,0.87,7.515,0.32370147295414914,-0.0997792137778974,0.84,5.436333333333333,-0.023222880799412652,0.5903913285679447,0.88,3.566,0.2003563637262347,-0.369247681105588,0.77,1.9576666666666669,-0.17589113713443488,-1,1,1,-1
-0.0247076467451075,0.76,6.043000000000001,-0.005347500004538465,-0.1528086587099766,0.72,4.923333333333333,-0.03556509549412783,0.1239374490073128,0.6,2.343666666666666,0.04205965672436718,-0.0316408651517674,0.77,2.902666666666667,-0.0150721264783522,-1,-1,-1,1
0.1294591983975732,0.42,1.858666666666667,0.028018980162716287,-0.1289374641344229,0.83,6.361666666666667,-0.030009249890837777,-0.0194130145608788,0.69,2.7416666666666667,-0.00658803884504293,0.2720213742011537,0.95,3.388,0.12957738472413247,-1,1,1,1
0.1089984992647026,0.54,2.857,0.023590651158556828,-0.097849052016893,0.8,6.242999999999999,-0.022773649794253954,0.1721196271733958,0.79,3.729666666666667,0.05841085557612164,-0.0560853368891338,0.65,2.112,-0.026716250871123812,1,-1,1,-1
0.4679086671264203,0.84,7.516333333333334,0.10126992770274987,-0.0028265944295338,0.31,0.7433333333333334,-0.0006578691394728935,0.4079083954492537,0.75,3.707,0.1384285962394686,0.1447248283159128,0.8,2.956666666666666,0.06893967363004931,1,-1,-1,1
0.1454784742134631,0.33,1.031,0.03148604760065984,-0.2057894425177622,0.64,4.064333333333333,-0.04789598466876474,0.8246507715636007,0.87,5.100333333333334,0.2798551095512951,-0.11640689291571,0.55,1.6130000000000002,-0.05545042477700957,-1,1,1,-1
0.1336937410946392,0.43,1.7083333333333333,0.028935466355245434,-0.2123819144255581,0.65,4.126,-0.049430334193997554,0.6584108189509674,0.82,4.701000000000001,0.2234395919110227,-0.0782609756622121,0.64,1.9636666666666671,-0.03727961665530552,1,1,-1,1
1.7036747707944082,0.94,7.801666666666666,0.36872798686743274,1.089240760629954,0.96,6.697666666666666,0.2535128048039829,-0.20300806996953,0.6,1.965,-0.06889321834186649,-0.3498518733083675,0.75,2.1953333333333336,-0.16665194386752172,1,1,-1,1
1.6805291834568497,0.92,7.689000000000001,0.3637185648990234,0.9892414725067492,0.94,6.515333333333334,0.23023870331346066,-0.0572769192994693,0.73,2.5176666666666656,-0.01943760811006217,-0.3533957355238986,0.8,2.1520000000000006,-0.1683400626745814,-1,-1,1,1
-0.02366647856282,0.67,5.408333333333333,-0.005122158962676184,0.040857978441597,0.49,2.7696666666666663,0.009509395064649841,0.0141618863649284,0.38,1.2673333333333332,0.004806005641145956,-0.0071973580284621,0.47,1.6539999999999997,-0.003428461579499666,-1,-1,-1,-1
-0.1255973683374387,0.76,6.132666666666666,-0.027183160528530155,0.0206877463965864,0.55,3.015666666666667,0.004814921368751323,0.5461615340421164,0.6,3.515000000000001,0.18534645356876592,-0.56639505501126,0.35,0.0,-0.2698022909580939,1,1,1,-1
-0.0868779325256534,0.78,5.653333333333332,-0.018803075394754787,1.1928207080380746,0.91,6.970333333333333,0.2776202785030898,-0.0681529967008471,0.62,2.0766666666666667,-0.023128535151674966,-0.2339036299005292,0.77,2.5033333333333334,-0.11141999678885316,1,1,1,1
-0.0112824122141024,0.54,3.359666666666667,-0.002441863443675154,-0.0336718490625984,0.41,1.7643333333333333,-0.007836876113467159,0.7841318040284242,0.84,4.545333333333333,0.2661045129478848,-0.0056770935085879,0.73,2.672,-0.002704283558001559,-1,-1,1,-1
0.0539461327069732,0.63,4.093333333333333,0.011675613945407197,-0.1248182175584231,0.74,5.245333333333334,-0.029050525437157804,-0.0132988971602081,0.64,3.181666666666667,-0.00451313992543134,0.003803591029821,0.5,1.534333333333333,0.0018118406307289533,1,1,-1,-1
0.1413272790259215,0.31,0.8469999999999998,0.030587600390643187,-0.2249464408742589,0.61,4.028666666666667,-0.052354635648895184,0.5629555956229013,0.83,4.362333333333334,0.19104571937384165,-0.0582445726763549,0.75,2.580333333333333,-0.027744802863159432,-1,-1,1,1
0.0215095207887756,0.58,3.5146666666666664,0.004655326494757091,-0.1230988496314946,0.53,3.051,-0.028650355152129575,0.0159314343833996,0.43,1.3733333333333333,0.005406522940883112,0.4599989015328134,0.98,4.328666666666666,0.2191204820269704,1,-1,-1,1
-0.1449254832448954,0.76,6.063666666666668,-0.03136636322774355,0.0024319858529695,0.46,2.2806666666666664,0.0005660268850693155,-0.0150641232923928,0.32,0.6116666666666671,-0.005112190541328639,0.4878897612738582,0.95,4.498333333333334,0.23240629338486646,1,-1,-1,-1
0.8750138705249828,0.85,7.3306666666666676,0.18938010264090033,-0.1374611910204288,0.79,5.459999999999999,-0.03199308485952253,-0.0559134183731868,0.53,1.793,-0.01897488775102513,-0.1083472309044211,0.58,1.983333333333333,-0.051611204685389184,1,1,1,-1
0.9938728242710564,0.86,7.5836666666666686,0.21510486154868358,-0.0977541763456271,0.71,4.941333333333333,-0.022751568177039803,-0.1164247168917884,0.61,2.549666666666666,-0.039510121161291,-0.006950637833915,0.44,1.0983333333333334,-0.0033109364119942564,1,-1,1,-1
-0.0339348973483222,0.61,4.182333333333334,-0.00734456282284749,-0.1824151633819881,0.55,3.108333333333334,-0.04245579249256098,1.0268842735805517,0.92,4.488666666666665,0.3484854689876726,0.0742064380647051,1.0,2.8726666666666665,0.035348237624177915,-1,-1,1,1
0.016848173284198,0.66,4.878,0.0036464665228206723,0.0101277785728381,0.34,1.1196666666666666,0.0023571662438972266,-0.0652672811950108,0.5,2.2849999999999997,-0.022149233055724152,0.0496772892741448,0.45,1.4773333333333334,0.023663777316145104,1,-1,-1,-1
1.9784691700908592,0.96,9.088666666666668,0.4282020058480503,-0.0438358116140114,0.35,0.9926666666666668,-0.010202463913212317,0.0233442863602792,0.64,2.918333333333334,0.007922162983447698,0.0055495729044545,0.59,1.998,0.0026435391167583923,1,1,1,1
-0.0633527327140841,0.58,3.8856666666666655,-0.013711493529555679,-0.0903165936879863,0.42,1.493,-0.021020525317966568,0.9521113083223458,0.86,4.9946666666666655,0.3231103682718461,-0.0472519126552515,0.65,2.063333333333333,-0.02250844913588654,-1,1,1,1
0.966446900232352,0.86,7.930333333333333,0.2091690421469235,-0.0338098620750062,0.5,2.2870000000000004,-0.007868997630710703,0.0817698537488555,0.4,1.1789999999999998,0.02774957857068402,-0.0986956316293405,0.81,3.6013333333333324,-0.047013665259882625,1,1,-1,1
0.1302764767752211,0.39,1.6190000000000004,0.02819586451650635,-0.2083629328577716,0.56,3.0066666666666664,-0.048494945686211814,1.1758607659315086,0.9,4.988,0.3990424247622895,-0.2447737964938379,0.72,2.4026666666666663,-0.11659800077038954,-1,1,1,-1
0.134542250916039,0.42,1.6336666666666666,0.02911911016076831,-0.1545784580843681,0.59,3.47,-0.03597700332897863,0.1209855067554412,0.7,3.8896666666666673,0.04105787978948328,0.0501421500751082,0.54,1.8693333333333333,0.02388521376402166,1,1,-1,-1
0.4912510335275692,0.84,6.804,0.10632193875519051,0.5407250638521566,0.86,6.346666666666667,0.12584979604113733,-0.0583338377196283,0.31,0.441666666666667,-0.01979628602616907,0.0729642770488938,0.99,3.619999999999999,0.03475653421003342,1,1,-1,1
0.0340500285199056,0.55,3.269333333333333,0.007369480774237848,0.7329651771369328,0.87,7.005000000000001,0.1705922736238467,-0.041991006399233,0.77,3.629,-0.014250150610718451,-0.0598101271496229,0.54,1.5326666666666666,-0.028490554754476708,-1,1,1,-1
0.1149498812118903,0.4,1.745,0.024878714539012036,-0.075443068827242,0.51,2.948000000000001,-0.01755882140359199,0.7196470736671383,0.78,5.387333333333333,0.24422084788391343,-0.5161812160081438,0.35,0.0003333333333333,-0.2458829281723925,-1,-1,1,-1
0.1278840642421763,0.38,1.4646666666666666,0.02767807234619987,1.5679234829635558,0.99,8.207333333333333,0.3649227005186957,-0.2783921799987658,0.54,2.0666666666666664,-0.09447571835051605,-0.1982968401801246,0.63,2.212666666666667,-0.09445870209669295,-1,1,-1,1
0.118512821652061,0.48,2.3203333333333327,0.025649845202184395,-0.1222151740157961,0.48,2.497,-0.028444686128374853,1.2224955890771296,0.92,5.6080000000000005,0.41486851016760284,-0.121679925940662,0.52,1.4360000000000002,-0.05796223411899165,1,-1,1,-1
1.887501378314596,0.97,8.425,0.4085137582397366,-0.2304893308460829,0.59,2.9246666666666665,-0.05364470267013325,0.1925159602207991,0.77,3.665,0.06533259531887713,-0.0306821509596177,0.66,1.9106666666666667,-0.01461544296191351,1,1,-1,1
-0.0149274493688906,0.79,6.778666666666667,-0.003230762378602353,-0.0930835963533338,0.43,1.7553333333333332,-0.021664524911028667,1.1376457684505636,0.95,4.462666666666666,0.38607370797293344,0.0310959995891146,0.91,2.719,0.014812579761326264,-1,-1,1,1
0.1186766426249998,0.37,1.3436666666666668,0.025685301134615805,1.388460671246266,0.93,7.973,0.32315404624051125,-0.1466026696617461,0.63,2.7116666666666664,-0.049751370632818315,-0.2113618938229207,0.66,2.3736666666666664,-0.10068224054945486,-1,1,-1,-1
0.0405001274760596,0.53,2.766666666666666,0.008765481961770488,-0.2622673199413161,0.62,3.972,-0.06104079675488247,0.440764062952681,0.83,3.949,0.14957856025528884,0.2879873257236149,0.94,3.124,0.13718276591518164,1,-1,1,1
0.0356086238586756,0.53,2.929666666666667,0.007706809078593526,-0.0422707078211481,0.34,1.0670000000000002,-0.00983819747490105,0.2310302303261004,0.69,3.903000000000001,0.0784028738552939,0.0936650880617775,0.57,2.1503333333333337,0.04461736577371211,1,-1,-1,-1
1.1939090646509127,0.87,7.655666666666666,0.25839889951897127,-0.2580704977412225,0.78,5.210333333333334,-0.06006401714318852,0.4077436970683825,0.66,3.739333333333334,0.13837270387264977,-0.5322672277371656,0.36,0.0,-0.2535455000442154,1,1,-1,-1
0.1172248787305343,0.45,2.2090000000000005,0.02537109446360695,0.4698548844846595,0.85,7.025999999999999,0.10935528114800686,-0.1314992564452661,0.59,2.551,-0.04462584658549072,-0.0925731755718293,0.63,2.198666666666667,-0.044097233246587694,-1,1,-1,1
-0.0380539417427847,0.78,6.314333333333334,-0.008236051605462692,-0.0031894749181375,0.61,3.975,-0.0007423269139151199,0.0106600696229536,0.31,0.5706666666666665,0.0036176222166137027,-0.1413915708428565,0.79,3.6153333333333326,-0.06735187639448571,1,-1,-1,1
1.3682980832086695,0.88,8.143333333333333,0.29614208433740086,-0.0805843902969014,0.81,6.078666666666668,-0.01875542629874711,-0.0535306704426966,0.35,0.6663333333333334,-0.01816627372177235,-0.0620390564204748,0.41,0.9863333333333332,-0.0295523052382401,1,1,1,-1
1.9817316491263397,0.97,8.610666666666669,0.42890810735731255,-0.1548678244971277,0.62,3.760999999999999,-0.03604435124099794,0.0306904964156655,0.44,1.1666666666666663,0.010415187292318304,-0.2066178091939545,0.77,3.076999999999999,-0.09842239578197413,1,-1,1,1
-0.007017157923109,0.53,3.105999999999999,-0.0015187303110160782,-0.2076595138684696,0.61,3.878666666666667,-0.048331230071284585,1.0907389435199142,0.91,4.585666666666667,0.3701553155062893,-0.1525878191722118,0.85,2.672666666666667,-0.07268520941473205,-1,-1,1,1
-0.1774262678660543,0.79,5.920666666666666,-0.038400539638880946,1.5683824167053828,0.97,7.546666666666668,0.3650295139839231,-0.0508652726272839,0.38,0.9566666666666664,-0.01726173907104284,-0.2634436946868184,0.62,2.2709999999999995,-0.12549140698898792,1,1,-1,-1
0.1561069516368848,0.31,0.8440000000000006,0.033786379301866426,1.425588132900228,1.0,8.089666666666668,0.3317951908610125,-0.1646566053158689,0.53,1.6393333333333333,-0.05587818978407755,0.012312146441574,0.93,3.642333333333333,0.005864891098814714,-1,1,1,1
0.0530285995683037,0.56,2.993,0.011477031356226746,0.4482755207893625,0.83,6.650666666666667,0.1043328423869784,0.0119683176546345,0.78,3.136666666666668,0.004061591844547395,0.1374851232377132,0.93,2.890666666666666,0.06549104003292096,1,-1,1,1
0.0180366024445817,0.69,5.125333333333334,0.0039036794013318117,0.0035738893903776,0.48,2.5346666666666664,0.000831796565242223,0.1072550423647269,0.45,1.6036666666666668,0.03639828235896399,-0.0243447129818497,0.76,3.5949999999999998,-0.01159660430843578,1,-1,-1,-1
0.0855814288867549,0.67,4.835999999999999,0.01852247185179428,-0.3002175494472912,0.75,4.992999999999999,-0.06987343456348823,0.6262072660719582,0.86,4.800000000000001,0.21251093079813974,-0.0515706713327979,0.43,0.8400000000000001,-0.024565689881524765,-1,1,1,-1
0.0954380855652887,0.42,1.7959999999999998,0.02065575763886061,1.1172506847478143,0.93,7.500333333333334,0.2600319093785848,0.7106539941673282,0.96,4.404333333333335,0.24116893871774495,-0.4396169787851482,0.69,1.7416666666666665,-0.2094115528920901,-1,1,1,1
1.9990497824957023,0.99,8.82066666666667,0.4326562877982362,-0.1699108881758193,0.54,2.886666666666667,-0.03954551407282629,0.4185508586560376,0.71,4.346333333333333,0.1420402435080244,-0.4232753562361431,0.34,0.0,-0.2016272208032332,1,-1,-1,-1
-0.0236705179754252,0.77,6.2286666666666655,-0.005123033216673236,-0.0683815951449755,0.71,4.511333333333334,-0.01591531515231513,0.1724032159465891,0.66,2.8686666666666665,0.0585070948205706,0.0095568494680802,0.73,2.492666666666667,0.00455240535385398,-1,1,-1,1
0.0261991522057698,0.51,2.9336666666666678,0.005670307981353988,-0.1834992819385918,0.53,2.961,-0.04270811314191466,1.1301369685818288,0.89,4.808999999999999,0.38352550686487025,-0.2156814439781236,0.77,2.4676666666666667,-0.10273985831548386,-1,-1,1,1
1.4100965637628295,0.89,7.803666666666667,0.3051885701180563,-0.2132742962876239,0.7,4.1706666666666665,-0.049638029532792685,0.1689868676797319,0.79,3.930333333333334,0.0573477161460392,-0.0192338574188017,0.51,1.2556666666666667,-0.00916204820229383,1,1,-1,-1
0.1567353650872994,0.33,1.001,0.03392238743585068,0.3415544805596751,0.86,6.884666666666667,0.07949430235237703,0.2013634880455392,0.83,3.683333333333333,0.06833510978200683,0.0892204954620248,0.93,2.9039999999999995,0.04250018403778607,-1,1,1,1
0.0868984105737671,0.48,2.3276666666666666,0.01880750747861573,-0.037768780282066,0.42,1.927,-0.008790406831446856,0.0583891848895887,0.4,1.257333333333333,0.019815068750743806,0.2421288581115659,0.84,4.329666666666666,0.11533808434162447,1,-1,-1,-1
0.0595746028049215,0.48,2.311,0.012893789200413343,-0.0255762169597699,0.37,1.404,-0.0059526770683797706,0.2545126526483496,0.78,4.839,0.08637191493078145,0.041989388940158,0.4,0.8889999999999999,0.02000164590377623,1,-1,1,-1
0.6759852888169187,0.85,7.539000000000001,0.14630415321654222,-0.0643770277156392,0.36,1.1206666666666665,-0.014983281429623204,0.736668918245857,0.86,4.095666666666666,0.2499974145756661,0.24696288552791,0.97,2.962333333333333,0.11764077335690541,1,-1,1,1
1.718460204203196,0.9,8.336,0.3719280125937295,-0.091568251934353,0.71,4.575,-0.021311839602339237,-0.0129154668772137,0.33,0.6573333333333334,-0.004383018269631244,-0.2274502452992739,0.7,2.952333333333333,-0.10834592695994592,1,1,-1,-1
1.709800105807016,0.88,8.124,0.37005369907894503,-0.2425188909556404,0.79,5.319,-0.05644449462996432,-0.0173325935825343,0.47,1.371,-0.005882023085543322,-0.1677953173687409,0.62,2.2506666666666666,-0.07992930135526473,-1,1,1,-1
0.1145326959304786,0.44,2.22,0.024788422722990172,-0.0296524193773493,0.41,1.8153333333333332,-0.00690138330962591,-0.0205641612407725,0.58,2.220333333333333,-0.006978694248906109,0.5704313542824737,0.99,4.239666666666667,0.2717249821622823,-1,-1,1,1
-0.0125897618767245,0.64,4.152333333333333,-0.0027248144020941053,1.7117087025835538,0.99,8.137666666666666,0.398387656690682,0.1635106712365472,0.57,2.858666666666666,0.05548930333860794,-0.5495653767963575,0.35,0.0046666666666666,-0.26178547354718285,1,1,-1,-1
0.0457931514735143,0.66,4.613,0.009911056291143477,0.7134598554132294,0.82,7.290333333333333,0.16605255293260093,-0.075946345457013,0.4,1.3299999999999996,-0.02577330133044528,-0.0504968517041749,0.41,0.7876666666666668,-0.02405417588910035,1,-1,-1,1
1.6827235202847302,0.95,7.689666666666666,0.3641934873519022,0.4036464964973216,0.88,5.928333333333332,0.09394576403581846,0.366853617188271,0.87,3.521,0.12449616585315282,-0.3394609460167375,0.71,1.632,-0.16170222553284272,1,1,1,1
0.6859413908474785,0.82,7.694333333333334,0.14845896205782316,-0.0321695659632845,0.37,1.273666666666667,-0.007487230731213534,0.0507549501989705,0.59,2.368666666666667,0.01722429983454874,0.5558386772907684,0.98,3.834333333333333,0.26477376030972694,-1,-1,-1,1
0.1061115398521899,0.32,0.91,0.022965823726354244,-0.1867188191054709,0.54,2.812666666666666,-0.0434574368239206,1.1089547997750104,0.9,4.800333333333333,0.37633708435151186,-0.0773961200380846,0.84,2.906666666666667,-0.036867642668821914,-1,1,1,-1
1.7606049026236112,0.93,8.413,0.38104943064375363,-0.1584498489523018,0.45,1.8523333333333332,-0.036878041182955734,0.8884201386141424,0.87,4.144333333333333,0.3014960075136027,-0.1330382244128407,0.88,2.499,-0.0633727597266326,1,-1,-1,1
0.0311033601699639,0.61,4.086333333333333,0.006731730478661569,-0.263927125674269,0.71,4.533333333333333,-0.06142710437574976,0.8627719883374039,0.88,4.192333333333334,0.2927920007352241,-0.0229077723479877,0.91,2.6686666666666667,-0.01091211762099633,-1,1,1,1
-0.0120087743114742,0.62,4.2123333333333335,-0.0025990706985409544,-0.121330566119715,0.63,4.197,-0.02823880012319307,0.8147466122312137,0.85,5.200333333333333,0.2764940145392536,-0.0521456636000022,0.43,0.8846666666666666,-0.024839587454609728,1,-1,-1,-1
-0.0291877101335344,0.59,3.774333333333333,-0.006317124478981356,1.5165344424123646,0.96,7.825000000000002,0.35296227792233276,-0.2393946848560504,0.61,2.699666666666667,-0.08124145161394632,-0.1210869322642937,0.51,1.276333333333333,-0.057679761574444724,-1,1,-1,1
-0.0374099702061059,0.55,3.392666666666668,-0.008096676219743514,-0.1856312684530188,0.59,3.688666666666668,-0.043204317379409475,0.930632806869098,0.88,5.2396666666666665,0.31582138172812496,-0.0856452534114036,0.52,1.2363333333333333,-0.04079711744592089,-1,-1,1,1
-0.0161364153507137,0.57,3.4376666666666664,-0.003492420061342456,-0.0175483601674315,0.65,4.283,-0.004084252230134283,0.0189248395138743,0.35,0.8396666666666667,0.006422370799888962,0.177572138670544,0.88,4.186666666666666,0.08458649029463837,1,1,-1,1
0.1556111649023257,0.33,1.0650000000000002,0.03367907569692761,-0.0578582274693308,0.8,6.747000000000001,-0.013466078443716974,-0.0145662547059712,0.32,0.8109999999999999,-0.004943232877551786,-0.0564641521640327,0.35,0.607,-0.02689669953167155,-1,1,-1,-1
-0.058954391593839,0.75,5.566666666666667,-0.012759556285061532,-0.1321813721431617,0.74,5.384333333333333,-0.030764245707690853,-0.0368764793283348,0.31,0.4923333333333333,-0.01251447463358285,0.3140848996218524,0.95,4.0683333333333325,0.1496143455412655,1,-1,-1,1
0.933980801295312,0.86,8.462666666666665,0.20214237279211958,0.0062201800683274,0.37,1.409,0.001447701327845576,-0.0272371295901101,0.31,0.7013333333333333,-0.009243245926818619,-0.0161156855203341,0.38,0.8876666666666665,-0.007676706982655211,1,-1,1,-1
1.145088219219307,0.88,7.4,0.24783255648111077,1.0949188981675766,0.91,6.847666666666667,0.25483434970503216,-0.231756084444989,0.69,2.873333333333333,-0.07864920113826566,-0.1439662587344237,0.46,0.7819999999999998,-0.06857832900119691,1,1,1,1
-0.1150371301579662,0.7,4.904000000000001,-0.02489759791323015,1.200318844711564,0.95,7.005333333333334,0.2793654148655966,-0.0504160951208647,0.75,2.727333333333333,-0.017109305308046927,-0.0050655720864596,0.89,2.641,-0.0024129853215491114,-1,1,1,1
-0.1286125779164164,0.7,5.658333333333334,-0.027835745268938925,0.032424202249636,0.3,0.7046666666666669,0.0075464954608225375,0.4043394241614066,0.75,3.7073333333333336,0.13721742311602375,0.1617062825203392,0.74,3.0006666666666666,0.07702878953531285,1,-1,1,-1
0.1043885597064493,0.43,2.090333333333333,0.022592917458419518,-0.04632735793058,0.51,2.611333333333333,-0.010782353059710136,-0.047037734241782,0.57,2.717333333333334,-0.015962818108226754,0.0397370251681459,0.57,2.3136666666666668,0.018928732395116096,-1,1,-1,-1
0.1214707122608635,0.46,1.9553333333333327,0.02629002434215562,0.487217744999044,0.86,6.953333333333334,0.11339635969328296,0.0389677913226074,0.79,3.792,0.013224186389691913,-0.078386196069456,0.63,1.869,-0.03733926539773397,1,1,1,1
0.1229036517780621,0.37,1.454666666666667,0.026600156834892513,-0.009064854819468,0.33,1.022,-0.002109778529675268,0.1509387015541046,0.73,4.675666666666666,0.05122285495333024,0.0446238770702437,0.39,0.8510000000000001,0.021256584354792357,-1,-1,-1,-1
-0.1630252288529412,0.79,6.249333333333332,-0.03528370876532841,-0.1012593331595441,0.49,2.07,-0.02356736773880058,1.3157986655395797,0.97,4.6946666666666665,0.4465320259069536,-0.2489282336983675,0.8,2.393333333333333,-0.11857696698046943,1,1,1,1
-0.0229658424614558,0.6,3.8693333333333344,-0.0049705196101357905,1.4862614126443594,0.95,7.709999999999998,0.34591645209227206,-0.0901018924405381,0.47,1.488,-0.030577155626636158,-0.3330789275645687,0.71,2.723666666666667,-0.15866215096987227,-1,1,-1,-1
-0.0567034152857459,0.56,3.4759999999999995,-0.012272375294418327,1.7585491758114769,0.98,8.335,0.4092894335756096,-0.1367842370642649,0.42,1.3766666666666667,-0.04641936801432784,-0.1576779124810723,0.48,1.486,-0.07510987542085337,-1,1,-1,-1
1.387215053870369,0.88,8.420333333333334,0.3002363026878119,0.0065122349080883,0.66,4.693,0.0015156749515479642,-0.0582284101885146,0.32,0.6846666666666666,-0.01976050793162657,-0.0448249885285201,0.43,1.2113333333333332,-0.021352383800251527,1,-1,-1,-1
-0.0410366016202363,0.55,3.1613333333333333,-0.008881591582327037,1.2871055352188163,0.98,7.495333333333334,0.29956438108627337,0.1219525568008021,0.84,4.119,0.04138605979697047,-0.1406333025645765,0.53,1.1496666666666664,-0.06699067529142043,-1,1,1,1
0.3291091763114782,0.83,7.147000000000001,0.07122941897199377,0.0028097987062536,0.5,2.6023333333333327,0.0006539600579627483,0.1181429549651444,0.58,2.3123333333333327,0.04009322581702606,0.0917816080706468,0.82,3.306666666666666,0.04372017005831044,1,-1,-1,1
0.1259291947868117,0.34,1.129333333333333,0.02725497804955244,-0.0555005996420376,0.47,2.4936666666666665,-0.01291735784420934,-0.040590901938649,0.51,1.9343333333333337,-0.013775008404209555,0.5262355300366819,0.97,4.330666666666668,0.2506723007753326,-1,-1,-1,1
0.8690759126064416,0.86,7.091333333333334,0.18809494463601523,-0.4099886863405562,0.77,4.727333333333334,-0.09542186224465511,0.9002891843701604,0.99,4.395,0.30552391025117215,-0.2533066576850498,0.58,1.3350000000000004,-0.12066262929679962,1,1,1,-1
0.1306272691055003,0.31,0.8533333333333334,0.02827178684157081,-0.0696325218132116,0.47,2.467333333333334,-0.01620645916723909,0.1725109050704683,0.69,3.3396666666666666,0.058543640413687,0.4837517154950781,0.97,3.7596666666666665,0.23043513523063056,-1,-1,-1,1
-0.0003116124809698,0.58,3.5133333333333336,-6.744259218981309e-05,-0.0169087661712858,0.5,2.4513333333333334,-0.003935391414638442,0.0165651527681667,0.46,1.586666666666667,0.0056215828597108095,0.4619680563145891,0.91,4.277333333333333,0.22005848892987956,1,1,-1,-1
-0.0388574090998323,0.72,5.409999999999999,-0.008409946826637866,-0.0347854469797894,0.49,2.317,-0.008096057867965302,0.3820080142259581,0.75,3.4876666666666667,0.12963899187043093,0.0899036223248295,0.79,3.048333333333333,0.04282559152672691,1,-1,1,-1
0.1518152571675427,0.34,1.111333333333333,0.03285752369570357,-0.2741600508258406,0.77,5.765,-0.0638087427153064,-0.0877258429995584,0.55,2.234333333333333,-0.029770814809972797,-0.0594397939027167,0.68,2.8803333333333327,-0.028314146508060686,-1,1,-1,-1
0.0893798751972934,0.51,2.7156666666666665,0.01934457327943695,0.0005858614347982,0.48,2.660333333333334,0.00013635495560805134,0.0114231481910533,0.34,0.8623333333333336,0.003876582061963604,-0.0721980492410581,0.69,3.4243333333333346,-0.03439154158497288,1,-1,-1,1
0.0009623328828274,0.65,4.538333333333333,0.00020827864136053505,0.022731790929285,0.73,5.496666666666667,0.005290657754460004,-0.0348389492684344,0.38,0.994,-0.011823014420617409,-0.0141255746098948,0.36,0.6973333333333332,-0.006728717627616532,1,1,1,-1
0.0194792684598006,0.57,3.548,0.00421591700949084,-0.3629915645620869,0.73,4.749666666666666,-0.08448362655754814,0.7824316205464723,0.88,4.142666666666667,0.26552753533383755,-0.0067039966374506,0.89,2.7096666666666667,-0.0031934488752264475,-1,1,1,1
0.0488132826114684,0.65,4.395,0.010564706209345999,-0.0702880287764706,0.72,5.172999999999999,-0.016359023609216292,-0.1366306800597421,0.55,2.2710000000000004,-0.046367256606923694,-0.0064086547191313,0.57,2.128333333333333,-0.003052762749043864,1,-1,-1,-1
1.6512296794566748,0.98,7.704666666666668,0.3573772447648048,0.8878853276037191,0.93,6.455333333333333,0.20664880335082472,0.0593136527488011,0.85,3.5973333333333324,0.02012879798369655,-0.1983299185159057,0.52,1.0583333333333331,-0.0944744589623221,1,1,1,-1
0.0767371582281555,0.48,2.636,0.016608297755211613,-0.1393815881757474,0.49,2.571333333333333,-0.032440043224265365,1.280205802159915,0.96,5.312666666666669,0.4344531617091141,-0.1733645652340532,0.66,2.000666666666666,-0.08258221263985363,-1,-1,1,1
0.0660081164744481,0.32,0.8260000000000001,0.014286200818237858,1.2354890051162517,0.93,7.793333333333334,0.28755101196392935,-0.1745034998089827,0.68,2.733666666666666,-0.05921985128751055,0.0783706497830984,0.95,3.1733333333333342,0.03733185992404902,-1,1,-1,1
0.0798257879235406,0.48,2.11,0.017276772882789677,1.3052608362894924,0.95,7.668333333333333,0.3037898943638209,-0.107161515688857,0.66,2.5996666666666663,-0.036366542962089465,-0.1090871737512602,0.83,2.945666666666667,-0.051963676468977184,1,1,-1,-1
0.1378972265348443,0.37,1.3856666666666668,0.029845230795479922,-0.221964883334909,0.78,6.407666666666668,-0.051660699981221574,-0.0214952959676744,0.42,1.351666666666667,-0.007294685963204831,-0.1490314504625343,0.68,3.055333333333334,-0.07099113313904211,-1,-1,-1,-1
0.1596230792064346,0.33,1.0866666666666664,0.03454737820994125,-0.0396802147528421,0.4,1.7439999999999998,-0.009235279197043254,-0.0039922637353253,0.52,2.1896666666666667,-0.0013548224818715968,0.0022273831385342,0.55,2.3123333333333336,0.0010610139836160991,-1,-1,1,-1
0.0474831575501912,0.64,4.102666666666667,0.010276825949255062,0.8310232255922099,0.87,7.0876666666666654,0.19341456580755564,-0.1567114402683902,0.67,2.977333333333333,-0.05318190292976544,-0.0828945113907679,0.48,1.27,-0.03948680145280641,1,1,1,-1
0.0285631575219991,0.73,5.321666666666667,0.00618195195010906,-0.1694291799296197,0.74,5.326333333333333,-0.03943340000860357,-0.015186123254522,0.53,1.926,-0.005153592688691195,-0.0413853445565606,0.74,2.8396666666666657,-0.019713909354713826,1,-1,-1,1
0.03297489661704,0.5,2.8830000000000005,0.007136788931313078,-0.0151893134092198,0.6,4.136,-0.0035352013848536533,-0.1382263856490406,0.57,2.571333333333333,-0.04690877839760609,0.0045341178895452,0.42,1.1383333333333332,0.002159827108746656,-1,-1,1,-1
1.669800586526918,0.9,8.154333333333335,0.3613965642356919,-0.2119788642027158,0.7,4.234333333333334,-0.049336527208285304,-0.0452582151025213,0.41,1.0316666666666667,-0.015358916989305626,0.1949549309713902,0.95,3.645,0.09286678360673974,1,1,-1,1
0.1596659328336303,0.79,6.750333333333333,0.03455665306213529,-0.0266404349152589,0.81,5.965000000000001,-0.0062003659986606605,-0.0811330279925213,0.53,1.954,-0.02753346412812299,-0.0168962611154701,0.45,1.2193333333333336,-0.008048534176360997,-1,1,1,-1
1.8887187767096536,0.96,8.271666666666667,0.40877724095787066,-0.2779443574216165,0.7,4.475333333333333,-0.0646895123431144,0.0179585775745692,0.73,3.285,0.006094458245624626,-0.0501506378520537,0.54,1.3276666666666666,-0.02388925691666711,1,-1,1,1
0.1627714539393252,0.38,1.5903333333333338,0.03522878401406767,-0.0421559143583256,0.36,1.289,-0.009811480137664735,1.1759571301679663,0.89,5.829666666666668,0.39907512711931226,-0.0610296533246683,0.47,1.2193333333333334,-0.02907147606196247,-1,-1,1,-1
-0.0501670544291616,0.69,5.090333333333333,-0.010857704359916202,-0.0065115250025051,0.38,1.2536666666666665,-0.0015155097262258427,0.8397954090985538,0.83,5.161333333333333,0.2849946235645093,0.0086168630524394,0.53,1.4036666666666664,0.004104642813970341,1,1,-1,1
-0.0290816071053363,0.56,3.5753333333333326,-0.0062941604974405705,-0.0682243764958787,0.49,2.2493333333333334,-0.015878723663875997,1.050499101645794,0.88,4.881333333333333,0.35649944353680535,-0.1187498130477489,0.71,2.275666666666666,-0.056566474808808255,-1,1,1,1
0.119791206224862,0.33,0.961,0.025926527218055006,0.2462374711282189,0.86,6.765666666666667,0.05730996691443305,0.7722999155426855,0.99,4.241666666666666,0.26208921997471896,-0.2105913257994154,0.93,2.594,-0.10031518046261027,-1,1,1,1
-0.0032300744316184,0.62,3.661666666666666,-0.0006990881493462854,1.1994547259977324,0.92,7.278000000000001,0.27916429756743344,-0.0104951129696728,0.72,2.968666666666666,-0.00356164220196146,-0.2307433674391923,0.75,2.391333333333333,-0.10991460572910845,1,1,-1,-1
0.126858123554505,0.41,1.883,0.027456027005800753,-0.0195600141862177,0.44,2.1766666666666667,-0.004552449961095756,0.038109526981128,0.41,1.3086666666666666,0.012932924112869847,0.283633098002209,0.88,4.354,0.13510862949009367,-1,-1,-1,1
-0.1015031765414047,0.8,5.919333333333332,-0.021968431174988805,1.3438375855303768,0.93,7.095666666666667,0.3127683500494312,-0.1030993120121084,0.63,2.199666666666667,-0.034987985523986735,-0.2202031758087117,0.67,2.1456666666666666,-0.10489378532490408,1,1,1,-1
-0.1234012864618154,0.75,6.4783333333333335,-0.02670786039327191,0.0380381378949454,0.55,3.3993333333333333,0.008853097841923613,-0.0159958276814256,0.46,1.907,-0.0054283755772897525,0.0034927109326847,0.41,1.067,0.0016637528928884788,-1,-1,-1,-1
0.100001672929054,0.46,2.2456666666666667,0.021643459288483675,1.2905608160720776,0.95,7.651999999999999,0.30036857238369524,-0.1116838589986262,0.67,2.4773333333333336,-0.03790125429205567,-0.0941693146433442,0.87,3.011666666666667,-0.04485755411163106,-1,1,1,1
0.1692143732466056,0.38,1.6049999999999998,0.03662323130321491,0.0140864029477663,0.41,1.896,0.003278507057358026,-0.0581187828998248,0.57,2.902666666666667,-0.019723304599083846,0.0470892593317997,0.49,1.754,0.022430969223392654,-1,-1,-1,-1
0.1586735539793209,0.4,1.480333333333333,0.03434187154195777,0.2247008073223755,0.85,6.789000000000001,0.052297466239759303,0.8075556491440423,0.94,5.143333333333333,0.2740536751471932,-0.1761499355879844,0.46,0.949,-0.08390902383993104,1,1,1,-1
0.0505596986097387,0.58,3.277333333333333,0.010942684721626846,0.2917956583568459,0.85,6.547333333333333,0.06791330112994166,0.6394953628728652,0.86,4.771333333333334,0.2170204054923731,-0.1382268448579023,0.49,0.934,-0.06584435913521465,1,1,-1,1
0.1082374831647199,0.44,2.018333333333333,0.02342594370421712,1.1481985719871526,0.97,7.490666666666666,0.26723480333957145,0.5508159763742202,0.87,4.196333333333333,0.18692599428305073,-0.3719731759759936,0.7,1.8436666666666668,-0.17718942664724738,-1,1,1,1
0.0614107059329649,0.68,4.820666666666668,0.013291178785380168,-0.0994588922432697,0.66,4.549,-0.02314832830962553,0.0251603695297315,0.44,1.3753333333333333,0.008538472543648163,0.3296044964126006,0.92,3.971333333333333,0.15700710565073805,1,-1,-1,1
0.1351564237293601,0.32,0.9386666666666664,0.029252036179822402,-0.060631864967231,0.69,4.962666666666666,-0.014111622245433978,-0.1070451950833817,0.62,2.9756666666666667,-0.036327068172383466,-0.011636205106587,0.47,1.4723333333333328,-0.0055429064361323405,-1,1,1,-1
0.0629041761170245,0.52,2.7183333333333337,0.013614411989190568,-0.1331054937031122,0.5,2.661,-0.03097932822857209,0.9926430934224636,0.9,4.5793333333333335,0.33686531466933234,0.1162325460380131,0.99,3.015666666666667,0.05536737463981676,1,-1,1,1
-0.0361567660954769,0.63,4.199666666666666,-0.007825444035779932,-0.0544756760707842,0.37,1.3176666666666663,-0.012678814393900069,0.8682241795884895,0.83,4.894666666666667,0.2946422670933991,-0.0068395137267764,0.62,2.095333333333333,-0.003258002442282831,1,-1,-1,-1
-0.0490870198675263,0.54,3.416333333333334,-0.010623951429787797,-0.0151929560347902,0.31,0.7910000000000001,-0.00353604917926108,1.241232309387084,0.86,6.244,0.4212270404640483,-0.3272824439035746,0.32,0.0,-0.15590099591140116,-1,-1,1,-1
0.1116223215546359,0.82,7.448666666666665,0.024158527567511263,0.0095390073941119,0.38,1.1773333333333331,0.0022201340667132746,0.0208340412907941,0.4,1.3743333333333332,0.0070702812740674375,0.0259034528646791,0.56,2.146666666666666,0.01233911006951938,1,1,-1,1
0.002361746919095,0.65,4.897000000000001,0.0005111551816677987,-0.0905936177650761,0.48,2.078,-0.0210850006418065,0.1817886819921588,0.7,3.048666666666666,0.06169216505750579,0.5020645445144414,0.94,3.6429999999999993,0.23915845154427642,-1,1,1,1
0.0836223378136189,0.48,2.532,0.018098463866308548,0.6575417320408379,0.86,7.190666666666667,0.15303801949987153,-0.04508073917288,0.32,0.5756666666666669,-0.01529868840837759,-0.2364892948817125,0.81,3.7356666666666674,-0.11265167833232903,-1,1,-1,-1
0.1410786449844852,0.35,1.2016666666666669,0.030533788283345988,-0.268565663783729,0.73,5.657666666666666,-0.06250669012834248,0.0069973288584657,0.39,0.9006666666666665,0.0023746272989466663,0.0905596877260022,0.88,4.122,0.04313810828810862,-1,-1,1,1
0.0556230379540902,0.66,4.828000000000001,0.012038548178241182,-0.0297595478528069,0.54,3.3183333333333334,-0.006926316677224019,-0.0346666105077912,0.36,1.0506666666666669,-0.011764529199475505,-0.0161538031544861,0.48,1.7456666666666665,-0.007694864318121191,1,-1,-1,-1
1.8363129859468612,0.94,8.463999999999999,0.3974350047168832,-0.2067568332893499,0.52,2.539,-0.04812113778156677,0.7092666495004725,0.87,4.456666666666666,0.24069812669995932,-0.1534061124049388,0.6,1.4869999999999994,-0.07307500340553738,1,-1,1,1
0.0160562414096263,0.56,3.406333333333333,0.0034750679373319556,1.5243554824511918,1.0,7.8356666666666674,0.3547825676768041,-0.2231417778489448,0.64,2.839,-0.07572583309051205,-0.1292633619714891,0.53,1.5590000000000002,-0.061574603959350924,-1,1,-1,-1
0.097823497252532,0.4,1.7936666666666663,0.02117203460930441,0.0202960171698494,0.38,1.603333333333333,0.004723749261919443,-0.0588274017330813,0.32,0.7859999999999999,-0.01996378288158772,0.0141606378892711,0.39,1.0526666666666666,0.006745420021150038,-1,-1,-1,-1
0.0844119946267052,0.51,2.745,0.018269370058028284,-0.0151577410533284,0.31,0.8019999999999997,-0.003527853150390164,-0.0159997532061,0.6,3.0176666666666665,-0.005429707751072501,0.018403400752561,0.47,1.3223333333333334,0.008766460159794575,1,-1,1,1
0.102366292530756,0.67,4.682333333333333,0.02215523620764078,-0.1017600991633518,0.72,4.925666666666667,-0.0236839173564465,0.0486855270789214,0.45,1.4550000000000003,0.016522016329894727,-0.079997950303555,0.82,3.5170000000000003,-0.03810702454565356,1,1,-1,1
-0.0060501317659573,0.72,5.057333333333333,-0.0013094358997309764,-0.3309097717231841,0.76,4.948999999999999,-0.07701682437781071,0.8322132964060884,0.88,4.490666666666666,0.28242154287223403,-0.1582251285136269,0.59,1.566,-0.07537054178424403,1,1,1,-1
0.0493340743548857,0.59,3.907666666666667,0.010677421672660573,-0.2399687732589406,0.71,5.080666666666665,-0.0558509734239669,-0.0825440760903435,0.54,1.9053333333333329,-0.028012320188912743,0.4099999582583886,0.98,3.794333333333333,0.19530348482409862,-1,-1,-1,1
0.0402044540597872,0.54,3.240666666666668,0.008701489076848267,-0.2419052113626039,0.77,5.565,-0.05630166520188483,0.0723788082936165,0.7,3.333666666666667,0.024562614894297754,-0.0124880833636422,0.57,1.9223333333333328,-0.0059486986536620495,-1,1,1,-1
-0.0822823717156726,0.8,6.964666666666664,-0.01780845370108437,-0.0094522976614425,0.32,0.8630000000000001,-0.002199953011865391,0.0870412821646393,0.64,3.658,0.0295385008971542,0.0199245074262789,0.38,0.7690000000000002,0.009491039341285798,1,-1,-1,-1
0.8526529509747656,0.85,7.826999999999999,0.18454050708451863,-0.0488428995973242,0.42,1.4446666666666668,-0.011367826948117311,0.1900082819119695,0.62,2.724666666666667,0.06448158467044679,0.0545588615663779,0.79,3.1189999999999998,0.025989114333601696,1,1,-1,1
0.0675658650435897,0.47,2.4126666666666665,0.014623345855419677,-0.253801171723083,0.68,4.383333333333335,-0.05907036279917076,0.6558062280075547,0.86,4.1626666666666665,0.22255569280010207,0.0914325942096572,0.9,2.926333333333333,0.043553917301620594,-1,1,1,1
-0.2370613168724169,0.79,6.487666666666665,-0.051307411269434854,-0.0138273214310994,0.31,0.745,-0.003218207732968889,1.351031434741226,0.97,5.485666666666665,0.4584886878355259,-0.0887322233367504,0.54,1.5153333333333332,-0.04226759560530515,1,-1,1,-1
1.7179648178026108,0.9,8.62133333333333,0.3718207956334618,-0.1040054437514772,0.77,5.595666666666668,-0.02420650485487789,0.3849075511622588,0.36,1.4353333333333331,0.13062298443423812,-0.4511735481002983,0.33,0.0,-0.21491652481805706,1,1,-1,-1
-0.0893074145192187,0.71,5.468999999999999,-0.019328890544438725,-0.105974337592122,0.68,4.683000000000001,-0.02466475046773439,0.636696913302969,0.82,5.077333333333334,0.21607071813626696,-0.3417900933486111,0.33,0.0,-0.16281171489112453,-1,-1,1,1
0.2618229510747021,0.83,7.703666666666666,0.0566665958318141,0.0445391408875681,0.43,2.069333333333333,0.010366158647457284,0.6279585423969696,0.36,1.7556666666666667,0.21310524738000794,-0.6372353173703035,0.38,0.0016666666666666,-0.3035470507462287,1,-1,-1,1
0.0571653868702055,0.49,2.7013333333333334,0.012372360253547774,-0.0556532174554789,0.67,4.528333333333333,-0.012952878521865748,-0.0263319171440494,0.55,2.089,-0.008936051248786388,-0.0246232095505902,0.7,2.9120000000000013,-0.01172926615215308,-1,1,1,1
1.1794386216230055,0.87,7.792,0.25526704746702583,-0.1009345193933866,0.66,4.053000000000001,-0.02349176971504511,0.0132437129414393,0.66,2.8963333333333336,0.004494412500293832,-0.0367647490191038,0.53,1.6036666666666668,-0.017512888617391524,1,-1,1,-1
0.0777838008738549,0.48,2.700000000000001,0.016834823640512125,-0.0688466151610909,0.41,1.7776666666666665,-0.016023545153281332,1.5639931677409171,0.98,6.583666666666667,0.5307598008617819,-0.2732225145230078,0.31,0.0,-0.13014954793023945,-1,-1,1,-1
1.674145925724698,0.9,8.466666666666665,0.3623370302225812,-0.0883665812713134,0.5,2.175333333333333,-0.02056667421817167,0.1647445991635092,0.69,3.289333333333333,0.055908051549470095,-0.0084166694540548,0.67,2.215333333333333,-0.004009280591081167,1,1,-1,1
0.083597813627585,0.49,2.656333333333334,0.01809315607288409,-0.0190071204141784,0.82,6.511000000000001,-0.004423767987399441,-0.0631497522011643,0.5,1.879,-0.02143062424701918,-0.1031662054889572,0.68,2.6686666666666667,-0.049143223169243216,-1,1,-1,1
-0.0161442975350567,0.65,4.587000000000001,-0.0034941260101624626,0.0274815291295251,0.3,0.7163333333333335,0.0063961245132793275,0.2297884953361562,0.65,3.0173333333333336,0.07798147622416624,0.1152434618925863,0.75,3.1770000000000005,0.05489622439578581,1,-1,1,1
1.4961376330609424,0.89,7.784666666666666,0.32381052239091934,-0.2757161549163562,0.74,4.533,-0.06417091453884834,0.0959776394397073,0.71,2.798,0.03257116069744979,-0.0977694690295716,0.71,2.310666666666667,-0.0465724876948483,1,1,1,-1
0.0120228381509965,0.65,4.971666666666666,0.002602114549000902,-0.0121452197140952,0.41,1.7523333333333335,-0.0028267108852043,0.3126951469581982,0.7,3.4363333333333346,0.10611684075941691,0.1030917250046177,0.71,2.887333333333333,0.04910774438967289,-1,-1,-1,1
-0.039023013662975,0.52,2.814,-0.008445788783231021,1.0211265573932922,0.91,7.311666666666668,0.2376597231588121,0.6136868134677345,0.94,4.820666666666667,0.20826196534996202,-0.1716045674819444,0.44,0.7906666666666666,-0.08174383769042791,-1,1,1,-1
0.0201275541107373,0.61,4.011666666666667,0.004356226103152812,0.0136205475908783,0.44,2.1590000000000003,0.0031700826369485883,0.0219338069019556,0.58,2.850333333333333,0.007443499897277822,0.0708322984113336,0.58,2.144333333333333,0.03374096616155174,1,-1,-1,1
0.0193232954948467,0.52,3.071666666666666,0.0041821596290570265,-0.0216111297633272,0.65,4.300999999999999,-0.005029832080572666,-0.0084111650938218,0.66,3.2849999999999997,-0.002854429547579688,0.0271319558060856,0.48,1.494333333333333,0.012924307459764325,-1,1,1,-1
0.9792785150497618,0.86,7.511333333333334,0.21194620101608702,0.0376924430081917,0.82,6.045333333333336,0.008772639890371525,-0.1312411098246573,0.47,1.6536666666666664,-0.04453824144003771,-0.076789135750525,0.45,1.1693333333333331,-0.03657850569647336,1,1,-1,-1
-0.072958503318647,0.66,5.2253333333333325,-0.01579047979973404,0.0345320398680696,0.33,1.031,0.008037079219744125,0.0040232241721018,0.61,3.047333333333334,0.0013653292766562727,0.0943321128109375,0.44,1.3560000000000003,0.04493510302063341,-1,-1,1,-1
0.0408626670540215,0.48,2.508,0.008843946755070988,-0.3526575300536585,0.73,4.977666666666665,-0.0820784557561381,1.010973937948667,0.92,5.413666666666665,0.34308610616064644,-0.0890370464025719,0.47,0.918,-0.04241279807620927,-1,1,1,1
0.0652201063769588,0.64,4.444333333333334,0.014115651026775634,-0.044469861724568,0.51,2.877,-0.010350034429964294,-0.0107467180495985,0.51,2.13,-0.003647027397288157,0.0322876464746446,0.64,2.609,0.015380220768931247,1,-1,-1,1
0.0226470248826746,0.6,4.087999999999999,0.004901517611622232,-0.1341509013206794,0.75,5.413,-0.031222639190548605,-0.0258001599899424,0.48,1.8463333333333332,-0.008755593093954208,-0.0567364443072033,0.58,2.2636666666666665,-0.02702640589719739,-1,1,-1,-1
1.91085293493296,0.99,8.120333333333333,0.4135677583398234,-0.3951108542831516,0.75,4.4783333333333335,-0.09195915586182207,0.1197458764077357,0.77,3.1180000000000003,0.04063719639388971,-0.0992879756166069,0.73,2.1123333333333334,-0.047295828325018406,1,1,1,1
0.1161498990400917,0.46,2.514333333333333,0.02513843556416486,0.0102340731171539,0.33,1.034333333333333,0.0023819055201333406,-0.0179136026137589,0.3,0.5323333333333332,-0.006079195454369647,0.4829535819854973,0.92,4.847,0.2300549443241774,-1,-1,-1,1
0.0890440639944012,0.44,2.179,0.01927189333433673,-0.0616343821455334,0.38,1.139333333333333,-0.014344950771983635,0.8089864688208666,0.86,4.502,0.27453924092996274,0.3029488356438481,0.97,3.288333333333333,0.1443096813374763,-1,1,1,1
0.2528658303969866,0.82,6.588333333333334,0.05472799749588719,-0.1176357027221435,0.81,5.642,-0.027378847744304685,-0.0114002971533053,0.49,1.601,-0.0038688272888004116,-0.1110391929303116,0.7,2.658333333333334,-0.05289352082733186,1,1,-1,-1
1.834153403578303,0.97,8.509666666666666,0.39696760420542193,-0.1490543088035818,0.49,2.288,-0.034691298066243055,0.7009301543741859,0.87,4.526,0.23786903729958542,-0.1151452946617452,0.55,1.432,-0.05484946243424747,1,-1,1,-1
-0.0464910366252544,0.64,4.893666666666666,-0.010062100252982396,-0.0183161288838081,0.31,0.7736666666666667,-0.004262944772466996,1.2511139762820562,0.87,6.187333333333334,0.4245805023982418,-0.2686800775507256,0.31,0.0,-0.1279857580263355,-1,-1,1,-1
0.6946581990181242,0.85,7.572666666666667,0.15034554932422559,-0.0980583094155718,0.44,1.5713333333333328,-0.022822352920305135,1.1970474716788455,0.96,5.217,0.40623238694071545,-0.1355068350642079,0.55,1.2923333333333331,-0.06454868243875654,1,1,1,1
0.7951382923443076,0.83,7.310666666666666,0.1720925536043555,-0.1753738509166167,0.63,3.4340000000000006,-0.04081697861676994,0.0414157171889155,0.65,2.5356666666666663,0.01405491933157732,0.3620959118541496,0.96,3.2633333333333336,0.17248439176939392,-1,1,-1,1
-0.0678552941952519,0.64,4.286666666666666,-0.01468598728808196,1.343015378273682,0.94,7.407999999999999,0.3125769873357789,0.5311589214972718,0.83,4.733000000000001,0.18025513743583813,-0.5902919311701124,0.38,0.0036666666666666,-0.28118556819075274,-1,1,1,-1
0.0390973429013552,0.59,4.039333333333333,0.008461875932552685,0.339599180565016,0.8,6.974333333333332,0.07903922060755456,-0.0826739446917299,0.42,1.5080000000000002,-0.028056392653186744,-0.0551490179400332,0.4,0.7843333333333337,-0.02627023532896871,-1,-1,-1,1
1.8925318702254668,0.95,8.71,0.40960251249439017,-0.0841155601925396,0.42,1.6700000000000002,-0.01957728021464803,0.1129288579097171,0.65,2.547333333333333,0.03832375957389025,0.1345423105086731,0.85,3.2470000000000003,0.06408923115565264,1,-1,1,1
1.897825012918828,0.97,8.733333333333333,0.4107481125132336,-0.0737543429448595,0.38,1.2943333333333336,-0.017165782829879163,0.1737720572829366,0.72,3.0176666666666665,0.0589716275116824,0.2137802264721955,0.87,3.155333333333333,0.10183421333470477,1,-1,1,1
-0.0998610552416909,0.71,5.055666666666666,-0.021613025265706444,1.266698153373894,0.97,7.060000000000001,0.29481471251233926,-0.0907074758355874,0.67,2.426333333333333,-0.030782667599956244,-0.0796558063109573,0.84,2.6780000000000013,-0.037944044250851065,-1,1,-1,-1
-0.1147626340924183,0.68,5.325000000000001,-0.024838188462912757,-0.053020898092265,0.41,1.7090000000000003,-0.012340225480381835,1.3122296227359307,0.98,5.750000000000001,0.4453208285137654,-0.0526343224683736,0.45,1.0303333333333335,-0.025072360112169338,-1,-1,1,-1
0.0092293321386875,0.58,3.935000000000001,0.001997513327054963,-0.0706388362146457,0.62,3.868,-0.01644067146964564,-0.0046263547422199,0.36,0.965,-0.0015700088544781654,-0.078371568939334,0.69,3.117,-0.0373322977641324,-1,1,-1,1
0.1117258971839979,0.32,0.9173333333333336,0.024180944541664945,1.2595466089273,0.89,8.211,0.2931502429507266,-0.1143616983791888,0.44,1.4563333333333333,-0.03881001113683153,-0.0612980224650198,0.39,0.9053333333333332,-0.029199313705050384,-1,1,1,-1
0.1345452761781933,0.41,1.443,0.02911976492119737,0.105286472198764,0.82,6.604,0.02450465483828243,0.7610755525727044,0.89,4.5216666666666665,0.25828009805678076,-0.2987980555931824,0.69,1.922,-0.14233245721268145,1,-1,1,1
-0.1007006488305464,0.74,5.870333333333333,-0.021794739322351854,-0.0116441179659472,0.37,1.3476666666666672,-0.002710083125523595,0.2078031796836548,0.73,4.400666666666668,0.07052049621588395,0.0670546736313828,0.41,0.9523333333333333,0.03194149455424661,1,-1,-1,-1
0.0164944293347923,0.7,5.104666666666666,0.003569905375959245,0.1480238995372955,0.84,6.033000000000001,0.034451477860615434,0.0808966499507026,0.64,2.4760000000000004,0.027453246410429878,-0.0948797861357726,0.82,2.7783333333333338,-0.04519598721520712,-1,1,-1,1
-0.0319549956458793,0.76,6.091666666666668,-0.006916050772629852,-0.0323584640128316,0.53,3.0170000000000003,-0.007531195367952792,0.098134100765673,0.44,1.521,0.03330298165903937,-0.0058263991841491,0.73,3.374,-0.002775405318269499,1,-1,-1,-1
-0.0178999753812085,0.71,5.3646666666666665,-0.0038741090731841932,-0.1737568491943744,0.78,5.391666666666666,-0.04044063331571691,-0.01286990901403,0.59,2.0943333333333336,-0.004367557663479111,-0.0174567402132295,0.71,2.7646666666666677,-0.008315518401014237,-1,1,1,-1
0.1069903764497626,0.43,2.062666666666667,0.023156031185526338,-0.081380496708431,0.6,4.072,-0.018940714231960865,0.0547504549132731,0.4,1.3026666666666669,0.018580222181427467,-0.0965596441524287,0.7,3.3753333333333333,-0.04599618760072978,-1,-1,-1,-1
0.116539867011856,0.47,2.137333333333333,0.02522283671140048,-0.174114092499547,0.65,4.135666666666666,-0.040523779077026256,0.0184128051242029,0.64,2.56,0.0062486058012292,0.3987869622347042,0.93,3.757000000000001,0.18996217403946633,1,1,1,1
0.0842718112042728,0.51,2.4850000000000003,0.018239030023632172,1.2540204676289362,0.91,7.659999999999999,0.29186407406049786,-0.1311544333064667,0.61,2.499666666666667,-0.04450882672616099,-0.2154558481034443,0.67,2.398,-0.10263239571799002,1,1,-1,-1
0.2831017155331707,0.83,7.478333333333334,0.06127197950967349,0.0050136566968745,0.46,2.290666666666666,0.0011668918548492794,0.3602519882774344,0.6,3.619666666666666,0.1222558240675553,-0.3601233133013783,0.32,0.0003333333333333,-0.1715447444261315,1,-1,-1,-1
0.1207852512701741,0.35,1.1466666666666667,0.026141669353571026,1.1777679341116274,0.92,7.725666666666666,0.27411685568225547,-0.1769036329804403,0.67,2.488,-0.06003436520636905,0.1021291508808226,0.96,3.299,0.04864922219475059,-1,1,1,1
1.9829869131911424,0.98,8.501333333333333,0.4291797853791605,-0.2218543768486851,0.72,4.894,-0.05163498040637252,-0.2264935964431651,0.55,2.143333333333333,-0.07686331284828034,-0.0593073353526047,0.47,1.261333333333333,-0.028251049876193913,1,-1,-1,-1
0.3266000773605837,0.8,7.201,0.07068637224683559,-0.0534562529167481,0.57,3.385,-0.012441551125389671,0.0856718134710758,0.68,3.404666666666667,0.029073755304862323,0.0576610997687456,0.44,1.15,0.02746686553692017,-1,-1,1,-1
0.0107787817688072,0.52,3.177666666666666,0.002332862216796472,-0.0352597776269312,0.37,1.379333333333333,-0.008206454850072233,0.111562899545109,0.46,1.7613333333333336,0.03786020525374441,-0.0077067287067302,0.78,3.696333333333334,-0.003671100307941388,-1,-1,-1,1
0.1667411710595985,0.36,1.3363333333333336,0.03608795374956185,-0.2212597546151649,0.62,3.7603333333333335,-0.05149658643906328,0.1676356939994474,0.66,2.933333333333334,0.05688917918547603,-0.0208330123786422,0.79,3.217,-0.009923805685775722,-1,1,1,1
-0.1338810697832633,0.73,4.902666666666666,-0.028976010085435603,1.2420660909276569,0.99,7.067333333333334,0.28908178048798044,0.3177404138069293,0.86,3.827666666666667,0.10782901245118649,-0.2537805050641786,0.6,1.4596666666666664,-0.12088834650128846,1,1,1,-1
-0.0935108468116885,0.8,6.839,-0.020238643481857194,0.0537650770840931,0.55,3.404000000000001,0.012513427687197373,0.0243165185562947,0.43,1.6743333333333332,0.008252101615784537,0.0231666036495505,0.42,1.1789999999999996,0.011035411914467731,1,-1,-1,-1
0.0374353206209434,0.56,3.3346666666666662,0.008102162834671156,0.0449019900121729,0.84,6.182999999999999,0.010450609122158611,0.4598950436797819,0.84,3.726333333333333,0.15607088754318446,-0.1625465753810853,0.83,2.478,-0.0774290630491777,-1,1,1,1
-0.0336871437977981,0.7,4.782666666666668,-0.007290941281054384,1.4555562862113025,0.92,7.550999999999999,0.3387700589299346,-0.0309216441032961,0.37,0.8470000000000002,-0.010493630026715724,-0.4013104645794603,0.76,3.072,-0.19116424441036634,1,1,-1,-1
1.178948212732518,0.88,8.025,0.2551609077941075,-0.1143984480962458,0.46,2.0603333333333333,-0.026625400453550198,1.0968801987806227,0.99,5.384666666666666,0.372239423983517,-0.0805381587612515,0.41,0.7083333333333334,-0.038364352850680086,1,-1,1,-1
1.8139349543609748,0.99,8.281333333333334,0.39259170558598616,-0.301313486472087,0.58,2.7076666666666664,-0.07012850587470489,0.8756306241031426,0.98,4.041,0.2971557326869664,-0.0998437693176561,0.95,2.459,-0.04756058066089494,1,1,-1,1
1.9046841888011652,0.91,8.698333333333332,0.41223265061758346,-0.0962019064651762,0.4,1.4550000000000003,-0.02239028873779236,0.1235707831474877,0.73,3.166666666666667,0.04193522427622248,0.3828680896201248,0.97,3.206000000000001,0.1823792188867272,-1,-1,-1,1
0.047417377729733,0.65,4.901333333333333,0.010262589158765557,-0.144775079650095,0.59,3.289,-0.03369533884004589,0.2177990700813326,0.73,4.009333333333333,0.0739127212628584,0.0747360758986732,0.53,1.6913333333333336,0.035600530612470045,-1,1,1,-1
-0.0923231175930063,0.57,3.378,-0.019981582092408957,1.2047904055388523,0.98,7.415,0.2804061378794157,1.0836573646134706,0.92,5.362000000000001,0.36775209694517497,-0.6643922968547491,0.39,0.0,-0.3164832782354671,-1,1,1,-1
-0.0635029588496447,0.75,5.644,-0.013744007118117128,-0.0753448957394251,0.66,4.441666666666667,-0.0175359723368399,0.9464320394556792,0.83,5.379000000000001,0.3211830404069383,-0.3411690743639282,0.33,0.0,-0.16251589249064013,1,-1,-1,-1
0.1417765155002699,0.36,1.2806666666666664,0.030684829077510856,0.9988979174303978,0.89,7.653333333333334,0.23248617010456157,-0.0219313485183754,0.44,1.3933333333333338,-0.00744266561538556,-0.3596748975811086,0.8,3.332999999999999,-0.17133114159263219,-1,1,-1,1
1.3651131878275071,0.89,7.464999999999999,0.2954527743338655,0.5644979741767289,0.85,6.174666666666666,0.1313827667052634,-0.1737918162628717,0.6,1.7346666666666668,-0.05897833295801804,0.0209116508139537,0.98,2.920000000000001,0.0099612651053393,1,-1,1,1
0.2992059050400764,0.8,7.164666666666666,0.06475742490031228,-0.0372862093812935,0.51,2.693,-0.008678091990694048,0.0205809544401671,0.48,1.6030000000000004,0.006984393222117983,0.4727878514575407,0.92,3.9613333333333336,0.22521249847045996,-1,-1,-1,-1
0.0025109591662677,0.59,3.786666666666667,0.0005434493333798068,0.9313201781099228,0.88,7.2076666666666656,0.21675794650453953,-0.1247099738845749,0.61,2.374,-0.04232182228779394,-0.1508554437855371,0.6,2.06,-0.07185999237939801,-1,1,1,-1
0.0542461382593604,0.63,4.166333333333333,0.011740544438760221,-0.0940345243397242,0.6,3.8663333333333343,-0.021885846431219495,-0.0248367455360194,0.51,1.821,-0.008428646867935758,0.4155722249149707,0.93,3.971333333333334,0.19795783410994358,1,-1,-1,1
0.7375327174253012,0.85,7.107333333333333,0.15962492302347772,-0.333820462500026,0.73,4.409666666666667,-0.0776942663258402,0.870017618140503,0.92,4.787999999999999,0.29525089193163895,-0.1111682426640738,0.44,0.7850000000000001,-0.05295499366949126,1,1,1,-1
0.0899459696944036,0.45,2.314333333333333,0.019467093661774272,0.0321322869801061,0.65,4.937999999999999,0.00747855432106861,-0.0114253070359878,0.3,0.6170000000000001,-0.003877314691831279,-0.087568720980065,0.55,2.102333333333333,-0.04171336124433846,-1,-1,-1,1
0.1319037024217324,0.43,1.9756666666666665,0.028548046545085307,0.1243095885309788,0.84,6.625333333333334,0.0289321457583827,-0.1017864550147269,0.57,1.9176666666666664,-0.03454245178837797,0.1022427515368042,0.88,3.5403333333333333,0.048703335868531816,-1,1,1,1
1.845846956635549,0.96,8.683,0.39949845126146855,-0.1125628920027336,0.35,0.9756666666666668,-0.026198188224205974,0.2471690322880047,0.8,3.5180000000000007,0.08387976946591912,0.3578073035884839,0.96,3.0996666666666663,0.17044151317280126,1,-1,1,1
-0.0450912201972704,0.7,5.156000000000001,-0.009759136622644767,-0.2972015103144301,0.74,4.7043333333333335,-0.06917147355761476,1.0700388028459864,0.98,4.527666666666667,0.36313047500920803,-0.2771127183466384,0.67,1.8243333333333331,-0.13200264656629412,-1,1,1,-1
0.1144330983400345,0.37,1.3393333333333333,0.024766866719666734,0.2632766366897963,0.85,6.847333333333333,0.06127570783156204,0.5671494641808099,0.85,4.833666666666667,0.19246895886525917,-0.1402681352356158,0.49,1.1686666666666663,-0.06681672783007706,-1,1,-1,-1
0.1263114232875848,0.42,1.6429999999999998,0.02733770413555752,-0.0631818897249183,0.47,2.469,-0.01470512182055732,0.2643181282411833,0.77,4.751666666666667,0.08969952043466278,0.0650934859211256,0.47,1.3453333333333335,0.031007282765946775,1,-1,-1,-1
0.1126448901760888,0.51,2.5289999999999995,0.02437984308834058,-0.3387297082530249,0.8,5.886666666666667,-0.07883685729865232,-0.1000276319519817,0.57,2.0933333333333333,-0.03394557413073312,0.3461238932390831,0.98,3.678000000000001,0.16487612051871256,1,1,-1,1
-0.0113827881336412,0.74,5.650666666666667,-0.0024635879015212085,-0.0138062522517525,0.8,6.129333333333332,-0.0032133040358761898,-0.0242557753110232,0.35,0.8863333333333333,-0.008231487668467511,-0.0892476133383313,0.53,1.9550000000000003,-0.04251310163847604,1,1,-1,-1
0.2708543481965089,0.83,6.541333333333333,0.05862126989074339,1.1222681446594835,0.9,6.889333333333335,0.26119968640380664,-0.0493242973481,0.48,1.2813333333333334,-0.016738790666163326,-0.2892308494886833,0.75,2.6346666666666665,-0.1377751184749504,1,1,1,1
0.0769204878554439,0.49,2.526,0.016647975964669215,1.165517929157284,0.98,7.381666666666667,0.2712657568002762,0.6543597204417235,0.9,3.9623333333333335,0.2220648031444301,-0.4864565282026851,0.82,2.1876666666666664,-0.23172357279495642,-1,1,1,1
0.064428024960641,0.48,2.4060000000000006,0.013944220075821433,1.1492031969515564,0.96,7.397333333333333,0.2674686224378898,0.7380887243716443,0.99,4.164333333333334,0.2504792427780704,-0.5180892347846167,0.74,1.981,-0.24679181293847366,-1,-1,1,-1
0.1300509293105811,0.4,1.813666666666667,0.028147049059468743,-0.0012166547751006,0.39,1.6803333333333337,-0.0002831674829498023,-0.0162875051111632,0.46,2.134,-0.0055273598041499115,-0.0295076942407881,0.33,0.4679999999999999,-0.014055990490413643,-1,-1,-1,-1
0.9460102593336916,0.86,7.212666666666666,0.20474592008978232,-0.300054467491722,0.72,4.242333333333334,-0.06983547843343545,0.5971482443636211,0.85,3.7576666666666654,0.20264940397482684,-0.1799362743464243,0.77,2.1253333333333333,-0.08571264635098952,1,1,1,1
-0.022569431684638,0.56,3.660333333333333,-0.004884724040339082,-0.031697535900111,0.42,1.8863333333333328,-0.0073773691931659615,0.0103731439967384,0.5,1.8663333333333332,0.0035202505711530692,0.4757366679194659,0.91,4.210333333333335,0.22661716722595704,-1,-1,-1,1
0.1255673279459106,0.37,1.4299999999999995,0.027176658857388014,-0.1040687095869024,0.56,3.182333333333333,-0.024221229514445015,0.0403626569740489,0.68,3.764,0.013697550743615146,0.0321207763587267,0.42,1.096666666666667,0.015300732187297713,-1,1,1,-1
0.0292180197644342,0.54,2.994666666666667,0.006323684421862453,-0.0795406690750888,0.55,3.127666666666667,-0.018512507833024137,-0.024792643232665,0.59,2.9443333333333337,-0.008413680223433253,0.04382705236261,0.54,1.8046666666666664,0.02087701689616172,1,-1,-1,1
0.0235350141504437,0.6,3.6716666666666673,0.005093705992102687,-0.1173020836718841,0.73,5.168666666666667,-0.027301200355201848,-0.1074460415285925,0.55,2.304,-0.03646310021128524,-0.0002407382991473,0.61,2.219666666666667,-0.0001146756915630297,1,1,-1,1
0.0639789346486847,0.5,2.735333333333334,0.013847023023022384,0.4634112610177707,0.85,6.923333333333334,0.10785557500659602,-0.0852567990049499,0.51,1.8536666666666668,-0.028932915178486375,-0.1702243329852453,0.72,2.7976666666666667,-0.08108636297207712,-1,1,-1,1
0.1154500430372428,0.32,0.9416666666666668,0.024986965049104505,-0.0489485305421224,0.54,3.4243333333333337,-0.011392411776428728,-0.1430640362969892,0.51,2.425666666666667,-0.04855049304668786,-0.0026100969323146,0.38,0.8626666666666665,-0.001243319703677802,-1,-1,1,-1
0.0961263768511095,0.4,1.4216666666666669,0.020804725190971957,-0.0259482698605966,0.3,0.6896666666666665,-0.006039269654549136,1.3907664978608656,0.95,6.327,0.47197325709299454,-0.0654365905520891,0.41,0.6323333333333333,-0.031170720660845846,1,-1,1,1
-0.0707642089891704,0.59,3.473666666666667,-0.015315566544826086,-0.2145846071817736,0.57,3.0,-0.049942994791115365,1.0876707931012293,0.91,4.599,0.3691141019391051,0.0474867662797544,0.99,2.886000000000001,0.022620321662615142,1,1,-1,1
1.266712305230547,0.88,7.731999999999999,0.27415577565316235,-0.1834600326246307,0.64,3.5163333333333333,-0.04269897815171915,0.2072290550355053,0.74,3.3289999999999997,0.07032566014485314,-0.034731809561308,0.7,2.268,-0.016544497883327812,1,1,-1,-1
0.0995738923934521,0.4,1.6266666666666665,0.02155087433129727,0.9283873815462088,0.9,7.479,0.21607535959661237,0.3307558333790821,0.86,4.711666666666668,0.11224595086417624,-0.0963881615819544,0.44,0.9056666666666666,-0.04591450187631534,-1,1,1,-1
-0.0893021729245688,0.8,6.391666666666667,-0.01932775610101304,-0.0893875163499875,0.5,2.477333333333333,-0.02080428937606179,1.1992629664911356,0.91,4.549333333333333,0.40698424162245933,-0.2265773656450376,0.79,2.334333333333333,-0.10793013072662785,1,-1,1,1
-0.1877392695726349,0.73,6.029333333333333,-0.040632592624002456,-0.0306735368830732,0.43,1.923333333333333,-0.007139040926075003,0.0663757438804932,0.43,1.3903333333333334,0.022525403135200364,0.4933169662700569,0.93,4.266666666666667,0.23499154254712215,-1,-1,-1,1
0.083817261200199,0.45,2.205666666666667,0.018140651324360504,-0.2201163194005397,0.77,5.749999999999999,-0.051230460272242616,-0.0206530872832102,0.71,3.722,-0.007008872365760567,0.0081700795067938,0.43,1.0606666666666666,0.003891817466871986,-1,1,1,-1
0.153085379061127,0.41,1.826,0.033132417411878765,-0.1868331892759425,0.64,4.391333333333334,-0.043484055642964245,0.2675322655762442,0.73,3.369333333333333,0.09079027640923232,-0.0225671126733213,0.81,3.063333333333333,-0.010749844381057454,-1,-1,1,1
2.001576012259324,0.93,8.99033333333333,0.43320304216184663,-0.030256456235417,0.67,4.359999999999999,-0.0070419684618058245,-0.0743488915981842,0.37,1.0456666666666667,-0.025231186243572786,-0.0597931877965274,0.41,1.0066666666666668,-0.028482485693435162,1,1,-1,-1
-0.0299981321750402,0.53,3.303333333333333,-0.0064925249092748025,-0.0076577864116309,0.38,1.5226666666666664,-0.0017822936691054552,0.0488359284645099,0.4,1.1376666666666668,0.01657305684024401,-0.0103289503347734,0.68,3.220666666666667,-0.004920195610568727,-1,-1,1,1
0.0515238869977139,0.47,2.549666666666666,0.011151364951770347,-0.0474550520427519,0.43,1.6953333333333336,-0.01104481560028959,-0.0030617701432424,0.34,0.792,-0.0010390483443474257,0.2716020155876677,0.87,4.497,0.12937762324378324,-1,1,-1,1
1.9813137893598436,0.97,8.972666666666665,0.42881766956182815,-0.0780104991675951,0.4,1.5183333333333338,-0.01815637200052827,0.0285711545022198,0.44,1.1896666666666669,0.009695963247648562,0.1286385670341658,0.84,3.8483333333333336,0.06127698288378292,1,-1,1,-1
-0.0493072335830868,0.75,5.92,-0.010671612498326927,-0.115136895723154,0.79,5.549000000000002,-0.026797268727181522,0.0372982334369784,0.71,3.438333333333334,0.01265760193831376,0.0020547281742053,0.42,0.8916666666666664,0.0009787697893755632,-1,1,1,-1
0.865071305796925,0.86,6.959333333333333,0.18722822369116016,0.534004516725088,0.87,6.138999999999999,0.12428563794718649,-0.133025553371999,0.61,1.99,-0.04514381371578122,0.1045014111849877,0.98,2.9096666666666677,0.04977924841787848,1,1,-1,1
1.4713542532012376,0.89,7.949999999999999,0.31844663139476476,-0.1611436030043349,0.64,3.9086666666666674,-0.037504992698053324,-0.0538916782071909,0.55,1.856,-0.018288786027544964,0.0790854313321713,0.82,3.206333333333333,0.03767234612315718,1,-1,-1,-1
0.0335259803194194,0.64,4.819000000000001,0.007256060512754093,-0.0720301773888332,0.51,2.81,-0.016764495931836664,1.012367140104419,0.83,5.7046666666666646,0.3435589059873971,-0.4740529541446483,0.35,0.0023333333333333,-0.22581513014998988,-1,-1,1,-1
0.1093289774471013,0.37,1.4526666666666666,0.023662176872847152,0.0073380697347611,0.38,1.5786666666666669,0.0017078819555289308,-0.0032480010237481,0.44,1.873,-0.001102248022639047,-0.0209113681083394,0.47,1.4109999999999998,-0.009961130438516682,-1,-1,-1,1
0.0245965538922772,0.58,3.5306666666666664,0.0053234560704016835,-0.0397749780285159,0.53,2.777999999999999,-0.009257334655007004,0.2174142625422721,0.78,4.683333333333333,0.07378213221872795,0.0179265877255071,0.38,0.7060000000000001,0.00853933026888257,1,1,1,-1
0.1412915020015328,0.39,1.6103333333333334,0.03057985713447417,-0.2005145862215487,0.76,5.724999999999999,-0.04666830052130624,0.4472406613348409,0.66,4.260000000000001,0.15177647143449316,-0.5403922029121766,0.35,0.0,-0.2574158320621247,-1,1,-1,-1
1.701575509204135,0.97,7.681333333333333,0.3682736416406565,0.3523159621492446,0.88,5.852,0.08199895832948202,0.5596089939657358,0.9,3.555333333333333,0.1899100100461043,-0.4831766969741042,0.78,1.7543333333333335,-0.23016122515156215,1,1,1,1
0.1289699934823023,0.42,1.8840000000000003,0.027913101067324517,0.8994706150002747,0.86,7.487,0.20934519409244776,-0.185927939813395,0.56,2.2070000000000003,-0.0630968717417992,-0.1317921442203937,0.65,2.5436666666666667,-0.0627791894126527,-1,-1,-1,-1
-0.0712794645435144,0.8,6.610333333333334,-0.01542708380535753,-0.0342913774051401,0.48,2.388333333333334,-0.007981066795132868,0.2405265352501731,0.7,3.266,0.08162555859227642,0.1062098454491593,0.69,2.5276666666666667,0.05059306109923327,1,-1,1,1
0.0609603992400167,0.68,4.851333333333333,0.013193718470060537,-0.3886083639482534,0.81,5.423333333333333,-0.09044574888827339,0.3890423550872,0.84,3.518,0.13202617963551527,0.1432576709549278,0.95,2.672666666666667,0.06824079320429788,-1,1,1,1
1.7539244177730433,0.94,7.882666666666667,0.37960356681312374,0.6699591427712059,0.89,6.306666666666667,0.15592808084942852,-0.1632658959078887,0.67,2.640333333333333,-0.055406235901118865,-0.1821156861609518,0.59,1.608666666666667,-0.0867508091938642,1,1,-1,-1
-0.0763826935413067,0.68,5.4833333333333325,-0.016531580618444713,0.0040905466862004,0.54,3.3286666666666678,0.0009520447646492378,-0.0219777288575298,0.31,0.6693333333333331,-0.00745840533860254,-0.0203965512685957,0.5,1.9379999999999995,-0.009715897430993523,-1,-1,-1,-1
0.1066600295336082,0.46,2.3473333333333333,0.023084533881316874,1.3242147687975878,0.9,7.967333333333331,0.308201283255854,-0.2078878214830715,0.53,1.9753333333333327,-0.07054922042359126,-0.1045725573813918,0.49,1.5626666666666664,-0.049813138909352496,-1,1,1,-1
0.112384039439948,0.31,0.8216666666666665,0.02432338690993205,1.7310396900517926,0.97,8.602333333333332,0.402886802361534,-0.1659548074704431,0.42,1.4076666666666666,-0.05631875022337627,-0.145430963409149,0.51,1.6569999999999996,-0.06927604108982038,-1,1,-1,1
0.0615297161711749,0.65,4.233333333333333,0.01331693628693155,-0.0661965261329351,0.79,6.149666666666666,-0.015406756352502807,0.0194481628224845,0.66,2.87,0.006599966828307348,-0.0430896783196008,0.61,1.941,-0.020525768762307585,1,-1,1,1
0.1210509171848261,0.82,7.289666666666667,0.026199167685745806,0.0008890966476609,0.39,1.536,0.00020693072921727288,0.1716670507795985,0.72,4.0440000000000005,0.05825726836001279,0.0492430035483268,0.39,0.8186666666666664,0.023456905305665132,1,-1,1,-1
-0.1498667170038343,0.71,5.061666666666667,-0.03243579925380231,1.1137642072854304,0.91,6.97,0.2592204572990063,-0.1778318740343163,0.57,1.814333333333333,-0.060349374918092155,0.0910883329873701,0.96,3.1173333333333337,0.043389928464431245,-1,1,-1,1
0.9962893251031656,0.86,7.775666666666667,0.21562786717297394,0.0049402900464858,0.64,4.2636666666666665,0.0011498163046207372,-0.0443299027010619,0.49,1.8823333333333336,-0.015043883064926147,-0.0416637861954689,0.53,1.822,-0.019846545032604926,1,-1,-1,-1
1.839195744518796,0.92,7.931,0.3980589229570757,-0.3911190523986407,0.81,5.147,-0.09103009322613911,0.0833851890546175,0.7,2.560333333333333,0.02829776194059582,-0.1785176578086673,0.79,2.387666666666667,-0.08503688834694008,1,1,1,1
0.0131477019170676,0.78,6.746666666666667,0.0028455699074259803,-0.0062307035716999,0.62,4.0216666666666665,-0.0014501505961366228,0.0385890957248555,0.63,3.1636666666666664,0.013095671505998168,0.0450595399322792,0.45,1.2130000000000003,0.021464112364125352,-1,-1,-1,-1
0.1063674415735063,0.49,2.673000000000001,0.023021208784673154,-0.2940343706677817,0.74,5.122333333333334,-0.06843434501446019,0.0414146025282491,0.69,2.8126666666666664,0.014054541058138836,0.381874804241864,0.98,3.5093333333333336,0.18190606738538753,-1,1,1,1
0.1018032735552427,0.42,1.813,0.02203338146343254,-0.2573338957778501,0.83,6.165666666666666,-0.05989257843421967,0.585281855905611,0.87,4.003333333333334,0.19862240302314152,0.0085579461418068,0.91,2.7716666666666665,0.004076577742914003,-1,1,1,-1
0.0896405470070806,0.65,4.2876666666666665,0.01940099073264083,-0.2522092382330827,0.71,4.948333333333333,-0.058699851945465696,0.3131854767707613,0.78,4.004666666666667,0.1062832400500535,0.0007661632162163,0.62,1.9513333333333336,0.00036496185684189937,1,-1,-1,-1
0.0441041704707596,0.52,2.9643333333333337,0.009545508490777399,-0.3731727340243322,0.69,4.701333333333333,-0.0868532191396929,0.9655828610504962,0.97,4.392,0.3276821009307681,-0.0342047467130077,0.95,2.735666666666667,-0.016293431489488103,-1,-1,1,1
0.133045749033231,0.36,1.2866666666666668,0.028795220803450528,-0.3079488934646717,0.79,6.046666666666667,-0.0716728482262831,-0.0144517978606684,0.32,0.6259999999999998,-0.0049043905771676164,0.226422512885688,0.9,4.324666666666666,0.10785636661293362,-1,1,-1,-1
-0.0277031131447076,0.66,4.9093333333333335,-0.005995811709441249,0.0584779304010931,0.41,1.934666666666667,0.013610309759744345,0.4318257759677786,0.37,1.4360000000000004,0.14654524558486431,-0.4288856930983845,0.32,0.003,-0.20429970483198107,1,-1,1,-1
0.1425148264605235,0.31,0.8493333333333336,0.030844622436386228,-0.2582065316335722,0.59,3.3349999999999995,-0.06009567803474205,0.8759080700528279,0.86,4.556333333333333,0.29724988729073465,-0.1460781670828095,0.8,2.732,-0.06958433656719991,-1,1,1,1
1.996742070235042,0.97,9.211000000000002,0.43215682739022315,-0.0417153591985478,0.31,0.722,-0.009708944152726431,-0.0064341917943193,0.32,0.6240000000000001,-0.002183519996057384,0.1998583995000507,0.88,4.234,0.09520255089666993,1,-1,-1,1
0.1401689184262857,0.38,1.541,0.030336895279965817,-0.051484521420253,0.67,4.700666666666666,-0.01198264506892908,-0.12021954538341,0.54,2.2796666666666665,-0.04079794163011503,-0.0304190429569195,0.47,1.5429999999999997,-0.014490111461807153,-1,1,1,-1
0.0301420512276537,0.61,4.008,0.006523673449742594,-0.0400780529742959,0.55,3.425,-0.009327873127627204,-0.0908855212580301,0.53,2.321333333333333,-0.030843089445082673,0.0224375259706175,0.43,1.2503333333333335,0.010688115753736556,1,-1,-1,-1
0.1039890675635284,0.45,2.2756666666666665,0.022506454985561572,-0.1901075540731334,0.59,3.3816666666666677,-0.04424614005413447,0.5689039993555092,0.84,5.121,0.19306438137677404,-0.022543700236413,0.47,1.0186666666666668,-0.01073869186646736,-1,1,1,1
-0.1116011691465148,0.8,5.765333333333333,-0.024153949531258337,1.1769768026657834,0.98,6.791333333333332,0.27393272563584725,0.4301960792928962,0.87,3.5926666666666662,0.14599218851245072,-0.3429050996845346,0.73,1.743333333333333,-0.16334284817204445,1,1,1,1
0.059344898323399,0.51,3.050333333333334,0.012844074036170626,-0.0576892455542328,0.57,3.6956666666666673,-0.01342674914132026,-0.0089266542937613,0.36,0.9993333333333332,-0.003029366977454453,-0.0350839214702567,0.63,2.998333333333334,-0.01671222639519855,-1,-1,-1,-1
-0.1390495441464523,0.74,5.748,-0.030094628016383757,-0.0865249917510559,0.37,1.2536666666666667,-0.020138057752966957,1.352629655837695,0.97,5.528999999999999,0.45903106329367455,-0.1113021261385684,0.53,1.440333333333334,-0.05301876906410404,1,-1,1,-1
0.0379089210169043,0.64,4.957333333333335,0.008204664628778757,-0.0300966305345131,0.39,1.358,-0.007004770201163726,-0.0159351344443892,0.56,2.593333333333333,-0.005407778600865855,0.0838326259284967,0.61,2.396333333333333,0.03993367232362518,-1,1,-1,1
1.1201298991268294,0.87,8.014666666666667,0.24243080300030934,-0.0434669596213428,0.49,2.1466666666666665,-0.010116616314959683,-0.0092815274364517,0.46,1.4523333333333333,-0.0031497974258928017,0.414591908468926,0.99,3.9663333333333335,0.19749086035961397,1,1,-1,1
0.0934655409560596,0.67,5.105333333333332,0.020228837891479425,-0.0947541838434222,0.79,5.885,-0.02205334190685778,0.2566320673363309,0.68,3.811,0.0870911636723609,-0.2730396900071102,0.31,0.0053333333333333,-0.1300624594699924,-1,1,1,-1
0.0699818906962534,0.51,3.0280000000000005,0.015146248636160722,-0.0947842264624516,0.46,2.2626666666666666,-0.02206033410627694,0.3266447024873615,0.77,3.984333333333333,0.11085078939006435,0.1086167619816742,0.7,2.5943333333333327,0.05173959581713352,-1,-1,1,1
0.0729625244064697,0.45,2.102333333333333,0.0157913500876806,0.5011122355379687,0.87,6.8616666666666655,0.11663020054386593,0.8204203303157711,0.95,4.476333333333333,0.2784194586798155,-0.3869580151657295,0.68,1.835,-0.18432745496733746,-1,1,1,-1
1.580830366815392,0.9,8.272,0.3421406530912854,-0.1828649110065323,0.46,1.9426666666666663,-0.042560467956308946,1.0394874618128038,0.89,4.576666666666666,0.35276251176148204,-0.2304617189054483,0.69,1.9193333333333336,-0.10978044244682554,1,-1,-1,1
-0.2086780517527282,0.7,5.524333333333335,-0.04516439360683991,-0.0137293876959565,0.33,0.941333333333333,-0.0031954143737976362,1.3920348738688668,0.98,4.920666666666666,0.47240369567246543,-0.1641670876194507,0.83,2.688333333333334,-0.07820099407253016,-1,-1,1,1
1.8814371073652485,0.98,8.277333333333335,0.4072012621827991,-0.2737504159693524,0.64,3.386333333333334,-0.06371340320436693,0.1001696153358056,0.75,3.063666666666665,0.033993757891428764,0.1455200936510761,0.89,2.756666666666667,0.06931849828158577,1,1,-1,1
-0.1148262316386565,0.76,6.522333333333334,-0.024851952941671335,0.039877466285298,0.5,2.7373333333333334,0.00928118804571309,0.0333934405898055,0.34,0.7703333333333333,0.011332463749273205,0.0401604851777319,0.8,3.956666666666665,0.019130447575544655,-1,-1,-1,-1
0.1114978198556335,0.46,2.247333333333333,0.02413158154376207,-0.2256302042414892,0.83,6.1066666666666665,-0.052513776561826604,0.9258838891790862,0.96,4.2956666666666665,0.31420977967036123,-0.2837555928397526,0.86,2.440333333333333,-0.1351669799073641,-1,1,1,1
0.0033873788543754,0.63,3.9646666666666666,0.0007331336984867978,1.605963060556414,0.98,7.939999999999999,0.373776133439758,-0.0560628428389589,0.38,0.9853333333333332,-0.019025596731941992,-0.3120967666711469,0.66,2.651,-0.14866729838736872,1,1,-1,-1
0.131715959289107,0.34,1.1486666666666665,0.02850741311637704,-0.0272588433033253,0.38,1.5243333333333335,-0.006344296019129555,0.0305744684521687,0.47,1.531,0.010375811814170332,0.527338561273389,0.98,4.574333333333334,0.2511977297176033,-1,-1,1,1
0.1889718163952859,0.33,1.0486666666666669,0.04089935393104701,-0.3100035175260078,0.8,6.123000000000001,-0.0721510469197527,0.0204714234860716,0.48,1.4893333333333334,0.006947222581872859,-0.0823118617738014,0.81,3.674666666666666,-0.0392092563010743,-1,1,1,-1
0.1357449155782171,0.46,2.026333333333333,0.02937940404277183,-0.1996492535233809,0.77,6.236666666666667,-0.04646690067718524,-0.0249433087037518,0.44,1.5636666666666668,-0.008464810354357215,-0.1135505095284283,0.6,2.4739999999999998,-0.05408978651768027,1,-1,-1,-1
1.640203033890229,0.98,7.626666666666667,0.3549907371453251,0.9168151836011093,0.96,6.422666666666666,0.21338201532889292,-0.1778646356086959,0.76,2.5036666666666667,-0.0603604929504802,-0.0973689533857466,0.93,2.3903333333333334,-0.046381702063313435,1,1,1,1
-0.0345350416460332,0.6,4.324666666666667,-0.007474452636630292,0.0075257905392853,0.34,1.1123333333333334,0.0017515725971162571,0.4136544043793035,0.69,4.668666666666666,0.14037857314369534,-0.2796701773510621,0.31,0.0166666666666666,-0.13322089219241667,-1,-1,-1,-1
1.7111643256343454,0.95,7.983666666666666,0.3703489585023978,1.141740563479444,0.92,6.910666666666666,0.26573174918532705,-0.3318439950983647,0.57,2.0776666666666666,-0.11261523156779087,-0.1811121074018109,0.51,1.136,-0.08627275444042412,1,1,-1,1
0.1166002153546008,0.42,1.829666666666667,0.025235897961888274,1.345648066092024,0.99,7.775666666666668,0.31318972613249374,-0.0365477963867943,0.8,3.6270000000000007,-0.01240293214337448,-0.1582023101572889,0.68,2.02,-0.0753596722599404,-1,1,1,1
1.8098833668619472,0.91,8.969666666666667,0.39171481656482804,0.0032918687233125,0.3,0.6646666666666667,0.0007661583217018191,0.0390387246516894,0.57,2.4513333333333334,0.01324825846391485,0.0503439796085212,0.71,2.8836666666666657,0.0239813552645804,1,-1,-1,1
-0.0559585574392325,0.61,3.987666666666668,-0.0121111649865852,1.506522887470786,0.94,7.745333333333333,0.35063216187689494,-0.1729109802122694,0.5,1.7076666666666669,-0.05867941070154498,-0.232061423723219,0.63,2.2916666666666665,-0.1105424618551388,-1,1,-1,-1
1.7005108537954747,0.9,8.386666666666665,0.36804321723555733,-0.1788812013063361,0.54,2.816999999999999,-0.041633288717223646,0.0633592173616897,0.62,2.3786666666666663,0.021501708756325913,-0.0260203410498185,0.75,2.787333333333333,-0.012394789757852671,1,-1,1,1
0.0889475122452498,0.62,4.254666666666667,0.01925099654540528,-0.3164804936268188,0.78,5.394666666666667,-0.07365851564229235,0.4150177739746246,0.83,4.359333333333334,0.14084124893399874,-0.0233081341078595,0.52,1.3776666666666668,-0.011102829949908308,-1,1,1,-1
0.0131347497558209,0.5,2.826999999999999,0.0028427666585759364,-0.1095637603613561,0.46,2.240666666666667,-0.025500162313072918,0.323305443854978,0.78,3.917333333333333,0.1097175720056752,0.4862143186012679,0.97,3.4266666666666667,0.23160819624854026,-1,-1,-1,1
1.6913061187114593,0.96,7.665,0.366051027472957,0.2378930725654271,0.87,5.731999999999999,0.05536786929881293,0.4436000846915924,0.89,3.3673333333333333,0.15054099817665045,-0.2978415745521197,0.87,2.0656666666666665,-0.14187683745778867,1,1,1,-1
0.143401976451353,0.32,0.9703333333333334,0.03103662917134274,0.0142646808511024,0.61,4.454,0.0033199999328937975,0.3672562454723294,0.47,2.590333333333333,0.1246328025803943,-0.4778450180262893,0.33,0.0116666666666666,-0.22762147982355094,-1,-1,-1,-1
1.4388812513404714,0.9,7.629333333333333,0.3114184680334681,1.190203569375767,0.94,6.883666666666667,0.2770111586584938,-0.2235504811426356,0.56,1.6583333333333328,-0.07586453144498391,-0.3145744068019649,0.68,2.0506666666666664,-0.14984752229213275,1,1,1,1
0.6689332093237885,0.82,7.055333333333334,0.14477786479617752,-0.2442394418212563,0.68,4.259333333333334,-0.05684494023530317,0.9280418165899968,0.94,4.660666666666667,0.31494209816542446,-0.1457847342600609,0.52,1.1799999999999995,-0.06944455983871435,-1,-1,1,-1
0.0278725598709703,0.52,2.9470000000000005,0.006032485229133618,1.4010416671696584,0.92,7.837333333333332,0.32608218084495083,-0.0577398994315903,0.75,4.3373333333333335,-0.019594725959293218,-0.2110805562993141,0.3,0.0,-0.10054822541685449,-1,1,-1,-1
0.1428235546714304,0.82,6.347666666666667,0.03091144078320239,0.8616345632409486,0.86,6.5683333333333325,0.20053913031765105,-0.0988520876754575,0.49,1.3886666666666667,-0.03354663911043925,0.0818842393225973,0.95,3.212666666666667,0.039005558341533166,1,-1,-1,1
-0.0254486264031514,0.62,4.041666666666667,-0.005507870952270963,1.0091192934719118,0.91,7.068999999999999,0.23486512047338712,0.6175959472420516,0.92,4.595000000000001,0.20958857668458541,-0.2042928199954344,0.47,0.89,-0.09731488715056301,-1,1,1,-1
-0.0500161214576593,0.68,4.41,-0.01082503779016474,1.250752359353802,0.96,7.263333333333333,0.29110344580898695,0.2209133232025575,0.83,4.242,0.07496958033395144,-0.0967515020563234,0.44,0.823,-0.04608757911545298,1,1,-1,-1
-9.551557935250088e-05,0.52,3.1983333333333346,-2.067252969456239e-05,0.0428233518042477,0.44,2.244,0.009966821312052168,-0.015104866627253,0.45,1.8713333333333333,-0.005126017279669242,0.0134037806931501,0.51,1.7496666666666665,0.006384891087087389,-1,-1,-1,1
0.1063173863992201,0.32,0.9289999999999998,0.023010375294641342,-0.0060795166033198,0.44,2.209666666666668,-0.0014149629371826154,0.0581179425104954,0.5,1.8456666666666663,0.01972301940290632,-0.007148703550186,0.75,3.5443333333333333,-0.0034052850182141837,-1,1,1,1
1.885090218385841,0.94,8.092,0.40799190855235135,-0.3896368296602785,0.74,4.3566666666666665,-0.09068511674588958,0.2267411868157056,0.81,3.418666666666668,0.07694733560460394,-0.1334318106880252,0.7,1.9976666666666667,-0.063560244553336,1,1,1,-1
0.0384042071879804,0.79,6.882333333333334,0.008311859896276325,-0.0363618895993518,0.44,1.9283333333333332,-0.008462963335096984,0.7320959323669078,0.84,4.277666666666666,0.24844551708370924,0.029702325808655,0.71,2.3686666666666665,0.014148703240001845,-1,-1,1,1
-0.146486991230212,0.7,5.779333333333333,-0.03170432191902283,0.0324263754301457,0.54,2.9960000000000004,0.007547001252660552,-0.001600053202069,0.37,1.192666666666667,-0.0005429972051125227,0.0005061130806154,0.41,1.1376666666666668,0.00024108697176245428,-1,1,-1,-1
-0.0388873250954819,0.57,3.787,-0.008416421574659091,0.0809598231750552,0.68,4.898666666666666,0.01884280554987003,-0.0295769360496584,0.38,1.1463333333333332,-0.010037287253942045,-0.0348230484398932,0.48,1.4503333333333337,-0.016587959524189497,-1,1,1,1
-0.0413569941742864,0.79,5.775666666666666,-0.008950934454269152,-0.3561374293070063,0.8,5.15,-0.0828883768057702,0.9816723406807496,0.92,4.067333333333333,0.33314225841781003,-0.3264536126712674,0.79,2.0323333333333333,-0.15550618214437478,1,1,1,1
0.0325206314188935,0.52,3.1083333333333334,0.007038471872865126,-0.0868639434958327,0.75,6.153333333333333,-0.020216946287639377,-0.0470599229667791,0.42,1.5733333333333333,-0.015970348117630723,-0.0084708409248828,0.39,0.931,-0.004035085171832094,-1,-1,-1,-1
0.0571279229041525,0.82,6.881333333333333,0.012364251890954393,-0.0745978251862782,0.5,2.527333333333333,-0.017362097140317504,1.1725629172131402,0.93,5.446666666666666,0.3979232603278555,-0.0773541310770498,0.44,0.7090000000000001,-0.03684764122675086,1,-1,1,1
0.0822205200945416,0.39,1.5053333333333334,0.017795067094594046,1.2570167525557796,0.98,7.813999999999998,0.2925614374196846,1.0152919381627692,0.89,5.583000000000001,0.3445514712153214,-0.583431834995789,0.37,0.0,-0.2779177612993446,-1,1,-1,-1
0.0713302812792493,0.62,3.843333333333333,0.015438082120874034,-0.3392623471816831,0.73,5.137666666666667,-0.07896082510598432,0.0692693215720092,0.68,2.843666666666666,0.023507373357963858,0.3437357338555831,0.94,3.2963333333333336,0.16373852076896092,1,-1,-1,1
0.1088082528934011,0.36,1.2623333333333335,0.02354947595146837,1.6617206406602758,0.99,8.401666666666667,0.38675330160323895,-0.0192884580258465,0.67,3.912666666666667,-0.00654576909406616,-0.3449525748472269,0.32,0.0036666666666666,-0.16431816298930252,-1,1,-1,-1
-0.0453713482169426,0.8,6.234666666666666,-0.009819765002268378,-0.1583382998280011,0.66,4.188333333333334,-0.03685207894173503,1.043935142438813,0.99,4.956666666666665,0.3542718854160788,-0.1265228454663851,0.51,1.011666666666667,-0.060269158890677375,1,-1,1,1
1.3327009810890953,0.88,7.672333333333333,0.2884377689200019,-0.217284436665933,0.72,4.378,-0.05057136031851805,0.0668294288434903,0.61,2.2753333333333337,0.022679366557535607,-0.0751082675291785,0.82,2.842999999999999,-0.03577782409993484,1,1,-1,1
0.1445084189175109,0.38,1.6036666666666668,0.03127609758991937,0.0117784180976219,0.3,0.7396666666666668,0.002741340496985444,-0.0146188051185502,0.44,1.851333333333333,-0.004961066489034835,0.0190336594137972,0.46,1.6346666666666665,0.009066683880311215,-1,-1,-1,-1
0.0116891202357116,0.73,5.409,0.0025298876561725137,-0.1133852038729896,0.75,5.213666666666667,-0.02638957528589805,0.0203706999231678,0.49,1.5683333333333336,0.006913040835244051,-0.0597446277388824,0.71,2.848666666666666,-0.02845935410941839,1,1,1,1
0.0299169436639457,0.51,2.816333333333332,0.0064749532008913525,1.5441775567692124,0.98,7.973666666666666,0.3593960102131339,-0.2975497708345247,0.74,3.646333333333333,-0.10097707609728038,-0.048883470675118,0.38,0.6259999999999999,-0.02328564181738388,-1,1,1,-1
0.1058503141803828,0.52,2.8393333333333333,0.022909286400254962,-0.3762729532215854,0.78,5.858333333333333,-0.08757477243866077,0.0529180549250116,0.73,3.016666666666666,0.01795837531346857,0.3059931170055119,1.0,3.2063333333333333,0.14575982479905997,1,-1,-1,1
-0.0727776266704678,0.72,4.839666666666667,-0.015751332490929703,1.2976489169061018,0.99,7.149,0.30201827590941316,-0.1411740168151727,0.63,2.185666666666667,-0.04790909231394502,0.0433183543813657,0.98,2.924000000000001,0.020634698606955007,1,1,-1,-1
-0.005969706197261,0.8,6.754999999999999,-0.0012920293157124628,0.0093314510433324,0.55,3.276666666666667,0.0021718268470949423,0.0071897568185765,0.58,2.7836666666666665,0.0024399300303749446,0.0538038964999634,0.48,1.517666666666666,0.025629486715546462,1,-1,-1,-1
0.1158056599106549,0.62,4.206333333333334,0.0250639315547294,-0.3634739365626194,0.81,5.660999999999999,-0.08459589510572768,0.0303090943605708,0.69,2.6229999999999998,0.010285753939931775,0.3140542186439976,0.98,3.2400000000000007,0.14959973065711207,-1,1,1,1
1.674443778091117,0.97,8.040333333333333,0.3624014946998019,1.335517435536528,0.98,7.190333333333332,0.3108318961105329,-0.1462656585639863,0.41,1.090666666666667,-0.04963700188311746,-0.2534053237270153,0.54,1.6483333333333332,-0.1207096288670228,1,1,-1,-1
0.1484590296858216,0.31,0.8613333333333336,0.03213113211908409,-0.1397776042296978,0.7,5.451999999999999,-0.0325322130587162,0.3523239921213994,0.7,4.364,0.11956536368204858,-0.4071426449760699,0.33,0.0113333333333333,-0.19394240360925777,-1,-1,1,-1
-0.0709673285514309,0.72,5.553666666666667,-0.015359527909148449,-0.0415821652838961,0.32,0.8266666666666668,-0.009677944245170048,0.2853024479834078,0.67,3.417,0.09682080049990156,0.1384596340915878,0.71,2.791333333333333,0.06595524828935367,1,-1,-1,1
0.1244295549885829,0.31,0.8080000000000002,0.02693040955014962,0.6937974065044905,0.87,7.316,0.161476262040506,-0.0514842119621454,0.78,3.9140000000000006,-0.017471783542395054,-0.0871438395294816,0.53,1.5186666666666668,-0.041510968960474466,-1,1,1,-1
-0.0046791188357762,0.78,5.962666666666666,-0.001012706238424099,-0.08450666763897,0.66,4.267,-0.019668307606670113,0.2541625548910011,0.75,3.4596666666666667,0.08625310506651532,0.0254913178343496,0.73,2.330333333333334,0.012142789543089692,1,-1,-1,1
0.122435610248085,0.44,2.0776666666666666,0.026498858151553825,-0.4638518296126435,0.8,5.804666666666666,-0.10795811411845423,1.010633222755192,0.98,4.975333333333333,0.34297048038173034,-0.2245781590832432,0.58,1.5773333333333337,-0.10697780865796173,-1,1,1,-1
0.0271028200273169,0.55,3.0336666666666665,0.005865889686470492,-0.1480809255938098,0.58,3.5849999999999995,-0.034464750257367734,0.4203364828588438,0.77,3.88,0.14264621645333103,0.0284296965419246,0.81,2.8970000000000007,0.013542486274182194,1,-1,-1,1
1.9531027182646428,0.94,8.963333333333333,0.42271192001935126,-0.0678171941898109,0.41,1.6336666666666668,-0.01578395496607396,-0.0178866860015686,0.34,0.7123333333333334,-0.006070060979858717,0.3428736091419218,0.97,4.223666666666666,0.16332784765170924,1,-1,-1,1
-0.0854266518541599,0.68,5.380999999999999,-0.018488973308163525,0.0040088923568923,0.41,1.7746666666666664,0.0009330403178864187,0.932823858590309,0.82,5.656333333333334,0.3165649413543525,-0.4748882146451181,0.35,0.0046666666666666,-0.22621300649897932,-1,1,1,-1
0.0337379889776969,0.54,3.2643333333333326,0.007301945752768933,-0.1638590991545525,0.66,4.162333333333333,-0.03813700452717175,0.3925204545743015,0.79,4.120333333333334,0.13320651432573516,0.0103091009195344,0.71,2.340333333333333,0.004910740341391714,-1,1,-1,1
0.1367006745577326,0.82,7.103000000000001,0.02958625988784776,-0.0238793183976895,0.49,2.519333333333333,-0.00555773636335873,0.0196134762352144,0.38,0.9883333333333334,0.006656067913548686,0.4632666618714918,0.98,4.2363333333333335,0.22067707970182104,1,-1,-1,1
-0.0516752720689241,0.68,5.477666666666666,-0.011184129369901097,-0.0105927707551685,0.37,1.3643333333333336,-0.0024653897667539443,0.0652606141551218,0.36,0.9643333333333332,0.022146970515940216,-0.0253141119629218,0.78,3.986333333333334,-0.012058377524200341,-1,-1,-1,-1
2.035644595275171,0.95,9.354333333333331,0.4405765387036788,-0.0598467935918578,0.48,2.152333333333333,-0.01392890263601808,-0.0252045139849863,0.4,1.1353333333333333,-0.008553453492902584,-0.0128322995994192,0.44,1.361,-0.006112666061526795,1,1,1,-1
-0.1211928288314361,0.77,5.857,-0.02622988176138076,1.3589093053568917,0.97,7.069999999999999,0.3162761823896659,-0.1442496302689393,0.58,1.6863333333333337,-0.04895283855140903,-0.1233881753011378,0.86,2.874,-0.05877595872146882,-1,1,1,1
0.0389347576633594,0.57,3.588,0.008426687451436305,1.441879867239943,0.89,7.793,0.3355869726386187,-0.2313929932327258,0.65,2.8209999999999997,-0.07852598178955596,-0.0848732543491772,0.47,1.2433333333333332,-0.04042937568376507,-1,-1,1,-1
0.1217148350475618,0.37,1.4586666666666666,0.02634286007420426,-0.0318358004361779,0.31,0.7953333333333333,-0.007409549250697933,0.0281454307342775,0.33,0.7759999999999999,0.0095514887915219,0.5186230539743013,0.94,4.866333333333334,0.24704609771560937,-1,-1,-1,1
1.6225141991390943,0.89,8.803333333333335,0.35116232544396775,-0.0675859723342728,0.39,1.1723333333333332,-0.015730139773649884,0.0134700100610158,0.53,2.0306666666666664,0.004571209136365784,0.0297932558827667,0.61,2.566,0.014192017781849035,1,1,1,-1
1.5873293926761098,0.89,8.244,0.343547243576337,-0.1522283568172278,0.63,3.535333333333333,-0.035430034481190045,-0.0603662170297871,0.56,1.9356666666666664,-0.020485998270560527,-0.0535984704143861,0.7,2.6056666666666666,-0.025531631997322963,1,1,1,1
1.9448020177946117,0.96,8.402666666666669,0.4209153913471112,-0.2232038148098514,0.74,4.715,-0.05194905220281025,-0.0175191412101969,0.42,1.182333333333333,-0.005945330255773775,-0.1984807496583824,0.73,2.756666666666667,-0.09454630737877275,1,1,-1,1
0.1163376798715565,0.46,2.461333333333333,0.025179077152069594,-0.0587724941823961,0.39,1.56,-0.013678867321204496,0.2133555717958111,0.7,3.234000000000001,0.07240476693556448,0.4535988906121422,0.9,3.763,0.21607183675142227,-1,-1,1,1
0.0819965430556768,0.43,2.0216666666666665,0.017746591526333656,-0.1377075994380985,0.55,2.943,-0.03205043461299175,0.122215197241891,0.68,3.0936666666666666,0.04147518997418982,0.4808277539319201,0.97,3.7363333333333335,0.22904230610644663,-1,1,-1,1
0.133749766735911,0.33,1.0146666666666666,0.028947592039251117,1.70583010026764,0.97,8.533000000000001,0.3970194550815422,-0.3888549645205938,0.53,2.2433333333333336,-0.1319625864038652,-0.0446912647175649,0.39,0.8513333333333334,-0.02128868446136757,-1,1,-1,-1
0.5815711168168001,0.85,7.308333333333334,0.12587000218598712,1.7282834344372535,1.0,7.914999999999998,0.40224530406579045,0.1614517425378756,0.32,0.8816666666666666,0.0547905812414558,-0.3742138788623189,0.38,0.4316666666666666,-0.17825678549287668,1,1,-1,-1
0.0782886635167274,0.48,2.744666666666667,0.01694409155311034,0.0079467943743334,0.37,1.449333333333333,0.0018495581545007887,0.0311212556440558,0.35,0.7686666666666666,0.010561370592217274,-0.0317472892582944,0.68,3.3156666666666674,-0.015122821602718321,-1,-1,1,1
-0.0612993935740857,0.59,3.555666666666666,-0.01326708734333583,1.847019881372293,0.93,8.580333333333334,0.4298803419591138,0.1667493288540733,0.42,1.545666666666666,0.05658838056451459,-0.2734650835500074,0.3,0.0,-0.13026509568903594,1,1,1,-1
-0.1321552481379555,0.78,6.559000000000001,-0.028602488828987194,0.0116526636970202,0.54,3.2926666666666664,0.0027120720818055504,-0.020293389628511,0.33,0.8260000000000001,-0.006886804661427588,-0.0251053096237845,0.47,1.3670000000000002,-0.01195891452755477,1,-1,-1,1
-0.120794923444822,0.69,4.737,-0.026143762711732858,1.0410766575477268,0.94,6.827333333333334,0.24230296277036142,0.6714635765897343,0.96,3.7506666666666666,0.22786920144381617,-0.3918547220968751,0.86,2.0973333333333333,-0.18666000137021382,-1,1,1,1
-0.016695072135235,0.63,4.118333333333333,-0.0036133306923136,1.2001391945539135,0.96,7.154666666666667,0.2793236026079253,-0.1457179767755012,0.73,2.7543333333333333,-0.049451139513007586,0.0985729780820712,1.0,2.789,0.04695523924123256,-1,1,-1,1
0.9763295227861866,0.87,7.200666666666667,0.21130794775362385,1.2417055736153113,0.92,6.966333333333332,0.2889978727254944,-0.0470472698202154,0.35,0.6546666666666667,-0.015966054120899187,-0.2466765359302849,0.85,3.1810000000000014,-0.11750437072278877,1,-1,-1,-1
0.1273066408214576,0.43,1.947,0.027553100033912568,0.2008445799764242,0.82,6.617,0.04674510414947555,0.1246363511872257,0.8,3.462000000000001,0.04229683754426056,0.1043678817939439,0.85,2.902,0.049715641690921554,-1,-1,1,1
-0.0453186490103849,0.62,4.010333333333333,-0.009808359261761655,-0.0772953695180571,0.43,1.9126666666666667,-0.017989930815249803,1.348899896126309,0.97,5.062333333333334,0.45776532469422987,-0.2263366682886496,0.73,2.4173333333333336,-0.10781547453814869,1,-1,1,-1
-0.1138947273424948,0.81,6.845000000000001,-0.02465034656129281,-0.0436552346373042,0.31,0.7023333333333334,-0.010160435945197614,0.8260484333271494,0.81,4.275,0.28032942279932854,0.0702453792825745,0.82,2.858333333333333,0.0334613872278282,1,-1,-1,1
0.1185379770676986,0.4,1.7736666666666665,0.025655289613245633,-0.0542823911708842,0.39,1.2786666666666668,-0.012633828749889128,-0.034656034889215,0.55,2.467333333333334,-0.011760940236732402,0.0873164703521083,0.65,2.9930000000000003,0.04159320165481488,-1,1,-1,-1
0.0237062873223101,0.54,3.082666666666666,0.005130774811192642,-0.0454972171852672,0.36,1.2796666666666665,-0.010589143884720572,-0.0170778334086052,0.64,3.4066666666666667,-0.005795567171303343,0.0444242248767385,0.41,1.0740000000000005,0.021161480030123702,1,-1,1,-1
0.1188277299619544,0.42,1.8380000000000003,0.025718001113832177,0.6490631244514251,0.87,7.102,0.1510646857168232,-0.0810561661541497,0.69,2.6640000000000006,-0.027507380143314473,0.0947711591560507,0.9,3.192666666666668,0.045144242752169314,-1,1,1,1
0.0981185460434796,0.38,1.527666666666667,0.021235892305960354,-0.0263296552073066,0.46,2.426,-0.0061280342991073085,-0.0935424317187867,0.57,2.9236666666666675,-0.03174474381042474,0.0100511384568793,0.45,1.3936666666666666,0.004787859919343972,-1,-1,-1,-1
0.0748938090397066,0.49,2.2153333333333336,0.016209339898346983,1.0543865520742388,0.92,7.400333333333332,0.24540074318312322,0.6760243732619537,0.96,4.577333333333334,0.22941696238257703,-0.3401123361526694,0.6,1.3676666666666668,-0.16201251523157328,1,1,1,1
-0.0281445871495651,0.59,3.7086666666666654,-0.006091360357490726,-0.0236855605044183,0.46,2.379,-0.005512640633606857,-0.0046089950775627,0.3,0.5786666666666668,-0.0015641176444994211,-0.0447299280160873,0.69,3.334666666666666,-0.02130710172406266,1,-1,-1,1
0.033356472990075,0.69,4.669,0.007219373876677836,0.9126578666277644,0.89,6.965666666666667,0.2124144302692204,-0.072789091127869,0.71,3.104666666666666,-0.024701849284764692,-0.1135251589192651,0.54,1.5093333333333334,-0.0540777107547143,1,1,1,-1
1.9532706828309256,0.96,8.781,0.4227482727537183,-0.0657671947020066,0.64,4.223333333333334,-0.01530683260820385,-0.0191951095193069,0.33,0.7230000000000001,-0.006514090161086378,-0.1508574157803588,0.61,2.2749999999999995,-0.07186093173915398,1,-1,-1,1
0.0590833476685497,0.47,2.316666666666667,0.012787466373675588,0.9330446739216214,0.9,7.277000000000001,0.21715931026716956,-0.0939522651088067,0.7,2.6623333333333337,-0.03188382567661199,0.1175622765005592,0.94,3.137333333333333,0.05600079176091887,-1,1,1,1
1.9365700338139549,0.96,8.377999999999998,0.41913373505146906,-0.2894624270094352,0.76,5.295666666666667,-0.0673702586323431,-0.0160531197927912,0.33,0.6446666666666666,-0.005447818341009289,-0.242273611611433,0.68,2.7276666666666665,-0.11540703767294826,1,-1,-1,-1
-0.040757435579831,0.74,5.945666666666667,-0.008821171404811349,-0.0722783457070823,0.78,5.762333333333333,-0.016822255289268746,0.2185653963579819,0.67,3.606666666666666,0.07417278325697635,-0.2736664794779906,0.31,0.0,-0.13036103064164323,-1,1,1,-1
0.0828675043976918,0.62,4.251333333333334,0.017935094536289484,-0.3573197922135183,0.77,5.498,-0.08316356310760552,0.6016522219301423,0.86,4.704,0.20417788267000278,-0.0572407003138433,0.49,1.0073333333333336,-0.027266608251750334,-1,-1,1,1
1.6876929217540573,0.93,7.976,0.3652690197429035,1.1758713469995667,0.92,6.9593333333333325,0.27367543893059487,-0.2884978401591742,0.52,1.7209999999999996,-0.09790519508030424,-0.2106648472056504,0.55,1.4196666666666666,-0.10035020238531452,1,1,-1,1
-0.064056657073265,0.67,4.695666666666666,-0.013863844562932012,1.2792262585384817,0.9,7.303,0.297730537180264,-0.0813024382331231,0.44,1.1863333333333332,-0.027590955520937467,0.0465597316404267,0.97,3.4656666666666665,0.022178728701526963,-1,-1,-1,1
0.0804058720178462,0.67,5.034666666666667,0.01740232104724796,-0.1369967109759686,0.73,5.352000000000001,-0.031884980533002025,0.0711577192910717,0.41,1.2073333333333334,0.024148223726105294,-0.1385561764161926,0.78,3.461666666666667,-0.0660012362267877,1,-1,-1,-1
1.7868080809719968,0.96,8.548333333333334,0.3867206100070679,-0.112721613659243,0.42,1.627,-0.02623512952660597,0.977260402692354,0.9,4.624666666666666,0.3316450144550901,-0.2064394851938729,0.64,1.8223333333333327,-0.09833745114248771,1,-1,1,-1
-0.0272711228591822,0.67,4.666333333333332,-0.005902315631986398,1.3232377956364738,0.95,7.263333333333334,0.3079738999121119,-0.1067545384090515,0.71,3.0203333333333333,-0.0362284303510882,-0.1634016777189508,0.62,1.813,-0.07783639105763841,-1,1,-1,-1
0.1381956452754258,0.41,1.799,0.029909817853611225,0.70572879517574,0.83,7.36,0.1642532053174961,-0.0881205249636867,0.47,1.6693333333333331,-0.029904754858436727,-0.1907492665577637,0.68,2.692,-0.09086341531501833,-1,-1,-1,1
0.1261577953893096,0.43,1.9306666666666668,0.027304454300184734,0.0341819309534447,0.45,2.410333333333334,0.007955593935552127,0.2518917140850282,0.32,1.1050000000000002,0.08548246805938062,-0.2972241669534611,0.3,0.0003333333333333,-0.14158273534107846,1,-1,-1,-1
0.8031014275835959,0.85,8.162333333333333,0.17381602270554244,0.0298085031015009,0.41,1.816,0.006937710652601065,-0.0276742005422961,0.31,0.658,-0.0093915711857325,0.0039052961191006,0.53,1.9463333333333337,0.0018602878511750922,1,-1,-1,1
0.1521113425142539,0.39,1.6529999999999996,0.032921605735131115,-0.1445149214649626,0.54,2.8456666666666663,-0.03363478892896151,0.028985491740415,0.64,2.648333333333333,0.0098365735486205,0.5230413951508806,1.0,3.984,0.2491507745858053,-1,1,1,1
-0.0004578730696493,0.68,4.799333333333334,-9.909791358468848e-05,-0.1163507876093832,0.6,3.402666666666667,-0.027079793167993655,0.0360931254250629,0.62,2.487,0.012248634110567362,0.4692700312333642,0.96,3.707666666666667,0.22353678476628105,1,1,-1,-1
1.9619108111579528,0.94,8.505333333333333,0.4246182641270222,-0.2211138780056467,0.73,4.651666666666667,-0.05146263472721873,-0.0127854385324486,0.35,0.7733333333333335,-0.004338891594529717,-0.2292366235537155,0.69,2.822,-0.10919686826196079,1,1,-1,-1
-0.0275752030226574,0.61,3.9306666666666663,-0.005968127997378326,1.3839254430772376,0.94,7.491,0.3220985051194725,-0.0982280140519149,0.65,2.419,-0.03333485225677096,-0.2223424136554781,0.73,2.4039999999999995,-0.10591281129777448,-1,1,1,1
0.0974888829166364,0.47,2.5166666666666666,0.021099613703291793,-0.1239010521599057,0.55,3.3149999999999995,-0.02883706191187361,0.1830760545774907,0.65,2.926666666666667,0.06212905035286334,0.0161601814504512,0.76,3.105333333333333,0.007697902619477404,-1,-1,1,1
0.0543606674755152,0.64,3.9526666666666666,0.011765332108351978,0.6523990315583621,0.88,6.667,0.15184109364958917,0.0355750013662756,0.78,3.065666666666667,0.012072802509806049,0.0451767031558003,0.9,2.7150000000000003,0.021519923066994923,1,1,1,1
0.1359800749932316,0.37,1.390666666666667,0.02943029982357322,1.4365030032957191,0.91,8.180666666666665,0.33433554695862366,-0.1039485332476992,0.4,1.1729999999999998,-0.03527617891458884,-0.2614374025807171,0.63,2.6420000000000003,-0.12453570972120988,-1,1,-1,-1
0.1352077124098147,0.35,1.188,0.02926313663879339,-0.298399991643242,0.67,4.711333333333333,-0.06945041130412048,1.1362451003201208,0.97,5.051,0.3855983744783114,-0.2825703880782273,0.68,1.9620000000000004,-0.13460240760560271,-1,-1,1,1
0.06405926166442,0.42,1.4526666666666668,0.013864408277127739,1.1086668684954075,0.97,7.506666666666666,0.25803408905022035,0.782919547292511,0.98,4.187666666666667,0.2656931191150869,-0.5566869824376588,0.82,2.195666666666667,-0.26517785047618864,1,1,1,1
-0.0158812705851172,0.66,4.721333333333333,-0.0034371988316858754,-0.0132243483449925,0.33,0.9693333333333334,-0.00307787016591726,1.3596861438088608,0.92,5.808666666666668,0.46142576694558973,-0.0805143778148544,0.48,1.2136666666666671,-0.03835302479659077,1,-1,-1,-1
-0.1125174994710525,0.76,5.623666666666666,-0.024352271794206928,-0.2298618543309083,0.64,3.562,-0.05349866210953346,1.0642532336169035,1.0,4.307333333333332,0.36116707284400834,-0.0833307826298179,0.89,2.538333333333333,-0.03969461926253725,1,1,1,1
-0.041686817547661,0.65,5.192333333333333,-0.009022318447605824,0.0048324832702867,0.31,0.8169999999999998,0.0011247250674958037,0.0009831695708433,0.45,1.98,0.00033365036139377597,-0.0191300947001138,0.37,0.7806666666666666,-0.00911262083005542,-1,-1,-1,-1
2.0210604535635275,0.93,9.122000000000002,0.4374200787350804,-0.0213468379224961,0.69,4.710333333333333,-0.00496832009141689,0.3525477612806031,0.34,1.275,0.11964130242451093,-0.3920711851273653,0.32,0.0046666666666666,-0.1867631135372733,1,1,-1,-1
0.1245194757612089,0.37,1.4416666666666669,0.026949871190385388,0.0159054751151144,0.71,5.444333333333333,0.0037018827736859474,0.5352170507920604,0.4,1.7926666666666666,0.18163231218365655,-0.5769956883742153,0.37,0.0023333333333333,-0.27485190278225663,-1,1,1,1
0.6775973305658267,0.85,6.7923333333333344,0.1466530489794019,1.184840923357566,0.98,6.808666666666666,0.27576304209658803,-0.2063345286964839,0.59,1.6516666666666666,-0.0700220919251464,-0.0339054994896281,0.92,2.8950000000000005,-0.016150885071195203,1,1,1,1
0.0268766673100078,0.52,3.0979999999999994,0.005816943234009322,-0.112902471322748,0.59,3.832333333333333,-0.026277222822415916,0.0857319686610016,0.7,3.752333333333333,0.02909416968855937,0.0301186507835764,0.46,1.3196666666666668,0.014347019646585996,-1,-1,1,-1
0.0334070458474617,0.5,2.882333333333334,0.007230319409366353,0.021689814996205,0.71,5.304,0.005048145491899625,-0.0428927240108409,0.37,1.1356666666666666,-0.014556159274849554,-0.0445255937948485,0.48,1.538333333333333,-0.021209767115429344,-1,1,-1,1
0.4981966105605755,0.84,7.608333333333334,0.10782517674457444,-0.0154684089365234,0.32,0.8320000000000002,-0.0036001588235507346,0.0455400023601804,0.59,2.206000000000001,0.015454544867895763,0.4319728574773549,0.89,3.837666666666666,0.20577027561935118,1,-1,1,1
0.0469092195547728,0.78,6.613666666666668,0.010152607990953855,-0.0460735017674567,0.76,5.308000000000001,-0.010723269898065555,-0.1219416865572422,0.52,2.040666666666666,-0.041382370849712795,0.0195134068777569,0.49,1.535,0.00929521159027699,-1,1,-1,-1
0.1000451451074653,0.42,1.8393333333333333,0.021652868014318635,-0.472936384347296,0.73,5.242333333333333,-0.11007247765902271,1.0175035447037648,0.92,4.491666666666668,0.3453020063656629,-0.225801983444398,0.85,2.5826666666666664,-0.10756077740645006,-1,-1,1,1
-0.0198619403716797,0.59,3.713000000000001,-0.004298739063392652,-0.0098069605286874,0.45,2.274,-0.0022824981951571712,-0.0842020760995558,0.53,2.474,-0.028574982336593,0.0197394650333067,0.48,1.6509999999999996,0.00940289439526879,1,-1,-1,-1
0.1214091610928729,0.37,1.3656666666666664,0.02627670276303055,-0.3822792571523541,0.73,5.033000000000001,-0.08897269566282816,1.062391759812634,0.99,5.396333333333333,0.36053535942860343,-0.1546200825551906,0.52,1.1749999999999998,-0.07365327810054892,-1,1,1,1
0.0453267213402113,0.59,3.533666666666667,0.009810106363953483,0.0461358365866857,0.82,6.540000000000001,0.010737777870435734,-0.080294363296939,0.47,1.7359999999999998,-0.027248853225723693,-0.0959493589045692,0.59,2.092,-0.04570547821590447,1,1,-1,1
0.0320026842954064,0.67,4.847666666666667,0.006926372073407438,-0.0452971795642382,0.46,2.271333333333333,-0.01054258659435251,0.239365408315392,0.75,4.185666666666666,0.08123151626946382,0.0322643768195067,0.48,1.3850000000000002,0.015369136268439122,1,-1,1,-1
0.0863371281056877,0.46,2.468666666666666,0.018686028568399553,-0.0428481256039621,0.34,1.0766666666666669,-0.009972587232387005,0.2929108012753181,0.78,4.881666666666665,0.09940278625367138,0.0532007554901794,0.4,0.901,0.025342180488610446,-1,-1,1,-1
0.012236980542879,0.58,3.2293333333333334,0.0026484615950541773,0.7768897132582167,0.88,7.013666666666667,0.18081538751593101,0.005254819786443,0.79,3.7240000000000006,0.0017832859893151763,-0.0980380231953759,0.59,1.5663333333333334,-0.04670041347481277,1,1,1,1
-0.0268729968025613,0.72,4.938,-0.005816148822514399,0.8948662747381162,0.89,6.808666666666666,0.20827356763820395,-0.0396363247120437,0.71,3.095,-0.013451061197053886,-0.1107086711303262,0.64,1.8060000000000005,-0.05273607676411369,1,1,-1,1
0.3929963304693835,0.83,6.746,0.08505657785417252,-0.1582446705936409,0.78,5.617333333333334,-0.036830287423576476,0.4179389661602077,0.77,4.274,0.14183259046584099,-0.383827535837304,0.34,0.0,-0.1828362511032971,1,-1,1,-1
0.1382336922734865,0.31,0.8290000000000003,0.029918052402388824,1.2694196206955182,0.99,7.961333333333333,0.2954481140878443,0.9465296260596006,0.93,5.681333333333333,0.32121615758899025,-0.4184919924077094,0.35,0.003,-0.1993486653886351,-1,1,1,1
0.436218222779309,0.84,6.558000000000001,0.09441113402489545,1.2490274725288195,0.99,6.879333333333333,0.29070199104088057,-0.1743087136086227,0.57,1.7409999999999997,-0.059153748259028,-0.0738276851275614,0.9,2.8356666666666666,-0.03516781865822058,1,1,-1,1
0.0644529722822402,0.48,2.5613333333333324,0.013949619448887642,-0.1286776647542353,0.64,4.422,-0.029948783488974888,0.0024016031257301,0.64,2.526,0.0008150127654347251,0.4355556592537368,1.0,3.770000000000001,0.20747694328666924,-1,-1,1,1
0.0802376068164778,0.44,2.102333333333333,0.01736590324613708,1.7306366193933078,0.98,8.445,0.40279299061957574,-0.0981612810735745,0.38,1.0666666666666669,-0.03331220562184605,-0.2694112627340015,0.57,2.187333333333333,-0.1283340580967846,-1,1,-1,-1
0.103498740501998,0.5,2.5503333333333336,0.02240033302296397,-0.0446332949942211,0.65,4.793666666666668,-0.01038807232579559,-0.1269746365240687,0.55,2.384,-0.04309036266018767,-0.0188382907802888,0.43,1.2063333333333333,-0.008973620029496221,1,-1,1,-1
0.0331393880833301,0.63,4.163666666666667,0.007172389979272331,-0.0118662333948851,0.65,4.635666666666666,-0.0027617788638906763,-0.09003198949592,0.54,2.1910000000000007,-0.03055343322571369,0.0039054815205161,0.56,1.9396666666666669,0.0018603761671414946,1,1,-1,1
0.1032922806191799,0.34,1.044,0.022355648709816038,0.6638987741476878,0.87,7.259333333333334,0.15451757446422348,-0.1593761295585118,0.58,1.9546666666666668,-0.0540861971339571,0.08580932405459,0.9,3.547333333333333,0.04087527249868664,-1,1,1,1
-0.032306233053966,0.6,3.662333333333333,-0.006992069426316879,-0.1109318074117831,0.55,3.2336666666666662,-0.02581856523866394,0.148770460585017,0.69,2.961333333333334,0.05048703642885703,0.3725873908006294,0.89,3.546666666666667,0.1774820078860152,1,-1,1,-1
1.8655851873356823,0.95,8.441,0.40377041572038425,-0.216261226836858,0.54,2.73,-0.05033321572914206,0.0660734647509477,0.69,2.638666666666667,0.02242282109461896,0.2167352066851959,0.88,3.12,0.1032418181930973,1,-1,1,-1
2.091874550217676,0.99,9.505333333333333,0.4527464425157359,0.0065377047946251,0.42,1.914,0.001521602880989614,-0.053641315625498,0.32,0.7243333333333332,-0.018203822488864995,-0.0224906213960329,0.45,1.480333333333333,-0.010713407760242835,1,-1,-1,-1
1.8309565049755712,0.99,8.678333333333335,0.39627569633297344,-0.0965234852439025,0.35,0.9933333333333336,-0.022465133841930027,1.047413246071177,0.9,4.571,0.35545222151304307,-0.2320284243714843,0.74,2.1536666666666666,-0.11052674261356106,1,-1,1,1
1.8418801373836449,0.95,8.121666666666668,0.3986399087144426,0.4757078394635297,0.86,6.251333333333333,0.11071751352739988,-0.0331967669622916,0.3,0.4183333333333333,-0.011265720199795416,-0.4465388008082018,0.8,3.0176666666666665,-0.21270876289224966,-1,1,-1,1
1.9317925636584672,0.89,9.206666666666669,0.4180997425413078,-0.0044246225780839,0.48,2.5350000000000006,-0.0010297984802922302,0.0045732114812264,0.43,1.4043333333333334,0.0015519740527898701,0.0050523737787737,0.44,1.3553333333333335,0.0024066983075313867,-1,-1,1,-1
0.0194270521666446,0.67,5.058333333333335,0.00420461578640111,-0.0376170602353846,0.69,4.582666666666667,-0.008755095102424755,0.0200296242245061,0.55,1.9613333333333327,0.0067972927145780486,-0.0051697335966292,0.75,3.0743333333333336,-0.002462602658114407,-1,1,1,1
1.897380726527648,0.93,8.329666666666666,0.4106519551776783,0.0447848948114728,0.83,5.960666666666667,0.010423356072299,-0.1351356133406989,0.48,1.6706666666666663,-0.045859887821406146,-0.1235448932840399,0.48,1.3090000000000002,-0.05885061133442371,1,1,-1,-1
0.9848305812761602,0.84,7.339666666666668,0.21314784010689775,-0.3786494122688921,0.73,4.738,-0.08812787586662658,1.0986451174962737,0.94,5.254,0.3728383702739341,-0.3198323390722093,0.33,0.0,-0.15235213838943648,-1,-1,1,-1
-0.0240171655507941,0.61,4.504000000000001,-0.005198058488403151,0.0097014946674014,0.39,1.6363333333333332,0.0022579517888234434,-0.0015148499575983,0.45,1.848,-0.0005140824643062267,0.0279320663616164,0.53,1.917,0.013305440132078477,-1,-1,-1,1
0.1328237219824111,0.3,0.7733333333333334,0.028747167272998378,-0.1017133355760311,0.45,1.8663333333333332,-0.02367303347419304,0.2697990550690967,0.76,3.696,0.09155953855476956,0.4044549954231975,0.89,3.5829999999999997,0.1926621417138868,-1,1,1,1
0.6006465082004286,0.84,7.615999999999999,0.12999850768725366,-0.0418343222047492,0.51,2.407,-0.009736631920628716,0.0165796900207221,0.34,0.7473333333333333,0.005626516250361439,-0.0036290304824682,0.8,3.88,-0.001728688711993102,1,1,-1,-1
1.9940108947474224,0.99,8.896000000000003,0.4315657164243303,-0.0721676188489959,0.46,2.1203333333333334,-0.016796484424483647,0.7170207897817109,0.77,4.820333333333334,0.24332958701347793,-0.6485687629969501,0.38,0.0,-0.30894573770061506,1,-1,1,-1
0.0868824873270608,0.44,2.024,0.018804061194851333,0.4868065481957346,0.87,6.918999999999999,0.1133006566506672,0.7879706380735163,0.96,4.822,0.2674072672279802,-0.2557013531845113,0.57,1.3093333333333337,-0.12180334252546458,-1,1,1,1
-0.0080061942439204,0.69,5.012,-0.00173278840341919,-0.0644996808103242,0.48,2.423333333333334,-0.01501182803857814,0.6130526375798504,0.8,4.3806666666666665,0.20804675017197574,0.0424866703874302,0.7,2.332333333333333,0.020238525926894242,1,-1,-1,1
-0.1422496312765675,0.76,5.710666666666665,-0.030787225984913607,-0.1767583966880699,0.57,2.852666666666666,-0.04113922149877299,1.0422561103218135,0.94,4.351333333333334,0.3537020857708883,0.0586513276132603,0.99,2.7336666666666667,0.027938560582024777,1,1,1,1
0.104672735551309,0.4,1.6290000000000002,0.022654421912783548,1.2709169709233858,0.91,7.809666666666667,0.2957966113804182,-0.1151579913784095,0.58,2.2303333333333337,-0.0390802426969249,-0.2755162068900354,0.75,2.899666666666666,-0.13124214831560976,-1,1,-1,-1
-0.0713262684691056,0.79,6.490333333333331,-0.015437213624473587,0.0755081872071805,0.67,4.871333333333334,0.017573977229318666,-0.0272811228705357,0.32,0.6733333333333332,-0.009258175573085347,-0.0522202244455614,0.56,2.283,-0.02487510451424798,1,-1,-1,-1
0.0487664155338913,0.62,4.450666666666667,0.01055456272218424,-0.0352061126724025,0.63,4.3103333333333325,-0.00819396472517608,0.0125822363482779,0.64,2.973666666666667,0.004269932501210337,0.0178523958812604,0.53,1.816,0.008503988983023769,-1,-1,1,-1
1.815911808671648,0.92,8.080666666666668,0.39301955808624056,-0.3744530921200226,0.76,4.669666666666667,-0.08715121310367589,0.1402408834248962,0.82,3.922,0.047592422329308194,-0.0464655381569454,0.47,0.994,-0.022133859634589095,1,1,1,-1
0.119355866451001,0.43,1.942,0.02583230620758348,1.201106951394789,0.92,7.627666666666666,0.27954884092067145,0.0015734977231129,0.78,3.82,0.000533985285487012,-0.1326607777301653,0.64,1.819333333333333,-0.06319296299500625,-1,1,-1,1
-0.028032686620234,0.62,4.075666666666666,-0.006067141617143695,-0.0878494965523688,0.46,2.2629999999999995,-0.020446326539165317,1.5514976351085243,0.94,6.412999999999999,0.5265192923043114,-0.3177074939491651,0.32,0.0003333333333333,-0.15133996839067637,1,-1,1,-1
0.0817019664637253,0.42,1.979,0.017682836028165484,-0.0792553323129339,0.32,0.8436666666666663,-0.018446097792652768,1.7404886260772257,0.91,6.803666666666667,0.5906556471172344,-0.3897063239241429,0.36,0.0,-0.18563661187596442,-1,-1,-1,1
0.1192732266206986,0.36,1.3326666666666662,0.02581442038877297,-0.0299365179247643,0.38,1.1969999999999998,-0.006967505164590518,0.3333666596657618,0.75,4.3293333333333335,0.11313196601346516,0.1457415599951508,0.65,2.419666666666666,0.06942399377712868,-1,1,-1,1
-6.651020407311137e-06,0.68,5.042666666666666,-1.4394868125320116e-06,-0.0398809963501529,0.4,1.3373333333333333,-0.009282009642438858,0.1630093515455497,0.72,4.385666666666667,0.05531917450118709,0.0606117818540961,0.39,0.8333333333333333,0.028872422982157305,1,1,-1,-1
-0.0926035720915274,0.78,6.238,-0.02004228113216722,-0.069149011362247,0.53,2.5723333333333325,-0.016093925653064334,0.0387266118877627,0.58,2.268333333333333,0.013142339261807696,0.5248902711510754,0.95,3.7916666666666665,0.2500314866897274,1,1,-1,1
-0.0409321952271124,0.66,5.094333333333333,-0.008858994805164742,-0.030729435995525,0.47,2.399,-0.007152051034855282,-0.0068832176959187,0.36,0.8783333333333333,-0.002335902310143144,0.496691135152953,0.98,4.49,0.2365988279332327,-1,-1,-1,1
0.0081440835830601,0.8,6.299333333333333,0.0017626319271380711,-0.1202195526761422,0.65,3.74,-0.027980219885989886,0.1492570630765892,0.74,2.973333333333334,0.050652170808503184,0.3726772161603655,0.93,3.136333333333333,0.17752479619715686,1,1,1,-1
0.1489282257871191,0.39,1.6800000000000002,0.03223268068741606,-0.0381961601532347,0.46,2.398333333333333,-0.008889876364513249,0.064906793916692,0.37,1.067,0.022026897383164882,-0.1088602306887844,0.78,4.038,-0.051855572138561026,-1,-1,-1,-1
0.101261357849782,0.37,1.376,0.021916094120477292,1.7860529976669133,0.94,8.638,0.41569074655747806,0.3319039561035866,0.5,2.4533333333333336,0.11263558005258445,-0.616164098111116,0.35,0.0,-0.29350977521017013,-1,1,1,-1
-0.120902522224159,0.77,5.444333333333334,-0.026167050420146727,0.6645112509363349,0.85,6.418,0.15466012394839582,0.6371631377635749,0.88,4.150666666666667,0.21622893698720067,-0.2571810672855179,0.61,1.3396666666666668,-0.12250820435446948,1,-1,1,1
2.037187242832444,0.93,9.103333333333332,0.44091041541418147,-0.0535121049444082,0.45,2.082333333333333,-0.012454550275529733,0.0288457644814891,0.33,0.7353333333333335,0.009789155430912484,-0.1211335252354328,0.75,3.4073333333333338,-0.05770195613678182,1,-1,-1,1
0.1298784034186344,0.34,1.143333333333333,0.028109709112953983,-0.0178781248775838,0.48,2.3173333333333326,-0.004161002549822771,0.0255621211395158,0.35,0.7650000000000001,0.00867481176098184,0.0302208001541464,0.84,4.328999999999999,0.014395678500429918,-1,1,1,1
0.0202693661317008,0.67,4.5856666666666674,0.0043869186167122464,-0.1856136991491448,0.69,4.421333333333333,-0.043200228252685116,1.0690288639442862,0.99,5.347666666666666,0.36278774015498666,-0.1126334640962505,0.43,0.8013333333333335,-0.05365295191553265,1,1,1,-1
-0.0206087583209337,0.57,3.429666666666667,-0.004460373598167437,1.030332801567357,0.9,7.204666666666666,0.2398024090246327,-0.1399810619512256,0.59,2.0803333333333334,-0.04750424880242238,0.0518820262542902,0.91,3.192333333333333,0.02471400380195267,-1,1,-1,1
0.0926169845338664,0.64,4.275,0.02004518400010153,-0.109833316347581,0.7,5.114999999999999,-0.025562899493492112,0.0467353290680749,0.4,1.1483333333333332,0.015860193293050488,-0.0243240908326285,0.81,3.7313333333333336,-0.011586780947417474,1,-1,-1,-1
-0.0053051338641552,0.5,2.558666666666666,-0.0011481952795955625,1.094085984947352,0.94,7.294333333333335,0.2546404952568243,0.7455151862218599,0.94,4.056000000000001,0.2529995014940477,-0.550343056640084,0.78,2.0966666666666667,-0.2621559213496714,-1,1,1,-1
0.0564824852403038,0.67,4.650666666666667,0.012224559189906541,-0.1682000673084136,0.62,3.941666666666668,-0.039147333053266974,0.8417744444482369,0.85,4.828333333333333,0.285666232897441,-0.0814635825627461,0.55,1.531,-0.038805178489147975,1,-1,-1,-1
0.1076890792807863,0.37,1.4189999999999996,0.023307252118487512,-0.0695388177980584,0.34,1.0476666666666663,-0.01618465024439898,0.2906928576782182,0.75,3.841666666666666,0.09865010054749289,0.53055914135486,0.92,3.659333333333335,0.25273185307639146,-1,-1,-1,1
1.61279144133856,0.89,8.463,0.34905801952123644,-0.114573858172339,0.61,3.4333333333333345,-0.02666622586331135,-0.0197435699238305,0.37,0.9496666666666668,-0.006700216763868149,-0.1121712769532927,0.66,2.8506666666666662,-0.05343278906467776,1,1,-1,-1
-0.0140922375226857,0.68,4.844666666666667,-0.0030499966667785153,0.73430986610812,0.87,6.698,0.1709052401276686,-0.0068003374912795,0.69,2.761333333333334,-0.0023077759207080642,-0.1254411922251415,0.69,2.1566666666666667,-0.0597539133567912,-1,1,1,1
0.1318259773139565,0.42,1.9283333333333328,0.028531224424449043,-0.1725029887166309,0.76,6.184666666666667,-0.040148806478129795,-0.2067913442428022,0.56,2.6043333333333334,-0.07017711774840156,-0.0146345905993212,0.43,1.1563333333333332,-0.006971187400024438,-1,-1,-1,-1
0.1027905395446868,0.7,5.033666666666667,0.022247056401296803,-0.1187434187415599,0.81,6.049666666666668,-0.02763666053019983,-0.1425567898056829,0.57,2.357333333333333,-0.04837835287864452,-0.0029983865835763,0.53,1.570666666666667,-0.0014282814835147452,1,1,1,1
-0.0116970509473821,0.77,6.033333333333335,-0.002531604107809187,-0.0391626276962195,0.61,3.849333333333333,-0.009114814602623608,0.044605897929016,0.52,1.868,0.015137545348911256,0.0021036226888195,0.81,3.3323333333333327,0.0010020606919734555,1,-1,-1,1
0.1280700191172936,0.45,2.185,0.027718318740597207,-0.2382650852212027,0.82,6.208666666666665,-0.05545445251824158,-0.0193451865328473,0.66,2.544333333333333,-0.006565020591898738,0.2937743972594329,0.98,3.4676666666666662,0.13993943750771703,-1,1,1,1
0.1663415725970517,0.33,1.0553333333333337,0.03600146826584392,-0.14488050356195,0.63,4.42,-0.033719875482956976,0.0030223177575989,0.51,2.014,0.0010256597050748435,-0.0609385037374319,0.73,3.3506666666666667,-0.029028056955035807,-1,-1,-1,-1
0.1725717868441237,0.33,1.0550000000000002,0.03734987959202941,-0.22423009630764,0.58,3.6270000000000007,-0.05218791170056935,0.2973106840724862,0.78,3.742666666666667,0.10089593914296006,0.195952673723954,0.86,3.231666666666667,0.09334205837837982,1,-1,1,1
1.9238895009671984,0.92,8.877333333333333,0.4163892750000881,-0.0588004121478793,0.44,1.937333333333333,-0.013685365023080778,0.0576487909358141,0.44,1.4370000000000005,0.019563807200776617,-0.1391201207068677,0.75,3.298333333333333,-0.06626987109612612,1,-1,-1,-1
0.8751533469150239,0.83,7.366666666666665,0.18941028965158865,0.6966458090537051,0.86,6.667000000000001,0.16213920686001917,-0.0791640844598118,0.43,1.3543333333333334,-0.026865279574069933,-0.1468139061904891,0.5,1.484666666666666,-0.06993480589959102,-1,1,-1,-1
-0.0899656044027024,0.73,6.015333333333334,-0.019471343220779227,0.1042245383411506,0.66,4.803666666666668,0.024257497515043636,0.3328897370629922,0.6,3.252333333333333,0.11297011661994248,-0.396253932470924,0.33,0.026,-0.18875556528240478,-1,-1,1,-1
0.1396162436468357,0.4,1.6786666666666668,0.03021727934016765,-0.28528378259419,0.79,5.938666666666666,-0.06639770976686118,-0.0490070438246066,0.51,1.8043333333333336,-0.016631126885767608,0.0594508013161689,0.85,3.6296666666666666,0.02831938988958503,-1,1,-1,1
-0.0053465246789246,0.8,6.490333333333334,-0.0011571535338741107,-0.1038202769166583,0.59,3.511666666666667,-0.024163408631023335,0.0451407371302341,0.49,1.6626666666666663,0.015319049433319519,0.2932579886693776,0.89,3.697666666666666,0.13969344626991467,1,-1,-1,1
0.0513062585395287,0.61,4.186333333333333,0.011104263412998205,0.1761678745210044,0.83,6.556000000000001,0.04100178179188476,-0.129619834688806,0.66,3.1580000000000004,-0.04398804231769145,0.0167871057570156,0.39,0.7986666666666669,0.007996538020107847,-1,1,1,-1
-0.0627704965884525,0.63,4.314000000000001,-0.013585479598865417,-0.0812931952258255,0.35,1.0873333333333337,-0.018920395451651847,1.1924366366892425,0.92,4.7860000000000005,0.4046676449000433,0.1180097350801054,0.92,3.023,0.056213938660423526,1,-1,1,1
1.2830897166990596,0.88,7.849666666666668,0.27770035473856397,-0.2211899066860403,0.59,2.948,-0.05148032984542288,0.0613729025557541,0.67,2.685333333333334,0.020827629052787316,0.3075369887110222,0.92,3.1823333333333337,0.1464952481037069,1,1,-1,1
-0.1109684858722985,0.69,5.386666666666667,-0.024017017275157784,-0.085610266868445,0.54,3.1046666666666662,-0.01992516223987528,0.0176220586535911,0.42,1.265,0.005980256522005494,0.4732920926323496,0.97,4.238,0.22545269375987,-1,-1,-1,1
0.0967229240654179,0.43,2.077666666666667,0.020933836484497034,-0.0666647358015377,0.58,3.466666666666667,-0.015515728721710824,0.0026136020435181,0.49,1.8620000000000003,0.0008869571355949865,-0.0493625442756342,0.57,2.397333333333333,-0.023513848532490604,-1,1,1,-1
-0.0206674099095138,0.71,4.812,-0.004473067618501865,0.9773348317595296,0.9,6.909,0.22746751993442946,-0.1288246553227858,0.6,1.889,-0.043718188682353706,0.0074430837218852,0.89,3.0726666666666658,0.003545513016383239,1,1,1,1
2.003214864752829,0.94,8.836666666666668,0.4335577406002235,-0.1286413759812803,0.57,3.289333333333333,-0.029940337543002946,-0.1632469125302327,0.55,2.263333333333333,-0.055399793664699805,-0.006282775516577,0.51,1.6596666666666666,-0.0029928001894617487,1,-1,-1,-1
-0.0977330821979789,0.69,5.0906666666666665,-0.021152465991150646,-0.1991446202111975,0.71,4.5393333333333326,-0.046349450971855485,1.0244845821271935,0.95,5.055000000000001,0.347671104971138,-0.1131187883385467,0.48,1.0593333333333337,-0.05388413612392305,-1,1,1,-1
-0.171113871647706,0.71,5.393333333333332,-0.03703434158875906,-0.0551037316741085,0.43,1.9056666666666664,-0.012824989733022998,1.26735885105556,0.95,5.590000000000001,0.43009339508706573,-0.0657630317367394,0.5,1.1916666666666669,-0.03132622092290229,1,-1,1,1
-0.0385147017542903,0.6,4.162000000000001,-0.008335774342679875,-0.0426482193186021,0.44,1.9443333333333332,-0.00992606050943344,0.4385913930263685,0.76,4.056333333333333,0.14884123871117133,0.1021244682521747,0.74,2.7056666666666667,0.04864699162454039,-1,1,-1,1
-0.0350071922695809,0.58,3.4943333333333326,-0.00757664065508511,1.2085450446358346,0.97,7.286000000000001,0.2812800026142905,-0.1250576709397428,0.71,2.7306666666666657,-0.04243981744504114,0.0620395818010859,0.98,2.856666666666667,0.029552555503300226,-1,1,-1,1
0.0688491580662651,0.65,4.375,0.014901090211868343,-0.1851809183418256,0.6,3.6793333333333336,-0.043099501691309126,0.3908411727125092,0.81,3.779666666666666,0.13263662992665998,0.2284339022094554,0.84,3.001,0.10881449194040545,1,-1,1,-1
-0.0397578871007673,0.55,3.3823333333333334,-0.008604838155778316,-0.1742981334349251,0.57,3.433666666666667,-0.04056661325603684,0.7104301127155797,0.85,4.654333333333335,0.24109296186746346,-0.0314131012482188,0.62,2.0276666666666663,-0.014963631140281585,-1,-1,1,-1
-0.0782412445453477,0.81,6.589666666666668,-0.016933828619036362,-0.0972215598130787,0.51,2.588,-0.022627605582238242,0.7312328069174225,0.85,4.423,0.2481526051317029,-0.0107749336719884,0.64,1.9166666666666663,-0.005132639778371978,1,-1,1,1
0.0688419757597142,0.47,2.5689999999999995,0.014899535738279264,-0.0185276210706428,0.4,1.725666666666667,-0.004312168029084372,0.1276893157780976,0.68,4.0343333333333335,0.04333289761901766,0.0445886405238662,0.45,1.2996666666666667,0.02123979942552084,-1,-1,-1,-1
-0.1037950023777911,0.8,6.075000000000001,-0.022464453268752325,1.5319365854282427,0.94,7.434666666666667,0.35654701383846676,-0.2794030316478104,0.54,1.928,-0.09481876295647342,-0.1480522882592554,0.54,1.4276666666666666,-0.07052470921226724,1,1,-1,1
0.0048591560275568,0.55,3.327,0.00105167186286401,0.8749134081755052,0.84,7.315333333333333,0.20362968416542454,-0.0238124832913799,0.39,1.06,-0.00808105121585222,-0.2769987478065467,0.75,3.1106666666666665,-0.13194835669821278,-1,-1,-1,1
0.1266241212934631,0.37,1.4509999999999998,0.027405381668958572,0.0283611909834156,0.52,3.2350000000000003,0.006600859363387102,-0.1709724022114751,0.57,2.7060000000000004,-0.05802153105419153,-0.02873028648091,0.36,0.6646666666666667,-0.013685672295069333,-1,-1,1,-1
1.6492171418549535,1.0,7.615666666666667,0.35694166929517945,0.9478891626276952,0.99,6.4353333333333325,0.22061425622932887,-0.1056277668891954,0.8,2.748666666666667,-0.035846046949529364,-0.2253534165727782,0.86,2.167333333333333,-0.10734710257200342,1,1,1,1
-0.0187505097664812,0.65,5.151333333333333,-0.004058191057034254,0.0214051283741486,0.32,0.9246666666666664,0.0049818867668717905,-0.0352258581170725,0.59,3.234,-0.011954316569303545,0.0547076676742133,0.37,0.7853333333333334,0.026059998124777713,-1,-1,-1,-1
1.823351412412653,0.97,8.256333333333334,0.39462971875630387,-0.2983126819762587,0.63,3.265333333333334,-0.06943009061895752,0.7924883150875837,0.89,4.262666666666666,0.2689403949946492,-0.2441945014082398,0.67,1.6860000000000002,-0.1163220535497133,1,1,1,1
1.6242688839741026,0.92,7.567000000000001,0.3515420935886224,0.7580367162085766,0.94,6.223666666666665,0.17642749061217275,0.4517543373311259,0.99,3.3603333333333336,0.15330824140788968,-0.3609244055457858,0.96,1.9903333333333328,-0.17192634472595333,-1,1,1,1
0.1332119965161838,0.33,0.97,0.028831201907803198,1.0964989166883097,0.91,7.581666666666667,0.2552020874369562,0.6508657530579751,0.94,4.101999999999999,0.22087908349356072,-0.2995190712898332,0.88,2.490333333333333,-0.1426759130480599,-1,-1,-1,-1
1.798382414766678,0.91,8.659333333333334,0.3892256543222188,-0.0874193859874843,0.49,2.417333333333333,-0.020346221457147793,0.0457769613453975,0.67,3.377666666666667,0.015534959735684412,0.0102856524996508,0.5,1.4679999999999995,0.004899570686310921,1,-1,-1,-1
0.1000075937543327,0.35,1.1766666666666667,0.021644740738454665,1.608002444423012,0.91,8.479999999999999,0.3742507850895864,-0.0765630307016427,0.31,0.6043333333333334,-0.025982580849298196,-0.2485099585351307,0.58,2.168333333333333,-0.11837772160165885,-1,1,-1,1
0.1496353476387716,0.32,0.952666666666667,0.03238572375719646,-0.2304191137772222,0.57,3.537999999999999,-0.05362836016192442,0.006984867802414,0.61,2.431666666666666,0.002370398490429503,0.4747367291974727,0.96,4.027333333333333,0.22614084640425403,-1,-1,1,1
0.0873255701724016,0.51,2.636,0.01889995804581064,-0.1093025939756255,0.51,2.8313333333333333,-0.025439377750687657,0.08985540921898,0.67,2.8576666666666664,0.03049350859524988,0.4970124724613827,0.95,3.817333333333333,0.23675189696379284,1,-1,1,-1
0.1114623545711754,0.44,2.137666666666667,0.02412390575776929,-0.1561644492674698,0.79,6.186666666666666,-0.03634613115429979,0.1044375615496919,0.63,3.712666666666668,0.035442136522035636,-0.2398216262636882,0.3,0.0036666666666666,-0.11423903442439576,-1,1,-1,-1
1.948583336975525,0.99,8.264333333333333,0.421733785933439,-0.3311795569504401,0.74,4.883333333333334,-0.07707961491239997,0.0143442503133999,0.43,1.1786666666666668,0.004867893029768574,-0.2350476147507674,0.82,3.083333333333333,-0.11196493398539963,1,-1,-1,1
0.0435321913185884,0.48,2.659666666666667,0.009421714486824469,-0.0447410955450195,0.35,1.163333333333333,-0.010413162114004133,0.9587018854369056,0.86,5.221666666666666,0.32534695949809844,-0.0304694218536738,0.58,1.907,-0.014514109449854526,-1,-1,1,-1
-0.0307949243222207,0.56,3.0903333333333323,-0.006664975408289147,1.6977596644916142,0.96,8.282333333333334,0.3951411202968731,-0.095430450558724,0.35,0.823,-0.032385465601400244,-0.2759260231182412,0.6,2.2463333333333333,-0.1314373642806212,1,1,-1,1
-0.1700182903129299,0.74,5.093666666666668,-0.03679722385540602,1.310827793481372,0.93,7.225666666666665,0.30508556285415617,0.4207430071117493,0.85,4.626,0.14278417532423152,-0.3236732405451796,0.33,0.0,-0.15418175185018798,1,-1,1,-1
0.1271643543922156,0.44,2.2223333333333333,0.027522304843708226,-0.0479615027962034,0.41,1.7879999999999998,-0.011162688301755817,0.220027640446355,0.67,3.242666666666666,0.07466901328992288,0.3600802868690578,0.87,3.6716666666666655,0.17152424878460157,-1,-1,-1,1
0.1307100756843953,0.32,0.9279999999999996,0.028289708749941325,-0.1528767038999952,0.66,4.405333333333333,-0.03558093251345224,-0.064354828445583,0.5,1.7979999999999998,-0.021839581294085315,0.3735359260985129,0.93,4.121,0.1779338426860533,-1,1,-1,1
0.153880287265719,0.43,1.7963333333333336,0.033304460167367204,-0.0876392153038856,0.41,1.771666666666667,-0.020397385119575194,1.056915227610034,0.88,5.797666666666667,0.3586768326771959,-0.0390129781042422,0.43,0.9736666666666668,-0.018583832567911893,1,-1,1,-1
-0.0428680722610215,0.57,3.284333333333333,-0.009277978553573105,-0.188492060244354,0.58,3.2133333333333334,-0.0438701457042347,1.6724193783034051,0.91,6.357,0.5675555331663343,-0.5983599282837782,0.37,0.0,-0.28502875870848604,1,1,1,-1
0.0596484997829342,0.49,2.7183333333333337,0.012909782795203446,-0.1680374287252592,0.52,2.871666666666667,-0.03910948011489458,1.2272774670674842,0.93,5.211999999999999,0.41649129769778875,-0.191293939639626,0.66,1.9570000000000003,-0.0911228703438175,-1,-1,1,1
-0.0154484633239944,0.7,5.170333333333333,-0.003343525935408258,-0.0676121159224059,0.59,3.376333333333333,-0.015736224502201017,0.0676493878606181,0.61,3.0306666666666664,0.02295762946406364,0.0223453213193334,0.53,1.8216666666666663,0.01064419406703866,1,1,-1,-1
0.1420130717380134,0.36,1.3166666666666669,0.030736027174013403,-0.0680939262062532,0.71,5.194333333333333,-0.01584836231493848,-0.0151188328944191,0.31,0.5820000000000001,-0.005130756899593906,-0.235375502661566,0.8,3.862333333333333,-0.11212112339547342,-1,1,-1,1
-0.0607699593174606,0.71,5.396999999999998,-0.013152501372485888,-0.0431198117503339,0.38,1.4146666666666663,-0.010035820191970033,0.5087104103616573,0.82,5.097333333333332,0.17263696649638807,0.0235241511065685,0.4,0.8013333333333333,0.011205729649723698,1,-1,1,-1
0.1097552883170833,0.42,1.9406666666666668,0.023754443748874712,-0.1561555401012722,0.6,3.581333333333333,-0.03634405761115593,-0.0174204326555253,0.46,1.5666666666666669,-0.005911832326306137,0.4349829180722606,0.95,4.284333333333334,0.20720411801829672,-1,1,-1,1
0.5010436203518793,0.84,7.238666666666668,0.10844135784142182,-0.0760711779329788,0.47,2.1693333333333333,-0.017705009195009346,0.8049306121248763,0.86,4.366666666666666,0.27316283741574715,-0.0837199940922337,0.67,2.081,-0.039880020147128034,1,-1,1,-1
0.1131479463013587,0.35,1.2036666666666669,0.024488720014577865,1.854540399366944,0.94,8.815,0.431630687410105,-0.0672953141956529,0.33,0.8130000000000001,-0.02283747032796027,-0.1215075923665505,0.42,1.1363333333333332,-0.057880143018984864,-1,1,-1,-1
0.0058902782654133,0.54,3.1133333333333337,0.0012748386512069425,0.0092390276386771,0.33,1.0420000000000005,0.002150315976963579,-0.0152600169567755,0.49,2.051,-0.005178669400982501,0.0045754853673596,0.43,1.2386666666666666,0.002179532507278536,1,-1,1,1
0.0561923882033421,0.51,2.9933333333333336,0.012161773206179604,0.0061166317309178,0.69,4.916333333333332,0.0014236012111419787,-0.054798274877827,0.46,1.8233333333333337,-0.018596450458754604,-0.0364953196857298,0.53,1.786,-0.017384545951345167,-1,1,-1,1
-0.1182641760169032,0.73,5.757,-0.02559603058564678,-0.0136505544771834,0.35,1.1623333333333334,-0.0031770665198380247,0.0400623957482011,0.39,1.222,0.013595653502805782,0.0452011570816894,0.7,3.2783333333333338,0.021531571694872978,1,-1,-1,1
-0.1157042831368615,0.75,5.949333333333332,-0.025041990481024044,-0.0565874881634904,0.32,0.8020000000000002,-0.013170323182582646,0.3672972752210399,0.71,3.419666666666666,0.12464672651670308,0.1315503293464557,0.76,2.992333333333334,0.06266400089467575,1,-1,1,1
0.1102596604903047,0.46,2.433,0.02386360550864953,-0.1349446460499606,0.58,3.348666666666667,-0.031407377459526056,0.0161287924949424,0.38,1.0573333333333332,0.005473498778208678,0.4246127562819728,0.98,4.48,0.2022642913304205,-1,1,-1,1
0.001934962984162,0.66,4.696,0.00041878591973300603,-0.0336772049543019,0.32,0.8423333333333333,-0.007838122658011813,0.2313437268252518,0.73,3.348666666666666,0.07850926264451145,0.5791782313269267,0.97,3.7146666666666666,0.27589155714284114,1,-1,1,-1
0.154546069247894,0.33,1.0603333333333336,0.033448556009008104,-0.1808580214396986,0.53,2.7293333333333334,-0.0420933791166243,1.2548610520683638,0.98,6.035333333333335,0.4258521174149668,-0.0895163494458158,0.41,0.7900000000000001,-0.042641114086361974,-1,1,1,-1
0.1245603431766235,0.38,1.2303333333333333,0.026958716164832752,-0.0563772721752195,0.46,2.381333333333333,-0.01312139695182869,0.1563700340296714,0.75,4.793666666666667,0.053066042636374836,0.0231887580505667,0.38,0.7376666666666669,0.01104596516364618,1,-1,-1,-1
0.0866935400063848,0.38,1.1466666666666667,0.018763167142552623,1.5051705884295998,0.91,8.270666666666667,0.3503174241850493,-0.2819839407118909,0.51,2.0516666666666667,-0.09569462533819494,-0.1469935000338205,0.5,1.3830000000000002,-0.07002035542892407,1,1,-1,1
-0.0211027892599453,0.58,3.546666666666666,-0.004567297194569016,-0.0306386915859964,0.35,1.1663333333333332,-0.007130930938535555,0.079508591739474,0.56,2.159333333333333,0.02698219224282095,0.161469013027462,0.83,3.847,0.07691576620965641,1,-1,1,1
0.1287920877438914,0.33,0.9713333333333334,0.0278745967554095,0.7655775395423445,0.89,7.295333333333334,0.17818256198204072,0.1107227069697662,0.79,3.4653333333333336,0.03757507584706124,-0.2190387706832139,0.78,2.632,-0.10433912093000322,-1,1,1,-1
1.9201358346385653,0.97,8.062333333333333,0.415576865347462,-0.4453421966571982,0.76,4.880333333333332,-0.1036501326913606,0.0541007416607621,0.65,2.413666666666667,0.01835973421278877,-0.1746872448050078,0.79,2.54,-0.08321227106866518,1,-1,-1,1
1.581480630036454,0.87,7.643,0.3422813901923721,-0.4563562596966086,0.8,4.926333333333332,-0.1062135751499351,0.0428853811128893,0.79,2.8973333333333344,0.014553667374542747,0.1829997605387094,0.98,2.635666666666667,0.08717193803386018,-1,1,1,1
0.0670728394123072,0.79,6.651666666666666,0.014516639838747214,-0.1781669100372691,0.57,3.115333333333333,-0.04146704265885594,0.2418961800547223,0.76,3.3426666666666667,0.08209036394993917,0.4290152994047664,0.97,3.093333333333333,0.20436144279751428,-1,-1,-1,-1
1.9162217234288643,0.95,8.44233333333333,0.4147297304532502,-0.2272484471128772,0.6,3.0369999999999995,-0.052890410731247846,0.1772763525974743,0.72,3.2010000000000005,0.06016085206947984,-0.0411272461515319,0.71,2.3713333333333333,-0.019590964176514857,1,1,-1,-1
0.0573643504587861,0.65,4.916666666666667,0.01241542213644637,-0.0840555952511179,0.63,3.861666666666666,-0.019563323813970437,0.0435131108477768,0.39,1.0976666666666666,0.014766694973355825,0.1549200680628204,0.86,3.9903333333333335,0.07379617620055288,-1,1,-1,1
0.1357580054374236,0.34,1.1373333333333333,0.029382237093725175,-0.0465055788269934,0.42,1.918,-0.010823832667302411,0.2302442112589147,0.71,3.3443333333333327,0.07813612887700501,0.3372254667533925,0.87,3.6513333333333335,0.16063735496008003,-1,-1,1,1
0.0722989198172787,0.47,2.0046666666666666,0.01564772550131997,1.368578132742348,0.95,7.785000000000001,0.31852653110801077,-0.1059937895200651,0.65,2.708666666666667,-0.03597026111022925,-0.2484108625782752,0.71,2.493666666666668,-0.11833051724147288,1,1,-1,-1
0.1239042462403694,0.39,1.6396666666666668,0.026816716467095807,-0.0750559494112641,0.43,1.991,-0.017468722196432425,0.3439466350079652,0.77,4.060999999999999,0.11672240727726015,0.0991743001668368,0.68,2.697,0.04724167902321517,-1,-1,1,-1
0.0456479239541183,0.51,2.383,0.009879624557937925,1.2424633582255646,1.0,7.479333333333334,0.289174241540293,0.1406660803070138,0.82,3.4596666666666667,0.04773671798042396,-0.2830372579698506,0.82,2.4000000000000004,-0.13482480108383818,1,1,1,1
1.9775406600107832,0.96,9.054,0.42800104750877005,-0.0188385938816928,0.63,4.293333333333334,-0.004384544671968604,-0.0514958221808445,0.38,1.1810000000000005,-0.017475723609072964,0.0107473266681841,0.36,0.6903333333333332,0.005119489181792809,1,-1,-1,-1
0.0912230683327197,0.46,2.353,0.019743497361594194,-0.2045933087023819,0.66,4.238333333333333,-0.04761759328880704,0.977245118256458,0.89,5.210666666666666,0.3316398274988298,-0.118164870792035,0.56,1.4546666666666672,-0.05628783755858249,-1,1,1,1
1.4702418170785243,0.89,7.624666666666666,0.31820586576327314,-0.4241905845781639,0.8,5.041,-0.09872724998434493,0.3468653222054265,0.82,3.9203333333333337,0.11771289871140113,-0.1106408034802179,0.56,1.2169999999999996,-0.05270374800820533,1,1,-1,1
-0.214048307664207,0.78,6.316999999999999,-0.046326683314446,1.7084024029935447,0.97,7.791,0.3976181396905096,-0.1967935312446702,0.48,1.7630000000000003,-0.06678424024395141,-0.0546400323608381,0.36,0.557,-0.026027780042474833,-1,1,-1,-1
1.7110512612517423,0.9,8.447333333333335,0.3703244878681557,-0.0861294399356573,0.69,4.796666666666668,-0.02004599596663699,-0.0164097162466189,0.35,0.857,-0.0055688336157083415,-0.1352612768944898,0.59,2.087,-0.06443171080179176,1,-1,-1,1
0.0037951977754278,0.5,2.922333333333333,0.0008213983440306076,0.0077866370464425,0.33,1.0243333333333335,0.0018122827101077132,0.0192180325891998,0.37,0.8843333333333335,0.0065218693792200915,0.5428201171726705,0.97,4.768666666666666,0.25857236904798886,-1,-1,1,1
0.1075109313132971,0.49,2.7343333333333333,0.023268695380697594,-0.0812676999664816,0.68,4.610333333333333,-0.018914461616875284,0.0582771605355136,0.47,1.4613333333333332,0.019777051945372173,-0.0553670857570973,0.8,3.729,-0.0263741119361311,-1,1,1,-1
0.0519054371310003,0.65,4.402333333333333,0.011233944218040805,-0.0360319195315961,0.64,4.391333333333333,-0.008386165219931217,-0.0119635158182167,0.56,2.029,-0.004059962283885974,-0.0150385489873103,0.72,3.091999999999999,-0.007163612982781391,1,-1,1,-1
0.1413369755487086,0.31,0.8353333333333336,0.030589699018496463,0.6061279725149324,0.86,7.329333333333334,0.14107184374329074,-0.163745255823732,0.69,3.422333333333334,-0.05556891242600523,-0.0450390826749997,0.45,1.1766666666666663,-0.021454367549385366,-1,1,1,-1
0.2552142182417167,0.83,6.415666666666666,0.05523626136010319,1.2767947379025362,0.94,6.942666666666666,0.2971646185710478,-0.1417800276876679,0.72,2.771,-0.048114749356852844,-0.1593834363965913,0.63,1.6599999999999997,-0.07592230175759408,1,1,1,1
-0.0528331991140991,0.58,4.074000000000001,-0.01143474064596504,-0.0016996074291732,0.34,1.1246666666666667,-0.0003955711739856238,-0.0151719257296547,0.35,1.0206666666666668,-0.005148774588697713,0.021753613445258,0.49,1.9420000000000004,0.010362334014428714,-1,-1,-1,-1
0.0799344357736586,0.67,4.466333333333333,0.01730028764261253,0.4269504670701218,0.85,6.536333333333333,0.09936959240922905,-0.0475594575766371,0.75,3.524,-0.016139871166401306,-0.0298578716960999,0.49,1.2613333333333334,-0.01422279752527224,1,1,1,1
-0.0075591788119258,0.65,4.827666666666667,-0.0016360404189073414,-0.0290009795039215,0.33,0.941,-0.006749765453002255,0.3777998189866225,0.79,3.826,0.12821089044819553,0.4874884641189174,0.91,3.450333333333334,0.23221513548050263,-1,-1,1,1
0.0374829945548809,0.78,5.783666666666668,0.008112480950539378,-0.3593411107386393,0.78,4.962333333333333,-0.08363401018159246,0.1590564417835094,0.76,3.1203333333333343,0.053977707261176316,0.2938743159125065,0.98,2.838333333333333,0.13998703375925595,1,1,-1,1
-0.189138395753253,0.72,6.077333333333334,-0.04093540686343166,0.024104836313772,0.31,0.8119999999999997,0.0056102240056744275,0.0374507011309508,0.59,3.151333333333334,0.012709343675144705,0.0378479180656918,0.43,1.2016666666666669,0.018028856205170918,-1,-1,-1,-1
0.0458225553615756,0.64,4.680333333333333,0.009917420203221521,-0.2205148936653964,0.56,2.805,-0.05132322551153468,1.0832778641715732,0.98,4.5183333333333335,0.3676233089279873,0.0554788052469654,0.99,2.832333333333333,0.026427329516412558,-1,1,1,1
1.2491997770723389,0.88,7.592333333333332,0.2703655221591083,-0.4158936897522656,0.76,4.691333333333334,-0.09679620851536734,0.9820735681492944,0.93,5.167333333333333,0.33327841976154066,-0.2268050947377901,0.31,0.001,-0.10803860948257533,1,1,-1,-1
0.9542138373914728,0.83,7.1196666666666655,0.2065214284639217,-0.3758393793360346,0.79,4.969999999999998,-0.08747386129413827,0.5059071061878395,0.83,3.899666666666667,0.1716856316723366,-0.1208679242283794,0.64,1.5933333333333335,-0.05757543709402224,-1,1,-1,1
-0.0152065524947158,0.65,4.949333333333333,-0.0032911689394543083,-0.0396432140154252,0.39,1.518666666666667,-0.009226667546560261,0.8778888883248541,0.84,4.803333333333334,0.29792210167970323,-0.0107575022643273,0.67,2.1726666666666667,-0.005124336327132461,-1,-1,1,1
0.010388077572947,0.71,4.804333333333333,0.0022483017278640597,-0.2531372021042841,0.82,5.631,-0.05891582873613314,0.9667759227310392,0.94,4.259000000000001,0.32808698069178105,-0.3400476631462628,0.74,1.889,-0.16198170824422892,1,1,1,1
1.655853393059278,0.92,7.768666666666666,0.3583779595947512,1.1486092897667115,1.0,6.770666666666666,0.2673303948929197,-0.1441998274611691,0.51,1.451,-0.048935937372503846,-0.422621328692327,0.8,2.55,-0.2013156747752267,1,1,-1,1
0.1035243513845012,0.46,2.235,0.02240587601116171,0.3176291987494988,0.83,6.6370000000000005,0.07392586834159355,0.9260640155866172,0.98,4.322666666666667,0.3142709077226847,-0.4481299939604359,0.77,2.208,-0.21346672776858683,-1,-1,1,-1
0.025650567830219,0.72,4.976666666666666,0.005551577331648203,0.544371617105524,0.86,6.441666666666666,0.1266985045879912,0.0651371875557034,0.65,2.545666666666667,0.02210508422213819,-0.1697494923455491,0.78,2.6213333333333333,-0.0808601726279056,1,1,-1,1
1.549782351289493,0.93,7.655666666666666,0.335420900907742,0.8089819694133515,0.92,6.424666666666667,0.1882846249558436,0.7297064714448576,0.97,4.662666666666667,0.24763462492042293,-0.4500923381368098,0.36,0.0,-0.21440149043953463,1,1,1,-1
0.100258210513386,0.48,2.709,0.021698981967253207,-0.0068255469963283,0.38,1.508,-0.001588596044055353,0.2294871460465617,0.63,3.0466666666666664,0.07787920973590143,0.0878965761355887,0.79,3.386,0.041869535051436674,-1,-1,-1,1
0.0443074263926903,0.59,3.4113333333333338,0.009589499367555742,-0.2899391325520932,0.8,5.7620000000000005,-0.06748120835397758,0.0494645218053078,0.64,2.5420000000000003,0.016786377514059255,0.1228510996359224,0.86,3.2086666666666663,0.05852012272217663,1,1,1,1
1.8033514515788784,0.94,7.921666666666666,0.3903011077901236,-0.5181248693721185,0.77,4.915000000000001,-0.1205897663958674,0.693871364802682,0.91,4.199666666666666,0.23547355257204772,-0.2326733761464272,0.55,1.1853333333333331,-0.1108339653989606,1,-1,1,-1
0.1167273062577496,0.42,1.9356666666666664,0.025263404369607962,-0.194912013963096,0.63,4.328666666666666,-0.04536434288522228,0.9933432311317772,0.85,5.911666666666667,0.33710291478091586,-0.2137164221550859,0.3,0.003,-0.101803820147517,-1,-1,-1,-1
0.0971228510408273,0.47,2.186333333333333,0.02102039306857319,0.0259043547868893,0.69,5.0520000000000005,0.0060290487429645635,0.0809005886214828,0.55,3.033,0.02745458304550098,-0.3254664234054911,0.34,0.0,-0.1550359345262871,1,1,-1,1
0.0094968012531366,0.54,2.880333333333334,0.0020554019275148055,-0.2308761185342254,0.64,4.293666666666667,-0.05373472467007011,1.0151481721815871,0.9,5.418,0.3445026825088764,-0.1031130028816504,0.48,0.9713333333333334,-0.04911788010664173,1,-1,1,1
0.0410844011828448,0.48,2.6386666666666665,0.008891936888130655,-0.0637631111712737,0.53,3.185,-0.014840396852858323,0.018912364580371,0.44,1.6293333333333335,0.006418137281892499,-0.0250690805382811,0.67,2.9636666666666667,-0.011941656802259237,-1,-1,-1,1
1.6874200573502502,0.9,8.380666666666666,0.3652099634347229,-0.0999533808944379,0.67,4.104666666666667,-0.023263416919446635,0.5021572522214082,0.67,3.784,0.17041307384693466,-0.6220621251716216,0.37,0.0,-0.29631930046816446,1,1,1,-1
0.0187015516211417,0.62,4.407666666666667,0.004047594998043852,-0.1277350224894666,0.59,3.6823333333333337,-0.02972939040977164,-0.0647574059522986,0.55,2.031333333333333,-0.021976200789427768,0.5048706066784856,0.97,3.937,0.24049511928833875,-1,-1,-1,1
1.5823219460784177,0.91,7.564000000000001,0.34246347704121816,0.1522165611173873,0.86,5.653666666666665,0.03542728911849405,0.519025686652343,0.89,3.4466666666666668,0.17613757896887527,-0.3393338675162121,0.83,2.027333333333333,-0.1616416916876583,1,1,1,-1
1.6153563292431592,0.88,8.234666666666666,0.34961314070388005,-0.1574754882082816,0.5,2.366333333333334,-0.03665126586014777,0.9163097447879284,0.87,4.392,0.31096067917856507,-0.1987713774082706,0.68,1.9736666666666665,-0.09468474791076906,-1,-1,-1,-1
0.0593125959303497,0.59,3.8603333333333336,0.012837082797840252,-0.2742471983519827,0.72,4.694333333333333,-0.06382902566337678,0.8036510940537487,0.84,4.237666666666667,0.2727286176437953,-0.1788702675945725,0.78,2.386,-0.08520485402250477,-1,1,-1,1
-0.045263700574508,0.76,5.901333333333332,-0.009796466718366793,-0.0004071238375393,0.73,5.114999999999999,-9.475508968050157e-05,0.0013061211176753,0.3,0.515,0.0004432478342089204,-0.1086294587752787,0.71,3.303666666666666,-0.05174564393491281,1,1,-1,-1
0.1143332432432975,0.32,0.956,0.024745254984005993,0.0013371259431813,0.39,1.6923333333333337,0.0003112062644773015,0.0048237987329964,0.42,1.4163333333333332,0.0016370138359495746,0.0071403066267587,0.47,1.7549999999999997,0.003401285143643174,-1,-1,1,-1
1.892260738667753,0.93,8.509000000000002,0.4095438312277741,-0.2247948644144384,0.58,2.8536666666666672,-0.05231935733866271,0.129346793896921,0.71,3.093333333333333,0.043895382656947944,-0.0422839522060773,0.68,2.1950000000000003,-0.02014196111887913,1,1,1,1
1.984344442611622,0.93,8.829333333333334,0.4294735967913547,-0.1700850000415386,0.8,5.908333333333333,-0.039586037333636526,0.3277972001501765,0.34,1.217,0.11124190326615174,-0.3824375873502224,0.32,0.0,-0.18217414912551605,1,1,-1,-1
0.1383779095304104,0.3,0.7613333333333332,0.029949265483505412,-0.2512316514809303,0.62,4.143333333333334,-0.058472325792905955,0.6367507452681651,0.84,4.543000000000001,0.21608898665796952,-0.0748870586381853,0.71,2.3666666666666667,-0.03567245124217026,-1,-1,1,1
-0.0642111227482864,0.7,4.537000000000001,-0.013897275719140427,1.0358349009089896,0.93,6.858999999999999,0.2410829823256178,0.601489128549642,0.92,3.7003333333333335,0.20412253497927005,-0.3207323458499016,0.9,2.184333333333334,-0.15278085662832427,1,1,1,1
-0.0050717824954364,0.7,5.245666666666667,-0.0010976908160116345,0.0252494116638422,0.49,2.6630000000000007,0.005876615530664718,0.1343416515516635,0.43,1.4663333333333337,0.045590447385391336,-0.0039139584389018,0.79,3.7923333333333336,-0.0018644141473118565,1,-1,-1,-1
-0.0182000811843208,0.7,4.974333333333334,-0.0039390612638991115,-0.1512538326320456,0.7,4.559333333333333,-0.035203221118649354,1.1322163306310742,0.86,5.557333333333335,0.3842311632641058,-0.5064153104562203,0.36,0.0,-0.24123093895059936,1,1,1,-1
-0.047349189703234,0.67,5.339,-0.010247831157901508,-0.0300981438555395,0.32,0.8533333333333336,-0.007005122415542621,0.0186582903980521,0.55,2.388,0.006331914167116055,0.1385652795818313,0.7,3.055333333333334,0.06600557251984421,-1,-1,-1,1
1.6694308792314905,0.92,7.918000000000001,0.3613165481263322,0.9127523494631724,0.9,6.659666666666666,0.21243642045676742,-0.1539751005769014,0.47,1.384,-0.05225329330428824,-0.2994672772586386,0.63,2.0726666666666667,-0.14265124096070567,1,1,-1,-1
0.0951827773398492,0.44,2.2066666666666666,0.020600501031431302,-0.0233390622501535,0.31,0.7836666666666668,-0.0054319957041538405,0.6819459429206862,0.84,4.412999999999999,0.23142651792136354,0.3645306985729841,0.91,3.380666666666666,0.17364420245086754,-1,-1,1,1
-0.001404868176654,0.57,3.206000000000001,-0.000304056985213325,-0.2631224880549538,0.67,4.164666666666666,-0.06123983086644276,1.0185502749443691,0.9,4.468333333333333,0.34565722680109584,-0.1590934545609177,0.82,2.629666666666667,-0.07578416890684132,1,1,1,-1
-0.0139210699894141,0.67,4.394333333333334,-0.00301295071115233,1.4861767530142955,0.95,7.626000000000001,0.34589674818378197,-0.0339411396072264,0.35,0.7186666666666665,-0.011518331966228658,-0.292612204518635,0.85,3.383666666666666,-0.1393858269822934,1,1,-1,1
0.0361822835252247,0.63,4.665333333333334,0.007830966797906973,0.0024983678657251,0.5,2.766,0.0005814768120739507,0.085350230212954,0.62,2.666666666666667,0.02896462217719799,0.0876997074192158,0.68,2.9106666666666667,0.04177575663613196,-1,-1,1,-1
0.0548791864081144,0.69,4.976,0.01187755566501168,-0.1645800546402691,0.58,3.086,-0.03830480163312758,0.1685461706637259,0.75,3.2433333333333336,0.057198160338967755,0.4636449308360353,0.95,3.3926666666666665,0.22085726812742473,1,1,1,1
0.0892418397535337,0.51,2.948000000000001,0.019314698134153128,-0.1707039619878134,0.73,5.170333333333333,-0.03973009619072181,0.0609399789048104,0.44,1.4539999999999995,0.02068071123018894,-0.1511534162855761,0.78,3.565333333333333,-0.07200193158321298,-1,1,-1,-1
0.1032076739461123,0.43,2.0356666666666663,0.02233733720531379,-0.0789609859549278,0.64,4.575,-0.018377590834871636,0.0542774894679951,0.42,1.3936666666666666,0.018419715696662668,-0.1384053933424591,0.74,3.509,-0.06592941070788343,-1,-1,-1,-1
0.0363508493846973,0.7,4.820000000000001,0.007867449670743628,-0.3451912083320998,0.74,4.688333333333333,-0.08034072409054513,1.0571798185859145,0.92,4.377,0.35876662479174265,-0.3111303459066845,0.74,2.1103333333333336,-0.1482069438451204,1,1,1,1
-0.0261506213671465,0.6,3.809333333333333,-0.005659804404771578,1.3677749201892366,0.98,7.500666666666667,0.31833958927241945,-0.1788624385818862,0.5,1.4813333333333332,-0.060699109332107204,0.0489907031671448,0.97,3.389666666666666,0.023336722016192114,-1,1,-1,1
-0.0267895608454336,0.52,3.105,-0.005798090697201133,-0.0535819736706935,0.37,1.3453333333333333,-0.012470811709556882,1.3890531978061142,0.98,5.549666666666667,0.471391828212976,-0.1604276832718754,0.6,1.8706666666666671,-0.07641972876862595,-1,-1,1,-1
-0.007060152305744,0.63,4.258666666666668,-0.0015280356270466837,-0.0521625062849471,0.38,1.3296666666666668,-0.012140441077741536,0.2948291078674327,0.69,3.706333333333333,0.10005378655586149,0.1167207267973649,0.67,2.5446666666666657,0.05559991955013939,1,1,-1,1
0.010258496546327,0.63,4.133,0.0022202563803007287,-0.1616181153968696,0.59,3.297666666666666,-0.03761543198006858,-0.0670101985713147,0.55,2.046,-0.02274071292830045,0.5198334280653976,0.99,3.979666666666668,0.24762265942780087,1,1,-1,1
0.0953839875677455,0.4,1.643666666666667,0.020644049156661064,-0.2316296513369522,0.71,4.860666666666666,-0.05391010390782522,0.5699336806966815,0.84,4.387333333333333,0.193413816064127,-0.0941049227007924,0.67,2.226,-0.04482688100905715,-1,1,1,-1
0.0095017584943173,0.6,3.731333333333333,0.0020564748280427177,0.0208759657903145,0.66,4.846333333333333,0.004858728053322069,0.0003380288532649,0.36,0.9496666666666672,0.0001147141372129928,-0.1054050170322389,0.67,3.1143333333333327,-0.05020968107359201,1,-1,-1,1
-0.0358134416734099,0.65,4.215333333333334,-0.007751137997349744,1.641917864099205,0.95,7.976,0.3821443504784204,-0.3246369248524927,0.57,2.14,-0.11016942601863929,-0.089588821716839,0.44,1.0976666666666666,-0.04267563625349602,1,1,1,-1
-0.0558882233319346,0.81,6.050333333333334,-0.012095942507367539,0.7847253338678781,0.86,6.471666666666667,0.18263907079141395,0.349080673219678,0.86,4.058000000000001,0.11846470459355947,-0.1135684653077104,0.51,0.9653333333333336,-0.05409833975334748,1,-1,1,1
-0.1166357131868478,0.67,5.172333333333333,-0.025243580792230647,-0.0304598643744777,0.32,0.8370000000000001,-0.007089310215545754,1.2096281855243634,0.93,4.771666666666666,0.4105018027623914,0.1724940431452171,0.99,3.052,0.08216753943284102,-1,-1,1,1
0.1260650668367366,0.37,1.4146666666666663,0.02728438496940546,-0.1289172138663623,0.6,3.638,-0.030004536789345775,0.0754674164612843,0.66,3.518333333333334,0.025610771043457478,0.0448414190575525,0.56,2.0686666666666667,0.021360210482944772,-1,1,-1,-1
0.003501919926923,0.66,4.105666666666666,0.0007579239341691748,1.0707968844687183,0.95,6.977999999999999,0.24922012778885916,0.5327676212944019,0.89,3.6763333333333335,0.18080106896647546,-0.3378846353949862,0.86,2.203333333333333,-0.1609513499500719,1,1,1,1
0.0496328916534238,0.48,2.603,0.010742094991077878,-0.1026039419061093,0.55,3.344,-0.023880315570929605,-0.0496770994958173,0.51,1.863,-0.01685851829766987,0.4804797628786543,0.94,4.165,0.22887654056422774,-1,-1,-1,1
-0.0175728162196771,0.7,5.3020000000000005,-0.0038033016978067553,-0.0631106301451613,0.62,3.859333333333333,-0.014688536675577159,0.0097444560312376,0.41,1.4896666666666667,0.003306897785312332,-0.0122899210952562,0.46,1.5096666666666665,-0.005854304054841033,1,1,-1,-1
1.7000503181648474,0.95,7.719666666666666,0.3679435430613117,0.1199907389470897,0.86,5.656333333333333,0.027926965167357973,0.6412929203562294,0.93,3.866666666666666,0.21763042813926614,-0.3949723287006661,0.68,1.4543333333333337,-0.18814507331172675,1,1,1,1
0.8834149845384518,0.83,7.838666666666669,0.19119836391396347,-0.0412682251199274,0.37,1.2546666666666664,-0.009604876972639502,0.3960266756520836,0.76,3.985,0.13439639241433898,0.1070957922344231,0.65,2.294333333333333,0.05101508186056632,-1,-1,-1,-1
1.1412063177067695,0.87,7.531333333333334,0.2469923927629686,-0.2461316544408274,0.65,3.528666666666667,-0.05728533885589421,0.4581165795836597,0.83,3.585666666666666,0.15546734446578017,-0.0249378107866933,0.84,2.5033333333333334,-0.011879126454583116,1,1,1,1
0.1431741930668111,0.31,0.8173333333333332,0.030987329791987126,1.2036376561495423,0.98,7.734666666666666,0.28013784390669383,-0.0405396860848736,0.79,3.4350000000000005,-0.013757627691229804,0.0547518865441318,0.93,2.8643333333333323,0.026081061783971123,-1,1,-1,1
0.012534101595766,0.74,5.351666666666668,0.0027127677933762137,-0.2127736979062557,0.69,4.515666666666665,-0.04952151892804118,0.3189206356998331,0.82,3.5116666666666663,0.10822953487658503,0.2413586292236775,0.89,2.822333333333333,0.11497118580203489,1,-1,1,-1
1.3672208301530595,0.88,8.283,0.29590893341132557,-0.0524441290077075,0.47,2.252333333333333,-0.012205986702661258,0.1009544536309938,0.66,3.347333333333333,0.03426010216060769,0.0279329866754236,0.52,1.6376666666666664,0.013305878523571103,1,-1,-1,-1
0.0614977755896863,0.45,2.165666666666666,0.01331002335582899,1.541343051069363,0.93,8.136333333333335,0.3587362997834709,-0.273244571761905,0.63,2.9936666666666665,-0.0927288158837635,-0.0973445860033153,0.46,1.201,-0.0463700946604125,-1,1,-1,-1
0.0133154351083226,0.59,3.627333333333333,0.0028818725650708236,-0.084029164702569,0.54,3.193666666666667,-0.019557172297485447,0.0486458632056558,0.49,1.8023333333333336,0.016508555919766296,0.1863453047774017,0.85,3.8773333333333326,0.08876558807037557,1,-1,-1,1
0.1362356410838412,0.34,1.101,0.02948561224101198,1.0822342798521802,0.89,7.846333333333333,0.25188209774822484,-0.0705511902998083,0.43,1.4733333333333332,-0.02394239085339214,-0.2293396156228486,0.59,2.336,-0.10924592853527493,-1,1,-1,-1
0.1364051079617203,0.31,0.825666666666667,0.02952229012213828,-0.3607636403297993,0.72,5.3373333333333335,-0.08396509351927721,0.1422593980111699,0.73,3.2216666666666667,0.04827742941370276,0.1863148475248111,0.87,3.2836666666666674,0.08875107975775433,-1,-1,1,1
1.8942572473164576,0.94,8.474,0.4099759375355156,-0.2234754633324551,0.62,3.6633333333333336,-0.05201227640573697,-0.026797168693522,0.39,0.947,-0.009093939930682226,0.1959539628516089,0.98,3.739,0.09334267245435303,1,-1,-1,1
0.139867475071727,0.31,0.8779999999999996,0.030271653601691057,-0.0206628256856991,0.48,2.693333333333334,-0.004809121255917596,0.2964857942018173,0.66,4.117666666666667,0.10061600289226563,-0.3071948406120476,0.31,0.0113333333333333,-0.14633226585283174,-1,-1,1,-1
-0.1243682807039441,0.81,6.717333333333333,-0.02691714789715756,-0.0579455597227056,0.52,2.4713333333333334,-0.01348640438569705,1.4377524743001748,1.0,6.009,0.4879185105714645,-0.2488145381858144,0.34,0.0,-0.11852280812175928,1,1,1,1
-0.0648500557637032,0.58,3.8686666666666656,-0.01403556061280468,-0.052754274806174,0.45,2.1733333333333333,-0.01227817086442724,0.8140526282385894,0.83,5.175000000000001,0.27625850276508224,-0.0181050297080658,0.53,1.3896666666666666,-0.00862433110932332,-1,-1,-1,1
-0.0115377288065765,0.63,4.286666666666666,-0.0024971218619898954,-0.013230350125823,0.39,1.587,-0.003079267036422986,0.8032293768552883,0.75,5.367666666666667,0.27258550286497685,-0.569346546840193,0.36,0.0,-0.27120823412469586,1,-1,-1,-1
1.860134480468271,0.96,8.040666666666665,0.4025907139341754,-0.4353911599696038,0.75,4.415333333333334,-0.10133410182604448,-0.0031275709092133,0.73,2.765333333333333,-0.0010613786218471115,0.2016516401159922,0.99,2.77,0.09605676108466409,1,1,-1,1
1.597408566805413,0.88,7.650999999999999,0.34572868903159326,-0.1199233856376036,0.84,5.447666666666665,-0.02791128917815722,0.5771449849626502,0.89,3.842666666666666,0.19586105847867524,-0.2796930000882998,0.64,1.5366666666666664,-0.13323176380356191,-1,1,1,-1
-0.0529756957281195,0.77,6.165666666666668,-0.011465581326665305,-0.1797053253840115,0.64,3.878000000000001,-0.041825097556912265,0.6908903200594723,0.84,3.8523333333333336,0.23446189935840137,0.1263302515755904,0.92,2.682000000000001,0.06017741678858592,-1,-1,-1,1
2.034834182481971,0.98,9.02533333333333,0.44040114027500515,-0.0299800504268854,0.45,2.083,-0.0069776370354419845,0.0368485894478257,0.35,0.8276666666666669,0.012505009868818915,-0.1621911780219345,0.78,3.6586666666666674,-0.07725976951306546,1,-1,-1,-1
1.8724045579109063,0.9,8.243999999999998,0.405246338723419,-0.3298100151204677,0.76,4.800333333333334,-0.07676086408782387,-0.0442866588355226,0.39,0.7293333333333334,-0.015029207741570813,0.1407821077315389,0.96,3.630666666666666,0.06706155863441157,-1,1,1,1
0.1397454732330088,0.46,2.3243333333333327,0.030245248625133402,-0.4617591615516367,0.76,5.208333333333332,-0.10747106096285737,0.8999655979650183,0.92,4.346666666666666,0.30541409733159086,-0.0272686805228943,0.92,2.759000000000001,-0.012989436280186053,-1,1,1,-1
-0.024446951026487,0.63,4.114333333333334,-0.0052910773767225515,-0.0811799516312543,0.5,2.6623333333333346,-0.01889403883489319,0.6805864471028937,0.83,4.202333333333333,0.2309651567438296,0.2433985820323658,0.89,3.0903333333333327,0.11594291734587678,1,-1,-1,-1
0.5181637249087547,0.84,7.846666666666667,0.11214667871394557,0.0271869620867111,0.33,0.998,0.006327566192726391,0.5308881524887537,0.61,3.913333333333334,0.18016324873197107,-0.4891550788289495,0.34,0.003,-0.23300902741676285,1,-1,-1,-1
0.1649035241584735,0.36,1.3493333333333333,0.0356902300442862,-0.1055974667531636,0.74,5.6483333333333325,-0.024577036541771943,-0.0351534846702921,0.33,0.7739999999999999,-0.011929755773902928,-0.1130486072398784,0.63,2.727666666666667,-0.05385070535676657,-1,1,-1,1
0.0922711604130521,0.47,2.036333333333333,0.01997033694944139,-0.5154287915754789,0.78,5.424333333333334,-0.11996227404624162,0.9614517004747292,0.97,4.396666666666666,0.3262801421436404,-0.1266501300946707,0.9,2.650333333333334,-0.060329790924822733,1,1,1,1
0.029636156863666,0.78,6.183000000000001,0.006414182240740429,-0.0767734777820869,0.78,5.621999999999999,-0.017868464338257787,-0.079200248965304,0.58,2.744333333333333,-0.026877552431860633,0.0019997411950061,0.37,0.6556666666666666,0.0009525767412026508,1,1,-1,-1
0.1261110752228849,0.36,1.2406666666666664,0.027294342609146507,0.6450826188107088,0.89,7.157333333333335,0.15013825219910168,0.8094127629395498,0.99,4.629,0.27468390894143985,-0.3695439097585113,0.67,1.755,-0.1760322456566563,-1,1,1,1
1.838391201439567,0.95,8.581333333333333,0.39788479491630296,-0.1176354197214304,0.43,1.717,-0.02737878187796261,0.0919506344331484,0.69,2.897333333333334,0.031204548349367797,0.3262812912070032,0.92,3.2280000000000006,0.15542409681289393,1,-1,-1,1
0.0006545460326825,0.52,3.186000000000001,0.00014166403416923526,0.0004260547283803,0.36,1.319,9.916111579337339e-05,-0.0615511327313957,0.55,2.5496666666666665,-0.020888113596123102,0.0640794522078938,0.57,2.3793333333333333,0.030524247795005434,-1,-1,-1,-1
0.0139082873815823,0.69,4.874333333333334,0.003010184158912704,1.0778152277765845,0.88,7.424333333333332,0.2508535957615647,-0.1704254696461176,0.49,1.918,-0.05783592294191743,-0.0643757532501697,0.41,0.936,-0.030665390799895758,1,1,-1,-1
-0.0524233451569138,0.72,5.508666666666668,-0.01134603555557263,0.0163382009792592,0.49,2.645666666666666,0.0038025965474407326,0.1165881121222454,0.67,3.3723333333333327,0.03956557128841936,0.0627342725647366,0.54,1.7003333333333333,0.029883471456541837,1,-1,1,1
-0.0704049145098393,0.69,5.570999999999999,-0.015237804091376967,-0.0090723507111318,0.45,2.1993333333333336,-0.002111523143528222,0.0977404949078519,0.7,3.9273333333333342,0.03316940680013067,0.0383924324021393,0.37,0.7013333333333333,0.018288235615589923,-1,-1,1,-1
1.709107070216227,0.94,7.911,0.3699037047122972,1.098681228868723,0.93,6.802666666666667,0.2557100046044101,-0.3040722351999125,0.62,2.37,-0.10319055244686169,-0.1764991493456109,0.54,1.257,-0.08407537181738617,1,1,-1,1
0.975859891943796,0.83,7.2923333333333344,0.21120630509385446,-0.2414246819636272,0.77,5.367666666666668,-0.05618982550571435,-0.0248335010277255,0.39,0.91,-0.008427545805212797,0.2093853344837652,0.96,3.610666666666666,0.09974070648555283,-1,-1,-1,1
1.9083370665485448,1.0,8.78,0.41302324649958744,-0.0818537860882362,0.39,1.3896666666666664,-0.019050868866725874,0.2297482431356483,0.68,2.8603333333333327,0.07796781615814645,0.0118494876195049,0.79,3.0716666666666663,0.005644503563609741,1,-1,1,-1
0.1304434020948663,0.45,2.238666666666667,0.028231992325713308,-0.2673377038957909,0.75,5.371333333333332,-0.0622208914632265,0.1095805797971931,0.69,3.1980000000000004,0.03718748132096153,-0.0197384810001128,0.65,2.452333333333334,-0.009402425651045578,-1,1,1,-1
1.9023457260529903,1.0,8.397,0.4117265348516636,-0.2012191189084244,0.65,4.002,-0.04683227534118228,-0.0018913568598093,0.72,3.2596666666666674,-0.0006418545879717313,-0.0408298776575597,0.51,1.3736666666666666,-0.01944931269099675,1,-1,1,-1
0.1297685125721941,0.44,2.118333333333333,0.028085925330228714,-0.2557232186909619,0.73,5.0906666666666665,-0.05951770514569676,0.208499815430931,0.71,3.2686666666666664,0.0707569078947352,-0.0025029948106296,0.78,2.9219999999999997,-0.0011923016067833805,-1,1,-1,1
-0.0062097156706366,0.73,5.188999999999998,-0.0013439747993599267,-0.206212335047617,0.74,4.789666666666667,-0.04799440980602469,0.3516438161286133,0.8,3.551333333333333,0.11933453781788986,-0.0202132862531967,0.77,2.458,-0.009628599138803918,1,1,1,-1
0.019536064434019,0.55,3.393666666666668,0.004228209417405033,-0.0905160778406628,0.66,4.648666666666667,-0.021066953792631543,0.0949646861786739,0.58,2.3920000000000003,0.03222740288430988,-0.0305868176686949,0.81,3.298333333333333,-0.014570030947687794,-1,-1,-1,1
0.8780943624602067,0.85,7.71333333333333,0.19004681650513558,-0.0434030885757201,0.62,3.994333333333334,-0.010101750797154226,-0.049936241815907,0.49,1.904,-0.01694646134565923,-0.0295916490600076,0.52,1.7773333333333332,-0.014095982369512842,1,-1,-1,-1
-0.0731486089771609,0.55,3.420000000000001,-0.01583162455221708,-0.0808313167731484,0.42,1.8136666666666663,-0.018812896626553735,1.1675900532549537,0.93,4.771333333333334,0.3962356594235803,0.0887804216889551,0.93,3.002,0.04229055489093128,-1,-1,1,1
0.1289866129830175,0.35,1.1793333333333331,0.02791669804202093,-0.2682517794036325,0.71,4.872,-0.062433635839099395,0.0682380907984936,0.73,3.3333333333333326,0.023157412852200097,0.3929155010358305,1.0,3.422000000000001,0.18716530342996535,-1,1,-1,1
2.038679184284156,0.94,9.117333333333333,0.44123331775296376,-0.095277434646481,0.4,1.521,-0.02217512469675508,-0.0503528401696571,0.6,2.850999999999999,-0.01708783898325795,0.0189370619369821,0.51,1.6813333333333336,0.009020669671121188,1,-1,-1,-1
1.8133273221889892,1.0,8.063333333333334,0.39246019516429476,-0.4446113647425518,0.73,4.209666666666666,-0.10348003691894835,0.8123709447088898,0.96,4.322666666666667,0.27568780333125725,-0.2530564885349595,0.61,1.3423333333333334,-0.12054346121928161,1,1,1,1
0.084268781320214,0.47,2.447333333333334,0.01823837426287983,1.68030224491699,0.98,8.320666666666666,0.391078033823279,-0.3662199744135419,0.6,2.8040000000000003,-0.1242811315934965,-0.01922253578489,0.39,0.813,-0.009156655141849993,-1,1,-1,-1
-0.010488972081541,0.63,4.387666666666666,-0.0022701384244434766,0.0430734143132456,0.45,2.3543333333333325,0.010025021528499921,-0.016972702197092,0.39,1.3776666666666666,-0.005759889636363915,-0.0151655180555796,0.45,1.2319999999999998,-0.00722409469990936,1,-1,-1,1
0.1190726969741052,0.32,0.9486666666666662,0.02577101956241622,-0.0538867814921013,0.37,1.3963333333333336,-0.012541753496280502,-0.026005263996478,0.37,0.9873333333333332,-0.008825197593455975,0.5351016218664633,0.95,4.774666666666667,0.25489566372025146,-1,-1,-1,1
-0.1486097518891922,0.79,5.911333333333333,-0.03216375307208391,1.5257827393501886,0.94,7.466666666666668,0.355114751260745,-0.0936811373528782,0.39,0.8146666666666664,-0.0317918152275174,-0.3168592222556992,0.67,2.5403333333333333,-0.15093589415975384,1,1,1,-1
0.1161973074818754,0.31,0.7996666666666666,0.025148696219308143,1.340443358961133,0.92,7.961666666666667,0.31197836868919315,-0.1462793823153068,0.64,2.3616666666666664,-0.04964165920238726,-0.048429474680343,0.88,3.2653333333333334,-0.023069380820059916,-1,-1,1,1
1.5968289500634265,0.89,8.717999999999998,0.34560324201665177,-0.0401441993133757,0.45,2.1123333333333334,-0.009343268203310875,0.3106678749358029,0.7,4.147,0.10542886173425696,-0.2820007853609371,0.31,0.001,-0.13433107734468122,1,-1,1,-1
0.052901127831809,0.51,2.806666666666666,0.011449442524375776,1.4525174415932467,0.95,7.806666666666667,0.3380627901145064,-0.1805222270552309,0.56,2.0176666666666665,-0.06126237841649687,-0.275221044008334,0.75,2.701666666666667,-0.13110154747352218,-1,1,-1,1
0.0206388672526069,0.55,2.922666666666668,0.004466890103519811,-0.4480591088844061,0.74,5.296000000000001,-0.10428247410202114,1.0327971576366912,0.94,4.862333333333333,0.35049207696326146,-0.2059804008226167,0.61,1.7283333333333335,-0.0981187662969685,1,-1,1,-1
0.1345673404550276,0.34,1.1383333333333332,0.029124540314082365,-0.0675499926932234,0.41,1.7896666666666663,-0.015721765775863573,0.3076869171300038,0.73,3.940333333333334,0.10441723802386144,0.1168477670911047,0.73,2.867,0.05566043519552105,-1,-1,-1,1
0.1278241494620757,0.43,1.6916666666666669,0.027665104932096653,-0.2935610967269308,0.7,4.7076666666666656,-0.06832419397299866,1.0588054225417194,0.94,5.4896666666666665,0.3593182929509517,-0.1281577954144999,0.46,1.021666666666667,-0.06104796731723474,1,1,1,-1
0.1153528696633505,0.35,1.2326666666666666,0.024965933721326074,-0.0337815337808655,0.49,2.7969999999999997,-0.007862404427846383,0.0094350168083963,0.43,1.6853333333333331,0.0032018858813720463,-0.0409388549393936,0.57,2.251333333333333,-0.01950122402044963,-1,-1,-1,1
0.1105038604289014,0.45,1.972,0.02391645793875855,-0.0486946521993694,0.43,2.018333333333333,-0.011333323452637874,0.3696292944007471,0.82,5.236999999999999,0.1254381251372067,0.0309590216228403,0.37,0.6526666666666665,0.014747330305518688,1,-1,1,-1
0.1220615564618928,0.31,0.8386666666666667,0.026417901326972526,-0.1085492477504836,0.5,2.4070000000000005,-0.025264041937498143,0.5662822649447778,0.81,4.297666666666667,0.19217466442502917,0.0227386525499388,0.8,2.9406666666666674,0.010831557403253863,-1,1,-1,1
-0.0438257045949956,0.61,3.916,-0.009485239850575691,-0.0341333218282963,0.33,0.9480000000000002,-0.00794428051789384,1.3755234160659375,0.95,5.348,0.46680033484188144,-0.1623324557462533,0.65,2.115333333333333,-0.0773270671586669,1,-1,1,-1
1.3947243977342287,0.88,8.714,0.3018615572804623,-0.0311600574372212,0.39,1.2326666666666666,-0.007252275019706898,-0.0030347943620994,0.33,0.7796666666666668,-0.001029893790144206,-0.0088243963761986,0.61,2.8343333333333325,-0.004203501315125982,1,1,-1,-1
0.0452377019145942,0.61,4.137,0.009790839803127099,-0.0290799598091533,0.82,6.284000000000002,-0.006768147540257241,0.2352063330309017,0.74,4.148666666666668,0.07982008429182048,-0.2791646680047112,0.36,0.263,-0.13298009280947803,-1,1,1,-1
-0.0083905020349464,0.55,3.4120000000000004,-0.0018159645122350827,-0.078610913154149,0.62,4.1803333333333335,-0.01829611395591267,0.0552353957767735,0.48,1.717,0.01874479266769947,0.0161987513439467,0.83,3.6796666666666673,0.007716275388686853,-1,-1,-1,1
-0.0023147537602214,0.52,3.115666666666667,-0.0005009844066084696,-0.0671414473058549,0.46,2.307333333333333,-0.015626679830877805,0.3016490247523498,0.8,4.827333333333334,0.10236820697814565,0.057184049221894,0.43,1.0596666666666663,0.027239622503449804,-1,-1,1,-1
0.0168689742183065,0.66,4.714,0.003650968489211366,-0.025243845194151,0.33,0.9490000000000002,-0.005875319975636594,0.1832993972711514,0.66,3.0606666666666653,0.062204844369139325,0.5847866106263528,0.95,3.832,0.2785631086865195,1,-1,-1,1
-0.017279132794286,0.58,3.7396666666666665,-0.0037397395085455396,-0.1377446114808886,0.67,4.281000000000001,-0.03205904889471751,0.2975296978947215,0.78,3.8216666666666654,0.10097026410490571,0.0361329407272763,0.67,2.3706666666666663,0.01721192673032492,-1,1,1,-1
0.1462779298872272,0.38,1.4463333333333332,0.031659074569322015,1.0823367835490885,0.91,7.539333333333331,0.25190595473250715,-0.0108515146939498,0.74,3.188333333333333,-0.00368259139285677,-0.1441022681040649,0.84,2.747666666666667,-0.06864311706598719,-1,1,-1,1
-0.0770487680434852,0.75,5.906000000000001,-0.01667573977047435,0.1454902062906455,0.78,6.605666666666667,0.033861779325004566,0.2821832322085946,0.34,1.206666666666667,0.09576225729291547,-0.3298167745073753,0.31,0.001,-0.1571082243236214,1,-1,-1,-1
0.1191806745914116,0.46,2.3916666666666666,0.02579438926310009,-0.1202963424535283,0.63,4.343666666666666,-0.027998092143941528,0.1900789555811943,0.8,4.704999999999999,0.06450556862598933,0.003387398951132,0.43,0.797,0.0016135875292666337,-1,-1,1,1
-0.1399266552180593,0.73,5.150666666666666,-0.030284462018293632,1.606570495329957,0.97,7.725666666666666,0.3739175094318641,-0.2793238839807972,0.59,2.5489999999999995,-0.09479190324835636,-0.0995045802465025,0.41,0.7393333333333335,-0.047399007942956276,1,1,-1,-1
-0.0504482146713058,0.6,4.3116666666666665,-0.010918556144452902,0.0131605909890046,0.36,1.322666666666667,0.0030630311085411564,0.0216758650274293,0.63,3.334666666666666,0.0073559642348585,0.0213481029299131,0.41,0.9706666666666668,0.010169169075788005,-1,-1,1,1
0.0130741476515678,0.7,4.668666666666667,0.0028296504862382102,-0.2559886849541115,0.82,5.636,-0.0595794904730407,0.7964364088226108,0.88,3.9423333333333344,0.2702802278582502,-0.3007412618165097,0.81,2.2146666666666666,-0.14325810351947574,1,1,1,1
1.9163492209179085,0.95,8.372000000000002,0.41475732485875044,-0.1883101177916986,0.65,3.9896666666666674,-0.04382779993169961,-0.051427538383959,0.54,1.826,-0.01745255068531308,-0.1231774097117086,0.76,2.8993333333333338,-0.058675560530524154,1,-1,-1,-1
0.1376829609348115,0.41,1.8783333333333332,0.0297988570833669,-0.032557753659022,0.67,4.874999999999999,-0.0075775785726585184,-0.0714091139608092,0.45,1.8216666666666663,-0.024233537516216232,-0.0250292312697653,0.45,1.4366666666666668,-0.011922674602744175,-1,1,-1,-1
-0.0009935397652727,0.61,3.9173333333333336,-0.00021503277726588657,-0.0749768779811255,0.38,1.393333333333333,-0.017450318900523166,0.4008838936493135,0.81,3.964666666666666,0.1360447474776004,0.4936260140907835,0.94,3.409333333333334,0.23513875748007382,1,-1,1,1
-0.01643856861463,0.55,3.489,-0.003557815385989619,-0.0767672408326842,0.59,3.4893333333333336,-0.017867012733990256,-0.0077581657918353,0.64,3.520000000000001,-0.002632826418720847,0.0391826116748725,0.42,1.0793333333333337,0.018664637521229405,-1,1,-1,-1
0.0133886509258607,0.63,4.081333333333333,0.002897718735637222,-0.0436543731462002,0.69,4.669,-0.010160235439456385,-0.0024996426118399,0.5,1.854,-0.0008482836384778539,-0.0334861879184966,0.74,3.095333333333332,-0.01595114599947208,1,1,-1,1
0.1061573812412424,0.4,1.6409999999999998,0.0229757452227515,1.1408103383785386,0.9,7.724666666666666,0.26551524611001687,-0.0911223065338857,0.53,1.7880000000000005,-0.03092344536252038,-0.2942795694400266,0.74,2.872666666666666,-0.14018007628174337,-1,1,1,1
-0.0148778517407248,0.64,3.983,-0.003220027915722183,0.8264387225852383,0.86,6.994666666666668,0.19234755632908415,0.661924998176378,0.87,5.047333333333333,0.22463217069227506,-0.337539258445938,0.33,0.0,-0.16078682963642713,1,-1,1,-1
0.0027481655181027,0.64,3.9126666666666674,0.000594788134707189,1.096149053012061,0.91,7.128666666666666,0.2551206592301991,0.0291881656982573,0.78,3.541666666666666,0.009905353382013012,-0.1563169130941222,0.67,1.821,-0.07446156334725239,1,1,-1,1
-0.0105063472998372,0.53,3.222,-0.0022738989598306103,-0.0497768026540699,0.55,3.4,-0.011585186040696336,0.085792212840591,0.71,4.291333333333332,0.029114614271963872,0.0283844548304,0.37,0.6786666666666666,0.013520935384377973,-1,-1,-1,-1
-0.0402173738175042,0.81,6.603333333333334,-0.008704285312570876,-0.0591199520508545,0.63,3.6676666666666673,-0.013759735593828776,0.8010991133610101,0.82,5.156999999999999,0.27186257245113155,-0.44223337411887,0.35,0.0,-0.21065787283935053,1,1,1,-1
0.039053462548483,0.64,4.9830000000000005,0.008452378865122349,0.0275163048135951,0.47,2.5226666666666664,0.006404218298901584,-0.0043157326660759,0.34,0.8870000000000001,-0.0014645955351120711,-0.0320762046510618,0.6,2.533,-0.015279500453839755,-1,-1,-1,1
-0.0124525659354945,0.72,4.9910000000000005,-0.002695120951158906,0.4052463941210211,0.85,6.365,0.09431812848327883,0.1019686242712145,0.81,3.985666666666667,0.03460427310594559,-0.0607489138296879,0.47,1.0206666666666668,-0.02893774580030504,1,1,1,-1
1.6489156419266031,0.94,7.612999999999999,0.35687641537258397,0.7327311129998488,0.92,6.218000000000001,0.1705377969112218,0.5615334905145666,0.99,3.5896666666666666,0.19056311098419343,-0.5194572507926802,0.76,1.6363333333333332,-0.2474434673796226,1,1,1,1
0.2122087262922969,0.8,6.5280000000000005,0.04592854092977774,1.5102603359542224,0.99,7.319,0.35150202562244404,-0.0882862862119771,0.46,1.3813333333333335,-0.029961007922035647,-0.2805932977040313,0.65,2.252333333333333,-0.13366062058315303,-1,1,-1,-1
-0.0180884811492876,0.57,3.9210000000000007,-0.0039149075598251,-0.0098702074531371,0.54,3.4243333333333337,-0.0022972184533333307,-0.0357034870202532,0.31,0.7059999999999998,-0.012116405654324416,-0.0117403674789141,0.38,0.9083333333333332,-0.005592524183386371,-1,-1,-1,-1
0.094154012867081,0.43,2.0683333333333334,0.020377844536478527,-0.048310625038036,0.34,1.0550000000000002,-0.011243943945085993,1.25369092571332,0.89,5.045333333333335,0.4254550210311742,-0.1696488376897118,0.78,2.6623333333333337,-0.08081222578144177,-1,-1,1,1
1.8054565142422727,0.98,8.253666666666668,0.39075670854879496,-0.3243539898840675,0.64,3.3656666666666677,-0.07549101419718887,0.8875965958226733,0.99,4.606999999999999,0.30121652841035784,-0.214306306120573,0.54,1.2286666666666664,-0.10208481138124997,1,1,1,-1
1.919511879200698,1.0,8.057666666666668,0.4154418220654672,-0.3991702424658925,0.79,4.923,-0.09290394871312853,0.0798986171321334,0.66,2.5236666666666663,0.02711455202802254,-0.1552676146715828,0.79,2.4526666666666666,-0.07396173003162745,1,1,-1,1
1.5432918988233189,0.87,8.280666666666669,0.3340161659708061,-0.1115425351218615,0.46,2.028666666666667,-0.025960707637617084,0.5199546962954371,0.83,4.154333333333334,0.17645284951054876,-0.0345265472029594,0.64,1.987,-0.016446721156571583,-1,-1,1,-1
-0.1676937665084192,0.77,6.116666666666666,-0.03629412490861409,1.443421089229882,0.91,7.446999999999999,0.3359456807623112,0.1498657853150584,0.59,3.0033333333333347,0.05085874798590653,-0.444445488350591,0.34,0.0,-0.21171161347903084,-1,1,-1,-1
-0.0285944618153326,0.69,5.286000000000001,-0.006188727168747642,-0.1585450701647834,0.56,3.163333333333333,-0.03690020322235562,0.3103972145870699,0.79,3.5516666666666663,0.10533700990538855,0.3999590912053268,0.92,3.185,0.19052051768808106,-1,-1,1,1
0.0350460680521766,0.58,3.787,0.007585054578505321,-0.2108979749634292,0.77,5.589,-0.04908495815887192,-0.0139150865182927,0.37,0.9006666666666665,-0.004722251159249919,0.2376098460749189,0.88,4.063999999999999,0.11318545290607931,-1,1,-1,-1
-0.1638752594937047,0.74,5.7203333333333335,-0.03546768172326463,-0.0290401178572291,0.33,0.923333333333333,-0.006758874617918817,1.36163747756187,0.96,4.880333333333335,0.4620879754101306,-0.1214683376370855,0.81,2.723,-0.057861444028153484,1,-1,1,-1
-0.1483187454539454,0.78,6.624666666666667,-0.03210077026640206,0.0089859640952607,0.44,1.808,0.0020914172917472613,0.0053044084485953,0.46,1.986333333333333,0.0018001144953418194,0.0239165338302369,0.4,1.0333333333333337,0.011392641164648571,1,1,-1,-1
0.0214398934668995,0.63,4.260000000000001,0.004640256985795369,0.5057180442159774,0.86,6.609333333333334,0.11770216876113795,0.2378506293093565,0.84,4.394333333333334,0.08071745788341965,-0.0677140866614341,0.44,0.697,-0.03225560595868308,-1,1,1,1
0.0982704522352233,0.37,1.3476666666666663,0.021268769510714776,1.5422730555656807,0.92,8.258,0.35895275151467987,-0.0640379958496687,0.34,0.7306666666666666,-0.021732060360501636,-0.4160284506173597,0.75,3.212333333333333,-0.19817515722851506,-1,1,-1,1
0.1178409795331354,0.38,1.4106666666666663,0.025504437759255205,-0.0401133054428157,0.64,4.706333333333333,-0.009336077881336157,-0.1555241466485517,0.58,2.6223333333333327,-0.05277898062919031,0.0069232341968925,0.45,1.38,0.0032978826891839333,1,-1,1,-1
0.1180021077479593,0.39,1.3926666666666667,0.02553931089543005,-0.1927053770716091,0.56,3.4026666666666667,-0.04485076431952367,0.3113184412975123,0.79,4.208,0.10564963921571298,0.0666724305030657,0.66,2.299666666666666,0.031759413035683755,1,-1,1,1
1.773224342779992,0.93,7.876666666666665,0.38378066834476543,0.3342279101380168,0.86,5.947666666666665,0.0777890967777029,-0.1408189682034373,0.72,2.950666666666667,-0.04778860231798608,-0.1473546851541276,0.58,1.5083333333333333,-0.07019240596512957,1,1,-1,-1
0.9516461766305406,0.84,7.533666666666667,0.20596570714928633,0.9027381727082836,0.87,6.956333333333332,0.21010569420349495,-0.0999855290831074,0.37,0.9313333333333332,-0.033931286018252606,-0.1235006465462167,0.47,1.345,-0.05882953440035357,-1,1,-1,-1
1.168343978452565,0.87,7.801666666666667,0.2528658230600098,-0.1177930580935417,0.62,3.800666666666666,-0.02741547105385753,0.6578138139476879,0.79,4.7523333333333335,0.2232369911176242,-0.5558937586204813,0.37,0.0,-0.26479999830176815,1,-1,1,-1
-0.0126114582917793,0.68,5.266666666666667,-0.002729510178296547,0.010968319847457,0.68,4.570666666666667,0.002552796065865066,0.0137849923177038,0.68,3.8033333333333337,0.0046781021351863595,0.0403995416311386,0.36,0.6113333333333333,0.019244322119869837,-1,1,-1,-1
-0.0449188631298849,0.55,3.5236666666666663,-0.009721833214993907,-0.0298828423749024,0.37,1.3716666666666668,-0.0069550125737082085,0.2940719240706047,0.77,4.4783333333333335,0.09979682717169697,0.070282332102586,0.52,1.5056666666666665,0.03347898970406498,-1,-1,1,1
-0.028315297544351,0.67,4.831666666666667,-0.006128307374190046,0.0111431206800357,0.3,0.6910000000000002,0.00259347967866291,0.2968608951032729,0.68,3.298666666666666,0.1007432978727464,0.3170541390533454,0.85,3.511666666666668,0.1510287427785507,1,-1,-1,1
0.0065268813752945,0.61,4.270333333333334,0.0014126192811511117,-0.0033538382673663,0.72,5.181333333333334,-0.0007805812789518003,-0.1398541891987692,0.59,2.96,-0.04746119301534001,0.0086336125877791,0.36,0.6293333333333332,0.0041126214553217294,-1,1,-1,-1
1.800046546621119,1.0,8.181,0.3895858239972583,-0.3727318824621202,0.68,4.127000000000001,-0.08675061416926015,1.1924492391652413,0.93,5.280666666666668,0.40467192170111216,-0.5221866553856644,0.4,0.0,-0.2487436192888303,1,-1,1,1
1.1844617286748464,0.86,7.808000000000001,0.25635420340946036,1.574886902959384,0.99,7.666666666666665,0.36654338549301635,0.325817228462506,0.4,1.6426666666666665,0.110569976175717,-0.4897202031355552,0.34,0.0046666666666666,-0.2332782243867034,-1,1,-1,-1
-0.0840778503439683,0.68,5.059,-0.018197050886077766,-0.1939249699920249,0.56,3.118666666666667,-0.04513461563426412,1.079330560768827,0.97,4.438666666666667,0.36628374427310534,0.0183560283750514,0.92,2.7339999999999995,0.008743894327223936,-1,-1,1,1
0.0915835087221073,0.42,1.909333333333333,0.019821507825470836,-0.1623322369253075,0.53,3.0356666666666667,-0.03778163853254876,0.2781837966441784,0.76,3.771666666666667,0.09440500096500248,0.3699129244890082,0.87,3.3716666666666666,0.1762080258277656,-1,-1,-1,-1
0.992541935019057,0.86,7.091000000000002,0.21481681589405172,-0.3648248555685978,0.8,5.050666666666667,-0.08491031160449193,0.2502205647995303,0.8,3.167666666666668,0.08491534354740954,-0.1006252828852098,0.79,2.345,-0.047932854657772674,1,1,1,-1
0.1051711144656968,0.44,2.252,0.02276228654572267,0.0092186869740542,0.39,1.669,0.00214558183633415,-0.0273233031255983,0.61,3.518333333333333,-0.00927248994749509,0.0117723858087771,0.36,0.6749999999999999,0.005607776115184253,-1,-1,-1,-1
0.1454245050131535,0.31,0.8983333333333332,0.03147436699417077,-0.002290130723396,0.41,1.6960000000000002,-0.0005330111432114622,-0.058191821309097,0.31,0.6993333333333333,-0.019748091057464973,0.018636078813532,0.46,1.4386666666666663,0.008877296356809774,-1,1,-1,1
0.1299710295176916,0.45,1.974333333333333,0.02812975626961923,-0.1450931653759863,0.54,2.8483333333333336,-0.03376937096173419,0.9484302093518168,0.88,5.771000000000002,0.32186114327723014,-0.0279852390438073,0.37,0.5879999999999999,-0.013330768939850654,1,1,1,-1
0.1110691456475357,0.34,1.0543333333333331,0.02403880316816859,1.2213083474642463,0.93,7.834666666666667,0.28425056781488206,0.4026690203161323,0.87,4.852666666666666,0.13665055157811468,-0.1499045863654,0.46,0.8006666666666664,-0.07140705143639774,-1,1,-1,1
0.1360847545564806,0.37,1.1036666666666668,0.029452955723211258,-0.2633022486322307,0.71,5.377,-0.06128166882347283,-0.0272307628345407,0.42,1.2650000000000003,-0.00924108529211263,0.2825885830861372,0.92,4.182666666666667,0.13461107479782952,1,-1,-1,1
1.9307029833037053,0.99,8.272333333333334,0.41786392360589303,-0.3452139848338502,0.77,4.890666666666666,-0.08034602515441554,0.5497186585158249,0.76,4.2363333333333335,0.18655360633403864,-0.6566781093736616,0.39,0.0003333333333333,-0.312808624940275,1,1,1,-1
1.701376310032081,0.96,7.971666666666667,0.36823052877019774,1.2297749628049708,0.96,6.996666666666667,0.2862211104899305,-0.1858905390449627,0.48,1.4853333333333336,-0.06308417934338299,-0.2704094460031845,0.6,1.7246666666666666,-0.1288095427085213,-1,1,-1,1
0.081946745696249,0.43,1.8783333333333327,0.017735813835422286,1.0553565220268295,0.97,7.389333333333335,0.2456264965814028,0.6146565620332427,1.0,3.9853333333333336,0.20859106113255974,-0.2401449525716796,0.99,2.484666666666667,-0.11439305091491997,-1,1,1,1
0.0620041514278715,0.56,3.2016666666666675,0.013419618770759785,-0.0562845626505641,0.78,6.491,-0.013099819489364062,-0.1016092501676935,0.47,1.8566666666666665,-0.0344823152025775,-0.0518230923787128,0.46,1.4019999999999997,-0.024685930649644684,1,-1,-1,-1
0.0970601604911678,0.42,1.8873333333333333,0.021006824891965876,-0.2248962576795108,0.65,4.503666666666666,-0.05234295587807274,0.8747811963381613,0.88,5.285333333333335,0.29686746920814366,-0.1027970578404442,0.5,1.110666666666667,-0.048967379682635405,-1,-1,1,1
-0.0683629336130202,0.7,5.428333333333332,-0.014795856180770313,0.0201801256405835,0.41,1.856,0.004696776357765334,-0.0051966254531741,0.34,0.9339999999999998,-0.0017635370457940865,0.0032005958131557,0.51,1.7993333333333328,0.0015246038523467058,1,-1,-1,1
0.0213085896414177,0.6,4.086,0.004611838771199563,-0.0942188384281701,0.69,4.614666666666666,-0.021928744184604877,0.0252757614927423,0.47,1.393,0.008577632187418938,0.1842646481660765,0.87,3.8733333333333335,0.08777446726968023,-1,1,1,1
-0.0003198704943199,0.57,3.7843333333333335,-6.922988204718823e-05,0.0536665447956838,0.63,4.541,0.012490495019139715,-0.0290648132711414,0.31,0.618,-0.009863492259469605,-0.0782963425428224,0.62,2.886333333333333,-0.03729646366929033,-1,-1,-1,-1
1.7315501392873038,0.91,8.067,0.3747610799693401,0.092846668878642,0.84,5.919666666666666,0.021609381777558796,0.2434134110894925,0.69,3.5256666666666665,0.08260525446128272,-0.4652022091480812,0.35,0.0,-0.2215990776692488,1,1,1,-1
0.0539352037688685,0.59,3.786000000000001,0.011673248584708647,-0.3515531064478434,0.77,5.625,-0.081821409255381,0.7120008728806106,0.87,4.416666666666667,0.24162601812984963,-0.1355745480933787,0.64,1.7356666666666665,-0.06458093754097956,-1,-1,1,1
0.093265991912236,0.37,1.3193333333333337,0.02018564929793343,0.6726698986561317,0.88,7.263,0.15655898941653815,0.6157687020262914,0.89,4.941333333333332,0.20896847915037214,-0.1780813333720294,0.47,1.0120000000000002,-0.08482904519653763,-1,1,1,-1
1.7477122464700656,0.92,8.674333333333333,0.378259060538869,-0.0545754056801895,0.33,0.8629999999999997,-0.012702025729645273,1.110340628097623,0.92,4.974666666666667,0.37680738177972944,-0.1959193617627064,0.62,1.6253333333333333,-0.09332619022525704,1,-1,1,1
0.0100908564046511,0.65,4.984,0.002183973861466748,-0.0360813919695619,0.62,3.870666666666666,-0.00839767956732118,0.3168542079216871,0.59,3.5289999999999995,0.10752826787705701,-0.3673431361057169,0.32,0.0003333333333333,-0.17498390710187786,-1,1,-1,-1
-0.1602326247265946,0.73,5.637666666666666,-0.034679302739438075,-0.0003134087113119,0.36,1.2586666666666668,-7.294358081929513e-05,0.0564964496104452,0.44,1.467666666666667,0.019172746379672752,0.5664141264144429,0.96,4.372666666666666,0.26981137562121904,1,-1,-1,1
-0.0295650399641616,0.8,6.548666666666666,-0.006398790341044524,-0.0936268317800537,0.57,2.9680000000000004,-0.021790958975630693,0.2840588299838762,0.78,4.147000000000001,0.09639876384693272,0.0589419040599572,0.49,1.350666666666667,0.02807697667574531,1,1,1,-1
-0.0336843474281112,0.77,6.4670000000000005,-0.007290336060044563,0.0179433324870803,0.69,4.517333333333334,0.004176179143075176,0.049366450214471,0.41,1.254333333333333,0.01675309574589276,-0.0733717637548396,0.71,2.9113333333333333,-0.034950640507089556,-1,1,-1,1
0.1404733611475277,0.42,1.9896666666666667,0.030402786114087674,-0.058536000413464,0.55,3.4526666666666666,-0.013623825129571887,0.0136403653608501,0.67,3.512,0.004629021246342201,0.035023259474012,0.47,1.4633333333333332,0.016683330052590855,-1,-1,1,-1
-0.1400652921463017,0.74,5.103333333333334,-0.030314467343448778,1.339957016601231,0.97,7.231999999999999,0.31186517606896613,-0.1259357489676271,0.48,1.350666666666667,-0.04273780373349415,0.0324008127565909,0.97,3.2876666666666665,0.01543412752863577,1,1,-1,1
1.6835279725840833,0.97,8.298000000000002,0.3643675957450981,1.4658919469278384,0.91,7.549333333333334,0.3411756082193644,0.16587916250106,0.41,1.5676666666666663,0.05629307919762366,-0.3580914500057223,0.32,0.0053333333333333,-0.1705768663219154,1,-1,-1,-1
0.3405719151815916,0.8,7.031,0.07371031068913361,-0.0918598922948525,0.62,3.8603333333333327,-0.021379716759030946,0.0422141894325218,0.43,1.153333333333333,0.014325890444336265,0.1914099223515943,0.87,3.751,0.09117811870999534,-1,-1,1,1
0.1547131569428632,0.35,1.2213333333333334,0.033484718961264294,-0.3023165525837958,0.65,4.070333333333333,-0.07036196216148216,1.1609884426535055,0.94,5.181,0.3939953238514929,-0.2173194041877326,0.63,1.9500000000000004,-0.10352010068013855,-1,1,1,-1
0.4702338881268115,0.84,7.102333333333334,0.101773177544324,-0.1433148870855061,0.53,2.715666666666667,-0.0333554897212994,1.1110472999274037,0.94,4.617,0.37704719932330016,-0.213816487232701,0.7,1.917,-0.10185148614838793,1,-1,1,1
0.0900801200893077,0.47,2.5036666666666667,0.019496127962157432,0.088998835085154,0.82,6.871333333333335,0.02071382666002671,-0.0777573793436943,0.42,1.537,-0.02638789735610269,-0.0485747288204587,0.4,0.9733333333333334,-0.023138572631371875,-1,1,-1,-1
1.8640680733999933,0.96,7.943,0.40344206527642346,-0.320229464444119,0.82,5.270666666666668,-0.07453106112660969,-0.0866018383759721,0.66,2.1366666666666663,-0.029389370387780014,0.0625430650564795,0.9,2.8149999999999995,0.029792389757788078,1,1,1,1
1.666378640886644,0.96,7.697,0.36065594921412897,1.0185359119050243,0.97,6.565,0.23705676940632517,-0.1309330497712144,0.64,2.0746666666666664,-0.04443369757374,-0.2605825731123192,0.82,2.47,-0.12412851169412317,1,1,-1,-1
1.8384209398090912,0.96,8.505,0.3978912312205292,-0.0830614700318896,0.47,2.1386666666666665,-0.01933194845439687,0.183152576282719,0.77,3.2210000000000005,0.06215501890941863,0.2277319283548466,0.88,2.973666666666666,0.10848010668670233,1,-1,1,1
-0.0390331323631976,0.7,5.134,-0.008447978783357075,-0.3395532934293639,0.74,4.635,-0.07902854071300411,0.9186979022684864,0.96,4.102666666666667,0.3117711290033801,-0.021545941711436,0.97,2.552333333333334,-0.010263409581638069,-1,1,1,1
0.099694376462704,0.32,0.9406666666666668,0.021576950815533832,-0.0134812282540675,0.38,1.5656666666666663,-0.003137657082273321,-0.0323839098988849,0.47,2.2143333333333337,-0.010989867426265716,-0.0148869930241457,0.35,0.6376666666666666,-0.007091419297987732,-1,-1,-1,-1
0.0870869231904092,0.42,1.5993333333333335,0.018848307447497787,1.110667604326233,0.87,8.078333333333333,0.2584997456529452,-0.0853817601995099,0.3,0.5753333333333334,-0.02897532225551723,-0.0101124507030564,0.38,0.6479999999999999,-0.004817066008514435,1,1,-1,1
-0.0235930659282352,0.65,4.674666666666666,-0.005106270194805034,0.0389543518491468,0.41,1.8863333333333336,0.009066339925515685,-0.0082600571212012,0.38,1.0076666666666665,-0.002803149248463942,0.0036506087071583,0.53,1.9853333333333327,0.0017389674995719974,1,-1,1,1
1.929061357370036,0.99,8.399000000000001,0.41750862490916524,-0.2500072342810666,0.67,3.814333333333333,-0.05818735166247756,0.1557912555746101,0.82,4.184,0.052869627240267225,-0.0300263958632382,0.42,0.7703333333333335,-0.014303074014223602,1,1,1,-1
-0.1383121446371271,0.75,6.011666666666667,-0.029935031923718883,-0.1618778577199178,0.67,4.066,-0.03767588510230041,1.2688971353610432,0.97,5.728000000000001,0.43061543027781174,-0.1964817547101702,0.3,0.0,-0.09359408611223895,-1,1,1,-1
-0.0910700626886056,0.76,5.525333333333334,-0.019710382201294414,0.520099779713048,0.87,6.173,0.1210494123050747,0.7307636217130211,0.99,3.739,0.24799338151692515,-0.2354861477764669,0.91,2.196333333333333,-0.11217382919722692,1,1,1,1
1.6710171098218538,0.98,7.767666666666668,0.36165985755505575,1.026808665787053,0.96,6.633999999999999,0.23898219224752804,-0.1629142936844909,0.49,1.2986666666666664,-0.055286915478291995,-0.1108577892665456,0.97,2.9653333333333336,-0.05280710919001401,1,1,-1,1
1.9673966551454851,0.95,8.345333333333334,0.42580557067429725,-0.2828792560217605,0.7,4.466666666666667,-0.06583807382810898,0.0191196188144844,0.8,3.9500000000000006,0.006488471486858804,-0.0042858822335948,0.4,0.6866666666666666,-0.002041580051184383,-1,-1,1,-1
0.0498712486776486,0.61,4.249666666666667,0.010793682833549208,-0.0922523907881851,0.7,5.154333333333335,-0.02147106790702557,0.0084662504353114,0.61,2.915,0.00287312341752904,0.0059202059061738,0.57,1.849,0.0028200901513830753,-1,1,-1,1
-0.0158234312113698,0.62,4.414000000000001,-0.003424680599797281,0.0759496375870174,0.63,4.604333333333333,0.01767672157016532,0.366520858271647,0.45,2.3126666666666664,0.12438324013201463,-0.4028339992727701,0.32,0.0,-0.191889980179018,1,-1,-1,-1
1.1210048556050882,0.87,7.955666666666664,0.24262017068148628,-0.0757606666797223,0.48,2.31,-0.017632739976319138,-0.0041750769576067,0.52,1.6343333333333334,-0.0014168623369389497,0.3517628040406961,0.91,3.800333333333333,0.1675622157438082,1,-1,1,1
1.9390764509646023,0.97,8.709666666666665,0.4196762013519927,-0.1127286663234281,0.51,2.2506666666666666,-0.02623677098251134,0.0997491259152254,0.7,3.134,0.03385105977372919,0.0126825291955783,0.62,2.159666666666667,0.006041322927937483,1,1,1,-1
0.0539707717763948,0.57,3.651333333333333,0.01168094660315494,0.1887842240644062,0.83,6.626333333333333,0.043938144692301256,-0.0012061735061412,0.38,1.0233333333333332,-0.00040932941596475743,-0.2035575437323351,0.74,3.138666666666666,-0.09696463829419305,-1,1,-1,1
0.0401565647933175,0.65,4.313999999999999,0.008691124356350765,0.5827671827593885,0.85,6.950666666666665,0.13563479112148197,0.0615745085431429,0.69,3.725000000000001,0.020896046457623926,-0.2253503597156956,0.3,0.0,-0.10734564643809702,1,1,1,-1
-0.1436196920410974,0.76,6.071666666666667,-0.031083749568082946,0.0737631987683684,0.75,6.149666666666666,0.017167843957903137,0.3151052622156148,0.3,0.9446666666666668,0.10693474221862088,-0.3361951653690306,0.34,0.0,-0.16014657088380907,1,-1,-1,1
0.3798352442270341,0.83,7.004999999999999,0.08220811116421424,-0.042945234505674,0.68,4.629,-0.00999518861762178,0.0355660555074945,0.47,1.4236666666666662,0.012069766625555957,-0.0702125513621778,0.7,2.744666666666668,-0.03344574964757029,1,-1,1,1
1.864662884508525,0.97,7.998666666666667,0.40357080082288754,-0.0198799780361138,0.84,5.621666666666667,-0.004626919202382804,-0.0607482267094159,0.71,2.802666666666666,-0.020615637827605345,-0.1246298448151903,0.59,1.6519999999999997,-0.05936742800874486,1,1,1,-1
1.9802321669929928,0.97,8.804,0.42858357298147337,-0.0899579292415366,0.48,2.292,-0.02093704879643946,0.0568313916261291,0.64,2.9426666666666668,0.019286412961606363,0.013233893188453,0.64,2.176333333333333,0.0063039651722742365,1,-1,-1,1
0.1253756385839022,0.43,1.9796666666666665,0.02713517134241806,-0.4917013986565441,0.78,5.524333333333335,-0.11443989722471459,1.0589399793942338,0.98,4.972,0.35936395642935953,-0.228835288967004,0.62,1.7476666666666667,-0.10900569252697255,-1,1,1,-1
-0.0817004066608477,0.78,5.915333333333332,-0.017682498438512325,1.0396626691808422,0.88,7.075666666666667,0.24197386734003448,-0.1723632528179,0.5,1.8113333333333332,-0.05849353285453242,-0.089536907707221,0.49,1.4253333333333331,-0.0426509070144184,1,1,-1,-1
-0.1950649835888205,0.74,6.227666666666667,-0.04221810403020535,0.0524595639720311,0.44,2.1250000000000004,0.012209579077496242,0.4654095150298696,0.74,4.678,0.1579422893983845,-0.2765737951245336,0.31,0.001,-0.13174593048325645,-1,-1,1,-1
-0.1405282142545525,0.71,5.674000000000001,-0.0304146580253664,0.0065969961267051,0.45,2.046,0.0015354025040293102,0.2782277082498803,0.7,3.473666666666667,0.09441990289397414,0.1428254127221158,0.73,2.765666666666667,0.06803488699013459,-1,1,-1,1
2.029775566591953,0.93,9.088666666666663,0.43930629912020414,-0.0570319012826239,0.51,2.4070000000000005,-0.013273757079288882,-0.1326954750014679,0.52,2.176,-0.04503179767004303,-0.0166862029316172,0.48,1.5173333333333332,-0.00794847295807073,1,1,-1,-1
0.4756349313015873,0.81,7.484,0.10294213056925525,-0.0602542430714438,0.57,3.08,-0.014023733516498564,0.0630759035384995,0.43,1.5163333333333335,0.021405562819451378,-0.0126227304834971,0.64,2.575333333333333,-0.006012837810750981,-1,1,-1,1
-0.0461432110562354,0.56,3.3383333333333334,-0.009986820026941606,0.4398203993889034,0.86,6.740333333333335,0.10236497484229627,0.862980313857383,0.9,5.382999999999999,0.29286269849387114,-0.2460261896726292,0.31,0.0,-0.11719457827548706,-1,1,1,-1
1.9388733171347283,0.94,8.554666666666668,0.41963223689971685,-0.2216870639830821,0.54,2.742666666666667,-0.051596039563014555,0.1254124117740267,0.63,2.570666666666666,0.04256020299303815,-0.0571168978747111,0.8,2.871333333333333,-0.027207634958448187,1,-1,-1,1
0.1527262979948132,0.46,2.369,0.03305470114761644,-0.2489386315168218,0.79,5.945666666666667,-0.05793864220009175,0.0295864376173942,0.44,1.412333333333333,0.010040511724677178,-0.0562549337176441,0.84,3.6733333333333342,-0.026797038322332045,-1,1,-1,1
0.1234254129629444,0.44,2.061666666666667,0.026713082115365796,0.3570751691480316,0.86,6.793000000000001,0.08310662888177338,0.5447084080976845,0.87,4.501333333333333,0.18485331788710063,-0.1999932972510425,0.57,1.532,-0.09526680944190381,-1,1,1,-1
0.0871458544463776,0.39,1.6036666666666668,0.018861061996516944,1.9443066572389327,0.96,8.931666666666667,0.45252312609989864,0.4464116794412507,0.32,1.2663333333333333,0.15149514650684306,-0.5730989724083675,0.34,0.0046666666666666,-0.272995702087182,-1,1,-1,-1
0.0437742096828723,0.55,2.906333333333334,0.009474094756684157,-0.3237750988115042,0.78,5.914999999999998,-0.07535628154231042,0.2343582946733962,0.78,3.58,0.07953229232505446,-0.0433088005765962,0.74,2.425666666666667,-0.02063014765194336,1,-1,1,1
0.0169079035579282,0.5,2.9313333333333333,0.0036593940040307786,0.0020174096033585,0.42,1.973666666666667,0.00046953730109229217,-0.0414921541534289,0.58,3.125333333333333,-0.014080859130356756,0.0233921283347297,0.4,0.9963333333333336,0.01114284060084237,-1,-1,-1,-1
0.1056663433924773,0.46,2.5046666666666666,0.022869469423781697,-0.0422108624867616,0.35,1.1886666666666668,-0.009824268911884386,0.5027697950533607,0.71,4.739999999999999,0.17062094758846516,-0.3649309185886826,0.32,0.0,-0.17383484725994094,-1,-1,1,-1
1.23192586722298,0.88,7.978333333333333,0.2666269130576108,-0.0709116092695383,0.46,1.7646666666666668,-0.01650415739922174,0.5044259370594526,0.82,3.8173333333333326,0.17118297920054812,-0.018613447468756,0.81,2.6303333333333336,-0.008866515915465868,1,1,1,1
-0.1417904245816901,0.72,5.307666666666668,-0.03068783943352432,1.4583154071836455,0.96,7.411,0.33941222411670896,-0.2355721050619705,0.67,3.027,-0.07994421340847851,-0.061720916998004,0.44,0.9496666666666668,-0.029400759520693178,-1,1,-1,-1
0.1184394266119253,0.38,1.4436666666666669,0.025633960242296968,1.3756489357059485,0.95,7.957666666666666,0.32017220868115076,-0.198090483360944,0.51,1.6496666666666668,-0.06722437646779122,0.0412061522092011,0.92,3.6006666666666662,0.0196285510779916,-1,-1,-1,1
-0.0245170574985054,0.61,3.5773333333333333,-0.0053062505886153745,1.259351149803397,0.91,7.461666666666667,0.29310475127201224,0.8003489638704115,0.87,5.097333333333333,0.2716080002429794,-0.6064077442077375,0.38,0.001,-0.288862335916271,1,-1,1,-1
0.0060761859592228,0.62,3.9783333333333335,0.0013150748341079664,-0.1622742501657246,0.62,4.069333333333334,-0.03776814253919753,0.7835843414735724,0.85,5.348000000000001,0.2659187249773324,-0.0218776286787399,0.39,0.6233333333333332,-0.01042140867232179,1,-1,-1,1
-0.0272413240791977,0.61,3.983666666666666,-0.005895866253065522,-0.1544100204890335,0.53,2.963666666666667,-0.035937800713017935,1.2245103681988674,0.94,5.396666666666666,0.41555224957739745,-0.1539554946647903,0.57,1.4646666666666666,-0.07333670165132578,-1,-1,1,1
0.1230181773671914,0.34,1.1386666666666667,0.026624943719483613,-0.0495006027329378,0.32,0.8733333333333333,-0.011520902533115936,0.212373673068122,0.61,2.9769999999999994,0.07207154785000576,0.082591593030977,0.78,3.457666666666667,0.039342506288641846,-1,-1,-1,1
0.0656505430965754,0.56,3.0249999999999995,0.014208810864450548,0.0743940734844974,0.84,6.317666666666667,0.01731467542487219,0.1994187177044319,0.78,3.4420000000000006,0.0676751286898522,-0.1238737671850063,0.74,2.454,-0.059007270420925254,1,1,1,-1
0.0287197830158292,0.56,3.065333333333333,0.006215850558001904,0.9993917637289133,0.89,7.405666666666667,0.2326011092115101,-0.0263805398926824,0.43,1.2896666666666667,-0.008952551960499265,-0.3398518093768818,0.78,3.125666666666667,-0.16188841329893544,1,1,-1,1
-0.0709538363592594,0.81,5.917333333333333,-0.015356607780880362,0.6315618233580267,0.89,6.208666666666667,0.14699138614130927,0.6854320753291896,0.96,3.653333333333335,0.23260957867960694,-0.2475464235409137,0.91,2.151666666666667,-0.11791874169610005,1,1,1,1
-1.0330871335284542e-05,0.77,6.449000000000001,-2.2359205262338317e-06,-0.0408323028417019,0.76,5.767333333333334,-0.009503419256931567,-0.1312722479671655,0.57,2.619666666666667,-0.04454880854138939,0.0475091585751674,0.35,0.5723333333333334,0.022630988232792238,-1,-1,-1,-1
1.061805039066849,0.87,7.401,0.2298074968371188,-0.2856087508872305,0.65,3.817,-0.06647334375561625,0.992085633485234,1.0,4.232333333333334,0.33667613396741164,-0.3096086628850776,0.75,1.9406666666666672,-0.14748209012030564,1,-1,1,1
0.0302768281694696,0.79,7.312333333333334,0.006552843354282973,-0.0110422338887077,0.35,1.148,-0.00256999901730532,-0.0504665555826453,0.54,2.498666666666667,-0.01712642966971198,0.0779896197180038,0.48,1.6396666666666666,0.03715035624816613,-1,-1,-1,-1
-0.1748777167015474,0.71,5.122,-0.03784895423277723,1.4441955284839505,0.96,7.396333333333334,0.33612592582340833,-0.1838203002756144,0.62,2.268,-0.062381619038376815,-0.1921571010708724,0.62,1.8296666666666668,-0.09153403730150274,-1,1,1,1
-0.0226736769405198,0.74,5.507000000000002,-0.0049072859424114205,-0.1446195405320169,0.71,5.0216666666666665,-0.033659138250143335,-0.0033097645542361,0.36,0.8170000000000001,-0.0011232082159560563,0.3558260948431901,0.98,4.056333333333333,0.16949776436423186,1,-1,-1,1
0.075362383235312,0.46,2.433333333333333,0.01631075386702543,-0.0709433437646451,0.37,1.3453333333333335,-0.016511543370399416,0.985914995306044,0.87,5.457666666666666,0.334582054045114,-0.0220242172910469,0.51,1.4936666666666665,-0.010491236159477394,-1,-1,1,-1
1.984403854607592,0.98,8.728333333333333,0.42948645538739977,-0.1438787157195244,0.68,4.220666666666666,-0.03348671670398788,-0.0611967810675355,0.46,1.6483333333333332,-0.020767860117767344,-0.0844684559448203,0.52,1.6573333333333329,-0.04023654995920167,1,1,-1,1
0.1328999105084083,0.36,1.312666666666667,0.02876365682974649,-0.1688675512402717,0.57,3.58,-0.039302685046915344,0.0210567987260068,0.6,2.366,0.007145876675884154,0.3681926972525122,0.9,3.930333333333334,0.17538859556390865,-1,-1,1,1
0.0770996362839984,0.54,2.967,0.01668674923322009,-0.0609081007603844,0.69,4.770333333333332,-0.014175914101964457,-0.0017174015135975,0.35,0.8156666666666667,-0.0005828207591682592,0.1133071864989125,0.84,4.106,0.05397387958977653,1,1,-1,-1
0.1449878975796392,0.34,1.089,0.031379871622888134,-0.3968995404175839,0.77,5.54466666666667,-0.0923754594516654,0.115803794980029,0.69,2.9313333333333333,0.03929940387873908,0.1495727343320441,0.85,3.3269999999999995,0.07124897371649826,-1,1,1,1
0.1411509739941704,0.37,1.0746666666666669,0.030549442521226676,0.2556564215643426,0.85,6.800666666666666,0.05950215860398241,0.2908651993224751,0.83,4.129666666666667,0.09870858674722363,-0.1372313148094932,0.64,1.998,-0.06537013838522407,1,1,1,-1
0.1142940433286516,0.32,0.9233333333333332,0.024736770908371054,-0.0539812621191684,0.68,5.298666666666667,-0.012563743169852364,0.3177489768571226,0.57,3.4476666666666675,0.1078319184247605,-0.5235758729204343,0.34,0.0,-0.24940537307746924,-1,-1,-1,-1
1.92470359717501,0.96,8.611333333333334,0.4165654706337669,-0.1777298503178763,0.59,3.405333333333333,-0.041365320212051776,-0.044898619731279,0.6,2.3510000000000004,-0.015236883996087974,-0.0772300608575795,0.62,2.044666666666666,-0.03678854037628158,1,-1,1,1
0.1425009206339798,0.34,1.086,0.03084161278482885,1.1926614887498008,0.91,7.807666666666666,0.27758322138054337,-0.2393157908512553,0.55,1.881,-0.08121467798913903,0.1375379513335595,0.96,3.609333333333333,0.06551620469698392,-1,1,-1,1
1.706263553597739,0.91,8.633333333333333,0.3692882796462383,-0.0329681777411773,0.33,0.8846666666666666,-0.007673101770088365,0.1250114949782688,0.72,3.0069999999999992,0.042424147079836196,0.4093781977554265,0.91,3.390333333333333,0.19500730920137344,1,-1,1,-1
0.0766848462124214,0.42,1.9446666666666668,0.016596975814791252,-0.0513355358187774,0.37,1.06,-0.01194796976198992,0.2690829477690979,0.77,3.743,0.09131651897144746,0.5075650811624204,0.88,3.6476666666666673,0.24177863223969967,-1,1,1,-1
-0.0591433213489676,0.74,5.557333333333333,-0.012800446535631739,-0.1701941043768617,0.59,3.141666666666667,-0.039611430568138734,0.7179214406554522,0.85,4.4446666666666665,0.2436352336673462,-0.0198766223040962,0.63,1.9893333333333327,-0.00946822926278424,1,1,1,-1
0.0728678400782296,0.57,3.596999999999999,0.015770857466472395,0.0351647617734487,0.83,6.341666666666667,0.008184340606474461,0.0427742844474403,0.77,4.2443333333333335,0.01451596539140986,-0.0042548083214584,0.41,0.7973333333333332,-0.0020267779927814113,-1,1,-1,-1
0.0231984985241915,0.62,3.934666666666667,0.0050208735879698554,-0.1325492141536752,0.68,4.841666666666666,-0.030849858239998296,-0.0192389065297631,0.45,1.411,-0.006528953200789838,0.3561427121800919,0.94,4.014333333333334,0.16964858503630054,1,-1,-1,1
0.0106534541382665,0.6,3.764,0.0023057374358815153,-0.3675264901633319,0.74,4.808333333333334,-0.08553909725815258,0.907184751104352,0.95,4.220000000000001,0.3078640033552585,-0.0267037776232146,0.98,2.651333333333333,-0.012720344777437281,-1,1,1,1
0.5815683596699728,0.84,7.622000000000001,0.12586940545401892,-0.0331455772825783,0.46,2.2033333333333336,-0.0077143902133206006,0.0362819081450382,0.35,0.8300000000000003,0.012312699786125885,0.2685755357490018,0.85,4.145666666666667,0.12793595953788398,1,-1,-1,-1
1.8787465989456056,0.95,8.878666666666668,0.40661895282996285,-0.0410251367398621,0.31,0.6999999999999998,-0.009548299933592625,0.6763638322237258,0.85,4.714,0.22953216184422884,-0.0481006430151054,0.54,1.518333333333333,-0.02291274185254827,1,-1,1,-1
0.0334159022612126,0.57,3.7496666666666663,0.007232236211604207,-0.0269246573918815,0.72,5.214333333333333,-0.006266516697240153,-0.0137372913054638,0.37,1.0286666666666666,-0.0046619142257506825,-0.0855666004451003,0.66,2.823,-0.0407596511045192,-1,1,-1,1
0.0159001350370635,0.51,2.9656666666666665,0.0034412816833596566,-0.1819134001080358,0.53,3.0083333333333337,-0.042339010767597156,1.6866331313997955,0.98,6.478333333333334,0.5723791404035933,-0.4864779532902084,0.35,0.0,-0.23173377863564415,-1,-1,1,-1
0.0020009220297745,0.57,3.506,0.0004330615000968883,0.0261062588781717,0.47,2.5923333333333334,0.006076040440606137,0.0048909650300508,0.42,1.7083333333333333,0.001659807522766448,-0.049997767426573,0.4,0.7623333333333331,-0.023816437087734083,1,-1,-1,1
1.2205019013638578,0.88,7.866333333333333,0.2641544130209329,-0.2683301005217058,0.58,2.823666666666666,-0.06245186450537393,1.027784240060794,0.98,5.090333333333334,0.3487908833844155,-0.124734170713548,0.48,0.8666666666666665,-0.05941712365162545,1,1,1,1
0.0915100696928592,0.43,2.084333333333333,0.019805613344977047,-0.0177307967648876,0.3,0.6880000000000003,-0.0041267130112505185,1.0976824657777833,0.84,4.899666666666666,0.37251168289131387,-0.0960360712534749,0.79,2.8103333333333333,-0.04574678364430135,-1,-1,-1,1
0.1200759462281856,0.3,0.7450000000000002,0.025988153773783818,0.9800022395175167,0.87,7.843666666666666,0.22808833954266017,0.0135341189262638,0.55,2.924666666666668,0.004592965247104843,-0.3857523247406624,0.32,0.0,-0.18375312431951277,-1,1,-1,-1
0.1260302988631672,0.41,1.558,0.02727686010308621,-0.0291506434999755,0.35,1.2016666666666664,-0.006784598651308089,0.0993790448616891,0.45,1.6673333333333331,0.03372546833872223,0.0392348106342206,0.82,4.049666666666666,0.018689502496114237,1,-1,-1,1
-0.049133361117474,0.74,5.749999999999999,-0.010633981111564541,-0.041737092534682,0.54,2.776,-0.009714002427444265,0.1214647661893371,0.43,1.4276666666666666,0.04122052221461813,0.0032549596089781,0.8,3.726,0.001550500047110924,1,1,-1,-1
2.032170473384559,0.93,9.290333333333336,0.4398246311255322,0.0010568519869558,0.44,2.0846666666666662,0.00024597455508447425,-0.0326347009999699,0.31,0.6223333333333334,-0.011074976388130332,-0.0997045433965473,0.57,2.416333333333333,-0.04749426039177614,1,-1,-1,-1
0.1329393615657277,0.33,0.9736666666666668,0.0287721952604344,0.569635709959992,0.88,7.085333333333334,0.1325785370581866,0.8286190350561808,0.95,4.296,0.28120178726353295,-0.4463193752019081,0.83,2.356666666666667,-0.21260423950217217,-1,1,1,1
-0.0359672378471831,0.74,5.176,-0.007784424252752156,0.8002766823726537,0.87,6.656999999999999,0.18625853319167318,0.0119622164766766,0.64,2.472,0.00405952133678256,-0.1887438124528726,0.74,2.474,-0.08990811722912637,1,-1,-1,-1
0.1460907124385713,0.33,1.073,0.03161855491490631,-0.0471801747710596,0.35,1.1960000000000004,-0.010980839929673593,-0.0162693014566063,0.3,0.5396666666666667,-0.005521182176097013,0.518833475232519,0.96,4.928,0.24714633188437748,-1,-1,-1,1
0.0081831665421043,0.8,6.120666666666667,0.0017710906899584362,-0.0317146711789728,0.82,5.807666666666667,-0.007381357303749375,-0.0187673720551357,0.44,1.035666666666667,-0.0063689323330425665,0.2233401069796317,0.96,3.6013333333333333,0.1063880625241908,1,1,1,1
-0.0703294315743665,0.69,5.336666666666667,-0.015221467246271988,-0.0756596169942818,0.55,3.1823333333333337,-0.01760922140255059,0.2474831040471636,0.67,2.915,0.08398635347650547,0.0669793155000069,0.76,3.0930000000000004,0.03190559770750042,-1,-1,1,-1
0.0890898633392494,0.39,1.540333333333333,0.019281805731065974,1.638738263573874,0.98,8.325333333333333,0.381404321757069,-0.0705245162456493,0.35,0.7916666666666666,-0.0239333386938523,-0.4090600886020406,0.71,3.1183333333333327,-0.19485577790250544,-1,1,-1,-1
1.536725871101539,0.91,7.761666666666668,0.33259507420782913,1.258817051655262,0.94,6.983999999999999,0.2929804438420405,-0.0669432257678755,0.36,0.647,-0.022717984905857812,-0.5381350333110189,0.79,2.759666666666667,-0.2563406292966959,1,-1,1,1
0.047719971050554,0.51,3.057333333333333,0.010328079725356404,-0.0023078345546458,0.45,2.28,-0.0005371315801966863,0.0261490732777591,0.34,0.8126666666666668,0.008874000994307836,0.014677163195035,0.83,4.1946666666666665,0.006991466856481536,-1,-1,-1,1
0.1338184484249038,0.44,2.1003333333333334,0.028962456883968615,-0.3571314445301805,0.76,5.359333333333333,-0.08311972656456824,0.5198154024120067,0.84,4.401666666666666,0.1764055784640022,-0.0836829466037429,0.62,1.9430000000000005,-0.03986237257556005,-1,1,1,-1
0.2379732948891719,0.83,7.189333333333334,0.05150479155817894,-0.0510738830635286,0.35,1.0553333333333332,-0.011887072000663534,0.304465725596255,0.75,3.5253333333333337,0.10332408812253567,0.451750086893885,0.9,3.2896666666666667,0.21519115907900205,1,-1,-1,1
1.8323898374184289,0.98,8.085,0.3965859138669927,-0.3580662439911908,0.69,3.8083333333333327,-0.08333729428867079,0.7830887700160489,0.94,3.843333333333333,0.2657505468717414,-0.1925288936347158,0.89,2.281333333333333,-0.09171114069355855,1,1,1,-1
0.0160470726311916,0.53,3.019333333333333,0.003473083529701922,0.6133682592585616,0.87,6.949333333333332,0.1427569674242123,0.4889953183390254,0.85,4.829,0.16594641404914284,-0.0756663532763969,0.4,0.6599999999999998,-0.03604366825203039,-1,1,-1,-1
0.018214408268844,0.65,4.1273333333333335,0.003942162088730517,0.2698684656032446,0.82,6.392333333333331,0.06280990770457248,0.7916481542988336,0.93,4.911333333333333,0.26865527637512676,-0.1443460016420534,0.46,0.7356666666666667,-0.06875921953960662,1,-1,1,1
1.6460782994225935,0.96,7.655333333333333,0.35626232657612367,0.9138535479119884,0.93,6.440666666666667,0.21269271632586773,-0.181086446902432,0.66,2.1700000000000004,-0.061453853174775565,-0.0676197146580124,0.97,2.585666666666666,-0.032210651853769555,1,1,-1,1
-0.1485050684458757,0.69,5.662666666666667,-0.032141096332679094,-0.0200438033061646,0.32,0.8770000000000002,-0.004665048333433986,0.0571724912287909,0.44,1.7856666666666663,0.019402169194380904,0.0422164454099602,0.52,2.0906666666666665,0.020109804255773623,-1,-1,-1,-1
1.1363574373588294,0.87,7.904000000000001,0.24594294487543353,-0.0756184050232111,0.48,1.97,-0.017599629618295667,0.3490724424943394,0.8,3.847666666666666,0.1184619113984025,0.0403705156760412,0.7,2.2453333333333334,0.019230495605825907,1,1,1,1
1.0026918078417983,0.85,7.318,0.21701356273625844,1.393371300862542,0.97,7.201666666666664,0.3242969592973598,-0.0437891159463308,0.32,0.5363333333333334,-0.014860360607047152,-0.4534831161718058,0.74,2.655666666666667,-0.21601668759543868,-1,1,-1,1
0.1610110701440009,0.31,0.8569999999999998,0.03484778243789165,0.6724912652059141,0.83,7.414999999999998,0.15651741379007122,0.1626964400175028,0.76,4.578000000000001,0.05521298422891536,-0.3261556506721351,0.32,0.0053333333333333,-0.15536424794266684,-1,-1,1,-1
-0.057297172995252,0.78,5.935333333333333,-0.012400882852707233,-0.131263872607982,0.65,4.113,-0.030550704414547148,0.4217489163294803,0.82,3.983333333333333,0.1431255426569668,-0.0018330409445244,0.66,1.9183333333333332,-0.0008731690749716019,1,-1,1,1
-0.0413645202421069,0.55,3.590333333333333,-0.008952563328443996,0.0414366904031182,0.44,2.239,0.009644086032745825,0.0222286985268747,0.43,1.7379999999999998,0.007543574899743432,-0.0006150614940443,0.47,1.6636666666666662,-0.00029298454975028196,-1,-1,-1,-1
0.1138615632334334,0.42,1.8246666666666664,0.02464316882092822,-0.3188639333916363,0.82,6.102666666666667,-0.07421324378110235,0.3190641082278871,0.83,3.7363333333333335,0.1082782239961987,0.1318569754945269,0.91,2.894333333333333,0.06281007179083045,-1,1,1,1
1.87749085884135,0.96,8.043000000000001,0.40634717177843327,-0.4172112399991734,0.73,4.547,-0.09710285867999266,0.1165243554687109,0.73,2.887666666666667,0.039543934704940886,-0.1221726985539053,0.78,2.420666666666667,-0.05819696635896823,1,-1,-1,-1
-0.0929999610300109,0.63,4.671,-0.020128071975472006,-0.0282211593215013,0.35,1.1589999999999998,-0.006568268020264094,1.6080818480812793,0.99,6.5296666666666665,0.5457218222314212,-0.2658835147066696,0.31,0.002,-0.12665361528345864,-1,-1,1,-1
0.0530949508494744,0.67,4.868666666666666,0.011491391828513801,-0.070048958501208,0.56,3.0736666666666665,-0.016303381754616552,0.0228049479937726,0.37,1.022,0.007739132053448404,-0.0566193265190739,0.74,3.444666666666667,-0.026970616837477174,1,1,-1,1
0.0302753797558157,0.57,3.561666666666666,0.006552529872707787,-0.2838849837964128,0.74,4.970333333333333,-0.06607214959743102,0.6258577907271983,0.85,4.161666666666667,0.21239233215703518,-0.1209702545346531,0.73,2.2729999999999992,-0.0576241821365907,-1,1,1,-1
0.9983286405633374,0.86,7.765666666666666,0.21606923820053583,0.0066137503496968,0.66,4.516,0.0015393019266514314,-0.0674774858624733,0.47,1.7246666666666668,-0.02289929246350317,-0.0271349071311917,0.51,1.7106666666666663,-0.012925713323512503,1,-1,-1,-1
0.0273647434093766,0.53,3.118666666666668,0.005922578018678023,-0.2392981981127526,0.74,5.182999999999999,-0.05569490197283645,0.4793779137779266,0.84,4.867666666666666,0.16268263270089747,-0.0410561823489837,0.43,0.8963333333333331,-0.019557112933355054,-1,1,1,-1
2.0192476674551703,0.94,8.926333333333332,0.43702773567535186,-0.1151899490119578,0.53,2.862333333333334,-0.026809616491362646,-0.12743885408856,0.6,2.8416666666666663,-0.043247900446904367,-0.0234735217227113,0.43,1.0486666666666666,-0.011181612342141984,1,-1,-1,1
-0.1429415832181666,0.68,5.391666666666666,-0.03093698581631375,-0.0095866673280201,0.31,0.7723333333333334,-0.002231226567066321,0.9379993734248496,0.86,5.618,0.3183213142590409,-0.0030998947242293,0.39,0.7236666666666667,-0.0014766348874803417,-1,-1,1,-1
-0.1444231897788217,0.79,5.749333333333334,-0.03125765136457752,0.9553709156569434,0.89,6.733333333333333,0.22235557941870207,-0.0720620944028809,0.61,2.284333333333333,-0.02445513424473725,-0.1716784767160195,0.71,2.2356666666666665,-0.08177904435492822,1,1,-1,1
-0.1455169982543891,0.78,6.589666666666667,-0.03149438539628853,0.1175366560521062,0.63,4.492333333333334,0.027355795357692628,0.2609046468152596,0.45,2.15,0.0885411146569153,-0.2630370806767179,0.3,0.0003333333333333,-0.12529771640060772,-1,-1,-1,-1
0.1150554839212363,0.4,1.656,0.024901570236057276,-0.0106976755336916,0.83,6.599333333333334,-0.002489805585186364,0.3957113896661495,0.82,5.117000000000001,0.13428939634136342,-0.3088680047373655,0.35,0.0,-0.14712927760313857,-1,1,1,1
0.0319464029172902,0.54,3.014,0.006914191040027908,-0.0668805586151619,0.41,1.749,-0.015565959899977524,0.2306057170401261,0.65,3.094666666666667,0.07825881019071132,0.2176107481712921,0.84,3.5490000000000004,0.1036588823900524,1,-1,-1,1
-0.0762421289983894,0.77,5.636666666666666,-0.016501158097771553,-0.3260416378559467,0.81,5.5120000000000005,-0.07588380189513126,1.1875822303722563,0.98,5.386666666666667,0.4030202440141255,-0.3231981467759866,0.33,0.0,-0.15395544092777774,1,1,1,-1
-0.0029692598670187,0.61,3.951666666666666,-0.0006426397995795572,1.0448222978992767,0.9,7.146333333333333,0.24317473311318186,-0.151269225614711,0.57,1.9243333333333332,-0.051335022249329926,-0.0216591210533136,0.87,3.131333333333332,-0.010317322562441016,-1,1,-1,1
-0.0838317441519791,0.8,6.833,-0.018143785883693846,0.0109856268910162,0.34,1.0583333333333331,0.002556824153423064,0.119198258163194,0.5,1.94,0.040451355588177584,0.1030208852802458,0.76,3.5676666666666663,0.049073999886154934,1,-1,-1,-1
0.1301854115698896,0.3,0.7736666666666668,0.028176155185587574,-0.0857094900270456,0.52,2.7196666666666665,-0.019948255702907088,0.0180286715855175,0.43,1.4346666666666663,0.006118245487193116,0.4758395367842603,0.97,4.513333333333334,0.226666168810883,-1,1,-1,1
0.1154501075286067,0.43,1.7390000000000003,0.024986979007033092,-0.0835736144312189,0.41,1.754333333333333,-0.01945114631021667,0.1888972542660072,0.72,3.3393333333333337,0.0641045441409318,0.538378880296797,0.95,3.797,0.2564567858111712,1,-1,1,-1
0.0164732268747465,0.62,3.895000000000001,0.0035653165069195994,-0.2732481048892223,0.64,3.729333333333334,-0.06359649398152968,1.0270302942292262,0.92,4.450333333333333,0.3485350228425172,-0.0350206819040876,0.88,2.732333333333334,-0.016682102227127772,1,1,1,-1
1.4077576772650957,0.9,7.5486666666666675,0.30468236263960735,1.1111025198333628,0.95,6.759,0.2586009690500585,-0.2323572567037439,0.69,2.811333333333333,-0.07885321613968749,-0.1672216688274295,0.53,1.2796666666666665,-0.07965604386602428,1,1,-1,-1
0.0019975240231193,0.48,2.574,0.0004323260662131372,1.9100009752830396,0.96,8.773,0.44453873002540534,-0.0731412562007072,0.31,0.6473333333333333,-0.02482136071728589,-0.0655128126116046,0.39,0.9163333333333332,-0.031207029039771256,-1,1,-1,-1
1.0918749956802971,0.87,8.035666666666666,0.2363155667794222,-0.0604662757952447,0.37,1.2333333333333334,-0.01407308257913363,0.6248732633397012,0.84,4.603666666666666,0.21205822100430827,0.0133440292178428,0.58,1.622666666666667,0.006356428471138676,1,-1,1,1
0.0894917187147372,0.35,1.1806666666666668,0.01936877968064579,1.8810185587478587,0.96,8.845666666666666,0.4377932849673433,-0.1160691431432916,0.36,1.023,-0.03938945295388671,-0.0958593166265321,0.38,0.8026666666666665,-0.045662586575727616,-1,1,-1,-1
0.1233635812408223,0.32,0.8863333333333332,0.02669969981563731,0.447126802858576,0.83,7.030666666666666,0.10406548670668428,0.0234765101336997,0.75,3.4326666666666665,0.007967034703540456,-0.1102940254254605,0.7,2.3313333333333333,-0.05253856027783985,-1,-1,1,1
-0.1483627873955484,0.74,5.934333333333333,-0.03211030230663849,0.0408141862086801,0.42,1.953,0.009499202743359027,0.0202673397040455,0.41,1.4873333333333334,0.00687796430776943,0.0187146602529668,0.51,1.9893333333333327,0.008914728626386833,1,-1,-1,-1
1.8113861942613712,0.98,7.895,0.3920400749598563,0.1227978657494333,0.85,5.718,0.028580303359266056,-0.1208757904151174,0.63,1.945,-0.041020646236202704,0.0002439509646054,0.91,2.823333333333333,0.0001162060447908842,1,1,1,1
0.0934586793643799,0.65,4.675,0.0202273528305217,-0.2156322032253426,0.7,4.785333333333333,-0.050186815093206466,0.251090535229495,0.75,3.216666666666667,0.08521057842546892,0.0147762793072612,0.78,2.809,0.0070386808176785606,-1,-1,1,-1
0.1329575345221203,0.39,1.6783333333333332,0.028776128451053262,0.0939048146804379,0.67,5.402333333333333,0.0218556574585659,0.407921529602678,0.31,1.1649999999999998,0.13843305347163543,-0.432972655409936,0.32,0.0016666666666666,-0.2062465293760161,-1,-1,-1,-1
0.1078198131419596,0.37,1.4186666666666663,0.02333554697515394,-0.0738042587012651,0.32,0.8393333333333337,-0.01717740035638724,0.794773206811529,0.84,4.899666666666667,0.2697158003489729,0.0360781171101511,0.68,2.3896666666666664,0.01718581149967784,-1,-1,1,1
-0.0262416123141315,0.6,3.783666666666666,-0.005679497663884229,0.0582100267546579,0.67,4.715,0.01354795714930244,0.3766025792057106,0.49,2.69,0.12780459279881481,-0.4635916066671948,0.33,0.0,-0.22083186715898526,1,1,-1,-1
0.1378397166733024,0.32,0.9373333333333336,0.029832783880238297,-0.2458174939871611,0.55,3.244,-0.05721222031255088,1.1126236276265151,0.9,5.297333333333335,0.3775821449950142,-0.1575825052834571,0.62,1.8146666666666669,-0.0750644282011739,-1,-1,1,1
0.1038093942294358,0.38,1.1156666666666666,0.0224675681111948,1.1896132388384872,0.98,7.648,0.27687376355203386,0.2624508052729206,0.82,3.699333333333333,0.08906582203544834,-0.2469981655971302,0.85,2.531333333333333,-0.11765757901828355,1,1,-1,1
1.5204169288267932,0.91,7.877333333333331,0.32906531397659666,1.235770193477849,0.89,7.082333333333336,0.28761645649447154,-0.1875152620582205,0.46,1.4149999999999998,-0.06363554854419469,-0.2259994167921506,0.52,1.485,-0.107654824783919,1,-1,-1,-1
-0.0903091004055873,0.72,5.843666666666667,-0.019545686394612634,-0.040499916967807,0.53,2.997666666666667,-0.00942605888059054,0.2243059837244643,0.75,4.0136666666666665,0.07612092028871599,0.0867358998359963,0.49,1.456666666666667,0.04131664688279869,-1,-1,1,-1
0.0080244919906831,0.5,2.873666666666667,0.001736748602539163,-0.0590641675436423,0.4,1.6613333333333336,-0.013746752158578159,-0.0295355101403345,0.55,2.1916666666666678,-0.01002322887578747,0.513013710882007,0.91,4.150000000000001,0.24437408706918717,-1,-1,-1,1
1.9485958756250712,0.97,8.452333333333334,0.4217364996855497,-0.1976502540619096,0.71,4.3886666666666665,-0.046001648201703,-0.088417415969296,0.68,3.033000000000001,-0.030005508374670083,-0.0290396323314809,0.45,1.0670000000000002,-0.013833029194540764,1,1,1,-1
0.0578081203130622,0.63,4.382333333333333,0.01251146767741742,-0.2549890367105591,0.74,4.922666666666666,-0.059346829670029834,0.1362168332141173,0.69,2.785333333333333,0.04622681272654001,0.2177092208004341,0.87,3.2073333333333336,0.10370578982807487,-1,1,1,1
0.4623884121557218,0.84,7.397333333333332,0.10007517355293553,-0.0849893400167502,0.38,1.3030000000000002,-0.019780646065452816,1.246696804034162,0.93,5.115666666666667,0.42308148212691227,-0.1337746577030711,0.59,1.6896666666666669,-0.06372355973288976,1,-1,1,-1
1.9499499600722376,1.0,8.868,0.4220295654988207,-0.0770033085222223,0.37,1.2120000000000002,-0.017921955758766327,0.1466624778231353,0.61,2.556666666666666,0.04977166724822789,0.0243149732207026,0.82,3.208666666666667,0.01158243777287188,1,-1,-1,1
0.4468215373245732,0.81,7.752999999999999,0.09670601969992036,0.0014984002527185,0.32,0.8723333333333335,0.00034874167816302857,0.5353614205550343,0.68,4.270333333333334,0.18168130579067926,-0.4113093477468752,0.33,0.0023333333333333,-0.19592721252197393,-1,-1,1,-1
-0.1761436975846591,0.72,5.912333333333334,-0.03812295170603016,-0.0312957176662143,0.41,1.416,-0.007283848943852466,0.6020300073291898,0.83,5.209666666666665,0.20430608866687203,0.0190127911255293,0.41,0.6703333333333334,0.009056743270955186,-1,1,1,1
0.932868436089672,0.86,7.412,0.20190162250927904,-0.2095446297784375,0.63,3.379666666666667,-0.04876997698472196,0.1455521294864024,0.7,2.8936666666666677,0.04939485725043051,0.1902047792490089,0.87,2.954333333333333,0.09060404877924105,1,1,-1,1
0.009695426717756,0.79,7.229,0.002098390629915775,0.0078655435444638,0.37,1.353,0.0018306476192753343,0.0815447015703021,0.41,1.3783333333333336,0.027673170484052025,0.034588727532836,0.67,3.1579999999999995,0.01647634075742227,-1,-1,-1,-1
1.888982556729692,0.97,8.111666666666666,0.40883433112404083,-0.3551292030300041,0.79,5.040333333333336,-0.08265371952833589,-0.0599322159076529,0.51,1.3743333333333334,-0.02033871479521743,0.0294018489681477,0.89,3.1913333333333345,0.014005571093576048,1,1,1,1
0.127872212788273,0.4,1.7706666666666664,0.027675507324510205,-0.0230256991380821,0.41,1.8366666666666664,-0.005359062736223609,0.1937962830248842,0.72,3.9663333333333335,0.06576708818658994,0.075659046590971,0.54,1.9483333333333337,0.036040187712343866,-1,-1,1,-1
1.9708399918839383,0.97,8.948666666666668,0.4265508153920344,-0.0549522915279485,0.43,1.6386666666666665,-0.01278974314879607,0.0488720719479518,0.66,3.3669999999999995,0.016585322563950324,0.0096575400041605,0.5,1.5049999999999997,0.004600369291871982,1,1,-1,-1
-0.0922653599802654,0.78,6.909999999999999,-0.019969081556134482,-0.0474879672667745,0.32,0.797666666666667,-0.011052476377469738,0.4400631471142269,0.77,3.887333333333333,0.1493406960762681,0.1463508433657789,0.72,2.6223333333333323,0.06971422591772332,-1,-1,1,1
-0.0379207481427457,0.72,5.7013333333333325,-0.008207224385122329,-0.0473748369416284,0.67,4.234666666666667,-0.011026146123339707,0.1605613111358956,0.75,4.073666666666666,0.05448840268764625,0.0331857248570044,0.44,1.0340000000000005,0.015808020416680283,-1,1,-1,-1
0.1457694402134062,0.33,1.0346666666666668,0.031549021654889604,-0.1280727104124013,0.74,5.599666666666667,-0.029807984799171922,-0.1558409406506458,0.62,3.325666666666665,-0.052886488465499176,-0.0090172289231553,0.38,0.7693333333333336,-0.004295357101082954,-1,1,-1,-1
-0.0348263667292707,0.65,4.126,-0.007537504407606545,1.4921592502135876,0.97,7.691666666666665,0.3472891305656599,-0.0630486076349134,0.32,0.526,-0.02139629962786556,-0.2589823600512835,0.86,3.510333333333334,-0.1233662501841248,1,1,-1,1
0.028175904751726,0.66,4.760000000000001,0.006098138456571761,0.0188054550011811,0.39,1.6053333333333335,0.00437683184037963,0.1014132335619413,0.53,2.0326666666666666,0.03441579462129843,0.0524922318415379,0.72,3.390999999999999,0.025004675240444637,1,-1,1,-1
1.660434004063311,0.9,8.292,0.35936934568738693,-0.1220679051814532,0.66,3.919,-0.028410410386404926,0.220892312706848,0.76,4.232,0.07496245017075841,-0.2505540897129199,0.31,0.0,-0.11935144351166994,1,1,1,-1
0.1461760212686578,0.33,1.0513333333333337,0.03163701838793476,-0.044821506265499,0.45,2.2606666666666664,-0.010431877119925576,0.3376994473972545,0.75,3.983666666666667,0.114602349389158,0.0826612152377723,0.72,2.770333333333333,0.0393756708276482,-1,-1,-1,1
0.153910256213924,0.4,1.467666666666667,0.03331094637596147,-0.007404296891361,0.52,2.795666666666666,-0.0017232958408981518,0.0035951073893983,0.3,0.5556666666666668,0.001220042722328474,-0.1575743566897278,0.8,4.077999999999999,-0.07506054661845737,1,1,-1,1
0.0323591037171437,0.56,3.147333333333333,0.007003512275346549,-0.1885235045077582,0.65,4.032333333333333,-0.04387746412611049,0.6722563189108826,0.85,4.605333333333333,0.22813822803880768,-0.048612617677249,0.61,1.938,-0.023156620988738982,1,1,1,-1
0.0861009620596124,0.54,3.157,0.018634914921459075,-0.1777094109972603,0.79,5.929999999999999,-0.041360563109962924,0.034621826988838,0.42,1.2993333333333337,0.011749331376306097,-0.1763662359403435,0.78,3.3503333333333325,-0.08401205851526092,-1,1,-1,1
0.1218176456035355,0.39,1.647,0.026365111462780748,-0.045175261415955,0.45,2.264333333333333,-0.010514211038786718,0.0251900897721197,0.47,1.5039999999999998,0.008548558463623318,0.3066408926036388,0.88,4.295333333333333,0.14606839271266564,-1,-1,1,1
0.7324522153691753,0.86,6.744,0.15852534502446936,0.9704115331054464,0.95,6.499333333333335,0.2258561729083806,0.6062275104771984,0.98,3.6790000000000007,0.20573056159994227,-0.5009677601877816,0.72,1.6329999999999998,-0.23863599831767848,1,1,1,-1
-0.0551740092237733,0.56,3.2580000000000005,-0.011941364453616213,1.1768899296327504,0.98,7.344666666666667,0.27391250657403643,0.6244695047758513,0.97,4.492666666666667,0.21192120070309126,-0.2573653947884526,0.54,1.2433333333333327,-0.12259600876260893,-1,1,-1,-1
1.6804726036232631,1.0,8.076666666666664,0.3637063192706363,1.3516458690398752,0.98,7.234333333333334,0.3145856708151844,-0.0832424431760868,0.33,0.6083333333333332,-0.028249319418195144,-0.3486811423105693,0.62,1.9953333333333327,-0.16609426614327794,1,1,-1,1
-0.0438009789708644,0.77,6.627999999999999,-0.009479888459708003,0.0050110700344121,0.49,2.535,0.0011662898281168748,0.3522492496326048,0.79,4.280666666666667,0.11953999892388543,0.0900361032340077,0.51,1.505333333333333,0.042888698809335116,-1,-1,1,-1
0.0828980746091923,0.47,2.568333333333333,0.017941710876883312,-0.0013224499930863,0.44,2.1786666666666665,-0.0003077905446417759,0.0191357848603468,0.58,2.7996666666666665,0.006493957628013143,0.0727897711600231,0.63,2.533,0.03467340832786614,-1,-1,-1,1
2.0654169142703145,0.99,9.249666666666666,0.4470201906469047,-0.135960505737342,0.59,3.3313333333333333,-0.03164381135728656,-0.0440173232166971,0.38,1.1966666666666663,-0.014937805475652162,-0.0089640084515659,0.39,0.9193333333333332,-0.004270005528830253,1,1,-1,-1
-0.1551346037158296,0.72,5.568333333333336,-0.033575933096046146,-0.2152704645513359,0.62,3.427333333333334,-0.05010262306774418,1.1235446733995684,0.92,5.122666666666666,0.3812883325917802,-0.1214940422676515,0.54,1.2339999999999998,-0.057873688429218736,-1,1,1,1
0.2002974311816823,0.83,7.080333333333335,0.04335056774944306,-0.054982760649396,0.36,1.133,-0.012796834613527524,1.169004822915802,1.0,4.536333333333333,0.39671577844132627,0.0485617383322711,0.91,2.7706666666666666,0.023132384612174553,1,-1,1,1
1.930298337172566,0.99,8.225666666666665,0.41777634565035454,-0.0372896714316528,0.83,5.752666666666667,-0.008678897757544393,-0.1925218604847529,0.57,2.167666666666667,-0.06533459764406993,-0.0996386017407056,0.52,1.475666666666667,-0.04746284908325879,1,1,-1,-1
0.1578482686870583,0.38,1.592,0.034163254243853754,-0.0421137445185423,0.32,0.8809999999999997,-0.009801665416486456,0.267143153713401,0.75,4.350666666666667,0.09065822664130788,0.0975099246833939,0.55,1.806666666666667,0.046448853742566396,-1,-1,1,1
0.0116272465568423,0.8,6.328666666666668,0.002516496275704444,-0.0578315958986568,0.72,4.698333333333333,-0.013459880140805508,0.062578017319149,0.65,3.0176666666666665,0.021236599171729053,0.0131681211783174,0.58,1.733,0.0062726346744909345,1,1,-1,1
1.779039926600321,0.93,7.988333333333334,0.38503934080460867,0.6412082188438033,0.88,6.352,0.14923651399939034,-0.0310179486621219,0.35,0.669,-0.010526312131419732,-0.3117254425622522,0.85,3.1076666666666664,-0.14849041814383312,1,1,-1,1
1.2397193369478847,0.85,8.209666666666667,0.2683136612865797,-0.0247065277488032,0.41,1.6669999999999996,-0.005750263277830452,0.0443922341635303,0.52,1.7153333333333336,0.015065035992758267,0.417168353247793,0.93,3.934,0.1987181498596106,-1,-1,1,1
0.1227574315296202,0.34,1.135,0.026568510244374476,-0.0488508488182826,0.46,2.0506666666666664,-0.01136967707104147,0.0394571045028833,0.42,1.391333333333333,0.013390240673993813,0.4962394341524012,0.99,4.576333333333334,0.2363836601564333,-1,1,-1,1
1.616543483526886,0.99,7.621666666666667,0.34987007765959693,0.8513203473599749,0.98,6.374333333333334,0.19813857215654518,0.4458591227937911,0.95,3.7736666666666663,0.15130762979499315,-0.4155419457083411,0.6,1.209,-0.19794341060951787,1,1,1,-1
-0.012083194073603,0.52,3.1213333333333324,-0.00261517744000553,-0.0519497338836514,0.35,1.1436666666666666,-0.0120909198605901,1.399320976983094,0.99,5.343666666666667,0.4748763219714355,-0.1560321066398984,0.71,2.309333333333333,-0.07432589578951267,-1,-1,1,1
0.0593211639085238,0.67,4.323666666666667,0.012838937173685816,-0.1840533842931053,0.83,5.755333333333334,-0.04283707640432505,0.8146408582463791,0.92,3.975333333333333,0.27645812565873357,-0.1570630230362675,0.92,2.398000000000001,-0.07481697282676032,1,1,-1,1
-0.0121760222294273,0.63,4.631,-0.0026352683280133097,-0.1058011675883472,0.51,2.785333333333333,-0.024624446418389526,1.258855637741198,0.84,5.9896666666666665,0.4272077278741232,-0.4144698977114773,0.34,0.0066666666666666,-0.1974327405339023,-1,-1,-1,-1
-0.100357851611065,0.68,4.758333333333334,-0.021720547386889787,1.8912955349293643,0.99,8.441333333333334,0.4401851758613,-0.1019410596244688,0.35,0.89,-0.03459491871315198,-0.0752718419960298,0.41,0.7720000000000002,-0.03585574279909765,1,1,-1,1
0.0929637903698465,0.48,2.5323333333333333,0.02012024352432938,1.5772452003897357,0.95,8.086333333333334,0.3670922619377288,-0.0752035842844877,0.34,0.6619999999999998,-0.025521236436461873,-0.3482409175151386,0.84,3.569666666666666,-0.16588456505691976,-1,-1,-1,1
0.0242044887487766,0.68,4.923666666666667,0.0052386010302484165,-0.0448497714179167,0.5,2.693333333333334,-0.010438455627016587,0.1314541767167472,0.6,2.3783333333333343,0.04461054824005987,0.1181591703947222,0.8,3.531333333333333,0.05628512217425709,1,-1,1,-1
0.0777519443796401,0.43,2.026,0.01682792890849998,-0.1321398798464166,0.51,2.7156666666666665,-0.03075458867968951,1.2646581689417795,0.93,5.266666666666667,0.42917688628736833,-0.2052649230135106,0.65,2.0893333333333333,-0.09777794843438553,-1,1,1,-1
0.9571258096213242,0.87,7.276333333333335,0.2071516694444971,1.1851183532568328,0.91,6.997,0.2758276118725657,0.1560347822209333,0.65,3.3423333333333334,0.05295227092246038,-0.5246773121640755,0.36,0.0,-0.24993004367382474,1,1,-1,-1
0.1397479492582853,0.42,1.9470000000000005,0.03024578451369106,-0.1625131350732633,0.63,4.332,-0.03782374125081795,0.8738200749822065,0.88,5.438333333333333,0.29654130117236677,-0.0680331196311225,0.46,0.907,-0.032407577317457366,-1,-1,1,1
0.1419258985878301,0.34,1.125,0.030717160204374015,-0.0890546818185393,0.67,4.618666666666667,-0.020726824577963113,-0.0140941828699783,0.51,2.0690000000000004,-0.004783029649793471,-0.0493335713451976,0.71,3.0533333333333337,-0.023500047276744457,-1,1,-1,1
0.1623924661236157,0.33,1.0673333333333337,0.035146759312681325,-0.1391743032785108,0.57,3.675,-0.03239179918346986,-3.057893597668837e-06,0.48,1.956,-1.0377327922087756e-06,-0.0108660951261359,0.63,2.8649999999999998,-0.005176064538101876,-1,-1,-1,-1
0.0892868348139612,0.43,1.59,0.01932443645882332,1.1272119408226198,0.94,7.564666666666667,0.26235031873138404,0.6877445666032131,0.96,4.592666666666667,0.23339435027158786,-0.3713855751038448,0.59,1.4689999999999996,-0.1769095229650523,1,1,1,-1
0.1253971992837471,0.31,0.8196666666666664,0.02713983774564569,-0.4426466658129575,0.77,6.051333333333334,-0.10302276764089746,1.2086522205986752,0.89,6.012666666666666,0.41017059738356315,-0.3142799517569798,0.32,0.0,-0.14970725862807308,-1,-1,-1,-1
0.075802838821771,0.52,2.568666666666666,0.016406082097790868,-0.4324829709292812,0.77,5.676666666666666,-0.10065724213885649,0.9116888005708436,0.86,4.29,0.30939250645054994,-0.3082425962587005,0.81,2.393,-0.1468313642671454,1,1,-1,1
0.0212508037513106,0.51,2.747333333333333,0.004599332114827232,-0.0413684613422429,0.42,1.8943333333333328,-0.009628206218826969,0.752948154460201,0.82,5.15,0.2555219682307102,0.0028852268718397,0.52,1.5646666666666669,0.0013743778535296894,-1,-1,-1,-1
0.0996882878481271,0.64,4.279333333333333,0.021575633050761916,-0.1524411394878564,0.71,4.792,-0.035479558088453454,0.0126157903827552,0.44,1.369666666666667,0.004281319464417475,0.3500531752938607,0.97,4.0103333333333335,0.1667478340706228,1,1,-1,1
0.1448786391196952,0.39,1.6753333333333331,0.03135622470818703,-0.0699938793297856,0.35,1.1503333333333332,-0.01629056248110213,0.1695755709196884,0.68,3.1046666666666662,0.05754749963669045,0.5563239594110994,0.92,3.9703333333333335,0.2650049244533187,-1,-1,1,-1
1.849480670696475,0.97,8.704,0.4002848995281834,-0.0989936485710516,0.36,0.992,-0.02304004625434043,0.1853050523500914,0.76,3.255666666666667,0.06288548742580513,0.3402398731742231,0.89,3.188666666666667,0.16207326749325482,1,1,1,-1
1.894662481380592,0.94,8.643333333333334,0.41006364273796375,-0.0891308739018987,0.49,2.0546666666666664,-0.02074455772701009,0.1494908356413611,0.7,3.227333333333334,0.050731504326375576,0.0083714364157052,0.68,2.402,0.003987733832743959,-1,1,-1,-1
-0.1032760242146668,0.68,4.838333333333334,-0.022352130320383634,1.5579517096954971,0.98,7.623333333333333,0.36260184336623946,-0.1231411435593041,0.48,1.5573333333333332,-0.04178942093962859,-0.2420873188042978,0.64,2.307,-0.11531829709213035,-1,1,-1,-1
1.2025841943055493,0.88,7.980666666666667,0.2602764662636361,-0.0696484069128327,0.42,1.674333333333333,-0.01621015630776586,1.1689411256914737,0.99,4.728,0.3966941620258602,-0.2422132550906097,0.71,1.9823333333333328,-0.11537828684356105,1,-1,1,1
-0.1228902372149729,0.7,5.716666666666667,-0.026597253507962174,0.0113126290839815,0.3,0.6896666666666668,0.0026329315174807052,0.2722695767659591,0.68,3.700333333333334,0.09239793966220242,0.1306956873874312,0.59,2.2576666666666667,0.06225689218768124,-1,-1,-1,-1
0.0579947560407765,0.62,4.478999999999999,0.012551861429404218,-0.0339526051890999,0.7,4.877,-0.007902220044458258,0.0277678209698828,0.4,1.2979999999999998,0.009423342398374232,-0.0561661966785216,0.63,2.559,-0.026754768432727144,-1,1,-1,1
0.0919717096322623,0.42,1.9573333333333327,0.019905526525844507,-0.0550951491925153,0.44,2.1303333333333336,-0.012822992223326784,1.1272267320420797,0.89,5.978,0.3825378832625696,-0.0550228762817492,0.38,0.6306666666666667,-0.026210147748596736,-1,-1,1,-1
0.1217651045615484,0.35,1.1563333333333334,0.0263537399539858,-0.4743604260728871,0.78,5.601666666666666,-0.11040391293491499,0.6815122664623434,0.84,4.714,0.23127934462456395,-0.1363868693129164,0.61,1.6963333333333337,-0.06496788676323359,-1,1,-1,1
1.6811499004457886,0.9,8.722666666666667,0.36385290728036834,-0.0484286440507376,0.31,0.6969999999999998,-0.011271412005419024,0.2445958554774492,0.74,3.9346666666666663,0.08300653111697844,0.0517348110337119,0.6,1.927,0.024643877829939837,1,-1,-1,-1
1.887425314768412,0.93,8.556999999999999,0.408497295732491,-0.2363520518214978,0.61,3.218000000000001,-0.05500920801365436,0.0005420866734592,0.38,0.9279999999999998,0.00018396360085806498,0.2443111272246017,0.96,3.8566666666666665,0.1163776082586764,1,1,-1,1
-0.1190263684585106,0.69,4.926666666666666,-0.025760992636747897,1.4962659120939064,1.0,7.506333333333333,0.348244926023644,-0.1990055909686634,0.67,2.7550000000000003,-0.06753492918736724,-0.1108278067213131,0.51,1.3750000000000002,-0.052792827004248234,-1,1,1,-1
-0.0685285372076798,0.73,5.535,-0.014831697927753731,0.0093347300130184,0.6,3.9130000000000007,0.0021725900032602374,0.1306317507628582,0.73,4.011333333333334,0.04433144814901523,0.0375024787529347,0.39,0.7873333333333334,0.01786430618457266,1,-1,1,-1
-0.047374036694924,0.56,3.735,-0.010253208816467935,0.0048795322027765,0.39,1.6443333333333334,0.0011356753617462907,0.03318297957918,0.44,1.801,0.011261041286315703,0.0117408381052428,0.54,2.011,0.005592748366243451,-1,-1,-1,1
1.5872300874794891,0.9,7.884666666666667,0.343525750856093,-0.2829168383605287,0.68,3.7926666666666655,-0.06584682084204437,0.6895653485864277,0.87,3.782,0.23401225443047852,-0.2726603659119,0.81,2.2000000000000006,-0.12988176843288352,1,1,1,1
-0.0328190411040374,0.6,4.317666666666666,-0.007103056971119265,0.0219059909011702,0.42,1.9680000000000004,0.005098458849588399,0.0042579989269793,0.48,2.127666666666667,0.0014450028997361898,0.0038309506510227,0.48,1.6883333333333337,0.0018248733866025326,-1,-1,-1,-1
0.0840863604267805,0.4,1.6790000000000005,0.018198892731573872,1.803796532987508,0.95,8.645333333333333,0.41982042437421807,-0.0948391179454078,0.33,0.7556666666666666,-0.03218478980142848,-0.1554770370972322,0.47,1.5273333333333334,-0.07406148840649018,-1,1,-1,-1
1.815137868850928,1.0,8.128666666666668,0.3928520535384579,-0.4537721262137699,0.72,4.501333333333333,-0.10561213701899017,1.091980921135728,0.9,5.1370000000000005,0.37057679547540984,-0.5166689446491279,0.37,0.0,-0.2461152577161255,1,-1,1,-1
0.0007994211601571,0.63,4.601999999999999,0.0001730194988486605,-0.0478158140849971,0.5,2.699,-0.011128780321866387,0.0189280983299555,0.6,2.4653333333333336,0.006423476718130793,0.5649042166269207,0.99,3.908,0.2690921300765957,-1,-1,-1,1
0.0603203361605459,0.45,2.0976666666666666,0.013055188995534487,1.3157816277300256,0.93,7.701333333333332,0.3062385314725762,-0.0353022916106486,0.67,2.591,-0.011980255190178864,-0.3040423692828624,0.77,2.743666666666668,-0.14483058609897695,-1,1,1,-1
-0.0602997891797665,0.59,3.807,-0.013050741992509692,0.0176703221699727,0.31,0.8463333333333335,0.00411263799245725,-0.0290042282539016,0.34,0.9673333333333332,-0.009842932008728964,-0.0031108350417199,0.41,1.2020000000000002,-0.0014818463078426082,1,-1,-1,-1
0.1379709988146999,0.39,1.6660000000000004,0.02986119740172666,0.0041942858951848,0.68,4.958333333333334,0.0009761893053131144,-0.0447941117592634,0.38,1.0123333333333333,-0.015201417964931591,-0.0315577772822717,0.42,1.1436666666666666,-0.01503254757076389,-1,1,1,1
0.0862809657026812,0.5,2.5540000000000003,0.01867387328491868,0.0091354914163908,0.7,5.178999999999999,0.002126218679966147,-0.0548795839903295,0.31,0.6583333333333334,-0.01862404367926874,-0.0635289709098148,0.49,1.5606666666666666,-0.03026202602234475,1,1,-1,1
-0.0760430384435562,0.75,5.7636666666666665,-0.016458068735443473,-0.0177147802290216,0.61,3.951333333333333,-0.004122985279900945,0.1070153488149328,0.46,1.408333333333333,0.03631693948395621,-0.0791758752484446,0.79,3.428,-0.03771542908371246,1,-1,1,1
1.727776015829357,0.91,8.438333333333333,0.3739442427603292,-0.1649113922932854,0.58,3.310666666666666,-0.03838191804374075,-0.0345290058100663,0.35,0.7219999999999999,-0.011717831398315922,0.2375671645794557,0.93,3.9330000000000007,0.11316512157522535,1,-1,-1,1
0.1706744418785962,0.33,1.078,0.03693923537663976,-0.0580189343847399,0.47,2.49,-0.013503481800577394,0.3423641370449282,0.81,4.982666666666668,0.11618536765263128,0.0482656052850005,0.45,1.1943333333333337,0.022991321631706932,-1,-1,1,-1
1.8221933323136428,0.92,8.616666666666667,0.39437907435464953,-0.0986574853412438,0.39,1.3563333333333332,-0.022961806726092097,0.4432443790275342,0.81,3.799333333333333,0.15042028520212153,-0.0371605098846465,0.79,2.559333333333333,-0.017701409310237008,1,-1,1,1
0.0570814105612615,0.62,4.505333333333332,0.012354185179365602,-0.0284603509084862,0.75,5.6273333333333335,-0.006623938109278195,0.1424619432455158,0.53,2.777333333333333,0.048346165563236086,-0.3133796226939499,0.31,0.001,-0.149278386868561,-1,1,-1,-1
0.619121619319329,0.84,7.465999999999999,0.1339970939472637,0.0202371140494275,0.8,6.100333333333334,0.004710039992298257,0.3068630954642983,0.4,1.6743333333333337,0.10413766428130664,-0.3772886252876424,0.35,0.0,-0.1797214409878845,1,1,-1,1
0.1293923706235977,0.44,2.099,0.02800451656262827,-0.3579668185249334,0.72,5.223,-0.08331415374001441,0.1177668526025557,0.76,3.3029999999999995,0.039965590978723306,0.3070049276731001,0.91,3.2620000000000005,0.14624180082218347,-1,-1,1,1
0.3995299124027029,0.83,6.8276666666666666,0.0864706473436109,-0.1184368793598231,0.69,4.541,-0.027565315735498946,0.1234272000976655,0.64,2.677333333333333,0.04188649764972396,-0.0364863295480337,0.7,2.463666666666668,-0.017380263499150405,1,-1,-1,-1
0.1608097303294171,0.39,1.6449999999999998,0.034804206266089134,-0.2240232266636361,0.57,3.495,-0.05213976430692069,0.0432008517612336,0.65,2.8263333333333325,0.014660726114917434,0.4772994971139868,0.99,3.816,0.22736162093071183,-1,-1,1,1
-0.0579825276871304,0.67,4.744,-0.01254921483493682,-0.0684463437212821,0.35,1.0889999999999995,-0.015930384908956496,1.262149390347712,0.98,4.8213333333333335,0.4283255022439732,0.0278016149667301,0.87,2.905,0.013243299608626516,1,-1,1,-1
-0.0725421954699641,0.72,5.141999999999999,-0.015700377887330662,-0.1946867422951328,0.71,4.567666666666668,-0.04531191255535178,1.6014647367447497,0.88,5.856,0.543476226299356,-0.7201785865647888,0.4,0.001,-0.3430570779793958,1,1,-1,-1
0.1567107526323645,0.36,1.376,0.03391706053830216,-0.0193781372906487,0.42,1.973666666666667,-0.0045101194464921045,-0.0560729873343492,0.57,2.847999999999999,-0.019029039387871864,0.027346306170382,0.55,1.965666666666667,0.013026413258258136,-1,-1,-1,1
0.0121651154871935,0.68,5.036333333333334,0.0026329077711886783,-0.0158272527998557,0.43,1.879,-0.0036836771030424563,0.0013740747279649,0.31,0.5846666666666667,0.00046630870519548845,0.0714181864700815,0.84,4.209333333333333,0.034020053945063605,1,1,-1,1
-0.0195629383132498,0.68,4.768000000000002,-0.004234025757212349,-0.2447160976502074,0.62,3.5156666666666667,-0.0569558783864367,1.1256637603530049,0.92,5.308000000000001,0.3820074701127192,-0.1051087272170043,0.49,1.178,-0.050068543416702936,1,1,1,-1
0.0789454146750725,0.47,2.5123333333333338,0.01708623284477044,-0.1463604617198957,0.54,3.185,-0.03406432489870998,0.0580543858553908,0.51,1.977666666666667,0.01970145069128881,0.0177867171758618,0.82,3.7156666666666656,0.008472702930953006,-1,-1,-1,1
0.0266569062830743,0.71,5.322666666666668,0.005769380141309814,-0.0356471829966005,0.63,3.879666666666666,-0.00829662061085793,0.0629141201116089,0.35,0.8680000000000001,0.021350659677154906,-0.1322333346835051,0.77,3.672000000000001,-0.06298935049482166,1,1,-1,-1
0.1134091613647874,0.32,0.9376666666666666,0.024545255044695496,-0.0567374616657427,0.4,1.709,-0.013205228416187997,0.0898797417380392,0.63,3.017333333333333,0.030501766126827836,0.1006613873892501,0.63,2.768666666666667,0.047950053038686824,-1,-1,1,-1
0.0962282558948848,0.41,1.522333333333333,0.020826774971457775,-0.0258656546147817,0.45,1.9556666666666664,-0.006020041561511199,0.0003650807846193,0.5,2.107,0.00012389453390189087,0.0450808397529027,0.68,3.051666666666667,0.021474258533923925,1,1,-1,1
0.1380851438469406,0.37,1.4553333333333331,0.029885901922020404,-0.0883562653748764,0.56,3.2303333333333333,-0.02056427326887346,-0.0154887943909698,0.35,0.9556666666666664,-0.005256307761506817,-0.0500795209954745,0.61,2.9140000000000006,-0.023855380401219026,-1,1,-1,-1
0.0955744017613544,0.46,2.0973333333333333,0.020685260685694658,-0.0142772581785042,0.33,1.0023333333333335,-0.0033229272136767207,1.3644515624732678,0.97,6.254333333333332,0.4630429688065142,-0.0368844604730448,0.38,0.6543333333333331,-0.017569913169850872,1,-1,1,-1
-0.1952944442264819,0.74,5.496,-0.04226776641908416,1.6549867477027984,0.91,8.050333333333334,0.38518603736506213,0.2960412828017809,0.41,1.766333333333333,0.1004651526283192,-0.448474594812297,0.33,0.0,-0.21363087838832764,1,1,-1,-1
1.8490666393284592,0.92,8.035333333333332,0.40019529031670387,-0.4042734334361677,0.74,4.703333333333333,-0.09409167901398195,0.0267958132061658,0.68,2.3950000000000005,0.009093479929824112,0.0663763684570093,0.88,2.820999999999999,0.03161838387664533,1,-1,1,1
1.1019956401552466,0.84,7.807333333333333,0.23850598770190207,-0.1177546004063034,0.59,3.475333333333334,-0.027406520308980505,0.061504216711286,0.69,3.1680000000000006,0.020872192083162388,0.0391792047564127,0.54,1.721666666666667,0.01866301463558196,-1,-1,1,-1
0.02266575940535,0.52,3.05,0.004905572342577603,-0.08900793379554,0.7,4.887333333333332,-0.020715944318191397,-0.0165490260947682,0.32,0.6176666666666668,-0.005616110080073343,0.0786606155563323,0.86,4.137,0.037469985123458435,-1,1,-1,1
0.0978443660506909,0.46,2.4296666666666678,0.021176551263577502,-0.0656818216390111,0.5,2.8003333333333336,-0.015286962653427109,0.1808630416292116,0.7,3.7606666666666655,0.06137803792137698,0.0354790371026485,0.53,1.838,0.016900439731225198,-1,-1,1,-1
0.1145690667617194,0.37,1.402,0.024796294497353457,-0.1234950513171564,0.6,3.640000000000001,-0.028742568191000892,0.0032445962760991,0.51,2.037333333333333,0.0011010925807730329,-0.0125902340918058,0.75,3.353666666666666,-0.005997358154195699,-1,1,-1,1
-0.0075118454754568,0.7,4.733666666666666,-0.0016257960188803368,0.7203627240873729,0.87,6.7206666666666655,0.1676591450305349,-0.1212447730610948,0.57,1.742666666666667,-0.04114586491345773,-0.0489497191077603,0.85,3.1243333333333334,-0.02331719925903372,1,1,1,1
1.099805164979499,0.87,8.098,0.23803190103014848,-0.0263901745039061,0.33,0.9006666666666668,-0.006142119721890083,0.5275924452323482,0.82,4.302666666666666,0.1790448110282852,0.0688819390878152,0.64,2.168666666666667,0.032811912475399274,1,-1,1,-1
0.0560097829065782,0.45,2.287333333333333,0.012122251764281578,-0.079580059805568,0.46,1.9893333333333332,-0.018521675736877904,1.0330152799963104,0.88,5.851,0.3505660993966984,-0.0201943843997757,0.39,0.7280000000000001,-0.00961959524070979,-1,1,1,-1
1.817025126250104,0.96,8.234666666666667,0.3932605144920555,0.5319202626808055,0.86,6.434333333333333,0.12380054309232216,-0.10435814996263,0.43,1.2979999999999996,-0.03541518724949119,-0.2117746683469468,0.55,1.5443333333333331,-0.10087886569871428,1,1,-1,1
-0.0309720615803676,0.72,5.833000000000001,-0.0067033133972735515,0.0007570001250805,0.74,5.751000000000001,0.0001761862316235157,-0.0333812090868874,0.37,1.0333333333333332,-0.011328312842359444,-0.050561174810435,0.54,1.9103333333333328,-0.02408481620150592,-1,-1,-1,-1
-0.2124143010122443,0.77,6.164333333333332,-0.045973033666265053,-0.0823248835210104,0.4,1.5543333333333331,-0.01916051334188256,1.7972920393374403,0.94,6.414333333333333,0.6099325652854953,-0.5283793397689376,0.36,0.0,-0.25169350456590833,1,-1,1,-1
0.0125823461977088,0.58,3.795333333333333,0.0027232094194755982,-0.1367906410003589,0.74,5.279,-0.031837019256311924,-0.0413536112008414,0.65,3.337333333333333,-0.014033842921179603,0.0190857892579374,0.49,1.2806666666666666,0.009091515932165967,-1,1,-1,1
2.0285926237066487,0.96,9.303,0.4390502736415419,-0.029904389456141,0.43,1.9493333333333336,-0.006960027498964015,0.2133393859866372,0.54,2.9580000000000006,0.07239927408749385,-0.378150942706478,0.32,0.0,-0.18013220590024817,1,-1,-1,-1
0.1231112410142691,0.48,2.7593333333333327,0.0266450855750923,-0.0346097838535408,0.63,4.202333333333334,-0.008055173562634896,-0.0420624467863242,0.37,1.1836666666666666,-0.014274394761145772,-0.0111185121477253,0.44,1.1559999999999997,-0.005296303389234298,-1,1,-1,1
-0.0122761180984296,0.7,4.872333333333335,-0.002656932174249499,0.8668405079751906,0.87,7.048666666666666,0.20175077580406212,-0.1840120020257036,0.65,2.8746666666666667,-0.06244667532174227,-0.046832798225137,0.45,0.9143333333333332,-0.02230880397228913,1,1,1,1
-0.0149522501088785,0.59,4.162666666666667,-0.0032361300268679296,-0.0482957417369583,0.32,0.8496666666666669,-0.011240479965828765,0.13268726948203,0.44,1.6063333333333332,0.045029013028810155,0.0176644577631792,0.8,3.862666666666666,0.008414464658317838,-1,-1,-1,1
0.069442480505856,0.47,2.470333333333334,0.015029503564266355,-0.2478076531441755,0.62,3.683,-0.05767541527195477,0.9879737863291886,0.89,5.527666666666666,0.3352807294204282,-0.0697311982135882,0.43,0.8999999999999999,-0.03321645706971263,-1,1,1,-1
0.0641724262460061,0.47,2.4416666666666678,0.013888900597533164,-0.286168712124407,0.61,3.606333333333333,-0.06660367063003107,1.1888218528230745,0.94,5.107333333333333,0.40344092472981585,-0.2282345583124214,0.67,1.9513333333333336,-0.1087195344727644,1,-1,1,1
1.8746541128473744,0.97,8.371,0.40573321208521956,-0.2481147511888419,0.55,2.774333333333333,-0.05774689009135849,0.4688884559800006,0.8,3.659,0.1591229096491549,-0.1404278845732709,0.81,2.410333333333333,-0.06689282442890335,1,-1,-1,1
0.0154784365535673,0.6,4.261333333333334,0.003350013070623143,-0.0328509581585585,0.62,3.9226666666666663,-0.007645819771248679,-0.0765865804862615,0.5,2.2143333333333333,-0.025990572750575276,0.0256544740913218,0.44,1.3299999999999998,0.0122205090279718,-1,1,-1,-1
-0.0145123870415062,0.65,4.285333333333333,-0.0031409300355844435,-0.2513703188237044,0.59,3.4813333333333336,-0.058504599600747165,1.028653802280211,0.97,4.438000000000001,0.3490859797313397,0.0439285152904709,0.96,2.7999999999999994,0.020925348763013277,1,-1,1,1
1.902990677337052,0.95,8.436666666666666,0.41186612228506125,-0.2139664633568654,0.58,3.170000000000001,-0.049799126345782756,0.110117798191097,0.64,2.598999999999999,0.03736979281288421,-0.0793781894256397,0.76,2.744,-0.03781180144434237,1,-1,-1,-1
-0.0869850410508261,0.72,5.257000000000001,-0.018826256996983277,0.6885272232729758,0.87,6.526000000000001,0.16024966551461073,-0.0659942843815795,0.6,2.0893333333333337,-0.022395950288566318,0.0456716596768891,0.88,2.9910000000000005,0.021755695611498777,-1,1,-1,1
1.5122512499205962,0.89,8.499,0.32729800815267823,-0.0646909117578851,0.38,1.3336666666666666,-0.015056335640234042,0.1652434811731433,0.65,2.795333333333333,0.056077353130543746,0.0562824743702439,0.71,2.8726666666666665,0.026810157312514186,1,-1,1,-1
1.1456727119767534,0.85,7.962333333333333,0.24795905881681848,-0.0849820843799273,0.41,1.2793333333333334,-0.019778957369153433,0.939356219659274,0.9,4.275666666666666,0.3187817762687461,0.0706363406512653,0.94,2.7676666666666665,0.03364762168029317,-1,1,1,1
2.03628847244717,0.96,9.328666666666669,0.44071589366595865,0.0056391048840879,0.33,0.971666666666667,0.0013124603369802036,-0.0923440744634267,0.6,3.0596666666666663,-0.03133806693271506,0.0413266091872244,0.42,1.1,0.019685930760856115,1,-1,-1,-1
1.8127565172374425,0.95,8.211999999999998,0.3923366552937245,-0.3096296772744784,0.71,4.203,-0.07206403834080544,1.0781786140643614,0.88,5.155666666666666,0.3658928173713282,-0.5763804582735146,0.38,0.0,-0.2745588379167236,-1,1,1,-1
1.9000206809840796,0.92,8.083666666666668,0.4112233230871108,-0.3941096813345019,0.77,4.711333333333332,-0.09172614019487323,0.089578089190248,0.66,2.534333333333333,0.03039939672426429,-0.1329234882112877,0.8,2.536,-0.0633181051357054,-1,1,-1,1
0.3147767254073361,0.8,7.489666666666667,0.06812743268954363,-0.0004544793709091,0.39,1.536,-0.00010577674303895969,0.0486161188780649,0.33,0.7353333333333333,0.016498461826189324,0.1670497865049478,0.85,4.159333333333333,0.07957416771973652,-1,-1,-1,1
0.1158674781367568,0.32,0.9133333333333332,0.02507731093350111,-0.1904227524004635,0.76,5.833666666666668,-0.04431950015496724,-0.1996883595817378,0.58,2.551,-0.06776663488825178,-0.0186472474647543,0.45,1.341,-0.008882616543947758,-1,1,1,-1
0.111725224468075,0.44,1.7426666666666664,0.02418079894510377,1.222045870000679,0.91,7.756666666666666,0.28442222078048457,-0.1160016470651603,0.67,2.827333333333333,-0.03936654735191425,-0.1798124932728177,0.67,2.2496666666666667,-0.08565368323515572,1,1,1,1
0.1077049264132379,0.46,2.002,0.023310681928769773,1.5904690193200093,0.93,8.269666666666668,0.37017000888624996,-0.1151182030073401,0.42,1.3326666666666669,-0.03906674003697664,-0.240834149803057,0.59,2.306666666666667,-0.11472135002400012,1,1,-1,-1
0.1254161438425898,0.31,0.8353333333333334,0.027143937934932937,1.3475589290447996,0.87,8.225000000000001,0.31363446548146373,-0.1077411314664757,0.39,1.1976666666666669,-0.036563242513628816,-0.1868622701790596,0.52,1.9,-0.08901184454539124,-1,-1,-1,-1
0.0313103257134912,0.56,3.235,0.006776524232448367,-0.1316764331854223,0.56,3.415000000000001,-0.030646724865597795,0.0706215971380617,0.63,2.871666666666667,0.023966284256650833,0.0478884320329386,0.65,2.5200000000000005,0.022811655148756455,1,-1,1,1
-0.021034800892532,0.7,5.266333333333334,-0.004552582406114985,0.008181528813397,0.49,2.664333333333334,0.001904190874999319,0.0243272315974061,0.49,1.9916666666666667,0.00825573721450977,0.0387934647076222,0.61,2.625999999999999,0.01847926735891145,1,-1,-1,-1
0.1370797658395983,0.38,1.4840000000000002,0.02966830698251487,1.5239061520342323,0.92,8.213666666666665,0.3546779893150641,-0.0719095147292394,0.39,1.091666666666667,-0.024403354506265316,-0.3535720739047918,0.7,2.829333333333333,-0.16842406146434463,-1,1,-1,1
-0.0252342877450892,0.68,5.182666666666667,-0.005461481428137616,0.0172804641048838,0.45,2.324666666666666,0.004021901384786618,-0.0459602680011145,0.32,0.7673333333333334,-0.015597167043294027,0.0157354296001177,0.4,1.107,0.007495572070693942,1,-1,-1,-1
0.3651125601437304,0.83,7.033666666666666,0.07902166633543369,-0.0581085031148838,0.67,4.130999999999999,-0.01352432826613601,-0.0014603508125501,0.38,0.7503333333333333,-0.0004955875271354322,0.2370312212951151,0.9,3.909333333333334,0.11290982498557589,1,1,1,1
1.827613246706772,0.93,8.817,0.39555211169571464,-0.0598910638473059,0.34,0.959,-0.013939206213549962,1.0932201764224168,0.93,5.418666666666666,0.37099735158955827,-0.0966323441601396,0.43,0.8273333333333331,-0.04603081825023763,1,-1,1,-1
-0.0127051835643987,0.56,3.299666666666666,-0.0027497952301644207,0.2430498887014636,0.85,6.4093333333333335,0.056568080464018476,0.7270832102318474,0.86,4.271333333333333,0.2467443898300505,-0.294092551512402,0.7,1.8600000000000003,-0.140090990289772,-1,1,-1,1
0.0121099391702621,0.52,2.923666666666667,0.0026209659072756572,0.9177340917464116,0.88,7.337333333333333,0.21359588446572,-0.1383856095027709,0.63,2.845333333333333,-0.04696281291811516,-0.0827500929104865,0.56,1.8413333333333337,-0.039418007708066125,-1,1,-1,-1
-0.159211150027029,0.76,5.310666666666666,-0.03445822397718628,1.0293896896824188,0.91,6.8406666666666665,0.23958290664477652,0.5741823218463358,0.91,4.4366666666666665,0.19485564329012497,-0.1682448671772782,0.45,0.7743333333333335,-0.0801434444117233,1,1,1,-1
1.866597706803584,0.93,8.307333333333334,0.4039895562931412,-0.2628301506103203,0.58,3.073,-0.06117179146852727,0.3610136344647796,0.79,3.513333333333334,0.12251429781735203,-0.0596279120858214,0.82,2.4886666666666666,-0.028403756606742624,1,-1,-1,1
0.9936613010338098,0.83,7.285333333333335,0.21505908136881435,-0.2394007835887723,0.8,5.347666666666668,-0.055718777990607635,-0.010936700936639,0.75,3.704666666666666,-0.00371150036390502,0.0150111637670917,0.42,0.8196666666666665,0.007150568032815817,-1,1,-1,-1
-0.063214751739423,0.66,4.656000000000001,-0.013681630173071816,1.579534428690773,0.98,7.741666666666668,0.36762506304874953,-0.2676583657800631,0.61,2.6206666666666663,-0.09083307002268794,-0.0951975646717451,0.5,1.2036666666666669,-0.04534736102446643,-1,1,-1,1
0.7038476379902443,0.85,7.3916666666666675,0.15233442853445828,0.9471001405391392,0.84,7.098,0.2204306171203715,-0.065624223512038,0.31,0.5670000000000001,-0.022270365703239585,-0.1013381395126487,0.46,1.3393333333333333,-0.04827242392043837,1,-1,-1,-1
0.0473439524986147,0.63,4.414,0.010246697664614415,0.3002572074891878,0.81,6.588333333333335,0.06988266468211547,-0.0660836824654698,0.68,3.273333333333333,-0.022426288598337566,-0.0263683018436688,0.42,0.9283333333333332,-0.012560540885998629,-1,-1,1,-1
0.8277980668205629,0.85,7.699999999999999,0.17916114034439312,-0.102576647340435,0.54,2.9766666666666666,-0.023873962960790415,-0.0094190233260765,0.35,0.7653333333333333,-0.0031964583017212956,0.2232178535600519,0.88,4.007666666666667,0.1063298271063702,1,-1,-1,1
-0.1329951872493904,0.77,6.778000000000001,-0.028784277667420363,-0.0052794694449684,0.33,0.9456666666666664,-0.001228757824024879,0.0395444583115505,0.55,1.959,0.013419885234500231,0.5343938766625431,0.91,4.078666666666667,0.2545585292842376,-1,-1,1,1
-0.0121137714405472,0.53,3.2250000000000005,-0.002621795329258996,-0.0753605779704638,0.58,3.3793333333333333,-0.01753962226119079,-0.0664403648328284,0.56,2.283333333333333,-0.022547333028821625,0.0480705352952095,0.59,2.475666666666667,0.022898400039830152,-1,1,1,-1
1.332132304054232,0.88,7.77,0.2883146895965081,-0.2215030078044266,0.76,4.962,-0.051553201836242867,-0.0889071373322989,0.5,1.684,-0.030171701180665915,-0.1036577117030148,0.67,2.3509999999999995,-0.04937735215995314,1,1,-1,1
-0.0167556648602804,0.61,4.305000000000001,-0.0036264448347002863,-0.0630793410552033,0.45,2.128333333333333,-0.014681254369183822,0.4064975892239726,0.76,3.654000000000001,0.13794982226102062,0.1189033375352397,0.82,3.1316666666666664,0.0566396062001873,-1,-1,1,1
-0.1639099438997053,0.79,6.523666666666668,-0.03547518850297372,-0.0266551894170846,0.32,0.8230000000000001,-0.006203800000835859,0.5004684472802485,0.8,4.210666666666667,0.16983995767689475,0.1472839568140767,0.66,2.419333333333334,0.07015871451953419,1,-1,1,-1
0.0458803528157885,0.49,2.787999999999999,0.009929929362424511,-0.039067470724174,0.44,1.797666666666667,-0.00909266751471445,0.2041009520784884,0.72,4.246666666666667,0.06926410096621582,0.078544747542117,0.5,1.6163333333333334,0.03741479139355656,-1,1,-1,-1
0.1304325788254321,0.36,1.2713333333333334,0.028229649834987845,0.1554834715162361,0.84,6.8216666666666645,0.03618763857307787,-0.0533899881983208,0.32,0.5800000000000002,-0.018118531518321716,0.1816109568255797,0.99,4.234666666666668,0.08651038136916428,-1,1,-1,1
0.1420877674025541,0.33,1.0793333333333337,0.03075219362930521,0.022781183352877,0.45,2.41,0.00530215347909083,0.0163539250106674,0.43,1.5783333333333331,0.0055499001920245134,-0.0448775825815437,0.36,0.7090000000000001,-0.02137743697801322,-1,-1,1,-1
1.89444478082937,1.0,8.445,0.4100165255960256,-0.2704803228344161,0.62,3.239666666666667,-0.06295231299128262,0.1754893982940699,0.8,3.921,0.05955442773861529,-0.0498831927043323,0.55,1.3296666666666668,-0.02376185941747915,1,1,1,1
0.1394800655174706,0.31,0.8399999999999997,0.030187806175243838,1.6392630695245654,0.96,8.425666666666666,0.3815264664961812,-0.0641508499960883,0.34,0.7546666666666667,-0.02177035876583714,-0.3971492276903485,0.72,3.060666666666666,-0.18918203917045762,-1,1,-1,1
-0.0312904341008679,0.59,3.75,-0.006772219071390711,0.0196825484322236,0.39,1.6586666666666667,0.0045809689088915865,0.0628132406634085,0.45,1.6503333333333328,0.021316425028984908,0.0008077925798022,0.52,2.106,0.00038479200466404087,1,-1,1,-1
0.0079958137823039,0.69,5.064666666666668,0.0017305417500201835,0.3802332011577158,0.83,6.983,0.08849649112409352,-0.0674326554198467,0.32,0.706,-0.022884078716223562,-0.0025671220317304,0.35,0.619,-0.0012228486092910702,1,1,-1,-1
0.0495031834404944,0.68,5.058000000000001,0.010714022116457958,-0.0900006230834433,0.57,3.4666666666666672,-0.020946985475271938,0.0050119253406331,0.58,2.3096666666666663,0.0017008568519330037,0.0571575621722115,0.68,2.7336666666666662,0.027227005397029415,-1,-1,1,1
0.1005316858096778,0.39,1.4893333333333332,0.021758170491488163,1.129771897311839,0.98,7.528666666666666,0.26294612984423915,0.3707766145027888,0.87,3.776,0.12582748194607563,-0.2064053231609013,0.9,2.546333333333334,-0.09832117805768942,-1,1,1,1
0.0303042546569303,0.58,3.2176666666666667,0.0065587792956267035,-0.3234670158356012,0.79,5.855666666666666,-0.07528457748737921,0.7357734875104933,0.84,4.057,0.2496935394382359,-0.2485194816026652,0.77,2.3486666666666665,-0.11838225791498826,1,-1,-1,-1
1.908050613735079,0.98,8.361333333333333,0.41296124923869443,-0.2318919446786229,0.6,3.3429999999999995,-0.05397115076094692,0.1664301439348525,0.72,3.075333333333333,0.05648006134186197,-0.0599060366332437,0.75,2.500333333333333,-0.02853624123810073,1,-1,-1,-1
0.0375551050309477,0.6,4.2,0.008128087890976587,0.0188601574800753,0.66,4.4286666666666665,0.004389563441468612,-0.0501437760859477,0.62,3.2430000000000003,-0.017016890584169206,0.0214883539228021,0.42,1.0563333333333331,0.010235977637861075,-1,1,-1,-1
-0.1339864922183267,0.78,6.051333333333334,-0.028998826765542607,-0.1718580909787386,0.56,3.095,-0.0399987112556096,1.1692591110376709,1.0,5.073666666666668,0.3968020741590496,-0.1437468465483846,0.57,1.3710000000000002,-0.06847381200385784,1,-1,1,1
0.0259324167229482,0.56,3.640666666666667,0.005612578161500484,-0.0712811559699151,0.6,3.5883333333333334,-0.016590166685602467,0.0817362202594735,0.68,3.800666666666666,0.02773816464350398,0.0561578662802009,0.46,1.3266666666666669,0.026750800247391425,-1,1,-1,-1
0.0667646623631355,0.59,3.502666666666668,0.014449940780401212,-0.1854046532960911,0.8,5.990333333333333,-0.043151574362327916,-0.0277196359063753,0.65,3.1460000000000004,-0.009406990220347333,-0.0159471581290775,0.56,1.6806666666666663,-0.007596428957895059,1,1,-1,1
0.1297886977731477,0.42,1.998666666666667,0.02809029403289411,-0.0508596258420033,0.4,1.6906666666666668,-0.011837205202484798,0.2702124524057909,0.77,4.403333333333333,0.09169982988891748,0.0733199540928046,0.54,1.790333333333333,0.034925960973984295,-1,-1,1,-1
-0.141941786611377,0.77,6.24,-0.03072059886475578,-0.0624707848017915,0.35,1.0793333333333337,-0.014539617360856846,0.1448380727336728,0.56,2.3636666666666666,0.04915253354486714,0.10513313901922,0.79,3.412666666666668,0.050080171978968684,1,-1,-1,1
-0.0159950082029012,0.55,3.3833333333333337,-0.0034618151748726893,0.6676083244065429,0.85,7.257666666666666,0.1553809451024466,-0.1473021400401635,0.48,1.934,-0.049988744277674954,-0.053600821784463,0.41,0.9906666666666668,-0.025532752072486096,-1,1,-1,-1
0.8159124929432489,0.85,7.790666666666667,0.17658873403558653,-0.0343740473125468,0.43,1.863333333333333,-0.00800030761025572,0.3622112577126719,0.81,4.699333333333332,0.12292072560084223,0.0214152908068313,0.42,0.8289999999999998,0.010201174021729457,1,-1,1,1
1.6580571718624446,0.9,8.448,0.3588549255835202,-0.1185341972509763,0.53,2.470333333333333,-0.027587965761494658,0.2304661132675853,0.81,4.452666666666667,0.07821143397958608,0.007147344878287,0.43,0.7933333333333334,0.0034046378148394948,1,1,1,1
0.138701793456115,0.32,0.9353333333333336,0.03001936399640884,-0.2934876992319331,0.59,3.313666666666665,-0.0683071112439134,1.2859445467377677,0.98,4.944,0.43640067336847593,-0.28979150513719,0.82,2.6673333333333336,-0.13804218679955416,-1,1,1,1
1.1301708932864374,0.88,7.293333333333334,0.24460398512760792,0.8889689796074789,0.9,6.557333333333333,0.206901015413423,-0.175916478045456,0.63,2.336333333333333,-0.059699362363953325,-0.1929481113686153,0.63,1.8813333333333333,-0.09191083506591514,1,1,-1,-1
0.0379481658374718,0.79,7.135,0.008213158423445962,0.0157471888361488,0.34,1.0503333333333331,0.003665042802218714,0.2559012309960962,0.61,2.737,0.08684314561294326,0.1534114477838248,0.81,3.396,0.07307754491333099,-1,-1,-1,1
-0.0089864395881473,0.8,7.229333333333332,-0.0019449438562139864,-0.0099292593254209,0.31,0.7563333333333335,-0.0023109623438602833,0.5483288562770205,0.79,5.167333333333334,0.18608196030979765,-0.2159983793051467,0.3,0.0003333333333333,-0.10289083046215043,1,-1,1,-1
-0.2203318498629096,0.74,5.711333333333331,-0.04768663646104558,1.6653535391552872,0.96,7.797666666666667,0.387598832105151,-0.2249378220203666,0.49,1.7929999999999997,-0.07633534217688469,-0.0886114965824937,0.44,0.8779999999999999,-0.04221008741452876,-1,1,-1,1
0.0058146332713358,0.58,3.870666666666667,0.0012584667316006026,0.1058008284507421,0.79,6.760999999999999,0.024624367486597222,0.3516648040241175,0.45,2.2416666666666663,0.11934166031143272,-0.4602723180105683,0.33,0.0,-0.21925072396928838,-1,-1,-1,-1
-0.1583765661354883,0.78,6.1610000000000005,-0.034277594174200884,-0.0452847371078948,0.44,1.94,-0.010539690703820062,1.0893222383502383,0.88,4.507999999999999,0.36967453965045666,-0.1233926441222252,0.8,2.5500000000000003,-0.05877808744444511,1,-1,1,1
0.1551054666457441,0.33,1.0870000000000002,0.03356962693164199,0.0097188737359417,0.44,2.264,0.0022619966396679745,-0.0644236774755806,0.49,2.3426666666666662,-0.021862946036467046,-0.014890418875178,0.38,0.8709999999999999,-0.007093051202166305,-1,1,-1,-1
0.1399423590476207,0.31,0.8850000000000003,0.030287860813392055,0.0055572947065678,0.36,1.360666666666667,0.0012934196176881368,0.5504157088225252,0.66,4.360666666666666,0.1867901586985923,-0.5194576813587668,0.34,0.0,-0.24744367247978288,-1,-1,1,-1
0.0154129061368686,0.52,2.689,0.003335830258831765,-0.0984865047323078,0.49,2.245333333333333,-0.022922012242351523,1.0444504875225502,0.89,4.655666666666667,0.3544467739383954,0.0414060931533875,0.88,2.960666666666668,0.01972379294905056,1,1,1,1


==> data/results/error_test_C_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.2937318639931141,0.5786666666666667,3.6006666666666667,-0.07141702389348119,0.1360412047780561,0.4363333333333333,1.997,0.05764948449019702,0.0317644435866726,0.4006666666666667,1.2696666666666667,0.025997719102452528,0.0940798503388244,0.54,2.19,0.05930047068219253,1,-1,1,-1
-0.2369293640297924,0.5783333333333334,3.6566666666666663,-0.05760624612513833,0.1330913502677428,0.4303333333333333,1.9936666666666667,0.05639943975472086,0.0410195321403468,0.4026666666666667,1.2786666666666666,0.033572578452033534,0.0915117465173964,0.5376666666666666,2.187,0.05768174185957054,-1,-1,1,-1
-0.0464654974005012,0.602,3.899333333333333,-0.011297472099083796,0.0539810998909611,0.4513333333333333,2.029,0.022875294187557148,0.0481588010815998,0.3953333333333333,1.283,0.039415737896181115,0.0835958726594365,0.54,2.1743333333333337,0.052692203250109454,1,1,-1,1
0.0888254027822306,0.6023333333333334,4.037333333333334,0.021596723714643933,0.0572677700988362,0.4576666666666666,2.102333333333333,0.024268069585881544,0.0265727811984979,0.39,1.2606666666666666,0.02174858500148047,0.088861165902514,0.54,2.1783333333333337,0.056011026212409734,1,1,-1,1
0.1147537825121354,0.6016666666666667,4.06,0.027900866852254888,0.0234424034712925,0.4623333333333333,2.119666666666667,0.009934067237466938,-0.0070744471845705,0.3879999999999999,1.226,-0.005790105852405582,0.0942538664998844,0.5429999999999999,2.1820000000000004,0.05941015665873269,-1,1,-1,1
0.1438223489785488,0.5966666666666667,4.089,0.03496850492753622,0.0554788348326344,0.4613333333333333,2.1516666666666664,0.02350998165178011,-0.0051094319104567,0.3896666666666666,1.2263333333333333,-0.004181832281075863,0.0699413670162165,0.5473333333333333,2.181,0.04408548662950011,-1,-1,1,1
0.1454632112485043,0.593,4.142333333333333,0.035367458920290896,0.0690683446854067,0.3393333333333333,1.1856666666666666,0.029268738631071028,-0.0090146819685816,0.3823333333333333,1.249,-0.007378097745601912,-0.0596209568932761,0.5,1.9246666666666667,-0.037580319202898976,-1,-1,-1,-1
0.1195295924761898,0.591,4.134666666666666,0.029062041978701485,-0.0145442865490829,0.2983333333333333,0.6829999999999999,-0.00616335780913037,-0.0359634000093331,0.381,1.239,-0.0294343695604372,-0.0184181087859531,0.4806666666666667,1.8003333333333331,-0.011609313962015517,-1,-1,-1,-1
0.0947227009339402,0.5923333333333334,4.116666666666666,0.02303057388425815,-0.0287647918537077,0.282,0.4923333333333333,-0.012189508498836472,-0.0417403692884017,0.38,1.2413333333333334,-0.03416255011776128,-0.0211898422242511,0.47,1.7036666666666669,-0.013356394733346358,1,-1,-1,-1
0.0603164988860074,0.6,4.087666666666666,0.01466516020275589,-0.0083811951420532,0.2743333333333333,0.4256666666666666,-0.003551656133444121,-0.0498953474531553,0.3793333333333333,1.236,-0.04083702030123559,-0.0419426034731933,0.4679999999999999,1.667,-0.026437288310295216,1,-1,-1,-1
0.0875205031591921,0.598,4.089333333333333,0.021279454602977792,-0.0676751602569186,0.3366666666666666,0.7146666666666667,-0.02867835600227014,-0.0410075575946107,0.3946666666666666,1.2226666666666666,-0.033562777843514226,-0.021559347748433,0.523,1.9023333333333332,-0.013589301688711851,-1,1,1,1
0.0837756821823565,0.5983333333333334,4.071666666666667,0.02036895083418767,0.0237692747647352,0.355,0.9913333333333334,0.010072583811120916,0.0126133042791376,0.4029999999999999,1.258,0.010323402665877827,-0.0134019745421229,0.5463333333333333,2.111666666666667,-0.008447541057478478,1,1,1,1
0.0895712221646238,0.599,4.074333333333333,0.021778059848655752,-0.00406102399477,0.3643333333333333,1.058,-0.001720919336040567,0.0391300031183778,0.4093333333333333,1.291,0.03202608686577157,0.0602004015480295,0.552,2.232333333333333,0.037945555123634456,1,1,1,1
0.0585851861926944,0.6033333333333334,4.057,0.014244214383992692,-0.0058916140110718,0.3686666666666667,1.1,-0.0024966590902192423,0.0211089800578765,0.412,1.2943333333333331,0.01727671799402144,0.1227449264900331,0.55,2.291333333333333,0.07736865958540214,1,1,1,-1
0.071291112132279,0.6216666666666666,4.342666666666667,0.01733349248981436,-0.0264869203869071,0.38,1.192,-0.011224226575538145,-0.0400138924579194,0.3793333333333333,1.2073333333333334,-0.032749509163547824,0.0683812430513719,0.532,2.232666666666667,0.043102108306674755,1,1,-1,-1
0.0930216106152173,0.6256666666666667,4.429666666666667,0.02261697623677905,0.0542612226089946,0.379,1.2733333333333334,0.022994000356875263,-0.0098710663695564,0.364,1.1136666666666668,-0.008079008530943238,-0.0276286867051451,0.524,2.152,-0.017414931253029592,1,-1,-1,-1
0.0656105109301314,0.6283333333333334,4.446666666666667,0.015952329321923853,0.0616782327163045,0.379,1.2813333333333332,0.02613706873709566,-0.0670584187017822,0.359,1.0186666666666668,-0.054884195534753405,-0.0011712925820197,0.5186666666666667,2.154333333333333,-0.0007382898800346534,1,1,-1,-1
0.1283990862033981,0.6213333333333333,4.509666666666666,0.031218542253571107,0.059286040231846,0.3793333333333333,1.279,0.02512334158174338,-0.0764425769225063,0.3586666666666667,1.0066666666666666,-0.0625646924013101,-0.0802332101163765,0.5206666666666667,2.0756666666666668,-0.05057264767226065,-1,1,-1,1
-0.0736345062937946,0.5946666666666667,4.258,-0.017903257834811892,-0.0675253847070134,0.3923333333333333,1.2826666666666668,-0.02861488638469834,-0.0575445540025578,0.3493333333333333,0.962,-0.04709753995067918,0.0056900615670709,0.5,2.005333333333333,0.003586563200544466,-1,1,-1,-1
-0.138189444060651,0.5906666666666667,4.128333333333333,-0.03359893848131422,-0.0515166928957611,0.3983333333333334,1.361,-0.02183096505890015,-0.1011453755688343,0.3483333333333334,0.9136666666666666,-0.08278278369257813,-0.0041170224004567,0.4916666666666666,1.9196666666666664,-0.002595044159583037,-1,1,-1,-1
-0.1734242039593541,0.5903333333333333,4.090333333333333,-0.042165805062822526,-0.0170098685862443,0.3953333333333333,1.3963333333333334,-0.007208184879300305,-0.1421914266576821,0.349,0.8746666666666666,-0.11637706667005504,0.0038129405158306,0.4883333333333333,1.8983333333333328,0.0024033750740209987,-1,-1,1,-1
-0.1530073152278692,0.5896666666666667,4.099333333333333,-0.03720170818022764,-0.0060441541294466,0.3913333333333333,1.407,-0.002561300234810159,-0.1456429373981216,0.354,0.871,-0.11920196761517005,-0.0754528665888685,0.4913333333333333,1.8186666666666669,-0.047559498520950684,-1,-1,1,1
0.1366873053575275,0.4873333333333333,2.9393333333333334,0.03323371329193943,0.0156760368778099,0.3996666666666666,1.4723333333333335,0.006642953848647705,-0.0579171033951557,0.316,0.7456666666666667,-0.04740245429410603,0.0937460970635597,0.3956666666666667,1.1753333333333331,0.059090099106944044,-1,1,-1,-1
0.0512738781572452,0.46,2.494333333333333,0.012466566383663665,0.0146244762718938,0.402,1.5036666666666667,0.0061973393972014415,-0.0964403135161989,0.3003333333333333,0.5920000000000001,-0.0789319093251346,0.0580884278763194,0.3586666666666667,0.8163333333333332,0.036614334545054056,-1,1,-1,-1
0.0770699230059914,0.4486666666666666,2.374,0.0187385340424513,0.1264243841722128,0.3886666666666666,1.6176666666666668,0.053574213683340734,-0.1120778223436137,0.2953333333333333,0.5396666666666667,-0.09173048270004563,0.0156741620832636,0.3453333333333333,0.662,0.009879747743422287,-1,-1,-1,-1
-0.0177868044357456,0.449,2.28,-0.004324626617308702,0.0778681686397997,0.3806666666666667,1.5696666666666668,0.032997794951932675,-0.1267577143163571,0.2926666666666666,0.505,-0.10374529123652687,-0.0272064338112394,0.34,0.5753333333333334,-0.017148776542266913,1,-1,-1,-1
0.052367167127219,0.498,2.5936666666666666,0.012732385159433014,-0.0606826727452243,0.384,1.4229999999999998,-0.025715185387815687,-0.100271282663642,0.3096666666666666,0.524,-0.08206737932049682,-0.0736566426885126,0.4076666666666667,0.8503333333333333,-0.046427301537663695,1,1,1,1
0.1094368644418417,0.51,2.807333333333333,0.026608128435306196,-0.0692843373347475,0.392,1.4106666666666667,-0.029360268729679635,-0.024152370137448,0.3156666666666666,0.5956666666666667,-0.019767591167732163,0.0208696498820724,0.429,1.137,0.013154570894005119,1,1,1,1
0.0427927289286715,0.5173333333333333,2.8376666666666663,0.01040448694540624,-0.0280216260050574,0.3916666666666666,1.4496666666666669,-0.011874580913952864,-0.0147805808133056,0.321,0.6023333333333334,-0.012097217667513078,0.0011363447251888,0.4406666666666667,1.224,0.0007162615248454975,1,-1,1,1
0.1627733220722733,0.511,2.9593333333333334,0.03957618378076057,-0.0342464096009507,0.3929999999999999,1.4443333333333332,-0.014512425572501259,0.0271089373423553,0.3203333333333333,0.6443333333333334,0.022187403858326654,0.0281278106163396,0.4423333333333333,1.2673333333333334,0.01772953935195804,-1,1,-1,1
0.1231093909885667,0.5036666666666667,2.8866666666666663,0.02993242271444033,-0.2088806659844793,0.5496666666666666,2.9883333333333337,-0.08851628985218056,-0.0284507136144173,0.3363333333333333,0.6883333333333332,-0.023285585305271306,-0.0609630550366103,0.3943333333333333,0.9956666666666668,-0.03842627135221453,-1,1,1,-1
0.1224000583356943,0.5,2.8800000000000003,0.02975995784689092,-0.0572723715549186,0.5893333333333333,3.655333333333333,-0.024270019521355046,0.0750981204784566,0.332,0.7943333333333334,0.0614643173582997,0.0028709873035981,0.369,0.8330000000000001,0.0018096425303910993,-1,1,-1,-1
0.0714166191909955,0.5036666666666667,2.8280000000000003,0.017364007873774772,0.0955337779546141,0.597,3.910333333333333,0.04048385972080736,0.0739363879873483,0.33,0.7943333333333334,0.060513493368777725,0.0065841262181269,0.3586666666666667,0.748,0.00415011059604932,1,1,-1,-1
0.0663114820458963,0.5096666666666667,2.822666666666666,0.016122761192142728,0.0793583776091115,0.6006666666666667,3.943666666666666,0.03362929317339911,0.0599369433510347,0.3296666666666666,0.7806666666666667,0.04905559931651356,-0.0304198797670884,0.3556666666666667,0.6856666666666666,-0.01917427782662636,1,1,-1,-1
0.0301438317811659,0.5303333333333333,2.985,0.007329074637292569,0.0381053981536685,0.5053333333333333,3.063333333333333,0.016147729384171396,-0.0063068742664211,0.3173333333333333,0.718,-0.005161883133432143,0.0083174898240637,0.3933333333333333,0.7943333333333334,0.005242685438858315,1,-1,-1,1
0.1881046609529342,0.522,3.151333333333333,0.045735164320020144,0.052684286954272,0.4736666666666667,2.69,0.022325750412181787,-0.070815806433192,0.3143333333333333,0.654,-0.05795944256477469,0.091706506456604,0.4039999999999999,0.973,0.05780450306745354,-1,-1,-1,1
0.1761965930700442,0.5196666666666667,3.140333333333333,0.042839874864677,-0.0570207181719717,0.4673333333333333,2.5036666666666667,-0.024163377656335024,-0.0690088820642212,0.3106666666666666,0.655,-0.056480559043465696,0.0596228010961291,0.4106666666666667,1.0003333333333333,0.03758148164200599,-1,-1,-1,1
0.1266793369903176,0.522,3.091666666666667,0.030800407942326465,0.0114281594042671,0.4606666666666667,2.492,0.004842852571047405,-0.0771929277724309,0.3096666666666666,0.646,-0.06317881965877012,0.0142029920208681,0.417,1.012,0.008952438900567959,1,-1,-1,1
0.0505967568420735,0.5803333333333334,3.705333333333333,0.01230193327751371,-0.0124372460282882,0.4853333333333333,2.4393333333333334,-0.005270468040755104,-0.0754843981635683,0.3206666666666667,0.63,-0.06178046767038303,-0.0815345140432282,0.466,1.3530000000000002,-0.051392886385279155,1,1,1,1
0.1167397431712053,0.5946666666666667,3.979,0.028383726961172574,0.0968465282095056,0.4923333333333333,2.5623333333333336,0.0410401571718799,-0.0557924327746315,0.33,0.6453333333333333,-0.045663510250370375,0.0211072723439196,0.4776666666666667,1.5606666666666666,0.013304349234228364,1,1,1,1
0.208045556648583,0.5913333333333334,4.0633333333333335,0.050583529781613214,0.0275517649249845,0.4993333333333333,2.5723333333333334,0.01167547029087068,-0.0462575479571024,0.3373333333333333,0.6596666666666666,-0.03785965067751244,0.0309701756635643,0.484,1.6263333333333334,0.01952114068363532,-1,1,1,1
0.2088079534467977,0.594,4.062666666666667,0.0507688964953712,0.0544896311723666,0.4996666666666667,2.602333333333333,0.023090791883773484,0.0083563669057078,0.3343333333333333,0.7123333333333333,0.006839297497494079,-0.0343296835183011,0.491,1.6256666666666666,-0.021638707796347894,1,1,-1,1
0.2217581095276037,0.5920000000000001,4.058,0.05391755593488272,0.0914306014637253,0.5093333333333333,2.744,0.03874507763740883,-0.0279912056736718,0.377,0.979,-0.02290949943629483,-0.0821882328153775,0.498,1.6143333333333334,-0.051804938814599834,-1,1,1,1
0.2151758829181393,0.5923333333333334,4.043,0.052317174455495635,0.0486042448450025,0.5163333333333333,2.780333333333333,0.02059677186717832,0.0377818728132843,0.3916666666666666,1.1616666666666666,0.030922704938438534,-0.0324230649157279,0.4973333333333333,1.6516666666666666,-0.020436926754638936,1,1,1,-1
0.2309605831507863,0.5933333333333334,4.053333333333333,0.056155015874337466,0.0176680560091577,0.5203333333333333,2.7943333333333333,0.007487101592003583,0.008929053172854,0.4003333333333333,1.2026666666666666,0.007308014560535781,0.0033760191641083,0.4906666666666667,1.6796666666666666,0.0021279745316634185,1,1,1,-1
0.2287031205997882,0.5936666666666667,4.050666666666666,0.055606143665678995,0.0952986452444073,0.5116666666666666,2.871666666666667,0.04038421873664878,0.0277877784219993,0.4023333333333333,1.238,0.022743003696102344,-0.008837365370824,0.4896666666666667,1.666,-0.005570373721822405,1,-1,1,-1
0.2210347668386525,0.59,4.025,0.05374168471206839,0.0813730609964595,0.515,2.844666666666667,0.03448304523242462,0.0152286833854555,0.3763333333333333,1.1913333333333334,0.012463968772976404,-0.0757514246463872,0.5503333333333333,2.053,-0.04774768582432179,-1,1,-1,1
0.1586819492571822,0.594,3.957,0.038581420508842106,0.0954753127550036,0.518,2.8546666666666667,0.04045908422265105,-0.0687075472250391,0.3683333333333333,1.06,-0.05623393049845552,-0.0328841299387265,0.5743333333333333,2.3036666666666665,-0.020727545551123456,1,1,-1,1
0.2048272014585115,0.5953333333333333,4.009333333333333,0.04980102921670196,0.0832450723591429,0.5183333333333333,2.8396666666666666,0.03527633789838237,-0.0701502463167214,0.365,1.0273333333333334,-0.057414712577404214,-0.0004146172597399,0.5813333333333334,2.397,-0.00026134181301296674,1,1,-1,1
0.2218345316023957,0.5896666666666667,4.024666666666667,0.05393613695318701,0.0831245747520408,0.5203333333333333,2.838333333333333,0.03522527524465866,-0.0231866253790884,0.36,1.031,-0.018977174018318187,-0.0340251444334778,0.5886666666666667,2.43,-0.021446750528068808,-1,1,-1,1
0.2132435371124525,0.5936666666666667,4.005333333333334,0.051847350090174354,0.0392408932442642,0.4996666666666667,2.786666666666666,0.01662891232224363,0.0027542738870869,0.4213333333333333,1.2986666666666666,0.0022542450224989456,-0.0341828153377301,0.5646666666666667,2.3873333333333333,-0.021546133752015008,1,-1,1,-1
0.1428954846847983,0.6,3.996333333333333,0.03474315011409199,-0.0305376486917068,0.4896666666666667,2.7026666666666666,-0.012940782959778727,0.0493045471045294,0.445,1.5316666666666667,0.040353477705335955,-0.1137175038029254,0.5583333333333333,2.270666666666666,-0.0716784888159481,1,-1,1,-1
0.1580954718730907,0.6006666666666667,4.017666666666667,0.03843882627754811,-0.1331245698571064,0.498,2.5973333333333333,-0.05641351704994117,0.0828913827914632,0.4533333333333333,1.631,0.06784273994745794,-0.1440443744551909,0.56,2.227333333333333,-0.09079414107857889,1,1,1,1
0.0349162142293271,0.6073333333333334,3.989,0.008489416408511332,-0.1126432194367219,0.5006666666666667,2.6136666666666666,-0.047734240096134715,0.0649907754879737,0.46,1.6646666666666663,0.05319192576997657,-0.1401430842392574,0.5596666666666666,2.219,-0.08833507736579131,1,1,1,-1
0.0800284177640513,0.608,4.062666666666667,0.019457852974870755,-0.0946788331605525,0.5086666666666667,2.644333333333333,-0.040121564144804216,0.0242872810531828,0.414,1.5276666666666665,0.019878009474967977,-0.0286000316460732,0.5266666666666666,2.1003333333333334,-0.0180271900096534,1,1,-1,-1
0.0689473439919159,0.604,4.065,0.01676363621679859,-0.0695710990335487,0.5093333333333333,2.6786666666666665,-0.02948178826587011,-0.0475176339803777,0.3993333333333333,1.3530000000000002,-0.03889097245680476,-0.0080571457172351,0.5086666666666667,1.9896666666666667,-0.00507858517702042,-1,1,-1,-1
0.0820101067626017,0.5996666666666667,4.081666666666667,0.019939674485941954,-0.0547163078125167,0.509,2.696,-0.023186849482439584,-0.0900156516192487,0.3939999999999999,1.269,-0.07367362249667522,-0.0701563045555258,0.5066666666666666,1.917,-0.04422096619502248,-1,-1,-1,-1
0.0914510448568002,0.5936666666666667,4.095,0.02223511391251386,-0.0577265897539058,0.5096666666666667,2.695666666666667,-0.02446250124084877,-0.0647678342777269,0.3896666666666666,1.2636666666666667,-0.053009458762659334,-0.0294830193091957,0.5006666666666667,1.911333333333333,-0.018583755351128283,-1,1,-1,-1
-0.2546302853988678,0.5673333333333334,3.611,-0.0619099914089034,-0.0502607835009016,0.4923333333333333,2.720333333333333,-0.021298754767921278,-0.0810190869315528,0.3986666666666666,1.2776666666666665,-0.06631035290249619,0.029137270856097,0.465,1.6673333333333331,0.018365822967811852,-1,-1,1,-1
-0.2182767067255611,0.5579999999999999,3.5203333333333333,-0.0530710988167604,-0.0080731880245914,0.482,2.6790000000000003,-0.0034211335350155564,-0.0793857551884511,0.406,1.292,-0.06497354686834003,0.0198495771249944,0.4516666666666666,1.5453333333333332,0.012511597989531395,-1,-1,1,-1
-0.1193113237552299,0.55,3.5043333333333333,-0.02900897282151819,-0.10555712627349,0.484,2.585,-0.044731402694214537,-0.0428570106385279,0.4083333333333334,1.332,-0.03507646910644284,-0.0457104145971993,0.4486666666666666,1.4549999999999998,-0.02881221739755963,-1,1,1,-1
-0.1571859913530771,0.5489999999999999,3.4523333333333337,-0.038217698099128936,-0.119456886993452,0.4903333333333333,2.5716666666666668,-0.05062163309426282,-0.050479784644174,0.4093333333333333,1.3246666666666669,-0.04131535494870618,-0.0630263504567008,0.45,1.438,-0.03972680902449106,-1,1,1,1
0.0113002010362808,0.5843333333333333,3.693666666666666,0.0027474946586936375,-0.1218356431916478,0.497,2.564333333333333,-0.0516296664234117,-0.0665464625799017,0.401,1.304,-0.05446518326988834,0.0007606630167134,0.4823333333333333,1.5316666666666667,0.00047946159309552276,1,1,-1,1
0.159016133654458,0.5863333333333334,3.8636666666666666,0.038662673032012804,-0.0936159471051976,0.5,2.587,-0.03967115036566285,-0.0677543644724656,0.391,1.2916666666666667,-0.05545379476627775,-0.0127300264696041,0.4966666666666666,1.6423333333333332,-0.008023998324036087,1,1,-1,1
0.028730640695028,0.5953333333333333,3.86,0.006985475886402093,-0.0563964049633849,0.4996666666666667,2.6180000000000003,-0.02389881564591937,-0.1006267352281036,0.3903333333333333,1.2536666666666667,-0.08235830070559534,0.0315976087007943,0.5,1.7123333333333333,0.01991662467192077,1,-1,-1,1
0.0751948072351593,0.5973333333333334,3.936,0.018282624404361444,-0.0812234550722936,0.5006666666666667,2.5926666666666667,-0.03441964749628346,-0.1170370240335618,0.39,1.237,-0.09578935853572287,0.0982491178664364,0.4963333333333333,1.7786666666666666,0.06192844602331978,1,1,-1,-1
0.0948923825736942,0.5776666666666667,3.960666666666667,0.02307182973425637,-0.0486649144448629,0.5086666666666667,2.6286666666666667,-0.020622481512736695,-0.0920879583872325,0.4029999999999999,1.270333333333333,-0.07536970916355323,0.0199271059131143,0.4586666666666666,1.602,0.012560465984222845,-1,1,1,-1
-7.377508302974789e-05,0.578,3.871,-1.793743721179184e-05,0.0813314669053837,0.49,2.7623333333333333,0.034465419117511345,-0.0396454402139105,0.4073333333333333,1.332,-0.03244794814560414,-0.0123978944919422,0.4456666666666667,1.4563333333333333,-0.007814648686116539,1,-1,1,-1
-0.009472003713733,0.5763333333333334,3.865,-0.0023029926217288787,-0.0273553884300636,0.49,2.656,-0.011592252829538642,0.0300356398830075,0.4,1.406,0.024582773710806426,-0.0213356270932902,0.44,1.3983333333333334,-0.013448285944070285,-1,1,-1,-1
0.0093508411226559,0.5713333333333334,3.884,0.0022735335377047083,-0.0324780813447134,0.4896666666666667,2.651,-0.01376307016545496,-0.0183606076205931,0.3989999999999999,1.3576666666666668,-0.015027303033597084,-0.0654005395992303,0.441,1.3543333333333334,-0.041223309424241905,-1,-1,-1,1
-0.1332164124795123,0.569,3.7606666666666655,-0.03238981152305699,0.0102010213705621,0.5056666666666667,2.707,0.004322834572406315,-0.016642493446185,0.3693333333333333,1.2033333333333334,-0.013621106524272904,0.0408087469216675,0.413,1.236,0.0257225951326444,-1,1,-1,-1
-0.1488336844670605,0.569,3.750333333333333,-0.03618694497505412,0.0905415071848021,0.5093333333333333,2.791,0.038368310709133484,-0.0610476393190904,0.3606666666666667,1.0896666666666668,-0.049964652286604114,-0.022434122079451,0.4043333333333333,1.1003333333333336,-0.01414068999750745,1,1,-1,-1
-0.1538551495937214,0.5670000000000001,3.745333333333333,-0.03740784791032243,0.0953237629506182,0.5103333333333333,2.799333333333333,0.04039486273834663,-0.0270408645693682,0.3533333333333333,1.0646666666666669,-0.022131689461006434,-0.0128426632981117,0.3989999999999999,1.0663333333333334,-0.008094995640917379,-1,1,-1,-1
-0.0705869240221273,0.5626666666666666,3.766,-0.017162278449891922,0.1334704435504652,0.5076666666666667,2.8400000000000003,0.05656008617326954,-0.0280513349733109,0.3503333333333333,1.0393333333333332,-0.022958712470282947,-0.0687512403628425,0.4006666666666667,1.0123333333333333,-0.04333532524571465,-1,-1,-1,1
-0.1937521480153554,0.5686666666666667,3.641333333333333,-0.04710827622212047,-0.0645502232331183,0.4756666666666667,2.5636666666666668,-0.027354117446897717,-0.0094342969099219,0.371,1.0546666666666666,-0.007721533050753434,-0.0070709021736763,0.4379999999999999,1.154,-0.004456935523777136,1,-1,1,1
-0.2037361848559791,0.5796666666666667,3.629333333333333,-0.04953576293706855,-0.1169444251713676,0.47,2.441333333333333,-0.049556940017773464,0.0646876284622708,0.38,1.1246666666666667,0.052943814034618654,0.0351420621811315,0.4486666666666666,1.2916666666666667,0.02215076682816517,1,-1,1,1
-0.1108578298060849,0.5773333333333334,3.719,-0.026953617399255794,-0.0511665225320303,0.4636666666666666,2.4290000000000003,-0.021682575157577533,0.0360821870069585,0.3866666666666666,1.144,0.029531591190933015,-0.0255023323248393,0.46,1.3299999999999998,-0.016074646217124938,-1,-1,1,1
-0.1057931706176056,0.5733333333333334,3.7216666666666662,-0.02572221239824969,-0.1182802801774811,0.4636666666666666,2.3603333333333336,-0.05012302845091938,0.0125755920974786,0.391,1.1556666666666666,0.0102925369999065,-0.0138223124224794,0.4613333333333333,1.351,-0.008712488695691389,-1,1,1,1
-0.0851033009453043,0.55,3.551333333333333,-0.020691743804708226,-0.1459142135338984,0.4783333333333333,2.332666666666667,-0.061833318837078086,0.0402716512803007,0.4023333333333333,1.2743333333333335,0.0329604727663625,0.0229330968410375,0.4726666666666667,1.4846666666666666,0.01445520408436079,-1,1,1,1
-0.1978353032493185,0.5496666666666666,3.429666666666667,-0.04810104149770383,-0.0318827089715334,0.4753333333333333,2.4440000000000004,-0.01351077226461287,0.0116324818568602,0.4103333333333333,1.3126666666666666,0.009520645150098341,0.103102284851589,0.471,1.5590000000000002,0.06498749730244432,-1,-1,1,-1
-0.0905511409987638,0.5426666666666666,3.436,-0.022016314172991124,-0.0200044645527235,0.469,2.458,-0.008477189472471888,0.0995175354448443,0.4026666666666667,1.4016666666666666,0.08145047229314441,0.1101879584748861,0.469,1.5673333333333337,0.06945374357567544,-1,-1,-1,-1
-0.1051523165166585,0.5416666666666666,3.408333333333333,-0.02556639718631665,-0.0009500203451646,0.4626666666666666,2.466333333333333,-0.0004025852552782782,0.0832139663868816,0.3996666666666666,1.386,0.06810675961076051,0.1181419115579385,0.4639999999999999,1.576,0.07446728430634596,-1,-1,-1,-1
-0.028135363080223,0.591,3.766333333333333,-0.006840741995220373,-0.025702752829757,0.469,2.436,-0.010891923906671071,-0.0501199582787026,0.3706666666666667,1.1673333333333331,-0.041020853810990465,0.039333647631925,0.4446666666666667,1.499,0.024792809616727186,1,1,-1,-1
0.073347746416057,0.6,4.002,0.017833535957308813,-0.005221908764851,0.471,2.4546666666666668,-0.0022128615285319825,-0.0557035476876375,0.3603333333333333,1.074,-0.04559076194241523,-0.1138077237571031,0.45,1.35,-0.07173535631444428,1,1,-1,1
0.1106266446120916,0.6006666666666667,4.0536666666666665,0.026897407772221167,-0.0358303990214614,0.48,2.4266666666666667,-0.015183664655390486,0.0064109097022939,0.35,1.0516666666666667,0.005247031297011406,-0.1053390494212944,0.451,1.365,-0.06639737615866148,1,1,-1,1
0.132086352345357,0.6006666666666667,4.074333333333333,0.032115052324293555,-0.0176684644172264,0.484,2.444333333333333,-0.007487274660998823,-0.0413062046324739,0.3496666666666667,1.001,-0.033807206548206056,-0.081199878374593,0.4503333333333333,1.3889999999999998,-0.051181958619284096,1,1,-1,-1
0.0592919149687474,0.5856666666666667,4.003,0.01441604615327861,-0.0091370085481217,0.4606666666666667,2.43,-0.003871943308948886,-0.0396925116845856,0.36,1.003,-0.03248647395415519,-0.0884114411365775,0.4586666666666666,1.3823333333333332,-0.0557275554139186,-1,-1,1,1
0.008721981070606,0.5813333333333334,3.958666666666667,0.0021206345203752287,-0.0201052622854258,0.4523333333333333,2.3243333333333336,-0.008519904011331998,-0.0426747644021852,0.37,1.0016666666666667,-0.0349273090417627,-0.0840706179383878,0.4616666666666666,1.389,-0.052991444994165915,-1,-1,1,1
-0.0754794231667288,0.585,3.875,-0.018351825009665337,-0.0385944938873414,0.4503333333333333,2.2826666666666666,-0.016354990977881904,0.0055171875589401,0.3753333333333333,1.05,0.004515561306827082,-0.0332700400230889,0.4596666666666666,1.44,-0.020970792639222312,1,-1,1,-1
-0.0606998405022434,0.5893333333333333,3.8906666666666663,-0.014758364654577751,-0.0428718129084133,0.45,2.275,-0.01816756854926698,-0.0020506854072381,0.3793333333333333,1.0426666666666666,-0.0016783905891316533,-0.0276008642455201,0.456,1.446,-0.01739739418270734,1,-1,1,-1
0.0708194425926933,0.6033333333333334,4.042333333333334,0.017218812269832476,-0.0677294907074994,0.467,2.238,-0.028701379339010014,0.0043059783548569,0.3896666666666666,1.1106666666666667,0.0035242429298456006,-0.069082607410057,0.5076666666666667,1.7086666666666666,-0.043544192732191504,1,1,1,1
0.0950803996644849,0.607,4.115,0.023117543607047836,0.0028431634598238,0.4733333333333334,2.3040000000000003,0.0012048328155253576,0.0967446984678674,0.39,1.195,0.07918103424529568,-0.0247845277808402,0.5256666666666667,1.911,-0.015622199203618185,1,1,1,1
0.0271310868161034,0.611,4.103,0.006596565483434212,0.0104182506905874,0.4793333333333333,2.308333333333333,0.00441488872861616,0.0805665758987874,0.3906666666666667,1.1803333333333332,0.0659399936771411,0.0404241384573673,0.5303333333333333,2.0146666666666664,0.0254801684825252,1,1,1,1
0.1088095302551668,0.604,4.183666666666666,0.02645560041199304,0.0773220089210613,0.4756666666666667,2.3746666666666667,0.032766351645575995,0.0747704049014612,0.392,1.1849999999999998,0.06119609740686321,0.065282454673673,0.53,2.038,0.04114887805938747,-1,-1,1,-1
0.0347683378891083,0.6213333333333333,4.250333333333334,0.00845346222914816,0.1044263640258154,0.4716666666666666,2.391,0.044252225368743424,0.014844638036036,0.4073333333333333,1.2326666666666666,0.012149645523788418,-0.0105937090875709,0.5496666666666666,2.1096666666666666,-0.0066774334025904315,1,-1,1,1
0.1238171515761914,0.6226666666666667,4.353666666666667,0.030104505355084462,0.1095938628283774,0.4716666666666666,2.3926666666666665,0.04644202986626624,0.0866479214565674,0.4103333333333333,1.3216666666666663,0.07091729205621443,-0.0218478660300474,0.5579999999999999,2.164333333333333,-0.01377116071419428,1,1,1,1
0.0562584109027817,0.6256666666666667,4.3293333333333335,0.013678489698167142,0.0991614060067709,0.4716666666666666,2.380333333333333,0.04202112107827772,0.0985005737895419,0.412,1.344,0.08061813649666252,0.0198634902215002,0.561,2.228333333333333,0.012520367701307822,1,1,1,1
-0.0173760315421906,0.6303333333333333,4.326,-0.004224752612646752,0.0999415407355628,0.474,2.3796666666666666,0.042351714776129236,0.0962905143838028,0.4106666666666667,1.3410000000000002,0.07880930570529789,0.0479308480033635,0.5543333333333333,2.255,0.030211802384459457,1,1,-1,-1
0.0836698078718249,0.6123333333333334,4.440666666666667,0.020343208893690817,0.1131256560646667,0.4703333333333333,2.4,0.04793867979472148,0.0497065995646688,0.4013333333333333,1.3163333333333334,0.04068253893679224,0.0080869561672256,0.502,1.9703333333333333,0.005097375318685379,-1,-1,-1,-1
-0.0319153907156213,0.611,4.335333333333334,-0.007759805798123242,0.1084113852675421,0.4656666666666667,2.4006666666666665,0.04594093740744397,0.027177576100525,0.3926666666666666,1.308,0.022243581488184012,-0.0186693747453285,0.483,1.7806666666666666,-0.011767692080217359,-1,-1,-1,-1
-0.0785062096350674,0.6193333333333333,4.294333333333333,-0.019087748169622103,0.0971435764771828,0.461,2.392333333333333,0.04116603579467095,-0.011945136416704,0.3893333333333333,1.2773333333333334,-0.009776538359772899,0.0028897835387544,0.471,1.698,0.0018214901852056796,1,-1,-1,-1
-0.0656123076825716,0.621,4.308333333333334,-0.01595276617855292,0.0485630143770272,0.4693333333333333,2.344333333333333,0.02057929984296372,-0.0292004867564217,0.3846666666666667,1.2613333333333334,-0.023899239735678895,-0.0313821922387942,0.4693333333333333,1.649333333333333,-0.019780843231545473,1,1,-1,-1
-0.1025654090361873,0.6013333333333333,4.329666666666666,-0.024937424793497302,0.1658523104428806,0.3296666666666666,1.182,0.07028238403312388,0.0406020852484536,0.4113333333333333,1.3483333333333334,0.03323091759447692,-0.0707791134053426,0.477,1.6323333333333332,-0.04461353546257721,-1,-1,1,1
-0.2195159781199027,0.5996666666666667,4.214333333333333,-0.0533724112912636,-0.0296700446914739,0.292,0.5983333333333333,-0.012573122856821982,0.088701180710101,0.42,1.4686666666666668,0.07259778921878002,-0.0693014212104357,0.4803333333333333,1.6329999999999998,-0.04368211558503921,-1,-1,1,1
-0.1441789363790837,0.5946666666666667,4.221333333333333,-0.035055204445109546,0.0350797490917988,0.272,0.4403333333333333,0.014865565579832813,0.0766316453507671,0.4236666666666667,1.492,0.06271943611264426,-0.0542445872051937,0.483,1.65,-0.03419148246563229,-1,-1,1,1
-0.0940110354166732,0.5906666666666667,4.212,-0.022857541811537516,-0.0240812447507404,0.268,0.3339999999999999,-0.010204785734052688,0.0855206742332199,0.4256666666666667,1.5196666666666667,0.06999469265378375,-0.0388417019176652,0.483,1.6656666666666666,-0.024482726083424045,-1,-1,1,1
0.0206016080296462,0.6243333333333333,4.379,0.005009008940657075,-0.1093575620163719,0.3296666666666666,0.6016666666666667,-0.04634189388159191,-0.0352997371258601,0.397,1.421,-0.02889119236999858,0.0638456533529328,0.429,1.403333333333333,0.04024323254347907,1,1,-1,-1
0.2363685434251277,0.6223333333333333,4.599,0.05746989000095483,0.0462846657996612,0.3429999999999999,0.897,0.019613815736965044,-0.0562201133172293,0.3866666666666666,1.3316666666666668,-0.04601354687486542,0.0073141764491941,0.4093333333333333,1.1763333333333332,0.004610276318762665,-1,1,-1,-1
0.2256775684192238,0.6216666666666666,4.588333333333334,0.054870520606495304,0.0422598963709653,0.3506666666666667,0.972,0.017908259812679007,-0.0522890062401579,0.3803333333333333,1.282,-0.042796118643437325,-0.0307165188366433,0.4036666666666667,1.0903333333333334,-0.019361255552292175,-1,1,-1,-1
0.2265338886414607,0.6233333333333334,4.592,0.05507872356051121,0.0823276407445895,0.35,1.0126666666666666,0.034887562602542416,-0.129849464166939,0.3886666666666666,1.2073333333333334,-0.10627574463266952,-0.0073402680472922,0.3989999999999999,1.0730000000000002,-0.004626722391354145,1,-1,1,-1
-0.1499699995904699,0.5796666666666667,3.978,-0.036463224991855274,0.0038252209300964,0.3613333333333333,1.0426666666666666,0.0016209942792034166,-0.0926736983795972,0.379,1.2226666666666666,-0.07584911009330726,-0.0248003849369349,0.4479999999999999,1.2243333333333333,-0.015632194296262465,-1,1,-1,1
-0.056512230511291,0.5626666666666666,3.814333333333333,-0.013740202584195633,0.0750097675022094,0.36,1.1156666666666666,0.03178650494375382,-0.036557909325289,0.3713333333333333,1.2063333333333333,-0.029920947773521257,0.0097183966525438,0.4653333333333333,1.4216666666666666,0.006125705915735973,-1,-1,-1,1
-0.1030016126901078,0.5593333333333333,3.716666666666667,-0.025043481951719654,0.0730184971602674,0.3596666666666667,1.1136666666666668,0.03094267451104883,-0.1064446666955085,0.3733333333333333,1.1356666666666666,-0.08712000690813601,0.1112039987487736,0.467,1.538333333333333,0.07009417472279778,-1,-1,1,1
-0.1473183310853691,0.5623333333333334,3.673666666666667,-0.0358185068110902,0.0949930976174531,0.3566666666666666,1.136,0.04025473838391411,-0.1318728480772371,0.3806666666666667,1.1106666666666667,-0.10793179021687183,0.1403787045146942,0.4603333333333333,1.568,0.08848359368661186,1,-1,1,-1
-0.144979818877486,0.5693333333333332,3.680333333333333,-0.03524992844865044,0.09214724844449,0.3536666666666667,1.1343333333333334,0.03904876745748903,-0.1127292904783989,0.3726666666666666,1.1336666666666666,-0.09226367905609484,-0.0149121260398563,0.4316666666666666,1.3656666666666666,-0.009399420703273924,1,-1,-1,-1
-0.1215002089286945,0.5713333333333334,3.707666666666667,-0.029541171346418683,0.0900973221439302,0.3503333333333333,1.1333333333333333,0.03818008068966035,-0.1101530074270604,0.3693333333333333,1.125,-0.09015511125088986,-0.0413643712895848,0.4206666666666667,1.2413333333333334,-0.026072816635137528,1,-1,-1,-1
-0.1372463087249769,0.5776666666666667,3.694333333333333,-0.03336962757889131,0.0514399768407578,0.353,1.0953333333333333,0.02179845548924236,-0.1456874717549325,0.3686666666666667,1.0883333333333334,-0.11923841691407305,0.0304984968603505,0.4113333333333333,1.229666666666667,0.019223831802502367,1,1,-1,-1
-0.0998959468779263,0.5770000000000001,3.7306666666666666,-0.024288380320938004,0.0317170608134307,0.359,1.0753333333333337,0.013440576393171194,-0.1502347110128987,0.3693333333333333,1.084,-0.12296012066744372,-0.0044772962791157,0.41,1.1823333333333332,-0.002822132218312242,-1,1,1,-1
0.2541302776096525,0.4543333333333333,2.624,0.061788421117741014,0.0242797368389504,0.3626666666666666,1.0963333333333334,0.010288899709515914,0.0112414099328208,0.3103333333333333,0.7739999999999999,0.009200570976524663,-0.0566234136092695,0.395,1.026333333333333,-0.03569090582700969,-1,1,-1,-1
0.0697255529696045,0.425,2.0686666666666667,0.016952847453190062,-0.0375181383505764,0.368,1.0936666666666668,-0.01589886930559956,-0.1316658060687716,0.2953333333333333,0.516,-0.1077623359664359,-0.0507466214559932,0.3903333333333333,0.9953333333333332,-0.031986642485437554,-1,1,-1,-1
0.1055378324625411,0.4106666666666667,1.929333333333333,0.02566013029767927,0.0156637943801014,0.3653333333333333,1.1476666666666666,0.006637765908104847,-0.0617740151751813,0.282,0.4853333333333333,-0.05055915712714783,-0.080365047548557,0.3893333333333333,0.9596666666666668,-0.050655747525775285,-1,-1,-1,-1
-0.0409921895911344,0.4186666666666667,1.7836666666666663,-0.009966709582263047,0.0704612558037653,0.3493333333333333,1.2029999999999998,0.02985900544063835,-0.0893187213821918,0.2776666666666667,0.426,-0.07310321752523058,-0.0995943997573843,0.3896666666666666,0.9416666666666668,-0.06277640495444192,1,-1,-1,1
0.2623741700328181,0.455,2.26,0.06379281469682614,-0.0647738297967468,0.357,1.0656666666666668,-0.02744887405496244,-0.0211988097995269,0.31,0.5133333333333333,-0.017350239457858845,0.0211746293799073,0.3586666666666667,0.784,0.013346805763691821,1,1,1,-1
0.2825567218753799,0.4656666666666667,2.4133333333333336,0.06869993565938351,-0.0949457982909851,0.365,1.0346666666666666,-0.040234694590623225,-0.0462593184507426,0.3253333333333333,0.606,-0.03786109974417733,0.0241636129722212,0.3453333333333333,0.6709999999999999,0.015230823789307442,1,1,1,-1
0.3587505122861985,0.4633333333333334,2.4883333333333337,0.08722544963096915,0.0076870791872807,0.3606666666666667,1.1366666666666667,0.0032575141708355232,-0.0136620158689965,0.3303333333333333,0.678,-0.011181724306496058,-0.010956304337431,0.3406666666666667,0.5963333333333334,-0.006905984669481188,-1,-1,1,-1
0.3133260687011567,0.4676666666666667,2.4680000000000004,0.07618109601961881,0.0049273900923132,0.357,1.1336666666666666,0.0020880548593155386,0.0468185423804056,0.3286666666666666,0.7383333333333333,0.03831879851038045,-0.0578270386500225,0.3493333333333333,0.5493333333333333,-0.03644957552285285,1,-1,-1,1
0.279127070851167,0.473,2.475666666666667,0.06786606130263938,-0.2921662862175909,0.5246666666666667,2.611333333333333,-0.12380981051541187,0.0276878217992661,0.3336666666666666,0.734,0.022661193851294045,-0.0631917523657563,0.3956666666666667,0.747,-0.039831065260267376,1,1,1,1
0.0780103270997534,0.4863333333333333,2.4313333333333333,0.018967180879470327,-0.0296766413369473,0.5623333333333334,3.3376666666666663,-0.012575918283483534,-0.0135327208611087,0.341,0.7423333333333333,-0.011075902358529474,-0.070390678088711,0.4163333333333333,0.915,-0.04436869666847961,1,1,1,1
0.2158207890823766,0.4816666666666666,2.567333333333333,0.05247397487310871,0.0609629421092874,0.5743333333333333,3.584,0.025833953700570584,0.0338185672921248,0.3403333333333333,0.7883333333333334,0.02767892377869125,0.0065217710045584,0.4206666666666667,1.03,0.00411080681845206,-1,1,-1,1
0.181929036059472,0.4793333333333333,2.530333333333333,0.044233642678554966,0.0521189790158014,0.5803333333333334,3.6503333333333337,0.022086192762834193,0.0509591108687023,0.34,0.803,0.04170766116083055,-0.0690048344210576,0.4286666666666667,1.0253333333333334,-0.04349517081264746,-1,1,-1,1
0.1653811805253506,0.4756666666666667,2.532,0.04021025012590386,0.0459095329305423,0.494,2.938,0.01945484760260226,0.046792852818409,0.3376666666666666,0.8046666666666666,0.03829777279920027,0.0818406729979419,0.426,1.1846666666666663,0.051585864690970595,-1,-1,-1,-1
0.1634343717551467,0.4723333333333333,2.535333333333333,0.039736909281748965,-0.0336689973458361,0.4713333333333333,2.582666666666667,-0.014267738538892688,0.0564353006569012,0.3316666666666666,0.8160000000000001,0.04618966769989826,0.0993801677766841,0.42,1.2046666666666668,0.06264137011706764,-1,-1,-1,-1
0.1653888707925555,0.4683333333333334,2.539333333333333,0.04021211991282194,-0.0114084832461056,0.46,2.4690000000000003,-0.004834514506292622,0.0481135933039215,0.3303333333333333,0.8083333333333333,0.039378737433631864,0.0994269802109222,0.4116666666666666,1.2056666666666669,0.06267087696018123,-1,-1,-1,-1
0.1595526419260364,0.4656666666666667,2.533333333333333,0.0387931179334596,-0.0759040341536612,0.4603333333333333,2.404333333333333,-0.03216546374184061,0.0328327051943426,0.3296666666666666,0.7929999999999999,0.026872041523003015,0.0688366296208153,0.409,1.175,0.0433891478567281,-1,1,-1,-1
-0.0306373195899731,0.55,3.198,-0.007449059681317455,-0.0597439299581488,0.4613333333333333,2.399,-0.02531737916556057,0.0300868898447949,0.3296666666666666,0.7836666666666667,0.02462471941991116,-0.0045774921847789,0.4103333333333333,1.092,-0.0028852877648491227,1,1,1,1
0.0655771738441757,0.5710000000000001,3.5930000000000004,0.01594422384970211,-0.0664059810769308,0.469,2.3856666666666664,-0.02814052244242071,0.033464902699693,0.3293333333333333,0.785,0.027389465765506254,0.0020645058416741,0.41,1.0956666666666668,0.001301300625973551,1,1,-1,-1
-0.0050700952797462,0.5820000000000001,3.683,-0.0012327267148120812,-0.0556561983193311,0.4713333333333333,2.393666666666667,-0.02358514206800937,0.0336410162231601,0.3296666666666666,0.7843333333333333,0.027533606490047758,-0.0103757826553743,0.4096666666666667,1.082,-0.006540069876215685,1,1,1,-1
0.0826154691212406,0.5796666666666667,3.7696666666666663,0.020086860349414166,-0.0523128608049625,0.4786666666666667,2.396333333333333,-0.022168353055485302,0.0311817422256445,0.3286666666666666,0.7816666666666666,0.02552080515106251,-0.0210739935946406,0.4103333333333333,1.0710000000000002,-0.013283372951965454,-1,1,-1,1
0.0710328205625683,0.5633333333333334,3.743333333333333,0.01727069230547363,0.037816704313395,0.4679999999999999,2.4766666666666666,0.016025391074286424,-0.0424791150755856,0.3883333333333333,1.0876666666666668,-0.03476717917134198,-0.0120965085608175,0.441,1.1726666666666667,-0.0076246789156681465,-1,-1,1,1
-0.060016898270113,0.5663333333333334,3.606666666666667,-0.01459231626933662,0.002213701045866,0.465,2.4373333333333336,0.0009380887527259699,0.007403580901639,0.41,1.3176666666666668,0.006059486485507025,0.0323174637056791,0.451,1.296,0.02037036413322798,1,-1,1,1
-0.0791901461245179,0.578,3.585,-0.019254038295401087,0.0108696315328358,0.461,2.444333333333333,0.0046061680759787805,0.0538602202916786,0.4166666666666666,1.4199999999999997,0.04408208423731916,0.059453409582808,0.4536666666666666,1.343,0.03747471067634933,1,-1,1,1
-0.0418807202528128,0.5803333333333334,3.621333333333333,-0.010182744079278546,-0.0358154587598789,0.4623333333333333,2.397,-0.015177333497269789,0.0422823240332488,0.421,1.446,0.03460611485971344,0.0818310135467854,0.4516666666666666,1.363,0.05157977613961715,1,1,1,-1
-0.0901761236633871,0.5539999999999999,3.5556666666666668,-0.021925133660135036,0.0490647365186887,0.4983333333333333,2.569333333333333,0.020791912064909934,0.077433955545787,0.408,1.448,0.0633760896764395,0.0143208237729892,0.5006666666666667,1.7066666666666668,0.009026710684982195,-1,1,-1,1
-0.1134813580364038,0.547,3.449666666666667,-0.02759149364381025,0.0633715181932599,0.509,2.7056666666666667,0.026854623649965426,0.0392109798550395,0.401,1.395,0.032092362556948716,0.0154160046355127,0.5193333333333333,1.8686666666666667,0.009717025777915245,-1,1,-1,1
-0.1045865159862096,0.5433333333333333,3.4040000000000004,-0.025428830258940462,0.1377000994484971,0.51,2.7916666666666665,0.05835246578715394,-0.0415388882777587,0.408,1.31,-0.03399764728529446,0.0523586354865126,0.5256666666666667,1.961,0.03300272818723049,-1,1,1,1
-0.0600992896041026,0.5403333333333333,3.4046666666666665,-0.014612348634188563,0.1171790911093673,0.5106666666666667,2.779333333333333,0.049656383200264845,-0.0129213264483056,0.41,1.3356666666666668,-0.01057550447932554,0.0296803993955077,0.5303333333333333,1.9793333333333327,0.018708168091788893,-1,1,1,1
0.0617470922356977,0.5843333333333333,3.716666666666667,0.01501299008422589,0.0745977086719578,0.4923333333333333,2.7246666666666663,0.031611888883991676,0.0553671608447858,0.4226666666666666,1.395333333333333,0.04531544496334217,0.0105559180091701,0.5546666666666666,2.160333333333333,0.006653612906185684,1,-1,1,1
0.086291321759679,0.598,3.929666666666667,0.020980595377475084,-0.0095265265800636,0.4883333333333333,2.6293333333333333,-0.004037007370074496,0.0974818048527801,0.4266666666666666,1.4546666666666668,0.07978432152439743,-0.0377971345551784,0.5683333333333334,2.2146666666666666,-0.023824313723799347,1,-1,1,1
0.1079780468669655,0.6006666666666667,3.9883333333333337,0.026253436206193435,-0.0476593512051262,0.4883333333333333,2.589,-0.020196359129538984,0.0630374056112019,0.4303333333333333,1.4473333333333334,0.05159318341452059,0.0296494115475502,0.5703333333333334,2.293,0.018688635811893783,1,1,1,1
0.1155019343367742,0.601,3.9983333333333335,0.028082770088797976,-0.0685909557519313,0.4906666666666667,2.566333333333333,-0.02906643796811321,0.0381511776036116,0.4343333333333333,1.454,0.031224963725875552,0.0596136820559705,0.57,2.317,0.03757573372285405,1,1,1,-1
-0.0836762566948681,0.573,3.823333333333333,-0.02034477683985471,0.012541660413337,0.4663333333333333,2.4926666666666666,0.005314715189854118,0.034561979306527,0.4143333333333333,1.482,0.028287371922134437,0.0573009977080434,0.51,2.0706666666666664,0.03611800106408066,-1,-1,-1,-1
-0.0931970425488741,0.5623333333333334,3.705666666666666,-0.022659630194805006,-0.0480889946602896,0.4593333333333333,2.364,-0.020378426935724364,0.0017166335327929,0.3993333333333333,1.4336666666666666,0.0014049846730551684,0.044438392186676,0.4843333333333333,1.8503333333333327,0.028010435428406134,-1,-1,-1,-1
-0.114169974379346,0.5603333333333333,3.656,-0.027758921614166567,-0.105033721908466,0.4616666666666666,2.308,-0.04450960230753919,-0.0751119327821014,0.3989999999999999,1.3576666666666668,-0.061475622086157936,-0.05577829201478,0.4796666666666667,1.71,-0.03515820824983008,-1,1,-1,-1
-0.1939868342783004,0.5683333333333334,3.5756666666666663,-0.047165337087837815,-0.097703161795235,0.4646666666666667,2.315,-0.04140316839847744,-0.0895823239256503,0.3993333333333333,1.343,-0.07331896394184345,-0.1042030657203796,0.4803333333333333,1.661333333333333,-0.06568134219486436,1,1,1,1
-0.1376239347085244,0.5793333333333333,3.641,-0.03346144235010198,-0.0822555450343474,0.4553333333333333,2.289,-0.03485701097271679,-0.0089414203513837,0.3696666666666667,1.1763333333333332,-0.007318136520727772,-0.0318297996346113,0.517,1.8253333333333333,-0.02006297940796571,1,-1,-1,1
-0.0817415385564914,0.578,3.698,-0.019874375673167393,-0.0330744900738171,0.45,2.276333333333333,-0.014015807237538196,-0.0562999361793841,0.361,1.054,-0.04607887817344749,0.0446943904136656,0.5256666666666667,1.9866666666666668,0.02817179639251925,-1,-1,-1,1
-0.0769207862144627,0.5773333333333334,3.7033333333333336,-0.01870227340099685,-0.1037210084594537,0.451,2.2060000000000004,-0.04395332045350555,-0.0397962628283465,0.3556666666666667,1.025,-0.032571389437868734,0.0184311166761093,0.531,2.0126666666666666,0.011617513103553976,-1,1,-1,1
-0.0800417771222274,0.5773333333333334,3.701333333333333,-0.019461101126396072,-0.1197392630092122,0.4589999999999999,2.1906666666666665,-0.050741294132016265,-0.02441249541192,0.3516666666666666,1.0086666666666668,-0.019980491601474023,0.0487953669890726,0.53,2.0466666666666664,0.030756726537523132,1,1,-1,-1
-0.0659093475504963,0.5536666666666666,3.622333333333333,-0.01602498749991896,0.0074152102758264,0.4746666666666667,2.3223333333333334,0.00314230567485211,0.0400714899712766,0.3843333333333333,1.102,0.032796650048266124,-0.0069174397505109,0.4893333333333333,1.8873333333333333,-0.00436020499228752,-1,1,1,-1
0.0087011257341007,0.544,3.561333333333333,0.0021155638207062933,0.099176601584948,0.4653333333333333,2.419666666666666,0.04202756043060387,0.1244863917878968,0.3903333333333333,1.2446666666666668,0.10188631942973728,-0.0681165082154324,0.475,1.6963333333333332,-0.04293524047769069,-1,-1,1,-1
-0.0464753966411071,0.5429999999999999,3.491333333333333,-0.011299878968714035,0.0895009408102414,0.4623333333333333,2.41,0.037927355226791755,0.0512731523080167,0.4,1.254,0.04196468946682144,-0.0791601879603309,0.4703333333333333,1.6366666666666667,-0.049896299669189195,-1,-1,1,-1
-0.0763083035339282,0.5493333333333333,3.4603333333333333,-0.018553356325282173,0.0595997871104705,0.4666666666666666,2.3793333333333333,0.02525629648935846,-0.011387911789112,0.4086666666666667,1.2660000000000002,-0.009320475929289033,-0.0374828176991834,0.4663333333333333,1.636,-0.023626193324620116,1,1,1,-1
-0.0536669827930653,0.5293333333333333,3.3016666666666667,-0.013048418174043383,0.0779558743813941,0.4323333333333333,2.205,0.03303496156478352,0.0072258515905263,0.3636666666666667,1.176,0.005914023313958854,-0.087512385748389,0.4429999999999999,1.392,-0.05516086225383245,-1,-1,-1,-1
-0.1132011770213243,0.5263333333333333,3.2036666666666664,-0.02752337132988621,-0.1176005358992657,0.432,2.009,-0.049834976700067785,-0.0646826645350532,0.3493333333333333,0.9896666666666668,-0.052939751291158466,-0.0698639227524755,0.4323333333333333,1.3210000000000002,-0.044036671912268545,-1,-1,-1,-1
-0.0414648673734054,0.5213333333333333,3.207333333333333,-0.01008163494313965,-0.1061751981989402,0.43,2.0003333333333333,-0.04499331986804579,-0.1434060825518046,0.349,0.9116666666666668,-0.11737120600246205,-0.044283665506049,0.4266666666666666,1.2966666666666666,-0.027912908009354875,-1,-1,-1,-1
-0.115728018826072,0.526,3.135,-0.028137739546842556,-0.0915831955129293,0.4296666666666667,2.0123333333333333,-0.038809741635990984,-0.1652459636575227,0.3496666666666667,0.893,-0.13524613249592174,0.0163765638006003,0.4193333333333333,1.291,0.010322486037499459,1,-1,1,-1
-0.1372058825439279,0.5366666666666666,3.1083333333333334,-0.03335979848681172,-0.0482249298488368,0.452,2.0523333333333333,-0.02043603149425947,-0.1564466082933125,0.3583333333333333,0.8956666666666667,-0.12804426955702933,-0.0115056126040973,0.462,1.377,-0.007252225003044818,1,1,1,1
-0.0569823984702275,0.5363333333333333,3.180333333333333,-0.013854517714671584,0.0447640904466681,0.4573333333333333,2.14,0.018969449308635006,-0.0671412192803246,0.3593333333333333,0.9753333333333332,-0.05495196395564805,-0.0194111240764454,0.4806666666666667,1.537,-0.012235231987062658,-1,1,1,1
-0.0210398841689096,0.529,3.2143333333333337,-0.005115569996322629,0.0975295104067823,0.46,2.195333333333333,0.04132958103910616,-0.087924023103059,0.36,0.9536666666666668,-0.07196172187791562,0.0747248650303911,0.4813333333333333,1.6363333333333332,0.04710062411883799,-1,1,1,1
-0.0578569901809595,0.528,3.177333333333334,-0.014067163139833399,0.151314764847199,0.452,2.249,0.06412188280328647,-0.0757126546405855,0.3596666666666667,0.9633333333333332,-0.061967284976236874,0.0172183351634409,0.4876666666666666,1.637,0.010853071894550282,-1,-1,-1,1
-0.1097329262378736,0.5226666666666666,3.1486666666666663,-0.026680111951407307,-0.0566957728096519,0.4136666666666667,1.8693333333333333,-0.02402567722464759,-0.0780751018504976,0.3476666666666667,0.9736666666666668,-0.06390083809483885,0.0891274789804563,0.4126666666666667,1.3063333333333331,0.056178888839889744,-1,-1,-1,-1
-0.0028848837100121,0.5136666666666667,3.1566666666666667,-0.0007014213781473798,-0.0600726858344491,0.4,1.7196666666666665,-0.025456694359238512,-0.0688869135583138,0.3406666666666667,0.935,-0.056380733496474,0.0094514408441448,0.3879999999999999,1.01,0.005957438161988569,-1,-1,-1,-1
-0.0855780403826136,0.516,3.0773333333333333,-0.020807170429782484,-0.0142807292645505,0.392,1.6786666666666668,-0.006051671488712103,-0.110038169227014,0.3403333333333333,0.8943333333333334,-0.09006112152747817,-0.029302009491166,0.3793333333333333,0.8953333333333333,-0.018469661128310097,1,-1,-1,-1
-0.1201956907391115,0.5293333333333333,3.0420000000000003,-0.029223994975260282,-0.0812309934919919,0.3929999999999999,1.6113333333333335,-0.03442284201378415,-0.1321408717200243,0.3443333333333333,0.8726666666666667,-0.10815115509757516,-0.0429314348273516,0.3766666666666666,0.858,-0.027060569113949925,1,1,1,-1
-0.0134733354730629,0.5053333333333333,3.024,-0.0032758635999640072,-0.0773452790804105,0.4146666666666667,1.6123333333333332,-0.03277621272180415,-0.0057888756549463,0.3593333333333333,0.9906666666666666,-0.00473792537198618,-0.0622099532266888,0.4316666666666666,1.0606666666666666,-0.03921221700686993,-1,1,1,1
-0.0949399549511804,0.5023333333333333,2.8946666666666667,-0.023083396329631536,0.0239692124686472,0.4213333333333333,1.7106666666666668,0.010157310387745148,0.0483285363892659,0.359,1.0376666666666667,0.039554658347862606,-0.0063682729109202,0.4496666666666666,1.279,-0.004014053803127501,-1,1,-1,1
-0.1584369006950048,0.5096666666666667,2.8306666666666667,-0.03852184018690435,0.0845863625178913,0.416,1.771,0.035844729558319306,0.0372960713977957,0.3636666666666667,1.025,0.030525099083798427,0.0561860341908369,0.4543333333333333,1.3843333333333334,0.03541521655575398,1,-1,1,1
-0.1312869274900996,0.512,2.855,-0.03192068272743463,0.0801754743650553,0.4113333333333333,1.765,0.03397555008016219,0.0671587216012967,0.367,1.052,0.05496628879099522,-0.0142885049693251,0.4603333333333333,1.368,-0.009006339476245528,1,-1,1,1
0.0828221395896302,0.526,3.069666666666667,0.020137109544644146,0.0825422829094242,0.4246666666666667,1.7970000000000002,0.03497852041324961,-0.0460251679924924,0.3443333333333333,0.939,-0.03766945848892635,0.0084533940785176,0.4596666666666666,1.3909999999999998,0.005328348694356744,1,1,-1,-1
0.1232962573641933,0.5323333333333333,3.11,0.029977856806035263,0.0776028391892007,0.4306666666666667,1.8583333333333332,0.032885357649778124,-0.0972748136870937,0.3373333333333333,0.863,-0.07961490888641053,0.0186514812542109,0.4529999999999999,1.4023333333333334,0.011756413443595385,1,1,-1,-1
0.1666834166950579,0.5323333333333333,3.155333333333333,0.04052687165406439,0.094775825969364,0.43,1.8766666666666665,0.04016266629055749,-0.052982222807406,0.3293333333333333,0.8426666666666667,-0.04336348414893744,0.0283052918885267,0.447,1.416,0.017841409459532245,1,-1,-1,-1
0.182603064063477,0.5303333333333333,3.169666666666666,0.044397523686943045,0.1137216170551156,0.4273333333333333,1.8946666666666665,0.04819122713088848,-0.0891734974263217,0.33,0.8059999999999999,-0.07298435847450124,0.0287085184244633,0.4386666666666666,1.4156666666666666,0.018095571464323643,-1,-1,1,-1
0.0691832059438528,0.54,3.162,0.01682098293576891,0.0988846538035155,0.414,1.878,0.04190384321474197,0.0059122828587073,0.3636666666666667,0.9353333333333332,0.004838928426229627,-0.0142004508475483,0.4396666666666667,1.3696666666666668,-0.00895083714659613,1,-1,1,1
0.1595541505859463,0.5376666666666666,3.2506666666666666,0.038793484744194286,0.0211983578804679,0.411,1.7993333333333337,0.008983119532361012,0.040385072569917,0.3753333333333333,1.0653333333333337,0.033053302814514816,-0.0144266095082534,0.4453333333333333,1.364,-0.009093389616443463,-1,-1,1,1
0.1563580744577679,0.5326666666666666,3.247666666666667,0.03801640103897921,-0.021581099834584,0.4176666666666666,1.7566666666666668,-0.00914531212969622,0.0486867183032893,0.38,1.1126666666666667,0.0398478135785831,-0.0208958288072838,0.45,1.3556666666666668,-0.013171072010677808,-1,1,1,1
0.1571474937287962,0.531,3.247666666666667,0.038208337910160206,-0.0264603267551579,0.423,1.7513333333333334,-0.011212957128435229,0.0469048269117082,0.381,1.119,0.03838941838450388,-0.0124535436210835,0.4513333333333333,1.3633333333333333,-0.007849725480342382,-1,1,1,1
0.0539210829414602,0.5603333333333333,3.4133333333333336,0.013110199269640422,-0.0054121465229675,0.4496666666666666,1.9706666666666663,-0.0022934776088135355,-0.0117139891100017,0.4256666666666667,1.4316666666666669,-0.00958735504432971,0.0608795116103848,0.4683333333333334,1.4766666666666666,0.03837361220703379,1,1,1,1
0.2017918948368402,0.5596666666666666,3.556666666666666,0.04906303449397409,0.0291986040456877,0.4576666666666666,2.0933333333333333,0.012373342869268654,0.0616895691009811,0.4406666666666667,1.632,0.05049004194462082,0.0535344495371412,0.474,1.509,0.033743868042214256,-1,1,1,1
0.1384231250717764,0.5646666666666667,3.5496666666666665,0.033655754933326336,-0.0911585861606325,0.4676666666666667,2.083333333333333,-0.03862980710579065,0.1555823112122663,0.4393333333333333,1.718,0.12733688261122,0.002607567724443,0.481,1.517,0.0016436037348940347,1,1,-1,1
0.0209425803872256,0.5723333333333334,3.539333333333333,0.005091911866738107,0.0526827002557044,0.456,2.223666666666667,0.022325078025057517,0.1358862109639658,0.4403333333333333,1.6953333333333334,0.11121654100120976,0.0444968119268325,0.4816666666666666,1.5623333333333336,0.02804725859591687,1,-1,1,1
-0.031846865149733,0.5886666666666667,3.714,-0.007743144711682604,0.0542458211523166,0.4596666666666666,2.2156666666666665,0.022987473760471375,0.0922839862033937,0.4303333333333333,1.6216666666666666,0.07553014881006934,-0.0069643909350465,0.5146666666666667,1.7936666666666667,-0.004389799292576267,1,1,-1,1
0.0800579311016962,0.5870000000000001,3.8213333333333335,0.019465028753184718,0.04921697060611,0.4606666666666667,2.208,0.020856423524331303,0.0497865858082804,0.4293333333333333,1.5696666666666668,0.040748003955494695,0.0456312344527873,0.525,1.934,0.02876230851892722,-1,1,-1,1
0.0872752957585434,0.5833333333333334,3.827,0.021219835661563262,0.0537784178342195,0.4666666666666666,2.211666666666667,0.022789404650592014,0.0540067563434474,0.4253333333333333,1.569,0.04420201717749086,0.0396376514951974,0.5306666666666667,1.9763333333333333,0.024984429523820285,-1,1,-1,1
0.1185120468656513,0.5783333333333334,3.856,0.02881463920056013,0.0181702694527801,0.4703333333333333,2.2053333333333334,0.007699922010465123,0.0425795492849079,0.4253333333333333,1.5566666666666669,0.03484937989855174,0.0897960004521585,0.53,2.025333333333333,0.056600271716141334,-1,1,1,-1
0.0994653171169543,0.5846666666666667,3.825333333333333,0.024183678381180792,0.0713909299570261,0.4803333333333333,2.367,0.030252968694395057,0.0031370966816492,0.4003333333333333,1.4023333333333334,0.0025675676674207773,0.0026366567766755,0.563,2.219333333333333,0.0016619391646685684,1,1,-1,1
0.1154597225145299,0.5903333333333333,3.8636666666666666,0.028072506841641788,0.0848568149217463,0.4816666666666666,2.394333333333333,0.0359593377881333,-0.0498699752737932,0.396,1.3056666666666668,-0.04081625435297419,0.0547794092150497,0.573,2.3593333333333333,0.034528591812654386,1,1,-1,1
0.1477329200883419,0.59,3.8956666666666666,0.03591930865236398,0.1050251469778489,0.4816666666666666,2.414333333333333,0.044505968553115886,-0.0983397939376045,0.396,1.2546666666666666,-0.08048654566880505,0.0681867654790004,0.5763333333333334,2.4006666666666665,0.04297952508043422,-1,1,1,1
0.1522871549726221,0.5870000000000001,3.897666666666667,0.037026610724143254,0.1017294696543471,0.482,2.4133333333333336,0.04310937625554048,-0.1088192999520836,0.3989999999999999,1.2403333333333333,-0.089063533738925,0.0351971300973872,0.5803333333333334,2.3996666666666666,0.0221854772719179,-1,1,1,1
0.1947907729536937,0.6046666666666667,4.155,0.047360804160456134,0.0042899195262999,0.497,2.490666666666667,0.0018179172229406163,0.0535907010795011,0.4256666666666667,1.434,0.04386149530265748,-0.0061656871604012,0.5053333333333333,1.9733333333333332,-0.0038863598249162675,1,1,1,-1
0.0040620061356921,0.6193333333333333,4.187666666666667,0.0009876231516203178,0.0537809778018592,0.5,2.5743333333333336,0.022790489474965488,0.0125463648348285,0.437,1.5076666666666665,0.010268615845347705,0.0069603402569893,0.472,1.6863333333333332,0.004387246066625026,1,1,1,-1
0.0997632372262389,0.6183333333333334,4.287333333333334,0.024256113721609587,0.0843918686978404,0.4966666666666666,2.607333333333333,0.0357623099084731,0.1203645275310028,0.434,1.6256666666666668,0.09851276532239789,-0.0160080763884464,0.4589999999999999,1.5513333333333332,-0.010090220819150448,-1,-1,-1,-1
0.1089924405759736,0.6113333333333333,4.298,0.026500072641099683,0.0791924875795273,0.4916666666666666,2.603,0.03355899480531868,0.1361811371901653,0.43,1.642,0.11145792439468113,-0.1382127628923641,0.4616666666666666,1.4296666666666666,-0.08711835599531291,-1,-1,-1,1
0.0083180663461419,0.602,4.259,0.002022427988963105,0.1580074175620902,0.3516666666666666,1.3983333333333334,0.06695799396177593,0.1423444374667797,0.421,1.6703333333333332,0.11650229889783525,-0.1379631746499985,0.4603333333333333,1.4529999999999998,-0.08696103537675626,-1,-1,-1,-1
-0.0300271594815804,0.5973333333333334,4.237333333333334,-0.0073007073083486435,-0.0063539864627235,0.309,0.8,-0.0026925962955951883,0.0889984672374419,0.4196666666666667,1.625,0.07284110440891277,-0.1031244026973525,0.456,1.4673333333333332,-0.06500143863695461,-1,-1,-1,-1
-0.087329280586621,0.5936666666666667,4.1866666666666665,-0.021232961359620977,-0.0788236481990258,0.295,0.5820000000000001,-0.033402693630389474,0.0559538563351276,0.4203333333333333,1.5983333333333334,0.04579562792373192,-0.0489791852291203,0.45,1.4703333333333333,-0.030872590966681376,-1,-1,1,-1
-0.1556395310195437,0.6083333333333334,4.122,-0.037841696690603284,-0.0582517607547151,0.288,0.5276666666666666,-0.02468505026572142,0.0416468760940749,0.4256666666666667,1.586,0.034086030288365654,-0.0496693051761469,0.449,1.462,-0.03130758780754007,1,-1,1,-1
-0.1088838494122441,0.61,4.14,-0.026473670133624796,-0.0149290460635904,0.3456666666666667,0.8563333333333334,-0.006326405377697873,-0.0488581075848848,0.4006666666666667,1.4006666666666667,-0.039988087730967764,-0.0604992523958112,0.5226666666666666,1.833,-0.038133926978749046,1,1,-1,1
-0.0543043524911093,0.609,4.1803333333333335,-0.013203386199423347,-0.0100530167452179,0.367,1.0753333333333333,-0.004260115410464328,-0.0494380506903564,0.3923333333333333,1.3063333333333336,-0.04046274417852413,-0.0051654169958279,0.55,2.129,-0.0032558689030565374,-1,1,-1,1
-0.0360392149737212,0.603,4.1946666666666665,-0.008762459209876153,0.1017081264819479,0.37,1.2166666666666666,0.04310033176870132,-0.0534835769039734,0.3893333333333333,1.270333333333333,-0.04377381914938719,0.0369052997882008,0.5586666666666666,2.247333333333333,0.023262171870235084,-1,1,-1,1
-0.034233082594473,0.598,4.192666666666667,-0.008323321972499064,0.0656971698420474,0.3733333333333333,1.2136666666666664,0.027840153136234745,-0.0102731856174214,0.3843333333333333,1.2643333333333333,-0.008408124425045346,-0.0447496156297106,0.5693333333333332,2.261,-0.028206605985574507,-1,1,-1,1
-0.1257700835752357,0.5846666666666667,4.0520000000000005,-0.030579334981472424,-0.0142721611844982,0.3829999999999999,1.24,-0.006048040637317544,-0.0587556022540569,0.3876666666666666,1.2613333333333334,-0.04808872659545957,0.1117943675727515,0.479,1.8976666666666664,0.07046629637277807,-1,1,1,-1
-0.2194545296910646,0.5846666666666667,3.9646666666666666,-0.05335747091724054,-0.015152653831941,0.3863333333333333,1.2756666666666667,-0.0064211624962815135,-0.0626915476931515,0.387,1.2756666666666667,-0.05131011480107867,0.0002235042814644,0.4503333333333333,1.5306666666666666,0.00014087935984794615,1,1,-1,-1
-0.2836310061323162,0.5966666666666667,3.905,-0.06896113369014195,0.0154560505254097,0.3846666666666667,1.3076666666666668,0.006549731358950996,-0.0634720053134225,0.384,1.28,-0.051948883049224126,-0.013080825437443,0.4379999999999999,1.408,-0.008245114150993237,1,-1,-1,-1
-0.1782565045242057,0.5923333333333334,4.009666666666666,-0.043340715132873964,0.0210077539716679,0.381,1.313,0.008902348290279886,-0.0345442763553749,0.381,1.2826666666666668,-0.028272882880320097,-0.0890846419836415,0.4383333333333333,1.3333333333333333,-0.05615188779700351,-1,-1,-1,1
0.0778193192223315,0.5023333333333333,3.0876666666666663,0.01892073983640391,0.0146573105925613,0.3876666666666666,1.3413333333333337,0.00621125342907991,0.0131883622578093,0.3296666666666666,0.9256666666666666,0.01079406086444938,0.000449657814552,0.4016666666666666,1.132,0.0002834285976521765,-1,1,-1,-1
0.0182387094587177,0.4786666666666667,2.7093333333333334,0.004434501356073644,0.0525300707045583,0.385,1.385,0.022260398981999215,-0.0234167726042295,0.308,0.7200000000000001,-0.019165538813536498,-0.0108186724998853,0.3879999999999999,1.0056666666666667,-0.00681923248271727,-1,-1,-1,-1
-0.0309957506300584,0.4726666666666667,2.581,-0.007536207455501522,0.0840075424266553,0.377,1.418,0.03559944593320908,-0.0520579704417166,0.3,0.63,-0.04260702659231738,-0.0310112343904289,0.3829999999999999,0.9426666666666668,-0.019547020846283472,-1,-1,-1,-1
-0.0390059343327089,0.47,2.536,-0.009483777845402344,0.0333914065249361,0.3779999999999999,1.367,0.014150105298653426,-0.1152987209492573,0.3013333333333333,0.5670000000000001,-0.09436663834302175,-0.0225780376185309,0.38,0.9236666666666667,-0.014231402930990908,-1,1,1,-1
0.0859399232384023,0.5133333333333333,2.838,0.020895157467372347,-0.0116037077227191,0.3943333333333333,1.3903333333333334,-0.0049172437827276405,-0.0382888315682218,0.3326666666666666,0.6666666666666666,-0.031337627090984095,0.0007817628978676,0.3563333333333333,0.7363333333333333,0.0004927612835103791,1,1,1,-1
0.2454467681358774,0.519,3.071,0.059677140458103746,0.0270864809838178,0.3993333333333333,1.48,0.011478299298496801,0.0457992634511853,0.3403333333333333,0.8116666666666666,0.0374845661330176,0.0110313463083674,0.3473333333333333,0.6683333333333333,0.006953285171994972,1,1,1,-1
0.1827924317130667,0.523,3.0656666666666665,0.044443565930271864,0.1054047203207486,0.3893333333333333,1.5590000000000002,0.04466681840430684,0.0671494137578804,0.3416666666666666,0.8450000000000001,0.05495867075424523,0.0281899634444209,0.3406666666666667,0.6306666666666667,0.017768715561807192,1,-1,1,-1
0.1154503737233847,0.5293333333333333,3.085,0.02807023380652903,0.0910724720233422,0.3833333333333333,1.5433333333333334,0.038593314958942915,0.0671806988926809,0.3436666666666667,0.8606666666666667,0.05498427618140803,0.0077421344759928,0.3396666666666667,0.6013333333333333,0.004880027092493566,1,-1,1,-1
0.1597817731938349,0.5166666666666666,3.094,0.03884882817546281,-0.1500197681780699,0.525,2.738,-0.06357310869831134,0.0063537650849104,0.359,0.9106666666666666,0.005200261086574706,0.0282543029417392,0.3983333333333334,0.8520000000000001,0.01780927007439081,-1,1,1,1
0.0984658087540268,0.5126666666666666,3.0156666666666667,0.023940661121607615,0.0108948093815763,0.5633333333333334,3.3713333333333333,0.00461683756396832,0.0825319570275896,0.361,0.9923333333333332,0.06754856668351036,0.0009623941485146,0.424,1.0443333333333331,0.0006066168874968134,-1,1,1,1
0.0619162162553585,0.5216666666666666,2.971,0.015054110356262022,-0.0337525789657511,0.5803333333333334,3.540666666666666,-0.014303157493824882,0.1052192025986092,0.3606666666666667,1.009,0.08611702156465291,-0.0167081505882815,0.4379999999999999,1.149333333333333,-0.010531492030926055,1,1,-1,1
0.1076836238881897,0.52,3.0133333333333336,0.026181851146866966,-0.0183831390168833,0.5856666666666667,3.622666666666667,-0.0077901286552403085,0.0484619720340517,0.3656666666666667,0.9883333333333332,0.0396638692144698,0.0146911992149794,0.4406666666666667,1.2020000000000002,0.009260165967490016,-1,1,1,1
0.082810774305901,0.527,3.01,0.020134346225988115,-0.021596427309213,0.494,2.847,-0.009151807375106168,0.0678927894216806,0.356,1.0116666666666667,0.05556708914641204,0.0598135878071104,0.4513333333333333,1.3533333333333333,0.037701738442164075,1,-1,-1,1
0.1004264781726775,0.531,3.06,0.024417371999397423,-0.0169900146153407,0.4636666666666666,2.4873333333333334,-0.007199771463750632,0.006923892843397,0.351,0.952,0.005666884129323813,0.0640568894227988,0.4566666666666666,1.4106666666666667,0.040376378996444265,1,-1,-1,1
0.106102782138115,0.5296666666666667,3.066333333333333,0.02579749035092845,-0.1367594142018173,0.4583333333333333,2.3040000000000003,-0.05795383641874238,0.0147589961643378,0.3486666666666667,0.9593333333333334,0.012079551636648766,0.0408861877236965,0.4589999999999999,1.409333333333333,0.025771407667887467,-1,-1,-1,1
0.1186105837400623,0.5286666666666666,3.0780000000000003,0.02883859714035778,-0.1677514082074855,0.4576666666666666,2.264333333333333,-0.0710871549648763,-0.0136654118942677,0.3496666666666667,0.9303333333333332,-0.011184503795166294,0.0493725384648597,0.46,1.4266666666666663,0.03112052962665694,-1,-1,1,1
0.0349248013692267,0.5803333333333334,3.691,0.008491504258181605,-0.1182557675203521,0.4773333333333333,2.298666666666666,-0.050112640847771665,-0.0378318782056803,0.3493333333333333,0.9043333333333332,-0.030963632025405186,0.0416157612034506,0.4163333333333333,1.2853333333333334,0.02623127288441204,1,1,-1,-1
0.0528367059932577,0.5946666666666667,3.921666666666667,0.012846547334278268,0.0292533900361418,0.474,2.4433333333333334,0.012396559247807174,-0.0553659870137352,0.3546666666666667,0.8886666666666667,-0.045314484237244636,-0.0516568169675637,0.4056666666666667,1.094,-0.032560357495129436,1,-1,1,-1
0.0354771300913534,0.6006666666666667,3.993666666666667,0.008625795693264394,0.0409191964356878,0.4703333333333333,2.4533333333333336,0.017340118268718972,-0.0428235774232361,0.3563333333333333,0.9023333333333332,-0.03504910557534631,-0.0396835415680352,0.3989999999999999,1.0453333333333332,-0.025013354983513526,1,-1,1,-1
0.1362646191779237,0.59,4.095,0.033130942729094004,0.038586518486523,0.4696666666666667,2.4513333333333334,0.01635161128313035,-0.056287250260844,0.36,0.889,-0.0460684953393877,-0.0691665014448501,0.3996666666666666,1.016,-0.04359707287318601,-1,-1,1,1
0.0339648917993233,0.579,3.9733333333333336,0.008258114922215726,-0.0696098329778918,0.465,2.3313333333333333,-0.02949820235105331,0.0128919326823324,0.4246666666666667,1.453,0.010551447049544051,-0.0132695689054769,0.441,1.1523333333333334,-0.008364083052966296,-1,-1,1,1
-0.0226042956380796,0.581,3.9016666666666655,-0.005495935986427022,-0.1024083099109312,0.472,2.289333333333333,-0.04339704491377614,0.0200054295693139,0.4526666666666666,1.6946666666666663,0.01637351326642274,0.0304726449292334,0.4563333333333333,1.3116666666666668,0.019207536796953716,1,1,1,1
-0.0093016185479495,0.5816666666666667,3.907000000000001,-0.002261565718666907,-0.0692178676991481,0.4716666666666666,2.3176666666666668,-0.029332101232686297,0.0570045245713592,0.4629999999999999,1.812,0.046655550988365074,-0.0120009877693494,0.4683333333333334,1.3643333333333334,-0.007564470190063314,1,-1,1,1
-0.0116413545805018,0.5806666666666667,3.9036666666666666,-0.0028304416379139378,-0.0652789625121568,0.471,2.321,-0.02766293155827571,0.0401106097449381,0.47,1.8573333333333333,0.032828667762797414,0.0898276266176902,0.4613333333333333,1.4613333333333332,0.056620206340772944,-1,-1,1,-1
-0.0272958786518571,0.5886666666666667,3.909666666666667,-0.006636632442161402,-0.0144768348006905,0.48,2.385,-0.006134774127229519,-0.0069130182781185,0.4203333333333333,1.665,-0.005657983803627872,0.0457041407143643,0.4066666666666666,1.1616666666666666,0.02880826283976877,1,1,-1,-1
-0.0084161604380561,0.591,3.942333333333333,-0.002046278272043765,0.0461203767413453,0.4773333333333333,2.454,0.01954419580427816,-0.0465011555299303,0.402,1.4766666666666666,-0.038059032141013575,-0.0045831532642689,0.385,0.936,-0.0028888560600485434,1,-1,-1,-1
-0.010586245160344,0.5906666666666667,3.943333333333333,-0.0025739057155074628,0.0868549587696834,0.4673333333333333,2.496666666666667,0.03680608097126492,-0.108239876184524,0.3996666666666666,1.398,-0.08858930234528525,-0.0428437095215146,0.3786666666666666,0.8453333333333333,-0.02700527404377137,-1,-1,-1,-1
-0.0211179098802571,0.5933333333333334,3.9343333333333335,-0.0051345409176787845,0.0365881154088079,0.4636666666666666,2.4473333333333334,0.015504758247523582,-0.1628471768579766,0.4,1.3473333333333335,-0.1332828371140553,0.009617322085542,0.3713333333333333,0.8363333333333334,0.0060619965308292235,1,-1,1,-1
0.09723704807607,0.6206666666666667,4.296333333333333,0.023641904188995536,0.0197221447817814,0.5213333333333333,2.7936666666666667,0.0083575522692969,-0.1513092486356826,0.4033333333333334,1.29,-0.12383957971434714,-0.0649944331433995,0.4853333333333333,1.471666666666667,-0.04096733214652397,1,1,1,1
0.2027267158071861,0.626,4.445666666666667,0.04929032386826167,0.0517074226868454,0.5403333333333333,3.0323333333333333,0.021911789645472076,-0.1282530389449154,0.4116666666666666,1.2713333333333334,-0.10496914486878596,-0.0134769346276568,0.5293333333333333,1.8896666666666664,-0.008494789945933643,1,1,1,1
0.2085045432461081,0.6273333333333333,4.461333333333333,0.05069512631171594,0.0796300748902814,0.5456666666666667,3.118666666666667,0.033744428938496066,-0.086878841708275,0.413,1.2983333333333331,-0.07110628953770914,0.0635391313540441,0.545,2.095333333333333,0.040050025403553964,1,1,1,1
0.1585444327367033,0.6303333333333333,4.448333333333333,0.03854798518284349,0.013524308090095,0.5516666666666666,3.1203333333333334,0.005731126762311216,-0.0442539792258596,0.4103333333333333,1.3303333333333334,-0.036219822895383044,0.0301545225565353,0.5556666666666668,2.147333333333333,0.01900701770208279,1,1,-1,1
-0.053928024917778,0.5786666666666667,3.942333333333333,-0.013111887119510765,-0.0412489216262863,0.517,3.036666666666666,-0.017479844223751838,-0.0394156422077598,0.4206666666666667,1.365,-0.032259869169880606,0.0031607283817618,0.502,1.9383333333333328,0.001992272309766746,-1,-1,1,-1
-0.0845791313182195,0.564,3.717,-0.020564298881733747,-0.0899636744855514,0.5076666666666667,2.8926666666666665,-0.03812344550606704,0.0116777064707205,0.4203333333333333,1.442,0.00955765939227919,-0.0035205855911628,0.4783333333333333,1.739,-0.002219097733266099,-1,-1,-1,-1
-0.242535188829994,0.569,3.564333333333333,-0.05896922839834534,-0.0079605029992242,0.4993333333333333,2.8753333333333333,-0.0033733815790344098,0.0063141129848072,0.4173333333333333,1.4423333333333332,0.0051678076876195975,-0.0588797248432622,0.4726666666666667,1.6363333333333332,-0.03711310534900521,1,-1,-1,-1
-0.223757945637673,0.5723333333333334,3.582333333333333,-0.05440378967648052,-0.1153718248001474,0.506,2.767333333333333,-0.04889052721396271,0.0044523069905424,0.4173333333333333,1.4423333333333332,0.003644006109604017,-0.0609188595469958,0.4693333333333333,1.604666666666667,-0.03839841402328883,1,1,1,-1
-0.217843395557221,0.5720000000000001,3.597,-0.052965744928210594,0.0202399632167282,0.469,2.541,0.008576985534996844,-0.0498218355351511,0.3996666666666666,1.377,-0.04077685421679778,-0.0039926651701802,0.521,1.8556666666666668,-0.00251665923165669,-1,-1,-1,1
-0.190450995183014,0.5703333333333334,3.621333333333333,-0.04630564450386438,-0.1699935444880167,0.4666666666666666,2.321,-0.07203729357133946,-0.0142967996608742,0.391,1.326,-0.011701265304184123,0.0022918455473788,0.5403333333333333,2.036666666666666,0.0014445975328509254,-1,-1,-1,1
-0.1836286495960468,0.568,3.625333333333333,-0.0446468812659562,-0.2078158138773105,0.471,2.281333333333333,-0.08806504292933293,-0.0635263677606658,0.391,1.2706666666666666,-0.05199337618285314,0.03898904258988,0.5479999999999999,2.1383333333333336,0.024575597948988254,-1,1,1,1
-0.1678680624009167,0.5626666666666666,3.6236666666666655,-0.04081490261376514,-0.2082297797618792,0.472,2.2826666666666666,-0.08824046713173432,-0.1028909091644456,0.3983333333333334,1.2306666666666668,-0.08421142172235418,0.0420030106239646,0.5503333333333333,2.163,0.02647536418371984,-1,1,1,1
-0.0745820891226181,0.5503333333333333,3.545333333333333,-0.018133650086463303,-0.2156151342103407,0.469,2.284,-0.09137012095555774,-0.0856878466133852,0.4003333333333333,1.2623333333333333,-0.07013151546855671,0.0107066787522014,0.5056666666666667,2.0113333333333334,0.006748640512946915,-1,-1,1,-1
-0.0253631289013549,0.5426666666666666,3.4896666666666665,-0.006166709862992494,-0.1643537424389269,0.4626666666666666,2.2936666666666667,-0.06964734354636565,-0.1025325609138767,0.401,1.2593333333333334,-0.08391813035291071,0.0074427572356072,0.4893333333333333,1.869,0.004691323441260442,-1,-1,1,-1
-0.0719249102345687,0.545,3.4473333333333334,-0.017487592128850895,-0.0926223733561082,0.4563333333333333,2.293333333333333,-0.039250108707501674,-0.0903802753588285,0.4006666666666667,1.2773333333333334,-0.07397205006188083,-0.0280178124643657,0.4826666666666666,1.7766666666666666,-0.01766020524733594,1,-1,-1,-1
-0.0848097576122359,0.5483333333333333,3.4373333333333336,-0.02062037261961947,-0.0638997649465298,0.452,2.273,-0.027078476070703045,-0.0771672102016616,0.4003333333333333,1.2933333333333334,-0.0631577710237127,-0.0294601289862599,0.48,1.753,-0.018569327108318885,1,-1,-1,-1
0.0070574485559036,0.5196666666666667,3.2173333333333334,0.0017159254201845717,-0.0049479001956456,0.4366666666666666,2.169,-0.002096746320743586,0.0256825636004096,0.3576666666666666,1.126,0.02101998331853237,-0.0662269872422089,0.4896666666666667,1.7526666666666666,-0.04174423642451154,-1,-1,-1,1
-0.049627565933104,0.514,3.082,-0.01206628730651738,-0.1323959580425149,0.44,2.043333333333333,-0.05610475695351895,-0.0923172262817492,0.3483333333333334,0.9326666666666666,-0.07555735426757,-0.0501922461695127,0.4993333333333333,1.776333333333333,-0.031637208304744535,-1,1,-1,1
-0.1431793104946286,0.52,2.99,-0.034812158611728844,-0.1374740479571552,0.4423333333333333,2.039333333333333,-0.05825667310459602,-0.0533233125920565,0.3396666666666667,0.9023333333333332,-0.04364265026704883,-0.0422530837540122,0.5006666666666667,1.7906666666666666,-0.02663299043698644,1,1,-1,1
-0.1095589403085837,0.5233333333333333,3.0253333333333337,-0.026637809570248146,-0.1346641460822155,0.4486666666666666,2.043333333333333,-0.05706593538051758,-0.0217606385726267,0.3333333333333333,0.884,-0.017810070167213768,0.0015295814759417,0.5,1.8393333333333333,0.0009641267619308055,1,1,-1,-1
0.021075383318021,0.4953333333333333,2.9016666666666664,0.005124201145649849,-0.1168850207500358,0.4326666666666666,2.021333333333333,-0.04953176651043939,-0.0932464361811769,0.3386666666666666,0.8160000000000001,-0.07631786933488492,-0.0321423095751762,0.478,1.7926666666666666,-0.020259960871069876,-1,-1,1,-1
-0.0432075008968912,0.4896666666666667,2.763,-0.010505333272263672,-0.1541952402469879,0.4293333333333333,1.9486666666666668,-0.06534252710848386,-0.1014770732622585,0.3403333333333333,0.8123333333333334,-0.08305426282102701,-0.0213087222568457,0.469,1.7223333333333335,-0.013431327270570696,-1,-1,1,-1
-0.0799952819737002,0.4906666666666667,2.7246666666666663,-0.019449796445017088,-0.1873703972999327,0.4303333333333333,1.9143333333333328,-0.07940099347610963,-0.1033071146132641,0.3443333333333333,0.81,-0.08455206651651748,-0.0710150572613932,0.469,1.6716666666666666,-0.04476225574293462,1,1,1,1
-0.0778356875743271,0.491,2.7273333333333336,-0.01892471958504158,-0.1974170440481157,0.4363333333333333,1.9046666666666667,-0.0836584095055602,-0.1082106417312379,0.3493333333333333,0.807,-0.08856537530552545,-0.0183733309355789,0.4639999999999999,1.678,-0.011581089559087964,1,1,1,-1
-0.2437324588317713,0.6286666666666667,4.118333333333333,-0.059260328788890246,0.1325153858345538,0.4723333333333333,2.347,0.05615536625719336,-0.0224971308349817,0.379,1.002,-0.01841285481557665,0.0710514258684893,0.4913333333333333,1.729666666666667,0.044785179626328206,1,1,1,1
0.0680034454916436,0.6523333333333333,4.767,0.016534139760981496,0.0487869242120075,0.49,2.447666666666667,0.020674184966775713,0.0257070371162424,0.3886666666666666,1.1116666666666668,0.021040013752509103,-0.0084163881575203,0.5103333333333333,1.776,-0.0053050230988624415,1,1,1,1
0.123213882228482,0.6609999999999999,4.94,0.029957828379580786,0.0564000697437037,0.497,2.526,0.02390036865110257,0.0592834058052815,0.3923333333333333,1.165333333333333,0.04852070924387502,-0.0107963528751056,0.5193333333333333,1.842666666666667,-0.006805163962730054,1,1,1,1
0.1039971591659876,0.6643333333333333,4.967666666666667,0.025285535930775347,-0.0035395566566012,0.5036666666666667,2.5409999999999995,-0.0014999397933134083,0.0897451091427032,0.3913333333333333,1.1936666666666664,0.07345219606773999,0.0441137027869917,0.5203333333333333,1.9036666666666664,0.027805777000937826,1,1,-1,1
-0.2218201529468695,0.6293333333333333,4.562333333333333,-0.05393264097297121,0.1633539618831871,0.5006666666666667,2.708666666666667,0.06922367166154403,0.0479921001914616,0.4006666666666667,1.216,0.03927930097405728,0.0176498304430925,0.5266666666666666,1.9273333333333331,0.011125052271733393,-1,-1,1,1
-0.0695481795725321,0.612,4.451,-0.016909721453972338,0.169984856526689,0.4916666666666666,2.723,0.07203361191847091,0.1209493387076956,0.3963333333333333,1.290333333333333,0.0989914060597415,0.0087013909486959,0.5306666666666667,1.9593333333333327,0.005484666238191258,-1,-1,-1,1
-0.1897193082817017,0.6153333333333333,4.333,-0.04612774449600281,0.0884253611765482,0.496,2.6426666666666665,0.03747156235497966,0.1067210403401992,0.3936666666666666,1.2766666666666666,0.08734620587687868,0.0637645415129855,0.522,2.015333333333333,0.040192106077296876,1,1,-1,-1
-0.1887889521977923,0.6133333333333334,4.333,-0.04590154069989181,0.071950787093205,0.5026666666666667,2.6256666666666666,0.030490216485176733,0.1216283732868412,0.3903333333333333,1.2913333333333334,0.09954716426785587,0.0521659933332017,0.5196666666666667,2.003333333333333,0.0328813018634914,-1,1,-1,-1
-0.0187650705356805,0.6343333333333333,4.4703333333333335,-0.0045624791011470624,0.001797262226419,0.542,3.000333333333333,0.00076161660737859,0.0560479251795735,0.408,1.276333333333333,0.04587261889596551,0.0578304101463031,0.529,1.989,0.036451700646517725,1,1,1,1
0.087706322758132,0.6409999999999999,4.556666666666667,0.021324634184644423,-0.0075874641427509,0.556,3.151333333333333,-0.003215300813684063,0.0228297449259822,0.421,1.337,0.01868508397280252,-0.0038808631804865,0.54,1.9876666666666665,-0.002446188130903822,1,1,1,1
0.120705675872677,0.6403333333333333,4.588333333333334,0.029347991125946955,0.0896878893950026,0.5529999999999999,3.247666666666667,0.038006577470929025,0.0861417962538115,0.4213333333333333,1.4006666666666665,0.07050305212734503,0.0047959511761286,0.5429999999999999,2.021,0.0030229869742455914,-1,-1,1,1
0.0995246207037645,0.6436666666666666,4.589333333333333,0.024198097265188186,0.0821700332179267,0.5556666666666668,3.2373333333333334,0.03482077406829863,0.1084785889611843,0.4196666666666667,1.4176666666666666,0.08878467764587401,-0.0274693871330691,0.5493333333333333,2.040666666666666,-0.017314521446152163,1,1,-1,1
0.1083509825277735,0.635,4.608333333333333,0.02634411058736742,-0.195953614682462,0.5226666666666666,2.9246666666666665,-0.08303825953955989,0.0301677693471036,0.3843333333333333,1.286,0.02469091552929461,-0.0014224196512193,0.5226666666666666,2.0780000000000003,-0.0008965804528931677,-1,-1,-1,-1
0.076152845246221,0.6293333333333333,4.600666666666667,0.01851555869550958,-0.0573168329970554,0.5043333333333333,2.8526666666666665,-0.0242888607189397,-0.034564808874957,0.372,1.1353333333333333,-0.02828968779223692,-0.0146242974013026,0.5086666666666667,1.995,-0.009217996374041063,-1,-1,-1,-1
0.0526115446472514,0.6216666666666666,4.591333333333334,0.012791802326334568,0.0116033012663034,0.4926666666666666,2.788,0.004917071540774395,-0.0989859686207728,0.37,1.06,-0.08101540958100573,-0.0563081753344067,0.506,1.938,-0.03549220463850778,-1,-1,-1,-1
-0.0311550939065092,0.6303333333333333,4.509,-0.007574949668984425,-0.0129267323106287,0.49,2.732,-0.005477895135273929,-0.1290186371524071,0.3726666666666666,1.030333333333333,-0.10559575137896772,-0.0912713010304215,0.506,1.9036666666666664,-0.05753018410836591,1,-1,1,1
-0.0677025573975917,0.6176666666666667,4.488,-0.016460982794249852,-0.1055937122119816,0.4666666666666666,2.369333333333333,-0.04474690652996101,-0.0856554286411597,0.386,1.0776666666666668,-0.07010498286667152,0.0015638313432053,0.534,2.003333333333333,0.0009857151598950818,-1,-1,1,1
-0.0323946677154598,0.6096666666666667,4.461333333333333,-0.007876335671606305,-0.0732586994674484,0.4586666666666666,2.308666666666667,-0.031044463812348624,-0.0103221109358331,0.3903333333333333,1.147333333333333,-0.008448167521710797,0.0075207627818145,0.547,2.106333333333333,0.004740491946410641,-1,-1,1,1
-0.1394748302823432,0.6166666666666667,4.354,-0.033911463167124595,-0.1517911715699504,0.46,2.23,-0.06432376723983707,0.0406627322436703,0.3829999999999999,1.196,0.033280554338207355,0.0237837188234295,0.551,2.1573333333333333,0.014991368669516907,1,1,-1,1
-0.1386550027202773,0.6266666666666666,4.354,-0.03371213292153038,-0.1470232841057304,0.4593333333333333,2.2343333333333333,-0.06230330399219099,0.0208735217487556,0.381,1.176,0.017084006323685997,0.0698396483312322,0.5503333333333333,2.2030000000000003,0.04402137124373983,1,-1,-1,-1
-0.0507505814915285,0.6116666666666667,4.402,-0.012339333709718068,0.0403318942544528,0.512,2.6746666666666665,0.017091240231778597,0.0352070142407479,0.417,1.2966666666666666,0.028815303002853256,-0.0507270622857549,0.58,2.292333333333333,-0.031974313936900256,-1,1,1,1
-0.1017196542559037,0.6093333333333333,4.316333333333334,-0.024731790687171826,0.0418820866155091,0.532,2.8986666666666667,0.01774815730790517,0.0315417650302265,0.4346666666666667,1.411333333333333,0.025815467065050106,-0.0795835789020378,0.597,2.365666666666667,-0.05016317171496066,-1,1,1,1
-0.122383104824431,0.6133333333333334,4.2843333333333335,-0.02975583582450455,-0.0102189923754067,0.5416666666666666,2.9570000000000003,-0.004330450053074487,0.065199557188053,0.4403333333333333,1.485,0.05336280387705197,0.0575993376790187,0.5983333333333334,2.5,0.03630605090300399,1,1,1,1
-0.1371522042025752,0.619,4.268666666666666,-0.033346747306953896,0.089052042360505,0.5386666666666666,3.0556666666666668,0.037737127830188115,0.0580879427289011,0.4443333333333333,1.5083333333333333,0.04754227833976401,0.0436710669445359,0.5993333333333333,2.4883333333333337,0.027526774497172092,1,-1,1,1
-0.1122952030056581,0.623,4.308333333333334,-0.027303095711694432,-0.0062532329548585,0.5193333333333333,2.970333333333333,-0.002649900497667844,0.0697468140134376,0.4393333333333333,1.5479999999999998,0.0570845220085372,0.0290312989866272,0.5413333333333333,2.255666666666667,0.018299026712120556,1,-1,-1,-1
-0.1193528927188296,0.6256666666666667,4.313,-0.029019079766084123,-0.1251477125320779,0.518,2.8593333333333333,-0.053033205082034206,0.0472734603714772,0.43,1.546,0.03869112771911539,-0.009768571727593,0.5206666666666667,2.0516666666666667,-0.006157332300729318,1,-1,-1,-1
-0.1089158751975345,0.6273333333333333,4.3293333333333335,-0.026481456780405976,-0.1511179385513945,0.52,2.837333333333333,-0.06403847473213806,-0.0054994190398429,0.4306666666666667,1.5043333333333335,-0.004501018600700494,0.0143851639965013,0.509,1.9806666666666668,0.009067265655300747,1,1,1,-1
-0.1086964204633753,0.6283333333333334,4.330666666666667,-0.026428099259775007,-0.1362012910386827,0.52,2.853,-0.057717323424835563,0.0084549877591335,0.4306666666666667,1.5186666666666668,0.006920014077276425,-0.0844416519654254,0.5103333333333333,1.8823333333333327,-0.05322531539641675,1,1,1,1
-0.1195441557257579,0.6206666666666667,4.343999999999999,-0.029065582840520944,-0.0518167080958185,0.5253333333333333,2.9536666666666664,-0.021958100963428116,-0.0409870351934185,0.4213333333333333,1.5166666666666666,-0.033545981213028736,0.0315499426787961,0.4556666666666667,1.5516666666666663,0.01988657979483114,-1,1,-1,-1
-0.1435460153826309,0.6153333333333333,4.332333333333334,-0.03490131806277475,-0.0104558218052677,0.5186666666666667,3.003333333333333,-0.00443081004742964,-0.0230914066095357,0.411,1.524,-0.01889924188588975,-0.010518579221272,0.4343333333333333,1.331,-0.006630077497816246,-1,-1,-1,-1
-0.1437515748632361,0.6096666666666667,4.335999999999999,-0.03495129713599596,-0.0733964803722977,0.5243333333333333,2.943,-0.031102850520626564,-0.058371692022815,0.409,1.4756666666666665,-0.04777451393421302,-0.0607760879164913,0.4293333333333333,1.2396666666666667,-0.038308422118981056,-1,1,-1,-1
-0.1815998607866467,0.609,4.293666666666667,-0.044153608057847085,-0.0472647336398752,0.528,2.969666666666667,-0.020029134065304866,-0.0573761800561172,0.4076666666666667,1.465666666666667,-0.04695973370981776,-0.0949319672284767,0.4286666666666667,1.2006666666666663,-0.059837577538237076,-1,1,-1,-1
-0.2072916615657813,0.6206666666666667,4.344666666666667,-0.050400230147689636,0.1668140799353783,0.3736666666666666,1.6333333333333333,0.07068994816438359,-0.0658096122019833,0.422,1.4833333333333334,-0.05386210552059963,0.1151989359901644,0.4573333333333333,1.433,0.07261226608781488,1,-1,1,1
-0.1814586718490245,0.6296666666666667,4.3853333333333335,-0.044119279832115686,-0.0030545404632151,0.3296666666666666,1.012,-0.001294406965493167,-0.0094980385681178,0.431,1.538,-0.00777370263214024,0.0970582911671158,0.4693333333333333,1.5136666666666667,0.06117784338613115,1,-1,1,1
-0.1561780926550415,0.6306666666666667,4.418666666666667,-0.03797264084037166,-0.0003358047718018,0.309,0.8046666666666666,-0.00014230226801729035,0.0472123363189682,0.4303333333333333,1.594,0.038641100526188285,0.1221365549445465,0.4746666666666667,1.588666666666667,0.07698519044863078,1,-1,-1,1
-0.1185744563481971,0.627,4.458,-0.028829813242101154,-0.0115154767102005,0.301,0.7106666666666667,-0.004879854578507907,0.0439039644178393,0.4296666666666667,1.588,0.03593335206091741,0.0830793674875984,0.4796666666666667,1.594666666666667,0.0523666393839949,-1,-1,-1,1
-0.2123278027693,0.611,4.354666666666666,-0.05162470137724297,0.0148325711406887,0.352,0.9516666666666668,0.006285522693803768,0.0238028345487337,0.4203333333333333,1.5646666666666669,0.019481512551970812,0.0849101881915153,0.4703333333333333,1.5933333333333335,0.05352064344635226,-1,1,-1,-1
-0.1817523045062827,0.6046666666666667,4.3053333333333335,-0.044190672735201636,-0.0336393796012859,0.3753333333333333,1.1393333333333333,-0.01425518757899883,-0.0007496458626492,0.413,1.5366666666666666,-0.000613550258177563,0.0816184585130523,0.4613333333333333,1.586666666666667,0.05144579831651425,-1,1,-1,-1
-0.2585846240380389,0.609,4.227666666666667,-0.06287143663053323,0.0255634280938434,0.38,1.2463333333333333,0.010832882977011151,-0.0111304390249846,0.4103333333333333,1.526,-0.00910974645184512,0.0338983133590988,0.46,1.5386666666666668,0.021366806285165404,1,1,-1,-1
-0.2646436629983988,0.612,4.222,-0.06434461194192437,0.0589142268400466,0.3806666666666667,1.2866666666666666,0.02496578012528056,-0.0622648780826706,0.4133333333333333,1.475,-0.050960905577483485,0.039766704723736,0.4593333333333333,1.5446666666666669,0.025065774436336983,1,1,1,-1
-0.2462773651587948,0.5906666666666667,4.036666666666666,-0.059879089155889346,0.0767852058729055,0.38,1.31,0.03253887336758341,-0.0312134157412466,0.3893333333333333,1.357,-0.025546728449840392,0.0619517709974986,0.441,1.507,0.039049479421110415,-1,-1,-1,-1
-0.1306945921561495,0.58,3.994,-0.031776664212988893,0.0902434123539901,0.3796666666666667,1.3263333333333334,0.03824198858964373,-0.0103750914285041,0.379,1.292,-0.008491529589823589,-0.038292976360587,0.4393333333333333,1.4006666666666665,-0.024136853043735997,-1,-1,-1,-1
-0.0783931085704066,0.5723333333333334,3.932333333333333,-0.019060249139290657,0.0698612227436383,0.38,1.3076666666666668,0.029604732504362675,-0.019628444300364,0.3723333333333333,1.227,-0.01606496836459943,-0.0857470751145574,0.4433333333333333,1.3586666666666667,-0.05404815054022449,-1,1,-1,1
-0.1971064115417919,0.586,3.8123333333333336,-0.0479238211042997,0.0715916613420073,0.3803333333333333,1.3090000000000002,0.03033803160518042,-0.0542285084936466,0.3773333333333333,1.192,-0.044383510994485106,-0.0706170203568405,0.446,1.3733333333333335,-0.044511364869874656,1,1,1,1
0.1841026505662863,0.478,2.861,0.04476212834251416,0.0764841305732479,0.3653333333333333,1.3323333333333334,0.032411288230078134,-0.0157445949232739,0.3266666666666666,0.8743333333333333,-0.01288621836174441,-0.0157904849608812,0.4013333333333333,1.1163333333333334,-0.009953068453106539,-1,-1,-1,-1
0.0324597647171702,0.4529999999999999,2.383,0.007892163147942529,-0.0216510273842411,0.36,1.239,-0.009174944969216947,-0.0538616170772439,0.3083333333333333,0.6943333333333332,-0.044083227441313086,-0.0456440030472203,0.384,0.9363333333333334,-0.028770356827434302,-1,-1,-1,-1
0.0513372523396138,0.4416666666666666,2.2576666666666667,0.012481974979227388,-0.0229098465139649,0.3593333333333333,1.2396666666666667,-0.009708388303634413,-0.0905971545068387,0.3003333333333333,0.5966666666666668,-0.07414955555332013,-0.0292459781524559,0.376,0.8833333333333333,-0.018434343419507462,-1,-1,-1,-1
-0.0130505617757759,0.4406666666666667,2.181,-0.0031730717583496127,-0.0325934568109773,0.3576666666666666,1.2303333333333333,-0.013811962235793363,-0.1520382942423909,0.303,0.5363333333333333,-0.12443626962154992,0.011395738717571,0.3693333333333333,0.8646666666666667,0.007182969225498129,-1,-1,1,-1
-0.0028317554392156,0.504,2.616,-0.0006885039406814128,-0.0448794546439863,0.3686666666666667,1.2093333333333334,-0.019018336603590015,-0.0571183204257519,0.3336666666666666,0.6483333333333333,-0.04674868760035869,-0.0314930606174144,0.427,1.065,-0.019850725857976863,1,1,1,1
0.0901048511961475,0.519,2.907,0.02190780470090466,-0.0260965976576614,0.376,1.2243333333333333,-0.011058821511958092,0.0360301162491597,0.3403333333333333,0.7873333333333333,0.029488973698483915,-0.0066826094150507,0.4486666666666666,1.2856666666666667,-0.004212186586931912,1,1,1,1
0.1735387683697773,0.5206666666666667,3.0146666666666664,0.04219365988635208,0.0107840613445346,0.3796666666666667,1.2616666666666667,0.004569906435607826,0.0720548956449532,0.3403333333333333,0.8223333333333334,0.05897357943080695,0.0446098176501743,0.4546666666666666,1.3936666666666666,0.028118488434823036,1,1,1,1
0.1981511223667138,0.516,3.0386666666666664,0.04817782874559181,0.0283869999158181,0.3803333333333333,1.279,0.012029413544521564,0.0581753810731395,0.3416666666666666,0.818,0.047613842556089435,0.0506859931703111,0.4579999999999999,1.4303333333333332,0.0319484272261163,-1,1,1,1
0.1799188712322537,0.5106666666666667,2.993666666666667,0.04374489764577687,-0.1910671566999946,0.5203333333333333,2.6386666666666665,-0.08096755027076273,0.073793943098212,0.34,0.8306666666666666,0.06039690885486231,-0.006005753023716,0.4083333333333334,1.1786666666666668,-0.0037855500388736065,-1,1,-1,-1
0.1400246640026998,0.5126666666666666,2.947,0.034045147975474394,-0.0183826605751202,0.556,3.258,-0.007789925908425133,0.0464379741035028,0.3416666666666666,0.805,0.03800732108326208,-0.0395806051776546,0.39,0.976,-0.024948472052918804,1,1,1,-1
0.1347521444577428,0.5176666666666666,2.9410000000000003,0.03276320447366259,0.1633576776668461,0.5613333333333334,3.5083333333333333,0.06922524628015145,0.0581210514202675,0.3406666666666667,0.8166666666666667,0.04756937626312743,-0.1063599828947631,0.389,0.9,-0.06704089159043418,1,1,-1,-1
0.1449741063009408,0.52,2.9513333333333334,0.03524853951110013,0.1678234262801532,0.5623333333333334,3.526,0.07111767369462473,0.0578320894063728,0.3413333333333333,0.817,0.04733287429991768,-0.097633147088916,0.3856666666666667,0.879,-0.06154018693381354,1,1,1,-1
0.1454961056817372,0.5033333333333334,2.972,0.03537545676734848,-0.0507077302564513,0.4763333333333333,2.6180000000000003,-0.021488155105076793,0.0427948515145294,0.3436666666666667,0.8236666666666667,0.0350255947556626,-0.1020016980544391,0.3836666666666666,0.8633333333333333,-0.06429377473738342,-1,-1,1,-1
0.0558672384793794,0.5,2.890333333333333,0.01358338128899146,-0.0467236506894708,0.4463333333333333,2.2663333333333338,-0.019799842115059803,0.0602618191121775,0.3413333333333333,0.8433333333333334,0.04932149501080897,-0.1147210260268812,0.3879999999999999,0.8533333333333333,-0.07231102957793166,-1,-1,-1,1
0.000332041751569,0.5036666666666667,2.8383333333333334,8.073156716151343e-05,0.0239157535271767,0.4306666666666667,2.155666666666667,0.010134656365956719,0.0502851583365404,0.3406666666666667,0.8343333333333333,0.0411560623717089,-0.1122617340434984,0.3886666666666666,0.857,-0.07076088710178702,1,-1,-1,1
0.0143973289366514,0.508,2.852333333333333,0.0035005204089647063,-0.099368539653557,0.4316666666666666,2.0323333333333333,-0.042108897042753154,0.051969861745638,0.3403333333333333,0.836,0.042534913724201664,-0.1089061031973305,0.3893333333333333,0.8603333333333333,-0.06864576374756413,1,1,-1,1
-0.1316898339024881,0.588,3.656333333333333,-0.032018644101080705,-0.0072848072152189,0.456,2.103333333333333,-0.0030870454378361927,0.0486600319953549,0.3323333333333333,0.8243333333333334,0.03982597207723059,0.008649739233874,0.417,0.998,0.005452109096683807,1,1,-1,1
0.055024897726017,0.6026666666666667,4.054666666666667,0.013378577258228405,-0.0006226222407903,0.4676666666666667,2.183333333333333,-0.0002638454376543563,-0.0018114979895179,0.3296666666666666,0.7693333333333334,-0.0014826268169200172,0.0608350120663465,0.4266666666666666,1.1333333333333333,0.03834556322633164,1,1,-1,1
-0.0074664105340449,0.611,4.117666666666667,-0.0018153591246774803,0.098928226659936,0.461,2.280666666666667,0.04192230786090932,-0.0056459222281955,0.3303333333333333,0.7633333333333333,-0.004620924643695141,0.0019584212582244,0.4336666666666666,1.1366666666666665,0.0012344333243352588,1,-1,1,1
0.1029131912958938,0.6026666666666667,4.227666666666667,0.025021983457353292,0.0761289939779286,0.4606666666666667,2.2576666666666667,0.03226079381423433,-0.0225751594365151,0.3303333333333333,0.7463333333333334,-0.018476717595325567,0.0753961723929581,0.4333333333333333,1.21,0.04752376299957892,-1,-1,1,-1
-0.0038637123371065,0.5936666666666667,4.1066666666666665,-0.0009394106330361954,0.076300069470109,0.4803333333333333,2.397666666666667,0.03233328959923709,-0.0471161058708413,0.3846666666666667,1.053,-0.038562340381919434,0.0850843144078787,0.4306666666666667,1.204,0.05363039879302076,-1,1,1,-1
-0.0543128563856782,0.5943333333333333,4.046666666666667,-0.013205453809090743,0.1077114498911275,0.4856666666666667,2.486333333333333,0.045644329378335555,-0.0369923052527643,0.405,1.2346666666666666,-0.03027648062807724,0.0899151231200237,0.4296666666666667,1.1993333333333331,0.056675357191382676,1,1,1,-1
-0.037665808899896,0.594,4.059333333333333,-0.009157944043259229,0.0678405212656811,0.49,2.4953333333333334,0.02874843018990682,0.041219061962175,0.4106666666666667,1.361,0.03373588432724264,0.080709470585577,0.43,1.187,0.05087284447199191,-1,1,1,1
-0.0557083470482924,0.595,4.041666666666667,-0.013544748935741983,0.1162844821693047,0.4856666666666667,2.544,0.0492772793522868,0.0690979811419167,0.4103333333333333,1.389,0.05655348249285321,0.0776079760413801,0.43,1.184,0.04891790847212852,1,-1,-1,1
-0.0349377610054597,0.5943333333333333,4.041333333333333,-0.008494655222594932,0.0351191473671725,0.5086666666666667,2.673,0.014882261185173872,0.0364454116132668,0.4,1.3363333333333334,0.02982887363065641,-0.0258730510838383,0.4623333333333333,1.3276666666666666,-0.016308317899426567,-1,1,-1,1
-0.0449249023601785,0.5973333333333334,4.0280000000000005,-0.01092289675914899,0.1100969131253659,0.511,2.774,0.046655204913792034,-0.0068663907024248,0.3953333333333333,1.2886666666666668,-0.005619821302465038,0.0899780067569773,0.469,1.5016666666666665,0.056714994045141756,1,1,-1,1
-0.0200491844059245,0.5946666666666667,4.049,-0.004874694431504671,0.0500473280993336,0.5176666666666666,2.792333333333333,0.021208299865804532,-0.0213002527259555,0.3903333333333333,1.273,-0.017433265773085346,0.1386546761979463,0.4679999999999999,1.549,0.08739690306918017,-1,1,-1,-1
-0.0201349913424238,0.5913333333333334,4.048333333333334,-0.004895557255002569,0.0434397453239627,0.5193333333333333,2.8056666666666668,0.018408238359822617,-0.0251154904236385,0.39,1.269,-0.020555860308790246,0.148189337351883,0.4603333333333333,1.5583333333333331,0.09340679670939499,-1,1,-1,-1
0.1037906317924344,0.6153333333333333,4.241333333333333,0.025235321527165212,-0.0674730746772387,0.4823333333333333,2.611,-0.028592719231334048,-0.0161051960853857,0.3823333333333333,1.2786666666666666,-0.013181353634459653,0.0268074489720924,0.4396666666666667,1.4376666666666666,0.0168972881664748,1,-1,-1,-1
0.1939634691612255,0.617,4.366,0.04715965616816595,-0.0568755037044605,0.4693333333333333,2.470666666666667,-0.0241018408652856,-0.0779526128477257,0.381,1.22,-0.06380058654538184,-0.0788720747166864,0.4379999999999999,1.326,-0.04971469594749576,1,-1,-1,-1
0.1314528637690202,0.62,4.354333333333333,0.03196102794240507,0.005791019660374,0.4613333333333333,2.4406666666666665,0.002454030737509375,-0.1288638677663185,0.3896666666666666,1.1703333333333332,-0.10546907983774548,-0.1352191865159493,0.44,1.271,-0.08523144304312223,1,-1,1,1
0.1198975833298803,0.6223333333333333,4.377666666666667,0.029151514095322833,-0.0912569852666589,0.4656666666666667,2.3426666666666667,-0.03867150519091106,-0.0730225703668199,0.3893333333333333,1.2256666666666665,-0.05976557616555189,-0.1226693786689978,0.4403333333333333,1.283,-0.07732104023513454,1,1,-1,1
0.1727879995379195,0.6183333333333334,4.4093333333333335,0.04201112035906224,-0.1124579119381037,0.4773333333333333,2.309333333333333,-0.04765571328666596,-0.0805524046984866,0.3866666666666666,1.1906666666666663,-0.0659283952090691,-0.0435976009796443,0.5076666666666667,1.7073333333333334,-0.0274804673837838,-1,1,-1,1
0.1707056153162724,0.6183333333333334,4.397,0.04150481613421223,0.0124019707867124,0.4703333333333333,2.4283333333333337,0.005255519632326718,-0.0692119122984746,0.3836666666666666,1.1856666666666666,-0.056646729843373544,0.0114815564092596,0.5306666666666667,1.9606666666666668,0.007237061887121902,1,-1,-1,1
0.1947482614935021,0.615,4.418,0.04735046806028989,-0.0125253886628935,0.465,2.4016666666666664,-0.005307819793519226,-0.0615476930302081,0.382,1.184,-0.05037392298206913,-0.0421941114406996,0.5446666666666666,2.0276666666666667,-0.02659581897121497,-1,-1,-1,1
0.1887932178479605,0.61,4.411333333333333,0.04590257783640074,-0.03011859438437,0.4626666666666666,2.383666666666667,-0.012763202462525883,-0.041365476501822,0.3803333333333333,1.198,-0.03385571781539651,-0.0170486770666,0.55,2.099,-0.010746132895801062,-1,-1,-1,1
0.0036410753146496,0.6063333333333333,4.2363333333333335,0.0008852793810289202,-0.0106768482671153,0.4413333333333333,2.177,-0.004524473298979009,0.0262789017307611,0.421,1.356,0.021508058331106014,-0.0222108996537464,0.5193333333333333,2.083,-0.013999988297160029,-1,-1,1,-1
-0.0631462830319566,0.6133333333333334,4.173,-0.015353184849511224,-0.0405294551460055,0.4366666666666666,2.095666666666667,-0.01717495959880433,0.1283098791625312,0.4303333333333333,1.5426666666666666,0.10501566594217625,-0.0858426377494943,0.51,1.9316666666666664,-0.05410838564063101,1,-1,1,-1
-0.0365177133657041,0.618,4.202,-0.008878799775140929,-0.0050309428067727,0.4306666666666667,2.0643333333333334,-0.0021319368626827543,0.1035259891224078,0.4366666666666666,1.574,0.08473120511820205,-0.0772660479706348,0.5066666666666666,1.9066666666666665,-0.048702384154629866,1,-1,1,-1
0.0170940329301778,0.6096666666666667,4.257333333333333,0.00415618837403041,-0.0209163926150095,0.4296666666666667,2.038,-0.00886363255615893,0.0880521974670154,0.441,1.6003333333333332,0.07206662663096698,-0.0271280933436555,0.5003333333333333,1.899,-0.017099396929263093,-1,-1,1,-1
-0.1717629874242243,0.5923333333333334,4.068,-0.041761902199276224,-0.0605742040078067,0.428,1.9793333333333327,-0.025669220146581396,0.0423598706572501,0.4206666666666667,1.5496666666666667,0.034669583163278346,0.0049322668480835,0.5366666666666666,1.9853333333333327,0.003108909554683084,-1,-1,-1,1
-0.2136898800221307,0.59,3.9883333333333337,-0.05195587247454162,-0.0739168081704004,0.43,1.9653333333333332,-0.031323347166297096,-0.0347121642682248,0.4136666666666667,1.4646666666666666,-0.028410291325302272,0.073169886179123,0.5463333333333333,2.1356666666666664,0.046120488867251605,-1,1,-1,1
-0.2170375139377567,0.588,3.955,-0.052769805454398695,-0.0937919962745914,0.431,1.946,-0.03974575382038112,0.0170322942216782,0.4063333333333333,1.4733333333333334,0.013940140321907006,0.0623391201395753,0.5523333333333333,2.1813333333333333,0.03929363357697659,-1,1,-1,1
-0.2494084646906809,0.5956666666666667,3.923666666666667,-0.060640374659755615,-0.084299308037874,0.4306666666666667,1.956,-0.03572308595173263,0.0258239519621357,0.402,1.4463333333333332,0.02113570311392187,0.0801783638542104,0.5526666666666666,2.2070000000000003,0.050538076941653666,1,-1,-1,1
-0.1111648485687615,0.578,3.921666666666667,-0.02702826495710582,-0.033814547755516,0.45,2.0136666666666665,-0.014329417690434108,-0.0222982346611249,0.3796666666666667,1.2163333333333333,-0.01825006755174902,0.0345335569475104,0.5579999999999999,2.2373333333333334,0.02176721342500444,-1,1,-1,1
-0.1855462404245509,0.5770000000000001,3.835333333333333,-0.04511311815342037,0.0611019724927031,0.4513333333333333,2.110333333333333,0.02589286989398026,-0.0180774916630395,0.3696666666666667,1.14,-0.01479558579549037,0.0200526076495228,0.5596666666666666,2.249,0.012639572317977132,-1,1,-1,1
-0.1053924196021545,0.5713333333333334,3.832,-0.025624775080906145,0.0863293045686584,0.45,2.1373333333333333,0.03658332718311201,-0.1088859820381384,0.3706666666666667,1.05,-0.08911810992369865,0.0262128233619405,0.56,2.26,0.01652248337634492,-1,-1,1,1
-0.1212012789429559,0.5736666666666667,3.817,-0.029468490467865885,0.0939079663859487,0.4486666666666666,2.1453333333333333,0.03979489788042474,-0.0904573855589467,0.3703333333333333,1.0686666666666669,-0.07403516117280386,0.0084206026659465,0.56,2.2426666666666666,0.00530767959047534,1,-1,-1,1
-0.0682473648816381,0.5546666666666666,3.622,-0.016593445539614112,0.0439162964981143,0.4376666666666666,2.0976666666666666,0.01861018400980314,0.0050670636057753,0.3506666666666667,0.999,0.004147155795056246,-0.0754317434637719,0.5913333333333334,2.453,-0.047546184179399376,-1,-1,-1,1
-0.0927795357617617,0.5493333333333333,3.5196666666666667,-0.022558118932848096,0.0052315157504119,0.4333333333333333,2.06,0.002216932631592222,-0.0862140477150044,0.3476666666666667,0.8826666666666667,-0.0705621865865308,0.0039915762318627,0.5963333333333334,2.58,0.0025159728513686787,-1,-1,-1,1
-0.1584610544272289,0.5583333333333333,3.4536666666666664,-0.0385277128479358,-0.0065873312656137,0.4296666666666667,2.048,-0.0027914796274286077,-0.0576977073503238,0.3433333333333334,0.8773333333333333,-0.047222888839727285,0.0351466782091636,0.598,2.6300000000000003,0.02215367640586964,1,-1,-1,1
-0.1508769270972445,0.562,3.4613333333333336,-0.03668373243881887,-0.0509676131812155,0.4326666666666666,2.0036666666666667,-0.021598284360877663,-0.0810524067171518,0.3433333333333334,0.854,-0.06633762359666696,0.0924207175505595,0.5903333333333333,2.6873333333333336,0.05825468505525935,1,1,1,-1
-0.028926199087186,0.521,3.2056666666666667,-0.007033023327035385,-0.0283659349985776,0.4053333333333333,1.7933333333333332,-0.012020486972445666,-0.1013871546710643,0.363,0.8733333333333333,-0.0829806686379721,0.0647069636481094,0.5053333333333333,2.1283333333333334,0.040786134192699844,-1,-1,1,-1
-0.0428805074441394,0.509,3.035333333333333,-0.010425829132294931,-0.0183184013301433,0.3929999999999999,1.676,-0.007762695097343364,-0.0113085518715826,0.37,0.981,-0.00925552352934242,-0.001304073662866,0.475,1.7926666666666666,-0.0008219845347722837,-1,-1,1,-1
-0.1632714807202799,0.511,2.917666666666667,-0.03969730447765665,-0.0372552347296843,0.39,1.6256666666666668,-0.01578745998487381,0.0121894771859202,0.3696666666666667,1.0103333333333333,0.009976519910402836,-0.0118969008008806,0.4623333333333333,1.666,-0.007498862026361388,1,-1,-1,-1
-0.1627696326324357,0.5163333333333333,2.9186666666666667,-0.03957528674218446,-0.0515432605691121,0.3896666666666666,1.608,-0.02184222350574563,0.0310924575540252,0.3656666666666667,1.0306666666666666,0.0254477298016839,-0.0455167100338846,0.4589999999999999,1.6016666666666666,-0.02869012141487597,1,-1,-1,-1
0.0529697582266797,0.487,2.8346666666666667,0.012878897227831533,-0.0261642394465175,0.3696666666666667,1.422,-0.01108748572633278,0.0148291509562534,0.353,1.012,0.012136970069587348,-0.0010333143471792,0.5033333333333334,1.785,-0.0006513193519091088,-1,-1,-1,1
-0.1203265270063149,0.4886666666666667,2.6573333333333333,-0.029255806085890138,-0.0997264920332063,0.3676666666666666,1.325,-0.042260584689098886,-0.0553806165285696,0.3503333333333333,0.9336666666666668,-0.04532645781443739,0.0229149699741697,0.5196666666666667,1.958,0.014443778346188561,1,-1,-1,1
-0.1298326779054166,0.49,2.647333333333333,-0.031567101144815375,-0.0327245449234108,0.361,1.3210000000000002,-0.01386751277371247,-0.0487661176324776,0.3483333333333334,0.937,-0.039912798235138734,0.02410484902797,0.527,2.0266666666666664,0.015193783662854345,1,-1,-1,1
-0.1119148271972028,0.489,2.6646666666666667,-0.027210612356869876,-0.068106289653792,0.3616666666666666,1.2853333333333334,-0.02886105349836237,-0.0796486748375956,0.35,0.9043333333333332,-0.0651887343677314,0.0186992560767973,0.5306666666666667,2.0546666666666664,0.011786526899940485,-1,1,1,1
-0.0365500449636986,0.4766666666666666,2.6083333333333334,-0.008886660776242741,-0.0653853394037669,0.3816666666666666,1.293,-0.027708010348727444,-0.0786383637876794,0.3466666666666666,0.921,-0.06436184178231096,0.0362917250655554,0.4716666666666666,1.81,0.02287542306355089,-1,1,-1,-1
0.028550107449849,0.4693333333333333,2.58,0.006941581611844197,0.005561442974852,0.39,1.367,0.0023567442014712425,-0.0735014672889309,0.3406666666666667,0.9133333333333334,-0.060157531013622784,-0.0315613279668287,0.4536666666666666,1.5790000000000002,-0.019893756176774288,-1,1,-1,-1
-0.0404668263374818,0.472,2.5126666666666666,-0.009838974444750882,0.035329750406877,0.391,1.3976666666666666,0.014971507356514684,-0.105568957076148,0.34,0.881,-0.08640327933073239,0.0152033216584508,0.4406666666666667,1.5053333333333332,0.009582967309492534,1,1,-1,-1
-0.0443585046426431,0.4766666666666666,2.509,-0.01078518463361879,0.0369955288599843,0.3913333333333333,1.4029999999999998,0.01567740575879055,-0.1228839561887651,0.3426666666666667,0.864,-0.10057480045184856,-0.0603560019638331,0.44,1.4236666666666666,-0.03804363327599405,1,1,1,-1
0.0545521089487417,0.4956666666666667,2.6133333333333337,0.013263624910382237,-0.0123808687968027,0.359,1.3316666666666668,-0.005246577350155693,-0.0517431204491076,0.331,0.8693333333333333,-0.042349336523076174,0.0220431055492658,0.419,1.3163333333333334,0.013894224211252568,1,-1,-1,-1
0.1623583450916039,0.4966666666666666,2.7236666666666665,0.03947528760783326,-0.0859976371688544,0.3506666666666667,1.171,-0.036442778188032925,-0.0634560268715226,0.3246666666666666,0.8086666666666666,-0.05193580543799273,0.0135383019176753,0.411,1.2366666666666668,0.00853347101493494,1,-1,-1,-1
0.2263378514783531,0.4876666666666666,2.7873333333333337,0.05503105971304387,-0.1461774400639963,0.354,1.1106666666666667,-0.061944864995383896,-0.0900950763559186,0.3253333333333333,0.7823333333333333,-0.07373862794807236,-0.0211711158284924,0.4093333333333333,1.1863333333333332,-0.013344591099744979,-1,1,1,-1
0.2005708637216381,0.482,2.7616666666666663,0.048766156902474114,-0.1578933406991329,0.359,1.099,-0.06690965219390879,-0.0771080054714861,0.3223333333333333,0.7763333333333333,-0.06310931470681108,-0.0765736222375748,0.4116666666666666,1.1316666666666666,-0.04826593392926237,-1,1,-1,1
0.1440174977872312,0.501,2.712666666666667,0.03501595278335612,-0.1265930544883939,0.3693333333333333,1.1230000000000002,-0.05364569023923056,-0.0418870829127964,0.374,0.972,-0.03428262839286497,-0.046102683819317,0.4793333333333333,1.519,-0.02905947278138455,1,1,1,1
0.0768926420857365,0.511,2.7696666666666667,0.01869543052775056,-0.011134237768632,0.3666666666666666,1.233,-0.004718298905100952,0.0757847825085278,0.39,1.2073333333333334,0.06202631828009771,-0.0093035009502773,0.5046666666666667,1.7743333333333335,-0.005864188594653788,1,-1,1,1
0.0757777452726635,0.5143333333333333,2.8103333333333333,0.018424358090271094,-0.0093859853752007,0.3636666666666667,1.233,-0.003977450943599183,0.0713575420397774,0.3953333333333333,1.24,0.05840282795225596,0.0019352735510671,0.5163333333333333,1.8863333333333328,0.0012198428469408133,1,-1,1,1
0.0812005455412987,0.516,2.838,0.01974284036553346,-0.02910018336356,0.3603333333333333,1.213,-0.01233163564095432,0.0975603162729541,0.3993333333333333,1.2966666666666666,0.07984857946873852,-0.0155542255355591,0.5213333333333333,1.911,-0.00980414926292663,1,-1,1,1
0.0914742685201588,0.5283333333333333,3.008,0.022240760439582556,-0.0001704852445574,0.3976666666666666,1.415333333333333,-7.22456587910535e-05,-0.0033822421482225,0.3656666666666667,1.147,-0.0027682078253955995,-0.0727795058792359,0.5466666666666666,2.0776666666666666,-0.04587442411008003,1,1,-1,1
0.0984259670324396,0.5326666666666666,3.073,0.023930974133128155,0.0428801585072979,0.4083333333333334,1.5706666666666669,0.018171105120956745,-0.0616930043066448,0.355,1.0006666666666666,-0.05049285350061929,0.0364855890246369,0.5479999999999999,2.2063333333333333,0.022997619516674946,1,1,-1,1
0.1234215649750138,0.5303333333333333,3.097,0.030008323696873545,0.0894389534395641,0.411,1.645333333333333,0.037901087156244455,-0.1638320911173062,0.3603333333333333,0.8973333333333334,-0.13408894360807225,0.0215485551244531,0.5496666666666666,2.2056666666666667,0.013582498875148704,-1,1,1,1
0.1124294133728329,0.5333333333333333,3.094,0.027335727190176115,0.1001568218708666,0.4096666666666667,1.655333333333333,0.04244294336007905,-0.1061744444707385,0.3556666666666667,0.9543333333333331,-0.08689884259037797,0.0292269283107997,0.55,2.2153333333333336,0.0184223359112837,1,-1,-1,1
0.0467795602776486,0.5589999999999999,3.372,0.011373832340347294,0.0661153052621859,0.4296666666666667,1.8116666666666668,0.028017344241366475,-0.0006850946302741,0.395,1.11,-0.0005607180779938967,-0.0638402705588245,0.589,2.438333333333333,-0.0402398396572972,1,1,1,1
0.1345571309267494,0.5636666666666666,3.519333333333333,0.03271578950882638,0.1219717049046371,0.4333333333333333,1.903333333333333,0.051687324598561527,0.0356636360021151,0.4096666666666667,1.2523333333333333,0.029189026668300123,0.0266020309544137,0.6,2.5986666666666665,0.01676780895183873,1,1,1,1
0.1827531387266261,0.5576666666666666,3.564,0.04443401235949706,0.045478728352515,0.4396666666666667,1.8946666666666665,0.01927228775332859,0.1320993665211485,0.411,1.3516666666666668,0.10811718502349782,-0.021197176476412,0.6093333333333333,2.624333333333333,-0.013361017663800403,-1,1,1,1
0.1242586698923227,0.5633333333333334,3.5046666666666666,0.030211854703241316,0.046859911036261,0.441,1.9103333333333328,0.019857584464237955,0.1515741843978411,0.4103333333333333,1.369,0.12405641730843239,-0.010953169457347,0.612,2.656,-0.006904008689886791,1,1,-1,1
0.132232109935126,0.5686666666666667,3.591666666666667,0.03215049135746372,0.0147052572774819,0.4506666666666667,1.9893333333333332,0.006231571550146215,0.0670480970369196,0.395,1.3126666666666666,0.05487574773232188,0.0247171431021793,0.5433333333333333,2.369666666666667,0.015579725250407498,1,1,-1,-1
0.1591709060394976,0.563,3.628333333333333,0.038700303893609365,0.0801526370392513,0.4493333333333333,2.0603333333333333,0.03396587242358833,-0.0022551003662072,0.3843333333333333,1.265,-0.0018456947217892058,0.0013229596111341,0.515,2.1056666666666666,0.0008338887376121526,-1,-1,-1,-1
0.1559781147549568,0.5596666666666666,3.628333333333333,0.03792401885474721,0.0893302076196298,0.445,2.071333333333333,0.03785500449717139,-0.0235579167000514,0.3793333333333333,1.236,-0.019281058688648902,-0.0626617319257702,0.507,1.9743333333333333,-0.039496982441798126,-1,-1,-1,-1
0.1447656608983072,0.5589999999999999,3.6166666666666663,0.03519785876404737,0.0999228033706955,0.44,2.0816666666666666,0.04234377453899986,-0.0455446764965987,0.3786666666666666,1.2083333333333333,-0.037276198556408506,-0.1383109287315598,0.509,1.899,-0.08718023194907192,-1,-1,-1,1
0.0505714398828538,0.5443333333333333,3.5656666666666665,0.012295777793199123,0.0669031947190079,0.3236666666666666,1.0306666666666666,0.028351224120592423,-0.0588247826069192,0.3826666666666666,1.2456666666666665,-0.048145347495372866,0.0447289130643071,0.4446666666666667,1.541,0.02819355673147456,-1,-1,1,-1
-0.0730253829753238,0.5429999999999999,3.4596666666666667,-0.0177551575436214,0.0156708598489828,0.2853333333333333,0.5776666666666667,0.006640760005660501,-0.0771614121005266,0.3903333333333333,1.2456666666666665,-0.06315302554771454,0.0280831160093233,0.4206666666666667,1.3126666666666666,0.017701367419036412,-1,-1,1,-1
-0.102783349865712,0.5489999999999999,3.436,-0.024990414228208052,0.0350403261564966,0.2689999999999999,0.4086666666666667,0.014848859524480172,-0.0397966068330473,0.3893333333333333,1.2873333333333334,-0.03257167098971009,-0.0680744088970619,0.4163333333333333,1.1793333333333331,-0.042908704408747354,1,-1,-1,-1
-0.0883160068079953,0.5503333333333333,3.4533333333333336,-0.021472870810268333,0.0324433015292234,0.2623333333333333,0.3246666666666666,0.013748331701201178,-0.055429131768856,0.3903333333333333,1.2756666666666667,-0.04536616528123788,-0.015003646978378,0.41,1.176,-0.009457108239043452,1,-1,1,-1
-0.1184829429694387,0.5883333333333334,3.693666666666666,-0.02880756297252361,-0.0562935398402704,0.3289999999999999,0.6506666666666666,-0.0238552250196143,-0.0443588048238705,0.4,1.2766666666666666,-0.036305617769906755,-0.0409931789625983,0.4206666666666667,1.1409999999999998,-0.02583884645316293,1,1,1,1
0.0487664458399446,0.5916666666666667,3.906333333333333,0.011856917327270717,0.045244551401913,0.3476666666666667,0.9456666666666668,0.019173051786521938,0.0152787812898325,0.3996666666666666,1.3343333333333334,0.012504971576695,-0.0235630237084989,0.431,1.1566666666666665,-0.01485225998529269,1,1,-1,1
0.0222100792124231,0.595,3.925,0.005400087468300392,-0.0230680605724722,0.3606666666666667,1.0096666666666667,-0.009775433864771041,0.0186734044796588,0.4,1.3356666666666668,0.015283312708563703,0.0316146575218441,0.4323333333333333,1.21,0.019927370895572154,1,1,1,1
-0.0078230956740035,0.5973333333333334,3.927,-0.001902082406300989,-0.0756941986490018,0.3686666666666667,1.038333333333333,-0.03207654282489423,0.0160031049902562,0.3993333333333333,1.3316666666666668,0.013097796823310217,0.0551377460624074,0.4323333333333333,1.2323333333333333,0.03475445892059041,1,1,-1,1
0.0106849853288051,0.583,3.956,0.0025979130835688253,0.071623735793675,0.3716666666666666,1.219666666666667,0.0303516236312652,0.034892492176795,0.3586666666666667,1.1849999999999998,0.02855788132795882,0.0315958507281795,0.3956666666666667,1.090666666666667,0.019915516585511953,-1,1,-1,-1


==> data/results/error_test_D_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.0031743446029031,0.34,1.143333333333333,-0.0006870264883397791,-0.0067728755525684,0.48,2.3173333333333326,-0.001576337151509939,0.0098678826571949,0.35,0.7650000000000001,0.0033487840881206514,-0.0519588654733134,0.84,4.328999999999999,-0.024750606164816658,-1,1,1,1
0.03451880285815,0.67,4.5856666666666674,0.007470938059982222,0.0224126410648004,0.69,4.421333333333333,0.00521637796231239,-0.1780886358306572,0.99,5.347666666666666,-0.06043651010685494,0.0553298565764861,0.43,0.8013333333333335,0.02635637781551948,1,1,1,-1
-0.0714601975786712,0.57,3.429666666666667,-0.015466200031855814,0.3689624506851521,0.9,7.204666666666666,0.08587330654652321,-0.1139587707211839,0.59,2.0803333333333334,-0.0386732728134581,0.1091215749701786,0.91,3.192333333333333,0.05198006349000397,-1,1,-1,1
0.0066700205442833,0.64,4.275,0.0014435990306478463,-0.1014025689308288,0.7,5.114999999999999,-0.023600704814899023,0.0176760358480487,0.4,1.1483333333333332,0.005998574328996157,0.0443335585213491,0.81,3.7313333333333336,0.021118291110692907,1,-1,-1,-1
-0.0634079803666254,0.5,2.558666666666666,-0.013723450832704098,0.2145169382295595,0.94,7.294333333333335,0.04992724533838278,0.099522034978547,0.94,4.056000000000001,0.03377399374632253,0.0381823640192524,0.78,2.0966666666666667,0.018188169538989697,-1,1,1,-1
0.0360449490484038,0.67,4.650666666666667,0.007801243363579158,-0.0469592539627288,0.62,3.941666666666668,-0.01092942223049833,0.1108582639192068,0.85,4.828333333333333,0.03762107872033111,0.009454092635367,0.55,1.531,0.004503457135411168,1,-1,-1,-1
-0.0159996927369376,0.37,1.4189999999999996,-0.003462829053128249,-0.0070654842893929,0.34,1.0476666666666663,-0.001644439690694782,-0.170336649565348,0.75,3.841666666666666,-0.0578057807844233,0.1749825225740031,0.92,3.659333333333335,0.08335292663731654,-1,-1,-1,1
0.5396982972183579,0.89,8.463,0.11680742713370917,-0.1127519698132188,0.61,3.4333333333333345,-0.02624219469898624,-0.0155888640409571,0.37,0.9496666666666668,-0.005290267594960748,-0.0756125869042039,0.66,2.8506666666666662,-0.0360180566400189,1,1,-1,-1
-0.0354823525324752,0.68,4.844666666666667,-0.0076794800527095275,0.3496103686654059,0.87,6.698,0.08136925127339403,-0.0778102136169534,0.69,2.761333333333334,-0.02640582729910505,-0.0011073290521732,0.69,2.1566666666666667,-0.0005274762067173144,-1,1,1,1
-0.0006980035192003,0.42,1.9283333333333328,-0.00015106958022340097,-0.16699833326087,0.76,6.184666666666667,-0.03886763826031318,-0.2633494816164785,0.56,2.6043333333333334,-0.08937079860886582,0.0236213616076781,0.43,1.1563333333333332,0.011252035873043449,-1,-1,-1,-1
0.0398786941733844,0.7,5.033666666666667,0.008630984547947215,-0.0749284800000174,0.81,6.049666666666668,-0.01743905462509294,-0.2018461402646818,0.57,2.357333333333333,-0.06849890358942329,0.0358798998532845,0.53,1.570666666666667,0.017091390707093455,1,1,1,1
-0.0246456913504973,0.77,6.033333333333335,-0.005334090938253153,-0.0355973871003651,0.61,3.849333333333333,-0.0082850309809261,-0.1356455065934902,0.52,1.868,-0.04603292619963844,0.07140265607784,0.81,3.3323333333333327,0.03401265604254104,1,-1,-1,1
-0.0010357214529324,0.45,2.185,-0.00022416220093292812,0.0122422670636943,0.82,6.208666666666665,0.002849297944635891,-0.0424742493440457,0.66,2.544333333333333,-0.014414144887961444,0.0886388717741093,0.98,3.4676666666666662,0.04222312758736918,-1,1,1,1
0.0378121681910197,0.33,1.0553333333333337,0.008183724320614464,-0.126217447968016,0.63,4.42,-0.029376186061075123,-0.1410413158858472,0.51,2.014,-0.04786405866528484,-0.004771704539721,0.73,3.3506666666666667,-0.0022730015122859235,-1,-1,-1,-1
0.0488924296100987,0.33,1.0550000000000002,0.010581836071202168,-0.1108790758134143,0.58,3.6270000000000007,-0.025806292345574133,-0.0873751232219084,0.78,3.742666666666667,-0.029651793855672407,0.130651588798544,0.86,3.231666666666667,0.06223588582435847,1,-1,1,1
0.3970160887647846,0.92,8.877333333333333,0.08592657804984706,0.0134576302578564,0.44,1.937333333333333,0.00313216482158729,-0.0272276951775582,0.44,1.4370000000000005,-0.009240044245998924,-0.0799599026770736,0.75,3.298333333333333,-0.03808890055834228,1,-1,-1,-1
0.3198805992016647,0.83,7.366666666666665,0.06923206905657199,0.2229590590458405,0.86,6.667000000000001,0.051892087092369046,-0.0184219021881146,0.43,1.3543333333333334,-0.00625169299875013,-0.0526882742538505,0.5,1.484666666666666,-0.02509806004580075,-1,1,-1,-1
-0.0865176066459891,0.73,6.015333333333334,-0.01872508971432888,-0.0035123159369625,0.66,4.803666666666668,-0.0008174657951857466,0.2132143922193954,0.6,3.252333333333333,0.07235685595653354,-0.4035635318323998,0.33,0.026,-0.1922374930221743,-1,-1,1,-1
0.0017144046985686,0.4,1.6786666666666668,0.0003710502755666813,-0.1281242721153459,0.79,5.938666666666666,-0.029819985407675036,-0.1280336143176437,0.51,1.8043333333333336,-0.04344973944931187,0.1406950335441847,0.85,3.6296666666666666,0.06702008084426558,-1,1,-1,1
0.0190399757678578,0.8,6.490333333333334,0.00412084046511605,-0.0894728491954999,0.59,3.511666666666667,-0.02082414997051406,-0.0562006178140246,0.49,1.6626666666666663,-0.019072352318755224,0.114244406193753,0.89,3.697666666666666,0.05442032420217518,1,-1,-1,1
-0.0194137158823295,0.61,4.186333333333333,-0.004201729401421947,0.0604928016546644,0.83,6.556000000000001,0.014079256278525337,-0.1897741362249378,0.66,3.1580000000000004,-0.06440212452906964,0.0506660912606424,0.39,0.7986666666666669,0.024134793153766893,-1,1,1,-1
-0.0648406259758083,0.63,4.314000000000001,-0.014033519714643434,-0.0014596504174162,0.35,1.0873333333333337,-0.0003397229379650423,0.1122251368911593,0.92,4.7860000000000005,0.03808494342342618,0.0990696044487102,0.92,3.023,0.047191807216683423,1,-1,1,1
0.4389640741890428,0.88,7.849666666666668,0.0950054213148787,-0.0927923414080345,0.59,2.948,-0.021596737456900387,-0.1181873870346361,0.67,2.685333333333334,-0.04010830437161422,0.1309086708869502,0.92,3.1823333333333337,0.06235834688012264,1,1,-1,1
-0.1089282003922766,0.69,5.386666666666667,-0.02357543630525674,-0.063383077699219,0.54,3.1046666666666662,-0.01475194684721929,-0.0044442443021772,0.42,1.265,-0.0015082074969750955,0.0379844883167246,0.97,4.238,0.018093911445818525,-1,-1,-1,1
-0.031701501530811,0.43,2.077666666666667,-0.0068611867948717665,-0.1140023804197527,0.58,3.466666666666667,-0.026533218604330847,-0.0826094451022934,0.49,1.8620000000000003,-0.02803450394551775,-0.0950119080472626,0.57,2.397333333333333,-0.04525892348926244,-1,1,1,-1
-0.0135755992637136,0.71,4.812,-0.0029381801461402187,0.3094801006175736,0.9,6.909,0.07202922547004653,-0.1172134584259667,0.6,1.889,-0.03977779004133897,0.1027504100572671,0.89,3.0726666666666658,0.04894515901058337,1,1,1,1
0.2288193094427111,0.94,8.836666666666668,0.049523585588970756,-0.0485646416910947,0.57,3.289333333333333,-0.011303064459586927,-0.2287438851975842,0.55,2.263333333333333,-0.07762697527073335,0.0259773957897306,0.51,1.6596666666666666,0.012374332782716694,1,-1,-1,-1
-0.0742085959943796,0.69,5.0906666666666665,-0.016061038572818216,-0.0016290943359198,0.71,4.5393333333333326,-0.0003791597682687318,0.0164521772502856,0.95,5.055000000000001,0.0055832432655171585,0.053786170644553,0.48,1.0593333333333337,0.025621043004118188,-1,1,1,-1
-0.1011629510735891,0.71,5.393333333333332,-0.02189479584623989,0.0428712810952398,0.43,1.9056666666666664,0.009977976503292574,-0.0630221152394909,0.95,5.590000000000001,-0.02138730911639222,0.0634883604232965,0.5,1.1916666666666669,0.03024268121662546,1,-1,1,1
-0.0837434036083415,0.6,4.162000000000001,-0.018124666253954258,0.0341783950734708,0.44,1.9443333333333332,0.007954770985400029,-0.0813558528458493,0.76,4.056333333333333,-0.02760908240908406,0.0392565014577908,0.74,2.7056666666666667,0.01869983492017096,-1,1,-1,1
-0.0365861964459335,0.58,3.4943333333333326,-0.007918386063999206,-0.0286683091625805,0.97,7.286000000000001,-0.006672338868947798,0.0267408725792637,0.71,2.7306666666666657,0.009074835170502112,0.0899043158476069,0.98,2.856666666666667,0.04282592188630988,-1,1,-1,1
0.0197573955345733,0.65,4.375,0.004276112322664636,-0.0683666609966131,0.6,3.6793333333333336,-0.015911839338725007,0.0254493740490762,0.81,3.779666666666666,0.008636549686374503,0.1489898099747764,0.84,3.001,0.0709712976922205,1,-1,1,-1
-0.1116838826063935,0.55,3.3823333333333334,-0.02417185128578963,-0.0734151947880246,0.57,3.433666666666667,-0.017086848581739575,0.085687914204259,0.85,4.654333333333335,0.029079219281377248,0.0082999744945442,0.62,2.0276666666666663,0.003953692945778374,-1,-1,1,-1
-0.0050703405280572,0.81,6.589666666666668,-0.0010973787296099482,-0.023553831136434,0.51,2.588,-0.00548198158855474,0.0854982453317214,0.85,4.423,0.029014852879340376,-0.0005332398835322,0.64,1.9166666666666663,-0.00025400882464334825,1,-1,1,1
-0.0435676428539655,0.47,2.5689999999999995,-0.009429387297090282,0.0246232699408279,0.4,1.725666666666667,0.005730885633158541,-0.2867116168397201,0.68,4.0343333333333335,-0.09729901881759233,0.0034242358908824,0.45,1.2996666666666667,0.001631134805939707,-1,-1,-1,-1
0.0339846540330315,0.8,6.075000000000001,0.007355331710489995,0.266363914190685,0.94,7.434666666666667,0.06199424904554111,-0.1909954594951446,0.54,1.928,-0.06481659519879715,-0.01938410557094,0.54,1.4276666666666666,-0.009233618911290093,1,1,-1,1
-0.0772654018716245,0.55,3.327,-0.01672262604049873,0.2908860282840422,0.84,7.315333333333333,0.06770159139649655,0.0080396282297445,0.39,1.06,0.002728344065841097,-0.0415856903486733,0.75,3.1106666666666665,-0.019809344075087127,-1,-1,-1,1
-0.007320614251626,0.37,1.4509999999999998,-0.0015844076592015427,-0.0329387434173567,0.52,3.2350000000000003,-0.007666251146921312,-0.3352522008125991,0.57,2.7060000000000004,-0.11377184696963175,-0.0396496959205214,0.36,0.6646666666666667,-0.01888713310700743,-1,-1,1,-1
-0.4458596862742299,1.0,7.615666666666667,-0.09649784534203278,0.0577144983163098,0.99,6.4353333333333325,0.013432626536635035,0.1166309668031382,0.8,2.748666666666667,0.03958011453730676,0.1432455721297332,0.86,2.167333333333333,0.0682350299287775,1,1,1,1
-0.0464797152506655,0.65,5.151333333333333,-0.010059649956874066,0.0260186921968899,0.32,0.9246666666666664,0.006055659937248654,-0.3371930386379702,0.59,3.234,-0.1144304935155031,0.027917950377033,0.37,0.7853333333333334,0.013298715982660091,-1,-1,-1,-1
-0.186146330082316,0.97,8.256333333333334,-0.040287831181539446,-0.0185534282589654,0.63,3.265333333333334,-0.0043181744630448335,0.2451665017314699,0.89,4.262666666666666,0.08320018675332884,-0.0337706455876973,0.67,1.6860000000000002,-0.016086647413462045,1,1,1,1
0.1252140037818652,0.92,7.567000000000001,0.02710018856508021,0.2906745396619934,0.94,6.223666666666665,0.06765236896955698,0.0103156263122419,0.99,3.3603333333333336,0.003500731256491683,0.0981119628324849,0.96,1.9903333333333328,0.04673563462179864,-1,1,1,1
0.0299761568369281,0.33,0.97,0.006487768765483915,0.2221269782664849,0.91,7.581666666666667,0.05169842638867308,-0.0178204208416978,0.94,4.101999999999999,-0.006047573104730784,0.1866239374020741,0.88,2.490333333333333,0.08889831472433761,-1,-1,-1,-1
0.472585352413029,0.91,8.659333333333334,0.10228210724576188,-0.0038257057071708,0.49,2.417333333333333,-0.0008904049676019841,-0.1849877106182811,0.67,3.377666666666667,-0.06277779371086131,0.0058137788372798,0.5,1.4679999999999995,0.002769393615893398,1,-1,-1,-1
-0.0135181039839036,0.35,1.1766666666666667,-0.0029257363868370064,0.3102070144071991,0.91,8.479999999999999,0.0721984093275732,0.0063321391127852,0.31,0.6043333333333334,0.0021488871971131994,-0.0830864377726845,0.58,2.168333333333333,-0.03957822558703613,-1,1,-1,1
0.0275817546385904,0.32,0.952666666666667,0.005969545969983846,-0.1520011778192098,0.57,3.537999999999999,-0.035377160234226684,-0.1278618998410534,0.61,2.431666666666666,-0.04339146608643535,0.1090221528391102,0.96,4.027333333333333,0.05193270375672795,-1,-1,1,1
-0.0139290301815737,0.51,2.636,-0.0030146735432799187,-0.0274588448293462,0.51,2.8313333333333333,-0.006390844908648995,-0.1231467344295311,0.67,2.8576666666666664,-0.04179131826835709,0.1128796464244281,0.95,3.817333333333333,0.05377022087038677,1,-1,1,-1
-0.015923662632574,0.44,2.137666666666667,-0.0034463737837283036,-0.1484351546783004,0.79,6.186666666666666,-0.034547194480902314,0.0221848169878731,0.63,3.712666666666668,0.007528683174266369,-0.2510757044218225,0.3,0.0036666666666666,-0.11959991468424497,-1,1,-1,-1
-0.4223134497561691,0.99,8.264333333333333,-0.09140171048199691,-0.0206496138184659,0.74,4.883333333333334,-0.004806046290638983,0.0307243631296048,0.43,1.1786666666666668,0.010426680367043325,0.0809527217268701,0.82,3.083333333333333,0.03856182992411261,1,-1,-1,1
-0.0495409624936789,0.48,2.659666666666667,-0.01072219867366552,0.0211159081248963,0.35,1.163333333333333,0.004914572873337681,0.0740610006860409,0.86,5.221666666666666,0.025133487016778977,-0.040775172043272,0.58,1.907,-0.01942325367100266,-1,-1,1,-1
-0.0529654645506143,0.56,3.0903333333333323,-0.011463366982971634,-0.0462940238739566,0.96,8.282333333333334,-0.010774594802311462,0.0060838163010656,0.35,0.823,0.0020646158787876157,-0.0454232064473343,0.6,2.2463333333333333,-0.021637344912747554,1,1,-1,1
-0.0508869869230341,0.74,5.093666666666668,-0.011013520049446121,0.0678761987966289,0.93,7.225666666666665,0.01579768785591012,0.3769850620914257,0.85,4.626,0.1279343929440088,-0.2867575636015669,0.33,0.0,-0.13659696871422367,1,-1,1,-1
0.0111758749168209,0.44,2.2223333333333333,0.0024188054728544748,0.0288098737349029,0.41,1.7879999999999998,0.006705286985734735,-0.1771221996078775,0.67,3.242666666666666,-0.06010853840740751,0.1566156437616914,0.87,3.6716666666666655,0.07460386370417907,-1,-1,-1,1
0.007319679805038,0.32,0.9279999999999996,0.001584205416018081,-0.086902682652628,0.66,4.405333333333333,-0.020225962542493117,-0.1321160169534956,0.5,1.7979999999999998,-0.04483515164594705,0.1140705675884179,0.93,4.121,0.05433751618052774,-1,1,-1,1
0.0366253229680482,0.43,1.7963333333333336,0.007926854255217268,-0.0083074517371122,0.41,1.771666666666667,-0.0019334985126988997,0.043391252538278,0.88,5.797666666666667,0.014725340897508831,-0.0012867369081771,0.43,0.9736666666666668,-0.0006129371409847751,1,-1,1,-1
-0.0971074550817983,0.57,3.284333333333333,-0.02101706090619339,-0.094431669743948,0.58,3.2133333333333334,-0.021978279113670302,0.6409029378396189,0.91,6.357,0.21749808290456493,-0.5455405680033225,0.37,0.0,-0.2598682558324068,1,1,1,-1
-0.0231493415992107,0.49,2.7183333333333337,-0.005010234506908444,-0.0450102034944528,0.52,2.871666666666667,-0.010475795017143404,0.0931717254597632,0.93,5.211999999999999,0.03161894020445264,0.0020006514319255,0.66,1.9570000000000003,0.0009530103325696587,-1,-1,1,1
-0.039868943194282,0.7,5.170333333333333,-0.008628874134060684,-0.0775387969133123,0.59,3.376333333333333,-0.018046586757597738,-0.1660392874528429,0.61,3.0306666666666664,-0.056347419516542104,-0.0149745672775161,0.53,1.8216666666666663,-0.007133135294586271,1,1,-1,-1
0.0052414285311925,0.36,1.3166666666666669,0.0011344074724514192,-0.1156345311846926,0.71,5.194333333333333,-0.026913089734055717,0.0036982500987212,0.31,0.5820000000000001,0.001255045435249299,-0.0651415089565796,0.8,3.862333333333333,-0.0310301585394367,-1,1,-1,1
-0.0523601322598032,0.71,5.396999999999998,-0.011332354326798678,0.0098538280837838,0.38,1.4146666666666663,0.002293406275148524,-0.073395552851899,0.82,5.097333333333332,-0.024907659329537077,0.0013469001637925,0.4,0.8013333333333333,0.0006415959084879794,1,-1,1,-1
-0.013264478188057,0.42,1.9406666666666668,-0.0028708439092800606,-0.1166935805927806,0.6,3.581333333333333,-0.02715957572280545,-0.0653863052676029,0.46,1.5666666666666669,-0.02218962529935396,0.0695962325221355,0.95,4.284333333333334,0.03315216616103943,-1,1,-1,1
0.2346364666934031,0.84,7.238666666666668,0.050782598587877106,0.019035544029323,0.47,2.1693333333333333,0.0044303833755288844,0.1008250719632828,0.86,4.366666666666666,0.03421619494310453,-0.033862544665371,0.67,2.081,-0.016130423540167117,1,-1,1,-1
0.0070499779091217,0.35,1.2036666666666669,0.0015258335724946978,0.0454638205896316,0.94,8.815,0.010581371071825113,0.0354607996090255,0.33,0.8130000000000001,0.012034046776605703,-0.0121153841097101,0.42,1.1363333333333332,-0.005771163359772074,-1,1,-1,-1
-0.1025192701096737,0.54,3.1133333333333337,-0.022188345293762818,0.0140170273918174,0.33,1.0420000000000005,0.0032623604051125943,-0.1378127079135129,0.49,2.051,-0.04676839190675794,-0.0290498995766426,0.43,1.2386666666666666,-0.01383791999689143,1,-1,1,1
-0.0517256544894713,0.51,2.9933333333333336,-0.011195033686159308,-0.0881214628866784,0.69,4.916333333333332,-0.02050962471043758,-0.0953449733368456,0.46,1.8233333333333337,-0.03235645788308142,-0.0284369847751211,0.53,1.786,-0.013545958024149032,-1,1,-1,1
-0.1289669393985235,0.73,5.757,-0.02791244006900325,0.0065711231905059,0.35,1.1623333333333334,0.0015293807677323869,-0.029249786912433,0.39,1.222,-0.009926265278586062,-0.0708484873687353,0.7,3.2783333333333338,-0.033748677771595924,1,-1,-1,1
-0.0806507263161373,0.75,5.949333333333332,-0.017455315101061773,-0.0288292944392277,0.32,0.8020000000000002,-0.006709807012346484,-0.1098283467364003,0.71,3.419666666666666,-0.03727156399729681,0.0355338167999557,0.76,2.992333333333334,0.016926534040666477,1,-1,1,1
-0.0018290435220902,0.46,2.433,-0.0003958616675873896,-0.1118143564125904,0.58,3.348666666666667,-0.026023972051058854,0.0245983491353269,0.38,1.0573333333333332,0.008347744196001148,-0.0453772053868775,0.98,4.48,-0.021615432307070758,-1,1,-1,1
-0.0039128432967574,0.66,4.696,-0.0008468604785808573,0.0046612826119234,0.32,0.8423333333333333,0.0010848793688636043,-0.102758499783174,0.73,3.348666666666666,-0.034872326814926156,0.0811795282610847,0.97,3.7146666666666666,0.038669869219289985,1,-1,1,-1
0.0405493948273723,0.33,1.0603333333333336,0.008776144942510264,-0.0595702295055127,0.53,2.7293333333333334,-0.01386453437165305,-0.2723884802453433,0.98,6.035333333333335,-0.09243829098108375,0.0424295849585255,0.41,0.7900000000000001,0.02021133328218002,-1,1,1,-1
-0.0041338351370585,0.38,1.2303333333333333,-0.0008946899574140489,-0.0173050069769202,0.46,2.381333333333333,-0.004027613558396697,-0.3085004450521804,0.75,4.793666666666667,-0.10469331846134419,0.0071910853572323,0.38,0.7376666666666669,0.0034254735924873266,1,-1,-1,-1
-0.02602722978908,0.38,1.1466666666666667,-0.0056330986455757435,0.3534749418598544,0.91,8.270666666666667,0.08226870236382909,-0.197701740466643,0.51,2.0516666666666667,-0.06709245191375773,-0.0330440862335128,0.5,1.3830000000000002,-0.015740550856753733,1,1,-1,1
-0.1033691276526327,0.58,3.546666666666666,-0.022372280787972935,0.0129434934648859,0.35,1.1663333333333332,0.003012503250748264,-0.1983688352143167,0.56,2.159333333333333,-0.06731883850081852,0.0571106071660825,0.83,3.847,0.02720463837932072,1,-1,1,1
0.0111477805764286,0.33,0.9713333333333334,0.0024127249874515066,0.2515037036644578,0.89,7.295333333333334,0.05853564394495456,-0.0426317722800071,0.79,3.4653333333333336,-0.014467602181667401,0.0586194913354618,0.78,2.632,0.02792339537072991,-1,1,1,-1
-0.1281555775534091,0.97,8.062333333333333,-0.027736836236101164,-0.0331680368889522,0.76,4.880333333333332,-0.007719617522114433,-0.0272438802028145,0.65,2.413666666666667,-0.009245536828037746,0.0891112433445822,0.79,2.54,0.042448141790387826,1,-1,-1,1
0.4722477433945933,0.87,7.643,0.10220903819769583,-0.0606409381333117,0.8,4.926333333333332,-0.014113733958348798,0.021485727710496,0.79,2.8973333333333344,0.007291438860609148,0.0635413095473107,0.98,2.635666666666667,0.030267903532457598,-1,1,1,1
0.0572830454088046,0.79,6.651666666666666,0.012397825205438313,-0.0756301130109347,0.57,3.115333333333333,-0.01760235456663923,0.0059913451299582,0.76,3.3426666666666667,0.0020332346800875523,0.109048913596069,0.97,3.093333333333333,0.05194545124361254,-1,-1,-1,-1
0.1034198632640315,0.95,8.44233333333333,0.022383261545670514,-0.0371768919253452,0.6,3.0369999999999995,-0.008652649153928134,-0.0389316659698293,0.72,3.2010000000000005,-0.013211926818843362,0.0483943589516107,0.71,2.3713333333333333,0.02305265344227508,1,1,-1,-1
0.0073463734004306,0.65,4.916666666666667,0.0015899827368190329,-0.1039059172398073,0.63,3.861666666666666,-0.02418334078864225,0.0086581724334986,0.39,1.0976666666666666,0.002938254444722701,0.0776914109947468,0.86,3.9903333333333335,0.03700830451941855,-1,1,-1,1
0.010041225347394,0.34,1.1373333333333333,0.00217323216349585,0.0330215526205719,0.42,1.918,0.0076855243821228,-0.1779952383611536,0.71,3.3443333333333327,-0.06040481455770729,0.138414983135271,0.87,3.6513333333333335,0.06593397880579949,-1,-1,1,1
-0.0158631522056413,0.47,2.0046666666666666,-0.003433277453202156,0.1368434723436502,0.95,7.785000000000001,0.031849315364301495,-0.0790227949885613,0.65,2.708666666666667,-0.02681733130091149,0.0347915137684715,0.71,2.493666666666668,0.01657293798309568,1,1,-1,-1
-0.0018408869297796,0.39,1.6396666666666668,-0.0003984249478271542,0.0015127324486734,0.43,1.991,0.0003520773917415634,-0.1557927071675466,0.77,4.060999999999999,-0.0528701198557043,0.0207868309240844,0.68,2.697,0.009901807149366847,-1,-1,1,-1
-0.0093374882298844,0.51,2.383,-0.0020209216550164597,-0.3115935237646399,1.0,7.479333333333334,-0.07252110921982521,0.1466745855519384,0.82,3.4596666666666667,0.04977577615091428,0.1102219499645946,0.82,2.4000000000000004,0.05250422713122879,1,1,1,1
-0.1766921511271757,0.96,9.054,-0.038241654039415166,-0.0324188082300356,0.63,4.293333333333334,-0.007545240042289289,0.0068800666444646,0.38,1.1810000000000005,0.002334832963117352,0.0364286793913251,0.36,0.6903333333333332,0.01735280184634031,1,-1,-1,-1
-0.0133738897310053,0.46,2.353,-0.002894523955884598,-0.0600316765386033,0.66,4.238333333333333,-0.013971932787003956,0.171412379884237,0.89,5.210666666666666,0.05817084274352329,-0.0060224392677588,0.56,1.4546666666666672,-0.0028687890143479573,-1,1,1,1
0.4904405176577047,0.89,7.624666666666666,0.10614651801753418,-0.0904041174916718,0.8,5.041,-0.02104089584187773,0.0546470768855513,0.82,3.9203333333333337,0.01854513961039146,-0.0097232599591237,0.56,1.2169999999999996,-0.004631674993173315,1,1,-1,1
0.0126862423409734,0.78,6.316999999999999,0.002745695762764806,-0.0730105822754385,0.97,7.791,-0.016992677984538306,-0.0546325706082229,0.48,1.7630000000000003,-0.01854021673155485,0.0045365469881767,0.36,0.557,0.0021609842099076623,-1,1,-1,-1
0.5089937933952493,0.9,8.447333333333335,0.11016202152194497,-0.0943236228400401,0.69,4.796666666666668,-0.021953131988580864,0.0273869457089919,0.35,0.857,0.009294087819905945,-0.0728620036487126,0.59,2.087,-0.03470781627468278,1,-1,-1,1
-0.0928642630295542,0.5,2.922333333333333,-0.02009870272531459,0.0365787617973502,0.33,1.0243333333333335,0.008513438749886623,0.0146777877943216,0.37,0.8843333333333335,0.004981082966019797,-0.0552902147199487,0.97,4.768666666666666,-0.026337494416702713,-1,-1,1,1
-0.012473884442774,0.49,2.7343333333333333,-0.0026997349364141572,-0.0751202566595559,0.68,4.610333333333333,-0.017483689237212514,-0.0203835017129159,0.47,1.4613333333333332,-0.006917385275819319,0.0183498602326399,0.8,3.729,0.008740956132515394,-1,1,1,-1
-0.0162286373875328,0.65,4.402333333333333,-0.003512379766424703,-0.0212808050582902,0.64,4.391333333333333,-0.004952951426178548,-0.165039574343103,0.56,2.029,-0.05600815490721463,0.0247562239265097,0.72,3.091999999999999,0.011792627551649636,1,-1,1,-1
0.0244471694390234,0.31,0.8353333333333336,0.005291124647960133,0.2029535966282738,0.86,7.329333333333334,0.04723596231978446,-0.1945278085082367,0.69,3.422333333333334,-0.06601534011497293,0.0235140833319431,0.45,1.1766666666666663,0.011200933865165288,-1,1,1,-1
0.1830608187329652,0.83,6.415666666666666,0.03962003096062507,0.2704258233602488,0.94,6.942666666666666,0.06293962863805616,-0.0915367788622369,0.72,2.771,-0.031064101507953648,-0.006697332601619,0.63,1.6599999999999997,-0.0031902744616815466,1,1,1,1
-0.1327322981992678,0.58,4.074000000000001,-0.0287273803347352,0.0030001041266933,0.34,1.1246666666666667,0.0006982522499636862,-0.0248042687845546,0.35,1.0206666666666668,-0.008417625493612881,-0.0395935686890873,0.49,1.9420000000000004,-0.01886039689966933,-1,-1,-1,-1
0.030318593876248,0.67,4.466333333333333,0.006561882746803479,0.2202803087884408,0.85,6.536333333333333,0.051268627600520755,-0.1363378993938333,0.75,3.524,-0.046267897983664236,0.027090661425301,0.49,1.2613333333333334,0.012904636881003429,1,1,1,1
-0.0105806039615155,0.65,4.827666666666667,-0.002289970401306127,0.0214800647098907,0.33,0.941,0.0049993276498632834,-0.0919749133993352,0.79,3.826,-0.03121278770713753,0.1697029075059366,0.91,3.450333333333334,0.0808379819390213,-1,-1,1,1
0.010836390897837,0.78,5.783666666666668,0.0023453306165970044,-0.1189556192019649,0.78,4.962333333333333,-0.027686048632300283,0.0433699835367007,0.76,3.1203333333333343,0.014718123007255512,0.0863323443154229,0.98,2.838333333333333,0.041124413205939826,1,1,-1,1
-0.1692480107636527,0.72,6.077333333333334,-0.03663051150373006,0.0198767818581474,0.31,0.8119999999999997,0.004626175315383528,-0.2727424504249667,0.59,3.151333333333334,-0.09255841499819777,-0.0058994275406341,0.43,1.2016666666666669,-0.002810192376719657,-1,-1,-1,-1
0.0590829728181647,0.64,4.680333333333333,0.012787385244442352,-0.0687079392510936,0.56,2.805,-0.01599126935148171,-0.0337254281982337,0.98,4.5183333333333335,-0.011445127717743381,0.1445632870927711,0.99,2.832333333333333,0.06886272346655092,-1,1,1,1
0.4892452308090851,0.88,7.592333333333332,0.10588782092289145,-0.0885464818345997,0.76,4.691333333333334,-0.020608544755919587,0.12398391605059,0.93,5.167333333333333,0.04207542587166599,-0.1948191541597811,0.31,0.001,-0.09280210632097072,1,1,-1,-1
0.3647150261860439,0.83,7.1196666666666655,0.07893562767450966,-0.0812440136574634,0.79,4.969999999999998,-0.018908948802030576,0.1090516349551564,0.83,3.899666666666667,0.03700797755789089,0.0063115707709007,0.64,1.5933333333333335,0.003006516809189477,-1,1,-1,1
-0.0101674999249006,0.65,4.949333333333333,-0.0022005618930632095,0.0407345294116066,0.39,1.518666666666667,0.009480663207585388,0.0467430407814797,0.84,4.803333333333334,0.01586281035529568,-0.0054526725756312,0.67,2.1726666666666667,-0.002597380644010781,-1,-1,1,1
-0.0332591838861313,0.71,4.804333333333333,-0.007198317501331871,0.0532677875152778,0.82,5.631,0.012397687184319736,0.1469098648689852,0.94,4.259000000000001,0.04985562100320543,0.0095889180615766,0.74,1.889,0.004567681228734208,1,1,1,1
0.5214298490868137,0.92,7.768666666666666,0.11285356914495968,-0.233369803915914,1.0,6.770666666666666,-0.05431511166829899,-0.0311287636605313,0.51,1.451,-0.010563918527471468,0.0689647876024155,0.8,2.55,0.03285137736628041,1,1,-1,1
0.0005205721515295,0.46,2.235,0.00011266793682882111,0.2672342900574964,0.83,6.6370000000000005,0.062196822650206283,-0.0578605587826084,0.98,4.322666666666667,-0.019635673154229486,0.1376816055584742,0.77,2.208,0.06558463438867151,-1,-1,1,-1
-0.0105384812303759,0.72,4.976666666666666,-0.002280853737656045,0.2870905329526012,0.86,6.441666666666666,0.06681821767245638,-0.0693020470763876,0.65,2.545666666666667,-0.023518479149565282,0.0382971538531431,0.78,2.6213333333333333,0.018242849677681573,1,1,-1,1
0.3054830006846556,0.93,7.655666666666666,0.06611598281293593,0.3790453137193967,0.92,6.424666666666667,0.08822001902796527,0.2405804945625318,0.97,4.662666666666667,0.0816438703307628,-0.3356937727958229,0.36,0.0,-0.15990773252580448,1,1,1,-1
-0.0078113251582019,0.48,2.709,-0.0016906126977555,0.0547239003568784,0.38,1.508,0.01273658677743795,-0.1890719049138085,0.63,3.0466666666666664,-0.0641638139286517,0.0331203530414443,0.79,3.386,0.015776880551587616,-1,-1,-1,1
-0.0667397391735535,0.59,3.4113333333333338,-0.014444546630250946,-0.0664884025672645,0.8,5.7620000000000005,-0.015474688453648414,-0.0984888697866837,0.64,2.5420000000000003,-0.033423376772539475,0.1663207562741813,0.86,3.2086666666666663,0.07922689416094,1,1,1,1
0.2165784931492105,0.94,7.921666666666666,0.04687429381868063,-0.0454190647456185,0.77,4.915000000000001,-0.010570954477113243,0.1968846582346151,0.91,4.199666666666666,0.06681516527868551,-0.0239230107048238,0.55,1.1853333333333331,-0.01139572642393241,1,-1,1,-1
0.0036646305952008,0.42,1.9356666666666664,0.0007931395622834259,-0.0967630618997432,0.63,4.328666666666666,-0.022520893552898436,0.2229877059027254,0.85,5.911666666666667,0.07567354693147985,-0.213753984850289,0.3,0.003,-0.10182171313780831,-1,-1,-1,-1
-0.02760269144607,0.47,2.186333333333333,-0.0059740773435803364,-0.0893274558101202,0.69,5.0520000000000005,-0.02079031072554655,-0.0147549940047664,0.55,3.033,-0.005007283817613135,-0.3397610676851168,0.34,0.0,-0.16184518849302126,1,1,-1,1
-0.0724134293336353,0.54,2.880333333333334,-0.01567250890726525,-0.089472008323173,0.64,4.293666666666667,-0.0208239542636421,0.1613218831108911,0.9,5.418,0.0547465118906249,-0.0035281553748531,0.48,0.9713333333333334,-0.0016806368533223777,1,-1,1,1
-0.0757288786053802,0.48,2.6386666666666665,-0.016390074816257115,-0.0920858719375368,0.53,3.185,-0.02143231186482956,-0.0632077397786876,0.44,1.6293333333333335,-0.021450303025503346,-0.0777216255247901,0.67,2.9636666666666667,-0.03702269721115161,-1,-1,-1,1
0.5173119184877777,0.9,8.380666666666666,0.11196232142217141,-0.0460358568002545,0.67,4.104666666666667,-0.010714508307821113,0.3958510683620901,0.67,3.784,0.13433679797864112,-0.605242597355828,0.37,0.0,-0.2883073181999854,1,1,1,-1
-0.0241326284163729,0.62,4.407666666666667,-0.00522304822864739,-0.0624427082530729,0.59,3.6823333333333337,-0.014533082749894663,-0.1586818707985124,0.55,2.031333333333333,-0.05385059211418832,0.1381302482316715,0.97,3.937,0.06579834533120046,-1,-1,-1,1
0.4244863520946094,0.91,7.564000000000001,0.09187199384748869,0.208998435074295,0.86,5.653666666666665,0.04864285416998616,0.1466442196646262,0.89,3.4466666666666668,0.04976547112360646,-0.0255635989711824,0.83,2.027333333333333,-0.012177220663449945,1,1,1,-1
0.3929815590459213,0.88,8.234666666666666,0.08505338086063259,0.0027690000362206,0.5,2.366333333333334,0.0006444644664955724,0.1805170726882652,0.87,4.392,0.061260629220374584,-0.026411252235917,0.68,1.9736666666666665,-0.012581000305839226,-1,-1,-1,-1
-0.0129923663626065,0.59,3.8603333333333336,-0.0028119504823647815,-0.0711446082332676,0.72,4.694333333333333,-0.016558386200554217,0.1559378339251331,0.84,4.237666666666667,0.05291937035790924,0.0402483152641393,0.78,2.386,0.019172285438213307,-1,1,-1,1
-0.0788883072313604,0.76,5.901333333333332,-0.017073873025210927,-0.0872638125719316,0.73,5.114999999999999,-0.02031001288475936,0.030712889417975,0.3,0.515,0.010422786625673228,-0.0233813293452325,0.71,3.303666666666666,-0.011137696502071382,1,1,-1,-1
-0.0168123867814419,0.32,0.956,-0.0036387212152393846,0.0034487083299798,0.39,1.6923333333333337,0.0008026615907932046,-0.034831923462073,0.42,1.4163333333333332,-0.011820630129136993,-0.0386719863064655,0.47,1.7549999999999997,-0.018421401121125613,-1,-1,1,-1
0.3328228311452879,0.93,8.509000000000002,0.07203316889789814,-0.0840764359717174,0.58,2.8536666666666672,-0.019568174338963882,-0.0718521471267781,0.71,3.093333333333333,-0.024383886123738898,-0.0092935748084714,0.68,2.1950000000000003,-0.004426994466726346,1,1,1,1
0.3443328650448212,0.93,8.829333333333334,0.07452429672423312,-0.1999384141766187,0.8,5.908333333333333,-0.04653420070018371,0.4033403805381358,0.34,1.217,0.13687838570494262,-0.3753886037390713,0.32,0.0,-0.17881636570140616,1,1,-1,-1
0.0222312363461327,0.3,0.7613333333333332,0.004811528094450383,-0.1141089076757575,0.62,4.143333333333334,-0.026558012042507205,0.0879776367198026,0.84,4.543000000000001,0.029856264022649404,-0.0047360150886546,0.71,2.3666666666666667,-0.002256000841860649,-1,-1,1,1
-0.0260783501609136,0.7,4.537000000000001,-0.005644162677348267,0.2953249098775181,0.93,6.858999999999999,0.06873470855812759,0.1556748930659552,0.92,3.7003333333333335,0.05283013823021569,0.0140630981554519,0.9,2.184333333333334,0.006698956967825288,1,1,1,1
-0.0433716291998056,0.7,5.245666666666667,-0.00938696387136613,0.0267244919123981,0.49,2.6630000000000007,0.006219929648753808,0.0151886261363263,0.43,1.4663333333333337,0.005154442071588403,-0.0030566615288676,0.79,3.7923333333333336,-0.0014560407543733824,1,-1,-1,-1
-0.0289905541733395,0.7,4.974333333333334,-0.006274453822851558,-0.0537232534010057,0.7,4.559333333333333,-0.01250369353145334,0.5633658385535965,0.86,5.557333333333335,0.1911849402225588,-0.478857970342065,0.36,0.0,-0.22810399967080164,1,1,1,-1
-0.0586227344682193,0.67,5.339,-0.012687775410943776,-0.013007510736299,0.32,0.8533333333333336,-0.003027402801534857,-0.262073873887819,0.55,2.388,-0.0889379058584333,0.0092347626931448,0.7,3.055333333333334,0.004398979314915227,-1,-1,-1,1
0.3926738179339786,0.92,7.918000000000001,0.08498677615260485,0.3006101490109119,0.9,6.659666666666666,0.06996480923485174,-0.0636673414744291,0.47,1.384,-0.021606274361912602,-0.0751561545237091,0.63,2.0726666666666667,-0.03580063507032934,1,1,-1,-1
-0.0109902387393483,0.44,2.2066666666666666,-0.0023786280544982005,0.006383083961615,0.31,0.7836666666666668,0.0014856160152072054,0.0015270603495496,0.84,4.412999999999999,0.0005182262069607277,0.1159146198962397,0.91,3.380666666666666,0.0552159305185325,-1,-1,1,1
-0.0808033233943725,0.57,3.206000000000001,-0.017488341835051196,-0.0771526824507313,0.67,4.164666666666666,-0.017956721445976754,0.1935511406805226,0.9,4.468333333333333,0.06568389619792922,0.0623966424332502,0.82,2.629666666666667,0.029722641339531543,1,1,1,-1
0.0145964750402409,0.67,4.394333333333334,0.0031591292828965934,0.1150128180098732,0.95,7.626000000000001,0.02676839054868838,0.0310665728906226,0.35,0.7186666666666665,0.010542813345343427,0.0363725709976781,0.85,3.383666666666666,0.017326074612382312,1,1,-1,1
-0.0078854188720569,0.63,4.665333333333334,-0.0017066488722752098,0.0308677744016474,0.5,2.766,0.007184248285101334,-0.185586027265499,0.62,2.666666666666667,-0.06298083962632932,0.0280576073024185,0.68,2.9106666666666667,0.013365241560671048,-1,-1,1,-1
0.041357863036473,0.69,4.976,0.00895112250295686,-0.0708660236260327,0.58,3.086,-0.01649354767475897,-0.0907502639981245,0.75,3.2433333333333336,-0.030797188275043484,0.160311532390585,0.95,3.3926666666666665,0.07636440029498959,1,1,1,1
-0.0321268385296811,0.51,2.948000000000001,-0.006953242895027831,-0.1480566776922192,0.73,5.170333333333333,-0.03445910673596729,-0.0107738561990222,0.44,1.4539999999999995,-0.0036562370531108136,0.0084900904129026,0.78,3.565333333333333,0.004044254665671353,-1,1,-1,-1
-0.0291437479863239,0.43,2.0356666666666663,-0.006307609708722864,-0.0996891480970809,0.64,4.575,-0.023201918672226773,-0.0037630836811914,0.42,1.3936666666666666,-0.0012770474874518312,-0.0579441887555316,0.74,3.509,-0.02760171497902618,-1,-1,-1,-1
0.0061208377142412,0.7,4.820000000000001,0.0013247388568547228,-0.106633671446997,0.74,4.688333333333333,-0.02481820559069078,0.2138254729272191,0.92,4.377,0.0725642335087408,0.004277537971522,0.74,2.1103333333333336,0.002037605261850194,1,1,1,1
0.0033878517554741,0.6,3.809333333333333,0.0007332360489313193,-0.1059464233056379,0.98,7.500666666666667,-0.02465825362211819,-0.0369285364670124,0.5,1.4813333333333332,-0.012532140846663478,0.1194097677071699,0.97,3.389666666666666,0.05688084421840121,-1,1,-1,1
-0.0800724122518694,0.52,3.105,-0.017330150025925282,0.0407468646123407,0.37,1.3453333333333333,0.009483534135160768,-0.1648802246394574,0.98,5.549666666666667,-0.055954077678030505,0.0723291489687549,0.6,1.8706666666666671,0.03445399094176657,-1,-1,1,-1
-0.0531352308042656,0.63,4.258666666666668,-0.011500109658287346,0.0055294679212711,0.38,1.3296666666666668,0.0012869431373320724,-0.1541195281257392,0.69,3.706333333333333,-0.0523023065216355,0.0053812235494241,0.67,2.5446666666666657,0.0025633458995566348,1,1,-1,1
-0.0377709620257622,0.63,4.133,-0.008174806030209283,-0.0974339364375267,0.59,3.297666666666666,-0.022677034685228727,-0.1604096325265711,0.55,2.046,-0.05443692873613509,0.0891447731821122,0.99,3.979666666666668,0.04246411372888024,1,1,-1,1
-0.0317043141382362,0.4,1.643666666666667,-0.006861795530231074,-0.0486726096471654,0.71,4.860666666666666,-0.011328193210145809,0.0944053336424382,0.84,4.387333333333333,0.03203757990626399,-0.0039918502356961,0.67,2.226,-0.0019015179056091932,-1,1,1,-1
-0.0824039802730576,0.6,3.731333333333333,-0.01783477355938075,-0.0517409717517693,0.66,4.846333333333333,-0.012042332004256407,0.005281168135901,0.36,0.9496666666666672,0.0017922276170663797,-0.0707628300416254,0.67,3.1143333333333327,-0.03370787490284359,1,-1,-1,1
0.002848330172366,0.65,4.215333333333334,0.0006164668682042856,0.1397584892476411,0.95,7.976,0.032527764186721944,-0.2013675425607464,0.57,2.14,-0.06833648573027076,0.0236923122970895,0.44,1.0976666666666666,0.011285833234759242,1,1,1,-1
0.0244391897369986,0.81,6.050333333333334,0.005289397593293453,0.2836502306330146,0.86,6.471666666666667,0.06601751251898082,0.0777781901806329,0.86,4.058000000000001,0.026394959762702105,0.0011887422889897,0.51,0.9653333333333336,0.00056625740300966,1,-1,1,1
-0.0618345353772573,0.67,5.172333333333333,-0.01338290860403341,0.0202581838452303,0.32,0.8370000000000001,0.004714943832866549,0.1571844245325868,0.93,4.771666666666666,0.05334241580095551,0.03983904968061,0.99,3.052,0.01897733177279984,-1,-1,1,1
-0.0036517378373055,0.37,1.4146666666666663,-0.0007903491701584745,-0.0993692469215972,0.6,3.638,-0.023127464017949913,-0.2127553423020463,0.66,3.518333333333334,-0.07220107187272598,0.0084683726860848,0.56,2.0686666666666667,0.004033909426252326,-1,1,-1,-1
0.0236059358516271,0.66,4.105666666666666,0.005109055644836216,0.1089315093694898,0.95,6.977999999999999,0.025353010528011713,0.1941786000100398,0.89,3.6763333333333335,0.06589683203144342,0.0371345014607755,0.86,2.203333333333333,0.01768902019722742,1,1,1,1
-0.0569694027032863,0.48,2.603,-0.01232994320977579,-0.0536885569604557,0.55,3.344,-0.012495618189179646,-0.148785839680468,0.51,1.863,-0.050492255508970275,0.136709618482028,0.94,4.165,0.06512162833364579,-1,-1,-1,1
-0.0494628259223342,0.7,5.3020000000000005,-0.010705287499569057,-0.1931804549785498,0.62,3.859333333333333,-0.04496133522087269,-0.0135641842883085,0.41,1.4896666666666667,-0.00460316828756616,-0.0188092100101973,0.46,1.5096666666666665,-0.008959767404329223,1,1,-1,-1
0.0640098321918793,0.95,7.719666666666666,0.013853710208332983,0.256977256901334,0.86,5.656333333333333,0.05980957334925071,0.1666478001607254,0.93,3.866666666666666,0.05655392558723299,-0.0405017358101702,0.68,1.4543333333333337,-0.019293002318224957,1,1,1,1
0.3041848835135647,0.83,7.838666666666669,0.06583503005163442,0.0336763881553248,0.37,1.2546666666666664,0.007837932554035606,-0.0672851106484837,0.76,3.985,-0.02283400763210244,0.0330830711070428,0.65,2.294333333333333,0.01575912130170738,-1,-1,-1,-1
0.4357705789337451,0.87,7.531333333333334,0.09431425003222389,-0.0765956453594043,0.65,3.528666666666667,-0.017827075145079523,0.064136726535172,0.83,3.585666666666666,0.021765565800331895,0.0563879454624745,0.84,2.5033333333333334,0.026860398468509277,1,1,1,1
0.0422924984422337,0.31,0.8173333333333332,0.009153406552429797,-0.1895035113641725,0.98,7.734666666666666,-0.04410555354020204,0.0684507413482782,0.79,3.4350000000000005,0.023229578361477765,0.1951817083412703,0.93,2.8643333333333323,0.09297480900948603,-1,1,-1,1
-0.0101449686040906,0.74,5.351666666666668,-0.0021956854173965173,-0.0329784609852987,0.69,4.515666666666665,-0.007675495119799399,0.0642698450435443,0.82,3.5116666666666663,0.021810741159439605,0.1166964726226611,0.89,2.822333333333333,0.05558836607374075,1,-1,1,-1
0.4707857439242779,0.88,8.283,0.10189261623105529,0.0109267043347287,0.47,2.252333333333333,0.0025431103602465894,-0.1673965054837825,0.66,3.347333333333333,-0.05680800769984473,-0.0004243913405417,0.52,1.6376666666666664,-0.00020215881993999922,1,-1,-1,-1
-0.0234422143008172,0.45,2.165666666666666,-0.005073621230432815,0.3234534089340242,0.93,8.136333333333335,0.07528141058075198,-0.1835404440088521,0.63,2.9936666666666665,-0.06228664646465948,0.0140451139827297,0.46,1.201,0.006690390206942569,-1,1,-1,-1
-0.0713645855640532,0.59,3.627333333333333,-0.015445506630582992,-0.0652455647454957,0.54,3.193666666666667,-0.015185427058462597,-0.1009842440566854,0.49,1.8023333333333336,-0.03427021189812687,0.1049951252713699,0.85,3.8773333333333326,0.050014429128595585,1,-1,-1,1
0.0184730783106825,0.34,1.101,0.003998146297351245,0.1883935200547055,0.89,7.846333333333333,0.04384721119722152,-0.0053650526771089,0.43,1.4733333333333332,-0.0018206948401369232,-0.0751791826680192,0.59,2.336,-0.035811604527135873,-1,1,-1,-1
0.0151462811131318,0.31,0.825666666666667,0.0032781243457453667,-0.1453895193800596,0.72,5.3373333333333335,-0.033838345184424926,-0.0779338734794916,0.73,3.2216666666666667,-0.0264477927535387,0.1799874641927052,0.87,3.2836666666666674,0.08573703063485319,-1,-1,1,1
0.2112399083433711,0.94,8.474,0.045718858719257086,-0.06238957595993,0.62,3.6633333333333336,-0.014520716598032576,0.0211603654919969,0.39,0.947,0.0071810232975105135,-0.0321863581123351,0.98,3.739,-0.0153319720563821,1,-1,-1,1
0.0153195083381659,0.31,0.8779999999999996,0.003315616082462036,-0.0359193183361199,0.48,2.693333333333334,-0.00835995811685426,0.0062057996452358,0.66,4.117666666666667,0.0021060123866468846,-0.3309485176684982,0.31,0.0113333333333333,-0.15764733019141725,-1,-1,1,-1
0.0619540844718029,0.81,6.717333333333333,0.013408782730785357,0.0541665859922302,0.52,2.4713333333333334,0.012606875943207137,-0.0669378589459794,1.0,6.009,-0.022716163610612038,-0.2182861124438107,0.34,0.0,-0.10398059216902131,1,1,1,1
-0.1082230736759806,0.58,3.8686666666666656,-0.023422825044561113,0.0245886451052155,0.45,2.1733333333333333,0.005722826956409334,0.0093985070717872,0.83,5.175000000000001,0.0031894958652697687,-0.0007110105472512,0.53,1.3896666666666666,-0.00033868988234709815,-1,-1,-1,1
-0.0597717879618713,0.63,4.286666666666666,-0.012936466175625187,0.0325968730716086,0.39,1.587,0.00758668332926107,0.3040488009933568,0.75,5.367666666666667,0.10318259976838368,-0.5907459444742393,0.36,0.0,-0.2814018374333867,1,-1,-1,-1
-0.0155744991429571,0.96,8.040666666666665,-0.0033708039902318526,-0.0305939286715926,0.75,4.415333333333334,-0.007120512698242065,0.0189099764223947,0.73,2.765333333333333,0.006417326831899449,0.0894831705339451,0.99,2.77,0.04262530931131139,1,1,-1,1
0.4120195098316177,0.88,7.650999999999999,0.08917378305689086,0.0932527698348195,0.84,5.447666666666665,0.021703898799098273,0.1749893398006161,0.89,3.842666666666666,0.05938472690367612,-0.0333553732287648,0.64,1.5366666666666664,-0.015888832420516294,-1,1,1,-1
-0.0140149425349855,0.77,6.165666666666668,-0.003033267637448376,-0.0273274999947132,0.64,3.878000000000001,-0.006360275360916435,0.151594098033482,0.84,3.8523333333333336,0.051445271593028426,0.0999410837588454,0.92,2.682000000000001,0.04760693639607286,-1,-1,-1,1
-0.4124451280084198,0.98,9.02533333333333,-0.08926590001266009,0.0675921814176008,0.45,2.083,0.01573158489229274,0.0348312114934442,0.35,0.8276666666666669,0.01182038851406128,0.0212931072781397,0.78,3.6586666666666674,0.010142971896434273,1,-1,-1,-1
0.3396483625109381,0.9,8.243999999999998,0.073510425286794,-0.095847582866682,0.76,4.800333333333334,-0.022307822516816057,0.0152996943147283,0.39,0.7293333333333334,0.005192134387300931,0.0278423039107358,0.96,3.630666666666666,0.01326268178757083,-1,1,1,1
0.025267592159448,0.46,2.3243333333333327,0.005468689534914118,-0.1328592643449795,0.76,5.208333333333332,-0.030922020149897908,0.1968129252129555,0.92,4.346666666666666,0.06679082181921486,0.0856325244619564,0.92,2.759000000000001,0.04079105401070556,-1,1,1,-1
-0.0578349543183875,0.63,4.114333333333334,-0.012517275387276606,0.030962151398953,0.5,2.6623333333333346,0.007206213839605632,0.039139097211132,0.83,4.202333333333333,0.01328232109331795,0.1186094941109807,0.89,3.0903333333333327,0.05649963388166755,1,-1,-1,-1
0.1868359456053587,0.84,7.846666666666667,0.04043708533960008,0.0435299138434988,0.33,0.998,0.01013126844882198,0.2320031946477661,0.61,3.913333333333334,0.07873306094323293,-0.5122067377250722,0.34,0.003,-0.24398968539661545,1,-1,-1,-1
0.0304867261410202,0.36,1.3493333333333333,0.006598271776317609,-0.2011810582536917,0.74,5.6483333333333325,-0.046823417002711386,0.0033168320602153,0.33,0.7739999999999999,0.001125606658700872,-0.0713003574472637,0.63,2.727666666666667,-0.03396392608869141,-1,1,-1,1
-0.0263914523412238,0.47,2.036333333333333,-0.005711927686614531,-0.133616562800003,0.78,5.424333333333334,-0.03109827581562942,-0.0088569877113249,0.97,4.396666666666666,-0.0030057247888673547,0.2137876082974568,0.9,2.650333333333334,0.10183772966725275,1,1,1,1
0.020542186734838,0.78,6.183000000000001,0.004445965445071295,-0.125567523894631,0.78,5.621999999999999,-0.029224920995803257,-0.1574137249332521,0.58,2.744333333333333,-0.053420231636411124,0.0171443071564134,0.37,0.6556666666666666,0.00816669091081246,1,1,-1,-1
0.0171546276782603,0.36,1.2406666666666664,0.0037127927452466703,0.2713153684104981,0.89,7.157333333333335,0.06314666372968987,-0.1192549813696475,0.99,4.629,-0.040470605287205995,0.0991682773489293,0.67,1.755,0.047238810053835775,-1,1,1,1
0.0055988134924174,0.95,8.581333333333333,0.0012117566470404787,0.02433778863995,0.43,1.717,0.00566444195245861,-0.1019231559232882,0.69,2.897333333333334,-0.03458884287786746,0.1527337283614023,0.92,3.2280000000000006,0.0727547132586783,1,-1,-1,1
-0.0963056751053108,0.52,3.186000000000001,-0.02084353088643322,0.0353432332226182,0.36,1.319,0.008225878528384606,-0.3165350682127923,0.55,2.5496666666666665,-0.10741996399706963,-0.0448378191751164,0.57,2.3793333333333333,-0.021358495678905003,-1,-1,-1,-1
0.0241167140650011,0.69,4.874333333333334,0.005219603870108882,0.2568978862445465,0.88,7.424333333333332,0.05979110041053173,-0.1133322381739982,0.49,1.918,-0.03846065149462074,-2.6828702519465782e-05,0.41,0.936,-1.277985275320095e-05,1,1,-1,-1
-0.0579067902545444,0.72,5.508666666666668,-0.012532822908774222,0.028840015123893,0.49,2.645666666666666,0.006712302173138436,-0.1907652824115988,0.67,3.3723333333333327,-0.06473848185051304,0.0122727372003323,0.54,1.7003333333333333,0.005846118506296724,1,-1,1,1
-0.0724459390509588,0.69,5.570999999999999,-0.01567954501698984,0.003263245803553,0.45,2.1993333333333336,0.0007594965468838132,-0.2606610492720351,0.7,3.9273333333333342,-0.08845844691501013,0.0205178681254379,0.37,0.7013333333333333,0.009773686717143295,-1,-1,1,-1
0.239427069994127,0.94,7.911,0.05181943351742926,0.3153309388206189,0.93,6.802666666666667,0.0733909651853786,-0.1382653541829501,0.62,2.37,-0.046922002836001536,-0.0128040563729043,0.54,1.257,-0.006099212400252127,1,1,-1,1
0.3683429703834955,0.83,7.2923333333333344,0.07972082716406362,-0.0612730685279494,0.77,5.367666666666668,-0.014260857675288816,0.0196469825862704,0.39,0.91,0.006667438694816084,0.0452677951993192,0.96,3.610666666666666,0.02156331476297109,-1,-1,-1,1
-0.7095834406922314,1.0,8.78,-0.15357583388929977,0.0534260218476094,0.39,1.3896666666666664,0.012434515065588585,-0.0191928040197031,0.68,2.8603333333333327,-0.00651330776220137,0.1345454058780637,0.79,3.0716666666666663,0.0640907056348974,1,-1,1,-1
0.0021649815653508,0.45,2.238666666666667,0.00046856906487185263,-0.1302836167061203,0.75,5.371333333333332,-0.030322557036952778,-0.0836956918013056,0.69,3.1980000000000004,-0.0284031347640828,0.0233414245981475,0.65,2.452333333333334,0.011118687875339246,-1,1,1,-1
-0.5958957101780396,1.0,8.397,-0.12897028785278813,0.0649083556746732,0.65,4.002,0.01510694411838228,-0.0347859508035943,0.72,3.2596666666666674,-0.01180502875723683,0.0356238229335359,0.51,1.3736666666666666,0.016969408463430875,1,-1,1,-1
0.0002884544077876,0.44,2.118333333333333,6.243046789790988e-05,-0.0999743602729728,0.73,5.0906666666666665,-0.023268299716058424,-0.0700306030485569,0.71,3.2686666666666664,-0.023765723338786255,0.1022774043457417,0.78,2.9219999999999997,0.048719842734467084,-1,1,-1,1
-0.0507808024032572,0.73,5.188999999999998,-0.010990538430603715,-0.0404103089121266,0.74,4.789666666666667,-0.009405203262301494,0.0328628083738617,0.8,3.551333333333333,0.011152387355671062,0.0673723918875133,0.77,2.458,0.03209283964920249,1,1,1,-1
-0.081106520751196,0.55,3.393666666666668,-0.017553963133741277,-0.025316954683495,0.66,4.648666666666667,-0.005892335673516523,-0.1261338230516893,0.58,2.3920000000000003,-0.04280502254466363,0.0821813280846024,0.81,3.298333333333333,0.039147076576725545,-1,-1,-1,1
0.3976827337750377,0.85,7.71333333333333,0.08607086067749391,-0.0859123518075839,0.62,3.994333333333334,-0.019995470295704785,-0.1156651674506723,0.49,1.904,-0.039252358967423,-0.0296072047395903,0.52,1.7773333333333332,-0.014103392317660675,1,-1,-1,-1
-0.1187990627763975,0.55,3.420000000000001,-0.025711796646993343,0.0324578506526154,0.42,1.8136666666666663,0.007554326880031961,0.0881763372681359,0.93,4.771333333333334,0.029923695431967413,0.1035049645447276,0.93,3.002,0.04930459104934915,-1,-1,1,1
0.0027397980491463,0.35,1.1793333333333331,0.0005929771552665354,-0.0632040326437355,0.71,4.872,-0.014710275422643098,-0.0627975769879305,0.73,3.3333333333333326,-0.02131110937323337,0.0816543982151256,1.0,3.422000000000001,0.03889607352734994,-1,1,-1,1
0.2093491922057939,0.94,9.117333333333333,0.04530964918754492,-0.0118075294608721,0.4,1.521,-0.0027481159534464726,-0.2322835714902158,0.6,2.850999999999999,-0.07882821018054055,0.0082547743784242,0.51,1.6813333333333336,0.003932161869945613,1,-1,-1,-1
-0.5215151292888862,1.0,8.063333333333334,-0.11287202642199924,0.0371242709501267,0.73,4.209666666666666,0.008640402007565884,0.1245633620145127,0.96,4.322666666666667,0.042272067794895105,0.0595958705700905,0.61,1.3423333333333334,0.028388493630356303,1,1,1,1
0.033799775565392,0.47,2.447333333333334,0.007315318284009505,-0.1786266810564694,0.98,8.320666666666666,-0.04157405099425614,-0.1819583613274398,0.6,2.8040000000000003,-0.06174974777082045,0.073513444472111,0.39,0.813,0.0350181301183886,-1,1,-1,-1
-0.0800183019981783,0.63,4.387666666666666,-0.017318438891115732,-0.0009401728685918,0.45,2.3543333333333325,-0.00021881834533943464,-0.0462816073066159,0.39,1.3776666666666666,-0.015706217382716763,-0.035351923301278,0.45,1.2319999999999998,-0.01683988907048281,1,-1,-1,1
-0.0065932252116874,0.32,0.9486666666666662,-0.0014269781421576695,-0.0077690995532462,0.37,1.3963333333333336,-0.001808200987085474,-0.0472078342168034,0.37,0.9873333333333332,-0.016020543570671935,0.0049619373639746,0.95,4.774666666666667,0.002363618920303424,-1,-1,-1,1
-0.0285813889717321,0.79,5.911333333333333,-0.0061858978004984445,0.2130136698369291,0.94,7.466666666666668,0.04957737063633023,-0.0221066822253589,0.39,0.8146666666666664,-0.007502167207414468,-0.0617462523108138,0.67,2.5403333333333333,-0.029412827997241032,1,1,1,-1
0.0091743202931621,0.31,0.7996666666666666,0.0019856070598482326,0.2044321163717013,0.92,7.961666666666667,0.04758007695509942,-0.1002422169611882,0.64,2.3616666666666664,-0.0340183961219691,0.1520294282670979,0.88,3.2653333333333334,0.07241921990066946,-1,-1,1,1
0.518691317133797,0.89,8.717999999999998,0.11226086601210931,0.0066329491874848,0.45,2.1123333333333334,0.0015437703154526344,0.0515036211701573,0.7,4.147,0.017478370289442137,-0.2992677318645759,0.31,0.001,-0.14255618750995266,1,-1,1,-1
-0.0038035142735308,0.51,2.806666666666666,-0.0008231982917999087,0.1586419328440573,0.95,7.806666666666667,0.036922747301122334,-0.1379523013236978,0.56,2.0176666666666665,-0.04681576460129366,0.0359639056774958,0.75,2.701666666666667,0.017131406882421082,-1,1,-1,1
-0.0715426726839965,0.55,2.922666666666668,-0.015484050199079396,-0.1378533495584601,0.74,5.296000000000001,-0.03208435688541205,0.1228952585096134,0.94,4.862333333333333,0.04170597690502502,0.0599668941315387,0.61,1.7283333333333335,0.028565230708112337,1,-1,1,-1
0.0083356723430265,0.34,1.1383333333333332,0.0018040976687102714,0.0085571380913431,0.41,1.7896666666666663,0.0019916111818811914,-0.2037740594248536,0.73,3.940333333333334,-0.06915316603163615,0.0380118775884223,0.73,2.867,0.018106958325706215,-1,-1,-1,1
0.0140503245038412,0.43,1.6916666666666669,0.0030409253913643336,-0.0882507194026676,0.7,4.7076666666666656,-0.020539708217309525,0.0147024926986478,0.94,5.4896666666666665,0.004989466870995177,0.0284164749632664,0.46,1.021666666666667,0.013536188175036547,1,1,1,-1
-0.0185057430147421,0.35,1.2326666666666666,-0.004005215951005799,-0.069183864255502,0.49,2.7969999999999997,-0.016102037408558593,-0.0593625710857597,0.43,1.6853333333333331,-0.02014539900684561,-0.0989876525572324,0.57,2.251333333333333,-0.04715276943223698,-1,-1,-1,1
-0.010740204858646,0.45,1.972,-0.002324512978627809,0.0052256670460235,0.43,2.018333333333333,0.0012162357099480827,-0.1923147031575629,0.82,5.236999999999999,-0.06526429632562797,0.0162410001597643,0.37,0.6526666666666665,0.007736400612586679,1,-1,1,-1
0.0029991745595308,0.31,0.8386666666666667,0.000649114265561466,-0.0154552255036364,0.5,2.4070000000000005,-0.003597090476157826,-0.0354873268810553,0.81,4.297666666666667,-0.012043049123873165,0.0403844914749966,0.8,2.9406666666666674,0.019237152977818785,-1,1,-1,1
-0.0611565627158992,0.61,3.916,-0.01323617432184576,0.0260982942526551,0.33,0.9480000000000002,0.006074186732383945,-0.0224903073970788,0.95,5.348,-0.007632355001036179,0.0326491683740366,0.65,2.115333333333333,0.015552431729857706,1,-1,1,-1
0.4034503170542951,0.88,8.714,0.08731914433356941,-0.0006437166179547,0.39,1.2326666666666666,-0.00014982032551026647,0.004497581217667,0.33,0.7796666666666668,0.0015263080176345551,-0.0735249181214197,0.61,2.8343333333333325,-0.03502359559136854,1,1,-1,-1
-0.0353199137990491,0.61,4.137,-0.007644323279719591,0.0309435661561217,0.82,6.284000000000002,0.0072018882605340215,0.1187541178244506,0.74,4.148666666666668,0.04030063124832217,-0.2610935098530039,0.36,0.263,-0.12437189641641502,-1,1,1,-1
-0.1062376371759552,0.55,3.4120000000000004,-0.022993115092722057,-0.0674067144536501,0.62,4.1803333333333335,-0.015688418815582177,-0.0715366012591116,0.48,1.717,-0.02427680185678693,0.0616351461921156,0.83,3.6796666666666673,0.0293599025963234,-1,-1,-1,1
-0.091831548244698,0.52,3.115666666666667,-0.01987519126047632,-0.0180097543291588,0.46,2.307333333333333,-0.0041916383400628365,-0.1816070978387118,0.8,4.827333333333334,-0.06163054230165808,0.0335072300554997,0.43,1.0596666666666663,0.01596116942167512,-1,-1,1,-1
0.0052093764591889,0.66,4.714,0.0011274704113483154,0.0207138912273272,0.33,0.9490000000000002,0.004821006386510292,-0.1348587052973129,0.66,3.0606666666666653,-0.045765915762578754,0.138559373965402,0.95,3.832,0.0660027593793903,1,-1,-1,1
-0.0938949354753302,0.58,3.7396666666666665,-0.020321772164720277,-0.032346811529428,0.67,4.281000000000001,-0.007528483337832958,-0.034517676676498,0.78,3.8216666666666654,-0.011713986721241448,0.0446435621055925,0.67,2.3706666666666663,0.021265961321606786,-1,1,1,-1
0.0319250017964487,0.38,1.4463333333333332,0.00690955917463912,0.3589069616404332,0.91,7.539333333333331,0.08353296516053972,-0.0902438088480614,0.74,3.188333333333333,-0.030625316658122556,0.0956067171932204,0.84,2.747666666666667,0.04554226083276918,-1,1,-1,1
-0.0810477626329611,0.75,5.906000000000001,-0.017541246057090096,-0.0984766978406197,0.78,6.605666666666667,-0.02291972976017851,0.3337870231740879,0.34,1.206666666666667,0.11327462140133428,-0.3399939335008441,0.31,0.001,-0.1619561141270168,1,-1,-1,-1
0.0028306529622854,0.46,2.3916666666666666,0.000612640972441673,-0.0717468862899561,0.63,4.343666666666666,-0.016698562004602065,-0.1350944727890901,0.8,4.704999999999999,-0.04584592628280763,0.0099465045895555,0.43,0.797,0.004738017575442849,-1,-1,1,1
-0.0159386379747612,0.73,5.150666666666666,-0.003449614911596132,-0.0206252896919929,0.97,7.725666666666666,-0.004800385028455762,-0.1286341281381027,0.59,2.5489999999999995,-0.043653531001817146,-0.0102159858330007,0.41,0.7393333333333335,-0.004866384968852217,1,1,-1,-1
-0.1085405533759571,0.6,4.3116666666666665,-0.023491537484664354,0.0387002591908065,0.36,1.322666666666667,0.009007201721342445,-0.2882538550077087,0.63,3.334666666666666,-0.09782239579890323,-0.0076887639248401,0.41,0.9706666666666668,-0.0036625427838817633,-1,-1,1,1
-0.0532879881122996,0.7,4.668666666666667,-0.011533171070967891,0.0183427626076397,0.82,5.636,0.004269143576510116,0.2049858700715412,0.88,3.9423333333333344,0.0695644084787161,0.0043670543668787,0.81,2.2146666666666666,0.002080246397806206,1,1,1,1
0.0781566520104988,0.95,8.372000000000002,0.016915520174482532,0.0014574831604754,0.65,3.9896666666666674,0.00033921852479427983,-0.1337509916326984,0.54,1.826,-0.04538999987229908,0.0666562887975628,0.76,2.8993333333333338,0.031751723934082106,1,-1,-1,-1
0.0057038187825297,0.41,1.8783333333333332,0.0012344830440601902,-0.1565223741268671,0.67,4.874999999999999,-0.03642943554236033,-0.1035292664712832,0.45,1.8216666666666663,-0.03513389571582017,-0.0112369316472482,0.45,1.4366666666666668,-0.005352712519191752,-1,1,-1,-1
-0.0441004634405692,0.61,3.9173333333333336,-0.009544706174629507,0.0089280974267684,0.38,1.393333333333333,0.0020779492487173062,-0.0296664212124122,0.81,3.964666666666666,-0.010067655114967867,0.1314581118683624,0.94,3.409333333333334,0.06262007309792715,1,-1,1,1
-0.1008651929903927,0.55,3.489,-0.021830351774828703,-0.0986614418721538,0.59,3.4893333333333336,-0.022962727579666938,-0.2678773277738435,0.64,3.520000000000001,-0.09090737739602708,0.033066611309634,0.42,1.0793333333333337,0.015751280677022705,-1,1,-1,-1
-0.0663569333609155,0.63,4.081333333333333,-0.014361695596077714,-0.0368371403779299,0.69,4.669,-0.008573574471052758,-0.1153228677487379,0.5,1.854,-0.039136195466596344,0.0134148001878595,0.74,3.095333333333332,0.006390140223518739,1,1,-1,1
-0.0083095831877704,0.4,1.6409999999999998,-0.0017984511674756678,0.2928047211232316,0.9,7.724666666666666,0.06814815309414998,-0.0728577416909821,0.53,1.7880000000000005,-0.024725146675033727,-0.0395078962686326,0.74,2.872666666666666,-0.018819586841202027,-1,1,1,1
-0.02116956810042,0.64,3.983,-0.004581750203931886,0.271645895118132,0.86,6.994666666666668,0.06322359139870809,0.3520985143405601,0.87,5.047333333333333,0.11948884509838374,-0.3026374342854314,0.33,0.0,-0.1441613452968189,1,-1,1,-1
-0.0240412230954967,0.64,3.9126666666666674,-0.005203265286190634,0.3856784852925417,0.91,7.128666666666666,0.0897638411020506,-0.0103045023965679,0.78,3.541666666666666,-0.0034969562225658866,-0.0120393696183171,0.67,1.821,-0.005734953855924202,1,1,-1,1
-0.1008179228335417,0.53,3.222,-0.02182012104882784,-0.0493434514707118,0.55,3.4,-0.011484326728477155,-0.2520699948810048,0.71,4.291333333333332,-0.08554296978133295,0.0217055629802481,0.37,0.6786666666666666,0.010339445174869523,-1,-1,-1,-1
0.0045052372230989,0.81,6.603333333333334,0.0009750728719536502,-0.0404910046607143,0.63,3.6676666666666673,-0.009423984606426362,0.4164644874293604,0.82,5.156999999999999,0.14133220846053474,-0.4457451593602775,0.35,0.0,-0.21233071177941812,1,1,1,-1
-0.0101209831843451,0.64,4.9830000000000005,-0.0021904942296836157,-0.0135627932140858,0.47,2.5226666666666664,-0.0031566407289888598,-0.0026289792881113,0.34,0.8870000000000001,-0.0008921755875974837,-0.1037209620265966,0.6,2.533,-0.04940748145231758,-1,-1,-1,1
-0.0408010624378594,0.72,4.9910000000000005,-0.008830613608106207,0.2334591195021378,0.85,6.365,0.054335899216465304,-0.0128641063156904,0.81,3.985666666666667,-0.00436558844834524,-0.0109675621389928,0.47,1.0206666666666668,-0.005224398350841328,1,1,1,-1
0.2387103402881152,0.94,7.612999999999999,0.05166431101038961,0.3809192368622467,0.92,6.218000000000001,0.08865616090687939,-0.0550761502829062,0.99,3.5896666666666666,-0.018690750803350902,0.0647063489651291,0.76,1.6363333333333332,0.030822870072512647,1,1,1,1
0.2148520244973131,0.8,6.5280000000000005,0.04650063252996705,-0.1448609854324987,0.99,7.319,-0.033715332781360983,0.0214800046783316,0.46,1.3813333333333335,0.007289496681145353,0.0034484891666628,0.65,2.252333333333333,0.0016426878541361822,-1,1,-1,-1
-0.1013341940502479,0.57,3.9210000000000007,-0.02193185813015171,-0.1576574385377793,0.54,3.4243333333333337,-0.03669361346596018,0.0004251357192641,0.31,0.7059999999999998,0.00014427489476937617,-0.0179301422464309,0.38,0.9083333333333332,-0.008541023464965438,-1,-1,-1,-1
-0.0138903354727442,0.43,2.0683333333333334,-0.0030062988098309576,0.0187891229167853,0.34,1.0550000000000002,0.004373030667422165,0.1482092998063198,0.89,5.045333333333335,0.050296599802089045,-0.0292746377247921,0.78,2.6623333333333337,-0.01394497401634294,-1,-1,1,1
-0.2781771538228366,0.98,8.253666666666668,-0.060206151831301964,0.0162409243376591,0.64,3.3656666666666677,0.0037799561219762187,-0.0559660324945783,0.99,4.606999999999999,-0.01899274298285623,0.0789342481048027,0.54,1.2286666666666664,0.037600329991064226,1,1,1,-1
-0.5083447879062888,1.0,8.057666666666668,-0.11002155663303972,0.0673539866067249,0.79,4.923,0.01567614679561338,0.0338741597226812,0.66,2.5236666666666663,0.011495601540727944,0.1095957010694217,0.79,2.4526666666666666,0.05220591346282244,1,1,-1,1
0.4155042464813698,0.87,8.280666666666669,0.08992798799767725,0.009394092038411,0.46,2.028666666666667,0.0021864060796503823,0.0610557102213107,0.83,4.154333333333334,0.020719986037628087,-0.0244413398420944,0.64,1.987,-0.011642632514422836,-1,-1,1,-1
-0.047156363059809,0.77,6.116666666666666,-0.010206097500008957,0.4011674505621112,0.91,7.446999999999999,0.09336878426147581,0.2245290932387882,0.59,3.0033333333333347,0.07619663517279311,-0.4175326807601496,0.34,0.0,-0.19889169727430495,-1,1,-1,-1
-0.0282330428578703,0.69,5.286000000000001,-0.00611050491243128,-0.0601144050471416,0.56,3.163333333333333,-0.013991187241110746,-0.0033152143250476,0.79,3.5516666666666663,-0.0011250576609090877,0.1767045244800518,0.92,3.185,0.08417320226503527,-1,-1,1,1
-0.0569844992690202,0.58,3.787,-0.012333210574173678,-0.1401598004446365,0.77,5.589,-0.03262116642691236,0.010029338842507,0.37,0.9006666666666665,0.003403576177070716,0.1182411341354887,0.88,4.063999999999999,0.05632416560311234,-1,1,-1,-1
-0.0809697982821928,0.74,5.7203333333333335,-0.01752437215686041,0.0317213891838947,0.33,0.923333333333333,0.007382920870163703,-0.0387839672687269,0.96,4.880333333333335,-0.01316180349682279,0.1509409925888878,0.81,2.723,0.0719007435528564,1,-1,1,-1
-0.1282360881852193,0.78,6.624666666666667,-0.02775426123041212,-0.0031690256920495,0.44,1.808,-0.0007375675064002547,-0.1038947127509106,0.46,1.986333333333333,-0.035257914284827656,-3.680351257395742e-05,0.4,1.0333333333333337,-1.7531353637191137e-05,1,1,-1,-1
-0.0137510462819632,0.63,4.260000000000001,-0.0029761523148604868,0.2461961005297608,0.86,6.609333333333334,0.05730033821081616,0.0111508826521715,0.84,4.394333333333334,0.0037841854926057203,-0.0040843790782282,0.44,0.697,-0.0019455940208117969,-1,1,1,1
-0.0151866640001174,0.37,1.3476666666666663,-0.003286864453233812,0.3164541396591342,0.92,8.258,0.07365238194944233,0.0013705018420258,0.34,0.7306666666666666,0.0004650962035882866,-0.0763004788984003,0.75,3.212333333333333,-0.03634573399935289,-1,1,-1,1
-0.014539632895911,0.38,1.4106666666666663,-0.0031468268823402834,-0.1021130003360131,0.64,4.706333333333333,-0.023766052518234094,-0.2779317540582817,0.58,2.6223333333333327,-0.09431946729678801,0.0166080129711017,0.45,1.38,0.007911227169481377,1,-1,1,-1
-0.0090252654686528,0.39,1.3926666666666667,-0.0019533469792763023,-0.1121473967177526,0.56,3.4026666666666667,-0.02610148474148151,-0.094028766352963,0.79,4.208,-0.03190978728945761,0.0302791379002167,0.66,2.299666666666666,0.014423467686440353,1,-1,1,1
0.3280125978330996,0.93,7.876666666666665,0.07099208542588147,0.2832501573041091,0.86,5.947666666666665,0.06592439838351691,-0.1138000195237607,0.72,2.950666666666667,-0.038619398694524056,-0.0210721483460316,0.58,1.5083333333333333,-0.01003771810658748,1,1,-1,-1
0.2784394935432699,0.84,7.533666666666667,0.06026293027202844,0.2662305769916067,0.87,6.956333333333332,0.06196321578958445,-0.0218116092751349,0.37,0.9313333333333332,-0.007402030670036363,-0.0236838046029135,0.47,1.345,-0.011281780594540818,-1,1,-1,-1
0.4375805113924054,0.87,7.801666666666667,0.09470597547377435,-0.0444802848014558,0.62,3.800666666666666,-0.010352460324726979,0.41765173412763,0.79,4.7523333333333335,0.14173511483771387,-0.5478538796039132,0.37,0.0,-0.26097020183991015,1,-1,1,-1
-0.0373006659037686,0.68,5.266666666666667,-0.008073019383328668,-0.0125315048035385,0.68,4.570666666666667,-0.0029166159089770907,-0.2105113040604376,0.68,3.8033333333333337,-0.07143953063660738,0.0418978506094915,0.36,0.6113333333333333,0.019958041618912174,-1,1,-1,-1
-0.118296728443449,0.55,3.5236666666666663,-0.025603075938969874,0.0242776510339808,0.37,1.3716666666666668,0.005650445365372913,-0.2124721764685437,0.77,4.4783333333333335,-0.07210497615792322,0.0075421678426943,0.52,1.5056666666666665,0.0035927117384683613,-1,-1,1,1
-0.0392952562534185,0.67,4.831666666666667,-0.00850471051174086,0.012506559973631,0.3,0.6910000000000002,0.0029108101826181617,-0.1708734373316676,0.68,3.298666666666666,-0.057987946137721076,0.1411584527327423,0.85,3.511666666666668,0.06724083058005609,1,-1,-1,1
-0.0580060722766022,0.61,4.270333333333334,-0.012554310613325032,-0.0709459819558366,0.72,5.181333333333334,-0.016512157390065903,-0.2573280141523288,0.59,2.96,-0.08732734155413704,0.0156124099626472,0.36,0.6293333333333332,0.007436971664972329,-1,1,-1,-1
-0.5534044787240635,1.0,8.181,-0.11977386932142901,0.0396428952771108,0.68,4.127000000000001,0.00922659336255338,0.6035902674110813,0.93,5.280666666666668,0.20483558160036963,-0.4279792430879405,0.4,0.0,-0.203867917359098,1,-1,1,1
0.4595754907721883,0.86,7.808000000000001,0.09946637024332086,-0.3193960420241009,0.99,7.666666666666665,-0.07433708816588142,0.4904237820728621,0.4,1.6426666666666665,0.16643118031446136,-0.433623220103384,0.34,0.0046666666666666,-0.20655642587520998,-1,1,-1,-1
-0.0538530373189747,0.68,5.059,-0.011655465220080164,-0.0403758676786716,0.56,3.118666666666667,-0.009397187317608939,-0.0272313961318166,0.97,4.438666666666667,-0.009241300209123126,0.2102539342754261,0.92,2.7339999999999995,0.10015446400628397,-1,-1,1,1
-0.0277203661422522,0.42,1.909333333333333,-0.005999545792472297,-0.0573154087353371,0.53,3.0356666666666667,-0.01333974136129334,-0.0951606377735667,0.76,3.771666666666667,-0.03229390140337571,0.1692483960096518,0.87,3.3716666666666666,0.08062147538254721,-1,-1,-1,-1
0.3708309863441901,0.86,7.091000000000002,0.08025931087715703,-0.0675312445112563,0.8,5.050666666666667,-0.015717402273902167,0.0166308207247944,0.8,3.167666666666668,0.005643868066770289,0.0559994739145279,0.79,2.345,0.026675350042184392,1,1,1,-1
-0.0200583465149781,0.44,2.252,-0.004341247435922607,0.0325849891067859,0.39,1.669,0.007583917423537296,-0.3389046724179416,0.61,3.518333333333333,-0.11501135692523151,-0.0103245240528221,0.36,0.6749999999999999,-0.004918087151110403,-1,-1,-1,-1
0.0163033477783088,0.31,0.8983333333333332,0.0035285494089299257,-0.0120636086671406,0.41,1.6960000000000002,-0.002807716512092074,-0.0314251441238253,0.31,0.6993333333333333,-0.010664498785059463,-0.0065935739475011,0.46,1.4386666666666663,-0.003140849025601104,-1,1,-1,1
0.0182122266897526,0.45,1.974333333333333,0.003941689927446947,-0.0707763412074151,0.54,2.8483333333333336,-0.016472674749041245,0.0346484484020042,0.88,5.771000000000002,0.011758365671494969,0.0035030798844173,0.37,0.5879999999999999,0.0016686921431653616,1,1,1,-1
0.0062806279370537,0.34,1.0543333333333331,0.0013593224101178132,0.2455000294881602,0.93,7.834666666666667,0.05713833277686881,0.0969429624104192,0.87,4.852666666666666,0.03289875460148353,-0.0051009892474027,0.46,0.8006666666666664,-0.0024298562865710254,-1,1,-1,1
0.0071808893581757,0.37,1.1036666666666668,0.0015541668646787874,-0.1777540955242011,0.71,5.377,-0.04137096310614885,-0.0242320723489446,0.42,1.2650000000000003,-0.008223443784586072,0.1130695531184526,0.92,4.182666666666667,0.05386068292626589,1,-1,-1,1
-0.4020475017037839,0.99,8.272333333333334,-0.08701553164351382,0.0067003607370317,0.77,4.890666666666666,0.0015594598596007378,0.5826275507447463,0.76,4.2363333333333335,0.19772163279750052,-0.6047490941074982,0.39,0.0003333333333333,-0.288072237921977,1,1,1,-1
-0.363079734835197,0.96,7.971666666666667,-0.07858169997770029,0.2038148209216199,0.96,6.996666666666667,0.04743640596279065,0.0025819975649776,0.48,1.4853333333333336,0.0008762317775291799,0.0101064395489682,0.6,1.7246666666666666,0.0048142025951955,-1,1,-1,1
0.0089522098216519,0.43,1.8783333333333327,0.0019375354745749802,-0.0568951508026218,0.97,7.389333333333335,-0.013241929407210605,-0.0102078548426853,1.0,3.9853333333333336,-0.0034641577183840548,0.2141925650561051,0.99,2.484666666666667,0.10203063082388468,-1,1,1,1
-0.0476878899334001,0.56,3.2016666666666675,-0.010321136377983185,-0.0960850867468723,0.78,6.491,-0.02236309980444166,-0.0992681962515196,0.47,1.8566666666666665,-0.03368785053611741,-0.0051358229725304,0.46,1.4019999999999997,-0.002446449331935574,1,-1,-1,-1
-0.0191729324046612,0.42,1.8873333333333333,-0.004149616399272968,-0.0826662038706507,0.65,4.503666666666666,-0.019239953151979225,0.1405694784520861,0.88,5.285333333333335,0.04770393498472944,-0.0150123330716009,0.5,1.110666666666667,-0.007151125031032201,-1,-1,1,1
-0.1010687641441343,0.7,5.428333333333332,-0.02187441087753433,0.003404848951972,0.41,1.856,0.0007924536419745386,-0.0028393063579956,0.34,0.9339999999999998,-0.0009635525961613253,-0.0444389205436586,0.51,1.7993333333333328,-0.02116848031122983,1,-1,-1,1
-0.055726080159923,0.6,4.086,-0.012060849703021872,-0.0733184962203443,0.69,4.614666666666666,-0.01706434269874362,-0.0263127613117462,0.47,1.393,-0.008929550487818695,0.1189374311992823,0.87,3.8733333333333335,0.05665584671744547,-1,1,1,1
-0.0880695154267634,0.57,3.7843333333333335,-0.019060970840437223,-0.0598921436396642,0.63,4.541,-0.013939457527308364,0.0027854632627632,0.31,0.618,0.0009452802973477638,-0.0779272026225523,0.62,2.886333333333333,-0.037120623864031116,-1,-1,-1,-1
0.4927028316309956,0.91,8.067,0.10663615283007803,0.0493921308734099,0.84,5.919666666666666,0.011495656502720124,0.284271025001837,0.69,3.5256666666666665,0.09647077476603372,-0.4358883570382676,0.35,0.0,-0.20763542388015063,1,1,1,-1
-0.0315988048072797,0.59,3.786000000000001,-0.006838960043161451,-0.0595501536721005,0.77,5.625,-0.01385986186854716,0.1946708536934887,0.87,4.416666666666667,0.06606388421069187,0.0078928492223648,0.64,1.7356666666666665,0.0037597588177010095,-1,-1,1,1
-0.0200038861497884,0.37,1.3193333333333337,-0.004329460526141054,0.2718097957451357,0.88,7.263,0.06326173806853783,0.1381266168857271,0.89,4.941333333333332,0.04687492067364622,-0.0159425566700754,0.47,1.0120000000000002,-0.007594237052846574,-1,1,1,-1
0.3706285928918795,0.92,8.674333333333333,0.08021550666551702,0.0232050046472066,0.33,0.8629999999999997,0.005400794779476074,0.1029730979265091,0.92,4.974666666666667,0.03494515326338588,-0.047983442211493,0.62,1.6253333333333333,-0.02285691324840177,1,-1,1,1
-0.0243229726950966,0.65,4.984,-0.005264244625934412,-0.1201987450343855,0.62,3.870666666666666,-0.02797537705985469,0.1407530024884375,0.59,3.5289999999999995,0.04776621606305916,-0.3824215018492345,0.32,0.0003333333333333,-0.18216648679693578,-1,1,-1,-1
-0.1379275398058723,0.73,5.637666666666666,-0.029851791526197505,0.0455310690657082,0.36,1.2586666666666668,0.010597022661818048,-0.0196124480264048,0.44,1.467666666666667,-0.006655718978582546,0.0438638155750492,0.96,4.372666666666666,0.020894529052829257,1,-1,-1,1
0.0134195897690911,0.8,6.548666666666666,0.0029044148595547188,-0.0648862665867016,0.57,2.9680000000000004,-0.015101803045031333,-0.0998717288338344,0.78,4.147000000000001,-0.03389266654158993,0.0296960532642376,0.49,1.350666666666667,0.014145715313396595,1,1,1,-1
-0.0360842229803646,0.77,6.4670000000000005,-0.007809743458853517,-0.0435565178937293,0.69,4.517333333333334,-0.0101374603465519,0.0162741348395065,0.41,1.254333333333333,0.005522822442434816,-0.0526209594130699,0.71,2.9113333333333333,-0.025065994620621982,-1,1,-1,1
0.0141545811775083,0.42,1.9896666666666667,0.0030634897645990438,-0.0617957842823608,0.55,3.4526666666666666,-0.014382515936534406,-0.2594837334521025,0.67,3.512,-0.08805891070025708,0.0166219993522356,0.47,1.4633333333333332,0.007917889582295104,-1,-1,1,-1
-0.0309371726955536,0.74,5.103333333333334,-0.00669576236201609,-0.0070162848491204,0.97,7.231999999999999,-0.001632988881517338,-0.0014314428163322,0.48,1.350666666666667,-0.0004857772526199189,0.08107709338715,0.97,3.2876666666666665,0.03862107436591501,1,1,-1,1
-0.2011971274548081,0.97,8.298000000000002,-0.04354528988847381,0.2664146683554564,0.91,7.549333333333334,0.06200606170545225,0.3384645358881082,0.41,1.5676666666666663,0.11486199132585119,-0.3235949894912248,0.32,0.0053333333333333,-0.15414447695973812,1,-1,-1,-1
0.1455549966047558,0.8,7.031,0.031502609416198424,-0.093098416957984,0.62,3.8603333333333327,-0.02166797429815185,0.0053967838780628,0.43,1.153333333333333,0.001831463202970454,0.1044679188059505,0.87,3.751,0.04976329432273954,-1,-1,1,1
0.0351729139279957,0.35,1.2213333333333334,0.007612507954721841,-0.1201196830497446,0.65,4.070333333333333,-0.027956975962315802,0.0649588687910638,0.94,5.181,0.022044569615065616,0.0359228137084646,0.63,1.9500000000000004,0.017111832722501243,-1,1,1,-1
0.2296375130249535,0.84,7.102333333333334,0.04970067018569064,-0.0124094324079115,0.53,2.715666666666667,-0.0028882044534723917,0.0624653782437913,0.94,4.617,0.02119837375333259,0.0184903062692287,0.7,1.917,0.008807857603657102,1,-1,1,1
-0.0309967750450139,0.47,2.5036666666666667,-0.0067086621564521,-0.0902115406064263,0.82,6.871333333333335,-0.020996074983089114,-0.0409719213493597,0.42,1.537,-0.013904311901644519,-0.008577860999934,0.4,0.9733333333333334,-0.004086064185811563,-1,1,-1,-1
-0.0237417795104155,0.96,7.943,-0.00513845641996796,0.0940628478673568,0.82,5.270666666666668,0.021892438524713988,-0.072006591725906,0.66,2.1366666666666663,-0.024436298746995884,0.1434941606064104,0.9,2.8149999999999995,0.06835344505249703,1,1,1,1
0.0135448805220512,0.96,7.697,0.0029315316590190553,0.1005616397059325,0.97,6.565,0.023404984700347117,0.0055122822257436,0.64,2.0746666666666664,0.00187065894965231,0.1176815405689093,0.82,2.47,0.05605760320124686,1,1,-1,-1
-0.1199340376153461,0.96,8.505,-0.025957440354750762,0.085379400639451,0.47,2.1386666666666665,0.019871429816923223,-0.0557875149814819,0.77,3.2210000000000005,-0.01893216092811603,0.1798733266878294,0.88,2.973666666666666,0.08568266123309505,1,-1,1,1
-0.0408391082933148,0.7,5.134,-0.00883884790958863,-0.0627819953655004,0.74,4.635,-0.014612049338930126,0.0888388902259693,0.96,4.102666666666667,0.03014854070828533,0.1273511145796066,0.97,2.552333333333334,0.060663704892270826,-1,1,1,1
-0.0309530937774061,0.32,0.9406666666666668,-0.0066992081772390775,-0.0092737225875589,0.38,1.5656666666666663,-0.00215839097206243,-0.1526148915193732,0.47,2.2143333333333337,-0.051791690080313264,-0.0372453798326808,0.35,0.6376666666666666,-0.017741837110957642,-1,-1,-1,-1
-0.0298090532838741,0.42,1.5993333333333335,-0.006451602381047016,0.1199618639561643,0.87,8.078333333333333,0.027920244724823344,-0.0078805453365954,0.3,0.5753333333333334,-0.002674357381992412,0.017653981347379,0.38,0.6479999999999999,0.00840947421753112,1,1,-1,1
-0.0834455356924914,0.65,4.674666666666666,-0.018060198411355057,0.0271472620347481,0.41,1.8863333333333336,0.006318326296564055,-0.0140792175594752,0.38,1.0076666666666665,-0.004777950992554876,-0.0536431113624504,0.53,1.9853333333333327,-0.025552896713445974,1,-1,1,1
-0.4102416541698126,0.99,8.399000000000001,-0.08878900002766717,0.0161437793723711,0.67,3.814333333333333,0.0037573463432083883,0.0538287380584598,0.82,4.184,0.01826742653474425,0.0217326086500488,0.42,0.7703333333333335,0.010352328379989631,1,1,1,-1
-0.0268335657398095,0.75,6.011666666666667,-0.0058076147192701886,-0.0054884529273229,0.67,4.066,-0.0012773971980589102,0.1018902190524455,0.97,5.728000000000001,0.03457766535652654,-0.1775737183959727,0.3,0.0,-0.08458724279686447,-1,1,1,-1
-0.0462700072672985,0.76,5.525333333333334,-0.010014262654166703,0.3779632863611253,0.87,6.173,0.0879681850896986,-0.0677442029310571,0.99,3.739,-0.022989806093055946,0.1487373527046362,0.91,2.196333333333333,0.07085103966869045,1,1,1,1
-0.2243851516809556,0.98,7.767666666666668,-0.04856389651393543,0.1998183123688459,0.96,6.633999999999999,0.046506247884561105,0.021640034929182,0.49,1.2986666666666664,0.007343804862168872,0.0813182946033346,0.97,2.9653333333333336,0.038735970568014075,1,1,-1,1
-0.2302447162208079,0.95,8.345333333333334,-0.04983208776366091,0.0210635172297584,0.7,4.466666666666667,0.004902379276428105,-0.0079000433338878,0.8,3.9500000000000006,-0.0026809742607445527,0.0430678524071522,0.4,0.6866666666666666,0.020515371988662084,-1,-1,1,-1
-0.0231717720122786,0.61,4.249666666666667,-0.005015089143014416,-0.0614407053882848,0.7,5.154333333333335,-0.014299873926046439,-0.1385019103870086,0.61,2.915,-0.04700228101518314,0.017127226722563,0.57,1.849,0.0081585546459517,-1,1,-1,1
-0.0747755002425112,0.62,4.414000000000001,-0.016183734210356297,-0.098345970748582,0.63,4.604333333333333,-0.022889303987508033,0.3338878802795431,0.45,2.3126666666666664,0.11330884846722626,-0.4167911701381792,0.32,0.0,-0.19853847868101515,1,-1,-1,-1
0.3835140982740688,0.87,7.955666666666664,0.0830043291220054,-0.0076947915138489,0.48,2.31,-0.0017909063354639174,-0.0976469064251714,0.52,1.6343333333333334,-0.0331376464283752,0.1077006457245208,0.91,3.800333333333333,0.051303203827519434,1,-1,1,1
-0.2177644561358693,0.97,8.709666666666665,-0.047130972940815,0.0324218447386486,0.51,2.2506666666666666,0.007545946767416659,-0.0850828341858962,0.7,3.134,-0.028873878134960625,0.0397450081092172,0.62,2.159666666666667,0.018932535069187073,1,1,1,-1
-0.0474730765402435,0.57,3.651333333333333,-0.010274644106471843,0.0555920028080025,0.83,6.626333333333333,0.012938631261262082,0.0168580871946015,0.38,1.0233333333333332,0.00572099366344512,-0.0390255011904669,0.74,3.138666666666666,-0.018589797940178822,-1,1,-1,1
-0.0038303562686552,0.65,4.313999999999999,-0.0008290077308990805,0.2260353331869478,0.85,6.950666666666665,0.052608067354994396,0.0380164525452975,0.69,3.725000000000001,0.012901338189065541,-0.2311357167714014,0.3,0.0,-0.1101015013380113,1,1,1,-1
-0.1354317487217935,0.76,6.071666666666667,-0.029311625035591468,-0.2070837791318167,0.75,6.149666666666666,-0.048197232030458836,0.3702778046221192,0.3,0.9446666666666668,0.12565820484282936,-0.3490433820017246,0.34,0.0,-0.16626681902431908,1,-1,-1,1
0.1708778336763297,0.83,7.004999999999999,0.0369832556611502,-0.0679517629373718,0.68,4.629,-0.015815274855914836,-0.0054574092335346,0.47,1.4236666666666662,-0.0018520371429729323,-0.0356488544122042,0.7,2.744666666666668,-0.016981332208581938,1,-1,1,1
-0.1302819893986697,0.97,7.998666666666667,-0.028197057618958413,0.1722476851883998,0.84,5.621666666666667,0.040089386452863036,-0.0167387775790492,0.71,2.802666666666666,-0.005680504517394116,0.0172128067509551,0.59,1.6519999999999997,0.008199320693458927,1,1,1,-1
-0.1995064472361996,0.97,8.804,-0.0431793743251686,0.0474713764689171,0.48,2.292,0.011048614990850004,-0.1045717187543471,0.64,2.9426666666666668,-0.03548766437515907,0.0386645687174538,0.64,2.176333333333333,0.018417867752514718,1,-1,-1,1
0.0095091053613145,0.43,1.9796666666666665,0.0020580649176091654,-0.1248656241686179,0.78,5.524333333333335,-0.02906155897827298,-0.0412352045624775,0.98,4.972,-0.013993660211245191,0.1181366495402092,0.62,1.7476666666666667,0.05627439436495123,-1,1,1,-1
-0.0251731132572903,0.78,5.915333333333332,-0.005448241374272631,0.3125998132958223,0.88,7.075666666666667,0.07275531573386293,-0.1323992949492662,0.5,1.8113333333333332,-0.044931285424357925,-0.0052665461406693,0.49,1.4253333333333331,-0.002508719314579533,1,1,-1,-1
-0.1607186704938277,0.74,6.227666666666667,-0.03478449809734887,0.0704599231753153,0.44,2.1250000000000004,0.01639903077086163,0.0611570570401802,0.74,4.678,0.02075437929362859,-0.3000802454986683,0.31,0.001,-0.14294322838888204,-1,-1,1,-1
-0.1243945129285428,0.71,5.674000000000001,-0.026922825363029066,0.0672994024032926,0.45,2.046,0.015663442722271402,-0.156725454821041,0.7,3.473666666666667,-0.05318665893594726,0.0709320601080816,0.73,2.765666666666667,0.033788487646943144,-1,1,-1,1
0.3390835486643127,0.93,9.088666666666663,0.07338818207688608,-0.0041287827968505,0.51,2.4070000000000005,-0.0009609439391991291,-0.2174740447545944,0.52,2.176,-0.07380242002801109,-0.0075509134223064,0.48,1.5173333333333332,-0.003596877695417004,1,1,-1,-1
0.1339087814783575,0.81,7.484,0.028982007754544716,-0.0938555909226033,0.57,3.08,-0.021844200989654082,0.0062620862753552,0.43,1.5163333333333335,0.0021251139282709476,-0.055175664964854,0.64,2.575333333333333,-0.026282928639548064,-1,1,-1,1
-0.0917957985561486,0.56,3.3383333333333334,-0.01986745392062958,0.2365197718958409,0.86,6.740333333333335,0.05504824363186246,0.3185692398360391,0.9,5.382999999999999,0.10811028448435962,-0.2227269070500321,0.31,0.0,-0.10609596473068511,-1,1,1,-1
0.2294454730160051,0.94,8.554666666666668,0.04965910677986258,-0.0750715658101905,0.54,2.742666666666667,-0.017472356798841612,-0.0876432219208149,0.63,2.570666666666666,-0.02974277635801189,0.0694633267454363,0.8,2.871333333333333,0.03308885649278271,1,-1,-1,1
0.0175939893458179,0.46,2.369,0.003807884218080825,-0.1448260515040811,0.79,5.945666666666667,-0.03370720216552648,-0.0084185782649008,0.44,1.412333333333333,-0.0028569452959133768,0.0633298291725763,0.84,3.6733333333333342,0.0301671648535246,-1,1,-1,1
0.0120295015872939,0.44,2.061666666666667,0.0026035567229965965,0.1903730813148296,0.86,6.793000000000001,0.04430793957378827,0.1307553756088388,0.87,4.501333333333333,0.04437340172016094,-0.0264136113504491,0.57,1.532,-0.01258212407007368,-1,1,1,-1
-0.0031723598446038,0.39,1.6036666666666668,-0.0006865969251715824,-0.204109764459444,0.96,8.931666666666667,-0.04750505190979813,0.5540352010337394,0.32,1.2663333333333333,0.18801847670206523,-0.5308645306906362,0.34,0.0046666666666666,-0.252877325289995,-1,1,-1,-1
-0.0797363315138999,0.55,2.906333333333334,-0.017257411745086253,-0.044864622496429,0.78,5.914999999999998,-0.010441912106707854,0.0028841283466385,0.78,3.58,0.0009787634744803765,0.0598581436456502,0.74,2.425666666666667,0.02851342741291065,1,-1,1,1
-0.0902553301294633,0.5,2.9313333333333333,-0.019534048841478437,0.0134766332522024,0.42,1.973666666666667,0.003136587629262558,-0.302447846883747,0.58,3.125333333333333,-0.10263929682951424,0.0007953574807236,0.4,0.9963333333333336,0.0003788685450751671,-1,-1,-1,-1
-0.0113229397291769,0.46,2.5046666666666666,-0.00245063485316148,-0.0114892199343941,0.35,1.1886666666666668,-0.0026740317438116844,0.0787941171783179,0.71,4.739999999999999,0.026739726748967307,-0.391608660019906,0.32,0.0,-0.18654278969702426,-1,-1,1,-1
0.3811720350074825,0.88,7.978333333333333,0.08249743409238547,0.0367432698252367,0.46,1.7646666666666668,0.008551726787820641,-0.0038313172072119,0.82,3.8173333333333326,-0.0013002033511919835,0.0305352151138791,0.81,2.6303333333333336,0.014545450070108776,1,1,1,1
-0.0282160274195071,0.72,5.307666666666668,-0.006106822244564805,0.0807314299692611,0.96,7.411,0.018789648704944803,-0.1160241753600357,0.67,3.027,-0.03937419259842073,0.0394708956019352,0.44,0.9496666666666668,0.018801961573195868,-1,1,-1,-1
0.0184939023937642,0.38,1.4436666666666669,0.004002653273896713,-0.0149142258779573,0.95,7.957666666666666,-0.0034711767778635265,-0.0886491743759536,0.51,1.6496666666666668,-0.03008415836387899,0.1885978608267455,0.92,3.6006666666666662,0.08983859317034487,-1,-1,-1,1
-0.0198841898090189,0.61,3.5773333333333333,-0.004303554530745726,0.2112373248587165,0.91,7.461666666666667,0.04916393936015791,0.5949316707077097,0.87,5.097333333333333,0.20189718317458744,-0.5168599584119539,0.38,0.001,-0.24620624712424088,1,-1,1,-1
-0.0388438009679577,0.62,3.9783333333333335,-0.008407001605427124,-0.0734885799936986,0.62,4.069333333333334,-0.017103928450574794,0.0811791975451088,0.85,5.348000000000001,0.02754913231839559,0.0175509518183202,0.39,0.6233333333333332,0.008360396100180951,1,-1,-1,1
-0.0492767161252447,0.61,3.983666666666666,-0.01066500757525867,-0.0352036480591206,0.53,2.963666666666667,-0.00819339110449603,0.0512146569075433,0.94,5.396666666666666,0.017380306808319194,0.0094954019238859,0.57,1.4646666666666666,0.00452313481547147,-1,-1,1,1
-0.0056287157520142,0.34,1.1386666666666667,-0.001218228422154443,-0.0223783303024834,0.32,0.8733333333333333,-0.005208392383821079,-0.199635687512099,0.61,2.9769999999999994,-0.06774875999098938,-0.0030674676118769,0.78,3.457666666666667,-0.0014611882321389404,-1,-1,-1,1
-0.043354458649623,0.56,3.0249999999999995,-0.009383247632497791,0.0912726735503053,0.84,6.317666666666667,0.021243045899525522,-0.0019187803269185,0.78,3.4420000000000006,-0.0006511610697659215,0.0354253025773854,0.74,2.454,0.016874843289499127,1,1,1,-1
-0.0522151219450939,0.56,3.065333333333333,-0.011300969603414625,0.2382800191599114,0.89,7.405666666666667,0.05545792828303634,-0.0063917390974967,0.43,1.2896666666666667,-0.0021691131652755366,-0.0448914918285172,0.78,3.125666666666667,-0.021384062647968754,1,1,-1,1
0.0060989421354795,0.81,5.917333333333333,0.00131999997545758,0.2897889282485018,0.89,6.208666666666667,0.06744624940305192,0.0405111908135826,0.96,3.653333333333335,0.013747957479858127,0.0910746303091167,0.91,2.151666666666667,0.0433834011934879,1,1,1,1
0.0003814383575075,0.77,6.449000000000001,8.255507452996922e-05,-0.1009262556215846,0.76,5.767333333333334,-0.023489846382717207,-0.1954530783902077,0.57,2.619666666666667,-0.06632934152394819,0.0563093165500498,0.35,0.5723333333333334,0.026822943585172936,-1,-1,-1,-1
0.4131780277900194,0.87,7.401,0.08942452222487891,-0.0265690133341602,0.65,3.817,-0.006183743149055404,-0.1285364407085572,1.0,4.232333333333334,-0.04362037960338286,0.1322220989414442,0.75,1.9406666666666672,0.06298399834896194,1,-1,1,1
0.0056566950386161,0.79,7.312333333333334,0.0012242840063537057,0.0091209370811342,0.35,1.148,0.0021228312650930343,-0.279453194037373,0.54,2.498666666666667,-0.09483578616376367,0.0143417027905206,0.48,1.6396666666666666,0.006831670288939266,-1,-1,-1,-1
-0.0785261658701141,0.71,5.122,-0.016995494418341313,0.0835926396813118,0.96,7.396333333333334,0.019455574297753932,-0.0931150610186146,0.62,2.268,-0.03159971044813381,-0.0111581752104328,0.62,1.8296666666666668,-0.005315196889610437,-1,1,1,1
-0.0380202292651024,0.74,5.507000000000002,-0.008228755181144387,-0.0916565123802231,0.71,5.0216666666666665,-0.021332381574320564,0.0344776905458267,0.36,0.8170000000000001,0.011700416949205303,0.0401134297737737,0.98,4.056333333333333,0.019108032733328863,1,-1,-1,1
-0.0248458718246098,0.46,2.433333333333333,-0.005377416192870413,0.002740151460802,0.37,1.3453333333333335,0.0006377501719765728,0.0356173856582877,0.87,5.457666666666666,0.012087186126596716,-0.0048402768637285,0.51,1.4936666666666665,-0.00230566593961426,-1,-1,1,-1
-0.3483763533105559,0.98,8.728333333333333,-0.07539943282045601,-0.0224568642754272,0.68,4.220666666666666,-0.00522667059050687,-0.0220375386109907,0.46,1.6483333333333332,-0.007478702494300702,-0.0020249044945677,0.52,1.6573333333333329,-0.0009645632792377498,1,1,-1,1
0.004675651916973,0.36,1.312666666666667,0.0010119558898171635,-0.1056380390516995,0.57,3.58,-0.024586479446932076,-0.154982991296809,0.6,2.366,-0.05259533308350371,0.1554621512503327,0.9,3.930333333333334,0.07405439753314869,-1,-1,1,1
-0.0343657561002981,0.54,2.967,-0.007437814001396203,-0.0710430421501682,0.69,4.770333333333332,-0.016534747439014855,0.0054119996482359,0.35,0.8156666666666667,0.0018366268566958077,0.0565671885118614,0.84,4.106,0.026945780897142838,1,1,-1,-1
0.0157417653672726,0.34,1.089,0.0034070055817680186,-0.1740331539416901,0.77,5.54466666666667,-0.04050494122082335,-0.0611661124811573,0.69,2.9313333333333333,-0.020757452365908483,0.1550249685455855,0.85,3.3269999999999995,0.07384614554672253,-1,1,1,1
0.0173645527381234,0.37,1.0746666666666669,0.003758227030031115,0.1815554497121212,0.85,6.800666666666666,0.042255700436099344,0.0544879751286249,0.83,4.129666666666667,0.018491146524894166,-0.0045475040149505,0.64,1.998,-0.002166203589737173,1,1,1,-1
-0.0115497492366709,0.32,0.9233333333333332,-0.002499723455360866,-0.1397619509944005,0.68,5.298666666666667,-0.03252856988291164,0.2141264931553075,0.57,3.4476666666666675,0.072666388326045,-0.5234876836262266,0.34,0.0,-0.24936336410616078,-1,-1,-1,-1
-0.0908013993349641,0.96,8.611333333333334,-0.019652235130485182,-0.0378086985589081,0.59,3.405333333333333,-0.008799697517850596,-0.1084647095752302,0.6,2.3510000000000004,-0.03680879740532007,-0.0213394197411305,0.62,2.044666666666666,-0.01016503283871171,1,-1,1,1
0.0295480600836537,0.34,1.086,0.006395115368999239,0.3794571501615449,0.91,7.807666666666666,0.08831587094183332,-0.153096076558395,0.55,1.881,-0.05195498598259509,0.1114234743125308,0.96,3.609333333333333,0.05307657326816438,-1,1,-1,1
0.4211644643307846,0.91,8.633333333333333,0.0911530344493968,0.0342802638254007,0.33,0.8846666666666666,0.007978480190891655,-0.1317879467555367,0.72,3.0069999999999992,-0.04472381709760701,0.1072566702173429,0.91,3.390333333333333,0.05109171608957741,1,-1,1,-1
-0.0396297347851501,0.42,1.9446666666666668,-0.008577102025526239,0.0099025495566089,0.37,1.06,0.0023047458409052525,-0.190731805241874,0.77,3.743,-0.06472712097227966,0.1766686657645784,0.88,3.6476666666666673,0.08415612096550777,-1,1,1,-1
-0.0400161605350568,0.74,5.557333333333333,-0.008660736526241651,-0.0832745440831108,0.59,3.141666666666667,-0.0193815398783579,0.1041505306170469,0.85,4.4446666666666665,0.03534472913957764,0.0126705399784023,0.63,1.9893333333333327,0.006035611864198032,1,1,1,-1
-0.0193527230582293,0.57,3.596999999999999,-0.004188528665207875,0.0571312163421691,0.83,6.341666666666667,0.013296871931592074,-0.0947954330002573,0.77,4.2443333333333335,-0.03216996479242781,0.0318653254538598,0.41,0.7973333333333332,0.015179048145831217,-1,1,-1,-1
-0.0509083286221465,0.62,3.934666666666667,-0.011018139054132313,-0.0672830777796393,0.68,4.841666666666666,-0.01565964328574708,-0.0338971039770443,0.45,1.411,-0.011503387948065177,0.1116901515043857,0.94,4.014333333333334,0.053203604951566515,1,-1,-1,1
-0.0475339620667196,0.6,3.764,-0.010287821620156823,-0.0730933373557221,0.74,4.808333333333334,-0.01701193862302409,0.1053278686323713,0.95,4.220000000000001,0.03574427288660256,0.0937938977856682,0.98,2.651333333333333,0.044678724287166474,-1,1,1,1
0.2492445923784885,0.84,7.622000000000001,0.05394424943116355,-0.0117861941084318,0.46,2.2033333333333336,-0.002743150306516868,0.0216258811165076,0.35,0.8300000000000003,0.00733900159643124,0.0553160270903498,0.85,4.145666666666667,0.02634979013963966,1,-1,-1,-1
0.0044490870823352,0.95,8.878666666666668,0.0009629202424019033,0.006092201135437,0.31,0.6999999999999998,0.0014179151690774244,0.082207173808336,0.85,4.714,0.02789798836713985,-0.0164412341894242,0.54,1.518333333333333,-0.007831782094914306,1,-1,1,-1
-0.0588558280164059,0.57,3.7496666666666663,-0.01273822407417928,-0.1029937408179773,0.72,5.214333333333333,-0.02397103841112156,-0.0025704031566013,0.37,1.0286666666666666,-0.0008722970762735446,-0.0552456735009587,0.66,2.823,-0.026316277206525393,-1,1,-1,1
-0.0376197538244404,0.51,2.9656666666666665,-0.008142079892200421,-0.0560337849033181,0.53,3.0083333333333337,-0.01304145280645551,0.2342856116654523,0.98,6.478333333333334,0.07950762647636789,-0.4145721002787779,0.35,0.0,-0.19748142472800945,-1,-1,1,-1
-0.0946442678140253,0.57,3.506,-0.020483950891246158,-0.0343590370807862,0.47,2.5923333333333334,-0.007996814088812228,-0.0448501962824989,0.42,1.7083333333333333,-0.01522045091916559,-0.0642223908874597,0.4,0.7623333333333331,-0.030592336636657905,1,-1,-1,1
0.4686960608678978,0.88,7.866333333333333,0.10144034409568127,-0.0904815037358695,0.58,2.823666666666666,-0.021058906923108713,-0.1432445633308718,0.98,5.090333333333334,-0.048611757056358756,0.0428240263184582,0.48,0.8666666666666665,0.020399225428513027,1,1,1,1
-0.0176915711327811,0.43,2.084333333333333,-0.003829003939097231,-0.0080241006153444,0.3,0.6880000000000003,-0.001867550615576352,0.0808056404597223,0.84,4.899666666666666,0.027422361250375754,-0.0085826217472497,0.79,2.8103333333333333,-0.00408833196785006,-1,-1,-1,1
0.007472568431138,0.3,0.7450000000000002,0.0016172952499953102,0.2393716728992752,0.87,7.843666666666666,0.055712002690957704,0.062651558463012,0.55,2.924666666666668,0.021261556239110784,-0.3768005400500347,0.32,0.0,-0.17948894157934578,-1,1,-1,-1
-0.0084914152045654,0.41,1.558,-0.0018378052476382813,0.0078898490367091,0.35,1.2016666666666664,0.0018363045444786143,-0.0770786056162338,0.45,1.6673333333333331,-0.026157547367465894,-0.0177232289822439,0.82,4.049666666666666,-0.008442460329194134,1,-1,-1,1
-0.0683991509415475,0.74,5.749999999999999,-0.014803694732392087,-0.0495656313362484,0.54,2.776,-0.011536037463990376,0.0076381365114963,0.43,1.4276666666666666,0.0025920930458108297,0.0119926725156545,0.8,3.726,0.005712709690534686,1,1,-1,-1
0.2643909780763529,0.93,9.290333333333336,0.057222396412284264,0.035893548381908,0.44,2.0846666666666662,0.008353960348860202,0.0036076743059069,0.31,0.6223333333333334,0.0012243074558587269,-0.1017223570930943,0.57,2.416333333333333,-0.04845544596929531,1,-1,-1,-1
0.0189048698785938,0.33,0.9736666666666668,0.004091599366159692,0.2890214336516292,0.88,7.085333333333334,0.06726762066002495,0.004014934262905,0.95,4.296,0.0013625159967486555,0.1000466607977235,0.83,2.356666666666667,0.047657228019754694,-1,1,1,1
-0.0400460446601336,0.74,5.176,-0.008667204376483823,0.3293640161244973,0.87,6.656999999999999,0.07665706108990555,-0.074191949713505,0.64,2.472,-0.02517792613657403,0.0114803303068842,0.74,2.474,0.005468655473504121,1,-1,-1,-1
0.0179821032359461,0.33,1.073,0.0038918840846254997,-0.0102696197449589,0.35,1.1960000000000004,-0.002390178737260248,0.007679698655608,0.3,0.5396666666666667,0.0026061976568712334,-0.0587544275842173,0.96,4.928,-0.02798767225437396,-1,-1,-1,1
-0.00778612890916,0.8,6.120666666666667,-0.0016851594490808726,0.0505382523848148,0.82,5.807666666666667,0.011762407885430402,0.0139453494515238,0.44,1.035666666666667,0.004732521247858064,0.0301842766055782,0.96,3.6013333333333333,0.014378280507650085,1,1,1,1
-0.0874229904930228,0.69,5.336666666666667,-0.018921042820509677,-0.0313115371801573,0.55,3.1823333333333337,-0.0072875308197932875,-0.0850432874695137,0.67,2.915,-0.028860457483422725,0.0846376961440156,0.76,3.0930000000000004,0.04031716753003161,-1,-1,1,-1
-0.004616354283478,0.39,1.540333333333333,-0.0009991220453537516,-0.2467153585931338,0.98,8.325333333333333,-0.0574211917198114,0.019154367050538,0.35,0.7916666666666666,0.006500263716664223,0.0049643498520035,0.71,3.1183333333333327,0.002364768109003691,-1,1,-1,-1
0.4782572746620461,0.91,7.761666666666668,0.10350968689206577,-0.039798322677627,0.94,6.983999999999999,-0.009262767951012102,0.0143236745086318,0.36,0.647,0.004860910384149308,-0.0475817488235552,0.79,2.759666666666667,-0.022665566598445267,1,-1,1,1
-0.0634083386724544,0.51,3.057333333333333,-0.013723528381182997,0.0057504790547198,0.45,2.28,0.0013383818590165999,-0.0016303817462594,0.34,0.8126666666666668,-0.0005532895595850015,-0.0274303055644136,0.83,4.1946666666666665,-0.01306642637056959,-1,-1,-1,1
0.0080804475533273,0.44,2.1003333333333334,0.001748859119359348,-0.1262677125302946,0.76,5.359333333333333,-0.029387884769594,0.1112063621099412,0.84,4.401666666666666,0.03773921000773398,0.0014584418747629,0.62,1.9430000000000005,0.0006947288037894774,-1,1,1,-1
0.1141083647183309,0.83,7.189333333333334,0.024696584306232214,0.0130116047980672,0.35,1.0553333333333332,0.0030283556644090824,-0.1288029324478863,0.75,3.5253333333333337,-0.0437108167647561,0.1837806845364378,0.9,3.2896666666666667,0.08754393118914486,1,-1,-1,1
-0.257331913361325,0.98,8.085,-0.05569459617355356,0.0423435793247484,0.69,3.8083333333333327,0.009855157783343156,0.1523971128471624,0.94,3.843333333333333,0.05171778428131191,0.1133802237366965,0.89,2.281333333333333,0.05400867087883357,1,1,1,-1
-0.0501224148308088,0.53,3.019333333333333,-0.0108480429682484,0.296464161737302,0.87,6.949333333333332,0.06899986107976563,0.0607913131489841,0.85,4.829,0.02063025972657316,0.0187462662427503,0.4,0.6599999999999998,0.00892978413998311,-1,1,-1,-1
-0.0038783499519521,0.65,4.1273333333333335,-0.0008393950504320025,0.2308648523671417,0.82,6.392333333333331,0.05373210255224271,0.0801014639001351,0.93,4.911333333333333,0.027183390506611005,0.0005557520355903,0.46,0.7356666666666667,0.000264732488534714,1,-1,1,1
-0.0413023026140022,0.96,7.655333333333333,-0.00893909750670854,0.3885496624581748,0.93,6.440666666666667,0.09043208654663702,0.0047686880497859,0.66,2.1700000000000004,0.0016183113659839212,0.0383468710020289,0.97,2.585666666666666,0.01826653244212419,1,1,-1,1
-0.1600612190095853,0.69,5.662666666666667,-0.03464220523347399,-0.019691769649518,0.32,0.8770000000000002,-0.004583115079641439,-0.0518382825040644,0.44,1.7856666666666663,-0.01759194161865532,-0.0465122777565811,0.52,2.0906666666666665,-0.022156124043412235,-1,-1,-1,-1
0.4211242583500283,0.87,7.904000000000001,0.09114433262989555,0.0206197401501004,0.48,1.97,0.004799093413248734,-0.064729021290288,0.8,3.847666666666666,-0.02196656811463927,0.0038464236933259,0.7,2.2453333333333334,0.001832243970481327,1,1,1,1
0.4629520766034956,0.85,7.318,0.10019716799733261,-0.0623414095336825,0.97,7.201666666666664,-0.014509506215299263,0.034622462650148,0.32,0.5363333333333334,0.011749547095579857,-0.0590612434632129,0.74,2.655666666666667,-0.028133824001856444,-1,1,-1,1
0.0445772959282126,0.31,0.8569999999999998,0.009647907493482023,0.2736484969869908,0.83,7.414999999999998,0.06368968230811042,0.1326712282895386,0.76,4.578000000000001,0.04502356925814163,-0.3186128120131636,0.32,0.0053333333333333,-0.15177121666085716,-1,-1,1,-1
-0.0509243237593004,0.78,5.935333333333333,-0.011021600897216176,-0.0314159904995747,0.65,4.113,-0.007311841564427262,0.0651492383787175,0.82,3.983333333333333,0.022109173813163976,0.0013633069147418,0.66,1.9183333333333332,0.0006494112644910646,1,-1,1,1
-0.1333841181765747,0.55,3.590333333333333,-0.028868454366089365,0.0209907448661059,0.44,2.239,0.00488544204208233,-0.0514202184804029,0.43,1.7379999999999998,-0.017450066588429607,-0.0408072411878097,0.47,1.6636666666666662,-0.019438529808371418,-1,-1,-1,-1
-0.0196505222505933,0.42,1.8246666666666664,-0.004252981633916172,-0.0037314550174816,0.82,6.102666666666667,-0.0008684688102697886,0.0811808835960952,0.83,3.7363333333333335,0.027549704499978123,0.1238848878812066,0.91,2.894333333333333,0.05901256776468796,-1,1,1,1
-0.028336281399353,0.96,8.043000000000001,-0.006132848930327546,-0.0367295933519242,0.73,4.547,-0.008548543688881824,-0.026071235739598,0.73,2.887666666666667,-0.008847585894097629,0.1068135405658878,0.78,2.420666666666667,0.05088063127501865,1,-1,-1,-1
-0.041535504405413,0.63,4.671,-0.008989569597130287,0.0486020134636022,0.35,1.1589999999999998,0.011311762465768217,-0.0855619035345363,0.99,6.5296666666666665,-0.029036456052388797,-0.2402289824476093,0.31,0.002,-0.11443307854728393,-1,-1,1,-1
-0.0016627364027641,0.67,4.868666666666666,-0.00035986765607647146,-0.1099954045655264,0.56,3.0736666666666665,-0.025600624338395318,-0.0100159999113944,0.37,1.022,-0.0033990494511443752,-0.0740922516323516,0.74,3.444666666666667,-0.035293844915815206,1,1,-1,1
-0.0564102032777267,0.57,3.561666666666666,-0.0122089151344772,-0.0718003582618385,0.74,4.970333333333333,-0.016711007214201518,0.1207953341797631,0.85,4.161666666666667,0.04099334244975687,0.0249810245859456,0.73,2.2729999999999992,0.01189971134835314,-1,1,1,-1
0.3733230190088585,0.86,7.765666666666666,0.08079866392939634,-0.0324827472632796,0.66,4.516,-0.007560121383715372,-0.097618136486528,0.47,1.7246666666666668,-0.03312788300535001,-0.0072864594507942,0.51,1.7106666666666663,-0.0034709050430506453,1,-1,-1,-1
-0.0686658658134344,0.53,3.118666666666668,-0.014861420091400956,-0.094155271223455,0.74,5.182999999999999,-0.021913949383544042,0.0624890691848785,0.84,4.867666666666666,0.02120641355774672,0.0037790140499088,0.43,0.8963333333333331,0.0018001333860655781,-1,1,1,-1
0.2307295257504353,0.94,8.926333333333332,0.04993701556146489,-0.0416484149371294,0.53,2.862333333333334,-0.009693363366465832,-0.2397538495803455,0.6,2.8416666666666663,-0.08136333846196804,0.0003140438077329,0.43,1.0486666666666666,0.0001495947714194912,1,-1,-1,1
-0.1055461770129797,0.68,5.391666666666666,-0.0228434616974475,0.0070833617221527,0.31,0.7723333333333334,0.0016486005321592627,0.0286119420872816,0.86,5.618,0.009709805002824706,0.0023809304135753,0.39,0.7236666666666667,0.001134156229844993,-1,-1,1,-1
-0.1036493416134982,0.79,5.749333333333334,-0.02243292776793256,0.3479841970072286,0.89,6.733333333333333,0.08099077173695174,-0.1056780272436483,0.61,2.284333333333333,-0.03586310340237768,-0.0141232195591038,0.71,2.2356666666666665,-0.006727595799145198,1,1,-1,1
-0.1175836295229624,0.78,6.589666666666667,-0.02544873924637111,-0.0676041719779139,0.63,4.492333333333334,-0.015734375607335743,0.22535292709875,0.45,2.15,0.07647621305361474,-0.2842809793942795,0.3,0.0003333333333333,-0.13541724779864558,-1,-1,-1,-1
-0.0142506651446427,0.4,1.656,-0.0030842853110137998,0.0130256080256803,0.83,6.599333333333334,0.0030316148130168264,0.2431344942584443,0.82,5.117000000000001,0.08251060069631905,-0.3042993604339346,0.35,0.0,-0.144953003836741,-1,1,1,1
-0.0623107608771649,0.54,3.014,-0.013485978551940187,0.0027742040440734,0.41,1.749,0.0006456756611870218,-0.1786215189623985,0.65,3.094666666666667,-0.06061735037567411,0.1098492925253631,0.84,3.5490000000000004,0.05232671175577193,1,-1,-1,1
-0.0270674274464068,0.77,5.636666666666666,-0.0058582296357772845,0.0090929831177088,0.81,5.5120000000000005,0.0021163251849595087,0.1873840225498542,0.98,5.386666666666667,0.06359101084622872,-0.2661852279409133,0.33,0.0,-0.12679733638605498,1,1,1,-1
-0.0367197687860127,0.61,3.951666666666666,-0.00794729525541466,0.355606853847263,0.9,7.146333333333333,0.08276488925570652,-0.1533119664302153,0.57,1.9243333333333332,-0.05202825079457693,0.1294286082841784,0.87,3.131333333333332,0.06165331904229787,-1,1,-1,1
-0.0440808936872105,0.8,6.833,-0.009540470673885384,0.039745107576816,0.34,1.0583333333333331,0.009250382526272102,-0.1163764898366053,0.5,1.94,-0.03949375473288638,0.0245868941487032,0.76,3.5676666666666663,0.011711967310047226,1,-1,-1,-1
0.0117205936122362,0.3,0.7736666666666668,0.0025366994696505198,-0.0448066483360025,0.52,2.7196666666666665,-0.010428419045717943,-0.0210899524271857,0.43,1.4346666666666663,-0.007157127781194901,-0.0183196684154189,0.97,4.513333333333334,-0.008726574260035503,-1,1,-1,1
-0.0047727551071088,0.43,1.7390000000000003,-0.0010329720276569482,0.0032339811657513,0.41,1.754333333333333,0.000752685416894158,-0.1168693299264442,0.72,3.3393333333333337,-0.039661005916161965,0.0826291162105925,0.95,3.797,0.039360380455682534,1,-1,1,-1
-0.0275817259383792,0.62,3.895000000000001,-0.005969539758369236,-0.0988299818239717,0.64,3.729333333333334,-0.023001954018349025,0.1684906132901389,0.92,4.450333333333333,0.05717930627927641,0.0817436037738961,0.88,2.732333333333334,0.03893856659629454,1,1,1,-1
0.4744503042432129,0.9,7.5486666666666675,0.10268574058337818,0.1398104571785037,0.95,6.759,0.03253985934179604,-0.0798702971991636,0.69,2.811333333333333,-0.027104941319808777,-0.0080752651481601,0.53,1.2796666666666665,-0.003846652646048143,1,1,-1,-1
-0.0418816938371535,0.48,2.574,-0.009064495712389322,-0.153553820303701,0.96,8.773,-0.035738526394333975,0.0294458329102885,0.31,0.6473333333333333,0.009992795834427193,0.0267805522386844,0.39,0.9163333333333332,0.012756916366397865,-1,1,-1,-1
0.3841492251135801,0.87,8.035666666666666,0.08314179024131825,0.0198169567956048,0.37,1.2333333333333334,0.004612251470489975,0.0068996072452351,0.84,4.603666666666666,0.002341464299869705,-0.0027321530817387,0.58,1.622666666666667,-0.0013014611518574492,1,-1,1,1
-0.0118872803341048,0.35,1.1806666666666668,-0.002572775638908741,-0.1831667675990846,0.96,8.845666666666666,-0.0426307228661438,0.0047784846677663,0.36,1.023,0.0016216359655510065,-0.0124322112404614,0.38,0.8026666666666665,-0.005922083967143338,-1,1,-1,-1
0.0037510049550778,0.32,0.8863333333333332,0.0008118336489602853,0.2105842315156358,0.83,7.030666666666666,0.04901193667058958,-0.0922718577135905,0.75,3.4326666666666665,-0.03131355931429796,0.0263746189691529,0.7,2.3313333333333333,0.012563550048795514,-1,-1,1,1
-0.1548865255873774,0.74,5.934333333333333,-0.03352224130553652,0.0306414799792116,0.42,1.953,0.00713157991662234,-0.0408990254510446,0.41,1.4873333333333334,-0.013879573806062395,-0.0469383625182322,0.51,1.9893333333333327,-0.02235908952451714,1,-1,-1,-1
-0.2786910151575483,0.98,7.895,-0.060317367339523004,0.2877008626184292,0.85,5.718,0.06696026742952722,-0.0466691843688487,0.63,1.945,-0.01583774629768409,0.1236365373637071,0.91,2.823333333333333,0.058894265992825455,1,1,1,1
0.0284054272740013,0.65,4.675,0.006147814239197716,-0.067992340450746,0.7,4.785333333333333,-0.015824718974790368,-0.0622249994216801,0.75,3.216666666666667,-0.021116798322961997,0.1328609913857521,0.78,2.809,0.06328833477214393,-1,-1,1,-1
-0.0009165154372736,0.39,1.6783333333333332,-0.00019836232707797787,-0.1663940924832871,0.67,5.402333333333333,-0.03872700564736048,0.4585207917119284,0.31,1.1649999999999998,0.1556045186895114,-0.4458916784400086,0.32,0.0016666666666666,-0.2124005061447304,-1,-1,-1,-1
-0.0153943320927463,0.37,1.4186666666666663,-0.003331810260405652,-0.0350727795772948,0.32,0.8393333333333337,-0.008162932424388512,0.0153903515989517,0.84,4.899666666666667,0.00522290002177655,-0.0192389662746701,0.68,2.3896666666666664,-0.009164481805845403,-1,-1,1,1
-0.1051947733761542,0.6,3.783666666666666,-0.022767407066712937,-0.0913819774646338,0.67,4.715,-0.021268485584578667,0.3169814413676892,0.49,2.69,0.10757144606981124,-0.472355981630995,0.33,0.0,-0.22500677727362609,1,1,-1,-1
0.0203365331873357,0.32,0.9373333333333336,0.004401455647859641,-0.1262320246135666,0.55,3.244,-0.029379578668505667,0.1486485073684589,0.9,5.297333333333335,0.05044565014516352,-0.0309184560296047,0.62,1.8146666666666669,-0.014728006884715128,-1,-1,1,1
0.0031694282142102,0.38,1.1156666666666666,0.0006859624295555163,-0.1850933116372006,0.98,7.648,-0.04307911187281182,0.1283210141557957,0.82,3.699333333333333,0.04354727202426908,0.1316769837621207,0.85,2.531333333333333,0.06272433272703205,1,1,-1,1
0.4066327478403613,0.91,7.877333333333331,0.08800792092239214,0.3181825402850649,0.89,7.082333333333336,0.07405465452896941,-0.0651475533507348,0.46,1.4149999999999998,-0.022108601978749996,-0.0563401470697606,0.52,1.485,-0.02683762970359118,1,-1,-1,-1
-0.0768536289270214,0.72,5.843666666666667,-0.016633505621793943,-0.0170621251900824,0.53,2.997666666666667,-0.0039710846024095525,-0.1433557742699589,0.75,4.0136666666666665,-0.04864949781961848,0.0549451246382801,0.49,1.456666666666667,0.02617311075233747,-1,-1,1,-1
-0.0885857540258134,0.5,2.873666666666667,-0.01917270086229005,0.0040177189966292,0.4,1.6613333333333336,0.000935094653601327,-0.2442672649264414,0.55,2.1916666666666678,-0.08289501998060317,0.1609600177492622,0.91,4.150000000000001,0.07667330630304153,-1,-1,-1,1
-0.1565014641241262,0.97,8.452333333333334,-0.033871764023004694,0.0152396414977431,0.71,4.3886666666666665,0.0035469148786404503,-0.1094560454758162,0.68,3.033000000000001,-0.03714521910845459,0.0331250314457012,0.45,1.0670000000000002,0.015779109109509106,1,1,1,-1
-0.0129024217974116,0.63,4.382333333333333,-0.0027924836926802,-0.1017107340541176,0.74,4.922666666666666,-0.023672427989032283,-0.0585914729819507,0.69,2.785333333333333,-0.019883717636067166,0.1928437267995435,0.87,3.2073333333333336,0.09186111147523923,-1,1,1,1
0.2394749050182749,0.84,7.397333333333332,0.051829786498208325,0.0061843121740938,0.38,1.3030000000000002,0.0014393533383117343,0.0919300645014304,0.93,5.115666666666667,0.031197567696838378,-0.0001890422729695,0.59,1.6896666666666669,-9.005028889964883e-05,1,-1,1,-1
-0.6948094786819965,1.0,8.868,-0.1503782909289437,0.0410202366617562,0.37,1.2120000000000002,0.009547159476322493,-0.0753395806455294,0.61,2.556666666666666,-0.025567388429317876,0.1430187394069544,0.82,3.208666666666667,0.06812697815867727,1,-1,-1,1
0.1241094803294551,0.81,7.752999999999999,0.02686113548051458,0.0134113352383548,0.32,0.8723333333333335,0.003121389995059941,0.1802118149511402,0.68,4.270333333333334,0.06115703635366021,-0.4353197267936946,0.33,0.0023333333333333,-0.20736455685661911,-1,-1,1,-1
-0.1342684093647062,0.72,5.912333333333334,-0.02905984236759877,0.0218835918382627,0.41,1.416,0.005093245631842694,-0.0492027275491331,0.83,5.209666666666665,-0.016697534499818506,0.0062618407891201,0.41,0.6703333333333334,0.0029828279317972773,-1,1,1,1
0.3544353354096756,0.86,7.412,0.07671078420639715,-0.0866738410563066,0.63,3.379666666666667,-0.020172701337958586,-0.101839371581927,0.7,2.8936666666666677,-0.034560409658814184,0.136692325374983,0.87,2.954333333333333,0.06511339076190634,1,1,-1,1
-0.0278513433579252,0.79,7.229,-0.006027893318589672,0.0303216730346176,0.37,1.353,0.007057147193894514,-0.0063227818817823,0.41,1.3783333333333336,-0.0021457117087759383,-0.0769403124514038,0.67,3.1579999999999995,-0.03665051871967282,-1,-1,-1,-1
-0.1675680423956809,0.97,8.111666666666666,-0.036266914316671665,0.0102301788939511,0.79,5.040333333333336,0.0023809991682207446,-0.0230302899900689,0.51,1.3743333333333334,-0.007815604557003376,0.1321699024183376,0.89,3.1913333333333345,0.06295913453458078,1,1,1,1
0.000707598958076,0.4,1.7706666666666664,0.00015314633038745755,0.0317604908864048,0.41,1.8366666666666664,0.007392021504875732,-0.2336253595519815,0.72,3.9663333333333335,-0.07928356201912316,-0.0049743012329135,0.54,1.9483333333333337,-0.0023695084494144334,-1,-1,1,-1
-0.2619125542608547,0.97,8.948666666666668,-0.05668598873650068,0.0545237846543511,0.43,1.6386666666666665,0.01269001131417336,-0.1483711545196953,0.66,3.3669999999999995,-0.05035152713630739,0.0171350210789344,0.5,1.5049999999999997,0.008162267487698714,1,1,-1,-1
-0.0073439470107867,0.78,6.909999999999999,-0.0015894575909495931,-0.0179925507387574,0.32,0.797666666666667,-0.004187634330469186,-0.0926862988072074,0.77,3.887333333333333,-0.031454204859850295,0.0364250485682027,0.72,2.6223333333333323,0.017351072303704265,-1,-1,1,1
-0.0420646231201446,0.72,5.7013333333333325,-0.009104087274941464,-0.0193038396621574,0.67,4.234666666666667,-0.004492827217932626,-0.129989753322568,0.75,4.073666666666666,-0.044113578633603996,0.0366387740782341,0.44,1.0340000000000005,0.01745288045286177,-1,1,-1,-1
0.0180427123714042,0.33,1.0346666666666668,0.00390500177873376,-0.1409201368565931,0.74,5.599666666666667,-0.03279812915485713,-0.2838350528321571,0.62,3.325666666666665,-0.0963228223921146,0.0088612417355748,0.38,0.7693333333333336,0.004221052602487902,-1,1,-1,-1
-0.0011203623904849,0.65,4.126,-0.00024248112133095262,-0.1009845086040552,0.97,7.691666666666665,-0.023503404337494604,0.0089468728479534,0.32,0.526,0.0030362283858148317,0.0853240936634831,0.86,3.510333333333334,0.04064413299631133,1,1,-1,1
-0.0176251100021227,0.66,4.760000000000001,-0.003814619691978764,0.0576306622557531,0.39,1.6053333333333335,0.013413114307912383,-0.1102059604614282,0.53,2.0326666666666666,-0.03739971173453276,-0.0330266074274536,0.72,3.390999999999999,-0.015732224827286735,1,-1,1,-1
0.5101565055545318,0.9,8.292,0.11041366844490705,-0.0355972036791611,0.66,3.919,-0.008284988290985026,0.0625045462695208,0.76,4.232,0.02121166589166486,-0.2572802217658534,0.31,0.0,-0.12255543659231583,1,1,1,-1
0.0212708128755843,0.33,1.0513333333333337,0.004603662709045624,0.0308767468624271,0.45,2.2606666666666664,0.0071863365595953395,-0.1444608959763247,0.75,3.983666666666667,-0.04902453409784339,0.0150668092367332,0.72,2.770333333333333,0.00717707475291848,-1,-1,-1,1
0.0165380445047289,0.4,1.467666666666667,0.0035793450495890332,-0.028262828712537,0.52,2.795666666666666,-0.006577966265663783,0.0108795568531282,0.3,0.5556666666666668,0.0036921078352097508,-0.1133592413248196,0.8,4.077999999999999,-0.05399867590669508,1,1,-1,1
-0.0531711218964821,0.56,3.147333333333333,-0.011507877602267225,-0.0664093618005239,0.65,4.032333333333333,-0.01545629229442033,0.0993173685858099,0.85,4.605333333333333,0.03370453775630107,0.0072630374517761,0.61,1.938,0.0034597479735494364,1,1,1,-1
-0.0358588321670789,0.54,3.157,-0.007760961906020814,-0.1201471983882402,0.79,5.929999999999999,-0.02796337995571127,0.0064334137907242,0.42,1.2993333333333337,0.0021832559712254844,-0.0112621279544473,0.78,3.3503333333333325,-0.005364714780415353,-1,1,-1,1
-0.008794192978706,0.39,1.647,-0.001903335735640406,-0.0078874992166926,0.45,2.264333333333333,-0.0018357576410898513,-0.0773451543077641,0.47,1.5039999999999998,-0.02624800385625027,0.0602290009760428,0.88,4.295333333333333,0.028690085306501432,-1,-1,1,1
0.3300445748615157,0.86,6.744,0.07143186818952442,0.1921163178958806,0.95,6.499333333333335,0.044713665113147956,-0.0204611041444477,0.98,3.6790000000000007,-0.006943720589780889,0.0389062515011666,0.72,1.6329999999999998,0.01853299334931137,1,1,1,-1
-0.0340965724786936,0.56,3.2580000000000005,-0.007379554328485961,-0.0690698363621127,0.98,7.344666666666667,-0.016075498251997562,0.0001329230472242,0.97,4.492666666666667,4.510902702763251e-05,0.1140557291012842,0.54,1.2433333333333327,0.05433044786701123,-1,1,-1,-1
-0.4998884756559683,1.0,8.076666666666664,-0.10819134875191394,0.0434677755261638,0.98,7.234333333333334,0.010116806210827613,0.0435986394408792,0.33,0.6083333333333332,0.014795720125114379,0.0123055901473805,0.62,1.9953333333333327,0.005861768008000359,1,1,-1,1
0.0083061590143627,0.77,6.627999999999999,0.0017977100702962353,0.0465309100160085,0.49,2.535,0.010829728315912295,-0.0821796511929244,0.79,4.280666666666667,-0.027888648238182538,0.0429182754864154,0.51,1.505333333333333,0.020444121020751632,-1,-1,1,-1
-0.0315347639384064,0.47,2.568333333333333,-0.0068250996156539855,0.0330475256607485,0.44,2.1786666666666665,0.007691569416886876,-0.2525919464023012,0.58,2.7996666666666665,-0.08572010027730753,-0.0205830782363651,0.63,2.533,-0.009804749554232222,-1,-1,-1,1
-0.5930231414745126,0.99,9.249666666666666,-0.12834857501572125,-0.1040010785375877,0.59,3.3313333333333333,-0.024205488883334503,0.0118151938828663,0.38,1.1966666666666663,0.00400962745986387,0.0312617946545114,0.39,0.9193333333333332,0.014891556242631727,1,1,-1,-1
-0.102050016725931,0.72,5.568333333333336,-0.022086784327735545,-0.0992895739393189,0.62,3.427333333333334,-0.02310892071518847,0.1620160324674477,0.92,5.122666666666666,0.05498207978302591,0.0047066863581128,0.54,1.2339999999999998,0.0022420301007303033,-1,1,1,1
0.1424446200970051,0.83,7.080333333333335,0.03082942760487895,0.03617130534921,0.36,1.133,0.008418606247526217,-0.2143661092764137,1.0,4.536333333333333,-0.0727477049247008,0.2635204586985478,0.91,2.7706666666666666,0.12552797352685666,1,-1,1,1
-0.3842956496236649,0.99,8.225666666666665,-0.08317348104038223,0.1865806135185614,0.83,5.752666666666667,0.04342527048637302,-0.1061106848461514,0.57,2.167666666666667,-0.036009930938253415,0.031145717283276,0.52,1.475666666666667,0.014836262785510918,1,1,-1,-1
0.0294800449651515,0.38,1.592,0.006380394790781031,-0.0163433038169649,0.32,0.8809999999999997,-0.003803784195521845,-0.2477386924121756,0.75,4.350666666666667,-0.08407309044730205,0.0090086446802666,0.55,1.806666666666667,0.004291267996884355,-1,-1,1,1
0.0141849814846128,0.8,6.328666666666668,0.0030700693326192754,-0.0250114682622726,0.72,4.698333333333333,-0.005821235947659008,-0.1229369908957633,0.65,3.0176666666666665,-0.04172013928975871,0.0132209940023497,0.58,1.733,0.006297820644825819,1,1,-1,1
0.3322645036359439,0.93,7.988333333333334,0.07191232953227372,0.2534008688760254,0.88,6.352,0.05897719524503894,0.0290354339597469,0.35,0.669,0.009853522038507756,-0.0077337422832752,0.85,3.1076666666666664,-0.0036839682254387754,1,1,-1,1
0.3520576048781949,0.85,8.209666666666667,0.07619616967596228,0.0526871384250151,0.41,1.6669999999999996,0.012262545363704939,-0.0502581653976597,0.52,1.7153333333333336,-0.01705570996622103,0.0909070437760535,0.93,3.934,0.043303571346538984,-1,-1,1,1
-0.0040283844241195,0.34,1.135,-0.0008718671570989382,0.0038344692664353,0.46,2.0506666666666664,0.0008924446217992108,0.003419020586316,0.42,1.391333333333333,0.0011602855581246522,-0.0914894889849451,0.99,4.576333333333334,-0.043581019128482265,-1,1,-1,1
-0.3129231479105572,0.99,7.621666666666667,-0.0677262611099637,0.0878914267636412,0.98,6.374333333333334,0.020456085488563744,0.1938332115067274,0.95,3.7736666666666663,0.06577962030889936,0.0135172607888089,0.6,1.209,0.006438947331957463,1,1,1,-1
-0.065890213970555,0.52,3.1213333333333324,-0.014260683064701567,0.0320663009135546,0.35,1.1436666666666666,0.007463196547641384,-0.2159496008814398,0.99,5.343666666666667,-0.07328508175363153,0.1584134943263873,0.71,2.309333333333333,0.0754602698413153,-1,-1,1,1
0.0079153448000095,0.67,4.323666666666667,0.0017131257699544288,0.0580502179791029,0.83,5.755333333333334,0.013510762827911266,0.0743035535813017,0.92,3.975333333333333,0.0252158002448943,0.1038426263309149,0.92,2.398000000000001,0.049465436245076586,1,1,-1,1
-0.0200297345923345,0.63,4.631,-0.004335054929689824,-0.0448552128142929,0.51,2.785333333333333,-0.010439722072147216,0.4360679245261671,0.84,5.9896666666666665,0.14798486947230663,-0.4033375538483394,0.34,0.0066666666666666,-0.19212984840687242,-1,-1,-1,-1
0.0312926536159281,0.68,4.758333333333334,0.006772699443192887,-0.3704220322076601,0.99,8.441333333333334,-0.08621301344970327,0.0235256678647116,0.35,0.89,0.007983716967926803,0.0160634685355862,0.41,0.7720000000000002,0.007651833421370982,1,1,-1,1
0.0356220439406009,0.48,2.5323333333333333,0.007709713599970928,-0.1988075525869792,0.95,8.086333333333334,-0.04627100095243575,0.0013062745061536,0.34,0.6619999999999998,0.00044329988842493374,0.0939040591556858,0.84,3.569666666666666,0.04473119965703925,-1,-1,-1,1
-0.0120812270972141,0.68,4.923666666666667,-0.0026147517253934877,-0.007581091309472,0.5,2.693333333333334,-0.0017644434461191376,-0.143315885398688,0.6,2.3783333333333343,-0.048635961053723954,0.082017157967142,0.8,3.531333333333333,0.03906887413938824,1,-1,1,-1
-0.0283312703533025,0.43,2.026,-0.006131764384759356,-0.0108539705279633,0.51,2.7156666666666665,-0.0025261820997337318,0.0909213284733327,0.93,5.266666666666667,0.030855241052171137,-0.001706177444519,0.65,2.0893333333333333,-0.0008127376452873533,-1,1,1,-1
0.3568462039768008,0.87,7.276333333333335,0.07723257083410165,0.3625439159388337,0.91,6.997,0.08437943962096864,0.266167412383004,0.65,3.3423333333333334,0.09032709714221794,-0.4786246736168675,0.36,0.0,-0.22799286877307504,1,1,-1,-1
0.0245640522787202,0.42,1.9470000000000005,0.0053164217145831565,-0.0424229570898315,0.63,4.332,-0.009873632376465847,0.1070967801389715,0.88,5.438333333333333,0.0363445741784179,0.0037225499777768,0.46,0.907,0.0017732367246571664,-1,-1,1,1
0.011747672402923,0.34,1.125,0.0025425601586434618,-0.080650899269278,0.67,4.618666666666667,-0.01877090577467314,-0.1356331723943613,0.51,2.0690000000000004,-0.04602874044153637,-0.0264972250091282,0.71,3.0533333333333337,-0.01262195343734554,-1,1,-1,1
0.0335527709463931,0.33,1.0673333333333337,0.007261858834194471,-0.1651516991642263,0.57,3.675,-0.038437847706922525,-0.1084904199090179,0.48,1.956,-0.036817522514817166,-0.046946217068061,0.63,2.8649999999999998,-0.022362831039418277,-1,-1,-1,-1
-0.0005497813422183,0.43,1.59,-0.0001189897103652609,0.2111762055842279,0.94,7.564666666666667,0.04914971429691824,0.0196599132841406,0.96,4.592666666666667,0.006671826881905485,0.0217829193498808,0.59,1.4689999999999996,0.010376293882432282,1,1,1,-1
0.0099977446128713,0.31,0.8196666666666664,0.002163821585853383,-0.1268589366415762,0.77,6.051333333333334,-0.029525487848854507,0.3849342068400121,0.89,6.012666666666666,0.13063203035752474,-0.2800799068916078,0.32,0.0,-0.13341606686376023,-1,-1,-1,-1
-0.0445268916509027,0.52,2.568666666666666,-0.009636998446743412,-0.0855486783804595,0.77,5.676666666666666,-0.01991082797063272,0.2179949995609176,0.86,4.29,0.07397921227682985,0.0374928686345938,0.81,2.393,0.017859728404590623,1,1,-1,1
-0.07095885650808,0.51,2.747333333333333,-0.01535769429656993,0.0367187406347748,0.42,1.8943333333333328,0.008546017798496766,-0.0201252273953436,0.82,5.15,-0.006829736794873336,-0.0036143570550171,0.52,1.5646666666666669,-0.0017216990246582868,-1,-1,-1,-1
0.0384518075774806,0.64,4.279333333333333,0.00832216209485049,-0.0831505304136639,0.71,4.792,-0.019352676605597762,0.0159780368805828,0.44,1.369666666666667,0.005422338056086168,0.036000533428004,0.97,4.0103333333333335,0.017148854511796232,1,1,-1,1
0.0218025706556372,0.39,1.6753333333333331,0.004718751562329854,-0.0065269337506062,0.35,1.1503333333333332,-0.0015190959994271583,-0.1424070658095808,0.68,3.1046666666666662,-0.0483275422485251,0.0975351093693275,0.92,3.9703333333333335,0.04646085046800004,-1,-1,1,-1
-0.2850725909124527,0.97,8.704,-0.06169853798399448,0.0077249570675437,0.36,0.992,0.0017979271470255514,-0.0505703740486302,0.76,3.255666666666667,-0.017161661708744166,0.1599848620324655,0.89,3.188666666666667,0.07620879086614847,1,1,1,-1
-0.2474599051192161,0.94,8.643333333333334,-0.05355798783265867,0.0612892637694355,0.49,2.0546666666666664,0.014264626999061867,-0.086843913177613,0.7,3.227333333333334,-0.02947152136910314,0.0525882997573465,0.68,2.402,0.02505043719324314,-1,1,-1,-1
-0.008564272888603,0.68,4.838333333333334,-0.0018535739070230071,-0.0884582543271159,0.98,7.623333333333333,-0.02058801045010629,-0.0173970281671052,0.48,1.5573333333333332,-0.005903889733033132,0.0212508083610134,0.64,2.307,0.010122822806775475,-1,1,-1,-1
0.4312603732207263,0.88,7.980666666666667,0.09333810182516676,0.0649064934771854,0.42,1.674333333333333,0.015106510705563653,-0.1557378088232734,0.99,4.728,-0.0528514894454985,0.092899236447544,0.71,1.9823333333333328,0.044252552348478295,1,-1,1,1
-0.0982981434447332,0.7,5.716666666666667,-0.021274762746108965,0.0054907328123969,0.3,0.6896666666666668,0.0012779278246023073,-0.1772684979875771,0.68,3.700333333333334,-0.06015818651359963,0.0093012081618613,0.59,2.2576666666666667,0.004430630614701273,-1,-1,-1,-1
-0.009298736827831,0.62,4.478999999999999,-0.002012534651397936,-0.1172123803233544,0.7,4.877,-0.027280322558200457,0.0201408069963724,0.4,1.2979999999999998,0.006835023918954251,-0.0495598006554498,0.63,2.559,-0.02360781161128071,-1,1,-1,1
-0.018577324462579,0.42,1.9573333333333327,-0.0040207083933489155,0.0245705543886041,0.44,2.1303333333333336,0.005718616474691393,0.0717830956422247,0.89,5.978,0.024360452675980488,-0.0190294971916473,0.38,0.6306666666666667,-0.00906470120574232,-1,-1,1,-1
-0.0050744053196585,0.35,1.1563333333333334,-0.0010982584764077975,-0.1902071164031431,0.78,5.601666666666666,-0.044269312456826214,0.1257041159578289,0.84,4.714,0.042659196299210354,-0.000662829118706,0.61,1.6963333333333337,-0.0003157386583063617,-1,1,-1,1
0.5034661857292679,0.9,8.722666666666667,0.10896567602114267,-0.0177368624522649,0.31,0.6969999999999998,-0.004128124755536689,-0.1641349056633303,0.74,3.9346666666666663,-0.05570114476278055,-0.0105179415816656,0.6,1.927,-0.005010221593195869,1,-1,-1,-1
0.3215877433044802,0.93,8.556999999999999,0.06960154791434146,-0.1151921924945051,0.61,3.218000000000001,-0.026810138645484722,0.0355524140467946,0.38,0.9279999999999998,0.012065137232593198,0.0120567901563446,0.96,3.8566666666666665,0.005743252129413629,1,1,-1,1
0.0036896036745286,0.69,4.926666666666666,0.0007985445101198763,-0.2511582181675278,1.0,7.506333333333333,-0.05845523472734948,-0.0333001317531476,0.67,2.7550000000000003,-0.011300798278742584,0.0540094549148777,0.51,1.3750000000000002,0.025727404468851158,-1,1,1,-1
-0.0757684544002561,0.73,5.535,-0.016398640244015644,-0.0027915481657081,0.6,3.9130000000000007,-0.0006497123783953746,-0.1567952130019385,0.73,4.011333333333334,-0.05321033220956847,0.0367750655414551,0.39,0.7873333333333334,0.017517802892932022,1,-1,1,-1
-0.133792172431395,0.56,3.735,-0.02895676994514934,0.0161257017464799,0.39,1.6443333333333334,0.003753138908259641,-0.0643710305090767,0.44,1.801,-0.021845079658253927,-0.0587189013943429,0.54,2.011,-0.027970749353419373,-1,-1,-1,1
0.4968563317808661,0.9,7.884666666666667,0.10753509890533229,-0.0404518357334238,0.68,3.7926666666666655,-0.009414868325639335,0.1326450269409416,0.87,3.782,0.04501467751689206,-0.0072901021390139,0.81,2.2000000000000006,-0.0034726402376259254,1,1,1,1
-0.0980358734820541,0.6,4.317666666666666,-0.021217999403121048,0.0225639729028757,0.42,1.9680000000000004,0.005251599338626313,-0.1323349044225183,0.48,2.127666666666667,-0.04490943372841768,-0.0469887082927444,0.48,1.6883333333333337,-0.02238307173478411,-1,-1,-1,-1
-0.0076667233161868,0.4,1.6790000000000005,-0.0016593163805137482,-0.0357115142563539,0.95,8.645333333333333,-0.00831159324012974,0.0086428679675087,0.33,0.7556666666666666,0.0029330606910103183,-0.0049775624472805,0.47,1.5273333333333334,-0.0023710619289155997,-1,1,-1,-1
-0.5540406334418133,1.0,8.128666666666668,-0.11991155290542828,-0.0024475826178074,0.72,4.501333333333333,-0.0005696569177882872,0.6825684842071738,0.9,5.1370000000000005,0.2316377847581117,-0.434365715835626,0.37,0.0,-0.20691011372578896,1,-1,1,-1
-0.0235074729687569,0.63,4.601999999999999,-0.005087745227376102,0.0230892961994979,0.5,2.699,0.005373864486212735,-0.1394941094725439,0.6,2.4653333333333336,-0.047338995650461645,0.106144726673595,0.99,3.908,0.0505620417697455,-1,-1,-1,1
-0.0336501197599554,0.45,2.0976666666666666,-0.007282928132551237,0.3061257846802387,0.93,7.701333333333332,0.07124853301691003,-0.0709636845767085,0.67,2.591,-0.024082375723390267,0.0284619450881051,0.77,2.743666666666668,0.01355784786952556,-1,1,1,-1
-0.1502415160703578,0.59,3.807,-0.03251691738013023,-0.0015806277403771,0.31,0.8463333333333335,-0.00036787952333167665,-0.0259230445454116,0.34,0.9673333333333332,-0.008797295438654365,-0.0299047552239588,0.41,1.2020000000000002,-0.014245130494306153,1,-1,-1,-1
0.0041403292812951,0.39,1.6660000000000004,0.000896095491364447,-0.192813006728973,0.68,4.958333333333334,-0.04487581433353769,-0.0131187827451912,0.38,1.0123333333333333,-0.004452015942911141,-0.0169299538212792,0.42,1.1436666666666666,-0.008064583697160028,-1,1,1,1
-0.0341162604226896,0.5,2.5540000000000003,-0.007383815409344616,-0.1863843526131674,0.7,5.178999999999999,-0.04337959219889228,-0.008107689854377,0.31,0.6583333333333334,-0.0027514415927877484,-0.0435644617754065,0.49,1.5606666666666666,-0.020751931866932204,1,1,-1,1
-0.1018097951858694,0.75,5.7636666666666665,-0.02203479294628907,-0.0517245613946015,0.61,3.951333333333333,-0.012038512613884863,0.0237662915529932,0.46,1.408333333333333,0.008065375496563117,-0.0196643552765261,0.79,3.428,-0.009367115861763923,1,-1,1,1
0.423721062529605,0.91,8.438333333333333,0.0917063614829599,-0.0809891092478904,0.58,3.310666666666666,-0.01884962166870665,-0.0045960194603902,0.35,0.7219999999999999,-0.0015597142135071473,0.0484362352009193,0.93,3.9330000000000007,0.023072601194114067,1,-1,-1,1
0.0453637870046457,0.33,1.078,0.00981812852174034,-0.0027997005836284,0.47,2.49,-0.0006516097939233375,-0.154797756614446,0.81,4.982666666666668,-0.052532471476975276,0.0204099493078455,0.45,1.1943333333333337,0.009722279587144006,-1,-1,1,-1
0.3970222042503746,0.92,8.616666666666667,0.08592790163033846,0.0133107032438659,0.39,1.3563333333333332,0.003097968635799436,0.0050640373147228,0.81,3.799333333333333,0.0017185416740670512,0.0002382408656083,0.79,2.559333333333333,0.00011348603906805094,1,-1,1,1
-0.0021222504650557,0.62,4.505333333333332,-0.00045932073129402104,-0.1500044419526833,0.75,5.6273333333333335,-0.03491243459387966,0.091975926882899,0.53,2.777333333333333,0.031213131644915265,-0.3242270295588078,0.31,0.001,-0.1544455492531885,-1,1,-1,-1
0.2819995581017966,0.84,7.465999999999999,0.061033438505340806,-0.1409632726259992,0.8,6.100333333333334,-0.03280816868907654,0.3460621222126472,0.4,1.6743333333333337,0.11744032318037405,-0.379854501312219,0.35,0.0,-0.18094369606165356,1,1,-1,1
0.0021108569548653,0.44,2.099,0.00045685482280733206,-0.1272107445720083,0.72,5.223,-0.029607368566524808,-0.0717305019358827,0.76,3.3029999999999995,-0.024342604372240787,0.2030574773385374,0.91,3.2620000000000005,0.09672643166176564,-1,-1,1,1
0.1951831946681768,0.83,6.8276666666666666,0.04224368856902913,-0.0288433118043061,0.69,4.541,-0.006713069451345675,-0.0752011492542892,0.64,2.677333333333333,-0.025520410079819207,0.0103377177111192,0.7,2.463666666666668,0.004924371950391718,1,-1,-1,-1
0.0371098469438631,0.39,1.6449999999999998,0.00803172025033201,-0.1249845773758489,0.57,3.495,-0.02908924446553671,-0.1124908700962556,0.65,2.8263333333333325,-0.03817512316712864,0.0710367966906053,0.99,3.816,0.03383837891923091,-1,-1,1,1
-0.0272727472762142,0.67,4.744,-0.005902667206143808,0.015255284594456,0.35,1.0889999999999995,0.0035505556947637964,-0.1405058998870254,0.98,4.8213333333333335,-0.047682358837706086,0.2138635096981311,0.87,2.905,0.10187388530033548,1,-1,1,-1
-0.0551820180370796,0.72,5.141999999999999,-0.011943097808865849,-0.0388754829068167,0.71,4.567666666666668,-0.009047983757159974,0.7745629250686319,0.88,5.856,0.2628571993432443,-0.6390916960154124,0.4,0.001,-0.3044313367351417,1,1,-1,-1
0.0240532594952795,0.36,1.376,0.005205870335896789,0.0078289351768117,0.42,1.973666666666667,0.0018221272899797138,-0.31676450851627,0.57,2.847999999999999,-0.10749782731021913,-0.0448945826021627,0.55,1.965666666666667,-0.021385534938030276,-1,-1,-1,1
-0.0345960047216316,0.68,5.036333333333334,-0.0074876469343472,-0.0020804324115666,0.43,1.879,-0.0004842053978555998,-0.0022867970809525,0.31,0.5846666666666667,-0.0007760519600292236,-0.0306636514112712,0.84,4.209333333333333,-0.014606630701846238,1,1,-1,1
-0.0120794180534726,0.68,4.768000000000002,-0.002614360192297856,-0.1236526269738407,0.62,3.5156666666666667,-0.02877924277033977,0.1346560598551924,0.92,5.308000000000001,0.045697145606337745,0.0188650099825089,0.49,1.178,0.008986347721780561,1,1,1,-1
-0.0407434533108288,0.47,2.5123333333333338,-0.008818145208738365,-0.1265836321017546,0.54,3.185,-0.029461412734712547,-0.1419047457926656,0.51,1.977666666666667,-0.0481570739385312,0.0518654223776855,0.82,3.7156666666666656,0.024706094545141374,-1,-1,-1,1
-0.0213345430299449,0.71,5.322666666666668,-0.004617455888309045,-0.093995470871425,0.63,3.879666666666666,-0.02187675702266658,0.0430286736539637,0.35,0.8680000000000001,0.014602295413420615,-0.0513679196121459,0.77,3.672000000000001,-0.02446910909706414,1,1,-1,-1
-0.0124826931664313,0.32,0.9376666666666666,-0.0027016414170386916,-0.0066959793179413,0.4,1.709,-0.0015584401164155978,-0.2357300623690812,0.63,3.017333333333333,-0.07999781811123297,-0.0093190629946526,0.63,2.768666666666667,-0.004439135764506422,-1,-1,1,-1
-0.0367974606688883,0.41,1.522333333333333,-0.007964110185153452,0.005567128670509,0.45,1.9556666666666664,0.0012957084007296684,-0.1858581771269469,0.5,2.107,-0.06307319693916548,-0.0554743751725315,0.68,3.051666666666667,-0.026425219250405103,1,1,-1,1
0.0028078541252232,0.37,1.4553333333333331,0.0006077065979724522,-0.150447575375261,0.56,3.2303333333333333,-0.035015570650590466,-0.0151592408685737,0.35,0.9556666666666664,-0.0051444698292651405,-0.0995054639065946,0.61,2.9140000000000006,-0.047399428874451296,-1,1,-1,-1
-0.000110445594101,0.46,2.0973333333333333,-2.3903847300767344e-05,0.0432531152784319,0.33,1.0023333333333335,0.010066845611252768,-0.2782052159670716,0.97,6.254333333333332,-0.09441226986859354,0.0457651217678621,0.38,0.6543333333333331,0.02180021627960692,1,-1,1,-1
-0.094183862347231,0.74,5.496,-0.02038430488848551,0.3465227465531253,0.91,8.050333333333334,0.08065062985363891,0.3911829295882099,0.41,1.766333333333333,0.13275260921290716,-0.4273331304387104,0.33,0.0,-0.20356014159121844,1,1,-1,-1
0.4618200937593721,0.92,8.035333333333332,0.09995217184992386,-0.0846527709753983,0.74,4.703333333333333,-0.019702312087541488,-0.0436869678832114,0.68,2.3950000000000005,-0.014825695439220375,0.1203326802511504,0.88,2.820999999999999,0.057320473619323416,1,-1,1,1
0.3608625239164409,0.84,7.807333333333333,0.07810182686309626,-0.0555454550548941,0.59,3.475333333333334,-0.012927797612839844,-0.1441291819280041,0.69,3.1680000000000006,-0.048911962965269964,0.0354009852422916,0.54,1.721666666666667,0.016863259726647976,-1,-1,1,-1
-0.0885095009855856,0.52,3.05,-0.01915619734266429,-0.1128639837464975,0.7,4.887333333333332,-0.026268265121090335,0.0034596306651142,0.32,0.6176666666666668,0.0011740670744256776,0.0684339999012539,0.86,4.137,0.032598536638737456,-1,1,-1,1
-0.0172751639854196,0.46,2.4296666666666678,-0.003738880535384314,-0.0346252979263086,0.5,2.8003333333333336,-0.00805878434938054,-0.1621507933421266,0.7,3.7606666666666655,-0.05502781249879719,-0.0167185707093535,0.53,1.838,-0.00796389134936707,-1,-1,1,-1
-0.0179091069472443,0.37,1.402,-0.0038760854268985573,-0.1155864747056489,0.6,3.640000000000001,-0.026901904940728368,-0.1621662999139155,0.51,2.037333333333333,-0.05503307483953147,-0.0032110598117811,0.75,3.353666666666666,-0.001529588378212065,-1,1,-1,1
-0.0383455215522641,0.7,4.733666666666666,-0.008299158507087111,0.3099379714135466,0.87,6.7206666666666655,0.0721357915424159,-0.1592747159264997,0.57,1.742666666666667,-0.054051781204116967,0.1081899693051955,0.85,3.1243333333333334,0.05153629312079236,1,1,1,1
0.3821633582423249,0.87,8.098,0.08271198714381554,0.0285488566729807,0.33,0.9006666666666668,0.006644537177371594,0.0031259675141548,0.82,4.302666666666666,0.0010608344905430206,0.0039331286529384,0.64,2.168666666666667,0.0018735458789883078,1,-1,1,-1
-0.0467058714466452,0.45,2.287333333333333,-0.010108597162227296,-0.0026016228193355,0.46,1.9893333333333332,-0.000605508645848275,0.0383559457715811,0.88,5.851,0.013016549278789468,0.0111025041348339,0.39,0.7280000000000001,0.005288677972109672,-1,1,1,-1
-0.0748712476950999,0.96,8.234666666666667,-0.016204456924600784,0.2855632706231699,0.86,6.434333333333333,0.06646275855744707,-0.0021491717251895,0.43,1.2979999999999996,-0.0007293471483171547,-0.0590153420004728,0.55,1.5443333333333331,-0.02811195883955315,1,1,-1,1
-0.0554385699690485,0.72,5.833000000000001,-0.011998623592908384,-0.125376587842898,0.74,5.751000000000001,-0.029180482028990234,-0.0054070890203008,0.37,1.0333333333333332,-0.001834960376330868,-0.0207810086241193,0.54,1.9103333333333328,-0.00989903369671162,-1,-1,-1,-1
-0.0899067373416295,0.77,6.164333333333332,-0.01945860256552371,0.0016813183639361,0.4,1.5543333333333331,0.00039131452807859884,0.4729296684511652,0.94,6.414333333333333,0.16049434347039954,-0.4790065577187175,0.36,0.0,-0.22817477926937615,1,-1,1,-1
-0.0721277671186522,0.58,3.795333333333333,-0.015610682756370443,-0.1036768300953925,0.74,5.279,-0.02413002243458842,-0.204077746267878,0.65,3.337333333333333,-0.0692562257966355,0.0407667096862034,0.49,1.2806666666666666,0.019419222627115863,-1,1,-1,1
-0.1913449301474354,0.96,9.303,-0.04141296924744304,0.0315299764296255,0.43,1.9493333333333336,0.0073383709543287726,0.137188951201244,0.54,2.9580000000000006,0.04655671260072347,-0.3868649390044618,0.32,0.0,-0.1842831181368489,1,-1,-1,-1
0.005205746437249,0.48,2.7593333333333327,0.0011266847621709433,-0.2007513038400166,0.63,4.202333333333334,-0.04672339481227788,-0.0301545367110096,0.37,1.1836666666666666,-0.010233302951657152,-0.0062472476228676,0.44,1.1559999999999997,-0.0029758764768853365,-1,1,-1,1
-0.0176047440609696,0.7,4.872333333333335,-0.003810211871536285,0.3112509682604285,0.87,7.048666666666666,0.07244138193655364,-0.1851556735569297,0.65,2.8746666666666667,-0.06283479394443525,0.0112127129556467,0.45,0.9143333333333332,0.005341175945169293,1,1,1,1
-0.0842640486588797,0.59,4.162666666666667,-0.0182373499683864,-0.0346010889985076,0.32,0.8496666666666669,-0.00805314989884402,-0.0294205191456768,0.44,1.6063333333333332,-0.009984205305426498,-0.0448816223104779,0.8,3.862666666666666,-0.02137936130293741,-1,-1,-1,1
-0.0268974691577366,0.47,2.470333333333334,-0.0058214453981357455,-0.1436234727708889,0.62,3.683,-0.03342731077817805,0.1214704539924991,0.89,5.527666666666666,0.04122245243869831,0.004071258978604,0.43,0.8999999999999999,0.0019393442612051612,-1,1,1,-1
-0.0299136204902716,0.47,2.4416666666666678,-0.00647423396318245,-0.1285263289518097,0.61,3.606333333333333,-0.029913561189987486,0.0811987908811451,0.94,5.107333333333333,0.02755578155149158,0.016197629682731,0.67,1.9513333333333336,0.007715741085353875,1,-1,1,1
-0.1842816905164515,0.97,8.371,-0.039884265427593345,-0.0234218489707296,0.55,2.774333333333333,-0.005451263706685836,0.1066132059098352,0.8,3.659,0.036180467475874556,0.0513878211157523,0.81,2.410333333333333,0.024478589178535563,1,-1,-1,1
-0.0509727592653526,0.6,4.261333333333334,-0.011032083840877544,-0.126235089991491,0.62,3.9226666666666663,-0.0293802921127537,-0.1759209893237967,0.5,2.2143333333333333,-0.059700893320253606,0.0230753182068486,0.44,1.3299999999999998,0.01099192809278852,-1,1,-1,-1
-0.0276008270772294,0.65,4.285333333333333,-0.005973673836419723,-0.071902688615804,0.59,3.4813333333333336,-0.01673482385418419,-0.0162508405162498,0.97,4.438000000000001,-0.005514917235028574,0.1844781922817042,0.96,2.7999999999999994,0.08787618901161146,1,-1,1,1
0.0724612404293854,0.95,8.436666666666666,0.015682856709197918,-0.0363100591461171,0.58,3.170000000000001,-0.00845090017693332,-0.0737541896745326,0.64,2.598999999999999,-0.025029367027811524,0.063834355299543,0.76,2.744,0.030407495879898272,1,-1,-1,-1
-0.0905364149539353,0.72,5.257000000000001,-0.019594884303295024,0.3337481284045234,0.87,6.526000000000001,0.07767743109519458,-0.1066895571477561,0.6,2.0893333333333337,-0.03620637818230878,0.1147208637158971,0.88,2.9910000000000005,0.054647284748319314,-1,1,-1,1
0.463221289627306,0.89,8.499,0.10025543403379086,0.0121500106428256,0.38,1.3336666666666666,0.002827825938757159,-0.1327109811828175,0.65,2.795333333333333,-0.04503705987827705,0.0229004552169,0.71,2.8726666666666665,0.010908632105518687,1,-1,1,-1
0.3465652999343085,0.85,7.962333333333333,0.07500746477762246,0.0256112305814169,0.41,1.2793333333333334,0.0059608262322294065,0.149041125126021,0.9,4.275666666666666,0.05057888968042279,0.0192422085528485,0.94,2.7676666666666665,0.009166026265092912,-1,1,1,1
-0.1707203507058334,0.96,9.328666666666669,-0.0369491714687489,0.0571245842471527,0.33,0.971666666666667,0.013295328360078683,-0.2709991611566202,0.6,3.0596666666666663,-0.09196680891960565,0.0462920844003083,0.42,1.1,0.022051234935623373,1,-1,-1,-1
-0.061427845205193,0.95,8.211999999999998,-0.013294888254730408,0.0039555864092069,0.71,4.203,0.0009206337492021504,0.6556857906108196,0.88,5.155666666666666,0.22251482092800828,-0.5060846077695711,0.38,0.0,-0.24107340872201677,-1,1,1,-1
0.1104272356061741,0.92,8.083666666666668,0.023899873953884994,-0.0452494235059779,0.77,4.711333333333332,-0.010531471721760938,-0.018977437544291,0.66,2.534333333333333,-0.006440220571055171,0.0918728181116899,0.8,2.536,0.04376361796240862,-1,1,-1,1
0.1197007444651339,0.8,7.489666666666667,0.025906948491454813,0.0270229950659788,0.39,1.536,0.006289404070242875,0.0311205212852241,0.33,0.7353333333333333,0.010561121378758217,0.0163992017131935,0.85,4.159333333333333,0.007811759924379185,-1,-1,-1,1
-0.0103348406732252,0.32,0.9133333333333332,-0.002236779613903113,-0.2092599389419769,0.76,5.833666666666668,-0.04870371727882243,-0.269462081165488,0.58,2.551,-0.09144518242734906,0.0151227835010507,0.45,1.341,0.007203738094368831,-1,1,1,-1
0.0034385745112688,0.44,1.7426666666666664,0.0007442140242780031,0.3566235254292573,0.91,7.756666666666666,0.08300151211598841,-0.1076858818682442,0.67,2.827333333333333,-0.036544492901188115,-0.0022776832835798,0.67,2.2496666666666667,-0.0010849744582861287,1,1,1,1
0.0150229652702127,0.46,2.002,0.0032514349779811085,0.2345899975799259,0.93,8.269666666666668,0.05459910280170903,-0.0226332809265232,0.42,1.3326666666666669,-0.0076808747794991665,-0.0421801656894316,0.59,2.306666666666667,-0.02009252241048325,1,1,-1,-1
0.0130511381033268,0.31,0.8353333333333334,0.0028246705073437196,0.2130064559108895,0.87,8.225000000000001,0.04957569164790999,-0.0219554469676304,0.39,1.1976666666666669,-0.007450843712573884,-0.0516782386829666,0.52,1.9,-0.02461692959001274,-1,-1,-1,-1
-0.0627705621880445,0.56,3.235,-0.013585493796648885,-0.1152292022545897,0.56,3.415000000000001,-0.0268187523959275,-0.1657382901249802,0.63,2.871666666666667,-0.0562452724707036,0.0024581193370769,0.65,2.5200000000000005,0.0011709251744412813,1,-1,1,1
-0.0476151433688896,0.7,5.266333333333334,-0.010305391768305734,-0.0017600526493031,0.49,2.664333333333334,-0.00040963935601294975,-0.1177409315639956,0.49,1.9916666666666667,-0.039956794364039774,-0.039830617649065,0.61,2.625999999999999,-0.018973315174476563,1,-1,-1,-1
0.0265477237239313,0.38,1.4840000000000002,0.005745749653892863,0.3132845524844887,0.92,8.213666666666665,0.07291468376208254,0.0009004775739958,0.39,1.091666666666667,0.00030558784252546293,-0.0902869769807033,0.7,2.829333333333333,-0.04300820252145416,-1,1,-1,1
-0.068954794194278,0.68,5.182666666666667,-0.014923953141748148,-0.0415752605523258,0.45,2.324666666666666,-0.009676337219496685,-0.0231584026463699,0.32,0.7673333333333334,-0.007859081120295791,-0.0002272418071938,0.4,1.107,-0.00010824663746601009,1,-1,-1,-1
0.1751335836364482,0.83,7.033666666666666,0.0379043317622384,-0.0637536528871782,0.67,4.130999999999999,-0.0148381955065478,0.0103341391600886,0.38,0.7503333333333333,0.0035070138129882,0.0765821640241317,0.9,3.909333333333334,0.036479914712229417,1,1,1,1
0.3066122084308578,0.93,8.817,0.06636037834320377,0.0297756914929984,0.34,0.959,0.006930073991173899,0.0185279018955473,0.93,5.418666666666666,0.006287665268174843,0.0056586437740117,0.43,0.8273333333333331,0.0026954950267243415,1,-1,1,-1
-0.0903204553895382,0.56,3.299666666666666,-0.019548143964827853,0.2196929028745398,0.85,6.4093333333333335,0.051131913178719866,0.1837386516346937,0.86,4.271333333333333,0.06235391059483015,-0.0344098763116003,0.7,1.8600000000000003,-0.016391144976133032,-1,1,-1,1
-0.0705857262657412,0.52,2.923666666666667,-0.015276937355482642,0.3386124616665409,0.88,7.337333333333333,0.07880956901486091,-0.1476064523435756,0.63,2.845333333333333,-0.05009201630014299,0.0216589409653809,0.56,1.8413333333333337,0.010317236777552205,-1,1,-1,-1
-0.066417113128705,0.76,5.310666666666666,-0.01437472036172405,0.3845966579909765,0.91,6.8406666666666665,0.08951205372551624,0.1126692042305075,0.91,4.4366666666666665,0.03823564299006311,-0.0105067292793326,0.45,0.7743333333333335,-0.005004880612850802,1,1,1,-1
0.3501464238703677,0.93,8.307333333333334,0.07578253091248703,-0.0615153125570717,0.58,3.073,-0.014317238197841328,0.0279636660745721,0.79,3.513333333333334,0.009489804778714929,0.0797496620528095,0.82,2.4886666666666666,0.03798875243456004,1,-1,-1,1
0.3795722807994082,0.83,7.285333333333335,0.08215119773393374,-0.045803660793239,0.8,5.347666666666668,-0.010660466388779504,-0.1335740251754447,0.75,3.704666666666666,-0.04532994418692363,0.0498332679635344,0.42,0.8196666666666665,0.023738077766626824,-1,1,-1,-1
0.0240553252863824,0.66,4.656000000000001,0.005206317437073445,-0.0803482602656098,0.98,7.741666666666668,-0.018700468764384765,-0.1162502001225989,0.61,2.6206666666666663,-0.03945089680688038,0.0426744763028903,0.5,1.2036666666666669,0.02032798727688009,-1,1,-1,1
0.3075310133447839,0.85,7.3916666666666675,0.06655923618393936,0.2074829372596243,0.84,7.098,0.04829013315957403,0.0059765778903475,0.31,0.5670000000000001,0.002028223240576998,-0.0111406114254721,0.46,1.3393333333333333,-0.005306830380442736,1,-1,-1,-1
-0.0087812887864693,0.63,4.414,-0.0019005428687698296,0.1039914980298197,0.81,6.588333333333335,0.024203259090359894,-0.1266261224064675,0.68,3.273333333333333,-0.042972090223024326,0.0188729560118559,0.42,0.9283333333333332,0.008990132812951244,-1,-1,1,-1
0.350620502712367,0.85,7.699999999999999,0.07588513625713583,-0.0949376991395412,0.54,2.9766666666666666,-0.022096053747182827,-0.0121919871060001,0.35,0.7653333333333333,-0.004137496749961494,0.0734100923240399,0.88,4.007666666666667,0.03496889832146822,1,-1,-1,1
-0.0629586919600857,0.77,6.778000000000001,-0.013626210906101785,0.0265540204093048,0.33,0.9456666666666664,0.006180253655667267,-0.153968307580226,0.55,1.959,-0.05225098801956127,0.1534776245872904,0.91,4.078666666666667,0.07310906823442168,-1,-1,1,1
-0.1083628435942687,0.53,3.2250000000000005,-0.02345307558385329,-0.0922369834582372,0.58,3.3793333333333333,-0.02146748196388902,-0.2272307658897481,0.56,2.283333333333333,-0.07711348012313803,-0.0026202005686433,0.59,2.475666666666667,-0.0012481325709589905,-1,1,1,-1
0.4367535241000864,0.88,7.77,0.09452698981014353,-0.1137333683764501,0.76,4.962,-0.026470608022640667,-0.1182857464858253,0.5,1.684,-0.04014168382863669,-0.0249978145755034,0.67,2.3509999999999995,-0.011907709260071784,1,1,-1,1
-0.0606767515879509,0.61,4.305000000000001,-0.013132328332976374,0.0130868973524886,0.45,2.128333333333333,0.003045879454687722,-0.0999649585715882,0.76,3.654000000000001,-0.03392430516896071,0.1033266477288195,0.82,3.1316666666666664,0.049219649832043855,-1,-1,1,1
-0.089777317048628,0.79,6.523666666666668,-0.01943059200569369,0.0044172700215394,0.32,0.8230000000000001,0.0010280872266378975,-0.0602285181621073,0.8,4.210666666666667,-0.02043926851169963,0.0338681505354752,0.66,2.419333333333334,0.01613309389645562,1,-1,1,-1
-0.0565656584404727,0.49,2.787999999999999,-0.012242560446475776,0.0156437755208422,0.44,1.797666666666667,0.0036409741109201146,-0.2566745182780909,0.72,4.246666666666667,-0.08710556990754123,0.0175819929687301,0.5,1.6163333333333334,0.00837518255253513,-1,1,-1,-1
0.0052097170747262,0.36,1.2713333333333334,0.0011275441311001818,0.0212688796207025,0.84,6.8216666666666645,0.004950175867972643,0.0149724732077607,0.32,0.5800000000000002,0.005081087988151529,-0.0428115148574752,0.99,4.234666666666668,-0.020393265593930114,-1,1,-1,1
0.0086724727699187,0.33,1.0793333333333337,0.0018769917125224865,-0.0256949427181623,0.45,2.41,-0.005980309618593122,-0.0166318876058662,0.43,1.5783333333333331,-0.005644230125631473,-0.0612145181129479,0.36,0.7090000000000001,-0.029159536405982116,-1,-1,1,-1
-0.6031251780315952,1.0,8.445,-0.1305349686084475,-0.0249616142197184,0.62,3.239666666666667,-0.0058096327845975895,0.0640485443007423,0.8,3.921,0.021735640103627572,0.0085966707298177,0.55,1.3296666666666668,0.004095024200857641,1,1,1,1
0.0344062662631248,0.31,0.8399999999999997,0.007446581655318667,-0.0802241324997243,0.96,8.425666666666666,-0.018671578936514673,0.0216863655059138,0.34,0.7546666666666667,0.007359527697912138,-0.0365543702637918,0.72,3.060666666666666,-0.017412674694883033,-1,1,-1,1
-0.1182955121651292,0.59,3.75,-0.025602812698670714,0.0294304732655654,0.39,1.6586666666666667,0.0068497269785856236,-0.0128895234316819,0.45,1.6503333333333328,-0.004374214050873681,-0.0739906337038327,0.52,2.106,-0.03524543921439843,1,-1,1,-1
-0.0154336158009078,0.69,5.064666666666668,-0.0033403124715526322,-0.0437264345958254,0.83,6.983,-0.010177007213772064,-0.0059188433232976,0.32,0.706,-0.0020086303242252547,0.0129641813197937,0.35,0.619,0.0061754879205414845,1,1,-1,-1
0.013857026163401,0.68,5.058000000000001,0.002999089643628223,-0.0933241988387973,0.57,3.4666666666666672,-0.021720523376324245,-0.1783859627283424,0.58,2.3096666666666663,-0.06053741154828143,0.0183816330028543,0.68,2.7336666666666662,0.008756091091971847,-1,-1,1,1
0.0088731176853411,0.39,1.4893333333333332,0.001920417486623954,-0.1986150510288586,0.98,7.528666666666666,-0.04622619762548343,0.2076528514243159,0.87,3.776,0.07046948052180271,0.1097294013233471,0.9,2.546333333333334,0.05226960158031499,-1,1,1,1
-0.0772817572978845,0.58,3.2176666666666667,-0.016726165861304078,-0.0294911054616386,0.79,5.855666666666666,-0.006863838677893544,0.1801627828608283,0.84,4.057,0.061140396726949195,0.0418497427399047,0.77,2.3486666666666665,0.019935125434682118,1,-1,-1,-1
-0.2980385549646183,0.98,8.361333333333333,-0.06450477418864357,0.0173518569486899,0.6,3.3429999999999995,0.004038517545997615,-0.0184085093759445,0.72,3.075333333333333,-0.006247147987642026,0.101167583164949,0.75,2.500333333333333,0.04819117940225326,1,-1,-1,-1
-0.0281847804024044,0.6,4.2,-0.0061000594222765355,-0.0203930528720599,0.66,4.4286666666666665,-0.004746333610506692,-0.2421156267787401,0.62,3.2430000000000003,-0.08216483582228609,0.0276854456542123,0.42,1.0563333333333331,0.013187962355274776,-1,1,-1,-1
-0.0256913472167896,0.78,6.051333333333334,-0.0055604032539272865,-0.0319008609740643,0.56,3.095,-0.007424691614110865,-0.184066444535329,1.0,5.073666666666668,-0.06246515103900447,0.0990659460181058,0.57,1.3710000000000002,0.04719006452322301,1,-1,1,1
-0.0530171278960014,0.56,3.640666666666667,-0.011474548531038194,-0.0657422578019479,0.6,3.5883333333333334,-0.015301028727459115,-0.2165286369891066,0.68,3.800666666666666,-0.07348158458723465,0.0442419197717052,0.46,1.3266666666666669,0.02107463899124782,-1,1,-1,-1
-0.037757313953886,0.59,3.502666666666668,-0.008171852164745167,-0.0524128424382022,0.8,5.990333333333333,-0.012198704982884818,-0.1521181559401183,0.65,3.1460000000000004,-0.05162311691607935,0.0212580479238737,0.56,1.6806666666666663,0.010126271372627104,1,1,-1,1
0.0076615097943044,0.42,1.998666666666667,0.0016581880129044244,0.0115732870975704,0.4,1.6906666666666668,0.0026935977599754682,-0.2251490860232223,0.77,4.403333333333333,-0.07640703714486649,-0.0025693424116102,0.54,1.790333333333333,-0.001223906287272308,-1,-1,1,-1
-0.1142870723592119,0.77,6.24,-0.024735262174678405,-0.0231192814636886,0.35,1.0793333333333337,-0.005380843336713497,-0.1722181069002473,0.56,2.3636666666666666,-0.05844427585012969,0.0311870928055779,0.79,3.412666666666668,0.01485597201603451,1,-1,-1,1
-0.0926424178700311,0.55,3.3833333333333337,-0.02005068856177263,0.1752368700267732,0.85,7.257666666666666,0.04078509731848958,-0.1116066146886047,0.48,1.934,-0.037875040510914955,0.0008219729244225,0.41,0.9906666666666668,0.00039154681198674287,-1,1,-1,-1
0.3700284206276141,0.85,7.790666666666667,0.08008561079890565,0.0275109549847734,0.43,1.863333333333333,0.006402973165448236,-0.0874067832249405,0.81,4.699333333333332,-0.02966253805663901,0.0054977766599445,0.42,0.8289999999999998,0.0026188659750913173,1,-1,1,1
0.5005951188576567,0.9,8.448,0.10834428822701729,-0.0251977329284827,0.53,2.470333333333333,-0.0058645876837246785,-0.0901828742292103,0.81,4.452666666666667,-0.03060463776589075,0.0117896091845985,0.43,0.7933333333333334,0.0056159804704545395,1,1,1,1
0.0224706092203279,0.32,0.9353333333333336,0.004863335798318364,-0.1273758996894862,0.59,3.313666666666665,-0.029645807209819193,-0.1248761211028623,0.98,4.944,-0.04237820633493101,0.193563469366472,0.82,2.6673333333333336,0.09220396085525986,-1,1,1,1
0.3702891834509358,0.88,7.293333333333334,0.08014204795025728,0.3214271795008079,0.9,6.557333333333333,0.07480982052889423,-0.1352900894792532,0.63,2.336333333333333,-0.04591231114794497,-0.0228950430177727,0.63,1.8813333333333333,-0.010906054004402253,1,1,-1,-1
0.0266121703133759,0.79,7.135,0.005759697891897995,0.0556386684924631,0.34,1.0503333333333331,0.012949492357342312,-0.139629680960637,0.61,2.737,-0.04738500345759725,0.0976996413007982,0.81,3.396,0.0465392252554453,-1,-1,-1,1
-0.0013558339837942,0.8,7.229333333333332,-0.00029344446718417515,-0.0048323661355401,0.31,0.7563333333333335,-0.0011246978052419257,0.0212958999415011,0.79,5.167333333333334,0.007227018535157663,-0.242881286714375,0.3,0.0003333333333333,-0.11569650371521216,1,-1,1,-1
-0.0570989055748336,0.74,5.711333333333331,-0.01235797164216076,0.0215112888874511,0.96,7.797666666666667,0.005006594848371772,-0.0949335074095316,0.49,1.7929999999999997,-0.03221682199582365,0.0080505252009897,0.44,0.8779999999999999,0.0038348677719294527,-1,1,-1,1
-0.0732676199539721,0.58,3.870666666666667,-0.01585738221362464,-0.0927001231742554,0.79,6.760999999999999,-0.021575274338786914,0.377982579512617,0.45,2.2416666666666663,0.12827291242014718,-0.4558604956069836,0.33,0.0,-0.21714915231668325,-1,-1,-1,-1
-0.0884263702417245,0.78,6.1610000000000005,-0.01913820527495503,0.0448497427562635,0.44,1.94,0.010438448956226845,0.1687886815060189,0.88,4.507999999999999,0.05728045929590512,0.0254107520335682,0.8,2.5500000000000003,0.012104412022962396,1,-1,1,1
0.0229912901803142,0.33,1.0870000000000002,0.004976027284667268,-0.0107772264176029,0.44,2.264,-0.002508320470447659,-0.1997416676008963,0.49,2.3426666666666662,-0.06778472560259535,-0.0320594776400323,0.38,0.8709999999999999,-0.015271532541943791,-1,1,-1,-1
0.0142704138490138,0.31,0.8850000000000003,0.0030885595422995046,0.0328982999311149,0.36,1.360666666666667,0.007656838221878661,0.1965282943283535,0.66,4.360666666666666,0.06669422892178638,-0.5445600710675134,0.34,0.0,-0.25940119610577583,-1,-1,1,-1
-0.0709652890660348,0.52,2.689,-0.01535908650134149,0.014466549550316,0.49,2.245333333333333,0.0033669833932907203,0.1350505872594052,0.89,4.655666666666667,0.04583103320304442,0.0765219878720384,0.88,2.960666666666668,0.03645124980148882,1,1,1,1


==> data/results/error_test_D_exciting_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.229658211692127,0.5614666666666667,3.494766666666667,-0.05583843704551486,-0.2356195953886823,0.4304333333333334,1.7434666666666665,-0.0998495114049272,-0.0771017807002143,0.3185333333333333,0.5938666666666667,-0.06310179627198328,-0.0405694697464142,0.3656333333333333,0.6576333333333334,-0.025571666416893468,1,1,1,1
-0.1984057800764653,0.5651333333333334,3.525466666666666,-0.04823981071104791,-0.1597593774068486,0.4305,1.8190333333333333,-0.06770190632962707,-0.0515689248377541,0.3207333333333333,0.6193,-0.04220514441462353,-0.0445659076354406,0.3750333333333333,0.6535333333333333,-0.028090693093672986,1,1,1,1
-0.1869287844330034,0.5698333333333333,3.5361666666666665,-0.045449327000549405,-0.169913163842641,0.4339333333333333,1.8084666666666664,-0.0720048193061619,-0.0531956129634295,0.3271333333333333,0.6175333333333333,-0.04353646182094303,-0.0055869140850364,0.3801,0.6923666666666667,-0.0035215324275965406,1,1,1,1
-0.1565210093328493,0.568,3.5680333333333336,-0.03805606802185321,-0.151055056846638,0.4368999999999999,1.8281000000000005,-0.06401323963102261,-0.0408917708243692,0.3302,0.6301,-0.03346672629770798,0.0116062601057723,0.3802,0.7098333333333333,0.007315634481486916,-1,1,1,1
0.0349891092648588,0.5850333333333333,3.873533333333333,0.008507151390622083,-0.0878970440664841,0.4205,1.8801666666666663,-0.03724850171946845,-0.0116622533550361,0.3567,0.8511333333333333,-0.00954464512490431,0.0231374183032415,0.4164666666666667,1.0226666666666666,0.014583930879474016,1,-1,1,1
-0.0540878651280785,0.5947666666666667,3.9198333333333335,-0.01315076795916741,-0.0791599128862896,0.4113666666666666,1.8344000000000005,-0.03354593072581212,0.1006153334183588,0.3595,0.9836,0.0823458059404496,0.004694428481375,0.4310666666666667,1.1336333333333333,0.0029589827003912374,1,-1,1,1
0.0429813603744473,0.5898333333333333,4.015533333333334,0.010450364338012646,-0.1522341784389493,0.4130666666666666,1.7596,-0.06451292096985635,0.0726798146845885,0.3632666666666667,0.9870666666666666,0.05948276184624691,-0.0077313027419578,0.4382333333333333,1.1858,-0.004873179164557183,-1,1,1,1
-0.0151891986745633,0.5944333333333334,3.9548333333333336,-0.0036930580784039786,-0.1530762489810573,0.4164,1.7568,-0.06486976876114156,0.0341955183240887,0.3685333333333333,0.9943,0.027986365698756413,0.0144945411844412,0.4404999999999999,1.2267666666666666,0.009136169990666807,1,1,1,1
0.0046420302950567,0.5973333333333334,3.944633333333334,0.0011286498944848406,-0.4459438768619956,0.5954,3.4428,-0.18897952076199898,0.0667666678747793,0.3695666666666666,1.0089333333333337,0.05464331220020429,-0.0123430249960576,0.3952,1.0259,-0.007780030642437973,1,1,1,-1
0.0398096541252077,0.5964333333333333,3.9593666666666665,0.009679204803066641,-0.2371953121960537,0.6357666666666667,4.2141,-0.10051725957361846,0.047125657065837,0.3704,0.9905333333333334,0.03856867616215161,-0.0244819786308171,0.3774666666666667,0.8524333333333333,-0.015431431435657431,-1,1,1,-1
-0.0241321896866812,0.5999333333333333,3.9302,-0.005867431191167659,-0.0001248530779021,0.6401333333333333,4.513466666666667,-5.2909516313195456e-05,0.0499665270988656,0.3714666666666666,1.0030666666666668,0.040893706796092014,-0.021557928137242,0.3692666666666667,0.7866,-0.013588349820954687,1,1,1,-1
0.0563120954534643,0.5912666666666666,4.011066666666666,0.013691560923127592,0.0231461190344148,0.6402,4.5386,0.009808728653039762,0.0684520163443658,0.3702666666666666,1.0219,0.05602263852456829,-0.0502710074520116,0.3680666666666666,0.7482333333333333,-0.03168672011340815,-1,1,-1,-1
-0.0505903043009436,0.5914333333333333,3.9492,-0.012300381079378229,-0.0512099256204807,0.5387,3.4833333333333334,-0.021701446536535697,0.0775385374068943,0.3692333333333333,1.0456,0.0634592475847163,-0.0438392614267468,0.4211999999999999,0.9679666666666666,-0.027632674919712,1,-1,-1,1
-0.0829641857583851,0.5990666666666666,3.9249666666666663,-0.02017167350284997,-0.1428388224836623,0.5133666666666666,3.045033333333333,-0.06053141128233127,0.0823831491937795,0.3692333333333333,1.0497,0.06742418462270132,-0.0283100063376486,0.4432999999999999,1.1859666666666666,-0.01784430614576805,1,-1,1,1
-0.0523639713157759,0.599,3.9588333333333336,-0.012731625375925258,-0.1211823267722636,0.5026666666666667,2.9232333333333336,-0.05135394659838194,0.0691219328835708,0.3693,1.0363666666666669,0.05657091298194445,-0.0133472020695126,0.4507666666666667,1.2717,-0.008412981511808238,-1,-1,1,1
-0.0286637846872102,0.5934,3.9829,-0.006969230165776164,-0.1954271441960169,0.5027666666666666,2.8492666666666664,-0.08281698655429336,0.0590002279594213,0.37,1.0263333333333335,0.04828708663904604,0.0521687238884649,0.4499333333333333,1.3373333333333337,0.032882884913445466,-1,1,1,-1
-0.0741231264709707,0.6533333333333333,4.697733333333333,-0.018022083776453625,-0.0788741067294567,0.5359333333333334,2.9744,-0.03342481344323124,0.0715616567277809,0.3694666666666666,1.0275,0.05856763673565171,0.0352740691600348,0.4486,1.3053,0.02223388019032627,1,1,-1,-1
0.0286869411743762,0.6649333333333334,4.9674000000000005,0.006974860367462779,0.0596034038042807,0.5396666666666667,3.1535,0.025258386248013538,0.0662365382996955,0.3694666666666666,1.0189666666666666,0.05420944247448733,0.0407363902082995,0.4417,1.3065,0.02567687938605883,1,1,1,-1
-0.1183821497074975,0.6761333333333333,4.9882333333333335,-0.02878309538792522,0.0837151610223041,0.5396666666666667,3.172233333333333,0.03547632747383701,0.065692762520109,0.3691,1.0167666666666668,0.053764404394309614,0.0380034578966574,0.4402,1.3015666666666668,0.023954262998659825,1,1,-1,-1
-0.0012733391512158,0.6700333333333333,5.103866666666667,-0.0003095960188354555,0.0628792409097127,0.5405333333333333,3.162033333333333,0.02664660157823657,0.0656910439994911,0.3697666666666667,1.0164,0.05376299791916812,0.0472883151180003,0.4397,1.310366666666667,0.02980667549201391,-1,1,1,-1
0.0197249611957888,0.6695666666666666,5.0517,0.004795870332007964,-0.0982287318422394,0.5570666666666666,3.1472666666666664,-0.041626804698453104,-0.0695030315223952,0.4508333333333333,1.5733666666666666,-0.056882812505512276,0.0176793481797608,0.4782333333333333,1.4666333333333337,0.01114361111808504,-1,1,1,1
0.019017026422488,0.6750333333333333,5.024533333333333,0.004623745107396879,0.0515452534895688,0.5519333333333334,3.2632666666666665,0.021843549844342797,-0.1119062621022191,0.4865,1.8459333333333328,-0.09158655077228024,-0.0268715192225228,0.5000666666666667,1.5783333333333334,-0.01693760184613279,1,-1,1,1
0.1139390025041979,0.672,5.1071,0.027702801356340612,0.0351963172675251,0.5523333333333333,3.232133333333333,0.014915292069056793,-0.0783737970153894,0.4995333333333333,1.9901333333333333,-0.06414284245335371,-0.0232410062832315,0.5101333333333333,1.6526666666666665,-0.01464922424627574,-1,1,1,1
0.1190582550930257,0.6616333333333333,5.107066666666666,0.02894748170674129,0.0324467144246507,0.5566666666666666,3.222633333333333,0.013750081255560103,-0.1187318953605598,0.5099,2.0462666666666665,-0.0971727994345487,0.0480805684566134,0.5106666666666667,1.7174,0.03030604701989726,-1,1,1,1
-0.0410434643655177,0.6975333333333333,5.188433333333333,-0.009979189876197921,-0.0685057919080609,0.6070333333333333,3.6989333333333336,-0.029030988866370244,-0.0383790089550939,0.5104,2.0383333333333336,-0.031410226614885774,-0.0472489947343408,0.5476,1.8784333333333327,-0.029781891147022222,1,1,1,1
0.0068978149758409,0.7059666666666666,5.334533333333333,0.0016771148936596272,0.0611929427509974,0.6181666666666668,3.941733333333333,0.02593199188309218,-0.1102561808390505,0.5194666666666666,2.0158,-0.09023608790676575,-0.0075316741644071,0.5616333333333333,2.0019,-0.004747349681837443,1,1,1,1
0.04838565103939,0.7088333333333334,5.4076,0.011764348026410458,0.0777543496405499,0.6219333333333333,3.993966666666666,0.03295028925081376,-0.0785526646208469,0.5207999999999999,2.0422,-0.06428923164302913,-0.0257247575147254,0.5710666666666667,2.0483,-0.016214777317373596,1,1,1,1
0.0775876039558847,0.7032666666666667,5.429033333333334,0.018864426867569863,0.00204706571601,0.6281,3.991533333333333,0.0008674936871027069,-0.0843816846485978,0.5234333333333333,2.0529333333333333,-0.06905983007689158,0.015903956642064,0.5721333333333333,2.0892666666666666,0.010024549901728597,-1,1,1,1
-0.0401819442241535,0.7288,5.561233333333333,-0.009769722346939715,0.1394303041497524,0.6555,4.4351,0.05908696906735246,-0.1151152917535687,0.5287666666666666,2.025033333333333,-0.09421289135029563,-0.021694520644429,0.5793,2.0636666666666668,-0.013674446534830072,1,1,1,1
0.0985934754716497,0.7277333333333332,5.679766666666667,0.023971734050609414,0.0502106187782622,0.6703333333333333,4.522200000000001,0.02127796605404646,-0.1224158488980307,0.5311,2.022,-0.1001878281859702,0.0309503520567431,0.5806,2.1088,0.019508563538728554,-1,1,1,1
0.0940400074315688,0.7303000000000001,5.685833333333333,0.02286461692807572,0.0303158095922562,0.6769666666666667,4.576366666666667,0.012847058711896025,-0.1399525692969225,0.5355666666666666,2.034733333333333,-0.11454026658414755,0.0690197685618465,0.5733,2.133233333333333,0.04350440143454741,1,1,1,-1
0.1058458619462188,0.7307666666666667,5.698466666666667,0.025735058438647627,0.0435086818182366,0.6792,4.611566666666667,0.018437857913544478,-0.174798133660146,0.5391333333333334,2.0267666666666666,-0.1430586442851738,0.0726863375689879,0.5699000000000001,2.1287333333333334,0.04581550582243326,1,1,1,-1
0.0266347597980018,0.7876333333333334,6.475533333333334,0.006475898890116275,-0.1905061197958524,0.6255666666666666,4.0441666666666665,-0.08073158325344484,-0.0600041972319318,0.5338666666666666,2.159333333333333,-0.04910875721425122,-0.0076783986704205,0.5299,1.891233333333333,-0.0048398327767955615,1,-1,-1,-1
0.1365788302891175,0.7949333333333334,6.731366666666667,0.03320738396706059,-0.1248080120769206,0.6045666666666666,3.862866666666666,-0.052890418578060996,-0.098111019991097,0.5223333333333333,2.1585,-0.08029622064873368,-0.0247138206798307,0.5140333333333333,1.7709666666666666,-0.01557756564879461,1,-1,-1,-1
0.137527656790021,0.7981999999999999,6.795333333333333,0.03343807891346574,-0.1482536586718223,0.5990666666666666,3.7764333333333338,-0.06282607929087954,-0.1292821341052028,0.5202666666666667,2.139333333333333,-0.10580734729893283,-0.0822503578877829,0.5085666666666667,1.6763333333333332,-0.05184387983681715,1,-1,-1,-1
0.2091259213778338,0.7893333333333333,6.867966666666666,0.050846275033682053,-0.255430484456784,0.606,3.6698666666666666,-0.10824485556416001,-0.1568014955004368,0.5192333333333333,2.1121666666666665,-0.12832979905720085,-0.1070570928647802,0.5097333333333334,1.6518,-0.06748001103816534,-1,1,-1,1
0.0406807566427582,0.6915,5.615866666666666,0.009891002163709856,-0.2133074973085293,0.6117,3.8238,-0.09039421933532245,-0.0790628863929052,0.4853,2.031833333333333,-0.06470680838407922,-0.0633265097362143,0.5269333333333334,1.7671,-0.03991583800435939,-1,1,-1,1
-0.0117589752455984,0.6657666666666667,5.2051,-0.002859043419929335,-0.2063352029231335,0.61,3.869766666666667,-0.08743954068644073,-0.1416693647209879,0.4742333333333333,1.8859,-0.11594532978899447,-0.0064008099020254,0.5348333333333334,1.8513,-0.004034545598836898,-1,-1,-1,1
-0.1652593895830314,0.6633666666666668,5.022233333333333,-0.0401806926624634,-0.1887902898208495,0.6047333333333333,3.8957,-0.08000445873574355,-0.1489111959264728,0.4694333333333333,1.8379333333333332,-0.12187220402217712,0.0251346162455896,0.5380666666666667,1.8907333333333332,0.015842800661836545,-1,-1,-1,1
-0.2118092537828966,0.6693666666666667,4.976933333333333,-0.05149869275682078,-0.1902320137420723,0.5991333333333333,3.8967,-0.0806154241729663,-0.1223941633148728,0.4651666666666667,1.8249333333333333,-0.10017008022686937,0.0059788428909324,0.5397,1.8857,0.0037685722027326137,1,-1,-1,1
0.1836372386018494,0.6920000000000001,5.4252666666666665,0.04464903001434058,-0.1407117394180903,0.5462333333333333,3.2861333333333334,-0.0596300083049401,-0.1493632710488515,0.4612,1.7981333333333336,-0.12224219226386104,0.0223591039119603,0.5403333333333333,1.9478,0.0140933453207838,1,-1,-1,1
0.0819599590747452,0.7025666666666666,5.4752,0.01992750871535687,-0.1298624702618798,0.5289333333333333,3.0765,-0.055032367677635134,-0.1720229485155457,0.4614666666666667,1.7830333333333332,-0.14078737161129748,0.0438517076596693,0.5398333333333334,1.9767666666666663,0.02764052000416665,1,-1,1,-1
0.0247698501254145,0.7096333333333333,5.5291,0.006022470116195767,-0.0712085279833272,0.5198333333333334,3.0176,-0.030176338751750676,-0.1885061039489401,0.4648333333333333,1.7687,-0.15427754922628217,0.0489262326362693,0.5359666666666666,1.9839666666666664,0.030839084361475727,1,-1,1,-1
0.0931995013204192,0.7009000000000001,5.5978666666666665,0.022660258689683122,-0.1268976475009777,0.5198666666666667,2.9621,-0.05377595221019519,-0.1892259384647314,0.4680333333333333,1.7680999999999998,-0.15486667765564513,0.0536077552653986,0.5303,1.9887666666666663,0.03378993227108671,-1,1,1,-1
-0.0310460032206361,0.6361,4.845466666666667,-0.007548435928231907,-0.0500612618021345,0.5622,3.242233333333333,-0.021214672417255907,-0.059102725249948,0.4322666666666667,1.6456,-0.0483709726801531,-0.0250471541972079,0.5111,1.9567666666666663,-0.015787671759749954,-1,1,-1,-1
-0.1579102413660082,0.6225666666666667,4.519133333333333,-0.03839384190267202,-0.0470203363283054,0.5746,3.4193666666666664,-0.019926006581633234,-0.1740854895440033,0.4257666666666667,1.4762,-0.14247540063732458,-0.0565327815812448,0.5027333333333334,1.8654666666666664,-0.035633628964116947,-1,1,-1,-1
-0.2616525860400269,0.6293666666666666,4.4158333333333335,-0.0636174572019149,-0.0540932015724924,0.5797666666666667,3.4858333333333333,-0.022923304568245793,-0.0752361882794716,0.4157,1.4834666666666667,-0.0615749543262961,-0.0612293326393711,0.4997,1.8419666666666668,-0.038593949562808746,1,1,-1,-1
-0.2347381072033467,0.6253666666666667,4.4461,-0.05707354822926514,-0.0151621154529517,0.5766666666666667,3.5293,-0.006425313723779714,-0.0371373351633377,0.4096333333333333,1.4671999999999998,-0.030394013423282497,-0.1028112242983145,0.4997999999999999,1.8069666666666668,-0.06480376371942313,-1,-1,-1,1
-0.0582272881117384,0.6903,5.176066666666666,-0.014157215357563547,-0.1455592395297889,0.5535,3.3809666666666667,-0.06168425390743333,-0.0467675116051049,0.3931,1.2993333333333337,-0.038275562025310544,-0.102192784491347,0.5179666666666667,1.8086666666666664,-0.06441394998654586,1,-1,-1,1
0.0256658211087943,0.7054333333333334,5.4823,0.00624031392409378,-0.2093713296033783,0.5492666666666667,3.2999666666666667,-0.0887261729170318,-0.066951673394253,0.3892333333333333,1.2406,-0.05479472479396023,-0.0116930787837832,0.5208666666666667,1.896,-0.0073703578556578745,1,-1,-1,1
0.0613319468900401,0.7083333333333333,5.566033333333333,0.014912073163268336,-0.1990411846434718,0.5459666666666666,3.268133333333333,-0.08434852374363763,-0.0676231945698462,0.3873,1.223933333333333,-0.055344312521114845,-0.0112519691384653,0.5277333333333334,1.8994666666666669,-0.007092318512924278,1,-1,-1,1
0.1122823867196078,0.7015333333333333,5.6196,0.02730001655925072,-0.2013360159291259,0.5451666666666667,3.258566666666667,-0.0853210140929709,-0.0125913861638695,0.3810333333333333,1.2245,-0.010305067889205755,-0.0264636936119331,0.5302666666666667,1.895233333333333,-0.01668054202909667,-1,-1,-1,1
-0.0199913482385598,0.6849333333333334,5.5707,-0.004860638911402155,-0.0775584477077488,0.5186999999999999,3.103666666666667,-0.03286727106108636,-0.0945947003960003,0.3779999999999999,1.1754666666666669,-0.07741838720958513,0.0614548653652693,0.4196,1.292266666666667,0.03873610689611407,-1,-1,-1,-1
-0.1310257553777933,0.6786333333333333,5.492966666666667,-0.03185722530493236,-0.1204501887745834,0.5116333333333334,2.9958666666666667,-0.05104368538590189,-0.1191111071949126,0.3755333333333333,1.1524333333333332,-0.09748315475576101,0.0473880096306364,0.3743999999999999,0.8987333333333334,0.029869514736319054,-1,-1,-1,-1
-0.2304312533484216,0.6864666666666666,5.410566666666667,-0.056026392170395976,-0.0680793773848038,0.5051666666666667,2.975766666666667,-0.028850285382294776,-0.0887118893760554,0.3715666666666666,1.1555666666666666,-0.07260376504242019,0.0052147383061226,0.3555,0.7081000000000001,0.0032869433406225268,1,-1,-1,-1
-0.2029488079094719,0.6880333333333333,5.442699999999999,-0.04934438943166178,-0.1769160586834717,0.5164,2.871266666666666,-0.07497246563932686,-0.114679111737139,0.3731,1.1333333333333333,-0.09385591201357091,0.0230410796945995,0.3448666666666666,0.6442666666666667,0.014523206921811771,1,1,1,-1
-0.1639630674900036,0.6557,5.103366666666667,-0.03986550863725955,-0.1568481814398086,0.5178,2.8726333333333334,-0.06646821651518942,-0.066276988831764,0.4102333333333333,1.2437,-0.05424254808126448,-0.0764076064723298,0.4308666666666667,1.000133333333333,-0.048161088538663584,-1,1,1,1
-0.222615764464658,0.6502,4.9381,-0.05412615668218715,-0.1539653862875742,0.5219,2.855433333333333,-0.06524656223403227,0.0322884203251629,0.4200333333333333,1.4163333333333332,0.026425554673303816,-0.0201876951331683,0.4622333333333334,1.3251666666666666,-0.012724667315055348,-1,1,1,1
-0.2495283709395783,0.6502666666666667,4.9013,-0.06066961041418392,-0.1404164805326111,0.5231333333333333,2.8604,-0.059504885199604035,0.1185571754771919,0.4185999999999999,1.4941666666666666,0.09702980483202696,0.0008333053582265,0.4744666666666666,1.4534333333333331,0.0005252473541599937,1,1,-1,1
-0.2720885086182694,0.6538666666666667,4.877033333333333,-0.06615481740168101,-0.1109344103070233,0.5228,2.8876,-0.04701114374157887,0.0966933364241955,0.4188,1.4691666666666667,0.07913595717875511,0.0045076647375754,0.4799666666666667,1.5062666666666666,0.002841262153756889,1,-1,1,1
-0.1374095483238946,0.6299,4.7178,-0.03340936236071655,-0.0499186498284198,0.4948666666666666,2.8275,-0.02115423713863481,0.0146221435257802,0.428,1.4705,0.011967084462173998,-0.0018345592900381,0.4553666666666667,1.5049,-0.0011563557147801682,-1,-1,1,-1
-0.1101413665671753,0.6229333333333333,4.65,-0.02677945507741245,-0.16285129726805,0.4898666666666667,2.6582666666666666,-0.06901218227223223,-0.0216462678531601,0.4341666666666666,1.5027,-0.017715782589118507,-0.0112633984909789,0.4409666666666666,1.4156,-0.007099522639368762,-1,-1,1,-1
-0.1957325059280386,0.6239,4.564866666666667,-0.04758983852349802,-0.170073764353178,0.4901666666666666,2.6508,-0.07207287766303179,-0.0624941717914808,0.4394333333333333,1.5144666666666668,-0.05114660726067233,-0.0368317576300769,0.4377333333333333,1.3582333333333332,-0.023215719247783467,1,1,1,-1
-0.2346657256801725,0.6339333333333333,4.5263333333333335,-0.057055949593905045,-0.18587738209819,0.4901333333333333,2.6352333333333333,-0.07877004352339505,-0.0157266352061515,0.4338333333333333,1.5613666666666668,-0.0128710247909957,-0.0633156086180848,0.4398333333333333,1.3318666666666668,-0.039908966833547416,1,-1,-1,1
-0.2209130566834742,0.6138,4.415466666666667,-0.05371216520961574,-0.0559246602692065,0.4724,2.5493666666666663,-0.02369942955786536,-0.0281586176154187,0.4315333333333334,1.5527666666666669,-0.023045633134954197,-0.0292316883504419,0.4763333333333333,1.4515333333333331,-0.01842525889474216,-1,-1,-1,1
-0.2505534491295389,0.6109666666666667,4.343066666666667,-0.06091884497695052,-0.0177549834940151,0.4639,2.478,-0.007524104368125534,-0.0241302200895985,0.4303666666666667,1.5496,-0.019748703833603297,-0.0283232787559759,0.4915333333333334,1.5927,-0.017852671989742167,-1,-1,-1,1
-0.2418386426480285,0.6085,4.312733333333333,-0.05879995199465205,-0.0770783777530264,0.4669333333333333,2.4166666666666665,-0.032663829788130504,-0.0219988134488713,0.4297666666666667,1.5468333333333333,-0.018004313673032776,-0.0280925281948232,0.4989333333333333,1.6602,-0.017707225761033958,-1,1,-1,1
-0.2797981216127523,0.6134000000000001,4.274033333333334,-0.06802931053069144,-0.0761249457504824,0.4689333333333333,2.4170333333333334,-0.032259789880266315,-0.0160492236393714,0.4286,1.5519333333333334,-0.013135038273017442,-0.0130953070487478,0.4999,1.6837666666666666,-0.008254207549926638,1,1,-1,1
0.180167926227253,0.6442666666666667,4.8030333333333335,0.04380551138205312,-0.0423628715267283,0.5039333333333333,2.5656,-0.017952293045388628,0.0117707604754093,0.4416,1.592,0.009633449743185068,-0.0325349786003583,0.4763333333333333,1.6537333333333333,-0.020507382148436025,1,1,1,-1
0.0560572010223774,0.6574666666666666,4.8643,0.013629586624283105,0.0734273592443295,0.5104333333333334,2.752833333333333,0.03111662224954544,0.0304965410001993,0.4470666666666666,1.6579666666666666,0.024959041149479097,-0.0780634400241762,0.4659333333333333,1.5607333333333335,-0.049204790206306366,1,1,1,-1
0.2100096546804559,0.6526333333333334,5.014666666666667,0.05106114340707878,0.0128330570237973,0.5154666666666666,2.7554333333333334,0.00543831879323938,0.0526931106610135,0.4459,1.6817666666666666,0.043125202863947644,-0.0438399747412516,0.4600333333333333,1.5397,-0.027633124534673224,-1,1,-1,-1
0.1618351971658498,0.6527666666666667,4.965,0.03934814436684729,0.0224989498159184,0.5175666666666667,2.790833333333333,0.009534475019098253,0.0344617365229307,0.4486666666666666,1.6784333333333332,0.02820424453883845,-0.0851467967916113,0.4593,1.489866666666667,-0.05366955736991232,1,1,1,-1
0.0027312681208595,0.6819,5.1039666666666665,0.0006640726752043377,-0.0957466681994647,0.5494,3.019233333333333,-0.040574970102106575,-0.0864605710491726,0.4890333333333334,1.899333333333333,-0.07076123651563163,-0.0627482495232421,0.5009666666666667,1.5517333333333332,-0.03955135019220123,1,1,1,1
0.0693249414478813,0.688,5.2289,0.016855466870528746,-0.0552541725769319,0.5596,3.158233333333333,-0.02341529415577286,-0.0997554644325222,0.5081,2.0353666666666665,-0.08164207021512533,-0.0257592219631368,0.5169666666666667,1.6930666666666665,-0.016236500879045154,1,1,1,1
0.1397631391019622,0.6828333333333333,5.288166666666667,0.03398160765307392,0.0209143028059655,0.5594666666666667,3.2217333333333333,0.008862942460729908,-0.1781851046069871,0.5220333333333333,2.080033333333333,-0.1458306159403771,0.0484086898751228,0.5212333333333333,1.7853666666666668,0.030512867851197428,-1,-1,1,1
0.1424870019162867,0.6820333333333334,5.2897,0.03464387982334655,0.0049601301350556,0.5602333333333334,3.2121,0.0021019753033407794,-0.1251754786461894,0.5242333333333333,2.1518,-0.10244636998063371,0.0567010021962923,0.5224666666666667,1.8010333333333337,0.0357396614432035,-1,1,1,1
0.0341154104419141,0.6985666666666667,5.282466666666667,0.008294722771752843,-0.1339766363443848,0.5768333333333333,3.2256666666666667,-0.05677584522032079,-0.1060953581954091,0.5001666666666666,2.0591,-0.08683077897098673,-0.1006944207189293,0.5914,2.1606333333333336,-0.06346950435294696,1,1,-1,1
0.1529404478428269,0.6978333333333333,5.388466666666667,0.03718550059961692,-0.0499743497638642,0.5792,3.3238,-0.02117784133560423,-0.1838010507825154,0.4931,1.9329333333333332,-0.15042683003847285,-0.0588544242592119,0.6196666666666667,2.4055,-0.03709700209842924,-1,1,-1,1
0.161657453903202,0.6972,5.393233333333334,0.0393049283811941,-0.0583661600709626,0.5802,3.3229333333333333,-0.02473407424392564,-0.204423043731343,0.4935666666666667,1.8998666666666668,-0.16730432347586605,-0.0159470359066755,0.6289333333333333,2.5118666666666667,-0.010051703536987233,-1,1,1,1
0.144269403435592,0.6977666666666668,5.374366666666666,0.03507724780218888,-0.052738392543453,0.5809333333333333,3.3364,-0.022349171422089538,-0.2142958029165533,0.4936999999999999,1.8871,-0.17538440714046757,0.035935822341321,0.6307333333333333,2.575333333333333,0.02265099512202104,1,1,1,1
0.1765118754119141,0.6971333333333334,5.5280000000000005,0.042916589702382546,0.0505774771423408,0.4382333333333333,2.135133333333333,0.021433431172928584,-0.1564019961093237,0.4811333333333333,1.9226666666666663,-0.1280028399524972,-0.0595901097258146,0.6028,2.603166666666666,-0.037560717879219885,-1,-1,-1,-1
0.1490319565505906,0.6894666666666667,5.553066666666667,0.03623520126846542,0.0452297527680598,0.3881333333333333,1.5956,0.01916720342128791,-0.1715387449496332,0.4735333333333333,1.887333333333333,-0.14039108874347142,-0.0547460561980517,0.5845666666666667,2.5379666666666667,-0.034507423821106706,-1,-1,-1,-1
0.0984499573180306,0.6891666666666667,5.5153,0.023936839459526855,-0.0938965992348697,0.3750333333333333,1.3232666666666668,-0.03979095856064077,-0.1771006286748213,0.4691666666666666,1.8542333333333327,-0.14494305694093618,-0.1228679194342081,0.5792666666666667,2.444166666666667,-0.07744585938018125,-1,-1,-1,-1
0.0863367392700196,0.6903666666666666,5.507533333333333,0.02099166646349571,-0.0378853296792371,0.3668666666666667,1.2963,-0.01605482621955184,-0.1985216467066031,0.4696,1.8360333333333336,-0.16247449011283202,-0.157305046618291,0.5798,2.4138,-0.09915219999079118,1,-1,1,1
0.096745352438571,0.6991333333333333,5.5247,0.02352238673193712,-0.0045016320346091,0.4194,1.568466666666667,-0.0019076756262101512,-0.0823769054988976,0.4543,1.825566666666667,-0.06741907464522942,-0.0976306071639374,0.5615,2.3437666666666668,-0.061538327567015855,1,1,-1,-1
0.0861565894773033,0.7020000000000001,5.547133333333333,0.02094786536104335,0.021352420283742,0.4357666666666667,1.7695333333333334,0.009048605355285766,-0.1038200535980693,0.4498333333333333,1.7563666666666666,-0.08496861955191583,-0.1644507006929503,0.5598333333333333,2.259133333333333,-0.10365623426754814,1,1,-1,-1
0.04205171443986,0.7056333333333333,5.556333333333333,0.010224332899334282,0.1028887671573026,0.4389333333333333,1.885133333333333,0.04360160755205785,-0.1324298526625682,0.4498666666666666,1.7297999999999998,-0.10838350952663428,-0.1224704482225216,0.5549666666666667,2.2577666666666665,-0.07719532612699609,1,1,1,-1
0.0744644707524644,0.7031999999999999,5.588766666666667,0.018105077243278072,0.077737222377171,0.4402666666666666,1.8748333333333336,0.03294303115805086,-0.1564744369073565,0.4516333333333333,1.7055,-0.12806212709784884,-0.1452106513973623,0.5549666666666667,2.2347,-0.09152888516718556,-1,1,1,1
-0.0022265337048468,0.7101999999999999,5.596133333333333,-0.0005413530010173247,0.0723144134339588,0.4535,2.0289666666666664,0.03064498450141011,-0.1584927250673884,0.4695,1.7462666666666666,-0.12971393860123914,-0.066718856584687,0.508,1.9135666666666669,-0.04205409523379264,1,1,1,-1
0.0938421215746112,0.7023333333333334,5.7007,0.022816503529976388,0.0992565619472567,0.4559333333333333,2.089866666666667,0.042062372604526256,-0.0974016507417814,0.4729666666666666,1.8273,-0.07971565722405782,-0.0465911085767327,0.4876,1.7571666666666663,-0.029367213669899587,-1,1,1,-1
0.0881977519213572,0.6951999999999999,5.6950666666666665,0.021444147726878218,0.0328648363252472,0.4601333333333333,2.0729333333333333,0.01392727053989526,-0.0600253491957134,0.4702333333333333,1.8679333333333328,-0.049126068447496125,-0.1110676428707291,0.4827333333333333,1.649,-0.07000793283604538,-1,1,-1,-1
0.0267669029689132,0.6941666666666667,5.636266666666667,0.006508027800620125,0.0739336320604673,0.4598,2.1153,0.03133116761978753,-0.056019693481734,0.4697666666666666,1.8747666666666665,-0.04584775154607427,-0.1133565453585709,0.4804333333333334,1.6272333333333333,-0.07145066923969437,-1,-1,-1,-1
-0.2433571966812389,0.6740333333333334,5.302566666666666,-0.05916916885460611,0.0350747458684814,0.4374,2.0968666666666667,0.01486377324365816,0.0132990018060157,0.4199,1.6760666666666666,0.010884196123133225,-0.1489577573709759,0.4658333333333334,1.4949666666666668,-0.09389075345348391,-1,-1,-1,-1
-0.1344484601124209,0.6625,5.2535,-0.03268941188969118,-0.077043024451445,0.4300333333333333,1.998533333333333,-0.03264884797015551,-0.0569829176885841,0.4039999999999999,1.4677666666666669,-0.0466360754617206,-0.0890490712891516,0.4549666666666667,1.4746666666666666,-0.056129231167523906,-1,-1,-1,-1
-0.2189189157214368,0.6623,5.1717,-0.05322731551167469,-0.1279266319353118,0.4299666666666667,1.9507666666666668,-0.054212009291279846,-0.2287416296905515,0.4148333333333333,1.3040666666666667,-0.18720719008782255,0.0130721469910963,0.4432999999999999,1.4718666666666669,0.008239609349058792,-1,-1,1,-1
-0.2972461556978389,0.675,5.0959666666666665,-0.07227157535392444,-0.127722700055368,0.4303666666666667,1.9522333333333333,-0.05412558821692613,-0.1861617646285491,0.4181,1.3484,-0.1523588902686778,-0.0426181780089076,0.4414,1.3995666666666666,-0.026863004080448834,1,1,1,-1
-0.1237373558736241,0.5993333333333333,4.362633333333333,-0.030085144812458227,-0.1546269475534971,0.4324666666666667,1.9760666666666664,-0.06552691484671654,-0.009745469461369,0.3578,1.1283666666666667,-0.007975906949765587,-0.033018647882868,0.3907333333333333,0.9914333333333334,-0.0208122475959202,-1,1,-1,-1
-0.313804544675361,0.5860666666666667,3.9917,-0.0762975344245106,-0.1732395885314668,0.4338,1.9740666666666669,-0.07341447235032673,-0.0109923895690771,0.3333333333333333,0.9138333333333332,-0.008996413841947095,0.0249779894081041,0.3653666666666667,0.8392333333333334,0.01574407594925964,-1,1,-1,-1
-0.2750299212219191,0.5792666666666667,3.9329333333333336,-0.06686998400201123,-0.1640043166724922,0.4379,1.9875,-0.06950080217663379,-0.0817723541372726,0.3282333333333333,0.7998333333333334,-0.0669242964895142,-0.0533978618080104,0.3588666666666666,0.7082,-0.0336576326499931,-1,1,-1,-1
-0.1653948996290122,0.5716,3.9334,-0.04021364018528778,-0.1594830812898096,0.4364666666666666,1.9967,-0.06758481915678852,-0.0593338230450604,0.3229333333333333,0.7777666666666667,-0.04856010820794055,-0.0105361911379749,0.3520333333333333,0.6966,-0.006641150766056959,-1,-1,-1,-1
-0.1976914292673433,0.6217666666666667,4.187333333333333,-0.04806612550994112,-0.155080393785272,0.4406666666666667,1.9884333333333333,-0.06571907367211662,0.0059230335583346,0.3531666666666667,0.8376333333333333,0.004847541178891493,-0.051253405812097,0.4054333333333333,0.8494666666666667,-0.03230594346805472,1,1,1,1
0.0411462251947636,0.6244,4.4501333333333335,0.010004174848659016,-0.1549648076507777,0.4475333333333333,1.9772,-0.06567009124756316,0.0303549927414176,0.3656,0.9648,0.0248431949354594,-0.0053153273430333,0.4242333333333333,1.0555,-0.0033503464196658348,1,1,1,1
-0.0086253470141048,0.6296666666666667,4.471633333333333,-0.0020971420646977075,-0.1158719361789017,0.4499666666666667,2.0105,-0.0491035399408125,0.0531001862637638,0.3684,1.0088,0.043458362507197916,0.0011863798308449,0.4316333333333333,1.1257666666666668,0.0007477965442419353,1,1,1,1
0.0246965748763177,0.6281333333333333,4.504,0.006004654182885395,-0.0980496302310389,0.4489,2.027633333333333,-0.04155090605198991,0.0450834528786322,0.3704666666666666,1.0190333333333332,0.03689729125513051,0.060568626041161,0.4312333333333333,1.1843666666666666,0.03817749431124948,-1,-1,1,-1
0.0164101198065438,0.6387666666666667,4.5202,0.003989909330807809,-0.410186755700634,0.6294,3.9089333333333336,-0.17382657445751587,0.050303744517393,0.3658333333333333,0.9830666666666668,0.04116969296204085,-0.0967227865158497,0.3990666666666667,0.9566666666666668,-0.060966111885510224,1,1,-1,-1
0.1039879056546517,0.6388666666666666,4.587166666666667,0.025283320289788982,-0.0804592608163492,0.6629333333333334,4.7064,-0.03409656088773662,0.0581054064762817,0.3603,0.9858333333333332,0.04755474501974655,-0.0284896978084869,0.3812333333333333,0.8649666666666667,-0.01795756891156114,1,1,-1,-1
0.0861921647655261,0.6399,4.580866666666666,0.020956515034299836,0.0028724098016654,0.6727,4.931233333333334,0.0012172532372695458,0.0501908984180738,0.3593,0.9777333333333332,0.041077337227780765,-0.0146862360314793,0.3718,0.7999666666666667,-0.009256998700357521,1,1,-1,-1
0.1060011216208804,0.6397999999999999,4.596433333333334,0.025772807829385378,-0.057464501682257,0.6799666666666667,4.973333333333334,-0.02435197465913562,0.0496467706791349,0.3548666666666666,0.9757666666666668,0.040632011096313585,-0.0322679513642328,0.3693333333333333,0.7609666666666667,-0.02033907007906199,-1,1,-1,-1
0.0723105208364129,0.626,4.621733333333333,0.017581372055902194,-0.1462537119161919,0.5769,3.881366666666667,-0.06197855340468935,0.0783415282452704,0.3704333333333334,1.022066666666667,0.06411643298084213,-0.0426391877871104,0.42,0.9424666666666668,-0.026876246921507717,-1,-1,1,1
-0.0260467169739433,0.6256,4.533066666666667,-0.0063329238492095055,-0.2167829546030923,0.5516333333333333,3.4557,-0.09186702855646701,0.0371326351495842,0.3796,1.0610666666666666,0.030390166828461275,-0.0187315533991194,0.4391,1.136,-0.011806834991597225,-1,-1,1,1
-0.0700754501646931,0.6328666666666667,4.490633333333333,-0.017037943401313482,-0.1808958290417686,0.5407333333333333,3.339,-0.07665898973815757,0.0976549176393071,0.3802333333333333,1.1258333333333332,0.07992293643375914,-0.0595163101298419,0.4497333333333334,1.1920333333333333,-0.037514200666603804,1,-1,1,1
-0.0351941063026615,0.6340666666666667,4.525566666666667,-0.008556993780778845,-0.2774026205074245,0.5421,3.2425333333333333,-0.1175560804882158,0.09974319699351,0.38,1.1279333333333332,0.08163203027272327,0.050302756253471,0.4466333333333333,1.3018666666666667,0.03170673195396536,1,1,-1,-1
0.0640803233628082,0.6828333333333333,5.244266666666666,0.015580305513948511,-0.0878933289714485,0.5673666666666667,3.396233333333333,-0.03724692735794934,0.0834032624121532,0.3749333333333333,1.1011333333333335,0.06825906775893473,0.0467685987948169,0.4317666666666667,1.2856,0.029479088946492572,1,1,-1,-1
-0.0025148344845993,0.7004,5.4319,-0.0006114496233926818,-0.0779483743452691,0.5768,3.4715333333333334,-0.03303251191966581,0.0874862284521136,0.3703,1.0994666666666668,0.07160065713468167,-0.0180326637738332,0.4295,1.2138,-0.011366312291355969,1,1,-1,-1
0.0898104858298971,0.7014333333333334,5.537266666666667,0.021836263210838765,-0.0580794688590837,0.5792666666666667,3.5227,-0.02461258189782865,0.0778284487572591,0.3695333333333333,1.0888333333333335,0.06369651742208601,-0.0175785049464862,0.4242666666666667,1.2130666666666667,-0.011080047814501882,1,1,-1,-1
-3.474469967468252e-05,0.7065333333333333,5.5243,-8.447726345839998e-06,-0.0479640493391464,0.5798,3.5367,-0.020325927831321762,0.0585528001678896,0.3687666666666666,1.0685333333333331,0.047920901875331774,-0.0224649470562856,0.4203,1.2069333333333332,-0.014160060158224854,1,1,-1,-1
-0.042306113626708,0.7415333333333334,5.8773,-0.010286186785918947,-0.1304785215270776,0.6175999999999999,3.8078,-0.05529343432503733,-0.0305162968939283,0.4285666666666667,1.3190666666666668,-0.024975209808230384,-0.1268960307816673,0.5368666666666667,1.7844666666666669,-0.07998485040745329,1,1,1,1
-0.0490673383982303,0.7556333333333334,6.010233333333333,-0.0119300915301627,-0.0018971539806917,0.6283333333333334,3.989633333333334,-0.0008039649576661569,-0.009082601221187,0.4563,1.5196666666666665,-0.007433400975619954,-0.0942900302686826,0.5874,2.166433333333333,-0.059432701870170565,1,1,1,1
0.104612281253857,0.7539666666666666,6.135333333333333,0.025435129177144244,-0.0153072018089073,0.633,4.002266666666667,-0.006486797581817032,-0.0061458145408708,0.4703666666666667,1.6110666666666666,-0.005029870044004623,-0.0781927256060717,0.6138666666666667,2.351233333333333,-0.04928628123375658,-1,1,1,1
0.0943485793903979,0.7515333333333334,6.106866666666667,0.022939642226627588,-0.0610725746099909,0.6394333333333333,4.0198,-0.0258809829674356,-0.0445648258522788,0.4806,1.6427,-0.036472835468754544,-0.024087941475424,0.6235333333333333,2.4502333333333337,-0.01518306272991499,-1,1,1,1
-0.1168825864088862,0.779,6.211366666666667,-0.02841849588056024,0.0326937033163883,0.6368,4.063466666666667,0.013854748781712849,-0.0798528717671285,0.5102333333333333,1.842633333333333,-0.06535334982176545,-0.0368195194382185,0.5876333333333333,2.3292333333333333,-0.0232080052953531,1,-1,1,-1
0.0177417992663766,0.7777333333333333,6.3468333333333335,0.004313690044481407,0.055912166272189,0.6308,4.086966666666666,0.02369413492396348,-0.1039861780705417,0.5227333333333334,1.9386,-0.08510457948075978,-0.0560525599168491,0.5737,2.194533333333333,-0.03533093661233491,-1,-1,1,-1
0.1009900825710401,0.7666,6.43,0.024554438207609223,0.0326516804070866,0.6289,4.063,0.013836940555895863,-0.1342075411099641,0.5299666666666667,1.9772,-0.10983840892355991,-0.0373235746085427,0.5669,2.1548000000000003,-0.023525720334563842,-1,-1,1,-1
0.0074992957948261,0.7681333333333333,6.3394,0.0018233572100023751,0.0157089576403999,0.6275666666666667,4.048066666666667,0.006657051347903175,-0.0787484327882817,0.5302333333333333,2.0367666666666664,-0.06444945262503268,-0.0767335049405124,0.5661333333333334,2.1105666666666667,-0.04836650820439334,1,-1,1,-1
0.1929026456631692,0.7888666666666667,6.682966666666667,0.04690179443797085,-0.1546653876258354,0.5888666666666666,3.6080333333333336,-0.06554320475857645,-0.1549049575570524,0.5409666666666666,2.0517,-0.1267776306138954,-0.0311087702028611,0.6028666666666667,2.196333333333333,-0.019608417345352937,1,-1,1,1
0.1009886656270913,0.799,6.7349,0.024554093695932942,-0.1858604662700109,0.5791666666666666,3.4347000000000003,-0.07876287503142006,-0.148832095365297,0.5481,2.094466666666667,-0.12180746637992056,0.0071255939175189,0.6193666666666666,2.333733333333333,0.004491389998932477,1,-1,1,1
0.1910462954711418,0.7962,6.8167333333333335,0.04645044679153481,-0.2321764796449681,0.5794666666666667,3.382033333333333,-0.09839040769942535,-0.122067960743228,0.5497666666666666,2.1274333333333333,-0.09990310885432271,0.0490669779336516,0.6233666666666666,2.3969666666666667,0.030927798653698508,-1,1,1,1
0.1990788226706517,0.7909999999999999,6.824633333333334,0.04840345235158636,-0.1916258451352939,0.5760333333333333,3.381533333333333,-0.08120609399125728,-0.0880295857450144,0.5463333333333333,2.1545,-0.07204535271613441,0.0017319063914928,0.6300666666666667,2.395433333333333,0.0010916517466303347,-1,-1,-1,1
-0.0249864682846796,0.7199333333333334,5.946199999999999,-0.006075138032400107,-0.1699586284753955,0.5727,3.462066666666667,-0.07202408604566739,-0.1282465608532685,0.4965666666666666,2.0098,-0.10495981133056974,0.0456843748515511,0.5645,2.2806333333333337,0.028795683095449807,-1,-1,-1,-1
-0.1078228512453236,0.7020333333333333,5.648233333333334,-0.026215737930595027,-0.1947985088470258,0.5697666666666666,3.4635333333333334,-0.08255058709653569,-0.1151508565008052,0.4719666666666666,1.8643,-0.09424199832310742,-0.000250253234026,0.5342333333333333,2.0635666666666665,-0.0001577391141728508,-1,-1,-1,-1
-0.2626808897235477,0.7001666666666666,5.488733333333334,-0.06386747600190854,-0.2357033347891972,0.5700333333333333,3.448366666666667,-0.09988499800447323,-0.074276706382748,0.4568,1.7880666666666665,-0.06078969319971955,-0.0675353809887553,0.5229333333333334,1.9320333333333333,-0.04256876525074382,-1,1,-1,-1
-0.2741803086117178,0.7047333333333333,5.4883,-0.06666341163563141,-0.2754906266147006,0.5716333333333333,3.4219,-0.11674582675833074,-0.0577967728821566,0.4493666666666667,1.7497333333333331,-0.047302152485536535,-0.0199221045628215,0.5130333333333333,1.9102666666666663,-0.012557260801959841,1,1,-1,-1
-0.3459782050819759,0.6949333333333334,5.378633333333333,-0.08412014567756221,-0.0490465518569327,0.5354,3.2292,-0.02078466449673901,-0.0642353754517688,0.4742333333333333,1.7707000000000002,-0.05257164670388223,-0.0298913320247555,0.5099,1.9004,-0.01884104416625294,-1,-1,1,-1
-0.403573130765138,0.6984333333333334,5.324133333333333,-0.09812361025304903,-0.120433117266522,0.5277333333333334,3.0589,-0.051036450920805464,-0.0517438145378723,0.4856333333333333,1.8442333333333327,-0.04234827799891566,-0.0545667711836006,0.5106,1.8726666666666665,-0.03439441725208452,1,-1,1,1
-0.3325390213525097,0.6933333333333332,5.369533333333333,-0.08085258119949816,-0.1324180309624871,0.5250666666666667,3.011433333333333,-0.05611534843269644,-0.0295276710373364,0.4902666666666666,1.9102333333333328,-0.02416609662270698,-0.0530444890494863,0.5142333333333333,1.8702666666666667,-0.03343489544494017,-1,-1,1,1
-0.168339675215698,0.6837000000000001,5.3915,-0.040929624451640764,-0.1469467137248932,0.5259333333333334,3.0038666666666667,-0.06227222970901968,0.0213434212622707,0.4822999999999999,1.9654,0.017467926265873894,-0.0667703021170549,0.5197999999999999,1.8608,-0.04208652227808418,-1,1,-1,1
-0.0024960263912756,0.6214666666666667,4.650833333333333,-0.0006068766776779887,-0.038110042746835,0.5568,3.176,-0.016150053825595978,-0.0337056494199428,0.4796333333333333,1.935,-0.027585446193283715,-0.0740436734315199,0.5203,1.8779666666666663,-0.04667105902806574,-1,1,-1,1
-0.2944968776150247,0.6181333333333333,4.306033333333333,-0.07160312378837087,0.0193952273866964,0.5636,3.3206666666666664,0.00821919745237845,-0.0484039505483935,0.4800666666666667,1.9173666666666669,-0.0396148597156251,-0.0625001979882471,0.5223666666666666,1.8866,-0.03939499884852485,-1,1,1,1
-0.235189602090946,0.6128666666666667,4.2886,-0.057183323397641796,0.0144471655205045,0.5668333333333333,3.3602,0.006122336370321159,-0.054154256824175,0.4805,1.9119,-0.044321037080408875,-0.0616814322347261,0.5277666666666666,1.8877,-0.038878916068703306,-1,1,1,1
-0.1716321770279414,0.6083666666666666,4.284633333333334,-0.041730153872342066,-0.0259309757016152,0.5699000000000001,3.360266666666667,-0.01098887912861464,-0.0487100673300082,0.4808333333333333,1.9165,-0.03986539243501834,-0.0698110684280455,0.5297,1.8787333333333331,-0.044003171971620104,-1,1,1,1
-0.0889005921657561,0.6287666666666667,4.389066666666666,-0.02161503428238503,-0.1496322152559193,0.5204,3.0012666666666665,-0.06341027603877337,-0.0790578586170669,0.4475,1.7808666666666666,-0.06470269354154552,-0.0492183194817152,0.5161666666666667,1.9277666666666664,-0.031023191953297665,1,-1,-1,-1
-0.0050778043411048,0.6295333333333333,4.493033333333334,-0.0012346027426631855,-0.1299354369201459,0.5027333333333334,2.8106,-0.05506328906668472,-0.0554521987415213,0.4320333333333333,1.6723666666666666,-0.045383301345869945,-0.1021241809163675,0.5087333333333334,1.8938666666666664,-0.06437070791941145,1,-1,-1,-1
0.0164002772733562,0.6271666666666667,4.522733333333333,0.003987516245597771,-0.1277649758326502,0.4957666666666667,2.7304666666666666,-0.05414350360167555,-0.1428736265826251,0.4301,1.5757666666666668,-0.116930924232612,-0.0797743971721209,0.5032333333333333,1.875133333333333,-0.05028323726795938,-1,-1,-1,-1
0.0190877511204607,0.6214666666666667,4.530466666666666,0.004640940907042858,-0.0925924082789024,0.4907666666666667,2.7057,-0.03923827604916611,-0.1681063151783344,0.4311999999999999,1.5561666666666667,-0.13758191258464134,-0.0535399799575075,0.4998666666666666,1.875033333333333,-0.03374721227559437,-1,-1,1,-1
-0.2002675237481206,0.6225666666666667,4.3257666666666665,-0.04869246971260789,-0.2397789893928892,0.4934,2.5755666666666666,-0.10161215537507551,-0.0608864149317252,0.4139,1.5279666666666667,-0.0498307836195343,-0.0075894555319087,0.4820666666666666,1.7813,-0.004783770316962787,1,1,-1,-1
-0.1754256794624122,0.6197666666666667,4.356166666666667,-0.04265249514334861,-0.2721294901982416,0.5006,2.550133333333333,-0.11532146377869354,0.0013267568441024,0.4014666666666667,1.4766,0.0010858470364586074,-0.0895469976756029,0.4795666666666666,1.6881333333333333,-0.056443083124034316,-1,1,-1,-1
-0.1597178391471958,0.613,4.371833333333333,-0.03883333602815865,-0.1974371807003732,0.4974666666666667,2.6248,-0.0836687882159292,-0.102326505619938,0.4044,1.3729333333333331,-0.08374626697610545,-0.1134641791621697,0.4841666666666666,1.6642,-0.07151851276188025,-1,-1,1,1
-0.1697271702865643,0.6096666666666667,4.3627666666666665,-0.04126697601244361,-0.1480333503022421,0.4889,2.6507666666666667,-0.06273271828232371,-0.1249648184741676,0.4103,1.3509333333333335,-0.10227396105392908,-0.1024666691322546,0.486,1.6759666666666666,-0.06458658440148343,-1,-1,1,1
-0.1454577011010123,0.6002666666666666,4.287999999999999,-0.035366167078765214,-0.110431591372925,0.4779666666666666,2.567633333333333,-0.04679806203752094,-0.0767371868151867,0.3914999999999999,1.3217,-0.06280340460260699,-0.0200685056432252,0.4685,1.6753,-0.012649540035939405,-1,-1,-1,-1
-0.1804805502947415,0.5988,4.245933333333333,-0.04388152189864971,0.0249690047940385,0.4669333333333333,2.5746666666666664,0.010581220652888808,-0.1128716239422962,0.3846333333333333,1.232033333333333,-0.09237662417406256,-0.0176433359656353,0.4599,1.61,-0.011120911971847556,-1,-1,-1,-1
-0.1993387613763619,0.5999333333333333,4.231633333333334,-0.04846665310085436,-0.0087054601476994,0.4632666666666666,2.4983,-0.003689149626409227,-0.0958407888385315,0.38,1.2082666666666668,-0.07843821344866002,-0.0511541497343686,0.4586666666666666,1.5699666666666667,-0.03224338057715708,1,-1,-1,-1
-0.2195458225134974,0.6019,4.210933333333333,-0.05337973982598056,-0.0911598929611674,0.4774666666666667,2.4155666666666664,-0.03863121298074874,-0.1436623755470243,0.3858333333333333,1.1603,-0.11757645376525376,-0.0931738025250605,0.4626333333333333,1.5277666666666667,-0.05872912344817975,1,1,1,1
-0.1646980225040479,0.5914,4.1631,-0.040044203485489115,-0.1046275891249264,0.4625,2.4000666666666666,-0.04433847548361076,-0.0692712722640578,0.3686,1.1323,-0.05669313562164606,-0.1048085736983341,0.4610666666666667,1.526233333333333,-0.06606272896827994,-1,-1,-1,-1
-0.2416514075785931,0.5959333333333333,4.088900000000001,-0.058754428198396956,-0.1714394880784451,0.4612333333333333,2.3203,-0.07265163617612187,-0.0418781228466516,0.3598666666666666,1.0811333333333335,-0.034273978527128275,-0.1033433721715029,0.4601333333333333,1.5335666666666667,-0.06513918609449214,1,-1,-1,-1
-0.2360685389874417,0.5988666666666667,4.0946,-0.05739702558664843,-0.1780756213680443,0.4608666666666666,2.3096666666666668,-0.07546385841719393,-0.0455438574822204,0.3564,1.0463333333333331,-0.03727409652777742,-0.106929985277884,0.4599333333333333,1.5318666666666667,-0.06739989284013409,1,-1,-1,-1
-0.2219543462916977,0.5975666666666667,4.1089,-0.05396534136999133,-0.1769077826560172,0.4607,2.3088333333333333,-0.07496895847220715,-0.0632752935953875,0.3571,1.0286666666666668,-0.05178589455710163,-0.1026605309652872,0.4593666666666667,1.5362333333333331,-0.06470877900141939,-1,-1,1,-1
-0.2472988607140696,0.5914666666666667,4.100666666666667,-0.06012753371049396,0.0218561488579029,0.4418666666666667,2.2837666666666667,0.00926207254135616,-0.0700697597514157,0.3675,1.0333666666666663,-0.057346635376066726,-0.0441282139669039,0.4439333333333333,1.4644,-0.0278148069025404,-1,-1,1,-1
-0.2972457604688463,0.5912333333333334,4.047466666666667,-0.07227147925908395,-0.0984719841876109,0.4426,2.1630666666666665,-0.04172988877256578,-0.0458216838114238,0.3727666666666666,1.0574333333333334,-0.037501475717533754,-0.1396135393493178,0.4502,1.3686666666666667,-0.0880009247800962,-1,1,1,1
-0.2918227188495823,0.5914666666666667,4.052,-0.07095293651758412,-0.1185088673046492,0.4481333333333333,2.1425666666666667,-0.05022100338471663,0.0305709069288633,0.3696,1.1336,0.025019903864159816,-0.1515713410636303,0.4586,1.3564,-0.09553814225986824,1,1,-1,1
-0.2949523787283752,0.5937666666666667,4.048900000000001,-0.07171387301895393,-0.1167243060623106,0.4493333333333333,2.144366666666667,-0.04946475232747439,-0.0070366246191126,0.3699333333333333,1.096,-0.005758928641143967,-0.1347149709145927,0.4607333333333333,1.3732666666666666,-0.08491326899568245,1,1,1,1
-0.1870738550823008,0.6179333333333333,4.1582,-0.04548459906096588,-0.1213413395972939,0.451,2.1412666666666667,-0.051421332135056855,-0.0154256299050885,0.3722999999999999,1.0897666666666668,-0.012624675419918052,-0.0517786424822828,0.4386666666666666,1.4070333333333334,-0.03263700958757427,1,1,1,-1
-0.0239166861605895,0.6125,4.321,-0.00581503428366718,-0.0958369944902108,0.4500333333333333,2.1670666666666665,-0.040613248055954766,-0.0042729794157037,0.3732333333333333,1.1019333333333334,-0.003497100509422653,-0.1328795049386801,0.4353666666666667,1.2948,-0.08375634178048898,-1,-1,1,-1
-0.019725418245363,0.6078666666666667,4.3275,-0.004795981457726865,-0.0819569530935364,0.4473666666666666,2.1829,-0.03473124427162659,-0.0041716748930209,0.3768333333333333,1.1043333333333334,-0.0034141906558018166,-0.0923584759795739,0.4301666666666666,1.2873666666666668,-0.058215208463035927,-1,-1,1,-1
-0.0382736409236548,0.6068,4.310333333333333,-0.009305742971138028,-0.082812910849817,0.4417999999999999,2.1821,-0.03509397710633368,0.0237350410456103,0.3717333333333333,1.132966666666667,0.019425280596186017,-0.0839829862554077,0.4290333333333334,1.2856,-0.05293598665798812,-1,-1,-1,-1
-0.1233732981300415,0.5988666666666667,4.207433333333333,-0.029996628859790177,-0.0215954238449591,0.472,2.2312,-0.009151584001086252,-0.0217616469775445,0.3988333333333333,1.1882333333333333,-0.01781021140690746,-0.0639968057830795,0.4829333333333334,1.518233333333333,-0.04033833765787074,-1,1,1,1
-0.1352810933406427,0.6002333333333333,4.1755,-0.03289185593797278,0.0241069588988409,0.4804666666666666,2.366233333333333,0.01021590782183113,0.0052498573111157,0.4083,1.2877,0.004296598904648698,-0.0074319285221891,0.5015333333333334,1.7351,-0.004684478209637268,1,1,1,1
-0.1429267794410558,0.6003666666666667,4.162733333333333,-0.03475080606582628,0.0757530775848449,0.4799333333333333,2.4134666666666664,0.03210220173661171,0.03032780420794,0.4104666666666666,1.3276333333333334,0.02482094324055875,0.0191566184443119,0.5090333333333333,1.8283333333333331,0.012074761134312096,1,-1,1,1
-0.1489827032943544,0.6034,4.152699999999999,-0.03622322597340687,0.1002887132221723,0.4790333333333333,2.4344333333333337,0.04249977171102368,0.005012615711218,0.4141666666666666,1.3329333333333333,0.0041024351516454885,-0.0255214544352917,0.5136666666666667,1.8226666666666669,-0.016086631730031647,1,-1,1,1
0.0756388750765948,0.6457666666666667,4.637666666666666,0.018390618532813346,-0.0860659310291875,0.5173333333333333,2.612233333333333,-0.03647252321140061,-0.1412517444729233,0.4838666666666666,1.7286333333333337,-0.11560354017566644,-0.1021823955993337,0.5909,2.2906,-0.06440740168106723,1,1,1,1
-0.0207333967573983,0.6655,4.786300000000001,-0.005041058453984971,0.0205144418381459,0.5269666666666667,2.7901333333333334,0.008693491689028065,-0.1318960163289282,0.5152666666666667,1.9584333333333328,-0.10794660610803604,-0.0736358319938159,0.6275999999999999,2.522566666666666,-0.04641398923491483,1,1,1,1
0.1224159778348044,0.6612333333333333,4.915533333333333,0.0297638687566607,0.0660378153986047,0.5287333333333334,2.8407333333333336,0.027985124034026695,-0.1649773538583092,0.5327333333333333,2.051,-0.13502110169329706,-0.04786766958571,0.647,2.6478333333333333,-0.030171853032613116,-1,1,1,1
0.1106195910217753,0.6644666666666668,4.8939,0.0268957291958298,0.0543386082776744,0.5307999999999999,2.8443666666666663,0.023027301604517304,-0.1412953372251375,0.5407666666666667,2.1270333333333333,-0.11563921744465006,-0.0450327141280566,0.6575333333333333,2.7009333333333334,-0.02838492962141246,1,1,1,1
0.1583491269907604,0.6750666666666666,5.093466666666666,0.03850055129114692,0.0762156673529528,0.5297,2.878166666666667,0.03229823535703407,-0.1316695763360746,0.4891333333333333,1.9667333333333328,-0.10776128262825242,-0.0475997410980939,0.6130333333333333,2.641,-0.030002972888215684,1,-1,-1,-1
0.1911125656695791,0.6729666666666667,5.152166666666667,0.04646655953697583,0.0459757935139046,0.5291,2.8747333333333334,0.01948335626009526,-0.1437270236679229,0.4659666666666666,1.7886666666666668,-0.11762936321192623,-0.0034950264851971,0.5855666666666667,2.5355,-0.0022029780511382538,-1,-1,-1,-1
0.1932418540267981,0.6707666666666667,5.165033333333334,0.046984268583869004,0.0530587378862024,0.5243333333333333,2.8924333333333334,0.02248492552141055,-0.0789029004368619,0.4510666666666666,1.7271333333333332,-0.06457587235234377,-0.1827655619126091,0.5826666666666667,2.361266666666667,-0.115200420684286,-1,-1,-1,-1
0.1974572909503607,0.6672,5.172366666666667,0.048009197792981004,0.0564794865681674,0.5197999999999999,2.8986333333333336,0.023934550642656555,-0.1506744237691766,0.45,1.6498333333333333,-0.12331526854158159,-0.1536859392116967,0.5795333333333333,2.369166666666666,-0.09687101150331982,-1,-1,-1,-1
0.0858522254152687,0.6670999999999999,5.191999999999999,0.020873863158415305,0.148039812827867,0.3881333333333333,1.7339666666666669,0.06273545693411124,-0.1848302854253369,0.4524333333333333,1.7658666666666667,-0.151269178349466,-0.0065408909061859,0.4943999999999999,1.8862,-0.004122841175094765,-1,-1,1,-1
0.0422263825519531,0.6680333333333333,5.189,0.010266801201726378,-0.000190646832604,0.3504,1.2027666666666663,-8.07912137146498e-05,-0.1901667758157936,0.4498333333333333,1.8073333333333332,-0.1556366796752176,-0.0508373306964233,0.4622333333333334,1.5710333333333333,-0.03204368383959806,1,-1,-1,-1
0.0428148616253949,0.6659333333333334,5.205299999999999,0.010409882311053458,-0.0668191128905224,0.3371,1.0086,-0.02831621777307326,-0.179171291752485,0.4465,1.8044666666666669,-0.1466377332310039,-0.0379197499077277,0.4465,1.4494,-0.023901500347762016,-1,-1,-1,-1
0.0506992001089221,0.6605,5.2237,0.01232685769292288,-0.0504213172373063,0.3303999999999999,0.9628,-0.021367254630213564,-0.1453479364968557,0.4416666666666666,1.7986000000000002,-0.11895595398813223,-0.0441232129066986,0.4395666666666666,1.3867333333333334,-0.027811654644349697,-1,-1,-1,-1
0.0642872904697604,0.6783333333333332,5.2437,0.01563062690105195,-0.0361242435520088,0.3985333333333333,1.3495666666666666,-0.015308523311019692,-0.1468780942408321,0.4623333333333333,1.7563666666666666,-0.12020826880301078,-0.0700391964622308,0.4947,1.5718,-0.04414696517441501,1,1,1,1
0.0362624569435858,0.6848333333333333,5.281866666666667,0.008816749482812084,0.0261861084974737,0.4207666666666667,1.6375333333333333,0.011096997831423804,-0.0775554140674754,0.4739333333333333,1.8142333333333331,-0.0634730598156151,-0.0362660477993113,0.5158666666666667,1.7792,-0.022859142167246844,1,1,1,1
0.0386180505633637,0.6890666666666667,5.334466666666667,0.009389481740342303,0.0396937494746374,0.4281666666666667,1.7255666666666665,0.016821187916624816,-0.0689696422465675,0.4792666666666667,1.8617333333333328,-0.056446274968878614,0.0041671454172995,0.5226666666666666,1.8683,0.0026266267019989264,1,1,1,1
0.0687514342426274,0.6862666666666667,5.357766666666667,0.01671602597817063,0.0536039802932792,0.4308666666666667,1.7663333333333333,0.022715985199847126,-0.0787503027528113,0.4807,1.8580666666666663,-0.06445098304520859,-0.0185945785316246,0.5283333333333333,1.8915,-0.011720497269143143,-1,1,1,1
-0.0162939648536228,0.6691333333333332,5.264466666666666,-0.003961667749640666,0.0177376978429517,0.4558333333333333,2.0134,0.007516779154744408,-0.0706048879830394,0.4344666666666666,1.7028333333333334,-0.05778459611244194,-0.0573260271034969,0.4974333333333333,1.8519666666666668,-0.03613362588319223,-1,1,-1,-1
-0.0851069000930797,0.6647,5.214266666666666,-0.02069264690329062,0.0742637170618545,0.4602,2.1330666666666667,0.03147104913539847,-0.1233903158504052,0.4185,1.5149333333333337,-0.10098535341228894,-0.0332471803402498,0.4802,1.7401999999999995,-0.020956295713929356,-1,1,-1,-1
-0.1522260476456924,0.6652333333333332,5.155566666666667,-0.037011803390450834,0.1098052383241148,0.4567666666666667,2.174033333333333,0.04653262975975339,-0.0056181258457386,0.4045,1.5023333333333333,-0.004597997988225136,-0.1272038144708576,0.4800666666666667,1.6582,-0.08017885200219266,1,-1,-1,-1
-0.1899283093282164,0.6727,5.121433333333334,-0.04617862285630716,0.102787098059653,0.4543999999999999,2.1691666666666665,0.043558522809006045,-0.0461778258571099,0.3999333333333333,1.4201333333333332,-0.03779295021535569,-0.1281708380323387,0.4795,1.6565,-0.08078838434476553,1,-1,-1,-1
-0.1056945223617278,0.6551666666666667,5.14,-0.025698262167358953,0.0170848091594266,0.4704666666666666,2.2044,0.007240101758943571,-0.0511730564267729,0.4053,1.4127666666666665,-0.041881156984068905,-0.15601785844358,0.4886666666666667,1.6257666666666666,-0.09834086213438774,-1,1,1,1
-0.1719412319484572,0.6529333333333334,5.040333333333333,-0.041805296596809344,0.1010496604623911,0.4697,2.2893,0.04282224153793022,-0.0760322718141974,0.4149666666666667,1.3885333333333334,-0.062226486632911276,-0.1488462962002248,0.4975666666666666,1.6337000000000002,-0.09382049747294732,-1,-1,1,1
-0.2426378342475699,0.6622,4.9694666666666665,-0.05899426514152145,0.0853205367639855,0.4706,2.2751,0.03615664433442657,-0.0549982017899051,0.4200333333333333,1.4095,-0.04501174023679031,-0.0537975918255408,0.4921333333333333,1.7286666666666668,-0.03390958966912594,1,1,1,-1
-0.18054972575547,0.6645333333333333,5.0290333333333335,-0.043898341021208064,0.0690876893939624,0.4722999999999999,2.2782333333333336,0.029277582022424066,-0.0317721963024451,0.4212666666666667,1.4317666666666666,-0.026003065558053696,-0.0467632984880064,0.4878,1.7345333333333337,-0.029475748067784704,1,1,1,-1
-0.0831174384657522,0.5765,4.054033333333334,-0.020208934925332194,0.0341166388957629,0.4520666666666666,2.3119,0.014457752203931886,0.0186392587975805,0.3525,1.0951333333333333,0.015254780118229202,0.0055332792066418,0.4292666666666667,1.3824666666666667,0.003487725399129313,-1,-1,-1,-1
-0.2033491002604721,0.5581333333333334,3.678833333333334,-0.049441715362558994,-0.0597814252072783,0.4428666666666667,2.234633333333333,-0.025333827130082823,-0.0113161755909861,0.3261666666666666,0.8401666666666667,-0.009261407456941009,-0.0519089658084883,0.4101333333333333,1.1608,-0.032719154723926745,-1,-1,-1,-1
-0.1801806824391993,0.5497,3.5883666666666665,-0.04380861289073619,-0.047069089954272,0.4384,2.2070666666666665,-0.019946667111687848,-0.0481800944159174,0.3164,0.7235666666666667,-0.0394316509241101,-0.0220711376089697,0.3998,1.1010666666666666,-0.013911834980978767,-1,-1,-1,-1
-0.2718417438757763,0.5530666666666666,3.499133333333333,-0.06609481973193852,-0.1615693821800725,0.4461333333333334,2.094733333333333,-0.06846893969944871,-0.0243546486027139,0.3104666666666666,0.6976666666666667,-0.01993238107404598,-0.0948411010291894,0.3993,1.0257333333333334,-0.05978005168144162,1,1,-1,-1
-0.0325498524192466,0.5869666666666666,3.8439333333333336,-0.007914077496995542,-0.0320015779110822,0.4690999999999999,2.2343333333333333,-0.01356144387455201,0.0349556580575536,0.3387333333333333,0.7593,0.02860848080639372,-0.0229208497398449,0.3812,0.9335666666666668,-0.014447423819012541,1,1,1,-1
-0.0408351897588139,0.5976,3.9858,-0.009928550587365524,0.1478791353967961,0.4599333333333333,2.4094333333333333,0.06266736598030173,0.056833167227949,0.3494,0.8569333333333333,0.04651351638496758,-0.0379019627067206,0.3747666666666667,0.8587333333333333,-0.023890288755067143,1,-1,1,-1
0.038908212505385,0.5909333333333333,4.065766666666667,0.009460030880358603,0.0379071239698269,0.4691333333333333,2.3002,0.016064062078153578,0.0998950674618049,0.3524333333333333,0.9271,0.08175632441045969,-0.006109456895479,0.3699333333333333,0.8483333333333334,-0.0038509005588712956,-1,1,1,-1
-0.0870672925514597,0.6016666666666667,3.9959,-0.0211692910871202,0.0152886597239878,0.4736,2.330833333333333,0.006478939924152411,0.0822225859908297,0.3546666666666667,0.9277333333333332,0.06729277615937788,-0.0167802988085177,0.3696,0.8331666666666666,-0.010576924130124631,1,1,1,-1
-0.0054042734231751,0.6193333333333333,4.229166666666667,-0.0013139794962840291,-0.4043100506560364,0.6277,3.918266666666667,-0.17133617833232956,0.0903550376719786,0.3584666666666666,0.9271,0.07394855381477229,-0.1081514218220395,0.4261333333333333,0.9288,-0.06816978626126535,1,1,1,1
-0.0172282294557604,0.627,4.290666666666667,-0.004188822157862951,-0.0984687748281771,0.6572333333333333,4.597766666666667,-0.04172852872875933,0.0889524596277588,0.3621,0.9396666666666664,0.07280065303740843,-0.0417064876976398,0.4459333333333333,1.151333333333333,-0.026288349280645478,1,1,1,1
0.1327829084356704,0.6135,4.428733333333333,0.03228445444548291,-0.1004100427045502,0.6707,4.7728,-0.042551188018374785,0.0449827412978284,0.3675666666666666,0.9355,0.036814866678209,0.0539578438403671,0.4506333333333333,1.280433333333333,0.03401059939617901,-1,1,1,1
0.0447125708956921,0.6136,4.341933333333333,0.01087128588482261,-0.00377255260869,0.6681666666666666,4.869800000000001,-0.0015987105576074417,0.0220863125044261,0.3700666666666666,0.9337,0.01807592482815094,0.0645257926531606,0.4504666666666667,1.2905000000000002,0.04067176759583107,1,-1,1,-1
-0.0298084062647463,0.6129,4.3177666666666665,-0.007247530163965946,-0.1031006597442809,0.5875666666666667,4.060266666666666,-0.04369140216886469,0.0541086004793526,0.3694666666666666,0.9839666666666668,0.044283670921763225,-0.1042766373658423,0.4234,1.1462333333333334,-0.06572743993111652,-1,-1,-1,-1
-0.0397136556051407,0.6092333333333333,4.328366666666667,-0.009655863999009482,-0.2390287247575266,0.5702333333333334,3.701666666666666,-0.10129421256076172,0.0499965580196744,0.3689,0.9897333333333334,0.04091828476341685,-0.0639834683872675,0.4082333333333333,1.084566666666667,-0.040329930857419406,-1,-1,-1,-1
-0.1170413603097362,0.6125,4.2568,-0.02845709971014579,-0.3507009459763797,0.5692,3.5835666666666666,-0.14861802154961726,0.0557254312065221,0.3639666666666666,0.9992666666666664,0.045606920815936536,-0.0237122923727726,0.3984333333333333,1.040166666666667,-0.014946284344521969,1,-1,-1,-1
-0.1144617732738,0.6190666666666667,4.264366666666667,-0.027829906337663003,-0.3071410749058407,0.5654333333333333,3.5807,-0.1301584709503556,0.0499146045076317,0.3609666666666666,0.9969666666666666,0.0408512122033057,0.0225964224312769,0.3901,1.0158,0.014242931451646446,1,-1,-1,-1
-0.080165697296251,0.6842,5.071866666666667,-0.019491257067207963,-0.2324873417959727,0.5874,3.538033333333334,-0.09852214306651522,0.035248322681774,0.3794666666666667,1.0163333333333335,0.02884800398375557,-0.1789362627746706,0.5022,1.5154999999999998,-0.11278674456828215,1,1,1,1
0.0608062313265138,0.6978333333333333,5.3834333333333335,0.014784252193221057,-0.0821437333837495,0.5949666666666666,3.6401666666666666,-0.03481039694433653,0.0325370005358665,0.3888666666666666,1.0682333333333334,0.026628998195238212,-0.0841407148431101,0.5415333333333333,1.9419,-0.05303540582354155,1,1,1,1
0.0769858350438363,0.7012999999999999,5.435433333333334,0.018718114505108345,-0.1229157356078158,0.6004,3.6461,-0.052088520584086966,0.0564904974786615,0.3922,1.1081666666666663,0.046233067911381924,-0.0528170322962533,0.5577000000000001,2.103333333333333,-0.033291525362602374,1,1,1,1
0.1009543134213482,0.7026666666666667,5.472833333333333,0.02454574139943273,-0.0296665415778139,0.5946,3.730233333333333,-0.012571915662329337,0.072510289747971,0.3932666666666666,1.1274666666666666,0.05934401890261695,-0.0498777704899473,0.5661999999999999,2.1754333333333333,-0.03143885578391221,1,-1,1,1
-0.0527317160543612,0.7191333333333333,5.534866666666667,-0.01282103777395369,-0.0286320780364572,0.5894333333333334,3.6861666666666673,-0.01213353667691309,0.0026754294599791,0.4351666666666666,1.4012666666666669,0.002189630423453945,-0.0369629337639176,0.5530333333333334,2.130333333333333,-0.02329840192412603,1,-1,1,-1
0.0658018536485149,0.7195,5.648933333333334,0.015998873436132138,-0.0189359991377009,0.5831333333333333,3.682733333333333,-0.008024588357112415,-0.0069941905092028,0.4528666666666667,1.5428000000000002,-0.005724199630553117,-0.0346148526704728,0.5422666666666667,2.1103,-0.021818364181047267,1,-1,1,-1
0.0471008338068692,0.7199666666666666,5.634433333333333,0.01145196125989988,-0.0502677597469891,0.5839333333333333,3.6467,-0.02130218092377821,0.0035428210281946,0.4599666666666667,1.614766666666667,0.0028995227959581053,-0.0811716995458566,0.5392333333333333,2.054866666666667,-0.05116398208439517,1,1,1,-1
-0.0135843391546552,0.7237333333333333,5.6241666666666665,-0.0033028571506469686,-0.0234818409709673,0.5811,3.6659666666666655,-0.009950998956481142,0.00537002114647,0.4634666666666666,1.6446666666666665,0.004394943635327092,-0.1025807738560606,0.5402666666666667,2.0260333333333334,-0.06465850666105441,1,-1,1,1
-0.0774162254298609,0.7539,5.9467,-0.018822758385673113,-0.0983174178240648,0.6297,3.902033333333333,-0.041664387531659845,-0.0123987027929555,0.4654999999999999,1.5911333333333335,-0.010147371572648691,-0.082501382558402,0.5887333333333333,2.1742666666666666,-0.052002105201348806,1,1,1,1
0.0063106220590105,0.7595999999999999,6.0903,0.0015343464967517862,0.0514899744195354,0.6390333333333333,4.143066666666667,0.021820123999286706,-0.0147526743567671,0.4679999999999999,1.5813666666666668,-0.012073913770516097,-0.0622425703868021,0.6098666666666667,2.3340666666666667,-0.03923261153794093,1,1,1,1
0.0518913208579565,0.7601666666666667,6.1316,0.012616706503053153,0.0037904060775222,0.6446666666666667,4.155333333333333,0.0016062763975234196,0.041027805400688,0.4643666666666666,1.623,0.03357805999250539,-0.0686165238608671,0.6207333333333334,2.3987,-0.04325022904722562,1,1,-1,1
0.0929195493956722,0.7567333333333334,6.165133333333333,0.02259219198390074,-0.0204196052931004,0.649,4.1818,-0.008653302405660085,0.029232911239055,0.4616666666666666,1.606766666666667,0.023924858708726193,-0.0057343510935576,0.6221333333333333,2.466466666666667,-0.0036144646256995746,-1,1,-1,1
-0.004659614843617,0.7410333333333334,6.0419,-0.0011329253510449328,-0.0495623947061654,0.6286333333333334,4.1158,-0.02100326540033807,-0.0758681501042037,0.4967,1.7160666666666669,-0.06209216580901099,-0.039768004299852,0.6389333333333334,2.4961333333333333,-0.02506648833169144,-1,-1,1,1
-0.1032304693033987,0.7496333333333334,5.931566666666667,-0.025099159393891547,-0.1364050152123948,0.6282,4.0114,-0.05780492959285296,-0.0690605823394143,0.5115999999999999,1.8339,-0.056520702344740215,0.0143985380225246,0.6467333333333333,2.573233333333333,0.009075657471108542,1,-1,1,1
-0.0834238493113401,0.7515666666666667,5.940466666666667,-0.02028343477702641,-0.1390699630967176,0.6271333333333333,3.9964,-0.05893426581690629,-0.0894775989406087,0.5204666666666666,1.8798333333333332,-0.07323043862255213,0.0338470881283536,0.6493333333333333,2.5902333333333334,0.021334428382021296,1,-1,1,1
-0.0598134132592873,0.753,5.964333333333333,-0.014542861263909137,-0.1595059643877494,0.6295333333333333,3.9756333333333336,-0.06759451642388106,-0.0404423184682394,0.5203333333333333,1.9274666666666669,-0.03309888458571511,0.017053145740622,0.6507333333333334,2.582533333333333,0.010748904458540449,1,1,-1,1
-0.1386511644531864,0.7315666666666667,5.951666666666667,-0.03371124533524349,-0.126563212629958,0.5922666666666667,3.7275,-0.05363422733195236,-0.040432351152825,0.5198333333333334,2.0129,-0.03309072711514899,0.0384766725949758,0.5721333333333333,2.3124,0.024252538733704122,-1,-1,-1,-1
-0.1824422326821251,0.7236666666666666,5.855766666666667,-0.044358479712107116,-0.0996124105075106,0.5767666666666666,3.599933333333333,-0.04221317205232637,-0.0556439209526149,0.5085000000000001,2.0596,-0.045540211028050726,0.0023852239657529,0.5379999999999999,2.0475666666666665,0.001503449563503451,-1,-1,-1,-1
-0.1877015667462718,0.7211666666666666,5.8289,-0.045637219069513055,-0.2554488874139724,0.5803,3.4606000000000003,-0.10825265426307823,-0.1008846537374226,0.5008,2.0370666666666666,-0.08256622362407674,-0.0379325849921818,0.5234666666666666,1.9010666666666665,-0.023909590532330473,-1,1,-1,-1
-0.1847257989574995,0.7199,5.820366666666667,-0.044913699448284855,-0.2750446484964945,0.5897333333333333,3.449933333333333,-0.1165568327269697,-0.1301052282772357,0.4977333333333333,2.0218666666666665,-0.10648098570630272,-0.0010296813007328,0.5136333333333334,1.8636333333333333,-0.0006490266425131032,-1,1,-1,-1
-0.0557865835493149,0.6682333333333333,5.268533333333333,-0.013563789470235446,-0.1082607443153529,0.5546,3.4432333333333336,-0.045878113008341805,-0.0456709382458817,0.4481333333333333,1.7973666666666668,-0.0373781022249976,-0.0184927906881009,0.4908666666666667,1.7554666666666667,-0.011656338560731309,-1,-1,-1,-1
-0.1198259069651515,0.6549666666666667,5.0411,-0.02913412637500175,-0.1222942044328556,0.5427000000000001,3.3126666666666664,-0.05182513169217273,-0.0687154381354855,0.4277,1.6111333333333333,-0.056238228722951214,-0.0281500933870715,0.4792,1.6808666666666667,-0.01774351013700927,-1,-1,-1,-1
-0.2268761693817529,0.6553666666666667,4.9389,-0.05516201927990919,-0.1494207833790408,0.5396,3.2499333333333333,-0.06332067665903197,-0.0738471877556894,0.4205333333333333,1.5414333333333334,-0.060438165690840644,-0.1067997283521524,0.4799,1.6101666666666667,-0.06731778955719452,1,-1,-1,1
-0.2414036732977118,0.6596,4.9244,-0.058694194797879365,-0.1679627481114489,0.5396666666666667,3.232833333333333,-0.07117828339146111,-0.0641271649993457,0.416,1.5090666666666668,-0.05248308488518895,-0.1050957074190204,0.4798666666666666,1.6153333333333335,-0.06624371451648471,1,1,-1,-1
-0.2643374367855999,0.6156666666666667,4.355166666666666,-0.06427024408999822,-0.1576446958579884,0.5171666666666667,2.9935,-0.06680575879536793,-0.0470453421827965,0.4102333333333333,1.5034333333333332,-0.03850294469212324,-0.0244033252262483,0.4700333333333333,1.6461,-0.015381854780188225,-1,-1,-1,-1
-0.2042066641519593,0.6008666666666667,4.2023,-0.04965022098060111,-0.2420249947036117,0.5172,2.9176,-0.1025639545347276,-0.1100835413546672,0.4118,1.4446666666666663,-0.09009479594861484,-0.0814023308049467,0.4698333333333333,1.5917666666666668,-0.051309353114867694,-1,1,1,-1
-0.1596740583447102,0.5931666666666667,4.142433333333333,-0.0388226912897651,-0.1329890485710141,0.5092666666666666,2.9307000000000003,-0.05635733097714896,-0.1352411205295631,0.4196999999999999,1.4252333333333334,-0.11068431309560545,-0.0943625683959088,0.4698666666666666,1.5849666666666666,-0.0594784239563484,-1,-1,1,1
-0.1417125881337542,0.5896666666666667,4.111233333333334,-0.034455591083638486,-0.164867862500484,0.5082666666666666,2.8883,-0.06986675064054872,-0.1026282443384885,0.4210666666666667,1.4599333333333333,-0.0839932165922158,-0.0803780631326669,0.4687333333333333,1.5905,-0.0506637387797318,-1,-1,1,-1
-0.1833035613894544,0.6067,4.092733333333333,-0.04456790069664468,-0.1585743008146276,0.4914,2.696,-0.06719970141532236,-0.0423732590610634,0.3954,1.3969666666666667,-0.03467920891538839,-0.0837261743121777,0.4582666666666666,1.5135666666666667,-0.0527741134714466,1,-1,-1,-1
-0.0841754408819444,0.6082666666666667,4.1987000000000005,-0.020466174589767742,-0.1698681892700584,0.4877333333333333,2.643933333333333,-0.07198576024152592,-0.0333997830587722,0.3849666666666667,1.3109333333333335,-0.02733511842349997,-0.1437380040236346,0.4579333333333333,1.4599,-0.09060064904218648,1,-1,-1,-1
-0.1073681268439754,0.6111333333333334,4.181,-0.02610517754753422,-0.0845809594863027,0.4803333333333333,2.637766666666667,-0.03584323054682968,-0.0633458878267834,0.3811333333333334,1.2480666666666669,-0.05184367043162833,-0.158891801732723,0.4587666666666666,1.4503333333333333,-0.1001523602769665,1,-1,-1,1
-0.105109388078012,0.6149333333333333,4.1856333333333335,-0.025555994300585534,-0.1416375099207751,0.4824333333333333,2.582966666666666,-0.06002232598214214,-0.1242804417820047,0.3899,1.1895666666666669,-0.10171385208874098,-0.1132949757354468,0.4542666666666667,1.4627666666666663,-0.07141186079891897,1,1,1,-1
0.2112504181370713,0.6241666666666666,4.576099999999999,0.051362819065223636,-0.0547163233051679,0.4601666666666666,2.4163,-0.023187367497522978,-0.1177200143720875,0.3921666666666666,1.2007333333333332,-0.09634465373666479,-0.1187205174530525,0.4707,1.4628666666666668,-0.0748316773210665,1,-1,1,1
0.2264915720807874,0.6227333333333334,4.595166666666667,0.05506850939833515,-0.0771542673310223,0.4546666666666666,2.327,-0.03269598983522301,-0.0795701119535086,0.3892333333333333,1.2407666666666668,-0.06512193295965273,-0.0641798391060599,0.4794333333333334,1.5196666666666665,-0.0404537068531717,-1,-1,-1,1
0.1570735008204682,0.6284333333333333,4.5908,0.03819039921307118,-0.0401034309037973,0.4499666666666667,2.3055,-0.016994800346719217,-0.0896167794743292,0.3875,1.2313333333333332,-0.07334434703820863,-0.0198155810966276,0.4809,1.5647666666666666,-0.012490117145409525,1,-1,-1,1
0.1097602004701077,0.6310666666666667,4.581033333333333,0.02668677944888528,-0.0635259142712123,0.4498,2.2785666666666664,-0.026920645080763604,-0.0920922086760975,0.3842,1.2280666666666666,-0.07537029284331334,0.0147002363581625,0.4754,1.5983333333333334,0.009265823358059682,1,-1,-1,-1
-0.0507603082877983,0.6090666666666666,4.430766666666667,-0.012341715359774868,-0.1295370963960098,0.4425,2.1290666666666667,-0.054894482619826344,-0.1184524056339766,0.3756,1.155433333333333,-0.09694405888372358,-0.014408592320666,0.4506,1.5425666666666666,-0.009081994876052086,-1,-1,-1,-1
-0.1718620381457816,0.6044666666666667,4.310333333333333,-0.041786041643404825,-0.1461494537310255,0.4417333333333333,2.1053,-0.06193437147308194,-0.0870507791085495,0.3701666666666666,1.1396,-0.07124427579673062,-0.0476930167041997,0.4431,1.4420666666666666,-0.030061766180291726,-1,-1,-1,-1
-0.162306068063903,0.5998333333333333,4.3041,-0.039462630562676224,-0.1176661130721647,0.44,2.1148333333333333,-0.049863865863072045,-0.0999229224891311,0.3688,1.1166666666666667,-0.0817791215786123,-0.0558304325776664,0.4390333333333334,1.3978000000000002,-0.035190925755521726,-1,-1,-1,-1
-0.2352724128986194,0.6062,4.234566666666666,-0.05720345777923821,-0.068645641748914,0.4363666666666666,2.121,-0.029090253624278865,-0.1403505275390624,0.3703,1.0775666666666668,-0.11486596437857213,-0.0900167087715664,0.4409666666666666,1.3652,-0.05673915047550256,1,-1,1,1
-0.188173716233174,0.5924666666666667,4.177866666666668,-0.04575201613775725,-0.053016227433329,0.4315,2.0822333333333334,-0.022466910687194364,-0.1075372804035643,0.3645333333333333,1.0737333333333334,-0.08801087987906868,-0.0452344031628404,0.4650666666666667,1.4154666666666669,-0.02851205784738323,-1,-1,-1,1
-0.3055362465043929,0.5999666666666666,4.0626,-0.0742872041885856,-0.1583816302719791,0.4457,1.9783666666666664,-0.0671180526054522,-0.060827003688803,0.3587666666666667,1.0671666666666668,-0.049782160149192956,0.0221384672828413,0.4711333333333333,1.505866666666667,0.013954274085333958,1,1,-1,1
-0.2784273091930673,0.5992999999999999,4.0875,-0.067696015141714,-0.0828271787398766,0.4496666666666666,2.0528666666666666,-0.035100023470384524,-0.0877937724729931,0.3585666666666667,1.0378,-0.07185235793813861,0.0662010422899372,0.4701666666666667,1.5492666666666668,0.041727707571000694,-1,1,-1,-1
-0.2550512898543502,0.5963666666666666,4.112233333333333,-0.062012437034045416,-0.0511325705766316,0.4472666666666666,2.085433333333333,-0.02166866546278715,-0.0743948777992802,0.3569666666666666,1.0369333333333333,-0.06088640729093075,0.0595743643614592,0.4706333333333333,1.5438,0.0375507932928887,-1,-1,-1,1
-0.3644983045905601,0.593,4.0017,-0.08862306940437881,0.0029331033996078,0.4181666666666667,1.9757333333333331,0.0012429736196934212,-0.094407212207346,0.3696666666666667,1.0100333333333331,-0.07726494274466587,-0.0425739789649592,0.4932333333333333,1.653233333333333,-0.02683514462813509,-1,-1,1,1
-0.3751583451187503,0.5970666666666666,3.9913,-0.09121492099788484,-0.0554865931452344,0.4111999999999999,1.8343333333333327,-0.023513788001953934,-0.0596429787579602,0.3794333333333333,1.0428000000000002,-0.04881312805566073,-0.036627758029621,0.5004666666666666,1.7295333333333334,-0.0230871346307144,1,-1,1,1
-0.3820223316351678,0.5982,3.984266666666666,-0.09288381093721802,-0.0449467537480505,0.4095666666666666,1.8255333333333328,-0.01904727573093861,-0.0264688585373493,0.3860666666666666,1.0756,-0.021662697071419504,0.0071950841315664,0.5017333333333334,1.7856666666666667,0.004535190930617522,1,-1,1,1
-0.3796146440764363,0.5995333333333334,3.986266666666667,-0.09229841270920375,-0.0749054372905297,0.4097999999999999,1.7954,-0.03174299362790207,0.0610007101045797,0.3742666666666667,1.1629666666666667,0.049924325307506186,0.0432611429375775,0.4977,1.8215666666666668,0.027268276438615693,1,1,-1,-1
-0.2112335179982483,0.579,3.9658,-0.05135871001407857,-0.1195838586942577,0.4000333333333333,1.6469333333333334,-0.05067655702761227,-0.0408972220360235,0.3547,1.0454,-0.03347118768944396,0.0456442493707123,0.4823333333333333,1.833,0.028770391283226456,-1,-1,-1,-1
-0.3309358783392637,0.5778666666666666,3.826933333333333,-0.08046279761823394,-0.1088723166291893,0.3983,1.6373,-0.046137281591602505,-0.1030976038255768,0.3500666666666667,0.9412,-0.08437735073884112,-0.0244727869134773,0.4738,1.7647666666666666,-0.01542563773090652,-1,-1,-1,-1
-0.3249114227374501,0.5799,3.8340333333333336,-0.0789980288108101,-0.0227512572398638,0.3907333333333333,1.6376666666666666,-0.009641396402114914,-0.1460304297947692,0.3527666666666666,0.8991333333333333,-0.1195145215419658,-0.0636568144468998,0.4729,1.7270666666666667,-0.04012403500398433,1,-1,1,-1
-0.3266039533930773,0.5793666666666667,3.8335666666666666,-0.07940954584634523,-0.061938049434977,0.3909333333333333,1.599,-0.026247748890556602,-0.104656478008332,0.3497333333333333,0.9378333333333334,-0.08565316771998639,-0.0799982332676005,0.4789,1.7114333333333331,-0.050424325184598225,-1,1,-1,1
-0.1511550768823788,0.6103333333333333,4.050633333333334,-0.03675141063939588,0.0225320002719804,0.4170666666666666,1.6869666666666665,0.009548480950498215,-0.059316386780663,0.3747333333333333,0.9901666666666668,-0.04854583798494755,-0.0474246892981262,0.4543333333333333,1.5777666666666663,-0.029892634590416106,1,1,1,-1
0.0745412842255168,0.6041333333333333,4.272366666666667,0.01812375345018433,0.0429736340035489,0.4267,1.774166666666667,0.018211118440595673,0.0165825917943673,0.3823,1.0896666666666666,0.013571558523896955,-0.0777949447485921,0.4487333333333334,1.4902333333333333,-0.049035552805259106,-1,1,1,-1
0.0611291672000122,0.603,4.257366666666667,0.01486276989267198,0.0729157305211885,0.4297333333333333,1.8386,0.03089980718396448,0.042181397843342,0.3840333333333333,1.1317666666666666,0.0345221854671204,-0.0662814364110533,0.4445333333333333,1.4599,-0.041778381431416184,-1,1,1,-1
0.0383358601992913,0.6072,4.2344333333333335,0.009320870786860565,0.0866455409966024,0.4295333333333333,1.852266666666667,0.036718146976080855,-0.0001505827014625,0.3886333333333334,1.133,-0.00012324020098468548,-0.0206346197380091,0.4402,1.4622666666666666,-0.01300637193135739,1,-1,1,-1
-0.0141748899249085,0.639,4.5555,-0.0034464419663781613,0.0347758943326961,0.4614666666666667,2.1389666666666667,0.014737127665723312,0.0733742474650338,0.3879333333333333,1.1670666666666667,0.06005110093567243,-0.135212043733512,0.5243,1.832466666666667,-0.08522658293322617,1,1,-1,1
-0.0610213211562218,0.6520666666666667,4.681233333333334,-0.014836548515772683,0.0751320208664014,0.4707,2.2719666666666667,0.031839013907140085,0.0858903294244521,0.3873333333333333,1.1588999999999998,0.0702945382046182,-0.0894023701031376,0.5548,2.147533333333333,-0.056351921764004595,1,1,-1,1
0.0342883709869124,0.6509999999999999,4.766333333333334,0.008336775901192832,0.0739276735905951,0.475,2.3152666666666666,0.0313286425738359,0.0815606054077815,0.3895333333333333,1.1530999999999998,0.06675099666339018,-0.0973060241178567,0.5692666666666667,2.264733333333333,-0.06133373703549459,-1,1,1,1
0.0418173588942494,0.6504333333333334,4.768966666666667,0.01016735236603035,0.0271944604084506,0.48,2.326566666666667,0.011524311380915215,0.0951264882250606,0.3893,1.1645666666666667,0.07785361408689628,-0.0243524049362844,0.5702,2.3424,-0.015349758805630324,-1,1,-1,1
0.0103755623812906,0.6610333333333334,4.8635,0.002522684395087835,0.0751778324526051,0.4765333333333333,2.3667,0.03185842767657458,0.0765067941458412,0.3906333333333333,1.1486666666666665,0.0626148461652847,-0.0889545953845081,0.5784333333333334,2.3439666666666668,-0.05606968130569237,1,-1,1,1
0.0525776273802662,0.6620666666666666,4.9168,0.012783573096925661,0.0755455348696005,0.4719,2.363566666666667,0.03201425048332728,0.0353592672811717,0.3963333333333333,1.1544,0.02893880348858012,-0.0607436472608524,0.5798666666666666,2.3769666666666667,-0.03828781333375092,1,-1,1,1
0.0754605368460819,0.6599666666666667,4.9392,0.01834725788838469,0.0860172904341998,0.4693666666666666,2.3732,0.03645191058096147,-0.0036347331180495,0.4001333333333333,1.1479666666666666,-0.002974745675589211,-0.0224760847811169,0.5717333333333333,2.4113,-0.014167080466496305,-1,-1,1,-1
0.0811834020684871,0.6584333333333333,4.944733333333334,0.019738698878396525,0.0711064181645975,0.4672333333333334,2.3582,0.030133067242464756,0.058676809552032,0.3967,1.2102333333333333,0.04802239388787548,-0.029214577882481,0.5700666666666667,2.404466666666667,-0.018414473859057246,-1,-1,-1,-1
-0.1645666072598945,0.6465666666666666,4.7940000000000005,-0.040012251561003534,0.0910899228157176,0.3472,1.2685333333333333,0.038601561436595246,0.0964524290497479,0.3917333333333333,1.3,0.07893879327508449,-0.0897269064141057,0.5119333333333334,2.0624,-0.056556482837543866,-1,-1,-1,-1
-0.2334942586151145,0.6459666666666667,4.759733333333333,-0.056771122461092456,0.0053477488600506,0.3073,0.8099,0.0022662381280787033,0.0656640565615549,0.3890333333333333,1.2938,0.05374091080528972,0.0093479584085309,0.4827,1.9012,0.005892186306503913,-1,-1,-1,-1
-0.1875140208666215,0.6336666666666667,4.810966666666666,-0.04559161970375627,-0.1341487562990005,0.2980666666666667,0.5896,-0.056848785220676296,0.0573230229295291,0.3870333333333333,1.2892,0.04691442508516951,-0.1141603667175845,0.4783333333333333,1.7384,-0.07195733229888525,-1,-1,-1,-1
-0.06055366661068,0.6224333333333333,4.7932,-0.014722844334642458,-0.0962809811875323,0.2906333333333333,0.5648,-0.040801398174474014,0.0424771712929332,0.3863666666666666,1.2769333333333333,0.034764252975669055,-0.1608057452545608,0.4786333333333333,1.695633333333333,-0.10135875330076333,-1,-1,-1,1
-0.1098983431419426,0.6428333333333334,4.7198,-0.026720367060787845,-0.0362121645192833,0.3549,0.9291,-0.015345781950778094,-0.0546666569351903,0.3609,1.078566666666667,-0.04474039662206133,-0.1265250954976391,0.5283,1.9154,-0.07975104322671578,1,1,-1,1
0.02297831979826,0.6507,4.8324,0.005586882585269361,0.1422881060808429,0.3689,1.2379666666666669,0.06029803186559182,-0.1608192305636537,0.3605666666666666,0.9564666666666668,-0.13161800196420856,-0.072531088856345,0.5454666666666667,2.1228333333333333,-0.04571764976673001,1,1,-1,1
0.0554678979889242,0.6506666666666666,4.8551,0.013486305179688737,0.0391386880061612,0.3815999999999999,1.2595,0.016585967173054553,-0.1349505950384342,0.3591333333333333,0.9640666666666664,-0.11044654063190172,-0.0389575530004919,0.5509333333333334,2.2027666666666668,-0.0245556463018617,-1,1,-1,1
0.0695834098541388,0.6502,4.8688,0.016918310135416708,0.0092426373195888,0.3886333333333334,1.3021,0.0039167914660556994,-0.0983931739857759,0.3545,0.9592333333333332,-0.08052714169527579,0.0128590849812768,0.5494,2.2569,0.008105312532381795,-1,1,-1,-1
-0.2904801841810149,0.6189666666666667,4.4587,-0.07062651649968067,0.0687850212651888,0.4095333333333333,1.5869333333333333,0.029149319070753882,-0.0633755929694488,0.3695666666666666,1.0009666666666668,-0.051867981774942055,-0.0641523329124682,0.5026333333333334,2.004966666666667,-0.04043636920465615,-1,1,1,-1
-0.1370432844073095,0.6033,4.3867666666666665,-0.03332031000549009,0.0675194101648135,0.4158666666666666,1.6632333333333331,0.02861298570767912,-0.0066316976293931,0.3722666666666667,1.0685333333333331,-0.005427527470143045,-0.0281976858379244,0.4840333333333333,1.8696,-0.017773508514724822,-1,1,1,-1
-0.1715606514708367,0.5988,4.287366666666667,-0.04171276335411018,0.0239847823005023,0.4217333333333333,1.6874,0.010164132528570395,-0.0056465377182435,0.3777,1.0717333333333334,-0.004621250890742144,-0.0956308470029896,0.4796666666666667,1.7612,-0.060277842772188825,-1,1,1,-1
-0.2378235425191954,0.6081666666666667,4.220166666666667,-0.05782373209759983,0.094101040063768,0.4143333333333333,1.7571666666666663,0.03987759531444318,-0.0049867772087206,0.3804666666666667,1.0721666666666667,-0.0040812883518471345,-0.1522739401094115,0.4830666666666666,1.7041666666666666,-0.09598100307456087,1,-1,1,1
-0.2195217449904456,0.6245666666666666,4.254833333333334,-0.05337388568627776,0.0374030366831901,0.4312333333333333,1.8202666666666667,0.01585044287898175,-0.0070605963726444,0.4014999999999999,1.2544333333333333,-0.0057785476524548395,0.0289942404473593,0.4145,1.2654,0.018275591210964857,1,1,1,-1
-0.1132261163790673,0.6260333333333333,4.365399999999999,-0.027529472274286756,0.0746512541348078,0.4342333333333333,1.8956,0.031635277358105715,0.0128490764920927,0.4084666666666666,1.3502999999999998,0.01051596733206072,-0.0279713395462505,0.3913666666666666,0.9985,-0.017630838376279215,1,1,1,-1
-0.0782929051517591,0.6203666666666667,4.400566666666667,-0.019035911771740216,0.0056049934022679,0.4402666666666666,1.8981,0.0023752517345642333,0.0830976338984572,0.4003,1.4223333333333332,0.06800893464876519,-0.0666422352951148,0.3844666666666667,0.8989666666666667,-0.04200579945695307,-1,1,-1,-1
-0.0929373364642129,0.6177,4.388233333333333,-0.022596516680586376,0.0163341622421804,0.4411333333333334,1.9209333333333327,0.006921996943420879,0.0557242435388365,0.3998666666666666,1.3985,0.04560594880253225,4.3492043925397184e-05,0.3752666666666666,0.8868,2.7413817483957507e-05,-1,1,-1,-1
-0.2146187009001217,0.5486,3.5492,-0.05218177364834221,0.0313074915449516,0.4249333333333333,1.9576666666666664,0.01326730796273773,-0.0398413074669541,0.3402666666666666,0.9518,-0.03260700393891417,0.0218574250896277,0.4034,0.9251333333333334,0.013777128136450425,-1,-1,-1,1
-0.1338132295535365,0.5236666666666667,3.2834,-0.03253496375866069,-0.009127562283925,0.4111999999999999,1.925633333333333,-0.00386802563201299,-0.0374668452900296,0.3170333333333333,0.7484000000000001,-0.03066369177176207,-0.0060964004759893,0.4186333333333333,1.0243666666666666,-0.0038426708628492238,-1,-1,-1,1
-0.215967396687617,0.5202333333333333,3.1536666666666666,-0.05250969166298113,-0.102038817224294,0.4118,1.8340666666666667,-0.04324142067800113,-0.0559833310870039,0.3065666666666666,0.6403666666666668,-0.04581799176097745,0.0351454556998573,0.4214333333333333,1.0935333333333332,0.022152812813282914,-1,1,-1,1
-0.1855895293912963,0.5172666666666667,3.141,-0.04512370438168786,-0.1331924223500886,0.4191,1.8019,-0.05644351554273938,-0.0781664339910762,0.3029666666666666,0.5867666666666667,-0.06397313198498683,-0.0445345906356258,0.4291333333333333,1.0853000000000002,-0.02807095342545825,-1,1,-1,1
-0.0962215981638179,0.5494333333333333,3.2542,-0.023395042624001078,-0.0426185222406461,0.4371666666666667,1.8875666666666664,-0.018060631228521928,-0.020523734733061,0.335,0.6588,-0.0167970767484783,-0.0040733454072481,0.4375666666666666,1.2018666666666666,-0.0025675028686846474,1,1,1,1
-0.0804722812508611,0.5581,3.384333333333333,-0.01956579900813194,0.0511263298768813,0.4413333333333333,1.977733333333333,0.02166602081508769,0.0192768631790569,0.3454333333333333,0.7845333333333334,0.01577660959371803,0.0361975346187022,0.4388,1.248133333333333,0.02281595707730982,1,1,1,1
-0.0243919582293954,0.5585333333333333,3.4434,-0.005930590567494238,0.0597679142304974,0.4427,2.0005333333333333,0.02532810152636998,0.0291099973603048,0.3498666666666666,0.8315333333333333,0.02382426328193506,0.0347050122128749,0.4390666666666666,1.2468,0.02187519336212894,1,1,1,1
0.0005100364023746,0.5554666666666667,3.467166666666667,0.00012400878390141757,0.053884341958621,0.4432333333333333,2.0003333333333333,0.022834795247266445,0.0575374115181572,0.3495,0.8595333333333334,0.047089885430180854,0.024415218382868,0.4397999999999999,1.2429333333333332,0.01538935125070223,-1,1,-1,1
-0.0383479960318378,0.5812333333333334,3.6906,-0.009323821458280715,-0.3206243491788818,0.5853666666666667,3.4531,-0.13587233505440388,0.0638618367098768,0.3509,0.8520666666666666,0.05226593436654711,-0.030610492136323,0.3989333333333333,1.0528666666666666,-0.01929434371855891,1,1,1,-1
-0.0137997866905323,0.5892333333333333,3.8117,-0.0033552404448477097,-0.1632420443786637,0.6173,4.0508,-0.06917777082616086,0.074812488901629,0.35,0.8582,0.06122818941920343,-0.0728761188565083,0.3861,0.8890666666666668,-0.04593512838114489,1,1,-1,-1
0.0144951867313629,0.5902333333333334,3.853,0.0035243180106585173,-0.0383663307321597,0.6225,4.251233333333333,-0.01625866206792578,0.0501033546312639,0.3517,0.8405333333333334,0.04100568946361777,-0.0448308244749329,0.3791666666666666,0.8568666666666667,-0.028257674942093955,1,1,1,-1
0.0143840979729095,0.5905,3.854733333333334,0.0034973082094427862,0.0327006084614742,0.6234666666666666,4.333266666666667,0.013857675004219383,0.0281886905150289,0.3553,0.8484999999999999,0.023070245458655114,-0.080281340748903,0.3780333333333333,0.8105666666666668,-0.05060277292170809,1,1,1,-1
0.132283017618854,0.5937,4.039633333333333,0.032162912430073284,-0.1549845155444118,0.5504,3.5443666666666664,-0.0656784429449122,-0.0029977218791494,0.3588666666666666,0.8529333333333333,-0.002453401641054791,-0.0534513999198635,0.4268,1.009,-0.03369137868476889,1,-1,1,1
0.1433154815063049,0.5906333333333333,4.056933333333333,0.03484531396798207,-0.1727777641367485,0.5310666666666667,3.2585,-0.07321876307541933,0.0011882032694693,0.3594666666666666,0.8623,0.0009724517379343463,0.0185305199707723,0.4419333333333333,1.2208666666666663,0.011680120006154489,-1,-1,1,1
0.1374312431338773,0.5917333333333333,4.051233333333333,0.03341463717441691,-0.289029858407281,0.5277333333333334,3.0942666666666665,-0.12248340421684865,0.0016894729439292,0.3595666666666666,0.8620666666666666,0.0013827018850493542,0.0034435362477946,0.4504666666666667,1.2843,0.0021705228284593877,1,-1,1,1
0.1024191958476641,0.5950333333333333,4.0345,0.024901908699257288,-0.3022795773623454,0.5323333333333333,3.0799000000000003,-0.12809829359705224,0.0119401810271615,0.3593333333333333,0.8720333333333333,0.00977210725594112,0.0559997263084279,0.4499666666666667,1.3364333333333334,0.035297634638742637,1,1,-1,-1
-0.0091867587187284,0.6447333333333333,4.631833333333333,-0.0022336420918217747,-0.1802305666211312,0.5515333333333333,3.1710000000000003,-0.07637706867150297,0.0055772258332195,0.3595333333333333,0.8577999999999999,0.004564524516742854,0.0652164765728033,0.4343999999999999,1.3339333333333334,0.04110711809222687,1,1,1,-1
-0.0281597254848122,0.6596,4.8297,-0.006846674661085374,-0.0734020018395327,0.556,3.2681,-0.031105876434982433,0.0145845472440713,0.3583333333333333,0.8643333333333334,0.011936314836784886,0.0041662064859799,0.4289666666666666,1.2692,0.0026260348767016455,1,1,-1,-1
0.0972531078955372,0.6583,4.953133333333334,0.02364584093333242,0.0023929400505573,0.5435333333333333,3.3425333333333334,0.0010140663151351169,0.0147308062669884,0.3579333333333334,0.8641333333333333,0.012056016443975243,-0.0285849791673924,0.427,1.235933333333333,-0.01801762646569999,-1,-1,-1,-1
0.1145848643412215,0.6523333333333333,4.9722333333333335,0.027859834345760077,-0.0234900213859003,0.5403666666666667,3.3178666666666667,-0.00995446560547866,0.0259215007500119,0.3525666666666667,0.8756333333333334,0.02121472739716849,-0.0835121136074772,0.4345333333333333,1.1814666666666669,-0.05263918715942474,-1,-1,-1,1
0.1411106723204884,0.6598,4.932633333333333,0.03430924300403749,-0.1960069396433743,0.5825666666666667,3.4080666666666666,-0.08306268892059246,-0.0512918762776248,0.4190333333333333,1.2923333333333331,-0.04197840176821567,-0.0227163650620578,0.4812666666666667,1.4703000000000002,-0.014318533448977575,1,1,1,1
0.0131641577148391,0.6693333333333333,4.919066666666667,0.003200695443900258,0.0191793217642604,0.5869666666666666,3.642766666666666,0.008127702214581065,-0.0140736359285991,0.4442,1.5369666666666668,-0.011518173758210702,-0.045919506872105,0.5039,1.6195666666666666,-0.02894389103681847,1,1,1,1
0.1232511759390622,0.662,5.020266666666666,0.029966936421524572,-0.0450901460987376,0.5926,3.642266666666667,-0.01910804171320631,0.0386045697189036,0.4514,1.6463,0.03159483051424595,-0.0321088978994323,0.5121,1.6949666666666667,-0.020238815819645914,-1,1,1,1
0.1357970162780413,0.6573333333333333,5.024533333333333,0.03301729595706902,0.0052852306989077,0.5904333333333334,3.6807666666666665,0.0022397445427987718,-0.0102993125273194,0.4598,1.6664666666666668,-0.008429184318937367,-0.0529341270338525,0.5198666666666667,1.7315000000000005,-0.03336533228164216,-1,-1,1,1
0.1015035120668343,0.6508666666666667,4.966066666666666,0.024679271978485434,-0.0034851836329856,0.6175999999999999,3.9883,-0.0014769309926706408,0.0268308934397076,0.4544333333333333,1.6862333333333333,0.021958994412991765,-0.0134309704277084,0.5229333333333334,1.7811,-0.008465782214540203,-1,1,-1,1
0.0600628968002832,0.6506666666666666,4.9156,0.014603519974499754,-0.074339320027458,0.6289333333333333,4.0636,-0.03150308772354654,0.0331200997859428,0.4507666666666667,1.6862333333333333,0.027106219470162132,0.0319703788389904,0.5197666666666667,1.8197,0.020151504764605203,-1,1,-1,-1
0.0442165855192451,0.6555,4.8975333333333335,0.010750693426951525,-0.0051920290086933,0.6297999999999999,4.142633333333333,-0.0022002480687696503,0.0304249974909827,0.4497666666666666,1.6825333333333332,0.024900488365066475,0.0278571074169724,0.519,1.8145,0.017558835810747797,1,1,-1,-1
0.0551391132332925,0.6587000000000001,4.908666666666666,0.013406365399858537,0.0121944753195926,0.6287333333333334,4.1602,0.005167704326510575,0.0160865708838544,0.4494666666666667,1.6682666666666666,0.013165604080853313,0.0317128372512998,0.5135333333333333,1.8184333333333331,0.019989171670037626,1,-1,-1,-1
-0.0101932233451602,0.7034333333333334,5.283333333333333,-0.0024783510062885,0.0465337075236353,0.6147333333333334,4.0906666666666665,0.01971978583712462,-0.0997353047487343,0.4318999999999999,1.4575,-0.08162557108569228,-0.1150265532015968,0.6097333333333333,2.3372,-0.07250330521799006,1,-1,-1,1
0.0010247667937823,0.7178666666666667,5.4791,0.00024915885079544357,0.035955293950443,0.6106333333333334,4.034766666666667,0.015236926824570533,-0.1104087467716419,0.4285333333333333,1.3921,-0.09036095122780706,-0.0594664367400747,0.6514666666666666,2.6764666666666663,-0.03748276457206823,1,-1,-1,1
0.0828722466532427,0.7193999999999999,5.578366666666667,0.020149319693261846,-0.0071957818643322,0.6164666666666667,3.9833666666666665,-0.0030493868820407896,-0.0275415727935621,0.4205666666666666,1.3948333333333334,-0.02254063005609056,-0.0522753997444764,0.6699333333333334,2.8173666666666666,-0.032950124624038526,1,1,-1,1
0.0937032186098578,0.7179666666666666,5.585233333333333,0.022782731062640376,-0.008482269997843,0.6202000000000001,3.9763333333333337,-0.0035945673936505656,-0.0340574618055813,0.4196999999999999,1.3737666666666666,-0.027873377201918115,-0.0381205900993051,0.6791666666666667,2.8912,-0.02402809353259348,-1,1,-1,1
0.0386179399540536,0.7011,5.5281666666666665,0.009389454847112781,-0.1050485485012511,0.6042666666666667,3.8753,-0.04451686721702328,-0.0828076222015579,0.4764333333333333,1.5577666666666663,-0.06777158268558049,0.0205632437919711,0.6279666666666667,2.7662,0.012961382388884128,-1,-1,1,-1
-0.0675550484326654,0.6997666666666668,5.4238333333333335,-0.01642514017339363,-0.2589425764568687,0.617,3.7213,-0.10973318962924114,0.0004335431736894,0.4934,1.7960333333333336,0.00035482128652291353,-0.065106147545277,0.6126666666666667,2.550933333333333,-0.041037575721926296,-1,1,1,-1
-0.0743470524076395,0.7004,5.4131,-0.018076528484637196,-0.1773515037721686,0.6163666666666666,3.7968,-0.0751569960442719,-0.0284470987922458,0.5034333333333333,1.852266666666667,-0.023281732486786614,-0.1466942712608125,0.6102000000000001,2.434633333333333,-0.09246403744979528,1,-1,1,-1
-0.0765301549188306,0.7009333333333333,5.406633333333334,-0.018607321750146316,-0.1477480256202392,0.6094666666666666,3.821533333333333,-0.06261180503636572,-0.0139753091108056,0.5077333333333334,1.901333333333333,-0.011437700923885354,-0.1496861646713823,0.6119333333333333,2.4227000000000003,-0.0943498816752243,1,-1,1,1
-0.0632075495590651,0.6355666666666666,4.7556666666666665,-0.0153681018015874,-0.0599534664783423,0.5438000000000001,3.325833333333333,-0.025406733786377204,-0.0367322129775053,0.4513666666666666,1.769,-0.03006245249948161,-0.0555520890367691,0.5700999999999999,2.3704,-0.03501548081572801,-1,-1,-1,-1
-0.1610138292250162,0.6205666666666666,4.4829,-0.039148439328139925,-0.0720457424584157,0.5218333333333333,3.0801,-0.030531128666998676,-0.0472676768005131,0.4275,1.5895333333333337,-0.038684908242432314,-0.0713277318285379,0.5467666666666667,2.2310666666666665,-0.0449591521899105,-1,-1,-1,-1
-0.2318669224409326,0.6157666666666667,4.356333333333334,-0.0563754566242629,-0.1284103346218206,0.5156000000000001,2.9605,-0.05441699002233272,-0.0694770792057335,0.4175,1.4926666666666668,-0.056861572557693946,-0.0615973660863771,0.5356000000000001,2.168,-0.038825927663482064,-1,-1,-1,-1
-0.2750353501495706,0.6226333333333334,4.3181,-0.06687130397586569,-0.2081411798831043,0.5185333333333333,2.887366666666667,-0.08820486717282303,-0.0554043115345703,0.4108,1.4515333333333331,-0.04534410940050094,-0.0586566313570702,0.5301666666666667,2.1335,-0.036972329674934135,1,1,-1,-1
-0.1974576697715173,0.5861,4.007366666666667,-0.04800928989846745,-0.1842163449972713,0.5300666666666667,2.973966666666666,-0.07806613881343832,-0.1117832205187223,0.4257,1.4673,-0.09148585082911051,0.03562625108497,0.4512666666666666,1.5487333333333333,0.022455866791551152,-1,1,1,-1
-0.4302831401214328,0.5884333333333334,3.7869,-0.1046178051043351,-0.1333648993388299,0.5292333333333333,3.0414666666666665,-0.05651660684495472,-0.0887224921470097,0.4311,1.5118666666666667,-0.0726124425838025,0.0037674267840765,0.4218,1.2574,0.0023746768585997872,1,-1,1,-1
-0.4341031792477166,0.5864666666666667,3.7877666666666654,-0.10554659843026394,-0.1494787205960976,0.5300333333333334,3.031833333333333,-0.06334522895828255,-0.033321397877231,0.4297999999999999,1.5756,-0.027270966263699833,-0.0033093671675821,0.4094666666666666,1.1432666666666669,-0.0020859536441909955,-1,1,-1,-1
-0.3849147768731931,0.5831000000000001,3.794333333333333,-0.09358707175311078,-0.1423274775262504,0.53,3.041166666666667,-0.060314716469352214,-0.0365668417153737,0.4276666666666666,1.5742666666666667,-0.029927109014577635,-0.0652640261466879,0.4074333333333333,1.0642,-0.04113708944381817,-1,-1,-1,-1
-0.2180353016767591,0.5594,3.653433333333333,-0.05301247613431156,0.0109798861076919,0.4739,2.6790000000000003,0.004652992724676605,-0.0961794070376094,0.3840666666666666,1.2715333333333332,-0.07871534604427775,-0.0081408116280365,0.4505666666666666,1.2679,-0.005131299980407475,-1,-1,-1,1
-0.306414562849596,0.5567666666666667,3.5295,-0.07450075549853578,-0.0787015311662417,0.4597333333333334,2.4090000000000003,-0.0333516803676947,-0.0778462498755032,0.3701333333333333,1.1536,-0.06371108624950675,-0.0326603235842462,0.4685,1.4180333333333333,-0.020586389346090993,-1,-1,-1,1
-0.3089845352084439,0.5559000000000001,3.514,-0.07512561118608514,-0.1805487890773536,0.4660666666666667,2.308266666666667,-0.07651192314623148,-0.0378677250060404,0.359,1.0895,-0.030991780564777634,0.0369198444455096,0.4718333333333333,1.5238333333333334,0.023271241951778647,-1,1,-1,1
-0.3279575891722115,0.5573666666666667,3.4948,-0.07973866495634278,-0.1662677107564607,0.4661666666666667,2.3224,-0.07045997025019002,-0.1077341337587978,0.3602666666666666,1.0195666666666667,-0.0881719890026789,0.0714414462820025,0.4701333333333333,1.558266666666667,0.04503082845506635,1,1,1,-1
-0.144165847649345,0.5815333333333333,3.6796333333333338,-0.035052069546169,-0.0736795214606722,0.4499,2.2906,-0.03122348209732282,-0.0692399678824919,0.3535333333333333,1.006,-0.05666751542597675,0.0179379147044118,0.4827,1.612,0.011306590248852092,1,-1,-1,1
-0.003405945607191,0.5820000000000001,3.8190333333333335,-0.000828111818716658,-0.1778984485339965,0.4501,2.1848666666666667,-0.07538877713677361,-0.0478204400734731,0.3498666666666666,0.9916,-0.039137301885227384,-0.0235708778501329,0.4902333333333333,1.6435333333333333,-0.014857148227583534,1,1,-1,1
0.0361141215726434,0.5760333333333333,3.8578666666666654,0.008780683647364868,-0.1444210915819694,0.4486,2.2009333333333334,-0.06120193614303505,-0.1075745759272951,0.3553666666666666,0.9302333333333334,-0.08804140335750126,-0.0449318338899202,0.4947333333333333,1.6650999999999998,-0.02832134299299938,-1,-1,1,1
0.0061712413274914,0.5722666666666667,3.8268,0.001500457866578525,-0.1579465998963156,0.4487,2.185866666666666,-0.06693369794520145,-0.0914129565991872,0.3597999999999999,0.9442666666666666,-0.07481437797616948,-0.1017251215344634,0.4999333333333333,1.6575666666666666,-0.06411917361397515,-1,1,1,1
-0.2402177032841144,0.5599333333333333,3.5885333333333334,-0.05840584145987243,-0.0566137401633857,0.4407999999999999,2.1966,-0.023991443855908998,-0.0870006924912893,0.3499,0.9547333333333334,-0.0712032838055003,-0.0157196510380905,0.4610333333333333,1.6632,-0.00990837876483591,-1,-1,-1,-1
-0.3005254915326385,0.5592666666666667,3.5369,-0.07306890363673818,-0.0162451663484008,0.4365333333333334,2.191933333333333,-0.006884282777515964,-0.1056702811671789,0.3453333333333333,0.9027,-0.08648288656446014,-0.0700091122709256,0.4475333333333333,1.486,-0.04412800256757575,-1,-1,-1,-1
-0.3312383389559752,0.5591333333333334,3.512266666666667,-0.08053633702264085,0.0297433093140488,0.4316,2.1824666666666666,0.012604447850248906,-0.0733098376333438,0.3410333333333333,0.9013666666666668,-0.05999838651013901,-0.013950717530583,0.4386666666666666,1.4621333333333333,-0.008793388161054475,-1,-1,-1,-1
-0.3311328381741503,0.5597,3.512633333333333,-0.08051068586599036,-0.0417220859351439,0.4365333333333334,2.1112333333333333,-0.017680744627993742,-0.0709231559226548,0.3403333333333333,0.8976000000000001,-0.05804507360729516,-0.0942927266209288,0.4399333333333333,1.3821666666666663,-0.05943440142948483,1,1,-1,1
-0.2192262279766459,0.5776333333333333,3.6315666666666666,-0.05330203452951157,-0.1000577579292039,0.4354333333333333,2.0599000000000003,-0.042401898810761576,-0.0195738067294307,0.3304333333333333,0.8671,-0.016019634738530474,-0.0438864923316648,0.4242,1.3011,-0.02766244540852244,1,-1,-1,-1
-0.1078564019940016,0.5803333333333334,3.7455,-0.026223895363129586,-0.1498297208016366,0.4430333333333333,2.0130666666666666,-0.06349397379832135,-0.0743101293013508,0.3293333333333333,0.8058000000000001,-0.06081704725278207,0.0220525195266121,0.4131666666666667,1.2644666666666668,0.013900099668825399,1,1,-1,-1
-0.0840737896751968,0.5764333333333334,3.7713333333333336,-0.020441459407729377,-0.1301265575889565,0.4469333333333333,2.0342333333333333,-0.05514428107997055,-0.1054643172081419,0.3337,0.7756666666666666,-0.08631432112194387,-0.0167987119032684,0.4106,1.2023333333333333,-0.010588530234902698,-1,1,1,-1
-0.0918786886974913,0.5738333333333333,3.762033333333333,-0.022339120107479276,-0.1272810799043693,0.4495,2.0363,-0.05393844097974049,-0.1001293147757242,0.3384,0.7807666666666667,-0.08194803757383873,-0.0136072676588561,0.4100999999999999,1.2004,-0.008576905530011423,-1,1,1,-1
-0.1559126667553036,0.5592,3.7077,-0.03790815735726993,-0.0265582392925338,0.4146666666666667,1.9370666666666667,-0.011254697270658401,-0.0252695326728037,0.3568333333333333,0.8611666666666667,-0.020681142356587006,-0.0666933098597801,0.3992333333333333,1.0512666666666666,-0.04203799267362987,-1,-1,1,-1
-0.2536064120837782,0.5579,3.6113,-0.061661133608680835,-0.2494985262919928,0.4200333333333333,1.7155,-0.10573104459079084,0.08404751100653,0.3595333333333333,0.974,0.06878633500466726,-0.0227720350234836,0.3918,1.0277666666666667,-0.014353623226880026,-1,1,1,-1
-0.2905824842483047,0.5630666666666666,3.5735666666666663,-0.070651389443805,-0.2168992770491364,0.4175,1.7476666666666665,-0.09191632301087677,0.0831551226949056,0.3600333333333333,0.9773666666666666,0.06805598474655104,-0.1122894484617996,0.3968333333333333,0.9379333333333332,-0.0707780588740844,1,-1,1,1
-0.2957731866118598,0.5693333333333332,3.5704,-0.0719134418869283,-0.1381546025257578,0.4104,1.776233333333333,-0.05854635960045219,0.0736190769814285,0.3605,0.9727,0.060251474806737426,-0.1133692557567669,0.4057333333333333,0.9376,-0.07145868083227189,1,-1,1,1
-0.0937126118396771,0.5760333333333333,3.7607666666666666,-0.02278501490552174,-0.1033843032391865,0.4059,1.7487,-0.04381160297106364,0.067296346670721,0.3491333333333333,0.9569666666666666,0.05507681299833837,-0.0441759507551544,0.4547333333333334,1.3097,-0.027844896258713555,1,-1,-1,1
-0.0816217324891148,0.5801333333333334,3.765733333333333,-0.01984527327613748,-0.1163383037036174,0.4065999999999999,1.7301,-0.04930117447711315,0.0240394545951588,0.3422666666666666,0.9069333333333331,0.019674419352925358,-0.074947264576149,0.4759333333333333,1.4796333333333334,-0.04724060877747445,1,1,-1,1
-0.0815960165515292,0.5862333333333334,3.769966666666667,-0.01983902077703736,-0.1318374122075862,0.4081,1.7142666666666666,-0.05586929716988123,0.0133659343762829,0.3397,0.8960999999999999,0.010938975213507065,0.1208674642600973,0.4705333333333333,1.6751666666666665,0.07618493650605787,1,1,-1,-1
-0.1216614831268607,0.5895666666666667,3.7762666666666656,-0.029580423083456705,-0.1189518456560001,0.4092,1.725833333333333,-0.05040872619220377,-0.0292034197837079,0.3401333333333333,0.8529,-0.023900722251822392,0.1100445585904281,0.4663666666666666,1.6632333333333331,0.06936306441415685,1,1,1,-1
-0.2144268707473089,0.5599000000000001,3.6885666666666665,-0.05213513261673117,-0.1297388131951968,0.4165333333333333,1.7184333333333333,-0.05497996500004928,-0.0077565794422191,0.3496333333333333,0.8777999999999999,-0.00634815553266467,-0.0461697087834354,0.4366666666666666,1.4197,-0.029101597801373256,-1,1,1,-1
-0.3612435067593846,0.5594333333333333,3.5448666666666666,-0.08783170722118977,-0.1197899379991869,0.4209333333333333,1.7319333333333335,-0.05076388812532468,0.0006730151538276,0.3595333333333333,0.89,0.0005508104318616427,-0.0411538838019349,0.4256666666666667,1.3214,-0.025940033106685863,-1,1,1,-1
-0.3240624820883946,0.5557333333333333,3.5309666666666666,-0.07879161982313057,-0.1134899339313533,0.4276666666666666,1.7404666666666666,-0.04809410878466949,0.0329020174695239,0.3608666666666666,0.9275333333333332,0.02692773609693507,-0.0298761665671161,0.4201666666666666,1.2816333333333334,-0.018831485105554383,-1,1,1,-1
-0.2439068657131686,0.5510333333333333,3.5440666666666667,-0.05930281380206578,-0.0711455308835042,0.4262333333333333,1.7838666666666665,-0.03014964220460281,0.0573703620015874,0.3596333333333333,0.9526,0.04695316842486412,-0.054458139221909,0.4196666666666667,1.2530333333333334,-0.034325944572901036,-1,-1,-1,-1
-0.1960340258884674,0.5996333333333334,3.8056,-0.04766314921944187,-0.0137260442495064,0.4529666666666667,2.0001,-0.005816743762651656,-0.0350503928311547,0.4143333333333333,1.3073666666666666,-0.028686013832600887,-0.1374813383283526,0.5094,1.6855,-0.08665696012927153,1,1,1,1
0.074230659271663,0.6005333333333334,4.0652333333333335,0.018048228992327,0.0174993558698366,0.4613,2.1091333333333333,0.0074157759698286075,-0.0458114180364961,0.4385333333333333,1.4922333333333333,-0.03749307398112535,-0.1040599380473041,0.5457666666666667,2.0225,-0.06559085045333768,1,1,1,1
0.0520126460405148,0.6031,4.069966666666667,0.012646205158983641,0.1040444049087914,0.4599,2.1865333333333337,0.04409133704444959,-0.0022007153262129,0.4472,1.6031666666666666,-0.0018011139159971655,-0.0712407654219089,0.5596333333333333,2.1653333333333333,-0.04490433569973468,1,-1,1,1
-0.0349027101961771,0.6093333333333333,4.0671,-0.008486144569564704,0.1010712504499533,0.4597333333333334,2.1776,0.04283139081817479,0.0270979559153787,0.4497,1.6455,0.022177564227834477,-0.095008395410149,0.5693666666666667,2.2203,-0.05988550033852439,1,-1,1,1
0.1692661393045416,0.6179666666666667,4.369033333333333,0.041154882265496656,-0.0357581977380916,0.4736666666666667,2.1652333333333336,-0.015153402529952401,-0.0061673641673007,0.4551,1.6214,-0.005047506733123441,-0.0631483092112175,0.6037666666666667,2.517033333333333,-0.039803515008544635,1,1,1,1
0.1091388180960333,0.6230666666666667,4.370299999999999,0.026535698325679202,0.0901107551395314,0.4740666666666666,2.283733333333333,0.038186615413581294,-0.094285679763018,0.4647666666666666,1.6005,-0.07716547791424593,-0.0856551918787178,0.6217333333333334,2.6170666666666667,-0.053990007936723684,1,1,1,1
0.0126616513479733,0.6308666666666667,4.378333333333333,0.003078517491174485,0.1424012498255504,0.4629999999999999,2.3279,0.06034597926830649,-0.0197644113020485,0.4658333333333334,1.6699666666666666,-0.016175629720755362,-0.1354556184069424,0.6336333333333334,2.6508333333333334,-0.0853801124305427,1,-1,1,1
0.0584264244057726,0.6301666666666667,4.422066666666666,0.014205632783337167,0.1302800743303267,0.4575333333333333,2.3137333333333334,0.05520933751805247,0.0028175923655726,0.4603333333333333,1.6863666666666666,0.002305979677968235,-0.1347223427078305,0.6400666666666666,2.6993333333333336,-0.08491791556954083,-1,-1,-1,1
-0.2691799905399747,0.5966,4.129566666666666,-0.06544764868163402,-0.0179838416910498,0.3448666666666666,1.1278,-0.007621088573183823,-0.0425531075651084,0.4462666666666666,1.7642,-0.034826400894082045,0.0328752614375185,0.5312,2.2968666666666664,0.020721868540633053,-1,-1,-1,-1
-0.2443725074453189,0.5838333333333333,4.0016,-0.059416028593537264,-0.0486815132751659,0.3039,0.7231333333333333,-0.02062997055469554,-0.0597666957000433,0.4303,1.7475666666666667,-0.04891438072717911,-0.028177131023366,0.4894666666666666,1.8854333333333333,-0.01776055244543346,-1,-1,-1,-1
-0.3079139714781638,0.5832,3.9390333333333336,-0.07486531739987123,-0.0684382645791761,0.2869,0.5599,-0.029002372524913136,-0.1769407296126084,0.4308666666666667,1.6532666666666664,-0.14481219202502627,0.0400813684487169,0.4663666666666666,1.7438,0.02526400739052743,-1,-1,1,-1
-0.3149891738241632,0.5824666666666667,3.925833333333333,-0.07658556174850782,-0.1275230736680478,0.2809333333333333,0.4527,-0.05404099169937175,-0.158357850051835,0.4299666666666667,1.6759333333333333,-0.1296035539165232,0.0132332254630358,0.4594666666666666,1.6549666666666667,0.00834114000689402,-1,-1,-1,-1
-0.311772099443238,0.5875666666666667,3.936233333333334,-0.07580337153651208,-0.0666473104228401,0.3452333333333333,0.8165333333333333,-0.028243412315496857,-0.07892227658488,0.4100666666666667,1.5748333333333333,-0.06459173021883752,0.0897829617221062,0.4223333333333333,1.3963666666666668,0.05659181550632275,1,1,-1,-1
-0.2915350538704828,0.5911666666666666,3.954533333333333,-0.07088299448195085,-0.0334678264019725,0.3657666666666667,1.0476,-0.014182802192276382,-0.0846986839583909,0.4033333333333334,1.5008,-0.06931926929714384,-0.003811690650233,0.4174333333333333,1.2586,-0.0024025771695171142,1,1,-1,-1
-0.2725973025066563,0.5907666666666667,3.9711,-0.0662785240843052,0.0560245298649468,0.3704,1.1830666666666667,0.023741751718390363,-0.1633523639201992,0.4049666666666667,1.4231333333333334,-0.13369117412110085,-0.011514566956172,0.4125999999999999,1.2056333333333331,-0.007257838640206529,-1,1,1,-1
-0.251583298381036,0.5888333333333333,3.9933,-0.061169239561896516,0.0797762194658111,0.3692,1.2071333333333334,0.033807105568843955,-0.1916957427376731,0.4178333333333333,1.395233333333333,-0.15688801989505213,-0.1170880594208825,0.4268666666666666,1.1004,-0.07380270966388092,-1,-1,1,1
-0.0447350602992404,0.6118666666666667,4.1847666666666665,-0.010876753893717093,0.0187828837445145,0.3899333333333333,1.3422,0.007959702000045994,-0.161906680971698,0.4136666666666667,1.4106999999999998,-0.1325079953402514,-0.0020041759031874,0.4564666666666667,1.3366,-0.0012632681165771014,1,1,-1,1
0.022688581646217,0.6168666666666667,4.306566666666667,0.005516436484329477,0.0117958910562327,0.3978,1.4139333333333333,0.0049987945892515555,-0.0968047037928099,0.4042666666666667,1.4641,-0.07922710268722238,-0.0313336107533797,0.4689,1.4176666666666664,-0.019750138388067832,1,1,-1,1
0.0671685190840429,0.6126333333333334,4.351233333333333,0.01633116053930924,0.1047681068605117,0.3914999999999999,1.5069666666666666,0.044398023278091836,-0.1813060751341932,0.4059,1.3796666666666668,-0.14838488699080016,0.0785365623547973,0.4686333333333333,1.5276,0.04950300772032984,-1,-1,1,-1
0.0511893645644647,0.6120666666666666,4.336433333333334,0.012446034868827463,0.1084821629402328,0.3862333333333334,1.5110666666666666,0.04597194451447668,-0.1893357203760928,0.4100333333333333,1.3720666666666668,-0.1549565255909608,0.0640043859190044,0.4686,1.5134666666666667,0.040343115553871794,-1,-1,1,-1
0.0462156153693191,0.6096,4.327366666666666,0.011236731795068317,0.0285379549822104,0.4196,1.6706333333333334,0.012093649752555296,-0.0792807221223947,0.385,1.2991666666666666,-0.06488508994512969,0.0572826392298484,0.4698,1.5206666666666666,0.03610627772610729,-1,1,-1,1
0.0387805490892247,0.6092,4.314133333333333,0.009428991164540218,-0.0438553640211727,0.4347666666666667,1.7694,-0.01858477289537717,-0.1567554214635949,0.3805333333333333,1.1755666666666664,-0.12829209105020253,0.0628108011238326,0.4691666666666666,1.5246666666666668,0.03959077759103443,-1,1,-1,-1
0.0309650381316837,0.6086666666666667,4.3061,0.007528750309376641,0.0526382053221901,0.436,1.8802666666666668,0.022306714660054888,-0.1603675861948577,0.3789666666666667,1.1568666666666667,-0.13124836626074843,0.0628835642856109,0.4690666666666667,1.5252666666666663,0.03963664152053766,-1,1,-1,-1
-0.0093802748705567,0.6127,4.2665,-0.002280693052384163,0.0759862492394811,0.4307,1.9039333333333333,0.032201013873821675,-0.1852305618258982,0.3797666666666666,1.1322333333333334,-0.15159677337582356,0.0744952838803887,0.4660666666666667,1.5371333333333332,0.04695571721613283,1,-1,1,-1
0.0008900585175406,0.5093333333333333,3.218233333333333,0.00021640626795936532,-0.1020466466812368,0.4145666666666666,1.7732333333333334,-0.04324473860004838,0.0285278057156588,0.3206,0.8479666666666666,0.02334778481129449,0.0574654683501243,0.3780333333333333,0.9932,0.03622151820877105,-1,-1,-1,-1
-0.0856567299418626,0.483,2.7877,-0.020826330951297434,-0.1354249903397533,0.405,1.7432666666666667,-0.0573896203120756,-0.0454174259427927,0.3014666666666666,0.6177666666666667,-0.03717062216997575,0.0390032600972349,0.3433666666666666,0.6874,0.024584456306973982,-1,-1,-1,-1
-0.1032973639841041,0.4732333333333333,2.6445333333333334,-0.02511542397415509,-0.0463839738373168,0.3960333333333333,1.7302666666666668,-0.01965633256026495,0.15932150734671,0.2823,0.6651,0.13039223228095223,-0.2756748336549223,0.3438333333333333,0.3759333333333333,-0.17376280562255433,-1,-1,-1,1
-0.0990748112216208,0.4697666666666666,2.603633333333333,-0.024088764640434555,-0.1546930356308631,0.4005333333333333,1.6233666666666666,-0.06555492127047684,0.1148368965270332,0.2698333333333333,0.5197666666666667,0.09398504656242698,-0.249705340116765,0.3555666666666666,0.4030666666666667,-0.15739376678807154,-1,1,-1,1
-0.1376348150730653,0.5225666666666666,2.8495666666666666,-0.03346413307019537,-0.1097588837948877,0.4121333333333333,1.6507333333333332,-0.04651298590506,-0.0359153688874956,0.3190333333333333,0.5179666666666667,-0.029393929296960785,-0.0229368109717585,0.4088333333333333,0.9258666666666666,-0.014457484470548005,1,1,1,1
-0.0819742032594499,0.5365333333333333,3.084,-0.019930972005456703,-0.0687995347305545,0.4185666666666667,1.6811999999999998,-0.02915546950328971,0.0069099676497782,0.3366666666666666,0.7011666666666666,0.005655269786539278,-0.0258444544470055,0.4296666666666667,1.1056333333333332,-0.016290224446520826,1,1,1,1
-0.1145483762521486,0.5440999999999999,3.1545,-0.027850962736730305,-0.0018050156025506,0.4115666666666666,1.7459,-0.0007649190878867149,0.0591891050528723,0.3421666666666667,0.7982666666666667,0.0484416678142556,0.0116899917843293,0.4365333333333334,1.2051333333333332,0.007368412064382867,1,-1,1,1
-0.0245927111854906,0.5327000000000001,3.2431666666666668,-0.005979401063831508,0.0016435889436248,0.4087666666666666,1.7482333333333335,0.0006965106306237195,0.0885236022660997,0.3431333333333333,0.8348333333333333,0.07244966672270355,-0.0244122986256669,0.4406666666666667,1.2071666666666665,-0.015387510875226988,-1,-1,1,1
-0.0258928360515744,0.5439333333333333,3.202566666666667,-0.006295509684338622,-0.4452148417089416,0.5748666666666666,3.2112333333333334,-0.18867057445509536,0.1241058267252154,0.3437333333333333,0.8609666666666668,0.10157094327860103,-0.0146220046724103,0.386,0.9647666666666668,-0.009216512519545129,1,1,1,-1
0.0639280295801412,0.5443333333333333,3.2847,0.0155432772416598,-0.2285371833858724,0.6117,3.9494666666666665,-0.09684816774807901,0.1230898049676177,0.3428333333333333,0.8573666666666666,0.10073940868402254,-0.0393409390821121,0.3650666666666666,0.7548333333333332,-0.024797301444247147,1,1,-1,-1
0.0750922707824361,0.5409666666666666,3.2953666666666668,0.018257718736880493,-0.1260840766115505,0.6201,4.1765,-0.05343118183713444,0.1188983493610447,0.3428333333333333,0.8534666666666667,0.09730902905637928,-0.0601013115583152,0.3564666666666667,0.6630333333333334,-0.037882937588132035,-1,1,1,-1
0.0727558548584932,0.5405,3.2937666666666665,0.01768964928915651,-0.0501486464376395,0.6191666666666666,4.254766666666667,-0.021251703773434407,0.1272760230666703,0.3415333333333333,0.8626333333333334,0.10416550182010197,-0.0420268678553649,0.3517666666666666,0.6437333333333334,-0.026490290656047903,-1,-1,-1,-1
0.0205714452238261,0.5540999999999999,3.4012,0.005001682023918892,-0.099468012957983,0.5326666666666666,3.404133333333333,-0.04215198009269918,0.1222098169204611,0.3407333333333333,0.8666,0.10001920707558805,0.0195705719518506,0.3904333333333333,0.7854666666666666,0.012335683475004465,1,-1,-1,1
0.0898573607558121,0.5516,3.473866666666667,0.021847660245503595,-0.2441857880949207,0.5147666666666667,3.008833333333333,-0.10347964307927877,0.0424444519262703,0.3480666666666666,0.8233666666666667,0.03473747472501699,0.027865186559418,0.4067666666666667,0.9336,0.017563928239533406,-1,-1,1,1
0.0841797156860706,0.5536333333333334,3.4691,0.020467213953347753,-0.2489865178129493,0.5077666666666666,2.9072,-0.10551406859444667,0.0436837600057777,0.3505666666666666,0.846,0.0357517517655871,0.0396879327903498,0.4113,0.9852666666666666,0.025016017819178313,1,-1,1,1
0.0875638587073748,0.5533,3.4736,0.021290024754040716,-0.1747699010725609,0.5017666666666667,2.8993,-0.0740629793612696,0.0703449590791051,0.35,0.8723333333333333,0.05757186456989772,-0.0008255621358081,0.4175666666666667,1.0008333333333332,-0.0005203666618090015,-1,-1,-1,1
-0.0646993642931788,0.6238666666666667,4.2891,-0.015730817345266934,-0.1127052387088207,0.5210333333333333,2.9125,-0.04776157517496521,0.0767989239431981,0.3396666666666667,0.8618333333333333,0.06285393162855649,-0.0826310371175482,0.4487,1.1852,-0.052083828801796135,1,1,-1,1
-0.0186721645907166,0.6414666666666666,4.5903,-0.004539896393515126,-0.0479216419889336,0.5318333333333333,2.968566666666667,-0.020307956689355658,0.0543260011000062,0.3325,0.8367333333333332,0.04446159638015472,0.0855309696835089,0.4495666666666666,1.3573666666666668,0.05391170845296627,1,1,-1,1
-0.0524671910936573,0.6494666666666667,4.674166666666666,-0.012756721935837555,0.0416383396609756,0.5296,3.054066666666667,0.017645255115570576,0.0113770687489382,0.3313,0.7926666666666667,0.009311243759197,0.084191641083275,0.45,1.3583333333333334,0.053067505548618145,1,-1,-1,1
-0.0083520037790183,0.6494,4.718933333333333,-0.0020306821767113984,0.0407626567682668,0.5292333333333333,3.053433333333333,0.017274163276462754,-0.0442276095396737,0.3402666666666666,0.737,-0.036196850207916895,0.0812218132385724,0.4508333333333333,1.3632000000000002,0.05119556964620106,-1,-1,1,1
-0.000219556230955,0.6633,4.876433333333334,-5.338227050451063e-05,0.0652259646649278,0.5293,3.0144,0.027641082618635723,-0.0824234559278955,0.4166666666666666,1.2523666666666666,-0.06745717254206555,-0.017633782206339,0.4906,1.5808,-0.011114890065540192,1,1,1,1
0.0308413019718605,0.6672,4.938700000000001,0.007498665455368443,0.0799209430555807,0.5310333333333334,2.9995666666666665,0.03386843569592199,-0.0475291736510339,0.4453,1.5319,-0.038898923027012804,-0.0774763776949281,0.5115,1.6795666666666669,-0.0488347542619548,1,1,1,1
0.1321975931818366,0.6564,5.029933333333333,0.032142142578155515,0.0346024252635572,0.5359333333333334,2.9959666666666664,0.014663615945406444,-0.0310734809125667,0.4579333333333333,1.6579333333333333,-0.025431221486700312,-0.0296614029117949,0.518,1.7701666666666664,-0.01869611571111383,-1,1,1,1
0.0642071436884323,0.6570666666666667,4.956333333333333,0.015611140243158834,-0.035385483294867,0.5408333333333334,2.9841333333333333,-0.014995455755669284,0.0146822649735045,0.4606,1.7236000000000002,0.012016289179774833,-0.0040464005417379,0.5207666666666667,1.814533333333333,-0.00255051903535427,1,1,1,1
0.0110661254728796,0.6579999999999999,4.870566666666667,0.0026905859189721233,-0.0480464069076895,0.5684666666666667,3.3011666666666666,-0.020360828846095004,-0.1083625453521583,0.4864666666666666,1.824566666666667,-0.0886862948978095,0.0520584236021048,0.5065333333333334,1.828566666666667,0.03281336065921887,1,1,1,-1
0.0258776356352896,0.6582333333333333,4.8742,0.00629181389884273,-0.1357692644174628,0.5816333333333333,3.376866666666667,-0.05753551479250693,-0.012385293902452,0.4911333333333333,1.956033333333333,-0.010136397441194128,0.0250220125250371,0.5002,1.7895333333333334,0.015771824511611555,1,1,1,-1
0.0416380309652018,0.6539333333333333,4.8831,0.010123751089146548,-0.1531977236796953,0.5882333333333333,3.4405333333333337,-0.06492124660740073,-0.0065974998743334,0.4939666666666666,1.9835666666666665,-0.005399539273850577,-0.0269842260152481,0.5005333333333334,1.7305333333333333,-0.017008642964602035,-1,1,1,1
0.0525348898370001,0.6509,4.8919,0.012773182013578103,-0.1119106581101436,0.5857,3.4792,-0.04742485239764754,-0.0313302073314165,0.4968333333333333,1.9849,-0.025641332044884228,-0.0448586710951306,0.5090666666666667,1.7092,-0.028275227167621785,-1,-1,1,1
-0.0402937789502724,0.7009666666666666,5.249266666666666,-0.009796913520588075,0.0054199996219259,0.5893999999999999,3.541933333333333,0.0022968561386901795,-0.1207227575419869,0.4672,1.8089,-0.09880216491271411,-0.1243884599311302,0.5802666666666666,2.085066666666666,-0.07840428340208028,1,1,-1,1
-0.0413852805902923,0.7150333333333333,5.4412,-0.010062298089954277,0.0352771561470226,0.5872999999999999,3.547533333333333,0.01494954950255689,-0.1334461507294255,0.4589666666666667,1.689466666666667,-0.10921527025879933,-0.0632568624294127,0.6089666666666667,2.3645333333333336,-0.03987193805428614,1,-1,-1,1
-0.0224270199310412,0.7199666666666666,5.527866666666666,-0.005452841121208127,0.0478197842683272,0.5893666666666667,3.551833333333333,0.020264792012756536,-0.1038544881981342,0.4533,1.6554,-0.08499680158737945,-0.0548768374488775,0.6212666666666666,2.4675333333333334,-0.034589857595583064,1,1,-1,1
-0.0038441229686698,0.7208,5.558599999999999,-0.0009346490020963828,0.0325375287567948,0.5895666666666667,3.5384666666666664,0.013788566028773446,-0.0817599920494152,0.4501,1.6477,-0.06691417908441162,-0.0003654573769793,0.6234666666666666,2.5422666666666665,-0.000230354357405264,1,1,-1,1
-0.0523116003608725,0.6971333333333334,5.542366666666667,-0.012718892052579922,-0.0353078898680001,0.5736333333333333,3.5048000000000004,-0.014962573661342139,-0.0828666139385707,0.4576666666666666,1.6960666666666666,-0.06781986282304171,0.0143192120113675,0.5497,2.2372,0.009025656859610005,-1,-1,1,-1
-0.1774053961651702,0.6929000000000001,5.4402,-0.04313383776837566,-0.1180971760282649,0.5706666666666667,3.4470333333333336,-0.05004653923317256,-0.0993803377553785,0.4595333333333333,1.7155333333333331,-0.08133505827658988,0.0110570871216735,0.5175333333333333,1.9826,0.006969480872817044,-1,-1,1,-1
-0.2233790869596479,0.6907666666666666,5.4027666666666665,-0.05431174871814299,-0.1126975427716474,0.5665666666666667,3.4625666666666666,-0.04775831383515479,-0.0863017152731162,0.4583333333333333,1.7431666666666668,-0.0706312254481011,-0.0193108825853709,0.5042333333333333,1.8451666666666664,-0.012171996596838642,-1,-1,-1,-1
-0.273289366051884,0.6975666666666666,5.357633333333333,-0.06644679042417156,-0.1290356036493705,0.5600333333333333,3.4507666666666665,-0.054681962919830907,-0.0814030141473098,0.4508666666666666,1.753566666666667,-0.06662202050327794,-0.0277386741948975,0.4996666666666667,1.8002000000000002,-0.017484185220870543,1,-1,-1,-1
-0.1062125150276136,0.6204,4.5237,-0.025824205414286597,-0.1762485334537622,0.5671,3.477833333333333,-0.07468958565251164,-0.0338052113271798,0.4249666666666667,1.5965333333333334,-0.027666929852024968,-0.0357964034051097,0.5378333333333333,1.9207,-0.022563116859098745,-1,1,-1,1
-0.1562743391087551,0.6015333333333334,4.202833333333333,-0.03799609333304238,-0.1834775442328822,0.5728333333333333,3.478966666666667,-0.0777530540921606,-0.0829325540141823,0.4186999999999999,1.4851,-0.06787382963391968,-0.0078461152748054,0.5512333333333334,2.0759,-0.004945547568896925,-1,1,-1,1
-0.0796506669616121,0.5902333333333334,4.119566666666667,-0.019366034072979404,-0.1802344839752105,0.5804333333333334,3.4872666666666667,-0.07637872874519155,-0.0854618692592448,0.4155,1.4507333333333332,-0.06994387696424174,-0.0419030357556318,0.5591333333333334,2.116633333333333,-0.026412237056484694,-1,1,-1,1
-0.1649745204362824,0.5919,4.0343,-0.04011143039746642,-0.1559135777332496,0.5802666666666666,3.5125333333333333,-0.0660721555538623,-0.0571239367550033,0.4111666666666667,1.4388999999999998,-0.04675148857305001,-0.0040849751684284,0.5609000000000001,2.1740666666666666,-0.0025748333163160726,1,-1,-1,1
-0.228497331712691,0.6105333333333334,4.013833333333333,-0.05555618402624972,-0.0090299892753966,0.5143333333333333,3.1009,-0.0038266767059536018,0.0230476902514102,0.4398333333333333,1.564,0.018862737560355978,-0.0007979845198222,0.5028333333333334,1.9667333333333328,-0.0005029839944738694,1,-1,1,-1
-0.135047441651996,0.6122666666666666,4.1235,-0.03283504653842661,-0.1100085150804326,0.4977,2.7979333333333334,-0.04661877320960029,0.0372260844694622,0.4481,1.6668333333333332,0.030466647811016326,-0.0292963212715609,0.4821333333333333,1.758,-0.018465998187336696,1,-1,1,-1
-0.106851915692621,0.6076,4.149666666666667,-0.02597966745292573,-0.2492578303087729,0.5013000000000001,2.656,-0.1056290438370675,-0.04082505962957,0.4572666666666666,1.6785666666666663,-0.03341212838589518,-0.0763088232169204,0.4779,1.6648999999999998,-0.048098823676177245,-1,1,1,-1
-0.0877754264263552,0.6004,4.1709,-0.021341464720720363,-0.2712754438276268,0.5088333333333334,2.6363666666666665,-0.11495954093996544,-0.0362400964675446,0.4599666666666667,1.7149666666666668,-0.029659693503883817,-0.0419121073565667,0.4711333333333333,1.6374333333333333,-0.02641795504970532,-1,1,1,-1
-0.2088940223987747,0.5773666666666667,3.885033333333333,-0.05078989178290384,-0.193135732291477,0.5003,2.7430666666666665,-0.08184594525054137,-0.0139198418597867,0.4096333333333333,1.5647,-0.011392305303423998,-0.0331929059641369,0.4512666666666666,1.4909666666666666,-0.020922085598549012,-1,-1,-1,-1
-0.1839736797347848,0.5689333333333333,3.8010666666666655,-0.04473083134372704,-0.1353303272578458,0.491,2.731033333333333,-0.057349504537914466,-0.0373181030566704,0.3912333333333333,1.3775,-0.03054195785042806,-0.0315569380315652,0.4411333333333334,1.4174666666666669,-0.019890905588015206,-1,-1,-1,-1
-0.2097354524076489,0.5680333333333334,3.7611,-0.05099447465513188,-0.2172924651470209,0.4965666666666666,2.649466666666666,-0.09208294599229407,-0.0793815644921873,0.3863666666666666,1.2889666666666666,-0.0649676215626416,-0.136111435197386,0.4503,1.3150666666666668,-0.0857934855483243,-1,1,-1,1
-0.2348625976355083,0.5683666666666667,3.736366666666667,-0.05710381647488025,-0.1947668877286568,0.4980333333333333,2.6724666666666668,-0.08253718688160869,-0.1146013322268897,0.3854999999999999,1.2457,-0.09379225554850211,-0.1079614527700989,0.4499333333333333,1.3438,-0.06805004535126274,1,1,-1,-1
-0.2242846527107489,0.5707,3.745233333333333,-0.054531925370268165,-0.0787313422297821,0.509,2.787266666666667,-0.03336431352803971,-0.0987484858311356,0.4008333333333334,1.2609666666666668,-0.08081793673885704,-0.1105025278013511,0.46,1.3406333333333331,-0.06965173064430806,1,1,1,1
-0.2584486996102533,0.5794666666666667,3.7092666666666663,-0.06283847347043084,-0.0058631813560983,0.5063666666666666,2.858833333333333,-0.0024846651345748574,-0.0386643513962863,0.4029666666666667,1.3204333333333331,-0.03164375715631234,-0.0544102111362083,0.4607333333333333,1.3960666666666666,-0.03429573463850457,1,-1,1,1
-0.1643988870971404,0.5772333333333334,3.8028,-0.03997147256302996,0.0032097173953591,0.5011,2.8675333333333333,0.0013601955013368807,-0.0249874370784362,0.4066333333333333,1.3339333333333334,-0.0204502691061466,-0.0587547352836554,0.4659333333333333,1.3915333333333333,-0.03703416634424495,-1,-1,1,1
-0.1551982379057528,0.5695666666666667,3.8122,-0.03773445318163774,-0.0040008808576015,0.5002333333333333,2.8604666666666665,-0.0016954701843105906,-0.0286223891933827,0.4086333333333333,1.3303666666666667,-0.023425194013621937,-0.0504942785837922,0.4690333333333333,1.3998666666666666,-0.03182745192326673,-1,-1,1,1
-0.2506115057461544,0.5852333333333334,3.736633333333333,-0.06093296069573136,-0.0415012586925254,0.4718333333333333,2.590933333333333,-0.01758716373441831,-0.0482174996869333,0.3741333333333333,1.2148666666666663,-0.039462264222139116,-0.0402355920662125,0.4375333333333333,1.3925666666666665,-0.025361217310323158,1,-1,-1,-1
-0.1784770721122894,0.5878,3.8239,-0.04339440197579285,-0.0385165946342302,0.4615666666666667,2.4769333333333337,-0.016322340036554778,-0.0638165503233409,0.3607333333333333,1.0859,-0.0522288709899152,-0.0119171929232857,0.4231333333333333,1.2996666666666667,-0.007511621028444933,1,-1,-1,-1
-0.1318839292484335,0.5795666666666667,3.8733333333333335,-0.03206587923155132,-0.066336345833367,0.4597,2.4284,-0.028111633537624407,-0.1280904514817804,0.3595,1.0135333333333334,-0.10483204798105526,0.0035551593291505,0.4161333333333333,1.2522,0.0022408808641621127,-1,-1,-1,-1
-0.1559918069381183,0.5775666666666667,3.8540666666666663,-0.037927399273695685,-0.1356866821568632,0.4653333333333333,2.3642,-0.057500518559031606,-0.0387291274323335,0.3515666666666666,1.0330666666666668,-0.03169677129156104,0.0311203733631979,0.4104666666666666,1.231933333333333,0.01961573102599429,-1,1,-1,-1
-0.3803032352106359,0.5676333333333333,3.6279,-0.09246583477704015,-0.1289328471988966,0.4521333333333333,2.2789333333333333,-0.054638417384678804,0.0170388449645655,0.3281666666666667,0.8796666666666666,0.013944966171980154,-0.0157945951973028,0.4508666666666666,1.2908,-0.009955617416246702,-1,-1,-1,1
-0.3689452178428056,0.5644666666666667,3.5935,-0.08970427910227217,-0.04863893106848,0.4437333333333333,2.2529666666666666,-0.020611925313063082,-0.0239585249638759,0.3204666666666667,0.7702,-0.019608184759389365,-0.0330786701949841,0.4663333333333333,1.424,-0.02085008073873911,-1,-1,-1,1
-0.2983269179085832,0.5603666666666667,3.604,-0.07253434876934542,-0.1217162558591589,0.4466333333333333,2.1796,-0.05158021198332766,-0.0766327361643588,0.3225666666666666,0.7167333333333333,-0.06271791988838689,0.0287273168489012,0.4704333333333333,1.5253,0.01810734446627649,-1,1,1,1
-0.2786131620890568,0.5581333333333334,3.591633333333333,-0.06774120288029288,-0.1438042997024671,0.4509333333333333,2.158,-0.06094055564238002,-0.0759676532506372,0.3249666666666667,0.7175666666666666,-0.06217360137661586,0.0685099362706278,0.4627333333333333,1.5654,0.04318304497213623,-1,1,1,-1
-0.2913725284678277,0.5605,3.593733333333333,-0.07084347852300651,-0.15625418951941,0.4332666666666667,2.027733333333333,-0.0662164980495311,0.021334870625275,0.3497999999999999,0.8245,0.017460928236142308,-0.0123845387365668,0.4117333333333333,1.2185333333333332,-0.007806197499699215,1,-1,1,-1
-0.2985799654637646,0.5636,3.5886666666666662,-0.07259587402409425,-0.2658561277832836,0.4390333333333334,1.9206,-0.11266297448383551,0.0296617801681549,0.3596999999999999,0.9173666666666666,0.02427585449047952,-0.0228828430017404,0.3923666666666666,1.0284666666666666,-0.014423467488439885,1,1,1,-1
-0.2909932345572059,0.5681333333333334,3.5964,-0.07075125809250697,-0.2683419232588258,0.4396333333333333,1.9183,-0.1137163905347205,0.0534020408265035,0.3616666666666666,0.9591,0.043705406932745355,-0.100810687421915,0.3895333333333333,0.9246666666666667,-0.06354278934687778,1,1,1,-1
-0.2824597250031302,0.5693333333333332,3.6048,-0.0686764451236969,-0.2619668247106521,0.4390666666666666,1.9246,-0.11101478808886561,0.0947998129984174,0.3602,1.0004666666666666,0.07758625588308393,-0.1373421348514228,0.3895333333333333,0.8881,-0.08656921767420936,1,-1,-1,1
-0.17955267013844,0.5795666666666667,3.6900333333333335,-0.04365591978622501,-0.2409434628346287,0.4406333333333333,1.9301666666666664,-0.10210562920525461,0.0852889354476869,0.3612333333333333,0.9769333333333332,0.0698023441222456,-0.1411722073088481,0.4643333333333333,1.2943666666666669,-0.08898338122739378,1,1,1,1
-0.1200087813796044,0.5846,3.7384,-0.02917858993414656,-0.2024811411206906,0.4402666666666666,1.9583666666666664,-0.08580628863342918,0.0271295731638311,0.3675333333333333,0.9607666666666668,0.022203440480657758,-0.0507818668508479,0.4882999999999999,1.6076,-0.03200872398022308,1,-1,1,1
-0.0633272115550016,0.5809333333333333,3.7913666666666663,-0.015397196075106336,-0.2076983519322364,0.4414333333333333,1.9496666666666669,-0.088017208101184,0.0273374492963051,0.3694333333333333,0.9741666666666666,0.022373570888049834,-0.0101208955536973,0.4964666666666666,1.7243666666666664,-0.006379382490259016,-1,1,1,1
-0.0745307716397221,0.5805333333333333,3.7781,-0.018121197450310614,-0.1958261671002557,0.4404666666666667,1.9597666666666664,-0.08298608217625084,0.0233583570862441,0.3701666666666666,0.9749333333333334,0.019116994143564776,-0.0068459855771225,0.5001,1.7613333333333332,-0.0043151478332672496,-1,-1,1,1
-0.0467378878744781,0.6031,4.022733333333333,-0.011363715629807128,-0.024991366259657,0.4162666666666667,1.9227666666666667,-0.01059069686564871,0.0541502424618925,0.3642666666666667,1.0025333333333333,0.04431775163785993,-0.0371862292384552,0.5111666666666667,1.8383666666666667,-0.023439149077662147,1,-1,-1,1
-0.0495999688132853,0.6091,4.110133333333334,-0.0120595937573221,-0.0887947490476155,0.4101666666666667,1.7874666666666668,-0.03762892595202804,0.0592611265283723,0.3570666666666666,1.008133333333333,0.0485006117768066,0.0184810648213984,0.5115,1.8984333333333328,0.011648947536060796,1,-1,-1,1
0.0551416091107874,0.6032666666666667,4.2124,0.01340697224033398,-0.1523215476106687,0.4167333333333333,1.7220666666666666,-0.0645499457728811,0.0653775576181628,0.3489,1.0116666666666667,0.053506433756979256,-0.0508218195795662,0.5176666666666666,1.8875,-0.03203390690367795,-1,1,-1,1
0.0295199427281831,0.5954999999999999,4.186866666666666,0.007177393969367759,-0.1389516194098357,0.4203,1.7352333333333334,-0.058884114812727185,-0.0266240437416914,0.3530333333333333,0.9190333333333331,-0.021789704062177555,-0.0489913243526678,0.5196333333333333,1.9083333333333332,-0.0308801128409863,-1,1,1,1
-0.0299471048594179,0.6214999999999999,4.276199999999999,-0.007281252941348075,0.0112752092753756,0.4481,1.9525,0.004778143071154067,-0.0392556568278881,0.4172333333333333,1.3064,-0.032127694551020915,-0.1073663127434065,0.5415666666666666,2.0038666666666667,-0.06767491788893587,1,1,1,1
0.0430138280248622,0.6256,4.393466666666667,0.010458258429150734,0.1055052089927048,0.4523666666666666,2.0841,0.04471038816282733,0.0143810975242573,0.4403666666666667,1.5627666666666666,0.011769807103050282,-0.0472889200705837,0.5502666666666667,2.1129,-0.029807056804507206,1,1,1,1
0.1293060292595447,0.6172333333333334,4.473233333333334,0.03143909604283534,0.0546052574112523,0.4581,2.0962,0.023140300634417087,0.0402667861909249,0.4478333333333333,1.6553666666666664,0.032955225102086275,-0.011582091434541,0.5503,2.1371666666666664,-0.007300400533339959,-1,1,1,1
0.0965536546951222,0.6141,4.4359,0.023475777893957998,0.0560576137937225,0.4599666666666667,2.1160333333333337,0.02375577183466363,-0.0342256867155883,0.4564333333333333,1.6596666666666666,-0.02801105617512379,0.015798292568097,0.5506666666666667,2.156566666666667,0.009957947935554936,-1,1,1,1
-0.0301375749330823,0.6475666666666666,4.5908,-0.007327563287226854,0.0319859365500461,0.4845,2.3528333333333333,0.0135548154689027,-0.0015605694072005,0.4424666666666667,1.6404666666666663,-0.0012772043901857896,-0.1328178415083134,0.5868,2.287733333333333,-0.08371747421132146,1,1,-1,1
0.2100975516141368,0.6428,4.821199999999999,0.05108251441472388,0.0431368732945625,0.4924,2.4517,0.018280295044616687,-0.0275541499754758,0.4327666666666666,1.5982666666666667,-0.022550923498908432,-0.1220956588586035,0.6009,2.4075666666666664,-0.07695908965038895,-1,1,-1,1
0.1275660550664836,0.6487333333333334,4.753933333333333,0.03101604372206612,-0.0058383475533716,0.4989666666666666,2.4812666666666665,-0.0024741412090732587,-0.0837204392351194,0.4321,1.5398666666666667,-0.06851865225987935,-0.0162868294262152,0.5995666666666666,2.5099,-0.010265881503487754,1,1,-1,-1
0.062910601652689,0.6546333333333334,4.7735666666666665,0.015295902741715734,0.0341097066094828,0.4972333333333333,2.518133333333333,0.014454814479686816,-0.1268755700082502,0.4402666666666666,1.4947,-0.10383776221306008,-0.0113570216920337,0.5982,2.5117,-0.007158535026792601,1,-1,1,-1
0.0469722567333326,0.6676333333333333,4.9475,0.011420699400054891,0.2018229912435081,0.5008666666666667,2.7061333333333333,0.08552738167936418,-0.0827212243013297,0.4113333333333333,1.398,-0.0677008727402457,-0.0531553184104809,0.6042000000000001,2.5099666666666667,-0.033504753184424224,1,1,-1,1
0.0385112914443963,0.6708666666666667,4.990666666666667,0.009363524635218246,0.2220425087426938,0.4971666666666667,2.7282333333333333,0.09409589203524794,-0.0934768671757146,0.3999666666666667,1.284,-0.07650352787051506,-0.0893618901938309,0.6099333333333333,2.5355333333333334,-0.05632640654914358,1,-1,-1,1
0.0654082425593873,0.6710333333333334,5.0196,0.015903171968029914,0.1641520479604969,0.5016333333333334,2.6793666666666667,0.06956340688870011,-0.1485486942537655,0.4002666666666666,1.2284,-0.12157552466546588,-0.0777033464604066,0.6103000000000001,2.5496333333333334,-0.04897781675683454,1,1,1,1
0.0545375326375792,0.6717,5.015066666666667,0.013260098824089097,0.141124694493858,0.5053,2.6992333333333334,0.059805008022088296,-0.1530528888095996,0.4000333333333333,1.2221333333333333,-0.12526185674042445,-0.03174039790377,0.6084666666666666,2.592233333333333,-0.020006543644963726,1,1,-1,-1
0.0606480427458508,0.6548,5.1455,0.014745790676702277,0.1222027606778768,0.375,1.5805333333333331,0.051786380185785484,-0.0307242685954958,0.3783666666666667,1.2340666666666666,-0.025145418431474456,-0.0119202700620926,0.5206333333333333,2.1987666666666668,-0.007513560604376794,-1,-1,-1,-1
-0.0521817150678938,0.6472,5.0709333333333335,-0.012687312116022496,0.0030424721144832,0.3358333333333334,1.0715666666666668,0.0012893212620670488,-0.0640803896213941,0.3697,1.1506333333333334,-0.05244480288517233,-0.0241158983285414,0.4863666666666666,1.891033333333333,-0.015200684437234628,-1,-1,-1,-1
-0.0612438487722819,0.6404000000000001,5.0558,-0.01489065324030532,-0.0804585716677477,0.3211,0.8501333333333333,-0.03409626884432218,-0.0589524571254396,0.3648333333333333,1.1201333333333334,-0.04824798993587939,-0.0892346160476009,0.4752666666666666,1.7292999999999998,-0.0562461833657687,-1,-1,-1,-1
-0.1175467669595216,0.6445000000000001,5.0042,-0.02857998282931881,-0.1385419330756072,0.3209,0.7914333333333333,-0.058710500303991144,-0.0529052559808054,0.3619333333333333,1.102833333333333,-0.04329882726831274,-0.0868345154335414,0.4696,1.6803666666666666,-0.054733356783283345,1,-1,-1,-1
-0.2653971398990622,0.6492666666666667,4.855666666666667,-0.06452789725707646,-0.0203100243471103,0.3815,1.213733333333333,-0.008606864825210328,-0.0682688680097196,0.3773333333333333,1.0974333333333337,-0.05587274589179845,-0.0013468515490984,0.4363666666666666,1.4447333333333334,-0.0008489447543165053,1,1,1,-1
-0.2207994343379535,0.6513,4.890133333333333,-0.053684539399327595,0.0062655819480326,0.4027666666666666,1.4633333333333334,0.002655192133517422,-0.0502784006313747,0.3868999999999999,1.1140333333333334,-0.04114895096726792,-0.0688863736411335,0.4292,1.3051,-0.04342032021693469,1,1,1,-1
-0.2022436435454366,0.6508333333333333,4.904,-0.04917293779639123,0.0301418376420761,0.4097333333333333,1.5622666666666667,0.012773333883555707,0.0145409515275232,0.3862666666666666,1.1783333333333332,0.01190063514172511,-0.0772854916842611,0.4259666666666666,1.2646333333333333,-0.048714435376375584,-1,1,-1,-1
-0.1734941096148992,0.6472666666666668,4.935733333333333,-0.04218285880622535,0.0741455410118607,0.4092,1.6076333333333337,0.03142096917141169,-0.0086716567675351,0.3900333333333333,1.1576666666666666,-0.00709707497954122,-0.0329726241873427,0.4202333333333333,1.2564333333333333,-0.02078323803290146,-1,-1,1,-1
-0.2062909180849486,0.6386666666666667,4.8704,-0.050156980487115546,-0.0003321913427496,0.4194333333333333,1.6397,-0.0001407741287891521,0.0855984433230057,0.3880666666666666,1.2501,0.07005565218744943,-0.0479087153754074,0.4278666666666667,1.2394666666666665,-0.030197724932061652,-1,1,-1,1
-0.2577384340598545,0.6472333333333333,4.8185,-0.06266578154737995,0.0900139842624234,0.4188,1.7299,0.03814560641014284,0.1028689016839272,0.3815666666666666,1.2672666666666668,0.08419017586663613,-0.0576273053051978,0.4309,1.2296333333333334,-0.03632352695216684,1,-1,-1,1
-0.1995306217458328,0.6391,4.876,-0.04851330147925675,0.1308426440329617,0.4095,1.7705,0.055447740057733674,0.0754645944271228,0.3798666666666666,1.2397,0.06176188695049054,-0.0394478143409298,0.4355333333333333,1.2476333333333334,-0.02486466684201518,-1,-1,-1,1
-0.2810443308761403,0.6480333333333332,4.795333333333333,-0.06833231026663171,0.0915023390987259,0.4086,1.7314333333333332,0.038776332827259445,0.0575036314593027,0.3796333333333333,1.221933333333333,0.0470622390856667,-0.0471292787238317,0.44,1.2401666666666666,-0.029706431992524138,1,-1,-1,1
-0.124839739820405,0.5675,3.916966666666666,-0.0303531752745905,0.08017948321419,0.4156,1.7505666666666666,0.03397799835123979,0.0615410432485264,0.3246333333333333,0.91,0.0503665458588174,-0.0013253458145072,0.3948666666666666,1.081,-0.000835389303026314,-1,1,-1,-1
-0.2066914385895,0.5496,3.5852,-0.050254361890610985,0.0907531349475874,0.4191666666666666,1.7706333333333335,0.03845883941882574,-0.0088278342642301,0.3066,0.6899666666666667,-0.007224894084226163,-0.0199402802181075,0.3776333333333334,0.9144,-0.012568717244372994,-1,1,-1,-1
-0.1954907878138385,0.5418,3.4875,-0.047531067876443525,0.0891803241203053,0.4212333333333333,1.7934333333333332,0.03779232272959438,-0.0206984534388232,0.2992,0.6177666666666666,-0.01694007038722159,-0.0230837586316368,0.3697999999999999,0.8445,-0.01455010822340056,-1,1,-1,-1
-0.2520093428964758,0.5427333333333333,3.429866666666667,-0.06127282679998694,0.1091628389923591,0.4197333333333333,1.8129,0.046260397480868236,-0.1116385343122056,0.3023,0.5266333333333334,-0.09136743644951945,-0.075221155882811,0.3700666666666666,0.7921,-0.04741324739395691,1,-1,1,1
-0.1290082463289521,0.5807666666666667,3.675866666666667,-0.03136669395757738,0.1256206271176698,0.4203666666666666,1.8253666666666668,0.053234783887089104,-0.0195050889557606,0.3304333333333333,0.6275666666666667,-0.01596339459835453,-0.0732338701194005,0.3893,0.7919333333333334,-0.04616062543624777,1,1,1,1
-0.0861858881498043,0.5899666666666668,3.8456333333333337,-0.0209549889560061,0.1061576851635108,0.4228333333333333,1.8197333333333336,0.04498689074637038,0.0153971000862341,0.3390999999999999,0.7336666666666667,0.012601325987509652,-0.0011058043519294,0.4002,0.8642,-0.0006970083707437911,1,1,1,1
-0.0199795087750245,0.5897333333333333,3.908066666666667,-0.004857760298290968,0.0320409793709084,0.4285666666666667,1.8107333333333333,0.013578141197649425,0.1111138392170871,0.3373333333333333,0.8284666666666667,0.0909380144219555,0.0563985995208121,0.3996,0.9206,0.035549051598182314,-1,1,-1,-1
-0.0105398285793079,0.5879666666666666,3.9169,-0.0025626236060096344,0.0854155445057869,0.4249666666666667,1.8638333333333328,0.03619690616656709,0.0980912389598733,0.3324,0.8153333333333334,0.08028003141690282,0.0782320006531422,0.3973333333333333,0.9423,0.04931103700228085,-1,-1,-1,-1
-0.0159404355168732,0.5766333333333333,3.846833333333333,-0.0038757116435280807,-0.3237553736516569,0.5676333333333333,3.2084666666666664,-0.13719918252346835,0.0567510948572592,0.3493666666666666,0.8357,0.04644634654832058,-0.0593615211837355,0.4260333333333333,1.0029,-0.037416634410017344,-1,1,1,1
-0.0446784986187238,0.5724333333333333,3.7913,-0.010863001649399571,-0.1574403027561897,0.6018333333333333,3.8266,-0.06671914226708014,0.0244741804705119,0.3602666666666666,0.8850666666666666,0.020030208588550816,0.0513830732009965,0.4324666666666667,1.1559333333333333,0.03238767515532629,-1,1,1,1
-0.0413242065426961,0.5711666666666667,3.7835,-0.010047448721683542,-0.2143839057356671,0.6184000000000001,3.9934,-0.09085037348219871,0.0720569501705011,0.3605666666666666,0.9299666666666668,0.05897299580302396,0.0528169066730013,0.4361,1.1836999999999998,0.033291446180007324,-1,1,1,1
-0.0973759559511098,0.5786666666666667,3.7247,-0.023675709856227502,-0.1251087614675023,0.6195,4.094033333333334,-0.053017868417941136,0.0914983578066637,0.3610333333333333,0.9517666666666664,0.07488427220619402,0.0249536200086442,0.4397333333333333,1.1869333333333332,0.01572871547850013,1,1,1,1
-0.1045190213855025,0.5969666666666666,3.859266666666666,-0.025412454240987523,-0.1490470668569203,0.5437666666666666,3.4677333333333333,-0.06316230522954146,0.0680079826410553,0.3492666666666666,0.9477666666666666,0.055659231557443394,0.0617215242317599,0.3837,1.0122,0.038904186775482165,1,-1,-1,-1
0.0557424198898606,0.5878666666666666,4.039066666666667,0.0135530516450997,-0.1507970559904561,0.5204333333333334,3.1621,-0.06390390551817295,0.0192803425269051,0.3414666666666667,0.9091666666666668,0.015779457168664843,0.0039481315323541,0.3647333333333333,0.8002666666666667,0.002488578311386508,-1,-1,-1,-1
-0.0097449971883767,0.5842666666666667,3.9814,-0.0023693705877208386,-0.1264231945646194,0.511,3.0640666666666667,-0.053574891284842774,-0.0239772952265103,0.3407,0.8695,-0.019623546755934328,-0.0308018219700435,0.3588666666666666,0.7193999999999999,-0.01941494235379083,-1,-1,-1,-1
-0.0292638158029183,0.5890666666666666,3.9623666666666666,-0.00711512000543377,-0.2224748482210787,0.5143,2.969066666666667,-0.09427910636259021,-0.0212601146502204,0.3404333333333333,0.8729333333333333,-0.0173997462989008,-0.0332013691706087,0.3551666666666666,0.6869666666666667,-0.02092742010979767,1,1,-1,-1
0.019502821491474,0.6507999999999999,4.766566666666667,0.004741859923221365,-0.2360923532453296,0.5163333333333333,2.9000666666666666,-0.10004985399918896,-0.0248869323829614,0.3582333333333333,0.8471666666666667,-0.020368013848737078,-0.0646960046402846,0.4347,1.0665,-0.040779055272551976,1,1,1,1
0.0202320314818562,0.6679333333333334,5.003266666666667,0.004919157942921623,-0.2376250621442457,0.5212666666666667,2.870833333333333,-0.1006993765248104,0.0847631665692151,0.3599666666666667,0.9436,0.06937204328672437,-0.0642963977414712,0.4667333333333333,1.3503666666666667,-0.04052717585736072,1,1,1,1
-0.0632945047177511,0.6785333333333334,5.072566666666667,-0.015389243828768991,-0.2207369917558765,0.5271,2.8768666666666665,-0.09354264758607765,0.0845433145459033,0.3608666666666666,0.9388333333333332,0.06919211154638046,0.0231505507844624,0.4748333333333333,1.5086,0.014592208518573221,1,1,1,1
0.0008263066190643,0.6792,5.1414333333333335,0.00020090581472770338,-0.1644881638280591,0.5252333333333333,2.9278,-0.06970584412994978,0.0728548738591912,0.3631333333333333,0.9422,0.05962603413219154,0.0022482474609717,0.4806333333333333,1.5389333333333333,0.001417110809038304,1,-1,1,1
0.0266391401595491,0.6911,5.335500000000001,0.006476963918624044,-0.0989530480872584,0.5227333333333334,2.9772333333333334,-0.04193375125376186,-0.0249502645559418,0.4089333333333333,1.2528666666666668,-0.020419846294636217,0.0214966993603342,0.4222333333333333,1.2754333333333334,0.013549756221679483,1,-1,1,-1
-0.0488465479803874,0.6978333333333333,5.3665,-0.011876409183008047,-0.1190623592568447,0.5243,2.9578333333333333,-0.05045555900774158,0.0322694265465788,0.4225,1.4452999999999998,0.02641000974638041,-0.0065624289743257,0.4007,1.0543,-0.004136417006802153,1,1,1,-1
-0.055716127305156,0.7000333333333333,5.394533333333333,-0.013546658941677624,-0.1215545405751337,0.5258333333333334,2.9552666666666667,-0.05151168121418688,0.0026413651443404,0.4303333333333333,1.4945666666666666,0.0021617514369239774,-0.0240757411167111,0.3907333333333333,0.9496666666666664,-0.015175372624396657,1,1,1,-1
-0.0077970249694816,0.6964,5.442233333333333,-0.001895746225196401,-0.1317401835711953,0.5297666666666667,2.9448000000000003,-0.055828094179857485,0.035770424531881,0.4309666666666666,1.5337333333333334,0.02927530364245964,-0.1047966720587829,0.3993333333333333,0.8687,-0.06605522715082165,-1,1,1,1
-0.122148290083345,0.6559999999999999,5.107966666666666,-0.029698783926697128,-0.1314122338282071,0.5209333333333334,2.942766666666667,-0.05568911753171952,0.0016305472960123,0.4041333333333333,1.4904333333333333,0.0013344758363604877,-0.0426759392423909,0.4439,1.1296333333333333,-0.02689941202474034,-1,-1,-1,1
-0.1544244866781712,0.6468,4.934066666666666,-0.03754632553363479,-0.1196035612021138,0.5119,2.9541666666666666,-0.0506849064426074,-0.1182607565959847,0.3989333333333333,1.3453333333333335,-0.09678720908802162,0.0069439396462862,0.4584333333333333,1.3086000000000002,0.00437689004475013,-1,-1,-1,1
-0.0978974293939067,0.6407333333333334,4.901666666666666,-0.02380249940924186,-0.0459120347640422,0.5035000000000001,2.931,-0.019456336945292314,-0.1613661491482156,0.3996333333333333,1.2998666666666667,-0.13206561218523022,-0.0374432621430311,0.4694666666666666,1.3653333333333335,-0.02360116154011394,-1,-1,1,1
-0.2361728394914761,0.6531,4.765466666666667,-0.05742238491120917,-0.1205789993221264,0.5079,2.8575,-0.0510982719758447,-0.152918421727906,0.4002333333333333,1.3087666666666666,-0.12515180591776823,0.0094562478833302,0.4697666666666666,1.4155,0.005960443110039607,1,1,1,1
0.0875782697499687,0.6906666666666667,5.3684666666666665,0.021293528613487805,-0.1271744557966161,0.5022666666666666,2.810433333333333,-0.0538932564311227,-0.0463564293117142,0.4425333333333333,1.5326,-0.03793912321815226,0.0834277373222838,0.4721333333333333,1.4935666666666667,0.05258600326937271,1,-1,1,1
-0.0018174338153151,0.7056999999999999,5.4972666666666665,-0.00044188563053389424,-0.1067539773755217,0.5007333333333333,2.7957666666666667,-0.045239584016323726,0.0004572545293648,0.4558333333333333,1.7001666666666666,0.00037422718249020956,0.1284118615004645,0.4696,1.5254,0.08094030577149554,1,-1,1,-1
0.0218778104687675,0.7090333333333334,5.564133333333333,0.0053193079121928,-0.0854928134870185,0.4997666666666667,2.7961666666666667,-0.03622965076919661,-0.0933086488553383,0.4677333333333333,1.718133333333333,-0.07636585429040835,0.1299772103392851,0.469,1.5173666666666663,0.0819269732971644,1,-1,1,-1
0.008683885633653,0.7114666666666666,5.584933333333334,0.002111374976285278,-0.1362390424610424,0.5044333333333334,2.7421,-0.05773459461879561,-0.0411950219087449,0.4701666666666667,1.7921333333333334,-0.03371491366733484,0.1207347220214576,0.4696333333333333,1.5053333333333334,0.07610126668569435,1,1,1,1
-0.0495161280431801,0.6890333333333334,5.481633333333334,-0.012039208953622404,-0.0795968455619262,0.5592333333333334,3.1436333333333333,-0.033731091531759495,-0.016294173420855,0.4176333333333333,1.5418666666666667,-0.013335510571681251,-0.0660440001675084,0.5331,1.8456666666666668,-0.04162872109685519,-1,1,-1,1
-0.1613734719020927,0.6925333333333333,5.3465,-0.03923588181423634,-0.0601338373026889,0.5763,3.3682666666666665,-0.0254831702926576,-0.0648371631717126,0.4017333333333333,1.3240666666666667,-0.053064163034348376,-0.05745307901359,0.5597333333333334,2.0836,-0.03621370898713315,1,1,-1,1
-0.1888742584576466,0.6997,5.3141,-0.04592234395930877,0.0668949217405194,0.5713,3.490133333333333,0.028348343609720602,-0.0951356391742077,0.3975999999999999,1.2498333333333334,-0.07786110342532052,-0.0552684057323351,0.5705666666666667,2.1794,-0.034836670126942276,1,-1,-1,1
-0.135296011846334,0.6995333333333333,5.368266666666667,-0.0328954831805378,0.0667641387951127,0.5706,3.4902333333333333,0.028292921168401937,-0.1425090733932503,0.3996,1.2023333333333333,-0.1166325658694547,0.040554017904784,0.5710000000000001,2.2791,0.025561926843214938,-1,-1,1,1
-0.1055760225961304,0.6735,5.298233333333333,-0.025669450475181845,-0.1277732192620702,0.5426,3.2676,-0.054146996954588446,0.0230791179754763,0.4276333333333333,1.3827666666666667,0.018888458702245318,-0.0638695566143856,0.5295000000000001,2.089233333333333,-0.04025813021828608,-1,-1,1,-1
-0.1848313948382323,0.6697666666666667,5.1726,-0.04493937372701027,-0.2065937494708563,0.5389666666666667,3.1507,-0.08754910604930015,0.0016485742041409,0.4397666666666666,1.4838,0.0013492294551980034,-0.0381302492340904,0.5125,1.9635666666666665,-0.02403418185896672,-1,-1,1,-1
-0.1759129645516104,0.6672666666666668,5.153533333333333,-0.04277097223840188,-0.1416481201093931,0.5321666666666667,3.1350333333333333,-0.06002682230659968,0.057051944405988,0.4400666666666666,1.5494,0.046692568448255894,-0.1074953542930905,0.5083,1.8638333333333328,-0.0677562550984943,-1,-1,1,-1
-0.2109389979949902,0.6684,5.120833333333334,-0.05128710126758785,-0.1385753087006018,0.5296666666666667,3.1069,-0.05872464403360349,0.089565616392496,0.4374333333333333,1.5831,0.07330247404465175,-0.1341291101097477,0.5094666666666666,1.8387666666666669,-0.0845439903937714,1,-1,-1,1
-0.2375460703044485,0.6365,4.655399999999999,-0.0577562683013747,-0.2160061179082681,0.5243333333333333,2.9872,-0.09153782518825115,0.0940817673115299,0.4320666666666666,1.6015,0.07699859147071289,-0.1100690877613348,0.5287666666666666,1.8811666666666669,-0.06937852559173274,-1,-1,-1,1
-0.0886945753541468,0.6209,4.5795,-0.021564943947358018,-0.293817332569374,0.53,2.9197333333333333,-0.12451221236907442,0.0695469904821861,0.4310666666666667,1.5818333333333334,0.05691878948684606,-0.0335329888045528,0.5375,1.9641333333333333,-0.021136445929201195,-1,1,-1,1
-0.179652111366261,0.6198,4.472333333333333,-0.04368009764034352,-0.2303452124764189,0.5273333333333333,2.9823666666666666,-0.09761436387450541,0.0672560755264126,0.4305,1.5767333333333335,0.05504385420645692,-0.0518491809514216,0.5427666666666666,1.9853666666666667,-0.03268147125329607,-1,-1,-1,1
-0.1539855525588471,0.6183666666666666,4.474966666666667,-0.03743960435432915,-0.204864927521831,0.5223666666666666,2.9794333333333336,-0.08681647586787772,0.0766230211039815,0.4299,1.5816666666666668,0.06270996886890161,-0.0991949701306047,0.5493666666666667,1.9959,-0.06252437367973572,-1,-1,-1,1
-0.0924987645967103,0.6011333333333334,4.323633333333333,-0.02248988357814671,-0.0359104791127626,0.4924,2.798666666666666,-0.015217935451468913,-0.0171931673538296,0.3838666666666666,1.272166666666667,-0.014071267015866133,-0.1056480642655919,0.5200333333333333,2.0449333333333333,-0.0665918749709324,-1,-1,-1,-1
-0.1826425022088118,0.6017666666666667,4.2474,-0.044407172668808455,-0.1712161773108018,0.4897999999999999,2.646466666666667,-0.07255700282865404,-0.0327645400465663,0.3648333333333333,1.0997666666666668,-0.026815221544655172,-0.0748587924942694,0.5038333333333334,1.9564666666666664,-0.04718484323310883,1,-1,-1,-1
-0.1727995663606565,0.6000333333333333,4.248566666666666,-0.04201398955704122,-0.1645046134984253,0.4873333333333333,2.629366666666667,-0.06971281507625893,-0.0182549114940464,0.3563,1.044266666666667,-0.014940221815878247,-0.104837438009661,0.4985,1.8873,-0.06608092266282953,-1,-1,-1,-1
-0.1153531776547716,0.5965333333333334,4.259566666666667,-0.028046639834985995,-0.2011669784188239,0.4893666666666666,2.5993,-0.08524938035306519,-0.021185363469064,0.3507333333333333,0.9969,-0.017338568285091217,-0.0711112712078787,0.4927666666666666,1.8740666666666668,-0.04482271316769775,-1,1,-1,-1
-0.3301222558334258,0.6023333333333334,4.0457,-0.08026497578231392,-0.0237383430666904,0.4753666666666667,2.6212,-0.010059697933279068,-0.0482133330067989,0.367,0.9672,-0.03945885411930383,-0.0677530555611263,0.5337333333333334,1.9833666666666667,-0.04270596944855326,1,-1,1,1
-0.2592303138431573,0.6012,4.108666666666666,-0.06302851290693222,-0.1186483295254214,0.4745666666666666,2.5078666666666667,-0.050280103879225914,0.0159696000149289,0.3781,1.0229666666666666,0.013069872544257644,-0.0764027497937194,0.5504666666666667,2.1268666666666665,-0.04815802728678882,-1,-1,1,1
-0.2666123011041401,0.6003333333333333,4.101233333333333,-0.06482334805741995,-0.1887931264224636,0.4907999999999999,2.4376666666666664,-0.08000566081439389,0.0324770624733352,0.3808666666666667,1.0406,0.026579943564120245,0.0222602052912477,0.5503,2.2254,0.014031007741472033,-1,1,1,-1
-0.2476240828336013,0.5992000000000001,4.115,-0.060206607281229695,-0.1335230367946902,0.4990333333333334,2.4882,-0.05658362142273813,0.0775807172956799,0.38,1.0813666666666668,0.06349376853513732,-0.0635474658883179,0.5581333333333334,2.2075666666666667,-0.040055110640893,-1,1,-1,1
-0.2063675399526188,0.6197,4.1833,-0.05017561010764028,-0.0706648508848961,0.4735333333333333,2.565233333333333,-0.029945942410772145,0.0552920920920605,0.3681,1.0866,0.045252266535982126,0.0640543604996066,0.4738,1.8394,0.04037461543081057,1,-1,-1,-1
-0.0604713086047628,0.6155666666666666,4.346666666666667,-0.014702820045962694,-0.0331046001381043,0.4621666666666666,2.4725,-0.014028876263845644,-0.0122916361505445,0.3597999999999999,1.032433333333333,-0.010059745873273303,-0.0826648152940316,0.4505333333333333,1.4811333333333332,-0.052105119793928976,-1,-1,-1,-1
-0.074532740788892,0.6113666666666666,4.336966666666666,-0.018121676223576095,-0.0428395528408618,0.4593666666666667,2.4317,-0.01815429829980549,-0.0411832700956567,0.3599666666666667,1.0086,-0.03370529572455086,-0.0690155517591613,0.4390666666666666,1.3887,-0.04350174350797637,-1,-1,1,-1
-0.0691399340164009,0.6092,4.341833333333333,-0.016810484695758875,-0.0654532796982381,0.4594333333333333,2.4092666666666664,-0.02773741287068282,-0.0426666182200103,0.3591333333333333,1.0079,-0.03491930051527457,-0.1095042495259814,0.4362,1.3211666666666668,-0.06902249789345993,-1,1,-1,-1
-0.3520992910428178,0.5922333333333334,3.993700000000001,-0.08560840891255095,-0.2269072310827118,0.4604999999999999,2.2473,-0.09615743597419812,-0.045510298370919,0.3717333333333333,1.0038,-0.037246631011609334,-0.0260372397915997,0.4704,1.4441333333333333,-0.01641174051643358,-1,1,1,1
-0.2415376110611222,0.5825666666666667,3.959333333333333,-0.0587267600404418,-0.2272786310166097,0.4697333333333333,2.2460666666666667,-0.09631482569331021,-0.0179154579414346,0.381,1.0299333333333334,-0.014662405548521256,0.0442495998409107,0.4794,1.5996,0.027891318602033328,-1,1,1,1
-0.2263343931728556,0.5790666666666666,3.9212,-0.0550302933707402,-0.1498164147099703,0.4624666666666667,2.321833333333333,-0.06348833501963914,0.0590782401923173,0.3799666666666667,1.1043666666666667,0.04835093356945697,-0.0024598895027201,0.4863666666666666,1.6185333333333334,-0.001550512594302177,-1,-1,-1,1
-0.1448236218086824,0.5729333333333334,3.9135,-0.0352119988633735,-0.1654008687374468,0.4598666666666666,2.3068666666666666,-0.0700926249454796,0.0761575295365211,0.3776666666666666,1.1205333333333334,0.06232900031292984,-0.0250753225518709,0.4907,1.6379666666666666,-0.015805426780297605,-1,-1,-1,1
-0.19838869059644,0.5781666666666667,3.8741666666666665,-0.048235655624027485,-0.0202832140209028,0.4340333333333334,2.145233333333333,-0.008595503300002675,0.0056988069252499,0.3524333333333333,1.0562,0.004664029161514388,0.020170736833567,0.4658333333333334,1.6929666666666667,0.012713978193824213,1,-1,-1,-1
-0.1941488481714679,0.579,3.8824666666666663,-0.04720479253149813,-0.0726536597665297,0.4295666666666666,2.040633333333333,-0.0307887483530424,-0.1456910174252128,0.3510666666666667,0.9062666666666668,-0.1192367389797288,-0.1257818820573215,0.4607333333333333,1.5493333333333337,-0.07928258242870316,1,-1,-1,-1
-0.200542783903304,0.5801666666666666,3.8756333333333335,-0.04875939567503309,-0.121161360133807,0.43,1.992,-0.051345061477421426,-0.161196732190309,0.3532,0.8908999999999999,-0.1319269576137566,-0.1206774876124185,0.4599666666666667,1.5472333333333337,-0.07606519080832488,1,1,1,-1
-0.1963264279432217,0.5814333333333334,3.879966666666667,-0.04773424301402503,-0.1236489559821747,0.4304,1.9896333333333331,-0.05239924047990507,-0.1566091135295353,0.3534333333333333,0.8956666666666666,-0.12817234941305541,-0.1205089635173315,0.4595333333333333,1.5433,-0.07595896704031138,1,1,1,-1
-0.1194433518912632,0.5973666666666666,3.9615333333333336,-0.029041113034645388,-0.1397883739709009,0.4362333333333333,1.9778,-0.059238709828266456,-0.1352735370707697,0.3602666666666666,0.9228,-0.11071084350723126,-0.0302267201489603,0.4458333333333333,1.5045666666666666,-0.01905244533284351,1,1,1,-1
-0.0417819479081815,0.5992000000000001,4.040933333333333,-0.010158742640727242,-0.1270008139142322,0.4380666666666666,1.9922,-0.053819671477006885,-0.0878349027397306,0.3594333333333333,0.9724,-0.07188601985474691,-0.024190090043501,0.4405333333333333,1.4608666666666663,-0.015247448809500347,1,1,-1,-1
-0.0052855927612354,0.5964,4.0777,-0.0012851238214905498,-0.1187077902408049,0.4365333333333334,2.000633333333333,-0.05030530179779901,-0.0838050995788631,0.3585666666666667,0.9765,-0.06858794015069997,-0.1078217471445048,0.4489666666666667,1.3773333333333333,-0.06796198638286641,-1,-1,-1,1
-0.0007152812415149,0.5903666666666667,4.082,-0.0001739114237626743,-0.1238008139142321,0.4396666666666667,1.9954,-0.05246359395735622,-0.0892015694063974,0.3574666666666667,0.9710333333333332,-0.07300452996940991,-0.1017567567101676,0.4548,1.3832999999999998,-0.06413911383417531,-1,1,-1,1
-0.079994231110311,0.5891333333333333,3.993633333333333,-0.019449567271931315,-0.1207224571246987,0.4473333333333333,1.9910666666666663,-0.05115906569493431,-0.0205128741241795,0.3775666666666666,1.0308,-0.01678818818685487,-0.0593108276025124,0.4903333333333333,1.6110666666666666,-0.03738468133405609,-1,1,1,1
-0.1431003653858931,0.5998666666666667,3.922266666666667,-0.03479301125318434,-0.0434242017257768,0.4445333333333333,2.0616666666666665,-0.018402057427843625,-0.0274927820332004,0.3890333333333333,1.0902666666666667,-0.022500698622700325,0.0151189608987474,0.5001,1.7711,0.009529752966687373,1,-1,1,1
-0.0650109105655896,0.599,3.996566666666667,-0.015806565809868302,-0.0669504658998709,0.447,2.0353666666666665,-0.028371881792796993,0.0854932093253721,0.3846333333333333,1.2,0.06996952636494241,-0.005836092573515,0.5057666666666667,1.802533333333333,-0.00367859411032173,-1,1,-1,1
-0.0092586770669784,0.5882999999999999,4.0525,-0.0022511281121629875,-0.0548554703243446,0.4469666666666667,2.047233333333333,-0.023246334417720452,0.0805923155870562,0.3802666666666666,1.1942666666666666,0.065958526937727,-0.0002476008361926,0.508,1.8295,-0.00015606726011548812,-1,-1,-1,1
-0.0517675329807199,0.6255333333333334,4.2697666666666665,-0.01258660907462181,0.0075608977266363,0.4683333333333334,2.1539333333333333,0.003204113573584053,-0.0918282465363897,0.4528666666666667,1.5374,-0.07515426041173927,-0.1541706256087178,0.5810666666666667,2.244833333333333,-0.09717651805637319,1,1,1,1
0.2266184296719391,0.6245333333333334,4.5209,0.055099353188178664,-0.0151280597557934,0.4776333333333333,2.2171666666666665,-0.006410881797113339,-0.0424752801444718,0.4804,1.7979999999999998,-0.034762705218096566,-0.1398504214949287,0.6149666666666667,2.483433333333333,-0.08815023585676404,-1,1,1,1
0.2376001584132945,0.6218333333333333,4.5197666666666665,0.05776941912859074,0.0473473208566295,0.4791666666666666,2.2856,0.02006457419667507,-0.0924245599097142,0.4972333333333333,1.8796,-0.0756422964163043,-0.107843479480564,0.6315,2.6091,-0.06797568466513727,-1,1,1,1
0.2362266466124563,0.6224333333333333,4.512333333333333,0.0574354674198437,0.0767014449920679,0.4743,2.3089666666666666,0.03250409539951935,-0.0935102591179535,0.5048666666666667,1.936033333333333,-0.0765308565718388,-0.100001762597059,0.6400333333333333,2.663966666666667,-0.06303290948138138,1,-1,1,1
0.2500773887945522,0.6236999999999999,4.543033333333333,0.06080309703635148,0.0953635574114581,0.4809666666666666,2.365533333333333,0.04041261762487177,-0.1516589768424401,0.4779333333333334,1.9346666666666663,-0.12412104847148475,-0.0308661794950766,0.5636666666666666,2.385933333333333,-0.019455508059279467,1,1,-1,-1
0.2326090411061638,0.6235,4.546166666666666,0.05655589322203788,0.1432068043008785,0.4749,2.432666666666667,0.06068735249169598,-0.1455004332412186,0.4622666666666666,1.8662666666666667,-0.11908076068400276,-0.0442451898933753,0.5299,2.1202333333333336,-0.02788853893278953,-1,-1,-1,-1
0.2411205359043453,0.6202333333333333,4.567133333333333,0.05862535358641891,0.1318376559087872,0.4706,2.4328666666666665,0.05586940044416879,-0.0863774940363042,0.4501333333333333,1.8286,-0.07069324445768825,-0.0679867840956138,0.5153,1.990233333333333,-0.04285329274741279,-1,-1,-1,-1
0.2370830953435119,0.6182333333333333,4.567133333333333,0.057643701900985916,0.1531365458377109,0.4624,2.4574333333333334,0.06489532101483331,-0.1782789763201677,0.4496,1.7384666666666666,-0.1459074426189185,-0.0764489838138184,0.5095666666666666,1.9340666666666668,-0.048187169421169025,-1,-1,-1,-1
0.1619345413405613,0.6307,4.5843,0.039372298623751904,0.017089773919733,0.4847999999999999,2.3837333333333333,0.007242205696394184,-0.0578241169627011,0.4183333333333333,1.5733666666666666,-0.047324531483584224,-0.1117217658645632,0.4984333333333333,1.8347,-0.07042023832336133,1,1,-1,-1
-0.0015308378879721,0.6424666666666667,4.591733333333333,-0.0003722035210698691,-0.0567066485200848,0.4971,2.4609,-0.02403081602275504,-0.104528614945941,0.4084666666666666,1.4333333333333331,-0.08554852177224778,-0.0713163641645828,0.4907999999999999,1.8079,-0.0449519869468739,1,1,-1,-1
-0.0445556413752532,0.6481333333333333,4.634133333333334,-0.010833130492585396,0.0227497287058562,0.4976666666666666,2.548666666666666,0.009640748648800624,-0.0554385708519051,0.4003333333333333,1.407333333333333,-0.04537214798071588,-0.0792380132878196,0.4879666666666666,1.7796999999999998,-0.049945144858901884,1,1,-1,-1
-0.0005506894904829,0.6475,4.6793,-0.0001338930588172398,0.0188225455225907,0.4951,2.5453666666666668,0.007976509639308028,-0.1137684426285541,0.4009333333333333,1.3493666666666666,-0.09311060034840267,-0.1105329194635318,0.4899666666666667,1.7488666666666666,-0.06967088705556997,-1,-1,1,1
0.0939215938670408,0.6504666666666666,4.8697333333333335,0.022835826194578693,0.1521884947757661,0.3648333333333333,1.5118666666666667,0.06449356141090072,-0.1111642135261252,0.3905666666666667,1.2919666666666667,-0.09097924186647617,-0.0696205494780195,0.5136999999999999,1.8386333333333331,-0.04388308445096444,1,-1,-1,1
0.115961973913957,0.6441666666666667,4.910966666666667,0.02819466080641828,-0.0277214417662498,0.3281333333333333,0.9667,-0.011747632497348483,-0.1201722328391832,0.387,1.2560666666666669,-0.09835160336506213,-0.0127427839502844,0.5221,1.9496666666666669,-0.008032005900890973,-1,-1,-1,1
0.1121378661232146,0.6416666666666667,4.914000000000001,0.0272648782371153,-0.0796765696703805,0.3151,0.7936666666666667,-0.033764876554024825,-0.0751446833496194,0.3808666666666667,1.2452333333333334,-0.061500064675383034,-0.005809144215594,0.5243,1.9863,-0.0036616080756620146,-1,-1,-1,1
0.102314996936828,0.6390333333333333,4.906633333333334,0.024876574075774576,-0.0926004539576267,0.3088666666666667,0.7242999999999999,-0.03924168560043122,-0.1264087488197154,0.3853,1.1950999999999998,-0.10345570546590267,0.017084873254523,0.5229666666666667,2.0109,0.010768902881166751,-1,-1,1,-1
-0.0003365599176188,0.6679999999999999,5.070133333333334,-8.183021035274082e-05,-0.0494565842799692,0.3641666666666666,1.0051333333333334,-0.020958425668991407,-0.0494226807186599,0.4033666666666666,1.2838333333333334,-0.040448610934811856,0.0193858247849092,0.4585333333333333,1.6647,0.012219234013031667,1,1,1,-1
0.0883528802865578,0.6703666666666667,5.194733333333334,0.021481865191411292,0.0273712503300818,0.3787666666666666,1.2284666666666668,0.011599230392922986,-0.0502841899619308,0.4139333333333333,1.3194,-0.04115368908296362,-0.0539663006261357,0.4385,1.3987333333333334,-0.034015929860342964,1,1,1,-1
-0.0262867886625119,0.6781333333333334,5.1954,-0.006391294189071417,0.0065231281777355,0.3868999999999999,1.2895,0.0027643335873833216,-0.001965002888753,0.4167333333333333,1.3954666666666666,-0.0016082016632283282,-0.0327214638004171,0.4291333333333333,1.3281666666666667,-0.02062492712394098,1,1,1,-1
0.0657156860397423,0.6732333333333334,5.286566666666666,0.01597792289157133,0.0919618208944146,0.3827,1.3747333333333334,0.03897104936907886,0.0576920100075017,0.4059333333333333,1.4549,0.047216412240456536,-0.1117703002369274,0.4298333333333333,1.2489,-0.07045083041114578,-1,-1,-1,1
-0.1579250803136567,0.6395666666666666,4.910066666666666,-0.03839744980172334,0.047276017181747,0.4275333333333333,1.767966666666667,0.020034357537119872,0.0641920152207402,0.4063,1.4534666666666665,0.052536159735360556,-0.1099276343664548,0.4288333333333333,1.2401333333333333,-0.06928936497292214,-1,1,1,-1
-0.2765427554487392,0.6363333333333333,4.731533333333333,-0.06723781016469092,-0.0188653204651818,0.4459333333333333,1.9111333333333331,-0.00799463655744932,0.0685663673442176,0.4053333333333333,1.4535,0.056116225902584915,-0.1251424785604917,0.4298666666666666,1.2207,-0.07887955490507693,-1,1,-1,1
-0.3341208062112528,0.6440666666666667,4.671033333333333,-0.08123717182050709,0.0469248240411661,0.4503999999999999,2.0283666666666664,0.01988553093618323,0.0753851291843112,0.4019333333333333,1.459,0.06169685084474742,-0.1292942734419795,0.4306333333333333,1.2152666666666667,-0.0814965058882767,1,1,-1,1
-0.3147554739559766,0.6482666666666667,4.6893,-0.0765287406347269,0.0778264307531608,0.4487,2.0588333333333333,0.03298083536843971,0.072822175451167,0.4015333333333333,1.4561333333333333,0.0595992730345512,-0.1220657997801966,0.4320666666666666,1.2222,-0.0769402689362581,1,-1,-1,1
-0.0681436418721266,0.5408333333333334,3.576566666666667,-0.01656824908934573,0.029647584612843,0.4092333333333333,1.9284,0.01256388218919251,-0.0178982594848691,0.3515999999999999,1.0750666666666666,-0.01464832995269801,0.0019651122665114,0.3841333333333333,0.9794,0.0012386456038266684,-1,-1,-1,-1
-0.1367770579906526,0.5128,3.131066666666667,-0.033255580480267284,-0.0335720013440852,0.3993333333333333,1.7638333333333334,-0.014226948847623237,-0.0477784650579208,0.3332,0.8873333333333333,-0.039102948607574906,0.0059711469771897,0.3633666666666666,0.8130000000000001,0.0037637213298907547,-1,-1,-1,-1
-0.2270247952996977,0.5068333333333332,2.9611,-0.0551981557581189,-0.120891959228208,0.3993333333333333,1.6795,-0.05123089631746633,-0.0920565243902188,0.3274666666666667,0.7931666666666667,-0.07534108803744273,-0.0696016783205297,0.3581666666666667,0.6952,-0.04387118962100373,-1,1,-1,-1
-0.3010705103984969,0.5111333333333333,2.8840666666666666,-0.07320141795619413,-0.1349047969644763,0.4017,1.6638,-0.05716917576767424,-0.1380269743829127,0.3280333333333333,0.7463666666666666,-0.11296431727580847,-0.0856516429800099,0.3597333333333333,0.6784333333333333,-0.0539877710020417,1,1,1,1
-0.0604400327323975,0.5518666666666667,3.3244,-0.014695215720311782,-0.0835365573104307,0.4186333333333333,1.7087333333333334,-0.03540063982427524,-0.0127630365091762,0.3574333333333333,0.8684666666666667,-0.010445550314140578,0.0180485546428966,0.3856333333333333,0.7794,0.011376328591921487,1,1,1,1
-0.1258451759568633,0.5678,3.4717333333333333,-0.030597634124963215,0.0389328370791595,0.4108666666666666,1.821866666666667,0.016498732856021353,0.0503636560792101,0.3660333333333333,1.0028666666666668,0.04121872590439037,0.0104588612144358,0.3994666666666666,0.8627999999999999,0.0065924083244833795,1,-1,1,1
0.0344171424187402,0.5599333333333333,3.6332,0.008368085016753728,-0.0437530749784593,0.4203333333333333,1.7393666666666665,-0.018541425435586473,0.0406372396956454,0.3702666666666666,1.0318666666666667,0.033258412413336665,0.0715644687598455,0.4002666666666666,0.9303333333333336,0.045108371735391305,-1,1,1,1
0.0111676481170981,0.5579999999999999,3.609233333333333,0.002715269842686937,-0.00193957379092,0.4221999999999999,1.780333333333333,-0.0008219413798656702,0.0656808703818069,0.3711,1.0633,0.05375467160627848,0.023182883578226,0.4056,0.9277666666666666,0.014612588459982786,-1,1,1,1
-0.023275136416458,0.5497,3.5211,-0.005659049724111015,-0.3262733435940999,0.5651333333333334,3.1635000000000004,-0.13826623328412552,0.0175730875871618,0.3832333333333333,1.0922333333333334,0.014382202106412832,-0.0200450246720966,0.4281666666666667,1.0530000000000002,-0.01263473955753536,-1,1,1,1
-0.0667983825790701,0.5504666666666667,3.4556333333333336,-0.016241166614080576,-0.1316568246195553,0.5981000000000001,3.7933,-0.05579276880473853,-0.0038600164345914,0.3901333333333333,1.1194666666666668,-0.0031591225059918343,0.0205117419734786,0.4361333333333334,1.1503,0.012928919866435951,1,1,1,1
-0.0463198877678827,0.5515666666666666,3.4652,-0.011262084286145726,-0.200204688287664,0.6137,3.932166666666667,-0.08484158659861282,0.0681961293788342,0.3881,1.1838666666666666,0.05581321499347743,-0.0104628969963564,0.4416,1.1615333333333333,-0.006594952150410855,1,1,-1,1
-0.0701896505781358,0.5582,3.438733333333334,-0.017065709761373535,-0.1266997666585716,0.6165333333333334,4.043033333333334,-0.0536920954095838,0.0715718966905856,0.3813333333333333,1.1859666666666666,0.058576017346849876,0.0482439453137266,0.4400666666666666,1.2189,0.030409026391243578,1,1,-1,-1
-0.0279385271622341,0.5716,3.5783666666666667,-0.0067928931371466226,-0.0858233399907737,0.5281333333333333,3.315666666666667,-0.03636971938213134,-0.010651019967959,0.3631333333333333,1.1339666666666666,-0.008717029438272192,0.010664050559393,0.3856666666666667,0.9757666666666668,0.00672174285890899,1,-1,-1,-1
-0.0459959786984165,0.5757666666666666,3.6413,-0.011183329966626309,-0.1199674358151945,0.5018666666666667,2.9468,-0.05083910712472312,-0.0164256209258664,0.3522999999999999,1.0712666666666666,-0.013443090106244022,0.0312027508238454,0.3619333333333333,0.8051333333333333,0.01966765502098648,1,-1,-1,-1
-0.0591032549987184,0.5775333333333333,3.656,-0.014370195426998902,-0.1175177092246055,0.4939333333333333,2.8449,-0.049800976137601836,-0.0714527767065875,0.3508,1.0048333333333332,-0.05847852692712279,-0.0705216258300122,0.3572999999999999,0.6667666666666666,-0.04445104908134626,1,-1,-1,-1
-0.1029739157456792,0.5798333333333333,3.647166666666667,-0.025036781699769608,-0.1162946001337608,0.4899333333333333,2.7949,-0.04928265403067221,-0.0593173317234945,0.3498666666666666,1.0106,-0.04854661134698278,-0.0242824354510059,0.3504,0.6581333333333333,-0.015305655780668762,1,-1,-1,-1
-0.0932589887881114,0.6222666666666666,4.2487,-0.022674722301479336,-0.1026795696298705,0.5207,2.7837,-0.04351295503202124,-0.0528823836665014,0.3615333333333334,0.9975666666666666,-0.043280108062292176,-0.041040659123241,0.4203666666666666,0.9684666666666668,-0.02586866555537651,1,1,1,1
-0.0003408427642002,0.6314333333333333,4.457966666666667,-8.287152935217505e-05,-0.0203844949946141,0.5277666666666666,2.9392,-0.008638423566133367,-0.0387082880578202,0.3738,0.9984666666666668,-0.03167971588826126,0.0033369096130149,0.4463333333333333,1.2378333333333331,0.0021033141428939716,1,1,1,1
0.0533946242205152,0.6305333333333334,4.5116000000000005,0.012982215358809092,0.0676166383212026,0.5236666666666667,3.027133333333333,0.028654188494290474,0.0172821388508268,0.3790666666666666,1.0544333333333336,0.014144083249506183,0.1644985235499418,0.4455333333333333,1.3989666666666667,0.10368637787439665,-1,-1,1,-1
0.0325535727417394,0.6328666666666667,4.5113,0.007914982045506013,0.0506284263657912,0.5192666666666667,3.008466666666666,0.021455022140605066,0.0150551933575071,0.3801333333333334,1.0532333333333337,0.012321501986763954,0.132914537150552,0.4499,1.399333333333333,0.08377842321368083,1,-1,1,1
0.0286195328928,0.6682666666666667,4.9929,0.006958470911760734,-0.0864224645611377,0.5446,3.0455,-0.03662361293255039,-0.0155612736638113,0.4275333333333333,1.4455,-0.012735689260983183,-0.0646344681481154,0.4105333333333333,1.0825333333333331,-0.04074026771481329,1,1,1,-1
-0.0088932630624825,0.6801999999999999,5.125066666666666,-0.00216228240211737,-0.032619281975307,0.5508333333333334,3.1705,-0.013823210935580785,-0.0220288716119545,0.4454999999999999,1.6155,-0.018028913936035274,-0.0067560065031019,0.3905333333333333,0.9591,-0.004258432404652137,1,1,1,-1
0.0405238597808157,0.6818333333333334,5.1967,0.009852854711965524,0.0084658810064364,0.5498666666666666,3.207966666666666,0.0035876221615204914,-0.0071910431820227,0.4516666666666666,1.6905,-0.005885308195661033,-0.0822044428259525,0.3890666666666666,0.8686666666666667,-0.051814938747570066,1,-1,1,-1
0.1036803326479649,0.6742666666666666,5.2584,0.0252085378735878,0.009005488896201,0.5501,3.2063,0.003816294076750455,-0.0278186697310562,0.4563,1.7151666666666665,-0.022767412295599775,-0.1204479148672239,0.3899666666666667,0.8285,-0.07592048697819789,-1,1,1,1
0.0174206612598339,0.6661666666666666,5.164266666666666,0.004235609473231049,-0.0739461543772472,0.5270666666666667,3.1144333333333334,-0.03133647425487477,-0.037057365386701,0.4328,1.6937,-0.030328564395939464,-0.0334403473777065,0.4363333333333333,1.0581333333333334,-0.021078052371718035,-1,-1,-1,1
-0.0300824998180084,0.6691333333333332,5.1139,-0.007314172482155398,-0.2179801679439177,0.5272666666666667,2.966266666666667,-0.09237437671200426,-0.0640962563450391,0.4215,1.6100666666666663,-0.05245778856142854,0.0211369605652504,0.4516333333333333,1.2450666666666663,0.013323006389290775,1,1,-1,1
-0.0373967490087956,0.6700333333333333,5.104233333333333,-0.0090925379930847,-0.2324654907867458,0.5298666666666666,2.9487666666666668,-0.09851288317201701,-0.1298572557672519,0.4202,1.5264333333333333,-0.10627803954002818,0.0109952260561296,0.4593666666666667,1.3020333333333334,0.00693048873064289,1,1,-1,1
-0.0305675702027716,0.6701999999999999,5.1103,-0.007432111100342296,-0.2362176647319152,0.5314333333333333,2.9443,-0.10010295777728669,-0.1494032672609091,0.4286999999999999,1.5060666666666669,-0.1222749260451303,0.051941463442376,0.4603333333333333,1.3512,0.03273963856703115,1,1,1,1
-0.0410954015144948,0.6452666666666667,4.9984,-0.00999181772521805,-0.1396593958913472,0.5436,3.04,-0.05918405224257568,-0.1290414969477575,0.4183,1.5027666666666666,-0.10561040454681113,0.0432695348199776,0.4703666666666667,1.4318,0.0272735659930192,-1,1,-1,1
-0.2228012528581633,0.6453,4.820333333333333,-0.054171255796680404,-0.0499567442739738,0.5436,3.1337333333333333,-0.021170380582772104,-0.0882008690255238,0.4121,1.4856666666666667,-0.07218553472715081,0.1061532828807323,0.4699,1.4991666666666668,0.06691032335033517,1,1,-1,-1
-0.1893800761163779,0.6467333333333333,4.855066666666667,-0.04604532701001474,-0.0445280041223261,0.5365333333333333,3.1406,-0.01886982043287393,-0.0988892594119195,0.4099,1.4545,-0.08093314893933322,0.1049091339492469,0.4698666666666666,1.4995,0.06612611390299107,1,-1,-1,-1
-0.1461395504362199,0.6420999999999999,4.852733333333333,-0.03553194996498552,-0.0609529467250831,0.5336333333333334,3.126733333333333,-0.02583028775323347,-0.1205035991255061,0.4103,1.4341333333333333,-0.0986228008354844,0.1116556734974139,0.4696333333333333,1.5073666666666663,0.07037857911568599,-1,-1,1,-1
0.0068750275497455,0.6931,5.268633333333333,0.0016715744244202206,-0.0588073638473218,0.5300666666666667,3.0672,-0.02492104503227116,-0.0918419449990435,0.4667,1.6612333333333331,-0.07516547153542238,-0.0468444061897648,0.519,1.7362666666666666,-0.029526871710912672,1,-1,1,1
-0.0141973516923021,0.7100333333333333,5.472066666666667,-0.0034519032558974747,-0.0433339564184103,0.5294666666666666,3.0443333333333333,-0.01836381379266435,-0.0992357950350635,0.4902333333333333,1.8384666666666665,-0.08121676132926801,-0.047364191549073,0.542,1.8937,-0.02985450177114508,1,-1,1,1
0.0992087634727951,0.7099666666666667,5.5728,0.02412133340551023,-0.0474582253213791,0.5301666666666667,3.0271666666666666,-0.020111572650261263,-0.0908487800077781,0.5016333333333334,1.9386333333333332,-0.07435264342206183,-0.0172645144207799,0.5514666666666667,1.9850666666666663,-0.010882133939077462,-1,1,1,1
0.0137692977150383,0.7143333333333334,5.544866666666667,0.0033478274430388034,-0.0226476259960715,0.5299333333333334,3.0436,-0.00959748015210236,-0.1325874324867881,0.509,1.9603666666666668,-0.10851247632706604,0.0609020757179985,0.552,2.0553,0.03838767363960176,1,-1,1,1
-0.1505151773139488,0.6490666666666667,4.9147,-0.03659582729881353,-0.076245837102268,0.4894666666666666,2.648233333333333,-0.03231102051916526,-0.041890430246398,0.4471333333333333,1.7746,-0.03428405117427575,-0.0423009498415223,0.5776,2.2455333333333334,-0.02666304946124565,-1,-1,-1,1
-0.1116138136720961,0.6267333333333334,4.649733333333334,-0.027137461631435395,-0.092345386150443,0.4759333333333333,2.491,-0.039133594438147346,-0.033507057271362,0.4215333333333333,1.5595333333333334,-0.027422914002883526,-0.0693786291942988,0.5869,2.3514,-0.04373059774523586,-1,-1,-1,1
-0.1643310851999366,0.6210666666666667,4.526633333333334,-0.039954987404756344,0.0311300763112152,0.4638666666666666,2.4756666666666667,0.013192123959577263,-0.1122163804767562,0.4146666666666667,1.4242333333333332,-0.09184035848349675,-0.0843513089855556,0.5901,2.383933333333333,-0.053168147099028486,-1,-1,-1,1
-0.2319923930149583,0.6256,4.461133333333333,-0.05640596317875175,-0.0334457406547605,0.4619666666666666,2.3898333333333337,-0.01417344282187048,-0.0814767886370624,0.4103,1.4166333333333332,-0.06668239917132114,-0.0507469812011569,0.5889333333333333,2.424433333333333,-0.03198673492780975,1,-1,-1,-1
-0.3654110771186483,0.5993666666666667,3.9984,-0.08884499829153245,0.0251409901984573,0.5008,2.5521,0.010654103634338918,-0.0631597876673017,0.4270666666666666,1.4156333333333333,-0.05169136196036932,-0.0859809737799666,0.6150666666666667,2.5934666666666666,-0.054195354128218624,-1,1,1,1
-0.1779099735379801,0.5835666666666667,3.9503,-0.04325651925953004,0.0777018942590617,0.5103666666666666,2.720833333333333,0.03292806001218224,-0.0371509408962871,0.4423333333333333,1.452,-0.030405148654932233,-0.0209410232753097,0.6227666666666667,2.713866666666666,-0.013199503591538864,-1,1,1,1
-0.2099180775874911,0.5796666666666667,3.856633333333333,-0.05103887761609029,0.0383055690831555,0.5157333333333333,2.7436333333333334,0.01623291284721594,0.0813947306708469,0.4396666666666667,1.5611666666666668,0.06661524112361332,-0.0907148868106282,0.6320333333333333,2.7122333333333333,-0.05717922465014881,-1,1,-1,1
-0.2626761710451415,0.5863,3.797833333333333,-0.06386632871601276,0.0046870896486654,0.5201333333333333,2.7593666666666663,0.0019862677828569606,0.0851964960891615,0.4387333333333333,1.5561333333333334,0.06972668971431613,-0.1246743283609141,0.6399666666666667,2.7337,-0.0785844714146732,1,1,-1,1
-0.2491312286908766,0.5899333333333333,3.8157666666666663,-0.060573050390099206,-0.0174883868171398,0.4960666666666667,2.7411666666666665,-0.0074111275680242335,-0.0567306804824889,0.4157333333333333,1.4191,-0.04642963897417539,-0.0624324947448791,0.6053999999999999,2.7638333333333334,-0.03935232427659749,1,-1,-1,-1
-0.26109702189824,0.5941,3.8147,-0.06348237893440015,-0.1380185753672043,0.4888666666666666,2.6175,-0.058488714796772076,-0.0355206663810498,0.4023666666666666,1.3673333333333333,-0.029070896068368764,-0.0989177682080919,0.5910333333333333,2.6356333333333333,-0.062349648322541584,1,-1,-1,-1
-0.2566211447192055,0.5981666666666667,3.8243666666666662,-0.06239412703065363,-0.1266548885049081,0.4851,2.5863666666666667,-0.05367307720480052,-0.0956339999505377,0.3994,1.2862333333333331,-0.0782689728661081,-0.1443908167025505,0.5872999999999999,2.5687,-0.09101212861444367,1,-1,-1,-1
-0.2303043481001543,0.5952666666666666,3.852766666666666,-0.05599553679333844,-0.1581328783274371,0.4892333333333333,2.557633333333333,-0.06701263794296383,-0.1198782876502004,0.4003333333333333,1.2668,-0.09811103214528132,-0.1027949060175337,0.5811,2.5609333333333333,-0.06479347801356519,-1,1,1,-1
-0.2155909809479692,0.5719333333333334,3.796933333333333,-0.052418171022693985,-0.0888596221955446,0.4687666666666666,2.4647666666666663,-0.037656417520007916,-0.0591175295578421,0.3814,1.2177666666666669,-0.04838308885194832,-0.0180783508007951,0.5264333333333333,2.2218,-0.01139510964612427,-1,-1,-1,-1
-0.2714835656777512,0.5679,3.698366666666667,-0.06600773331506653,-0.0494461740370457,0.4602333333333333,2.413733333333333,-0.020954014076365577,-0.0367847448027369,0.3703333333333333,1.1579666666666666,-0.03010544570279618,-0.0490192212988978,0.5053,2.0165333333333333,-0.03089769678791739,-1,-1,-1,-1
-0.1555329727114114,0.5602,3.7049,-0.03781583963951789,-0.0973778640124454,0.4594333333333333,2.359166666666667,-0.04126622884339762,-0.1328589009156693,0.3717666666666667,1.0661,-0.1087346520711016,-0.0792303338046804,0.4989,1.9284666666666663,-0.04994030434256492,-1,-1,1,-1
-0.2279186623900644,0.5627333333333333,3.6349,-0.055415488031520944,-0.1435336004038556,0.4623666666666666,2.3159,-0.06082584025693244,-0.1278462310406345,0.3749,1.0753,-0.10463217259059494,-0.0384467983647014,0.4915333333333334,1.901333333333333,-0.02423370846907869,1,1,1,-1
-0.220579081972343,0.5492333333333334,3.4976333333333334,-0.05363096355893279,-0.0460781848563702,0.4367666666666667,2.1413333333333333,-0.019526747071884152,-0.0615097945750788,0.3622666666666667,1.0710666666666666,-0.05034097125589963,-0.0535902998120527,0.5332,2.0144333333333333,-0.03377892978490912,-1,-1,-1,1
-0.2365340612733648,0.546,3.435333333333333,-0.057510211336307786,-0.0913349147911661,0.4305666666666666,2.0195000000000003,-0.0387053827210954,-0.0377036206062018,0.3559666666666666,1.0327666666666666,-0.030857473907889708,-0.0581466539208443,0.5495333333333333,2.1703,-0.03665088172501451,-1,-1,-1,1
-0.1954510229255031,0.5417000000000001,3.4184666666666668,-0.04752139955586584,-0.1119044644526254,0.4293666666666667,1.9871333333333328,-0.04742222768523353,-0.0193769379980781,0.3510666666666667,1.0088666666666668,-0.015858513030765548,0.0116752617408897,0.5511,2.2613666666666665,0.0073591274530853,-1,-1,-1,1
-0.1998231998341726,0.5414,3.4104,-0.048584438074139584,-0.1224719499772144,0.4302333333333333,1.9768333333333328,-0.05190045567246118,-0.0514189009170478,0.3546666666666667,0.9767666666666666,-0.042082361532122525,0.024385780369065,0.5516666666666666,2.2798,0.01537079594116401,-1,1,1,1
-0.1265008606849837,0.5703666666666667,3.5042,-0.03075705542387126,-0.087605811557418,0.4039666666666667,1.727,-0.03712508488867596,-0.0623146381073472,0.3507666666666666,0.9853666666666668,-0.050999672937531264,0.0270351184322004,0.486,1.9579,0.01704072137029943,1,-1,-1,-1
-0.045520172626857,0.5760666666666667,3.6612333333333336,-0.011067643846905647,-0.0490146813600047,0.3937333333333333,1.6542666666666666,-0.02077115860160646,-0.0758110468853549,0.3495,0.9716666666666668,-0.06204543127642889,-0.040492852061186,0.4638333333333333,1.6818666666666666,-0.02552337291193674,1,-1,-1,-1
0.0243837268125406,0.5680333333333334,3.7330333333333336,0.005928589204475447,-0.1036937402427136,0.3918999999999999,1.58,-0.04394273439738587,-0.1071520940215894,0.3499333333333333,0.9426,-0.08769563485643257,-0.1136065008650748,0.4590999999999999,1.5639666666666667,-0.07160822069085546,-1,-1,1,-1
0.0184334466427342,0.562,3.7265,0.0044818551982457,-0.0736061943774086,0.39,1.5882,-0.031192407969449283,-0.1162977583793679,0.3535,0.9334333333333334,-0.09518064809264273,-0.1440729377885665,0.4597,1.5334666666666668,-0.09081176381795576,-1,-1,1,1
-0.2791103340368153,0.5455333333333333,3.404533333333333,-0.06786208383769982,0.0002851460454051,0.4364666666666666,1.8413666666666664,0.00012083754437222851,-0.1290375047181927,0.3595,0.9071666666666666,-0.10560713721816604,-0.0929960008595227,0.5107,1.7834666666666663,-0.058617051860655425,-1,1,1,1
-0.2631911712375192,0.5416,3.3541,-0.06399154438153862,0.0749709076840003,0.4490666666666666,2.0571333333333333,0.031770738293148366,-0.1030901543199224,0.3625,0.9230666666666668,-0.08437125389926281,-0.0423623367805421,0.5275333333333333,1.989,-0.02670174275294457,-1,1,1,1
-0.2787875013826557,0.5400666666666667,3.3143666666666665,-0.06778359123470205,0.1093711838546174,0.4507,2.1089333333333333,0.04634868866338174,-0.0843612903827202,0.3657666666666667,0.9387333333333332,-0.06904313896030727,-0.0115495225750752,0.5335666666666667,2.0760666666666667,-0.007279871795472693,-1,1,1,1
-0.3168293365679213,0.5467,3.2736333333333336,-0.07703297362533017,0.0956425886231442,0.4531,2.1214,0.04053086386032439,-0.021431301568591,0.3566333333333333,0.9982333333333334,-0.01753984944501945,-0.0724052993981971,0.5398666666666666,2.0732666666666666,-0.04563836240895517,1,1,-1,1
-0.3166694904115741,0.5432,3.2978666666666667,-0.07699410909062708,-0.0124436179896623,0.4068333333333333,1.8400666666666663,-0.005273284568406591,-0.0815466418732925,0.3500333333333333,0.9638666666666668,-0.06673956859907625,0.0334112701017119,0.4623333333333333,1.7370333333333334,0.021059724441708262,-1,-1,-1,-1
-0.3329623205489729,0.5395666666666666,3.2880666666666665,-0.08095550094862872,-0.0083295826654159,0.3903333333333333,1.6626666666666667,-0.0035298624377006244,-0.1569925313696375,0.3571333333333333,0.9018,-0.12848614702205285,-0.0419259091708654,0.4372333333333333,1.4278333333333333,-0.026426654581481322,-1,-1,1,-1
-0.2669703343698772,0.5348333333333334,3.2920666666666665,-0.06491039923587232,-0.1044856673202418,0.3892666666666667,1.5584000000000002,-0.04427833268083543,-0.1312194642186865,0.3589333333333333,0.9332333333333336,-0.10739290095310784,-0.0347108093442203,0.4247333333333333,1.318466666666667,-0.021878847398276467,-1,-1,1,-1
-0.3097018038122678,0.5389,3.2512333333333334,-0.07530000581140356,-0.0997301445719203,0.3883333333333333,1.5538666666666667,-0.042263064714214836,-0.1256890697794379,0.3573333333333333,0.9409333333333332,-0.10286670428112613,-0.011470877497911,0.4193666666666666,1.2917666666666667,-0.007230300388916374,1,-1,-1,-1
-0.2827930241483045,0.5486333333333334,3.2687,-0.06875748251921615,-0.0819106068796196,0.3970333333333333,1.5652333333333333,-0.034711603940747376,-0.0328842258773647,0.3747333333333333,1.0241,-0.026913175065872125,-0.0809156280907703,0.4722666666666666,1.4368,-0.05100257564084819,1,1,1,1
-0.2358330774116597,0.5503333333333333,3.3071333333333333,-0.0573397761363498,-0.0663010073762719,0.4082,1.5748666666666669,-0.02809665801036009,0.0299200552858651,0.3812666666666666,1.094,0.024487232537936554,-0.0446473683204036,0.4917333333333333,1.6563666666666663,-0.028142039228463166,1,1,1,1
-0.2006728352072739,0.5503666666666667,3.3367666666666667,-0.048791015975025435,0.0081773131467819,0.4101666666666667,1.6453666666666664,0.003465334540467003,-0.0184310239076139,0.3877666666666666,1.0999666666666668,-0.015084356095799913,-0.0531924170577453,0.5000333333333333,1.7219666666666669,-0.03352813712900849,1,1,1,1
-0.1875076209335717,0.5482,3.3489,-0.04559006364244209,-0.0042381950165892,0.4108,1.6324333333333334,-0.0017960378080912195,0.057280206809481,0.3847666666666666,1.1752,0.04687938342906384,0.0117288992866504,0.5004333333333334,1.7902333333333336,0.007392936162841354,-1,1,-1,1
0.00964194160598,0.5771000000000001,3.6764333333333337,0.0023443139498264304,-0.0368563359407656,0.4467333333333333,1.889333333333333,-0.015618765195613574,-0.036909493191318,0.4150333333333333,1.2679,-0.03020754253285656,-0.1808131324664983,0.5866333333333333,2.3495666666666666,-0.11396976929025643,1,1,1,1
-0.1097346993529519,0.5921,3.745566666666667,-0.02668057918060659,0.0126544618088035,0.4567666666666667,2.0351,0.005362634744436174,0.0606780055589879,0.4231333333333333,1.4052,0.04966021679656073,-0.1310518493737431,0.6213000000000001,2.663933333333333,-0.08260433760780247,1,1,1,1
0.0222782994371097,0.5913666666666666,3.8702666666666654,0.005416681648065035,0.1071200993284078,0.4566333333333333,2.1220666666666665,0.045394737063123546,-0.0209384565447872,0.4335333333333333,1.4031,-0.017136494217639575,-0.0990995786331807,0.6359333333333334,2.7949333333333333,-0.06246424670330784,-1,-1,1,1
0.0571818521538944,0.5845,3.9014,0.013903031065667005,0.1372080997845475,0.4498666666666666,2.148566666666667,0.05814525613493876,0.0087692203323406,0.4371,1.4576666666666669,0.007176923150802822,-0.0856559886006742,0.6434666666666666,2.8596666666666666,-0.05399051012490172,-1,-1,1,1
-0.0846971327879773,0.6148666666666667,4.0656,-0.02059301725930496,0.0276965872715955,0.4689333333333333,2.1662666666666666,0.011737099803141304,0.0190077308035192,0.4227,1.4508666666666663,0.015556345727214003,-0.1214482916243513,0.6511666666666666,2.859066666666666,-0.07655104243983878,1,1,-1,1
0.0148046255950209,0.6197,4.230433333333334,0.0035995540859570835,0.0417194081511791,0.4746666666666667,2.244733333333333,0.017679609852169636,-0.0311810960287759,0.4193333333333333,1.3975666666666666,-0.025519296069117833,-0.042538832792951,0.6500333333333334,2.9315,-0.026812991363819778,1,1,-1,-1
0.0494090604220947,0.6181666666666668,4.265866666666667,0.012013176840180693,0.0717078135792865,0.4762333333333333,2.2937333333333334,0.030387923118177475,-0.0693545127308352,0.4210666666666667,1.3594,-0.056761261453870296,-0.034452883465788,0.6414333333333333,2.9396,-0.021716272078342987,-1,1,1,-1
0.0422113491657984,0.6181,4.2603,0.010263146027455903,0.1375149381752236,0.4637,2.3604,0.05827528633611426,-0.0585405285610693,0.4214,1.370766666666667,-0.04791085852190372,-0.0481366642405149,0.6400666666666666,2.9270666666666667,-0.030341405201364503,-1,-1,1,-1
0.1120603324617102,0.6426000000000001,4.6827,0.027246026925660236,0.0334519695527477,0.4870333333333333,2.4043,0.014176082468286931,-0.0555236953061992,0.3957,1.3194666666666668,-0.04544181570983767,-0.0222795397478914,0.5530666666666666,2.4145333333333334,-0.014043194597221812,1,1,-1,-1
0.0567475022308681,0.6511666666666666,4.772733333333333,0.013797424474664102,0.1412266332238023,0.4890666666666666,2.552833333333333,0.0598482070283568,-0.0613698666361497,0.3835666666666666,1.2293,-0.05022645114735125,-0.0538538817417593,0.5180666666666667,2.0907,-0.03394507021568402,1,1,-1,-1
-0.0389973911854006,0.6583,4.7901,-0.00948171352812096,0.1662283804920927,0.4836999999999999,2.581733333333333,0.0704433030978927,-0.0816267370384904,0.3795666666666666,1.179266666666667,-0.06680512024718072,-0.1243105664534567,0.5078,1.9311333333333327,-0.07835518574220035,1,-1,-1,-1
0.0124041423038159,0.6581333333333333,4.8461,0.003015907482828214,0.1406829428474756,0.4838666666666666,2.5601,0.05961780506054835,-0.1349521161199784,0.3818333333333333,1.1316000000000002,-0.1104477855185547,-0.076726917286096,0.4991,1.9007666666666667,-0.04836235588733673,-1,1,1,-1
-0.1721913527143828,0.6091,4.4607,-0.04186611024043657,0.1405022507463011,0.3464,1.3222666666666667,0.05954123240542923,-0.0861097659122838,0.3985,1.2435,-0.07047412986156883,-0.0132678885741979,0.4483,1.5406333333333333,-0.00836298878927026,-1,-1,1,-1
-0.1621702853744455,0.5933666666666667,4.261533333333333,-0.0394296167501011,0.0020981737979842,0.3035666666666666,0.7814333333333333,0.00088915197492698,-0.0361096742914763,0.4006,1.3169,-0.029552953121121328,0.0581675878334151,0.4235666666666667,1.3925999999999998,0.036664076746601104,-1,-1,1,-1
-0.2376550011916265,0.5914666666666667,4.164833333333333,-0.05778275344397502,-0.0953350751371231,0.2892666666666666,0.5605333333333333,-0.04040054757114232,-0.003022429208231,0.3999,1.3571666666666669,-0.0024736226636041135,0.0463439341752565,0.4132666666666666,1.2876333333333334,0.029211415199255207,-1,-1,-1,-1
-0.2682761725295384,0.5946333333333333,4.137666666666666,-0.06522789697014719,-0.0541731254900795,0.2796,0.5215666666666666,-0.022957174264471504,0.0044373547867366,0.3954999999999999,1.3665,0.0036316289351068713,-0.0318012963902936,0.4124333333333333,1.2031666666666667,-0.020044929056269548,1,-1,-1,-1
-0.2398294789875654,0.6091666666666666,4.142433333333333,-0.05831144972102422,-0.0890538475971893,0.3634,0.9698666666666664,-0.037738725239044014,-0.0673292163796748,0.3752666666666666,1.241,-0.05510371429243412,-0.0283008227808954,0.4464,1.2353666666666667,-0.01783851758478164,1,1,-1,1
-0.1435649794986746,0.6106666666666667,4.225466666666667,-0.03490597619223815,-0.0554697349832336,0.3922666666666666,1.2963333333333331,-0.02350664394741896,-0.0992649782291013,0.3702333333333333,1.153333333333333,-0.08124064549832372,0.1125074676679647,0.4506333333333333,1.411433333333333,0.07091548030077247,1,1,-1,1
-0.0984310142883435,0.6077,4.2644,-0.023932233705772868,-0.0027884489404956,0.4010333333333333,1.4406,-0.001181672788406148,-0.1310015066903505,0.3707999999999999,1.1160666666666663,-0.10721451970919754,0.0252903699479045,0.4592,1.4016,0.01594097502161222,-1,1,1,1
-0.0942925165932369,0.6023,4.2674666666666665,-0.022926011279374256,0.0688060031784452,0.4000666666666667,1.5117,0.029158210664780835,-0.1439339195974756,0.3747999999999999,1.1021666666666667,-0.11779869139964862,0.0347470429943452,0.461,1.4276,0.021901686119606866,-1,-1,1,1
-0.2287009839895759,0.5799,3.9607,-0.05560569945510474,0.0905181809424258,0.3932,1.5336,0.03835927196740339,-0.120325443269623,0.3875666666666666,1.1223666666666663,-0.09847699415734415,0.0073935440909564,0.4725333333333333,1.5102,0.004660283812293153,-1,-1,1,1
-0.1747470009488272,0.5708333333333333,3.884233333333333,-0.042487483201577664,0.0925994496970237,0.3860333333333333,1.5376666666666667,0.039241260020672596,-0.0444502833349051,0.3899666666666667,1.1998666666666666,-0.036379091348577884,0.0680706914318578,0.4728,1.5755,0.04290618105050804,-1,-1,1,1
-0.2869777670834588,0.5759333333333333,3.7719,-0.06977494888026893,0.0104692987274463,0.3864333333333333,1.4555,0.004436618953373992,-0.0357521737704298,0.3901666666666666,1.2085333333333332,-0.029260366817130276,0.0890087829693095,0.4703,1.5964,0.056103836714948147,1,1,1,-1
-0.2883094705254088,0.5854666666666667,3.7708666666666666,-0.07009873542488552,-0.007570259526181,0.396,1.4375666666666669,-0.003208080862929691,-0.0386103084790554,0.3905666666666667,1.2057666666666664,-0.03159952724200845,0.1000979738967127,0.4696,1.6076,0.06309355319389867,1,1,1,-1
-0.1881946832121999,0.5240666666666667,3.2337666666666665,-0.04575711398873216,0.0114269235080366,0.3948,1.48,0.004842435652504887,0.0135000910618229,0.3317666666666667,0.9277666666666666,0.011048772001111557,0.0110007342276048,0.4056333333333333,1.1972333333333334,0.006933960630187333,-1,-1,-1,-1
-0.1324992886673279,0.5021333333333333,2.9952666666666667,-0.03221549595075821,-8.849012630518516e-05,0.3934666666666666,1.4775666666666667,-3.74998346854705e-05,-0.0907311528052685,0.3143333333333333,0.6777666666666667,-0.07425637472759854,-0.0046807612179696,0.3817,0.97,-0.002950367978463165,-1,-1,-1,-1
-0.1947525386101234,0.4986666666666666,2.8885,-0.04735157208841219,0.0057373510836333,0.3906333333333333,1.486,0.0024313415083932017,-0.0778405912554466,0.3036,0.6003000000000001,-0.06370645511016405,-0.075127915618864,0.3758666666666667,0.8500333333333333,-0.04735447637867918,-1,-1,-1,-1
-0.2234678144802409,0.4981666666666667,2.8540333333333336,-0.05433332167230096,0.0003923911580292,0.3898,1.4815333333333334,0.00016628525884783505,-0.1629037939639984,0.3099333333333333,0.5161333333333333,-0.13332405458465368,-0.060668821763721,0.3701,0.8137666666666666,-0.03824064947718384,-1,-1,1,-1
-0.0943929013705617,0.5332,3.049866666666667,-0.022950418545405277,-0.0526276632384565,0.4073,1.4983666666666666,-0.022302247196691948,0.0105153459421435,0.3377666666666666,0.7264666666666667,0.008605990825951456,0.0162460626935263,0.3482666666666666,0.7034666666666667,0.010240185498690468,1,1,1,-1
-0.0292086345916375,0.5405666666666666,3.2126,-0.007101703404435723,0.0110103972571762,0.4102,1.5922666666666667,0.004665922563399843,0.0739740237719269,0.3455333333333333,0.8568333333333333,0.060541971081376156,-0.0019253553352005,0.3394666666666666,0.6123999999999999,-0.0012135860949990594,1,1,1,-1
-0.0878722085438132,0.5467333333333333,3.237033333333333,-0.021364996046393376,0.0552991266230877,0.4068666666666666,1.6343,0.023434344521838235,0.0124052411407299,0.3529,0.8594666666666666,0.010152722700540535,-0.0555653855412365,0.3396,0.5573666666666667,-0.035023861841629415,1,-1,1,1
-0.0902000745998252,0.5489,3.2641,-0.021930986703819856,0.0266077135619819,0.4058333333333334,1.605,0.01127566319084581,0.0911983867401876,0.3509333333333333,0.9379333333333332,0.07463876927549178,-0.1174958126670057,0.347,0.4952,-0.07405972386829235,1,-1,-1,1
-0.0938996915003556,0.5432666666666667,3.2167,-0.022830500916138665,-0.2817982407356583,0.5378000000000001,2.8765,-0.11941883104334998,0.0324289784282864,0.3468,0.8573666666666666,0.02654059052211464,-0.0175572580208015,0.3936,0.7759333333333334,-0.011066655495120094,-1,1,-1,1
-0.0826782635142651,0.5405,3.208633333333333,-0.02010215519078713,-0.1820885928585807,0.5711999999999999,3.4167,-0.07716445230010494,0.0419590879295118,0.3495666666666666,0.8558333333333333,0.03434024213501632,-0.0185356958977944,0.4142,0.9425666666666666,-0.011683382486044775,-1,1,1,1
-0.0940367881273687,0.5401666666666667,3.1975666666666664,-0.0228638341957119,0.0382899110923733,0.5740333333333334,3.675666666666667,0.016226277394308864,0.0433427079430021,0.3485666666666667,0.8558,0.035472627242288696,0.008202947222007,0.4209333333333333,1.028066666666667,0.005170465162786265,-1,1,-1,1
-0.093624511751805,0.5391333333333334,3.199466666666667,-0.022763594503550894,0.0608125731258666,0.5713,3.699833333333333,0.02577080104003036,0.0378754972738433,0.3489333333333333,0.8507,0.030998141560010375,0.0638086606268477,0.4199666666666667,1.0841333333333334,0.040219746382135886,-1,-1,1,-1
-0.1000039906287342,0.5480666666666667,3.2113666666666667,-0.024314682648964747,-0.0662602960302258,0.4962,2.9289666666666667,-0.028079405591245145,0.0415182203283608,0.3433333333333334,0.8621333333333333,0.033979426375664194,0.0473726095577768,0.4256,1.1204,0.029859807793427687,1,-1,-1,1
-0.0705540292378028,0.5502333333333334,3.267133333333333,-0.017154303740655324,-0.0972606300580545,0.4750999999999999,2.6221666666666668,-0.04121654811524473,0.0480172566372377,0.3397333333333334,0.8712000000000001,0.03929838089788877,-0.0039334783180817,0.4305333333333333,1.1185,-0.0024793421268947896,1,-1,-1,1
-0.0469773958560884,0.5488333333333333,3.295033333333333,-0.011421948911580538,-0.0238610414239874,0.4620666666666666,2.528466666666666,-0.010111694334537982,0.023481671743284,0.3393666666666666,0.8484,0.019217917576139398,0.0249409519897756,0.4319333333333333,1.1629333333333334,0.015720730598374862,-1,-1,-1,1
0.0105059510591583,0.5364666666666666,3.352133333333333,0.0025543867231993325,-0.1164682754717261,0.4646333333333333,2.435566666666667,-0.0493562531624011,0.0171762943887789,0.3391333333333333,0.842,0.014057457809470843,0.0566048192753649,0.4267333333333333,1.1944666666666666,0.03567903561830779,-1,1,-1,-1
-0.0981531095941079,0.5964333333333333,3.889,-0.023864664757728762,-0.0100572796687008,0.4893666666666666,2.527133333333333,-0.004262015896113873,0.0071271217410451,0.3397666666666666,0.8280000000000001,0.0058329934798483935,0.0137844134511424,0.3958,1.089,0.008688563708829547,1,1,1,-1
-0.0179670474842046,0.6098666666666667,4.1630666666666665,-0.004368456248302867,0.0260095125769117,0.4954333333333334,2.6032,0.011022161032068762,0.0012982123276715,0.341,0.8216666666666667,0.0010624855752297368,-0.093015035552588,0.3895,0.9237,-0.05862904977003054,1,1,1,-1
-0.0891493949377286,0.6178666666666667,4.209033333333333,-0.021675527472753333,0.1213962460482394,0.4907333333333333,2.696333333333333,0.051444600073747786,0.0023177134476112,0.3449,0.8220333333333333,0.0018968677566170852,-0.1010248957899742,0.389,0.9103333333333334,-0.06367780873377034,1,-1,1,-1
-0.0853166538111871,0.6199666666666667,4.246966666666666,-0.020743645819015454,0.1024735667238276,0.4895666666666666,2.679466666666667,0.04342565631018765,0.0072891357699065,0.3477666666666666,0.8283333333333334,0.005965589331067001,-0.0617780833944017,0.3836666666666666,0.903,-0.038939837032903206,1,-1,1,-1
0.1805718470588946,0.6149,4.477733333333333,0.0439037195312972,-0.0303625970038905,0.5177333333333334,2.8051,-0.012866886010995997,-0.0293932482619865,0.3909333333333333,1.1151,-0.024056082061338743,-0.0667277508669592,0.4371333333333333,1.0859666666666667,-0.04205970145987112,-1,1,1,1
0.1457611553344495,0.6154,4.4245,0.035439948068284946,-0.0509407178051506,0.5277666666666666,2.8980666666666663,-0.021587363203259633,-0.0108839381243643,0.4064666666666667,1.2660333333333331,-0.008907654789853628,0.0408356385495831,0.4513333333333333,1.3090666666666668,0.025739437400536174,1,1,1,1
0.1373659416543668,0.6196333333333333,4.4101333333333335,0.03339875996050951,0.0777547017174757,0.5244666666666666,3.0194666666666667,0.03295043845194009,0.0408976139358063,0.4113333333333333,1.3574666666666666,0.03347150842886176,-0.0059961253866751,0.4611333333333334,1.3469666666666669,-0.0037794656706222887,1,-1,1,1
0.03114245445534,0.6261,4.389266666666667,0.007571886804023781,0.0942643926213047,0.5171,3.0297666666666667,0.03994681991789723,0.0688613267804907,0.4111666666666667,1.3804666666666667,0.056357627204697155,-0.0334369789959754,0.4676666666666667,1.3766666666666667,-0.02107592922013309,1,-1,-1,1
-0.0736057085172392,0.6450666666666666,4.520266666666666,-0.01789628026338618,-0.1543059825513921,0.5631333333333334,3.2080333333333333,-0.06539089815173242,0.0439737086913896,0.4,1.3243,0.035989052158945725,-0.0169634994527241,0.4908666666666667,1.5800333333333334,-0.010692398791003583,1,1,-1,1
0.0750908060606674,0.6371,4.660466666666667,0.018257362608642497,-0.0609865110149354,0.5727333333333333,3.421733333333333,-0.02584451143414964,-0.0054280733831701,0.3979999999999999,1.2670333333333337,-0.0044424548650304095,0.0034612652475454,0.4989,1.6680333333333333,0.002181697735855675,-1,1,-1,1
0.0525233623444787,0.6321333333333333,4.633266666666667,0.012770379252201942,-0.0948265495309379,0.5795,3.475333333333334,-0.04018504752654405,-0.0060330501921623,0.3933,1.2632666666666668,-0.004937581216245723,0.0345096635134138,0.5003,1.7084666666666666,0.02175206156354203,-1,1,-1,1
0.0611406560477876,0.6305333333333334,4.639633333333333,0.01486556325807575,-0.0569753518335036,0.5783,3.5102333333333333,-0.024144685561124687,-0.0118484764645883,0.3921,1.2549666666666668,-0.009697054221210246,0.0121297276398337,0.5041,1.7195333333333334,0.007645585482689613,-1,-1,-1,1
0.0643809746671797,0.6472666666666668,4.668466666666666,0.015653405007357027,-0.1816307526144247,0.5401666666666667,3.2452666666666667,-0.0769704314055139,-0.0118272927409066,0.4076333333333333,1.2399666666666669,-0.009679716994963266,-0.0043306626031316,0.5326666666666666,1.9593,-0.002729694525060558,1,-1,1,1
-0.0029625439586427,0.6558333333333333,4.723599999999999,-0.0007203044172050032,-0.1557481836712728,0.5288,3.1091333333333333,-0.06600206581344653,0.0599245310942866,0.4131666666666667,1.3188,0.04904355669174955,-0.0883672214194781,0.5491333333333334,2.0199333333333334,-0.05569944893170274,1,-1,1,1
-0.01539806595538,0.6593333333333333,4.758033333333334,-0.003743841468315531,-0.1998954015334941,0.5274,3.040366666666667,-0.08471051884409549,0.0222009629600641,0.4179,1.3205333333333331,0.018169757287381537,0.0246676235630531,0.5500666666666667,2.1344333333333334,0.015548446775241585,1,-1,1,1
0.0618588937801005,0.6495666666666666,4.839533333333333,0.01504019351450756,-0.1280188628774468,0.5217333333333333,3.0405666666666664,-0.054251094387294044,0.0433308865290387,0.4191,1.3543333333333334,0.035462952336614784,0.0166271875629919,0.5502333333333334,2.130333333333333,0.010480415358387311,-1,-1,1,1
0.0599841559590039,0.6454000000000001,4.8392,0.014584375152826323,-0.1202492983183791,0.5378666666666667,3.0489666666666664,-0.05095855318853596,0.0774089941579327,0.4205666666666666,1.4018,0.06335322653526519,-0.0564085793454371,0.5236666666666667,2.056666666666666,-0.03555534206112908,-1,1,1,-1
0.0616879986978329,0.6398666666666667,4.843366666666666,0.014998642575735209,-0.1119060455869389,0.5503333333333333,3.0595666666666665,-0.04742289772920168,0.0563133039419327,0.4235666666666667,1.4110666666666667,0.04608804881644237,-0.0963963707269104,0.5150666666666667,1.9695333333333331,-0.06076036614320358,-1,1,1,-1
0.0202387848051275,0.6401666666666667,4.798266666666667,0.0049207999265178295,-0.0807390428919792,0.5553,3.1351666666666667,-0.034215125319975066,0.0166210680707172,0.4282333333333333,1.4145666666666667,0.013603048356291048,-0.0770351389249206,0.5097666666666667,1.935466666666667,-0.048556633529607054,1,1,1,-1
0.0152074083547892,0.6433333333333333,4.7943,0.0036974855276792344,-0.0062776147606116,0.5418666666666667,3.2105333333333337,-0.0026602913293413445,0.0269451567885166,0.4285,1.4281666666666666,0.02205251005546356,-0.1107453315993372,0.5088333333333334,1.8937333333333333,-0.06980477424496799,1,-1,1,-1
-0.1689969899315944,0.6173333333333333,4.436333333333334,-0.04108944206108847,-0.0140611208517444,0.5556333333333333,3.2112,-0.005958740590044115,-0.0405531029377301,0.4574,1.6430333333333331,-0.033189553036695296,-0.0366422209515351,0.4884333333333333,1.7673333333333334,-0.023096250870510298,-1,1,1,-1
-0.2808730242858832,0.6147333333333334,4.2819666666666665,-0.06829065927499037,0.0897012989460059,0.5543666666666667,3.309766666666667,0.03801309843254328,-0.020462358821786,0.4676666666666667,1.7586333333333335,-0.01674684535026532,-0.1273934214811531,0.4890333333333334,1.6666666666666667,-0.08029836471083508,-1,-1,1,1
-0.2113605930887603,0.6102333333333333,4.2873,-0.05138960668609097,0.0986955891127978,0.5496333333333333,3.321933333333333,0.04182464677641863,0.0172180472304839,0.4703,1.8262666666666667,0.01409162925515106,-0.0940339879470166,0.4840666666666666,1.6611999999999998,-0.05927131378994237,-1,-1,1,-1
-0.2214102092538219,0.6095333333333334,4.2686,-0.05383304145565475,0.0813032277457801,0.5489666666666667,3.306533333333333,0.03445421231908968,0.0657981897578898,0.4617666666666667,1.8774,0.05385068836881117,-0.0829148678262754,0.4818333333333333,1.6535666666666666,-0.052262732402158917,-1,-1,-1,-1
-0.1177733788519166,0.6273666666666666,4.411,-0.028635080593052274,-0.1314043033402572,0.5106,2.9366666666666665,-0.05568575679533554,-0.0511874313900386,0.4305666666666666,1.7143999999999997,-0.041892921770759574,-0.003023412304169,0.4428333333333333,1.4139333333333333,-0.0019057111509270938,1,-1,-1,-1
0.0160083190151896,0.6152000000000001,4.5685,0.003892216642061514,-0.0836802516745667,0.4955333333333333,2.8091,-0.03546153379205816,-0.1052576202859034,0.4192666666666667,1.570366666666667,-0.08614515580619256,-0.0600660297480835,0.4296999999999999,1.2567666666666668,-0.037860698828605016,-1,-1,-1,-1
-0.0897363504183275,0.6174333333333333,4.472166666666667,-0.021818238140098766,-0.0802555921308076,0.4896666666666667,2.7442333333333333,-0.0340102513483867,-0.1423793480432178,0.4180666666666666,1.5307000000000002,-0.11652639578447456,-0.0333982425029657,0.4217333333333333,1.2171,-0.021051512911919153,1,-1,-1,-1
-0.0702611846457719,0.6246,4.494933333333333,-0.017083102348831557,-0.177810475620777,0.4982666666666667,2.6508333333333334,-0.07535149648366263,-0.0710749975229305,0.4109666666666666,1.5347666666666666,-0.05816934411880856,-0.0644058948794603,0.4194,1.1697333333333333,-0.0405961938727246,1,1,-1,-1
-0.2397478828352244,0.5759000000000001,3.8469,-0.05829161066723172,-0.1879364810624548,0.4966333333333333,2.6653,-0.07964263659094985,-0.0172967746381151,0.3733666666666667,1.2324666666666666,-0.014156061500324245,-0.0373408466895239,0.4637333333333333,1.3520666666666667,-0.023536607237842035,-1,-1,-1,1
-0.2798498747825535,0.5633,3.6266,-0.06804189364754391,-0.1653911337434732,0.4904,2.6909,-0.07008849950595412,-0.0790764655332492,0.3626,1.0674666666666668,-0.06471792185175472,0.0074339145313178,0.4794,1.5492666666666666,0.00468573002690916,-1,-1,-1,1
-0.3796705943145326,0.5676,3.5298000000000003,-0.09231201628916984,-0.1950674609826999,0.4896333333333333,2.6644333333333337,-0.08266456207936371,-0.0427806450609502,0.3554666666666666,1.040333333333333,-0.03501262259449482,0.0766294334546557,0.4791666666666666,1.6231,0.04830091007514806,1,-1,-1,-1
-0.370097723027456,0.5693333333333332,3.5413666666666668,-0.08998449589802082,-0.2245003206823348,0.4911,2.6373333333333333,-0.09513744938489671,-0.0231407977483588,0.3503666666666667,1.0148333333333333,-0.018938938787493503,0.0588572317421038,0.4800333333333333,1.6144666666666667,0.03709877170538815,1,1,-1,1
-0.1247002016148854,0.5927333333333333,3.7923,-0.030319248356641685,-0.0675005620702382,0.4717333333333333,2.5643333333333334,-0.028604998371009806,0.0071239536830609,0.3857333333333333,1.0965333333333334,0.00583040067138559,0.0490030908539087,0.4714666666666667,1.6072000000000002,0.03088752947833717,1,-1,1,-1
-0.1082594268537331,0.5999333333333333,3.899,-0.02632188566834046,-0.1495976537026475,0.4697,2.4493,-0.06339562974332459,0.037180337366417,0.3962333333333333,1.2199666666666666,0.03042920737384127,0.0331119349976922,0.4686,1.5835666666666666,0.02087104814214843,1,-1,1,-1
-0.0409225237675339,0.5976333333333333,3.964233333333333,-0.00994978472705473,-0.195146913247227,0.4754666666666666,2.401566666666666,-0.0826982319011795,0.0554923772246789,0.4007666666666666,1.2793,0.0454161843018238,0.0107389411378864,0.4686666666666667,1.5581,0.006768947737429018,-1,1,1,1
-0.0438968108156334,0.5934666666666666,3.9610666666666665,-0.010672944325254667,-0.1830888519917199,0.4793666666666666,2.4135000000000004,-0.07758833633894097,0.0982511603662266,0.4000333333333333,1.322,0.0804109146197496,0.0166465988523205,0.4629,1.5639333333333334,0.010492650643160207,-1,1,-1,-1
-0.1778829224113143,0.5697333333333333,3.8279,-0.04324994212639724,-0.1574575517257574,0.4785666666666667,2.442133333333333,-0.06672645193578887,0.00094661278014,0.3717666666666667,1.2270666666666667,0.0007747287579920184,-0.0304926434744448,0.4470666666666666,1.4905333333333337,-0.019220061587486858,-1,-1,-1,-1
-0.1728479143014714,0.5632333333333333,3.7476666666666665,-0.04202574473631211,-0.1130331282963323,0.4689666666666667,2.486666666666667,-0.047900526330762715,-0.056533095963686,0.3643333333333333,1.1165333333333334,-0.04626793145018867,-0.0188942245117116,0.4395,1.4386,-0.011909369519479253,-1,-1,-1,-1
-0.2878688531170339,0.5668,3.638766666666667,-0.06999160497552158,-0.0329792861768027,0.4612,2.472366666666667,-0.013975771437027064,-0.0453061546451241,0.3587333333333333,1.0791333333333333,-0.03707955528808746,-0.0953691315979943,0.4400333333333333,1.368,-0.06011287884550863,1,-1,-1,1
-0.2864228904808232,0.5770000000000001,3.640033333333333,-0.0696400377790459,-0.0909648883852587,0.4631,2.414266666666667,-0.03854857506774286,-0.0971548110795761,0.3605333333333334,1.0272333333333334,-0.07951363820536764,-0.0933689786716713,0.4403666666666667,1.3699333333333334,-0.05885214648360178,1,1,1,1
-0.1757362230620329,0.5438666666666666,3.4875,-0.042727999820971696,0.0436349721467359,0.4381666666666667,2.2719666666666667,0.018491376499615478,-0.0748255849073915,0.3689,1.0577333333333334,-0.061238907478891505,-0.1075359284234298,0.4447666666666666,1.3664,-0.0677818297025667,-1,-1,1,1
-0.3421650471973469,0.5433,3.3126666666666664,-0.0831930254369374,-0.0423949168295076,0.4338666666666666,2.1328333333333336,-0.017965873018735316,-0.0713798650461148,0.3723666666666666,1.0615333333333334,-0.05841885441757479,-0.0946969960259902,0.4465333333333333,1.3797,-0.05968921970621865,-1,-1,1,1
-0.3105459373916597,0.5406666666666667,3.3071333333333333,-0.07550524602199123,-0.0864216513927531,0.4378666666666667,2.0893,-0.0366232683327485,-0.0590035073958721,0.3792,1.0741666666666667,-0.04828977060210014,-0.0979314295693036,0.4490333333333333,1.3767999999999998,-0.061727941339363275,-1,1,1,1
-0.2647279392649726,0.5379333333333334,3.3144666666666667,-0.06436518973966565,-0.0975760798906995,0.4408666666666667,2.0786333333333333,-0.0413502276235658,-0.0455575459393129,0.3801666666666666,1.0878666666666668,-0.0372852994626887,-0.0996953739908119,0.4489333333333333,1.3753666666666666,-0.06283978723251146,-1,1,1,-1
-0.1468700773351856,0.5877666666666667,3.7100333333333335,-0.03570956817405106,-0.0863595563836558,0.4352,2.084566666666667,-0.03659695406839871,-0.0345208043459241,0.3552666666666666,1.0646,-0.028252586946742767,-0.1223753056895295,0.4379999999999999,1.3359666666666667,-0.07713535607732723,1,-1,-1,-1
0.1326506255357569,0.5898,4.0243,0.032252291561671385,-0.0660985222667105,0.4307,2.0703666666666667,-0.028010850040003775,-0.0878932521394306,0.3484666666666666,0.9528333333333334,-0.07193377428919737,-0.1122456390526123,0.4326,1.3,-0.07075044501556811,1,-1,-1,-1
0.1474889576876923,0.5883666666666667,4.039766666666667,0.03586004096292951,-0.1140483353240409,0.4318666666666667,2.0232666666666668,-0.04833074490203364,-0.1143121562487988,0.3489333333333333,0.9277333333333332,-0.09355558755600536,-0.0770870190825241,0.4287333333333333,1.2989333333333333,-0.04858933452600127,-1,1,1,-1
-0.0714514040304776,0.6,3.9693,-0.017372488866707676,-0.129832863485817,0.4384333333333333,2.0067,-0.0550198210890576,-0.1262419609901346,0.3485333333333333,0.9166333333333334,-0.10331920263098404,-0.0419485282809366,0.4234333333333333,1.2834333333333334,-0.026440911813360442,1,1,-1,-1
-0.2350119677059918,0.5515,3.5609,-0.05714013388419788,-0.0513098931300799,0.4123333333333333,1.8820666666666668,-0.021743810190430365,-0.0814767566552143,0.3390333333333333,0.8914000000000001,-0.06668237299667193,0.002261401418647,0.3977666666666666,1.1037666666666666,0.001425401985132969,-1,-1,-1,-1
-0.2338118052758417,0.5373,3.367366666666667,-0.056848329842850695,-0.0820563593542913,0.4056,1.7784999999999995,-0.034773370082727295,-0.0803819001392316,0.3358666666666666,0.8693000000000001,-0.06578631829869787,-0.0355172030628665,0.3893333333333333,0.9942666666666669,-0.022387131862007265,-1,-1,-1,-1
-0.2332868546485831,0.5328,3.3069666666666664,-0.05672069485720743,-0.0382664535254491,0.3999,1.7575333333333334,-0.016216336682067737,-0.0278205277788098,0.3306666666666667,0.8765333333333333,-0.022768932962823625,-0.0848116639618502,0.3899333333333333,0.9476333333333334,-0.05345831712000105,-1,-1,-1,1
-0.2467013039814718,0.5309666666666666,3.2676666666666665,-0.05998224548522895,-0.1233854606630266,0.4066666666666666,1.6727666666666663,-0.05228757795527072,-0.0300335005718863,0.3295333333333333,0.8643666666666667,-0.024580078659796705,-0.0891825823814443,0.3891333333333333,0.9418333333333334,-0.05621338561017264,-1,1,-1,-1
-0.0526363903521116,0.5735,3.6183,-0.012797860556885487,0.000792748486015,0.4306,1.7895666666666667,0.0003359463751943768,0.0225660153807729,0.3598333333333333,0.9057333333333332,0.018468524232463222,-0.0906135614605374,0.4567,1.2818666666666667,-0.0571153574596656,1,1,1,1
-0.0709748989145526,0.5878,3.787533333333333,-0.01725663278335058,0.0090817503528262,0.4391,1.883,0.003848611716420844,0.04233278920892,0.3725666666666666,1.0249,0.034646087496636224,-0.0602195270500589,0.4829666666666666,1.5498666666666665,-0.03795745093866569,1,1,1,1
0.0248681250191933,0.5846666666666667,3.882733333333333,0.006046364391209884,0.0885577751328454,0.4368333333333333,1.9606333333333328,0.037528502514977,0.0298498562344331,0.3789,1.0662666666666667,0.02442978008740014,-0.0150481761904746,0.4904333333333334,1.6636333333333333,-0.00948513609201084,-1,-1,1,1
0.0186951411456735,0.5850333333333333,3.873166666666666,0.0045454828470019425,0.1092685479378277,0.4302333333333333,1.9785333333333333,0.04630519420729822,0.0060498077506756,0.3829,1.0752666666666668,0.004951295971387807,-0.0436416350426536,0.4966333333333333,1.6911333333333332,-0.027508107455537664,1,-1,1,1
-0.0929104564538518,0.6047333333333333,3.989033333333333,-0.022589981152179743,0.1073362442117409,0.4359666666666666,1.9610666666666663,0.045486333693522146,-0.0786533947435783,0.4098333333333333,1.2241,-0.06437167139507279,-0.0783033584171453,0.5111666666666667,1.7687,-0.04935601508429051,1,1,1,1
-0.0768405327670826,0.6094666666666666,4.0690333333333335,-0.01868278612745835,0.0740001579246429,0.4410333333333333,1.9454333333333331,0.031359359566313735,0.0134331170176063,0.4155666666666666,1.3632,0.010993958967543644,-0.0855385577317449,0.5190666666666667,1.8285,-0.05391649133623931,1,1,1,1
0.0019480613075577,0.6008,4.1471,0.00047364602328562423,0.0083423197253644,0.4477333333333333,1.9573333333333336,0.0035352600754076876,0.0144255268087833,0.4178666666666666,1.3846,0.011806169008510942,-0.0418193008977805,0.5187666666666666,1.8690666666666669,-0.026359457469622368,-1,1,1,-1
0.0064169172671313,0.5946,4.151233333333334,0.0015601908079269076,0.0815842615928092,0.4421333333333333,2.0303,0.03457330721978252,0.0356337517463427,0.4157666666666667,1.4052333333333331,0.029163447623173976,-0.0696776026199299,0.5199333333333334,1.8491666666666664,-0.04391904607240263,-1,-1,-1,1
-0.0625843260801835,0.6192,4.226733333333334,-0.015216573037453902,0.0904178236501795,0.4509333333333333,2.0783,0.038316743133669576,0.0438499590837506,0.4058,1.421366666666667,0.03588777275321661,-0.0362571275520526,0.473,1.7226333333333332,-0.022853519574970397,1,1,-1,-1
-0.0436428458058646,0.6261666666666666,4.3547666666666665,-0.01061119600323625,0.1667455481737065,0.4496333333333333,2.1586000000000003,0.07066246543130716,-0.0176662644287142,0.4003333333333333,1.3699666666666668,-0.014458460086702126,-0.0335628251071835,0.4549,1.5572,-0.02115525228735068,1,-1,-1,-1
-0.0127827135604414,0.6257333333333333,4.388333333333334,-0.0031079522093135988,0.170782988750261,0.4473333333333333,2.1646,0.0723734286821793,-0.0632972653584158,0.4059333333333333,1.3279,-0.05180387673211441,-0.0896216567678689,0.4492666666666667,1.4495333333333331,-0.056490142092621966,-1,-1,1,-1
0.0204716691047943,0.6210333333333333,4.422433333333333,0.004977422745314599,0.153999902685477,0.4447666666666666,2.1482,0.06526118939379956,-0.0375312325259393,0.4064333333333333,1.3539333333333334,-0.030716387704410982,-0.1541840520921422,0.4584,1.3852666666666666,-0.09718498101034884,-1,-1,1,1
-0.0212742651289259,0.6065,4.418266666666667,-0.005172563634187022,0.051012652346235,0.3356,1.1256,0.021617847207650552,-0.0602598782907441,0.3903333333333333,1.3517333333333332,-0.04931801222674581,-0.042729310150815,0.4718,1.5194333333333332,-0.0269330526681877,-1,-1,-1,1
-0.1479948309800702,0.6084666666666666,4.305066666666667,-0.03598303754024031,-0.0727545731549881,0.3025666666666666,0.6941666666666667,-0.03083151284601746,-0.072382013324689,0.3829333333333333,1.2985,-0.059239034651216695,0.0100907857474334,0.4736666666666667,1.5823,0.006360403737850605,1,-1,-1,1
-0.1727768614564873,0.6168666666666667,4.286066666666667,-0.0420084691519456,-0.0922732256789647,0.2881333333333333,0.5506,-0.039103014690278874,-0.0617220216506457,0.379,1.2738333333333334,-0.0505146625709925,0.0032695601811214,0.4791333333333333,1.5805333333333331,0.0020608625847022334,1,-1,-1,1
-0.087027035945141,0.6093,4.374233333333334,-0.021159503211646332,-0.0845084589888998,0.2798666666666667,0.4902333333333333,-0.035812506704738574,-0.0937930962099151,0.3788666666666666,1.2412666666666667,-0.07676233668024922,-0.0046283084308309,0.4802,1.5830666666666666,-0.002917306043374262,-1,-1,-1,1
-0.1537469460278515,0.6026666666666667,4.2994666666666665,-0.037381590248665435,-0.0762815898638976,0.3412666666666666,0.7699333333333332,-0.03232617161801255,-0.085481400252519,0.374,1.2010666666666667,-0.06995986155950511,-0.0100281354451254,0.4444333333333333,1.5197666666666667,-0.006320914125549737,-1,1,-1,-1
-0.2023695310281912,0.6093666666666667,4.247733333333333,-0.04920354571686931,0.0145588995131005,0.3583666666666666,1.022333333333333,0.006169686356427485,-0.1423703396369722,0.3746333333333333,1.1464666666666667,-0.11651902310630186,-0.0612407890464905,0.4334333333333333,1.3616333333333337,-0.03860117074225784,1,1,1,-1
-0.194587996497046,0.6109,4.252166666666667,-0.04731156579229626,-0.0003794720703576,0.3669666666666666,1.0913666666666668,-0.00016081048248350625,-0.1547658268580651,0.3796,1.1336666666666666,-0.12666376298408266,-0.111572339505658,0.4304,1.2809666666666668,-0.07032605220193311,1,1,1,-1
-0.1818075978185334,0.6110333333333333,4.2635,-0.04420417641671675,0.0198366399381555,0.3701666666666666,1.143233333333333,0.00840625671423011,-0.1430669017617114,0.3816666666666666,1.1447333333333332,-0.11708910489801785,-0.1085615550061238,0.4303666666666667,1.2829666666666666,-0.06842830058337647,1,1,1,-1
-0.133566292952044,0.6132,4.3124,-0.0324749243036154,0.0910514019343313,0.3654666666666666,1.2148333333333332,0.03858523727994365,-0.089743003789938,0.3701333333333333,1.1613666666666669,-0.07344765179947073,-0.1150229768039559,0.4448,1.2783,-0.07250105095023604,1,-1,-1,1
-0.111645552294969,0.6022666666666666,4.3338,-0.02714517846891376,0.0957163599590831,0.3596999999999999,1.2193666666666667,0.04056212625103106,-0.1703631323074295,0.3715333333333334,1.0806,-0.1394289414523272,-0.0665264483686693,0.4500666666666666,1.326633333333333,-0.041932816874804255,-1,-1,1,1
-0.2011061433816525,0.6110333333333333,4.245666666666667,-0.048896369278258425,0.0577142098039589,0.3602,1.1817,0.024457794524858786,-0.1523366270442285,0.3703,1.0990000000000002,-0.12467565232873136,-0.0553090648203835,0.4515333333333333,1.3382666666666667,-0.03486229828138668,1,1,-1,1
-0.1859731929510317,0.6186333333333334,4.260166666666667,-0.04521698723610485,0.051740863796335,0.3607,1.1755666666666664,0.0219264444504733,-0.1730585126923665,0.3706333333333333,1.0781,-0.1416349001523877,-0.0147773709237775,0.4500666666666666,1.3786,-0.00931444266202022,1,1,1,-1
-0.1327671399799763,0.6191,4.306066666666666,-0.032280620548518844,-0.0233794410571253,0.3974333333333333,1.3833666666666666,-0.009907604512363862,-0.0687051340564404,0.3557,1.0434666666666668,-0.05622979563760909,-0.0287973569587807,0.4417666666666667,1.3657666666666668,-0.01815149200719424,1,1,-1,-1
-0.0856756725400709,0.6105333333333334,4.352266666666667,-0.020830936600142905,0.0837440632733612,0.4014999999999999,1.5346666666666668,0.03548857550287634,-0.0889579418969133,0.3496333333333333,0.9671333333333332,-0.07280513984728693,-0.031442266072563,0.4307333333333333,1.364766666666667,-0.01981862578989842,-1,1,-1,-1
-0.0928129978107161,0.6049,4.341566666666667,-0.022566285337999276,0.015874194076016,0.409,1.5478666666666667,0.006727074290330109,-0.1084084678255121,0.3497333333333333,0.9463666666666666,-0.08872387886190942,-0.1021513098336561,0.4302666666666666,1.2913333333333334,-0.06438780776388789,-1,1,1,-1
-0.1219426597342812,0.6069666666666667,4.3125,-0.029648787555061878,-0.0058557476410052,0.4119333333333334,1.5587,-0.00248151491772322,-0.1422099731527292,0.3508333333333333,0.9124,-0.11638777564190278,-0.0954104533736182,0.4302,1.2972,-0.060138924703850204,1,1,1,-1
-0.0117595533578516,0.512,3.250266666666666,-0.0028591839804798054,-0.0127411489751274,0.407,1.586566666666667,-0.005399370531153066,0.0122972885772072,0.3092333333333333,0.7363999999999999,0.010064371943805953,-0.0537665193178115,0.3757,0.8664666666666666,-0.033890004108669845,-1,-1,-1,-1
-0.1110337114338415,0.4892666666666667,2.8498,-0.026996417241722193,-0.0076358038224284,0.3977,1.6013333333333335,-0.0032358568462679473,-0.028352946540795,0.2934333333333333,0.5680666666666667,-0.023204676209543196,-0.0227425080474993,0.3508666666666666,0.6891999999999999,-0.014335011842878961,-1,-1,-1,-1
-0.1256605729707676,0.4806666666666667,2.7221,-0.030552750285880916,-0.0341131002165318,0.3903666666666667,1.5777666666666663,-0.01445625260288359,-0.0264722921004912,0.2874666666666666,0.5220333333333333,-0.02166550717515381,-0.0827195027545315,0.3417666666666667,0.5559666666666666,-0.0521395902838277,-1,-1,-1,-1
-0.1563702905408046,0.4802,2.682666666666667,-0.0380194226882544,-0.0665588818637834,0.3910666666666667,1.5441333333333334,-0.028205938571424397,-0.0834421074966032,0.2838,0.4345666666666666,-0.06829085943200466,-0.117348453129884,0.3468666666666666,0.5210666666666667,-0.07396684050180571,-1,1,-1,1
-0.1501610267296125,0.5328666666666667,2.9831333333333334,-0.03650972014434955,-0.0742641328074744,0.4003,1.5268666666666666,-0.0314712253176763,0.0028855066455936,0.3098666666666667,0.5169666666666667,0.002361562221236677,-0.0367817669075636,0.3898666666666666,0.7483333333333333,-0.02318420919630781,1,1,1,1
-0.0864903988990981,0.5455666666666666,3.2144666666666666,-0.02102902682375245,-0.0260341138846085,0.4039999999999999,1.5692666666666668,-0.011032586432169273,0.0999125123196609,0.3102666666666667,0.6112666666666666,0.08177060166652857,0.0138785286478571,0.4053333333333333,0.9312333333333334,0.008747886209966289,1,1,1,1
0.0427751835788781,0.5441666666666667,3.3445,0.010400235104945768,-0.0039107558871032,0.4010333333333333,1.5913000000000002,-0.0016572775447943654,0.0924342347490437,0.3144,0.6081666666666666,0.0756502145179978,0.0005367960634879,0.4123333333333333,0.9808,0.000338352213011791,-1,-1,1,1
0.0389162904642694,0.5399666666666667,3.3389666666666664,0.009461994932047847,-0.0034013021660841,0.4010333333333333,1.5902333333333334,-0.001441384189051753,0.0500101988801325,0.3195333333333333,0.6062333333333334,0.04092944874419375,-0.0425094858042953,0.4198333333333333,1.0048,-0.02679449342906897,-1,1,1,1
-0.0259772347853899,0.5313,3.2416,-0.006316030149730017,-0.2422783467352105,0.5326666666666666,2.8501,-0.1026713185955429,0.0864401986407663,0.3188333333333333,0.6324666666666667,0.07074456328768346,-0.0514102385752276,0.3913666666666666,0.9767,-0.03240479797926927,-1,1,-1,-1
-0.0321949116653437,0.5267333333333333,3.2242,-0.007827778222975836,-0.1833126964052902,0.5675666666666667,3.3852333333333333,-0.07768319583179785,0.0966481538462871,0.3151333333333333,0.6400333333333333,0.07909897876139138,-0.0460715236981245,0.3791333333333333,0.8805666666666667,-0.029039709976258005,-1,1,-1,-1
-0.1235569513634784,0.5338666666666666,3.128966666666667,-0.03004128177874271,-0.1791292233383354,0.5802666666666666,3.5662666666666665,-0.07591034777549747,0.1018844421860307,0.3104666666666666,0.6441666666666667,0.08338447252087525,-0.0801615529271921,0.3763,0.8195666666666667,-0.05052726850331799,1,1,-1,-1
-0.1338066325560878,0.5455333333333333,3.116566666666667,-0.032533359783675365,-0.2267894256058666,0.5873666666666666,3.6191333333333335,-0.09610751304956015,0.0862601812026488,0.3100666666666666,0.6282666666666666,0.0705972330496224,-0.032115231566771,0.3711333333333333,0.8220666666666667,-0.02024280804407954,1,1,-1,-1
-0.0819870332074703,0.5503666666666667,3.2588,-0.019934091442116757,-0.0617538910697961,0.4954666666666666,2.9385,-0.026169707322094903,0.0085657172766862,0.3373,0.7029,0.007010371765841172,-0.0262681389395623,0.3914999999999999,0.8367666666666667,-0.016557280402080383,1,-1,1,1
-0.0325496041298367,0.5426666666666666,3.3185666666666664,-0.007914017128622552,-0.0438048572158424,0.4654999999999999,2.5646666666666667,-0.01856336941309661,0.0887972542953796,0.3419333333333333,0.8261666666666666,0.07267362957342129,0.0787747264170365,0.3976666666666666,0.9459666666666668,0.04965312681210356,-1,-1,1,1
-0.0085603854406,0.5336333333333334,3.3439,-0.002081347494558896,-0.1131865897475536,0.4590999999999999,2.411966666666667,-0.04796555933830464,0.0370195338493747,0.3491333333333333,0.8368333333333333,0.030297602232169187,0.0952238582660008,0.3996666666666666,0.9620666666666668,0.0600213104516344,-1,-1,1,1
-0.0568143241427026,0.5309333333333334,3.2964,-0.013813671362113674,-0.1751995590458519,0.4593,2.3503666666666665,-0.07424505733586916,0.0423315387860533,0.3503333333333333,0.8527333333333333,0.0346450641230089,0.1089230785032702,0.3992,0.9757666666666668,0.06865617534557282,-1,1,1,-1
-0.1592666781330738,0.6119666666666667,4.043633333333333,-0.038723642036818974,-0.1541707444587485,0.4758666666666666,2.330833333333333,-0.06533358773384666,0.0304071341221562,0.3319333333333333,0.8207,0.024885868590397407,-0.1019852198790964,0.4550333333333333,1.2389333333333334,-0.0642831182784264,1,1,-1,1
0.065834375693325,0.6248333333333334,4.453033333333334,0.016006780752567024,-0.0433750593676989,0.4787666666666667,2.4329666666666667,-0.018381232163139853,-0.0316974994569089,0.3223333333333333,0.7533000000000001,-0.025941932013712973,0.0059451629484879,0.4707,1.4915333333333332,0.0037473431292812153,1,1,-1,1
0.1538460717393777,0.6214666666666667,4.542366666666667,0.037405691389059526,-0.0521123671887049,0.4800333333333333,2.424366666666667,-0.02208387801261916,-0.0905367057783963,0.3216333333333333,0.6938666666666666,-0.07409723499614292,0.0324496064217998,0.4744333333333334,1.5540666666666667,0.02045357052888499,-1,1,-1,1
0.0803469348464736,0.6277333333333334,4.508033333333334,0.019535322643891777,-0.0236134637833669,0.4797666666666667,2.4489666666666667,-0.010006777311783732,-0.099678138271483,0.3225,0.6824,-0.08157878478103968,-0.0082647995746114,0.4806666666666667,1.5711333333333335,-0.005209451813037951,1,-1,1,1
-0.1330509374513298,0.6015666666666667,4.2659666666666665,-0.03234962224944253,-0.0674754737727063,0.5114333333333333,2.6686666666666667,-0.02859436659716939,-0.0260952414203357,0.3734333333333333,0.9422,-0.021356920590157865,-0.0233180021237149,0.4902,1.6225333333333334,-0.014697756109290881,-1,1,1,1
-0.1121530199396536,0.5899333333333333,4.1631,-0.02726856269245872,-0.0365383340045379,0.5207333333333333,2.8134666666666663,-0.015484004171574898,0.0399011938901816,0.3894333333333333,1.1464,0.03265601630728803,0.0436611520879441,0.4901,1.677533333333333,0.027520409400195348,-1,1,1,-1
-0.2269727621680868,0.5957333333333333,4.0469,-0.05518550457215725,0.0402215902504878,0.5192,2.8888333333333334,0.017044873232276585,0.1012524640036356,0.3914333333333333,1.2251333333333334,0.08286724765068854,0.0325124414754622,0.4905,1.6676,0.020493176593287258,1,-1,1,1
-0.2312390885875821,0.6028333333333333,4.038566666666666,-0.056222806906941446,0.0503984648569026,0.5139666666666667,2.8941666666666666,0.021357570380421076,0.1047688883514228,0.3934666666666666,1.2426333333333337,0.08574516682174721,-0.0407062651267859,0.4983333333333333,1.6647666666666665,-0.025657891005385812,1,-1,1,1
-0.1677818431379849,0.6101,4.052866666666667,-0.04079399476470795,-0.0879761717911757,0.5450333333333333,3.0203,-0.03728203400966701,0.0266633745623416,0.4138,1.3014666666666663,0.021821893272457,-0.1267390566642476,0.5529333333333334,2.0357000000000003,-0.07988590679808806,1,1,1,1
-0.1067513323644915,0.6078,4.0975,-0.025955211911823126,-0.0474933416046714,0.5535333333333333,3.1526666666666667,-0.020126454025994504,0.0360831118966524,0.4219,1.3651666666666666,0.02953121387189191,-0.0237281330901879,0.5710666666666667,2.278833333333333,-0.01495626903360172,-1,1,1,1
-0.0970673093809963,0.6055666666666667,4.100233333333333,-0.02360066641690254,-0.1094631875264564,0.5599000000000001,3.1659,-0.04638767744810242,0.0596286329751112,0.4253,1.4107666666666665,0.04880138715086607,-0.0068290103085453,0.5781333333333333,2.3469,-0.0043044480161854234,-1,1,1,1
-0.10291025590878,0.6052000000000001,4.0906666666666665,-0.025021303630125013,-0.0539978653887054,0.56,3.2162333333333333,-0.022882903550857408,0.0271920091196518,0.4294666666666666,1.4084333333333332,0.022254539442685146,-0.0771681168944651,0.5862666666666666,2.3387333333333333,-0.04864045193539946,-1,1,1,1
0.10075221826441,0.6313666666666666,4.4755666666666665,0.024496604564242946,-0.0641310012669649,0.5111666666666667,2.9731,-0.027177065353380176,-0.0347844879840291,0.3855333333333333,1.2323666666666666,-0.028468391446468292,-0.0691200556027098,0.5557,2.3702666666666667,-0.043567614160050686,1,-1,-1,-1
-0.0049144736953739,0.6413,4.542,-0.0011948909992334565,-0.0766014697632515,0.4952666666666666,2.7790000000000004,-0.0324617284744194,-0.0276954136019473,0.366,1.0879333333333334,-0.022666536763573556,-0.0779580861716029,0.5397666666666666,2.2589,-0.04913838377825643,1,-1,-1,-1
0.0222848192140272,0.6444666666666667,4.626433333333334,0.005418266847872506,-0.1088743820718232,0.4900333333333333,2.688566666666667,-0.04613815687295375,-0.0487882437965701,0.3588333333333333,1.012133333333333,-0.03992937377788036,-0.0694563525884008,0.5318333333333333,2.208733333333333,-0.04377958819838174,1,-1,-1,-1
0.0587150414819293,0.6390666666666667,4.664566666666667,0.014275806309110507,-0.1329559242084323,0.4907,2.666033333333333,-0.056343293726070866,-0.0763593462251728,0.3581666666666667,0.98,-0.06249417153797718,-0.1114777325693103,0.5302,2.1533666666666664,-0.07026641974846183,-1,1,-1,-1
-0.1322411937828782,0.6145666666666666,4.4976,-0.03215274350288828,-0.114286750869323,0.5106333333333333,2.7092666666666667,-0.048431779264937476,0.0175421905529662,0.3945666666666666,1.1569,0.014356915292807321,0.0011948952597347,0.4806,1.8153666666666668,0.0007531639722198666,-1,1,1,-1
-0.19088756360894,0.6111333333333334,4.390766666666667,-0.04641185318310528,8.540799989820158e-05,0.5136,2.825533333333333,3.6193708956335516e-05,-0.0323865051122986,0.4123666666666666,1.2766,-0.026505829424405644,-0.0272843816889889,0.4633666666666666,1.6175,-0.01719783648401489,-1,1,1,-1
-0.2613029434190208,0.6182666666666666,4.321733333333333,-0.06353244610068917,-0.005851136752768,0.5174,2.8206,-0.002479560942134442,0.04016818650477,0.4153333333333333,1.3787333333333334,0.03287452894628126,-0.1040791347744596,0.4597333333333334,1.506,-0.065602950495714,1,1,1,-1
-0.2420457478982829,0.6208333333333333,4.339466666666667,-0.058850306969520656,0.0011219932026627,0.5196999999999999,2.8266333333333336,0.00047547179979115316,0.0727132601828854,0.4108,1.4108333333333334,0.059510134379028634,-0.1200104492064826,0.4600999999999999,1.4895333333333334,-0.07564474450447944,1,1,-1,1
-0.1308147646823423,0.5934666666666666,4.182833333333333,-0.03180592563409401,-0.0079159491531335,0.5337,2.9937,-0.003354575216644283,-0.0065522649492117,0.3826333333333334,1.2982,-0.005362518014374011,-0.0574830635894592,0.5029333333333333,1.6726666666666667,-0.03623260880457153,-1,1,-1,1
-0.321226781356716,0.6011333333333334,3.989966666666666,-0.07810215570330183,0.0873726846884106,0.5301333333333333,3.0857666666666668,0.037026291730461125,-0.0658376277400305,0.3742333333333333,1.1551,-0.05388296528241576,-0.0319040010422215,0.5172,1.834366666666667,-0.02010966564550721,1,-1,-1,1
-0.2858304447967752,0.6007666666666667,4.026,-0.06949599223942483,0.0715303738100519,0.5314666666666666,3.0712333333333333,0.030312728717505275,-0.0615470030931066,0.3705,1.1261666666666668,-0.05037142352694772,0.0911302433297533,0.5164,1.960233333333333,0.05744103133427703,-1,1,-1,-1
-0.2859573410551892,0.6016666666666667,4.0261,-0.0695268454307153,0.0815778043047634,0.5300666666666667,3.0816,0.034570570787546016,-0.0637013720918731,0.3697999999999999,1.1178333333333337,-0.0521346065873159,0.0943568497325419,0.5099,1.964033333333333,0.05947481937997895,1,-1,-1,-1
-0.2993626984449697,0.5999333333333333,4.016633333333333,-0.07278618546983982,-0.0914618950303602,0.5009333333333333,2.875033333333333,-0.038759193673536335,-0.1044868086342771,0.3697,1.0776333333333334,-0.08551430656557499,0.0245841578493837,0.4924666666666667,1.8966666666666667,0.015495836834797628,-1,-1,-1,-1
-0.2690918467354493,0.5932666666666667,4.0513,-0.06542621765052183,-0.0873424159262494,0.4915666666666666,2.7626666666666666,-0.03701346460923786,-0.1072586665234418,0.3745666666666666,1.0795333333333337,-0.08778285614028636,-0.0323655225518433,0.4843,1.818066666666667,-0.020400570953415822,-1,-1,1,-1
-0.3172632234801988,0.5926666666666667,3.9952666666666654,-0.07713846764123133,-0.1619166604556907,0.4909,2.6811333333333334,-0.06861610728152023,-0.1176410697808409,0.3795666666666666,1.0714,-0.0962800437436351,-0.0151734458321231,0.4802333333333333,1.7980666666666665,-0.009564095800097297,-1,-1,1,-1
-0.3402246814358558,0.5994666666666667,3.9712333333333336,-0.0827212504865884,-0.1802916989433103,0.4970333333333333,2.6620666666666666,-0.0764029749739502,-0.1009754017630959,0.3799333333333333,1.0878,-0.08264049380793134,-0.0309024219887961,0.4801666666666666,1.7812666666666666,-0.019478352354886593,1,1,1,-1
-0.0901621552181253,0.5547666666666666,3.696366666666667,-0.02192176709441746,-0.0911237495160528,0.4797666666666667,2.6354,-0.038615896320310414,-0.0696564813473119,0.3912333333333333,1.139133333333333,-0.057008399223509275,-0.1024952103156808,0.4620666666666666,1.5579333333333334,-0.0646045744227058,-1,-1,1,-1
-0.1867955774300078,0.547,3.4952,-0.045416939432972404,-0.1520624229733065,0.4777,2.5548333333333333,-0.06444013543053281,0.0365946188614956,0.3869666666666667,1.2512,0.02994984244303652,-0.0843303451778025,0.4549333333333333,1.5129,-0.05315493323397082,-1,-1,-1,-1
-0.1494867814635592,0.5414,3.459766666666667,-0.036345786089632515,-0.0848115916140175,0.4715666666666667,2.5495666666666668,-0.03594096649798694,0.0369801061346366,0.3799666666666667,1.2571333333333332,0.03026533372163313,-0.053570222129188,0.4496666666666666,1.4985666666666666,-0.03376627446030544,-1,-1,-1,-1
-0.194018591181031,0.5420666666666666,3.4158666666666666,-0.047173122221489804,-0.0681823304834696,0.4700333333333333,2.546933333333333,-0.028893914251881984,-0.0169534517120217,0.3804,1.203633333333333,-0.013875078452447807,-0.1058273653703159,0.4496,1.4462000000000002,-0.06670489168194298,1,-1,1,-1
-0.1724262727569367,0.5628666666666667,3.451833333333333,-0.04192322802390369,-0.0709023351302966,0.4371,2.1406666666666667,-0.030046582112790522,-0.0332137319819165,0.3603666666666666,1.1101666666666667,-0.027182850122543612,-0.1130352977475739,0.4485333333333333,1.4445666666666668,-0.07124818109289366,1,-1,-1,-1
-0.0754773331148159,0.5698333333333333,3.554866666666667,-0.01835134168485508,-0.0844423683890589,0.4266,2.0035,-0.03578449921201842,-0.1532653054640007,0.3610333333333333,0.9961,-0.12543570321101258,-0.0150471040818669,0.4401333333333334,1.4667333333333332,-0.009484460322673697,1,-1,1,-1
-0.0448518252580729,0.5682333333333333,3.586933333333333,-0.010905143789967051,-0.1716514957641717,0.4298666666666666,1.9177,-0.07274147956881155,-0.0970160550544669,0.3561333333333333,1.013966666666667,-0.0794000772169127,-0.0334293965105672,0.4397666666666666,1.4473,-0.021071149843210457,-1,1,-1,-1
-0.0347663743464843,0.5674666666666667,3.598866666666667,-0.008452996263200969,-0.148481838188073,0.4272333333333333,1.9426,-0.06292277588851464,-0.0632414550525262,0.3507333333333333,0.9990333333333332,-0.051758200347987615,-0.0793374116821223,0.4402333333333333,1.4044333333333332,-0.05000779745449584,-1,-1,-1,1
-0.0792826033239681,0.5783333333333334,3.647266666666667,-0.019276544138751055,-0.042134439754299,0.4495666666666666,2.0437666666666665,-0.017855489548086967,-0.0542459365539111,0.3594,1.0036,-0.04439606979139868,-0.0247971852034467,0.4768,1.5229666666666666,-0.015630111807328022,1,1,1,1
-0.0103347841507845,0.5757666666666666,3.7120333333333337,-0.0025127696934093484,0.013859475484732,0.4581333333333333,2.1147,0.00587328848093561,-0.0680515644598003,0.3696666666666667,0.9852333333333332,-0.05569489987823487,0.0268749875754805,0.4865333333333334,1.6658,0.01693978801137983,-1,1,1,1
0.011694578422559,0.5711999999999999,3.7288,0.0028433861615943397,0.0458821236927122,0.4606,2.1723000000000003,0.019443661404223787,-0.0164799059849229,0.3733333333333333,1.0316666666666667,-0.013487518194753608,-0.0338045193729967,0.4964666666666666,1.6977,-0.021307596529927263,-1,1,1,1
-0.0025958635227638,0.5706,3.7144,-0.0006311507906754459,0.045890785093158,0.4607333333333333,2.1738666666666666,0.019447331882484178,0.0264298888127734,0.3703,1.0745333333333331,0.021630803390124062,0.07910006024949,0.486,1.810533333333333,0.04985819057777838,-1,1,-1,-1
-0.1577264901926867,0.5669,3.5703,-0.03834916517089764,0.0516444003112037,0.4418666666666667,2.189966666666667,0.021885565711831517,-0.0136390613455816,0.3525333333333333,1.0473,-0.011162508343566446,-0.0260265035748559,0.4373333333333333,1.4317,-0.01640497328593074,-1,-1,-1,-1
-0.1818036693648044,0.5698666666666666,3.551933333333333,-0.04420322126377614,-0.0197132934151493,0.4320333333333333,2.124133333333333,-0.00835398563705018,-0.127529269483106,0.3531,0.9402666666666666,-0.10437276426762791,-0.0449266886295316,0.4201,1.2526666666666666,-0.02831809984283972,1,-1,1,-1
-0.1702217482290833,0.5675666666666667,3.566233333333333,-0.041387226270877514,-0.1264133371936893,0.4374333333333333,2.0203,-0.05357071398511741,-0.1157094833168407,0.3519333333333334,0.9558333333333332,-0.09469919081875935,-0.0082787011069651,0.4096666666666667,1.1934666666666665,-0.005218214198897428,-1,1,-1,-1
-0.1681408493710785,0.5644666666666667,3.5687999999999995,-0.04088128250764492,-0.1160941151060139,0.4404,2.031,-0.049197693643436555,-0.1109364024223135,0.3499,0.9531,-0.09079279623927185,-0.1272917654279695,0.4171666666666667,1.0748666666666669,-0.08023428907224484,-1,1,-1,1
-0.098025258906611,0.5855666666666667,3.7364,-0.023833579509296227,-0.107023881243645,0.4491666666666666,2.0348,-0.04535396231883271,-0.0689645528563754,0.3747333333333333,0.9914666666666666,-0.056442109699800076,-0.0262588404241512,0.4442666666666667,1.2157,-0.016551419380584385,1,1,1,1
-0.0453083129126525,0.5889666666666666,3.8328,-0.01101613288534705,-0.0371859565208914,0.4501666666666666,2.1,-0.015758449901464446,0.0236495560056058,0.3827,1.1060666666666668,0.019355317755773288,0.0483428506115999,0.4507,1.347,0.030471368179289828,1,1,1,1
0.0048035822323901,0.5836,3.8825666666666665,0.001167929167870741,-0.0362682202665878,0.4487,2.1001333333333334,-0.015369536931642733,0.0967433899998879,0.3782333333333333,1.1776666666666664,0.07917692212803827,0.0237287684758054,0.4553333333333333,1.3655000000000002,0.014956669528583743,-1,-1,-1,1
0.0136639139978789,0.5795333333333333,3.891133333333333,0.0033222047491543974,-0.0528730960863916,0.4501666666666666,2.0833666666666666,-0.02240625531158839,0.1067585822384586,0.3713666666666666,1.1876,0.08737357614203928,0.0499970482046223,0.4548333333333333,1.3916666666666666,0.03151403867266338,-1,1,-1,-1
0.0240534095780509,0.5882333333333333,3.8907,0.0058482768221434465,0.0960412651481448,0.4609666666666666,2.2248,0.04069981269568868,-0.0365711419062337,0.4060333333333333,1.2544666666666666,-0.029930628385532676,-0.0248809196752337,0.4651666666666667,1.395233333333333,-0.01568289115084708,1,1,1,1
-0.1068525486494964,0.5992999999999999,3.9016,-0.0259798213482399,0.1308465262456302,0.4623666666666666,2.269066666666667,0.05544938523939813,0.0645293080774762,0.4139,1.4243,0.052812207641601605,-0.016192023724449,0.4704333333333333,1.4452333333333334,-0.010206123764598425,1,1,1,1
-0.0212457713909208,0.5950333333333333,3.985,-0.005165635748682444,0.0487210161669477,0.4684,2.2585,0.02064671086204132,0.0358584583507417,0.4190666666666666,1.4435,0.029347352459650932,0.0591453347340409,0.4628666666666667,1.5164,0.037280368202694494,-1,1,1,-1
-0.0244780324954274,0.5889666666666666,3.9822333333333337,-0.005951518416969569,0.040570036682562,0.4702,2.2726666666666664,0.0171925358489448,0.0922291686164029,0.418,1.4998,0.07548238387638789,0.0498852038897419,0.4579999999999999,1.5070666666666668,0.03144354118949131,-1,1,-1,-1
-0.1018501395185835,0.5740999999999999,3.9014333333333338,-0.024763549980130296,0.0648309999296139,0.4718333333333333,2.313433333333333,0.027473706744068866,-0.0464316777341196,0.4038666666666666,1.3545666666666667,-0.0380007081851568,-0.0030778142518088,0.4811666666666667,1.5523333333333331,-0.0019400016769351943,-1,1,-1,1
-0.1748502886727156,0.5696333333333333,3.825133333333333,-0.04251259628168668,0.081683774638301,0.4703,2.327,0.03461547828350234,-0.1047783880965569,0.4048,1.2905000000000002,-0.08575294162249299,-0.0076928155329989,0.4903666666666667,1.6322333333333334,-0.004848919984563802,-1,-1,1,1
-0.2632146611718773,0.5807,3.735500000000001,-0.06399725565661647,0.0759859569736889,0.4703333333333333,2.3200333333333334,0.03220089001911213,-0.1056140423897118,0.4048333333333333,1.2874333333333334,-0.0864368595097529,0.0071857330390712,0.4939,1.6796,0.004529296768839824,1,1,1,1
-0.2453574761351444,0.5888,3.7515333333333336,-0.059655511047804366,0.0774019378579891,0.4706666666666667,2.3195,0.03280094622081666,-0.0875189274329559,0.4008666666666666,1.3019,-0.07162741870112896,-0.0458056616888968,0.4997333333333333,1.6803666666666666,-0.02887213237035408,1,1,-1,1
-0.0262087851410024,0.6450333333333333,4.596066666666666,-0.006372328637206127,0.0428682984169443,0.4824666666666667,2.3727,0.018166479934028888,-0.0405657128040253,0.3832,1.2439666666666669,-0.03319987322913119,-0.0596683315662742,0.5553333333333333,2.1528333333333336,-0.03761002251206944,1,1,-1,1
0.0367762800381994,0.6578333333333333,4.8344,0.00894167895217317,0.1198963799468662,0.4805,2.434766666666667,0.05080899547919834,-0.1295422747767376,0.3821333333333333,1.1262,-0.10602025215674761,-0.0803741216610358,0.5795333333333333,2.3376,-0.05066125439927595,1,-1,-1,1
0.0975835166971164,0.6599666666666667,4.922033333333333,0.023726175579023196,0.1351046005173155,0.4802,2.4451333333333336,0.057253847363409105,-0.1560993632651743,0.3887,1.0922,-0.1277551585642945,-0.0640502806181584,0.5899,2.4408,-0.04037204380815773,1,-1,1,1
0.1224190235617141,0.6592666666666667,4.947433333333334,0.029764609285941376,0.1185212319442921,0.4806666666666667,2.4287666666666667,0.050226243200297345,-0.1165761100915887,0.3886333333333334,1.1317,-0.09540845726743741,-0.0051289569079253,0.5902000000000001,2.5026,-0.0032328737825733987,-1,1,-1,1
-0.0766930830464387,0.6258666666666667,4.696133333333333,-0.018646935626477394,-0.0486251941595758,0.5036666666666667,2.5346666666666664,-0.02060610396513981,0.0154500074583603,0.4237333333333333,1.3933666666666666,0.012644626546677985,-0.0223015027772852,0.5142,2.0679333333333334,-0.014057038289650459,-1,1,1,-1
-0.1740969490121449,0.6204333333333334,4.525399999999999,-0.04232943144337879,-0.0136407262489282,0.5087333333333334,2.6425,-0.005780588193087396,0.0011607714032622,0.4381,1.5325666666666666,0.000950000894166014,-0.0180431144817245,0.4838333333333333,1.7893666666666663,-0.011372899560494244,-1,1,1,-1
-0.2591391140049266,0.6288333333333334,4.443266666666667,-0.06300633884057473,0.0665482754554274,0.4997333333333333,2.7251,0.028201443848944453,0.1045863926845496,0.4318666666666667,1.639233333333333,0.08559580834666441,-0.1645017694250978,0.4801666666666666,1.6108,-0.10368842380788407,1,-1,-1,-1
-0.2341938240948442,0.6317666666666667,4.468733333333334,-0.05694121279973652,0.061504477329191,0.4936,2.720733333333333,0.02606401220749286,0.1014436113280878,0.431,1.6374,0.08302368683297429,-0.1690099332726997,0.4783333333333333,1.5898666666666668,-0.10653000055966706,1,-1,-1,-1
-0.3437516360474086,0.6191333333333333,4.4213000000000005,-0.08357878408657825,0.1964014294183544,0.3414666666666667,1.3193,0.08322986351921201,-0.0200798694171759,0.3983666666666666,1.4681,-0.016433807593332794,-0.0712822356592906,0.4937333333333333,1.7476666666666665,-0.044930475136192256,-1,-1,-1,1
-0.3060596200984546,0.6137333333333334,4.400533333333334,-0.07441445573891324,-0.0481330105801997,0.3,0.6915333333333333,-0.020397529250285713,-0.0773037392246058,0.3892,1.3342666666666667,-0.06326708357852545,-0.0387155427550121,0.4992333333333333,1.8009,-0.024403102891618414,-1,-1,-1,1
-0.2638737561601862,0.6091,4.3808,-0.06415750611637812,-0.0641586990966658,0.2793666666666666,0.5033666666666666,-0.027188802979692832,-0.089055987001241,0.3855333333333333,1.2919,-0.07288538212110426,-0.0285853189747331,0.5020666666666667,1.8194,-0.018017840652378218,-1,-1,-1,1
-0.3529921700891085,0.619,4.294466666666667,-0.08582550095575818,-0.0705105870604302,0.2701,0.4242666666666667,-0.029880569378130415,-0.0566468760682099,0.3817333333333333,1.2893666666666668,-0.046361051594889194,-0.0247673322766208,0.5069333333333333,1.8275,-0.015611294970649319,1,-1,-1,1
-0.1860442824569919,0.5999333333333333,4.311533333333333,-0.04523427173411564,-0.1039110969159835,0.3352666666666666,0.6836333333333333,-0.044034844553125674,-0.0487423796487667,0.3977333333333333,1.2929,-0.0398918375486961,-0.0383854493202244,0.5001,1.8078666666666667,-0.024195039062991624,-1,1,1,-1
-0.3511770581959235,0.6013333333333333,4.138233333333333,-0.08538417987069266,-0.0159971709010342,0.3543333333333333,0.9461333333333332,-0.006779188699031731,0.0168485828747717,0.4079,1.354666666666667,0.013789251485245079,-0.0416561177101932,0.498,1.7993333333333337,-0.026256600171661343,1,1,1,-1
-0.224521415793232,0.5975666666666667,4.226366666666667,-0.054589491265162694,0.0025827763211576,0.3617333333333333,1.0355,0.0010945140335649225,0.0480518469103108,0.4088,1.3846666666666665,0.03932669033957259,-0.0394336232272598,0.4919,1.7999,-0.024855721927843962,-1,1,1,-1
-0.151256087236745,0.5916666666666667,4.209966666666666,-0.03677597000642946,-0.0492956231744055,0.3688333333333333,1.0536333333333334,-0.020890214501243582,0.050408109160108,0.4104,1.3866666666666667,0.04125510728532615,-0.0480433659556411,0.49,1.7908,-0.030282597614453115,-1,1,1,-1
-0.2060970408402527,0.6007333333333333,4.161933333333333,-0.05010984173147191,0.0223879558669961,0.3757999999999999,1.1985666666666666,0.009487438644426135,0.0381984523691181,0.4023333333333333,1.3866333333333334,0.03126245512633728,-0.0175286992506229,0.4555666666666667,1.6059,-0.011048654388651396,1,1,-1,-1
-0.2075123712052136,0.6088333333333333,4.1644,-0.05045396108562076,0.0256935630724866,0.3788,1.2343333333333333,0.010888269775726376,0.0017549588153928,0.3989666666666667,1.3563666666666667,0.0014362969652441477,-0.0292536135109315,0.4437666666666666,1.4832,-0.018439078717719423,1,1,-1,-1
-0.1840258269620562,0.6117666666666667,4.188766666666667,-0.04474351027057941,0.0322490293633517,0.3795333333333333,1.2489333333333337,0.013666307421935626,-0.0186881182907863,0.3989666666666667,1.3379,-0.015294767804093584,-0.0645845941747307,0.4396666666666667,1.409333333333333,-0.040708831252413105,1,1,1,-1
-0.1670098305139262,0.6135333333333333,4.206133333333333,-0.04060628983576497,0.0449181256670558,0.3768999999999999,1.2617,0.019035143888104972,-0.0207969080521566,0.3976333333333333,1.3359,-0.017020647812232788,-0.1227361263758348,0.4474666666666667,1.3513,-0.07736278784521049,1,-1,-1,1
-0.1710078722448349,0.6115666666666667,4.2109,-0.04157836220300939,0.0355383929557493,0.3575333333333333,1.2563333333333333,0.015060254928687998,-0.0617492254875551,0.3806,1.296366666666667,-0.050536926790558934,0.0168547361867739,0.4157333333333333,1.2703000000000002,0.010623843348384414,-1,-1,-1,-1
-0.1465409160404505,0.6049666666666667,4.240600000000001,-0.035629536843586274,-0.0522881332491143,0.3502666666666666,1.1704666666666663,-0.02215836313863127,-0.1221309975421827,0.3774333333333333,1.2086666666666666,-0.09995469955961063,-0.107547606154438,0.4106666666666667,1.1018,-0.06778919038644339,-1,-1,-1,-1
-0.1585488006295463,0.5998333333333333,4.230366666666666,-0.03854909936537795,-0.1116255578103249,0.3558,1.112,-0.04730403423907573,-0.1362097468009715,0.3766333333333333,1.1893333333333334,-0.11147705817992141,-0.0547151602939759,0.4050666666666667,1.1040666666666668,-0.0344879495771096,-1,1,-1,-1
-0.1668565354491473,0.5968,4.223766666666667,-0.04056901811462347,-0.1221224693998781,0.3601666666666666,1.1022666666666667,-0.051752354811686094,-0.1411919479787899,0.3774333333333333,1.1866,-0.1155546014072448,-0.0171252048488308,0.4000333333333333,1.0963333333333334,-0.01079432461041653,-1,1,1,-1
0.0799244020928058,0.4751666666666667,2.8497666666666666,0.01943258924545804,-0.1090052785229382,0.3599333333333333,1.1406333333333334,-0.04619362741506597,-0.0211761698820048,0.3201666666666666,0.8053,-0.01733104405086018,-0.0493497821757841,0.3568666666666666,0.7110666666666666,-0.031106055253705803,-1,-1,-1,-1
-0.0521252706192263,0.4456666666666667,2.344066666666667,-0.012673588375119584,-0.103151209515212,0.3594333333333333,1.1543333333333332,-0.04371282385885943,-0.0460643517695965,0.3009666666666666,0.6190333333333333,-0.03770008052171968,0.0236750292605542,0.3338,0.6008666666666667,0.014922796734719319,-1,-1,-1,-1
-0.0879230540256608,0.4347999999999999,2.1723000000000003,-0.021377358470607503,-0.1162303316435255,0.3592,1.1430666666666665,-0.04925541870103784,0.0647183464051261,0.2802,0.5570333333333334,0.052966920774432366,-0.1651750132382522,0.3438666666666666,0.4138666666666666,-0.10411278149150262,-1,-1,-1,1
-0.1024486193149174,0.4317333333333333,2.119866666666667,-0.024909062636457178,-0.1151234982008764,0.3586333333333333,1.1445333333333334,-0.048786371216795986,0.0866137313010236,0.2791666666666667,0.5706,0.07088658624065089,-0.2162528627459609,0.3392333333333333,0.363,-0.13630806866354803,-1,-1,-1,-1
-0.0242994818809574,0.4907333333333333,2.5555,-0.005908106134116446,-0.1212760546321032,0.3597666666666667,1.1304333333333334,-0.051393666049536144,0.0252012662484626,0.3099666666666666,0.5117999999999999,0.020625271610647453,-0.0042532373994388,0.3847333333333333,0.7425333333333334,-0.002680892026692501,1,1,1,1
0.0026641129576217,0.5076666666666667,2.798133333333333,0.0006477447619670696,-0.1311517267251847,0.3611666666666667,1.1154,-0.05557872133605764,0.0284438699777158,0.3294333333333333,0.6726,0.02327908995382795,0.0158991881647241,0.3972,0.8654000000000001,0.010021544244700921,1,1,1,1
-0.0039452953527669,0.5143333333333333,2.881366666666666,-0.0009592477645727006,-0.1289616371890667,0.3643666666666666,1.1174666666666666,-0.054650617840447745,0.094692708202135,0.3305333333333333,0.7478333333333333,0.07749859895773946,0.0772674067247569,0.3999666666666667,0.9509,0.04870303610114485,1,1,1,1
-0.0476020438387139,0.5188,2.8970333333333333,-0.011573824025457155,-0.1323574713819832,0.37,1.1133333333333333,-0.05608968484340868,0.0865974166944839,0.3332666666666666,0.7623333333333333,0.0708732340071645,0.0710172068607449,0.4014999999999999,0.9574,0.04476342271796637,1,1,1,1
-0.0416002530597303,0.511,2.869066666666667,-0.010114565877867408,-0.3259580738893413,0.5249,2.6696,-0.1381326301093599,0.015637364853979,0.3443333333333333,0.7702333333333333,0.012797963967694873,0.026255265649784,0.3976666666666666,0.8926,0.01654916613600897,-1,1,1,-1
-0.0415817516582244,0.5077,2.8552666666666666,-0.010110067500319184,-0.1671811734259436,0.5619,3.3246333333333333,-0.07084707218491682,0.0982126419297411,0.3403,0.8464999999999999,0.08037939028257154,-0.0067352097340153,0.4008,0.8523666666666667,-0.004245323827070131,-1,1,-1,1
-0.0371629759920084,0.5015999999999999,2.855833333333333,-0.009035699094163413,-0.1796776542420111,0.5763666666666666,3.5121,-0.07614275865660881,0.0951487509148997,0.3399,0.8412666666666666,0.07787183436282162,0.0558888404963209,0.3982,0.9125,0.03522774131710717,-1,1,-1,-1
-0.0507166804485459,0.4995333333333333,2.8416,-0.012331107812421879,-0.1166762410645705,0.5796333333333333,3.6208,-0.0494443836203127,0.0919312079398119,0.3392333333333333,0.8376,0.0752385262930668,0.0538044753016001,0.3907666666666667,0.9099,0.033913928447884385,-1,1,-1,-1
-0.0806713118184929,0.4926333333333333,2.8379,-0.01961419072789217,-0.0780092902103084,0.4897999999999999,2.856466666666667,-0.03305832649315639,0.0345407936511625,0.3210333333333333,0.7915333333333333,0.0282689466346166,0.0782371174899954,0.3977333333333333,0.9473333333333332,0.04931426223657495,-1,-1,-1,1
-0.1384566649377974,0.4943999999999999,2.787,-0.03366395528249331,-0.0612011743676617,0.4611333333333334,2.4983,-0.02593548023006369,-0.0739432089769432,0.3175666666666666,0.6863666666666667,-0.060516751574153815,0.038130379858266,0.4035666666666667,0.9293333333333332,0.024034264193733855,1,-1,-1,1
-0.1756621622330354,0.5021333333333333,2.7505,-0.04270999288402376,-0.0403039139872065,0.4498666666666666,2.3731,-0.01707975990999467,-0.1136335051050353,0.3229666666666667,0.6465333333333334,-0.09300016450579048,-0.0131222685236526,0.4104333333333333,0.9395,-0.008271201852457149,1,-1,1,1
-0.1734441434236893,0.5097333333333334,2.7522666666666664,-0.04217071017020784,-0.1159659754952548,0.4496666666666666,2.2945,-0.0491433913792093,-0.0818277388798164,0.3221,0.6782333333333334,-0.06696962458322145,0.0537436084255111,0.4098333333333333,1.006233333333333,0.033875562961203996,1,-1,-1,-1
0.0309761053471788,0.5503,3.366833333333333,0.0075314411603204815,-0.1413741969606885,0.4575666666666667,2.244666666666667,-0.05991074073657774,0.0037879449516489,0.3383333333333334,0.7507333333333334,0.003100137616247975,-0.0595245143058595,0.4539,1.2846,-0.03751937190629855,1,1,1,1
-0.1893609932535489,0.5728333333333333,3.4544666666666664,-0.046040687257632835,-0.1444813909530795,0.4664999999999999,2.2312666666666665,-0.061227489462288634,0.0568063538773869,0.3440666666666667,0.7989333333333334,0.04649157174803219,0.0466653527715463,0.4647666666666666,1.4892333333333332,0.029414011121161123,1,1,1,1
0.0569647266285926,0.5600666666666667,3.702,0.013850239789943793,-0.1039752831314877,0.4702,2.2714,-0.044062045016849634,0.0925191966730899,0.3440333333333333,0.8333333333333334,0.07571974922878333,0.0085560005451883,0.4725,1.5258333333333334,0.0053930010219976334,-1,1,-1,1
-0.0523251755786708,0.5631333333333334,3.591466666666667,-0.01272219269199022,-0.0715325140741764,0.4693,2.3023666666666665,-0.0303136357062757,0.1106101056759737,0.3438666666666666,0.8502666666666666,0.09052574779207966,0.0033721682322502,0.4768666666666666,1.5622333333333334,0.0021255382847188728,1,-1,-1,1
-0.0860178430509273,0.5998,3.925833333333333,-0.02091413095399819,-0.0069734031954622,0.4869333333333333,2.4362666666666666,-0.0029551485340081536,-0.0107942154128177,0.3951,1.1698,-0.008834223745673248,-0.048125106118583,0.4374666666666666,1.3897000000000002,-0.030334119909239763,1,1,1,-1
-0.0583107385076822,0.6077,4.0624,-0.014177505246812437,0.0318105069926599,0.4903333333333333,2.5121333333333333,0.013480472944198425,0.0181630765329272,0.4141333333333333,1.3803666666666667,0.01486506206010398,-0.0277222636546166,0.4220666666666666,1.2567666666666668,-0.017473841362190427,1,1,1,-1
0.0661637810870736,0.5979,4.187833333333334,0.016086871432563883,0.0427611880223128,0.4909,2.530533333333333,0.018121089309566178,0.0372063550126862,0.4200333333333333,1.4582333333333333,0.03045050078884992,-0.055386507774362,0.4175666666666667,1.1861333333333333,-0.03491111196807905,-1,1,1,-1
0.018539806734239,0.5959333333333333,4.141933333333333,0.0045077152849801886,0.045788866632864,0.4912333333333333,2.5397333333333334,0.019404141465971022,0.0504976739511124,0.4217666666666667,1.4921,0.04132840908385499,0.0165888111174845,0.4100999999999999,1.1908666666666667,0.010456225994589473,-1,1,1,-1
-0.0882543332271099,0.6184000000000001,4.1452,-0.0214579047428192,0.0124235569256661,0.5133333333333333,2.7416,0.005264783206561117,0.048220565886786,0.4241333333333333,1.4537,0.03946477366766265,-0.1597347637197197,0.5163666666666666,1.6884333333333332,-0.10068369437791336,1,1,1,1
-0.1065236915844103,0.6281333333333333,4.239733333333334,-0.025899863987296934,0.0317652097341349,0.5205666666666666,2.8217,0.013461277133577313,0.0203254216748329,0.4306666666666667,1.4496,0.016634772971772547,-0.1114077842937604,0.556,2.0712,-0.07022233009237365,1,1,1,1
-0.0174458555605374,0.6250333333333333,4.3175,-0.004241735143039992,-0.0770386661253637,0.5297666666666667,2.8186666666666667,-0.032647001023898586,0.0581129714553658,0.4302,1.4705333333333332,0.04756093636532419,-0.0877682371066121,0.5737333333333333,2.2411000000000003,-0.05532189834666175,-1,1,-1,1
0.0273598633130767,0.6126333333333334,4.358133333333334,0.006652198473221404,-0.0505966315970516,0.5311333333333333,2.856933333333333,-0.02144154833712686,0.0085461522104235,0.4350333333333333,1.4534,0.006994359284493211,-0.0865549548610946,0.5811,2.298,-0.05455714472661585,-1,1,1,1
-0.052352944635901,0.6235333333333333,4.256033333333333,-0.012728944380695523,-0.0042878878685281,0.5294333333333333,2.875833333333333,-0.0018170963579042412,0.0217321122396514,0.4153333333333333,1.4239333333333333,0.017786039526614277,-0.1129635874207708,0.6327,2.6789,-0.07120298078421036,1,-1,-1,1
0.0066397079211997,0.6283,4.310266666666666,0.0016143594867643293,-0.0027499841970679,0.5288,2.8684,-0.0011653724215744505,-0.0388921921050204,0.4068333333333333,1.348766666666667,-0.031830227012837504,-0.0483783691680987,0.6506000000000001,2.8748333333333336,-0.030493756164246842,1,-1,-1,1
0.0108797498748662,0.6287666666666667,4.317666666666667,0.0026452710921265558,0.0062303853998062,0.5250333333333334,2.8732333333333333,0.002640276743573947,-0.0407939083648827,0.4018,1.3112,-0.03338663350445327,-0.0725423861190548,0.6612,2.9310333333333336,-0.04572477063459554,1,-1,-1,1
0.0785737672853983,0.6184333333333334,4.384,0.019104199783094696,0.0074817774521691,0.5212666666666667,2.8723666666666667,0.0031705844405985665,-0.0346673915953925,0.4008333333333334,1.3045666666666669,-0.02837255718177522,-0.0876333751040281,0.6676333333333333,2.9629666666666665,-0.055236892400960504,-1,-1,-1,1
-0.1919214253172807,0.5978,4.1736,-0.04666322334526757,-0.0859702810460949,0.4921666666666667,2.7475666666666667,-0.03643198921395473,0.0075325741572458,0.3835,1.2984000000000002,0.006164824671459366,0.083867318633696,0.5105333333333334,2.154733333333333,0.05286307927575869,-1,-1,-1,-1
-0.2875922363699272,0.5949333333333333,4.068466666666667,-0.06992434917523797,-0.159592750213863,0.4851666666666666,2.6189666666666667,-0.06763129402007387,-0.1160886965711862,0.3808666666666667,1.1913666666666665,-0.09500954730212498,0.0269486462608055,0.4518333333333333,1.574633333333333,0.0169862164054804,-1,-1,-1,-1
-0.2567306463034571,0.5916333333333333,4.0612,-0.06242075093089899,-0.2473102740668342,0.4868666666666666,2.5441333333333334,-0.10480371970020866,-0.1100921631076667,0.3792666666666667,1.1966,-0.09010185218125098,-0.0163835076226763,0.4274,1.3116666666666668,-0.01032681950945981,-1,1,-1,-1
-0.3216036917787188,0.5976,3.9974666666666665,-0.07819379661923395,-0.2435255362476756,0.4886333333333333,2.5497,-0.10319984536447975,-0.1447015162795706,0.3802333333333333,1.1645,-0.11842690943835955,-0.0813556577984051,0.4221,1.1989,-0.05127993427943762,1,1,1,-1
-0.2307438214773651,0.5586333333333333,3.6225,-0.05610238908625564,-0.1617186768540977,0.4778666666666666,2.5534,-0.06853220693421407,-0.0790211250407832,0.3903333333333333,1.2390333333333332,-0.0646726299732862,-0.0400105925158538,0.4527333333333333,1.2549333333333337,-0.025219396047149456,-1,-1,1,1
-0.1602799573591808,0.5432,3.4786999999999995,-0.038970007833450504,-0.0768055800901512,0.4697666666666666,2.5394,-0.03254822516999354,-0.0402123738617963,0.3887333333333334,1.2801,-0.03291069285294527,0.0899894262606895,0.4581666666666667,1.4392666666666665,0.05672195381822505,-1,-1,-1,1
-0.2316958840427321,0.5416,3.3850666666666664,-0.05633387084006683,-0.1516803205254477,0.4728,2.4649666666666668,-0.06427821026186256,-0.0294185275192959,0.3877333333333333,1.2909000000000002,-0.024076771162552208,0.0953206833375526,0.4588333333333333,1.4510333333333334,0.060082341035617645,-1,1,-1,1
-0.2666851679347801,0.5459333333333334,3.3501333333333334,-0.06484106468904142,-0.147179628336449,0.4766666666666666,2.4693333333333336,-0.062370932917997474,-0.0379689852800277,0.3868333333333333,1.2819666666666667,-0.031074654204291043,0.0862811492467814,0.4598,1.4509333333333332,0.05438456012356201,1,1,-1,1
0.048717954825121,0.5727666666666666,3.6785666666666654,0.011845143413097529,-0.1212096754365075,0.4895,2.4924666666666666,-0.051365536257373695,-0.0041307474706675,0.4211666666666667,1.4337,-0.0033806947515071647,0.0063379259626816,0.4181,1.2575,0.003994908720910438,1,1,1,-1
0.0152379094756933,0.5811333333333334,3.7599,0.00370490148248822,-0.0640529511545584,0.4914333333333333,2.5445,-0.027143989727492473,0.0030712051852102,0.4349333333333333,1.5782,0.0025135419979483574,-0.0652690438781675,0.4081333333333333,1.0889333333333333,-0.04114025221021289,1,1,1,-1
-0.0648313374917273,0.5889666666666666,3.7872,-0.015762904929179346,-0.0467326431414241,0.4946333333333333,2.556166666666667,-0.01980408962435624,0.0088059324822757,0.4404333333333333,1.6358,0.007206969183266306,-0.1471050715735611,0.4092333333333333,1.0028333333333337,-0.09272297227510172,1,1,1,1
-0.0142679270217751,0.5891333333333333,3.838966666666667,-0.0034690627385160523,-0.0433602719293881,0.4987666666666666,2.558666666666667,-0.018374965627931575,0.0256004804777998,0.4406333333333333,1.6540666666666666,0.020951997332670145,-0.1491213351609488,0.4099,1.0003666666666666,-0.09399385947642544,1,1,1,1
-0.009939884205619,0.5760333333333333,3.842833333333333,-0.0024167548565570897,-0.0367563547217297,0.4682333333333333,2.544566666666667,-0.015576395732012997,-0.0796780719947445,0.4117333333333333,1.546533333333333,-0.06521028983631257,-0.0177198679705337,0.4426333333333334,1.1716666666666666,-0.011169151470951457,-1,-1,-1,1
-0.055702013830666,0.5693333333333332,3.7989333333333337,-0.013543227432083447,-0.2420042159387643,0.4703,2.3408666666666664,-0.1025551490297602,-0.0638467140847649,0.3992333333333333,1.4452666666666667,-0.05225355767692669,0.0109524238611928,0.4536,1.304366666666667,0.006903509737383275,-1,1,-1,1
-0.1354567608796602,0.5776,3.7192666666666665,-0.03293456723815271,-0.2321632358548782,0.4703333333333333,2.350766666666667,-0.09838479532254538,-0.1457478647613519,0.3999,1.3634000000000002,-0.11928326409226289,0.0997562020198459,0.4501666666666666,1.3932,0.06287812823319443,1,1,1,-1
-0.0992568866424443,0.5781333333333333,3.755933333333333,-0.024133033934566384,-0.2348760188980621,0.4713333333333333,2.3483666666666667,-0.0995344028539676,-0.1729639501938786,0.4020666666666666,1.3363666666666667,-0.1415575081199293,0.1083329042007332,0.4498333333333333,1.4019333333333333,0.0682841778684889,1,1,1,-1
-0.1771203399184355,0.5618,3.690666666666667,-0.04306453001242629,-0.0873521861567918,0.4532666666666667,2.3164,-0.037017604981112964,-0.0805649131498968,0.39,1.3472333333333333,-0.06593610017933978,-0.0010614980430034,0.4207,1.2763666666666666,-0.0006690813073855216,-1,-1,-1,-1
-0.2847196517890062,0.5677666666666666,3.5940000000000003,-0.06922591722239015,-0.0470376635127682,0.4434,2.2428,-0.0199333493957985,-0.0565891072742859,0.382,1.3035,-0.04631377234099953,-0.0112840734075767,0.4097666666666666,1.1746,-0.007112554411135579,1,-1,-1,-1
-0.2471683701781182,0.5617,3.6320666666666654,-0.06009580661690096,-0.0037365937956495,0.4391333333333333,2.2334666666666667,-0.00158347213948321,-0.1098775375363438,0.3825666666666666,1.2509,-0.08992619788438028,-0.0997843270814424,0.4100999999999999,1.0867000000000002,-0.06289585596534364,-1,-1,1,1
-0.2890890365082943,0.5618666666666666,3.5910333333333333,-0.07028827685576862,-0.0381392257485346,0.437,2.1732333333333336,-0.016162420829521212,-0.1324393612584036,0.3892666666666667,1.2289,-0.108391291570989,-0.1057408570963926,0.4110333333333333,1.0812333333333333,-0.06665036396105099,1,-1,1,1
-0.3379332412074753,0.5615,3.5464,-0.08216411630012391,-0.0924027904865925,0.4272333333333333,2.002833333333333,-0.03915792091620447,-0.0382301206884996,0.3677333333333333,1.1867666666666663,-0.031288373176734295,-0.0450161511390843,0.4463666666666666,1.2097666666666669,-0.02837448967158038,-1,-1,-1,1
-0.3196226748284636,0.5590999999999999,3.5626,-0.07771213785577022,-0.1734007484957527,0.4291,1.9208333333333332,-0.07348276778927544,-0.0479327490333389,0.3602,1.1031666666666666,-0.03922921801272287,0.0295755958138563,0.4549666666666667,1.3663666666666667,0.018642029954055558,-1,1,-1,1
-0.3270855544562212,0.5585,3.5455666666666668,-0.07952664094365211,-0.1656225420574515,0.4278,1.9277,-0.07018656438484357,-0.0587523200003148,0.3590666666666666,1.0799333333333334,-0.04808419330263185,0.0004534824351882,0.4600999999999999,1.3854666666666666,0.0002858381347115862,-1,-1,-1,1
-0.2474222719564376,0.5542333333333334,3.564533333333333,-0.06015753956500663,-0.1867053087320589,0.4293,1.9075666666666664,-0.0791208974909293,-0.1066411332382188,0.3607333333333333,1.0323666666666669,-0.0872774532922403,0.0291084829217331,0.4608333333333334,1.4217,0.01834760029719615,-1,1,1,1
-0.1987681967336283,0.5348666666666666,3.342833333333333,-0.048327927654684,-0.0488723877962036,0.4086,1.8252666666666668,-0.020710858256899698,-0.0556592918932994,0.3515999999999999,1.0096333333333334,-0.04555279094460743,-0.0612080097589184,0.4906333333333333,1.6255333333333333,-0.03858050936777065,-1,-1,-1,1
-0.1912721330015756,0.5282333333333333,3.256133333333333,-0.04650535627912826,-0.1952043827117831,0.4129666666666666,1.6779666666666666,-0.08272258597897665,-0.128043539085821,0.3527333333333333,0.9339,-0.10479365384248186,-0.0514348418488723,0.5004666666666666,1.7305666666666666,-0.03242030586513365,-1,1,1,1
-0.2308385943694775,0.5290666666666667,3.215966666666667,-0.05612543189465708,-0.1974115904412938,0.4195333333333333,1.675433333333333,-0.08365794372372308,-0.1453586510169898,0.3589666666666666,0.9164,-0.1189647229875057,0.0616754108203485,0.4967333333333333,1.8433666666666664,0.03887512066292688,1,1,1,-1
-0.2669515644787439,0.5317333333333333,3.179466666666667,-0.06490583557852832,-0.1762679618022165,0.4197666666666667,1.6963666666666666,-0.07469781888581876,-0.12490609646181,0.3600333333333333,0.9367333333333332,-0.10222590166506908,0.0658088041280193,0.4901333333333333,1.8473,0.041480472803200295,1,1,1,-1
-0.084009538163551,0.5562666666666667,3.3832,-0.020425837479988676,-0.0110262499036619,0.3944666666666666,1.713666666666667,-0.004672640506376788,-0.1201188220868044,0.3518,0.9671666666666666,-0.09830789082840302,0.0652724114618543,0.4143333333333333,1.320366666666667,0.041142374858776164,1,-1,-1,-1
0.002501697892431,0.5603666666666667,3.5087999999999995,0.0006082556301564827,-0.0648339010364251,0.3883333333333333,1.5961666666666667,-0.027474936158359105,-0.0359750028993172,0.3436333333333333,0.9869,-0.029442735086278142,-0.0102105007176234,0.3898333333333333,1.0249,-0.006435862236616851,1,-1,-1,-1
0.0146965826956901,0.5605,3.5275333333333334,0.0035732848461678905,0.0074006354101447,0.3805333333333333,1.582833333333333,0.003136198534633618,-0.0445574683150643,0.3402,0.9508666666666666,-0.03646681389817399,-0.0147575802773255,0.3787333333333333,0.9236666666666667,-0.009301968261629765,1,-1,-1,-1
0.0379744473297885,0.5586333333333333,3.5537,0.009232997901269064,-0.03148370435298,0.3817,1.5461333333333334,-0.013341982408875802,0.0040630493776822,0.3354999999999999,0.9588666666666664,0.0033252891404724465,0.0260533216246895,0.3702,0.8913666666666668,0.016421877185059396,-1,1,-1,-1
-0.0744223853550147,0.5334333333333333,3.4227,-0.018094844720788605,-0.0473023619803532,0.3937,1.5175,-0.02004552178372912,-0.0332313912273134,0.3915333333333333,1.1499,-0.027197302838100013,-0.0931181514101875,0.4357666666666667,1.0795666666666668,-0.058694045549598485,-1,1,1,1
-0.258136144749312,0.5392333333333333,3.2252333333333336,-0.06276247978051508,0.015209909221401,0.4010333333333333,1.5704333333333331,0.006445567490958928,0.0179641391777241,0.4107666666666666,1.3728333333333331,0.014702247344997428,-0.0239004912988174,0.4575333333333333,1.3390333333333333,-0.015064909512337,1,1,1,1
-0.244502215076642,0.5456,3.233833333333333,-0.059447565333950736,0.0492556624586286,0.3979999999999999,1.6009666666666666,0.020873280179889143,0.0193675146766867,0.4200333333333333,1.4603666666666668,0.015850800776894814,0.0481447720821124,0.4623666666666666,1.4501666666666666,0.0303465157197417,1,-1,1,1
-0.1821976361187074,0.5376666666666666,3.294233333333333,-0.044299009207188884,0.0294024315470424,0.4002333333333333,1.5796333333333334,0.012459992638753255,0.1034858096433055,0.4129666666666666,1.540433333333333,0.08469506693423175,-0.0146438996576012,0.4694333333333333,1.4528333333333332,-0.009230313322488923,-1,1,-1,1
-0.1742209277935567,0.6086666666666667,3.979,-0.04235957528770221,0.0576998730523896,0.4076333333333333,1.5931,0.02445171897907505,-0.0605821091291156,0.3874333333333333,1.3201666666666667,-0.049581733045263976,-0.0621153855762055,0.5120666666666667,1.7982,-0.03915244466442246,1,1,-1,1
-0.0545586972405844,0.6241,4.315933333333334,-0.013265244724789934,0.0672689323171271,0.4121666666666667,1.6139666666666663,0.028506839651923497,-0.0738177789484646,0.3791,1.2153666666666667,-0.060414096874981296,-0.0731529109601698,0.5288666666666666,1.9443666666666664,-0.04610959542214653,1,1,-1,1
-0.0338738962015821,0.6273,4.379133333333334,-0.00823600169400426,0.0277153010487014,0.4171666666666667,1.6271,0.011745030219529136,-0.1186575256810786,0.3787666666666666,1.1641666666666666,-0.09711193365011654,0.0142587843915258,0.5307666666666667,2.0462333333333333,0.00898756824404225,1,1,-1,1
0.0075394782655289,0.6278666666666667,4.429333333333333,0.0018331270603558186,0.0298197396086066,0.4181666666666667,1.6403333333333332,0.012636837039083314,-0.150928298769039,0.3803,1.1318333333333337,-0.12352304543563485,0.0437578788949903,0.5296333333333333,2.0756333333333337,0.02758137804629345,1,1,1,-1
-0.1340959641843042,0.5767333333333333,3.9706333333333337,-0.032603707043581294,-0.0131591192843139,0.4387333333333333,1.8291,-0.00557649557495595,-0.0344013115359269,0.3907,1.2396666666666667,-0.028154791398002747,-0.1009651233773158,0.5443,2.0546333333333333,-0.063640133107074,-1,1,1,1
-0.2842666424838707,0.5681666666666667,3.6972666666666663,-0.06911577384288951,0.1113715696419856,0.4402666666666666,1.9731,0.047196400599906305,-0.0109972038488619,0.3959,1.2641,-0.009000353954606204,0.0305268607873236,0.5426,2.187866666666667,0.019241629375187523,-1,1,1,-1
-0.3809067642307804,0.5789,3.6009,-0.09261257508712172,0.1364103712230719,0.4363333333333333,1.9982666666666664,0.05780719933212616,-0.0074514452715637,0.4001333333333333,1.2677333333333334,-0.006098427003732469,0.0335786928620747,0.5398,2.191066666666667,0.021165254018637752,1,-1,1,-1
-0.3229509953292719,0.5781666666666667,3.6584,-0.07852137612938712,0.1317901512447521,0.431,1.9934333333333327,0.05584926919198861,0.0038945159968195,0.4025,1.2789333333333333,0.003187357707921277,0.0290256450579144,0.5378000000000001,2.1862666666666666,0.01829538610180487,-1,-1,1,-1
-0.1150305471967989,0.6014666666666667,3.9055333333333335,-0.027968196393387552,0.0464948919069825,0.4512,2.0312,0.01970333677926392,0.0110549489535729,0.3945333333333333,1.2817666666666667,0.009047613820721952,0.0244800079044744,0.5399666666666667,2.1744000000000003,0.015430189251400413,1,1,-1,1
0.0217203818986639,0.6014,4.039766666666667,0.0052810311824554815,0.0352486739347157,0.4580666666666666,2.0999666666666665,0.014937479475113358,-0.0083415998094804,0.3893333333333333,1.2607333333333337,-0.006826949092224841,0.0324492873730943,0.5403,2.1796,0.020453369426747865,-1,1,-1,1
0.0302994646267489,0.6022333333333334,4.057533333333334,0.007366924681716151,0.0156642743130488,0.4616333333333333,2.121833333333333,0.00663811570548942,-0.0432212902566504,0.3893,1.2247333333333337,-0.03537325633232527,0.0370114082733139,0.5417333333333333,2.182266666666667,0.02332895627920518,1,1,-1,1
0.0627941211129581,0.5964333333333333,4.089066666666667,0.015267581998308088,0.0462607281074283,0.4613333333333333,2.1514333333333333,0.01960410419661035,-0.039611708823612,0.3884666666666666,1.2263666666666666,-0.03241909534996953,0.0067084404760722,0.5475,2.1810333333333336,0.0042284506823475725,-1,-1,-1,1
0.0626939887020219,0.5931000000000001,4.1408,0.015243236091914933,0.0698708858615924,0.3382,1.1681,0.029609480498431196,-0.0520206191163508,0.3820666666666666,1.2492,-0.04257482096536434,-0.1317193404558825,0.4997999999999999,1.9194,-0.08302506924160029,-1,-1,-1,-1
0.0424881389192011,0.5912,4.137366666666667,0.010330443891992704,-0.0522294570956212,0.2982,0.6762333333333334,-0.022133497697165154,-0.0813919275239236,0.3807333333333333,1.2379666666666669,-0.06661294696640362,-0.0685754301139487,0.4796,1.8008333333333333,-0.04322432691947818,-1,-1,-1,-1
0.0142697496859067,0.5926333333333333,4.115066666666666,0.003469505895830644,-0.1014088511036253,0.2821333333333333,0.4919333333333334,-0.04297445727350727,-0.0867760612937809,0.3802333333333333,1.239933333333333,-0.07101944068368421,-0.0766576766802236,0.4699666666666667,1.7035333333333331,-0.04831871228817361,1,-1,-1,-1
-0.0157887742413747,0.5998666666666667,4.0878,-0.0038388371572130944,-0.1004324024926269,0.2737333333333333,0.4256333333333333,-0.042560663520235714,-0.0923123726603289,0.3797,1.2367666666666666,-0.07555047989934796,-0.0953749372055334,0.4677666666666666,1.665333333333333,-0.06011653822435349,1,-1,-1,-1
0.0101752138386235,0.5982999999999999,4.0904,0.002473972226668294,-0.0888241941881649,0.3377333333333333,0.7211000000000001,-0.03764140404364116,-0.0849135736330792,0.3939333333333333,1.2223666666666666,-0.06949513974202834,-0.0880146897374123,0.5236333333333334,1.9087333333333332,-0.055477241872268115,-1,1,1,1
0.0043448189946593,0.5989333333333333,4.071133333333333,0.0010563867937484137,0.0249428071349354,0.3552,0.9928666666666668,0.010570118760208436,-0.0314640617022288,0.4035,1.259,-0.02575088141145403,-0.0861872753950887,0.546,2.1147,-0.05432538974653319,1,1,1,1
0.0075872894055333,0.5996,4.072833333333333,0.0018447517234215962,0.0045495671258988,0.3643,1.0595,0.0019279892823665147,-0.0054645583221464,0.4098333333333333,1.2908333333333333,-0.004472314943038593,-0.0133346946142376,0.5513333333333333,2.2347666666666663,-0.00840509783780373,1,1,1,1
-0.0075276777040045,0.6021666666666667,4.0565,-0.0018302579057676723,0.0134639125157633,0.3677,1.1013000000000002,0.005705659090365388,-0.0288030914068111,0.4127333333333333,1.2936,-0.023573084686886552,0.0478861786783459,0.5499666666666667,2.2923,0.030183519646584733,1,1,1,-1
0.0054491065995874,0.6215666666666667,4.347,0.0013248801058472729,-0.011597858115443,0.3801,1.1969666666666663,-0.004914873333265551,-0.0846683548561419,0.3795333333333333,1.2029,-0.06929444729155786,-0.0066268957542958,0.5315,2.2313666666666667,-0.004177051577642517,1,1,-1,-1
0.0196360198876108,0.6259333333333333,4.4311,0.00477424539815147,0.0635944829172761,0.3796333333333333,1.2742,0.0269497027056011,-0.0317200602682823,0.3633666666666666,1.1102666666666663,-0.02596039627887113,-0.1002243335695949,0.5237333333333334,2.1529333333333334,-0.06317319996827578,1,-1,-1,-1
-0.005835478301325,0.6284333333333333,4.446433333333333,-0.0014188214101214932,0.0702068116185541,0.3790666666666666,1.2819666666666667,0.029751837175708506,-0.0889191604975014,0.3592666666666667,1.0182666666666669,-0.07277340029545547,-0.0807452382124171,0.5187333333333334,2.152333333333333,-0.05089517583608618,1,-1,-1,-1
0.056216890055329,0.6216333333333334,4.508900000000001,0.013668412956455718,0.0672429605772488,0.3789,1.2791333333333337,0.0284958334979875,-0.0992494762138551,0.359,1.0056666666666667,-0.08122795830745748,-0.1568608464175005,0.5206333333333333,2.0766333333333336,-0.09887221261536004,-1,-1,-1,1
-0.1466126720830276,0.5944333333333334,4.2535,-0.035646983401393,-0.0628516762308528,0.3925333333333333,1.2828666666666668,-0.026634920377818352,-0.0620487575717089,0.3489,0.9621333333333332,-0.050782070448455584,-0.0620898199556689,0.4999666666666666,2.0015,-0.039136330194004455,-1,1,-1,-1
-0.2079189459806398,0.5902000000000001,4.127433333333333,-0.050552814507123345,-0.0433267540905231,0.3983333333333334,1.364866666666667,-0.018360761631746544,-0.1035687349647059,0.3478,0.9134666666666668,-0.08476293484453518,-0.06611314871993,0.4918,1.9184666666666663,-0.041672306673072694,-1,1,-1,-1
-0.2452575011140112,0.5907333333333333,4.0918,-0.05963120340871522,-0.0127819995825784,0.3946,1.3963,-0.005416681965661932,-0.1453772868900243,0.3486999999999999,0.8734666666666667,-0.11897997499664081,-0.0497753918770382,0.4878666666666666,1.8975333333333333,-0.031374324702931854,1,-1,1,-1
-0.2334931555314607,0.5898666666666667,4.098566666666667,-0.05677085426050557,-0.0033082990346935,0.3910666666666667,1.4058,-0.0014019718591342823,-0.1464963028435154,0.3536999999999999,0.8723666666666666,-0.11989580231062784,-0.130445070258131,0.4917,1.8169,-0.08222187381840229,-1,-1,1,1
0.0105057548080842,0.4864666666666666,2.921466666666667,0.002554339007277635,0.0155126453479808,0.3993333333333333,1.4725,0.006573859258346732,-0.0412184764475526,0.3163333333333333,0.7422,-0.033734109378718624,0.0641123849531171,0.3953333333333333,1.1625,0.04041118928741919,-1,1,-1,-1
-0.0929956561693501,0.4606666666666667,2.4876666666666667,-0.0226106963659537,0.0179288076218493,0.4011,1.5048,0.007597766553165793,-0.0665565037903472,0.3005333333333333,0.5896333333333333,-0.054471309282514396,0.0402114294124817,0.3580333333333333,0.8128666666666667,0.02534598715511499,-1,1,-1,-1
-0.0602850226189697,0.449,2.3718,-0.014657527007174627,0.1289549354005148,0.3887666666666666,1.6183999999999998,0.05464777779519878,-0.0662840301517559,0.2943666666666666,0.5399,-0.054248310852702174,0.0013232773130391,0.3445666666666666,0.6629666666666667,0.0008340854893492868,-1,-1,-1,-1
-0.1492043422528568,0.4486,2.2794,-0.036277114632296895,0.0775174141375305,0.3804333333333333,1.5683,0.03284988209167259,-0.0835591549329743,0.2921,0.5044666666666667,-0.06838665363308499,-0.0502710182916468,0.3398,0.5734,-0.03168672694582517,-1,-1,-1,-1
-0.0610624611432459,0.4977,2.6027666666666667,-0.014846551173890467,-0.0601367627179534,0.3849333333333333,1.4208333333333334,-0.0254844100082438,-0.0553176529661973,0.3102666666666667,0.5264666666666666,-0.04527318611861259,-0.0950549950220128,0.4085666666666667,0.8556333333333334,-0.05991487291196906,1,1,1,1
-0.0157474215868527,0.5101666666666667,2.806966666666667,-0.003828782791731545,-0.062995894896223,0.3922666666666666,1.413,-0.026696036530950394,0.0174689167811901,0.3154,0.5956666666666667,0.014296946423389465,0.0006650063206465,0.4293,1.1394,0.000419165443940786,1,1,1,1
-0.0818801584016752,0.5178,2.8393333333333333,-0.01990810620923015,-0.0227667867137775,0.3913666666666666,1.4502333333333333,-0.009647977392885655,0.0257540854581531,0.3214333333333333,0.6017666666666667,0.021077711033295334,-0.0188903126273705,0.4407,1.225933333333333,-0.01190690378842441,1,-1,1,1
0.0360746358625547,0.5107666666666667,2.9591666666666665,0.008771083205383107,-0.0292066642911299,0.3933666666666666,1.4446,-0.012377031521619933,0.0694738583861226,0.3201666666666666,0.6456000000000001,0.056858936567953246,0.0006711744190179,0.4428666666666667,1.2670333333333337,0.00042305330727658824,-1,1,-1,1
-0.0010710900943129,0.5038,2.8864333333333336,-0.0002604217648509006,-0.3117099149383695,0.5501,3.0169,-0.13209462759379065,0.0150361656675253,0.3358333333333334,0.6912333333333334,0.012305929306005431,-0.0635897943159935,0.3933,0.9906666666666666,-0.04008179101012725,-1,1,1,-1
0.000740861358929,0.5006333333333334,2.8809666666666667,0.00018013089993694194,-0.2170825228831221,0.5891666666666666,3.661533333333333,-0.09199397787213853,0.1217059669759124,0.3315333333333333,0.7966333333333334,0.09960684517857582,-0.0071238832230385,0.3689666666666666,0.8283333333333334,-0.004490311717434901,-1,1,-1,-1
-0.0506283522609316,0.5038,2.8274666666666666,-0.012309631950935778,-0.0840365764486259,0.5971666666666667,3.9099333333333335,-0.035612535046994485,0.1205284668895969,0.3297666666666666,0.7955666666666668,0.09864315316158045,-0.0037807400822033,0.3589333333333333,0.7468666666666667,-0.002383068469846747,1,1,-1,-1
-0.0569436495902522,0.5099333333333333,2.8211,-0.013845115179463702,-0.1025842139084272,0.6008666666666667,3.9458,-0.0434725457350777,0.1069107906470763,0.3293333333333333,0.7819666666666667,0.08749814685758243,-0.0441132811917542,0.3561999999999999,0.6839000000000001,-0.02780539450579986,1,1,-1,-1
-0.077436080255056,0.5303,2.9902,-0.018827585830764396,-0.0972775746368097,0.5053333333333333,3.044566666666667,-0.04122372879097281,0.0324979222228765,0.3167999999999999,0.7160666666666666,0.02659701564279191,-0.0015557480298056,0.3935333333333333,0.7976666666666667,-0.0009806159630776129,1,-1,-1,1
0.0750281568539161,0.5222666666666667,3.1511666666666667,0.01824213026070528,-0.0409896329185519,0.4744,2.6888,-0.017370349918618525,-0.0314099494593999,0.3143,0.6545666666666666,-0.02570659475955314,0.0756823107603359,0.4045333333333333,0.9739,0.047703921607061016,-1,-1,-1,1
0.0641019117944501,0.5196000000000001,3.1419333333333337,0.015585554463125055,-0.1467663381562456,0.4681333333333333,2.500766666666667,-0.0621957911922268,-0.0303056889361683,0.3103,0.6556000000000001,-0.024802843614828145,0.046422571812135,0.4108,1.0007666666666668,0.02926098191606564,-1,-1,-1,1
0.011669250912643,0.5221,3.0912,0.0028372281036806077,-0.0622392212602491,0.4608333333333334,2.490266666666667,-0.026375377747370237,-0.0413976256264814,0.31,0.6444666666666666,-0.03388072901432747,0.0031237467065639,0.417,1.014,0.0019689537292555304,1,-1,-1,1
-0.0287898052848967,0.5800666666666667,3.7165666666666666,-0.006999870451435922,-0.0776289648805406,0.4856666666666667,2.4389333333333334,-0.03289715442132769,-0.0403494748775921,0.3207333333333333,0.6301666666666667,-0.033022899345309775,-0.098493332345027,0.4663666666666666,1.3595000000000002,-0.06208211876463749,1,1,1,1
0.0448180089136451,0.5939,3.984,0.010896921781245792,0.0362342951317562,0.4922999999999999,2.563933333333333,0.015355160333925158,-0.0213664975544066,0.3295666666666666,0.6454666666666667,-0.01748681241184676,-0.001696049328917,0.4777,1.5616333333333334,-0.001069050395205004,1,1,1,1
0.1299474657541379,0.5915333333333334,4.062766666666667,0.03159505306722449,-0.0354271851981491,0.4990333333333334,2.5733,-0.015013127947409128,-0.0117305618529973,0.3370333333333333,0.662,-0.00960055030482165,8.184899068086615e-05,0.4845333333333333,1.6253666666666666,5.15908908677695e-05,-1,1,1,1
0.1293719376943283,0.5940333333333334,4.061966666666667,0.0314551208301021,-0.0107866654359285,0.4997333333333333,2.6043666666666665,-0.004571110784267187,0.0411787001573609,0.3335,0.7132333333333333,0.03370155558635044,-0.0599598139436667,0.4908666666666667,1.6255333333333333,-0.03779374909680606,1,1,-1,1
0.1445887637708423,0.5922666666666667,4.058066666666667,0.03515489615555415,0.0208354141441775,0.5099333333333333,2.7466,0.008829511479228025,-0.0275307324767045,0.3781666666666667,0.9837666666666668,-0.022531758101906624,-0.1074929067433578,0.4978,1.6151333333333333,-0.06775471236387898,-1,1,1,1
0.1340865953010523,0.5934,4.039933333333334,0.03260142912025431,-0.0062233406207288,0.5154333333333334,2.7829,-0.002637291347780895,0.0356922698716142,0.3915666666666667,1.1629666666666667,0.02921134014635004,-0.0584664917726693,0.4970666666666666,1.6524333333333334,-0.036852481275254804,1,1,1,-1
0.1557951754001694,0.5927,4.055466666666667,0.03787959084711244,-0.0596305056564561,0.5207666666666667,2.7926666666666664,-0.025269871314412277,0.002814982279931,0.4001666666666666,1.2050666666666665,0.0023038435263656016,-0.0241172290225879,0.4904,1.6781,-0.015201523197624467,-1,1,1,-1
0.1500756184922731,0.5934333333333334,4.0494,0.036488954231174896,0.0211163264689768,0.5123333333333333,2.8727,0.008948554881932125,0.0164057137364961,0.4023333333333333,1.2382333333333333,0.013426797623806077,-0.034219130189276,0.4895,1.6665666666666663,-0.02156893318414043,1,-1,1,-1
0.1455760898726521,0.5902000000000001,4.0258,0.03539495178419071,0.0193480527127265,0.5148333333333334,2.844866666666667,0.008199206041482379,-0.0025862263636915,0.3758666666666667,1.1880666666666666,-0.002116624643851314,-0.1208626111851414,0.5509000000000001,2.0615333333333337,-0.07618187752563135,-1,1,-1,1
0.0733066167847811,0.5946666666666667,3.9565,0.017823559959807035,0.0380327398821949,0.5179333333333334,2.8544666666666667,0.01611729486405128,-0.0795451579008779,0.3680333333333333,1.0599333333333334,-0.06510151001311425,-0.0878651901337761,0.5744,2.3064,-0.055383009583368635,1,1,-1,1
0.1144284217724131,0.5955333333333334,4.007133333333334,0.027821797349541724,0.0265176100456692,0.5191,2.8397666666666663,0.011237479643060459,-0.076479549729427,0.3645333333333333,1.0284333333333335,-0.06259254873455736,-0.0632470363169566,0.5817,2.3972,-0.039865744478883934,1,1,-1,1
0.1333682541228915,0.5898333333333333,4.0251,0.03242677371229657,0.025608371549513,0.5208333333333334,2.838433333333333,0.01085216780411097,-0.034210903476443,0.3600333333333333,1.0290333333333332,-0.027998957246456836,-0.0902626537831956,0.5882333333333333,2.4315,-0.05689417403961599,-1,1,-1,1
0.12224559573681,0.5939,4.0017,0.029722442543409087,-0.0100951176112529,0.4996,2.787,-0.004278050640890353,-0.02869015100067,0.4217,1.3046666666666666,-0.023480651769845363,-0.0937279838472626,0.5643,2.3866666666666667,-0.05907843390243033,1,-1,1,-1
0.0660807149008717,0.5996333333333334,3.996266666666666,0.01606667495896657,-0.0747276550359345,0.4900333333333333,2.7007666666666665,-0.03166765409076164,-0.0069708079808021,0.4453333333333333,1.5350333333333332,-0.005705062854073184,-0.1730235930635748,0.5574666666666667,2.2684333333333333,-0.10905988251091508,1,-1,1,-1
0.0819856470116939,0.6003666666666667,4.0187,0.019933754406462674,-0.1746407525650641,0.498,2.5959,-0.07400824955260933,0.0103666044836645,0.4540666666666667,1.6299,0.008484257538796476,-0.2001719701617679,0.5596666666666666,2.2282333333333333,-0.12617199285532957,1,1,1,1
-0.0415933191199826,0.6071333333333333,3.9869666666666665,-0.01011287997970062,-0.1502828492162429,0.5006333333333334,2.6142666666666665,-0.06368599794099715,-0.0025319679912707,0.4597666666666666,1.6661666666666666,-0.0020722183962724274,-0.1988598003854464,0.5599000000000001,2.2185,-0.12534490864614073,1,1,1,1
0.011340465794559,0.6073666666666666,4.063866666666667,0.0027572882357247996,-0.1417552469051082,0.5085333333333333,2.6480666666666663,-0.060072219881418885,-0.03823848448423,0.4141666666666666,1.5203,-0.031295218291457295,-0.0694996583134739,0.525,2.0986333333333334,-0.04380688457574219,1,1,-1,-1
0.0007300551284163,0.6034,4.067200000000001,0.00017750350413107534,-0.1274820491327171,0.5097999999999999,2.6791,-0.05402360655871048,-0.0822146206732425,0.3988,1.3503666666666667,-0.06728625716794781,-0.0635476951286568,0.5094333333333334,1.9875333333333332,-0.04005525513520146,-1,1,-1,-1
0.0114496891491748,0.5997666666666667,4.0812,0.00278384448801675,-0.113476482322397,0.5098333333333334,2.6969000000000003,-0.0480884083395105,-0.1327356119650951,0.3948666666666666,1.2666000000000002,-0.10863374967726495,-0.1131254376719865,0.5066666666666666,1.9179666666666664,-0.07130499790840372,-1,1,-1,-1
0.0221348202502502,0.5930666666666666,4.0958,0.005381796531248328,-0.1198696603910125,0.5096,2.6956,-0.05079767242012702,-0.0967829200179852,0.3901,1.2636,-0.07920927436589777,-0.0739040025611552,0.5009333333333333,1.9109,-0.046583021966515564,-1,-1,-1,-1
-0.332747056647372,0.5665333333333333,3.6053666666666655,-0.08090316230273772,-0.1206150630853648,0.4923333333333333,2.7197666666666667,-0.05111355486915769,-0.1096994419063621,0.3993,1.2783666666666669,-0.08978044049644482,-0.0037815988829421,0.4650666666666667,1.6619,-0.002383609787397813,-1,-1,1,-1
-0.3101102982591857,0.5582,3.5201,-0.07539932597631124,-0.0696404495157043,0.4819333333333333,2.678433333333333,-0.029511827514565797,-0.108674930878138,0.4059666666666666,1.2924666666666669,-0.0889419580957236,-0.0051240621294443,0.4517,1.5442333333333336,-0.0032297885156649803,-1,-1,1,-1
-0.2007798772036011,0.5491333333333334,3.5034666666666667,-0.04881704185813714,-0.1695884804172136,0.4845,2.583,-0.07186722683921652,-0.0724786696310648,0.4085666666666667,1.3320666666666667,-0.05931814030218787,-0.0711481620132936,0.4489,1.4545333333333337,-0.04484596610582627,-1,1,1,-1
-0.2512545000028949,0.5492333333333334,3.452966666666667,-0.06108929646992856,-0.1795696228737164,0.4901,2.573,-0.07609697774724583,-0.0830690473155753,0.4096,1.3214666666666666,-0.06798553875942587,-0.08623770981335,0.4499666666666667,1.4394333333333331,-0.0543571794674186,1,1,1,1
-0.0613748841080412,0.5837666666666667,3.7027666666666654,-0.014922512794956655,-0.1840861276797403,0.4975,2.562466666666667,-0.07801095607063427,-0.0955918631047538,0.4002666666666666,1.3042333333333334,-0.07823448714302814,-0.027886907259377,0.4830666666666666,1.5334,-0.017577619187361043,1,1,-1,1
0.0634480742619412,0.5867333333333333,3.8633,0.01542658228604507,-0.1493223421644498,0.5001666666666666,2.5892,-0.06327895980962137,-0.0996018960814986,0.3916333333333333,1.2907666666666666,-0.0815163864927507,-0.0369348901886825,0.4963,1.6437,-0.02328072555429592,1,1,-1,1
-0.0716455649080987,0.5962666666666666,3.8585666666666665,-0.017419696584044957,-0.1150897034492031,0.4999666666666666,2.6165333333333334,-0.04877204987210025,-0.1318240785307221,0.3901,1.2533333333333334,-0.10788773062882621,0.0002101261425504,0.5004,1.7150333333333334,0.00013244628673615726,1,-1,-1,1
0.0020556249901537,0.5967666666666667,3.938966666666667,0.0004997987476962463,-0.1407054215876191,0.5016333333333334,2.5905,-0.05962733097122918,-0.1470493165633457,0.3900333333333333,1.2372666666666667,-0.12034840092466019,0.0643711189490421,0.4964,1.7789666666666668,0.04057427397834219,1,1,-1,-1
0.0153859011032873,0.5779666666666666,3.958266666666667,0.0037408837411663843,-0.1048703319195007,0.5080333333333333,2.6329333333333333,-0.04444134362322931,-0.1218135268169824,0.4036333333333333,1.2706666666666666,-0.09969487452260142,-0.0108873217223339,0.4587,1.5981,-0.006862474688408467,-1,1,1,-1
-0.0759830585114689,0.5781666666666667,3.871733333333333,-0.018474302303224704,0.0156535813709015,0.4898666666666667,2.7595666666666667,0.006633584312219146,-0.0668282088592209,0.4076666666666667,1.3340333333333332,-0.05469367869793422,-0.031177007081105,0.4453333333333333,1.4565,-0.019651428276939917,1,-1,1,-1
-0.0855617866752966,0.5766,3.865166666666666,-0.020803246718541377,-0.0900056937622366,0.4897666666666667,2.6570333333333336,-0.03814209310985223,0.000765964396161,0.3994,1.405166666666667,0.0006268821399349313,-0.0464981912653301,0.4402333333333333,1.3954666666666666,-0.029308646217418848,-1,-1,-1,-1
-0.0663433786733711,0.5720000000000001,3.8849,-0.016130538273135833,-0.095130400724035,0.4898333333333333,2.6522666666666663,-0.04031381183038093,-0.0494504140402682,0.3995333333333333,1.3551333333333333,-0.04047130849632313,-0.0866861323605272,0.4406333333333333,1.3554666666666668,-0.05463982826371555,-1,1,1,1
-0.2131899820036729,0.5687666666666666,3.758433333333333,-0.051834399045155626,-0.0624397802872422,0.5059666666666667,2.7086,-0.0264603694935791,-0.027594129270702,0.3694666666666666,1.2009,-0.02258364343507009,0.024241320577421,0.4128666666666667,1.2323666666666666,0.015279740336403466,-1,1,-1,-1
-0.2270607923803353,0.5686333333333333,3.7499,-0.05520690798476995,0.0137044687294478,0.5093666666666666,2.791733333333333,0.005807600613362207,-0.0628140726122932,0.3606,1.0875666666666668,-0.051408421141477915,-0.0341652867792359,0.4042333333333333,1.100666666666667,-0.021534994714426634,-1,1,-1,-1
-0.2354817820646331,0.5667333333333333,3.745766666666667,-0.057254363196073035,0.0146106059948207,0.5101333333333333,2.7982333333333336,0.006191598230640295,-0.0215217839101109,0.3533,1.0645,-0.017613902187108517,-0.0267541826371227,0.3990999999999999,1.0656,-0.016863642486074505,-1,1,-1,-1
-0.1566514604478204,0.5626666666666666,3.768266666666667,-0.03808778553074245,0.0533075797789592,0.5072666666666666,2.8401666666666667,0.022590378301633927,-0.020870389968981,0.3500999999999999,1.0369666666666668,-0.017080787032144672,-0.080801122320353,0.4007,1.0135,-0.05093040059438534,-1,-1,-1,1
-0.2849839710051829,0.5682,3.6385666666666654,-0.0692901830363737,-0.1413025005366064,0.4754666666666666,2.5583666666666667,-0.059880357640034895,-0.000440541871113,0.3714,1.0554,-0.00036054917471151977,-0.0113910784688058,0.4375,1.159,-0.007180001625697994,1,-1,1,1
-0.2910253149009958,0.5805666666666667,3.6293666666666655,-0.07075905801502624,-0.1863807902650784,0.4701333333333333,2.439866666666666,-0.07898337492912189,0.0737946859685145,0.3800666666666666,1.126,0.060395197071333576,0.0144570734266427,0.4491666666666666,1.2913333333333334,0.009112553389074499,1,-1,1,1
-0.1985546352076719,0.5777,3.7195,-0.04827600291951081,-0.1012767820650579,0.4630333333333333,2.429333333333333,-0.0429184898190563,0.0349112442317638,0.3865333333333333,1.1423666666666663,0.028572131552703398,-0.0404659403323197,0.4596333333333333,1.3312,-0.025506409965228974,-1,-1,1,1
-0.1956456717113064,0.5724666666666667,3.7209,-0.047568725901795214,-0.1697899555911814,0.4646666666666667,2.359,-0.07195260682489946,0.0157179337006172,0.3903333333333333,1.157066666666667,0.012863903287127715,-0.0308839027487606,0.4609333333333333,1.350833333333333,-0.019466679344826508,-1,1,1,1
-0.1889649041118981,0.5504,3.5467,-0.045944383282967516,-0.1898109106078016,0.4782,2.3338,-0.08043697151864164,0.0284856171809924,0.4025,1.2776,0.02331325678489412,0.0044253652544812,0.4723333333333333,1.4864333333333333,0.0027893873094189574,-1,1,1,1
-0.2920633644062897,0.5497333333333334,3.4306666666666668,-0.07101144638609475,-0.0754091108580223,0.4756,2.4446,-0.031956437503564236,-0.007775795963012,0.4103333333333333,1.3137,-0.006363882756719905,0.0837203284555323,0.4709,1.5606,0.05277042872286617,-1,-1,1,-1
-0.1887532628742825,0.5428333333333333,3.4375,-0.045892925441178366,-0.0665220930960828,0.4698333333333333,2.4555,-0.028190348439907385,0.0798352763830467,0.4024333333333333,1.4023666666666663,0.06533894937171653,0.0896739309165597,0.4690666666666667,1.5677333333333332,0.05652309142868438,-1,-1,-1,-1
-0.2141494610420311,0.5423666666666667,3.4064666666666663,-0.05206768401887856,-0.0370855106632621,0.4615666666666667,2.467033333333333,-0.015715883536004095,0.0644546124109834,0.3994,1.3875666666666666,0.052751075062215984,0.0956583149320478,0.4644333333333333,1.5743666666666667,0.060295156301880724,-1,-1,-1,-1
-0.1029935807216833,0.5905333333333334,3.7748,-0.02504156298547464,-0.0675614903457169,0.4690999999999999,2.4341666666666666,-0.028630818203724723,-0.061013624055745,0.3701333333333333,1.1644666666666668,-0.04993489436970032,0.0141360397706671,0.4442333333333333,1.4953333333333334,0.008910200101971718,1,1,-1,-1
-0.0110089702020257,0.6001333333333334,4.0052666666666665,-0.0026766893508072833,-0.0502071241289598,0.4710666666666667,2.451333333333334,-0.02127648511174707,-0.0573524653167492,0.3600666666666667,1.0747,-0.04693852138363695,-0.1342350348585794,0.4501,1.3505,-0.08461075666800048,1,1,-1,1
0.0276318333765202,0.6006,4.054033333333334,0.006718324492203964,-0.0767695132593968,0.4798666666666666,2.428333333333333,-0.03253294097674632,0.0035420487108261,0.3504333333333334,1.0495,0.0028988907144056196,-0.1241629299075397,0.4511,1.366,-0.07826212777208809,1,1,-1,1
0.0480099216445299,0.6004666666666667,4.074533333333333,0.01167299426202092,-0.0606638816581308,0.4832333333333333,2.4446,-0.025707789428542748,-0.0407872258287176,0.3499,1.0004333333333333,-0.03338116436960527,-0.1012036866316903,0.4502666666666666,1.389233333333333,-0.06379050381683002,-1,1,-1,-1
-0.0307320847580014,0.5870000000000001,3.9978666666666665,-0.0074721106961224155,-0.0558897200089414,0.4598666666666666,2.429066666666667,-0.023684622776154036,-0.0378918488313164,0.3594666666666666,1.0040333333333331,-0.031011524034954878,-0.1092456402798554,0.4586666666666666,1.3822,-0.06885949183457886,-1,-1,1,1
-0.0769366841183449,0.5804333333333334,3.956833333333333,-0.01870616409045276,-0.0641367992275872,0.4520333333333333,2.3250333333333333,-0.027179522379648834,-0.0463897712783496,0.3708666666666667,0.9976333333333334,-0.037966411018340876,-0.1020153414645796,0.4609333333333333,1.3924333333333332,-0.06430210445548859,-1,-1,1,1
-0.1592674900478887,0.5852,3.8756333333333335,-0.038723839443451834,-0.0860671074292169,0.4502666666666666,2.2816,-0.036473021739411235,0.0070825958865918,0.3747333333333333,1.0515666666666668,0.0057965525394313025,-0.0560085167845865,0.4598,1.4390999999999998,-0.035303175433960776,1,-1,1,-1
-0.1421213411895898,0.5891666666666666,3.892733333333333,-0.034554974125974615,-0.0937066940910398,0.4505666666666666,2.2739333333333334,-0.03971048165551147,0.0002278754236828,0.3785666666666667,1.0447000000000002,0.00018649826800412608,-0.0505580832661172,0.4565333333333333,1.4445333333333334,-0.03186766916205366,1,1,1,-1
-0.0222101633284728,0.6042000000000001,4.044266666666666,-0.005400115230584835,-0.1101302483758925,0.4671,2.2373000000000003,-0.04667036064252721,-0.0105129830672048,0.3907333333333333,1.1123333333333334,-0.008604056997035394,-0.1044690777742214,0.5080666666666667,1.715,-0.06584873858152927,1,1,1,1
0.0268982680732809,0.6062666666666666,4.1165666666666665,0.006539967534262426,-0.036801909266213,0.4734333333333333,2.3032666666666666,-0.015595700573791659,0.0816957379697176,0.3899333333333333,1.1950999999999998,0.06686159212974081,-0.0701928943229464,0.5258666666666667,1.914,-0.04424384370025665,1,1,-1,1
-0.0421155989094668,0.6104666666666667,4.105033333333333,-0.01023986558552931,-0.0304162113769796,0.4797666666666667,2.3059333333333334,-0.012889606400394837,0.0718954817368617,0.3902,1.1818333333333333,0.05884084647895729,-0.0131096133214065,0.5307999999999999,2.015033333333333,-0.00826322505087955,1,1,1,1
0.0369900451179177,0.6036333333333334,4.1832666666666665,0.008993653178822558,0.0433225053409591,0.4750666666666667,2.3790333333333336,0.018358961121193305,0.0663724539124785,0.3916666666666666,1.1843333333333332,0.05432067880690565,0.0103484552783728,0.5301333333333333,2.0374,0.006522817477348941,-1,-1,1,-1
-0.0365386786403822,0.6214666666666667,4.2536,-0.008883909231699478,0.0725599324349106,0.4723333333333333,2.3908666666666667,0.03074902912573443,-0.0071937060099802,0.4073666666666666,1.2355666666666667,-0.005887487512737183,-0.0724240390486157,0.5500666666666667,2.1105666666666667,-0.04565017434764376,1,-1,1,1
0.0542150906965659,0.6227333333333334,4.357066666666667,0.01318170121796195,0.0794671276083303,0.4715999999999999,2.3924333333333334,0.03367612040651997,0.0585359699867,0.4104,1.3223,0.047907127684191156,-0.0854152275383897,0.5581333333333334,2.1650666666666667,-0.05383875409729281,1,-1,1,1
-0.0288140209263128,0.6263333333333333,4.325366666666667,-0.007005758172840555,0.0702688838395286,0.4714333333333333,2.3811,0.029778141783039225,0.072666199257517,0.4114333333333333,1.3435,0.059471618680714024,-0.0406682378872815,0.5605666666666667,2.2293666666666665,-0.025633921752412085,1,-1,1,1
-0.0872279989270312,0.6303666666666667,4.325366666666667,-0.021208364773051325,0.0727356457324766,0.4734,2.382233333333333,0.030823491892213468,0.0688995138094044,0.4107333333333333,1.3390000000000002,0.05638888031061586,-0.0142583501365565,0.5545666666666667,2.254466666666666,-0.00898729452532509,1,1,-1,-1
0.0133579197618862,0.6127333333333334,4.439766666666667,0.003247806190718899,0.0786590071194113,0.4701333333333333,2.4004333333333334,0.03333365977270993,0.0274109919966776,0.4005333333333333,1.3168,0.02243375985455686,-0.0490960255497179,0.5019666666666667,1.9649666666666668,-0.03094610788852204,-1,-1,-1,-1
-0.1039404327930908,0.6114666666666667,4.3327,-0.025271777874770997,0.0693361671896459,0.4660333333333333,2.399833333333333,0.02938288050769242,0.0058108044928542,0.3918,1.3080666666666667,0.004755690438721499,-0.0586620075008768,0.4826,1.780066666666667,-0.03697571835506456,-1,-1,-1,-1
-0.1484942021285498,0.6189333333333333,4.2940000000000005,-0.03610445320498521,0.0546371431459085,0.4613666666666666,2.3902333333333337,0.023153812986906094,-0.0311506951843221,0.3886333333333334,1.2786666666666668,-0.02549441534813061,-0.0336613574247,0.4707,1.6964333333333337,-0.02121735897917004,1,-1,-1,-1
-0.136334982061177,0.6214333333333333,4.307333333333333,-0.03314809541027792,0.0088840541889023,0.4686333333333333,2.345333333333333,0.003764833177790105,-0.0507049381508211,0.3851666666666666,1.260133333333333,-0.04149803867198794,-0.0682178024307587,0.4693,1.6492666666666669,-0.04299890775888416,1,1,-1,-1
-0.1752720712319471,0.6015666666666667,4.326133333333333,-0.042615147280002895,0.1440037024811007,0.3294333333333333,1.1568,0.06102505740033654,0.0123767384711059,0.4112666666666666,1.352833333333333,0.010129395487660531,-0.1235909424123609,0.4762333333333333,1.6327,-0.077901593766769,-1,-1,1,1
-0.2867815735898684,0.5997333333333333,4.2138,-0.0697272469585311,-0.0730836150432546,0.2914,0.5944666666666667,-0.03097095231717421,0.0386236913556758,0.4202,1.4687,0.03161048008312787,-0.1241816947980083,0.4801666666666666,1.6337666666666666,-0.07827395562003414,-1,-1,1,1
-0.2033007379727909,0.5943,4.2218333333333335,-0.0494299566950323,-0.0718043257229991,0.2719333333333333,0.4379333333333333,-0.03042882247707183,0.0190518211793018,0.4241666666666666,1.4916666666666667,0.015592430262291169,-0.1096113389415927,0.4823333333333333,1.6506999999999998,-0.06908999827810655,-1,-1,1,1
-0.1686015192689414,0.5911333333333334,4.210666666666667,-0.04099328846162781,-0.1502744095227786,0.2683999999999999,0.3324333333333333,-0.063682421416441,0.0458450243675661,0.4244,1.5219,0.037520578142992554,-0.0964854538695338,0.4834666666666666,1.6650666666666667,-0.06081651685014585,-1,-1,1,1
-0.0397877258655343,0.6241333333333333,4.387066666666667,-0.009673873229079937,-0.1357081852626933,0.3297,0.607,-0.057509631021037504,-0.0762987861763411,0.3972,1.4182,-0.06244460785956542,0.0244997760616605,0.4285333333333333,1.3968666666666667,0.015442649476402106,1,1,-1,-1
0.1691248898744159,0.6214999999999999,4.599833333333334,0.04112053928531896,0.0286314426855787,0.3434333333333333,0.8974666666666667,0.012133267431587021,-0.0935102432907719,0.3866666666666666,1.3327666666666669,-0.07653084361852462,-0.0222306469337485,0.4091333333333333,1.173533333333333,-0.014012376577137733,-1,1,-1,-1
0.1551577589917014,0.6217333333333334,4.587666666666666,0.037724611254901154,0.035301303776337,0.3507,0.9734,0.01495978264545255,-0.0847859595627573,0.3802333333333333,1.2803666666666669,-0.06939069757488563,-0.0510914334152656,0.4030333333333333,1.0911333333333335,-0.03220384935328302,1,1,-1,-1
0.1588243783851179,0.623,4.593333333333334,0.03861610254824806,0.0730745510651789,0.3496,1.0117666666666667,0.030967111236890756,-0.1591094148563763,0.3882333333333333,1.2081333333333333,-0.13021865111337985,-0.0330427465862463,0.3988333333333333,1.0715333333333334,-0.020827437442071047,1,-1,1,-1
-0.2452056734917085,0.5799,3.9667,-0.05961860218969568,0.0094105875314458,0.3608666666666666,1.0446,0.003987964436905649,-0.1137950288758775,0.3781333333333333,1.2234333333333332,-0.09313235911904327,-0.0595175991040417,0.449,1.2292666666666665,-0.03751501313022395,-1,1,-1,1
-0.1394806715558609,0.5622,3.8132,-0.03391292930635091,0.0785342108230855,0.3598333333333333,1.114933333333333,0.033280774318965214,-0.0558519133243655,0.3709,1.2074333333333331,-0.045710436568228124,-0.0307234125469544,0.4659,1.4225666666666663,-0.01936551948423625,-1,-1,-1,1
-0.2004222826090793,0.5596,3.7132,-0.04873009733694236,0.0792117399642031,0.3599333333333333,1.1154333333333333,0.03356789370558327,-0.127745867450119,0.3729666666666666,1.134966666666667,-0.10455003281659339,0.07547347022741,0.4670333333333333,1.5394,0.04757228566319267,-1,1,1,1
-0.2426685710435645,0.5625666666666667,3.672266666666667,-0.05900173839769409,0.1003641048761203,0.3566,1.1369333333333334,0.04253172075073874,-0.1518694864770049,0.3803,1.1112666666666666,-0.12429333419501748,0.1025823472558553,0.4604999999999999,1.5670000000000002,0.06465949840324237,1,-1,1,-1
-0.2384304207648138,0.5691666666666666,3.680566666666667,-0.05797128672873004,0.0966637824048464,0.3531,1.1346,0.04096361946362856,-0.1320451180570299,0.3728333333333333,1.1345333333333334,-0.10806863424778883,-0.0509692168463307,0.4313333333333333,1.3606666666666667,-0.03212681405183699,1,-1,-1,-1
-0.214729901829425,0.5717666666666666,3.7081333333333335,-0.05220881072245576,0.0917770830745767,0.3500999999999999,1.1313666666666669,0.038892762242669035,-0.1242766727839579,0.3688333333333333,1.1275,-0.10171076745768916,-0.0740094237658059,0.4207666666666667,1.2398333333333331,-0.04664947084779119,1,-1,-1,-1
-0.2306215980067305,0.5777666666666667,3.694633333333334,-0.056072672023145934,0.0544638185502495,0.3528333333333333,1.0951666666666666,0.02308036249072619,-0.163957593624298,0.3684333333333333,1.0879666666666667,-0.13418650744724397,0.0034393884963421,0.4111666666666667,1.2283666666666666,0.0021679084261221997,1,1,-1,-1
-0.1933942987651109,0.5769333333333333,3.7306,-0.047021333559079254,0.0336564223592563,0.3596333333333333,1.0741,0.014262724297891863,-0.1685447171071008,0.3693,1.0835,-0.13794071038338251,-0.0266758709840571,0.4095666666666666,1.1829999999999998,-0.01681428124272412,-1,1,1,-1
0.1124395602909444,0.4534666666666666,2.6008333333333336,0.02733823128932126,0.026297135523196,0.3621666666666667,1.0971,0.011144048223191204,0.0333380340172958,0.3098666666666667,0.7664000000000001,0.027284581647308195,-0.079133852173282,0.3949333333333333,1.0247666666666666,-0.04987949023508707,-1,1,-1,-1
-0.0610588850906119,0.4243333333333333,2.0655666666666663,-0.014845681702738516,-0.041637441422804,0.3681666666666667,1.0940666666666667,-0.01764487446538564,-0.105275641706754,0.296,0.5126000000000001,-0.08615990493412086,-0.0702696885359643,0.3902666666666666,0.9953333333333334,-0.044292248473854046,-1,1,-1,-1
-0.0406401803325389,0.4109333333333333,1.9245666666666668,-0.009881136556349136,0.0131649130733757,0.3651666666666666,1.1504,0.005578950833424795,-0.019751898445996,0.2819333333333333,0.4830333333333333,-0.01616538892363972,-0.0958485293830471,0.3889333333333333,0.9604666666666666,-0.060415051891323485,-1,-1,-1,-1
-0.1829687317659607,0.4190333333333333,1.7825333333333333,-0.04448649118502883,0.0652394454206315,0.3494333333333334,1.2027666666666663,0.027646795415434997,-0.0489631297165862,0.2783,0.4244333333333333,-0.040072504268453636,-0.1143431880507415,0.3898666666666666,0.9426666666666668,-0.07207256787318791,1,-1,-1,1
0.1312939254429128,0.4553333333333333,2.2688,0.03192242740325202,-0.0724098725015851,0.3563,1.0642,-0.03068543759380225,0.0252260690589085,0.3102666666666667,0.5158666666666666,0.02064557077724926,-0.0005724244722064,0.3584,0.7803333333333333,-0.0003608094397985608,1,1,1,-1
0.1509428649954576,0.4657,2.4159666666666664,0.036699814051575866,-0.0976505168761552,0.3645666666666666,1.0380666666666667,-0.0413817720993805,-0.0119565045722512,0.3256333333333333,0.6060666666666666,-0.009785466804933791,-0.0012697444119315,0.3454333333333333,0.6687666666666666,-0.0008003427390001012,1,1,1,-1
0.2250181168993053,0.4626333333333333,2.488733333333333,0.05471025774347653,1.9462578517703832e-05,0.3607,1.1351,8.247739125716644e-06,0.0219221994341317,0.3303666666666667,0.68,0.01794161107517094,-0.0283291736802453,0.3398666666666666,0.5957666666666668,-0.017856387666528487,-1,-1,1,-1
0.1879581936497185,0.467,2.4676,0.045699614596704144,-0.0016713007705786,0.3574,1.1332,-0.0007082541886113745,0.0792435071215468,0.3292333333333333,0.7372,0.06485463236839879,-0.0743474634381033,0.3490666666666666,0.5496333333333334,-0.04686254333283222,1,-1,-1,1
0.1449190675773612,0.4732333333333333,2.474933333333333,0.03523520527304796,-0.3435075126432814,0.5231333333333333,2.645033333333333,-0.14556962991457975,0.0644575683917207,0.3338,0.7345333333333333,0.05275349430198678,-0.0834776415052467,0.3969666666666666,0.7498333333333334,-0.052617458773413346,1,1,1,1
-0.0476811791739613,0.4864,2.4321333333333333,-0.011593064763259343,-0.1739484198312584,0.5631333333333334,3.3414333333333333,-0.07371485678497428,0.0226277115454591,0.3411,0.7432666666666666,0.01851901773312475,-0.0793902308379032,0.4169666666666666,0.9170333333333334,-0.05004109031832901,1,1,1,1
0.0920427197886866,0.4816333333333333,2.5697666666666663,0.022379002155204587,-0.089805220981507,0.5746,3.583966666666667,-0.03805713791258684,0.0724762775796483,0.3402666666666666,0.7909333333333334,0.05931618259459947,-0.003279092663547,0.4211999999999999,1.0286333333333335,-0.002066871079815332,-1,1,-1,1
0.0555904278614716,0.4788333333333333,2.5307666666666666,0.01351609674047823,-0.0876167712302264,0.5797333333333333,3.6534,-0.0371297293155254,0.0861094143092914,0.3396333333333333,0.8021,0.07047384210193224,-0.0771771064753257,0.4292333333333333,1.0251333333333337,-0.04864611822989214,-1,1,-1,1
0.0375408992380155,0.4761666666666667,2.5319333333333334,0.009127586265210855,-0.0747492021045439,0.4945,2.9219666666666666,-0.03167678518306026,0.0803835295895215,0.3366333333333333,0.8061666666666667,0.06578765187672024,0.0694466734718384,0.4256333333333333,1.1868333333333334,0.04377348727713503,-1,-1,-1,-1
0.03528399060403,0.4721,2.5356,0.008578847991287431,-0.0984454623581023,0.4703333333333333,2.5811333333333333,-0.04171864950482309,0.087206035777452,0.3317,0.8162999999999999,0.07137134127565964,0.0826494565534641,0.4199333333333333,1.2051333333333332,0.05209543890352468,-1,-1,-1,-1
0.0381454124895781,0.4683666666666666,2.5407333333333333,0.009274565878488558,-0.0724077347253779,0.4595333333333333,2.4679,-0.03068453165934705,0.0762844936435618,0.3298333333333333,0.8067,0.062432910535801175,0.0810481965276841,0.4116333333333333,1.205566666666667,0.05108613591085808,-1,-1,-1,-1
0.0315926435144104,0.4645666666666666,2.5341,0.007681344477007759,-0.1351926227418389,0.4598333333333333,2.4050333333333334,-0.05729114891337968,0.0604746741520295,0.3300666666666667,0.7908666666666667,0.049493805892674186,0.050017730830437,0.4086999999999999,1.1745,0.03152707530368825,-1,1,1,-1
-0.135140799569446,0.5509333333333334,3.2127000000000003,-0.0328577453139584,-0.1208983620635621,0.4619666666666666,2.3976,-0.05123360967405561,0.0599220163007604,0.3295666666666666,0.7840666666666667,0.04904149852931393,-0.0227974446538525,0.4104333333333333,1.0920666666666667,-0.014369639373889872,1,1,-1,1
-0.0319484677915995,0.5712333333333334,3.5966666666666667,-0.007767858568338074,-0.1267871690629745,0.4696333333333333,2.3856333333333333,-0.05372913429576323,0.0627695852609051,0.3297666666666666,0.7851666666666667,0.05137201171281781,-0.0171736241164246,0.4096666666666667,1.095,-0.01082484414559405,1,1,1,-1
-0.0968415099193484,0.5819666666666666,3.684,-0.0235457661852442,-0.1171820858991754,0.4717333333333333,2.3928333333333334,-0.049658747623012416,0.065627786269219,0.3298,0.7873333333333334,0.0537112263988218,-0.0311089655307972,0.4093333333333333,1.08,-0.019608540464064003,1,1,1,-1
-0.0102381164663292,0.5794333333333334,3.770133333333333,-0.002489266190647474,-0.1118033569190561,0.4786666666666667,2.3979,-0.04737938091856458,0.0586175136473549,0.3290666666666667,0.7802333333333333,0.04797386481289541,-0.0387708248518099,0.4103,1.0722,-0.024437948191470153,-1,1,-1,1
-0.0229153823301047,0.5631666666666667,3.7427666666666655,-0.0055715801502834745,-0.0184817828804524,0.4681333333333333,2.473,-0.007832103214764123,-0.0370937860592623,0.3883333333333333,1.0944666666666665,-0.03035837187689749,-0.0231004075644287,0.4407666666666667,1.1758,-0.014560602345167813,-1,-1,1,1
-0.156433857347404,0.5674666666666667,3.6021,-0.03803487813877948,-0.0434610101520247,0.4656,2.4379666666666666,-0.018417655890146278,-0.0181639570072842,0.411,1.320466666666667,-0.014865782659719105,0.0183454400166314,0.4507666666666667,1.2978,0.011563460782424718,1,-1,1,1
-0.169656060351159,0.5776666666666667,3.5864000000000003,-0.04124968654727629,-0.0337558359712368,0.4612333333333333,2.4445666666666668,-0.014304853224252498,0.0167980680697716,0.4177333333333333,1.4183333333333332,0.013747909055733249,0.0522534413470827,0.4526,1.3447666666666669,0.032936283851242844,1,-1,1,1
-0.1313610943152383,0.5802666666666666,3.6233333333333335,-0.03193875864967744,-0.0804188520988939,0.4625,2.3964,-0.03407943671481817,0.0118607775101144,0.4211666666666667,1.4460333333333333,0.00970712166792381,0.0729708752330484,0.4509333333333333,1.3635333333333333,0.045994855029457105,1,1,1,-1
-0.1854632723307414,0.5535333333333333,3.5512,-0.045093006603126394,-0.0026393674758544,0.4991,2.574733333333333,-0.0011184959062822354,0.0426670732567593,0.4077666666666666,1.4452,0.034919672927376744,-0.0052463483101319,0.5000666666666667,1.7146666666666666,-0.0033068676946506914,-1,1,-1,1
-0.1970293110519931,0.5464333333333333,3.4519333333333333,-0.047905139991452086,0.0144584742178657,0.5087666666666667,2.7052333333333336,0.006127128704779926,0.006556047481057,0.4004,1.3937333333333333,0.005365613721784745,-0.0256323630058394,0.5197666666666667,1.8709,-0.016156539396721594,-1,1,-1,1
-0.2000611858846346,0.5434,3.4046333333333334,-0.048642301317950984,0.0842564015999562,0.5101333333333333,2.7905666666666664,0.035705691280110995,-0.0719539338686152,0.4082333333333333,1.3113666666666668,-0.05888868499158406,0.0116149616119636,0.5255666666666666,1.9608333333333332,0.007321119197334554,-1,1,1,1
-0.1498214225351199,0.5399333333333334,3.405333333333333,-0.036427149757273694,0.0598351653710786,0.5112333333333333,2.779,0.025356600826342803,-0.0450208412936035,0.4102,1.3353000000000002,-0.03684604855428929,-0.0123128895300503,0.5303333333333333,1.9803666666666664,-0.007761035716231809,-1,1,1,1
-0.0310160709592404,0.5849666666666667,3.7221333333333337,-0.007541158284287634,0.0216477457922068,0.4919,2.722833333333333,0.009173756693725924,0.0300384585448862,0.4221,1.3982,0.02458413637414935,-0.0446499718712725,0.5549000000000001,2.1611333333333334,-0.0281436802934003,1,-1,1,1
0.0004107298933511,0.5982999999999999,3.9314333333333336,9.986368492384571e-05,-0.0574232983798159,0.4884666666666666,2.6292,-0.0243345137615807,0.0622811629582984,0.4264333333333333,1.455733333333333,0.050972276137920824,-0.0996609840014524,0.5686333333333333,2.2152,-0.06281811060371946,1,-1,1,1
0.0406992304709969,0.5996333333333334,3.9884666666666666,0.009895493837173199,-0.0939013068707974,0.4878333333333333,2.5896,-0.03979295353540709,0.0204448369654506,0.4303666666666667,1.4471333333333334,0.016732505076944234,-0.0333688504249294,0.5706666666666667,2.2937,-0.021032986556520833,1,-1,1,1
0.0435168391204618,0.6004999999999999,4.001633333333333,0.010580559100169138,-0.1175475087238586,0.4911999999999999,2.563533333333333,-0.049813604397299954,-0.0066056877550884,0.4343666666666667,1.455466666666667,-0.0054062404158813976,-0.0057449154387576,0.5701333333333334,2.3157666666666668,-0.0036211235224772723,1,1,1,-1
-0.1618509013317455,0.5728333333333333,3.8202666666666665,-0.03935196263257469,-0.0303745085739839,0.4665999999999999,2.489033333333333,-0.012871933827379561,-0.010635817008622,0.4145333333333333,1.4833999999999998,-0.00870458700135177,0.0019264059197872,0.5097,2.0648,0.00121424829735866,-1,-1,-1,-1
-0.1827866224384839,0.5623666666666667,3.7028,-0.04444221364693084,-0.090417318361808,0.4598,2.3639666666666663,-0.03831652900548159,-0.046207948025239,0.3998666666666666,1.4309333333333332,-0.03781760286149811,0.0006042136147956,0.4844333333333333,1.8484333333333327,0.0003808467080954168,-1,-1,-1,-1
-0.2014288497588996,0.5603,3.656633333333333,-0.04897483117865089,-0.1496298403494624,0.4618666666666666,2.3075,-0.0634092696146304,-0.1188247201305947,0.3992666666666667,1.356666666666667,-0.09724876927175014,-0.0932525951173495,0.4793,1.7087666666666663,-0.05877878783617227,-1,1,-1,-1
-0.2835588312711903,0.5692333333333334,3.5732,-0.0689436786604523,-0.1410664258769527,0.4638333333333333,2.315233333333333,-0.05978031528412379,-0.1332262615017161,0.3997,1.3417666666666668,-0.10903530806955661,-0.1390438270428768,0.4802,1.6623666666666663,-0.08764182486715746,1,1,1,1
-0.2246469875639269,0.5796333333333333,3.641833333333333,-0.05462002242431863,-0.1304040062802909,0.4558,2.2859,-0.05526185668408775,-0.0215845747438554,0.3691333333333333,1.1738333333333335,-0.01766529158904852,-0.0723535613469927,0.5171666666666667,1.8289666666666669,-0.045605750984780064,1,-1,-1,1
-0.1697903747297817,0.5778,3.699233333333333,-0.04128234335897822,-0.059886372723509,0.4493,2.2769666666666666,-0.025378301182427707,-0.0683788333775108,0.3610333333333333,1.0522333333333334,-0.05596274397189876,0.0028108430653668,0.5252,1.9880666666666664,0.0017717249366847132,-1,-1,-1,1
-0.1662103671072943,0.5774,3.7032,-0.04041191060250136,-0.1323354699063927,0.4513333333333333,2.2047000000000003,-0.056080361185143854,-0.0353502274932797,0.3546333333333333,1.0262,-0.028931405126976506,-0.0343731159511495,0.5312666666666667,2.012933333333333,-0.02166599317925975,-1,1,-1,1
-0.1700918479574764,0.5768666666666666,3.7005,-0.04135564269245951,-0.1490352564620831,0.4598,2.1892666666666667,-0.06315730028862368,-0.0191359543712987,0.3510333333333333,1.0112,-0.015661286720506346,-0.0048264607869166,0.5304666666666666,2.0456,-0.0030422050371549944,-1,1,-1,-1
-0.1724022032762411,0.5544666666666667,3.6200666666666663,-0.041917375839596246,-0.0167869324244454,0.4742,2.327433333333333,-0.007113869276463905,0.0470670957013275,0.3834333333333333,1.104933333333333,0.038520748251030384,-0.0589375747495761,0.4896333333333333,1.8829,-0.03714941334795469,-1,1,1,-1
-0.0924214587699743,0.5443,3.561366666666667,-0.022471087661781932,0.0676651570047384,0.4653666666666667,2.418833333333333,0.028674749461798578,0.1215403553218616,0.3899,1.2456333333333334,0.0994713049516281,-0.1039942387683914,0.4744666666666666,1.6935,-0.06554943901624749,-1,-1,1,-1
-0.1410798990865323,0.5427333333333333,3.489866666666667,-0.03430176088844369,0.0595600176964614,0.4637,2.4096666666666664,0.025240000333801388,0.0348417202234614,0.4000333333333333,1.253,0.028515231572338907,-0.1126552403193212,0.4701333333333333,1.6374666666666666,-0.07100862406059107,-1,-1,1,-1
-0.1707880874941789,0.5488666666666666,3.458766666666667,-0.041524924370882045,0.0306854843073174,0.4661333333333333,2.379266666666666,0.013003717327732818,-0.0286758601951795,0.4082333333333333,1.2669,-0.023468955859732334,-0.0694054260777716,0.4659666666666666,1.6357333333333333,-0.04374748830282663,1,1,1,-1
-0.1537746233819295,0.5292,3.3022666666666667,-0.03738831964093007,0.0311952136651654,0.4330333333333333,2.196966666666667,0.01321972749125895,-0.0042831256308724,0.3633666666666666,1.1712,-0.0035054043954897774,-0.1188551243050815,0.4431333333333333,1.3893,-0.0749165224407841,-1,-1,-1,-1
-0.2063179518065614,0.5255333333333333,3.203966666666666,-0.05016355338843382,-0.1522831588592166,0.432,2.008033333333333,-0.06453367760948996,-0.06898838331805,0.3497666666666666,0.9875333333333332,-0.05646161307474164,-0.0885202102500961,0.4318333333333333,1.3210666666666666,-0.05579588054312207,-1,-1,-1,-1
-0.139688878516154,0.5208666666666667,3.208533333333333,-0.033963552147829576,-0.1422830332398619,0.4304333333333334,2.0019666666666667,-0.0602958821263371,-0.1461757694685478,0.3494666666666666,0.9106,-0.11963347073356324,-0.0620932019994473,0.4263,1.2970666666666666,-0.03913846195702352,-1,-1,-1,-1
-0.2177748666326948,0.5257999999999999,3.1330666666666667,-0.052949154706763715,-0.1259772577564493,0.4296333333333333,2.0109666666666666,-0.05338591475961021,-0.1642989752508291,0.3496666666666667,0.8953000000000001,-0.13446590169278186,-0.0087772143986362,0.4196999999999999,1.2895,-0.005532436092323276,1,-1,1,-1
-0.2383386918288619,0.5366333333333333,3.107066666666667,-0.0579489840190744,-0.0762939945911806,0.4517666666666667,2.0555666666666665,-0.032331428421701884,-0.1583534664491163,0.3585333333333333,0.8958,-0.129599966279465,-0.0360927330233789,0.4623,1.3787,-0.02274989874693683,1,1,1,1
-0.1528696987456719,0.5361,3.1843,-0.03716829886762394,0.015892903523301,0.4576666666666666,2.140033333333333,0.006735002871851446,-0.0707157019020247,0.359,0.975,-0.057875288665537414,-0.0480644575941611,0.4808,1.5394333333333332,-0.030295892053542172,-1,1,1,1
-0.1214647114286746,0.5290333333333334,3.2144666666666666,-0.02953258057871652,0.063965805156906,0.4602666666666666,2.1950333333333334,0.027107059499884987,-0.0910831031299539,0.3596,0.9541666666666668,-0.07454441862858842,0.0496377497534854,0.4808666666666666,1.6371,0.03128756639698392,-1,1,1,1
-0.1575855901173164,0.5283333333333333,3.177366666666667,-0.038314907131830354,0.1178663951972325,0.4515333333333333,2.2473666666666667,0.049948740265382145,-0.0795179119643899,0.3598666666666666,0.9631666666666666,-0.065079211338325,-0.0147259143252909,0.4876666666666666,1.6375,-0.009282008642555037,-1,-1,1,1
-0.2084961084912717,0.5221333333333333,3.150933333333333,-0.050693144139917636,-0.0862003940444868,0.4135,1.8614666666666668,-0.03652950517148556,-0.063810197627469,0.3466333333333333,0.9759333333333332,-0.05222367180363124,0.0641877942132964,0.4121333333333333,1.2975,0.04045872110033426,-1,-1,-1,-1
-0.1173048327881205,0.5138,3.1549,-0.028521159650737895,-0.0730436562406733,0.3995,1.7185,-0.030954018806582755,-0.0591485113067193,0.3404,0.9342333333333332,-0.048408444997915946,-0.0045137023842489,0.3872333333333334,1.0075333333333334,-0.002845067791041351,-1,-1,-1,-1
-0.1977610858476035,0.5163,3.0769,-0.04808306161051861,-0.0310139374596225,0.3921,1.6762666666666666,-0.013142907307763858,-0.1049846063054371,0.3405333333333333,0.8913333333333333,-0.08592171514868335,-0.0426652419884986,0.3788666666666666,0.8960333333333333,-0.02689266935322354,1,-1,1,-1
-0.230354536276188,0.5292666666666667,3.0431,-0.05600773940210753,-0.0981822307019923,0.3935,1.6086333333333334,-0.04160709871378835,-0.123518161009565,0.3442333333333333,0.8728666666666667,-0.10108998470762864,-0.0610116171951828,0.3767,0.8582666666666667,-0.03845671960275779,1,1,1,-1
-0.1116646927151889,0.5042666666666666,3.0240666666666667,-0.027149832215634155,-0.0903073177097359,0.4149333333333333,1.6119333333333332,-0.03826991356441225,0.0037410156064134,0.3589666666666666,0.9932333333333334,0.003061729606013526,-0.0777486574605552,0.4317666666666667,1.0659666666666667,-0.049006377095139636,-1,1,1,1
-0.2097398748695123,0.5021666666666667,2.892233333333333,-0.05099554991978941,0.0147342722122967,0.4208,1.7128666666666668,0.006244004786096366,0.0514665543882917,0.3596999999999999,1.0352333333333332,0.042121362183038455,-0.0218732361112399,0.4491666666666666,1.2826000000000002,-0.013787094107731407,-1,1,1,1
-0.2693081646507922,0.5101,2.831166666666667,-0.0654788125662825,0.0733589066599682,0.4167,1.7702333333333335,0.03108761380866596,0.0429890309750614,0.3639333333333333,1.0250333333333332,0.03518317021841188,0.0349624824211658,0.4540333333333333,1.3849333333333331,0.022037481464977138,1,-1,1,1
-0.244199322601851,0.5114333333333333,2.8540666666666668,-0.05937392092881251,0.0709564272112546,0.4111333333333333,1.766066666666667,0.03006950494247123,0.0713845931775197,0.3667666666666667,1.0511333333333337,0.05842272402450151,-0.0376645067065801,0.4600999999999999,1.3691666666666666,-0.023740615967568622,1,-1,1,1
-0.0265862658153848,0.5261,3.0725666666666664,-0.006464108202661668,0.0705649781284227,0.4247666666666667,1.7968666666666668,0.02990361891080992,-0.0448527686966611,0.3449333333333333,0.935,-0.03670849423745192,-0.0139805490123123,0.4594333333333333,1.393,-0.008812191480503103,1,1,-1,-1
0.0124756811889623,0.5318666666666667,3.111166666666666,0.0030333012416018327,0.0701378654020379,0.4302,1.8595333333333333,0.029722619546245194,-0.0876821572824564,0.3373,0.8639,-0.07176100960674935,-0.005309625732043,0.4532666666666667,1.4020333333333332,-0.0033467525917160444,1,1,-1,-1
0.0552247428469327,0.5321666666666667,3.155733333333333,0.01342718513783024,0.0873831825314739,0.4293333333333333,1.8785333333333336,0.0370307404457683,-0.0411132865403246,0.3294666666666666,0.8417,-0.03364801964077109,0.0040385514156866,0.4470666666666666,1.4148999999999998,0.0025455715900388003,1,-1,-1,-1
0.0691259353380506,0.5302666666666667,3.1689333333333334,0.016807081097367928,0.1044549250105599,0.4280333333333333,1.8952,0.04426530488237864,-0.0787469680973398,0.3301,0.8038666666666666,-0.06444825388969119,0.0064242900748607,0.4386666666666666,1.4169666666666665,0.004049345574062316,-1,-1,1,-1
-0.0504780428840785,0.5406666666666667,3.1625666666666667,-0.012273086161369089,0.0904271947240606,0.4135999999999999,1.8783666666666667,0.03832071435323993,0.0268380359062069,0.3632,0.9410666666666666,0.021964839964959893,-0.0412946238876488,0.4403,1.3660333333333334,-0.026028744113900316,1,-1,1,1
0.0392323813909563,0.5374,3.2512,0.009538848370818528,0.0113483448883122,0.4108333333333334,1.7977000000000003,0.004809136058838189,0.0580287908616437,0.3739666666666666,1.0681666666666667,0.047492041112492604,-0.0400851892193556,0.4462333333333333,1.3629666666666669,-0.025266415690976984,-1,-1,1,1
0.0345691793147917,0.5331666666666667,3.2461333333333333,0.008405050830369607,-0.0288400276949609,0.4179,1.7567333333333333,-0.012221660382261806,0.0494945588724442,0.3797999999999999,1.1125666666666667,0.04050743759971261,-0.0439514102840445,0.45,1.356766666666667,-0.02770336436144684,-1,1,1,1
0.0361273426661781,0.5307666666666667,3.246866666666667,0.00878389818602025,-0.0324498216120365,0.4226333333333333,1.7525333333333333,-0.013751398001486111,0.044846693163,0.3811666666666666,1.1201666666666668,0.03670352188682857,-0.0371430278495106,0.4518,1.3627,-0.023411918465239972,-1,1,1,1
-0.0436736784073183,0.5603666666666667,3.4176,-0.010618692553272658,-0.0224811587198636,0.4501,1.9763,-0.009526935611157672,-0.0506605492913263,0.4261999999999999,1.4370333333333334,-0.04146170985126359,0.0389400254869154,0.4679666666666666,1.4795333333333334,0.024544598394824774,1,1,1,1
0.0971615831244183,0.5602666666666667,3.5532,0.023623587863727057,0.0081624331208542,0.4578,2.093233333333333,0.0034590287690131364,0.0178158972823967,0.4403333333333333,1.6373333333333333,0.01458092291133365,0.0153631771962734,0.4747666666666666,1.5081,0.009683686891210892,-1,1,1,1
0.0223951439301175,0.5659000000000001,3.5495,0.00544509088202562,-0.1099281355628192,0.4673,2.084833333333333,-0.04658471044182657,0.1078206081066073,0.4386666666666666,1.7188,0.08824276151439878,-0.0289237672445423,0.4810333333333333,1.5171333333333332,-0.018231170683779493,1,1,-1,1
-0.0828748865880881,0.5729333333333334,3.5401,-0.020149961559427148,0.0336035338982716,0.4556333333333333,2.2254666666666667,0.014240311531332405,0.0860055735669038,0.4404,1.6952,0.07038885655021909,0.0115931853212929,0.4817,1.5618,0.0073073932096815435,1,-1,1,1
-0.1214082678383556,0.5889333333333333,3.7161,-0.02951885704650999,0.037934003271586,0.4594666666666666,2.2149,0.016075452833422144,0.037922694885248,0.4298666666666666,1.6194666666666666,0.031036769125188973,-0.0502773411205337,0.5149333333333334,1.7995,-0.03169071233858769,1,1,-1,1
-0.0105138319110471,0.5864333333333334,3.822966666666667,-0.0025563028508605885,0.0344104375660712,0.4608666666666666,2.207466666666667,0.01458225650771574,-0.0027880109333828,0.4296333333333333,1.570466666666667,-0.002281769582033719,-0.0074852497696962,0.5251333333333333,1.9341666666666664,-0.004718087550915501,-1,1,-1,1
-0.0061061061149065,0.5841666666666666,3.825733333333333,-0.0014846210783332002,0.0425797232830444,0.4665666666666667,2.2137,0.018044189230337696,-0.0005729371697262,0.4256666666666667,1.5678666666666667,-0.0004689044044427485,-0.0201885004392283,0.5314,1.9780666666666664,-0.012725174913948272,-1,1,-1,1
0.0272826364449167,0.5777333333333333,3.8565666666666663,0.006633421754617693,-0.0069804153948722,0.4706333333333333,2.202933333333333,-0.0029581201233779063,-0.0087805250408394,0.4251333333333333,1.5580666666666667,-0.0071861751733388384,0.0294402966894129,0.5299333333333334,2.0256666666666665,0.018556748482584755,-1,1,-1,-1
0.0047770869299537,0.5861,3.822533333333333,0.0011614871762424157,0.0603295312448506,0.4799,2.3723666666666667,0.025566100341313003,-0.0474257548653194,0.4001333333333333,1.3967,-0.03881428281393879,-0.0617080321898648,0.5632666666666667,2.2238666666666664,-0.038895682498823365,1,1,-1,1
0.0275782415833689,0.5904333333333334,3.8640666666666665,0.006705294337758423,0.0708362720755459,0.4811333333333333,2.395,0.03001858629296962,-0.0957889178086388,0.3962666666666666,1.3053666666666668,-0.07839576105481151,-0.0149668249474199,0.5732666666666667,2.361333333333333,-0.009433858940423758,1,1,-1,1
0.0609932581991867,0.5895666666666667,3.8965666666666663,0.014829725369114134,0.0893386953184691,0.4812666666666667,2.413966666666667,0.03785943636134127,-0.1330493729118378,0.3953,1.2562666666666666,-0.10889053854983904,-0.0162578099772292,0.5776,2.3987,-0.01024759002288151,-1,1,-1,1
0.0631613941486222,0.5876,3.897633333333333,0.015356879707844977,0.0754838641714132,0.4824666666666667,2.413533333333333,0.03198811603100449,-0.1453514437636152,0.3988666666666666,1.2414,-0.11895882441253124,-0.0415163208638462,0.5807333333333333,2.3999333333333333,-0.026168483705183855,-1,1,1,1
0.0958641667840298,0.6061,4.157166666666667,0.02330813778636721,-0.044118575538337,0.4979666666666666,2.4931666666666668,-0.018696315152045805,0.0236615141590441,0.4255,1.4374,0.01936510457204653,-0.0551286039199194,0.5044,1.9652333333333327,-0.03474855053026238,1,1,1,-1
-0.0746327353585973,0.6196666666666667,4.187566666666666,-0.018145988615648832,0.0118175202392305,0.4999,2.5770666666666666,0.00500796047951147,-0.0333881335510797,0.437,1.5073666666666663,-0.02732558420970614,-0.0251708837238886,0.4713,1.6827333333333334,-0.01586566070567347,1,1,1,-1
0.0215336918163968,0.6172333333333334,4.2876666666666665,0.005235639892812993,0.0370548178166583,0.4967333333333333,2.6070333333333333,0.015702876698724878,0.0775302811218972,0.4339,1.626966666666667,0.06345249045914644,-0.0483587042816706,0.4591333333333333,1.5498666666666667,-0.030481361032661226,-1,-1,-1,-1
0.0292829257043321,0.6114,4.2973,0.007119766331899427,0.0319531431405555,0.4917666666666667,2.6030666666666664,0.013540918467214294,0.091412653076726,0.4299,1.6415333333333333,0.07481412956669907,-0.1700645462122385,0.4612,1.4288666666666665,-0.1071947420625113,-1,-1,-1,1
-0.0694062976276663,0.6014666666666667,4.2608,-0.01687524757808419,0.1425955937478786,0.3513666666666666,1.3716333333333333,0.06042833721335336,0.0804926292344692,0.4208333333333333,1.6696333333333333,0.06587694143016913,-0.1848132409385972,0.4601333333333333,1.4543666666666666,-0.11649110960156142,-1,-1,-1,-1
-0.1088703351523019,0.5969,4.236166666666667,-0.026470420154953753,-0.0250182899403037,0.3087666666666666,0.7949,-0.010602106427545973,0.0229571785872726,0.4198333333333333,1.6237333333333333,0.018788660819990456,-0.1444052712879748,0.4553999999999999,1.4692999999999998,-0.09102123959960014,-1,-1,-1,-1
-0.1647236422948905,0.5942000000000001,4.185733333333333,-0.040050432607746676,-0.1216337979367836,0.2953333333333333,0.5804333333333334,-0.05154526844118696,-0.0090241039367982,0.4206333333333333,1.5978333333333334,-0.0073855255090815265,-0.0960027393242524,0.4500333333333333,1.4700666666666666,-0.06051225319070748,-1,-1,1,-1
-0.2301082178779134,0.6092,4.122333333333334,-0.05594785025521456,-0.1154156354049679,0.2884666666666666,0.5284333333333333,-0.048910171434021626,-0.0216918684216602,0.4262333333333333,1.5869333333333335,-0.01775310309919295,-0.0986703241210846,0.4490999999999999,1.4598,-0.06219367986425671,1,-1,1,-1
-0.1828460830310003,0.6098666666666667,4.143033333333333,-0.044456670724374106,-0.0194846577685476,0.3460666666666667,0.8621,-0.008257095743129132,-0.1040279750443575,0.3998,1.3971333333333336,-0.08513878704513193,-0.1251799852443931,0.523,1.8408,-0.07890319604249198,1,1,-1,1
-0.1316791532614294,0.6084333333333334,4.179600000000001,-0.032016090587049933,-0.0060473787288408,0.3678666666666667,1.0790666666666668,-0.002562723233435736,-0.1031834462199148,0.3923333333333333,1.3047666666666666,-0.08444760604591472,-0.0760005087887636,0.5493666666666667,2.133633333333333,-0.04790448754712203,-1,1,-1,1
-0.1138624427238372,0.6028666666666667,4.194566666666667,-0.027684186831545738,0.1044383591395325,0.3705666666666666,1.2150333333333334,0.04425828469322436,-0.1008185289853869,0.3892666666666667,1.2721333333333331,-0.08251210566994394,-0.0473714761992218,0.5584666666666667,2.2475,-0.02985909341714719,-1,1,-1,1
-0.1109520727291331,0.5983666666666667,4.1938,-0.026976567841869473,0.075271412327595,0.3734666666666666,1.2132333333333332,0.031898084415563806,-0.0585571155255939,0.3843666666666667,1.2615333333333332,-0.0479244336591664,-0.1370205894016831,0.5696333333333333,2.2627,-0.08636654179429254,-1,1,-1,1
-0.2166512091168009,0.5853,4.0481,-0.05267595185022457,0.0052720451639709,0.3821333333333333,1.2427,0.002234156852951158,-0.0980064954759047,0.3885,1.262,-0.08021067548229015,0.049244337546777,0.4786333333333333,1.8878333333333333,0.03103959160763705,-1,1,1,-1
-0.3048197870140665,0.5851333333333334,3.963333333333333,-0.07411300628879577,-0.0179425796504544,0.3869666666666667,1.2734666666666667,-0.007603602783913093,-0.0977228434509065,0.3870666666666666,1.2772,-0.07997852841472543,-0.0449377232363552,0.4504999999999999,1.5277,-0.028325055153976358,-1,1,-1,-1
-0.3650571598672556,0.5958666666666667,3.9074333333333335,-0.08875894786896926,0.0143254018283973,0.3847,1.3079333333333334,0.0060707360560785855,-0.1005019573965442,0.3841333333333333,1.279,-0.08225301650594238,-0.0534202930274427,0.4383333333333333,1.4059,-0.03367177145102334,1,-1,-1,-1
-0.2598279771103184,0.5916666666666667,4.012133333333333,-0.06317382703470455,0.0198374339354134,0.3813,1.3134666666666668,0.008406593189802641,-0.0716465426485091,0.3815999999999999,1.2832333333333334,-0.05863710924364705,-0.1284620611788061,0.4384666666666666,1.3318666666666668,-0.08097194753158782,-1,-1,-1,1
-0.0600071412651423,0.5025999999999999,3.0683333333333334,-0.014589963734050238,0.0216290499111102,0.3871666666666666,1.3433,0.00916583386120556,0.0304429227928126,0.3284333333333333,0.9187333333333334,0.024915158827070228,-0.0222800445054687,0.4013333333333333,1.1284333333333334,-0.014043512755000773,-1,1,-1,-1
-0.1169957600037205,0.4793,2.706,-0.0284460125828972,0.057075940406926,0.3848666666666666,1.3863,0.024187312405859637,0.0023824285149625,0.3081666666666666,0.7192333333333334,0.0019498319937416117,-0.0376642740388697,0.3883,1.0013333333333332,-0.02374046931292626,-1,-1,-1,-1
-0.1516994553767419,0.4723333333333333,2.5813333333333333,-0.036883769260768307,0.0858107807346035,0.3768,1.4173,0.03636439709308262,-0.0246538282314694,0.3003666666666666,0.6276333333333333,-0.02017723627467826,-0.0418473518746081,0.3822333333333333,0.9442,-0.026377138504809345,-1,-1,-1,-1
-0.1674516924111402,0.4703,2.5369333333333333,-0.04071372286656585,0.0350854172420116,0.3778666666666667,1.3659,0.014868295496704438,-0.0863834794508168,0.3014333333333333,0.5657666666666666,-0.07069814305281469,-0.0409216932799675,0.38,0.9243,-0.02579367924477867,-1,1,1,-1
-0.0315085530921162,0.5136,2.845533333333333,-0.0076608989735928845,-0.0146048171416044,0.3941666666666666,1.3906666666666667,-0.006189145063855549,-0.0041611580934998,0.3329,0.6702333333333333,-0.0034055834753348173,-0.0275490011243544,0.3568,0.7321333333333333,-0.01736463087326597,1,1,1,-1
0.1235812549524149,0.5191333333333333,3.0703,0.030047190883454495,0.0165195771369481,0.3998333333333333,1.481766666666667,0.007000570996734274,0.0736976713953495,0.3406666666666667,0.8140666666666667,0.06031579820692765,-0.010593727634455,0.3472,0.6669666666666667,-0.006677417054573484,1,1,1,-1
0.0460112856082521,0.5243666666666666,3.0649333333333333,0.011187051644657846,0.0929438719180719,0.3896,1.5588000000000002,0.039387217280432464,0.1018076133968656,0.3411,0.8467333333333333,0.08332159414689101,0.0034908382113312,0.3407666666666666,0.6292333333333334,0.0022003381067951097,1,-1,1,-1
-0.003196001279317,0.5296,3.085433333333333,-0.0007770665586814073,0.0798631860814622,0.3839,1.5445666666666666,0.03384395977898288,0.1037836780172927,0.3424666666666667,0.8600999999999999,0.084938848975068,-0.0157536177900032,0.3397333333333334,0.6011666666666666,-0.00992978861945334,1,-1,1,-1
0.0439626315759582,0.5161666666666667,3.0943,0.01068894779560569,-0.2539827977808002,0.5270666666666667,2.762233333333333,-0.1076313632651602,0.0390638979914014,0.3583,0.9128333333333334,0.03197075489381138,0.0155165244092148,0.3989999999999999,0.8561,0.009780344397454102,-1,1,1,1
-0.0205854733033965,0.5129333333333334,3.0125333333333333,-0.005005092770837932,-0.1285128329955935,0.5640999999999999,3.3743,-0.05446042619123089,0.1122130869333692,0.3606666666666667,0.9936,0.09183766297501522,-0.0011494662319531,0.4239666666666666,1.0471333333333332,-0.0007245292389749851,-1,1,1,1
-0.0513066237510204,0.5213333333333333,2.9737666666666667,-0.012474544930184538,-0.1790214548894488,0.5807,3.5442,-0.07586467828460286,0.1322766462779198,0.3607,1.0069333333333332,0.10825812204551706,-0.0139711245492422,0.4376,1.1514333333333333,-0.008806251071932487,1,1,1,1
-0.0088992969174928,0.5201,3.0127333333333333,-0.0021637494562699385,-0.163573907057573,0.5858,3.625266666666666,-0.06931840567568585,0.0670942662772026,0.3661999999999999,0.9870333333333334,0.05491142595141735,0.0144328381011089,0.4404999999999999,1.2023666666666666,0.009097277427521911,-1,1,1,1
-0.0346773661318167,0.5272666666666667,3.010133333333333,-0.00843135506189303,-0.1208901796846646,0.4937333333333333,2.8335666666666666,-0.05123014219278056,0.0811105853371838,0.3559333333333333,1.0118333333333334,0.06638269032136714,0.0451553873242207,0.4517666666666667,1.355,0.02846225274321342,1,-1,-1,1
-0.0031903781560362,0.5302666666666667,3.0605666666666664,-0.0007756993686601985,-0.0730348775589968,0.4628,2.482,-0.030950298627559734,0.0180218521132301,0.3506333333333333,0.9532666666666668,0.014749480883126952,0.0451121123896891,0.4567333333333333,1.4099,0.028434975773685055,1,-1,-1,1
0.003552213063652,0.5297999999999999,3.0676,0.000863674867384624,-0.1861200791150943,0.4577333333333333,2.3035,-0.07887289226361698,0.0227623037686673,0.3491333333333333,0.9578333333333334,0.018629170974354025,0.0196097806423605,0.4594,1.4104,0.012360397417795176,-1,-1,-1,1
0.0156461674781116,0.5288,3.0792,0.003804164158960343,-0.2280946126578862,0.4585,2.261033333333333,-0.0966606176808673,-0.0031727016901804,0.3495,0.9316,-0.0025966089741035537,0.0305602703093661,0.4599666666666667,1.4265,0.019262687997796072,-1,1,1,1
-0.0412235402338208,0.58,3.7039,-0.010022973004881074,-0.1755915799699017,0.4772,2.300933333333333,-0.07441118569909934,-0.0315742482851767,0.3497333333333333,0.9013333333333332,-0.025841060538913083,0.0339779424848596,0.415,1.2816,0.02141690823632268,1,1,1,-1
-0.0287171551589109,0.5944666666666667,3.923433333333333,-0.0069822065087607734,-0.0303766608974473,0.4749666666666667,2.444166666666667,-0.012872845926586976,-0.0415231103512039,0.3535666666666667,0.8922000000000001,-0.03398342847811123,-0.0737348410578822,0.4062666666666666,1.0919333333333334,-0.04647639642865874,1,-1,1,-1
-0.0411315786581383,0.6002666666666666,3.9961666666666655,-0.01000061373187046,-0.0237719281244843,0.4706666666666667,2.4512666666666667,-0.010073930415113593,-0.0327425133524833,0.3559666666666666,0.9024,-0.026797194412856815,-0.0541043385642681,0.3990333333333333,1.0456333333333334,-0.03410293765533909,1,-1,1,-1
0.0570503213325501,0.5895333333333334,4.0951,0.013871051040075652,-0.0232992559589542,0.4695333333333333,2.4522000000000004,-0.009873624134538609,-0.0456498980493672,0.3595,0.8896666666666666,-0.03736088246454689,-0.0845756915098803,0.3998666666666666,1.0153666666666668,-0.05330957943959584,-1,-1,1,1
-0.0455958420313074,0.5793666666666667,3.9714666666666663,-0.011086041888262597,-0.1221944935444669,0.4646,2.329133333333333,-0.051782876787732635,-0.0192292570105767,0.4256666666666667,1.4617,-0.015737647656426237,-0.0323087880240218,0.4416333333333333,1.1557666666666666,-0.020364810160168098,-1,-1,1,1
-0.1032420764117953,0.5807666666666667,3.8983666666666665,-0.02510198151284261,-0.1431393417001838,0.4715999999999999,2.2915,-0.060658763580377466,-0.027381219104323,0.4518666666666667,1.6984,-0.02240939306340462,0.0053592014927834,0.4567666666666667,1.3122333333333334,0.0033780010853232175,1,1,1,1
-0.0840606172355622,0.5813666666666666,3.9093,-0.020438256698643326,-0.1057125744595577,0.4715666666666667,2.3198,-0.044798264302812044,-0.0196876914382218,0.4633333333333334,1.8099,-0.016112840493668245,-0.0294047908207173,0.4679,1.3681,-0.01853436849497828,1,-1,1,1
-0.0890219491583734,0.5809333333333333,3.9028,-0.02164454067252177,-0.1026134384911832,0.4706,2.3205666666666667,-0.04348493035998289,-0.0402773501283311,0.4704,1.8595,-0.03296387086123712,0.0678924713842736,0.4609666666666666,1.4606333333333332,0.04279384574925533,-1,-1,1,-1
-0.104454390582005,0.589,3.909833333333333,-0.02539674009331692,-0.0572352382338294,0.4794333333333334,2.3888666666666665,-0.024254818718982416,-0.0675834349397168,0.4202666666666666,1.6596333333333333,-0.05531177236370877,0.0292696507388976,0.4057666666666666,1.1545333333333334,0.018449187270933556,1,1,-1,-1
-0.0847720766799322,0.5902666666666666,3.9438,-0.02061123890164048,-0.0073444088552627,0.4772666666666667,2.454,-0.0031123711699202173,-0.081234855379848,0.4018,1.4762333333333333,-0.06648439566258872,-0.0230155663042933,0.3851333333333333,0.9337333333333332,-0.01450712537304734,1,-1,-1,-1
-0.0886513652995844,0.5909666666666666,3.942833333333333,-0.021554437978972916,0.0317709105363999,0.467,2.496266666666666,0.013463692986638421,-0.1397392303649058,0.3993666666666666,1.3972,-0.11436566530123626,-0.0569146729996629,0.3786333333333334,0.8459333333333333,-0.035874341993404814,1,-1,-1,-1
-0.0990302597727104,0.5938,3.9338,-0.024077932529285816,-0.0198299373950772,0.4633,2.446533333333333,-0.008403416349232305,-0.1944060720787586,0.4000666666666667,1.3459333333333334,-0.1591062131502266,-0.0049773814529331,0.3712666666666666,0.8363999999999999,-0.003137333047230365,1,-1,1,-1
0.0193636603081843,0.6214666666666667,4.302666666666666,0.004708024673373132,-0.0321434332790806,0.5209333333333334,2.8027333333333333,-0.013621558523172135,-0.1821889951710846,0.4040333333333333,1.289,-0.14910748820424033,-0.0870528560655901,0.4864333333333333,1.4838333333333331,-0.05487098081048662,1,1,1,1
0.1435551429139918,0.6254333333333334,4.448266666666667,0.03490358455333046,-0.0106934617546112,0.5399333333333334,3.0346,-0.004531613466459978,-0.155532716405768,0.4104666666666666,1.274166666666667,-0.1272914022884253,-0.054648402470864,0.53,1.8917333333333333,-0.0344458709205729,1,1,1,1
0.1351580516415236,0.6276333333333334,4.461766666666667,0.032861939933142764,0.0101200662093083,0.5455333333333333,3.1165333333333334,0.004288623213693393,-0.1155096006989664,0.4124,1.2999,-0.09453560247985372,0.0182455803039394,0.5456,2.0971,0.011500517409553242,1,1,1,1
0.0987203933201881,0.6299666666666667,4.4512,0.02400259249126062,-0.0562215896826634,0.5516333333333333,3.1205666666666665,-0.023825260589900345,-0.0734163692571814,0.4104666666666666,1.3313666666666668,-0.06008557433852473,-0.0164842515757928,0.5559666666666666,2.1474333333333333,-0.010390320234973778,1,1,-1,1
-0.1388019156039792,0.5783666666666667,3.932033333333333,-0.03374789853645524,-0.1296835657424311,0.5178,3.0327333333333333,-0.05495655255357629,-0.0684766675611412,0.4206,1.3656333333333333,-0.05604281362356977,-0.0278751401321735,0.5010666666666667,1.935,-0.017570202155454687,-1,-1,1,-1
-0.176594062055956,0.5642333333333334,3.7138,-0.04293657232662883,-0.162901723474508,0.5077,2.8927,-0.06903355159878814,-0.0139875990491566,0.4196999999999999,1.4448,-0.011447759280242067,-0.0446911295366767,0.4791666666666666,1.7344000000000002,-0.028169622710118903,-1,-1,-1,-1
-0.3333617484032349,0.5694,3.5627,-0.08105261668827549,-0.0822385740343163,0.4995666666666666,2.8727,-0.034850587967518616,-0.0257142457490124,0.4182333333333333,1.4410666666666667,-0.021045105337461848,-0.0772408322712909,0.4716333333333333,1.637233333333333,-0.048686285745187734,1,-1,-1,-1
-0.3122409340098553,0.5725,3.5828666666666664,-0.0759173626245726,-0.1883337303076628,0.506,2.7663333333333333,-0.07981098058192633,-0.0248447430351679,0.4168333333333333,1.4426666666666668,-0.02033348515685557,-0.0928145793750305,0.4697333333333333,1.6038333333333334,-0.058502698636142256,1,1,-1,-1
-0.3071810002525033,0.5716666666666667,3.597033333333333,-0.07468710488424352,-0.0256680328260596,0.4689,2.5363666666666664,-0.010877450715335503,-0.0888763930937392,0.3995333333333333,1.375133333333333,-0.07273839850983163,-0.0378277724484514,0.5206000000000001,1.8612,-0.02384352530097958,-1,-1,-1,1
-0.2800665068352752,0.5702666666666666,3.6209666666666656,-0.06809456494176333,-0.2145607706103285,0.4669666666666666,2.3187333333333333,-0.09092532425736875,-0.052630465974476,0.3912666666666666,1.3237666666666668,-0.043073933072102215,-0.0444188098799669,0.5402333333333333,2.0402666666666667,-0.027997974732867206,-1,-1,-1,1
-0.2727093179190452,0.5671666666666667,3.6258666666666666,-0.06630575918949354,-0.2487637730198861,0.47,2.281433333333333,-0.10541967509241784,-0.1027920653656497,0.3913333333333333,1.268333333333333,-0.0841272913306604,-0.012314785788285,0.5477666666666666,2.1397666666666666,-0.0077622309619010555,-1,1,1,1
-0.2512432663960275,0.5625,3.6232,-0.06108656516306504,-0.2474603299879119,0.4715666666666667,2.283,-0.10486730953185364,-0.1392456425135302,0.3988666666666666,1.2308666666666666,-0.11396170212740334,-0.01136108397188,0.5501666666666667,2.1631666666666667,-0.007161095554839207,-1,1,1,1
-0.1560739153388834,0.5496666666666666,3.5457333333333336,-0.03794736287409668,-0.2597426622966408,0.4692,2.282466666666666,-0.11007224538583668,-0.1206735806087768,0.4002333333333333,1.2628333333333337,-0.09876191742695538,-0.0400756244817159,0.5054333333333334,2.007033333333333,-0.02526038686482233,-1,-1,1,-1
-0.1231213682131655,0.5426666666666666,3.4875666666666665,-0.029935375344404363,-0.2184323981882401,0.4637,2.292366666666666,-0.09256602023326416,-0.136608026030258,0.4011333333333333,1.2607333333333337,-0.11180301867729979,-0.0252110763516237,0.4881666666666667,1.8677666666666668,-0.01589099484179319,-1,-1,1,-1
-0.1666024450062901,0.5445666666666666,3.4485666666666663,-0.040507239295164706,-0.1237058603988208,0.4559,2.2933,-0.052423355104962134,-0.1272406818797151,0.4013,1.276166666666667,-0.10413657781395057,-0.0659560578855407,0.4824666666666667,1.7778,-0.04157328949490241,1,-1,1,-1
-0.1816079153689394,0.5485,3.4363,-0.04415562620025117,-0.0996567562586068,0.4521,2.2722333333333333,-0.042231964638624366,-0.1112833474327117,0.4000333333333333,1.2951333333333337,-0.09107674368075641,-0.0699112188563024,0.4799333333333333,1.7523000000000002,-0.04406629858774061,1,-1,-1,-1
-0.111315443422777,0.52,3.209766666666667,-0.027064916747191525,-0.0308426265432992,0.4363333333333333,2.1673333333333336,-0.013070310156983615,0.0103917441550618,0.3579333333333334,1.1199,0.008504832399823681,-0.104829864134005,0.4896333333333333,1.7548666666666668,-0.06607614871278855,-1,-1,-1,1
-0.1516512687281581,0.5136,3.083333333333333,-0.03687205329762657,-0.160641289336918,0.4399666666666667,2.041033333333333,-0.0680756378742142,-0.0892377874636822,0.3477666666666666,0.9304666666666668,-0.07303417162556101,-0.0906892280618543,0.4987,1.7768333333333333,-0.05716305147932794,-1,1,-1,1
-0.2486883218717581,0.5207333333333333,2.9885333333333337,-0.06046536329999188,-0.1636396744197767,0.4425666666666666,2.0406,-0.06934627618862683,-0.0502022640145169,0.34,0.9019666666666668,-0.04108663908235207,-0.0814863898841258,0.5012333333333333,1.7917666666666665,-0.05136233706426401,1,1,-1,1
-0.2120345548323969,0.5234000000000001,3.0263,-0.05155347180598308,-0.1621343911588701,0.4483,2.0436666666666667,-0.06870837594149502,-0.018132624058156,0.3338666666666666,0.8812333333333333,-0.014840139083727319,-0.0375885777368587,0.4997999999999999,1.8397,-0.023692756572382276,1,1,-1,-1
-0.0933973164904244,0.495,2.8990333333333336,-0.022708354901160164,-0.1361690986399022,0.4318,2.0209666666666664,-0.05770495423020602,-0.0880176164660261,0.3394,0.8151666666666667,-0.07203555679446588,-0.0703625373872078,0.4777333333333333,1.7920333333333334,-0.04435077277466525,-1,-1,1,-1
-0.1598543125283429,0.4894333333333333,2.7614,-0.038866517773524616,-0.1779542976185526,0.4289666666666666,1.9487333333333332,-0.07541244453929223,-0.0948400076320707,0.3406,0.8125,-0.07761915205695934,-0.057916540437737,0.4688,1.7202666666666668,-0.03650583705805606,-1,-1,1,-1
-0.1939600853578746,0.4904666666666666,2.7259,-0.0471588972839226,-0.2129726266554588,0.4307999999999999,1.9127,-0.09025230978387881,-0.094840294761221,0.3435666666666667,0.8120666666666667,-0.07761938704978286,-0.1066345335292267,0.4694666666666666,1.6707,-0.06721366428930073,1,1,1,1
-0.1928506393927174,0.4911,2.7269,-0.04688914978295417,-0.2192292523444177,0.4354666666666666,1.9070333333333331,-0.09290370648564936,-0.1026042126543852,0.3492333333333333,0.8056666666666668,-0.08397354853240464,-0.0525172039000909,0.4639999999999999,1.6779333333333333,-0.03310253813213322,1,1,1,-1
-0.2733372045610824,0.6277666666666666,4.146933333333333,-0.06645842174170445,0.1022385423529361,0.4722666666666666,2.3544,0.04332605903958266,-0.0156531489274915,0.3785333333333333,1.0044666666666668,-0.012810882001261443,0.0383528586003822,0.4916333333333333,1.7319333333333335,0.024174496546135956,1,1,1,1
-0.0009402251312504,0.6533333333333333,4.769733333333334,-0.00022860363412703614,-0.0009640265431807,0.4905,2.450433333333333,-0.0004085296011105767,0.0138216953267609,0.3892,1.1103,0.011311980018125129,-0.0432318303375878,0.5101666666666667,1.7774666666666668,-0.027249800179659542,1,1,1,1
0.0730937297925065,0.6609666666666666,4.942266666666667,0.017771799228813143,0.0004055032462124,0.4975333333333333,2.5268333333333333,0.0001718418238543707,0.0530025134607805,0.3921333333333333,1.1658333333333333,0.04337842493300453,-0.05752918669139,0.5199666666666667,1.8435666666666668,-0.03626168102523547,1,1,1,1
0.0535314156711788,0.6643333333333333,4.968366666666666,0.013015474438682464,-0.0582644690125251,0.5036666666666667,2.5414666666666665,-0.02469098019445796,0.084868250581068,0.3914666666666667,1.1951333333333332,0.06945804635756352,0.0013570462036283,0.5205666666666666,1.9040666666666668,0.0008553706284160088,1,1,-1,1
-0.2827215904201257,0.6292666666666666,4.5543,-0.06874011432800518,0.1152874625528275,0.5002,2.712766666666667,0.048855855082953786,0.0372914894069782,0.4002666666666666,1.2165333333333332,0.030520176653085016,-0.0340288741204293,0.5274333333333333,1.9270333333333332,-0.02144901136221996,-1,-1,1,1
-0.1469935759295522,0.6127,4.446866666666667,-0.035739595267077436,0.118847414261157,0.4917666666666667,2.7226,0.050364470858799866,0.1104359917487176,0.3958666666666666,1.2912,0.09038324911739214,-0.0385342969196178,0.5309666666666666,1.9604333333333333,-0.024288860381890667,-1,-1,-1,1
-0.262821262482797,0.6148333333333333,4.333066666666667,-0.06390160583085083,0.0368314757779204,0.4962,2.6417333333333333,0.015608230099373187,0.0962148136597795,0.3931333333333333,1.2775,0.07874432360405091,0.0146500443017396,0.5212,2.0144999999999995,0.009234186402199845,1,1,-1,-1
-0.2627398793081017,0.6131,4.332633333333333,-0.06388181855983055,0.0219898784504586,0.5028666666666667,2.6266000000000003,0.009318743695786414,0.1071137783710185,0.3905333333333333,1.288266666666667,0.08766427648371541,0.0058073508480085,0.5197333333333334,2.0054333333333334,0.003660477683819432,-1,1,-1,-1
-0.0872751171794377,0.6344666666666666,4.4743,-0.021219820969419437,-0.0634032626689125,0.5415,3.0049,-0.026868668493067387,0.0365296188194335,0.4085666666666667,1.2769,0.029896644976329226,0.0183977924145346,0.5289,1.9880666666666664,0.011596459440373002,1,1,1,1
0.0174408363749147,0.6402666666666668,4.557966666666667,0.004240514792683922,-0.0814328361297636,0.5557333333333333,3.153433333333333,-0.034509137011551644,-0.0006038763142004,0.421,1.3372666666666666,-0.0004942256820281701,-0.0370668903145865,0.5398,1.9888666666666663,-0.023363927607655353,1,1,1,1
0.0469657899349664,0.6406666666666666,4.5872,0.011419127081300004,0.0151083181987594,0.5524333333333333,3.2487666666666666,0.006402515834083118,0.0638088172384228,0.4211666666666667,1.4011333333333331,0.05222254206281879,-0.0339328328345729,0.5431666666666667,2.021633333333333,-0.021388474812456787,1,-1,1,1
0.0292027535149674,0.6440666666666667,4.586833333333333,0.007100273496369368,0.0066691534234943,0.5557333333333333,3.2363,0.0028262153227192484,0.0852869354730039,0.4199666666666667,1.4182,0.06980070729889534,-0.0647600998093063,0.5490666666666667,2.0415,-0.040819455610328195,1,1,-1,1
0.0426286436711844,0.6355333333333334,4.6107000000000005,0.010364605813268712,-0.2797117717869932,0.5225666666666666,2.9177666666666666,-0.11853463928187066,0.0174930151976449,0.3833666666666666,1.2849666666666666,0.014316669098427555,-0.043487871700933,0.5227666666666666,2.075433333333333,-0.02741118765584091,-1,-1,-1,-1
0.0067500457946847,0.6285000000000001,4.599466666666666,0.0016411867199685464,-0.1336551935594965,0.5045333333333333,2.850233333333333,-0.056639626053308,-0.0454019469502797,0.3718666666666667,1.1357666666666668,-0.03715795382142166,-0.0571011217060375,0.5086999999999999,1.9943,-0.03599186396628429,-1,-1,-1,-1
-0.0207639394406333,0.6219333333333333,4.585999999999999,-0.005048484514139549,-0.0477373150369064,0.4924333333333333,2.7896666666666667,-0.02022984367813384,-0.1065248356470909,0.3692666666666667,1.0584666666666669,-0.08718227278102995,-0.0996830375890032,0.5059,1.937466666666667,-0.06283201137658313,-1,-1,-1,-1
-0.0997834142154738,0.6300333333333333,4.509633333333333,-0.02426105233426876,-0.0719017651496192,0.4896999999999999,2.7319666666666667,-0.030470114794561572,-0.1353782805745926,0.3725666666666666,1.0306666666666666,-0.11079656789879552,-0.1361917992565748,0.5059,1.9028,-0.08584414046016636,1,-1,1,1
-0.13661998301896,0.6175333333333333,4.487466666666666,-0.03321738972343059,-0.1679322258829954,0.4674666666666667,2.3622,-0.07116534885775629,-0.093950442373619,0.3857333333333333,1.0788000000000002,-0.07689111224776596,-0.0447172902997676,0.5345,2.006,-0.028186112309592434,-1,-1,1,1
-0.097694876699534,0.6096333333333334,4.460500000000001,-0.023753251329716226,-0.1142805453087953,0.4588,2.307,-0.048429149508334844,-0.020957687864995,0.3904666666666667,1.1483666666666663,-0.017152233553862074,-0.0442722906718939,0.5466,2.108,-0.027905621040893173,-1,-1,1,1
-0.2058535281150284,0.6172333333333334,4.3510333333333335,-0.050050634747854685,-0.188636331986165,0.4597666666666666,2.2311333333333336,-0.07993921537368426,0.0265479402000918,0.3835333333333333,1.1934333333333331,0.021727419246781832,-0.0320301163635576,0.5509666666666666,2.1596666666666664,-0.02018915840071018,1,1,-1,1
-0.2010301550335587,0.6269333333333333,4.355066666666667,-0.04887789368986137,-0.1831501433355074,0.4595666666666666,2.2362,-0.07761431003064702,0.0067502462634474,0.3814666666666667,1.173433333333333,0.0055245502844863655,0.0127831973439005,0.5499,2.2041,0.008057479189715925,1,-1,-1,-1
-0.1143245057006598,0.6109666666666667,4.400133333333333,-0.027796531494740102,-0.0069858946894898,0.5129333333333334,2.6806,-0.002960442107207428,0.0110855193522914,0.4169333333333334,1.3024666666666669,0.009072633308655553,-0.1184845807501724,0.5807333333333333,2.2939666666666665,-0.07468296217395555,-1,1,1,1
-0.17136173975023,0.6099666666666667,4.314066666666667,-0.0416644005304738,-0.0002424455692797,0.5318999999999999,2.901466666666667,-0.0001027421831997182,-0.0094785658917748,0.4344666666666666,1.4134,-0.007757467187157723,-0.1439677324385693,0.5972999999999999,2.3671333333333333,-0.09074545099375034,-1,1,1,1
-0.1916844938274939,0.6136333333333334,4.283733333333333,-0.046605616504305586,-0.0485617299330036,0.5409666666666666,2.9605,-0.020579209461715882,0.0113969175682453,0.4407,1.4835666666666667,0.00932748847028903,9.92664055776693e-05,0.5980333333333333,2.5009,6.256940072677617e-05,1,1,1,1
-0.2075691415063465,0.6195333333333334,4.266466666666667,-0.050467764053354895,0.0489273542259343,0.5383666666666667,3.056,0.02073415161305384,0.0117066830636207,0.4437666666666666,1.5097333333333334,0.00958100737742387,-0.0163849772859419,0.5990666666666666,2.4883333333333333,-0.010327745864647787,1,-1,1,1
-0.1798544102285744,0.6227,4.309,-0.04372928400387234,-0.0550702375045921,0.5186,2.969066666666667,-0.023337347213061823,0.0276320331256929,0.4386,1.550533333333333,0.022614664785210608,-0.0346173424258369,0.5415333333333333,2.2479666666666667,-0.021819933518631134,1,-1,-1,-1
-0.1888848695566372,0.6259,4.312266666666667,-0.04592492391139759,-0.176919333387111,0.5184333333333333,2.8610333333333333,-0.07497385337432334,0.0019861533386942,0.4300666666666666,1.5441333333333334,0.0016255116575128916,-0.0557962648380572,0.5203,2.049433333333333,-0.035169389214744454,1,-1,-1,-1
-0.1761321571891017,0.6269333333333333,4.3302,-0.042824266105837394,-0.2058211573088391,0.5200333333333333,2.8384666666666667,-0.08722170140468459,-0.0467097694963158,0.4314,1.5048,-0.038228304611123295,-0.0333597201450948,0.5094,1.9785333333333333,-0.021027231576934393,1,1,1,-1
-0.1759537032158782,0.6290666666666667,4.3308,-0.04278087732005898,-0.1938726026806247,0.5199,2.8507,-0.08215821192854743,-0.0311882392190725,0.4306333333333333,1.5204666666666666,-0.02552514221345762,-0.1312479232098955,0.5102666666666666,1.8808333333333331,-0.0827279264730874,1,-1,-1,1
-0.1889553642132382,0.6208666666666667,4.3434,-0.0459420637794461,-0.1207080266460689,0.5253333333333333,2.9549666666666665,-0.05115295043003817,-0.076563819217599,0.4209666666666666,1.5193333333333334,-0.06266151674056554,0.0016957807039914,0.4555666666666667,1.543,0.0010688810760832198,-1,1,-1,-1
-0.208422467591637,0.6149,4.3352,-0.050675239303387166,-0.0869470606165196,0.5187333333333334,3.0022666666666664,-0.03684592321930064,-0.0647427547653125,0.4112333333333333,1.5234,-0.05298689711425004,-0.0274218531761318,0.4342666666666667,1.328633333333333,-0.0172844872347648,-1,-1,-1,-1
-0.1988982035578868,0.6087666666666667,4.3361,-0.04835953714000724,-0.1488869627397644,0.5246999999999999,2.9452000000000003,-0.0630944572313919,-0.0973296040944313,0.4092,1.4756,-0.07965669266031004,-0.0768091149352865,0.4292333333333333,1.2369333333333332,-0.048414166543933684,-1,1,-1,-1
-0.2411030306639467,0.6089666666666667,4.294566666666666,-0.058621097412617146,-0.12579154588227,0.5275666666666666,2.9691666666666667,-0.053307214854076856,-0.0943322342377921,0.4078,1.4654333333333334,-0.07720357912223447,-0.1125283952517994,0.4290333333333334,1.2003333333333333,-0.07092867133324288,1,1,-1,-1
-0.270122030674031,0.6211666666666666,4.342633333333334,-0.06567669361032297,0.1511420332138042,0.3731666666666667,1.6091333333333333,0.06405009797360228,-0.1239995464592018,0.4219333333333333,1.4832333333333332,-0.10148396116699716,0.085151486825822,0.4569666666666666,1.4379666666666666,0.05367251358282488,1,-1,1,1
-0.2381205382167284,0.6295666666666666,4.389033333333334,-0.05789594277727592,-0.0043775969546318,0.3291666666666666,1.005,-0.0018551127563335003,-0.0718752420854769,0.4304666666666666,1.5395,-0.058824281902280846,0.0597544056894241,0.4691666666666666,1.5146,0.03766427657992081,1,-1,1,1
-0.2134813382053417,0.6304,4.420166666666667,-0.05190523855402768,-0.0158773323059904,0.3085333333333333,0.8011666666666667,-0.006728404191305041,-0.0159362003664964,0.4298666666666666,1.5962,-0.013042537536015251,0.0722277047258106,0.4752666666666666,1.5878666666666668,0.04552642129293684,1,-1,-1,1
-0.1771272775357211,0.6272666666666666,4.4579,-0.04306621680473907,-0.0352250026310726,0.3006666666666666,0.7116333333333333,-0.014927448186759848,-0.0245969406414967,0.4295,1.5862,-0.02013067821751978,0.0366751012092076,0.4797333333333333,1.5953666666666668,0.023116975888267697,-1,-1,-1,1
-0.2744672954965521,0.6103333333333333,4.351733333333334,-0.0667331888013754,0.0162233491022266,0.3522,0.9582,0.00687503719092924,-0.040291908916217,0.4195666666666666,1.5656,-0.032975786094047575,0.0384548003851836,0.4703333333333333,1.5924,0.024238752286503736,-1,1,-1,-1
-0.2400552172346923,0.6041,4.305466666666667,-0.05836633506915999,-0.0258760954612309,0.3753333333333333,1.1406,-0.01096562229728396,-0.0640749342424615,0.4132,1.5367,-0.05244033808284396,0.0374395866691705,0.4614999999999999,1.5864333333333334,0.023598844822836768,-1,1,-1,-1
-0.3160124509476576,0.6085666666666667,4.227366666666667,-0.07683435840515408,0.0251425797271243,0.3807666666666667,1.2463333333333333,0.010654777235617717,-0.0739587415978242,0.4100666666666667,1.5255,-0.06052946381334598,-0.0095201296600884,0.4599,1.5382,-0.006000708942834316,1,1,-1,-1
-0.3219043552000515,0.6124666666666667,4.2224,-0.07826689905872557,0.066493890028261,0.3804666666666667,1.2879333333333334,0.02817839670670166,-0.1254177971097916,0.4132666666666666,1.4743666666666666,-0.10264468875076198,-0.0035353155160511,0.4596,1.5445,-0.0022283729518776077,1,-1,1,-1
-0.3163130309609583,0.5901666666666666,4.033166666666667,-0.07690744056505669,0.0818907179634143,0.3806666666666667,1.310533333333333,0.03470317553069855,-0.0862278813298338,0.3903,1.3528,-0.07057079812197906,0.0281596041201792,0.4406,1.5065,0.017749504923136136,-1,1,-1,-1
-0.2036468464279712,0.5796,3.994933333333333,-0.049514108509344144,0.0936711193403685,0.3797333333333333,1.3260333333333334,0.039695405993120055,-0.0345473958565585,0.3782999999999999,1.2920333333333334,-0.028274350024993067,-0.0745840699176403,0.4392666666666667,1.4003,-0.04701168065221585,-1,-1,-1,-1
-0.1518865176200994,0.5714,3.9294,-0.036929251036587896,0.0721947323884508,0.3802,1.3068,0.030594266759115835,-0.0486062821832864,0.3726,1.2254,-0.03978045238402315,-0.1197629252239922,0.4432,1.3599666666666668,-0.07548872568663466,-1,1,-1,1
-0.2667327690308623,0.5861999999999999,3.8136,-0.06485263828263209,0.076216578431481,0.3806,1.310533333333333,0.032298621448631167,-0.0801085619205546,0.3762666666666666,1.1936,-0.06556261227749238,-0.1084171298468179,0.4477333333333333,1.3709666666666669,-0.06833726680800148,1,1,1,1
0.0357496441931837,0.4781,2.8366666666666664,0.008692065665636623,0.077558151064802,0.3647333333333333,1.3341333333333334,0.03286714535145151,-0.0175455354661352,0.3276,0.8656999999999999,-0.014359652843450392,-0.0351178785692336,0.4007666666666666,1.1134666666666668,-0.02213543045188031,-1,-1,-1,-1
-0.0997574717710358,0.4528,2.3783,-0.024254744762944033,-0.025419375492709,0.3597333333333333,1.237766666666667,-0.010772076146631435,-0.0181416182320112,0.3073666666666667,0.6938,-0.014847500113798106,-0.0733089656168665,0.3844666666666667,0.9327666666666666,-0.04620795947888167,-1,-1,-1,-1
-0.0793663442817149,0.4415,2.257233333333333,-0.01929690467436101,-0.0263804857487022,0.3594666666666666,1.2392333333333332,-0.011179369900399569,-0.0532051334915767,0.2996333333333333,0.5950333333333334,-0.04354425363096467,-0.0440473930381913,0.3754333333333333,0.8827333333333333,-0.02776386401762077,-1,-1,-1,-1
-0.1417447194285288,0.4403,2.1805666666666665,-0.034463403394233615,-0.0365637033642392,0.3576333333333333,1.2298333333333331,-0.015494755052318293,-0.1144909617438952,0.3036333333333333,0.5346666666666667,-0.09370192591319265,-0.0029897498813639,0.3689333333333333,0.8663333333333333,-0.001884493120419497,-1,-1,1,-1
-0.1287341706268385,0.5047333333333334,2.6234333333333333,-0.03130005597966483,-0.0473211910002475,0.3681666666666667,1.2088333333333332,-0.020053501037040282,-0.0235299898181877,0.3338333333333333,0.6531333333333333,-0.019257462153335125,-0.0531893198676667,0.4275666666666666,1.0690333333333333,-0.03352618491439946,1,1,1,1
-0.0222240335646266,0.5187666666666666,2.9114,-0.0054034875999095545,-0.025872568229913,0.3769666666666666,1.2257333333333331,-0.010964127547566208,0.0632467195946978,0.3400666666666667,0.7877,0.05176250896530567,-0.0269271126438852,0.4484333333333333,1.2888,-0.01697264337945672,1,1,1,1
0.0655238719243196,0.5199666666666667,3.0162,0.015931285759245187,0.0089976689208299,0.3800666666666666,1.2605666666666666,0.003812980172748902,0.0989281971043632,0.3400666666666667,0.8225,0.08096501640482583,0.0163744313059095,0.4548333333333333,1.3942666666666663,0.010321098543765523,1,1,1,1
0.0869762180850655,0.5161333333333333,3.0371,0.02114714750331043,0.03068968873314,0.3797999999999999,1.2817666666666667,0.013005499055026902,0.0810755287667474,0.3415333333333333,0.8163666666666667,0.06635399925164627,0.0208836932301639,0.4581,1.4298333333333333,0.013163367433011344,-1,-1,1,1
0.0713810252339088,0.5111,2.993033333333333,0.017355377168534154,-0.2578864247660086,0.5202,2.6634,-0.10928561976507978,0.1059681760571098,0.3409333333333333,0.8304,0.086726690306529,-0.0179504285004468,0.4079666666666666,1.1742,-0.011314477919551666,-1,1,-1,-1
0.0321925173252917,0.5133666666666666,2.9457,0.007827196070022219,-0.1481084172788054,0.5564333333333333,3.264733333333333,-0.06276452973213173,0.082729229362279,0.3415333333333333,0.8054,0.06770742425851908,-0.0522855259199374,0.3902333333333333,0.9715666666666668,-0.032956507334549315,1,1,1,-1
0.0296370469651194,0.5177,2.9418333333333337,0.007205866356720041,0.0250224701899561,0.5616333333333333,3.509433333333333,0.01060387790960227,0.0946542070136845,0.3409333333333333,0.8168,0.07746708873673329,-0.1112348806064257,0.3889333333333333,0.9000333333333334,-0.07011334578860012,1,1,-1,-1
0.0390236909132917,0.5200333333333333,2.9527,0.009488107968316853,0.0208015251459769,0.5629333333333334,3.525033333333333,0.008815150195283238,0.093974889374596,0.3412666666666666,0.8167333333333334,0.0769111202120581,-0.098949693986498,0.3852333333333333,0.8796666666666666,-0.06236977171485121,1,1,1,-1
0.0390230277544723,0.5026333333333334,2.9749666666666665,0.00948794672978889,-0.1542526505191799,0.4763333333333333,2.5986,-0.06536829741111984,0.0762637646983384,0.3433,0.8238,0.062415945510265566,-0.1098101088240457,0.3833333333333333,0.8644333333333333,-0.06921528650986271,-1,-1,1,-1
-0.0558120964039114,0.4996666666666667,2.888,-0.013569992592321705,-0.1126808723422367,0.4467666666666667,2.261566666666667,-0.04775124933685267,0.094548688774516,0.3406666666666667,0.8458666666666667,0.07738073028469081,-0.1273720833987289,0.3884666666666666,0.8518,-0.08028491493372096,-1,-1,-1,1
-0.1069319218695659,0.5034000000000001,2.8408666666666664,-0.025999119924673526,-0.0257258830587217,0.4310666666666667,2.1534,-0.010901966152841638,0.0803798184488039,0.3403666666666667,0.8335666666666667,0.06578461459738154,-0.1243077307601343,0.3889666666666667,0.8573,-0.07835339835369973,1,-1,-1,1
-0.0989686961707616,0.5084666666666666,2.8490333333333333,-0.024062964132177848,-0.1473762744322941,0.4315666666666666,2.0319,-0.06245426646484204,0.0833278376038511,0.3404666666666667,0.8365666666666667,0.06819733843382564,-0.1224088093008861,0.3895,0.8592666666666666,-0.07715647400612263,1,1,1,1
-0.2032124825486736,0.5878666666666666,3.6737333333333337,-0.04940849852505358,-0.0540474001783968,0.4557333333333333,2.103933333333333,-0.02290389511796401,0.078524488008507,0.3317666666666667,0.8239666666666666,0.06426617128261516,-0.0054815605951785,0.4173333333333333,1.0024666666666666,-0.003455126228172652,1,1,-1,1
-0.0356170129948179,0.6032333333333333,4.057033333333333,-0.008659818097541176,-0.0493609739226781,0.4679333333333333,2.1857333333333333,-0.020917908463938838,0.0285956947588749,0.3299333333333333,0.7699666666666667,0.023403346700205704,0.0503347191690992,0.4260666666666667,1.1332,0.031726878754533984,1,1,-1,1
-0.0846990692704912,0.6110333333333333,4.121566666666666,-0.02059348809009366,0.0473227689728679,0.461,2.2794666666666665,0.020054169741164387,0.0240594577502232,0.3298333333333333,0.7635000000000001,0.01969079037580197,-0.0174413618847331,0.4339666666666666,1.1366333333333332,-0.010993604076181846,1,-1,-1,1
0.0224867512623943,0.6024333333333334,4.227833333333333,0.005467364025313451,0.0267772040836415,0.4608,2.258433333333333,0.011347488905288448,0.005454373749968,0.3306333333333333,0.7447333333333332,0.004463979664749529,0.0577774933702472,0.4328333333333333,1.2116,0.03641819319067693,-1,-1,1,-1
-0.0825409266031673,0.5926333333333333,4.1068,-0.020068763489232644,0.0086173577450692,0.4815,2.395933333333333,0.003651814099023595,-0.0350269863431336,0.3845333333333333,1.062533333333333,-0.028666857447039666,0.0663618956187361,0.4305666666666666,1.2037,0.04182909631706523,-1,1,1,-1
-0.1344370407074784,0.5942333333333333,4.0455000000000005,-0.03268663540841807,0.0551141091371487,0.4858,2.4881,0.02335593888014319,-0.0489992724718615,0.4049666666666667,1.2364,-0.040102084295780854,0.0707611259103426,0.4299,1.1987,0.044602010289350943,1,1,1,-1
-0.1148686324779193,0.5926333333333333,4.0611,-0.027928828914339947,0.0152093001806208,0.4898666666666667,2.4963,0.006445309395174371,0.0205644465915151,0.4109666666666666,1.3615,0.016830396230527792,0.0630084076256547,0.4299,1.1874333333333331,0.03971533252305571,-1,1,1,1
-0.1378812594093847,0.5961,4.038633333333333,-0.03352405283730234,0.0648182592059369,0.4845333333333333,2.5462333333333333,0.027468307553768095,0.046489134563517,0.4105333333333333,1.3876,0.03804773212040371,0.0605947352258966,0.4299666666666667,1.1851666666666665,0.03819395139995803,1,-1,-1,1
-0.1152429484239032,0.5943666666666667,4.040299999999999,-0.0280198390168351,-0.0295433002034788,0.5088333333333334,2.6763666666666666,-0.012519689144446,0.0157861604711488,0.3993333333333333,1.3360666666666667,0.012919741579515798,-0.0476554080569822,0.4628666666666667,1.3294333333333332,-0.030038060773564745,-1,1,-1,1
-0.1228540821102628,0.5976,4.028033333333334,-0.029870388170115638,0.0373153487445856,0.5114333333333333,2.772366666666666,0.015813282990767355,-0.0245068963532157,0.3949333333333333,1.2909000000000002,-0.020056983987853983,0.0636854054661797,0.4698666666666666,1.5029666666666666,0.04014205643764158,1,1,-1,1
-0.0971073086094902,0.5937666666666667,4.0514,-0.023610391714272354,-0.0030651779483816,0.5163333333333333,2.7938666666666667,-0.0012989434092278431,-0.0429214381502129,0.3907333333333333,1.2710333333333332,-0.03512785076113992,0.1120742796918157,0.4673666666666666,1.5497666666666667,0.07064243412858603,-1,1,-1,-1
-0.0960743179792462,0.5907333333333333,4.050866666666667,-0.023359233343533098,-0.0336331045036417,0.5195000000000001,2.803433333333333,-0.014252842791702672,-0.043234651406564,0.3901333333333333,1.2697666666666667,-0.03538419139182909,0.1222841882866634,0.4602,1.5589333333333333,0.07707792313956813,-1,1,-1,-1
0.0287699920470796,0.6154,4.244,0.00699505311778011,-0.1233732005661014,0.4813666666666666,2.610266666666667,-0.05228238244219916,-0.0378648908502585,0.3824666666666667,1.2773666666666663,-0.030989461029234763,-0.0026019184812735,0.4396333333333333,1.4342333333333332,-0.0016400360138539118,1,-1,-1,-1
0.1183733904415813,0.6170666666666667,4.3671,0.028780965685203847,-0.1157743397982131,0.4691333333333333,2.466633333333333,-0.04906218111023404,-0.1008897548218352,0.3810333333333333,1.2194999999999998,-0.08257039846396302,-0.0982066720166285,0.4377333333333333,1.3258666666666667,-0.06190143160410561,1,-1,-1,-1
0.0627407541942401,0.6196666666666667,4.3552333333333335,0.015254606519185476,-0.0433965431695009,0.4611666666666666,2.4407333333333336,-0.018390336444596207,-0.1527011795544182,0.3901,1.1701666666666666,-0.12497401013602862,-0.1546126888357326,0.44,1.2721333333333331,-0.09745515845880035,1,-1,1,1
0.0603235728628046,0.6213666666666666,4.377666666666666,0.014666900002582037,-0.1428763932822585,0.4662666666666666,2.3407666666666667,-0.060547332818384904,-0.0957086029454952,0.3895,1.2269,-0.0783300296010672,-0.1440997551528411,0.4403666666666667,1.2823666666666669,-0.09082866728496425,1,1,-1,1
0.1139438308498892,0.6195333333333334,4.409533333333333,0.027703975306424655,-0.154764872492028,0.477,2.3092666666666664,-0.06558536388063559,-0.1056504298329312,0.3862333333333334,1.1918666666666666,-0.08646663979508531,-0.0734570767321873,0.5076333333333334,1.7153,-0.0463013165786242,-1,1,-1,1
0.1111985072361116,0.6186666666666667,4.3964,0.027036485219098766,-0.0245732377927527,0.4702,2.4291,-0.010413504798681554,-0.0959210889199209,0.3838333333333333,1.1865333333333332,-0.07850393280469098,-0.0413469756950817,0.5312666666666667,1.961833333333333,-0.02606174239966455,-1,-1,-1,1
0.1351720452812959,0.6154,4.4174,0.03286534230646835,-0.0484617836995635,0.4647,2.400933333333333,-0.020536854824109045,-0.0899156468923378,0.3821,1.1845,-0.07358894671868607,-0.0982709992484487,0.5448666666666666,2.0283333333333333,-0.061941978215237344,-1,-1,-1,1
0.1279247694109315,0.6103000000000001,4.4089,0.031103260496037295,-0.0631268525027044,0.4628333333333333,2.3847,-0.02675153298913061,-0.0662231017885777,0.3802666666666666,1.1988,-0.05419844573771339,-0.0749593604858405,0.55,2.0984333333333334,-0.04724823304689609,-1,-1,-1,1
-0.0593527938034741,0.6069,4.232233333333333,-0.014430867574261128,-0.0407769666978299,0.4417666666666667,2.173766666666667,-0.017280227455771603,-0.0058452900066832,0.4207,1.3601666666666667,-0.004783914143131561,-0.0827181548468058,0.519,2.082333333333333,-0.05213874067334628,-1,-1,1,-1
-0.1231371964872627,0.6136333333333334,4.171666666666667,-0.029939223785442913,-0.0515697266137995,0.436,2.095133333333333,-0.021853920923594318,0.0786564856769398,0.4306666666666667,1.5439333333333334,0.06437420108304491,-0.1470171816993732,0.51,1.9300666666666664,-0.0926675737067151,1,-1,1,-1
-0.0941064885928284,0.6177666666666667,4.202333333333334,-0.02288078096641058,-0.0172615844682191,0.4305333333333333,2.0645333333333333,-0.007315014578406947,0.0468103439845255,0.4368666666666667,1.5733,0.03831061698844495,-0.141486480836078,0.5071666666666667,1.9062666666666663,-0.08918147348376827,1,-1,1,-1
-0.0378181597975046,0.6093666666666667,4.2602,-0.009194998600185364,-0.0460227531834362,0.4311,2.037033333333333,-0.019503256557652147,0.0340613190493181,0.4405666666666666,1.6006333333333334,0.027876534055187138,-0.0820212473710517,0.5001666666666666,1.8994,-0.05169946735760376,-1,1,1,-1
-0.2355987832283368,0.5922999999999999,4.0624,-0.05728281052249601,-0.0750584270004957,0.4282333333333333,1.9796333333333331,-0.03180782672365918,-0.0131393729553013,0.4199333333333333,1.549,-0.010753552354267807,-0.0603907085109083,0.5373666666666667,1.9871333333333328,-0.03806534969211154,-1,-1,-1,1
-0.2753441426179055,0.5892333333333333,3.9885666666666655,-0.06694638288846456,-0.0868730008418834,0.4298666666666666,1.9654333333333331,-0.036814538595708594,-0.0909099392422603,0.4136999999999999,1.4641333333333333,-0.07440269748721308,0.0036737502976427,0.5468,2.1357666666666666,0.0023156308844432356,-1,1,-1,1
-0.2954876919793165,0.5882000000000001,3.9533666666666663,-0.07184402754311432,-0.1049873651375994,0.4304,1.9473333333333327,-0.04449093928451557,-0.0461720600876351,0.4069666666666666,1.472,-0.037788231382568094,0.0028162036583627,0.5517666666666667,2.1834,0.0017751038148594769,-1,1,-1,1
-0.3278773115490327,0.5957,3.9226,-0.07971914648593842,-0.0973341490499772,0.4306333333333333,1.9565333333333332,-0.041247703569061524,-0.0160004412920129,0.4008333333333334,1.4450333333333334,-0.013095113725014406,0.0100718781799611,0.5528333333333333,2.2069666666666667,0.006348485958023096,1,1,-1,1
-0.1929675154115955,0.578,3.9199,-0.04691756668202419,-0.0470074286719532,0.4501,2.0165,-0.019920536649567423,-0.0558977527333015,0.3794666666666667,1.2116333333333331,-0.04574795255057818,-0.0323734666980315,0.5579333333333334,2.238633333333333,-0.0204055782916325,-1,1,-1,1
-0.2633197154587807,0.5767333333333333,3.8343666666666665,-0.06402279825377594,0.0447113316675555,0.4515333333333333,2.111166666666666,0.018947509921254657,-0.0413519646223288,0.3696333333333333,1.1383333333333334,-0.03384335904238331,-0.0502957254883527,0.5597666666666666,2.248366666666666,-0.03170230033626406,-1,1,-1,1
-0.2057627155857551,0.5725,3.8316,-0.050028554850683096,0.0689785828332256,0.4500333333333333,2.1367,0.029231345474217324,-0.1281080711479496,0.3709333333333333,1.0523,-0.10484646830409958,-0.041104076985186,0.5596333333333333,2.2589666666666663,-0.02590863897432102,-1,-1,1,-1
-0.219267448942249,0.5724666666666667,3.817433333333333,-0.053312056876528145,0.0783556737448583,0.4492,2.1459,0.03320511490702521,-0.1115959656075913,0.3706,1.068466666666667,-0.09133259728365661,-0.063629910130837,0.5603666666666667,2.2418666666666667,-0.040107076729699924,-1,-1,-1,1
-0.1659798590784102,0.5547333333333334,3.6157,-0.04035586554334804,0.0307584804637257,0.4378333333333333,2.0987666666666667,0.013034651217334756,-0.0099869937519947,0.3508333333333333,0.994,-0.008173575751230192,-0.1468516322652213,0.5911,2.4589,-0.09256322492098783,-1,-1,-1,1
-0.1915042794004557,0.5496666666666666,3.518766666666667,-0.046561799686850106,-0.0095151089595155,0.4331666666666667,2.059133333333333,-0.004032257924070367,-0.0931033718406357,0.3477,0.8826666666666667,-0.07619785105827226,-0.077576253695764,0.5964,2.580033333333333,-0.04889770790153631,-1,-1,-1,1
-0.25744900829251,0.5581,3.4528000000000003,-0.06259541139875717,-0.0198919978310856,0.43,2.049,-0.008429715962398152,-0.0663903390135424,0.3438333333333333,0.8763,-0.054335316367716685,-0.0446752230804725,0.5980666666666666,2.6316333333333333,-0.028159596584698205,1,-1,-1,1
-0.2476501623062654,0.5618,3.4626666666666663,-0.060212948169203195,-0.0675298156871644,0.4333666666666667,2.0014,-0.02861739529984796,-0.0879075707141846,0.344,0.8548,-0.07194549292628755,0.0108758559261095,0.5893,2.6872333333333334,0.006855247590837631,1,1,1,-1
-0.1219108468049445,0.5199,3.203733333333333,-0.02964105265092363,-0.0425073837152079,0.4054999999999999,1.7887,-0.018013533586048847,-0.1043771877436758,0.3629333333333334,0.8751666666666668,-0.08542459041319748,-0.0069179667872614,0.5053,2.115133333333333,-0.00436051888458889,-1,-1,1,-1
-0.1538406970504251,0.5089333333333333,3.0343,-0.03740438460264633,-0.0377783266127358,0.3941333333333333,1.674,-0.01600948107798431,-0.0119823753060284,0.3696333333333333,0.9839,-0.009806639983521756,-0.043743039102138,0.4744,1.7890666666666668,-0.02757202425796723,-1,-1,1,-1
-0.2713301010982611,0.5118666666666667,2.9196,-0.0659704203786057,-0.0414247013740221,0.3900666666666667,1.6266,-0.017554720716109855,0.0062036611859805,0.3697666666666667,1.0072666666666668,0.005077213013020123,-0.0485135633830569,0.4620666666666666,1.6659666666666666,-0.030578971509382345,1,-1,1,-1
-0.2733229877258956,0.5165666666666666,2.9187333333333334,-0.06645496510128775,-0.0594573424539157,0.3899333333333333,1.6079333333333332,-0.025196489212476105,0.0272590073593788,0.3666,1.0296333333333332,0.02230937227839192,-0.0847776354876221,0.4590666666666667,1.6010666666666666,-0.05343686836069815,1,-1,-1,-1
-0.0638240393741633,0.4866666666666666,2.8326333333333333,-0.015517993362076033,-0.0271736957726898,0.3696333333333333,1.4167999999999998,-0.011515511863490542,0.0115865865734674,0.3519,1.0133,0.009482717763541934,-0.0602656181334768,0.5048333333333334,1.7878,-0.0379865029774851,-1,-1,-1,1
-0.2349501289766173,0.4894666666666666,2.6574,-0.05712509859339895,-0.094386006862801,0.3675333333333333,1.3234,-0.03999835689882301,-0.0605685584784716,0.3497999999999999,0.9346666666666666,-0.04957064289418672,-0.0364671422176376,0.5201666666666667,1.9598,-0.02298589559577037,1,-1,-1,1
-0.2430058542251298,0.4898666666666667,2.6488666666666667,-0.059083744460362526,-0.0252949139929603,0.3608666666666666,1.3200666666666667,-0.01071933257104668,-0.057929207860658,0.3493666666666666,0.9354666666666668,-0.047410540190162616,-0.0288370530878512,0.5262333333333333,2.0275,-0.018176513191276205,1,-1,-1,1
-0.2247909873536384,0.4890333333333334,2.666033333333333,-0.054655034119015414,-0.0584275582374977,0.3615333333333334,1.286166666666667,-0.02476009320435877,-0.0907415762930368,0.3503666666666667,0.9010666666666668,-0.07426490553967091,-0.0322354043043344,0.5297,2.0573,-0.020318555081854116,-1,1,1,1
-0.1597662907649963,0.4765999999999999,2.606466666666667,-0.038845116415153626,-0.0562021905810894,0.3817,1.2954,-0.023817039750667242,-0.0844615817758226,0.3457333333333333,0.9204,-0.06912521964635508,-0.0201163983597973,0.4719666666666666,1.8037666666666667,-0.012679727676538006,-1,1,-1,-1
-0.102907153893077,0.4696666666666667,2.5774,-0.025020549414949037,0.0134331194188432,0.3894333333333333,1.3696,0.0056926097695860845,-0.067692114209088,0.3402,0.9124333333333334,-0.0554007178725228,-0.0691706317269771,0.4534333333333333,1.5777333333333332,-0.04359949320078025,-1,1,-1,-1
-0.1716290889381766,0.4719666666666666,2.511033333333333,-0.04172940304307865,0.0373645244981746,0.391,1.3971,0.015834122407627955,-0.100046456629407,0.3397333333333334,0.8803333333333334,-0.0818802246411036,-0.0196265671205799,0.4407666666666667,1.5047666666666666,-0.012370978236919116,1,1,-1,-1
-0.1742039254270606,0.4765666666666666,2.5081,-0.042355441381214734,0.043835166833487,0.3911,1.4045,0.018576213847820686,-0.117305158465945,0.3435,0.8630666666666668,-0.09600512652167842,-0.0961950444213575,0.4403,1.423433333333333,-0.06063346655199067,1,1,1,-1
-0.0705440161486441,0.4948333333333333,2.6175333333333333,-0.01715186918695703,-0.0256045477920896,0.3599666666666667,1.3277666666666663,-0.0108505473942727,-0.0293318025829834,0.3298,0.8691333333333333,-0.02400579356367975,-0.0100360291765744,0.4193333333333333,1.3131,-0.006325889686449598,1,-1,-1,-1
0.0351861985278039,0.4971333333333333,2.7261333333333333,0.008555071107144391,-0.1000210633152203,0.3517333333333333,1.1675,-0.042386348579163007,-0.0427421625075691,0.3241666666666666,0.8088,-0.034981127624840076,-0.0086509036654043,0.4107333333333333,1.235766666666667,-0.005452820165487928,1,-1,-1,-1
0.0953314323396692,0.4873666666666666,2.786166666666667,0.02317861026582166,-0.1572477362673929,0.3547999999999999,1.1103333333333334,-0.06663753755255035,-0.0696306829944457,0.3248666666666666,0.7822666666666667,-0.05698728528305381,-0.0392471438229338,0.4086999999999999,1.1858,-0.024738180605493626,-1,1,1,-1
0.0673757986425807,0.4824666666666667,2.7583333333333333,0.016381557894992526,-0.1673132008752986,0.3587333333333333,1.1004,-0.07090302201493155,-0.0645592516615106,0.3227,0.7744333333333334,-0.0528367141305858,-0.0923398566675715,0.4115333333333333,1.133133333333333,-0.05820347237581532,-1,1,-1,1
0.0168616535481391,0.5013000000000001,2.712833333333333,0.004099693946033302,-0.1313369817615346,0.3701333333333333,1.124966666666667,-0.05565722764549395,-0.0422539696446548,0.3743666666666667,0.9751333333333334,-0.034581579828443086,-0.0715611944003227,0.4791333333333333,1.5287,-0.045106307847695225,1,1,1,1
-0.0408609151712191,0.5109333333333334,2.771166666666667,-0.009934805390146028,-0.0178768187693425,0.3667333333333333,1.2303666666666666,-0.007575735017491761,0.0696466761532175,0.3894333333333333,1.2112,0.0570003744366038,-0.0651786674313972,0.5052333333333333,1.7753333333333334,-0.04108328631040696,1,-1,1,1
-0.0607773941461649,0.5155,2.8080666666666665,-0.01477724080413282,-0.0113928748500633,0.3627666666666666,1.233766666666667,-0.00482800670886368,0.0464239755457769,0.3958,1.2404666666666666,0.03799440454449849,-0.0530022329838357,0.5162666666666667,1.8881333333333328,-0.033408260686791695,1,-1,1,1
-0.0397219727019999,0.5161666666666667,2.837066666666667,-0.009657886194018106,-0.0312687523404677,0.3604333333333334,1.2128333333333332,-0.013250891286384679,0.0637695258112509,0.4002666666666666,1.2969,0.05219038509303002,-0.0672256493126948,0.5206000000000001,1.9122333333333328,-0.04237353580484591,1,-1,1,1
-0.0224760944780029,0.5285,3.0097666666666667,-0.005464772965407678,0.0133943340753288,0.3980333333333333,1.4229333333333334,0.005676173540701146,-0.0253421953771357,0.3648333333333333,1.1402,-0.020740611114943665,-0.1387106230085812,0.5464333333333333,2.0825666666666667,-0.08743180037171719,1,1,-1,1
-0.0105238446703221,0.5324666666666666,3.0738,-0.002558737324351911,0.0529644193784843,0.4081666666666667,1.5723333333333336,0.022444955768909453,-0.0740800701522155,0.3547666666666667,0.9988666666666668,-0.060628761775748975,-0.0371563949978495,0.5482,2.2056666666666667,-0.023420344019244105,1,1,-1,1
0.0132007381885017,0.5311,3.0966,0.0032095895150534483,0.1037603124254142,0.4103666666666667,1.6467333333333334,0.043970945972509105,-0.1741312872435219,0.3603333333333333,0.8976,-0.1425128824837684,-0.0521837842349759,0.5499,2.2058,-0.03289237772070939,-1,1,1,1
0.0115587313934675,0.5322666666666667,3.0944333333333334,0.0028103567056656535,0.1124362797846301,0.4100999999999999,1.6551333333333331,0.04764759731533887,-0.1178263836263139,0.3558,0.9536666666666668,-0.09643170867818286,-0.043936916041162,0.5500333333333333,2.214933333333333,-0.02769422837948125,1,-1,-1,1
-0.044981463950525,0.5586,3.3766666666666665,-0.010936663768781715,0.0747912407255972,0.4295666666666666,1.8149333333333333,0.031694600067112604,-0.0257138961398482,0.3956333333333333,1.1137,-0.021044819209618187,-0.1482668495014971,0.5892666666666667,2.4430666666666667,-0.0934552617974787,1,1,1,1
0.0287907409000416,0.5642666666666667,3.5209666666666664,0.007000097934211227,0.1279785011586018,0.4333333333333333,1.9031,0.05423399013117525,0.0015351512013284,0.4096333333333333,1.2547333333333337,0.0012564015704068668,-0.0689057870469458,0.6006666666666667,2.6003000000000003,-0.04343255683576533,1,1,1,1
0.0739065657350792,0.5575666666666667,3.562266666666667,0.01796942982200318,0.0554209812196757,0.4393333333333333,1.8957,0.023485983359056703,0.0851757549648375,0.4118666666666666,1.3510333333333333,0.06970971472113621,-0.1124655566717249,0.6094333333333334,2.6255333333333333,-0.07088906304607964,-1,1,1,1
0.0175767320409834,0.5632,3.5041,0.004273556074067353,0.048098296141988,0.4414666666666667,1.9115,0.020382818166140033,0.1048558207845997,0.4103,1.3679666666666666,0.08581631424062572,-0.1057773095669754,0.6125666666666667,2.657,-0.06667334060885147,1,1,-1,1
0.0350273294707639,0.5687,3.5925333333333334,0.0085164441415565,0.0148821302549915,0.4505666666666666,1.9941,0.006306663213533228,0.0220502730942262,0.3951666666666666,1.3096,0.018046429380710643,-0.0541824014702321,0.5428999999999999,2.3629333333333333,-0.03415214210891766,1,1,-1,-1
0.0588512886842313,0.5629333333333334,3.626233333333333,0.01430893306200261,0.0725815844380211,0.4495666666666666,2.061333333333333,0.030758204686569913,-0.0404985617226905,0.3839666666666667,1.266133333333333,-0.033144915304484705,-0.0634390893014211,0.5147999999999999,2.1017,-0.039986798929035554,-1,-1,-1,-1
0.0583951359631091,0.5602333333333334,3.629233333333333,0.014198025401380104,0.0800757876359445,0.4442666666666667,2.0722666666666667,0.0339340548379442,-0.0537879070638553,0.3793666666666667,1.2354999999999998,-0.0440212083640026,-0.1198941268863558,0.5065333333333334,1.9720333333333333,-0.07557142445406433,-1,-1,-1,-1
0.0460893913807343,0.5594,3.616633333333333,0.011206042057530542,0.0892307131674849,0.4396,2.0813333333333333,0.0378136763090059,-0.0767393432676866,0.3788,1.2072333333333334,-0.06280516949085059,-0.1934063994883996,0.5093333333333333,1.8988,-0.12190753198214838,-1,-1,-1,1
-0.0483885584903487,0.5440333333333334,3.5651666666666664,-0.011765054935674115,0.0504881936021807,0.3229999999999999,1.0111,0.02139559510990173,-0.0912871279494502,0.3827333333333333,1.2468333333333337,-0.07471139703657541,-0.0031373679273711,0.4447,1.5334333333333332,-0.001977539429705888,-1,-1,1,-1
-0.1729903024753123,0.5438000000000001,3.4569,-0.04206036458736146,-0.0582238581642642,0.286,0.5726333333333333,-0.02467377036371404,-0.1076077469021536,0.3897,1.2483,-0.08806855121425185,-0.0118332168908064,0.4211666666666667,1.3096,-0.007458689424877088,-1,-1,1,-1
-0.1972200770053014,0.5486333333333334,3.437533333333333,-0.04795152227665647,-0.0921218318232176,0.2695666666666667,0.4059999999999999,-0.039038857876406416,-0.072649692494342,0.3897333333333334,1.2878666666666667,-0.059458109182003116,-0.0964210743140114,0.4159,1.1779333333333333,-0.06077593725844358,1,-1,1,-1
-0.184778438900159,0.5499666666666667,3.4521,-0.04492649817253954,-0.1151934098611339,0.2619666666666667,0.325,-0.048815997976432435,-0.088755219669208,0.3904999999999999,1.2751,-0.07263922750912447,-0.0425985230273426,0.4098333333333333,1.176,-0.026850615192076568,1,-1,1,-1
-0.2027707801625236,0.5884666666666667,3.6992666666666665,-0.049301104277314,-0.0845863176183208,0.3295,0.6601,-0.03584550118507252,-0.0753390631612498,0.3999,1.2775666666666663,-0.06165914939640367,-0.068615202953429,0.4210666666666667,1.1402,-0.04324939645551107,1,1,1,1
-0.0258527761454101,0.5908666666666667,3.907533333333333,-0.006285769633974548,0.0270337944693933,0.3484666666666666,0.9447333333333334,0.011456225297124851,-0.0156000133307303,0.3998333333333333,1.3347,-0.01276739465802287,-0.0481870069476475,0.4309666666666666,1.1583,-0.030373137115076092,1,1,-1,1
-0.0468878127308673,0.5938333333333333,3.925566666666667,-0.011400167928174186,-0.0264407627473639,0.3608333333333333,1.0093333333333334,-0.011204913738786177,-0.0117000668309348,0.3999666666666667,1.3360666666666667,-0.009575592506804256,0.0069431338902838,0.4324333333333333,1.2111666666666665,0.004376382162250419,1,1,1,1
-0.0967015660185324,0.5976,3.9281,-0.023511740627707885,-0.0670941384466166,0.3680666666666666,1.0394666666666668,-0.028432766514932244,-0.0150759291824988,0.3998,1.3309000000000002,-0.012338472642853537,0.0286432095155719,0.4324666666666667,1.2312666666666667,0.018054330101421465,1,1,-1,1
-0.0812569717939237,0.583,3.955533333333334,-0.019756586409837178,0.075159931683542,0.3716666666666666,1.2232666666666667,0.03185084179203991,0.0203771112025821,0.3586666666666667,1.1807333333333332,0.016677076820267398,0.0110144737665334,0.3950666666666667,1.0880333333333334,0.006942620908677543,-1,1,-1,-1


==> data/results/error_test_D_realistic_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.0349974498578555,0.5,2.601666666666666,-0.007574532095444314,-0.2303319283717129,0.5,2.565666666666666,-0.053608068397708895,-0.1126158344022594,0.5,1.9993333333333332,-0.03821753130006519,-0.196376751031966,0.5,1.5420000000000005,-0.09354406760892069,1,1,1,1
0.1071791975817624,0.51,2.486,0.023196897926687183,1.5483978256373805,0.87,7.109333333333336,0.36037824686499903,0.1950776050352345,0.55,1.710666666666667,0.06620192014690833,-0.3480133049523366,0.85,3.2133333333333325,-0.16577614181001554,1,1,1,1
-0.0178707893449718,0.69,5.363666666666666,-0.0038677923109883307,0.004017439329881,0.48,2.7033333333333345,0.0009350295632151523,0.4972434695612815,0.37,1.808,0.16874552288829842,-0.5792478299676859,0.34,0.0053333333333333,-0.27592471045616596,1,-1,-1,-1
0.0401082338548368,0.77,5.572666666666666,0.00868066404435055,0.5331070657110093,0.79,5.133666666666667,0.1240767628004084,1.5616167100115237,0.81,3.276,0.5299533214875586,-0.5569881872287907,0.85,2.4723333333333333,-0.26532132938190284,1,1,1,1
0.3376817978971115,0.35,1.2326666666666668,0.0730847997956312,-0.2011368021657715,0.52,3.044666666666666,-0.0468131167225678,1.990769143340952,0.82,4.772,0.6755913362509381,-0.3497965205970954,0.53,1.6133333333333335,-0.16662557660287167,-1,-1,1,-1
0.0203318340408156,0.63,4.334666666666667,0.0044004386070100295,0.0089011345442471,0.43,2.0610000000000004,0.002071673835401317,0.2336761371402436,0.53,2.3003333333333336,0.07930079400145539,-0.0370425741675095,0.62,2.426666666666668,-0.01764523063002463,1,-1,-1,1
0.055526318791343,0.67,4.8420000000000005,0.012017615155822444,-0.0668993149466432,0.51,2.490666666666667,-0.015570325298678639,0.2798818686097215,0.49,1.864,0.09498126201068366,-0.0368749419838145,0.77,3.332,-0.017565379037396727,1,1,-1,1
0.2467231147867763,0.46,2.400333333333334,0.053398523584739316,0.5093779375890364,0.77,5.703666666666667,0.11855398212309025,0.3180448103222169,0.6,2.5080000000000005,0.10793231305196241,-0.1445210056308661,0.57,2.0826666666666664,-0.06884258269168697,-1,1,1,-1
0.1031212784595032,0.53,2.789,0.022318638546157763,0.0089732030524558,0.66,4.494333333333333,0.0020884472525505796,2.515653292435785,0.99,4.930000000000001,0.8537170545694395,-0.7137866711828822,0.67,1.8236666666666668,-0.34001228901383107,1,-1,1,1
0.1741220061855708,0.78,6.329999999999999,0.03768539507114178,0.0369089690504571,0.57,3.422666666666668,0.008590292068204728,0.139263535628099,0.38,1.0556666666666668,0.047260747656617606,-0.0636166717788442,0.8,3.535,-0.030303802332313907,1,-1,-1,1
0.0115388681068067,0.59,4.156333333333334,0.002497368441846286,0.0342885059121886,0.62,3.943666666666666,0.007980398476191435,0.0020953760673165,0.53,2.284333333333333,0.0007110909479392819,-0.0035299949398812,0.37,0.7500000000000002,-0.0016815131301446355,-1,1,1,-1
0.0082791124777301,0.62,3.8646666666666665,0.001791856362079599,1.571393339862019,0.86,7.061333333333335,0.36573028428382137,-0.0315929823708254,0.44,1.4570000000000003,-0.01072145670303006,-0.1933868007933163,0.63,2.2833333333333328,-0.0921198047784086,1,1,-1,1
0.1850235008578664,0.43,2.128,0.04004481616093538,0.0038920610523209,0.35,1.2383333333333335,0.0009058486879168658,-0.0505085498563236,0.32,0.7740000000000001,-0.017140680929112955,-0.0458482094866417,0.41,1.2103333333333337,-0.021839795115401614,-1,-1,-1,-1
0.1660856626964597,0.48,2.308,0.035946081437276435,-0.0819398852311237,0.35,1.104,-0.019070907811276575,2.8038501856362203,0.95,5.350333333333334,0.9515201196972704,-0.6926910756319256,0.68,2.092,-0.32996340183090833,1,1,1,1
0.3758437358926123,0.98,7.853666666666666,0.08134422513505761,1.8929914527600893,0.93,6.785000000000001,0.4405798883082851,0.1669403955062149,0.57,1.9126666666666663,0.056653221319790066,-0.2377395373783402,0.57,1.5376666666666663,-0.11324723135995321,1,1,-1,-1
0.0100440624045203,0.76,5.756333333333335,0.002173846190527735,1.930263747517236,0.9,7.170666666666667,0.4492547417721789,0.3168886413314724,0.61,2.089666666666666,0.10753995326680012,-0.3019487204730384,0.67,2.002,-0.14383327646437752,-1,-1,1,1
0.3235790234349156,0.41,1.8453333333333333,0.07003252260879105,0.3503049534145397,0.69,5.175333333333332,0.08153091078366166,0.1432771619651579,0.39,1.0513333333333337,0.04862281979307586,-0.326594873013236,0.96,4.179333333333333,-0.1555734715098935,-1,-1,-1,1
0.1930213624411862,0.99,8.477333333333332,0.0417758011185202,-0.1011556332430285,0.51,2.461666666666667,-0.02354323234317087,1.938608393855361,0.84,4.253,0.6578899616025038,-0.2640829244333387,0.52,1.281,-0.12579590408608265,1,-1,1,-1
0.2789075162337386,0.98,8.554000000000002,0.060364224877914006,-0.0245683625107835,0.5,2.434333333333333,-0.005718106331191284,1.6291347651552623,0.77,3.815,0.5528663816222317,-0.2393335972677523,0.6,1.6193333333333335,-0.11400656180657803,-1,-1,-1,1
-0.1011385742659238,0.58,3.804666666666667,-0.02188951995005902,0.3223013359755367,0.71,5.027,0.07501327404234694,1.53186821455634,0.71,4.438999999999999,0.5198578134959619,-0.4486508092504402,0.34,0.0526666666666666,-0.2137148181379605,-1,1,-1,-1
0.0099491133072624,0.59,3.777333333333333,0.0021532962651036117,0.8254219227684283,0.79,5.973666666666668,0.19211090362308864,0.0471693968990918,0.32,0.5980000000000005,0.016007499406851363,-0.3603198252666044,0.79,3.4716666666666667,-0.17163835290302332,1,1,-1,1
0.1639524697751038,0.48,2.618666666666667,0.03548439241952767,0.1873238739627787,0.66,4.763999999999999,0.04359825890796349,0.8585996800888167,0.68,3.297333333333333,0.29137607799282955,-0.1909597268116905,0.55,1.865,-0.09096366805939292,-1,-1,1,-1
-0.0087772165093786,0.58,3.7123333333333335,-0.0018996615018802324,0.0017266265853874,0.35,1.2086666666666668,0.00040185968459124726,0.1994556507944671,0.46,2.408333333333333,0.06768766237600674,-0.3106491900326316,0.3,0.0,-0.14797774523899054,1,-1,-1,-1
0.2314322253431706,0.44,2.231,0.050089101517448754,-0.0069735224273703,0.38,1.1769999999999998,-0.0016230362412288778,0.579765665303912,0.6,2.4413333333333336,0.19675041771932952,-0.0845847488733473,0.83,3.703333333333334,-0.040291946097040815,-1,1,1,1
0.2446863554837923,0.8,6.315666666666667,0.052957705788762556,0.4588756359993224,0.73,4.762000000000001,0.10679994152176302,0.1656427366419479,0.49,1.5406666666666669,0.05621284525255972,-0.0996725843518318,0.77,3.0460000000000003,-0.04747903670045895,1,1,-1,-1
0.2288293694018321,0.43,1.971666666666667,0.04952576287570309,0.6523176488255231,0.81,6.074,0.1518221524149142,1.0707584241504042,0.73,3.1646666666666667,0.3633746871119888,-0.4454588328582201,0.72,2.6059999999999994,-0.21219432014687542,-1,1,1,-1
0.0947544952708439,0.78,5.940666666666666,0.020507807526882832,0.2891250355241244,0.68,4.473333333333333,0.0672917332366274,1.101392089758365,0.71,2.981666666666667,0.37377058818950615,-0.29646317732817,0.72,2.4436666666666667,-0.1412202379243332,1,-1,-1,1
0.1106020635512194,0.51,2.830333333333333,0.023937712135989827,1.8822473309539716,0.9,7.594,0.4380792726935616,0.064230670454964,0.35,0.744,0.021797446793925365,-0.5177430126577605,0.89,3.636000000000001,-0.2466268900243703,-1,1,-1,1
-0.0959606081458845,0.7,5.118333333333334,-0.02076884770894836,-0.1521806157472709,0.46,2.156,-0.03541892309701625,2.6702406750413736,0.92,4.9030000000000005,0.9061781331085487,-0.7039043620156091,0.7,2.1546666666666665,-0.3353048509285296,1,-1,1,-1
0.3247856448544322,0.35,1.170333333333333,0.07029367285563187,1.2362394058926762,0.88,7.150999999999999,0.28772566224551493,2.1121376932124303,0.93,4.656999999999999,0.7167792063064805,-0.7618728339634186,0.59,1.4939999999999998,-0.36291813320647615,-1,1,1,-1
0.0204366754758149,0.69,4.693,0.004423129540708342,0.2415823571909641,0.73,4.873,0.056226523259392945,2.312784601265612,0.98,4.314333333333334,0.7848711360913557,-0.8312670767004091,0.77,1.9893333333333327,-0.39597408153104247,1,-1,1,1
-0.158250218361081,0.61,4.295333333333334,-0.03425024860255714,-0.1667019659000934,0.46,2.231666666666667,-0.03879866092894764,2.7214895764709053,0.92,5.573666666666666,0.9235700612052763,-0.352510426199434,0.48,1.1433333333333335,-0.16791834556770738,-1,-1,-1,-1
0.3674528772132736,0.36,1.363333333333333,0.07952818343392999,0.6137845263348529,0.77,6.087000000000001,0.14285385053570834,-0.0181037762042455,0.33,0.83,-0.006143733138483469,-0.2003784559287371,0.53,1.848666666666667,-0.0954502797824461,-1,1,-1,1
-0.0081804547105748,0.6,3.4380000000000006,-0.0017705037656242048,1.8827101381143017,0.92,7.475666666666668,0.4381869876685602,0.3697348496108499,0.6,2.0146666666666664,0.12547394656114233,-0.4473026530296584,0.81,2.754666666666667,-0.21307262390671122,1,1,1,1
-0.0444784983232362,0.59,3.689333333333333,-0.009626524631791065,-0.0430940434996429,0.62,4.076666666666665,-0.010029822820457982,1.8663623821556965,0.82,4.538666666666668,0.6333724128218022,-0.2551218081118196,0.5,1.3663333333333334,-0.12152727622343341,-1,-1,1,-1
-0.0485485352788828,0.7,5.002666666666667,-0.010507406686780848,0.3608603409855089,0.75,5.144666666666667,0.08398759988824668,2.0256260222164304,0.78,4.832333333333334,0.6874204352983049,-0.5939218973828098,0.36,0.0,-0.2829147026378513,1,1,-1,-1
0.0393249086913352,0.65,4.9593333333333325,0.008511128217705735,-0.0208594986080332,0.56,3.4260000000000006,-0.004854895437321786,0.5391046304947031,0.6,2.809333333333333,0.18295160888607717,-0.0396933864146695,0.58,1.985333333333333,-0.018907945074396543,-1,-1,-1,1
0.2097352347491785,0.43,1.915333333333333,0.04539320075050022,1.658604846283632,0.9,7.467333333333332,0.3860281232954068,0.4742547818902654,0.62,2.192333333333333,0.16094403657620254,-0.4850314847432933,0.86,3.071333333333333,-0.23104475332671245,-1,1,1,1
0.011585310889421,0.72,5.304000000000001,0.0025074200984367676,-0.1106768580385262,0.55,3.0766666666666658,-0.025759227640372084,1.6863029990854383,0.79,3.4786666666666664,0.5722671060513721,-0.4446674648944881,0.89,3.0080000000000005,-0.21181735200826501,1,-1,1,1
0.3025171155855175,0.39,1.5773333333333333,0.06547407341764955,0.9067273230100305,0.83,6.5103333333333335,0.21103413970272106,0.92240701772194,0.68,3.0963333333333334,0.31302986172680497,-0.430410572072168,0.68,2.4396666666666675,-0.20502608094865185,-1,1,-1,-1
1.0659884410566791,0.92,8.602666666666668,0.23071291459666451,0.1960741055747776,0.62,3.8216666666666654,0.04563481119173902,0.0277875733610959,0.41,1.185,0.009430045608748196,-0.1099849976130245,0.64,2.4810000000000003,-0.052391354875837626,1,-1,-1,-1
0.3300355260277814,0.37,1.4043333333333334,0.0714299097416425,-0.0995788600512099,0.64,4.131,-0.023176249937769077,1.664697736760142,0.78,3.545333333333333,0.5649351016885241,-0.639189042909007,0.93,3.2646666666666677,-0.3044777079290233,-1,1,1,1
0.1620513491285482,0.53,2.928666666666666,0.03507293102982259,-0.0834523467443011,0.49,2.6796666666666664,-0.01942292214476693,0.2164645951902228,0.4,1.1766666666666663,0.073459851236269,-0.2352444621680467,0.98,4.362999999999999,-0.11205870225488086,1,-1,-1,1
0.0061835327516881,0.79,6.090666666666667,0.0013383080047582247,1.355340148327297,0.84,6.478666666666667,0.315445487246716,-0.0487379714686402,0.53,1.8786666666666672,-0.01653981396125118,-0.0428428078566491,0.45,1.1816666666666669,-0.02040817201444592,1,1,1,-1
0.2698649554098746,0.39,1.583,0.058407134648095695,0.1342612533421761,0.72,5.325,0.03124832281486435,2.3994511247910677,0.96,5.401333333333332,0.8142824581588276,-0.3003391239839736,0.43,0.8373333333333333,-0.14306654515832976,-1,-1,1,-1
0.5058428722034414,0.97,9.032666666666668,0.10948006458523955,0.5207401214211584,0.66,4.690333333333333,0.1211984471450509,0.4182205436713718,0.35,1.3986666666666665,0.1419281471644476,-0.4556369176081255,0.33,0.0,-0.21704265093436,1,-1,-1,-1
0.769898550337266,0.9,8.235666666666667,0.16662989170500117,-0.1485596983399277,0.58,3.032666666666666,-0.03457618110545852,2.2419510806966234,0.95,4.273333333333334,0.7608329330819144,-0.5938375183072453,0.69,1.7000000000000002,-0.2828745086642373,-1,-1,1,1
0.3840807955622204,0.33,1.091,0.08312697996699381,-0.0407923753808683,0.6,4.017,-0.00949412643302111,-0.039461440226873,0.33,0.8863333333333331,-0.013391712053823873,-0.0614268620336428,0.39,0.9873333333333334,-0.029260686435043315,-1,1,-1,-1
0.0930890139431497,0.56,3.1506666666666665,0.020147345784035264,0.5270923352155448,0.78,5.642999999999999,0.12267687835506005,0.7205838370927502,0.66,2.820333333333333,0.2445387497644891,-0.2391528108132949,0.68,2.4033333333333338,-0.11392044417692142,1,1,1,1
-0.0372582525902149,0.74,5.418666666666668,-0.008063839828644215,1.1970115950691236,0.84,6.39,0.278595676747683,0.6316980470146922,0.68,3.116666666666667,0.2143742930300545,-0.0737354582014375,0.4,0.7670000000000001,-0.03512388636090249,1,1,1,-1
0.3125157993209821,0.37,1.47,0.06763809825871876,0.0092294140294433,0.37,1.474666666666667,0.0021480784798653795,-0.1254427249109069,0.4,1.5096666666666667,-0.04257049011885551,-0.0447978041725749,0.45,1.2506666666666666,-0.021339434531984898,-1,-1,-1,1
0.6755568458064998,0.87,8.146666666666667,0.14621142487928715,0.0203745256126275,0.37,1.277,0.004742021526646259,0.210457196258799,0.41,1.1440000000000003,0.07142116850650661,0.0391554210030875,0.92,4.105666666666667,0.01865168524441241,1,1,1,1
0.6934201127475559,0.87,8.093,0.15007758910908311,-0.0246437677923592,0.55,2.8313333333333333,-0.005735656357888994,0.4537271780617549,0.62,2.7546666666666666,0.15397774852270216,-0.0043718180537879,0.46,1.2899999999999998,-0.0020825155801201013,1,1,1,-1
-0.1788022034358158,0.74,5.786333333333333,-0.03869833471185774,1.9600830672371483,0.88,7.434333333333332,0.45619496991344827,0.1816708571434053,0.47,2.134666666666667,0.06165217978483909,-0.3770529832701104,0.32,0.0,-0.17960919291012745,-1,1,-1,-1
0.0955095469869915,0.83,7.196,0.02067122410383084,-0.0823616870903207,0.47,2.312333333333333,-0.01916907910293364,2.326175894284477,0.81,5.205333333333334,0.7894156316573055,-0.5429784196645322,0.38,0.0,-0.25864777644180487,1,-1,1,1
0.0504714810893833,0.76,6.471,0.010923591717935822,0.0087432043223958,0.47,2.3683333333333327,0.0020349167336181605,0.1550692959467556,0.32,0.6333333333333332,0.05262462159944094,-0.0687209449615959,0.93,4.3376666666666654,-0.03273522292152614,-1,1,-1,1
-0.0360314336088221,0.67,5.051666666666667,-0.007798318203851479,-0.1538680337248354,0.54,2.656333333333334,-0.03581165726546734,2.148003284679432,0.83,3.881333333333333,0.7289506240450325,-0.7330810561356578,0.97,3.0203333333333333,-0.34920316950762836,-1,1,1,1
0.4773876883570409,0.94,7.624333333333333,0.10332148148270671,1.464186401933068,0.98,6.573000000000001,0.340778655120498,1.436769507603504,0.87,3.7159999999999993,0.4875849290578494,-0.2992633615123163,0.45,0.7126666666666668,-0.14255410569260363,1,1,1,-1
0.043921402177645,0.63,4.658333333333333,0.009505951771420735,0.0677320520957769,0.59,3.838,0.01576413876763041,0.0963656241714649,0.43,1.5233333333333334,0.032702827959949735,-0.0586081182828883,0.67,2.812,-0.02791797781700593,-1,-1,-1,1
0.041121903333221,0.61,4.305000000000001,0.008900053514994224,0.3452762108152623,0.69,4.757000000000001,0.08036050779558142,0.0698520820775867,0.49,1.681,0.023705140110575184,-0.0684457965369258,0.62,2.5826666666666664,-0.032604155966275215,-1,1,1,-1
0.1577121460264843,0.83,7.041333333333333,0.03413379308409432,-0.0801425995528863,0.41,1.587666666666667,-0.01865260274063225,2.56126947710808,0.99,4.762333333333332,0.8691974528167753,-0.6075026511920965,0.71,2.018,-0.2893838948708424,1,-1,1,1
0.3646755718102713,0.32,0.958,0.0789270885256057,-0.2338609183058659,0.53,2.765333333333333,-0.05442941494354945,1.7314158320828956,0.76,4.148,0.5875766858832501,-0.4441194171806408,0.67,2.507333333333334,-0.21155628947348104,-1,1,-1,-1
-0.0343303535252701,0.74,5.242333333333333,-0.007430151787666342,2.04989217822934,0.96,7.602666666666667,0.4770973823529306,-0.0804455618289547,0.42,1.172666666666667,-0.02730016425725407,-0.2887138616453901,0.62,2.188,-0.1375288513098615,1,1,-1,-1
0.2170745432248375,0.44,2.1323333333333334,0.04698165441878278,2.151203784643553,0.96,8.503333333333334,0.5006769163086837,-0.2181745919436226,0.46,1.5016666666666667,-0.07404015910143681,-0.132104835852753,0.45,1.2933333333333332,-0.06292814007531745,-1,1,1,-1
0.1500136433203134,0.5,2.308,0.03246759865931203,1.5892344269538174,0.97,7.531333333333334,0.3698826665604249,1.2627250832062749,0.79,3.159666666666668,0.4285208705059777,-0.7391926818179444,0.83,2.502333333333333,-0.3521144424715607,1,1,1,1
0.21882237612542,0.44,2.2310000000000003,0.047359939592608494,0.0010393937653329,0.31,0.7646666666666666,0.00024191128194002155,0.8265474830753443,0.59,2.586333333333333,0.28049878130449046,-0.1175682439922649,0.93,4.078999999999999,-0.0560036343756614,-1,-1,-1,1
0.3371607899565197,0.31,0.841,0.07297203754055198,-0.1218862076736662,0.46,2.016,-0.028368121622992935,1.216614853807609,0.69,3.0903333333333327,0.41287281226754097,-0.3389204747135825,0.91,3.788,-0.16144477202137902,-1,1,1,-1
0.251871243835438,0.43,1.6096666666666666,0.05451273815948567,1.466796769693835,0.88,7.215333333333333,0.3413861990873793,0.62608916543834,0.6,2.1926666666666668,0.21247085193457835,-0.6338760556519305,0.98,3.348666666666666,-0.3019468663881099,1,1,-1,1
0.8514172123417465,0.92,8.109666666666666,0.1842730549708532,0.834636163045257,0.78,5.452,0.1942554505232301,0.3418330081901537,0.59,2.369333333333333,0.1160051227186977,-0.0896412809713822,0.49,1.272,-0.04270062522000002,1,-1,-1,-1
0.3838804647228271,0.33,1.0880000000000003,0.08308362216867264,-0.0458494272055871,0.34,1.0553333333333337,-0.010671118185865644,2.8235763111895333,0.93,5.324000000000002,0.9582144165052122,-0.7503186178468941,0.72,2.354,-0.3574142822267015,-1,-1,1,1
0.727215377848287,0.91,7.891333333333333,0.15739193118884123,0.0565276951241524,0.69,3.883666666666666,0.013156406790855288,2.1163174306292456,0.94,4.223000000000001,0.7181976502260329,-0.5381860860877821,0.61,1.4719999999999993,-0.25636494828749323,1,1,1,-1
0.0300819845419768,0.52,3.100666666666667,0.00651067315856782,-0.114475726739899,0.44,2.057333333333333,-0.026643386491542975,1.7055041853620283,0.74,3.5819999999999994,0.578783258432775,-0.4704575178687191,0.93,3.444333333333333,-0.22410244403866736,-1,-1,-1,1
-0.0354806557600193,0.7,5.171333333333334,-0.007679112818597383,-0.0728766743701312,0.55,2.916000000000001,-0.016961511900889136,0.9344200405700284,0.65,3.209,0.3171066248138261,-0.0998677292993237,0.59,2.1653333333333333,-0.047571993998437416,1,1,-1,-1
-0.0734194797403837,0.65,4.744999999999999,-0.01589024937482792,-0.1963826267873991,0.6,3.2850000000000006,-0.04570661724305495,2.4338325042268907,0.9,4.794666666666666,0.8259501907801083,-0.5371241146187591,0.65,1.8186666666666669,-0.2558590781660303,-1,1,1,1
0.1386552400837515,0.48,2.643,0.03000928840477143,-0.0986904278406011,0.47,2.4523333333333337,-0.022969473851406515,0.2518958997080069,0.43,1.4226666666666667,0.08548388850063604,-0.0653299534072946,0.93,4.321666666666667,-0.031119924055698554,-1,-1,-1,1
-0.1560668667310274,0.71,5.256666666666665,-0.03377770368672324,-0.2185702831154214,0.59,3.245,-0.05087063165662747,2.659164638598075,0.87,5.686333333333335,0.9024193475727561,-0.3698545878928828,0.32,0.001,-0.1761802371895314,1,1,1,-1
0.101203430511906,0.71,5.337666666666667,0.02190355685042683,-0.0427761543153475,0.58,3.308,-0.00995583644238582,0.152632746274423,0.34,0.7513333333333334,0.05179774930514245,-0.0932603268335992,0.93,4.252000000000001,-0.044424557758021815,1,-1,-1,1
0.2956354807148948,0.38,1.4199999999999997,0.06398467449263157,1.5435322776844362,0.97,7.645666666666666,0.3592458262349211,1.381210134992991,0.8,3.2356666666666665,0.4687301909739511,-0.9118764527510425,0.86,2.6446666666666667,-0.43437235873833735,-1,1,1,-1
0.0136955854551175,0.56,3.0000000000000004,0.0029641488741901276,1.845864736125411,0.9,7.666666666666666,0.4296114903680995,0.7123384412513669,0.68,3.0236666666666667,0.2417405759968118,-0.3277898273850781,0.56,1.6566666666666665,-0.15614268803864126,1,-1,-1,-1
0.7084935773684915,0.87,7.917333333333331,0.15333995371063402,0.5282974333190413,0.69,4.893666666666666,0.12295735610738424,0.576424297614174,0.5,2.623666666666666,0.19561648460108386,-0.6074314559221725,0.36,0.0,-0.28934998100319664,1,-1,-1,-1
0.6520458235087245,0.91,8.240666666666666,0.14112291146718112,2.1742639693251204,0.91,7.587333333333333,0.5060440053024348,0.169718970227371,0.32,0.858,0.05759616390809471,-0.2715565886325872,0.3,0.0,-0.12935598411320903,1,1,-1,-1
0.0324722477840655,0.62,4.171,0.007028000155743239,0.6149520022980601,0.77,5.554333333333334,0.14312557201058476,1.1493895848338975,0.71,2.802666666666667,0.39005911262401577,-0.4390609090247213,0.91,3.023000000000001,-0.2091466690553258,-1,-1,1,1
0.3352978962317995,0.32,0.9183333333333328,0.07256884964070197,0.3380792182253431,0.7,5.429333333333332,0.07868546051166533,0.030413827621248,0.49,2.0186666666666664,0.010321296425491943,-0.1118377613506051,0.56,2.219333333333333,-0.053273918903508015,-1,-1,-1,-1
0.3203707277994467,0.32,0.8910000000000005,0.0693381480654676,0.6171178532033812,0.81,6.211333333333333,0.14362965793689333,1.0206192558715492,0.72,3.501,0.3463593602423072,-0.3402363030658872,0.6,1.865,-0.162071566872108,1,1,1,1
0.8004143711994383,0.91,7.612333333333335,0.1732344604801021,1.8053872346446989,0.92,6.702333333333333,0.4201906485278639,0.1040678785362714,0.5,1.388,0.03531668016670612,-0.3406428580114178,0.8,2.5106666666666664,-0.16226522932507967,1,1,-1,1
0.4530073460393193,0.95,8.644333333333332,0.09804482029357581,0.0142879623157867,0.34,0.9376666666666664,0.003325418523186589,2.2729557988087388,0.86,4.21,0.7713547552678334,-0.5327192981564854,0.76,2.411666666666666,-0.25376084379364916,1,-1,1,-1
0.0525564889434599,0.52,3.014333333333333,0.011374851994730298,0.3195478695017346,0.74,5.215333333333334,0.07437242489867038,1.2241937196470798,0.71,3.6003333333333334,0.41544479110139104,-0.2710310333391355,0.59,1.988333333333333,-0.12910563584313875,-1,1,-1,-1
-0.1038207381387543,0.67,5.0343333333333335,-0.022470023284516562,0.0466277123730149,0.36,1.344,0.010852258355113303,-0.0323692185690076,0.34,0.950333333333333,-0.010984881747631754,0.0032488384439441,0.44,1.4779999999999995,0.0015475842300766932,1,-1,-1,-1
0.3705653858057935,0.3,0.7963333333333331,0.08020182669442877,0.0181791849892447,0.33,1.0103333333333333,0.004231072084566968,0.7937782112290588,0.63,2.9076666666666666,0.26937813668898836,-0.1900813349541961,0.76,3.2923333333333336,-0.09054524608798957,-1,-1,1,1
-0.015511110973077,0.61,3.810666666666666,-0.003357084827002006,-0.1716983820741839,0.57,3.043333333333333,-0.03996154017846187,1.1321070750987678,0.67,2.789,0.3841940860915413,-0.2960189982654246,0.96,3.605333333333333,-0.14100865322269424,1,1,1,1
0.9510735202135052,0.92,8.674666666666667,0.20584176656424044,0.029257714762636,0.61,3.3713333333333337,0.006809518703046944,0.4462509948207822,0.59,2.671,0.1514406162576575,-0.0014918571703002,0.45,1.1720000000000002,-0.0007106461802023525,1,1,-1,-1
0.8256006593564837,0.86,8.823,0.1786855533107367,0.0391093434386418,0.51,2.9070000000000005,0.009102413082152956,-0.050736869923275,0.38,1.2560000000000002,-0.017218164076589177,0.0204212596080314,0.37,0.7833333333333335,0.009727667248767426,-1,-1,-1,-1
0.6871735528317284,0.96,8.685666666666666,0.14872564007391845,-0.0301694966657835,0.54,2.545,-0.007021729259235415,0.4912981477654998,0.59,2.146333333333333,0.16672790677751562,-0.0169568066465424,0.74,2.734333333333333,-0.008077375040782485,1,1,1,1
0.3428350695161182,0.8,6.746999999999999,0.07420012738187667,1.1138801842993251,0.82,5.953666666666666,0.25924745009908134,0.0445872460235103,0.5,1.749333333333333,0.015131215601533781,-0.0882660303006119,0.56,1.852,-0.04204552454718764,-1,1,-1,-1
0.5707680921447045,0.85,7.009666666666665,0.12353189305406424,0.1980761479760486,0.69,4.244666666666666,0.0461007718891602,2.007305701909197,0.87,3.6413333333333338,0.6812032153266624,-0.734164090617254,0.9,2.3800000000000003,-0.34971907299537236,1,-1,1,1
0.6973968653121307,0.88,7.355333333333333,0.15093828153262698,1.825776390428284,0.96,7.002333333333335,0.4249360751195869,0.0616327424653637,0.55,1.8363333333333336,0.020915808836129684,-0.1865682594388631,0.56,1.6073333333333335,-0.08887179252592274,1,1,-1,-1
0.771012389104138,0.88,7.933666666666664,0.16687096091213166,1.1124561890759903,0.79,6.038666666666667,0.25891602564624844,0.007392569501932,0.32,0.638,0.0025087569419307634,-0.1367985470291504,0.51,1.6836666666666664,-0.06516398944808864,1,-1,-1,-1
0.1804312461138675,0.43,2.053666666666667,0.039050910002339415,-0.1788623000724278,0.48,2.5773333333333337,-0.04162888959354452,1.80224711407406,0.8,4.7810000000000015,0.6116141292045132,-0.1289430560924949,0.44,1.1379999999999997,-0.06142202625021421,-1,-1,1,-1
-0.0853886897435942,0.6,3.6560000000000006,-0.018480757131668992,-0.1071207571265713,0.65,4.021,-0.024931571213124264,2.490844178887447,0.91,5.354333333333332,0.8452977849472499,-0.2454387820255716,0.45,0.9309999999999998,-0.11691476663606641,1,1,1,1
0.1108084296900009,0.51,2.9723333333333337,0.02398237616002478,0.0129216617855387,0.61,4.062333333333333,0.0030074220873682884,0.8222530301056219,0.63,2.9686666666666666,0.27904140728903204,-0.197288480472292,0.69,2.592,-0.09397836993828868,-1,-1,-1,1
-0.0183352916683707,0.78,5.676666666666665,-0.0039683250004066625,1.890211099492575,0.92,7.165666666666667,0.43993278146040526,0.4145891125369858,0.62,2.435666666666667,0.1406957775444997,-0.2551670483535646,0.56,1.5816666666666668,-0.12154882641310809,1,1,-1,-1
0.291684816534421,0.4,1.6626666666666667,0.06312962840342047,1.283897652644434,0.83,6.980333333333334,0.2988177699252632,0.7022695811164372,0.62,2.4226666666666667,0.23832358779612825,-0.4538105257131675,0.9,3.292666666666667,-0.2161726491342257,-1,-1,1,1
-0.0566778539759393,0.59,3.6426666666666665,-0.012266843035287503,-0.1676621549029935,0.53,3.0893333333333333,-0.039022137882864016,1.490443186759062,0.77,4.416,0.5057997344979984,-0.0700550490775939,0.4,0.859,-0.03337072343250028,1,-1,1,-1
0.1673243967310442,0.47,2.559,0.03621418184861465,-0.1136607013749726,0.48,2.592,-0.026453695310569,0.2050980614691233,0.52,2.180333333333334,0.06960248197230116,-0.0463993780524387,0.67,2.842333333333332,-0.02210234426804766,-1,-1,-1,1
0.6566953177522015,0.97,8.402,0.1421292060262944,0.4429931643469471,0.72,4.453666666666666,0.10310341263545438,0.2068249786781566,0.55,1.789,0.07018853199660866,-0.0708918205507269,0.65,2.243,-0.03376931953333519,1,1,1,-1
-0.0570033051438674,0.76,5.605999999999999,-0.012337280747948955,1.5912644819469772,0.91,6.677666666666666,0.3703551469833248,1.5246237669205194,0.84,3.3763333333333336,0.5173993234821623,-0.6815439886611367,0.75,1.878,-0.3246534868243796,-1,1,1,1
0.1023763422426347,0.56,3.616333333333333,0.022157411276552495,0.4702358745703261,0.7,5.231333333333334,0.10944395379845374,0.081177726404986,0.37,0.9723333333333332,0.027548633069386885,-0.2289815610562797,0.8,3.552666666666667,-0.10907536923837856,-1,-1,-1,1
0.342473445120288,0.36,1.2963333333333336,0.07412186066233463,1.5881575996851938,0.87,7.481,0.36963204290491614,0.0090819576588287,0.43,1.1686666666666667,0.003082071033211551,-0.4385020626067324,0.73,3.1600000000000006,-0.20888046255770001,-1,1,1,-1
0.3309106196767041,0.31,0.7966666666666665,0.07161930711079957,1.5791616148526852,0.94,7.667333333333333,0.3675382933600089,1.7656186624527077,0.83,3.525333333333333,0.5991838257419313,-1.2297169049502077,0.99,2.6936666666666667,-0.585775661792928,-1,1,1,1
-0.01355764286484,0.61,3.8916666666666666,-0.002934293825275724,-0.0185999796143656,0.62,4.120333333333333,-0.004329008949874087,1.6832497317039143,0.77,4.501333333333334,0.5712309432209831,-0.1400981527134372,0.43,0.9766666666666668,-0.0667357566536855,1,-1,-1,-1
0.0954808394451944,0.69,4.865,0.020665010902651708,0.1983261781647805,0.68,4.293,0.04615896458330289,1.0251865098951558,0.64,2.576,0.34790931256054913,-0.3447240201130066,0.97,3.3626666666666667,-0.16420929093903236,1,1,-1,1
-0.0293415243486272,0.53,3.2920000000000003,-0.006350414639084106,0.0099237215005421,0.32,0.8686666666666667,0.0023096734557023282,0.1131121174613424,0.37,1.067,0.038385950896162556,-0.1252954409864832,0.78,4.017,-0.05968448475258277,-1,-1,-1,-1
0.0138483639868907,0.51,2.847333333333333,0.0029972148803451793,2.0728100509705003,0.92,8.118666666666666,0.48243134928544984,0.7038682489821446,0.65,3.431333333333334,0.23886611487076542,-0.4435735137693135,0.33,0.0,-0.21129624837722707,-1,1,1,-1
-0.0068413074476945,0.68,4.975,-0.0014806708216693908,0.0497552620006311,0.58,3.757,0.01158017261146383,0.3724127074762204,0.58,2.8786666666666663,0.126382709678959,0.002388261897257,0.44,1.005666666666667,0.0011376485821809525,1,-1,-1,1
-0.0369202609081451,0.74,5.366666666666666,-0.007990687960315835,0.9466388272113876,0.82,5.976666666666668,0.22032324982395843,0.8221857791858485,0.7,3.1583333333333337,0.2790185848844826,-0.1511725980832401,0.52,1.2856666666666667,-0.07201106883275048,1,1,1,1
0.0663247956983315,0.51,3.0536666666666665,0.014354740010522086,-0.0694763896736518,0.49,2.763333333333333,-0.016170120555932477,-0.0043110494742104,0.47,1.9626666666666668,-0.001463006237899526,-0.0272394465869223,0.54,1.922333333333333,-0.01297551069445012,-1,-1,-1,1
-0.032203920480005,0.63,4.331,-0.006969925816471512,-0.040009949542922,0.43,2.035333333333333,-0.009312022553054154,0.0090582802525358,0.49,1.9533333333333331,0.0030740358219918658,-0.0020710029197152,0.51,1.925,-0.0009865222645860743,1,-1,1,-1
0.354492723615904,0.31,0.8200000000000004,0.07672320479166102,1.5677467753535037,0.94,7.652666666666667,0.3648815731174143,1.6929905258833164,0.83,3.4916666666666667,0.5745365983130465,-1.1159455201295936,0.96,2.720333333333333,-0.5315806613272788,-1,1,1,1
0.5912036300416945,0.89,8.570000000000002,0.12795477638748162,-0.0229021509273898,0.35,1.0656666666666668,-0.005330307795577608,2.430607549798776,0.83,5.371000000000001,0.8248557638955415,-0.4208721302076382,0.33,0.003,-0.20048244405696047,1,-1,1,-1
0.1630748368706691,0.47,2.4193333333333333,0.0352944454768316,0.3582631912303045,0.74,5.246333333333334,0.08338313231529516,0.4704787718541632,0.56,2.133666666666667,0.15966260237549657,-0.1742840630015329,0.86,3.490666666666667,-0.08302021541195048,-1,1,-1,1
0.3465213071293895,0.34,1.139,0.07499794337208632,-0.211054008323321,0.48,2.5493333333333323,-0.049121273779934686,2.4947302224947085,0.88,5.123666666666666,0.8466165603573175,-0.5511429632333593,0.61,1.992,-0.26253695686456285,-1,-1,1,-1
0.01518396420441,0.54,3.044666666666666,0.003286280133824258,0.0330082643619922,0.34,1.11,0.007682431637318106,0.1679075601417272,0.5,2.109,0.05698144021481666,-0.0164289848967249,0.66,2.8766666666666665,-0.007825947144196346,1,-1,-1,1
0.2980212359852876,0.38,1.5360000000000005,0.06450102582511043,-0.0269039958880827,0.36,1.0546666666666666,-0.006261707883643725,2.85385151242984,0.97,4.900333333333332,0.9684886684091166,-0.9836428808386116,0.93,3.035333333333333,-0.46855829758188977,-1,1,1,1
0.3395512108180343,0.84,7.628333333333332,0.07348939865145297,-0.0132517397954734,0.39,1.1793333333333331,-0.0030842453252851905,1.2291958802434593,0.69,3.681666666666667,0.4171423341704876,-0.089630167821556,0.53,1.735,-0.042695331470952703,1,1,-1,-1
0.7023933998127099,0.92,7.925999999999998,0.15201968635195945,0.3594975944221774,0.78,4.779999999999999,0.08367043061218382,2.018784826558263,0.89,4.4206666666666665,0.6850987936696331,-0.3392080123540196,0.44,0.6523333333333335,-0.1615817405797028,1,1,1,-1
0.2237950023425865,0.8,7.515333333333334,0.04843616991891958,0.0904377123914853,0.3,0.7086666666666664,0.021048714808617374,0.7678945743659944,0.62,3.1303333333333327,0.26059421471900795,0.0117278733409231,0.57,1.976,0.0055865726006108975,-1,-1,-1,1
-0.1321884541883493,0.59,4.163,-0.028609675646755123,0.0195979306258593,0.36,0.9853333333333332,0.004561274734561049,0.6781111039068133,0.63,3.4390000000000005,0.23012511940292874,0.0074971996509025,0.42,1.14,0.003571291139792002,-1,1,1,-1
-0.0267775619851304,0.63,4.217666666666666,-0.005795493772201041,-0.0350133821700717,0.44,1.7526666666666666,-0.008149108113136605,0.2623012359193257,0.43,1.385333333333333,0.08901506388511465,-0.0149374161787845,0.95,4.331666666666666,-0.007115438368278895,1,1,-1,1
0.7108580897434615,0.95,7.8146666666666675,0.1538517074226053,1.878495515797022,0.97,6.853,0.43720606521003497,0.0734546279845679,0.32,0.4556666666666666,0.024927707182876818,-0.5815320741450312,0.97,3.169333333333334,-0.2770128101962726,1,1,-1,1
0.3626583355495831,0.3,0.7666666666666667,0.0784904961206523,0.1815063979701818,0.74,5.535333333333332,0.04224428400262656,2.4523857987046886,0.93,5.065666666666668,0.832246473324993,-0.6401885868618065,0.59,1.676333333333333,-0.30495384070241627,-1,-1,1,-1
0.0094426454748623,0.63,3.834666666666666,0.0020436809397754553,1.8783145113632156,0.94,7.483333333333333,0.4371639377545129,0.4289110305768158,0.6,2.1936666666666667,0.14555609184993798,-0.3959207827738233,0.76,2.5113333333333334,-0.18859686942036558,1,1,-1,1
0.7333463403481879,0.93,8.419,0.15871886136289906,-0.1443111435116622,0.46,1.927,-0.03358736110366738,2.441454731981961,0.94,4.305666666666666,0.8285368849990146,-0.6863004438914859,0.81,2.226,-0.3269192243279712,1,-1,1,1
0.854416035550468,0.93,7.865000000000001,0.18492209319321745,0.5899167861065955,0.8,4.927666666666666,0.13729880890643717,1.3620419299195692,0.75,2.7823333333333333,0.4622252311585943,-0.6277813961729155,0.98,2.559333333333333,-0.2990436752753008,1,1,-1,1
0.7330216021262626,0.91,8.592666666666668,0.15864857795383408,-0.0656874443387836,0.57,3.186000000000001,-0.015288271295594588,1.9601148916408957,0.79,4.629666666666667,0.6651884490366737,-0.4411882485836288,0.34,0.007,-0.21016002727863803,-1,-1,1,-1
0.336525102476841,0.36,1.343,0.07283445508134266,-0.0832501017662794,0.47,2.550333333333333,-0.019375851108234886,0.2390699453943696,0.52,2.195,0.08113124739082773,-0.0943156082235345,0.7,3.055333333333333,-0.044927241060234484,-1,-1,-1,1
0.7724810620456228,0.94,9.427666666666669,0.16718882722462503,0.0444521348540101,0.31,0.7436666666666665,0.010345908630748949,0.0329561160143073,0.35,0.9456666666666664,0.01118405242025272,-0.0677368301403205,0.57,2.405,-0.032266439815111764,1,-1,-1,-1
-0.1040005450819876,0.64,4.985333333333331,-0.022508939076039545,0.0310355224253493,0.36,0.99,0.0072232904083178754,0.792202875862682,0.66,3.6603333333333343,0.26884352777726506,-0.0222851183176482,0.36,0.6496666666666666,-0.010615516366494649,-1,1,1,-1
-0.0043138983462585,0.57,3.7346666666666666,-0.0009336612128293336,-0.0984880611448524,0.52,2.598333333333333,-0.022922374485965492,0.5121197973345879,0.54,2.059,0.17379398277250596,0.0061843673548085,0.92,3.965666666666666,0.002945923460473378,-1,1,-1,1
0.2824835647351784,0.38,1.405,0.06113819253152981,1.5329345001808878,0.94,7.505666666666666,0.3567792711841724,1.9355973058803615,0.86,3.701,0.656868112858563,-1.2561401018187808,0.97,2.529333333333333,-0.59836235192467,-1,1,1,1
0.3223468098662461,0.41,1.5356666666666667,0.06976583342822966,0.3391219129291194,0.69,5.345666666666667,0.07892814006283795,0.3233130833267399,0.59,2.985333333333334,0.10972016455185422,-0.0544220151845578,0.41,0.9953333333333334,-0.025923927558050387,1,-1,-1,-1
0.0764699297873274,0.55,3.039666666666667,0.016550461243977535,0.3993964231823756,0.69,5.132666666666666,0.0929565906173803,0.1008505008541824,0.43,1.4520000000000002,0.03422482454158897,-0.1765171094208852,0.73,3.092999999999999,-0.08408392709944931,1,1,-1,1
0.5769532337628256,0.94,9.123666666666669,0.12487054926734863,0.0362300023378544,0.33,0.916,0.008432267541486778,1.4866885651256865,0.76,4.268333333333333,0.5045255587077548,-0.035643447378772,0.37,0.6349999999999999,-0.016978756568144425,1,-1,1,-1
0.8927261434802123,0.87,8.365,0.1932135870955553,-0.0307474383557195,0.49,2.081,-0.007156240952264689,0.8228958087188265,0.61,2.443,0.2792595419048216,-0.0827985735304714,0.85,3.1613333333333333,-0.0394411014519526,-1,1,-1,1
0.0733178729391763,0.5,2.784333333333332,0.01586825851606573,-0.1777040648967998,0.63,3.7596666666666665,-0.04135931884425832,2.618231643906017,0.95,4.822333333333334,0.8885282458981789,-0.803313709053366,0.74,2.3186666666666667,-0.3826584945314064,-1,1,1,-1
0.9376901740068,0.89,8.346,0.202945195934127,-0.0800757588440959,0.46,2.0489999999999995,-0.018637046055486956,0.6444185363100516,0.58,2.254,0.21869114332360248,-0.0353182867736694,0.83,3.1873333333333327,-0.01682386631017023,1,-1,-1,1
0.3363626597025737,0.37,1.4433333333333331,0.07279929743378954,-0.2113439318084067,0.47,2.268666666666667,-0.04918875134645553,1.925432205478816,0.8,3.8926666666666665,0.6534184643715064,-0.5753673727615709,0.92,3.403666666666666,-0.2740762546214768,-1,1,1,1
0.0051502940024397,0.68,5.058999999999999,0.0011146831377971806,0.0175054866956005,0.52,2.7506666666666666,0.004074273743753297,0.0134583622198214,0.36,1.0166666666666666,0.004567256302043791,-0.0975073638533894,0.6,2.6926666666666668,-0.04644763389116435,1,1,-1,-1
0.0457859406203606,0.75,5.564666666666668,0.009909495639185403,0.7876149963228976,0.79,5.610666666666666,0.18331161855164013,0.1594161801558307,0.54,1.8166666666666664,0.0540997887835217,-0.1013510497741752,0.68,2.4683333333333337,-0.04827857372366476,1,1,1,1
-0.1484192254087712,0.79,5.711666666666667,-0.032122517240706416,1.6184854451155308,0.93,6.9626666666666654,0.3766906266786815,2.1109133406544736,0.87,4.696000000000001,0.7163637076116977,-0.6589810908960185,0.38,0.0,-0.3139056502148931,1,1,1,-1
0.406360686203473,0.96,7.850666666666667,0.08794903835783617,0.6616252495406467,0.79,5.179666666666667,0.1539884282728998,1.971097961226698,0.98,4.226333333333334,0.6689156851566573,-0.3475370704413623,0.53,0.9673333333333336,-0.16554928749524467,1,-1,1,1
-0.1072669141322966,0.58,3.587,-0.023215882504992787,0.6612467406042439,0.8,5.900666666666667,0.15390033309176157,2.2462535514088606,0.94,4.769333333333332,0.7622930280142594,-0.5029286485554956,0.57,1.2933333333333332,-0.23957006751415444,-1,1,-1,1
0.0495376205144495,0.7,4.728999999999999,0.010721475365852003,1.9836060726581888,0.93,7.379333333333334,0.46166977704264384,0.0941866508600467,0.4,0.9563333333333334,0.03196336728665155,-0.4235952770441566,0.93,3.3956666666666675,-0.20177961508380385,1,1,-1,1
0.0718656410452958,0.61,4.393666666666666,0.015553950555488524,0.4681073923377781,0.69,5.203333333333332,0.108948565156886,-0.0378598895580297,0.4,1.326,-0.012848206665438355,-0.0656767612592723,0.53,2.024333333333333,-0.03128512597997026,-1,-1,1,-1
-0.0039907722760368,0.54,3.068,-0.0008637267233248166,1.278561823686032,0.89,6.816666666666666,0.2975758948375035,2.055293166912768,0.92,4.240333333333334,0.6974883359362021,-0.8207451404708714,0.7,1.7399999999999998,-0.39096195708728687,-1,1,1,1
0.3043964566859989,0.37,1.381666666666667,0.06588082103902484,1.958612251249168,0.9,8.100333333333335,0.45585264827075855,-0.1403866292306379,0.39,1.161333333333333,-0.04764188291291396,-0.2957310019350592,0.56,2.144,-0.14087146616741783,-1,1,-1,-1
0.7509039182503914,0.91,7.538666666666667,0.1625188650168411,1.5087604248922384,0.99,6.6196666666666655,0.35115293231449607,0.9603798541522665,0.77,2.895333333333334,0.32591639826521507,-0.409537564720859,0.63,1.47,-0.19508322365718708,1,1,1,1
0.1278706157904974,0.79,6.409666666666666,0.027675161684729117,0.2325088487472442,0.71,4.569999999999999,0.054114730662089,2.254981188174147,0.93,4.513666666666666,0.7652548560113908,-0.4781967742036563,0.57,1.3690000000000002,-0.22778903888267865,-1,-1,1,-1
0.2669689519061613,0.42,1.984,0.057780349794442375,-0.0730624897273308,0.42,1.9133333333333336,-0.017004759063575264,0.940345389371918,0.61,2.6846666666666668,0.3191174628500755,-0.2251664852126804,0.95,3.9573333333333327,-0.10725805781647445,-1,-1,-1,1
0.1526507274531425,0.48,2.309333333333333,0.033038345341816884,-0.091815524298586,0.39,1.5643333333333336,-0.02136939043303985,2.763828971372653,0.91,5.639,0.9379384416241751,-0.4121685887995279,0.52,1.4703333333333328,-0.19633651200727104,1,-1,1,-1
0.2249956035876286,0.82,6.326333333333333,0.048696017213546404,0.2914255768543521,0.76,4.638666666666667,0.06782716737228738,2.224887071843823,0.96,3.908,0.7550420574390891,-0.845026958524635,0.89,2.242,-0.40252860139600666,1,1,1,1
0.2255028406677086,0.42,1.976,0.048805799027897744,-0.0500645225092861,0.36,1.2606666666666666,-0.011652150728513814,2.5707768999276746,0.85,5.113333333333333,0.8724239105446729,-0.5847701388869595,0.65,2.239333333333333,-0.2785552623732704,-1,-1,-1,-1
-0.0915272326606295,0.61,3.591666666666666,-0.01980932794277652,1.8276511494019816,0.94,7.654,0.42537241153200567,0.9421610707275708,0.73,3.5796666666666663,0.31973363604995375,-0.1866808241264367,0.42,0.8026666666666668,-0.0889254127161409,1,1,-1,-1
0.5957896208157551,0.85,8.149,0.12894732682897433,0.0726743950831303,0.5,2.8689999999999998,0.01691443287919361,0.35455315660909,0.41,1.9756666666666665,0.12032185733175152,-0.4066390145879464,0.32,0.006,-0.19370249926809233,1,-1,-1,-1
0.2052453556533233,0.45,2.3323333333333327,0.0444214518529563,-0.0627634420899174,0.43,2.05,-0.014607731200001292,0.617043727829818,0.61,2.7199999999999998,0.2094011744175458,-0.1015830153664687,0.71,3.000333333333334,-0.04838907053621726,-1,-1,1,1
0.2065695457476013,0.46,2.28,0.04470804760236993,-0.1413599946351853,0.52,2.6373333333333333,-0.032900502829435074,0.88576052912354,0.63,2.559666666666666,0.3005934372001779,-0.2308342171582529,0.96,3.899,-0.10995788199382613,1,1,1,1
0.0302363839100214,0.74,5.385666666666666,0.0065440899638927845,1.039799655195366,0.82,6.025000000000001,0.24200574983104667,0.2779073206902387,0.56,2.1323333333333334,0.09431117554090036,-0.1300777250149001,0.62,2.196,-0.06196252580443045,1,1,-1,-1
0.7147322849367432,0.94,8.017999999999999,0.15469020325457922,0.1968356184547417,0.69,4.142,0.04581204773399108,2.143349662365585,0.98,4.071,0.7273713616137579,-0.6195804220310204,0.71,1.6833333333333331,-0.29513714114864353,1,-1,1,1
0.242301907051851,0.44,2.176333333333333,0.0524416372966002,-0.1930810139201511,0.53,3.0523333333333325,-0.0449381910432597,1.2679024028166015,0.66,3.012666666666666,0.43027785588293044,-0.3952725616562946,0.97,3.698,-0.18828808928358773,-1,-1,-1,1
0.3232375627001156,0.38,1.5159999999999998,0.06995861993000783,1.6212010306069873,0.86,7.559333333333333,0.37732265930131853,0.0176286435274232,0.31,0.6026666666666667,0.005982491177754582,-0.4318249980489681,0.62,2.6790000000000007,-0.20569984277894138,-1,1,-1,-1
0.1100226476132566,0.54,2.830333333333333,0.023812308581258365,1.2056600678973934,0.82,6.661666666666666,0.28060854542025976,0.7586745228600862,0.66,2.5610000000000004,0.2574652798859487,-0.42162695556679,0.82,2.886,-0.20084200512545952,1,-1,1,1
0.0420723911856821,0.5,2.69,0.009105768524917457,0.9572029776385342,0.82,6.550666666666667,0.22278197841910233,2.1888014295209186,0.95,4.991,0.7427959628088043,-0.3468245097166554,0.45,0.8746666666666666,-0.16520985918584877,-1,1,1,-1
-0.0356610651578788,0.61,3.5396666666666663,-0.0077181589999607905,1.5057994893785551,0.91,7.036333333333334,0.35046379627217294,2.0060966346372595,0.96,4.227666666666667,0.6807929038766393,-0.778571850874699,0.67,1.5676666666666668,-0.3708727101039066,1,1,1,1
0.6201385379204201,0.9,7.527666666666668,0.13421718662869345,1.2010334168405006,0.86,6.127,0.2795317262920407,2.369003114388698,0.94,4.818333333333333,0.8039495613974292,-0.7967781792687276,0.41,0.0,-0.3795452948434514,1,-1,-1,-1
0.2194039609219418,0.44,2.181,0.04748581255550634,-0.178916406012946,0.47,2.389333333333334,-0.04164148235469808,2.464120045780586,0.84,4.526,0.8362286305170619,-0.744993137410138,0.87,2.970333333333334,-0.35487748955950427,-1,-1,-1,1
-0.035539041121452,0.78,5.657666666666668,-0.0076917492191314885,1.4752521049334284,0.89,6.622333333333332,0.3433541164015529,1.1228166376452746,0.75,3.301333333333333,0.38104126494472174,-0.3439542444295047,0.56,1.448,-0.16384260828335745,1,1,-1,-1
0.0719764007491354,0.51,2.834,0.015577922385865377,0.2644648663849311,0.74,5.290000000000001,0.06155225958545601,2.4137951396451838,0.95,4.525999999999999,0.81915027128267,-0.8408583940274186,0.78,2.226666666666666,-0.40054290564989314,-1,-1,1,1
-0.0825830949620227,0.76,6.115666666666667,-0.01787353952563949,-0.0118748084333719,0.48,2.550333333333333,-0.0027637746412584215,0.463721980789467,0.58,2.9050000000000007,0.1573696044558555,0.0413595088137386,0.44,1.2633333333333332,0.019701602498323915,1,-1,-1,-1
-0.1102339659990434,0.67,5.2076666666666656,-0.023858044424926995,-0.1214021569246868,0.5,2.4666666666666672,-0.028255462358414675,1.7474711573911734,0.79,4.514666666666667,0.5930252526923374,-0.1126015435200178,0.48,1.152,-0.05363774654867769,-1,1,1,1
0.0664075480690065,0.5,2.9393333333333334,0.014372650186554849,-0.035132618038506,0.58,3.564,-0.008176859387723993,-0.0679909586134355,0.34,0.9096666666666666,-0.023073545587282668,-0.0598195241277323,0.45,1.5096666666666665,-0.02849503100510702,-1,1,-1,-1
1.0371084037546412,0.91,8.302666666666667,0.22446238004770755,0.0594550994371938,0.63,3.435000000000001,0.013837738691954173,0.3403848679930248,0.54,1.6529999999999996,0.11551367901005395,0.002940497112295,0.87,3.295666666666666,0.0014007058332051972,1,1,1,1
0.404200509844955,0.8,7.331666666666667,0.08748150928855052,0.1679798765115205,0.61,3.887,0.03909608525890412,0.0045886032654158,0.42,1.4613333333333332,0.001557197438978362,0.0130848609656315,0.52,1.906666666666667,0.006232973671221992,-1,-1,-1,-1
0.0440752480990687,0.57,3.686,0.009539248793755506,0.4214281098225125,0.73,5.154666666666666,0.09808430422908293,0.1572351857706089,0.49,1.5990000000000002,0.05335964223463809,-0.119915441783645,0.76,3.197,-0.05712172207053638,-1,1,1,1
0.6480590357676466,0.94,7.972999999999999,0.140260047120631,1.265636821139978,0.86,6.039666666666668,0.29456769521260723,0.8509736885242587,0.73,3.063666666666666,0.2887881064801247,-0.1615441077171823,0.46,0.9533333333333333,-0.07695153756596694,1,1,1,-1
0.2003224263991443,0.8,6.537333333333335,0.04335597748865742,1.3081790017328505,0.85,6.306,0.3044690759857058,1.049793029809616,0.76,3.398333333333333,0.356259829608245,-0.1659634235044857,0.46,0.996,-0.07905667869199252,-1,-1,1,1
0.0615475912987202,0.65,4.629333333333333,0.013320805018163451,1.6035221040362213,0.87,6.931666666666664,0.37320801869763187,0.0643144334877051,0.38,0.9489999999999998,0.02182587278164337,-0.3224521511433349,0.81,3.232666666666667,-0.15360008589959845,-1,1,-1,1
0.3728771641044568,0.34,1.143,0.08070216711899963,0.0922405012799369,0.63,4.483999999999999,0.021468300711110132,0.1375537155136992,0.31,0.591666666666667,0.04668049973600863,-0.3269407233221839,0.93,4.492333333333334,-0.155738217308532,-1,-1,-1,1
0.2030577656069747,0.47,2.075333333333333,0.0439479896125633,0.4703077643099744,0.8,5.831666666666666,0.10946068560853063,1.6763099592236963,0.81,4.012333333333334,0.5688758483678854,-0.5177037385126915,0.64,2.051333333333333,-0.24660818178491573,1,1,1,-1
0.2971259787912821,0.39,1.5583333333333331,0.06430726444028913,0.6304381756998811,0.81,6.0470000000000015,0.146729865383251,1.0665455791035063,0.67,2.831666666666666,0.3619450077219037,-0.4902370994520946,0.92,3.300333333333333,-0.23352444795302205,-1,1,-1,1
0.0808365339132106,0.55,3.048,0.017495529619928875,0.9030612504569016,0.78,6.318,0.21018088818189007,-0.025621347531241,0.47,1.772,-0.008694910945892751,-0.1214852853500025,0.55,2.035333333333333,-0.057869517071396086,1,-1,-1,-1
0.3146631872394669,0.83,7.589666666666665,0.06810285951349578,0.0231736858899813,0.42,1.899333333333333,0.005393505568243685,-0.0177531298051734,0.37,1.1273333333333335,-0.006024737086081763,0.0087695052415512,0.51,1.9779999999999995,0.00417735392250642,1,-1,-1,-1
0.0826437242256354,0.51,3.002666666666666,0.017886661576103823,-0.0632644037891427,0.54,2.9436666666666667,-0.014724326364321555,0.1673346621512044,0.46,1.4746666666666668,0.056787020424733305,-0.0848884741178701,0.8,3.702666666666667,-0.04043662562075669,-1,1,1,1
0.8605751322291155,0.9,7.531333333333334,0.186255112474932,0.7665228395298298,0.84,5.300666666666667,0.17840257362672976,2.106442004231957,0.96,3.5619999999999994,0.7148463060794206,-1.1009455282482032,1.0,2.083666666666667,-0.5244354150223451,1,1,1,1
0.7126981292667001,0.88,8.007,0.15424994896541097,0.0973165715834127,0.66,4.057999999999999,0.022649718875513123,2.6728092178524365,0.97,5.344333333333335,0.9070497988542974,-0.5366301199373845,0.36,0.0053333333333333,-0.2556237637938854,-1,-1,1,-1
0.960916134761126,0.88,8.101,0.20797201319926223,-0.1193273022087146,0.57,2.978333333333333,-0.027772555128333903,1.6524865754843134,0.76,3.1863333333333346,0.5607910979545363,-0.5252077035962208,0.97,2.850333333333333,-0.2501826956386172,1,-1,-1,1
0.9603768876006064,0.88,8.125666666666667,0.2078553034120828,-0.1265527672593842,0.56,2.887666666666667,-0.029454229168836228,1.666405125191549,0.79,3.205666666666666,0.5655145243884048,-0.5247907003932943,0.96,2.8626666666666662,-0.24998405615811506,1,-1,1,-1
0.035326050233432,0.65,4.919999999999999,0.007645651394178606,0.8958751674122265,0.79,6.106333333333335,0.20850838001468164,-0.0735452669996192,0.46,1.8300000000000003,-0.024958466617490224,-0.0004379578880442,0.41,1.0333333333333337,-0.00020862124499858938,-1,1,-1,-1
-0.0384997973369158,0.58,3.4853333333333336,-0.00833254856513821,1.767872234734405,0.96,7.4176666666666655,0.41145930721818,0.6503988760926305,0.63,2.098666666666667,0.22072064320733417,-0.5991099098491057,0.98,3.082666666666667,-0.2853860124357413,-1,1,1,1
0.0810284452082936,0.52,3.0836666666666663,0.017537065168089908,0.0909896418636062,0.61,4.133333333333333,0.021177172348574313,0.2594325585969823,0.52,2.027,0.08804154390066167,-0.0573368070194404,0.71,3.14,-0.027312388682065033,-1,-1,-1,-1
-0.0386133196657425,0.62,4.034,-0.008357118313126702,1.3219739172290907,0.83,6.941000000000001,0.30767974147481514,-0.0765776148634217,0.34,0.8616666666666668,-0.025987530159155305,-0.066874261067624,0.42,1.151,-0.03185555502742856,1,1,-1,-1
-0.083844242031458,0.59,4.054333333333334,-0.018146490811899257,-0.1259445426873031,0.56,3.446333333333334,-0.029312669356908325,1.7387520500295572,0.74,4.715666666666667,0.5900663192504296,-0.4479588494683684,0.33,0.0,-0.21338520308782535,-1,-1,1,-1
0.2545127964960079,0.82,6.495666666666667,0.05508445196979353,0.0954158451927256,0.69,4.028,0.022207338737085913,2.278499415364829,0.91,4.129,0.7732360478975284,-0.7114915713430818,0.8,2.131333333333333,-0.3389190181787893,1,1,1,1
0.184880374000977,0.46,2.4866666666666664,0.04001383907615829,-0.0617827573343787,0.43,2.0826666666666664,-0.014379484009856352,0.0452112162220222,0.32,0.7356666666666667,0.015342967356680016,-0.1949773857775394,0.63,3.1059999999999994,-0.09287747995390674,-1,-1,-1,-1
0.2163761137037381,0.44,2.2080000000000006,0.04683049263855422,-0.0844601494620578,0.48,2.276333333333333,-0.019657480841890805,0.3482714822581645,0.58,2.510333333333333,0.1181900959555867,-0.0520199499424189,0.61,2.6133333333333324,-0.02477970375237645,-1,1,1,-1
-0.0710195282142347,0.77,6.062666666666667,-0.015370825532914884,0.0575783868799719,0.65,4.013333333333334,0.013400947597286527,1.8348235290219157,0.76,4.638333333333333,0.6226693255232345,-0.4778042196057646,0.34,0.0,-0.22760204549546553,1,1,1,-1
0.0700804526859957,0.59,4.018,0.015167580503417514,0.0389474580198752,0.6,3.864666666666666,0.009064735437272452,0.2314973382345629,0.39,1.094,0.07856139251483167,-0.1776712342295434,0.98,4.232333333333334,-0.08463369446530557,-1,-1,-1,1
0.0076717288954517,0.67,4.800333333333333,0.0016603997429002154,0.8209514454170241,0.78,6.029333333333335,0.19107043278034155,-0.1325800377047556,0.44,1.45,-0.044992622641738055,-0.0282110075646534,0.38,0.8099999999999999,-0.01343831377734802,1,1,1,-1
0.1968090605619696,0.81,6.161333333333332,0.042595576305005343,1.7208622081090974,0.89,6.762333333333334,0.4005180680225415,0.0799443940603907,0.34,0.616,0.02713008697652938,-0.3629849336898956,0.92,3.4626666666666663,-0.1729078773310595,1,1,-1,1
0.3773777189992611,0.84,7.605,0.08167622659008857,0.0197239541249112,0.35,1.1003333333333338,0.004590605780433205,0.9328343357032692,0.65,2.8683333333333323,0.3165684968880358,-0.0327691764951469,0.72,2.996,-0.015609597599726558,1,-1,1,-1
-0.2354910804251924,0.71,5.618,-0.05096756346865948,-0.0223801777568042,0.35,1.0773333333333333,-0.005208822365275631,2.862113907688124,0.95,4.674333333333334,0.9712926111323847,-0.9437239667566236,0.98,2.917,-0.4495429224005765,-1,1,1,1
0.904449785212627,0.92,9.369333333333334,0.19575094627281928,0.0168269353643437,0.4,1.3260000000000003,0.003916345893999583,0.5662088732096477,0.56,3.1026666666666665,0.19214975806128923,-0.3187157909785351,0.31,0.0093333333333333,-0.15182027069219428,1,1,-1,-1
0.8657108333713657,0.94,8.264999999999999,0.18736663726581196,0.4310801580717376,0.74,4.567333333333334,0.10033074772643175,0.5781025552817913,0.63,2.314666666666666,0.1961860214276072,-0.1376480784787266,0.69,2.2023333333333333,-0.06556866376384878,1,1,1,1
0.4827822432870263,0.99,8.583,0.10448903025051044,0.0330379875609327,0.56,3.022333333333333,0.007689349494052364,0.5360926867587861,0.56,2.071,0.18192946972942642,0.0128902701205748,0.79,2.914333333333333,0.006140280319944897,1,-1,-1,1
0.3061249359278495,0.8,7.673999999999999,0.06625491748167658,0.0024619118908679,0.48,2.6049999999999995,0.0005729919510845702,0.574127539105002,0.37,1.834,0.1948370521111603,-0.6299306844805881,0.35,0.0066666666666666,-0.3000674887853393,-1,-1,-1,-1
0.3723071580405886,0.31,0.868666666666667,0.08057880015246625,-0.2617910283695188,0.57,3.1846666666666668,-0.060929943381932125,2.1448333079127373,0.83,4.322666666666667,0.7278748544878946,-0.6584253397374327,0.81,2.8446666666666665,-0.3136409181441195,-1,1,1,1
-0.0091377219548123,0.64,4.466999999999999,-0.0019776860459001762,-0.0104500200025674,0.39,1.5766666666666669,-0.0024321655751997698,0.1273747466204298,0.35,0.907,0.04322614481029395,-0.1172529200725573,0.82,4.017333333333334,-0.055853429822888066,1,-1,-1,1
0.2250059842463541,0.98,7.7826666666666675,0.0486982639096059,1.3290663524980824,0.89,6.118666666666668,0.3093304538085079,1.518416524543727,0.85,3.753333333333333,0.5152928214872938,-0.2712122612483656,0.47,0.861,-0.12919196375978145,1,1,1,-1
0.6597414644885289,0.93,7.771333333333333,0.14278848652574389,1.767140028791374,0.98,6.707333333333334,0.4112888916507305,0.168584960729172,0.47,1.1813333333333331,0.05721132421195406,-0.3358697904089958,0.94,2.9206666666666665,-0.15999157851786047,-1,1,-1,1
0.3576825948505722,0.34,1.1793333333333331,0.0774135917240079,-0.0009866920231837,0.39,1.7130000000000003,-0.00022964533766653238,-0.1195623788804416,0.4,1.5386666666666668,-0.04057492431172587,-0.0415211317486137,0.4,1.0766666666666669,-0.01977859158520746,-1,-1,-1,-1
-0.2739258425129058,0.77,5.528666666666666,-0.059286036391588914,0.2482620906544435,0.74,4.730666666666667,0.057781182272236276,2.333885670884362,0.99,4.857333333333332,0.7920320366245692,-0.3508863229212997,0.52,1.0403333333333336,-0.16714470395251976,1,1,1,1
0.0905679719571619,0.82,6.401666666666667,0.019601714216181444,1.1925054717907129,0.85,6.222666666666666,0.2775469095766475,1.7638910051821992,0.76,4.315333333333333,0.5985975245689045,-0.6694763335012337,0.38,0.0,-0.3189050591503962,1,1,-1,-1
0.024025260754966,0.83,7.145,0.005199810541311813,-0.0502390705205406,0.4,1.565,-0.011692775499001188,2.6958140858712203,0.96,5.506,0.9148567761610703,-0.2300715555404584,0.47,0.913,-0.10959458812343266,1,-1,1,1
0.2784881336423017,0.39,1.625,0.06027345749594727,-0.1500744755227894,0.46,1.9686666666666668,-0.034928734394098084,2.796176402831063,0.99,4.914333333333332,0.9489159296550562,-0.9198576847782682,0.88,2.874666666666666,-0.4381742187061487,-1,1,1,1
0.0293703712450206,0.52,2.443,0.006356658000913989,1.5309012793349552,0.91,7.211333333333331,0.3563060539322398,1.9298099376423663,0.86,3.8533333333333326,0.6549041001781566,-1.0106194309427243,0.81,2.2339999999999995,-0.4814085775337349,1,1,-1,-1
0.2663611657482281,0.44,2.1450000000000005,0.057648806045422656,0.310587837505861,0.7,5.162,0.07228704311301848,0.3236511959186172,0.49,1.68,0.10983490710676759,-0.2116669972950227,0.95,3.933666666666668,-0.10082757659189392,-1,-1,-1,1
-0.0001172049719819,0.75,5.4863333333333335,-2.536678602664772e-05,0.3278053472313829,0.7,4.707999999999998,0.07629429232735427,1.2235139396217811,0.73,3.0693333333333337,0.4152140996135385,-0.3420339238505487,0.75,2.563333333333333,-0.1629278635535222,1,1,1,-1
-0.1286096367846427,0.63,4.334666666666666,-0.027835108716929933,0.8691777755337222,0.83,6.203666666666667,0.2022947577002207,2.046539004609468,0.84,4.943,0.6945175061802624,-0.3581488137668702,0.32,0.0,-0.17060419155019688,-1,1,1,-1
0.1724737061602996,0.45,2.284333333333333,0.0373286518942804,-0.1864129974656285,0.51,2.8870000000000005,-0.04338625907838585,1.4410715565910075,0.73,4.075333333333334,0.48904488087285836,-0.215978311354178,0.58,1.8796666666666664,-0.10288127109347607,-1,-1,-1,1
0.0593850172830427,0.5,2.500333333333333,0.012852757021607887,-0.0743956877614575,0.38,1.4613333333333332,-0.01731505113600482,2.813726843357054,0.99,5.715999999999999,0.9548718817082653,-0.4239039139455309,0.52,1.4483333333333337,-0.20192663427531732,1,-1,1,-1
0.0138268683248448,0.78,5.573333333333334,0.0029925625533116155,1.93205807791788,0.92,7.082000000000002,0.4496723590236204,0.1927266200296284,0.46,1.224,0.0654040852463845,-0.4752039904566683,0.98,3.186,-0.22636342631043707,1,1,-1,1
-0.0628464892130065,0.73,6.006666666666665,-0.013601926756473735,0.5361038443032085,0.67,5.009,0.12477424105658894,-0.0265483962952672,0.35,0.9406666666666668,-0.009009516039784836,-0.028626227934515,0.48,1.6583333333333328,-0.01363610400529925,-1,-1,-1,-1
-0.1085146939429577,0.79,6.394333333333332,-0.02348594070244109,-0.0681881341397607,0.56,3.3206666666666664,-0.01587028852108271,1.969267519891385,0.79,4.878666666666666,0.6682945029810196,-0.3105437994429927,0.31,0.0,-0.14792754243040596,1,-1,1,-1
-0.0877026387841146,0.65,5.110333333333333,-0.018981567372010268,0.0181140442898748,0.34,1.072,0.004215911064156195,0.0143383403562393,0.38,1.2206666666666668,0.0048658874150700184,-0.0622123729811217,0.62,2.6830000000000003,-0.029634864583894308,-1,-1,-1,1
0.2512818351154093,0.42,1.9853333333333332,0.05438517185721722,-0.0356017494885674,0.34,1.041,-0.008286046294811496,1.405450798922935,0.71,3.326,0.4769565504143817,-0.310744682710196,0.91,3.711,-0.14802323317704483,-1,1,1,1
0.1937427967284124,0.81,6.551000000000001,0.04193194184264563,0.483139848412061,0.72,4.815666666666667,0.11244725914652343,0.1628901516097882,0.52,1.971666666666667,0.05527872257628584,-0.0586048707215343,0.58,2.063333333333334,-0.027916430841117668,1,1,-1,-1
0.3486810767514049,0.34,1.0853333333333337,0.07546538441099532,1.149069624787698,0.87,6.933333333333334,0.2674375344956025,2.239153475319473,0.9,4.092,0.7598835322127208,-1.2281973268098048,0.95,2.583333333333333,-0.5850518107282988,-1,1,1,1
0.3099548532154141,0.32,0.8843333333333335,0.06708383020347147,1.5961154827426514,0.83,7.542666666666666,0.3714841818691534,-0.088686387713077,0.47,1.7480000000000002,-0.030096787155237174,-0.2496670923477157,0.57,2.152,-0.11892892230657019,-1,-1,-1,-1
0.3766910758240143,0.35,0.9459999999999998,0.08152761574015095,0.3800971818980114,0.73,5.596666666666666,0.08846483363818096,0.1626365350759646,0.45,1.4933333333333332,0.05519265477000386,-0.2111957145240204,0.86,3.794666666666666,-0.10060308103851559,1,-1,-1,1
0.6618467007755084,0.94,8.480333333333334,0.14324412486193658,-0.0444689232102208,0.58,3.2376666666666667,-0.010349815997627656,1.489128290593689,0.79,3.9293333333333336,0.5053535087463249,-0.1218343710121501,0.45,0.9933333333333336,-0.058035804030568384,1,-1,1,-1
0.2641935592562519,0.44,2.1983333333333337,0.05717966886512944,0.2947750043748316,0.7,5.023000000000001,0.06860672208222435,-0.0066867555243077,0.45,1.6599999999999997,-0.0022692305207569125,-0.1056888608234571,0.63,2.5483333333333333,-0.05034489006679796,-1,1,-1,1
0.2580209141924614,0.83,7.261,0.05584371729324735,0.0090370443643741,0.57,3.463,0.002103305850054234,1.1004411596457295,0.64,3.687333333333334,0.3734478786741284,-0.4879756360286751,0.34,0.0,-0.23244719982530954,1,-1,1,-1
-0.1346152797564919,0.77,6.603666666666666,-0.029134915863702388,-0.1191213489558227,0.48,2.4170000000000007,-0.027724621018001,2.505532434299677,0.84,5.485333333333333,0.8502824202246937,-0.3684538334708227,0.32,0.0,-0.1755129878044993,-1,-1,1,-1
0.0855857544431928,0.51,2.888,0.018523408036179214,0.0611694153043878,0.69,4.504666666666667,0.014236733147101973,2.0483043108178296,0.82,4.071666666666667,0.6951165839709688,-0.6583492852884385,0.82,2.6586666666666674,-0.3136046896064678,-1,1,-1,1
0.0746790547234463,0.49,2.8003333333333336,0.01616286041290574,-0.1373438249413667,0.48,2.6116666666666672,-0.03196576876470923,1.5235051985215629,0.68,4.575,0.5170197239078638,-0.4678264837701976,0.33,0.001,-0.2228491509156265,-1,-1,-1,-1
-0.1264257062846265,0.73,5.068666666666667,-0.027362438515707268,0.9654931545087946,0.84,6.044333333333333,0.22471145633313605,1.5623309232329912,0.82,3.8673333333333337,0.5301956982926609,-0.367966739858697,0.58,1.416,-0.1752809607567703,1,1,1,1
-0.0620804800235896,0.54,3.286,-0.013436138642933762,-0.1518527593779559,0.6,3.845,-0.03534261692967283,2.5973723760191216,0.91,5.556000000000001,0.8814494036767881,-0.237366079137445,0.42,0.8139999999999998,-0.11306933452261465,-1,-1,1,-1
-0.0379354439059418,0.56,3.371666666666667,-0.00821040500343732,-0.0972664747841576,0.46,2.3386666666666667,-0.022638059212608554,1.0847796291201095,0.67,3.5893333333333333,0.3681329508378542,-0.1311106203230059,0.59,2.036333333333333,-0.06245454549630661,1,-1,-1,1
0.852555199627635,0.88,8.376666666666667,0.18451935066543038,0.0839330068026216,0.61,3.562333333333333,0.019534792250942172,-0.0331755426610882,0.45,1.6936666666666664,-0.011258517479148996,0.0535019407194015,0.44,1.2746666666666664,0.025485650076008674,1,1,-1,-1
-0.0356069990544818,0.56,3.716,-0.007706457420642312,0.3787345664179877,0.69,5.095666666666668,0.08814769487079738,0.2751019530393497,0.36,1.493333333333333,0.09335914045120705,-0.375941890362319,0.31,0.0,-0.1790799237907432,-1,1,-1,-1
0.5374733069720499,0.85,8.012666666666666,0.1163258703316804,0.0193656503510755,0.39,1.5396666666666663,0.004507213202813903,0.0437987864940796,0.4,1.1143333333333334,0.014863642423172214,-0.0273130617773396,0.61,2.503,-0.013010577291250668,1,-1,1,1
0.0499669090852297,0.51,2.785,0.010814386708558082,1.5771394834628811,0.98,7.654,0.3670676570977239,1.3615672648250756,0.81,4.011666666666667,0.4620641478775252,-0.2949242016555341,0.46,0.9856666666666668,-0.1404871468450022,-1,1,1,-1
-0.0265726272562814,0.63,4.3100000000000005,-0.00575113954960932,0.0076341558301682,0.39,1.6023333333333334,0.001776793824440908,0.1311378190843741,0.4,1.3123333333333336,0.04450318849103872,-0.0805661818820766,0.76,3.585,-0.0383777016646069,1,-1,-1,1
0.9259360093342384,0.9,8.666333333333332,0.2004012306472542,0.0270380582541822,0.39,1.4673333333333336,0.006292909916910352,0.3425361851943755,0.53,1.8396666666666668,0.11624375425138554,-0.0042807014559222,0.79,3.242666666666667,-0.002039112187680553,1,1,1,1
0.9182785400250584,0.9,7.971333333333332,0.1987439171204732,1.1192397070226416,0.83,5.861333333333332,0.260494839736991,-0.0083074878944287,0.4,1.0623333333333336,-0.0028192454490562446,-0.1811268424483239,0.63,2.28,-0.08627977347999977,1,1,-1,-1
0.2294450568771902,0.44,2.126666666666667,0.04965901671453432,0.0719200902125223,0.64,4.429,0.01673887394829706,0.9457548386301856,0.66,2.730666666666667,0.32095322420141,-0.2585946683409927,0.89,3.515666666666667,-0.12318157323347621,-1,-1,1,1
0.0296747100500489,0.79,6.489999999999999,0.0064225263443486915,-0.0298189579416856,0.4,1.5670000000000002,-0.006940143940038333,1.0492854927445117,0.64,2.755333333333333,0.3560875908305054,-0.064167216142601,0.89,3.543333333333333,-0.030566054146310938,1,-1,-1,1
0.8757009566903795,0.91,7.647333333333334,0.18952880936762673,1.788582608871045,0.93,6.693,0.416279495027607,0.1465680775845104,0.46,1.1793333333333331,0.04973963139737681,-0.3826491049132325,0.91,2.895333333333334,-0.18227490551908462,1,1,-1,1
0.1757355239793341,0.43,2.086,0.038034610295824424,-0.0805722330991833,0.41,1.847333333333333,-0.01875259680006925,2.106977601164988,0.79,5.3740000000000006,0.7150280673091889,-0.3397158335507509,0.31,0.009,-0.16182364121259668,-1,-1,1,-1
0.1854647261154751,0.45,1.892,0.04014031097237598,1.868497083838304,0.98,8.017333333333333,0.43487900344268937,0.0618949146980853,0.45,1.3393333333333337,0.021004780121235613,-0.4082629295603128,0.85,3.3603333333333323,-0.19447605118382524,1,1,-1,1
0.0012239421863413,0.58,3.5466666666666664,0.00026489899724306765,-0.1035002668402271,0.48,2.5596666666666663,-0.024088928630849004,0.6257774859717617,0.63,2.979333333333334,0.2123650797771125,-0.0355364329416572,0.56,2.1576666666666666,-0.016927780239796027,1,-1,1,-1
0.6356766577066946,0.95,8.83066666666667,0.13758011699939235,0.0296096767893443,0.35,1.0476666666666667,0.006891435285496275,0.5464577160947015,0.55,1.9596666666666664,0.18544696649330508,0.0544074925452933,0.94,3.719,0.02591700969866999,1,-1,-1,1
0.2050405283843077,0.43,2.008,0.04437712088800078,0.2324625993011873,0.74,5.312666666666668,0.05410396644244693,1.4755707321464877,0.78,4.323,0.5007525890172431,-0.1421727507357115,0.44,1.0799999999999998,-0.06772399144541688,-1,1,1,-1
0.3147031351489002,0.38,1.5883333333333334,0.06811150547836971,-0.0587309874839252,0.39,1.6419999999999997,-0.013669206941307011,1.2541246103938306,0.66,4.405666666666667,0.42560219711826486,-0.297251763478588,0.3,0.0,-0.1415958809461395,-1,-1,-1,-1
0.0230517518548678,0.54,2.852333333333333,0.004989113063668614,0.7255926166432314,0.81,6.1530000000000005,0.16887636419693147,1.0348861025935383,0.73,3.731333333333333,0.35120098543688916,-0.1345495685245687,0.47,1.0563333333333331,-0.06409268851160785,1,1,1,1
0.3410940459654902,0.35,1.233,0.07382331596228131,0.8898969875927136,0.77,6.616666666666666,0.20711700247130843,-0.0111720697986781,0.31,0.66,-0.003791375604361078,-0.1889511336992293,0.5,1.5980000000000003,-0.09000687470720889,-1,-1,-1,1
0.2454130940098382,0.8,6.547333333333335,0.053114994514452236,0.1697682797149475,0.6,3.7746666666666666,0.03951232299862936,0.1128059146169007,0.32,0.5143333333333333,0.038282037295968296,-0.090210051690712,0.93,4.171000000000001,-0.04297155915868353,1,-1,1,1
0.0834687217982259,0.5,2.628,0.018065216602759504,1.66166688262211,0.99,7.651000000000001,0.3867407898138084,0.9070106226607652,0.71,2.8339999999999987,0.30780491078378897,-0.5689175715176531,0.74,2.432,-0.2710038917248784,-1,1,1,-1
0.2994504564145275,0.39,1.654333333333333,0.06481035339202491,-0.1345457293854579,0.44,2.1206666666666667,-0.03131453252922557,1.764934867357892,0.78,4.197333333333334,0.598951771692182,-0.3917969260606959,0.66,2.5013333333333336,-0.18663247022771623,-1,-1,1,-1
0.3680953972555709,0.33,1.0446666666666669,0.07966724467130912,-0.2565334631858138,0.59,3.399666666666667,-0.05970628361419633,1.335767976076772,0.7,3.419666666666667,0.453308850449849,-0.3807375303013414,0.81,3.141,-0.18136432693076115,-1,1,-1,1
-0.03787137640278,0.78,5.499666666666667,-0.008196538811444904,1.471784813461004,0.91,6.561666666666667,0.3425471297205377,1.9470087388141728,0.93,3.73,0.6607407192077619,-0.9119643950586952,0.81,1.879,-0.4344142500575975,1,1,1,1
-0.092093037790895,0.59,4.088333333333333,-0.019931785697166336,0.0212993035149651,0.34,1.0656666666666668,0.004957256806408247,1.7164706443451978,0.74,3.810333333333334,0.5825048575459434,-0.337899240279834,0.8,3.1183333333333323,-0.16095830698713684,-1,-1,-1,-1
-0.02232916008567,0.53,3.164,-0.00483272182459483,0.0705503508859513,0.64,4.159,0.01642007715783495,0.4292583642106464,0.58,2.7753333333333337,0.1456739636758046,-0.0418103698018068,0.52,1.8296666666666668,-0.019916370135167095,-1,1,-1,-1
0.1916265358070645,0.44,2.1316666666666664,0.04147391743411901,2.18119863827962,0.99,8.734,0.507657998682581,0.4181011213842516,0.39,1.894,0.14188761978195144,-0.7211198026610306,0.36,0.0,-0.3435054262776478,-1,1,-1,-1
0.4091972089583944,0.97,7.576666666666665,0.08856294973520436,1.4019424925362811,0.97,6.341999999999999,0.32629184134755546,1.7442964207483744,0.9,3.406,0.5919478678142728,-0.7968603021769105,0.79,1.7020000000000002,-0.3795844140917073,1,-1,1,1
0.3328029314263658,0.39,1.6233333333333333,0.07202886198238635,0.3204811093307,0.7,5.257333333333334,0.07458962962984386,0.2371068052717491,0.48,1.7029999999999998,0.08046503229344923,-0.1341270058908659,0.85,3.729333333333334,-0.06389140079619156,-1,-1,-1,1
-0.0195046750117953,0.68,4.399333333333334,-0.004221415774237987,1.823142449104978,0.92,7.200333333333332,0.42432304457877773,0.5105344338779825,0.62,2.018666666666667,0.17325597070833765,-0.4294853155554508,0.89,2.9236666666666675,-0.20458533499628961,1,1,1,1
-0.0210854196731311,0.68,4.895666666666666,-0.004563537878009006,-0.0292766990124659,0.59,3.734333333333333,-0.006813937148073454,1.1390759052200656,0.71,3.7030000000000007,0.3865590420029295,-0.0700638112130918,0.48,1.408333333333333,-0.03337489727584531,1,-1,1,-1
0.9689769627634696,0.91,7.841,0.20971662604012906,0.7209344761242775,0.81,5.162333333333333,0.16779221612718045,0.6346003187078078,0.6,1.978333333333333,0.21535921366631905,-0.2752779668062404,0.94,2.9369999999999994,-0.13112866264895848,1,1,-1,1
-0.055019684770837,0.76,6.212666666666666,-0.011907963862240967,-0.1010106145535054,0.46,2.0933333333333333,-0.02350948030591812,2.6843490401355647,0.9,4.362666666666667,0.9109659756658754,-0.9244990170906404,1.0,2.793,-0.44038511740644004,-1,-1,1,1
-0.0342193836792805,1.0,8.717,-0.007406134476019674,0.0013680148763427,0.34,0.9243333333333336,0.00031839543730867854,2.5319137297298786,0.89,4.783666666666666,0.859235228585893,-0.4259130549472103,0.61,1.741333333333333,-0.20288368861453673,1,-1,-1,-1
-0.0675506264152492,0.75,5.751000000000001,-0.014620047744273737,0.2221000866958231,0.73,4.538333333333332,0.0516921675726698,2.2654845783475257,0.89,4.294666666666667,0.7688193071814995,-0.6470622246985964,0.72,1.889,-0.3082280981648959,-1,1,1,1
0.661991001005859,0.92,8.891999999999998,0.14327535590107254,0.0027443176659673,0.32,0.7810000000000001,0.000638719825697788,2.1721272173174886,0.82,4.845,0.7371373693244077,-0.1755522959525262,0.46,1.0976666666666666,-0.08362433819271829,1,-1,-1,-1
-0.0772975625471925,0.58,4.026000000000001,-0.016729586606776856,-0.026915843551871,0.45,1.959,-0.006264465340567765,0.050768986828702,0.51,2.372333333333333,0.017229063332852138,0.0078717500813236,0.43,1.2576666666666665,0.003749708241623768,-1,1,-1,-1
-0.1191576172234496,0.73,5.549000000000001,-0.025789398934536897,-0.0659990374260801,0.49,2.238,-0.015360792303229653,1.1770357276441978,0.7,3.416666666666667,0.39944116208257335,-0.1107037703689259,0.65,2.3400000000000003,-0.05273374228636438,1,1,1,1
-0.179040857015047,0.73,5.645333333333334,-0.038749986738017404,0.0287446635027135,0.35,1.152666666666667,0.0066901097820697775,0.8939970987747423,0.63,3.130333333333333,0.30338861569457687,-0.0365793139481227,0.64,2.5046666666666666,-0.01742455661920047,1,-1,-1,-1
-0.1561952677278948,0.58,3.931666666666667,-0.03380549363930005,-0.0056509418981646,0.32,0.8460000000000002,-0.0013152153152619132,1.5255812615036008,0.75,4.055666666666666,0.517724260729156,-0.1882043776272759,0.59,2.2030000000000003,-0.08965115744375947,-1,-1,1,-1
0.3349749044977015,0.82,7.127666666666667,0.0724989442256953,-0.0053005513014157,0.53,2.664666666666667,-0.0012336644716197955,0.1140136354033811,0.42,1.364,0.03869189180003551,-0.0112741585026054,0.72,3.083,-0.0053704455321686015,1,1,-1,1
0.0872629873891139,0.49,2.6113333333333344,0.018886413193183942,0.941340525141464,0.84,6.5103333333333335,0.2190901088444855,1.1944514838131517,0.76,3.715333333333333,0.4053514073871887,-0.290642180286957,0.53,1.538333333333333,-0.13844740591691332,-1,1,1,-1
-0.0050343922202005,0.65,4.471333333333334,-0.0010895984023934389,0.0073920449155919,0.58,3.686666666666667,0.0017204442833234808,0.5622248206752989,0.6,2.864,0.1907977221487486,-0.0543274405246481,0.57,1.908,-0.025878876917716474,1,-1,-1,1
0.3618633323186081,0.33,1.0466666666666666,0.07831843279851142,-0.2443852574395322,0.49,2.6123333333333334,-0.05687887775188304,2.3984866829705256,0.86,4.507333333333333,0.8139551632836505,-0.7474260693182826,0.86,2.9893333333333345,-0.35603641670188446,-1,-1,1,1
0.2424936449372068,0.42,1.5053333333333334,0.05248313531352539,1.4030570741253596,0.99,7.721666666666667,0.3265512520444768,2.014845897985013,0.95,4.767,0.6837620711133787,-0.5004496121546869,0.49,1.027,-0.23838917849616434,1,1,1,-1
0.4252008289807385,0.99,8.349333333333334,0.09202662877453105,1.0822678129410548,0.79,5.703333333333332,0.2518899023289214,0.0123398329436017,0.46,1.5186666666666668,0.004187670004514143,-0.0378134049191736,0.55,1.5923333333333336,-0.018012415867430683,1,-1,-1,1
0.3358670410961988,0.38,1.5883333333333334,0.07269203021699708,-0.0040207832160422,0.32,0.8736666666666666,-0.0009358078282143253,1.3037871574185589,0.7,3.365333333333333,0.4424557768606926,-0.2592528958679398,0.84,3.544666666666666,-0.12349511992349539,-1,-1,1,1
0.3692945778826022,0.98,8.627999999999998,0.07992678450019881,-0.0582549025679572,0.47,1.8103333333333331,-0.013558401665986508,1.4554839309335332,0.75,3.265333333333333,0.4939358926072853,-0.2645433779568531,0.76,2.6179999999999994,-0.12601524112729579,1,1,1,-1
0.135641142677009,0.43,2.0423333333333327,0.029356944372880715,-0.0583546424259147,0.37,1.3836666666666668,-0.013581615387007133,2.8993079516136104,0.97,6.083,0.9839148551129324,-0.2548654285245096,0.42,0.8633333333333334,-0.12140514980407448,-1,-1,1,-1
0.0143603023539684,0.64,4.319666666666666,0.003108014198811779,0.5258704454709511,0.76,5.563,0.12239249247132393,0.9069811738542236,0.63,3.6593333333333335,0.30779491697881717,-0.3224854580315588,0.31,0.0,-0.15361595163618633,1,1,-1,-1
0.0615760275668568,0.48,2.416,0.013326959507320523,1.7249091764562428,0.91,7.586333333333334,0.40145997024812874,1.006760137989371,0.75,3.4180000000000006,0.34165610270960967,-0.3833932936077804,0.59,1.6320000000000003,-0.18262939981227747,-1,1,1,1
0.3408096121157964,0.32,0.96,0.07376175566768021,0.0258678855137499,0.33,1.038333333333333,0.006020560786897454,-0.1212317410122802,0.36,1.138,-0.04114144233171228,-0.0646476284226766,0.4,1.0803333333333331,-0.030794898541441157,-1,-1,-1,-1
0.3567150355062777,0.3,0.7773333333333338,0.07720418191451114,0.8345641016528376,0.79,6.564333333333335,0.19423867876222864,0.1341908515032976,0.41,1.598666666666667,0.04553927158405696,-0.3539255075877308,0.31,0.0303333333333333,-0.16859241960327084,-1,1,1,-1
0.3265969905239878,0.42,1.6376666666666666,0.07068570415979027,0.1763886761499034,0.65,4.734666666666667,0.04105317175292064,0.0962221906553508,0.54,2.056333333333333,0.03265415207950482,-0.1149943340426027,0.64,2.532,-0.05477755234158558,1,-1,1,1
0.0723412286907727,0.74,5.458,0.01565688245194077,0.553923438996466,0.74,5.041333333333333,0.1289216211349338,0.1597367903138413,0.36,0.7996666666666669,0.05420859167801629,-0.2864028936021512,1.0,3.965,-0.1364280216559296,1,1,-1,1
0.2313326918664309,0.41,1.7376666666666667,0.050067559390316686,1.9047355929226704,1.0,8.297666666666666,0.4433132508670872,0.0355990693240588,0.58,2.214,0.012080970259348466,-0.2208254251971513,0.54,1.7936666666666667,-0.10519019382823208,-1,1,1,-1
0.3568714369614969,0.34,1.1523333333333332,0.07723803203350964,-0.0292769966549875,0.38,1.5116666666666667,-0.006814006422189157,0.318569297238499,0.47,1.6870000000000005,0.10811030396457146,-0.1262831949367537,0.96,4.415,-0.060155001358135736,-1,-1,-1,1
0.0178639032234899,0.66,4.159666666666667,0.003866301941021673,1.8060640751455503,0.95,7.302666666666667,0.4203481781943782,0.6210155059501372,0.63,2.039333333333333,0.21074904486077334,-0.6323046494353255,0.98,2.9733333333333336,-0.30119832701878685,1,1,1,1
0.0026354929661707,0.52,3.0926666666666667,0.0005704023047581253,-0.0293191557760708,0.42,1.918,-0.0068238186486685596,1.0188995035777726,0.66,2.8646666666666665,0.3457757417177487,-0.1556977308552642,0.85,3.675,-0.07416661588066278,-1,-1,1,-1
0.0523277556916359,0.51,2.828333333333333,0.011325347034675404,2.002124940003979,0.93,7.969666666666666,0.4659799077064183,0.296371374395914,0.61,2.6843333333333343,0.100577173161645,-0.1758060506370586,0.49,1.385333333333333,-0.08374521423960897,-1,1,-1,-1
-0.0649196768407831,0.69,4.737333333333334,-0.01405062877019909,1.0309237575276855,0.81,6.300333333333334,0.23993994969372398,1.307881141588659,0.79,3.957666666666667,0.443845119389594,-0.150653654403692,0.41,0.7546666666666668,-0.0717638700050391,1,-1,1,-1
-0.1085771265649322,0.7,4.572000000000001,-0.023499453055508795,1.508457682479999,0.99,7.119333333333333,0.3510824712366205,1.634375844352478,0.86,3.815333333333333,0.5546450045781318,-0.5742357965428435,0.63,1.4699999999999998,-0.27353722827669297,1,1,1,1
0.2452985231055429,0.82,6.289333333333334,0.0530901978222557,1.8731564786575312,0.96,7.241,0.4359634434416372,0.0632603126090327,0.49,1.4943333333333333,0.02146814424472364,-0.2610797957572193,0.71,2.319,-0.12436536370673056,1,-1,-1,1
-0.0188289286886655,0.55,3.1653333333333338,-0.004075163340597418,1.4145333275107692,0.85,6.856000000000001,0.32922226591903453,1.3117340053606037,0.77,2.9916666666666667,0.4451526348254182,-0.7273362434522062,0.94,2.835333333333333,-0.3464666279199029,-1,-1,1,1
0.3326826356421425,0.36,1.3163333333333331,0.07200282624886158,-0.2425274404355466,0.53,3.056333333333333,-0.05644648445875974,1.673914104688641,0.74,3.5673333333333326,0.5680627864555009,-0.5537484969082813,0.91,3.461666666666668,-0.2637781028605293,-1,-1,-1,-1
-0.0322810384625071,0.81,6.798000000000001,-0.006986616536394551,-0.059135285398185,0.42,1.7773333333333334,-0.013763304318053293,1.955999660419085,0.82,4.542666666666666,0.663791896066469,-0.1937905218902516,0.51,1.4600000000000002,-0.09231211732756935,1,-1,1,-1
0.0626315885869375,0.49,2.7616666666666663,0.013555415605058359,-0.0434370175879237,0.35,1.132,-0.010109647526104203,2.8212715023797603,1.0,5.046000000000001,0.9574322520494258,-0.8186823890893486,0.82,2.7003333333333344,-0.3899793654430135,-1,-1,1,1
0.0814722688409683,0.52,2.802333333333334,0.01763312234837205,-0.1379738141998534,0.47,2.1106666666666665,-0.032112394147900895,1.453280914400764,0.73,4.417666666666666,0.493188272579049,-0.0892959431047286,0.42,1.022666666666667,-0.04253612352325433,1,1,-1,-1
-0.1034316723070487,0.68,4.423666666666667,-0.022385817388330863,1.2273157119160416,0.87,6.508000000000001,0.28564873786754663,2.0078874271734843,0.92,4.383333333333334,0.681400630757751,-0.5516200326279892,0.58,1.2346666666666664,-0.26276420887617263,1,1,1,1
-0.1860193356161241,0.74,6.055333333333334,-0.040260345645764084,0.0721035252578585,0.36,1.3553333333333333,0.01678156711084051,0.4005379719988537,0.4,2.018333333333333,0.13592735482519067,-0.5028475588455209,0.33,0.0053333333333333,-0.2395314404298769,1,-1,-1,-1
-0.0981918284541594,0.66,4.904000000000001,-0.02125175288934515,-0.1810574756105474,0.56,2.889333333333334,-0.0421398006132386,2.30611660540125,0.86,4.510000000000001,0.7826082718857351,-0.5334939331590953,0.72,2.2506666666666666,-0.25412984118603693,-1,1,1,1
0.0139648170546662,0.72,5.4910000000000005,0.0030224189310134736,-0.0143106006607234,0.47,2.388,-0.00333068743207107,0.2150613818450901,0.39,1.098666666666667,0.07298365399257836,-0.0258628484041487,0.95,4.291,-0.012319768134279496,1,-1,-1,1
0.245627124688494,0.81,6.300333333333334,0.05316131738230325,1.011819917413808,0.82,5.782333333333333,0.2354936709050061,0.2500888869681297,0.55,1.6853333333333331,0.08487065709927559,-0.1929273507627833,0.77,2.829999999999999,-0.09190094575108869,1,1,1,-1
-0.1204904587499862,0.55,3.5719999999999987,-0.026077867121844737,0.0366341771222021,0.32,0.9083333333333332,0.008526336260648344,0.5335001062282898,0.63,3.310666666666667,0.18104964649588126,0.0065180817029155,0.4,1.0006666666666668,0.003104888294025934,-1,-1,1,-1
-0.066060921013018,0.67,4.7700000000000005,-0.01429762935585438,-0.1641400313467493,0.54,2.768666666666666,-0.03820238943616318,1.8848422763876949,0.81,4.622999999999999,0.6396437861147494,-0.1828425381987448,0.5,1.2243333333333333,-0.08709704517041278,1,1,1,1
0.8804263366956544,0.91,9.149666666666668,0.19055152795593816,0.0275609801123226,0.32,0.8219999999999998,0.006414616147288487,0.2915116750996445,0.56,2.585333333333333,0.0989279760398559,0.0283394151398475,0.5,1.469,0.013499480727266136,1,-1,-1,1
0.0700875672856815,0.59,4.078999999999999,0.015169120323143956,0.0254111045539593,0.61,3.701333333333333,0.005914248365912952,0.0903075713192074,0.36,0.901,0.030646955215877122,-0.123856038373852,0.83,3.8813333333333326,-0.05899882530152834,-1,1,-1,1
0.3169253737143228,0.32,0.9043333333333337,0.06859246673142938,-0.2593340076520789,0.51,2.8319999999999994,-0.06035808981561917,2.281617619615531,0.85,4.474333333333333,0.7742942478317005,-0.7233340644240713,0.78,2.78,-0.3445601898938969,-1,-1,1,-1
0.3389806290439655,0.38,1.19,0.07336590708340121,1.892685281331226,0.9,7.949333333333334,0.44050862915191913,-0.0517741083132323,0.5,1.8493333333333333,-0.017570163338897417,-0.2844407377964857,0.6,2.258,-0.13549334871537091,1,1,-1,-1
0.5170988552407305,0.97,8.036666666666667,0.11191620793648394,1.9064296911898309,0.9,6.776666666666666,0.4437075398239869,0.0126842595939654,0.31,0.4346666666666667,0.004304555310747661,-0.4024512732880962,0.75,2.653000000000001,-0.19170766865182406,1,1,-1,1
0.0176105449661614,0.51,2.9756666666666667,0.003811467367086286,2.4484400089712253,0.93,8.807333333333334,0.5698564692984874,0.2980358797559105,0.34,0.99,0.10114204297797623,-0.3747108542185379,0.31,0.0046666666666666,-0.17849351970951802,-1,1,1,-1
0.3264382555326719,0.36,1.343,0.07065134899130583,0.0108444474362672,0.36,1.3273333333333333,0.002523965669929096,0.147285691169125,0.32,0.6029999999999999,0.04998316215641197,-0.3193676662549993,0.97,4.832000000000002,-0.15213079148762298,-1,-1,-1,1
0.0015603062085034,0.66,4.680666666666666,0.00033769858955529693,-0.0510290298445956,0.44,1.7216666666666665,-0.011876632742652646,1.0745764108573477,0.67,2.942666666666667,0.36467036659836227,-0.1376888176536046,0.81,3.4046666666666665,-0.06558806987026969,1,1,1,-1
-0.0024128358303272,0.52,3.2213333333333334,-0.000522212404391778,-0.0695855458034901,0.45,1.962,-0.016195525845228532,-0.1105678137857189,0.4,1.5016666666666665,-0.03752251099114276,0.0004942226262509,0.4,1.0876666666666668,0.00023542295368939574,-1,1,-1,-1
0.0214662074621729,0.79,6.633,0.0046459521493734945,0.0554808723136412,0.3,0.6663333333333331,0.012912766453091945,0.3816469273453722,0.51,1.7423333333333333,0.1295164527156657,0.1442948646613278,0.9,4.091666666666666,0.0687348604382508,1,-1,1,1
0.5898230553499406,0.93,8.847000000000001,0.12765597726482208,0.028403472275858,0.31,0.6156666666666669,0.0066107000243550325,2.285244010852611,0.86,4.760666666666666,0.7755249071021751,-0.3135283541840403,0.54,1.493,-0.14934923511557333,1,1,1,-1
-0.0870172388001147,0.57,3.8609999999999993,-0.01883322558716279,0.0204960622196943,0.39,1.308,0.004770308281289966,0.0887084515240317,0.31,0.6616666666666666,0.030104274773565764,-0.1893910407028909,0.7,3.405,-0.0902164244134542,-1,1,-1,1
0.1286953423229508,0.81,6.017666666666667,0.027853658049904438,0.8656992975327391,0.84,5.609999999999999,0.20148516743666117,2.1236780491196865,0.96,3.6923333333333335,0.7206955642097933,-1.0060895144884774,0.96,2.231333333333333,-0.4792507517787408,1,1,1,1
-0.1760996404580419,0.73,6.273,-0.03811341637928635,0.0131646392365167,0.44,2.197666666666667,0.0030639733084830124,0.3940112843845242,0.39,1.888,0.13371244526553303,-0.4813950708144957,0.33,0.0196666666666666,-0.22931254750997557,-1,-1,-1,-1
0.8826639107039806,0.9,8.719,0.19103580827381378,0.0472280423783452,0.3,0.6316666666666667,0.010991980764483345,0.7153616477080431,0.61,2.302333333333333,0.24276653729255535,0.0338558670468986,0.89,3.6156666666666655,0.016127242656531114,1,-1,1,1
0.0012937208976113,0.74,6.017333333333334,0.0002800012715584838,0.2866693867804675,0.66,4.259666666666667,0.06672019898715827,0.1024659746132177,0.46,1.6219999999999997,0.0347730548972762,0.0035369091063288,0.64,2.6826666666666674,0.0016848066934113397,-1,1,-1,-1
0.847130155348033,0.94,9.291,0.18334520305804897,0.0539985813643859,0.5,2.741,0.012567774097256915,-0.0369178946432438,0.44,1.7139999999999995,-0.012528529416395923,0.0047353995406459,0.38,0.7993333333333336,0.002255707625559637,1,-1,-1,-1
0.1983259145923286,0.79,7.231,0.04292387049740289,0.0216527943066244,0.56,3.1246666666666667,0.005039529197696745,-0.0471954333043651,0.41,1.4889999999999997,-0.016016335172609836,0.0088520563446723,0.45,1.1546666666666665,0.0042166771414260265,-1,1,-1,1
0.9634948290604016,0.91,9.047,0.20853012251332753,0.0693786450834457,0.6,3.5196666666666667,0.016147371218859164,-0.0751878323595938,0.38,1.2026666666666663,-0.025515890832214793,0.0156169850436396,0.37,0.7616666666666669,0.0074391510048555905,1,1,-1,-1
0.2927589855546186,0.37,1.3353333333333337,0.06336211184871333,1.966456526201184,0.93,8.050666666666666,0.4576783457810033,0.0939803014716782,0.52,1.6246666666666667,0.03189334015191885,-0.4108186522115198,0.81,3.1726666666666667,-0.1956934696980731,-1,1,1,1
0.0635399370854488,0.59,3.424333333333334,0.013752010353640537,1.6129783256072363,0.84,7.063666666666666,0.37540888497069486,0.1278888197829396,0.38,0.8989999999999997,0.04340060169091844,-0.5114384244954642,0.99,3.7836666666666665,-0.24362369938086972,1,-1,-1,1
-0.0212301074153593,0.71,4.998,-0.0045948527867173865,0.0277387651966196,0.64,4.000666666666667,0.00645599432280441,2.4158711889823863,1.0,4.303333333333333,0.8198548034734241,-0.7782778350778536,0.82,2.404333333333333,-0.37073265567570335,1,-1,1,-1
-0.1400427646866511,0.69,5.066333333333333,-0.03030959170345657,0.1366734409748842,0.72,4.690333333333332,0.031809741809254215,2.715379978472588,0.98,5.686333333333335,0.9214966959989459,-0.3544556968289321,0.32,0.0,-0.16884497525440484,-1,1,-1,-1
0.6151206506951254,0.96,8.206333333333333,0.1331311604183928,0.508273382628512,0.76,4.7636666666666665,0.11829690505048718,0.7721634825139534,0.65,2.741333333333333,0.26204291979345573,-0.1319050915499393,0.6,1.6773333333333336,-0.06283299187437863,1,1,-1,1
0.5662046363467272,0.83,8.256,0.12254421987935259,0.0460241476698262,0.44,2.1460000000000004,0.010711783093521405,-0.0502136767099439,0.39,1.3266666666666669,-0.01704061219756086,0.0220257696200918,0.43,1.2766666666666666,0.010491975611435757,-1,-1,-1,-1
0.3982724259320783,0.31,0.8973333333333336,0.08619848832431037,-0.2631226666212241,0.55,2.9613333333333336,-0.061239872426433584,1.5828905410776084,0.76,3.7416666666666663,0.5371728506857019,-0.4284102785595101,0.8,3.072333333333333,-0.20407324111092942,-1,1,1,1
-0.0478295742862373,0.7,4.638000000000001,-0.01035180126020593,1.7299671841170534,0.95,7.209333333333333,0.40263718446481905,0.9659075129153388,0.72,2.938333333333333,0.32779227542685124,-0.478058867358845,0.67,1.9813333333333327,-0.2277233469555693,1,1,-1,-1
0.6513391250973832,0.91,7.425333333333334,0.14096996004299892,1.4142589400168155,0.92,6.389666666666666,0.32915840424059795,1.723408735905378,0.93,3.693666666666667,0.5848593819587073,-0.6503597655868434,0.62,1.3026666666666669,-0.30979888180487547,1,-1,1,-1
0.3899163732612033,0.31,0.9026666666666664,0.08438997972143115,-0.1063995244181863,0.47,2.575333333333333,-0.024763709585623923,0.1409867808510427,0.55,2.651666666666667,0.04784555154849568,-0.01975260024787,0.47,1.5870000000000002,-0.00940915135487684,-1,-1,-1,-1
0.2274875634577664,0.45,1.884,0.049235354510794686,1.9782195958935755,0.92,8.151000000000002,0.46041611404914845,1.0078267647392911,0.69,3.870333333333334,0.34201807526361977,-0.5123197475626586,0.34,0.0,-0.24404351763404736,1,1,1,-1
0.1619069196179896,0.47,2.034333333333333,0.035041672010445495,1.4451996774288354,0.83,7.177999999999999,0.336359634131672,0.6400193042228439,0.65,2.966333333333333,0.21719821126052719,-0.2906834234393871,0.61,1.936,-0.13846705209304694,1,-1,-1,1
-0.0678911859547479,0.73,5.062333333333333,-0.014693755376481791,2.0686691177557286,0.95,7.577333333333334,0.48146757742552093,-0.033103242322511,0.42,1.1369999999999998,-0.011233981493892166,-0.3055277766586379,0.72,2.5909999999999997,-0.1455381599194834,1,1,-1,1
0.7709617187394677,0.93,8.202666666666666,0.16685999427584697,-0.109084532728704,0.59,3.148333333333333,-0.02538862559347482,2.278907379697902,0.92,4.216333333333334,0.77337449547687,-0.6047931121238663,0.73,1.8756666666666668,-0.2880932059045794,1,-1,1,1
-0.0104287134248606,0.72,5.4833333333333325,-0.002257096584797792,0.6931319418876578,0.8,5.556666666666666,0.16132138002763174,1.105047960648811,0.71,3.310333333333333,0.3750112517331918,-0.2215777737577977,0.57,1.713,-0.10554857507373464,-1,1,-1,-1
0.530126685281787,0.88,7.224333333333332,0.1147358338572516,1.612774714332854,0.95,6.783333333333333,0.37536149593869744,1.1833810454920912,0.81,3.5163333333333333,0.40159452164118137,-0.2104887545661594,0.44,0.7776666666666668,-0.10026632065447104,1,1,1,-1
0.8017678324425921,0.88,8.036,0.17352739141272283,0.8230251647863795,0.76,5.617,0.19155307576681738,0.3111741513230726,0.53,2.511666666666667,0.10560067268588433,-0.3024629238777936,0.31,0.0,-0.14407821726213688,1,-1,-1,-1
-0.0512316638696273,0.78,6.099,-0.011088118816074369,1.4688162517789465,0.88,6.621666666666667,0.34185621874341193,1.900900310526164,0.8,4.417333333333334,0.6450932721977841,-0.787933191500807,0.43,0.0,-0.3753319848186422,-1,1,1,1
0.0718770664573273,0.8,5.899666666666667,0.015556423368521696,1.2864362039574069,0.89,6.212333333333333,0.2994085991402096,1.9756373952913189,0.93,3.6106666666666665,0.6704561964388412,-0.9125613051090404,0.89,2.103333333333334,-0.4346985881669333,1,1,1,1
0.073317344857295,0.82,6.202666666666667,0.01586814422279079,1.4991043169616771,0.92,6.696333333333333,0.3489055439560666,1.8254999863311372,0.95,4.327,0.6195052697179065,-0.2553401014411188,0.42,0.6263333333333333,-0.12163126025335158,1,1,1,-1
0.5137824667538196,0.84,7.570666666666668,0.11119843875224063,0.3259907615748521,0.63,4.326333333333333,0.07587196081354078,0.0155159754890417,0.5,2.1256666666666666,0.005265531992467291,0.0316216540874665,0.37,0.7283333333333333,0.015062975287651879,1,-1,-1,-1
-0.1979790735873923,0.66,5.005,-0.04284880336152366,-0.0189013959937192,0.36,1.2143333333333337,-0.004399161403312938,2.7724266497027297,0.95,5.1690000000000005,0.9408561666708494,-0.6125447611193526,0.69,2.0936666666666666,-0.2917857039925855,-1,-1,1,1
0.3633661697672988,0.36,1.3260000000000003,0.07864369336851229,0.9810723684531242,0.82,6.625333333333335,0.22833740421024648,0.0222596372401591,0.38,1.0896666666666668,0.007554074322401055,-0.3569525175373247,0.73,3.144000000000001,-0.17003433582751673,-1,1,-1,1
0.4427937562364761,0.94,8.736333333333334,0.09583428312342328,-0.031023896741263,0.35,1.0143333333333333,-0.007220584615542752,2.586473355642124,0.95,5.247000000000001,0.8777506906617949,-0.2728408812511416,0.46,0.9640000000000002,-0.12996775691680398,1,-1,1,-1
0.0922396595357137,0.49,2.8106666666666658,0.019963519183935515,0.0783267076481146,0.32,0.94,0.018229967207113215,0.6000204854311815,0.57,2.4963333333333337,0.20362413335887353,-0.0522992359747269,0.81,3.6390000000000007,-0.024912741657073193,-1,-1,-1,1
0.0454255111784003,0.54,2.6933333333333342,0.009831487544671095,1.5074459340641706,0.92,7.157333333333333,0.35084699420718557,2.0618325832992266,0.99,3.922333333333333,0.6997075651570321,-1.1006186780230411,0.88,2.232333333333333,-0.5242797199138362,1,1,1,1
-0.0163519729065635,0.66,4.149,-0.003539073392708923,1.34514349677407,0.87,6.670333333333334,0.31307229132135195,2.030799297875453,0.9,3.894333333333335,0.6891760483119806,-0.9366273866263688,0.79,2.0466666666666664,-0.446162466374045,1,-1,-1,-1
0.1002716569108415,0.48,2.6213333333333333,0.02170189218412639,-0.0276325484646657,0.44,2.176333333333333,-0.0064312731568253,0.1999333588522058,0.4,1.227,0.06784977832307426,-0.0509009604440846,0.92,4.423000000000001,-0.024246673091996407,-1,-1,-1,1
0.2691696213814794,1.0,9.178666666666668,0.058256642828362376,0.0608720159725006,0.46,2.026,0.014167515632022985,0.0496629884664714,0.41,1.2970000000000004,0.01685372955096684,0.0304291047410503,0.56,2.2199999999999998,0.014494904392793393,1,1,1,-1
-0.1629963235875964,0.61,4.437333333333333,-0.03527745277064963,-0.0055283733767634,0.34,1.0616666666666668,-0.0012866883901190048,1.4215861232049116,0.74,4.376666666666667,0.48243226583269916,-0.0645892735430335,0.4,0.8899999999999999,-0.03076710119385312,-1,-1,1,-1
0.345294276862805,0.33,1.0286666666666668,0.07473237601863414,-0.2506161212286777,0.51,2.4770000000000008,-0.05832906563745602,2.74549935044892,0.92,4.786,0.9317180653770045,-0.9447145573162395,0.91,2.9650000000000007,-0.4500147902250237,-1,1,1,1
0.3551518451778828,0.32,0.9393333333333336,0.07686585911208393,-0.3377814447073621,0.59,3.3296666666666663,-0.07861615590751515,2.591878585666769,0.87,4.922333333333333,0.8795850201656998,-0.794660035183159,0.72,2.3720000000000003,-0.37853631688396977,-1,1,-1,-1
0.5957582388203484,0.96,7.946,0.1289405347932005,1.9784100610783115,0.94,6.953999999999999,0.46046044342511855,-0.024286829178592,0.36,0.6903333333333332,-0.008242026170109825,-0.3667881923860534,0.74,2.545666666666667,-0.17471955965464417,1,1,-1,1
0.5279829976217592,0.83,7.7206666666666655,0.11427187345300963,-0.0746245874384174,0.49,2.430666666666667,-0.017368325858382334,1.5136712205982523,0.77,3.833666666666666,0.5136824457969915,-0.1605624992171019,0.56,1.757333333333333,-0.07648394834568258,-1,-1,1,-1
-0.0986340004958772,0.57,3.9133333333333336,-0.021347452614190895,0.0407419463843727,0.31,0.807,0.00948238945364324,0.0294900894950899,0.33,0.8410000000000001,0.01000781483618533,-0.1577726846270533,0.61,2.681666666666666,-0.07515502013367963,-1,-1,-1,1
-0.0032035730791157,0.61,3.5793333333333326,-0.0006933524358608834,0.992418097641159,0.84,6.187666666666667,0.23097803953437962,1.2800032092444436,0.74,2.852999999999999,0.4343844093784201,-0.7106357147251989,1.0,3.0020000000000007,-0.3385113308690336,1,1,1,1
0.9474703548656072,0.92,8.875,0.20506192998518408,0.0271976311609205,0.56,3.256666666666667,0.006330049341562946,0.9288089939615078,0.6,3.397333333333333,0.3152024489887704,-0.4527236848165726,0.34,0.019,-0.21565493246065337,1,-1,-1,-1
0.0903425566158748,0.67,5.100666666666667,0.019552927354729552,0.3174138282578767,0.69,4.578666666666666,0.07387574243795811,0.3210080231449617,0.53,1.9993333333333336,0.10893791478996927,-0.0506417789970301,0.75,2.9960000000000004,-0.024123212006716015,-1,1,-1,1
0.3449023795230161,0.33,1.0006666666666668,0.07464755729640134,0.3153127553109156,0.79,5.710999999999999,0.07338673310674854,2.4258905979084955,0.94,4.511333333333334,0.8232550098145143,-0.979908560744506,0.84,2.499000000000001,-0.46677945416218425,-1,1,1,1
0.7301336841260246,0.87,7.3916666666666675,0.15802354305355823,1.1347312418895648,0.84,5.903333333333332,0.26410038095136956,0.1278258965350767,0.52,1.6886666666666663,0.043379247933629635,-0.1609452976761729,0.66,2.2753333333333328,-0.07666629439605643,1,1,-1,-1
0.7292435822999197,0.93,7.751666666666667,0.15783089745002343,1.4965218092562251,0.9,6.312666666666667,0.34830448421289434,0.9680494853607642,0.76,2.8463333333333325,0.32851917941341247,-0.3898893177502471,0.63,1.6543333333333332,-0.18572378098713035,1,1,1,-1
0.8443277826328002,0.9,8.760333333333334,0.18273868280696948,-0.0272428261145387,0.56,3.148333333333333,-0.006340568135817496,0.9473179817332492,0.67,3.452,0.3214836955226491,-0.0096750461887773,0.39,0.7530000000000001,-0.004608708363115206,-1,-1,-1,-1
-0.0997731525498846,0.58,3.948666666666667,-0.02159400040066436,0.0044890181386862,0.36,1.2726666666666668,0.00104478607511541,0.617259925564615,0.58,2.7066666666666674,0.20947454370651356,-0.0246016425329202,0.7,2.9653333333333336,-0.011718992703038339,-1,-1,-1,1
0.2775938020411497,0.41,1.82,0.060079896438087074,-0.1009104004650067,0.67,4.325000000000001,-0.02348615621121431,2.5235634351427896,1.0,5.108666666666668,0.8564014561733304,-0.6201828378011602,0.6,1.7326666666666664,-0.29542410190766677,-1,1,1,-1
0.2685612385266629,0.44,1.87,0.05812496993565614,-0.2236963170102455,0.49,2.644,-0.0520636784807709,2.7286262362040192,0.97,5.665333333333334,0.925991972104182,-0.4063775016594984,0.5,1.3006666666666669,-0.19357792758162337,1,-1,-1,-1
0.3216980833453328,0.32,0.9236666666666664,0.06962542891665006,-0.1208171267143471,0.61,3.8933333333333335,-0.028119300864207917,0.9139904484392334,0.63,3.939666666666667,0.31017359820304463,-0.293858242731948,0.3,0.0,-0.13997937729951235,-1,1,-1,-1
0.2853859319265963,0.46,2.037,0.06176635468429949,0.5396212974112489,0.77,5.707999999999999,0.12559290249069657,0.0933944201842036,0.35,0.7906666666666667,0.03169451432461819,-0.2615902303874975,0.91,4.154999999999999,-0.12460850924872452,1,1,-1,1
0.1052839341194893,0.52,2.599,0.02278670421307041,0.3682739057131066,0.79,5.553,0.08571305275011186,2.37581729023882,0.97,4.583,0.8062620335308416,-0.8296198968545947,0.71,2.048666666666666,-0.39518944739257544,1,1,1,-1
-0.0007547645325294,0.58,3.4696666666666665,-0.00016335442151833624,1.3213803485015625,0.83,6.9623333333333335,0.3075415927033051,-0.1397138045629453,0.39,1.2683333333333335,-0.047413551808913525,-0.055424667902395,0.42,1.1356666666666666,-0.026401541191704833,1,1,-1,-1
-0.0876031101070324,0.68,4.792333333333334,-0.01896002628367274,-0.1669051807566997,0.51,2.699000000000001,-0.038845957697612725,2.316099409121726,0.86,4.492000000000001,0.7859960558121672,-0.5426503749947207,0.74,2.366,-0.25849151235957346,1,-1,1,1
0.98782146747555,0.91,8.832666666666666,0.21379516051461636,0.0473680675307623,0.37,1.2799999999999998,0.011024570592568584,0.2055880724676326,0.37,0.9130000000000004,0.06976877306957274,-0.1245212908013968,1.0,4.193666666666667,-0.05931571830302789,1,-1,-1,1
0.2536876004318875,0.4,1.5976666666666668,0.05490585398342307,1.668134492070406,0.99,7.828666666666668,0.3882460785166164,0.6183325401773094,0.63,2.193,0.20983854831342466,-0.6229941525194231,0.93,3.2620000000000005,-0.2967632717059915,-1,1,1,-1
0.3627928502390813,0.38,1.5520000000000005,0.07851960926566862,0.2371586656045838,0.67,4.964333333333333,0.055196941460597185,0.0861644983549665,0.37,0.9856666666666666,0.02924095381714173,-0.244092356569967,0.81,3.927000000000001,-0.11627339685482918,-1,-1,-1,-1
0.3156471732707644,0.43,1.7280000000000002,0.06831582456682976,0.5778352618844096,0.78,5.923333333333332,0.13448692268019802,0.0880606650819375,0.52,1.917,0.02988444069110394,-0.1584317142498545,0.62,2.5529999999999995,-0.07546894890206811,1,1,1,-1
0.8547963716575548,0.88,8.053666666666667,0.18500440970661733,0.3597852583645817,0.65,4.320666666666666,0.08373738228670408,0.0058297813193962,0.36,0.87,0.001978406067220771,-0.1092913511717164,0.66,2.569333333333333,-0.05206093638555591,1,-1,-1,1
0.0332282490569184,0.76,6.542666666666666,0.007191622246172084,0.1347324292160836,0.58,3.738,0.03135798554661998,0.0126631104411167,0.45,1.5493333333333337,0.004297378092594857,0.0095131413045921,0.48,1.6226666666666667,0.004531584969674556,-1,-1,1,-1
0.3571109253452791,0.99,7.796666666666669,0.07728986473722983,0.7208553353476796,0.82,5.059333333333333,0.167773796691391,2.111659130770347,0.98,3.5496666666666665,0.7166168004138596,-0.9517434198943548,0.99,2.140333333333333,-0.453362988994816,1,1,1,1
0.1190220189007473,0.51,3.06,0.02576005125773277,-0.0348767276046007,0.57,3.6910000000000007,-0.008117302764462554,-0.0040644853415041,0.37,1.092,-0.0013793317483466838,-0.0998747213475659,0.61,2.807333333333333,-0.04757532466069788,-1,-1,-1,-1
0.2730174828650726,0.39,1.5613333333333332,0.05908943922994816,0.2258427964673295,0.78,5.548333333333335,0.052563255844461164,2.385931743267118,0.92,4.991666666666666,0.8096944942255896,-0.5854954287773304,0.57,1.5499999999999998,-0.2789007542208765,-1,1,1,-1
-0.0649196003243401,0.7,4.799333333333333,-0.014050612209670946,2.112197101612084,0.93,7.720999999999999,0.49159839668397876,-0.0350210399022268,0.53,1.979,-0.011884809056632377,-0.1160835313665469,0.49,1.3929999999999998,-0.05529639149935281,1,1,-1,-1
-0.0455015636188274,0.55,3.177,-0.009847947648286977,1.6599940232004444,0.99,7.6223333333333345,0.386351444042554,1.03885681081842,0.76,3.3723333333333323,0.3525484927982944,-0.3740131702376925,0.59,1.5653333333333328,-0.17816117793723132,-1,1,1,1
0.5274315664685458,0.85,6.748666666666668,0.11415252667244685,1.674576840492402,0.95,6.848333333333333,0.3897454879006723,0.5907580698315764,0.63,2.2076666666666664,0.20048082176356366,-0.3856821050359427,0.77,2.25,-0.18371967516236323,1,-1,-1,1
0.7019743591338843,0.95,7.919666666666666,0.15192899297047158,0.9165577290530704,0.8,5.409999999999999,0.21332209466952912,0.859703138644905,0.69,2.4250000000000003,0.29175054986110155,-0.3031317356541465,0.81,2.424666666666667,-0.144396805759482,1,-1,1,1
0.1739394602041648,0.47,2.4590000000000005,0.03764588646692433,0.1632879419897195,0.64,4.492666666666667,0.03800407188264148,0.2962331851195781,0.47,1.583333333333333,0.10053027697673696,-0.1143922379263058,0.95,4.090999999999999,-0.054490743849674145,-1,-1,-1,1
0.2258371287057383,0.43,2.0476666666666667,0.04887814931294603,0.1413294772617161,0.67,4.6306666666666665,0.03289340013439917,0.4214189007792637,0.62,2.910000000000001,0.14301354793005425,-0.0619634421701678,0.49,1.6093333333333335,-0.029516286389238134,-1,1,1,-1
0.3335266047922527,0.98,8.848000000000003,0.07218548731248303,0.0025607909247424,0.37,1.211,0.0005960053216082137,1.2436795492060917,0.71,3.2173333333333343,0.422057540587571,-0.1290052746020857,0.71,2.476666666666667,-0.06145166403797219,1,-1,1,1
0.6079496911860192,0.94,8.354333333333333,0.13157914268060136,0.3223731936928256,0.69,4.110333333333334,0.07502999839945435,0.6497570679585891,0.61,2.41,0.22050283793526426,-0.0800026430425369,0.66,2.261333333333333,-0.03810925993192147,-1,1,-1,-1
-0.1612753373548234,0.58,3.8129999999999993,-0.03490497804723686,-0.0881316279070638,0.44,2.0706666666666664,-0.020511990544440434,2.725224240719139,0.92,5.134,0.9248374642180026,-0.6162944506449848,0.67,2.12,-0.29357186864117524,-1,-1,1,1
0.6319809588497165,0.86,8.139999999999999,0.13678025330300952,0.0453313924962093,0.46,2.095666666666667,0.01055054940354774,0.0576309640507606,0.41,1.4186666666666663,0.01955775743396424,-0.0124057298789543,0.57,2.3340000000000005,-0.005909469570285367,1,1,-1,-1
0.9992736830211556,0.91,8.009000000000002,0.21627377465840278,0.8392699719987569,0.81,5.369666666666666,0.19533393559942955,0.1180599925627381,0.4,0.9979999999999998,0.04006507153279489,-0.1831009088510007,0.84,3.1103333333333336,-0.08722012003358155,1,1,-1,1
0.0023382699081393,0.54,3.047666666666666,0.000506074029363522,1.7888080794221404,0.92,7.413999999999999,0.4163319716460691,0.710813264573378,0.66,2.338,0.24122298903634082,-0.4769483680320157,0.9,3.027,-0.22719436058848314,-1,1,1,1
0.0150936599913098,0.69,4.763999999999999,0.0032667355051939017,2.120949532805525,0.91,7.722666666666666,0.4936354609042158,-0.0840600923396657,0.5,1.789333333333333,-0.028526798448274788,-0.1196837871489293,0.51,1.5663333333333331,-0.05701137338262965,1,-1,-1,-1
0.097566610808085,0.5,2.8843333333333336,0.021116436426401042,-0.0606941947525498,0.48,2.602333333333333,-0.014126129046198449,0.1334463405874371,0.35,0.8413333333333334,0.04528661289373012,-0.099408806736835,0.93,4.540000000000001,-0.04735338623052647,-1,-1,-1,1
0.3548324887901878,0.31,0.873,0.07679674049863337,-0.1055117454617309,0.44,2.220333333333332,-0.02455708553937835,1.7208383022101057,0.74,4.937999999999999,0.5839870745187703,-0.4123609633726586,0.32,0.0043333333333333,-0.19642814963739075,-1,-1,1,-1
0.0235719056127954,0.63,3.987333333333333,0.005101690447163435,0.0532515502411898,0.69,4.306666666666668,0.012393908077766618,2.5104399209231225,0.92,4.247333333333333,0.851947834547925,-0.9864832585237222,0.97,2.681333333333334,-0.4699113115248061,1,1,1,1
0.0995604810185604,0.48,2.6800000000000006,0.021547971694391613,-0.1120129117536008,0.41,1.776333333333333,-0.026070184351615112,2.765170165933169,0.88,5.749,0.9383935920510049,-0.3267010832558372,0.47,1.1606666666666663,-0.15562406476017612,-1,-1,-1,-1
-0.0231682142550129,0.7,5.323666666666667,-0.005014319134150733,0.0236315809824927,0.39,1.582,0.005500077295454306,0.1500210043619041,0.4,1.2820000000000005,0.0509114234272659,-0.0374037733690664,0.78,3.658,-0.017817287873833635,1,-1,-1,1
0.7707683761972968,0.87,8.377666666666666,0.1668181489614873,0.0235351812407151,0.37,1.3030000000000002,0.005477640961997334,0.1110121286551224,0.36,0.9476666666666668,0.037673294560066635,-0.0720182318206781,0.74,3.52,-0.034305885554710154,1,-1,-1,-1
0.5674457977340195,0.97,8.557333333333332,0.12281284564499709,-0.0230084090683773,0.55,2.614,-0.005355038599205835,0.8163284304548137,0.64,2.419666666666667,0.27703082348616875,-0.0697544820371116,0.82,2.9420000000000006,-0.033227548319315355,1,1,1,1
0.8783491179265273,0.87,8.921999999999999,0.19010195347837142,0.0456020903823,0.45,2.2060000000000004,0.010613552352792563,0.0300289397232915,0.48,2.008666666666666,0.01019068011060831,0.0509840252536266,0.43,1.2156666666666665,0.024286241014975507,-1,-1,-1,-1
0.7738858157621475,0.92,8.672666666666666,0.16749285943712128,-0.0206200110348699,0.37,1.2009999999999998,-0.004799156459693723,1.86220672297648,0.81,3.903333333333334,0.6319621401403708,-0.3714565222691188,0.73,2.3286666666666664,-0.17694331864804522,1,-1,1,1
0.9477283535659105,0.89,8.911,0.20511776889470368,0.0109553770310171,0.5,2.298666666666666,0.002549783720186922,0.1648644015768052,0.49,1.911333333333333,0.055948707932333704,0.0201791281334018,0.57,2.156333333333333,0.009612327918047406,-1,1,-1,-1
0.035280837630188,0.56,3.509333333333333,0.007635865986505156,0.1907977309515978,0.7,4.6466666666666665,0.04440677366480579,1.201973011941251,0.71,2.963666666666667,0.40790392798241143,-0.305247774866197,0.9,3.3189999999999995,-0.14540478106243912,-1,1,1,1
0.5477800418868508,0.84,7.402666666666666,0.11855656698896479,0.2655931783355481,0.64,4.240666666666667,0.06181486592340587,0.2628597654052975,0.56,2.4166666666666665,0.08920460755120241,0.0132772637274836,0.47,1.3660000000000003,0.006324624729039454,1,-1,-1,-1
0.3672878841997185,0.33,1.069,0.07949247383560859,0.001144807561477,0.36,1.3246666666666669,0.0002664455704935188,0.1296537438660986,0.31,0.5996666666666666,0.04399954980286365,-0.2344936312487657,0.94,4.836000000000001,-0.11170104393786015,-1,-1,-1,1
-0.0569690954714494,0.57,3.0866666666666664,-0.012329876715290655,0.7231810213360736,0.83,6.066333333333334,0.16831508306197274,2.229243355620578,0.96,4.678999999999999,0.7565204144789652,-0.6040311994174412,0.58,1.4713333333333334,-0.2877302687781253,1,1,1,-1
-0.213298571513282,0.72,4.888666666666666,-0.04616441719044664,1.2912847313153657,0.89,6.670666666666665,0.30053705835153594,2.4130483830621894,0.99,5.182333333333332,0.818896850498323,-0.5600220129175688,0.36,0.0,-0.26676649228358734,1,1,1,-1
-0.0154684943756895,0.55,3.5643333333333334,-0.00334786127539978,-0.0600747182643384,0.44,2.143333333333333,-0.013981950433248114,0.816253147367012,0.63,3.326,0.2770052752692621,-0.05833513516724,0.56,1.9106666666666663,-0.027787942306732413,-1,-1,-1,1
-0.0637740393896066,0.57,3.575666666666665,-0.013802677342911547,0.0048070075376231,0.37,1.4099999999999997,0.001118795777410983,0.7987345093655929,0.65,3.4590000000000005,0.27106011578341,-0.0289569373572329,0.48,1.5766666666666669,-0.013793637442608206,1,-1,1,-1
0.3616960997723383,0.33,1.0593333333333337,0.07828223849594741,-0.1533325728595123,0.45,1.8796666666666668,-0.03568703267305646,1.6540686731267005,0.77,4.129666666666667,0.5613280017255611,-0.3484969453466089,0.68,2.5173333333333336,-0.1660065239173804,-1,1,1,1
-0.0262901602127296,0.79,6.141000000000001,-0.0056900049327735696,-0.1846508747763406,0.59,3.029333333333333,-0.042976137935736215,2.344572979359143,0.88,4.458666666666667,0.7956589026715716,-0.5375204299293821,0.71,2.0409999999999995,-0.25604786296879617,1,1,1,1
-0.0350572847004149,0.58,3.455,-0.00758748220858778,1.4676532852478497,0.99,7.166333333333332,0.34158554680581293,1.8121689148342293,0.83,3.444000000000001,0.6149812110462224,-1.046395187111072,0.97,2.4526666666666666,-0.49845035939531285,-1,1,-1,1
0.3625506171276189,0.99,9.344666666666663,0.07846718251786831,0.0795168750719474,0.42,1.867,0.018506969953161465,0.0470314176121994,0.35,0.9386666666666666,0.01596067448437434,0.015403642309506,0.56,2.331,0.007337525191001399,1,-1,-1,-1
-0.0662894903398445,0.58,4.0233333333333325,-0.014347098837462706,-0.0603322240360708,0.51,2.6506666666666674,-0.014041883014551206,0.0108072151675546,0.53,2.3746666666666667,0.0036675578183548115,0.0245880938257426,0.35,0.6496666666666665,0.01171253877621872,-1,1,1,-1
-0.0396367714413452,0.64,4.3693333333333335,-0.008578624975867217,0.0064294964146673,0.62,3.868,0.0014964181735328973,0.9396565710305972,0.63,3.653666666666667,0.31888370410150146,-0.4525695651530985,0.33,0.0,-0.21558151755718782,1,1,1,-1
0.1856365379577906,0.44,1.9963333333333333,0.0401774963764349,1.1391502135411624,0.87,6.7363333333333335,0.26512886421993354,2.226239108868992,0.94,4.074333333333333,0.7555008873860722,-1.1220679923827237,0.92,2.4660000000000006,-0.534497101055357,-1,1,1,1
-0.1888887688111955,0.73,5.517000000000001,-0.040881379861687765,-0.0544167545015081,0.39,1.4726666666666668,-0.012665100830443265,2.752804902000881,0.89,4.872666666666666,0.9341972917360973,-0.6903704590202189,0.76,2.483,-0.328857976081276,1,-1,-1,-1
0.3579815784780923,0.32,0.966,0.07747830104116848,0.0067344479305322,0.38,1.5746666666666664,0.001567393404088377,0.0833323056567724,0.31,0.6433333333333332,0.028279815326577227,-0.2898693228280411,0.73,3.873333333333333,-0.1380792552574846,-1,-1,-1,-1
0.3585698899197118,0.38,1.2166666666666663,0.07760562985840411,0.3766605013092086,0.75,5.511,0.08766497141600436,0.086909282771594,0.42,1.149333333333333,0.02949370532322737,-0.2802860253125927,0.8,3.604999999999999,-0.1335142513759631,1,1,1,1
0.0057279509795193,0.68,4.629333333333332,0.0012397059989147216,0.0431349551119888,0.64,4.050000000000001,0.010039344698420815,2.415779081426286,0.89,4.114000000000001,0.8198235456718287,-0.9333948626090982,0.97,2.6780000000000013,-0.4446226535213016,1,-1,1,1
0.1409668837278381,0.46,2.2066666666666666,0.030509599685921353,1.718857573145656,0.95,7.688333333333333,0.40005150392527405,0.973880265360518,0.71,3.113,0.3304979243947658,-0.5104592914610531,0.67,2.173,-0.24315728934868536,-1,1,-1,-1
0.0622236808588905,0.66,4.630333333333335,0.013467131738930372,-0.1137133911994787,0.56,3.3023333333333325,-0.026465958481098395,1.5727233036344264,0.77,3.731,0.5337224769679878,-0.3032588832672487,0.72,2.522333333333334,-0.1444573725264432,1,-1,1,1
-0.0468645318411278,0.6,4.346000000000001,-0.010142936185646587,-0.0180213412403049,0.42,1.9513333333333336,-0.004194335108720267,0.2389534078123101,0.56,2.775,0.08109169896752089,0.0268556629116505,0.42,1.162333333333333,0.012792695336327705,-1,-1,-1,-1
0.1723966582170462,0.48,2.5943333333333327,0.03731197633302004,0.4227337736469332,0.75,5.451,0.0983881879159811,0.267810604226776,0.58,2.3833333333333333,0.09088473396171753,-0.1173331020204999,0.62,2.255666666666667,-0.05589162449471119,-1,1,1,1
0.0579143081738227,0.71,4.843999999999999,0.012534450019352156,1.8015722563091767,0.97,7.307333333333334,0.4193027402774002,0.2819490441050634,0.56,1.839666666666667,0.09568278275699153,-0.3034723090557105,0.8,2.7116666666666664,-0.14455903790322758,1,1,-1,1
1.0029624454047823,0.91,8.463333333333331,0.2170721370871149,0.3380200155998869,0.65,4.241333333333333,0.07867168153444228,0.1138095107489467,0.51,1.918,0.03862261965539113,0.0036726871676133,0.53,1.7476666666666665,0.0017494845744632467,1,-1,-1,-1
0.4408551026952914,0.99,9.003333333333332,0.09541469845284609,0.0826125121385077,0.54,3.0409999999999995,0.01922745679478958,0.1266452481571365,0.51,2.0636666666666663,0.042978580775429404,0.058735557772489,0.47,1.416666666666666,0.027978683619340517,1,-1,1,-1
-0.0873492620014202,0.7,5.372333333333333,-0.018905085691397105,-0.142737967893697,0.56,2.9500000000000006,-0.03322121600721603,1.9145821048624985,0.81,3.7563333333333326,0.6497363528628192,-0.4135152517409897,0.87,2.973333333333333,-0.19697799491489906,-1,1,1,1
0.3322977145092995,0.38,1.5473333333333334,0.07191951739387997,0.855455484136459,0.8,6.513000000000001,0.19910099493794045,-0.1981433853459686,0.45,1.7926666666666664,-0.06724232938959164,-0.0309748038357011,0.39,0.9183333333333332,-0.014754848162796146,-1,1,-1,-1
-0.0156052837727678,0.77,6.175666666666667,-0.003377466737589006,0.0219705311847782,0.42,1.8453333333333333,0.0051134801276305885,0.3509167315300909,0.51,1.6980000000000004,0.1190877929569268,0.1459133906765912,0.89,3.9833333333333343,0.06950584532420583,1,-1,1,1
0.9330591673687696,0.91,8.531666666666668,0.20194290266543322,-0.0320123330314052,0.47,1.871333333333333,-0.007450635918561444,0.5542766738462774,0.58,1.958,0.1881004233911811,0.0368827026647355,0.93,3.617666666666667,0.017569075837842556,1,1,1,1
0.3136627725299452,0.38,1.5890000000000002,0.0678863387853626,-0.0105425348080776,0.34,1.1036666666666668,-0.0024536977182103028,1.8004044935021866,0.78,5.014333333333332,0.6109888138591757,-0.1341737379946926,0.36,0.555,-0.06391366163438598,-1,-1,1,-1
-0.0250431780938868,0.58,3.535333333333333,-0.005420119380540973,-0.0948191658491723,0.48,2.217,-0.02206846599249149,0.8548974627577977,0.64,3.414666666666668,0.29011968622981626,-0.0484712376279623,0.54,1.7516666666666665,-0.023089274600637904,1,1,-1,1
0.0333452338065107,0.78,6.463,0.007216941369252862,-0.0747784794157087,0.54,2.7996666666666656,-0.017404143088337428,0.7891867294554435,0.63,3.430666666666667,0.26781996239379974,-0.0164892046893465,0.38,0.7443333333333333,-0.007854632843103102,1,1,-1,-1
0.0782242328897764,0.65,4.863666666666666,0.016930146769883213,0.1599990663367028,0.65,4.119000000000001,0.03723861017611703,0.1102607189060259,0.36,0.8736666666666669,0.037418294668109225,-0.054191851343516,0.86,3.9596666666666662,-0.02581428900972733,-1,1,-1,1
-0.1404506637195028,0.74,5.666666666666666,-0.03039787368767498,-0.1120873869329175,0.45,2.072,-0.026087517903828066,2.61193372656632,0.9,5.004333333333333,0.8863909722693626,-0.506622126608063,0.62,1.8806666666666667,-0.24132945582690432,1,-1,1,-1
0.298452377359544,0.39,1.604666666666667,0.06459433817187406,-0.1701395991905943,0.61,3.6456666666666666,-0.039598744885462826,0.9432434010084408,0.61,2.6053333333333333,0.32010093778514676,-0.3309273033186537,0.98,3.84,-0.15763722473562522,-1,1,-1,1
0.728742908467348,0.9,8.439666666666666,0.15772253612571077,0.0032480355766633,0.3,0.5783333333333337,0.0007559564780396371,2.5137283647982005,0.88,4.198333333333333,0.8530638073362221,-0.8526044509293444,0.96,2.7926666666666664,-0.40613813998999654,1,-1,1,-1
0.3367168640696444,0.36,1.3123333333333336,0.0728759582292938,0.3858191445853212,0.77,5.7476666666666665,0.08979657852165805,1.054113743091623,0.7,3.799666666666666,0.3577261153749861,-0.1632194990659756,0.47,1.308,-0.07774961025420186,-1,1,-1,-1
-0.0994477948682304,0.63,4.218666666666667,-0.02152358292132805,0.0100209010000285,0.32,0.8433333333333335,0.0023322912720517607,1.4432840807147076,0.68,3.2376666666666667,0.4897957274158731,-0.2602118953939007,0.95,3.755666666666667,-0.12395193935869832,1,-1,-1,1
-0.0037407499002943,0.8,6.150333333333333,-0.0008096141374840591,1.6410813821008805,0.88,6.910666666666667,0.3819496654232627,0.8884985008101647,0.66,3.4380000000000006,0.3015226006627377,-0.3417254994307156,0.32,0.001,-0.16278094557759332,1,1,-1,-1
-0.1635291522417832,0.75,6.310000000000001,-0.0353927733942637,0.0585949512359067,0.3,0.6706666666666669,0.013637545501488844,2.1166494423047317,0.82,3.983000000000001,0.7183103223619471,-0.4208677635249267,0.91,3.2596666666666674,-0.20048036398760072,-1,-1,1,1
-0.0252430218894144,0.57,3.5333333333333328,-0.005463371767484802,0.183273265182505,0.72,4.728,0.04265550939824359,1.944775408167143,0.82,3.621666666666667,0.6599828117220226,-0.8072020804995974,1.0,2.998333333333333,-0.3845107203144659,-1,1,1,1
0.4811973917438239,0.84,7.403666666666667,0.10414601929030454,-0.0668955819098982,0.48,2.329999999999999,-0.01556945646173288,0.9060580056169448,0.63,2.794,0.30748162878812274,-0.0782346277105561,0.71,2.765,-0.03726706580823165,1,-1,-1,-1
-0.0919365272767791,0.63,4.1546666666666665,-0.019897911974444814,1.6310415272332,0.96,7.304000000000002,0.3796129627774137,1.353092932731526,0.81,3.696,0.45918828185254384,-0.411863055035427,0.54,1.328,-0.19619097099523336,-1,1,1,-1
0.3508008790144823,0.35,1.1803333333333337,0.07592417527555516,1.4273896262484111,0.93,7.596333333333334,0.33221447523600184,2.072526222851378,0.91,4.270666666666667,0.7033365797309167,-0.9532351967284702,0.75,2.0266666666666664,-0.4540735969068758,-1,-1,1,1
-0.0021160312433945,0.66,4.524333333333333,-0.0004579746991038822,-0.0518192047486518,0.62,3.9453333333333336,-0.01206054016096956,2.100738862601291,0.82,4.489,0.7129108767063171,-0.4098007419745253,0.6,1.8356666666666668,-0.1952085881449929,1,-1,-1,-1
0.0909849259389314,0.5,2.822,0.019691955971796887,0.0358414722892126,0.64,4.208333333333333,0.008341840019912165,0.6780585799703447,0.61,2.8596666666666675,0.23010729477643063,-0.0949410409873885,0.66,2.533,-0.0452251659644777,-1,1,-1,1
0.0047230538366491,0.57,3.082333333333333,0.0010222151333743536,1.7531867348489456,0.91,7.393999999999999,0.40804136473890834,0.8297261022400892,0.7,2.7706666666666666,0.2815774837628473,-0.4734521229126569,0.75,2.418666666666667,-0.2255289241857319,1,1,1,1
0.7548010706876065,0.85,7.735666666666665,0.16336232950743737,0.0003378252902739,0.51,2.691,7.862636064181542e-05,0.1628559073048656,0.33,0.666,0.05526710136154126,-0.0854253590087585,0.96,4.203333333333332,-0.04069237074469602,1,-1,-1,1
0.6713280049654173,0.83,7.11,0.14529617274499157,0.3649452983849839,0.74,4.552333333333333,0.0849383437873703,1.042375622565758,0.69,2.492,0.3537426436813095,-0.3716646945316584,0.96,2.978,-0.17704248150769625,-1,1,1,1
-0.2121807638749118,0.7,4.990666666666668,-0.04592248899659947,1.2832438073041033,0.88,6.573,0.2986655922138458,2.001808324718121,0.91,4.617666666666668,0.6793376145789224,-0.2592276246803527,0.42,0.6703333333333333,-0.1234830819929981,-1,1,1,-1
-0.0329669975021276,0.57,3.636333333333333,-0.0071350793181934775,0.2158493555769167,0.7,4.984666666666668,0.05023735571168781,1.8640660713860373,0.8,4.4303333333333335,0.6325931322776414,-0.3037428426715032,0.56,1.5009999999999997,-0.14468790659421676,-1,-1,-1,1
0.5634738539153128,0.85,7.236,0.12195319398299628,0.0114359145896472,0.62,3.6343333333333327,0.0026616253154569335,1.719729759971366,0.79,3.690333333333333,0.583610877441944,-0.4089865589881407,0.72,2.114333333333333,-0.19482075207007993,1,-1,-1,1
-0.0088243681319504,0.61,4.42,-0.001909866573391813,0.0503871563358608,0.58,3.821333333333333,0.01172724138730654,-0.0249720488639999,0.46,1.9013333333333329,-0.008474563671727553,0.0087068301256783,0.45,1.408,0.004147498630340714,-1,-1,-1,-1
-0.078793642878618,0.68,4.798000000000001,-0.01705338472731911,-0.1456462273878651,0.63,3.689666666666667,-0.03389809209202024,2.5687999507810884,0.93,5.376333333333333,0.8717530091897319,-0.2334887910362022,0.44,0.915,-0.11122238829106772,1,1,1,-1
0.470558440669941,0.85,7.142666666666667,0.1018434207667467,2.1185254300554077,0.93,7.486999999999999,0.49307126875356594,-0.15153222207876,0.42,1.2749999999999997,-0.051424273247202,-0.0775478496473456,0.46,1.086,-0.03693991906993558,1,1,-1,1
-0.0987882836709204,0.76,6.495333333333333,-0.021380844271751607,0.0292251324093438,0.31,0.7316666666666668,0.006801935399089936,1.9772608120745383,0.8,3.839,0.6710071223548552,-0.3287628521188681,0.9,3.3073333333333337,-0.1566061883817546,-1,-1,1,1
0.3096270227429027,0.38,1.578,0.06701287753560602,-0.1088249499362103,0.45,1.956,-0.025328209600810468,0.9128362428404512,0.61,3.909666666666667,0.3097819047184445,-0.3564011140774937,0.31,0.003,-0.1697716747830949,-1,1,-1,-1
0.3941561775751179,0.83,7.356,0.08530760469080992,0.0127798895457067,0.46,1.9176666666666664,0.002974425637490332,0.3692568051008684,0.52,1.9826666666666664,0.12531171643497924,0.0614586386910418,0.78,3.300333333333333,0.029275823246160196,1,1,-1,1
0.3458025835429669,0.34,1.1246666666666667,0.07484238932757102,-0.1908888771238821,0.57,3.248,-0.04442798726846269,0.7679738919223111,0.63,2.712000000000001,0.26062113208109355,-0.1815399263312564,0.81,3.4356666666666684,-0.08647654599237779,-1,1,1,1
0.3210924051842736,0.32,0.9143333333333334,0.06949434140344309,-0.1650561787391065,0.44,2.089,-0.0384156160279738,2.62147201941242,0.88,4.615666666666668,0.8896279061102372,-0.9028022297295912,0.94,3.155000000000001,-0.4300498524978767,-1,-1,1,1
-0.0460905608950188,0.63,4.196,-0.009975424901365736,-0.0966984824352357,0.5,2.390333333333334,-0.022505863155789015,1.5981345116376802,0.74,4.004333333333333,0.5423460745499041,-0.2422872055380418,0.61,2.183666666666667,-0.11541351314004446,1,1,-1,-1
0.1286041379657545,0.48,2.5166666666666666,0.027833918602212293,2.0502751056006847,0.98,8.289333333333335,0.4771865058924222,-0.034709602239825,0.34,0.7529999999999999,-0.011779118958307971,-0.4122805642038267,0.67,2.657,-0.1963898514923945,-1,1,-1,1
0.3382324695369469,0.38,1.5433333333333332,0.07320398219397524,0.7557144727227465,0.77,6.367000000000001,0.1758870054588352,0.26357211832884,0.62,2.9713333333333334,0.08944635304193806,-0.0275997177004442,0.37,0.7146666666666667,-0.013147125843512995,-1,-1,1,-1
0.2779885943379847,0.43,1.711,0.0601653417186877,-0.0783307504900197,0.65,4.486000000000001,-0.018230908148939656,2.5247370765099344,0.92,5.349666666666666,0.8567997454185505,-0.4087285308958579,0.53,1.2566666666666668,-0.1946978403853583,1,-1,1,1
0.3035363665517576,0.41,1.8076666666666668,0.06569467089513589,-0.068297835323257,0.44,2.2253333333333334,-0.015895820667623375,-0.0487398451361842,0.43,1.7213333333333334,-0.01654044981275811,-0.0433048167625633,0.5,1.929,-0.02062824996208304,-1,-1,-1,-1
-0.0552015432173247,0.72,5.559333333333334,-0.011947323662607666,0.0255720875872726,0.42,1.9086666666666663,0.0059517159871921126,0.2277721791966422,0.53,2.066666666666666,0.07729721520899271,0.0569349551696971,0.65,2.7033333333333336,0.027120966548825655,1,-1,1,1
0.0134336840318738,0.8,5.935,0.0029074652945504905,1.3875055116057409,0.88,6.458,0.3229317398338312,1.3889522410647817,0.81,3.595333333333333,0.47135756733445644,-0.3879914532865856,0.55,1.3263333333333334,-0.18481973322807346,1,1,1,-1
0.1966577578644255,0.77,6.4833333333333325,0.04256282971508722,0.4473117583564105,0.66,4.582333333333334,0.10410853374340445,0.0926960608335367,0.36,0.8879999999999999,0.03145751772032655,-0.1068205793050047,0.77,3.307666666666667,-0.05088398417847781,-1,-1,-1,1
0.1914979046816221,0.43,1.8703333333333327,0.041446077674590985,1.5403232923303856,1.0,7.659,0.3584989584100246,1.1748700362982676,0.75,2.9090000000000003,0.39870620880323493,-0.734168394072308,0.93,2.923666666666667,-0.3497211229462368,-1,1,1,1
0.7711348262416191,0.93,7.681666666666666,0.16689746010082374,1.0149560839743712,0.83,5.586666666666667,0.23622359068935295,1.9493924730533607,0.94,3.437666666666667,0.6615496679526764,-0.9652364728043308,0.95,2.0700000000000003,-0.45979040490341344,1,-1,1,1
0.5659887320881216,0.84,7.781666666666667,0.12249749151077163,-0.0295567906615015,0.57,3.2673333333333336,-0.006879126426803825,1.4053858166672009,0.74,3.892666666666668,0.4769344979081276,-0.0797336202571781,0.46,1.1443333333333334,-0.037981110925026824,-1,-1,-1,-1
-0.0728591978896711,0.56,3.368333333333333,-0.01576898702920119,0.6880700190757718,0.82,5.984999999999999,0.16014325458821987,2.2712388652974336,0.99,4.850666666666667,0.7707720933308445,-0.4914450704619666,0.56,1.2553333333333332,-0.23409986495744478,-1,1,1,1
-0.1166966003126854,0.62,3.794333333333333,-0.025256758652066988,0.8031891030238238,0.84,6.258333333333334,0.1869363777552756,2.5345491860255787,0.96,5.542000000000001,0.8601296022235388,-0.3593370635518691,0.32,0.0,-0.17117021434892488,1,1,-1,-1
0.7277831027187283,0.86,8.174999999999999,0.15751480443446353,0.0098520058603503,0.46,2.267333333333333,0.0022929821659980927,0.1067790654356793,0.31,0.6190000000000001,0.03623675389113762,-0.113939530771344,0.72,3.297333333333333,-0.054275096791209995,1,-1,-1,1
0.3119538964968321,0.35,1.1966666666666663,0.06751648508423513,2.2240328518369834,0.96,8.803333333333335,0.5176273479880732,-0.06156215107535,0.34,0.614,-0.02089185280302223,-0.1660946092234647,0.44,1.3163333333333334,-0.07911916901073447,-1,1,1,-1
0.9553818240921804,0.89,7.956,0.20677421696101206,0.704230604805665,0.76,5.264,0.16390451248798027,0.2338915194377719,0.58,2.068,0.07937388656202608,-0.1032855670385117,0.59,1.7506666666666664,-0.049200081044744035,1,-1,1,1
0.360539774468973,0.3,0.7956666666666669,0.07803197388642047,0.0075658869707045,0.31,0.8033333333333333,0.001760904747692254,0.1943286063793672,0.56,2.9513333333333334,0.06594773848829655,-0.0345030996625557,0.36,0.692,-0.01643555192043105,-1,-1,-1,-1
-0.0139607495668716,0.67,4.491333333333333,-0.003021538600675887,0.0773396505690104,0.68,4.197666666666667,0.01800023690535641,2.2200763299610102,0.87,4.018999999999999,0.7534094746015264,-0.7004264153564379,0.9,2.728,-0.3336481309974988,1,1,1,1
0.3112435853608998,0.36,1.2536666666666667,0.06736275175455761,0.8709459748082651,0.84,6.521000000000001,0.20270629312355767,1.2556674707586708,0.72,3.1623333333333346,0.4261257852495244,-0.5713809242473893,0.84,3.0390000000000006,-0.272177309825973,-1,1,-1,-1
0.0923947542836334,0.67,4.674666666666666,0.01999708649100286,0.3380260912853625,0.67,4.702999999999999,0.07867309560571255,0.3487339535841889,0.53,1.925,0.11834704113537897,-0.044253270280413,0.79,3.3493333333333326,-0.02108004580620111,1,-1,-1,-1
-0.0699923693736788,0.56,3.7663333333333338,-0.01514851654650273,0.0159512435001503,0.37,1.4346666666666663,0.0037125350299007163,0.8709711902561486,0.63,3.765,0.29557449804236025,-0.351268035299574,0.31,0.0003333333333333,-0.16732653264829364,-1,-1,1,-1
0.3616733267587386,0.33,1.0743333333333334,0.07827730971047528,-0.0441817012687353,0.42,1.6593333333333329,-0.010282967195582162,-0.0276659781725565,0.49,2.315333333333333,-0.009388780826148063,-0.0067435647769893,0.44,1.1396666666666664,-0.0032122971589500374,-1,1,-1,1
0.327635586733998,0.37,1.1043333333333334,0.07091048854719224,1.0898026366034896,0.82,6.878,0.2536435773192537,-0.0483898988541646,0.32,0.6826666666666666,-0.01642169135345785,-0.2229483627791881,0.56,2.107,-0.10620145516981137,1,1,-1,1
-0.0654484264419505,0.6,3.621,-0.014165066560402732,0.9309763863700224,0.81,6.374000000000001,0.2166779314964708,1.584004975932075,0.73,4.3966666666666665,0.5375510474922036,-0.6205938155394204,0.36,0.0,-0.2956198711580059,1,-1,1,-1
0.0209357985446443,0.63,4.097666666666667,0.004531155231716694,0.905204705286133,0.77,6.132666666666666,0.21067976158561288,-0.0138257614245893,0.42,1.390666666666667,-0.004691937619572212,-0.1323931106842821,0.62,2.35,-0.06306545979462638,1,-1,-1,1
0.3614108155501316,0.33,1.062,0.07822049415439666,-0.1257283690506407,0.51,3.0479999999999987,-0.029262356527150406,0.3802715099286757,0.61,3.1326666666666667,0.12904968835297853,-0.0203237427567487,0.39,0.9086666666666666,-0.009681215095539202,-1,-1,1,-1
0.0129739146132701,0.69,5.157,0.002807956952318069,-0.0151369791097313,0.41,1.7546666666666666,-0.003523020960166729,0.1431897162778145,0.3,0.5113333333333332,0.04859314405244097,-0.1067237162555647,0.95,4.633666666666667,-0.05083784346376487,1,-1,-1,1
0.0360213361076766,0.75,5.556333333333333,0.007796132791862291,0.9791002858789845,0.81,5.926999999999998,0.22787841644303689,0.0696698350383444,0.44,1.1966666666666663,0.023643292396498778,-0.18892004680924,0.7,2.8463333333333334,-0.08999206646680553,1,1,1,-1
0.039285890935278,0.6,3.979666666666666,0.008502683566831233,0.8137858579932171,0.81,5.929333333333333,0.18940269481869304,0.5395499588594284,0.61,2.2666666666666666,0.18310273639676897,-0.2219429804812227,0.79,2.9350000000000014,-0.10572254130063154,-1,1,1,1
-0.0813028342109052,0.57,3.816666666666666,-0.01759645144667192,0.060047172416597,0.33,1.0086666666666668,0.013975539339049265,0.2321657151418947,0.44,1.5630000000000002,0.07878821421811856,0.0343967358184356,0.84,4.052333333333333,0.016384885502063146,-1,-1,-1,1
0.3272155589725817,0.36,1.2783333333333335,0.07081958153045967,0.923216620227544,0.83,6.563666666666667,0.21487190279234394,0.7340524909801887,0.67,2.927333333333333,0.24910949866711943,-0.3264940774627134,0.65,2.405,-0.15552545754824473,-1,1,1,-1
-0.0984257457068213,0.6,3.5743333333333327,-0.021302379827741004,0.5333551958908176,0.77,5.826333333333335,0.12413451328139787,2.5063468149363133,0.85,5.415333333333335,0.8505587900410343,-0.6752461183657954,0.37,0.0,-0.32165349623688017,1,-1,1,-1
0.2897430978407169,0.37,1.4409999999999996,0.0627093803389037,-0.040630729728083,0.42,2.0296666666666665,-0.009456504591915686,0.2374710722403876,0.47,2.547,0.08058865064915749,-0.3770870682088327,0.31,0.0003333333333333,-0.1796254292710792,-1,-1,-1,-1
-0.0112367451987571,0.68,4.875333333333334,-0.0024319796871488633,1.3164090098928884,0.83,6.787999999999999,0.30638455007336685,0.2256715132422204,0.51,2.349,0.07658432907454975,-0.3351606369799231,0.31,0.0,-0.15965377327377903,1,1,1,1
0.6087905218171255,0.97,8.219666666666665,0.1317611244715037,0.577590726495651,0.74,4.848333333333334,0.13443000886048184,0.6823859565088175,0.65,2.462,0.23157584179900578,-0.1332912396335288,0.67,2.058,-0.06349328352991256,1,-1,1,1
0.355992146365383,0.32,0.9696666666666668,0.07704772631499192,-0.0029721756835285,0.37,1.459666666666667,-0.0006917521094837961,0.1138228788149513,0.55,2.7656666666666663,0.038627156268591784,0.0353690958516463,0.41,1.154,0.016848069215047928,-1,-1,-1,-1
0.4430274670480552,0.86,7.254666666666667,0.0958848653815749,0.1222228201577984,0.73,4.397333333333334,0.02844646571189302,2.879788174430815,1.0,5.482666666666666,0.9772905850943033,-0.8413814033743536,0.42,0.0,-0.400792041158311,1,1,1,1
0.2960186546722634,0.4,1.771666666666667,0.06406760520472674,-0.1339279768398471,0.41,1.7496666666666667,-0.031170755151282047,2.2463712478716547,0.81,4.451666666666667,0.7623329697176141,-0.5936471286972833,0.81,2.941333333333334,-0.28278381657134577,-1,-1,-1,1
-0.1500447224538739,0.62,3.990333333333333,-0.032474325146402055,0.0056376338926418,0.34,1.04,0.0013121179745009225,1.8222754571606463,0.74,3.620333333333333,0.6184109871496043,-0.4940458140468613,0.98,3.5610000000000004,-0.23533872919397172,1,-1,-1,1
0.0400550465058051,0.7,4.892333333333332,0.008669152654693634,0.3615989658982883,0.75,4.956999999999999,0.08415950942386534,1.254692613206505,0.71,3.120333333333333,0.42579495567115516,-0.3471368740997769,0.76,2.642333333333333,-0.16535865396333532,1,1,-1,-1
0.0085808971981635,0.54,3.1996666666666678,0.0018571719225024793,0.1807625842386269,0.73,5.058333333333335,0.04207116680746289,2.443408736843362,0.99,4.778666666666666,0.8291999999361586,-0.6874205316128739,0.65,1.8493333333333333,-0.3274527781269154,-1,-1,1,-1
-0.0406830258870929,0.76,6.206,-0.00880506684267479,0.0177984052682147,0.4,1.6760000000000004,0.004142448394947636,0.0920994238207166,0.44,1.6409999999999998,0.031255041808894934,0.0535102910932536,0.61,2.728333333333333,0.025489627776689002,1,-1,-1,-1
-0.1197538313097261,0.61,4.5216666666666665,-0.025918438128838185,0.0211430350366415,0.49,2.5206666666666666,0.004920886463253484,-0.0601369366152721,0.34,0.9606666666666668,-0.020408189217644222,0.0042991446212834,0.34,0.6063333333333332,0.0020478975897121297,-1,1,-1,-1
0.0574884697850857,0.65,4.341666666666667,0.012442285402899775,0.6140506373678143,0.76,5.452666666666665,0.14291578592850093,0.1194906085552527,0.43,1.125,0.04055056819285608,-0.1110812547437682,0.84,3.652333333333333,-0.052913556972654874,1,1,1,1
0.0630893276861837,0.76,5.938333333333333,0.013654484523298463,0.4266897499612705,0.66,4.671,0.09930891241274502,0.0591172592806599,0.35,0.8463333333333333,0.020062149509655108,-0.1290143802931491,0.69,3.108666666666666,-0.0614560015340148,1,-1,-1,-1
0.308895741952953,0.34,1.1053333333333333,0.06685460572332388,-0.2446060341151201,0.5,2.779666666666666,-0.05693026190521864,2.676327741499396,0.9,5.792,0.9082438519670005,-0.2320948548858238,0.42,0.8776666666666665,-0.11055838678982946,-1,-1,1,-1
0.2372739331971884,0.44,1.7826666666666666,0.051353428027299725,-0.0005976116925259,0.68,4.531333333333333,-0.0001390897419853038,2.1508881272419846,0.83,4.782,0.7299296298972318,-0.4535123279568511,0.59,1.6453333333333335,-0.2160306026295804,1,1,-1,1
0.2506815646040525,0.41,1.831,0.054255254726892355,0.1119557654215634,0.7,4.939000000000001,0.026056883961616227,1.5996677846525102,0.73,4.710333333333334,0.542866409099187,-0.3370533585411221,0.31,0.0,-0.16055537121118885,-1,1,-1,-1
0.3918406312213633,0.83,6.472666666666667,0.08480644874241254,1.8277677405090147,0.98,7.087666666666667,0.4253995472577584,0.0853671952012675,0.45,1.188333333333333,0.02897037944903563,-0.2917313429798835,0.84,2.895333333333333,-0.13896622857819488,1,1,-1,1
-0.1261131272005355,0.71,5.618333333333334,-0.027294786720664255,-0.0590285540996742,0.58,3.535333333333333,-0.013738463390478938,1.7627990154065434,0.8,4.423666666666667,0.5982269447685417,-0.1291441417123653,0.46,1.1619999999999997,-0.06151781338754839,-1,-1,1,-1
0.0199442440016737,0.57,3.6433333333333335,0.0043165521180435805,0.260459231285651,0.7,4.718333333333334,0.06061997737040882,0.3646142622030948,0.52,1.8470000000000009,0.12373621393615836,-0.0219981699537687,0.89,3.7430000000000008,-0.010478828510065843,-1,1,-1,1
0.4847113218436636,0.99,8.765999999999998,0.10490654259787374,0.2076649304500444,0.6,3.638333333333334,0.048332490740952035,0.0872685358562956,0.43,1.399333333333333,0.029615622157410617,0.0145378590830538,0.6,2.303666666666666,0.006925109341139769,1,-1,-1,-1
0.1365214937396759,0.48,2.7453333333333334,0.029547479609205434,-0.0523456124726426,0.44,2.228333333333333,-0.012183057701079065,0.5375446805061781,0.59,3.309333333333333,0.18242222118647497,-0.3581519695497204,0.31,0.0003333333333333,-0.17060569480739382,-1,-1,1,-1
-0.0014717447757268,0.64,3.985,-0.000318531152564618,0.7402805427454826,0.83,5.847666666666668,0.17229487136038157,2.234120317812006,0.95,4.1690000000000005,0.7581754699708454,-0.8639950435062027,0.81,2.153,-0.4115640488947724,1,1,1,1
0.1485680253680685,0.78,5.772666666666668,0.03215472216055275,1.4347029235015984,0.86,6.381,0.3339165915779835,0.2862280557393051,0.48,1.3949999999999998,0.09713491657043771,-0.3191733729722261,0.98,3.3429999999999995,-0.15203823988014306,1,1,-1,1
0.0461864285085997,0.67,4.758,0.00999617362217058,1.6080512717203392,0.88,6.825000000000002,0.37426214928522045,0.208926522786212,0.47,1.350666666666667,0.07090171614299777,-0.2981185242530642,0.92,3.432333333333333,-0.1420087624510136,-1,1,-1,-1
-0.0452073669608936,0.53,3.111666666666666,-0.009784274379607607,2.2957296301354075,0.93,8.449,0.5343142477248503,0.0802647758627963,0.53,2.3896666666666677,0.02723881237581623,-0.279722524103374,0.3,0.0043333333333333,-0.13324582756848152,-1,1,1,-1
0.3511561404710698,0.33,1.0096666666666667,0.07600106485797117,1.4596056218550206,0.85,7.439333333333332,0.33971251212645104,0.9117430107450106,0.72,3.375666666666667,0.3094109033219935,-0.3642714384878893,0.6,1.8263333333333327,-0.17352070390635574,-1,-1,1,1
0.2031085527209093,0.5,2.4483333333333337,0.043958981517004767,1.7150517558282434,0.85,7.493666666666667,0.39916572783464116,-0.0003754210489346,0.4,1.126333333333333,-0.00012740362635961185,-0.3731458329629564,0.76,3.123333333333334,-0.17774802181645183,1,1,-1,1
0.0821694775397992,0.51,2.461666666666667,0.017784019904850217,0.9629176721790378,0.82,6.574666666666668,0.2241120316946731,2.213978038937112,0.93,4.907333333333335,0.7513399465522981,-0.4548336005282707,0.5,1.1296666666666664,-0.2166599908341473,1,-1,1,-1
0.3276156768494767,0.38,1.5646666666666664,0.07090617943152992,-0.1208348844687396,0.42,1.893,-0.028123433851409443,2.804918588611218,0.95,5.219333333333333,0.9518826950345199,-0.7585622127623046,0.74,2.4010000000000007,-0.3613411187593122,-1,-1,1,1
0.4501546796495219,0.83,6.938666666666665,0.09742741493361738,0.2648562304338604,0.68,4.187666666666667,0.06164334669982926,0.5119406366084656,0.57,2.1743333333333337,0.1737331824357268,-0.0787026673617927,0.76,2.7863333333333333,-0.037490016501472344,1,1,-1,1
0.3678299543035429,0.34,1.1443333333333334,0.0796097945951518,-0.0008860359048616,0.61,4.217666666666667,-0.00020621836376063556,0.1087715910132125,0.46,1.738,0.0369129412943544,-0.1022183221822996,0.68,3.1580000000000004,-0.04869169894523305,-1,-1,-1,-1
0.3587952056723186,0.32,0.955333333333333,0.07765439516578111,-0.0863103900642254,0.41,1.811,-0.020088110783012765,0.7327314563948526,0.6,2.4260000000000006,0.24866118976916096,-0.1429251778557017,0.95,4.16,-0.06808241011266375,-1,-1,1,1
0.2076972154312346,0.49,2.364333333333333,0.04495211024826076,0.3861269230730926,0.75,5.4336666666666655,0.08986821170920802,0.5687111438654395,0.63,2.819333333333333,0.19299893355793712,-0.1643113260602757,0.58,2.115,-0.07826970205547333,1,1,1,-1
0.4591005871920206,0.98,7.743666666666666,0.0993635863997885,1.6709121245645866,0.99,6.625333333333333,0.38889255212444135,0.5673869057544532,0.65,2.0369999999999995,0.19254953750520631,-0.340566805349296,0.81,2.326333333333333,-0.1622290016386047,1,1,1,1
-0.1100053719727567,0.59,3.709000000000001,-0.023808569597590486,1.4648742963168768,0.98,7.462666666666667,0.34093875749726493,2.265776612677364,0.96,5.191666666666666,0.7689184125266806,-0.3509642865315592,0.32,0.0003333333333333,-0.16718184191916208,-1,-1,1,-1
0.7324715381585287,0.94,7.946666666666666,0.15852952707455373,1.860365837484685,0.94,6.985999999999999,0.43298651544172073,0.0450043644290365,0.54,1.7939999999999998,0.015272769724927204,-0.1561537960917611,0.57,1.494333333333333,-0.07438386256130473,1,-1,-1,1
0.5594296619031596,0.99,8.515333333333334,0.12107790557425188,0.2926826457907814,0.63,3.842999999999999,0.0681197409551212,0.230434365833601,0.45,1.3440000000000003,0.07820066010787939,0.0606409901953153,0.84,3.2783333333333338,0.028886336375832444,1,-1,-1,1
0.8075617412568512,0.92,7.993666666666667,0.17478137272993108,0.9902227510590328,0.83,5.464,0.23046708870544647,0.4116642273342761,0.57,1.6020000000000003,0.13970318274309393,-0.2321222963833076,0.97,3.0683333333333334,-0.11057145854747097,-1,1,1,1
-0.0489718311772131,0.7,5.040333333333334,-0.01059902102956283,1.4789999804132092,0.87,6.606,0.3442264069540895,0.7200531256829907,0.66,2.4120000000000004,0.24435864649551775,-0.3338816085477134,0.77,2.633,-0.15904450806540985,-1,1,1,-1
0.0499925665645601,0.68,5.192333333333333,0.010819939781752433,0.559691816922192,0.71,5.214,0.13026416882500963,0.0766217594422883,0.38,1.0223333333333335,0.026002511150358874,-0.1169131128328473,0.74,3.335333333333333,-0.05569156264035046,-1,-1,-1,-1
0.0231402991848543,0.67,4.956666666666666,0.0050082774483787215,0.4270135981448204,0.76,5.171666666666666,0.09938428570422461,1.1930471689200748,0.74,3.424666666666667,0.4048748363200188,-0.2289466836622982,0.59,1.893,-0.109058755391355,-1,1,1,-1
0.1627659709699089,0.43,2.035333333333333,0.03522759732966664,-0.2449319448459315,0.5,2.758666666666666,-0.05700611523945847,2.7830700570845788,0.95,5.964666666666668,0.9444681343565143,-0.1788817220666047,0.39,0.6953333333333332,-0.08521031036038883,-1,-1,1,-1
0.3348791810927848,0.33,1.0286666666666668,0.07247822671611184,-0.1195914806891922,0.4,1.6586666666666663,-0.027834040733698138,2.599089044519167,0.85,4.707999999999999,0.882031975679034,-0.7679935457826379,0.88,3.0949999999999998,-0.3658337343518407,-1,-1,-1,1
-0.1108460749405697,0.67,4.257000000000001,-0.02399052375820215,1.4373739879408536,0.98,7.152666666666668,0.33453826225198224,1.9430517041658684,0.95,4.447,0.6593978521382268,-0.4456950212660737,0.49,0.9440000000000002,-0.21230682849766846,1,1,1,-1
0.1613640876198459,0.46,2.3160000000000003,0.03492418635337409,1.6635802165257,0.86,7.611333333333333,0.3871861042584728,0.65157609378933,0.66,3.3103333333333325,0.22112014612279365,-0.1195184681877556,0.44,1.0913333333333333,-0.05693262369357633,-1,-1,-1,-1
0.0403106321806978,0.78,5.995333333333335,0.00872446931077782,0.587154574324777,0.76,5.422666666666666,0.13665592435640764,1.3738355428990094,0.78,3.927666666666667,0.4662275348805794,-0.1387831350921111,0.42,0.8093333333333332,-0.06610934799466747,1,-1,1,-1
0.3303521549488919,0.39,1.604666666666667,0.07149843804684869,0.399190075245956,0.79,5.735333333333333,0.09290856464734867,1.977888239545797,0.84,4.056666666666667,0.671220047376888,-0.7388465923739651,0.81,2.593333333333333,-0.3519495827609473,-1,1,1,1
0.1015051403406612,0.83,6.343333333333332,0.02196885620197099,1.467827953864291,0.91,6.612666666666667,0.3416261996462738,1.99876932918841,0.94,4.455333333333333,0.6783062950722656,-0.4379186948423732,0.44,0.565,-0.20860257531644916,1,1,1,-1
0.3311903429377638,0.97,7.941666666666667,0.07167984788812319,1.7804128113482456,0.97,6.963666666666666,0.41437803452452443,0.956518161383098,0.7,3.3683333333333323,0.3246058866035089,-0.2661343255853827,0.31,0.0,-0.12677308904841347,1,1,-1,-1
0.3297218939404258,0.38,1.4696666666666662,0.07136203004407925,1.1325070713613368,0.84,6.862333333333334,0.2635827215602104,2.2594972020582,0.96,4.188,0.7667874193749835,-1.079406596714573,0.9,2.5226666666666664,-0.5141753447389853,-1,-1,1,1
-0.1118919326490028,0.63,3.876666666666667,-0.024216879758767035,1.0870405195008876,0.83,6.555333333333334,0.253000714805118,2.7117486437047096,0.95,5.543666666666668,0.9202643590821258,-0.7764051557385372,0.39,0.0003333333333333,-0.3698406048509174,1,-1,-1,-1
-0.0417932217863681,0.8,6.086666666666667,-0.009045347620429892,0.8426899714545311,0.8,5.834,0.19612991541013733,2.222596791181983,0.82,4.885000000000001,0.7542648232841908,-0.5553702510767864,0.36,0.0,-0.26455062547731806,1,-1,-1,-1
0.0369913561287793,0.62,4.615666666666668,0.008006075168032789,-0.0264503457915759,0.5,2.826333333333333,-0.006156124148144766,0.3958254255448903,0.57,2.708333333333333,0.13432809578170624,-0.0147665524765765,0.55,1.86,-0.0070340474417702175,-1,-1,-1,1
-0.1090736335400857,0.6,4.189,-0.02360691254281964,-0.1341752799805862,0.48,2.505,-0.031228313144988914,1.5464870228923917,0.76,4.272333333333334,0.5248188810768945,-0.1414557766647157,0.48,1.38,-0.06738246083846557,-1,-1,1,-1
-0.0361894381253167,0.64,4.3276666666666666,-0.007832515274960216,-0.0707067444246214,0.43,1.9306666666666668,-0.01645647660786889,1.2706976760510758,0.66,2.997,0.4312264653115936,-0.2153635043387196,0.95,3.7119999999999993,-0.1025884077646031,1,-1,-1,1
0.2241612622879643,0.45,2.215666666666667,0.048515439914956646,0.2657126976534929,0.74,5.156,0.06184268316878965,1.0721373127039495,0.68,2.8199999999999985,0.3638426294465115,-0.3667921831197591,0.89,3.418666666666668,-0.1747214606406907,-1,1,1,-1
-0.0105819737831005,0.8,6.584333333333334,-0.002290266873123438,-0.0198037696951343,0.35,1.052,-0.004609182269493883,2.498930887535149,0.86,4.236666666666666,0.8480421063164291,-0.7469643217600184,0.98,3.034666666666666,-0.3558164632472034,1,-1,1,1
-0.0999885913439486,0.56,3.206,-0.02164062802830207,1.504079175725891,0.91,7.054333333333333,0.3500634058764102,1.9861406516659104,0.9,3.975333333333333,0.67402060220273,-0.9221068665725592,0.75,1.997333333333333,-0.43924561647968485,-1,1,1,-1
0.1068868627173689,0.99,8.452000000000002,0.023133627607793677,-0.1320045977940109,0.56,2.9476666666666675,-0.030723102773373288,2.8719350699558177,0.97,5.568,0.9746255400971331,-0.4874456436433547,0.35,0.0,-0.23219473794647666,1,-1,1,-1
-0.0250206995355286,0.7,5.305666666666667,-0.005415254324303017,1.569621419215549,0.85,6.835666666666668,0.3653178827384395,0.015224124740314,0.34,0.7449999999999999,0.005166488947733392,-0.2550366316226982,0.68,2.684,-0.1214867024018624,-1,1,-1,1
0.0405366521981234,0.55,3.483,0.008773387042874201,0.0622974530553035,0.6,3.9923333333333337,0.014499275667080777,0.2374547469074901,0.55,2.089,0.08058311045204129,-0.0236988985105788,0.69,2.8663333333333325,-0.011288970577630496,-1,-1,1,1
-0.0266017206940873,0.54,3.0910000000000006,-0.005757436270636785,1.1242141452323011,0.86,6.591666666666666,0.261652603776344,2.0444098393124515,0.89,4.381,0.6937949484528021,-0.6474533387549122,0.61,1.6069999999999998,-0.3084144053501128,-1,1,1,-1
0.0042710579188609,0.72,5.432666666666666,0.0009243892174804257,-0.0786301259787589,0.49,2.5276666666666667,-0.018300585600044172,1.283555461390249,0.68,3.087,0.43558990866090214,-0.1315229406092819,0.87,3.3763333333333327,-0.06265095426940853,1,-1,-1,1
-0.0766556641216911,0.55,3.3896666666666664,-0.016590659906525175,-0.1854634997448938,0.58,3.228,-0.04316527044204503,2.158999644374262,0.84,4.593666666666667,0.7326823703225835,-0.416048050611788,0.62,2.055333333333333,-0.19818449368608604,-1,1,1,-1
-0.0318752941405011,0.53,3.111333333333333,-0.006898800898339172,2.2124236120005545,0.96,8.466666666666665,0.5149253824915992,-0.1430682884812626,0.36,0.9573333333333334,-0.04855193607631531,-0.1592362509082849,0.46,1.391333333333333,-0.07585218994854931,-1,1,-1,-1
0.9463734627433338,0.9,7.956333333333334,0.2048245285568187,1.274005530023505,0.82,6.088666666666668,0.29651545087722625,-0.002087158192231,0.46,1.2406666666666666,-0.0007083021136695089,-0.1285458074821446,0.65,2.204666666666667,-0.06123279687011254,1,-1,1,1
-0.1141979945629199,0.68,4.819,-0.024715982980630106,0.9129931516163748,0.83,6.067000000000001,0.21249246539326602,2.13783992207861,0.97,4.54,0.725501565301451,-0.4721753393981533,0.54,1.2379999999999998,-0.22492072834393778,-1,1,1,-1
0.5834293430262028,0.96,8.363999999999999,0.12627217989095946,1.3743231073210174,0.81,6.202666666666664,0.3198636318405648,0.001863998734549,0.32,0.5853333333333333,0.00063257028071604,-0.169148722587388,0.59,1.9610000000000003,-0.08057399594670739,1,-1,-1,1
-0.0308313678391227,0.63,4.3806666666666665,-0.006672862914080748,0.0839098808812774,0.65,4.254333333333332,0.01952940986222193,2.225744160170028,0.87,4.214333333333333,0.7553329206210522,-0.6455069781443914,0.8,2.4406666666666674,-0.3074872564509426,-1,-1,1,1
0.3590363301458492,0.33,1.0060000000000002,0.07770658196999607,1.704702546818564,0.97,7.989999999999999,0.3967570252792675,0.6274016698591551,0.63,2.6036666666666672,0.21291626601910935,-0.4937932829495994,0.74,2.727666666666666,-0.23521843600289138,-1,1,-1,-1
-0.0333555552341851,0.79,6.771333333333335,-0.007219175245878389,0.0513985347967875,0.42,1.963666666666667,0.011962632312449277,-0.0335164787837829,0.36,1.067666666666667,-0.011374218233040015,-0.0181707262990424,0.48,1.732333333333333,-0.008655625681189367,1,-1,-1,-1
0.0896047049211672,0.79,5.980333333333334,0.019393233395142775,0.3276505594476546,0.75,4.74,0.07625826660501565,1.4177786923425204,0.77,3.232333333333333,0.48114016859851705,-0.3673930807282084,0.79,2.491,-0.17500769822337517,1,1,1,1
0.4504963304700169,0.99,9.190333333333331,0.09750135875283236,0.08643015108037,0.48,2.468666666666667,0.02011598428188131,0.1052954508724373,0.3,0.5466666666666667,0.03573327153176173,-0.0399469327278705,0.64,2.914,-0.019028721863601116,1,-1,-1,-1
0.6849449455081631,0.84,8.111,0.14824330042434256,0.0252705043720657,0.53,2.6743333333333337,0.005881524703931021,0.1029250650285045,0.43,1.279,0.03492885272454366,0.0049668629910919,0.64,2.802,0.002365965242837307,-1,1,1,1
-0.1314142179537931,0.72,5.639666666666666,-0.028442106945837747,-0.1883934538507188,0.55,2.697333333333334,-0.043847195788728775,2.625649406220015,0.93,4.823333333333334,0.8910455523224163,-0.6045790522269083,0.71,2.044666666666666,-0.2879912384702056,-1,1,1,1
-0.0286992445185685,0.5,2.8693333333333326,-0.006211405391073307,-0.0514811296058013,0.37,1.372,-0.011981855648971524,2.8868318781813502,0.95,5.999333333333332,0.9796809502679336,-0.2640467821817893,0.43,0.9176666666666666,-0.1257786877241421,-1,-1,1,-1
0.1215154751055815,0.47,2.531333333333333,0.02629971240815405,-0.0421735228524158,0.35,1.1350000000000002,-0.009815578385624716,0.6233074546517983,0.55,2.2066666666666674,0.21152684508494962,-0.0955691728399852,0.98,4.270666666666667,-0.045524376579674494,-1,-1,-1,1
-0.0909104063912784,0.59,3.5356666666666663,-0.019675827633654303,1.9873019852157376,0.88,7.923333333333333,0.4625299736058285,0.0106811725643298,0.3,0.5670000000000001,0.0036247837523502103,-0.1344177088081581,0.43,1.2016666666666669,-0.06402987713418161,1,1,-1,-1
-0.1319047860677686,0.66,4.110333333333333,-0.028548281079650382,1.5287416353211372,0.92,7.039000000000001,0.3558034126144429,1.9792137202318827,0.93,4.380333333333334,0.6716698651123512,-0.5584248623158801,0.57,1.1636666666666664,-0.2660056895761341,1,1,1,1
-0.0157043865953667,0.53,3.315333333333333,-0.0033989156578267186,0.0196994227185605,0.35,1.2029999999999998,0.004584896275377449,0.1192553736864983,0.46,1.8516666666666663,0.040470738424624945,-0.0073096540609349,0.66,2.9450000000000007,-0.0034819537958574935,-1,-1,-1,1
0.128729295316694,0.49,2.5859999999999994,0.027861006529347622,1.90909138139824,0.97,7.941333333333333,0.444327028714453,0.04243209548074,0.49,1.4503333333333333,0.014399839469910285,-0.3715823232059203,0.77,2.9516666666666675,-0.17700324392573508,-1,1,1,1
0.0245008003863418,0.62,3.783,0.005302732046025485,1.647893853090325,0.84,7.050000000000001,0.38353521812254016,0.0969954686084099,0.34,0.662,0.03291657320821684,-0.4437828948805129,0.96,3.858333333333333,-0.2113959870719511,1,-1,-1,1
0.1752990123300897,0.81,5.965,0.03794013565522444,1.6087447395515122,0.96,6.765666666666667,0.37442354884101775,1.2249526014809389,0.77,2.699333333333334,0.4157023267347458,-0.7079683305805706,0.96,2.519,-0.3372407224011124,1,1,1,1
0.8996226470712667,0.89,8.508666666666667,0.1947062040721909,0.0105104776101003,0.55,3.1623333333333337,0.002446236640304366,0.5802211276800153,0.61,3.027333333333333,0.19690498432807615,0.0469598801643935,0.39,0.839,0.022369339455513147,1,-1,-1,-1
0.0560798168670668,0.5,2.789999999999999,0.012137409282433514,0.2963632627624033,0.75,5.380333333333332,0.06897637758277125,1.4832555368024094,0.78,4.347,0.5033605194564342,-0.1256941057039893,0.44,0.8573333333333335,-0.059874388695344366,-1,1,1,1
1.0197143399554882,0.89,7.911000000000001,0.22069776591004867,0.4451654817308448,0.73,4.682333333333333,0.10360900358726366,0.2723177084173458,0.52,1.6476666666666666,0.09241427371418684,-0.0576882781006813,0.82,2.9740000000000006,-0.02747981193564981,1,-1,-1,1
-0.0270607972389802,0.59,3.924,-0.005856794653538402,0.6188314039433269,0.79,5.811999999999999,0.14402847431428112,1.4109425583790656,0.78,4.153666666666667,0.47882024471652934,-0.1162434818080587,0.42,0.902,-0.05537258389400355,-1,1,1,-1
0.2219205878652932,0.44,2.2266666666666666,0.048030488571390285,-0.0178503411701806,0.38,1.5110000000000003,-0.004154536095530734,0.1202167779890819,0.35,0.8706666666666664,0.04079700248172693,-0.0708707188332686,0.9,4.599,-0.03375926772998163,-1,-1,-1,1
-0.0616152524489836,0.6,3.447333333333334,-0.013335448986691627,1.946688197237714,0.94,7.725333333333333,0.45307741208208563,0.3202060694986128,0.62,2.3603333333333327,0.10866576222152081,-0.2755578096238991,0.6,1.9896666666666665,-0.1312619657783634,1,1,1,-1
-0.0500408466081685,0.8,6.621666666666668,-0.010830389078525958,-0.1091267176008321,0.43,1.836,-0.025398443813321188,2.684618950441004,0.91,5.340333333333333,0.9110575729585748,-0.3204382868438777,0.5,1.2486666666666664,-0.15264078161742833,1,-1,1,-1
-0.0022626983805071,0.64,4.888999999999999,-0.0004897180101713588,0.0408264023871121,0.38,1.4943333333333333,0.00950204596936582,0.2454267425726066,0.43,1.4313333333333331,0.08328850259758366,0.0879014837371885,0.89,4.231,0.04187187278751509,-1,-1,-1,1
0.0924369059408332,0.47,2.365666666666667,0.02000620941514827,1.7618670585758895,0.99,8.096333333333332,0.41006164647474,1.3391877540180852,0.75,4.240333333333334,0.4544693930254567,-0.4969281743309337,0.34,0.0003333333333333,-0.23671174154838556,-1,1,1,-1
0.3296574848069176,0.32,0.9313333333333332,0.07134808991269884,-0.0373614684290197,0.36,1.281,-0.008695607982534926,2.700784484154717,0.88,4.723333333333334,0.9165435403091279,-0.8741642392000948,0.94,3.2413333333333325,-0.41640814538032295,-1,-1,1,1
0.8221474524336996,0.92,7.978999999999999,0.17793817237940956,1.9739221107355125,0.95,7.148,0.4594159058716708,-0.0345222011164002,0.35,0.7173333333333333,-0.011715522144075148,-0.3093496974733458,0.61,2.072,-0.1473587319434537,1,1,-1,-1
0.2267663933036376,0.43,2.093333333333333,0.049079270953252305,-0.0370799869450235,0.39,1.607666666666667,-0.008630095229902539,0.3231395270880619,0.52,1.9296666666666664,0.10966126616496924,0.0038180517287838,0.83,3.9353333333333342,0.0018187289848459241,-1,-1,1,1
0.7907993402560471,0.93,9.008333333333333,0.17115346998578873,-0.0268264873914045,0.39,1.4313333333333331,-0.006243668349043801,0.97849018356654,0.68,3.365666666666667,0.3320623553139568,-0.0242330716746188,0.49,1.4699999999999998,-0.01154342397045445,1,1,1,-1
0.0022557396546947,0.64,4.909666666666667,0.00048821192637886815,0.0539888349656099,0.61,3.825,0.012565505694365882,-0.0412197891198113,0.34,0.8713333333333335,-0.01398842879626943,-0.0298931804243558,0.51,1.8353333333333333,-0.014239616838382358,-1,1,-1,1
-0.0369460771339804,0.7,4.711333333333333,-0.007996275391170567,0.7293075944240934,0.82,5.673333333333333,0.1697409980511274,1.9940327105330475,0.87,3.88,0.6766988668391168,-0.7155771730081768,0.8,2.2113333333333336,-0.3408651945788691,1,1,1,1
0.1555294734902688,0.47,2.412666666666667,0.033661395145199974,0.1729472182767812,0.69,4.8983333333333325,0.04025219765282786,1.471278016216726,0.72,3.235666666666667,0.4992958044870858,-0.5034735131721622,0.95,3.340666666666666,-0.23982961378055984,-1,-1,-1,1
0.6355615903069465,0.87,7.470666666666667,0.1375552128502023,-0.0364162300978141,0.63,3.625333333333333,-0.008475610687893124,2.3127650618706928,0.98,4.354666666666668,0.7848645051638233,-0.6009239492692187,0.67,1.7656666666666667,-0.28625013013434136,1,-1,1,-1
0.3237209384573043,0.32,0.8803333333333333,0.07006323741504906,1.695976769869679,0.95,7.897333333333333,0.3947261646391218,1.064525082032231,0.71,3.0659999999999994,0.3612593278574955,-0.6256186154793002,0.81,2.735,-0.2980134346670636,-1,1,-1,1
0.0613019612285654,0.81,6.393333333333334,0.013267643063291012,1.1644258502038278,0.81,6.265666666666666,0.2710115834268909,1.059645256492738,0.67,3.6436666666666655,0.3596033006541781,-0.3444340696704842,0.32,0.0,-0.1640711730424075,1,-1,-1,-1
0.2975794091144677,0.37,1.363,0.06440540080593767,0.0326708556560433,0.69,4.888999999999999,0.0076039022336250985,2.547479005504605,0.93,4.654,0.864517491220381,-0.9075244030325104,0.83,2.539333333333333,-0.4322992598049433,-1,-1,1,1
0.1163624978695754,0.53,2.8666666666666667,0.025184448535507595,-0.0027654180342535,0.6,3.991666666666667,-0.000643630781787549,0.896451208462711,0.65,3.277666666666666,0.30422144719035676,-0.1319002190034401,0.58,2.147333333333333,-0.06283067083679779,1,-1,-1,-1
0.1500775820736724,0.81,6.237666666666667,0.032481436985859466,2.0143819052635425,0.98,7.504333333333334,0.46883262654843066,0.0142271550709701,0.34,0.701,0.0048281553577404586,-0.3508499236247036,0.68,2.415,-0.16712736514716825,1,1,-1,1
0.3631234151856373,0.32,0.972,0.07859115375840986,0.0273764860930985,0.6,4.3183333333333325,0.006371676516333057,0.3994599114272759,0.4,1.7743333333333335,0.13556150206694997,-0.532734841992131,0.33,0.0023333333333333,-0.25376824809993737,-1,-1,1,-1
0.146588397454435,0.51,2.5289999999999995,0.03172626936671329,1.2917110562687668,0.85,6.910333333333333,0.30063628236022266,0.7548305287502872,0.68,3.015,0.25616077447613433,-0.2723161453008189,0.63,2.0666666666666664,-0.12971779894084262,1,1,1,1
0.1859669908019909,0.43,2.1053333333333333,0.04024901660675431,0.022393296281052,0.37,1.4740000000000002,0.005211875605658433,-0.1176627165864265,0.42,1.649333333333333,-0.039930251175248906,-0.0147440627006167,0.45,1.527,-0.007023334436733534,-1,-1,-1,-1
0.2466108913827436,0.42,1.8296666666666668,0.05337423496430674,1.8300090801892912,0.96,7.896999999999999,0.42592120264323696,0.1730608688997947,0.5,1.432333333333333,0.05873027722167005,-0.4262454006857057,0.94,3.623,-0.20304200151088508,-1,1,1,1
0.7688866521518944,0.88,7.242666666666667,0.1664108855970262,1.7379583466632598,0.93,6.771333333333333,0.4044970689861821,0.2103792424352077,0.49,1.23,0.07139471394344385,-0.4021077007061575,0.97,3.0333333333333328,-0.19154400784847259,1,-1,-1,1
-0.1643116682252863,0.76,6.400999999999998,-0.03556213408929481,0.038294124126146,0.31,0.7376666666666666,0.008912676761303506,2.8604181896392933,0.98,4.706999999999999,0.9707171489165137,-0.7990158094130013,0.92,2.9406666666666674,-0.3806111899883692,-1,-1,1,-1
0.0138652183705176,0.54,3.224,0.0030008626909785083,0.1006181140953312,0.69,4.507000000000001,0.02341812870062101,1.6918979255194704,0.76,3.616333333333333,0.5741658113022732,-0.4874067005990614,0.82,2.942333333333332,-0.23217618742688037,-1,1,-1,-1
0.4585783015335263,0.98,8.472333333333335,0.0992505476069815,0.3509184312208817,0.7,4.2956666666666665,0.08167369324736676,0.7873984564279728,0.65,3.008666666666666,0.2672130905381395,-0.0499604353151321,0.46,1.1146666666666667,-0.023798653936020552,1,1,-1,-1
-0.1463751390028154,0.74,5.411,-0.031680113632710435,1.6182490533865197,0.99,7.140000000000001,0.3766356082360927,1.3372419536119788,0.81,3.6746666666666665,0.4538090623684158,-0.3151133946481352,0.52,1.0333333333333337,-0.15010426915884476,-1,1,1,1
0.2821515264348742,0.4,1.751333333333333,0.06106632915940453,0.2424617403661244,0.65,4.922000000000001,0.05643119324906849,-0.1408211504120973,0.47,2.01,-0.04778934287661364,-0.0169315681347721,0.39,0.9316666666666666,-0.008065352675410907,-1,-1,-1,-1
0.3198282444525331,0.83,6.425666666666666,0.06922073786732087,0.6556662687295409,0.82,5.27,0.15260151915803813,2.2006059984944506,1.0,3.756333333333333,0.7468019845785163,-0.966901026680168,0.97,2.272333333333333,-0.46058331516128126,1,1,1,1
-0.0518740112072508,0.69,4.744999999999999,-0.011227142674813045,1.4614494092164136,0.99,6.889333333333332,0.34014164012307374,2.0899549692478883,0.93,3.6486666666666654,0.709251233424733,-1.1587844117244828,0.99,2.204,-0.5519869678303905,-1,1,-1,1
0.2051601946670693,0.48,2.630666666666667,0.044403020377912245,0.0364128549541815,0.62,4.173666666666666,0.008474825147946546,0.2588550497613188,0.41,1.2346666666666666,0.08784555936509275,-0.2338556307720818,1.0,4.292333333333334,-0.11139713240346609,-1,-1,-1,1
0.2900465189821037,0.99,9.358,0.06277505007150438,0.0919890507130318,0.44,2.1173333333333333,0.02140977743435652,0.0022328933371347,0.46,1.677,0.0007577590793923055,0.0456905830366992,0.39,0.9206666666666669,0.0217647097541616,1,-1,1,-1
0.8851517387383598,0.89,8.991666666666667,0.19157425131383207,0.0328531691742767,0.3,0.6183333333333333,0.007646334368954206,0.2094484206621669,0.4,1.125,0.07107882843378363,0.1140904518340173,0.94,4.237000000000001,0.054346988041147334,-1,-1,-1,1
0.2932842472486624,0.36,1.2866666666666666,0.06347579474778746,-0.2199751325734138,0.52,2.625333333333334,-0.05119760007288195,2.4812955171096647,0.87,4.586333333333334,0.8420573322853034,-0.7591475910736136,0.83,2.96,-0.3616199637246257,-1,1,1,-1
0.2026747199582326,0.48,2.296666666666667,0.0438650866704289,0.0424466063985304,0.66,4.4383333333333335,0.009879136579757381,1.2602947770152526,0.72,4.187,0.42769611701178994,-0.0783757081824017,0.4,0.8613333333333333,-0.03733426949261522,1,1,-1,-1
-0.0312832783302363,0.55,3.063333333333333,-0.006770670340996444,-0.051206599039294,0.38,1.4343333333333337,-0.01191796067144659,2.907692736817392,0.94,4.805666666666667,0.9867603323290868,-1.012058109774466,0.98,3.039,-0.48209389221175436,1,-1,1,1
0.1429733539187321,0.51,2.982,0.030943861979922965,0.0494261456402789,0.64,4.066999999999999,0.011503573190440042,0.1858402419897454,0.4,1.161,0.063067110435691,-0.0805702614035412,0.9,4.239333333333334,-0.038379644944703396,-1,1,-1,-1
0.2086436582722157,0.99,9.378000000000002,0.04515694979241703,0.0424575597084235,0.35,1.1216666666666668,0.009881685882366365,1.0236265844723946,0.65,3.698,0.34737993319763294,-0.3152187651298258,0.31,0.0016666666666666,-0.15015446238900793,1,-1,1,-1
0.1660101594566931,0.97,7.902333333333333,0.035929740197693405,1.1804379776205645,0.86,5.888666666666666,0.27473828874220435,1.5955207520507535,0.83,3.911333333333333,0.5414590639500678,-0.2866771144617851,0.46,0.6203333333333333,-0.13655864676556487,-1,1,1,1
0.1314874471515015,0.98,8.701333333333334,0.028457956012287414,-0.0330152429197612,0.37,1.1676666666666666,-0.007684055845498198,2.619332179527637,0.93,4.779,0.8889017258336547,-0.4888693533171866,0.68,1.8820000000000003,-0.23287292206595386,1,-1,1,1
0.3057843239763955,0.4,1.71,0.0661811985058981,0.0280869445142197,0.7,4.686666666666667,0.00653703050742946,1.7541962843662633,0.77,3.7036666666666673,0.5953075050241841,-0.5498919584079758,0.88,3.119666666666666,-0.26194104070162705,-1,1,-1,1
-0.0579476023503549,0.61,3.4716666666666667,-0.012541655910345895,1.405978204042241,1.0,7.201666666666666,0.32723112362584983,1.992541965866614,0.91,4.009,0.6761929647938829,-0.885604702228526,0.72,1.848,-0.4218578100752783,1,1,1,-1
0.0299287744437615,0.7,5.114000000000001,0.0064775137480681585,0.9740806164370772,0.77,6.141,0.22671012516584416,-0.0570038463112585,0.4,1.251333333333333,-0.019344937523110155,-0.0587782500359108,0.54,2.042333333333333,-0.027999020079511695,1,-1,-1,-1
-0.2180224377868311,0.7,5.1803333333333335,-0.04718680816032907,-0.1018002546450778,0.42,1.8163333333333327,-0.02369326325054867,2.8202272530697607,0.99,5.808666666666668,0.9570778735474877,-0.2179732553485448,0.42,0.828333333333333,-0.10383156268809911,1,-1,1,-1
0.9896942863519608,0.91,8.646333333333335,0.2142004965246955,-0.0335484299157342,0.47,1.8843333333333336,-0.007808151211481336,0.2821335219498748,0.45,1.382,0.09574538752163826,0.088546079420559,0.94,3.9123333333333337,0.04217892594869003,1,1,-1,1
0.3113193532004539,0.37,1.4176666666666666,0.06737915026172987,0.2169737835591698,0.7,5.075,0.05049905808446369,0.4367782102577995,0.63,3.1820000000000004,0.14822591343672542,-0.0297882838075358,0.39,0.8703333333333332,-0.014189649333755706,-1,1,1,-1
0.662405349075998,0.93,7.749,0.14336503365670047,1.5602625761496285,0.97,6.670999999999999,0.3631396805988229,1.065208075901682,0.79,3.240666666666667,0.36149111000182754,-0.2884734018972363,0.52,0.9773333333333334,-0.13741430830606743,1,1,1,1
0.468205777129409,0.99,8.667333333333335,0.10133423150953166,0.0305302225852059,0.51,2.5669999999999997,0.0071056855734899236,0.4017781226732619,0.52,1.7383333333333328,0.13634821479987855,0.1802207944337386,0.88,3.512000000000001,0.0858481774978486,1,-1,-1,1
0.3644400829176983,0.38,1.529,0.07887612143565602,0.4544834449526167,0.78,5.735666666666666,0.10577769124273258,0.6121001188846042,0.61,2.319333333333333,0.2077235015520753,-0.2219177823982967,0.87,3.5600000000000005,-0.10571053819354041,-1,1,1,-1
-0.1093387558431615,0.65,4.643333333333333,-0.02366429322061251,0.0010764398134204,0.36,1.2846666666666668,0.0002505334781495481,2.0912945060931567,0.75,5.123666666666667,0.7097058212860524,-0.6577365548130502,0.36,0.003,-0.3133128154374811,1,-1,1,-1
0.3471794543499913,0.33,1.018,0.07514038681485782,-0.1262413986357167,0.67,4.3580000000000005,-0.02938176040346589,2.590533179803914,0.95,5.097,0.8791284405830162,-0.7128754915694189,0.67,1.939,-0.3395782485944954,-1,1,1,1
0.1565202301120623,0.5,2.3176666666666663,0.033875825564017026,1.6578032213583531,0.94,7.492,0.385841550968559,1.222215664192328,0.74,3.0113333333333334,0.4147735143075326,-0.7043331183860957,0.89,2.775666666666666,-0.33550908903053395,1,1,-1,1
0.2563825141410323,0.83,7.272333333333335,0.05548911677734885,0.0065836037766091,0.36,1.1776666666666664,0.0015322855326870054,1.6687217817832798,0.74,3.652,0.5663007095308042,-0.245843039230555,0.76,2.8783333333333325,-0.11710733456030203,1,-1,1,-1
0.040729304387777,0.66,4.989666666666667,0.008815082943567412,0.3702940862431916,0.68,4.619000000000001,0.0861832349640937,0.0620337497775217,0.38,1.0470000000000002,0.021051895467155395,-0.0908216811088049,0.72,3.322333333333333,-0.04326290883901495,-1,1,-1,-1
0.0893403528737919,0.5,2.844666666666667,0.019336019424539965,1.1397771427805674,0.82,6.772999999999999,0.26527477740610855,-0.1023156787147474,0.54,2.248,-0.034722050185243054,2.684162128741008e-05,0.35,0.6046666666666667,1.2786006608459552e-05,-1,1,1,-1
-0.0699848453524749,0.65,4.3180000000000005,-0.015146888115279106,2.220666187095416,0.96,8.286333333333333,0.5168437814412468,-0.2082506745750998,0.42,1.4143333333333332,-0.0706723589633492,-0.076412483129732,0.42,0.8159999999999997,-0.036399087216233805,1,1,-1,1
0.0885789542590398,0.68,4.61,0.01917122918215686,0.5506886231732233,0.76,5.373666666666666,0.1281687414576251,1.1505630115175611,0.7,2.7000000000000006,0.390457329013827,-0.4223476659191694,0.97,3.1819999999999995,-0.2011853155100908,1,-1,1,1
0.6271227846770389,0.87,7.731999999999999,0.13572879394395151,1.6650683953409775,0.86,6.855999999999999,0.38753246697197663,-0.1196089718047838,0.37,0.9796666666666664,-0.04059073617827076,-0.0360306840322527,0.41,0.9616666666666668,-0.0171632167524763,1,1,-1,-1
0.3324222478053805,0.36,1.273,0.0719464702562156,1.629585203960188,0.88,7.493999999999998,0.37927401420792656,0.1471939785311292,0.43,1.076,0.04995203837500219,-0.5520783890606147,0.99,3.960333333333333,-0.26298254696811674,-1,1,1,1
0.3458010734623444,0.36,1.280333333333333,0.07484206249935386,1.9716070942395727,0.93,8.039666666666667,0.458877102747269,0.1420097372155194,0.42,1.0576666666666668,0.048192704034515935,-0.6613891573243449,1.0,3.85,-0.31505273268567635,1,1,-1,1
0.1232265168175654,0.54,2.9073333333333338,0.026670034829264885,0.5386175205024397,0.74,5.604333333333333,0.1253592807711031,0.1614063805808313,0.41,1.126,0.054775187118396865,-0.159101891929386,0.89,4.042666666666667,-0.07578818804740808,1,-1,-1,-1
0.0613354937893069,0.54,3.0739999999999994,0.013274900548010915,-0.0339674123658666,0.35,1.1463333333333332,-0.00790566630633996,0.5111602574564471,0.59,2.563999999999999,0.17346835143015388,-0.023422957657786,0.68,3.108,-0.011157526149234228,1,-1,1,-1
0.1369186529256971,0.8,6.095000000000001,0.029633437157933602,0.7364825141677853,0.81,5.477666666666666,0.17141090804183953,1.1887615101740734,0.75,3.128333333333333,0.4034204467296379,-0.3367603105006176,0.67,2.0816666666666666,-0.16041577777372967,1,1,1,-1
1.02447144527342,0.93,8.890333333333333,0.22172735083862014,-0.0169571045527017,0.48,2.313666666666666,-0.0039466418186770704,0.1518215128803772,0.39,1.063666666666667,0.051522447543244025,0.0535703390655601,0.83,3.620666666666666,0.025518231628986688,1,-1,-1,1
0.546203750823663,0.84,6.956,0.1182154087817705,1.2458426417399506,0.88,6.017666666666668,0.28996074501401936,1.591786658739236,0.84,3.135333333333333,0.5401918546915497,-0.7565961689035912,0.91,2.2656666666666667,-0.36040459374463946,-1,1,1,1
0.5022002983850857,0.83,6.771000000000002,0.10869169879261117,1.5291241427544966,0.93,6.478999999999999,0.3558924384164458,1.4970653832179175,0.81,3.087333333333333,0.5080470561271885,-0.7265625684809032,0.84,2.165666666666666,-0.3460980878384392,-1,1,-1,-1
0.305986970051842,0.39,1.57,0.066225057393009,1.4429490666509928,0.84,7.230999999999999,0.3358358209661759,0.4934104913737238,0.58,2.259,0.16744475586354585,-0.3366725168051281,0.8,3.1983333333333333,-0.1603739572458752,-1,-1,-1,-1
0.2036371403848607,0.45,1.8123333333333336,0.044073384258979324,1.5287340071001605,0.92,7.523333333333332,0.3558016372019121,2.0768008437547927,0.92,4.661666666666667,0.704787223497304,-0.630766190152136,0.55,1.313,-0.3004654819215746,1,1,1,-1
-0.1745599620947606,0.76,5.403333333333334,-0.03778018229432579,1.6968829629742856,0.98,7.343333333333335,0.39493707444340603,1.5231269047204248,0.77,4.188333333333334,0.51689134537866,-0.3887401396646566,0.33,0.0,-0.1851763699928642,1,1,-1,-1
0.1807451770789105,0.47,2.463666666666668,0.0391188543862911,0.1968288727135405,0.74,5.375999999999999,0.045810477712161,2.452320190147879,1.0,5.074333333333335,0.8322242082759728,-0.5416601226083,0.59,1.4893333333333334,-0.2580198056239316,-1,-1,1,1
-0.0630267322916759,0.67,4.317666666666667,-0.013640936941213138,1.755271178992932,0.94,7.340999999999998,0.40852650383808564,1.0775279204118204,0.74,3.342999999999999,0.36567199669220496,-0.3764890756781576,0.58,1.496333333333333,-0.1793405755222258,1,1,-1,-1
0.1846422673694487,0.45,2.172333333333333,0.03996230542642168,0.3276419276796609,0.75,5.511333333333334,0.0762562576242709,2.067475091024895,0.85,4.029333333333335,0.7016224176887492,-0.7400559444213819,0.86,2.747,-0.35252565762262034,-1,-1,1,1
0.001920314797525,0.77,6.378000000000001,0.00041561559845895154,0.035753576865384,0.57,3.627,0.008321383004136025,-0.0702628005185423,0.4,1.4336666666666664,-0.023844522329390588,0.0078917047757958,0.38,0.8539999999999999,0.0037592136605647253,1,-1,-1,-1
0.3555700781630486,0.35,1.2596666666666667,0.07695637768364783,0.2875689293110843,0.7,5.243333333333334,0.06692956091908343,-0.1795530902562012,0.39,1.362666666666667,-0.060933490244175874,0.0051426801078935,0.36,0.7586666666666668,0.002449715728444522,-1,1,-1,-1
0.6281853816228109,0.88,7.368666666666666,0.13595877283392668,1.800699173487696,0.95,7.007000000000001,0.419099536648873,0.4874438680053887,0.67,2.646333333333333,0.16541991080915916,-0.1733338519471835,0.49,0.9696666666666668,-0.08256758236530061,1,1,1,1
0.3435045064198556,0.35,1.2633333333333332,0.07434501426174445,-0.1206044072838896,0.41,1.8193333333333328,-0.028069791975630885,2.1029687837567863,0.82,5.304333333333335,0.7136676271402962,-0.1235966268546006,0.38,0.7060000000000001,-0.05887525462135431,-1,-1,1,-1
-0.0333612222048476,0.63,4.364333333333334,-0.0072204017538480105,-0.0028423704814,0.39,1.6143333333333334,-0.0006615408999338411,0.0003866282308726,0.39,1.3139999999999998,0.000131206917688708,-0.0440576608344773,0.6,2.5243333333333333,-0.020986867244383606,1,-1,-1,1
0.9043036170231956,0.89,8.224666666666666,0.1957193109494835,-0.12175990212268,0.56,2.7086666666666672,-0.02833872493160002,1.0287515453929306,0.69,2.984,0.34911915002652555,-0.1325608605440154,0.69,2.335,-0.06314536744223646,1,1,1,1
0.5609620867513279,0.84,7.542333333333334,0.12140956977388503,0.0312154669846984,0.65,3.683666666666667,0.007265171185826994,1.7641252277430954,0.82,4.052666666666667,0.5986770107983477,-0.2698620783584695,0.54,1.4229999999999998,-0.1285488041246763,-1,1,1,-1
0.1686340332117248,0.47,2.513333333333333,0.03649762774528912,1.36499779367319,0.84,7.1676666666666655,0.31769323342729733,-0.0394624772160274,0.32,0.6869999999999998,-0.013392063968505112,-0.1808504372139427,0.51,1.9163333333333332,-0.08614810784342854,-1,1,-1,-1
-0.0156759888421067,0.68,4.935999999999999,-0.0033927695044818308,-0.0738422714913045,0.52,2.9483333333333346,-0.01718624755470154,0.8564854981173942,0.66,3.2060000000000013,0.2906586050362445,-0.0511460914129784,0.58,1.9699999999999995,-0.02436344123184362,1,-1,1,1
0.0768622092579809,0.79,6.297666666666666,0.01663536267116486,-0.0855996657992679,0.55,2.738666666666667,-0.019922694918711632,1.3291474394349625,0.72,3.0859999999999994,0.4510620920994397,-0.1619203654038976,0.86,3.1640000000000006,-0.07713076791935404,1,1,1,1
-0.1076524518950545,0.73,5.483,-0.02329932481778633,0.277123843964004,0.76,4.844,0.0644985438487859,2.312074619993297,0.93,4.532,0.7846301954488504,-0.5451277025834376,0.61,1.5773333333333333,-0.259671587384904,-1,1,1,-1
0.3362999900579835,0.4,1.8013333333333337,0.0727857337816867,0.45631624821731,0.71,5.677333333333333,0.10620426277134262,0.302768141053841,0.5,2.7099999999999995,0.10274799248972728,-0.4209995308471351,0.32,0.001,-0.20054313135304766,-1,-1,-1,-1
0.3156725766442909,0.42,1.7879999999999998,0.06832132264365794,-0.1008989335558752,0.53,3.252,-0.023483487372146374,-0.0024663885647004,0.38,1.2046666666666666,-0.000836998479564338,-0.1205639036890913,0.64,2.8423333333333334,-0.05743061690664152,1,-1,-1,1
0.0173669318516442,0.58,3.685000000000001,0.0037587419438832727,-0.0570463383671544,0.43,2.0769999999999995,-0.013277117204914738,-0.0717910247998427,0.49,2.047,-0.024363143530522016,0.0261250958454688,0.37,0.8260000000000001,0.01244468970596351,1,-1,1,-1
-0.0357077951423439,0.59,3.629,-0.007728272815927043,-0.0763765201512833,0.46,1.966,-0.017776075358694476,1.128363581098502,0.68,3.197333333333334,0.3829236865967799,-0.1620443227980423,0.76,3.059333333333333,-0.07718981502547818,1,1,1,1
0.3121633768485361,0.38,1.5799999999999998,0.06756182312040039,-0.0524838358888559,0.46,2.1373333333333333,-0.01221522818826645,-0.0763509140509155,0.5,2.365,-0.025910596525055875,0.0202687702344757,0.37,0.8263333333333336,0.00965502893392325,-1,1,-1,-1
0.4541316697059887,0.84,7.853000000000001,0.09828815875776233,0.0204541112234897,0.35,1.1266666666666667,0.004760544494350889,0.0450263947257391,0.33,0.7643333333333334,0.015280245969793214,-0.0273097866338734,0.66,3.005333333333334,-0.013009017176622938,1,-1,-1,1
0.3258765243836843,0.38,1.5659999999999998,0.07052977297264451,-0.0726675538736201,0.37,1.1213333333333333,-0.01691284063781423,1.4875718915490097,0.71,3.3163333333333336,0.504825326102018,-0.4127589646343228,0.98,3.870666666666666,-0.19661773754295445,-1,1,1,1
-0.0963435090085891,0.64,4.366333333333333,-0.020851719314899906,-0.0287239280542085,0.32,0.801666666666667,-0.006685283758384867,2.8172417369340748,0.92,4.916,0.9560647029132866,-0.7484616435201485,0.81,2.767000000000001,-0.356529712484834,1,-1,1,-1
-0.0672336815118708,0.66,4.718,-0.014551451050718126,0.0202003932353872,0.31,0.7516666666666667,0.004701493491929817,1.6044686464927187,0.72,3.6826666666666665,0.544495639026038,-0.2669435061875895,0.77,3.1223333333333327,-0.1271585422375659,1,-1,-1,-1
0.3567709898983849,0.33,1.0693333333333332,0.07721629217799088,0.0395426765765833,0.33,0.8266666666666672,0.009203268194433668,0.2164831161558527,0.55,2.638,0.07346613654763241,-0.0161361480899757,0.53,2.1206666666666667,-0.007686454327938943,-1,1,-1,-1
-0.0830701713601289,0.61,3.981,-0.017978957943992072,0.0156390846217001,0.35,0.8623333333333334,0.003639882338520889,0.992121395328339,0.67,3.325333333333333,0.3366882701769018,-0.0724295191482484,0.65,2.551333333333333,-0.03450180227792077,1,1,1,1
-0.0190087428578458,0.61,3.5963333333333334,-0.004114080696039135,1.852575065832652,0.95,7.611000000000001,0.43117327043246134,0.5960727579822747,0.65,2.6716666666666677,0.2022844247988516,-0.3310640881083566,0.63,2.003,-0.1577023821717708,1,1,-1,-1
-0.0010437688180182,0.65,4.287666666666667,-0.00022590389998167947,0.0350378137877802,0.63,4.048,0.008154794393117165,2.0159438594280985,0.83,3.83,0.6841346774705586,-0.5729473756581567,0.9,2.928666666666667,-0.2729234889734784,1,-1,1,1
-0.0320887764329933,0.79,6.028000000000001,-0.00694500507843969,0.7976259517965874,0.81,5.729333333333332,0.1856415950753199,1.1037277057433852,0.72,3.6296666666666666,0.37456320742894283,-0.081397625110003,0.41,0.7996666666666667,-0.03877375965577645,1,1,-1,-1
0.7089523974174909,0.95,8.993666666666666,0.15343925657988008,0.030435687912818,0.41,1.6653333333333329,0.007083683321265704,0.3928037527008987,0.55,2.2263333333333337,0.13330265493578297,0.0806542667612655,0.67,2.591666666666667,0.03841966089781993,1,-1,-1,1
0.628616812590109,0.94,7.875666666666666,0.13605214785759387,1.8400871924242648,0.91,6.705333333333333,0.42826680941096373,0.1434542075211207,0.56,1.7473333333333334,0.048682902321544964,-0.2071735653853414,0.65,1.989333333333333,-0.0986871302501226,-1,1,1,-1
-0.0258110607945392,0.56,3.4626666666666663,-0.005586312979938973,0.140708441169818,0.69,4.785333333333333,0.03274885853511993,2.494227438878755,1.0,4.857666666666668,0.8464459347194412,-0.63430742975466,0.64,1.846,-0.3021523514468982,-1,-1,1,-1
0.883818310164374,0.91,8.522,0.1912856560712741,-0.0506976175863407,0.42,1.654,-0.011799498968216927,1.25295701652285,0.68,2.8986666666666667,0.4252059601632504,-0.1559727841033331,0.9,3.2296666666666667,-0.07429763749853863,1,-1,-1,1
0.7720147073396157,0.92,8.426,0.167087893622238,-0.084737154998753,0.42,1.596666666666667,-0.01972195185058976,2.5158396253866644,0.94,4.243999999999999,0.8537802888865341,-0.7304123235602309,0.91,2.567333333333333,-0.34793191871468077,1,1,1,1
0.5008298115829737,0.98,7.9403333333333315,0.10839508300171376,1.0086017062603263,0.84,5.5023333333333335,0.234744655842901,0.8904686523605998,0.67,2.4490000000000003,0.3021911951720647,-0.2874176282918403,0.78,2.4056666666666677,-0.13691139053701443,1,1,-1,-1
0.331883553396517,0.37,1.3923333333333334,0.07182988010161445,0.912059178734963,0.79,6.500333333333333,0.21227509004950765,0.212304961510934,0.53,2.0276666666666667,0.07204822976066738,-0.1965872049825474,0.71,3.010666666666667,-0.09364431735069662,-1,-1,-1,-1
-0.0360663165369166,0.61,4.087666666666666,-0.00780586794989035,-0.03374566601104,0.4,1.721666666666667,-0.007854056467267615,0.0470890450573718,0.31,0.6736666666666667,0.015980231047634817,-0.1257720880371486,0.57,2.6229999999999998,-0.0599115355806402,1,-1,-1,-1
0.2540707611309476,0.41,1.7213333333333334,0.05498878182600964,1.725974535268474,0.94,7.725,0.40170792470445593,0.9692235415027296,0.72,2.8990000000000005,0.32891760941743237,-0.5969116622657866,0.81,2.6870000000000003,-0.2843388771741865,-1,1,1,1
0.0079435843279065,0.55,2.974666666666666,0.0017192376784301833,1.2100514504991802,0.81,6.811999999999999,0.2816306075396598,0.2707111112271341,0.58,2.6573333333333338,0.09186905572837328,-0.0844353888926228,0.47,1.365,-0.04022079846850771,1,-1,-1,-1
0.0418994778059218,0.5,2.893666666666667,0.0090683447140385,-0.0588168187370699,0.5,2.9120000000000004,-0.01368918353648324,0.0239229870106911,0.49,2.196333333333334,0.00811855197561629,0.0170272937959603,0.46,1.533333333333333,0.008110951595217051,-1,-1,-1,-1
-0.1202843988889785,0.59,3.5736666666666657,-0.02603326938580611,-0.04553430107584,0.36,1.2103333333333337,-0.010597774888491234,2.823436347092,0.93,4.865333333333333,0.9581669180134881,-0.7783328078042788,0.88,2.9183333333333343,-0.37075884193456715,1,-1,1,1
0.7805783636319577,0.89,8.059000000000001,0.1689413340787328,-0.1643503293778612,0.53,2.3426666666666662,-0.03825133476178715,2.4517207200036597,0.98,4.491666666666666,0.8320207709074912,-0.6258972572896124,0.7,1.9570000000000003,-0.29814616569660524,1,1,1,-1
0.5756740523812454,0.87,7.477999999999999,0.1245936947973793,1.199504838974633,0.89,6.204999999999999,0.27917596099556646,2.126881718719329,0.99,4.744666666666666,0.7217827678330606,-0.3633829302831759,0.33,0.0,-0.17309746301283846,-1,1,1,-1
0.6640553435303254,0.87,8.052333333333333,0.14372214356048973,-0.1613109781456563,0.59,3.292,-0.03754394803562838,2.757245593673721,0.96,5.559333333333333,0.9357042936057856,-0.3889665782311451,0.34,0.0,-0.185284234006611,1,-1,-1,1
0.2647339790818983,0.42,1.9866666666666668,0.057296632453362265,-0.1632121606120016,0.63,3.9836666666666662,-0.0379864343223228,2.2344121660147,0.78,5.398333333333334,0.7582745121515524,-0.4592359244235928,0.36,0.0003333333333333,-0.2187570378722325,-1,1,-1,1
0.1233506360857537,0.51,2.651666666666667,0.026696898083141202,-0.0836237333095253,0.63,4.016,-0.01946281111185863,1.7298680732503722,0.72,4.787666666666667,0.5870514353983526,-0.4573490843963879,0.36,0.0,-0.21785824160360828,1,1,-1,1
0.8944930037521779,0.94,8.838333333333333,0.1935959903818669,0.300983545815582,0.66,4.097333333333333,0.07005171460479219,0.0018078129893274,0.34,0.7696666666666668,0.0006135029755895338,-0.0816656655866836,0.59,2.126666666666667,-0.03890144073992097,1,1,-1,1
0.0163855961755281,0.66,4.570666666666666,0.0035463505094977324,1.8847800692902004,0.91,7.215333333333333,0.4386687489807698,0.1986064952783508,0.5,1.336,0.0673994912880949,-0.3385832481999848,0.95,3.377666666666666,-0.16128413416775464,-1,1,1,1
-0.0313309118115414,0.71,5.557333333333334,-0.006780979701662111,0.0276234534105803,0.44,2.192,0.006429156349637787,-0.0072026275273271,0.45,1.841,-0.002444297859438601,0.0588911913918599,0.47,1.6446666666666665,0.028052819695714867,1,-1,-1,-1
-0.083191486644556,0.7,4.978666666666667,-0.018005214328937067,0.3969294561287979,0.79,5.328666666666667,0.09238242211422053,2.31606443741121,0.97,5.031000000000001,0.7859841877436281,-0.2405588048314173,0.42,0.7129999999999999,-0.11459018944359797,-1,1,1,-1
-0.0313803701981667,0.75,5.259666666666666,-0.006791684028360308,1.8964171126497016,0.97,7.355999999999999,0.4413771855434876,0.1417948137223852,0.53,1.7160000000000002,0.048119767174707784,-0.2257559628900769,0.73,2.4790000000000005,-0.10753885551487079,1,1,-1,1
0.755485780092017,0.9,7.347999999999999,0.16351052182947295,1.3912332130668954,0.88,6.171000000000001,0.32379933503137287,1.892216692175914,0.91,3.3406666666666665,0.6421463823766504,-1.0427946555553218,0.98,2.0683333333333334,-0.4967352461473892,1,-1,1,1
0.2041186854806636,0.77,6.515666666666666,0.04417760553219715,0.3687908617422266,0.65,4.434666666666668,0.08583337047750461,0.0771668100627094,0.36,0.8913333333333332,0.026187480602093853,-0.0628255588571984,0.72,3.2553333333333336,-0.029926955683004186,-1,-1,-1,-1
0.3460206487955809,0.33,1.0316666666666667,0.07488958540218602,1.22800377760377,0.83,7.15,0.2858088801140455,-0.0472119205839224,0.33,0.8136666666666668,-0.01602193032826338,-0.1830677283962547,0.48,1.6783333333333337,-0.08720431452358231,-1,1,-1,-1
0.3788736004363599,0.3,0.8056666666666662,0.08199998166373834,-0.1282713684167986,0.53,3.323,-0.029854220993879133,-0.0992200119892068,0.47,1.8733333333333333,-0.03367149862998552,0.0200587734232482,0.41,1.1856666666666664,0.009554996950483797,-1,-1,1,-1
0.0198859448463082,0.57,3.3086666666666664,0.004303934375172405,0.130979482390205,0.68,4.552333333333333,0.030484514675443213,1.029831844134609,0.7,3.554333333333333,0.34948576233457845,-0.131859242080109,0.54,1.5956666666666666,-0.06281115147889851,1,1,1,1
0.3195778432970888,1.0,7.667333333333333,0.06916654330182104,1.6106398880972987,0.99,6.482333333333335,0.3748646307769202,0.9159869613670856,0.68,2.2063333333333333,0.31085113876131665,-0.5495254671863243,0.99,2.5409999999999995,-0.2617664626039853,1,1,-1,1
0.2091844844337895,1.0,8.158,0.04527400132432964,2.055814676457387,1.0,7.355666666666667,0.47847580041393895,0.4147663081053534,0.5,2.2716666666666665,0.14075591098147386,-0.5356222864574672,0.36,0.0153333333333333,-0.25514368230415463,1,1,-1,-1
0.3391252686482546,0.37,1.451,0.07339721157356864,0.4032600213325343,0.69,5.471333333333334,0.09385581477340228,-0.1039592769152011,0.5,2.284,-0.03527982490674625,0.0155486775155848,0.35,0.6469999999999998,0.007406612713082363,-1,-1,1,-1
0.9080593806588856,0.92,8.461,0.19653217452431482,-0.1015022821775644,0.49,2.2736666666666663,-0.023623912342352765,1.1231652061891957,0.69,2.732,0.3811595558521082,-0.132636943598233,0.88,3.1099999999999994,-0.06318160960598664,1,-1,1,1
0.0338075841481879,0.64,4.398666666666667,0.007317008303175121,1.879189533875139,0.92,7.364000000000002,0.4373675928317761,0.3828697296347083,0.59,2.22,0.12993142530823706,-0.2857572528421737,0.67,2.304,-0.1361204706725009,-1,1,-1,-1
0.3608732396069422,0.33,1.0176666666666667,0.07810414607040868,0.3631782333080782,0.76,5.767333333333334,0.08452707234022168,1.8223072145928356,0.82,3.916333333333335,0.6184217644143215,-0.6763736948574892,0.81,2.704333333333333,-0.3221906173116456,-1,-1,1,1
0.2281719493377778,0.82,6.753333333333335,0.04938347681213007,-0.1322526968953772,0.49,2.326666666666666,-0.03078084602108313,2.582286140922282,0.92,4.274,0.876329709229965,-0.8386275218074943,0.96,2.6800000000000006,-0.39948022964231683,1,-1,1,1
0.2596045784882648,0.98,8.572666666666667,0.056186471296344506,-0.0231867087030861,0.37,1.1566666666666665,-0.005396536532559349,2.5149663695583597,0.88,4.215333333333333,0.8534839390692253,-0.6687870066325647,0.89,2.653333333333334,-0.3185766982885907,1,-1,-1,-1
0.0337063791629042,0.77,6.473666666666667,0.007295104409823923,1.8014871827492935,0.86,7.213333333333333,0.41928294002977806,-0.0152348221493033,0.31,0.5893333333333334,-0.005170119241510889,-0.0750578081382187,0.43,1.1609999999999998,-0.03575378776847175,-1,1,-1,-1
0.3486371485996056,0.97,8.613000000000001,0.07545587699839672,1.8057720708910263,0.85,6.968999999999999,0.42028021634401896,0.4328863816353191,0.3,0.94,0.1469051748125027,-0.4482662929301594,0.33,0.0,-0.21353165378437963,1,-1,-1,-1
-0.0579183921392303,0.69,4.7716666666666665,-0.012535333915955543,1.4899137118490566,0.96,6.856,0.34676649796719017,1.986375803645987,0.98,3.732333333333334,0.6741004038416962,-0.9305005335300534,0.86,2.0826666666666664,-0.4432439398312652,-1,1,1,1
0.0206451625722943,0.7,5.475666666666665,0.00446825260567974,-0.0492021310674046,0.5,2.682666666666667,-0.011451435440239173,0.7203467013196994,0.58,2.4923333333333333,0.2444582749016331,-0.0049264725116895,0.77,3.311666666666666,-0.0023467252375102003,1,-1,-1,-1
-0.0550405551207129,0.69,5.141333333333334,-0.011912480852353682,1.5571081313952666,0.86,6.8870000000000005,0.3624055066988166,0.2945957966483981,0.62,2.596333333333333,0.09997460960118687,-0.0609606788144827,0.44,1.0740000000000005,-0.029038620053243577,-1,1,1,-1
0.3565092234253046,0.38,1.5446666666666666,0.07715963780574629,0.5137200204120678,0.73,5.749,0.11956457008026627,0.0439764132643882,0.32,0.6340000000000002,0.014923922193686101,-0.3489875074083173,0.78,3.657000000000001,-0.16624020316110796,-1,-1,-1,1
-0.1446018183325783,0.73,5.848666666666668,-0.03129631211612048,0.0643376522259908,0.39,1.6683333333333334,0.014974117072961117,-0.0660265396565931,0.39,1.0670000000000002,-0.02240689650220463,-0.0002712398096853,0.47,1.6976666666666669,-0.00012920508645803146,1,-1,1,-1
0.1303886231495985,0.81,6.814000000000002,0.028220136465335745,-0.0098909345711617,0.47,2.007,-0.002302042538159977,1.2675513203570397,0.71,3.294333333333334,0.43015871184818233,-0.1292591242443475,0.73,2.7066666666666666,-0.06157258531797836,1,1,1,1
-0.0745279137613526,0.61,4.390666666666666,-0.01613014882754838,0.0134742516257178,0.32,0.8443333333333334,0.003136033323151431,1.8932526644765808,0.78,3.7426666666666666,0.6424979519764041,-0.4120550624230499,0.95,3.5533333333333337,-0.1962824337165322,-1,-1,1,1
0.6760136562442449,0.95,8.535666666666666,0.14631029280641578,-0.056647815733684,0.5,2.102333333333333,-0.013184363982449467,1.203048144964623,0.67,2.736,0.40826878724212873,-0.1755674894872885,0.91,3.227666666666667,-0.08363157563317677,1,1,-1,-1
0.0712697878920947,0.51,2.894666666666666,0.015424989478283626,0.0857161062184586,0.73,4.909999999999999,0.019949795572973335,2.507629704234675,0.96,5.002,0.8509941538792982,-0.5990284950138896,0.6,1.685666666666667,-0.2853472304780513,-1,1,1,-1
0.3524373542310786,0.34,1.1286666666666665,0.07627835919757955,-0.1417304325472814,0.61,4.075333333333332,-0.03298671953881244,1.5206943599859333,0.74,4.0183333333333335,0.5160658322079529,-0.3221447535127706,0.64,2.196,-0.15345365703474953,-1,-1,-1,1
-0.0426916642995665,0.59,3.4650000000000003,-0.009239798406980713,-0.0654867989127523,0.65,3.9693333333333336,-0.015241572543066392,2.5711501877126715,0.98,4.667,0.8725505902223823,-0.7641775892222413,0.8,2.413,-0.36401600340048007,1,1,1,1
-0.0442791830074682,0.53,3.2303333333333337,-0.009583386624235368,-0.0145897137030031,0.35,1.1486666666666667,-0.003395648947250485,0.8474481647867889,0.6,2.6286666666666667,0.2875916778029229,-0.0002150303387229,0.9,3.977,-0.00010242970431968194,-1,-1,-1,1
-0.1152143479182861,0.72,5.098666666666668,-0.024935953325378117,0.1603207788213518,0.73,4.671,0.037313486399328376,2.393939930293512,0.96,4.945666666666666,0.8124121683427549,-0.379689118135819,0.5,1.1129999999999998,-0.18086491578367644,1,1,1,-1
-0.0179453874950081,0.58,3.801,-0.0038839376611211466,0.5422442711146607,0.75,5.468666666666667,0.1262033803983489,0.151154448613326,0.53,2.181,0.051296071300147315,-0.0417066164110324,0.59,2.098333333333333,-0.019866947206280385,-1,1,-1,1
-0.1236466659766666,0.72,5.271333333333333,-0.026760968120216416,-0.1194073104793487,0.6,3.647333333333334,-0.027791176467003083,2.5636129968315378,0.92,5.275333333333334,0.8699927542844503,-0.2911965772796153,0.46,0.977,-0.13871149293073182,1,-1,1,-1
0.1943064615113274,0.44,2.107,0.04205393635957764,0.4583597245929134,0.81,6.003666666666667,0.106679866922651,2.38926896630637,0.94,5.374333333333332,0.8108270208070857,-0.2519707255926801,0.41,0.7226666666666667,-0.12002625802925983,-1,1,1,-1
0.1137393630655738,0.54,2.859333333333333,0.024616720919801695,0.5416954700885466,0.76,5.676999999999999,0.126075650981274,0.9260583399771024,0.63,2.5276666666666667,0.3142689816366646,-0.3867164470131174,0.97,3.482333333333333,-0.18421238397506698,1,-1,-1,1
0.1269809641502983,0.48,2.616,0.027482613515367568,-0.2053449970711631,0.54,3.160666666666667,-0.047792543248077794,1.1714947146085284,0.7,3.452666666666667,0.3975607529886945,-0.188778706967176,0.65,2.5756666666666663,-0.08992473923141546,-1,-1,1,-1
0.0677052061363121,0.5,2.4946666666666664,0.014653503583577782,1.403936732435616,0.88,7.294666666666668,0.32675598606982975,1.889490397020916,0.82,4.901,0.6412211814848542,-0.4357248808754419,0.33,0.0,-0.20755755200811155,1,1,1,-1
0.2839483562168954,0.41,1.7726666666666668,0.06145521877591226,1.975206155387946,0.92,7.973666666666665,0.4597147578547197,0.0320623286909538,0.39,1.0113333333333334,0.010880734994358139,-0.4130545493872519,0.85,3.5823333333333336,-0.19675853934340617,-1,1,-1,1
0.0802324968642351,0.53,2.713,0.01736479729420556,1.8053879340751624,0.97,7.929000000000001,0.4201908113151787,0.6255901619778523,0.69,3.1493333333333333,0.2123015091377039,-0.1778637201615336,0.47,1.216666666666667,-0.08472538514121927,1,1,1,-1
0.8449321648662336,0.93,7.741,0.18286948984130058,1.6925471346130658,0.9,6.533666666666666,0.3939279421663823,0.4290636948038426,0.58,1.738333333333333,0.14560790028261322,-0.3424901467141108,0.91,2.7206666666666672,-0.16314518531981848,1,-1,-1,1
0.8047985829315669,0.85,7.479666666666666,0.17418333968739036,1.1150075948251352,0.81,5.809000000000001,0.25950984663701326,0.1459247992962159,0.43,1.1283333333333336,0.049521327210864885,-0.134291705916183,0.85,3.234333333333333,-0.06396985565514249,-1,-1,-1,-1
-0.059213387779196,0.68,5.207333333333333,-0.012815611081241027,1.4028194408039107,0.81,6.848000000000002,0.32649594463034687,0.2665125550832119,0.57,2.6743333333333346,0.09044422544853647,-0.2660750010132575,0.3,0.0023333333333333,-0.12674482978780047,-1,1,1,-1
0.078632201213185,0.51,3.0476666666666667,0.017018443750724217,-0.0651160075729251,0.49,2.7503333333333333,-0.015155273575974619,0.0553562177361063,0.32,0.6909999999999997,0.018785795045713587,-0.1727752444426706,0.72,3.502333333333333,-0.08230148967411181,-1,-1,-1,1
0.0115186759017698,0.54,2.944333333333333,0.0024929982232803336,-0.2746590048626887,0.57,3.0983333333333336,-0.06392487061092102,2.596174362594052,0.89,5.492666666666666,0.8810428434820028,-0.2931445884273627,0.46,1.0710000000000002,-0.1396394280633288,1,1,1,-1
-0.1737431871955719,0.74,5.147333333333332,-0.03760340690886812,1.704243467876598,0.98,7.373666666666666,0.3966501780197719,1.644114037883432,0.76,4.255333333333334,0.5579497771090173,-0.6201654676084876,0.37,0.0,-0.2954158276161877,1,1,-1,-1
0.8153719293613442,0.88,7.493,0.17647173933404697,0.5585417621715729,0.76,4.983666666666666,0.12999650200969604,0.6911283130374521,0.61,2.1250000000000004,0.2345426651240099,-0.1587308141585168,0.9,3.001666666666667,-0.07561142514699373,1,-1,-1,1
-0.1406579022997238,0.58,3.868333333333333,-0.03044272653505883,-0.0024870086270134,0.36,1.2533333333333334,-0.0005788330325071857,2.632975730435543,0.88,4.7476666666666665,0.893531828133518,-0.6570136903617372,0.8,2.8439999999999994,-0.31296847894779806,-1,-1,1,-1
0.3233267201994215,0.34,1.0763333333333334,0.0699779163742569,0.6455792449906141,0.83,6.321333333333334,0.150253838303072,2.3234547639483614,0.99,4.910666666666667,0.7884921835086146,-0.670369090497057,0.59,1.5990000000000002,-0.31933032395560745,-1,1,1,-1
0.1154412462625718,0.5,2.553666666666666,0.02498506115461069,-0.2259462118297941,0.47,2.407666666666667,-0.05258732501222079,3.225070846834481,1.0,6.539666666666666,1.0944663926527873,-0.4594346870676924,0.33,0.0,-0.2188517184600316,1,-1,1,-1
-0.2062544930962344,0.73,4.996333333333333,-0.04463986045075671,1.7033419653765174,0.92,7.171000000000001,0.3964403599193172,2.0384962835002978,0.8,4.644666666666668,0.6917881125087696,-0.8065064667743473,0.43,0.0,-0.3841793647084558,1,1,-1,1
0.0114056182948969,0.73,5.528666666666665,0.00246852905551608,0.2819800615931074,0.64,4.411333333333333,0.06562879291436487,0.3999866566052015,0.57,2.5036666666666667,0.1357402593476768,0.004158638442568,0.59,2.055,0.001980967469867724,1,-1,-1,1
0.0415398044975861,0.61,4.242333333333333,0.008990500270259636,0.1356087683975761,0.66,4.300999999999999,0.03156194706907651,1.1100019365275209,0.69,3.002333333333333,0.3766924427416257,-0.2165272343491753,0.8,3.0060000000000007,-0.10314275056844589,-1,1,1,1
0.2278659254114345,0.46,2.424,0.04931724375625097,0.1503942184813995,0.64,4.574,0.03500315222455706,0.0741094676627494,0.47,1.7970000000000004,0.02514993486542484,-0.0606788957520376,0.63,2.7673333333333336,-0.028904392688212356,-1,-1,-1,-1
0.0064596154058489,0.65,3.983333333333334,0.0013980608419915078,1.4575715681530923,1.0,7.087666666666667,0.33923910103338883,1.7119530449669424,0.84,3.307333333333333,0.5809717561259163,-0.9610621513560328,0.97,2.481666666666667,-0.45780196683358615,1,1,1,1
-0.0037773005459609,0.77,6.11,-0.0008175248292583266,-0.0244864175712038,0.5,2.664,-0.0056990342470174165,1.077783925703474,0.65,3.0129999999999995,0.3657588751520475,-0.0594570461335219,0.73,2.9536666666666664,-0.028322364608402838,1,-1,-1,-1
0.2616992058065337,0.84,6.683333333333332,0.05663981352312567,1.8692033692926355,0.91,7.057666666666668,0.435043386206346,0.4468265834235336,0.63,2.6443333333333343,0.1516359491392045,-0.1336700455204342,0.46,1.0420000000000005,-0.06367372771848949,1,1,-1,-1
0.3574157001980907,0.31,0.8693333333333337,0.07735582745491017,-0.2689414611573357,0.51,2.9136666666666664,-0.06259415421311094,2.496711473670393,0.87,5.729666666666668,0.847288921657324,-0.125287755533246,0.37,0.6206666666666666,-0.059680823786844986,-1,-1,1,-1
0.3390885772152288,0.82,6.973000000000001,0.07338927041104934,0.4189372282220303,0.69,4.599,0.09750456979038301,0.0386684252698837,0.31,0.551,0.013122592936596515,-0.1140203407023876,0.68,2.903,-0.0543135906027905,1,1,-1,1
0.5323190913482181,0.95,8.436333333333332,0.11521033843355294,-0.1036461659532848,0.5,2.3753333333333333,-0.024122885580227467,2.206347511439035,0.87,4.367666666666667,0.7487504357162632,-0.4048900392885595,0.61,1.6916666666666669,-0.19286937486414724,1,-1,1,-1
0.1117320895684752,0.79,5.958,0.024182284765457283,1.4384643858430255,0.99,6.630666666666667,0.3347920443730003,1.942834097363876,0.91,3.467666666666668,0.6593240046654412,-1.0057824027959663,0.95,2.123666666666667,-0.4791044591204868,-1,1,1,1
-0.0114842855572376,0.61,3.911,-0.0024855550875807174,1.8059583096606069,0.96,7.526333333333334,0.4203235620528339,0.255206359150059,0.51,1.5476666666666667,0.08660733253508955,-0.3229860818666092,0.91,3.3483333333333323,-0.15385442380576086,-1,-1,-1,-1
0.1141797487607827,0.49,2.8239999999999994,0.024712034023935927,-0.0062784995791116,0.32,0.8526666666666665,-0.0014612747666004275,0.4663149615683117,0.52,1.987333333333333,0.15824956351846822,0.0424462107185679,0.91,4.363,0.020219252963167116,-1,-1,1,1
0.0746267873026935,0.69,4.587,0.01615154812422053,1.7126002708458348,1.0,7.318999999999999,0.39859516267008943,0.3331110473250682,0.59,1.7819999999999998,0.11304522090623408,-0.3055926096618293,0.85,3.013666666666667,-0.14556904312129804,1,1,1,-1
-0.0690145193533791,0.7,4.607333333333333,-0.014936879515994109,1.6208113897035386,0.91,7.051666666666667,0.3772319732364282,1.576038031372387,0.84,3.624,0.534847369499745,-0.6030132228039056,0.66,1.7743333333333335,-0.287245355606579,1,-1,1,-1
-0.061499507826892,0.59,4.059333333333333,-0.013310398265611412,-0.1555087144081626,0.46,2.2343333333333333,-0.036193513671187456,2.2440336174484568,0.82,4.724333333333332,0.761539666854471,-0.3610691833606125,0.61,2.067333333333333,-0.17199530963970838,-1,-1,-1,-1
0.0203231517226156,0.55,3.387,0.004398559484441503,0.4204181535588942,0.74,5.263333333333334,0.0978492443099415,0.4755635182170006,0.58,2.482999999999999,0.1613881719129073,-0.1008636557820827,0.68,2.595666666666667,-0.04804640358993513,-1,1,-1,1
0.2203370640462578,0.46,2.365,0.04768776497181659,1.1313557528569271,0.83,6.712999999999999,0.26331476061546316,0.0202662435013474,0.4,1.2216666666666665,0.0068775922982634114,-0.277886796697627,0.71,2.9649999999999994,-0.1323713787976757,-1,1,-1,1
0.3021825532124091,0.39,1.617666666666666,0.06540166375799347,1.198633426675373,0.82,6.980999999999998,0.2789731461688441,-0.095756034842164,0.43,1.339666666666667,-0.03249595652489446,-0.1550650065402556,0.52,1.940333333333334,-0.07386521764594335,-1,-1,1,-1
0.2779559376759726,0.44,1.8196666666666668,0.06015827380558131,0.999897563841018,0.79,6.651333333333333,0.23271883048097092,-0.0462628566575447,0.51,1.9113333333333336,-0.015699854125528472,-0.097290338547362,0.52,1.873666666666667,-0.046344253884146265,1,-1,1,1
0.1535566269714867,0.48,2.156,0.03323441005524073,2.054782047828035,0.96,8.264999999999999,0.47823546366782194,-0.0867413226485138,0.43,1.433,-0.029436706045150255,-0.2833854449759232,0.61,2.169,-0.13499065996817886,1,1,-1,1
0.8288479971436207,0.95,8.338666666666667,0.1793883777849004,0.4441457980330447,0.7,4.513000000000001,0.10337167967910153,0.1887946369732895,0.49,1.4043333333333334,0.06406971973442463,-0.0341324968566794,0.78,2.907666666666667,-0.016259015269596527,1,-1,1,1
0.4224122814923046,0.81,6.703666666666667,0.0914231007307278,1.5939410499229032,0.87,6.496666666666665,0.3709780985651524,0.1158048066495237,0.33,0.585333333333333,0.03929974720089074,-0.352262136182528,0.94,3.5256666666666665,-0.16780007261530328,-1,1,-1,1
0.0100699744742622,0.55,3.2353333333333327,0.002179454364972347,1.4556975733726103,0.84,6.917,0.3388029424813408,0.5506272138590869,0.62,2.1766666666666667,0.18686193546424715,-0.2906464922335248,0.84,3.190333333333333,-0.13844945991271038,-1,-1,1,-1
-0.1010342853079109,0.68,4.359333333333334,-0.021866948589491963,1.4936239605167554,0.91,6.879333333333334,0.3476300311549535,2.0077110922623653,0.99,4.199666666666667,0.6813407893951154,-0.7033464076934299,0.63,1.5233333333333334,-0.33503906938075295,1,1,1,-1
0.1737566991471144,1.0,9.413333333333332,0.03760633131367607,0.0656904490190429,0.3,0.6626666666666666,0.015288970612905883,0.1163909170364854,0.38,1.2220000000000002,0.039498650775844434,0.0591434817279949,0.6,2.6736666666666675,0.02817299820022963,1,-1,-1,-1
-0.0834628319982133,0.59,4.02,-0.01806394186761702,-0.1391952981585953,0.45,1.771,-0.03239668558795372,2.7908870595264967,0.97,4.847333333333335,0.9471209276966549,-0.7514306984194312,0.86,2.8033333333333337,-0.3579440218201987,-1,1,1,1
0.4407694684421059,0.97,8.850666666666667,0.09539616454817997,0.0246295683512244,0.34,0.9466666666666668,0.005732351542021977,1.1613668280943827,0.66,2.856666666666666,0.39412373347973895,-0.0436552033913626,0.86,3.2430000000000003,-0.02079515663673481,1,-1,-1,1
-0.1294805733148694,0.68,5.454333333333333,-0.02802360635684629,0.0234512416376633,0.38,1.163,0.005458104634517734,0.8056668220646559,0.62,3.1833333333333345,0.27341267907048683,0.0004177355874936,0.56,2.1613333333333333,0.00019898835189911387,-1,1,-1,-1
0.4956743524398286,0.84,7.471,0.10727928196749244,-0.0161029953209297,0.48,2.0716666666666668,-0.003747854154111279,0.2451096666034384,0.42,1.2573333333333332,0.08318089907237335,0.1127651127329842,0.93,4.105666666666667,0.05371566274515237,1,1,-1,1
0.2716405151540673,0.38,1.4340000000000004,0.058791420769638565,1.5209359437518684,0.94,7.705666666666667,0.3539866951037837,2.0716694507499858,0.94,4.915999999999999,0.7030458238636287,-0.4307884851783481,0.46,0.8939999999999999,-0.20520609986112004,-1,1,1,-1
0.6693454304987423,0.93,8.860666666666667,0.14486708222581285,-0.0384521718152588,0.38,1.3113333333333332,-0.008949461202730947,1.8928403825679587,0.79,4.492333333333333,0.642358039176123,-0.1389039384140549,0.48,1.1123333333333334,-0.0661668926584625,1,-1,-1,1
-0.0627839593738857,0.67,5.475,-0.013588393362604546,0.0476096505823625,0.33,0.998,0.011080797277446637,0.0932505079861281,0.5,2.295666666666666,0.03164567599772035,0.041743680506493,0.49,1.534,0.019884602688578622,-1,-1,-1,1
0.0918919047826571,0.78,6.061000000000001,0.019888254284662312,0.9972063816389438,0.81,5.968333333333335,0.2320924775451041,-0.0020038986410586,0.45,1.543,-0.0006800469884479997,-0.0768818673587297,0.58,1.9273333333333336,-0.03662267839910644,1,1,-1,1
0.0146781412824195,0.57,3.4690000000000003,0.003176804387083,1.89305960403298,0.99,7.765000000000001,0.4405957500176206,0.0722674345131288,0.46,1.319666666666667,0.024524818868859703,-0.310438112045857,0.82,3.141666666666667,-0.14787719823756681,-1,1,1,1
-0.1731532962184081,0.67,4.839666666666667,-0.03747573623121909,-0.0177257085416995,0.36,1.2480000000000002,-0.004125528764591279,2.859831505881005,0.98,5.859666666666668,0.9705180507611377,-0.2191625592327438,0.44,0.997,-0.10439808760699316,1,-1,1,-1
-0.0262589965156183,0.61,3.937,-0.005683260143512039,1.1065084926174364,0.86,6.345666666666669,0.2575317428817486,2.0743784727787977,0.87,3.983,0.7039651629133122,-0.8715378360159711,0.81,2.136,-0.4151570581934087,-1,1,-1,1
0.3203601348579723,0.39,1.6320000000000003,0.0693358554248464,0.2268372414651116,0.66,4.883,0.052794705630149714,0.1434976140197346,0.5,1.9713333333333336,0.04869763283638071,-0.0845283054945142,0.66,2.923666666666667,-0.040265059292885576,-1,-1,-1,-1
0.9612802316886162,0.93,8.647333333333332,0.20805081505123513,0.4181645556315536,0.67,4.398,0.09732473590729034,0.0314574336639885,0.31,0.5236666666666666,0.010675456626986416,-0.1246808151856249,0.64,2.6796666666666664,-0.05939170774528664,1,1,-1,-1
0.3524242570599174,0.98,8.931333333333333,0.07627552456409276,-0.0151427286517513,0.51,2.673333333333334,-0.0035243591239377814,1.4003261483909313,0.71,4.053,0.4752174389195525,-0.2969321204070505,0.31,0.0,-0.1414436189653424,1,-1,1,-1
0.2383977240225694,0.44,2.163666666666667,0.05159665116812819,0.2602036267747634,0.74,5.316000000000001,0.060560487293634425,1.3611621264216645,0.76,4.109666666666667,0.4619266593112378,-0.1872140655783212,0.5,1.2589999999999997,-0.0891794222878689,-1,1,1,1
0.4604420076214444,0.85,6.710999999999999,0.09965391132738817,1.487381930571417,0.91,6.440666666666666,0.34617724442835507,1.52247537072009,0.84,3.3086666666666664,0.5166702395174548,-0.6783184107543652,0.76,1.856666666666667,-0.3231169827514522,1,1,1,1
0.5243190143024474,0.87,7.264333333333335,0.11347887398127612,1.409283370032257,0.86,6.471333333333333,0.3280003767889311,1.688048565607276,0.77,4.184,0.5728594849431928,-0.5901782012036954,0.37,0.0,-0.2811313929199441,1,-1,-1,-1
-0.0699756020557815,0.57,3.372,-0.0151448875795899,1.5119213770672113,0.95,7.219333333333333,0.3518886207689615,2.021543699745724,0.92,4.214333333333333,0.6860350503066712,-0.7546184964867768,0.68,1.6576666666666666,-0.35946252946618185,-1,1,1,1
0.2779456041807282,0.4,1.7246666666666668,0.06015603731715988,-0.111066727214212,0.56,3.534,-0.025849966833952725,0.206168583348197,0.47,1.769,0.06996577638501017,-0.0824163024998867,0.78,3.560666666666667,-0.03925900664214425,-1,-1,-1,1
0.3165867791272527,0.34,1.0913333333333337,0.06851918437578568,2.1508459537441453,0.98,8.759333333333334,0.5005936337891221,-0.0501877367786377,0.31,0.6029999999999998,-0.017031809171397815,-0.2361944188525346,0.49,1.7160000000000002,-0.11251121413244429,-1,1,-1,-1
0.160512636542081,0.8,6.4063333333333325,0.034739905968876786,-0.0518306191307971,0.55,3.03,-0.01206319677476639,1.0757199685117471,0.66,2.575666666666667,0.36505844657559117,-0.1744164376811134,0.98,3.503,-0.08308327209208861,1,-1,1,1
0.1958562494769662,0.8,6.694000000000001,0.042389358475604454,0.0456674217747505,0.56,3.252,0.010628757755620397,0.1583236147032398,0.43,1.4886666666666668,0.05372901362030074,0.0265804852054638,0.67,2.9733333333333336,0.012661614432826016,1,1,-1,-1
0.4187111663853669,0.99,7.892333333333332,0.0906220647901008,1.7144747179023456,0.9,6.429666666666666,0.39903142648606876,0.1391182168774034,0.48,1.1566666666666665,0.04721143199925313,-0.1930796985899707,0.87,2.931,-0.0919735166403187,1,1,1,1
0.9491190163186456,0.89,8.471333333333334,0.2054187513862085,0.0717522342460519,0.6,3.5116666666666663,0.016699806702192184,0.6345060698625395,0.63,2.5619999999999994,0.2153272291926156,-0.0305223757877692,0.6,2.08,-0.014539334056968901,-1,-1,1,-1
-0.031439110171167,0.56,3.462333333333333,-0.006804397177820724,2.0593850321442533,0.95,8.099,0.4793067745355848,0.8937733977247753,0.63,3.455333333333334,0.30331270006579913,-0.692463533225772,0.37,0.0,-0.3298550120031244,-1,1,1,-1
0.3557479481472376,0.36,1.3056666666666668,0.07699487425724184,0.6513090984924084,0.77,6.087666666666668,0.15158741971579445,0.2640998922793574,0.51,1.8026666666666669,0.08962545944895725,-0.1585312198526662,0.87,3.701000000000001,-0.07551634839711001,-1,-1,-1,1
-0.0302207035608068,0.61,3.865333333333333,-0.006540696250668644,-0.1535983977249451,0.47,2.312,-0.03574890146245389,2.4527018248853656,0.86,4.287999999999999,0.8323537205919139,-0.7617668719481894,0.96,3.114333333333333,-0.362867658199305,1,-1,1,1
-0.0565454776083296,0.58,4.000333333333334,-0.012238192689356284,-0.0090012513649657,0.44,2.194666666666667,-0.002094975291742109,0.0452670935367333,0.32,0.7039999999999998,0.015361929992221189,-0.1297024345544652,0.65,3.2380000000000004,-0.061783756189293125,-1,-1,-1,-1
-0.0030278621471935,0.62,3.898000000000001,-0.0006553231480478915,0.4381923345705711,0.76,5.353333333333333,0.10198605468670147,1.066290926539846,0.71,3.3423333333333334,0.36185858832649637,-0.2093112813757014,0.59,2.0003333333333333,-0.09970543128667635,1,1,1,-1
0.2110284159168407,0.45,2.2636666666666665,0.04567308520778112,-0.2585132362351063,0.56,3.305,-0.06016706128313997,1.881365048588305,0.8,3.796,0.6384637472421877,-0.510309275722657,0.91,3.296,-0.24308582934997788,-1,-1,1,1
-0.1128673536737538,0.6,3.786666666666666,-0.024427991079407713,-0.1958043430286538,0.48,2.495333333333334,-0.04557202593601708,2.5010471556046787,0.81,5.590333333333335,0.8487602872153752,-0.5796064611557786,0.35,0.003,-0.2760955444267318,1,-1,1,-1
0.2489451127871786,0.44,2.278,0.05387943277207779,-0.1637005640310653,0.48,2.618666666666667,-0.038100106638965715,1.2744751831040315,0.65,4.315,0.4325084075428866,-0.4124624785657218,0.32,0.0,-0.19647650640077202,-1,1,-1,-1
0.8183386679151186,0.91,8.007666666666665,0.17711383344334997,0.0703935870140335,0.69,3.911,0.01638359151545151,2.244649275703835,0.98,4.410000000000001,0.7617485978522296,-0.5125981722228217,0.62,1.3896666666666662,-0.24417614522411296,1,1,1,1
-0.0844138444084663,0.65,4.987333333333334,-0.018269770408093102,0.051212002174878,0.33,0.9766666666666663,0.011919218211658218,1.3772372661850485,0.68,3.326333333333333,0.46738195039282415,-0.1624080064719368,0.84,3.4056666666666664,-0.07736305574771372,-1,-1,-1,1
-0.0341468608694839,0.77,5.394,-0.0073904382937924765,1.286809524404099,0.89,6.312333333333333,0.2994954867383902,2.051882952302531,1.0,3.694000000000001,0.6963310387914584,-0.9690541255243263,0.92,2.1873333333333336,-0.4616089438204185,1,1,1,1
-0.155367941848322,0.75,6.139,-0.03362643469490073,0.0253142762468678,0.33,0.920666666666667,0.005891712287019806,2.825509533609581,0.91,4.715333333333334,0.9588704786721385,-0.7274191392787914,0.89,2.941666666666668,-0.34650611534784864,-1,-1,-1,-1
0.8195066580738182,0.87,8.234,0.1773666226888569,0.0012682474644436,0.46,1.880666666666667,0.0002951753033100688,0.1474917663474832,0.3,0.4936666666666667,0.05005309623469567,-0.050844185775043,0.95,4.406666666666667,-0.02421962847774654,1,1,-1,1
-0.0740809304924488,0.76,6.688,-0.01603340780412554,0.0489902856827669,0.32,0.8669999999999997,0.011402129979421473,0.2529410297344387,0.55,2.3006666666666664,0.08583856588423668,0.0672564473128751,0.56,2.2776666666666667,0.03203760944974228,-1,-1,1,-1
0.7733057660513483,0.94,7.956666666666666,0.1673673187143187,1.9442861521886643,0.93,6.912333333333333,0.4525183536997149,0.0263019902698296,0.31,0.4269999999999999,0.008925895205826009,-0.4298542901365074,0.8,2.858,-0.20476109604221257,1,1,-1,1
0.1049642251298723,0.51,3.031666666666666,0.02271750928564308,0.4930777159192043,0.71,5.578333333333333,0.11476022498159667,0.4254486354084532,0.57,2.9750000000000005,0.1443810866082467,-0.399732318925618,0.32,0.0053333333333333,-0.1904124947100379,-1,-1,1,-1
0.9701532636722136,0.94,8.741666666666667,0.20997121398934734,-0.0316944952170707,0.51,2.543,-0.007376661496471228,0.2026943463321912,0.39,0.98,0.06878675247058644,-0.0160561207826113,0.98,3.958333333333333,-0.007648333319157018,1,-1,-1,1
-0.0008448940341452,0.61,4.260666666666667,-0.00018286123717227857,0.4611139949051184,0.73,5.2126666666666654,0.1073209031538251,0.1054084549876461,0.52,1.9610000000000003,0.035771620830800814,-0.0246294211301245,0.56,2.151,-0.011732225038135567,-1,1,1,-1
0.1253659828499129,0.47,2.6413333333333338,0.027133081542523956,0.0253330245317899,0.36,1.3703333333333336,0.005896075812943236,-0.0004989607244486,0.31,0.7123333333333334,-0.00016932829388808393,-0.0199617296422158,0.42,1.3329999999999995,-0.009508770144274734,-1,-1,-1,-1
0.1994739913976171,0.45,2.342333333333333,0.0431723498764723,0.2078599969336965,0.66,4.706333333333333,0.04837789103552538,-0.0008122725389838,0.31,0.6873333333333332,-0.0002756544081706328,-0.0537728531117362,0.42,1.2523333333333335,-0.025614699197207987,-1,1,1,1
0.1749849573160844,0.46,2.2416666666666663,0.03787216442323525,0.0564452556927035,0.66,4.3950000000000005,0.013137219617322626,1.2140595670559438,0.73,3.870000000000001,0.41200564512421034,-0.1459115131521304,0.53,1.541,-0.06950495096540737,1,1,1,1
0.0140093344909359,0.64,4.367999999999999,0.0030320538830228712,0.20762284860501,0.63,4.427999999999999,0.04832269649990672,0.3726359412323567,0.58,2.8946666666666663,0.12645846672598224,-0.0140105303972762,0.4,0.9153333333333332,-0.006673916315614698,1,-1,-1,-1
0.008229316388173,0.53,3.2516666666666665,0.0017810789460075758,-0.0239551658077548,0.38,1.4600000000000002,-0.005575389292222365,0.3801548158185885,0.46,1.627,0.12901008681001203,-0.0743965205237895,0.99,4.416333333333332,-0.03543878340574534,-1,-1,-1,1
0.0387374580227524,0.74,5.5793333333333335,0.008383985698415237,-0.1250100287120608,0.58,3.035333333333333,-0.02909516807752618,1.6648739246068602,0.76,3.288,0.5649948931430951,-0.4554705033963042,0.96,3.2780000000000005,-0.21696337952264813,1,1,1,-1
0.2353054380586994,0.42,1.975333333333333,0.05092738471080751,-0.0098590159857787,0.32,0.8566666666666666,-0.0022946137213195753,1.4005282795359708,0.67,3.1993333333333336,0.4752860345429235,-0.3743415042993043,0.96,3.9340000000000006,-0.17831757987125013,-1,-1,-1,1
0.0252032800805728,0.6,3.683,0.005454770409162286,0.7939222795025369,0.79,5.997666666666666,0.18477959249032988,0.0534092369874814,0.49,1.9263333333333332,0.01812506382531157,-0.0843178865929474,0.55,2.0176666666666665,-0.04016482624670814,1,1,-1,-1
-0.0717771714583976,0.62,3.95,-0.015534802996790593,-0.2130722880558955,0.54,3.0373333333333337,-0.049591013597225474,2.356985102940204,0.86,4.675333333333334,0.7998711053691521,-0.5261582429434992,0.69,2.148,-0.2506354850676076,1,-1,1,1
0.2462487360919718,0.82,7.287000000000001,0.05329585334265637,0.0797864176954274,0.33,0.975,0.018569704023499705,0.2016933466117829,0.44,1.5446666666666669,0.06844705123452924,0.0634494914384995,0.77,3.5126666666666666,0.030224165975271104,1,-1,-1,1
0.3479784335237246,0.3,0.7386666666666667,0.0753133106541551,1.1941841588052409,0.87,7.014,0.2779376116774346,1.8008322399510028,0.82,3.563666666666665,0.6111339747362664,-1.066241424026359,1.0,2.934333333333333,-0.507904114577789,-1,1,1,1
0.8608549076623344,0.92,7.853333333333331,0.18631566454392676,0.3728246190113351,0.76,4.709999999999999,0.08677219792149297,1.9486161746716768,0.88,3.638,0.6612862218053591,-0.7067133060015429,0.79,2.0296666666666665,-0.3366428914284821,1,-1,1,-1
-0.033092596946382,0.69,5.067000000000001,-0.007162262928014734,0.4602143987509794,0.78,5.290000000000002,0.10711152874141809,1.860972362518428,0.81,3.9896666666666665,0.6315432451449063,-0.4790354084187866,0.65,1.914,-0.22818852230068537,-1,1,-1,-1
0.0342590585782112,0.81,6.351000000000001,0.0074147213529651285,0.2924057182223487,0.73,4.889333333333334,0.06805528809296398,2.797509689483641,0.91,5.483999999999999,0.9493683964386779,-0.6779048206213227,0.38,0.0,-0.32291996908682846,1,-1,1,-1
0.3306637618979648,0.38,1.5236666666666667,0.07156587944176468,1.7332642344805258,0.89,7.838666666666668,0.40340454877529575,0.3208012390979706,0.62,3.070666666666667,0.10886774014863057,-0.0859798410228153,0.4,0.715,-0.04095649825845867,-1,1,-1,1
0.3478344218723179,0.35,1.2773333333333334,0.07528214207244047,0.0403823979942343,0.31,0.8313333333333334,0.009398707200700348,0.3029569865471417,0.57,3.0456666666666665,0.10281207946816512,-0.0061621708996888,0.44,1.1096666666666666,-0.002935350178822244,-1,-1,-1,1
-0.0381669954463435,0.63,4.144666666666667,-0.00826051992842888,-0.2146261293804152,0.53,2.585333333333333,-0.049952658778563995,2.64517117449798,0.9,4.834,0.8976704980430226,-0.6787274790660187,0.76,2.375,-0.3233118424464053,1,1,1,1
-0.0394022333392092,0.75,5.123,-0.008527863666416124,1.607826308910517,0.97,6.9346666666666685,0.37420979083981887,1.2678019986621545,0.75,2.7869999999999995,0.4302437825313844,-0.7124728690521631,0.96,2.595999999999999,-0.33938645935377765,1,1,-1,1
0.3566786789859666,0.95,8.776333333333332,0.07719631323747629,0.0231263073884596,0.33,0.8773333333333334,0.0053824785692161885,2.6401614832963065,0.95,5.195666666666666,0.8959703993728858,-0.2880179229571156,0.51,1.29,-0.13719734090771102,1,-1,1,-1
-0.1451776583768023,0.63,4.669666666666668,-0.03142094173669376,-0.0552824717487554,0.4,1.3116666666666663,-0.01286659017554445,1.900034595623476,0.77,4.524666666666666,0.6447994814838405,-0.2191177198779561,0.58,1.8286666666666669,-0.10437672837982519,-1,1,-1,1
0.3335951469185804,0.32,0.894,0.07220032195151724,0.5970205338603973,0.81,6.091000000000002,0.13895215413806875,0.9539355450470872,0.65,2.72,0.3237294448386236,-0.4057796879760538,0.92,3.4540000000000006,-0.1932931590266503,-1,1,-1,1
0.3141808916450432,0.43,1.812,0.06799847580913185,-0.0569132484387082,0.4,1.733,-0.013246141499385647,0.0698700059583823,0.35,0.9646666666666668,0.023711222794053584,-0.1924426799632339,0.7,3.5946666666666665,-0.09167007281015822,1,-1,-1,-1
0.0817691196661218,0.8,6.357333333333334,0.017697370061043025,1.1032805627082256,0.82,6.156666666666667,0.2567804658504691,0.8070413144006539,0.64,3.288666666666667,0.27387912949596666,-0.4084883230244456,0.33,0.0,-0.19458341736305293,1,1,1,-1
0.0525462991785166,0.52,3.0476666666666663,0.011372646613997658,0.3183701133911407,0.66,4.836333333333332,0.07409831079482523,0.3198130673791501,0.56,2.397,0.10853239224845017,-0.0514150272641615,0.64,2.461666666666666,-0.02449154882764267,-1,-1,-1,1
0.0080514221900274,0.57,3.2066666666666666,0.0017425771317633955,2.13579535129303,0.96,8.212333333333333,0.4970907163632583,0.0336615248071741,0.3,0.495,0.011423441337129468,-0.4359356021384162,0.68,2.7553333333333336,-0.20765792908414887,1,1,-1,1
0.0954566985761227,0.72,5.265000000000001,0.02065978607089002,0.4331035504220084,0.68,4.748333333333334,0.10080167746802478,0.2364765107208072,0.44,1.1389999999999998,0.08025113429360987,-0.1439212412717667,0.99,3.984,-0.06855688493234335,1,-1,1,1
0.1638389535289803,0.45,2.3223333333333325,0.035459823988024546,-0.0112573650029947,0.38,1.5279999999999998,-0.002620069207620234,0.1254143941330789,0.51,2.019,0.04256087573030931,-0.0093550904618737,0.61,2.786666666666667,-0.00445629744893087,-1,-1,1,-1
-0.014772471799878,0.63,4.076333333333333,-0.0031972204326797876,-0.043986330302328,0.63,3.774,-0.010237496034878871,1.3727467089253045,0.73,3.366333333333334,0.4658580260393803,-0.2779566834370182,0.78,2.8599999999999994,-0.13240466934678713,1,1,1,1
0.1433091889014592,0.82,6.872333333333334,0.031016547071715975,-0.0827627630809986,0.44,1.905333333333333,-0.01926242660057731,2.5784688578344066,0.91,4.751,0.8750342685251438,-0.5575709103678825,0.68,2.072666666666667,-0.26559890955590015,1,-1,1,-1
0.3163649457219959,0.4,1.803,0.068471172756231,-0.0569528674803079,0.45,2.210000000000001,-0.013255362540979587,0.1563519097089178,0.51,2.231,0.05305989193119763,-0.0292275170027789,0.59,2.5683333333333334,-0.0139225280598709,-1,1,-1,-1
0.015003223838093,0.66,4.628666666666667,0.003247162320635844,0.3702487514644028,0.72,5.086,0.08617268362655536,1.1966442794288374,0.68,3.981333333333333,0.40609555882487886,-0.3777570710246176,0.32,0.0,-0.17994458512007144,1,1,1,-1
0.41779309523376,0.98,8.778333333333334,0.0904233657582573,-0.0306371591057645,0.53,2.7943333333333324,-0.007130574264991985,1.2087020912868405,0.73,3.651,0.41018752159849287,-0.028988295651436,0.46,0.9760000000000002,-0.013808574966411915,1,-1,1,1
0.3418553440879124,0.38,1.5323333333333335,0.07398808445501176,0.2198013444254902,0.69,4.858666666666666,0.05115715215501638,0.1068588536043841,0.42,1.348,0.03626383096116987,-0.1513764917937266,0.81,3.722333333333333,-0.07210819360408187,-1,1,-1,1
0.2468995942839698,0.46,1.9826666666666668,0.053436719213881136,0.4681947469431193,0.79,5.733,0.10896889630112246,1.28600927911491,0.74,3.1960000000000006,0.4364226410754391,-0.4470185037570719,0.85,3.0493333333333337,-0.212937269397452,1,1,1,1
0.6397569016314932,0.86,7.542,0.1384632081586384,0.231542530533102,0.65,4.168666666666668,0.053889827179172435,0.7740627749575588,0.64,2.919333333333334,0.26268746741676946,-0.0747931703503079,0.54,1.6706666666666663,-0.0356277275551618,1,-1,-1,-1
-0.0135799713356581,0.55,3.4170000000000007,-0.002939126397921469,-0.2027505481700271,0.53,2.950666666666668,-0.04718870427911816,2.408926351388994,0.86,4.269,0.8174979897135465,-0.7287569402859062,0.94,3.0776666666666666,-0.3471433768729487,-1,-1,1,1
0.2114489989214387,0.43,2.148333333333333,0.04576411239633529,1.1792735485571804e-05,0.32,0.8956666666666665,2.744672764109333e-06,-0.0766188673462675,0.44,1.9573333333333331,-0.0260015296829588,-0.0498154405775588,0.37,0.7856666666666665,-0.02372958569111265,-1,-1,-1,-1
0.2302460936354489,0.44,2.04,0.049832385878850714,-0.1611869435890849,0.59,3.4440000000000004,-0.03751507990154309,0.6660442503401711,0.62,2.683666666666667,0.22603008821726805,-0.1126056106056219,0.74,3.0823333333333327,-0.05363968390495189,1,1,1,1
0.3371410355699814,0.3,0.7436666666666667,0.0729677620794693,0.2361263377175486,0.76,5.544666666666667,0.054956674710050404,1.6980567893878753,0.81,4.522,0.5762558954712796,-0.2634575690798053,0.48,1.2759999999999998,-0.12549801605624653,-1,1,1,-1
0.3385309210595181,0.34,0.817,0.07326857634714444,0.3604584498022003,0.78,5.690999999999999,0.08389406266049217,1.1057596841639554,0.68,3.0699999999999994,0.37525278362665415,-0.3966770394226131,0.83,3.123333333333333,-0.1889571122837001,1,1,-1,1
0.3272962875738879,0.37,1.102666666666667,0.07083705370012053,-0.2194632589804586,0.54,3.2040000000000006,-0.05107846524526118,0.7301465841251653,0.59,2.4963333333333333,0.2477839824261813,-0.0927047561802854,0.9,3.906333333333333,-0.044159911670936594,1,-1,-1,1
-0.0041919023201306,0.55,2.995,-0.0009072574942962523,1.813681091570132,0.88,7.703333333333333,0.42212098294777073,0.4495486463986013,0.58,3.100333333333332,0.15255971379008662,-0.3291783594215329,0.31,0.0023333333333333,-0.15680411529014995,1,1,-1,-1
-0.0991126014154941,0.73,5.140333333333333,-0.021451036676494617,1.7809852761893614,0.9,7.200666666666666,0.41451127152112655,0.5055516365144914,0.66,2.801999999999999,0.17156499878407971,-0.1409662730892731,0.5,1.1656666666666666,-0.06714928580468288,1,1,1,1
0.5489414031359168,0.86,6.909666666666666,0.11880792153311541,1.6245183039333222,0.99,6.846,0.37809473035820246,0.8010624504503712,0.72,2.6790000000000007,0.27185013045358886,-0.3612003666555836,0.66,1.734666666666666,-0.17205779880377414,1,1,1,1
0.0118630284517182,0.62,4.337666666666666,0.002567526780427385,1.6971890276725112,0.83,7.217333333333332,0.3950083087589983,-0.0798957603694952,0.46,1.6443333333333332,-0.027113582551428754,-0.1006272073500258,0.52,1.7653333333333334,-0.04793377137660987,-1,-1,-1,-1
0.4972155200911174,0.86,7.09,0.10761283838050426,1.781195047840704,0.98,7.161666666666668,0.4145600943357166,0.4783789198476356,0.67,2.7463333333333333,0.16234361215372384,-0.0920641574557783,0.41,0.7496666666666667,-0.043854762461162135,1,1,1,-1
0.4575651130913059,0.99,8.323666666666666,0.09903126224746239,0.3300579793503053,0.66,4.077,0.07681857594517379,0.8496181023766032,0.64,2.552,0.2883280720959465,-0.0851247998788888,0.74,2.452,-0.0405491993997315,1,-1,-1,1
-0.0774029636089226,0.73,5.908,-0.016752398661032553,-0.0768097570861137,0.51,2.7313333333333336,-0.01787690808040608,1.538704098531218,0.76,3.708666666666667,0.522177652541334,-0.1837830686344101,0.66,2.4240000000000004,-0.08754506685424134,-1,-1,1,-1
0.0895491981649199,0.64,4.728666666666667,0.019381220013927374,0.2315161889490431,0.67,4.383,0.05388369636852054,0.1216787940875503,0.38,0.9983333333333334,0.04129315514357049,-0.0056821167977574,0.87,3.991333333333333,-0.002706676401855129,-1,1,-1,1
-0.0067052754043395,0.69,5.150666666666667,-0.0014512292742827593,0.1386813174199654,0.6,4.070333333333333,0.03227706033761886,-0.0152267159637817,0.51,2.0816666666666666,-0.005167368310431435,0.0207187513374561,0.39,0.914,0.00986937743749475,1,-1,1,-1
-0.069229364549185,0.56,3.493666666666667,-0.014983378670583756,1.080079975264856,0.83,6.627,0.2513806991428157,1.047862411859675,0.69,3.881333333333333,0.35560465129942226,-0.3224117066464136,0.31,0.0,-0.15358082016302557,-1,1,1,-1
0.009009640376191,0.78,6.303666666666667,0.001949965225324889,1.3926224811672985,0.81,6.758,0.3241226770008326,-0.134626756911832,0.37,1.0656666666666668,-0.04568720130178232,-0.0291594965097224,0.38,0.5773333333333334,-0.01389012649722241,1,-1,-1,1
-0.0733025256186645,0.58,3.683666666666667,-0.015864936880567494,2.103164098126144,0.99,8.237666666666666,0.48949603131876745,-0.1444382400712383,0.51,1.788,-0.049016845545284446,-0.1118057274170889,0.49,1.281,-0.05325865953890975,-1,1,1,1
0.6002355897424367,0.84,7.1113333333333335,0.12990957220591684,0.2289786830610194,0.65,4.087666666666666,0.053293110468569944,0.3974969557961898,0.54,1.642,0.13489534957898186,0.002630524392472,0.95,3.5946666666666665,0.0012530503245583324,1,-1,1,1
0.0100741920640525,0.52,3.060666666666666,0.002180367182030784,-0.2497265849312677,0.54,3.087999999999999,-0.0581220325829815,2.5724445778592493,0.89,5.085000000000002,0.8729898570111416,-0.5228996603488789,0.61,1.901333333333333,-0.2490832592112444,-1,-1,1,-1
0.0809139605500277,0.66,4.676,0.017512287142205363,-0.0961863487550731,0.51,2.784333333333333,-0.02238666779477671,0.7854883474345882,0.6,2.5386666666666664,0.2665648721891952,0.0032543398382078,0.85,3.5596666666666663,0.001550204819297375,1,-1,-1,1
0.593369997896815,0.96,7.785333333333335,0.12842364548839602,1.819553277351173,0.94,6.688,0.42348769115544077,0.1602374071366377,0.51,1.3880000000000003,0.054378481988700496,-0.2140773562769049,0.84,2.745333333333334,-0.10197575112058982,1,1,-1,-1
0.2030015408425629,0.43,2.073,0.04393582083214284,-0.0022700323050568,0.37,1.4119999999999997,-0.0005283333836293221,0.357643298597317,0.49,1.895333333333333,0.12137053400127629,0.0738240650920092,0.88,4.237333333333334,0.035166094254243725,-1,-1,-1,1
0.005021069471538,0.66,4.636333333333332,0.0010867149469487277,-0.1076948860254898,0.49,2.2190000000000003,-0.025065195506985313,1.6692021707338696,0.77,3.660333333333333,0.5664637352709483,-0.31097445667507,0.79,3.050333333333333,-0.1481326860078509,1,1,1,-1
0.0558043490182251,0.54,3.3416666666666663,0.012077789508113126,0.070958185531853,0.65,4.197333333333334,0.01651499768295282,0.5447888160437806,0.59,2.698666666666667,0.18488060528600872,-0.058917145710482,0.61,2.423333333333334,-0.028065183035688515,-1,1,-1,-1
0.8494214702798608,0.91,9.034,0.1838411145762422,0.0130236137619523,0.42,1.8396666666666668,0.003031150662748605,1.049959234637747,0.59,3.597666666666666,0.35631623320597205,-0.5593354225717788,0.35,0.0,-0.2664394349644867,1,-1,1,-1
0.0077578885862745,0.75,6.139666666666666,0.0016790473685449844,-0.1000821314461322,0.56,2.8556666666666666,-0.023293382666836778,1.3851789602552909,0.73,3.302,0.4700770593294671,-0.1894590097285853,0.78,2.8276666666666666,-0.09024880145962416,-1,1,1,1
-0.0296012240472611,0.8,6.0360000000000005,-0.006406621697326041,1.9052283615219252,0.92,7.274000000000001,0.44342793914743045,1.2260386756902593,0.67,3.6786666666666665,0.4160708990168694,-0.6802561701967402,0.38,0.0,-0.3240400344840773,1,1,-1,-1
0.1437587008861456,0.45,2.318,0.03111383538755393,0.0254260212790596,0.31,0.7970000000000002,0.005917720124366501,1.1860055065413584,0.67,3.6510000000000007,0.40248516391034844,-0.1143065936008347,0.65,2.583,-0.0544499471742526,-1,-1,1,1
0.0926438402845182,0.78,6.224333333333331,0.02005099641632287,0.1581613605313623,0.63,3.829,0.0368108976170984,0.1045964640615441,0.35,0.822,0.03549606199133224,-0.0364453678135761,0.81,3.683666666666668,-0.017360751376471195,1,1,-1,1
0.2782727546435182,0.4,1.776333333333333,0.06022684280986025,-0.0310690022179775,0.38,1.5193333333333336,-0.007231082584703674,0.2738184942914912,0.57,2.4456666666666678,0.09292358336344071,-0.0028622978623875,0.61,2.7293333333333334,-0.0013634556196138578,-1,-1,1,-1
-0.1052308178913961,0.68,5.106666666666667,-0.02277520821618735,0.0168063100433952,0.54,3.0776666666666657,0.003911545501696404,0.0314956338413682,0.3,0.6146666666666666,0.010688420314397032,-0.0049567200511568,0.39,1.0086666666666668,-0.002361133653282758,1,1,-1,-1
0.3509457012158218,0.3,0.7653333333333336,0.0759555192853797,-0.1378390157626294,0.47,2.4766666666666666,-0.032081020799474155,0.6367217301048038,0.59,2.2766666666666664,0.2160791400150012,-0.1241928640747671,0.96,4.183000000000001,-0.059159272228026756,-1,-1,1,1
0.6947574412913129,0.88,7.209999999999999,0.15036702842589,1.7066064659556002,0.92,6.632000000000001,0.3972001485060102,0.3335967671607573,0.59,1.6743333333333332,0.11321005574604183,-0.3131596725075232,0.85,2.7583333333333337,-0.1491736135947311,1,1,1,-1
-0.1588511792389741,0.6,4.244666666666667,-0.0343803151495826,-0.0144007119442974,0.36,1.2633333333333332,-0.0033516601729645713,2.389827002292374,0.85,5.285666666666667,0.8110163969980527,-0.2080367871051178,0.47,1.259,-0.09909832592624981,-1,-1,1,-1
-0.1302164588804411,0.65,4.543333333333334,-0.028182874785192817,-0.0255544008585428,0.37,1.2366666666666668,-0.005947599530693087,1.7015132384251412,0.75,4.296333333333334,0.5774288828222142,-0.1830542028306354,0.59,1.9513333333333331,-0.08719787162024425,1,1,-1,1
0.1545902157667997,0.8,6.393333333333334,0.033458110683011834,0.0686853770650044,0.64,3.731,0.015986018168010874,1.1780580220458297,0.68,3.1303333333333336,0.39978808992357917,-0.1941836147921152,0.72,2.4603333333333337,-0.09249936713588566,1,1,-1,1
0.2741661873219365,0.39,1.538333333333333,0.059338054452258204,0.580303445565721,0.82,6.074333333333335,0.13506137434454704,2.375117480341958,0.96,4.408666666666667,0.8060245446663371,-0.9543975523098838,0.85,2.4963333333333333,-0.45462728500142857,-1,1,1,1
0.2185209498416522,0.48,2.2796666666666665,0.04729470160898161,-0.0651619591320185,0.58,3.735666666666667,-0.015165968464608924,0.2351606833320345,0.47,1.6843333333333337,0.07980459252012997,-0.0390175192480488,0.81,3.834,-0.018585995741816307,1,-1,-1,-1
0.1842766152221084,0.51,2.6833333333333345,0.03988316697670473,-0.0127732153823378,0.62,3.9313333333333342,-0.002972872274876183,0.0207617521929759,0.38,1.1526666666666665,0.007045749103496713,-0.114666848809446,0.65,3.075333333333334,-0.05462155474701112,1,1,-1,-1
0.2937775180895485,0.83,6.273666666666667,0.06358255383541281,1.540744555460294,0.98,6.713333333333332,0.3585970043163877,1.233429897930255,0.78,2.7346666666666666,0.4185791987493367,-0.6549597655187349,0.93,2.4613333333333336,-0.3119900918252503,1,1,1,1
-0.0486278232143444,0.67,4.777666666666668,-0.010524567051732428,1.785458855878331,0.96,7.537333333333334,0.4155524644102073,0.7870746343221722,0.69,3.2233333333333336,0.26710319763071866,-0.1636539190100843,0.45,0.9953333333333336,-0.07795654619956616,-1,-1,-1,-1
0.3443889867493027,0.34,1.1456666666666664,0.07453644319929266,-0.0582933008949728,0.37,1.3763333333333336,-0.013567338595206707,1.4065502942193326,0.7,3.5689999999999995,0.47732967730304154,-0.2676222800941588,0.8,3.3283333333333327,-0.12748187619575402,-1,-1,1,1
0.0983879136920418,0.54,2.873333333333334,0.021294191808003952,2.0191562549317323,0.96,8.108666666666668,0.4699438214460562,-0.04494000440839,0.53,2.0276666666666663,-0.015250928381597592,-0.1712310379105883,0.53,1.7363333333333333,-0.08156590687482347,1,1,-1,-1
0.340739468088219,0.31,0.8096666666666669,0.07374657432760125,1.7905822101672584,0.99,8.117666666666668,0.4167448875757151,0.1618260253617049,0.43,1.2336666666666665,0.054917598597502545,-0.5926465326272434,0.99,3.812,-0.2823071826218932,-1,1,-1,1
-0.0952348415670512,0.8,6.632333333333334,-0.020611769342738777,-0.0373624762335311,0.35,1.056,-0.008695842541649509,2.781570977288228,0.98,5.206666666666666,0.94395940368518,-0.5016874838309962,0.62,1.880666666666667,-0.2389788386833878,1,-1,1,-1
0.1579533221770805,0.46,2.457666666666667,0.03418599107282682,0.0072686076095811,0.34,1.091,0.0016917151549293618,1.374293936365107,0.7,3.8373333333333326,0.4663830961897977,-0.17425296163269,0.66,2.5556666666666663,-0.08300540027454505,-1,-1,-1,1
-0.0353784744309138,0.7,5.324666666666667,-0.007656997614203682,-0.0044804048619266,0.58,3.4153333333333333,-0.0010427813980698904,0.5603846779477486,0.49,2.7873333333333337,0.19017324768953944,-0.535437356660605,0.34,0.0,-0.2550555909932959,1,1,-1,-1
0.3490283189278714,0.3,0.7686666666666667,0.07554053837281882,-0.1196905493543383,0.39,1.541,-0.02785709823951058,2.947229993419181,1.0,4.932666666666666,1.0001777735771824,-1.0615018285752609,0.98,3.1340000000000003,-0.5056464082302372,-1,-1,1,1
0.7273361092642832,0.91,8.348999999999998,0.1574180612065741,1.9275873631447853,0.89,7.275,0.4486318329227147,0.3857427067992641,0.32,1.0719999999999998,0.1309064044956095,-0.5107771543544772,0.34,0.003,-0.24330870334161772,1,1,-1,-1
0.0212183683129705,0.78,6.967666666666665,0.0045923120813752315,0.0200198447119381,0.32,0.8239999999999997,0.004659472146202426,1.367077045495186,0.72,3.633333333333334,0.4639339578943323,-0.0815824257104105,0.66,2.447666666666666,-0.03886178942390249,-1,-1,1,1
0.20787399510594,0.47,2.523,0.0449903708451133,0.277993034538925,0.69,4.855,0.0647008415854497,0.0819535112391495,0.33,0.7256666666666665,0.02781190493820647,-0.258091425736255,0.8,3.785666666666667,-0.12294185361293104,-1,1,-1,1
-0.0787752864667945,0.77,5.889333333333334,-0.017049411831262996,2.2397288087575875,0.97,8.099333333333336,0.5212804669373894,0.3822626750252655,0.42,1.7226666666666666,0.12972541406070362,-0.5833421818018028,0.35,0.0003333333333333,-0.2778750549993598,1,1,1,-1
0.719646099936698,0.89,7.766,0.15575370501197594,0.1352496538542924,0.69,4.255333333333334,0.03147836579080971,2.2290690538132534,0.98,4.646333333333333,0.7564612630744363,-0.3129444215314344,0.51,0.9483333333333334,-0.14907107878979967,1,-1,1,1
-0.0106074670710629,0.67,5.151666666666667,-0.0022957844102203945,0.0482161864695851,0.61,3.966666666666667,0.011221964060348835,1.367092274725325,0.72,3.93,0.46393912611585814,-0.1157823377230025,0.52,1.406666666666666,-0.055152917903792065,-1,-1,-1,1
-0.0361042961426107,0.59,4.210333333333334,-0.00781408791287253,-0.0145988714692726,0.53,3.298666666666667,-0.003397780350239276,-0.1063326637143977,0.39,1.39,-0.036085262124051436,0.0044381435796657,0.37,0.8179999999999997,0.0021141097451335567,-1,-1,-1,-1
0.0792680609974505,0.78,6.015666666666666,0.017156063501982757,0.3959758175844339,0.74,4.8740000000000006,0.09216046973152502,1.0370837504824837,0.71,3.237,0.35194678355158665,-0.1464672444991699,0.59,1.742333333333333,-0.06976967359895067,1,1,1,1
-0.0334143596362768,0.65,4.946999999999998,-0.007231902339789691,1.4799636042358155,0.84,7.117666666666666,0.34445068333712126,0.3547127669389267,0.36,1.512333333333333,0.12037602300755304,-0.4893242262274763,0.33,0.001,-0.23308960078199328,-1,1,-1,-1
0.3588849213326464,0.3,0.7673333333333333,0.07767381241336277,0.1925881653044996,0.67,5.004333333333334,0.04482348413968651,0.2956473692891954,0.58,2.3920000000000003,0.1003314733630839,-0.1039352634694483,0.66,2.671,-0.04950956394708065,-1,-1,1,1
0.7029977272945649,0.87,7.554,0.15215048153635322,0.3193220502485498,0.72,4.467999999999999,0.0743198671223524,1.1086270038796298,0.73,3.201666666666667,0.37622584289103483,-0.1995857338961637,0.58,1.7256666666666662,-0.09507266663312755,1,1,1,-1
-0.0636674144884379,0.64,4.421,-0.013779600411896398,1.855210011115408,0.96,7.651000000000001,0.43178653463747524,0.705953991057064,0.68,3.248,0.23957393640807575,-0.1114786171286076,0.41,0.7993333333333333,-0.05310284054923573,-1,1,-1,-1
0.0596570273086811,0.52,3.149666666666667,0.012911628415890868,0.125023753441269,0.62,4.389333333333334,0.029098362407671094,-0.0027362409573226,0.51,2.302666666666666,-0.0009285761188561488,0.0157013933491083,0.44,1.0809999999999995,0.007479358902134801,-1,-1,-1,1
-0.1650292456854973,0.75,5.7620000000000005,-0.035717440076599924,-0.1483972146532437,0.47,2.250666666666667,-0.0345383642181045,2.62177732102585,0.9,5.138333333333332,0.889731513866901,-0.4163413864766851,0.59,1.5696666666666668,-0.19832422422869792,1,-1,1,1
0.4987043570978784,0.95,8.49,0.1079350688212478,-0.0663800831393093,0.4,1.41,-0.015449477900584091,2.5404099033476832,0.97,4.301666666666667,0.8621185067935508,-0.6818503531781062,0.89,2.543,-0.32479942356555574,1,-1,1,1
0.608347355643013,0.86,8.17333333333333,0.13166520958561734,-0.0758664259287782,0.46,1.7756666666666667,-0.017657354666506288,2.2821415679239814,0.84,4.640666666666666,0.7744720559612953,-0.3549704371019551,0.57,1.602,-0.16909017178936972,-1,1,-1,-1
0.8394544782713105,0.92,7.869333333333333,0.1816839488064381,0.3052142593343507,0.77,4.547000000000001,0.07103638217254359,2.11339672813509,0.92,3.888333333333334,0.7172064748768375,-0.6948330780184551,0.78,1.8983333333333328,-0.3309837446923266,1,1,1,1
-0.0093767039832535,0.75,5.758333333333334,-0.0020294091586416587,0.9571096788730068,0.83,5.873333333333333,0.22276026381514283,1.1404524463036374,0.72,3.222000000000001,0.3870261876954199,-0.2552038450327982,0.61,1.8666666666666667,-0.12156635451168353,-1,1,-1,-1
0.5885965042407975,0.93,8.59,0.12739051361588077,-0.1655134272743641,0.5,2.419,-0.03852203727372173,2.7935399385152424,0.94,5.647000000000001,0.9480212139337175,-0.2910644580693593,0.31,0.0,-0.13864855794340936,1,-1,1,-1
0.8906813626249264,0.94,8.990666666666666,0.1927710331872157,0.0430959078430084,0.53,2.6206666666666663,0.01003025673271392,0.1070671583446352,0.46,1.6729999999999998,0.03633452166796748,0.049629048820929,0.61,2.2643333333333326,0.02364079797570185,1,1,-1,1
0.3337344997587024,0.38,1.5523333333333331,0.07223048222217646,0.6053748786847226,0.77,6.054333333333334,0.14089656667317205,0.4904234187069463,0.59,3.1856666666666658,0.16643105700188873,-0.4101541668841396,0.32,0.0016666666666666,-0.19537694210474577,-1,1,1,-1
0.3094409161657523,0.38,1.493,0.06697259830819019,2.0947756008376235,0.98,8.557333333333334,0.4875436700479006,-0.045918988902782,0.33,0.7399999999999999,-0.015583158487206561,-0.3476206680110034,0.59,2.182666666666667,-0.16558910919850311,1,1,-1,1
0.3085211197443529,0.38,1.4540000000000006,0.06677352587452826,1.612079105369169,0.99,7.903333333333332,0.37519959804999875,1.1110347360546062,0.76,3.4166666666666674,0.37704293562268976,-0.5016585467222612,0.66,2.0076666666666663,-0.23896505449130961,1,1,1,1
0.3027844553573842,0.39,1.467,0.06553193402436853,1.8941726955921936,0.98,8.288333333333334,0.4408548139210102,0.1779002482573082,0.58,2.461333333333334,0.060372578529033556,-0.2268885085297536,0.54,1.7769999999999997,-0.10807834364333493,1,-1,-1,-1
-0.2345949596766159,0.69,5.173999999999999,-0.050773615183882875,0.0070552739669212,0.32,0.8596666666666668,0.0016420633129633272,3.1950875415263624,0.91,6.4446666666666665,1.084291199127165,-0.3268984616413062,0.31,0.0066666666666666,-0.15571808595636064,1,-1,1,-1
0.0360621142973549,0.74,5.269666666666667,0.00780495845509681,1.6973156116027566,0.89,6.923666666666666,0.3950377702411237,0.084355562752719,0.44,1.2323333333333335,0.028627069869421234,-0.2537546335785454,0.82,3.0656666666666665,-0.12087602261881002,1,1,-1,1
-0.0988170864766884,0.62,4.625,-0.021387078091004572,0.0546134997492788,0.3,0.7026666666666664,0.012710891845062805,1.1471102138349938,0.69,3.633,0.38928558079381237,-0.0800063940742155,0.57,2.183333333333334,-0.038111046735904645,-1,-1,1,-1
0.3528261818854084,0.34,1.1376666666666666,0.07636251354480426,-0.0988571739120103,0.6,3.718333333333334,-0.02300828277756949,0.321099912316229,0.56,2.559333333333333,0.10896909848005765,-0.0803120581177858,0.62,2.430333333333334,-0.03825664980656906,-1,1,-1,1
0.1551134780544769,0.78,6.2413333333333325,0.033571360848622306,0.2399559899261847,0.67,4.255,0.05584799819694747,0.3562045234931099,0.56,2.319,0.12088226844900606,-0.0086843154874292,0.6,2.193,-0.004136773782152236,1,1,1,-1
0.7794130647005391,0.87,7.986333333333333,0.16868912729816257,0.0095043319450378,0.58,3.401000000000001,0.002212063610051766,0.6754478475046111,0.65,2.9323333333333337,0.2292213114664027,0.0085708238693811,0.49,1.4663333333333337,0.004082712048591887,1,-1,1,-1
0.9663762551087718,0.93,9.019,0.20915375235414949,-0.0088325483842675,0.4,1.5233333333333332,-0.0020557109092828466,0.1392364071763632,0.36,0.8680000000000002,0.04725154129182141,0.0987680918741773,0.87,4.006666666666667,0.04704818169834264,1,-1,-1,1
0.4270853124361089,0.8,6.747333333333333,0.0924344893607741,1.0532982769106385,0.82,5.829666666666666,0.24514745511395172,0.0854773613919084,0.44,1.1093333333333333,0.029007765664405563,-0.1706728256211875,0.75,2.976,-0.08130000244435788,-1,1,1,-1
0.0377889316701778,0.56,3.609,0.00817869521781931,0.0529616719197401,0.61,4.060333333333333,0.012326441022751083,0.6101575316341123,0.62,2.6936666666666667,0.20706426131785036,-0.0641039113523813,0.64,2.6033333333333326,-0.030535898908762904,-1,-1,1,-1
0.0752552679458165,0.49,2.612333333333333,0.016287570800787982,1.852869469522382,0.98,8.118999999999998,0.431241790733781,1.2690348445072377,0.7,4.034,0.43066216352480957,-0.694137061195478,0.37,0.0,-0.3306521970707097,-1,1,1,-1
-0.0902880115572424,0.74,5.877666666666667,-0.019541122114663863,0.0760044053250247,0.33,0.9916666666666668,0.01768946835983464,0.5456367856412634,0.56,2.4396666666666675,0.18516837391823804,0.0580775720459536,0.74,3.206666666666668,0.027665252110950236,1,-1,-1,1
-0.1164550179732399,0.74,6.016666666666668,-0.025204472751486958,0.0404017036969994,0.47,2.2270000000000008,0.009403200461541838,0.4827082906567876,0.42,2.2460000000000004,0.16381283595592333,-0.5648757401891253,0.34,0.0003333333333333,-0.2690785653251249,1,1,-1,-1
0.5547169304786701,0.95,7.869,0.12005792453057615,1.7927591732040318,0.96,6.882333333333333,0.41725155976918665,0.424837172932011,0.65,2.4386666666666668,0.14417357949828938,-0.1667683176008267,0.52,1.134,-0.07944009000402653,1,1,1,1
-0.2007671912333064,0.73,5.866666666666669,-0.04345223837409246,-0.0705218702121874,0.43,1.8723333333333336,-0.01641344848973001,2.753646945300927,0.99,4.980999999999999,0.9344830492083599,-0.5915064264441927,0.73,2.224333333333333,-0.281764093028506,-1,-1,1,1
0.7674964935485127,0.95,8.068666666666667,0.16611001221905605,1.0895877982320714,0.83,5.635000000000001,0.2535935752626962,0.1307011494322113,0.41,1.0233333333333334,0.04435499941809087,-0.1434360895486897,0.86,3.1333333333333333,-0.068325782903485,1,1,-1,1
0.7552482602535653,0.87,7.515,0.16345911517993236,0.8417002047220583,0.84,5.436333333333333,0.19589955445641602,1.8483476579743876,0.88,3.566,0.6272589005531634,-0.7006917232890983,0.77,1.9576666666666669,-0.33377451043426787,-1,1,1,-1
0.0971948123425807,0.76,6.043000000000001,0.021035967723068733,0.4697297388888479,0.72,4.923333333333333,0.10932615442768037,0.688312624051717,0.6,2.343666666666666,0.23358712736580078,-0.1071910048050175,0.77,2.902666666666667,-0.051060436369662225,-1,-1,-1,1
0.2510578124970692,0.42,1.858666666666667,0.054336686424146685,0.8494200760308264,0.83,6.361666666666667,0.19769629793035626,1.039645059526673,0.69,2.7416666666666667,0.35281599443196604,-0.4841245118797141,0.95,3.388,-0.23061271679273246,-1,1,1,1
0.0923576581947824,0.54,2.857,0.01998905774842994,0.8150229008865963,0.8,6.242999999999999,0.1896906074867629,1.4834555925836308,0.79,3.729666666666667,0.5034284107802536,-0.4631896429695104,0.65,2.112,-0.22064039174697786,1,-1,1,-1
0.2846285597848261,0.84,7.516333333333334,0.061602435895378185,0.0503493018044393,0.31,0.7433333333333334,0.011718431022525795,1.7142078006230923,0.75,3.707,0.5817369344449359,-0.2417037580644541,0.8,2.956666666666666,-0.11513558792930167,1,-1,-1,1
0.3497183291629751,0.33,1.031,0.07568987795879453,-0.1768810123587361,0.64,4.064333333333333,-0.04116775939756181,2.3677253055161587,0.87,5.100333333333334,0.8035159216624758,-0.467456835291111,0.55,1.6130000000000002,-0.2226730688583692,-1,1,1,-1
0.2759998951985927,0.43,1.7083333333333333,0.05973492563063876,-0.1355793833839174,0.65,4.126,-0.03155510792248828,2.178723547897377,0.82,4.701000000000001,0.7393759130579823,-0.4977672278621932,0.64,1.9636666666666671,-0.23711142470763522,1,1,-1,1
0.753945488931909,0.94,7.801666666666666,0.1631771551162995,1.7219053285207997,0.96,6.697666666666666,0.40076084665411416,0.4043694331993128,0.6,1.965,0.1372276070422145,-0.3087040857468452,0.75,2.1953333333333336,-0.14705119479012208,1,1,-1,1
0.7125059183409199,0.92,7.689000000000001,0.15420834856788684,1.5898590343514725,0.94,6.515333333333334,0.3700280393549476,0.9315339370347876,0.73,2.5176666666666656,0.31612719103545256,-0.4674116553842742,0.8,2.1520000000000006,-0.22265154740922874,-1,-1,1,1
-0.0274752310614045,0.67,5.408333333333333,-0.005946490968616797,0.0047914802441897,0.49,2.7696666666666663,0.0011151819136523047,-0.0330798627669448,0.38,1.2673333333333332,-0.011226047361881554,-0.0029668316505981,0.47,1.6539999999999997,-0.0014132502908282584,-1,-1,-1,-1
-0.0671439831749891,0.76,6.132666666666666,-0.01453203755246674,-0.0072354866597246,0.55,3.015666666666667,-0.001684006496568985,0.9706915007044468,0.6,3.515000000000001,0.32941577894249624,-0.5762799891090991,0.35,0.0,-0.2745109794291007,1,1,1,-1
0.0337866789338416,0.78,5.653333333333332,0.007312483767311185,1.805072468847052,0.91,6.970333333333333,0.42011738909514523,0.4471983015356822,0.62,2.0766666666666667,0.15176209612964545,-0.2895455794391846,0.77,2.5033333333333334,-0.13792504009048548,1,1,1,1
-0.0412500203835373,0.54,3.359666666666667,-0.008927782012742943,-0.0679539097885506,0.41,1.7643333333333333,-0.015815774519794032,2.2975276390066024,0.84,4.545333333333333,0.7796935033386216,-0.5181140180176476,0.73,2.672,-0.24680361843181248,-1,-1,1,-1
-0.0069257659211992,0.63,4.093333333333333,-0.0014989502511961678,0.4238219260471094,0.74,5.245333333333334,0.09864144741286525,0.7516174072312909,0.64,3.181666666666667,0.25507036323090454,-0.0874734000506025,0.5,1.534333333333333,-0.0416679551184945,1,1,-1,-1
0.3544556023618489,0.31,0.8469999999999998,0.07671517060255852,-0.1794294741545545,0.61,4.028666666666667,-0.04176089520476395,2.076228328208871,0.83,4.362333333333334,0.7045929334943737,-0.5906397654388664,0.75,2.580333333333333,-0.28135125904866765,-1,-1,1,1
0.0738281525915254,0.58,3.5146666666666664,0.015978698837291107,-0.1118469513664139,0.53,3.051,-0.026031558287697182,0.2863479009174539,0.43,1.3733333333333333,0.09717558746606597,-0.0743495752246872,0.98,4.328666666666666,-0.03541642101197892,1,-1,-1,1
0.0402950039084659,0.76,6.063666666666668,0.008721086868625673,0.0158989137330975,0.46,2.2806666666666664,0.003700355660104986,0.1498514591203497,0.32,0.6116666666666671,0.05085388622026233,-0.1012059863030483,0.95,4.498333333333334,-0.04820947273752781,1,-1,-1,-1
0.6712712996966061,0.85,7.3306666666666676,0.14528389996853683,0.7979451569638929,0.79,5.459999999999999,0.18571588773879383,0.1192052158923488,0.53,1.793,0.040453716776843125,-0.087048733984774,0.58,1.983333333333333,-0.04146566543316098,1,1,1,-1
0.6603669476722978,0.86,7.5836666666666686,0.14292386045926933,0.5227593113575733,0.71,4.941333333333333,0.12166839880561532,0.351262924887108,0.61,2.549666666666666,0.1192052778162088,-0.002070556367556,0.44,1.0983333333333334,-0.000986309549459912,1,-1,1,-1
-0.0485788183654527,0.61,4.182333333333334,-0.01051396088464682,-0.1756433492220472,0.55,3.108333333333334,-0.040879702372406936,2.73993368530407,0.92,4.488666666666665,0.929829290294815,-0.9832267256512974,1.0,2.8726666666666665,-0.4683600620536343,-1,-1,1,1
-0.0494333139336404,0.66,4.878,-0.010698900191166032,0.0533047184046613,0.34,1.1196666666666666,0.012406282578184819,0.0452069694949233,0.5,2.2849999999999997,0.015341526179010053,0.0543587629918571,0.45,1.4773333333333334,0.025893797375331134,1,-1,-1,-1
0.5062650994467575,0.96,9.088666666666668,0.10957144763797792,0.0387440185939881,0.35,0.9926666666666668,0.009017386401752954,0.7451290558269776,0.64,2.918333333333334,0.25286846352296094,-0.0010535927160713,0.59,1.998,-0.0005018789023981613,1,1,1,1
-0.1419937490091785,0.58,3.8856666666666655,-0.030731845137027113,-0.1059566645057472,0.42,1.493,-0.024660637186393514,2.486408646387022,0.86,4.9946666666666655,0.8437925339044708,-0.4666067278916581,0.65,2.063333333333333,-0.22226812018887868,-1,1,1,1
0.7046840378615169,0.86,7.930333333333333,0.15251545137170247,-0.0121927871569198,0.5,2.2870000000000004,-0.0028377818589354364,0.1614399779368929,0.4,1.1789999999999998,0.054786588783302156,0.0347521312684335,0.81,3.6013333333333324,0.01655417812875038,1,1,-1,1
0.290099204837545,0.39,1.6190000000000004,0.062786452922416,-0.2966955485316052,0.56,3.0066666666666664,-0.06905371466047856,2.665597392169884,0.9,4.988,0.9046023794907906,-0.7530519891812739,0.72,2.4026666666666663,-0.35871632369321854,-1,1,1,-1
0.2945951743100399,0.42,1.6336666666666666,0.0637595199660968,-0.2127481267156175,0.59,3.47,-0.04951556742081231,1.2559505231812138,0.7,3.8896666666666673,0.4262218424769606,-0.1699928874362186,0.54,1.8693333333333333,-0.08097611388214074,1,1,-1,-1
0.5245411032069489,0.84,6.804,0.11352694089878071,1.4920862261422665,0.86,6.346666666666667,0.34727213474819885,0.0918173184179116,0.31,0.441666666666667,0.031159305963941668,-0.4517791813825775,0.99,3.619999999999999,-0.2152050182390248,1,1,-1,1
-0.0190062245356172,0.55,3.269333333333333,-0.004113535653111016,1.4368913500082812,0.87,7.005000000000001,0.33442593181006924,1.194911617628858,0.77,3.629,0.4055075593048769,-0.3082259588660312,0.54,1.5326666666666666,-0.14682343904495637,-1,1,1,-1
0.2525760607186555,0.4,1.745,0.054665282362706916,-0.2041204361188833,0.51,2.948000000000001,-0.047507535660328004,2.2314263685467046,0.78,5.387333333333333,0.7572612460438647,-0.6027837061002046,0.35,0.0003333333333333,-0.28713602532213567,-1,-1,1,-1
0.308254605379872,0.38,1.4646666666666666,0.06671584391153218,1.8560313623920572,0.99,8.207333333333333,0.4319776981280448,0.0388199688713832,0.54,2.0666666666666664,0.013174021071586344,-0.2451353922703867,0.63,2.212666666666667,-0.11677024692270048,-1,1,-1,1
0.1937750778318272,0.48,2.3203333333333327,0.04193892847323971,-0.2297960443352171,0.48,2.497,-0.05348334531530868,2.7683960324558674,0.92,5.6080000000000005,0.9394883284657856,-0.4191053222486516,0.52,1.4360000000000002,-0.1996408250654103,1,-1,1,-1
0.48666618955943,0.97,8.425,0.10532963651801823,-0.0827282661254109,0.59,2.9246666666666665,-0.019254397686966712,1.6306880535434565,0.77,3.665,0.553393508628029,-0.2607418517142768,0.66,1.9106666666666667,-0.12420438405799454,1,1,-1,1
0.1092439318855413,0.79,6.778666666666667,0.02364377037928183,-0.107420863701982,0.43,1.7553333333333332,-0.02500141881929398,2.6555839263701886,0.95,4.462666666666666,0.9012041900207819,-0.7228417012177704,0.91,2.719,-0.34432565267492204,-1,-1,1,1
0.2964572900998372,0.37,1.3436666666666668,0.06416253949673517,1.8617409596511865,0.93,7.973,0.4333065650487299,0.5792530275902643,0.63,2.7116666666666664,0.19657644797545723,-0.3974286607966291,0.66,2.3736666666666664,-0.1893151471338429,-1,1,-1,-1
0.0846547596846396,0.53,2.766666666666666,0.018321911935520647,-0.125623978495732,0.62,3.972,-0.02923806039049588,2.112830236406624,0.83,3.949,0.7170142291284596,-0.670623048963833,0.94,3.124,-0.3194512970741722,1,-1,1,1
0.0444002705849824,0.53,2.929666666666667,0.00960959372635184,-0.0133093804295851,0.34,1.0670000000000002,-0.0030976607604694985,1.3183623711565835,0.69,3.903000000000001,0.4474020500930021,-0.1475948145480088,0.57,2.1503333333333337,-0.07030679160466209,1,-1,-1,-1
0.6720038138362314,0.87,7.655666666666666,0.14544243871588824,0.5625542651606228,0.78,5.210333333333334,0.1309303826757575,1.2727194812222309,0.66,3.739333333333334,0.43191258909535263,-0.5612111410165959,0.36,0.0,-0.26733293346721276,1,1,-1,-1
0.2013165986113683,0.45,2.2090000000000005,0.04357114714703181,1.3352399410670373,0.85,7.025999999999999,0.31076731130630886,0.382159315928225,0.59,2.551,0.12969033791402088,-0.2094728106224201,0.63,2.198666666666667,-0.09978237574520551,-1,1,-1,1
0.1412992422573911,0.78,6.314333333333334,0.03058153236557426,0.1825292703874699,0.61,3.975,0.042482350061881786,0.1014933958685805,0.31,0.5706666666666665,0.03444299865951676,-0.1442692102668679,0.79,3.6153333333333326,-0.06872263996715526,1,-1,-1,1
0.7602879608135931,0.88,8.143333333333333,0.16454986247147513,1.060729680985088,0.81,6.078666666666668,0.24687705995306541,-0.0181700437321191,0.35,0.6663333333333334,-0.006166221817221495,-0.0565430666959939,0.41,0.9863333333333332,-0.02693429046987738,1,1,1,-1
0.7071162769016581,0.97,8.610666666666669,0.15304186323165708,0.2251884816050542,0.62,3.760999999999999,0.052410968855251906,0.1424916860544147,0.44,1.1666666666666663,0.048356259141426744,0.0070355689793437,0.77,3.076999999999999,0.0033513933640944163,1,-1,1,1
-0.0005686696456801,0.53,3.105999999999999,-0.0001230777242457289,-0.1074405272994689,0.61,3.878666666666667,-0.025005995377509225,2.5768396928533464,0.91,4.585666666666667,0.8744813918893924,-0.7703122720142512,0.85,2.672666666666667,-0.36693825961889387,-1,-1,1,1
0.0349115374080817,0.79,5.920666666666666,0.007555937980420134,2.032484868180076,0.97,7.546666666666668,0.47304595850414877,-0.0324035542023996,0.38,0.9566666666666664,-0.010996533955785528,-0.2459365049842712,0.62,2.2709999999999995,-0.11715185697315793,1,1,-1,-1
0.3745413483811214,0.31,0.8440000000000006,0.08106234813983193,1.7197812124055345,1.0,8.089666666666668,0.40026647419434797,0.2286054883118666,0.53,1.6393333333333333,0.07758000863109676,-0.4096523106915439,0.93,3.642333333333333,-0.19513788290164039,-1,1,1,1
0.0507627646040163,0.56,2.993,0.010986634492178592,1.2462427373110812,0.83,6.650666666666667,0.2900538643261981,1.416346720306883,0.78,3.136666666666668,0.4806542117489917,-0.6804030595104522,0.93,2.890666666666666,-0.32411000521035066,1,-1,1,1
0.0333078323858826,0.69,5.125333333333334,0.007208846543426598,-0.0194334357165337,0.48,2.5346666666666664,-0.004522989749875944,0.2282701077033146,0.45,1.6036666666666668,0.07746619320742386,0.0431884190856086,0.76,3.5949999999999998,0.020572803927329165,1,-1,-1,-1
-0.0389353985508371,0.67,4.835999999999999,-0.008426826159336142,0.2346287427120685,0.75,4.992999999999999,0.054608120447281056,2.094845626311496,0.86,4.800000000000001,0.7109109364354008,-0.2091367584727754,0.43,0.8400000000000001,-0.09962229729986363,-1,1,1,-1
0.2102844088256514,0.42,1.7959999999999998,0.04551205902974985,1.547144988179677,0.93,7.500333333333334,0.3600866581278293,2.0939092194660955,0.96,4.404333333333335,0.7105931555645878,-0.8625894254612432,0.69,1.7416666666666665,-0.4108944827229163,-1,1,1,1
0.2853769194660689,0.99,8.82066666666667,0.0617644041087061,-0.0623270374036493,0.54,2.886666666666667,-0.014506161207356651,1.734124675043205,0.71,4.346333333333333,0.5884959641638939,-0.4504597478861689,0.34,0.0,-0.2145765060778605,1,-1,-1,-1
0.119376316005753,0.77,6.2286666666666655,0.025836732124598458,0.3331570344021841,0.71,4.511333333333334,0.07753985829783691,0.9986391565412494,0.66,2.8686666666666665,0.338900150455398,-0.1671673480514974,0.73,2.492666666666667,-0.07963016816378529,-1,1,-1,1
0.0439447350949784,0.51,2.9336666666666678,0.009511001737402255,-0.2474755085162665,0.53,2.961,-0.05759811104384905,2.599642562779379,0.89,4.808999999999999,0.882219818725681,-0.7026769176726577,0.77,2.4676666666666667,-0.33472015780167086,-1,-1,1,1
0.7074131426287709,0.89,7.803666666666667,0.1531061141695736,0.1735019196810028,0.7,4.1706666666666665,0.04038130033966782,1.6246419269140362,0.79,3.930333333333334,0.5513416831904209,-0.2184815654521872,0.51,1.2556666666666667,-0.10407369621180569,1,1,-1,-1
0.3533578837171046,0.33,1.001,0.07647759028913127,1.11298585603999,0.86,6.884666666666667,0.2590393017505854,1.8165648633183813,0.83,3.683333333333333,0.6164730287792994,-0.8911029277556364,0.93,2.9039999999999995,-0.42447688986824916,-1,1,1,1
0.2008931033383807,0.48,2.3276666666666666,0.04347948965339892,-0.0640325888008876,0.42,1.927,-0.01490311579635052,0.1683128758276277,0.4,1.257333333333333,0.05711898894403869,-0.001154804294118,0.84,4.329666666666666,-0.0005500910387628417,1,-1,-1,-1
0.1238619740271933,0.48,2.311,0.02680756745090325,-0.0375342764887591,0.37,1.404,-0.008735827792057968,1.7445680311932956,0.78,4.839,0.5920400420696543,-0.0887818945944046,0.4,0.8889999999999999,-0.042291256509459065,1,-1,1,-1
0.4358465628050023,0.85,7.539000000000001,0.09433069529534767,-0.0192337460890099,0.36,1.1206666666666665,-0.004476513452446033,2.394224660752273,0.86,4.095666666666666,0.812508795031866,-0.6859920806327469,0.97,2.962333333333333,-0.32677233548613016,1,-1,1,1
1.0630057898384535,0.9,8.336,0.23006737649392486,0.4688112840720997,0.71,4.575,0.10911239079975214,0.0629766251714605,0.33,0.6573333333333334,0.0213718715173368,-0.1661762988672914,0.7,2.952333333333333,-0.07915808187350931,1,1,-1,-1
1.0199421150269874,0.88,8.124,0.22074706349020437,0.7688030292240366,0.79,5.319,0.17893327106824783,0.0593394393702411,0.47,1.371,0.02013754898232154,-0.0977581531514411,0.62,2.2506666666666666,-0.046567097376170895,-1,1,1,-1
0.2395021508096346,0.44,2.22,0.05183568333131925,-0.0474811606718881,0.41,1.8153333333333332,-0.011050892192390383,0.6549280521593475,0.58,2.220333333333333,0.22225767331515167,-0.139674808448821,0.99,4.239666666666667,-0.06653409660837463,-1,-1,1,1
-0.0213743136209352,0.64,4.152333333333333,-0.004626063475979985,2.0509187687442907,0.99,8.137666666666666,0.4773363137721696,0.477505291064868,0.57,2.858666666666666,0.16204713576985405,-0.5545417944448641,0.35,0.0046666666666666,-0.2641559901511893,1,1,-1,-1
-0.0034332095986746,0.66,4.613,-0.0007430528910297502,1.6539187947542322,0.82,7.290333333333333,0.3849374791425135,-0.1609583730892441,0.4,1.3299999999999996,-0.05462315041393807,-0.051144111917165,0.41,0.7876666666666668,-0.02436249829899018,1,-1,-1,1
0.5302431239732064,0.95,7.689666666666666,0.11476103479643117,1.242256799936878,0.88,5.928333333333332,0.2891261666123127,1.6903471717315963,0.87,3.521,0.573639544443431,-0.606975602325315,0.71,1.632,-0.2891328351370993,1,1,1,1
0.5105462349132717,0.82,7.694333333333334,0.11049801794889381,0.0196703636954684,0.37,1.273666666666667,0.004578133000704657,0.8728383487192211,0.59,2.368666666666667,0.29620814061476947,-0.0217583668765608,0.98,3.834333333333333,-0.010364598311484384,-1,-1,-1,1
0.3214209341713916,0.32,0.91,0.0695654452515039,-0.2848304860245938,0.54,2.812666666666666,-0.06629220831215994,2.69596415142611,0.9,4.800333333333333,0.9149077027032524,-0.855650270007942,0.84,2.906666666666667,-0.4075890159430593,-1,1,1,-1
0.72140043463813,0.93,8.413,0.15613339737688023,-0.1176952977681031,0.45,1.8523333333333332,-0.027392718054524163,2.4020926231793505,0.87,4.144333333333333,0.815178882252909,-0.6761976118948767,0.88,2.499,-0.3221067401903833,1,-1,-1,1
-0.0052839962422668,0.61,4.086333333333333,-0.0011436204435413546,0.131457295288861,0.71,4.533333333333333,0.030595722126071253,2.386311018011542,0.88,4.192333333333334,0.8098232056496384,-0.8075482249263648,0.91,2.6686666666666667,-0.38467560621613106,-1,1,1,1
-0.1125343061533499,0.62,4.2123333333333335,-0.02435590928079514,0.004852158919796,0.63,4.197,0.0011293044307309418,2.3555404837034923,0.85,5.200333333333333,0.7993808565405682,-0.2123849198181736,0.43,0.8846666666666666,-0.1011695589940402,1,-1,-1,-1
-0.049957770453036,0.59,3.774333333333333,-0.010812408825508294,1.9275034653316092,0.96,7.825000000000002,0.44861230632152244,0.3693351076108406,0.61,2.699666666666667,0.12533828932893878,-0.1632857497901856,0.51,1.276333333333333,-0.07778116878744,-1,1,-1,1
-0.0854424456494671,0.55,3.392666666666668,-0.01849239157463577,-0.1761622873581028,0.59,3.688666666666668,-0.04100048142066356,2.468608561090344,0.88,5.2396666666666665,0.837751861910338,-0.3257836868761783,0.52,1.2363333333333333,-0.15518706298419185,-1,-1,1,1
0.0271183149840563,0.57,3.4376666666666664,0.005869243275020995,0.1871080825395985,0.65,4.283,0.043548035035592604,0.1274568791262749,0.35,0.8396666666666667,0.04325401745919407,-0.0847482901150664,0.88,4.186666666666666,-0.04036984896941153,1,1,-1,1
0.3657247215704112,0.33,1.0650000000000002,0.07915415702812184,0.9184778447383496,0.8,6.747000000000001,0.21376898752418297,-0.0092135527959597,0.32,0.8109999999999999,-0.0031267294180553394,-0.0887131533698607,0.35,0.607,-0.042258511626358276,-1,1,-1,-1
0.070961145496085,0.75,5.566666666666667,0.015358189704469088,0.7121551392442438,0.74,5.384333333333333,0.16574888980556063,0.1047219969100093,0.31,0.4923333333333333,0.03553866306595793,-0.1805684387398658,0.95,4.0683333333333325,-0.08601377786706403,1,-1,-1,1
0.4893138096296408,0.86,8.462666666666665,0.1059026635036931,0.0431409564336631,0.37,1.409,0.0100407414620613,0.0266236316765871,0.31,0.7013333333333333,0.009035048066925842,-0.0216913314546405,0.38,0.8876666666666665,-0.010332665987482932,1,-1,1,-1
0.6036635485082931,0.88,7.4,0.13065148865409512,1.7495460718082754,0.91,6.847666666666667,0.40719402709589475,0.6157768112772715,0.69,2.873333333333333,0.20897123112175162,-0.1759352866050998,0.46,0.7819999999999998,-0.08380677579446931,1,1,1,1
-0.0703161082544454,0.7,4.904000000000001,-0.015218583667189223,1.6640783766564915,0.95,7.005333333333334,0.3873020473782706,1.1142306705486935,0.75,2.727333333333333,0.3781275142453056,-0.5313699819756224,0.89,2.641,-0.25311809701540183,-1,1,1,1
-0.1765163836643761,0.7,5.658333333333334,-0.038203612516569424,0.0787641327592346,0.3,0.7046666666666669,0.018331774696164205,1.5984762100116003,0.75,3.7073333333333336,0.5424620339828718,-0.1964710060922248,0.74,3.0006666666666666,-0.09358896600795723,1,-1,1,-1
0.2293688123923505,0.43,2.090333333333333,0.049642515046559525,-0.1268074418538769,0.51,2.611333333333333,-0.029513502814384366,0.4022686009911398,0.57,2.717333333333334,0.13651466448757119,-0.0407575958690227,0.57,2.3136666666666668,-0.019414881260197192,-1,1,-1,-1
0.2121561910759812,0.46,1.9553333333333327,0.04591717068183851,1.2266838275845275,0.86,6.953333333333334,0.28550167141999544,1.3829167606160526,0.79,3.792,0.46930935480568964,-0.4485045541886563,0.63,1.869,-0.2136451495376004,1,1,1,1
0.2975383524538386,0.37,1.454666666666667,0.06439651487296455,0.0169430505555707,0.33,1.022,0.003943370853836087,1.5357053654136532,0.73,4.675666666666666,0.5211599965661385,-0.0672177480272199,0.39,0.8510000000000001,-0.03201917504457607,-1,-1,-1,-1
-0.0656011394930953,0.79,6.249333333333332,-0.014198118394521725,-0.1408857183912024,0.49,2.07,-0.03279011850926469,2.6784415539496647,0.97,4.6946666666666665,0.9089611995221593,-0.6680957641721044,0.8,2.393333333333333,-0.3182474249346134,1,1,1,1
-0.0065241495639734,0.6,3.8693333333333344,-0.0014120280325711605,1.99165422035136,0.95,7.709999999999998,0.46354292443936135,0.0516358824834375,0.47,1.488,0.0175232547491356,-0.2933966964204035,0.71,2.723666666666667,-0.13975951970870856,-1,1,-1,-1
-0.032217654788929,0.56,3.4759999999999995,-0.006972898346303717,2.15408293999034,0.98,8.335,0.5013470186164676,-0.1713346333314644,0.42,1.3766666666666667,-0.05814445852029367,-0.1390485739595233,0.48,1.486,-0.06623578980220711,-1,1,-1,-1
0.8351124851686578,0.88,8.420333333333334,0.1807442070181701,0.4317773088072236,0.66,4.693,0.10049300445121864,-0.0128134220275361,0.32,0.6846666666666666,-0.004348388128521302,-0.0266721396554148,0.43,1.2113333333333332,-0.012705274031112572,1,-1,-1,-1
-0.0753578702093866,0.55,3.1613333333333333,-0.016309777108437066,1.5416029680763828,0.98,7.495333333333334,0.3587967935621169,1.5842375803318904,0.84,4.119,0.5376299845793163,-0.3773757132713615,0.53,1.1496666666666664,-0.17976292534992905,-1,1,1,1
0.3896136020887715,0.83,7.147000000000001,0.08432445066224328,0.0002550359981396,0.5,2.6023333333333327,5.935775959849384e-05,0.6557844857134552,0.58,2.3123333333333327,0.2225483142923665,0.061733097612993,0.82,3.306666666666666,0.029406561756783047,1,-1,-1,1
0.3436549766507447,0.34,1.129333333333333,0.07437758068009515,-0.1193022573720941,0.47,2.4936666666666665,-0.027766726126145398,0.4474847484471342,0.51,1.9343333333333337,0.15185930531752148,-0.0948210564583575,0.97,4.330666666666668,-0.0451680113326961,-1,-1,-1,1
0.4734288651074561,0.86,7.091333333333334,0.10246466951823609,0.3044019123579318,0.77,4.727333333333334,0.07084731436686682,2.199082253288213,0.99,4.395,0.7462848834051173,-0.5162871698021645,0.58,1.3350000000000004,-0.24593339926339083,1,1,1,-1
0.3525820279134525,0.31,0.8533333333333334,0.07630967106330001,-0.1516436747296592,0.47,2.467333333333334,-0.03529395401000713,1.5012546774490296,0.69,3.3396666666666666,0.5094687432660576,-0.4519191658069608,0.97,3.7596666666666665,-0.2152716998211871,-1,-1,-1,1
0.0340606526104854,0.58,3.5133333333333336,0.007371780156490225,-0.043970335642741,0.5,2.4513333333333334,-0.01023377339507292,0.3155198197186664,0.46,1.586666666666667,0.10707542726910818,0.0337042518171104,0.91,4.277333333333333,0.016055020740080625,1,1,-1,-1
-0.046708504724183,0.72,5.409999999999999,-0.010109167085044739,-0.0763950116721869,0.49,2.317,-0.017780379124674235,1.5526422563731042,0.75,3.4876666666666667,0.5269077332303853,-0.2544217671684765,0.79,3.048333333333333,-0.12119381171203387,1,-1,1,-1
0.3517978538508426,0.34,1.111333333333333,0.07613995150859593,0.459470632422585,0.77,5.765,0.10693842257899265,0.2766264740288049,0.55,2.234333333333333,0.09387650489592622,-0.1625828467643897,0.68,2.8803333333333327,-0.07744634092303122,-1,1,-1,-1
0.166049303092608,0.51,2.7156666666666665,0.03593821209286789,-0.0597886110877321,0.48,2.660333333333334,-0.013915361084558974,0.0522332774623547,0.34,0.8623333333333336,0.017725987885434343,-0.1582021647966423,0.69,3.4243333333333346,-0.07535960301739474,1,-1,-1,1
-0.047128486688754,0.65,4.538333333333333,-0.010200064189921561,0.5611851258089562,0.73,5.496666666666667,0.13061172552505762,-0.0739637054943009,0.38,0.994,-0.025100468728938674,-0.0257004026344104,0.36,0.6973333333333332,-0.012242387089999415,1,1,1,-1
-0.0116243530643815,0.57,3.548,-0.0025158700343182495,0.123390072947501,0.73,4.749666666666666,0.028718135244771723,2.2876430957897864,0.88,4.142666666666667,0.7763390652901838,-0.7523519867001776,0.89,2.7096666666666667,-0.35838287750331066,-1,1,1,1
0.0195283951071605,0.65,4.395,0.004226549537537326,0.4635377503739271,0.72,5.172999999999999,0.10788501447729533,0.2161232070264698,0.55,2.2710000000000004,0.07334399707683438,-0.0385149632326307,0.57,2.128333333333333,-0.01834660317810143,1,-1,-1,-1
0.2385156033402991,0.98,7.704666666666668,0.0516221639034606,1.5709605479782534,0.93,6.455333333333333,0.36562955514448364,1.4792818315327931,0.85,3.5973333333333324,0.5020119950120268,-0.3510542594559367,0.52,1.0583333333333331,-0.1672247005227224,1,1,1,-1
0.1207836635409016,0.48,2.636,0.02614132571978107,-0.2332250504852546,0.49,2.571333333333333,-0.054281421368102885,2.773193782683673,0.96,5.312666666666669,0.9411165024297249,-0.5916217148779932,0.66,2.000666666666666,-0.28181901067527065,-1,-1,1,1
0.2736119528060522,0.32,0.8260000000000001,0.059218100937187275,1.7247363328772325,0.93,7.793333333333334,0.40141974217175574,1.0002762759949155,0.68,2.733666666666666,0.3394557265366349,-0.70604298478194,0.95,3.1733333333333342,-0.33632358390782746,-1,1,-1,1
0.1825581239694147,0.48,2.11,0.03951123224425602,1.729995631292268,0.95,7.668333333333333,0.40264380533638217,0.8191666744663346,0.66,2.5996666666666663,0.27799401556233866,-0.506164939081458,0.83,2.945666666666667,-0.24111167454335647,1,1,-1,-1
0.3156363199682364,0.37,1.3856666666666668,0.0683134755760126,0.8353680239611823,0.78,6.407666666666668,0.19442578578814923,-0.0066246095482696,0.42,1.351666666666667,-0.0022481405399649972,-0.2094228315654178,0.68,3.055333333333334,-0.0997585682208286,-1,-1,-1,-1
0.3791631293346196,0.33,1.0866666666666664,0.08206264468465369,-0.0694139858448392,0.4,1.7439999999999998,-0.016155596522087434,0.0944359891627297,0.52,2.1896666666666667,0.03204798322398995,-0.0391461143504274,0.55,2.3123333333333336,-0.018647252020310912,-1,-1,1,-1
-0.0217965006941804,0.64,4.102666666666667,-0.0047174378346708555,1.5829089087220547,0.87,7.0876666666666654,0.3684104485469845,0.5818266811964765,0.67,2.977333333333333,0.19744984813071076,-0.1607934041859002,0.48,1.27,-0.07659393993022096,1,1,1,-1
0.0488952187666473,0.73,5.321666666666667,0.010582439731065454,0.6009301488841334,0.74,5.326333333333333,0.13986208838419253,0.2882976807824156,0.53,1.926,0.09783726860009942,-0.0537110491912891,0.74,2.8396666666666657,-0.025585258898993365,1,-1,-1,1
0.0774496396566033,0.5,2.8830000000000005,0.016762500803408124,0.0613305500746292,0.6,4.136,0.014274236084039183,0.1294427180443071,0.57,2.571333333333333,0.04392793566447676,0.0014945483771913,0.42,1.1383333333333332,0.000711928136635829,-1,-1,1,-1
1.1027585364382195,0.9,8.154333333333335,0.23867110208607414,0.3283871079928908,0.7,4.234333333333334,0.07642969288130477,0.171630422478153,0.41,1.0316666666666667,0.05824483810751417,-0.0598166098096153,0.95,3.645,-0.028493642769638523,1,1,-1,1
0.2533987212896464,0.79,6.750333333333333,0.05484333158983449,1.012262667019435,0.81,5.965000000000001,0.23559671763113432,0.0261369029161233,0.53,1.954,0.008869870836420022,-0.0054674071312874,0.45,1.2193333333333336,-0.0026043994497667975,-1,1,1,-1
0.5733574797712526,0.96,8.271666666666667,0.12409231673534664,0.362731059125851,0.7,4.475333333333333,0.08442299582631417,1.114659517867787,0.73,3.285,0.37827304871590106,-0.1248555635235155,0.54,1.3276666666666666,-0.05947494911804733,1,-1,1,1
0.32437843743669,0.38,1.5903333333333338,0.07020554055834397,-0.0448870908785679,0.36,1.289,-0.010447141457996677,2.781048722273172,0.89,5.829666666666668,0.9437821701949657,-0.3076444192637664,0.47,1.2193333333333334,-0.14654642264874015,-1,-1,1,-1
-0.1734455366330998,0.69,5.090333333333333,-0.03753898610827181,0.0060208817942859,0.38,1.2536666666666665,0.0014013161150707317,2.395718748682085,0.83,5.161333333333333,0.8130158316535429,-0.2518871854217595,0.53,1.4036666666666664,-0.11998646366788257,1,1,-1,1
-0.0722672272860114,0.56,3.5753333333333326,-0.015640866255967948,-0.1376663309136652,0.49,2.2493333333333334,-0.032040829666356116,2.544193164477336,0.88,4.881333333333333,0.8634024017396413,-0.5748993745568303,0.71,2.275666666666666,-0.2738533236712749,-1,1,1,1
0.3159444794247071,0.33,0.961,0.06838017082675323,1.0170371747159628,0.86,6.765666666666667,0.23670794930869743,2.3282886652084205,0.99,4.241666666666666,0.7901326257580398,-1.1517162190056989,0.93,2.594,-0.548620034147639,-1,1,1,1
-0.0368903648094387,0.62,3.661666666666666,-0.007984217518609369,1.7322783331914513,0.92,7.278000000000001,0.4031750874751984,1.0794063894247747,0.72,2.968666666666666,0.36630947763509214,-0.5453662040483187,0.75,2.391333333333333,-0.25978519756043866,1,1,-1,-1
0.2868166450152112,0.41,1.883,0.062076005308933604,-0.0643126933201423,0.44,2.1766666666666667,-0.014968308070530073,0.1676085677878684,0.41,1.3086666666666666,0.05687997358090385,-0.0007211470780985,0.88,4.354,-0.0003435184189325995,-1,-1,-1,1
0.0696734084258983,0.8,5.919333333333332,0.015079483518497278,1.8792785652975723,0.93,7.095666666666667,0.43738831424290264,0.4465909750113834,0.63,2.199666666666667,0.15155599260455108,-0.2913737326662216,0.67,2.1456666666666666,-0.13879588090117584,1,1,1,-1
0.0225953777982432,0.75,6.4783333333333335,0.004890339582930124,0.0656053401421172,0.55,3.3993333333333333,0.01526916214550087,-0.0081034627582408,0.46,1.907,-0.0027500070771199385,0.0269517206971074,0.41,1.067,0.012838452463533058,-1,-1,-1,-1
0.1954568422375908,0.46,2.2456666666666667,0.0423029143785034,1.7272872458473651,0.95,7.651999999999999,0.4020134484718167,0.7419457800557705,0.67,2.4773333333333336,0.2517881807894663,-0.4847974456549808,0.87,3.011666666666667,-0.2309332688043075,-1,1,1,1
0.3464632134887626,0.38,1.6049999999999998,0.0749853701089698,-0.0288416483745783,0.41,1.896,-0.0067126823002665635,0.3606584786718518,0.57,2.902666666666667,0.1223937714481726,-0.0072447951072915,0.49,1.754,-0.0034510582325447347,-1,-1,-1,-1
0.3019106492366186,0.4,1.480333333333333,0.06534281531618216,0.9806164961452416,0.85,6.789000000000001,0.22823130327133473,2.2596956257185026,0.94,5.143333333333333,0.7668547568190343,-0.3940963681353845,0.46,0.949,-0.1877278094863969,1,1,1,-1
-0.0290601856955259,0.58,3.277333333333333,-0.0062895242408905205,1.057209601269368,0.85,6.547333333333333,0.2460577871952688,2.0679133872353987,0.86,4.771333333333334,0.7017711587537382,-0.3392143926399452,0.49,0.934,-0.1615847798289767,1,1,-1,1
0.2056658110592664,0.44,2.018333333333333,0.044512451425209536,1.440617143423598,0.97,7.490666666666666,0.33529308292392485,1.9569960505976929,0.87,4.196333333333333,0.6641300329993448,-0.7991850099034477,0.7,1.8436666666666668,-0.3806917886439361,-1,1,1,1
0.109571468334777,0.68,4.820666666666668,0.023714659411403893,0.2888498425071129,0.66,4.549,0.06722768407860222,0.2530703553473867,0.44,1.3753333333333333,0.08588245407888509,0.0279813449670935,0.92,3.971333333333333,0.013328913996363323,1,-1,-1,1
0.3502487794716677,0.32,0.9386666666666664,0.0758046838347812,0.1945448126090161,0.69,4.962666666666666,0.04527887946100487,0.402495349125183,0.62,2.9756666666666667,0.1365916141808006,-0.0671118720696561,0.47,1.4723333333333328,-0.031968741030974863,-1,1,1,-1
0.1191944027218925,0.52,2.7183333333333337,0.02579736045572585,-0.1967345699244136,0.5,2.661,-0.04578852942906648,2.742472082403969,0.9,4.5793333333333335,0.9306907257326669,-0.9963178725299926,0.99,3.015666666666667,-0.4745960300196163,1,-1,1,1
-0.1303352688125008,0.63,4.199666666666666,-0.028208588934289364,-0.0489788622094933,0.37,1.3176666666666663,-0.011399471249731154,2.396877644024249,0.83,4.894666666666667,0.813409116658691,-0.4240472334899077,0.62,2.095333333333333,-0.20199490454192684,1,-1,-1,-1
-0.1341102507947074,0.54,3.416333333333334,-0.02902561195454036,0.0192083717761869,0.31,0.7910000000000001,0.0044706077670858815,2.9513926887055684,0.86,6.244,1.0015904340457973,-0.4045512947995218,0.32,0.0,-0.1927080139229046,-1,-1,1,-1
0.2494868362246238,0.82,7.448666666666665,0.05399667850227954,0.0564885263574388,0.38,1.1773333333333331,0.013147290547441359,-0.0092254375417777,0.4,1.3743333333333332,-0.0031307626487968557,0.0264695557096286,0.56,2.146666666666666,0.012608773166211201,1,1,-1,1
-0.0073243849406168,0.65,4.897000000000001,-0.00158522375308549,-0.1156955354443822,0.48,2.078,-0.02692728802844378,1.3282524532844542,0.7,3.048666666666666,0.4507583678372014,-0.1764105016950856,0.94,3.6429999999999993,-0.08403314450804057,-1,1,1,1
0.1570726177198578,0.48,2.532,0.03399537935097484,1.533420166381533,0.86,7.190666666666667,0.35689230643328745,0.0430637066125499,0.32,0.5756666666666669,0.014614184267225308,-0.410208262372246,0.81,3.7356666666666674,-0.1954027104911264,-1,1,-1,-1
0.3441263283325183,0.35,1.2016666666666669,0.07447959578280511,0.4472535188390791,0.73,5.657666666666666,0.10409497892253952,0.1027140164690975,0.39,0.9006666666666665,0.0348572308698748,-0.2397713339505225,0.88,4.122,-0.11421507768044181,-1,-1,1,1
0.0353355752995998,0.66,4.828000000000001,0.007647712913509079,-0.0370933080555433,0.54,3.3183333333333334,-0.008633195620755544,-0.0622591792002533,0.36,1.0506666666666669,-0.02112839763991759,-0.0235042648979615,0.48,1.7456666666666665,-0.011196256854025416,1,-1,-1,-1
0.6526870911627576,0.94,8.463999999999999,0.14126170164895072,-0.1504530317657524,0.52,2.539,-0.03501684058549153,2.206769297904731,0.87,4.456666666666666,0.748893574001747,-0.3798373041812397,0.6,1.4869999999999994,-0.1809355042081141,1,-1,1,1
0.0167614427839102,0.56,3.406333333333333,0.0036276953563284817,1.7950265977280475,1.0,7.8356666666666674,0.41777928621088917,0.5445961708462428,0.64,2.839,0.18481522883245946,-0.2223400776672175,0.53,1.5590000000000002,-0.10591169854973972,-1,1,-1,-1
0.2523434847097463,0.4,1.7936666666666663,0.05461494571100035,0.0081568130117291,0.38,1.603333333333333,0.0018984384532847803,-0.0472332275893074,0.32,0.7859999999999999,-0.016029161115563708,-0.0176884319314685,0.39,1.0526666666666666,-0.008425884753657725,-1,-1,-1,-1
0.1268003673265734,0.51,2.745,0.027443526769241906,0.0289446599040266,0.31,0.8019999999999997,0.0067366574788510335,0.3903248562573789,0.6,3.0176666666666665,0.13246141175783482,-0.0142086117988076,0.47,1.3223333333333334,-0.006768272393508597,1,-1,1,1
0.1070738285760004,0.67,4.682333333333333,0.02317409281033582,0.4015355105485358,0.72,4.925666666666667,0.09345444752607918,0.1757766678159147,0.45,1.4550000000000003,0.0596519160891739,-0.0231761234447249,0.82,3.5170000000000003,-0.011039946669008364,1,1,-1,1
-0.0786525094143053,0.72,5.057333333333333,-0.017022839074435265,0.28657532955771,0.76,4.948999999999999,0.06669830785783665,2.200844425726728,0.88,4.490666666666666,0.7468828977135183,-0.4877209460245193,0.59,1.566,-0.23232587823890552,1,1,1,-1
0.0619638421738266,0.59,3.907666666666667,0.013410894599720277,0.3849837935400471,0.71,5.080666666666665,0.0896021566875349,0.5044380082819986,0.54,1.9053333333333329,0.1711870757143992,-0.1477798229573825,0.98,3.794333333333333,-0.07039492036259158,-1,-1,-1,1
0.0096283123767566,0.54,3.240666666666668,0.0020838650078481872,0.4756382193793724,0.77,5.565,0.11070130996300591,0.981894178337436,0.7,3.333666666666667,0.3332175416817751,-0.200823281811197,0.57,1.9223333333333328,-0.09566217259666347,-1,1,1,-1
-0.0212286950752957,0.8,6.964666666666664,-0.0045945471125844175,0.0366533800279139,0.32,0.8630000000000001,0.008530805596229,0.8929945322876556,0.64,3.658,0.30304838275749474,-0.0191208776248913,0.38,0.7690000000000002,-0.00910823027616735,1,-1,-1,-1
0.6219303964173557,0.85,7.826999999999999,0.13460500030513728,-0.0206967177794521,0.42,1.4446666666666668,-0.004817009392368745,0.9030772644707488,0.62,2.724666666666667,0.30647007860375675,-0.0356513819875106,0.79,3.1189999999999998,-0.01698253621910816,1,1,-1,1
0.1386329367323111,0.47,2.4126666666666665,0.030004461268737025,-0.0198354374046605,0.68,4.383333333333335,-0.0046165526968170965,2.2444953255772457,0.86,4.1626666666666665,0.7616963530341468,-0.7400352184995453,0.9,2.926333333333333,-0.3525157848295155,-1,1,1,1
-0.2291008946383081,0.79,6.487666666666665,-0.049584529346596365,0.0294935557684848,0.31,0.745,0.006864408968855528,2.8220255034423416,0.97,5.485666666666665,0.9576881313346297,-0.3809988354594249,0.54,1.5153333333333332,-0.1814887996458146,1,-1,1,-1
0.9207292977012376,0.9,8.62133333333333,0.1992743369868284,0.7975198116385078,0.77,5.595666666666668,0.1856168917313489,0.360579699885208,0.36,1.4353333333333331,0.12236703692402401,-0.4552249320750896,0.33,0.0,-0.21684640162096783,1,1,-1,-1
-0.1895740464923623,0.71,5.468999999999999,-0.04102969517641418,0.2093547668036208,0.68,4.683000000000001,0.048725787768697425,2.213851691551543,0.82,5.077333333333334,0.751297069054757,-0.4143072285142741,0.33,0.0,-0.19735525305994675,-1,-1,1,1
0.2541595844420685,0.83,7.703666666666666,0.055008005941584955,0.0310130407566036,0.43,2.069333333333333,0.007218057964668686,0.580329494080603,0.36,1.7556666666666667,0.19694175976314987,-0.6446888049298037,0.38,0.0016666666666666,-0.3070975196307793,1,-1,-1,1
0.123217675100713,0.49,2.7013333333333334,0.02666812120789106,0.1735672438601723,0.67,4.528333333333333,0.040396504063657364,0.2451682670198764,0.55,2.089,0.08320078582507827,-0.0571361674795398,0.7,2.9120000000000013,-0.027216814034929593,-1,1,1,1
0.7588372799028429,0.87,7.792,0.1642358901916846,0.1986175857590626,0.66,4.053000000000001,0.04622678756536327,0.7483000305268761,0.66,2.8963333333333336,0.25394457174067575,-0.0815556652940174,0.53,1.6036666666666668,-0.03884904209924637,1,-1,1,-1
0.0909853649738297,0.48,2.700000000000001,0.01969205099254673,-0.131590633567683,0.41,1.7776666666666665,-0.03062675563333034,3.215595474208361,0.98,6.583666666666667,1.0912508115416533,-0.3411577459936095,0.31,0.0,-0.16251049622130873,-1,-1,1,-1
0.9008991362176592,0.9,8.466666666666665,0.1949824758590813,-0.0691197625734774,0.5,2.175333333333333,-0.016087118211820756,1.2267341393521265,0.69,3.289333333333333,0.41630691293450844,-0.166272266516597,0.67,2.215333333333333,-0.07920379606435794,1,1,-1,1
0.1236997218366124,0.49,2.656333333333334,0.026772451051562646,1.0460417627726946,0.82,6.511000000000001,0.2434585546259219,0.1095676864539274,0.5,1.879,0.03718310581060426,-0.1514559649757325,0.68,2.6686666666666667,-0.0721460506552429,-1,1,-1,1
-0.0877992846856461,0.65,4.587000000000001,-0.01900248453843287,0.0750048429020345,0.3,0.7163333333333335,0.017456827530930703,0.9509322474610772,0.65,3.0173333333333336,0.32271023985642927,-0.0566115507315916,0.75,3.1770000000000005,-0.026966912841020697,1,-1,1,1
0.8809809484833275,0.89,7.784666666666666,0.1906715631243091,0.3557369124679663,0.74,4.533,0.08279515944657265,1.0190411553725014,0.71,2.798,0.34582381294971615,-0.2488451684159427,0.71,2.310666666666667,-0.1185373988322326,1,1,1,-1
-0.0426959684200536,0.65,4.971666666666666,-0.00924072995196198,-0.0274103661903635,0.41,1.7523333333333335,-0.006379561860689538,1.320241688387993,0.7,3.4363333333333346,0.44803981888897443,-0.1572349127022492,0.71,2.887333333333333,-0.07489885247112438,-1,-1,-1,1
-0.0678302585979513,0.52,2.814,-0.014680568809419883,1.5071502916423567,0.91,7.311666666666668,0.35077818560005103,2.049118949753383,0.94,4.820666666666667,0.6953930414441386,-0.3408475191025588,0.44,0.7906666666666666,-0.16236271963819465,-1,1,1,-1
-0.0159347503217732,0.61,4.011666666666667,-0.003448773503080564,-0.0287646444104727,0.44,2.1590000000000003,-0.00669476019192557,0.5225401585353464,0.58,2.850333333333333,0.1773302570669846,0.0069509309059787,0.58,2.144333333333333,0.003311076016875165,1,-1,-1,1
0.03024682129936,0.52,3.071666666666666,0.006546348938214027,0.1037458497610588,0.65,4.300999999999999,0.02414608625597863,0.7303505015124845,0.66,3.2849999999999997,0.24785318423224936,-0.0475449300279651,0.48,1.494333333333333,-0.022648027964743158,-1,1,1,-1
0.6395113853110193,0.86,7.511333333333334,0.13841007082271997,1.1456023202938654,0.82,6.045333333333336,0.26663054478395,-0.0836906467482931,0.47,1.6536666666666664,-0.02840142266495892,-0.0462519149188709,0.45,1.1693333333333331,-0.022032100202679435,1,1,-1,-1
-0.1493800827209241,0.66,5.2253333333333325,-0.032330476522871396,0.080322834973275,0.33,1.031,0.018694551213916832,0.4786800287063153,0.61,3.047333333333334,0.16244579704888,0.0702688879265731,0.44,1.3560000000000003,0.03347258557066687,-1,-1,1,-1
0.0587198431628999,0.48,2.508,0.012708792740137543,0.0566362162865186,0.73,4.977666666666665,0.013181664296125412,2.510967305465081,0.92,5.413666666666665,0.852126808804489,-0.2719121528680658,0.47,0.918,-0.12952535714086194,-1,1,1,1
0.052867813232547,0.64,4.444333333333334,0.011442232213270773,-0.0739213641056912,0.51,2.877,-0.0172046557810893,0.2163857719397319,0.51,2.13,0.07343310162278172,0.0247965286099094,0.64,2.609,0.011811826688049872,1,-1,-1,1
0.0010972931751815,0.6,4.087999999999999,0.0002374882286361411,0.5295044500914532,0.75,5.413,0.12323828041583797,0.0810535933193288,0.48,1.8463333333333332,0.027506507021023814,-0.059084586658292,0.58,2.2636666666666665,-0.028144943533100406,-1,1,-1,-1
0.4093029320913954,0.99,8.120333333333333,0.08858583149565832,0.3882131105596293,0.75,4.4783333333333335,0.09035375655858825,1.3373078807776708,0.77,3.1180000000000003,0.4538314355411737,-0.2866906032907552,0.73,2.1123333333333334,-0.13656507216939964,1,1,1,1
0.2166837119809717,0.46,2.514333333333333,0.046897066432727,0.0598487642975303,0.33,1.034333333333333,0.013929361303321524,0.1275503449486826,0.3,0.5323333333333332,0.04328573620471784,-0.1148777391341289,0.92,4.847,-0.05472201235559531,-1,-1,-1,1
0.1907570640737002,0.44,2.179,0.041285736821611574,-0.0379345853267387,0.38,1.139333333333333,-0.008828996740532995,2.57896731752347,0.86,4.502,0.8752034267866771,-0.8351389819020074,0.97,3.288333333333333,-0.39781846361828194,-1,1,1,1
0.3670953150803688,0.82,6.588333333333334,0.07945079591390201,0.8994314457095696,0.81,5.642,0.20933607772707863,0.1564616996696932,0.49,1.601,0.05309715046845962,-0.1018597347893237,0.7,2.658333333333334,-0.04852088583647159,1,1,-1,-1
0.3507666981833957,0.97,8.509666666666666,0.07591677748505424,-0.0980409974031992,0.49,2.288,-0.022818323676292232,2.231822892985391,0.87,4.526,0.7573958113581225,-0.3146597459532394,0.55,1.432,-0.14988817359782225,1,-1,1,-1
-0.216580128525675,0.64,4.893666666666666,-0.04687464776479867,0.0179699993312419,0.31,0.7736666666666667,0.004182385655632389,2.941897419483347,0.87,6.187333333333334,0.9983681007866343,-0.3365433135976219,0.31,0.0,-0.16031241129649607,-1,-1,1,-1
0.368822210820114,0.85,7.572666666666667,0.07982454963765369,-0.1067298061525559,0.44,1.5713333333333328,-0.0248405802389101,2.654860260075396,0.96,5.217,0.9009586052021031,-0.3685500196119933,0.55,1.2923333333333331,-0.17555880607395036,1,1,1,1
0.6709467067000574,0.83,7.310666666666666,0.14521364799074127,0.0069658731016106,0.63,3.4340000000000006,0.0016212559167145075,1.05136871778516,0.65,2.5356666666666663,0.3567945581821096,-0.1977470661240961,0.96,3.2633333333333336,-0.09419681721879114,-1,1,-1,1
-0.1757684186703239,0.64,4.286666666666666,-0.03804172972577386,1.718044096223002,0.94,7.407999999999999,0.39986217313289163,2.0264496737129645,0.83,4.733000000000001,0.6876999512919146,-0.695127722047198,0.38,0.0036666666666666,-0.33112409837880147,-1,1,1,-1
-0.0121891976744645,0.59,4.039333333333333,-0.0026381199023911965,1.3844064265148592,0.8,6.974333333333332,0.3222104504898103,-0.1712324382434771,0.42,1.5080000000000002,-0.058109777394015134,-0.0569128957741552,0.4,0.7843333333333337,-0.027110458555505982,-1,-1,-1,1
0.6659478486324222,0.95,8.71,0.14413174027953202,-0.0196434807989229,0.42,1.6700000000000002,-0.004571876203538378,0.9171505412336688,0.65,2.547333333333333,0.31124601351589537,0.0218134456349643,0.85,3.2470000000000003,0.010390835078682319,1,-1,1,1
0.4457385530144542,0.97,8.733333333333333,0.09647162835286004,0.0046473669736806,0.38,1.2943333333333336,0.00108164060603992,1.331027715871329,0.72,3.0176666666666665,0.45170018641309484,-0.1011491794244867,0.87,3.155333333333333,-0.04818241278027272,1,-1,1,1
-0.0247918503398212,0.71,5.055666666666666,-0.005365724270400726,1.6797503937981393,0.97,7.060000000000001,0.3909495945194715,0.8374565343425178,0.67,2.426333333333333,0.28420089842212426,-0.4370626936032957,0.84,2.6780000000000013,-0.20819481911638577,-1,1,-1,-1
-0.2221424024441711,0.68,5.325000000000001,-0.04807849611633348,-0.0892938673668299,0.41,1.7090000000000003,-0.020782493261515367,2.8356715429050685,0.98,5.750000000000001,0.962319078155357,-0.2335493945899625,0.45,1.0303333333333335,-0.11125125679459728,-1,-1,1,-1
0.017927425299741,0.58,3.935000000000001,0.0038800500857375715,0.0268005147316556,0.62,3.868,0.006237623402821485,0.0220996394716626,0.36,0.965,0.007499777164653112,-0.1102352139320941,0.69,3.117,-0.05251054542229948,-1,1,-1,1
0.3286132559247006,0.32,0.9173333333333336,0.07112208644057537,1.9455433893035463,0.89,8.211,0.4528109664248511,-0.2229240375931993,0.44,1.4563333333333333,-0.07565194032859801,-0.0711190495199548,0.39,0.9053333333333332,-0.033877560055436,-1,1,1,-1
0.2841457187715652,0.41,1.443,0.0614979341454851,0.8920681258964303,0.82,6.604,0.20762231900084616,2.17126609486597,0.89,4.5216666666666665,0.7368451371137351,-0.7667764070858143,0.69,1.922,-0.3652539503196333,1,-1,1,1
-0.1842005232047068,0.74,5.870333333333333,-0.03986669830740579,-0.0063796387607832,0.37,1.3476666666666672,-0.0014848141699609098,1.5356601187874248,0.73,4.400666666666668,0.5211446415819724,-0.0413384300489854,0.41,0.9523333333333333,-0.019691561628491696,1,-1,-1,-1
0.0019188112803636,0.7,5.104666666666666,0.00041529019077806816,1.0444379168153288,0.84,6.033000000000001,0.2430852712327351,0.797313059806702,0.64,2.4760000000000004,0.27057772986231177,-0.2703603956917368,0.82,2.7783333333333338,-0.12878617759209998,-1,1,-1,1
0.097620984345105,0.76,6.091666666666668,0.021128204543877416,-0.0151546878108983,0.53,3.0170000000000003,-0.0035271425305894934,0.1973577732443174,0.44,1.521,0.06697572251992784,0.0606061971395983,0.73,3.374,0.02886976270334215,1,-1,-1,-1
0.0024638146117741,0.71,5.3646666666666665,0.0005332457916192622,0.6466524788903003,0.78,5.391666666666666,0.15050362562829364,0.3925488900013794,0.59,2.0943333333333336,0.13321616422825683,-0.0643382995956916,0.71,2.7646666666666677,-0.03064754975115506,-1,1,1,-1
0.2450467953059365,0.43,2.062666666666667,0.05303571612987016,0.0073793837297841,0.6,4.072,0.001717497485111097,0.0810504519964194,0.4,1.3026666666666669,0.027505440975496103,-0.1194306603030979,0.7,3.3753333333333333,-0.0568907964067114,-1,-1,-1,-1
0.24051520531291,0.47,2.137333333333333,0.05205493970230228,-0.0228907989234929,0.65,4.135666666666666,-0.00532766569986097,0.8654035363350365,0.64,2.56,0.29368504804514245,-0.1768089442923921,0.93,3.757000000000001,-0.08422294264384254,1,1,1,1
0.1462626595475518,0.51,2.4850000000000003,0.031655769594861036,1.8376282842754932,0.91,7.659999999999999,0.4276945165588399,0.4929423286657295,0.61,2.499666666666667,0.1672858792451621,-0.3557171032804311,0.67,2.398,-0.16944584623206016,1,1,-1,-1
0.2576582274821311,0.83,7.478333333333334,0.055765220655945316,-0.0292443229293644,0.46,2.290666666666666,-0.006806401851991731,0.9562761881132094,0.6,3.619666666666666,0.32452377007820116,-0.3819467336670867,0.32,0.0003333333333333,-0.18194033096791828,1,-1,-1,-1
0.3168734228796236,0.35,1.1466666666666667,0.06858122296177153,1.7255966564845977,0.92,7.725666666666666,0.4016199761867003,0.8212928195269251,0.67,2.488,0.27871554833641865,-0.6254611687979965,0.96,3.299,-0.29793843493861677,-1,1,1,1
0.5354893038283137,0.98,8.501333333333333,0.11589647060253647,0.6137659573865228,0.72,4.894,0.14284952874906248,0.1772213283194794,0.55,2.143333333333333,0.060142178922158285,0.0030862767165129,0.47,1.261333333333333,0.0014701479493482695,1,-1,-1,-1
0.3191009678546859,0.8,7.201,0.06906333268622815,-0.0092446536256631,0.57,3.385,-0.0021516253842059105,0.9280252241079664,0.68,3.404666666666667,0.31493646730805247,0.0117957809808935,0.44,1.15,0.005618920405690529,-1,-1,1,-1
0.0310270166828874,0.52,3.177666666666666,0.006715207383536417,-0.0167551764215885,0.37,1.379333333333333,-0.003899644525941048,0.2332732717358268,0.46,1.7613333333333336,0.07916407680458219,-0.0018178028518698,0.78,3.696333333333334,-0.0008659104093606158,-1,-1,-1,1
0.3602839759095958,0.36,1.3363333333333336,0.07797661115554036,-0.196684903811501,0.62,3.7603333333333335,-0.045776970005251945,0.9246371435340772,0.66,2.933333333333334,0.31378668161346496,-0.2228622015826498,0.79,3.217,-0.10616041228285104,-1,1,1,1
-0.133014564274899,0.73,4.902666666666666,-0.028788471455888524,1.5241969556731716,0.99,7.067333333333334,0.3547456717309444,1.6730395553954485,0.86,3.827666666666667,0.5677659976854009,-0.5598893729701018,0.6,1.4596666666666664,-0.26670330924308844,1,1,1,-1
0.1096212934949569,0.8,6.839,0.023725443119259067,0.0835708118728972,0.55,3.404000000000001,0.019450494035305153,-0.0146495123262453,0.43,1.6743333333333332,-0.004971487347499847,0.0471181967720026,0.42,1.1789999999999996,0.02244475357336557,1,-1,-1,-1
-0.0155852646432936,0.56,3.3346666666666662,-0.0033731339779353438,0.9100524915885356,0.84,6.182999999999999,0.2118080483216892,1.825544907590761,0.84,3.726333333333333,0.6195205142850212,-0.7069785138199807,0.83,2.478,-0.33676922317584007,-1,1,1,1
0.0067550552252715,0.7,4.782666666666668,0.0014620031693204363,2.084968758083652,0.92,7.550999999999999,0.48526119926394545,0.0197143610760722,0.37,0.8470000000000002,0.006690304391781517,-0.3564385125703353,0.76,3.072,-0.16978948955558942,1,1,-1,-1
0.4990472234950651,0.88,8.025,0.10800927572890787,-0.1402118320711993,0.46,2.0603333333333333,-0.03263327640669389,2.6137016116708582,0.99,5.384666666666666,0.8869909252393533,-0.1886975937804093,0.41,0.7083333333333334,-0.08988610096396778,1,-1,1,-1
0.3470754489385603,0.99,8.281333333333334,0.07511787682255312,-0.1275500351580074,0.58,2.7076666666666664,-0.029686335964008607,2.458842620032136,0.98,4.041,0.8344376729239696,-0.7402358746580613,0.95,2.459,-0.3526113673929286,1,1,-1,1
0.7663944418836222,0.91,8.698333333333332,0.16587149410586624,-0.0318305764931339,0.4,1.4550000000000003,-0.007408333416236823,1.5842962843911088,0.73,3.166666666666667,0.5376499065044392,-0.3290482799408818,0.97,3.206000000000001,-0.1567421519280482,-1,-1,-1,1
-0.0164610401921061,0.65,4.901333333333333,-0.003562678931348476,-0.1563083786783816,0.59,3.289,-0.036379629669938275,1.489435568689609,0.73,4.009333333333333,0.505457787245978,-0.1369281971454188,0.53,1.6913333333333336,-0.06522574828246176,-1,1,1,-1
-0.1567269468481846,0.57,3.378,-0.03392056546817528,1.4413599178027825,0.98,7.415,0.33546595821744096,2.557649476331133,0.92,5.362000000000001,0.8679689622254338,-0.7751770784368843,0.39,0.0,-0.36925561021417397,-1,1,1,-1
-0.1410254420882077,0.75,5.644,-0.030522273528783547,0.1557978576292322,0.66,4.441666666666667,0.03626080963697652,2.496935339255148,0.83,5.379000000000001,0.8473648931229513,-0.4114001567365615,0.33,0.0,-0.19597046938525367,1,-1,-1,-1
0.3329868198887661,0.36,1.2806666666666664,0.0720686611410705,1.6923619445186944,0.89,7.653333333333334,0.3938848405290374,0.058720058968269,0.44,1.3933333333333338,0.019927354829566226,-0.3543514343832323,0.8,3.332999999999999,-0.16879530983719856,-1,1,-1,1
0.8657976770958298,0.89,7.464999999999999,0.1873854329375227,1.4309623397767863,0.85,6.174666666666666,0.33304599812798,0.4877561282555365,0.6,1.7346666666666668,0.1655258800624807,-0.3962090371744091,0.98,2.920000000000001,-0.1887341794073944,1,-1,1,1
0.4372237518449529,0.8,7.164666666666666,0.09462876165809604,-0.0040274538645332,0.51,2.693,-0.000937360372766401,0.3848871224238464,0.48,1.6030000000000004,0.13061605169734689,0.1170485045515477,0.92,3.9613333333333336,0.05575605648710799,-1,-1,-1,-1
-0.0288557787316059,0.59,3.786666666666667,-0.006245284242975448,1.6729881136930145,0.88,7.2076666666666656,0.3893757233807079,0.3482340783867363,0.61,2.374,0.11817740250413168,-0.223299565060079,0.6,2.06,-0.10636875038034635,-1,1,1,-1
0.0809894986205179,0.63,4.166333333333333,0.01752863592023576,0.0537243081774709,0.6,3.8663333333333343,0.012503939022945946,0.4133433017051779,0.51,1.821,0.14027299672765195,0.0378347236503326,0.93,3.971333333333334,0.018022571045263062,1,-1,-1,1
0.4171975233182339,0.85,7.107333333333333,0.0902944655495958,0.1309990660174218,0.73,4.409666666666667,0.03048907262116414,2.264202223004113,0.92,4.787999999999999,0.7683841245472385,-0.2495879033733854,0.44,0.7850000000000001,-0.1188912006377387,1,1,1,-1
0.1929190292354743,0.45,2.314333333333333,0.04175365304332493,0.2821580039885072,0.65,4.937999999999999,0.06567020770288716,0.0637300976716784,0.3,0.6170000000000001,0.021627571428576263,-0.170459729090636,0.55,2.102333333333333,-0.08119849390958285,-1,-1,-1,1
0.2492657417332779,0.43,1.9756666666666665,0.053948826806580925,1.068480264927098,0.84,6.625333333333334,0.24868095156732276,0.3416628510431132,0.57,1.9176666666666664,0.11594737785424354,-0.2138428244751926,0.88,3.5403333333333333,-0.1018640318941512,-1,1,1,1
0.470191291179745,0.96,8.683,0.10176395824565986,-0.0303242359651828,0.35,0.9756666666666668,-0.007057743697201758,1.8893826808889,0.8,3.5180000000000007,0.6411846267262032,-0.4149277411189054,0.96,3.0996666666666663,-0.19765083424628774,1,-1,1,1
-0.0805732547722213,0.7,5.156000000000001,-0.017438547859498207,0.2228024273023718,0.74,4.7043333333333335,0.05185563220191386,2.3912243645250344,0.98,4.527666666666667,0.811490608596694,-0.6518311850064449,0.67,1.8243333333333331,-0.3104997924622978,-1,1,1,-1
0.2697537146544588,0.37,1.3393333333333333,0.05838305870325855,1.0237333165510858,0.85,6.847333333333333,0.2382664272497961,2.0394094737971145,0.85,4.833666666666667,0.6920980145659426,-0.406528278195942,0.49,1.1686666666666663,-0.19364974998648954,-1,1,-1,-1
0.2779496071029861,0.42,1.6429999999999998,0.06015690367351559,-0.1784841678856836,0.47,2.469,-0.041540882098128416,1.8225481662764664,0.77,4.751666666666667,0.6185035342521054,-0.1662429862448706,0.47,1.3453333333333335,-0.07918984840658488,1,-1,-1,-1
0.1783282572140447,0.51,2.5289999999999995,0.038595758070333844,0.6495794209049031,0.8,5.886666666666667,0.15118484993281878,0.5935935812115567,0.57,2.0933333333333333,0.2014430864885135,-0.3106185625901752,0.98,3.678000000000001,-0.14796315585642478,1,1,-1,1
0.0008837880629997,0.74,5.650666666666667,0.000191279109648019,0.9960456052101064,0.8,6.129333333333332,0.23182231533775635,-0.0297579441775205,0.35,0.8863333333333333,-0.010098714528613086,-0.1219105899134349,0.53,1.9550000000000003,-0.058072110905070556,1,1,-1,-1
0.3465445874222483,0.83,6.541333333333333,0.07500298194850165,1.824466438867061,0.9,6.889333333333335,0.4246311934933697,0.0562646640282715,0.48,1.2813333333333334,0.019094087168127192,-0.2239423743282929,0.75,2.6346666666666665,-0.10667495258264093,1,1,1,1
0.1273903595531469,0.49,2.526,0.0275712193603991,1.4575284606922023,0.98,7.381666666666667,0.3392290680877691,2.0124710812094184,0.9,3.9623333333333335,0.6829561486164677,-0.9546421597258932,0.82,2.1876666666666664,-0.4547438037468533,-1,1,1,1
0.123268969317154,0.48,2.4060000000000006,0.02667922286502097,1.4334644448457112,0.96,7.397333333333333,0.33362834474671155,2.082121638407996,0.99,4.164333333333334,0.7065928988473057,-0.9487507995001712,0.74,1.981,-0.45193745423568465,-1,-1,1,-1
0.2872455428237213,0.4,1.813666666666667,0.062168832078581676,-0.0208151462088699,0.39,1.6803333333333337,-0.004844572741442161,-0.0881393724069172,0.46,2.134,-0.029911150963881496,-0.0494718641955703,0.33,0.4679999999999999,-0.023565923077607402,-1,-1,-1,-1
0.6098035474087551,0.86,7.212666666666666,0.13198037458511114,0.1701055273623204,0.72,4.242333333333334,0.03959081491711908,1.918957672589871,0.85,3.7576666666666654,0.6512212541421464,-0.5433075331341999,0.77,2.1253333333333333,-0.25880454964686,1,1,1,1
-0.0124081402432394,0.56,3.660333333333333,-0.002685505855395777,-0.0428722538349284,0.42,1.8863333333333328,-0.009978202901326614,0.3920609441700695,0.5,1.8663333333333332,0.1330505739701923,0.1178359603210239,0.91,4.210333333333335,0.056131161051939736,-1,-1,-1,1
0.3075973224125594,0.37,1.4299999999999995,0.06657358751994025,-0.200755557723256,0.56,3.182333333333333,-0.04672438487242832,0.9077124738348944,0.68,3.764,0.3080430923801661,-0.0387332064138006,0.42,1.096666666666667,-0.01845056331995763,-1,1,1,-1
0.0583653966857449,0.54,2.994666666666667,0.012632079544512372,-0.1325261593036111,0.55,3.127666666666667,-0.03084449239259767,0.5112877575893058,0.59,2.9443333333333337,0.17351162012628488,-0.0133298291600381,0.54,1.8046666666666664,-0.0063496642734403586,1,-1,-1,1
0.0073211376834301,0.6,3.6716666666666673,0.0015845209460557572,0.4062888788417016,0.73,5.168666666666667,0.0945607591624247,0.2450100749858563,0.55,2.304,0.08314710146493769,-0.0422388114602836,0.61,2.219666666666667,-0.020120458324101982,1,1,-1,1
0.1019823975468239,0.5,2.735333333333334,0.022072149443065528,1.360661306062294,0.85,6.923333333333334,0.3166839477147427,0.1392472579299823,0.51,1.8536666666666668,0.0472552236249344,-0.2086915293660851,0.72,2.7976666666666667,-0.09941021240977949,-1,1,-1,1
0.3381946721062998,0.32,0.9416666666666668,0.07319580165931558,-0.1226304379645837,0.54,3.4243333333333337,-0.028541335769295597,-0.0349672638275535,0.51,2.425666666666667,-0.011866559502047715,-0.0105649632052602,0.38,0.8626666666666665,-0.005032620344135069,-1,-1,1,-1
0.2671324877775209,0.4,1.4216666666666669,0.057815744022061834,0.0070751670420732,0.3,0.6896666666666665,0.0016466932804234536,3.0227264932838107,0.95,6.327,1.0257984144216636,-0.1946619349318129,0.41,0.6323333333333333,-0.09272721493992285,1,-1,1,1
-0.0715538126467083,0.59,3.473666666666667,-0.015486461232038808,-0.233133885560159,0.57,3.0,-0.05426020339986658,2.7998833927765814,0.91,4.599,0.9501739410619231,-1.0097566542098315,0.99,2.886000000000001,-0.4809975938271148,1,1,-1,1
0.7458922112422206,0.88,7.731999999999999,0.16143417639694063,0.0136320656812616,0.64,3.5163333333333333,0.003172763388077813,1.426343976592784,0.74,3.3289999999999997,0.48404690032648295,-0.2953388804513528,0.7,2.268,-0.14068467909415186,1,1,-1,-1
0.2236050536117444,0.4,1.6266666666666665,0.0483950591304451,1.4354303931830792,0.9,7.479,0.33408590481526573,1.8439828282167707,0.86,4.711666666666668,0.6257776433323952,-0.288008301322822,0.44,0.9056666666666666,-0.1371927576421048,-1,1,1,-1
0.0404323544036664,0.8,6.391666666666667,0.008750813769826957,-0.1286147075968173,0.5,2.477333333333333,-0.029934130671951872,2.5653004078960464,0.91,4.549333333333333,0.8705653974257654,-0.6422843366757847,0.79,2.334333333333333,-0.30595215115036867,1,-1,1,1
-0.0419387773745816,0.73,6.029333333333333,-0.009076850357888546,-0.0207509185405385,0.43,1.923333333333333,-0.004829624222314676,0.290594854310173,0.43,1.3903333333333334,0.0986168419315473,0.145835222461125,0.93,4.266666666666667,0.06946860989387096,-1,-1,-1,1
0.1502554766412531,0.45,2.205666666666667,0.03251993888006085,0.4646675242063889,0.77,5.749999999999999,0.10814796105753154,0.9640444271812508,0.71,3.722,0.3271600149837693,-0.0905739024819345,0.43,1.0606666666666666,-0.04314487948726019,-1,1,1,-1
0.2931739907946504,0.41,1.826,0.06345193183626002,-0.0070868657186817,0.64,4.391333333333334,-0.0016494160616732116,1.3426908655341654,0.73,3.369333333333333,0.4556582158470787,-0.3616425887593477,0.81,3.063333333333333,-0.17226845130797988,-1,-1,1,1
0.9527109605023476,0.93,8.99033333333333,0.20619615935778926,0.3714938971344987,0.67,4.359999999999999,0.08646248215652681,-0.0803793838285327,0.37,1.0456666666666667,-0.0272777059607283,-0.0153273828932885,0.41,1.0066666666666668,-0.007301199017210564,1,1,-1,-1
-0.0204021876787008,0.53,3.303333333333333,-0.004415665313251687,0.0019730433534141,0.38,1.5226666666666664,0.0004592113815448686,0.055152019464659,0.4,1.1376666666666668,0.018716497918254752,-0.076137151106189,0.68,3.220666666666667,-0.03626793280365767,-1,-1,1,1
0.1412503846349841,0.47,2.549666666666666,0.030570958062859865,-0.0542923275034763,0.43,1.6953333333333336,-0.012636141358483972,0.0961920519882576,0.34,0.792,0.03264392416209791,-0.0364774583311175,0.87,4.497,-0.01737603769487051,-1,1,-1,1
0.593976067503938,0.97,8.972666666666665,0.12855481772265515,0.0128040853167332,0.4,1.5183333333333338,0.0029800570258840015,0.202507838666674,0.44,1.1896666666666669,0.06872345886198833,0.1525162459166233,0.84,3.8483333333333336,0.07265111549361064,1,-1,1,-1
-0.0553204616615277,0.75,5.92,-0.011973061297092875,0.6970060113978018,0.79,5.549000000000002,0.16222304131595353,0.9582215895956572,0.71,3.438333333333334,0.3251839653557238,-0.0694026215859955,0.42,0.8916666666666664,-0.03305993958938606,-1,1,1,-1
0.6276516551300153,0.86,6.959333333333333,0.13584325789022966,1.3822131824685835,0.87,6.138999999999999,0.3216999890106884,0.6681779767948302,0.61,1.99,0.2267541938281667,-0.4073762077839209,0.98,2.9096666666666677,-0.19405366125545942,1,1,-1,1
0.9340115588995488,0.89,7.949999999999999,0.2021490296903055,0.1960597093926357,0.64,3.9086666666666674,0.045631460585844365,0.4201319825681426,0.55,1.856,0.14257681683202353,0.0468234632889013,0.82,3.206333333333333,0.02230435727530607,1,-1,-1,-1
-0.0934248117942768,0.64,4.819000000000001,-0.020220022839399988,-0.169117225119582,0.51,2.81,-0.039360794812651284,2.6739357536404924,0.83,5.7046666666666646,0.9074321022574483,-0.5649091924613192,0.35,0.0023333333333333,-0.2690945003153686,-1,-1,1,-1
0.2995792240135098,0.37,1.4526666666666666,0.06483822268865384,-0.0008562612521274,0.38,1.5786666666666669,-0.0001992885315329597,-0.0785129677916667,0.44,1.873,-0.02664431533953836,-0.0309275451547024,0.47,1.4109999999999998,-0.01473233648955978,-1,-1,-1,1
-0.0372450989908212,0.58,3.5306666666666664,-0.008060992982340188,-0.1436540334204701,0.53,2.777999999999999,-0.03343442354541188,1.6890740359470096,0.78,4.683333333333333,0.5732074905768062,-0.0833665374642013,0.38,0.7060000000000001,-0.039711651078306334,1,1,1,-1
0.28721744268139,0.39,1.6103333333333334,0.06216275033745942,0.4138697043797616,0.76,5.724999999999999,0.09632514075219535,1.3436560437650908,0.66,4.260000000000001,0.4559857606319335,-0.5913557245346142,0.35,0.0,-0.2816923061721479,-1,1,-1,-1
0.41032079428469,0.97,7.681333333333333,0.08880612839966599,1.2233080438240638,0.88,5.852,0.28471598248834734,1.8538233282358672,0.9,3.555333333333333,0.6291171347945351,-0.7428891605980719,0.78,1.7543333333333335,-0.35387526018091825,1,1,1,1
0.2576274862143737,0.42,1.8840000000000003,0.05575856729347951,1.6240148623693562,0.86,7.487,0.3779775580235369,0.2143703980549334,0.56,2.2070000000000003,0.07274916037302372,-0.2244023765556511,0.65,2.5436666666666667,-0.10689407464892486,-1,-1,-1,-1
0.0766468064475587,0.8,6.610333333333334,0.016588742831501725,-0.0707833999781759,0.48,2.388333333333334,-0.016474317626207356,1.173811048958361,0.7,3.266,0.3983468287744489,-0.0904299837478199,0.69,2.5276666666666667,-0.043076323796612186,1,-1,1,1
0.0100767703118593,0.68,4.851333333333333,0.0021809251947100487,0.585683680960055,0.81,5.423333333333333,0.13631358470484833,1.8871939081164872,0.84,3.518,0.6404418404885271,-0.7399794570612106,0.95,2.672666666666667,-0.3524892228677245,-1,1,1,1
0.698365194868062,0.94,7.882666666666667,0.15114785803977704,1.4933722453971594,0.89,6.306666666666667,0.3475714463054998,0.7327252294811886,0.67,2.640333333333333,0.24865907659147932,-0.2580087484682611,0.59,1.608666666666667,-0.12290247029537284,1,1,-1,-1
-0.070872984414315,0.68,5.4833333333333325,-0.015339108915835968,0.0012069208801839,0.54,3.3286666666666678,0.00028090199024039187,0.0377130111140122,0.31,0.6693333333333331,0.012798361707477177,-0.0552474398731652,0.5,1.9379999999999995,-0.026317118617946243,-1,-1,-1,-1
0.1961797140993453,0.46,2.3473333333333333,0.04245936623828152,1.9788219536794305,0.9,7.967333333333331,0.4605563084095755,-0.0920899396234886,0.53,1.9753333333333327,-0.03125182323304953,-0.1096609767035805,0.49,1.5626666666666664,-0.0522370075119035,-1,1,1,-1
0.3327991575692116,0.31,0.8216666666666665,0.07202804520281372,2.0843406404092333,0.97,8.602333333333332,0.4851150094782302,-0.2230567807127164,0.42,1.4076666666666666,-0.07569698829500468,-0.1545892692631336,0.51,1.6569999999999996,-0.07363860018852376,-1,1,-1,1
-0.0202308149159877,0.65,4.233333333333333,-0.004378574939617965,0.9484605131196764,0.79,6.149666666666666,0.22074723386933615,0.7010053154475511,0.66,2.87,0.2378945441094326,-0.1774487808667399,0.61,1.941,-0.08452772880337987,1,-1,1,1
0.1532896409274204,0.82,7.289666666666667,0.03317662600617345,-0.0049651059904167,0.39,1.536,-0.001155592033713121,1.263467364255574,0.72,4.0440000000000005,0.42877277246439777,-0.0151392884346328,0.39,0.8186666666666664,-0.007211600219670177,1,-1,1,-1
-0.0561389045369358,0.71,5.061666666666667,-0.012150197684265236,1.774010211370748,0.91,6.97,0.4128878762996389,0.4619831142556174,0.57,1.814333333333333,0.15677949928515045,-0.3731754640190976,0.96,3.1173333333333337,-0.17776213657038492,-1,1,-1,1
0.7313934707398602,0.86,7.775666666666667,0.15829619989508997,0.3319294283741794,0.64,4.2636666666666665,0.07725414199102724,0.1103200253211613,0.49,1.8823333333333336,0.03743842100992219,0.0082687267585439,0.53,1.822,0.003938808086375837,1,-1,-1,-1
0.9256381744646492,0.92,7.931,0.2003367699568894,0.6905116192188432,0.81,5.147,0.16071151912885442,0.9309988680807222,0.7,2.560333333333333,0.3159456089816657,-0.29917324097591,0.79,2.387666666666667,-0.14251117677405173,1,1,1,1
0.179148536926939,0.78,6.746666666666667,0.038773292006029025,0.1547854192849813,0.62,4.0216666666666665,0.03602517203175717,0.7553998705017615,0.63,3.1636666666666664,0.256353987413932,0.004893999823831,0.45,1.2130000000000003,0.0023312568722759454,-1,-1,-1,-1
0.1660095017128267,0.49,2.673000000000001,0.03592959784154898,0.2802101867126287,0.74,5.122333333333334,0.06521686750602561,1.1617471447948102,0.69,2.8126666666666664,0.39425279850402856,-0.4214472037742207,0.98,3.5093333333333336,-0.2007563803570052,-1,1,1,1
0.2130316923486421,0.42,1.813,0.04610665627339752,0.6796183495639196,0.83,6.165666666666666,0.15817619044531467,2.1692591558749097,0.87,4.003333333333334,0.7361640583461242,-0.9706216999354264,0.91,2.7716666666666665,-0.46235565790914523,-1,1,1,-1
0.0046051993921851,0.65,4.2876666666666665,0.0009967077813870216,0.2604796376774505,0.71,4.948333333333333,0.06062472680855694,1.734288730293632,0.78,4.004666666666667,0.5885516382766989,-0.3789072572592669,0.62,1.9513333333333336,-0.18049247634615334,1,-1,-1,-1
0.0615488516896851,0.52,2.9643333333333337,0.013321077805805272,0.0645627675417284,0.69,4.701333333333333,0.015026511012996896,2.5633601296984088,0.97,4.392,0.8699069407962636,-0.9736867537326814,0.95,2.735666666666667,-0.46381569632066133,-1,-1,1,1
0.3297744458404295,0.36,1.2866666666666668,0.07137340390288528,0.64070051071399,0.79,6.046666666666667,0.14911834865279028,0.1184973512628707,0.32,0.6259999999999998,0.04021349444241849,-0.3511048935024403,0.9,4.324666666666666,-0.16724882005135577,-1,1,-1,-1
-0.1059270515726744,0.66,4.9093333333333335,-0.02292589474866875,0.0346178504359186,0.41,1.934666666666667,0.008057051000569367,0.4022339487877318,0.37,1.4360000000000004,0.13650290484759345,-0.4549286001248723,0.32,0.003,-0.21670524389307927,1,-1,1,-1
0.3566256629061132,0.31,0.8493333333333336,0.07718483891577413,-0.3191173008745127,0.59,3.3349999999999995,-0.07427221320600062,2.358423807096883,0.86,4.556333333333333,0.8003593468445295,-0.6889893617339524,0.8,2.732,-0.3282000903731049,-1,1,1,1
0.5227404956356274,0.97,9.211000000000002,0.11313723365166214,0.0491817488183311,0.31,0.722,0.011446691621133608,0.1318142376751124,0.32,0.6240000000000001,0.04473273923584028,0.0843722952850134,0.88,4.234,0.04019074382779852,1,-1,-1,1
0.3208544452668611,0.38,1.541,0.06944283950718518,0.1442549095989198,0.67,4.700666666666666,0.03357427307257297,0.0216894551089907,0.54,2.2796666666666665,0.007360576191695655,-0.0399342254292744,0.47,1.5429999999999997,-0.019022668741768955,-1,1,1,-1
0.0135857429279209,0.61,4.008,0.00294037554924575,-0.0463434910555689,0.55,3.425,-0.010786107926323668,0.0613730006901001,0.53,2.321333333333333,0.0208276623558522,0.0337024268178167,0.43,1.2503333333333335,0.016054151401646115,1,-1,-1,-1
0.173886990299303,0.45,2.2756666666666665,0.037634530354406566,-0.2671592741190753,0.59,3.3816666666666677,-0.06217936324027461,2.175022971903802,0.84,5.121,0.7381200783024758,-0.2154219576463636,0.47,1.0186666666666668,-0.10261625199837049,-1,1,1,1
0.0264492416708179,0.8,5.765333333333333,0.005724435087398377,1.50191053139788,0.98,6.791333333333332,0.3495586698014415,1.70946047899105,0.87,3.5926666666666662,0.5801258740285473,-0.6977370344670717,0.73,1.743333333333333,-0.33236704437996906,1,1,1,1
0.110900826362787,0.51,3.050333333333334,0.02400237366173914,-0.0282521251334957,0.57,3.6956666666666673,-0.006575475086080464,0.003412029953708,0.36,0.9993333333333332,0.0011579132032784483,-0.0886735194717673,0.63,2.998333333333334,-0.0422396320185464,-1,-1,-1,-1
-0.2084221210891561,0.74,5.748,-0.04510900228452046,-0.0784377624658521,0.37,1.2536666666666667,-0.018255814402103738,2.8351492972712924,0.97,5.528999999999999,0.9621418478487922,-0.389710154197773,0.53,1.440333333333334,-0.1856384364268521,1,-1,1,-1
-0.0157945293799963,0.64,4.957333333333335,-0.0034184253483362506,-0.0078852273848375,0.39,1.358,-0.001835228888874137,0.39742808960326,0.56,2.593333333333333,0.13487197901215364,0.0288976791086312,0.61,2.396333333333333,0.013765409775206369,-1,1,-1,1
0.8105288171767935,0.87,8.014666666666667,0.17542353985572176,0.0024532007162281,0.49,2.1466666666666665,0.0005709644890248544,0.3507786992889465,0.46,1.4523333333333333,0.11904095006379055,-0.0011073269163062,0.99,3.9663333333333335,-0.0005274751892970444,1,1,-1,1
-0.0107307765697886,0.67,5.105333333333332,-0.0023224724049047078,0.7523131595353476,0.79,5.885,0.1750953747401541,1.0786573575569611,0.68,3.811,0.3660552847056089,-0.3084081538760274,0.31,0.0053333333333333,-0.14691022764006004,-1,1,1,-1
0.0808077646157845,0.51,3.0280000000000005,0.01748930305291892,-0.1695588764652993,0.46,2.2626666666666666,-0.039463585926833876,1.6524088472378269,0.77,3.984333333333333,0.5607647199437639,-0.2814759658041601,0.7,2.5943333333333327,-0.1340810795427844,-1,-1,1,1
0.1421118231456606,0.45,2.102333333333333,0.030757400037171492,1.1955743054040502,0.87,6.8616666666666655,0.27826115811096047,2.19021982095868,0.95,4.476333333333333,0.7432773109198947,-0.8282336122854796,0.68,1.835,-0.39452909072215986,-1,1,1,-1
0.7885455189344279,0.9,8.272,0.1706656732461023,-0.1722405401473756,0.46,1.9426666666666663,-0.040087723496925326,2.471099149099914,0.89,4.576666666666666,0.8385970727611612,-0.5482742975941177,0.69,1.9193333333333336,-0.26117046795437143,1,-1,-1,1
-0.253514025221027,0.7,5.524333333333335,-0.0548682869317957,0.0307951384432476,0.33,0.941333333333333,0.007167342798078512,2.8340503774002745,0.98,4.920666666666666,0.9617689162376222,-0.6953722375231557,0.83,2.688333333333334,-0.33124057332858153,-1,-1,1,1
0.5029446342916666,0.98,8.277333333333335,0.1088527961364773,0.0382400411619232,0.64,3.386333333333334,0.008900089347714331,1.4867784692179564,0.75,3.063666666666665,0.5045560687375261,-0.295226701734868,0.89,2.756666666666667,-0.14063124276126626,1,1,-1,1
0.0935196312792792,0.76,6.522333333333334,0.02024054471271765,0.0397406442634582,0.5,2.7373333333333334,0.009249343722796366,0.114071783867612,0.34,0.7703333333333333,0.03871162517734955,0.0172732239025088,0.8,3.956666666666665,0.008228100404295256,-1,-1,-1,-1
0.1679989396180241,0.46,2.247333333333333,0.036360173821399375,0.6950447926650574,0.83,6.1066666666666665,0.16176658202821567,2.332518652373527,0.96,4.2956666666666665,0.7915681225311125,-0.9589450171086028,0.86,2.440333333333333,-0.45679346991051345,-1,1,1,1
0.031849655161297,0.63,3.9646666666666666,0.006893251829145141,2.0263161682214648,0.98,7.939999999999999,0.4716102387945803,-0.0301958537519795,0.38,0.9853333333333332,-0.010247324384032754,-0.3043434136902263,0.66,2.651,-0.14497398860588143,1,1,-1,-1
0.3505802715605423,0.34,1.1486666666666665,0.07587642898983576,-0.0216944260492917,0.38,1.5243333333333335,-0.005049218680714587,0.312974885296654,0.47,1.531,0.10621177331275194,-0.1307663303286279,0.98,4.574333333333334,-0.06229054295353142,-1,-1,1,1
0.3931551441004679,0.33,1.0486666666666669,0.0850909500427385,0.6592526745022109,0.8,6.123000000000001,0.15343622881953567,0.1457923767937752,0.48,1.4893333333333334,0.04947638804970054,-0.207548548950943,0.81,3.674666666666666,-0.09886575367590257,-1,1,1,-1
0.2514798727663758,0.46,2.026333333333333,0.054428033338537844,0.7833007798472069,0.77,6.236666666666667,0.182307516282596,-0.0173263523026705,0.44,1.5636666666666668,-0.005879905032519843,-0.1564552610201635,0.6,2.4739999999999998,-0.07452746538341071,1,-1,-1,-1
0.393632944795546,0.98,7.626666666666667,0.08519436091166735,1.5922419068925553,0.96,6.422666666666666,0.3705826354765901,1.0954506259805143,0.76,2.5036666666666667,0.3717542813432848,-0.5632167821943961,0.93,2.3903333333333334,-0.2682883206652871,1,1,1,1
-0.1538296591937005,0.6,4.324666666666667,-0.03329350268452225,0.0348419767383434,0.34,1.1123333333333334,0.008109214755004332,1.5710893847826268,0.69,4.668666666666666,0.5331679870493022,-0.3275113269553573,0.31,0.0166666666666666,-0.15601002435574593,-1,-1,-1,-1
0.5990909926612522,0.95,7.983666666666666,0.12966184594691804,1.914415918850307,0.92,6.910666666666666,0.4455662757868603,0.1378695733422235,0.57,2.0776666666666666,0.04678768987061155,-0.1340320590521697,0.51,1.136,-0.06384617286848841,1,1,-1,1
0.2393377516965469,0.42,1.829666666666667,0.051800102271453374,1.568570260671085,0.99,7.775666666666668,0.365073233290372,1.36303676653396,0.8,3.6270000000000007,0.46256284087085847,-0.5641089644406185,0.68,2.02,-0.2687133116885194,-1,1,1,1
0.8649058509165144,0.91,8.969666666666667,0.18719241413054621,0.0699759426140704,0.3,0.6646666666666667,0.016286387841964223,0.5650793054269847,0.57,2.4513333333333334,0.19176642571447847,0.0560445284577646,0.71,2.8836666666666657,0.026696811774372522,1,-1,-1,1
-0.0493534628982215,0.61,3.987666666666668,-0.010681617953943276,2.041663375711895,0.94,7.745333333333333,0.47518218886974783,0.019755422270741,0.5,1.7076666666666669,0.006704238999652624,-0.2240757993352895,0.63,2.2916666666666665,-0.10673850958625578,-1,1,-1,-1
1.013752368810306,0.9,8.386666666666665,0.21940741069917724,-0.0867801846021003,0.54,2.816999999999999,-0.020197452018929585,0.6595862528063376,0.62,2.3786666666666663,0.22383848945857635,-0.0096761702282766,0.75,2.787333333333333,-0.004609243799343603,1,-1,1,1
-0.0311239060374708,0.62,4.254666666666667,-0.006736177240739716,0.4128463925079479,0.78,5.394666666666667,0.09608697241311973,1.855184138690117,0.83,4.359333333333334,0.6295789421096857,-0.2999077837015105,0.52,1.3776666666666668,-0.1428610762098257,-1,1,1,-1
0.0530710117831549,0.5,2.826999999999999,0.01148621067311795,-0.1703990939581281,0.46,2.240666666666667,-0.03965914039096283,2.0724763683231053,0.78,3.917333333333333,0.7033196610000398,-0.5986838252017721,0.97,3.4266666666666667,-0.28518304700909153,-1,-1,-1,1
0.50685649813604,0.96,7.665,0.10969944463122651,1.154580999853161,0.87,5.731999999999999,0.2687202666533343,1.84378134565641,0.89,3.3673333333333333,0.6257092678139979,-0.8224209944014458,0.87,2.0656666666666665,-0.3917602501263585,1,1,1,-1
0.3668026512758926,0.32,0.9703333333333334,0.07938745440218664,0.089217077847099,0.61,4.454,0.020764621063531084,0.3273483427951449,0.47,2.590333333333333,0.11108957815036109,-0.4959195478559787,0.33,0.0116666666666666,-0.23623128231545945,-1,-1,-1,-1
0.83391528582513,0.9,7.629333333333333,0.18048509600039514,1.8452681428290532,0.94,6.883666666666667,0.42947263765035926,0.1026588199369149,0.56,1.6583333333333328,0.03483849926603294,-0.2460640833685499,0.68,2.0506666666666664,-0.11721262893797398,1,1,1,1
0.3847986032457946,0.82,7.055333333333334,0.08328233578176523,0.1430507071474194,0.68,4.259333333333334,0.03329400377668733,2.294570915739979,0.94,4.660666666666667,0.7786901039091579,-0.3594582413720684,0.52,1.1799999999999995,-0.1712279374049682,-1,-1,1,-1
-0.0089409731903531,0.52,2.9470000000000005,-0.0019351035195393097,1.8370948207522897,0.92,7.837333333333332,0.4275703568331703,1.3703787028607015,0.75,4.3373333333333335,0.4650544148387613,-0.2637421748709414,0.3,0.0,-0.12563358802812216,-1,1,-1,-1
0.3554895488282028,0.82,6.347666666666667,0.0769389486414207,1.6094924017214058,0.86,6.5683333333333325,0.3745975617320024,0.2511197025816536,0.49,1.3886666666666667,0.08522047671552714,-0.263955062470854,0.95,3.212666666666667,-0.12573499703878493,1,-1,-1,1
-0.1214082649133398,0.62,4.041666666666667,-0.026276508802022983,1.5168451700680323,0.91,7.068999999999999,0.3530345975070983,2.0119633146625264,0.92,4.595000000000001,0.6827838319613367,-0.3947361228410387,0.47,0.89,-0.18803255664778107,-1,1,1,-1
-0.1334887419542845,0.68,4.41,-0.02889109819200892,1.5770587023960925,0.96,7.263333333333333,0.367048855896413,1.659852551557648,0.83,4.242,0.5632908300981765,-0.2518202892999692,0.44,0.823,-0.11995459769949966,1,1,-1,-1
0.019534548152309,0.52,3.1983333333333346,0.004227881247080487,-0.0043483494188767,0.44,2.244,-0.0010120464614358162,-0.0348823538014935,0.45,1.8713333333333333,-0.011837744268418613,0.0147205212560328,0.51,1.7496666666666665,0.007012120469335684,-1,-1,-1,1
0.3292401013186217,0.32,0.9289999999999998,0.07125775519856835,-0.0691587501849144,0.44,2.209666666666668,-0.016096192292671608,0.1835404561793028,0.5,1.8456666666666663,0.062286650594847594,-0.0428945190892795,0.75,3.5443333333333333,-0.020432804660703168,-1,1,1,1
0.7844837723373974,0.94,8.092,0.16978658548148726,0.2717151910214799,0.74,4.3566666666666665,0.06323971951239436,1.5867040575287252,0.81,3.418666666666668,0.5384670131372563,-0.4257619913585466,0.7,1.9976666666666667,-0.20281172947234222,1,1,1,-1
0.1220038008133768,0.79,6.882333333333334,0.026405401215817158,-0.0690119675003568,0.44,1.9283333333333332,-0.016062029698501578,2.167020912130529,0.84,4.277666666666666,0.7354044835419941,-0.3927158754464246,0.71,2.3686666666666665,-0.1870702117781597,-1,-1,1,1
-0.1211148470891858,0.7,5.779333333333333,-0.026213004097095715,0.0032722977086585,0.54,2.9960000000000004,0.0007616033114624612,-0.0541120997257427,0.37,1.192666666666667,-0.018363588708084286,0.0060961773333123,0.41,1.1376666666666668,0.002903914142721045,-1,1,-1,-1
-0.0503681945197791,0.57,3.787,-0.01090123730526653,0.3659972652709591,0.68,4.898666666666666,0.0851831813710008,-0.0801468834501104,0.38,1.1463333333333332,-0.027198804174520398,-0.0385994105770792,0.48,1.4503333333333337,-0.018386829671599117,-1,1,1,1
-0.0075244558783875,0.79,5.775666666666666,-0.001628525300645809,0.5015221006280051,0.8,5.15,0.11672559363997652,2.216749105389674,0.92,4.067333333333333,0.752280341119789,-0.737936605381758,0.79,2.0323333333333333,-0.35151611044676073,1,1,1,1
0.0417047716889094,0.52,3.1083333333333334,0.0090262042798503,0.7697853314918914,0.75,6.153333333333333,0.1791618947225308,-0.1392572491577739,0.42,1.5733333333333333,-0.0472586142676702,-0.0109156153742466,0.39,0.931,-0.0051996535088580115,-1,-1,-1,-1
0.0821784263075766,0.82,6.881333333333333,0.01778595669535981,-0.14517431860361,0.5,2.527333333333333,-0.033788258780752166,2.66068713273471,0.93,5.446666666666666,0.9029360241807114,-0.2024471258646905,0.44,0.7090000000000001,-0.09643569073019047,1,-1,1,1
0.2235313923207378,0.39,1.5053333333333334,0.048379116545622845,1.437849361506471,0.98,7.813999999999998,0.3346489019657216,2.5530026337525245,0.89,5.583000000000001,0.866392000578459,-0.6905251613009131,0.37,0.0,-0.32893166851446104,-1,1,-1,-1
0.0456469984538054,0.62,3.843333333333333,0.00987942425100548,0.3527319098220296,0.73,5.137666666666667,0.08209576710215266,1.1919946193970337,0.68,2.843666666666666,0.40451764104144006,-0.34155669638641,0.94,3.2963333333333336,-0.1627005362455001,1,-1,-1,1
0.2923668650666752,0.36,1.2623333333333335,0.06327724483030851,1.8539561873016372,0.99,8.401666666666667,0.4314947163331591,0.9669993968559076,0.67,3.912666666666667,0.3281628193108105,-0.3889725590152034,0.32,0.0036666666666666,-0.18528708295316584,-1,1,-1,-1
0.0163503894879344,0.8,6.234666666666666,0.0035387306918757094,0.0982746596365657,0.66,4.188333333333334,0.02287270684877216,2.412711481516547,0.99,4.956666666666665,0.8187825189264444,-0.3136707586907576,0.51,1.011666666666667,-0.14941706950398326,1,-1,1,1
0.8544517624741612,0.88,7.672333333333333,0.18492982560604423,0.3220942199130689,0.72,4.378,0.07496506929660662,0.7035468891794936,0.61,2.2753333333333337,0.23875705757538962,-0.1094867311653198,0.82,2.842999999999999,-0.052154005647752286,1,1,-1,1
0.3232211883947957,0.38,1.6036666666666668,0.06995507602318919,0.0543505557514328,0.3,0.7396666666666668,0.012649693556484475,-0.085056573038462,0.44,1.851333333333333,-0.028864966100259917,0.0023904873572853,0.46,1.6346666666666665,0.0011387086800909863,-1,-1,-1,-1
0.0552589354098058,0.73,5.409,0.011959745110620068,0.557793136257728,0.75,5.213666666666667,0.12982226481436923,0.1271632032615424,0.49,1.5683333333333336,0.04315435503949918,-0.0352317710998977,0.71,2.848666666666666,-0.01678265456797569,1,1,1,1
0.0360526267373431,0.51,2.816333333333332,0.007802905053260142,1.7962722845196524,0.98,7.973666666666666,0.41806921068292635,0.8753119306339028,0.74,3.646333333333333,0.29704758024374694,-0.120819004234129,0.38,0.6259999999999999,-0.05755213405419935,-1,1,1,-1
0.1206383972957372,0.52,2.8393333333333333,0.026109885605119818,0.6430641761239917,0.78,5.858333333333333,0.14966847445542836,1.3828314162185849,0.73,3.016666666666666,0.46928039216292433,-0.6498951970992959,1.0,3.2063333333333333,-0.30957758460049795,1,-1,-1,1
0.0197566369766892,0.72,4.839666666666667,0.004275948147244349,1.6950497597559693,0.99,7.149,0.39451040982852115,0.7936523888364839,0.63,2.185666666666667,0.26933543735410354,-0.5872258375480928,0.98,2.924000000000001,-0.2797250344586981,1,1,-1,-1
0.1663197063774655,0.8,6.754999999999999,0.035996735738681666,0.0256612897461812,0.55,3.276666666666667,0.005972477135982038,0.4903326881670096,0.58,2.7836666666666665,0.16640026650721,0.0402454489714938,0.48,1.517666666666666,0.01917092007967871,1,-1,-1,-1
0.0730987916425505,0.62,4.206333333333334,0.015820842538057517,0.6665022399241263,0.81,5.660999999999999,0.15512351204483182,1.0805898839998558,0.69,2.6229999999999998,0.3667111106843582,-0.4324235093767146,0.98,3.2400000000000007,-0.20598494365678566,-1,1,1,1
0.4730761325377068,0.97,8.040333333333333,0.10238832726525691,2.0050917790999225,0.98,7.190333333333332,0.46667041776424956,-0.0905431406496559,0.41,1.090666666666667,-0.030726898487687313,-0.1375195132275979,0.54,1.6483333333333332,-0.0655074217049974,1,1,-1,-1
0.3601892162009052,0.31,0.8613333333333336,0.07795610221966796,0.2822513025098487,0.7,5.451999999999999,0.06569192225001416,1.3357477791611698,0.7,4.364,0.45330199638480306,-0.4576194470181752,0.33,0.0113333333333333,-0.21798702884160104,-1,-1,1,-1
-0.1201491247211334,0.72,5.553666666666667,-0.02600399186615285,0.0075020888980531,0.32,0.8266666666666668,0.0017460562138111029,1.2419304817360204,0.67,3.417,0.42146397360706445,-0.1030728363244732,0.71,2.791333333333333,-0.04909874676666917,1,-1,-1,1
0.3259822391687635,0.31,0.8080000000000002,0.07055265292634964,1.363920237272632,0.87,7.316,0.3174424400716741,1.279167082160511,0.78,3.9140000000000006,0.43410065964490674,-0.3733394157984797,0.53,1.5186666666666668,-0.1778402350023761,-1,1,1,-1
0.0699348611155405,0.78,5.962666666666666,0.015136069978287306,0.2106219752383529,0.66,4.267,0.049020721245456415,1.4857917866273531,0.75,3.4596666666666667,0.5042212261908295,-0.3156889989424587,0.73,2.330333333333334,-0.15037845827105498,1,-1,-1,1
0.1922563299596404,0.44,2.0776666666666666,0.04161022439481428,0.4056956671279241,0.8,5.804666666666666,0.09442269348324893,2.404083741225981,0.98,4.975333333333333,0.8158545919936673,-0.5937253114216969,0.58,1.5773333333333337,-0.28282105891301795,-1,1,1,-1
0.039121591877409,0.55,3.0336666666666665,0.008467124162013609,-0.1322143634785724,0.58,3.5849999999999995,-0.03077192419923882,1.8277869172588128,0.77,3.88,0.6202813671004233,-0.443014258264736,0.81,2.8970000000000007,-0.2110298470112001,1,-1,-1,1
0.9075572901542674,0.94,8.963333333333333,0.19642350658829394,0.0207142264969539,0.41,1.6336666666666668,0.004821084418058965,0.1625173842327737,0.34,0.7123333333333334,0.05515221950525404,-0.0267900381704437,0.97,4.223666666666666,-0.012761434990100327,1,-1,-1,1
-0.2229212612841609,0.68,5.380999999999999,-0.04824706529223871,-0.042033988599289,0.41,1.7746666666666664,-0.009783102810751862,2.6068325226597526,0.82,5.656333333333334,0.8846598176675072,-0.5681935996807463,0.35,0.0046666666666666,-0.270659027732055,-1,1,1,-1
0.015574480735029,0.54,3.2643333333333326,0.0033708000061860787,-0.0153601929681119,0.66,4.162333333333333,-0.003574972349937029,1.8797596672552004,0.79,4.120333333333334,0.637918941872036,-0.4453811181162517,0.71,2.340333333333333,-0.21215730072864644,-1,1,-1,1
0.4196679134943712,0.82,7.103000000000001,0.09082913449700263,0.0008094664858737,0.49,2.519333333333333,0.00018839739261133017,0.2136766658185843,0.38,0.9883333333333334,0.07251373403535762,-0.0168272387296584,0.98,4.2363333333333335,-0.008015655362087062,1,-1,-1,1
-0.0472414757792485,0.68,5.477666666666666,-0.010224518528619428,0.0221394893373927,0.37,1.3643333333333336,0.005152803899483405,0.1200931438645912,0.36,0.9643333333333332,0.04075504576180775,-0.0037363011147912,0.78,3.986333333333334,-0.0017797870789318696,-1,-1,-1,-1
0.6850264526358387,0.95,9.354333333333331,0.1482609410912224,-0.0036869798886178,0.48,2.152333333333333,-0.000858117549951767,-0.0262283507264529,0.4,1.1353333333333333,-0.008900904745391564,0.042795568737556,0.44,1.361,0.02038566965952351,1,1,1,-1
0.1054194183048267,0.77,5.857,0.022816027187013695,1.8010002109663628,0.97,7.069999999999999,0.4191696009159537,0.2967573864334785,0.58,1.6863333333333337,0.1007081709667594,-0.2460730041005301,0.86,2.874,-0.11721687832875517,-1,1,1,1
0.0100127160686502,0.57,3.588,0.0021670618725820844,1.9861284209486236,0.89,7.793,0.4622568351228344,0.4202182437616799,0.65,2.8209999999999997,0.14260609060050813,-0.1380801547840646,0.47,1.2433333333333332,-0.06577448331685773,-1,-1,1,-1
0.3192793056198024,0.37,1.4586666666666666,0.06910193050210306,0.0186488959101625,0.31,0.7953333333333333,0.004340393859249789,0.1701324879627018,0.33,0.7759999999999999,0.05773649610096101,-0.1376460675226036,0.94,4.866333333333334,-0.0655677058448765,-1,-1,-1,1
0.9315859806418888,0.89,8.803333333333335,0.20162405942997855,-0.0029721739081558,0.39,1.1723333333333332,-0.0006917516962788105,0.240532157093315,0.53,2.0306666666666664,0.08162746643203429,0.0811487907041694,0.61,2.566,0.03865522738370045,1,1,1,-1
1.0259130046900031,0.89,8.244,0.22203934894456062,0.0691247919905984,0.63,3.535333333333333,0.016088288771798822,0.2876087757213617,0.56,1.9356666666666664,0.09760348042214606,0.0136423740189965,0.7,2.6056666666666666,0.006498545020593905,1,1,1,1
0.7517871560653964,0.96,8.402666666666669,0.1627100250357807,0.5587083364504295,0.74,4.715,0.1300352709524013,0.0854186844486155,0.42,1.182333333333333,0.028987852941396483,-0.0376121069329613,0.73,2.756666666666667,-0.017916527569387105,1,1,-1,1
0.2005832146261283,0.46,2.461333333333333,0.043412420138148375,-0.0683624688663206,0.39,1.56,-0.015910863651120422,1.329227382681498,0.7,3.234000000000001,0.4510892217969899,-0.1867371812038292,0.9,3.763,-0.08895225841060393,-1,-1,1,1
0.2147072974917758,0.43,2.0216666666666665,0.046469309123462504,-0.1929302617144221,0.55,2.943,-0.044903104572126686,1.3329158951864266,0.68,3.0936666666666666,0.4523409626632367,-0.3595789113239815,0.97,3.7363333333333335,-0.17128541853794757,-1,1,-1,1
0.3458545727478871,0.33,1.0146666666666666,0.07485364140173312,2.035443573821837,0.97,8.533000000000001,0.47373457556012305,-0.1888568562771762,0.53,2.2433333333333336,-0.06409083459989963,-0.0509144638533015,0.39,0.8513333333333334,-0.024253105441131927,-1,1,-1,-1
0.4277138979381938,0.85,7.308333333333334,0.09257053473206861,2.126998538285552,1.0,7.914999999999998,0.4950433226010453,0.2006698941358178,0.32,0.8816666666666666,0.06809973038713746,-0.3651533320962883,0.38,0.4316666666666666,-0.17394079393684272,1,1,-1,-1
0.1397772542745183,0.48,2.744666666666667,0.030252127026843188,0.0208470727048672,0.37,1.449333333333333,0.0048520033994200705,0.0879382241090083,0.35,0.7686666666666666,0.02984288888144796,-0.164485623857677,0.68,3.3156666666666674,-0.07835272881326677,-1,-1,1,1
-0.0670479983894738,0.59,3.555666666666666,-0.014511263472026225,2.405020510707354,0.93,8.580333333333334,0.5597508992666704,0.0732974203024698,0.42,1.545666666666666,0.024874356874342637,-0.2982248108032008,0.3,0.0,-0.1420593920503916,1,1,1,-1
-0.0064186489835744,0.78,6.559000000000001,-0.0013891944393932033,0.0145657232306537,0.54,3.2926666666666664,0.0033900653406194296,-0.0050589955440727,0.33,0.8260000000000001,-0.001716830688852133,-0.0291675588284263,0.47,1.3670000000000002,-0.013893966982829586,1,-1,-1,1
-0.1115531131968179,0.69,4.737,-0.024143548735347933,1.5121949035355984,0.94,6.827333333333334,0.3519522820500072,2.002202600692596,0.96,3.7506666666666666,0.6794714168499383,-0.930210184892617,0.86,2.0973333333333333,-0.4431056322544885,-1,1,1,1
-0.005440135290561,0.63,4.118333333333333,-0.0011774137695539665,1.6457941466333257,0.96,7.154666666666667,0.3830465268318552,1.2318578633571646,0.73,2.7543333333333333,0.4180457100013223,-0.7624408220027927,1.0,2.789,-0.3631886943155538,-1,1,-1,1
0.7230887926134439,0.87,7.200666666666667,0.15649881033481164,1.8733975393854987,0.92,6.966333333333332,0.4360195485595174,0.0653946991359279,0.35,0.6546666666666667,0.022192473859036013,-0.35310629811128,0.85,3.1810000000000014,-0.16820218915975715,1,-1,-1,-1
0.2276648803813168,0.43,1.947,0.04927373138493703,1.0248618887966057,0.82,6.617,0.23852909416947712,1.5747434256938837,0.8,3.462000000000001,0.534408029567647,-0.6504513236265539,0.85,2.902,-0.30984249547814285,-1,-1,1,1
-0.1078968085048135,0.62,4.010333333333333,-0.023352211156387314,-0.1213110273564044,0.43,1.9126666666666667,-0.02823425261921754,2.801360948963518,0.97,5.062333333333334,0.9506753674387871,-0.6931207502928136,0.73,2.4173333333333336,-0.330168077360556,1,-1,1,-1
-0.0082480087251139,0.81,6.845000000000001,-0.0017851245466634171,0.0038531274644346,0.31,0.7023333333333334,0.0008967871806515393,2.266627472671445,0.81,4.275,0.7692071620495905,-0.4341089182288997,0.82,2.858333333333333,-0.20678778818287627,1,-1,-1,1
0.2749665306211695,0.4,1.7736666666666665,0.05951127353056352,-0.0392597420992941,0.39,1.2786666666666668,-0.009137417268260237,0.3425258817525307,0.55,2.467333333333334,0.11624025765507391,-0.0146380056505326,0.65,2.9930000000000003,-0.0069728141597082014,-1,1,-1,-1
0.0235865924355502,0.54,3.082666666666666,0.005104869130490025,-0.0319105743681835,0.36,1.2796666666666665,-0.007426952335409894,0.616630913018553,0.64,3.4066666666666667,0.2092610807703745,0.0029764778825318,0.41,1.0740000000000005,0.0014178452735206367,1,-1,1,-1
0.244033482573343,0.42,1.8380000000000003,0.052816403870064775,1.4083833462657376,0.87,7.102,0.32779090285287626,0.9062267872517916,0.69,2.6640000000000006,0.3075389068560505,-0.4832787322132792,0.9,3.192666666666668,-0.23020982963891476,-1,1,1,1
0.2760740933362695,0.38,1.527666666666667,0.05975098440570773,-0.1123772587176827,0.46,2.426,-0.026154983437478185,0.3173797721203466,0.57,2.9236666666666675,0.10770662437833477,-0.0246143172567052,0.45,1.3936666666666666,-0.011725030307858857,-1,-1,-1,-1
0.1348872172524338,0.49,2.2153333333333336,0.029193771560312647,1.5159974214567908,0.92,7.400333333333332,0.35283729023034877,2.071766231531245,0.96,4.577333333333334,0.7030786675801154,-0.6698443848699418,0.6,1.3676666666666668,-0.31908038042410636,1,1,1,1
-0.0324137669460551,0.59,3.7086666666666654,-0.007015343091120604,-0.069173145756487,0.46,2.379,-0.01609954275646073,0.0888888880426893,0.3,0.5786666666666668,0.03016550806581168,-0.1637987680416084,0.69,3.334666666666666,-0.07802554503739584,1,-1,-1,1
-0.0234290382543003,0.69,4.669,-0.005070769525876092,1.5635577221653565,0.89,6.965666666666667,0.36390660168631755,0.8501465091143907,0.71,3.104666666666666,0.28850739324689967,-0.2615433241157296,0.54,1.5093333333333334,-0.1245861654456293,1,1,1,-1
0.6866386265342737,0.96,8.781,0.14860986545533267,0.3778003862188779,0.64,4.223333333333334,0.08793027127536408,0.0500032519205246,0.33,0.7230000000000001,0.016969202026703212,-0.0797875695080705,0.61,2.2749999999999995,-0.03800680965130888,1,-1,-1,1
0.1376928918303277,0.47,2.316666666666667,0.029801006436737776,1.5712891596387992,0.9,7.277000000000001,0.36570603710032606,0.9912051995619982,0.7,2.6623333333333337,0.33637734817767345,-0.5726594661660189,0.94,3.137333333333333,-0.27278634328359275,-1,1,1,1
0.7016732315747198,0.96,8.377999999999998,0.15186381964010098,0.8067268859370067,0.76,5.295666666666667,0.1877597708025482,0.0608925150983962,0.33,0.6446666666666666,0.020664603819389355,-0.1623857948497278,0.68,2.7276666666666665,-0.07735247524121942,1,-1,-1,-1
-0.058847600588173,0.74,5.945666666666667,-0.012736443403888553,0.7693222161864011,0.78,5.762333333333333,0.17905410802900437,0.9693166992511552,0.67,3.606666666666666,0.32894922361436296,-0.3057980298730323,0.31,0.0,-0.1456668950412633,-1,1,1,-1
-0.0529028954675672,0.62,4.251333333333334,-0.011449825095501328,0.4267909605520881,0.77,5.498,0.09933246843606093,2.0426104208450075,0.86,4.704,0.6931842942586876,-0.2565066935751516,0.49,1.0073333333333336,-0.12218696642979318,-1,-1,1,1
0.7748722432506359,0.93,7.976,0.16770635289740854,1.9416113246757547,0.92,6.9593333333333325,0.4518958071978998,-0.0169351546632585,0.52,1.7209999999999996,-0.005747147431352172,-0.1404111552216231,0.55,1.4196666666666666,-0.06688485540205381,1,1,-1,1
0.0166019292271029,0.67,4.695666666666666,0.0035931716821578576,1.9478100135431928,0.9,7.303,0.4533385066062314,0.1806309084243649,0.44,1.1863333333333332,0.06129926073991665,-0.3622554590957034,0.97,3.4656666666666665,-0.17256039209974003,-1,-1,-1,1
0.091000811196527,0.67,5.034666666666667,0.01969539403354113,0.5975956198982368,0.73,5.352000000000001,0.1390860011989995,0.1354882753437229,0.41,1.2073333333333334,0.045979567893133635,-0.075155977032967,0.78,3.461666666666667,-0.0358005505226123,1,-1,-1,-1
0.3745998294631167,0.96,8.548333333333334,0.08107500525726045,-0.0658534290427204,0.42,1.627,-0.015326903019057859,2.4707644111253835,0.9,4.624666666666666,0.8384834754230353,-0.4806341710671022,0.64,1.8223333333333327,-0.22895009290656787,1,-1,1,-1
-0.0467269705254347,0.67,4.666333333333332,-0.01011316365636114,1.7521249808374124,0.95,7.263333333333334,0.40779424927352675,0.9481191652632792,0.71,3.0203333333333333,0.3217555867429073,-0.3903509173277106,0.62,1.813,-0.18594366395115527,-1,1,-1,-1
0.2808820184225145,0.41,1.799,0.06079156830613956,1.5524364035154408,0.83,7.36,0.3613181962703943,0.0049727531184242,0.47,1.6693333333333331,0.0016875632894752211,-0.2293829148998267,0.68,2.692,-0.10926655414636062,-1,-1,-1,1
0.2687482309287199,0.43,1.9306666666666668,0.058165440883017665,-0.0510925912016166,0.45,2.410333333333334,-0.011891426182705535,0.2601413125091176,0.32,1.1050000000000002,0.08828206802379983,-0.3329999028411687,0.3,0.0003333333333333,-0.15862450754197333,1,-1,-1,-1
0.5499341138131291,0.85,8.162333333333333,0.1190227748700464,0.0427681358721303,0.41,1.816,0.0099539702084882,0.0359743908279247,0.31,0.658,0.012208340103897564,-0.016635414507659,0.53,1.9463333333333337,-0.007924279891735076,1,-1,-1,1
0.3303199543582604,0.39,1.6529999999999996,0.07149146884171456,-0.2037233334936479,0.54,2.8456666666666663,-0.04741511293437325,0.9901292775698204,0.64,2.648333333333333,0.3360122211719488,-0.2971866421708293,1.0,3.984,-0.14156486041044092,-1,1,1,1
0.0328884268392677,0.68,4.799333333333334,0.007118074193248379,-0.0411635267771415,0.6,3.402666666666667,-0.009580509200612103,0.9535516421265828,0.62,2.487,0.32359916278762746,-0.1962589556393248,0.96,3.707666666666667,-0.0934879557722835,1,1,-1,-1
0.9316013878650642,0.94,8.505333333333333,0.2016273940302685,0.488212847325058,0.73,4.651666666666667,0.1136279624673004,0.0567408634137988,0.35,0.7733333333333335,0.019255691129222527,-0.1252186032844635,0.69,2.822,-0.05964788311234341,1,1,-1,-1
-0.0409661412450237,0.61,3.9306666666666663,-0.008866341774821845,1.8797119701751115,0.94,7.491,0.43748918605204895,0.5649169991746379,0.65,2.419,0.19171134514510574,-0.3421477327699054,0.73,2.4039999999999995,-0.16298207643356455,-1,1,1,1
0.1779045417388416,0.47,2.5166666666666666,0.038504052918121395,-0.1536103418461682,0.55,3.3149999999999995,-0.03575168136913902,0.899939056239341,0.65,2.926666666666667,0.3054050900793051,-0.1509810009559844,0.76,3.105333333333333,-0.07191980153898227,-1,-1,1,1
0.0131116870772327,0.64,3.9526666666666666,0.0028377751806287505,1.36050588408259,0.88,6.667,0.3166477743879383,1.3666429081324452,0.78,3.065666666666667,0.4637866281841087,-0.6336750554904804,0.9,2.7150000000000003,-0.30185111995889524,1,1,1,1
0.3239694144178084,0.37,1.390666666666667,0.07011701530873643,2.0497553539963693,0.91,8.180666666666665,0.4770655375153894,-0.1106184247270936,0.4,1.1729999999999998,-0.03753968641985916,-0.308707368820774,0.63,2.6420000000000003,-0.14705275868242573,-1,1,-1,-1
0.323691503112686,0.35,1.188,0.07005686669479781,-0.0263344528680127,0.67,4.711333333333333,-0.006129150919478178,2.580714524397107,0.97,5.051,0.8757963623515141,-0.729931905457678,0.68,1.9620000000000004,-0.34770307154601343,-1,-1,1,1
0.2187699808548937,0.42,1.4526666666666668,0.047348599633272516,1.4060100002897284,0.97,7.506666666666666,0.3272385239694416,2.1438134752226965,0.98,4.187666666666667,0.7275287620581813,-1.0469890206833217,0.82,2.195666666666667,-0.49873323202427255,1,1,1,1
-0.149202913719618,0.66,4.721333333333333,-0.032292131663684186,0.0206879885475874,0.33,0.9693333333333334,0.004814977727622262,2.898802593142938,0.92,5.808666666666668,0.9837433556672889,-0.3124314253597005,0.48,1.2136666666666671,-0.14882671305750386,1,-1,-1,-1
-0.0399898198766823,0.76,5.623666666666666,-0.008655035591942634,-0.0895725641314211,0.64,3.562,-0.020847357891113374,2.507557580391881,1.0,4.307333333333332,0.8509696777899979,-0.7418225680151771,0.89,2.538333333333333,-0.35336718879180945,1,1,1,1
-0.1143537399548284,0.65,5.192333333333333,-0.02474969110720847,0.0570498822736137,0.31,0.8169999999999998,0.013277942023172494,-0.0576993404117587,0.45,1.98,-0.01958096177046363,-0.0204321947115031,0.37,0.7806666666666666,-0.00973287618543173,-1,-1,-1,-1
0.911477710351578,0.93,9.122000000000002,0.19727200694282737,0.4589279380040194,0.69,4.710333333333333,0.10681211443007388,0.3671194229483182,0.34,1.275,0.12458637021924628,-0.3974982924576012,0.32,0.0046666666666666,-0.1893483161763465,1,1,-1,-1
0.3130770817699648,0.37,1.4416666666666669,0.06775957716480181,0.3931872715995155,0.71,5.444333333333333,0.0915114560887077,0.4428241570347648,0.4,1.7926666666666666,0.15027767783925036,-0.5996796921441512,0.37,0.0023333333333333,-0.2856574282385286,-1,1,1,1
0.6086978544673869,0.85,6.7923333333333344,0.1317410683869134,1.666179090988102,0.98,6.808666666666666,0.3877909732443854,0.3525822703972656,0.59,1.6516666666666666,0.11965301350628896,-0.3029213968870143,0.92,2.8950000000000005,-0.14429661088534343,1,1,1,1
0.0288206169016365,0.52,3.0979999999999994,0.0062376741339326604,-0.0866549305205413,0.59,3.832333333333333,-0.020168300049340414,1.0568420297930945,0.7,3.752333333333333,0.35865199212191495,-0.0689997310532104,0.46,1.3196666666666668,-0.03286802267946779,-1,-1,1,-1
0.0782848176403918,0.5,2.882333333333334,0.016943259186356262,0.4350455937433484,0.71,5.304,0.1012536738192805,-0.0981169569288054,0.37,1.1356666666666666,-0.033297163692804256,-0.0590469766176458,0.48,1.538333333333333,-0.028127027989806742,-1,1,-1,1
0.403636352758288,0.84,7.608333333333334,0.08735940822183888,0.0479872497533097,0.32,0.8320000000000002,0.011168680717342075,0.622921508049046,0.59,2.206000000000001,0.21139586948592193,0.1425959307588402,0.89,3.837666666666666,0.06792557325429328,1,-1,1,1
0.2213267116940258,0.78,6.613666666666668,0.04790195537430722,0.6560561674614185,0.76,5.308000000000001,0.1526922652306058,0.0759066221604911,0.52,2.040666666666666,0.025759820754323592,0.027695416138358,0.49,1.535,0.013192711795512065,-1,1,-1,-1
0.2147290269028143,0.42,1.8393333333333333,0.04647401204101778,0.1552962207788502,0.73,5.242333333333333,0.036144057336172215,2.4648988684243154,0.92,4.491666666666668,0.8364929333029172,-0.8833838066770632,0.85,2.5826666666666664,-0.4207998864538381,-1,-1,1,1
-0.0393085107447483,0.59,3.713000000000001,-0.008507579194184699,-0.0596459226998011,0.45,2.274,-0.013882151407924743,0.1592623642338622,0.53,2.474,0.05404758950938338,0.012046426450295,0.48,1.6509999999999996,0.0057383153779179035,1,-1,-1,-1
0.2850069315900918,0.37,1.3656666666666664,0.06168432727302533,0.0202974214571636,0.73,5.033000000000001,0.004724076099500849,2.5266863257266388,0.99,5.396333333333333,0.8574612464707465,-0.4070852490438592,0.52,1.1749999999999998,-0.19391506305629017,-1,1,1,1
0.0186522359842657,0.59,3.533666666666667,0.00403692156681267,1.1294380647612936,0.82,6.540000000000001,0.2628684327645094,-0.0235502245352583,0.47,1.7359999999999998,-0.007992050567994903,-0.1135162906746152,0.59,2.092,-0.054073486366273495,1,1,-1,1
-0.0574111388540359,0.67,4.847666666666667,-0.01242554859431554,-0.1126090166404676,0.46,2.271333333333333,-0.026208923395625514,1.4901907913348311,0.75,4.185666666666666,0.5057140810898721,-0.1280763239579361,0.48,1.3850000000000002,-0.06100915838796511,1,-1,1,-1
0.1338188753587323,0.46,2.468666666666666,0.028962549285672157,-0.0236217036021255,0.34,1.0766666666666669,-0.005497778407557789,1.7831865757188372,0.78,4.881666666666665,0.6051457073786372,-0.0780610245208655,0.4,0.901,-0.03718436992682918,-1,-1,1,-1
-0.0387331369382444,0.58,3.2293333333333334,-0.008383050481894435,1.428814728194865,0.88,7.013666666666667,0.3325461572705304,1.3309614327570576,0.79,3.7240000000000006,0.45167769244492617,-0.3928536609385464,0.59,1.5663333333333334,-0.187135845898914,1,1,1,1
-0.0600624300921976,0.72,4.938,-0.012999370134438939,1.5388372003672552,0.89,6.808666666666666,0.35815308139606494,1.000842213593085,0.71,3.095,0.33964778423426445,-0.3417055822544492,0.64,1.8060000000000005,-0.16277145803045012,1,1,-1,1
0.2235317459858103,0.83,6.746,0.048379193089698305,0.746241022825993,0.78,5.617333333333334,0.17368212941921016,1.6526389167303877,0.77,4.274,0.5608427967797595,-0.4443862947085093,0.34,0.0,-0.21168341658694556,1,-1,1,-1
0.3425642692412751,0.31,0.8290000000000003,0.07414151781513437,1.3980118614725283,0.99,7.961333333333333,0.32537701577212863,2.5240784031099563,0.93,5.681333333333333,0.8565762167166251,-0.5045674691854131,0.35,0.003,-0.24035071974003294,-1,1,1,1
0.4623349900200058,0.84,6.558000000000001,0.10006361134816828,1.680513045432666,0.99,6.879333333333333,0.3911270960985029,0.3944975758497351,0.57,1.7409999999999997,0.13387747409466078,-0.3096694278707366,0.9,2.8356666666666666,-0.14751103552192202,1,1,-1,1
0.1515885088212458,0.48,2.5613333333333324,0.03280844833068153,0.116325154212725,0.64,4.422,0.027073827182769496,0.9393178781471764,0.64,2.526,0.3187687646177073,-0.3265297858470268,1.0,3.770000000000001,-0.15554246723752244,-1,-1,1,1
0.2100659995480089,0.44,2.102333333333333,0.04546478849746349,2.0907671476978456,0.98,8.445,0.4866107319545789,-0.1173057531999959,0.38,1.0666666666666669,-0.03980911137757925,-0.2984260317947198,0.57,2.187333333333333,-0.14215524367201213,-1,1,-1,-1
0.1822218727788902,0.5,2.5503333333333336,0.03943845707220481,0.2083369543228368,0.65,4.793666666666668,0.048488899372583036,0.0486909849843426,0.55,2.384,0.01652386853542492,-0.0192541820040053,0.43,1.2063333333333333,-0.009171729818688936,1,-1,1,-1
0.0179203257527902,0.63,4.163666666666667,0.0038785135238891977,0.2785972520537871,0.65,4.635666666666666,0.06484146878417461,0.1349589993565145,0.54,2.1910000000000007,0.045799951751985514,0.0021907751614864,0.56,1.9396666666666669,0.0010435757733290383,1,1,-1,1
0.3036746651737597,0.34,1.044,0.06572460300034257,1.446228264434306,0.87,7.259333333333334,0.3365990302194488,0.3564722763133989,0.58,1.9546666666666668,0.12097313357329688,-0.3235551070105593,0.9,3.547333333333333,-0.15412547893961517,-1,1,1,1
-0.0308122622482995,0.6,3.662333333333333,-0.006668727872485416,-0.1076530581018424,0.55,3.2336666666666662,-0.02505546036428202,1.1875630326726427,0.69,2.961333333333334,0.40301372904498495,-0.1627326620381795,0.89,3.546666666666667,-0.0775177054304212,1,-1,1,-1
0.737153548013401,0.95,8.441,0.1595428590190513,-0.0794422265388745,0.54,2.73,-0.01848959605413214,1.096171471197097,0.69,2.638666666666667,0.37199890879530756,-0.1057449797609386,0.88,3.12,-0.05037162232331164,1,-1,1,-1
0.2814714882986404,0.99,9.505333333333333,0.06091914784448158,0.0784083305388403,0.42,1.914,0.01824896433677637,0.0118151186369047,0.32,0.7243333333333332,0.004009601924246185,0.0283035199324628,0.45,1.480333333333333,0.013482382044816277,1,-1,-1,-1
0.1131378748614011,0.99,8.678333333333335,0.024486540243036908,-0.0147676278643975,0.35,0.9933333333333336,-0.003437057164514919,2.5432058957745807,0.9,4.571,0.8630673602887708,-0.5280293183768636,0.74,2.1536666666666666,-0.25152677187177486,1,-1,1,1
0.5031324488875892,0.95,8.121666666666668,0.10889344503205646,1.5544861719235508,0.86,6.251333333333333,0.3617952648461589,0.0735472771700497,0.3,0.4183333333333333,0.024959148792885487,-0.3055731572914153,0.8,3.0176666666666665,-0.14555977698442799,-1,1,-1,1
0.9294774034837072,0.89,9.206666666666669,0.20116769802578377,0.0445057226333514,0.48,2.5350000000000006,0.010358380793685793,-0.0081477613038658,0.43,1.4043333333333334,-0.002765040318785791,0.0615204408229743,0.44,1.3553333333333335,0.02930526269241587,-1,-1,1,-1
0.0406069129293547,0.67,5.058333333333335,0.008788593641238436,0.3151182043999245,0.69,4.582666666666667,0.07334145280793378,0.3120341461236888,0.55,1.9613333333333327,0.1058925222147263,0.0089349789850605,0.75,3.0743333333333336,0.0042561773421270835,-1,1,1,1
0.8900928014342355,0.93,8.329666666666666,0.19264365031654576,1.1906899115875855,0.83,5.960666666666667,0.27712435124425544,-0.0150837066112867,0.48,1.6706666666666663,-0.005118836374987461,-0.0616977928913353,0.48,1.3090000000000002,-0.029389744352216026,1,1,-1,-1
0.4037762681198344,0.84,7.339666666666668,0.08738969023955682,0.2530154101352755,0.73,4.738,0.05888748254786884,2.547242078530372,0.94,5.254,0.8644370872159031,-0.3789596531016936,0.33,0.0,-0.18051743510629492,-1,-1,1,-1
-0.0695819603997049,0.61,4.504000000000001,-0.015059691333287207,0.0146655701641262,0.39,1.6363333333333332,0.003413303982681494,-0.005310174163783,0.45,1.848,-0.0018020711598004436,0.0321944899202741,0.53,1.917,0.015335845643187214,-1,-1,-1,1
0.3539179771430262,0.3,0.7733333333333334,0.07659881185379731,-0.1571603582921155,0.45,1.8663333333333332,-0.036577921681512075,1.6760744118823214,0.76,3.696,0.5687959125583305,-0.3669334259188432,0.89,3.5829999999999997,-0.1747887416496562,-1,1,1,1
0.5797117336801776,0.84,7.615999999999999,0.1254675740861319,-0.0293052530521213,0.51,2.407,-0.006820582891552002,0.1012046047779285,0.34,0.7473333333333333,0.03434499394637181,0.0014316479078502,0.8,3.88,0.0006819654973429582,1,1,-1,-1
0.2167895735195824,0.99,8.896000000000003,0.04691997814844162,-0.03145941109149,0.46,2.1203333333333334,-0.0073219473889984356,2.1873446024057617,0.77,4.820333333333334,0.7423015710905543,-0.6976059322161174,0.38,0.0,-0.3323045938212217,1,-1,1,-1
0.161266939982366,0.44,2.024,0.034903160595752415,1.1609636093478972,0.87,6.918999999999999,0.2702057722398525,2.193614511459601,0.96,4.822,0.7444293397723344,-0.5650914989441504,0.57,1.3093333333333337,-0.26918134201055854,-1,1,1,1
-0.0685641122492004,0.69,5.012,-0.014839397468574248,-0.1250178712797729,0.48,2.423333333333334,-0.029096993377688847,2.115272907947351,0.8,4.3806666666666665,0.7178431789520703,-0.3901262309184763,0.7,2.332333333333333,-0.18583663457753663,1,-1,-1,1
-0.0498994180439771,0.76,5.710666666666665,-0.010799779556888486,-0.1657871137929167,0.57,2.852666666666666,-0.0385857358052706,2.671678077231784,0.94,4.351333333333334,0.9066659327460896,-0.9034117275096714,0.99,2.7336666666666667,-0.43034018677241626,1,1,1,1
0.2567504978290185,0.4,1.6290000000000002,0.05556875984467439,1.8507366390747784,0.91,7.809666666666667,0.4307453900770239,0.3900720870353917,0.58,2.2303333333333337,0.132375631496966,-0.383242310810918,0.75,2.899666666666666,-0.18255747915525844,-1,1,-1,-1
0.0949576378385241,0.79,6.490333333333331,0.020551773870290543,0.4828499806521229,0.67,4.871333333333334,0.11237979454962234,0.0225831834912207,0.32,0.6733333333333332,0.007663873615214511,-0.092779699481428,0.56,2.283,-0.04419561091329639,1,-1,-1,-1
0.0140479281392442,0.62,4.450666666666667,0.0030404067438449833,0.1589728019620881,0.63,4.3103333333333325,0.036999754663651165,0.649045691632562,0.64,2.973666666666667,0.22026142386458433,-0.0507212110685915,0.53,1.816,-0.024161049474916346,-1,-1,1,-1
0.7937901937892056,0.92,8.080666666666668,0.17180078332352317,0.3369980319779238,0.76,4.669666666666667,0.07843382233578562,1.5919595739885173,0.82,3.922,0.540250535551011,-0.1987685160274754,0.47,0.994,-0.09468338489199439,1,1,1,-1
0.2183367588840954,0.43,1.942,0.047254836980976676,1.6634923937843409,0.92,7.627666666666666,0.3871656641590087,1.4453268155976295,0.78,3.82,0.49048895394782727,-0.5315050143632039,0.64,1.819333333333333,-0.2531824196947768,-1,1,-1,1
-0.1439811985136785,0.62,4.075666666666666,-0.031161990765381547,-0.1841489826390012,0.46,2.2629999999999995,-0.042859326218763386,3.1891763237606408,0.94,6.412999999999999,1.0822851566271732,-0.3881637502394861,0.32,0.0003333333333333,-0.184901806883566,1,-1,1,-1
0.1851727745113287,0.42,1.979,0.04007712360287034,-0.0496508286150849,0.32,0.8436666666666663,-0.011555866506292296,3.4137706366443363,0.91,6.803666666666667,1.1585039248670777,-0.4746024065907535,0.36,0.0,-0.22607686182900102,-1,-1,-1,1
0.3068072229789249,0.36,1.3326666666666662,0.06640258553142497,-0.0169762195096101,0.38,1.1969999999999998,-0.003951090684818247,1.747302206410652,0.75,4.3293333333333335,0.5929679171549281,-0.2658282213788152,0.65,2.419666666666666,-0.1266272763061003,-1,1,-1,1
-0.1255240889332425,0.68,5.042666666666666,-0.027167300595841524,-0.0372753814130015,0.4,1.3373333333333333,-0.008675571860424183,1.4522062444438846,0.72,4.385666666666667,0.49282357046648845,-0.0293850235985055,0.39,0.8333333333333333,-0.013997556328553793,1,1,-1,-1
0.0874928417591007,0.78,6.238,0.018936160797932703,-0.0687588521577526,0.53,2.5723333333333325,-0.016003118957403896,0.7659741890432252,0.58,2.268333333333333,0.25994250897468996,0.0351063615915943,0.95,3.7916666666666665,0.01672291574725538,1,1,-1,1
0.0279826288877496,0.66,5.094333333333333,0.006056307573438561,-0.0273285923272288,0.47,2.399,-0.006360529593304551,0.1731660948926555,0.36,0.8783333333333333,0.058765986921794224,-0.0634850732435428,0.98,4.49,-0.03024111536851204,-1,-1,-1,1
0.2020544796985905,0.8,6.299333333333333,0.043730847468069094,0.0709530469450587,0.65,3.74,0.016513801714533316,1.4072501789481855,0.74,2.973333333333334,0.4775671915626778,-0.3503635274897942,0.93,3.136333333333333,-0.16689567034271927,1,1,1,-1
0.3254645379615071,0.39,1.6800000000000002,0.07044060635078082,-0.1043547249056158,0.46,2.398333333333333,-0.02428779748388274,0.10644658111124,0.37,1.067,0.036123921356143895,-0.1332407933074249,0.78,4.038,-0.06346925342189373,-1,-1,-1,-1
0.2892326739121325,0.37,1.376,0.06259890879183247,2.2503496559713136,0.94,8.638,0.5237523912941212,0.3063980158539086,0.5,2.4533333333333336,0.10397983394899651,-0.6252287577189408,0.35,0.0,-0.29782772591844,-1,1,1,-1
-0.122608174497758,0.77,5.444333333333334,-0.026536206399868582,1.3091754238040156,0.85,6.418,0.30470098592073575,1.9508657176008155,0.88,4.150666666666667,0.6620496311230765,-0.556635914757978,0.61,1.3396666666666668,-0.26515352438638634,1,-1,1,1
1.0034203692587358,0.93,9.103333333333332,0.21717124599199591,0.0077244937731948,0.45,2.082333333333333,0.0017978193186609832,0.1161578169183412,0.33,0.7353333333333335,0.03941954546078364,-0.0250216497581541,0.75,3.4073333333333338,-0.011919063149601127,1,-1,-1,1
0.3467114412950874,0.34,1.143333333333333,0.0750390942944069,-0.0813045396565934,0.48,2.3173333333333326,-0.01892303578477821,0.1087176066363182,0.35,0.7650000000000001,0.03689462104991788,-0.1760907428307341,0.84,4.328999999999999,-0.08388082736933519,-1,1,1,1
-0.0844429534436965,0.67,4.5856666666666674,-0.01827607050488627,0.0604534354253196,0.69,4.421333333333333,0.014070094077131052,2.52925989809288,0.99,5.347666666666666,0.8583346190562436,-0.2616184058504873,0.43,0.8013333333333335,-0.12462193063084322,1,1,1,-1
-0.0132578555812208,0.57,3.429666666666667,-0.002869410572044346,1.7049869347232516,0.9,7.204666666666666,0.39682321448001684,0.5396147481460674,0.59,2.0803333333333334,0.183124723416651,-0.3586105397481018,0.91,3.192333333333333,-0.1708241347266582,-1,1,-1,1
0.096733238014762,0.64,4.275,0.020936068742580267,0.4562646396813878,0.7,5.114999999999999,0.10619225126280718,0.1324585142731378,0.4,1.1483333333333332,0.04495138221070812,-0.0708769157605035,0.81,3.7313333333333336,-0.033762219636341136,1,-1,-1,-1
0.0263503997395595,0.5,2.558666666666666,0.005703042632127114,1.5197746064198014,0.94,7.294333333333335,0.35371640235031976,2.0750130992755627,0.94,4.056000000000001,0.7041805310108155,-0.9980614181520556,0.78,2.0966666666666667,-0.47542656799670585,-1,1,1,-1
-0.020207883018898,0.67,4.650666666666667,-0.004373611766837638,-0.0486350555064234,0.62,3.941666666666668,-0.011319452759094378,2.315222341971387,0.85,4.828333333333333,0.7856984125771084,-0.3770775263600143,0.55,1.531,-0.17962088401128498,1,-1,-1,-1
0.2907126842444927,0.37,1.4189999999999996,0.06291922886685461,-0.0412274215192196,0.34,1.0476666666666663,-0.0095953802335939,1.8504790154623585,0.75,3.841666666666666,0.6279822022268623,-0.405013423853807,0.92,3.659333333333335,-0.19292814910321962,-1,-1,-1,1
1.0535575074285966,0.89,8.463,0.22802247554682858,0.0665663891644303,0.61,3.4333333333333345,0.015492839262633186,0.0315739458527698,0.37,0.9496666666666668,0.01071499643278036,-0.0365584592912089,0.66,2.8506666666666662,-0.01741462250314012,1,1,-1,-1
-0.0455242195733172,0.68,4.844666666666667,-0.00985285109854215,1.48790419086144,0.87,6.698,0.34629879668360203,0.807540055519592,0.69,2.761333333333334,0.2740483832640963,-0.3090577329959063,0.69,2.1566666666666667,-0.147219654661273,-1,1,1,1
0.2504756416812457,0.42,1.9283333333333328,0.05421068662852168,0.7039896389005866,0.76,6.184666666666667,0.16384842943943256,0.1213027866381533,0.56,2.6043333333333334,0.04116555251519536,-0.0412308576008328,0.43,1.1563333333333332,-0.019640319491579034,-1,-1,-1,-1
0.0455041125321544,0.7,5.033666666666667,0.00984849931207626,0.917086450368788,0.81,6.049666666666668,0.21344515068115844,0.2059208125778751,0.57,2.357333333333333,0.06988169240854027,-0.0309258700412529,0.53,1.570666666666667,-0.014731538549248878,1,1,1,1
0.1266960380774531,0.77,6.033333333333335,0.027420946688431307,0.1332155972531876,0.61,3.849333333333333,0.03100495402298539,0.3488114291244988,0.52,1.868,0.11837333338728563,0.0579488441056312,0.81,3.3323333333333327,0.027603932555099575,1,-1,-1,1
0.2175598911130456,0.45,2.185,0.04708669873405775,0.8112524980118563,0.82,6.208666666666665,0.18881307384813598,0.9346429309444412,0.66,2.544333333333333,0.31718226533015154,-0.4788081998095874,0.98,3.4676666666666662,-0.22808029147708445,-1,1,1,1
0.3813476029574352,0.33,1.0553333333333337,0.08253543243447181,0.0157431619995325,0.63,4.42,0.003664105585505951,0.25124033518619,0.51,2.014,0.08526141483372471,-0.0999470653608289,0.73,3.3506666666666667,-0.047609785732246376,-1,-1,-1,-1
0.382086080528904,0.33,1.0550000000000002,0.08269526185317447,-0.2355983769801537,0.58,3.6270000000000007,-0.05483379571745197,1.717944711466191,0.78,3.742666666666667,0.583005099866519,-0.4678105926951366,0.86,3.231666666666667,-0.22284158120183872,1,-1,1,1
1.0069848151232217,0.92,8.877333333333333,0.21794270247561628,-0.003126499971074,0.44,1.937333333333333,-0.0007276699564824794,0.1963593743083049,0.44,1.4370000000000005,0.06663690389118405,0.0313065575454043,0.75,3.298333333333333,0.014912879046222537,1,-1,-1,-1
0.5839383531020941,0.83,7.366666666666665,0.12638234543651786,1.6199534478600128,0.86,6.667000000000001,0.37703229355956314,-0.0751252579067998,0.43,1.3543333333333334,-0.02549465544270734,-0.1081081966320687,0.5,1.484666666666666,-0.051497340707009474,-1,1,-1,-1
-0.036201895491092,0.73,6.015333333333334,-0.00783521143474537,0.4320026173978135,0.66,4.803666666666668,0.10054544337455992,0.7456326664641835,0.6,3.252333333333333,0.2530393698203978,-0.4112948947923607,0.33,0.026,-0.19592032785692498,-1,-1,1,-1
0.2894833947421278,0.4,1.6786666666666668,0.06265317254480617,0.6094568097562236,0.79,5.938666666666666,0.14184660621663742,0.2485846956708357,0.51,1.8043333333333336,0.08436019177891682,-0.1203247204364181,0.85,3.6296666666666666,-0.05731668196148429,-1,1,-1,1
0.2445078846036814,0.8,6.490333333333334,0.05291907916268,0.0341449265080604,0.59,3.511666666666667,0.007946981422066896,0.3604615996675013,0.49,1.6626666666666663,0.12232695820160715,0.1052694737854103,0.89,3.697666666666666,0.05014511504640886,1,-1,-1,1
-0.0458086099205052,0.61,4.186333333333333,-0.009914401977853619,1.1338662387946945,0.83,6.556000000000001,0.26389905782000067,0.5601231061256047,0.66,3.1580000000000004,0.19008448016094934,-0.0228204370489513,0.39,0.7986666666666669,-0.010870515450297536,-1,1,1,-1
-0.1282610676465552,0.63,4.314000000000001,-0.027759667559512785,-0.0483491810192817,0.35,1.0873333333333337,-0.011252917567172917,2.834416867929264,0.92,4.7860000000000005,0.9618932891851493,-0.7815107002861823,0.92,3.023,-0.3722726310548112,1,-1,1,1
0.8268436254293015,0.88,7.849666666666668,0.1789545696662239,-0.1085565427637025,0.59,2.948,-0.025265739798365137,1.1298971766503092,0.67,2.685333333333334,0.38344413060284643,-0.1579419300185947,0.92,3.1823333333333337,-0.07523564017788369,1,1,-1,1
0.0016128810599838,0.69,5.386666666666667,0.00034907741577174835,-0.0310779306203365,0.54,3.1046666666666662,-0.007233160604923134,0.2620634349060049,0.42,1.265,0.08893436326501081,0.0239689895191306,0.97,4.238,0.011417628432655393,-1,-1,-1,1
0.2313908085882485,0.43,2.077666666666667,0.05008013764891774,-0.0946670581537318,0.58,3.466666666666667,-0.0220330640410615,0.0466420685267261,0.49,1.8620000000000003,0.015828544212111058,-0.0671584187879084,0.57,2.397333333333333,-0.031990913560748804,-1,1,1,-1
0.0142289671216815,0.71,4.812,0.0030795891868106127,1.6604059670279865,0.9,6.909,0.38644732094958556,0.4298965428669221,0.6,1.889,0.14589053724115358,-0.2742192059426003,0.89,3.0726666666666658,-0.13062432189940656,1,1,1,1
0.896240627583829,0.94,8.836666666666668,0.19397423030670055,0.0529242676098555,0.57,3.289333333333333,0.012317735443733716,0.2562498191275777,0.55,2.263333333333333,0.08696144316760276,0.0554228430778704,0.51,1.6596666666666666,0.026400671936521583,1,-1,-1,-1
-0.1731318962340866,0.69,5.0906666666666665,-0.03747110461180843,0.1454248185098352,0.71,4.5393333333333326,0.03384656079819922,2.439377321176021,0.95,5.055000000000001,0.8278318907775489,-0.3124478491396976,0.48,1.0593333333333337,-0.14883453652529408,-1,1,1,-1
-0.2583968795784317,0.71,5.393333333333332,-0.05592508784722698,-0.1055000675613979,0.43,1.9056666666666664,-0.024554367593654463,2.781611049922046,0.95,5.590000000000001,0.9439730028130944,-0.2812121036436852,0.5,1.1916666666666669,-0.13395538879961244,1,-1,1,1
-0.1055037424032478,0.6,4.162000000000001,-0.022834277533610493,-0.0854904814269761,0.44,1.9443333333333332,-0.019897283056191498,1.8414993583838692,0.76,4.056333333333333,0.6249348481200216,-0.3329691301727675,0.74,2.7056666666666667,-0.15860984898102706,-1,1,-1,1
-0.0198491385631505,0.58,3.4943333333333326,-0.004295968355527422,1.6159026723051424,0.97,7.286000000000001,0.376089505234278,1.1648530394134988,0.71,2.7306666666666657,0.39530682101724324,-0.7354173242694872,0.98,2.856666666666667,-0.3503160508600036,-1,1,-1,1
0.0358276181302059,0.65,4.375,0.007754206221675721,-0.0898599270238569,0.6,3.6793333333333336,-0.020914239498459622,1.9076444169073856,0.81,3.779666666666666,0.6473819654182655,-0.441514824919675,0.84,3.001,-0.21031559192006344,1,-1,1,-1
-0.0706375359113806,0.55,3.3823333333333334,-0.015288150567455033,-0.1879362843592709,0.57,3.433666666666667,-0.0437407929398483,2.223200193355673,0.85,4.654333333333335,0.7544695950339357,-0.4320660727761827,0.62,2.0276666666666663,-0.20581467872801812,-1,-1,1,-1
0.0525864122740884,0.81,6.589666666666668,0.011381328330268135,-0.1442945465781058,0.51,2.588,-0.033583498289008674,2.1665021533842266,0.85,4.423,0.735228436552428,-0.3663763878384054,0.64,1.9166666666666663,-0.17452339655364363,1,-1,1,1
0.1181664355816249,0.47,2.5689999999999995,0.025574876528221307,-0.054773586431625,0.4,1.725666666666667,-0.01274815084722306,1.1747191220187334,0.68,4.0343333333333335,0.3986549942361864,-0.0708208314725908,0.45,1.2996666666666667,-0.033735503885149946,-1,-1,-1,-1
0.0816481833965463,0.8,6.075000000000001,0.01767119570665082,2.051765069726561,0.94,7.434666666666667,0.47753328412388474,0.0060819317532647,0.54,1.928,0.002063976334935282,-0.1399340925719099,0.54,1.4276666666666666,-0.06665760660338518,1,1,-1,1
0.0146730505188967,0.55,3.327,0.0031757025881847833,1.7066071010099018,0.84,7.315333333333333,0.39720029631024506,0.0081141951606977,0.39,1.06,0.002753649246349501,-0.2838608768448751,0.75,3.1106666666666665,-0.1352171319444131,-1,-1,-1,1
0.3165727727663556,0.37,1.4509999999999998,0.06851615296548047,-0.0607610411385763,0.52,3.2350000000000003,-0.01414168705267884,0.0714005285184327,0.57,2.7060000000000004,0.024230623943586858,-0.0437849970723629,0.36,0.6646666666666667,-0.02085698385816962,-1,-1,1,-1
0.2423261431077987,1.0,7.615666666666667,0.05244688272975,1.5466765527934312,0.99,6.4353333333333325,0.35997763322449394,1.2421482910285346,0.8,2.748666666666667,0.4215378897974323,-0.5603400807917374,0.86,2.167333333333333,-0.2669180039190997,1,1,1,1
-0.1120997192838393,0.65,5.151333333333333,-0.02426185122214411,0.0687025119260491,0.32,0.9246666666666664,0.015990006181350422,0.4894654540379792,0.59,3.234,0.16610596022562338,0.0329864414016243,0.37,0.7853333333333334,0.015713091740421754,-1,-1,-1,-1
0.4477598700962799,0.97,8.256333333333334,0.09690910397389937,-0.0554572867428375,0.63,3.265333333333334,-0.012907277084328431,2.2366372282520355,0.89,4.262666666666666,0.7590296136534975,-0.4855944735249455,0.67,1.6860000000000002,-0.23131293303931685,1,1,1,1
0.5971761835702383,0.92,7.567000000000001,0.12924742195387165,1.438621154109894,0.94,6.223666666666665,0.33482853103827637,1.9045724768936196,0.99,3.3603333333333336,0.646339465806633,-0.999508572049992,0.96,1.9903333333333328,-0.47611591977260437,-1,1,1,1
0.332708492909202,0.33,0.97,0.07200842256230836,1.5116515991616817,0.91,7.581666666666667,0.3518258319384504,2.185443004300967,0.94,4.101999999999999,0.7416562410135196,-1.147269686657756,0.88,2.490333333333333,-0.5465019284126404,-1,-1,-1,-1
0.8947009708767997,0.91,8.659333333333334,0.19364100090882366,-0.0633555303545572,0.49,2.417333333333333,-0.014745535404623186,1.0385123689917015,0.67,3.377666666666667,0.3524316023417833,-0.0511017481195308,0.5,1.4679999999999995,-0.024342318303500695,1,-1,-1,-1
0.3018128940075699,0.35,1.1766666666666667,0.06532165805692658,2.203077314994601,0.91,8.479999999999999,0.5127501003554992,-0.0215817022338745,0.31,0.6043333333333334,-0.007324008963833932,-0.3511810584352899,0.58,2.168333333333333,-0.16728510121799323,-1,1,-1,1
0.3711832833403471,0.32,0.952666666666667,0.0803355588585202,-0.2268086978622272,0.57,3.537999999999999,-0.052788062315753136,0.7728043146259262,0.61,2.431666666666666,0.2622603938407547,-0.1856385290798616,0.96,4.027333333333333,-0.08842891545873698,-1,-1,1,1
0.1673343246544756,0.51,2.636,0.036216330558734314,-0.15787475998671,0.51,2.8313333333333333,-0.03674419344061208,1.13715009882185,0.67,2.8576666666666664,0.38590549655177403,-0.2338284663440903,0.95,3.817333333333333,-0.11138419262788044,1,-1,1,-1
0.1916191228047257,0.44,2.137666666666667,0.041472313030816284,0.6855951961824882,0.79,6.186666666666666,0.15956725769593813,0.8200084193694721,0.63,3.712666666666668,0.2782796717700387,-0.2772726698869371,0.3,0.0036666666666666,-0.132078839484352,-1,1,-1,-1
0.5230627547647853,0.99,8.264333333333333,0.11320698050826943,0.6518560262064543,0.74,4.883333333333334,0.1517147131332136,0.1572100554999131,0.43,1.1786666666666668,0.05335111397649399,-0.0138206744592714,0.82,3.083333333333333,-0.006583478437366141,1,-1,-1,1
0.0703289788179062,0.48,2.659666666666667,0.01522136925575114,-0.0295205949350378,0.35,1.163333333333333,-0.006870702136720866,2.526711366957181,0.86,5.221666666666666,0.8574697445120487,-0.4293584006944413,0.58,1.907,-0.20452487910079048,-1,-1,1,-1
0.0107811717271566,0.56,3.0903333333333323,0.0023333794778054267,2.154751616402657,0.96,8.282333333333334,0.5015026481512039,-0.0847028921339133,0.35,0.823,-0.02874494025210482,-0.3155895751554074,0.6,2.2463333333333333,-0.15033109774895148,1,1,-1,1
-0.2367293300658994,0.74,5.093666666666668,-0.05123555904215989,1.6163482297840304,0.93,7.225666666666665,0.3761932054723309,1.9069639875454456,0.85,4.626,0.6471510535702519,-0.3893290840395407,0.33,0.0,-0.1854569136526026,1,-1,1,-1
0.2357354850628303,0.44,2.2223333333333333,0.051020460201980984,-0.0805520244471476,0.41,1.7879999999999998,-0.01874789338440207,1.284550126462017,0.67,3.242666666666666,0.43592746015812406,-0.1673067439799598,0.87,3.6716666666666655,-0.07969656941590893,-1,-1,-1,1
0.3517162377737879,0.32,0.9279999999999996,0.07612228726169605,0.0305344018239663,0.66,4.405333333333333,0.007106658260684885,0.3320967746754935,0.5,1.7979999999999998,0.11270101534280096,-0.0894640136696809,0.93,4.121,-0.04261618393879918,-1,1,-1,1
0.2899191643882446,0.43,1.7963333333333336,0.06274748659294792,-0.1511995158264851,0.41,1.771666666666667,-0.035190579280202486,2.68319305555641,0.88,5.797666666666667,0.9105736784629933,-0.2273832504048895,0.43,0.9736666666666668,-0.10831401394123666,1,-1,1,-1
-0.0967116798141582,0.57,3.284333333333333,-0.02093140288026582,-0.2682142988445002,0.58,3.2133333333333334,-0.0624249125136284,3.2717115052097454,0.91,6.357,1.1102944583131218,-0.7046833077060239,0.37,0.0,-0.3356759017171027,1,1,1,-1
0.0927115492049575,0.49,2.7183333333333337,0.020065650723796655,-0.2518089844242954,0.52,2.871666666666667,-0.058606695804631896,2.716281648162256,0.93,5.211999999999999,0.9218026884001931,-0.6051159075134,0.66,1.9570000000000003,-0.28824696949209017,-1,-1,1,1
-0.0271526063180385,0.7,5.170333333333333,-0.005876664981771023,-0.0483428531323255,0.59,3.376333333333333,-0.011251444797856223,0.7117414600152245,0.61,3.0306666666666664,0.24153798326907577,-0.0404807184890385,0.53,1.8216666666666663,-0.019282990717062548,1,1,-1,-1
0.3398917087255573,0.36,1.3166666666666669,0.07356309294459262,0.3301854159683515,0.71,5.194333333333333,0.07684823588413617,0.0704577274280865,0.31,0.5820000000000001,0.02391067310921894,-0.3350332984458442,0.8,3.862333333333333,-0.1595931155616084,-1,1,-1,1
-0.1947737249486048,0.71,5.396999999999998,-0.0421550666395569,-0.055109855806644,0.38,1.4146666666666663,-0.01282641507999144,2.1431138413614668,0.82,5.097333333333332,0.7272913329334756,-0.116251765537272,0.4,0.8013333333333333,-0.055376529848509416,1,-1,1,-1
0.2677472075426839,0.42,1.9406666666666668,0.05794878841843479,-0.120023351569102,0.6,3.581333333333333,-0.027934555516137768,0.2879464727672274,0.46,1.5666666666666669,0.09771808195654676,-0.0533415137510377,0.95,4.284333333333334,-0.025409230687786517,-1,1,-1,1
0.3556020101729444,0.84,7.238666666666668,0.07696328875959223,-0.1061672405082898,0.47,2.1693333333333333,-0.024709647207830934,2.2326151679528543,0.86,4.366666666666666,0.7576646793510473,-0.4585326633172095,0.67,2.081,-0.21842203943613178,1,-1,1,-1
0.3168205374100616,0.35,1.2036666666666669,0.06856977690818171,2.308007741452988,0.94,8.815,0.5371718881569023,-0.0712757949598305,0.33,0.8130000000000001,-0.02418829411754285,-0.1486079660962425,0.42,1.1363333333333332,-0.07078940635629646,-1,1,-1,-1
0.0178843222228475,0.54,3.1133333333333337,0.0038707212449029314,0.0515996975839364,0.33,1.0420000000000005,0.012009451476986243,-0.051797316779047,0.49,2.051,-0.01757803940955309,0.0035817745510722,0.43,1.2386666666666666,0.0017061783485300137,1,-1,1,1
0.0983200680010427,0.51,2.9933333333333336,0.02127950789914495,0.3260114322949494,0.69,4.916333333333332,0.07587677177216315,-0.0378414832833582,0.46,1.8233333333333337,-0.012841960275824413,-0.0315800085812105,0.53,1.786,-0.015043137450268652,-1,1,-1,1
-0.0987510380887011,0.73,5.757,-0.02137278317418366,0.0323565801803242,0.35,1.1623333333333334,0.007530756919741898,0.0605369259347856,0.39,1.222,0.020543930380681703,0.030920483948452,0.7,3.2783333333333338,0.014728972883881324,1,-1,-1,1
-0.1215438053543405,0.75,5.949333333333332,-0.026305843951434166,-0.006850934526113,0.32,0.8020000000000002,-0.0015945048055664827,1.360556407601997,0.71,3.419666666666666,0.4617211013799526,-0.1330524716057262,0.76,2.992333333333334,-0.0633795463771272,1,-1,1,1
0.2362868158433237,0.46,2.433,0.05113978525877841,-0.114971509636188,0.58,3.348666666666667,-0.026758776327431393,0.2080099479687482,0.38,1.0573333333333332,0.07059066550823401,-0.1831093322319326,0.98,4.48,-0.08722413251118519,-1,1,-1,1
-0.0483924237382691,0.66,4.696,-0.010473619314282269,0.0187707143062626,0.32,0.8423333333333333,0.004368746198225975,1.5961548031021262,0.73,3.348666666666666,0.5416742367632899,-0.3318253516187952,0.97,3.7146666666666666,-0.1580650100537092,1,-1,1,-1
0.3607667697344345,0.33,1.0603333333333336,0.07808110269239735,-0.3146455156611378,0.53,2.7293333333333334,-0.07323143796796418,2.8408634132457062,0.98,6.035333333333335,0.964081001496798,-0.2457257339672155,0.41,0.7900000000000001,-0.11705145619676333,-1,1,1,-1
0.3172125295298539,0.38,1.2303333333333333,0.0686546161437428,-0.1723856901498428,0.46,2.381333333333333,-0.04012150609630353,1.6569028473480638,0.75,4.793666666666667,0.5622898126697299,-0.0892678600324232,0.38,0.7376666666666669,-0.04252274615143919,1,-1,-1,-1
0.2849073736317939,0.38,1.1466666666666667,0.061662779847325815,2.087694580916054,0.91,8.270666666666667,0.4858956145526657,-0.1474363350483751,0.51,2.0516666666666667,-0.05003428495988772,-0.1586610003152258,0.5,1.3830000000000002,-0.07557816932194043,1,1,-1,1
-0.0340678379819636,0.58,3.546666666666666,-0.007373335293424497,0.0049241817713858,0.35,1.1663333333333332,0.0011460672216367389,0.4438136705883011,0.56,2.159333333333333,0.15061348110710196,0.0719392057242678,0.83,3.847,0.03426824147277772,1,-1,1,1
0.3244947853519584,0.33,0.9713333333333334,0.07023072185075294,1.369628782554857,0.89,7.295333333333334,0.3187710621524439,1.4222853719552138,0.79,3.4653333333333336,0.48266956426540225,-0.7078090014286942,0.78,2.632,-0.33716482595778663,-1,1,1,-1
0.6047224722334335,0.97,8.062333333333333,0.13088067254535807,0.5786006090732281,0.76,4.880333333333332,0.13466505162973716,0.8515876857710971,0.65,2.413666666666667,0.2889964737947546,-0.2070293104742333,0.79,2.54,-0.0986184144215599,1,-1,-1,1
0.884107307269308,0.87,7.643,0.19134820399564298,0.5409200597753561,0.8,4.926333333333332,0.12589517991328242,1.456217995866591,0.79,2.8973333333333344,0.4941850063283204,-0.5830233051900762,0.98,2.635666666666667,-0.27772315812170245,-1,1,1,1
0.2410076360512896,0.79,6.651666666666666,0.05216151696572544,-0.112119755805728,0.57,3.115333333333333,-0.026095051521767398,1.7564861778609662,0.76,3.3426666666666667,0.5960846077892804,-0.4493555133819304,0.97,3.093333333333333,-0.21405050395908742,-1,-1,-1,-1
0.7342590399427005,0.95,8.44233333333333,0.1589163978234187,-0.0594519979830758,0.6,3.0369999999999995,-0.013837016851236452,1.3554474036085815,0.72,3.2010000000000005,0.45998729972526636,-0.2136461636237885,0.71,2.3713333333333333,-0.10177035249532676,1,1,-1,-1
0.1002624866673453,0.65,4.916666666666667,0.021699907459411673,0.0738465522142006,0.63,3.861666666666666,0.017187243861585384,0.1497313415292099,0.39,1.0976666666666666,0.050813122878025065,0.0438339999029158,0.86,3.9903333333333335,0.02088032635706616,-1,1,-1,1
0.3446086768649994,0.34,1.1373333333333333,0.07458399094460426,-0.0979815061142941,0.42,1.918,-0.02280447751476683,1.3474187206435362,0.71,3.3443333333333327,0.45726267006600446,-0.232839039414848,0.87,3.6513333333333335,-0.11091287909877504,-1,-1,1,1
0.1811860752621878,0.47,2.0046666666666666,0.03921427840871619,1.7769985328775189,0.95,7.785000000000001,0.41358338623116164,0.7084916462329724,0.65,2.708666666666667,0.24043512006514156,-0.4583765284313417,0.71,2.493666666666668,-0.21834766458145588,1,1,-1,-1
0.2832222049971318,0.39,1.6396666666666668,0.061298057161492205,-0.1433701157333966,0.43,1.991,-0.03336834378436637,1.6812050647055692,0.77,4.060999999999999,0.5705370610025347,-0.3281451984321082,0.68,2.697,-0.1563119690409745,-1,-1,1,-1
0.1089855102504779,0.51,2.383,0.023587839933580927,1.4698339378884908,1.0,7.479333333333334,0.3420930777275464,1.5394006772942077,0.82,3.4596666666666667,0.5224140448818856,-0.7705929088712677,0.82,2.4000000000000004,-0.367071940988956,1,1,1,1
0.6148531131745969,0.96,9.054,0.13307325701273867,0.3740036171860024,0.63,4.293333333333334,0.08704660110664904,-0.0615919973275931,0.38,1.1810000000000005,-0.020901981485949857,0.0383998423091827,0.36,0.6903333333333332,0.01829176532489513,1,-1,-1,-1
0.1531203955554021,0.46,2.353,0.033139996065775945,-0.0933408947386391,0.66,4.238333333333333,-0.02172440922466063,2.4933653966783407,0.89,5.210666666666666,0.8461533903809724,-0.4219984319834156,0.56,1.4546666666666672,-0.2010189579207845,-1,1,1,1
0.737331148125631,0.89,7.624666666666666,0.15958129718399489,0.4966790327125538,0.8,5.041,0.11559840507388564,1.7039884892263886,0.82,3.9203333333333337,0.5782688888078226,-0.3311858833259262,0.56,1.2169999999999996,-0.15776039932505856,1,1,-1,1
0.0225526587637991,0.78,6.316999999999999,0.004881093860776154,2.148898174927716,0.97,7.791,0.5001403025434156,-0.1446144284998043,0.48,1.7630000000000003,-0.04907663719731251,-0.0450873391363114,0.36,0.557,-0.021477354515285284,-1,1,-1,-1
1.015221839405382,0.9,8.447333333333335,0.21972544964861276,0.5232915321511022,0.69,4.796666666666668,0.1217922692950602,0.0160120786510077,0.35,0.857,0.0054338905383248225,-0.097064133402676,0.59,2.087,-0.04623650106087775,1,-1,-1,1
0.0652652363717654,0.5,2.922333333333333,0.014125418555424672,0.0615556006655582,0.33,1.0243333333333335,0.014326614959850081,0.1828104755151457,0.37,0.8843333333333335,0.06203892291934846,-0.1285879371094953,0.97,4.768666666666666,-0.06125286531858479,-1,-1,1,1
0.1812917309650088,0.49,2.7343333333333333,0.03923714557519074,0.2031523082386552,0.68,4.610333333333333,0.04728221099089164,0.1754373754579363,0.47,1.4613333333333332,0.05953677316651353,-0.0714372214248024,0.8,3.729,-0.03402912124596347,-1,1,1,-1
0.0481504766289653,0.65,4.402333333333333,0.010421254466207196,0.223544573374256,0.64,4.391333333333333,0.05202836126151021,0.3161331207245905,0.56,2.029,0.10728355830605049,-0.0173446333565774,0.72,3.091999999999999,-0.008262116298560773,1,-1,1,-1
0.3473544302155377,0.31,0.8353333333333336,0.0751782570115405,1.3611106133438282,0.86,7.329333333333334,0.31678852069188196,0.699821373627517,0.69,3.422333333333334,0.23749275928223867,-0.149677241239885,0.45,1.1766666666666663,-0.07129875558324823,-1,1,1,-1
0.2665841703985201,0.83,6.415666666666666,0.05769707115867893,1.7595500720155526,0.94,6.942666666666666,0.4095223848322869,0.7910611757291501,0.72,2.771,0.2684560781719752,-0.3227225907094049,0.63,1.6599999999999997,-0.15372890979000112,1,1,1,1
-0.1081266059029655,0.58,4.074000000000001,-0.02340194643066648,0.0384150155009039,0.34,1.1246666666666667,0.008940813342855743,-0.0413667865382079,0.35,1.0206666666666668,-0.014038314129610156,-0.0182172897355927,0.49,1.9420000000000004,-0.008677806174724755,-1,-1,-1,-1
-0.026179104718258,0.67,4.466333333333333,-0.00566596908414268,1.2299314921326028,0.85,6.536333333333333,0.2862575415438502,1.0751805647563395,0.75,3.524,0.3648753934550857,-0.193343584743074,0.49,1.2613333333333334,-0.09209921881237947,1,1,1,1
-0.0757743222742846,0.65,4.827666666666667,-0.016399910233696077,0.017062636365677,0.33,0.941,0.003971203574783172,1.926468181562618,0.79,3.826,0.6537700352551123,-0.3426581131809278,0.91,3.450333333333334,-0.1632251961482154,-1,-1,1,1
0.1143564190819379,0.78,5.783666666666668,0.024750270953293286,0.4205023092240658,0.78,4.962333333333333,0.09786883092429613,1.587874701794619,0.76,3.1203333333333343,0.5388642852802946,-0.584369278582209,0.98,2.838333333333333,-0.2783643125624997,1,1,-1,1
-0.2085801515984613,0.72,6.077333333333334,-0.04514320498127846,0.0745024526368117,0.31,0.8119999999999997,0.017339899878343418,0.5638732105890054,0.59,3.151333333333334,0.191357122995496,0.0129347797548768,0.43,1.2016666666666669,0.006161482484755724,-1,-1,-1,-1
0.0341179713761077,0.64,4.680333333333333,0.007384185712656194,-0.2330609203729343,0.56,2.805,-0.054243221287247435,2.757804575524193,0.98,4.5183333333333335,0.9358939907871807,-0.9532449126230592,0.99,2.832333333333333,-0.4540782250733748,-1,1,1,1
0.5626910641002185,0.88,7.592333333333332,0.12178377402232769,0.2257854429303538,0.76,4.691333333333334,0.05254990722903134,2.4398710296676573,0.93,5.167333333333333,0.8279994366633685,-0.2761895527722514,0.31,0.001,-0.13156289663433485,1,1,-1,-1
0.5498025359899801,0.83,7.1196666666666655,0.1189942973538691,0.4564208569735104,0.79,4.969999999999998,0.10622860969274878,1.823073903052808,0.83,3.899666666666667,0.6186819493196851,-0.426919254795312,0.64,1.5933333333333335,-0.2033629919237334,-1,1,-1,1
-0.1072023219776205,0.65,4.949333333333333,-0.02320190276216309,-0.0482935978846124,0.39,1.518666666666667,-0.01123998099990595,2.391849690188363,0.84,4.803333333333334,0.8117028203450494,-0.4335644456256005,0.67,2.1726666666666667,-0.20652842865204293,-1,-1,1,1
-0.0760587006733457,0.71,4.804333333333333,-0.016461458527062826,0.696077550456482,0.82,5.631,0.16200694883585867,2.2427784964609634,0.94,4.259000000000001,0.7611137265248585,-0.7544648423154412,0.74,1.889,-0.35938933629990183,1,1,1,1
0.92772216421674,0.92,7.768666666666666,0.20078780988488135,1.6720726517087776,1.0,6.770666666666666,0.38916265631261443,0.1531100018946973,0.51,1.451,0.05195971171214123,-0.2541276294438717,0.8,2.55,-0.12105369920354103,1,1,-1,1
0.1624619100834383,0.46,2.235,0.03516178913641555,1.0714936639414594,0.83,6.6370000000000005,0.2493822981049629,2.252546196828961,0.98,4.322666666666667,0.7644285125540611,-0.930173510906557,0.77,2.208,-0.44308816260080774,-1,-1,1,-1
0.00855427048596,0.72,4.976666666666666,0.0018514090772951649,1.3459013443226766,0.86,6.441666666666666,0.313248674784591,0.8212478798620579,0.65,2.545666666666667,0.2787002975232645,-0.3420435954741228,0.78,2.6213333333333333,-0.16293247063152277,1,1,-1,1
0.4810682713688559,0.93,7.655666666666666,0.10411807364202606,1.4254302293428731,0.92,6.424666666666667,0.3317584399651955,2.1568557406369786,0.97,4.662666666666667,0.7319548109290147,-0.5083457547116632,0.36,0.0,-0.24215050609384536,1,1,1,-1
0.1538057497416751,0.48,2.709,0.03328832793857686,-0.0080804051487131,0.38,1.508,-0.0018806550831040117,0.9995497304572968,0.63,3.0466666666666664,0.3392091646124415,-0.1196571555452727,0.79,3.386,-0.056998687417922037,-1,-1,-1,1
0.0144322207501312,0.59,3.4113333333333338,0.0031235795672086347,0.6584336183100374,0.8,5.7620000000000005,0.15324559949305888,0.8208077065262966,0.64,2.5420000000000003,0.278550919433352,-0.2273171558373206,0.86,3.2086666666666663,-0.1082825297932163,1,1,1,1
0.6307399849069792,0.94,7.921666666666666,0.13651166810617227,0.4706650080216326,0.77,4.915000000000001,0.10954383146444652,2.045007362490784,0.91,4.199666666666666,0.6939977250951068,-0.4385154191930567,0.55,1.1853333333333331,-0.20888682496774894,1,-1,1,-1
0.2187584267575189,0.42,1.9356666666666664,0.04734609896874539,-0.1253219272950199,0.63,4.328666666666666,-0.029167760187037966,2.65790851818943,0.85,5.911666666666667,0.9019930680776136,-0.2759108857221753,0.3,0.003,-0.13143015358183138,-1,-1,-1,-1
0.2050580898948115,0.47,2.186333333333333,0.04438092174279151,0.3041023601058432,0.69,5.0520000000000005,0.0707775957753881,0.3694365546074634,0.55,3.033,0.12537271658145888,-0.3510184397503519,0.34,0.0,-0.16720763780555578,1,1,-1,1
-0.0023988462069222,0.54,2.880333333333334,-0.0005191846165982462,-0.086774057475969,0.64,4.293666666666667,-0.02019602597522366,2.543866052591801,0.9,5.418,0.8632913924060923,-0.2947697910848497,0.48,0.9713333333333334,-0.14041359336788367,1,-1,1,1
0.121982854499945,0.48,2.6386666666666665,0.026400867784838192,-0.100700637412995,0.53,3.185,-0.02343733539805545,0.0637842833109749,0.44,1.6293333333333335,0.021645959973817873,-0.0397283951045128,0.67,2.9636666666666667,-0.018924621464205378,-1,-1,-1,1
0.9070246872429744,0.9,8.380666666666666,0.19630823482243379,0.2156516854133667,0.67,4.104666666666667,0.05019134942969866,1.3280205043751914,0.67,3.784,0.4506796531986533,-0.6336308813304798,0.37,0.0,-0.3018300775972717,1,1,1,-1
0.0479402271669364,0.62,4.407666666666667,0.01037574997074664,-0.0037116175452251,0.59,3.6823333333333337,-0.0008638517839761176,0.5729520140059949,0.55,2.031333333333333,0.1944381235989864,-0.0255964174530647,0.97,3.937,-0.01219285374767141,-1,-1,-1,1
0.7931870392306717,0.91,7.564000000000001,0.17167024199606404,1.0324339047598403,0.86,5.653666666666665,0.24029142539526596,1.8398251960201493,0.89,3.4466666666666668,0.6243667010838925,-0.7964250906523302,0.83,2.027333333333333,-0.37937710107697625,1,1,1,-1
0.7483698983334861,0.88,8.234666666666666,0.16197042462278233,-0.128430447794372,0.5,2.366333333333334,-0.0298912455532353,2.3500425000641125,0.87,4.392,0.7975150499873379,-0.5103875220784535,0.68,1.9736666666666665,-0.24312310200245998,-1,-1,-1,-1
0.0051457452940115,0.59,3.8603333333333336,0.0011136986564100465,0.1455073638512383,0.72,4.694333333333333,0.033865772621497585,2.193875973325895,0.84,4.237666666666667,0.7445180699860907,-0.6371473055895853,0.78,2.386,-0.30350512633347304,-1,1,-1,1
0.059026810151245,0.76,5.901333333333332,0.012775229903842484,0.5668592534425239,0.73,5.114999999999999,0.13193233715032365,0.0956273170289835,0.3,0.515,0.03245227459437188,-0.1678774352914085,0.71,3.303666666666666,-0.07996841822867033,1,1,-1,-1
0.3392735226559991,0.32,0.956,0.07342929833258964,-0.0202667324886167,0.39,1.6923333333333337,-0.004716933466968105,-0.0838960090753742,0.42,1.4163333333333332,-0.028471114828629632,-0.0251892814137568,0.47,1.7549999999999997,-0.01199891449067226,-1,-1,1,-1
0.879310548610273,0.93,8.509000000000002,0.19031003685590767,-0.110012032661388,0.58,2.8536666666666672,-0.0256044944058522,1.139702073354289,0.71,3.093333333333333,0.3867715396538665,-0.153848559886168,0.68,2.1950000000000003,-0.07328576326830119,1,1,1,1
0.8529614799734473,0.93,8.829333333333334,0.18460728231563925,0.9730089395784534,0.8,5.908333333333333,0.22646070023051937,0.3350106666128717,0.34,1.217,0.11368987944803842,-0.3906958835506434,0.32,0.0,-0.1861079886154103,1,1,-1,-1
0.3521927640992542,0.3,0.7613333333333332,0.07622542231757094,-0.1792630828590891,0.62,4.143333333333334,-0.041722168850102,2.1564818269874784,0.84,4.543000000000001,0.7318279188566952,-0.5793616442023151,0.71,2.3666666666666667,-0.2759789258681384,-1,-1,1,1
-0.0694833086168822,0.7,4.537000000000001,-0.015038340032026734,1.5474223980273356,0.93,6.858999999999999,0.3601512232369421,2.009329048592102,0.92,3.7003333333333335,0.681889862240884,-0.9987752527698142,0.9,2.184333333333334,-0.4757666031250715,1,1,1,1
0.025325809621016,0.7,5.245666666666667,0.005481289596717283,0.0077205269782885,0.49,2.6630000000000007,0.0017968960762162216,0.2364594030772873,0.43,1.4663333333333337,0.08024532861002051,0.063238107427241,0.79,3.7923333333333336,0.030123473199080954,1,-1,-1,-1
-0.1375181021553722,0.7,4.974333333333334,-0.029763176537465682,0.1242329852380779,0.7,4.559333333333333,0.02891431690332838,2.679058318055171,0.86,5.557333333333335,0.9091705058033945,-0.5985492854596348,0.36,0.0,-0.2851189590013796,1,1,1,-1
-0.0870673192303126,0.67,5.339,-0.018844064543356125,0.0234059228799861,0.32,0.8533333333333336,0.00544755702577572,0.4148315923135082,0.55,2.388,0.14077806595889597,0.0799330989085533,0.7,3.055333333333334,0.03807613258289986,-1,-1,-1,1
0.8638079668581868,0.92,7.918000000000001,0.18695479801649637,1.7467812498946245,0.9,6.659666666666666,0.40655053505680894,-0.0004842376466915,0.47,1.384,-0.000164331841231121,-0.1998737423454395,0.63,2.0726666666666667,-0.09520985946124706,1,1,-1,-1
0.192300418701599,0.44,2.2066666666666666,0.04161976656409717,0.019208804544086,0.31,0.7836666666666668,0.004470708490642964,2.3802343921291755,0.84,4.412999999999999,0.8077610299254981,-0.5994863479539836,0.91,3.380666666666666,-0.28556532873132223,-1,-1,1,1
-0.0060602133197509,0.57,3.206000000000001,-0.00131161786021929,-0.0606909517569276,0.67,4.164666666666666,-0.014125374262732875,2.488729498428729,0.9,4.468333333333333,0.844580142823035,-0.7711589493355251,0.82,2.629666666666667,-0.3673415743706044,1,1,1,-1
0.0309984192641152,0.67,4.394333333333334,0.00670901801639062,2.0240664768200043,0.95,7.626000000000001,0.47108663960719976,0.0521183066386046,0.35,0.7186666666666665,0.01768697116031229,-0.3845768930641933,0.85,3.383666666666666,-0.18319320742693013,1,1,-1,1
0.0145312821993961,0.63,4.665333333333334,0.0031450195329754487,-0.0343435594840206,0.5,2.766,-0.007993211791588791,0.6628152084763017,0.62,2.666666666666667,0.2249342742124555,-0.0010272383177594,0.68,2.9106666666666667,-0.0004893249844596803,-1,-1,1,-1
0.0623835358687925,0.69,4.976,0.013501729314126227,-0.1450747182362217,0.58,3.086,-0.033765077525139305,1.5403365137543057,0.75,3.2433333333333336,0.5227316321856192,-0.317716812966363,0.95,3.3926666666666665,-0.1513444075046256,1,1,1,1
0.1345381254243647,0.51,2.948000000000001,0.02911821727659465,0.3630251899685666,0.73,5.170333333333333,0.08449145262449077,0.1547581702187221,0.44,1.4539999999999995,0.05251903735977795,-0.1080414524267681,0.78,3.565333333333333,-0.05146554710404816,-1,1,-1,-1
0.2391342981499047,0.43,2.0356666666666663,0.0517560686225666,0.1479998850611306,0.64,4.575,0.03444588866727223,0.1089247499594858,0.42,1.3936666666666666,0.03696491761592723,-0.1335012903347778,0.74,3.509,-0.06359334118386438,-1,-1,-1,-1
-0.0168837019103502,0.7,4.820000000000001,-0.0036541560179178837,0.1803867349122274,0.74,4.688333333333333,0.04198369063106262,2.3830743630451185,0.92,4.377,0.808724808047353,-0.7308742060942324,0.74,2.1103333333333336,-0.3481519364650558,1,1,1,1
0.027899835055241,0.6,3.809333333333333,0.006038388423780848,1.8146146397626024,0.98,7.500666666666667,0.42233825944829023,0.2481634344262364,0.5,1.4813333333333332,0.08421723173349843,-0.3830980460774675,0.97,3.389666666666666,-0.18248875864782282,-1,1,-1,1
-0.0491043042195094,0.52,3.105,-0.01062769229889045,-0.0540670643932068,0.37,1.3453333333333333,-0.012583713020353968,2.892301698660083,0.98,5.549666666666667,0.9815371993155142,-0.5552418213570256,0.6,1.8706666666666671,-0.26448944797883533,-1,-1,1,-1
-0.0811071460206722,0.63,4.258666666666668,-0.017554098461421867,-0.0400630853794299,0.38,1.3296666666666668,-0.009324389529608478,1.368180960249747,0.69,3.706333333333333,0.4643085845790163,-0.1551098101629904,0.67,2.5446666666666657,-0.07388655985214752,1,1,-1,1
0.0378437505989355,0.63,4.133,0.008190559731862463,-0.1068498676462943,0.59,3.297666666666666,-0.024868523671736628,0.5965720727784705,0.55,2.046,0.20245387325122494,-0.0752192553429584,0.99,3.979666666666668,-0.03583069314630328,1,1,-1,1
0.2342192374090372,0.4,1.643666666666667,0.05069229724825308,0.0946657983158987,0.71,4.860666666666666,0.022032770823038256,2.049699274746462,0.84,4.387333333333333,0.6955899816764329,-0.573546006569202,0.67,2.226,-0.2732086468148285,-1,1,1,-1
0.0185420939369604,0.6,3.731333333333333,0.004013083416439989,0.3685856962754421,0.66,4.846333333333333,0.0857856197186151,0.0280368594656961,0.36,0.9496666666666672,0.009514643832042435,-0.1399982785462867,0.67,3.1143333333333327,-0.06668818159301657,1,-1,-1,1
-0.0475119415086506,0.65,4.215333333333334,-0.010283055689366704,2.122036264063823,0.95,7.976,0.4938883896407422,-0.0495678743732188,0.57,2.14,-0.016821451445003743,-0.0808649164829304,0.44,1.0976666666666666,-0.03852000389515374,1,1,1,-1
0.0014315976612371,0.81,6.050333333333334,0.00030984207354666627,1.3588760994584863,0.86,6.471666666666667,0.3162684539601533,1.6858532287171828,0.86,4.058000000000001,0.5721144710936161,-0.3055004110755854,0.51,0.9653333333333336,-0.14552512432368211,1,-1,1,1
-0.1627453516699279,0.67,5.172333333333333,-0.03522313467452673,0.0209894757815722,0.32,0.8370000000000001,0.004885146671957285,2.9430372696177454,0.93,4.771666666666666,0.9987549225725755,-0.915549876458813,0.99,3.052,-0.43612219416371295,-1,-1,1,1
0.3093450473403976,0.37,1.4146666666666663,0.06695184932511995,-0.1634336445550821,0.6,3.638,-0.038037983086984264,0.9885344071989324,0.66,3.518333333333334,0.33547098282263066,-0.1392601914353366,0.56,2.0686666666666667,-0.06633659378924062,-1,1,-1,-1
-0.0204270271492807,0.66,4.105666666666666,-0.004421041344016942,1.5022449760128893,0.95,6.977999999999999,0.3496365093346899,1.907070436743344,0.89,3.6763333333333335,0.6471871783796461,-0.9058539136706388,0.86,2.203333333333333,-0.43150352217823484,1,1,1,1
0.1438750960927564,0.48,2.603,0.031139026915274096,-0.0954765772622052,0.55,3.344,-0.022221473681197274,0.4029010067885714,0.51,1.863,0.13672927896417628,0.0174917548989226,0.94,4.165,0.008332197646946192,-1,-1,-1,1
-0.0025779164083186,0.7,5.3020000000000005,-0.0005579409543692469,0.0403690567053707,0.62,3.859333333333333,0.009395602113485694,-0.0375004976587507,0.41,1.4896666666666667,-0.0127262427228668,0.0072394695699731,0.46,1.5096666666666665,0.0034485214127819653,1,1,-1,-1
0.5225246305151083,0.95,7.719666666666666,0.11309051375377531,1.0331626200381478,0.86,5.656333333333333,0.2404610285360816,1.9522744065206863,0.93,3.866666666666666,0.6625276865685915,-0.6472740975793545,0.68,1.4543333333333337,-0.3083290238140778,1,1,1,1
0.4623738276463252,0.83,7.838666666666669,0.10007201701338853,-0.0089142211749764,0.37,1.2546666666666664,-0.0020747196528014115,1.7836730927396518,0.76,3.985,0.6053108127527587,-0.2293984378142752,0.65,2.294333333333333,-0.1092739484868364,-1,-1,-1,-1
0.7345972529536828,0.87,7.531333333333334,0.1589895975941788,-0.0271887625741538,0.65,3.528666666666667,-0.00632798524298425,1.851997456880505,0.83,3.585666666666666,0.6284975034962916,-0.4744766859670455,0.84,2.5033333333333334,-0.22601697480845417,1,1,1,1
0.3509860171363557,0.31,0.8173333333333332,0.07596424489925391,1.4790225466701816,0.98,7.734666666666666,0.34423165908502856,1.5954084567037456,0.79,3.4350000000000005,0.541420955180001,-0.8893104004544417,0.93,2.8643333333333323,-0.42362301946774283,-1,1,-1,1
0.0356582980585136,0.74,5.351666666666668,0.00771756011395515,0.2353753048141227,0.69,4.515666666666665,0.05478187730553768,1.832559560384687,0.82,3.5116666666666663,0.6219010206688159,-0.5466549742813043,0.89,2.822333333333333,-0.2603991032757193,1,-1,1,-1
0.77873461566156,0.88,8.283,0.16854228991310333,-0.0509391941096688,0.47,2.252333333333333,-0.011855724133687491,1.024851390829944,0.66,3.347333333333333,0.3477955858947391,-0.0479647116761563,0.52,1.6376666666666664,-0.022847990957679067,1,-1,-1,-1
0.1502065520926345,0.45,2.165666666666666,0.03250935009244141,2.0132805275109598,0.93,8.136333333333335,0.4685762889476926,0.4395180682976116,0.63,2.9936666666666665,0.14915571705581712,-0.1654740729618948,0.46,1.201,-0.07882357655541052,-1,1,-1,-1
0.034368002380956,0.59,3.627333333333333,0.007438300166102709,-0.0830090799979945,0.54,3.193666666666667,-0.019319755057935244,0.3179540466476775,0.49,1.8023333333333336,0.10790151131265968,0.0887303547572111,0.85,3.8773333333333326,0.04226670550742015,1,-1,-1,1
0.3416905084950663,0.34,1.101,0.07395240892740745,1.7759021283556722,0.89,7.846333333333333,0.4133282061134323,-0.0781007348369928,0.43,1.4733333333333332,-0.026504419152365486,-0.2687604768582594,0.59,2.336,-0.12802405623740237,-1,1,-1,-1
0.3451858294756028,0.31,0.825666666666667,0.07470890464519503,0.2155552297841829,0.72,5.3373333333333335,0.05016890008885745,1.2972207422854225,0.73,3.2216666666666667,0.4402273852920303,-0.4063494146793061,0.87,3.2836666666666674,-0.19356454834828626,-1,-1,1,1
0.9760178202163328,0.94,8.474,0.2112404856634093,0.1640398808222745,0.62,3.6633333333333336,0.03817908013552012,0.197052899966608,0.39,0.947,0.06687226012411772,-0.0955042666978167,0.98,3.739,-0.04549345853810726,1,-1,-1,1
0.3617832718355702,0.31,0.8779999999999996,0.07830110523033686,-0.1343752321490683,0.48,2.693333333333334,-0.0312748505469029,1.064384563127824,0.66,4.117666666666667,0.36121164108541826,-0.3464112504286626,0.31,0.0113333333333333,-0.16501300311926825,-1,-1,1,-1
-0.075908357515801,0.81,6.717333333333333,-0.01642891961131959,-0.1433315507628818,0.52,2.4713333333333334,-0.03335936807009293,2.974954557644357,1.0,6.009,1.0095864362815015,-0.3064002425626708,0.34,0.0,-0.14595375906288732,1,1,1,1
-0.1501152327462169,0.58,3.8686666666666656,-0.03248958575752031,-0.1295425841829409,0.45,2.1733333333333333,-0.030150087147657108,2.3844667771444565,0.83,5.175000000000001,0.8091973404377274,-0.2808039954851986,0.53,1.3896666666666666,-0.13376098647363135,-1,-1,-1,1
-0.136122498157813,0.63,4.286666666666666,-0.02946112460754,-0.0394038100240239,0.39,1.587,-0.009170948021974795,2.2983102235167188,0.75,5.367666666666667,0.7799590827588609,-0.658172585201009,0.36,0.0,-0.31352051851779184,1,-1,-1,-1
0.6800248057354832,0.96,8.040666666666665,0.14717842979023632,0.3520702671269298,0.75,4.415333333333334,0.0819417746135537,1.3594502230013303,0.73,2.765333333333333,0.461345704395825,-0.4637741369697736,0.99,2.77,-0.22091881547071454,1,1,-1,1
0.7364751017328812,0.88,7.650999999999999,0.15939602223100804,0.823776130973938,0.84,5.447666666666665,0.19172785764370084,1.8827324179278289,0.89,3.842666666666666,0.6389277803935591,-0.5640838467927975,0.64,1.5366666666666664,-0.2687013468966915,-1,1,1,-1
0.1058515780619053,0.77,6.165666666666668,0.022909559943361555,0.0582316070748571,0.64,3.878000000000001,0.013552979810682743,2.1757638204231293,0.84,3.8523333333333336,0.738371494114704,-0.6270906849827735,0.92,2.682000000000001,-0.29871465499194577,-1,-1,-1,1
0.5516756329502446,0.98,9.02533333333333,0.11939969354990702,0.0604720263862743,0.45,2.083,0.01407442098705398,0.1327031385892672,0.35,0.8276666666666669,0.04503439840028799,0.0549177933862692,0.78,3.6586666666666674,0.026160091510128252,1,-1,-1,-1
1.0241603250821845,0.9,8.243999999999998,0.22166001479317607,0.5730163531227959,0.76,4.800333333333334,0.13336535698011842,0.1258723072805256,0.39,0.7293333333333334,0.04271627403764454,-0.1510934310387943,0.96,3.630666666666666,-0.07197335761021971,-1,1,1,1
0.2135799455069573,0.46,2.3243333333333327,0.04622531523743501,0.1917311911864239,0.76,5.208333333333332,0.04462402969382814,2.507186324743186,0.92,4.346666666666666,0.8508436877420652,-1.0078639239112728,0.92,2.759000000000001,-0.4800959917276636,-1,1,1,-1
-0.0557993663771139,0.63,4.114333333333334,-0.012076711110253564,-0.1291241943915229,0.5,2.6623333333333346,-0.030052709989771106,2.324212082844624,0.83,4.202333333333333,0.7887491887403894,-0.6273924711421559,0.89,3.0903333333333327,-0.29885841083243275,1,-1,-1,-1
0.3102640374497314,0.84,7.846666666666667,0.06715074724787767,0.0777992644794312,0.33,0.998,0.018107208674839507,1.1844006236934457,0.61,3.913333333333334,0.40194052770711297,-0.511769300479855,0.34,0.003,-0.24378131215983348,1,-1,-1,-1
0.3605920386709905,0.36,1.3493333333333333,0.07804328547847167,0.4591704961993548,0.74,5.6483333333333325,0.1068685680725102,-0.0070609489329125,0.33,0.7739999999999999,-0.0023962175326770153,-0.2270754542830526,0.63,2.727666666666667,-0.10816739525506547,-1,1,-1,1
0.1823150883013522,0.47,2.036333333333333,0.03945863179835056,0.2536309532919301,0.78,5.424333333333334,0.05903074570672377,2.4652605996679844,0.97,4.396666666666666,0.836615691130007,-0.95101878406759,0.9,2.650333333333334,-0.45301780871041614,1,1,1,1
0.0781990383413733,0.78,6.183000000000001,0.016924693889279495,0.7312861048686408,0.78,5.621999999999999,0.17020148185806933,0.3503496148337115,0.58,2.744333333333333,0.11889533511820716,-0.0105113066532946,0.37,0.6556666666666666,-0.005007061044990159,1,1,-1,-1
0.2987857255402085,0.36,1.2406666666666664,0.06466648504267912,1.2328374597385352,0.89,7.157333333333335,0.2869338842084631,2.200873443420828,0.99,4.629,0.7468927452153231,-0.7969358161814784,0.67,1.755,-0.37962038518865027,-1,1,1,1
0.6312876932929781,0.95,8.581333333333333,0.13663020916460775,-0.0547323971317106,0.43,1.717,-0.012738564339513625,1.302668771234775,0.69,2.897333333333334,0.44207623912329375,-0.1444806531639715,0.92,3.2280000000000006,-0.0688233607936184,1,-1,-1,1
0.0062952969445047,0.52,3.186000000000001,0.0013624972376608826,0.0220428049409739,0.36,1.319,0.005130301314744716,0.2943994347196685,0.55,2.5496666666666665,0.09990797183042226,0.0011751992031299,0.57,2.3793333333333333,0.0005598061539048394,-1,-1,-1,-1
-0.0052693657355256,0.69,4.874333333333334,-0.0011404539487443355,1.8560070667304125,0.88,7.424333333333332,0.4319720434908418,-0.0980242896983984,0.49,1.918,-0.03326571595903424,-0.0504240510867787,0.41,0.936,-0.024019497314167755,1,1,-1,-1
-0.0691393342309067,0.72,5.508666666666668,-0.014963893321275967,-0.0323654698841142,0.49,2.645666666666666,-0.007532825933153014,0.9197883788684336,0.67,3.3723333333333327,0.312141195289455,-0.0243999464393314,0.54,1.7003333333333333,-0.011622914766541393,1,-1,1,1
-0.1336774289771263,0.69,5.570999999999999,-0.028931935907794325,-0.0660292012957239,0.45,2.1993333333333336,-0.015367812722840758,1.0955638257268163,0.7,3.9273333333333342,0.37179269703207685,-0.0095747806760259,0.37,0.7013333333333333,-0.0045609468849648034,-1,-1,1,-1
0.6805197703803234,0.94,7.911,0.1472855554694981,1.8020315294278708,0.93,6.802666666666667,0.41940963273010634,0.3832409719255951,0.62,2.37,0.1300574108230377,-0.170787150474867,0.54,1.257,-0.08135446108972082,1,1,-1,1
0.7566087336987808,0.83,7.2923333333333344,0.1637535637702622,0.8191510786458194,0.77,5.367666666666668,0.1906514106078881,0.1514113215928789,0.39,0.91,0.05138324422026384,-0.1535785758932339,0.96,3.610666666666666,-0.07315715639016702,-1,-1,-1,1
0.1849142545836972,1.0,8.78,0.04002117188361337,0.0041313577502364,0.39,1.3896666666666664,0.0009615432407297857,1.144393157605012,0.68,2.8603333333333327,0.38836351524180074,-0.0144767125754992,0.79,3.0716666666666663,-0.0068959822015640364,1,-1,1,-1
0.2144784243163986,0.45,2.238666666666667,0.04641977387961697,0.3204378383827908,0.75,5.371333333333332,0.07457955863381846,0.982568155544716,0.69,3.1980000000000004,0.3334462639138792,-0.2552980191306044,0.65,2.452333333333334,-0.12161121434425484,-1,1,1,-1
0.2606655916223257,1.0,8.397,0.05641610740041134,0.2535149676767703,0.65,4.002,0.059003750904767345,1.0944110025148688,0.72,3.2596666666666674,0.37140147267699486,-0.085511014076246,0.51,1.3736666666666666,-0.04073317253707721,1,-1,1,-1
0.2290204020053921,0.44,2.118333333333333,0.04956710824780358,0.2116896293095029,0.73,5.0906666666666665,0.04926920990647668,1.2234088036842925,0.71,3.2686666666666664,0.41517842047478276,-0.3196340253836975,0.78,2.9219999999999997,-0.15225767166163678,-1,1,-1,1
-0.0308028137427607,0.73,5.188999999999998,-0.006666682923246305,0.3224881330985214,0.74,4.789666666666667,0.07505674970382493,1.646886672763327,0.8,3.551333333333333,0.5588907039410961,-0.4288627169009342,0.77,2.458,-0.2042887601200618,1,1,1,-1
0.026069786904121,0.55,3.393666666666668,0.0056423093233558905,0.2280394391065252,0.66,4.648666666666667,0.05307450832117941,0.6200080969006834,0.58,2.3920000000000003,0.21040716854219146,-0.0956495274199076,0.81,3.298333333333333,-0.045562653484743185,-1,-1,-1,1
0.7238016700123815,0.85,7.71333333333333,0.15665309908328617,0.1993154245415636,0.62,3.994333333333334,0.04638920442805073,0.097307461120641,0.49,1.904,0.0330224516014718,0.0157695543627192,0.52,1.7773333333333332,0.007511827401750995,1,-1,-1,-1
-0.0910911336225339,0.55,3.420000000000001,-0.01971494260400859,-0.1118698648394052,0.42,1.8136666666666663,-0.026036891230620165,2.826930734441447,0.93,4.771333333333334,0.9593527801847439,-0.8447811412778545,0.93,3.002,-0.40241150634768025,-1,-1,1,1
0.3258960097811039,0.35,1.1793333333333331,0.07053399021615073,0.103816354518222,0.71,4.872,0.02416249572153162,1.579304860617034,0.73,3.3333333333333326,0.5359560071045004,-0.6695787766730859,1.0,3.422000000000001,-0.31895385795648423,-1,1,-1,1
0.7940791920763655,0.94,9.117333333333333,0.17186333150376235,-0.0391820592042095,0.4,1.521,-0.009119337143709261,0.6078961815975168,0.6,2.850999999999999,0.2062968451168986,0.0284769166119989,0.51,1.6813333333333336,0.01356497955510428,1,-1,-1,-1
0.1909833501957472,1.0,8.063333333333334,0.04133471214698985,0.2190663086177773,0.73,4.209666666666666,0.05098607795730008,2.2203324820057277,0.96,4.322666666666667,0.7534964028637777,-0.4387047190974242,0.61,1.3423333333333334,-0.208976997979368,1,1,1,1
0.1602610484018338,0.47,2.447333333333334,0.03468545450310212,1.9847285021787189,0.98,8.320666666666666,0.46193101428809896,0.1974974236775315,0.6,2.8040000000000003,0.06702311456591102,-0.0416374368904983,0.39,0.813,-0.019833993540879634,-1,1,-1,-1
-0.0531601650500732,0.63,4.387666666666666,-0.011505506201347267,-0.0028221919753614,0.45,2.3543333333333325,-0.0006568445005265685,-0.095206272895441,0.39,1.3776666666666666,-0.0323093882281892,-0.013928597145387,0.45,1.2319999999999998,-0.006634887410136501,1,-1,-1,1
0.3461235116643061,0.32,0.9486666666666662,0.07491184811286217,-0.0397748861606259,0.37,1.3963333333333336,-0.009257313273428838,0.1289156185547054,0.37,0.9873333333333332,0.04374905814384191,-0.0917702607907067,0.95,4.774666666666667,-0.04371476478138069,-1,-1,-1,1
0.0510172008124083,0.79,5.911333333333333,0.01104170236811058,2.0838990450776054,0.94,7.466666666666668,0.4850122314009164,-0.0615379916930706,0.39,0.8146666666666664,-0.02088365402748277,-0.3024262809188962,0.67,2.5403333333333333,-0.14406076238824533,1,1,1,-1
0.3280201373885189,0.31,0.7996666666666666,0.07099371721919043,1.7964969834641271,0.92,7.961666666666667,0.41812150771560197,0.6060140288511506,0.64,2.3616666666666664,0.20565811405498757,-0.4641672309067495,0.88,3.2653333333333334,-0.2211060657721066,-1,-1,1,1
0.8092349239406902,0.89,8.717999999999998,0.17514350128477593,-0.0477573990158139,0.45,2.1123333333333334,-0.011115184642594445,1.366154968465917,0.7,4.147,0.46362104001813664,-0.3127528497390804,0.31,0.001,-0.14897982356431216,1,-1,1,-1
0.1023859193645506,0.51,2.806666666666666,0.02215948406235914,1.9112200581790888,0.95,7.806666666666667,0.44482246263571207,0.2451807989063408,0.56,2.0176666666666665,0.08320503867074376,-0.3258533470805957,0.75,2.701666666666667,-0.15522024562336595,-1,1,-1,1
-0.0036136857623061,0.55,2.922666666666668,-0.0007821135225740972,0.2306823362893686,0.74,5.296000000000001,0.05368962327266514,2.432540698590389,0.94,4.862333333333333,0.8255118010757773,-0.5901627787305443,0.61,1.7283333333333335,-0.2811240464246816,1,-1,1,-1
0.3399340931351813,0.34,1.1383333333333332,0.07357226624357147,-0.1178885871972743,0.41,1.7896666666666663,-0.027437704752689782,1.5935866783117718,0.73,3.940333333333334,0.5408027128778718,-0.3115280240757543,0.73,2.867,-0.14839637784552304,-1,-1,-1,1
0.259481970056199,0.43,1.6916666666666669,0.056159935034198936,-0.0437021578859155,0.7,4.7076666666666656,-0.010171356987446424,2.564745214294902,0.94,5.4896666666666665,0.8703769858321211,-0.3406582083992675,0.46,1.021666666666667,-0.16227254148250814,1,1,1,-1
0.3250651771066559,0.35,1.2326666666666666,0.07035417229272743,-0.1196020165263367,0.49,2.7969999999999997,-0.02783649287258423,-0.0243334792823117,0.43,1.6853333333333331,-0.008257857441160844,-0.0710722188355261,0.57,2.251333333333333,-0.03385525225837066,-1,-1,-1,1
0.2156535985093959,0.45,1.972,0.04667411797265087,-0.1374550406655923,0.43,2.018333333333333,-0.031991653409505695,2.0680946873698813,0.82,5.236999999999999,0.7018326851243509,-0.0906191907780711,0.37,0.6526666666666665,-0.04316645256764486,1,-1,1,-1
0.3381423721664613,0.31,0.8386666666666667,0.07318448233249304,-0.2107897193374812,0.5,2.4070000000000005,-0.049059762455257214,2.0873206831448265,0.81,4.297666666666667,0.7083572569059648,-0.546474637004196,0.8,2.9406666666666674,-0.2603131996116981,-1,1,-1,1
-0.1274202206685895,0.61,3.916,-0.02757768223064377,0.0027963975524049,0.33,0.9480000000000002,0.0006508410376115187,2.8628174230238987,0.95,5.348,0.9715313574819345,-0.6023228780104382,0.65,2.115333333333333,-0.2869165098562841,1,-1,1,-1
0.800345739376076,0.88,8.714,0.1732196064278515,0.0305309065731418,0.39,1.2326666666666666,0.007105844766669568,0.0526624591750557,0.33,0.7796666666666668,0.01787163583650291,-0.0202460829359614,0.61,2.8343333333333325,-0.009644221839015463,1,1,-1,-1
-0.0906743278131889,0.61,4.137,-0.019624732917495023,0.9287711791899902,0.82,6.284000000000002,0.216164685685636,1.3674475230427543,0.74,4.148666666666668,0.46405968388433466,-0.3466967056004754,0.36,0.263,-0.16514897969363893,-1,1,1,-1
0.0169613948430811,0.55,3.4120000000000004,0.0036709711748778785,0.1030678181067807,0.62,4.1803333333333335,0.023988279357233386,0.2642625976868398,0.48,1.717,0.08968067547640272,0.0085436446374038,0.83,3.6796666666666673,0.004069765221127421,-1,-1,-1,1
-0.0324553247025107,0.52,3.115666666666667,-0.00702433747675059,-0.1642926984357009,0.46,2.307333333333333,-0.0382379215823335,1.8692807580354307,0.8,4.827333333333334,0.6343627986065463,-0.1125657852234609,0.43,1.0596666666666663,-0.05362071308370222,-1,-1,1,-1
-0.028131320914583,0.66,4.714,-0.006088489133356804,0.0253643726765612,0.33,0.9490000000000002,0.005903371863911598,1.3106223358333948,0.66,3.0606666666666653,0.44477537646581955,-0.149376923693937,0.95,3.832,-0.0711556993167876,1,-1,-1,1
-0.0604856723311857,0.58,3.7396666666666665,-0.013090972863677323,0.0620546630179523,0.67,4.281000000000001,0.014442768065114275,1.616638439393283,0.78,3.8216666666666654,0.5486256039067431,-0.335084752698128,0.67,2.3706666666666663,-0.1596176257952746,-1,1,1,-1
0.3080926836964095,0.38,1.4463333333333332,0.06668079904416853,1.6169881264918071,0.91,7.539333333333331,0.37634213674174055,1.2482216180568568,0.74,3.188333333333333,0.4235989460159686,-0.672012412498463,0.84,2.747666666666667,-0.3201131204098462,-1,1,-1,1
-0.0935414485822638,0.75,5.906000000000001,-0.02024526665281226,1.228229769401402,0.78,6.605666666666667,0.2858614780488191,0.2555838336807654,0.34,1.206666666666667,0.08673543303506649,-0.3556110050729549,0.31,0.001,-0.16939530634971062,1,-1,-1,-1
0.1708958593104674,0.46,2.3916666666666666,0.03698715696667021,-0.0291433967768295,0.63,4.343666666666666,-0.006782912029601683,1.7374693994946768,0.8,4.704999999999999,0.589631036439411,-0.132178657147053,0.43,0.797,-0.06296330484970489,-1,-1,1,1
-0.1082077365264311,0.73,5.150666666666666,-0.023419505610374137,2.005421821225366,0.97,7.725666666666666,0.4667472326503141,0.2218918661758122,0.59,2.5489999999999995,0.0753016606040779,-0.1054065116264572,0.41,0.7393333333333335,-0.05021039302356505,1,1,-1,-1
-0.1318779476045755,0.6,4.3116666666666665,-0.028542472404970536,0.0333183696810019,0.36,1.322666666666667,0.007754606377787161,0.6026801114665701,0.63,3.334666666666666,0.20452670928696962,-0.0073087297976512,0.41,0.9706666666666668,-0.0034815135230316903,-1,-1,1,1
-0.0727383845931735,0.7,4.668666666666667,-0.015742839289991782,0.6991320135990335,0.82,5.636,0.1627178527484067,2.0725096348449483,0.88,3.9423333333333344,0.7033309503923934,-0.7467197456913417,0.81,2.2146666666666666,-0.355699959434081,1,1,1,1
0.8123228975424368,0.95,8.372000000000002,0.17581183441337,0.2671292606534448,0.65,3.9896666666666674,0.062172377826095394,0.360184178473649,0.54,1.826,0.12223281199902714,0.018204967514471,0.76,2.8993333333333338,0.008671936484551947,1,-1,-1,-1
0.289871555565943,0.41,1.8783333333333332,0.06273718256925435,0.2167672221784125,0.67,4.874999999999999,0.050450982436826636,-0.1088620857937046,0.45,1.8216666666666663,-0.0369436517812438,-0.023733633230444,0.45,1.4366666666666668,-0.011305516461837115,-1,1,-1,-1
-0.0464518744305357,0.61,3.9173333333333336,-0.01005362434110797,-0.0679725868412386,0.38,1.393333333333333,-0.01582012146693698,2.093069069552182,0.81,3.964666666666666,0.7103080406355713,-0.4879684814889602,0.94,3.409333333333334,-0.2324437917602342,1,-1,1,1
-0.0409614010831056,0.55,3.489,-0.008865315856969772,-0.1006171655715411,0.59,3.4893333333333336,-0.023417907938659888,0.8011694529526237,0.64,3.520000000000001,0.2718864430334381,-0.0120044420130345,0.42,1.0793333333333337,-0.005718316090746789,-1,1,-1,-1
0.0102763189380956,0.63,4.081333333333333,0.0022241136978772133,0.3004486225734757,0.69,4.669,0.06992721514024518,0.2206786629646586,0.5,1.854,0.07488994557357886,-0.0198563446207908,0.74,3.095333333333332,-0.00945856998810888,1,1,-1,1
0.2620886460968818,0.4,1.6409999999999998,0.0567241004637594,1.7851222650499698,0.9,7.724666666666666,0.4154741253615292,0.1113728046475039,0.53,1.7880000000000005,0.0377956942750018,-0.3251191053722952,0.74,2.872666666666666,-0.15487048957718627,-1,1,1,1
-0.1447937702707116,0.64,3.983,-0.031337856460696416,1.3854279120638546,0.86,6.994666666666668,0.3224481937656337,2.168922336625744,0.87,5.047333333333333,0.73604975470254,-0.4096820283710243,0.33,0.0,-0.19515203891860208,1,-1,1,-1
-0.0631872543515443,0.64,3.9126666666666674,-0.013675678886681693,1.635747769113595,0.91,7.128666666666666,0.38070830608654116,1.399837475915907,0.78,3.541666666666666,0.4750516020662463,-0.5344724039085842,0.67,1.821,-0.25459593573879097,1,1,-1,1
-0.0378986301947628,0.53,3.222,-0.008202437376138466,-0.1158700680700586,0.55,3.4,-0.026967909218050604,1.3280909569703474,0.71,4.291333333333332,0.45070356213006457,-0.0441986993322179,0.37,0.6786666666666666,-0.02105405093440178,-1,-1,-1,-1
0.0128197043515534,0.81,6.603333333333334,0.0027745810754594923,-0.0211046360626974,0.63,3.6676666666666673,-0.004911949383465418,2.362510931302881,0.82,5.156999999999999,0.8017463613625061,-0.524955345673499,0.35,0.0,-0.25006248493923106,1,1,1,-1
0.0192338960929507,0.64,4.9830000000000005,0.004162810829595205,-0.009716993685767,0.47,2.5226666666666664,-0.002261559071767298,0.0156968976335105,0.34,0.8870000000000001,0.005326930087644682,-0.0810957629064428,0.6,2.533,-0.038629967591644505,-1,-1,-1,1
-0.1245831332068032,0.72,4.9910000000000005,-0.026963648633219834,1.1701689590621005,0.85,6.365,0.27234824992669515,1.4955065226861302,0.81,3.985666666666667,0.50751803814777,-0.2590599322224187,0.47,1.0206666666666668,-0.12340320168873574,1,1,1,-1
0.6313655961148807,0.94,7.612999999999999,0.13664706974808521,1.425336603461476,0.92,6.218000000000001,0.3317366492274145,1.8307462658072395,0.99,3.5896666666666666,0.6212856574506889,-0.7757997941243395,0.76,1.6363333333333332,-0.3695522408390434,1,1,1,1
0.3369199913950611,0.8,6.5280000000000005,0.07291992127380362,1.9323731376907125,0.99,7.319,0.4497456868769092,0.0251132469764452,0.46,1.3813333333333335,0.008522480941181982,-0.2191548483792265,0.65,2.252333333333333,-0.10439441454183165,-1,1,-1,-1
-0.0526782538356989,0.57,3.9210000000000007,-0.011401205688731108,-0.0517480443081042,0.54,3.4243333333333337,-0.012043978089913868,0.0096936014211976,0.31,0.7059999999999998,0.003289639664717905,-0.0301321891511922,0.38,0.9083333333333332,-0.014353468648155234,-1,-1,-1,-1
0.1987845835241015,0.43,2.0683333333333334,0.04302314066020069,-0.0228086453920279,0.34,1.0550000000000002,-0.005308545067454412,2.7490304211252186,0.89,5.045333333333335,0.932916376474289,-0.7161599906369354,0.78,2.6623333333333337,-0.3411428197630203,-1,-1,1,1
0.3122583091754345,0.98,8.253666666666668,0.0675823694161993,-0.0543547757121887,0.64,3.3656666666666677,-0.012650675721425466,2.342634393229131,0.99,4.606999999999999,0.7950010202654708,-0.3783182286041033,0.54,1.2286666666666664,-0.18021189253950282,1,1,1,-1
0.3677896529302087,1.0,8.057666666666668,0.07960107212974217,0.6560043325263658,0.79,4.923,0.15268020102933186,0.933968070669872,0.66,2.5236666666666663,0.3169532434185934,-0.1911265721903285,0.79,2.4526666666666666,-0.09104314485742289,1,1,-1,1
0.7333478177465711,0.87,8.280666666666669,0.1587191811176674,-0.1042893185793003,0.46,2.028666666666667,-0.024272574640746957,2.008658157291362,0.83,4.154333333333334,0.6816621872480993,-0.3548626063915896,0.64,1.987,-0.16903880662924897,-1,-1,1,-1
-0.0408935440129774,0.77,6.116666666666666,-0.008850629485314796,2.039025551287609,0.91,7.446999999999999,0.47456825456564183,0.6318741109065091,0.59,3.0033333333333347,0.2144340424190462,-0.4595396340438751,0.34,0.0,-0.21890170995334124,-1,1,-1,-1
-0.0056652055827486,0.69,5.286000000000001,-0.001226125951693813,-0.1279066609632551,0.56,3.163333333333333,-0.02976933800673563,1.8036551549319373,0.79,3.5516666666666663,0.6120919647224341,-0.3662644938697834,0.92,3.185,-0.1744700958604057,-1,-1,1,1
0.0498025325686324,0.58,3.787,0.01077881053927259,0.6208997094805131,0.77,5.589,0.1445098572709935,0.1126759830720111,0.37,0.9006666666666665,0.038237943471063116,-0.1158148404261387,0.88,4.063999999999999,-0.05516840056680419,-1,1,-1,-1
-0.1930759496061869,0.74,5.7203333333333335,-0.04178761547170812,0.0160399626225332,0.33,0.923333333333333,0.0037331837554790987,2.8247519759107926,0.96,4.880333333333335,0.9586133923998685,-0.6934898715006663,0.81,2.723,-0.330343908252155,1,-1,1,-1
-0.0435532497826995,0.78,6.624666666666667,-0.009426272190683984,0.0063502787703595,0.44,1.808,0.0014779808473472523,-0.0029403928748468,0.46,1.986333333333333,-0.0009978575155563708,0.0388775468158273,0.4,1.0333333333333337,0.0185193198721204,1,1,-1,-1
-0.1157384720412739,0.63,4.260000000000001,-0.0250493900188427,1.213115740728563,0.86,6.609333333333334,0.2823437986346525,1.6960371870450444,0.84,4.394333333333334,0.575570519243678,-0.2069789801605553,0.44,0.697,-0.09859443957606147,-1,1,1,1
0.2870078251886256,0.37,1.3476666666666663,0.06211738261972115,2.114233705145522,0.92,8.258,0.49207240123163903,-0.0179858780283249,0.34,0.7306666666666666,-0.006103722981364963,-0.4948981329249013,0.75,3.212333333333333,-0.2357447313013126,-1,1,-1,1
0.3048268815060289,0.38,1.4106666666666663,0.06597397830126064,0.1446223840648661,0.64,4.706333333333333,0.03365980006157586,0.1514216116839928,0.58,2.6223333333333327,0.05138673628584515,-0.0141786357047508,0.45,1.38,-0.006753993280760448,1,-1,1,-1
0.2958136794109653,0.39,1.3926666666666667,0.06402324220965766,-0.2551147963698614,0.56,3.4026666666666667,-0.059376099309133755,1.7418197161945854,0.79,4.208,0.5911073684803394,-0.3443610846866911,0.66,2.299666666666666,-0.16403640664453964,1,-1,1,1
0.7546324698595246,0.93,7.876666666666665,0.16332583906631062,1.2360352235740066,0.86,5.947666666666665,0.2876781403071444,0.9619363163221968,0.72,2.950666666666667,0.32644460233183153,-0.2981834691592671,0.58,1.5083333333333333,-0.14203969895782906,1,1,-1,-1
0.5450298357962273,0.84,7.533666666666667,0.1179613372111632,1.8011640764487105,0.87,6.956333333333332,0.41920773940612227,-0.1152743503718279,0.37,0.9313333333333332,-0.03911973051403886,-0.0961026827148139,0.47,1.345,-0.04577851401467503,-1,1,-1,-1
0.6292201194033673,0.87,7.801666666666667,0.136182722137691,0.0482504047421388,0.62,3.800666666666666,0.011229928112525525,2.1051800065801958,0.79,4.7523333333333335,0.7144180320714821,-0.6286998122210061,0.37,0.0,-0.29948116277035425,1,-1,1,-1
-0.0759244867337125,0.68,5.266666666666667,-0.01643241047363217,0.2488525877745147,0.68,4.570666666666667,0.05791861614962014,1.0426613179221111,0.68,3.8033333333333337,0.35383959781996727,-0.0065709581459658,0.36,0.6113333333333333,-0.003130075988280084,-1,1,-1,-1
-0.1095891920916165,0.55,3.5236666666666663,-0.023718495381326782,-0.0311383478659899,0.37,1.3716666666666668,-0.0072472222760960586,1.6711837631165642,0.77,4.4783333333333335,0.5671362123636375,-0.1436111829490918,0.52,1.5056666666666665,-0.068409188646777,-1,-1,1,1
-0.0982619572838237,0.67,4.831666666666667,-0.02126693094012501,0.0586942375159048,0.3,0.6910000000000002,0.013660653655563352,1.3597075471284572,0.68,3.298666666666666,0.4614330304182705,-0.1122673755867222,0.85,3.511666666666668,-0.053478565649815325,1,-1,-1,1
-0.0504684786145031,0.61,4.270333333333334,-0.010922941889378649,0.4472021911217743,0.72,5.181333333333334,0.10408303277247936,0.3682619909888918,0.59,2.96,0.1249741143591787,-0.0091196551678157,0.36,0.6293333333333332,-0.004344147843903017,-1,1,-1,-1
0.0695037450045834,1.0,8.181,0.0150427630992841,0.1596022956706435,0.68,4.127000000000001,0.03714626471122783,2.7358416797978333,0.93,5.280666666666668,0.9284406192491782,-0.578740888412689,0.4,0.0,-0.27568322884062235,1,-1,1,1
0.6366000483511618,0.86,7.808000000000001,0.13777996733424697,2.085398620625206,0.99,7.666666666666665,0.4853612466203504,0.2971440382729589,0.4,1.6426666666666665,0.10083938589631174,-0.4796864896563515,0.34,0.0046666666666666,-0.22849866485567527,-1,1,-1,-1
-0.0754960460031517,0.68,5.059,-0.016339682629808998,-0.1668613967380983,0.56,3.118666666666667,-0.03883576728814365,2.625076427950678,0.97,4.438666666666667,0.8908511052887566,-0.7681615244176854,0.92,2.7339999999999995,-0.3659137509765743,-1,-1,1,1
0.2256230803354391,0.42,1.909333333333333,0.04883182261607544,-0.2291532229876516,0.53,3.0356666666666667,-0.053333733357420726,1.821306461513485,0.76,3.771666666666667,0.6180821468788593,-0.4543649083416134,0.87,3.3716666666666666,-0.21643672930565147,-1,-1,-1,-1
0.6226805568074063,0.86,7.091000000000002,0.134767358247623,0.5490614709237249,0.8,5.050666666666667,0.12779003369573885,1.4717459504851569,0.8,3.167666666666668,0.4994546035817696,-0.4778322206906114,0.79,2.345,-0.2276153838125538,1,1,1,-1
0.201898319380692,0.44,2.252,0.043697049538655344,-0.0145802371502503,0.39,1.669,-0.003393443349043853,0.607892998824004,0.61,3.518333333333333,0.20629576500461252,-0.0229254348978552,0.36,0.6749999999999999,-0.01092053117682852,-1,-1,-1,-1
0.3725694609755826,0.31,0.8983333333333332,0.08063557063168433,-0.0287695515852572,0.41,1.6960000000000002,-0.006695902300895641,-0.0190140952533716,0.31,0.6993333333333333,-0.006452660803386729,-0.0300162932417458,0.46,1.4386666666666663,-0.014298261630359696,-1,1,-1,1
0.2380873814049819,0.45,1.974333333333333,0.0515294834137047,-0.2741321889123789,0.54,2.8483333333333336,-0.06380225805912736,2.5925368508921838,0.88,5.771000000000002,0.8798084103487016,-0.1433626288177587,0.37,0.5879999999999999,-0.06829078988346253,1,1,1,-1
0.2977094972697117,0.34,1.0543333333333331,0.06443355591184209,1.5904081098919942,0.93,7.834666666666667,0.3701558326632392,1.924656204013797,0.87,4.852666666666666,0.6531551189864131,-0.3284765409716343,0.46,0.8006666666666664,-0.15646980406348232,-1,1,-1,1
0.3467795359708738,0.37,1.1036666666666668,0.07505383209128548,0.3281662748034701,0.71,5.377,0.07637829557478876,0.1505339890324277,0.42,1.2650000000000003,0.05108551091510674,-0.1401657677333441,0.92,4.182666666666667,-0.06676796506919452,1,-1,-1,1
0.2863171353241016,0.99,8.272333333333334,0.061967895940889285,0.5254082800424396,0.77,4.890666666666666,0.12228492685470338,1.8381865508591455,0.76,4.2363333333333335,0.6238106072356093,-0.7009558631811101,0.39,0.0003333333333333,-0.33390033347486064,1,1,1,-1
0.3472891304478427,0.96,7.971666666666667,0.07516412411933722,1.9702652956156923,0.96,6.996666666666667,0.4585648089506016,0.0101794750537456,0.48,1.4853333333333336,0.003454526697330496,-0.1384882822087279,0.6,1.7246666666666666,-0.0659688948202823,-1,1,-1,1
0.2065118507745085,0.43,1.8783333333333327,0.044695560623255394,1.402079066734785,0.97,7.389333333333335,0.3263236279914069,2.236950827171258,1.0,3.9853333333333336,0.7591360372001921,-1.2634975151940506,0.99,2.484666666666667,-0.6018670558704594,-1,1,1,1
0.0545419256446124,0.56,3.2016666666666675,0.011804561990099494,1.017012251207567,0.78,6.491,0.23670214854476412,-0.0940240339305875,0.47,1.8566666666666665,-0.03190818128528226,-0.0535913961568745,0.46,1.4019999999999997,-0.025528262174676086,1,-1,-1,-1
0.2054962873663812,0.42,1.8873333333333333,0.04447576124755624,-0.0576180795863452,0.65,4.503666666666666,-0.013410185783816688,2.4126705478483883,0.88,5.285333333333335,0.8187686275962208,-0.3319346914889385,0.5,1.110666666666667,-0.15811709410210745,-1,-1,1,1
-0.1032797528888833,0.7,5.428333333333332,-0.022352937320969133,0.0094461506302929,0.41,1.856,0.0021985223354123256,-0.0086437873224608,0.34,0.9339999999999998,-0.002933372685117046,-0.0213593058315255,0.51,1.7993333333333328,-0.010174505578099706,1,-1,-1,1
0.0395661449011521,0.6,4.086,0.008563339205113759,0.2725377972228298,0.69,4.614666666666666,0.0634311750774916,0.1973634754908393,0.47,1.393,0.06697765764553507,0.0378810637878044,0.87,3.8733333333333335,0.01804464517027984,-1,1,1,1
0.0024855848447122,0.57,3.7843333333333335,0.0005379575442979484,0.2680938044097676,0.63,4.541,0.062396868316958176,0.0438797454077823,0.31,0.618,0.014891116799532115,-0.1664385707701208,0.62,2.886333333333333,-0.07928301509743356,-1,-1,-1,-1
0.8162204371455983,0.91,8.067,0.17665538269866843,1.0709154523237947,0.84,5.919666666666666,0.24924772358823286,1.1206199306288989,0.69,3.5256666666666665,0.38029578612639203,-0.4876784688200417,0.35,0.0,-0.23230564422206484,1,1,1,-1
-0.0450125492053201,0.59,3.786000000000001,-0.0097421097833771,0.5241382353126731,0.77,5.625,0.12198933325106023,2.0950429523561773,0.87,4.416666666666667,0.7109779013904531,-0.5163911819714708,0.64,1.7356666666666665,-0.2459829454614342,-1,-1,1,1
0.2511855950604751,0.37,1.3193333333333337,0.05436434252856821,1.277465525160185,0.88,7.263,0.2973207393895663,2.09988132907087,0.89,4.941333333333332,0.7126198624389748,-0.4112134280913981,0.47,1.0120000000000002,-0.19588152119298605,-1,1,1,-1
0.6350885499983754,0.92,8.674333333333333,0.13745283227635297,0.0100013958058297,0.33,0.8629999999999997,0.0023277515810410016,2.6105254248002145,0.92,4.974666666666667,0.8859130482091117,-0.4747414251495994,0.62,1.6253333333333333,-0.2261430833211035,1,-1,1,1
-0.0322238264556578,0.65,4.984,-0.006974234086133607,0.0309143289003701,0.62,3.870666666666666,0.007195083503515864,0.8491568617916556,0.59,3.5289999999999995,0.28817154458286937,-0.3897103316146042,0.32,0.0003333333333333,-0.1856385209393617,-1,1,-1,-1
-0.0899799198669795,0.73,5.637666666666666,-0.01947444153062947,0.0491155303157389,0.36,1.2586666666666668,0.01143127974992126,0.3280560942890198,0.44,1.467666666666667,0.11132976209086465,0.1003640052662619,0.96,4.372666666666666,0.04780839506098678,1,-1,-1,1
0.0574663439003648,0.8,6.548666666666666,0.012437496676159992,-0.1288480401525196,0.57,2.9680000000000004,-0.029988437114371415,1.6246163949190673,0.78,4.147000000000001,0.5513330186023364,-0.1239106486806462,0.49,1.350666666666667,-0.05902483892179681,1,1,1,-1
0.1852261209526551,0.77,6.4670000000000005,0.040088669425027264,0.3855358185474982,0.69,4.517333333333334,0.08973063646263985,0.0933403363521356,0.41,1.254333333333333,0.0316761603288781,-0.0389437126588942,0.71,2.9113333333333333,-0.01855083797222505,-1,1,-1,1
0.269580928355873,0.42,1.9896666666666667,0.05834566239668173,-0.1205092479806673,0.55,3.4526666666666666,-0.028047644345157413,0.8171677302494302,0.67,3.512,0.2773156499170268,-0.0540294995948154,0.47,1.4633333333333332,-0.02573695275236964,-1,-1,1,-1
0.0083880962495985,0.74,5.103333333333334,0.0018154438257734567,1.836408831667501,0.97,7.231999999999999,0.4274106979007878,0.2324409235795479,0.48,1.350666666666667,0.07888160949539799,-0.351543786497718,0.97,3.2876666666666665,-0.16745788673469578,1,1,-1,1
0.360496158718222,0.97,8.298000000000002,0.07802253408708446,2.249279449643625,0.91,7.549333333333334,0.5235033086140951,0.1639905224880069,0.41,1.5676666666666663,0.05565214660411651,-0.3519590692905386,0.32,0.0053333333333333,-0.16765570669782423,1,-1,-1,-1
0.4697969833532527,0.8,7.031,0.10167861781944647,0.1549369095613619,0.62,3.8603333333333327,0.03606043028342558,0.1774931929113219,0.43,1.153333333333333,0.06023443942533946,0.097558868479453,0.87,3.751,0.04647216812038113,-1,-1,1,1
0.3467765843355926,0.35,1.2213333333333334,0.07505319326599214,-0.2288954242001439,0.65,4.070333333333333,-0.05327373257884323,2.6430515070197944,0.94,5.181,0.8969511635140617,-0.6502901759266575,0.63,1.9500000000000004,-0.30976573276944686,-1,1,1,-1
0.3454493234070632,0.84,7.102333333333334,0.07476593289293616,-0.1473278237069539,0.53,2.715666666666667,-0.03428947131212371,2.4920362575974093,0.94,4.617,0.8457023311254313,-0.5631803187053699,0.7,1.917,-0.2682709512818708,1,-1,1,1
0.1500894951679625,0.47,2.5036666666666667,0.032484015348437964,1.1748299940357034,0.82,6.871333333333335,0.2734330716595544,-0.1771317647680554,0.42,1.537,-0.060111784458999,-0.0559341796426933,0.4,0.9733333333333334,-0.02664424711504626,-1,1,-1,-1
0.66448315936052,0.96,7.943,0.14381473615651916,0.8532447300132446,0.82,5.270666666666668,0.1985864581167294,0.7321066303485042,0.66,2.1366666666666663,0.24844914757180778,-0.2095488977450852,0.9,2.8149999999999995,-0.09981861984696068,1,1,1,1
0.580170032004081,0.96,7.697,0.12556676403790823,1.6511278727947118,0.97,6.565,0.3842879125090193,0.6401161990106734,0.64,2.0746666666666664,0.21723109366650803,-0.3364691675098012,0.82,2.47,-0.16027709180671132,1,1,-1,-1
0.5434504350987952,0.96,8.505,0.11761950598280638,-0.0176958032692717,0.47,2.1386666666666665,-0.004118568531587132,1.5541247861160985,0.77,3.2210000000000005,0.527410847443026,-0.2085457761416376,0.88,2.973666666666666,-0.09934078285964035,1,-1,1,1
-0.0261280135716646,0.7,5.134,-0.005654911377617303,0.218891975382391,0.74,4.635,0.050945503174322095,2.4472631715157656,0.96,4.102666666666667,0.8305080484758556,-0.9163434464214552,0.97,2.552333333333334,-0.4365002112245295,-1,1,1,1
0.3236519252882445,0.32,0.9406666666666668,0.07004830082777841,-0.0254648816519134,0.38,1.5656666666666663,-0.005926764591369552,-0.0803606798160316,0.47,2.2143333333333337,-0.027271358530218264,-0.0305922582788999,0.35,0.6376666666666666,-0.014572622582421417,-1,-1,-1,-1
0.246577856192228,0.42,1.5993333333333335,0.05336708512590834,1.883921237454312,0.87,8.078333333333333,0.4384688621647044,-0.0249615943342637,0.3,0.5753333333333334,-0.00847101580193161,-0.0409493960337417,0.38,0.6479999999999999,-0.019506245270863382,1,1,-1,1
-0.0740304458065841,0.65,4.674666666666666,-0.01602248135448525,0.0247123039997017,0.41,1.8863333333333336,0.005751607657897247,-0.0252736555325816,0.38,1.0076666666666665,-0.008576917504632228,-0.0277480166947379,0.53,1.9853333333333327,-0.013217768071147601,1,-1,1,1
0.2805122658430061,0.99,8.399000000000001,0.06071154239590225,0.1082644192451947,0.67,3.814333333333333,0.0251977501901877,1.7433757367294485,0.82,4.184,0.5916354226728099,-0.1203287824019396,0.42,0.7703333333333335,-0.05731861687880709,1,1,1,-1
-0.1603409311305252,0.75,6.011666666666667,-0.034702743599730655,-0.0056376872537891,0.67,4.066,-0.0013121303939169124,2.777603125333938,0.97,5.728000000000001,0.9426128656333866,-0.2481233046718189,0.3,0.0,-0.11819353902943062,-1,1,1,-1
-0.0193473198906897,0.76,5.525333333333334,-0.0041873592524046006,1.2495953455657292,0.87,6.173,0.2908341593287036,2.0894915485687715,0.99,3.739,0.7090939660706059,-0.9245293331838133,0.91,2.196333333333333,-0.440399558477771,1,1,1,1
0.5051819326803182,0.98,7.767666666666668,0.10933701680171883,1.7839070202794458,0.96,6.633999999999999,0.4151912860468117,0.2596218408023389,0.49,1.2986666666666664,0.08810577908256267,-0.3093706680611721,0.97,2.9653333333333336,-0.14736872128320552,1,1,-1,1
0.3990131515413413,0.95,8.345333333333334,0.08635880428801826,0.3346326650781428,0.7,4.466666666666667,0.07788330052387034,1.5122432291253944,0.8,3.9500000000000006,0.5131978397990886,-0.0766318019074033,0.4,0.6866666666666666,-0.036503559718495796,-1,-1,1,-1
0.0027312490725996,0.61,4.249666666666667,0.0005911268919616608,0.4190329492251967,0.7,5.154333333333335,0.0975268481524022,0.6299570954148384,0.61,2.915,0.21378348026724486,-0.0739698561299107,0.57,1.849,-0.03523554181682211,-1,1,-1,1
-0.0411386773755406,0.62,4.414000000000001,-0.00890368393728031,0.2859121595723914,0.63,4.604333333333333,0.06654395990363164,0.3153284301326533,0.45,2.3126666666666664,0.10701047692235825,-0.4169193489814888,0.32,0.0,-0.19859953667449745,1,-1,-1,-1
0.7881893619219182,0.87,7.955666666666664,0.1705885898376474,-0.0353823605633873,0.48,2.31,-0.008234985130213533,0.3574956544962901,0.52,1.6343333333333334,0.12132042920844484,0.1490349264734241,0.91,3.800333333333333,0.07099278893686937,1,-1,1,1
0.5077623319171334,0.97,8.709666666666665,0.10989549511707326,-0.0443466942082992,0.51,2.2506666666666666,-0.01032136809315554,1.1048317426598913,0.7,3.134,0.37493787557074504,-0.0607394780827283,0.62,2.159666666666667,-0.02893325108213249,1,1,1,-1
0.0353963420130454,0.57,3.651333333333333,0.007660864712374363,1.226424788103233,0.83,6.626333333333333,0.2854413818790312,0.0234609814015255,0.38,1.0233333333333332,0.007961764842414195,-0.2334620364838473,0.74,3.138666666666666,-0.11120964375974625,-1,1,-1,1
-0.0695693738008804,0.65,4.313999999999999,-0.015056967203467577,1.4124519771471338,0.85,6.950666666666665,0.32873784687456187,0.9446763302352928,0.69,3.725000000000001,0.3205872194689674,-0.2622386435344688,0.3,0.0,-0.12491738085872951,1,1,1,-1
-0.1400946260398861,0.76,6.071666666666667,-0.03032081610655414,0.9272084334143528,0.75,6.149666666666666,0.2158009680585539,0.379841219217538,0.3,0.9446666666666668,0.1289036640500169,-0.3637633041219872,0.34,0.0,-0.17327865409532375,1,-1,-1,1
0.4596660902326404,0.83,7.004999999999999,0.09948597877262261,0.4279118685593612,0.68,4.629,0.09959335156045548,0.1140545261178826,0.47,1.4236666666666662,0.03870576855342137,-0.0216938593401589,0.7,2.744666666666668,-0.010333870145778648,1,-1,1,1
0.509759939514578,0.97,7.998666666666667,0.11032783927135888,1.037519889004539,0.84,5.621666666666667,0.2414751509568367,0.8851254205359245,0.71,2.802666666666666,0.30037790549937426,-0.2096018204882643,0.59,1.6519999999999997,-0.09984382959628173,1,1,1,-1
0.5499676762183583,0.97,8.804,0.11903003881403779,-0.0175995382334837,0.48,2.292,-0.004096163549962079,0.923274023726116,0.64,2.9426666666666668,0.31332409059149186,-0.0139861780350689,0.64,2.176333333333333,-0.00666231606759763,1,-1,-1,1
0.2150384826783709,0.43,1.9796666666666665,0.04654098785535837,0.2437029134817434,0.78,5.524333333333335,0.05672006719609733,2.4615740688003496,0.98,4.972,0.835364622756094,-0.631041523729569,0.62,1.7476666666666667,-0.30059663707434625,-1,1,1,-1
0.0314192842900569,0.78,5.915333333333332,0.006800106243098369,1.8028210895626016,0.88,7.075666666666667,0.41959339706536797,-0.0407025726301635,0.5,1.8113333333333332,-0.013812905189958272,-0.0727686192616932,0.49,1.4253333333333331,-0.034663332620853825,1,1,-1,-1
-0.2180575182005437,0.74,6.227666666666667,-0.04719440064837225,-0.0055474655165053,0.44,2.1250000000000004,-0.0012911319457318885,1.7182623643437744,0.74,4.678,0.5831128991725051,-0.3234881025518697,0.31,0.001,-0.15409356136494903,-1,-1,1,-1
-0.135171825385207,0.71,5.674000000000001,-0.02925536957517004,-0.0251027547571767,0.45,2.046,-0.005842482210377343,1.3698059315810056,0.7,3.473666666666667,0.4648600380495137,-0.1362728463635121,0.73,2.765666666666667,-0.06491357192997563,-1,1,-1,1
0.9600758272530854,0.93,9.088666666666663,0.20779014462839354,-0.0014693205217097,0.51,2.4070000000000005,-0.0003419735838743768,0.1502026684703539,0.52,2.176,0.05097307331680079,0.048734770166567,0.48,1.5173333333333332,0.023214808328428194,1,1,-1,-1
0.4507144974235846,0.81,7.484,0.09754857683868363,-0.0068843408099392,0.57,3.08,-0.0016022798733173076,0.1137901120766984,0.43,1.5163333333333335,0.038616036483781514,0.0355202985522966,0.64,2.575333333333333,0.016920094623238846,-1,1,-1,1
-0.1527722723962226,0.56,3.3383333333333334,-0.03306465143200741,1.132297299407826,0.86,6.740333333333335,0.26353389867529287,2.379756510578419,0.9,5.382999999999999,0.8075988551014985,-0.3089998810102168,0.31,0.0,-0.14719209686722554,-1,1,1,-1
0.8687469370460379,0.94,8.554666666666668,0.18802374413566406,-0.1012016067197794,0.54,2.742666666666667,-0.02355393233297934,0.901644997837409,0.63,2.570666666666666,0.30598402177897505,-0.0553482124545818,0.8,2.871333333333333,-0.026365121638261133,1,-1,-1,1
0.2401894076696962,0.46,2.369,0.05198442700165792,0.6676474412682545,0.79,5.945666666666667,0.15539004926535166,0.1456731401128317,0.44,1.412333333333333,0.049435923654881975,-0.1508545500578542,0.84,3.6733333333333342,-0.071859566652206,-1,1,-1,1
0.1970468175063062,0.44,2.061666666666667,0.04264703427160311,1.0841010043227364,0.86,6.793000000000001,0.25231656418891624,1.97837527460331,0.87,4.501333333333333,0.6713853285529636,-0.5614075866374573,0.57,1.532,-0.2674265103409657,-1,1,1,-1
0.2569834883166115,0.39,1.6036666666666668,0.055619186202405434,2.315379777933368,0.96,8.931666666666667,0.5388876756235572,0.4605752786552585,0.32,1.2663333333333333,0.15630173342382517,-0.598576584126164,0.34,0.0046666666666666,-0.28513196272149427,-1,1,-1,-1
0.0179404014600574,0.55,2.906333333333334,0.003882858528729601,0.6438139027492582,0.78,5.914999999999998,0.14984296783327222,1.4800992027267084,0.78,3.58,0.502289379709774,-0.4688501946048826,0.74,2.425666666666667,-0.22333679558348318,1,-1,1,1
0.0407406696013792,0.5,2.9313333333333333,0.008817542727796009,-0.0430443952047991,0.42,1.973666666666667,-0.010018267543668387,0.422886484434517,0.58,3.125333333333333,0.14351159000893068,0.0005078777771813,0.4,0.9963333333333336,0.00024192758499188343,-1,-1,-1,-1
0.1607425370960404,0.46,2.5046666666666666,0.03478966356926763,-0.0286106112911199,0.35,1.1886666666666668,-0.0066589101121899835,1.596520608632623,0.71,4.739999999999999,0.5417983772483796,-0.4157028907188311,0.32,0.0,-0.1980200767671128,-1,-1,1,-1
0.6478663921968115,0.88,7.978333333333333,0.14021835308531708,-0.0607071230856275,0.46,1.7646666666666668,-0.014129138020980179,1.9350316243206904,0.82,3.8173333333333326,0.6566761420506624,-0.4085545582189054,0.81,2.6303333333333336,-0.1946149684986944,1,1,1,1
-0.1175713723351865,0.72,5.307666666666668,-0.025446086411304965,1.848273009321072,0.96,7.411,0.4301719983059526,0.6518444060610302,0.67,3.027,0.22121120110361692,-0.1228973455404852,0.44,0.9496666666666668,-0.05854215195934613,-1,1,-1,-1
0.3038285927525932,0.38,1.4436666666666669,0.06575791769586993,1.8105861521250848,0.95,7.957666666666666,0.42140065847243746,0.2115084482665745,0.51,1.6496666666666668,0.07177792345775004,-0.3509824538418202,0.92,3.6006666666666662,-0.1671904959176135,-1,-1,-1,1
-0.1110889654563882,0.61,3.5773333333333333,-0.024043092788666332,1.627047146635813,0.91,7.461666666666667,0.3786832999652063,2.2951336567111684,0.87,5.097333333333333,0.7788810767931614,-0.7133267685565529,0.38,0.001,-0.3397932143924984,1,-1,1,-1
-0.0933727072584051,0.62,3.9783333333333335,-0.020208745804047943,-0.0813375698668981,0.62,4.069333333333334,-0.018930723324172866,2.3726757955813222,0.85,5.348000000000001,0.8051959297183612,-0.1351257237001902,0.39,0.6233333333333332,-0.06436714003613069,1,-1,-1,1
-0.0978924015854256,0.61,3.983666666666666,-0.021186947641057795,-0.2209530505372825,0.53,2.963666666666667,-0.051425203312541454,2.7259730976140126,0.94,5.396666666666666,0.9250915977683244,-0.4469565956452226,0.57,1.4646666666666666,-0.21290777946766173,-1,-1,1,1
0.3321126541699393,0.34,1.1386666666666667,0.07187946460472616,-0.0096148488777788,0.32,0.8733333333333333,-0.002237785616251112,0.8852152603766426,0.61,2.9769999999999994,0.3004083937246124,-0.1207359560483847,0.78,3.457666666666667,-0.05751257404996648,-1,-1,-1,1
0.0385407953200975,0.56,3.0249999999999995,0.00834142179849434,0.9429387969884432,0.84,6.317666666666667,0.2194620949043283,1.430923363130539,0.78,3.4420000000000006,0.4856009699586149,-0.5464709816031901,0.74,2.454,-0.2603114583613869,1,1,1,-1
0.0583782546808477,0.56,3.065333333333333,0.012634862412892349,1.7279261636875507,0.89,7.405666666666667,0.40216215191696786,0.0451429827647431,0.43,1.2896666666666667,0.015319811516268081,-0.3108926240575687,0.78,3.125666666666667,-0.1480937050395645,1,1,-1,1
0.080113800632473,0.81,5.917333333333333,0.01733910775337496,1.274798954861251,0.89,6.208666666666667,0.29670011469379315,2.0357408315653585,0.96,3.653333333333335,0.6908530169147236,-0.923742904000378,0.91,2.151666666666667,-0.44002494292721167,1,1,1,1
0.0904363712706333,0.77,6.449000000000001,0.01957323175166068,0.83385688930976,0.76,5.767333333333334,0.1940740802720088,0.2437791215793501,0.57,2.619666666666667,0.08272936269319416,0.0342003007288171,0.35,0.5723333333333334,0.01629131364486786,-1,-1,-1,-1
0.6365857351585866,0.87,7.401,0.13777686951606338,0.0284336776597449,0.65,3.817,0.006617730106101991,2.30166347696764,1.0,4.232333333333334,0.7810970494524244,-0.6342788158931902,0.75,1.9406666666666672,-0.3021387212336586,1,-1,1,1
0.1411816634589398,0.79,7.312333333333334,0.030556084671921425,0.0315189148592642,0.35,1.148,0.007335796454889173,0.2421267990460509,0.54,2.498666666666667,0.08216862726491855,0.0764535597592674,0.48,1.6396666666666666,0.036418654069184646,-1,-1,-1,-1
-0.1103586506252645,0.71,5.122,-0.023885030039791963,1.890182220859584,0.96,7.396333333333334,0.4399260601702066,0.3319779728823839,0.62,2.268,0.112660698532374,-0.2389680193784333,0.62,1.8296666666666668,-0.11383241877480327,-1,1,1,1
0.1096671413515038,0.74,5.507000000000002,0.023735366015422425,0.524529751503179,0.71,5.0216666666666665,0.12208045577527052,0.1653594091917334,0.36,0.8170000000000001,0.056116694691191384,-0.1515134604661554,0.98,4.056333333333333,-0.07217343863276604,1,-1,-1,1
0.127874185988976,0.46,2.433333333333333,0.027675934386256606,-0.0799184759353672,0.37,1.3453333333333335,-0.01860043961108941,2.5715042843608664,0.87,5.457666666666666,0.8726707571581198,-0.3215427561628341,0.51,1.4936666666666665,-0.153166895590195,-1,-1,1,-1
0.5583298504119938,0.98,8.728333333333333,0.12083987230403909,0.3595474132883747,0.68,4.220666666666666,0.08368202558820595,0.0623823411039548,0.46,1.6483333333333332,0.021170194106059952,0.0253448953034423,0.52,1.6573333333333329,0.012073041168810741,1,1,-1,1
0.3338557156314029,0.36,1.312666666666667,0.07225671709134483,-0.1655529126033585,0.57,3.58,-0.03853122719468667,0.6546694583287664,0.6,2.366,0.22216991640364192,-0.0672158918748082,0.9,3.930333333333334,-0.032018290866353445,-1,-1,1,1
0.141885448421529,0.54,2.967,0.030708405535557908,0.2908425640347696,0.69,4.770333333333332,0.0676914754109954,0.0964445431578433,0.35,0.8156666666666667,0.03272961006255631,-0.1255327571240112,0.84,4.106,-0.05979753029741915,1,1,-1,-1
0.3406221647919885,0.34,1.089,0.07372118626116188,0.3170760010595206,0.77,5.54466666666667,0.07379711563322415,1.0697997896384226,0.69,2.9313333333333333,0.3630493630164791,-0.3536844421295719,0.85,3.3269999999999995,-0.16847758806950888,-1,1,1,1
0.3258093323921813,0.37,1.0746666666666669,0.07051523054460293,1.0345796003147694,0.85,6.800666666666666,0.2407908203114743,1.7429422266543702,0.83,4.129666666666667,0.5914883058401625,-0.606951942509854,0.64,1.998,-0.2891215647837328,1,1,1,-1
0.3299137853813205,0.32,0.9233333333333332,0.07140356129517901,0.2987520004124171,0.68,5.298666666666667,0.06953233876553643,0.702857914602034,0.57,3.4476666666666675,0.23852324580621195,-0.5487321463701056,0.34,0.0,-0.26138856422407036,-1,-1,-1,-1
0.6701168337785806,0.96,8.611333333333334,0.14503403778758656,0.0728856857092901,0.59,3.405333333333333,0.01696360922404099,0.4812484976769668,0.6,2.3510000000000004,0.16331743773600127,-0.0164301842767189,0.62,2.044666666666666,-0.00782651846887026,1,-1,1,1
0.3480857956611162,0.34,1.086,0.07533654714592267,1.8098468327168789,0.91,7.807666666666666,0.4212285872980977,0.3648017294737713,0.55,1.881,0.12379983319825276,-0.4483363679699907,0.96,3.609333333333333,-0.21356503403040789,-1,1,-1,1
0.8170549314099507,0.91,8.633333333333333,0.17683599310355433,0.0420965530184264,0.33,0.8846666666666666,0.009797664220818155,1.367816641160252,0.72,3.0069999999999992,0.4641849485354715,-0.1934430978103196,0.91,3.390333333333333,-0.09214662186310453,1,-1,1,-1
0.2035306434787849,0.42,1.9446666666666668,0.04405033503006656,-0.0210002416814401,0.37,1.06,-0.004887652356256293,1.7575842386530909,0.77,3.743,0.5964572478617457,-0.3554518472167847,0.88,3.6476666666666673,-0.16931949150309644,-1,1,1,-1
-0.0643950061108249,0.74,5.557333333333333,-0.013937073774056518,-0.1699482963732976,0.59,3.141666666666667,-0.0395542205566526,2.1738140416760614,0.85,4.4446666666666665,0.7377098133600412,-0.39016985973891,0.63,1.9893333333333327,-0.18585741716665116,1,1,1,-1
-0.0423918957071745,0.57,3.596999999999999,-0.009174919199109809,0.9067314218756168,0.83,6.341666666666667,0.21103509368364876,1.4721639520830063,0.77,4.2443333333333335,0.4995964574270488,-0.1456284846811384,0.41,0.7973333333333332,-0.06937013035000053,-1,1,-1,-1
0.0518460547625116,0.62,3.934666666666667,0.011221092034300332,0.3431638787271183,0.68,4.841666666666666,0.07986887798177136,0.24762690303387,0.45,1.411,0.08403515338377021,-0.0302405385884023,0.94,4.014333333333334,-0.014405080903814357,1,-1,-1,1
-0.0198433099004753,0.6,3.764,-0.0042947068523983035,0.1881822099200079,0.74,4.808333333333334,0.04379803031190493,2.5032972838014453,0.95,4.220000000000001,0.8495238951506672,-1.0059033271026787,0.98,2.651333333333333,-0.47916206141537776,-1,1,1,1
0.5812999183529817,0.84,7.622000000000001,0.1258113064388178,-0.0140592954244649,0.46,2.2033333333333336,-0.0032721979799604332,0.1522652821680581,0.35,0.8300000000000003,0.051673045962480284,0.0810128790866624,0.85,4.145666666666667,0.038590485883140416,1,-1,-1,-1
0.419205117711245,0.95,8.878666666666668,0.09072897115575453,0.0264410104328249,0.31,0.6999999999999998,0.006153951411807348,2.2571010600607244,0.85,4.714,0.7659742599087861,-0.2802222735110815,0.54,1.518333333333333,-0.1334838832045812,1,-1,1,-1
0.0350366705063032,0.57,3.7496666666666663,0.0075830206585161325,0.4703074734615455,0.72,5.214333333333333,0.10946061791569021,-0.0053234565842419,0.37,1.0286666666666666,-0.001806578708160077,-0.121816570149877,0.66,2.823,-0.0580273245896202,-1,1,-1,1
-0.0026630823187567,0.51,2.9656666666666665,-0.0005763734951592534,-0.2874209040441227,0.53,3.0083333333333337,-0.06689510912296484,3.282279406823071,0.98,6.478333333333334,1.1138808022125122,-0.5769073754022149,0.35,0.0,-0.2748098348970302,-1,-1,1,-1
-0.0017450398108818,0.57,3.506,-0.00037768066270649713,-0.0382861211650098,0.47,2.5923333333333334,-0.008910814130746784,-0.0906928243905633,0.42,1.7083333333333333,-0.030777695456724593,-0.0534307014039889,0.4,0.7623333333333331,-0.025451715227293895,1,-1,-1,1
0.5984354562109839,0.88,7.866333333333333,0.12951996755570788,-0.2392652246054383,0.58,2.823666666666666,-0.05568722763064727,2.493217320986856,0.98,5.090333333333334,0.8461031391227534,-0.2596477205900662,0.48,0.8666666666666665,-0.12368319468441376,1,1,1,1
0.1955944207286331,0.43,2.084333333333333,0.04233269062506637,0.0209399313245229,0.3,0.6880000000000003,0.004873615562653411,2.610489070997036,0.84,4.899666666666666,0.8859007111108854,-0.659176078997318,0.79,2.8103333333333333,-0.313998532799186,-1,-1,-1,1
0.3347107516748157,0.3,0.7450000000000002,0.07244177337344242,1.7318678861767358,0.87,7.843666666666666,0.4030795589403832,0.2770223340000557,0.55,2.924666666666668,0.09401084471520671,-0.4122167488481674,0.32,0.0,-0.19635945304699345,-1,1,-1,-1
0.3071997632979388,0.41,1.558,0.06648754341427653,-0.0026138922500265,0.35,1.2016666666666664,-0.0006083642659281043,0.2079750162949316,0.45,1.6673333333333331,0.07057881102662815,0.0109774561525144,0.82,4.049666666666666,0.005229111364295948,1,-1,-1,1
0.0404914499827624,0.74,5.749999999999999,0.008763603883460366,-0.0434125323118825,0.54,2.776,-0.01010394875753993,0.2251135922933815,0.43,1.4276666666666666,0.07639499192282159,0.0797442186367023,0.8,3.726,0.037986159463234866,1,1,-1,-1
0.9154449878925774,0.93,9.290333333333336,0.1981306486778077,0.0513130551016902,0.44,2.0846666666666662,0.011942737539832273,0.053554874301,0.31,0.6223333333333334,0.018174487590782887,-0.0788760366555454,0.57,2.416333333333333,-0.037572600966542115,1,-1,-1,-1
0.3277723584916006,0.33,0.9736666666666668,0.07094009019165258,1.2201695437823863,0.88,7.085333333333334,0.2839855196033715,2.2205698325353853,0.95,4.296,0.7535769506068586,-1.0261716664909688,0.83,2.356666666666667,-0.4888168851157156,-1,1,1,1
-0.0164705469185371,0.74,5.176,-0.003564736481391884,1.517199032488188,0.87,6.656999999999999,0.353116956392196,0.7290733050939422,0.64,2.472,0.24741975234089011,-0.3375607021748319,0.74,2.474,-0.16079704435693196,1,-1,-1,-1
0.3707187075035323,0.33,1.073,0.0802350102585218,-0.0143810813007605,0.35,1.1960000000000004,-0.0033470912845396943,0.143120704393898,0.3,0.5396666666666667,0.04856972404363268,-0.2582323855712927,0.96,4.928,-0.12300899983196979,-1,-1,-1,1
0.2066127402699846,0.8,6.120666666666667,0.04471739623484083,1.0453860314646954,0.82,5.807666666666667,0.2433059379693505,0.1691136488372598,0.44,1.035666666666667,0.05739074084928629,-0.1901286653456178,0.96,3.6013333333333333,-0.09056779192048674,1,1,1,1
-0.0469889259174065,0.69,5.336666666666667,-0.010169858916505065,-0.059959797545551,0.55,3.1823333333333337,-0.01395520347811853,1.0427970725700462,0.67,2.915,0.35388566778458747,-0.0797839108133247,0.76,3.0930000000000004,-0.0380050668320247,-1,-1,1,-1
0.2671189439845873,0.39,1.540333333333333,0.05781281272579064,1.9919003107776465,0.98,8.325333333333333,0.4636002001826664,-0.0305932783018605,0.35,0.7916666666666666,-0.01038219516179779,-0.4601256628429122,0.71,3.1183333333333327,-0.21918086477849147,-1,1,-1,-1
0.8851780740907209,0.91,7.761666666666668,0.19157995109974546,1.8676237607116324,0.94,6.983999999999999,0.43467574388489,0.0104213132493046,0.36,0.647,0.003536597383547797,-0.3905595464873403,0.79,2.759666666666667,-0.18604304445374042,1,-1,1,1
0.0950198903347137,0.51,3.057333333333333,0.02056524723855951,-0.043366537587576,0.45,2.28,-0.0100932438225186,0.0998545667552063,0.34,0.8126666666666668,0.033886842384795064,-0.0841872667997343,0.83,4.1946666666666665,-0.040102605506711284,-1,-1,-1,1
0.2133714784027598,0.44,2.1003333333333334,0.04618019649941262,0.2461050684048,0.76,5.359333333333333,0.05727915115083805,1.982161867564749,0.84,4.401666666666666,0.6726703541960493,-0.512990517026116,0.62,1.9430000000000005,-0.2443630386756672,-1,1,1,-1
0.2185457131188259,0.83,7.189333333333334,0.04730006114913388,-0.0078836347231436,0.35,1.0553333333333332,-0.0018348582085363104,1.7317509731805658,0.75,3.5253333333333337,0.5876904200260386,-0.2453777841495532,0.9,3.2896666666666667,-0.11688571029712465,1,-1,-1,1
0.4676419087172299,0.98,8.085,0.10121219292092007,0.1326858261697565,0.69,3.8083333333333327,0.030881653685613703,2.251946682393414,0.94,3.843333333333333,0.7642250601547873,-0.7020376194859153,0.89,2.281333333333333,-0.3344156281030755,1,1,1,-1
-0.0433088538745116,0.53,3.019333333333333,-0.00937337734668583,1.2695769561914425,0.87,6.949333333333332,0.2954847327715263,1.971645117533149,0.85,4.829,0.6691013691981494,-0.2106362655228307,0.4,0.6599999999999998,-0.10033658750037518,-1,1,-1,-1
-0.1137541858723514,0.65,4.1273333333333335,-0.024619929034282534,1.034130646093323,0.82,6.392333333333331,0.2406863295064831,2.194861521306209,0.93,4.911333333333333,0.7448525274892055,-0.2996954418329911,0.46,0.7356666666666667,-0.14275992715831834,1,-1,1,1
0.5648128595865609,0.96,7.655333333333333,0.12224299628213649,1.6751095331304064,0.93,6.440666666666667,0.389869468208461,0.8467319375109779,0.66,2.1700000000000004,0.2873486175043729,-0.5187623751972184,0.97,2.585666666666666,-0.2471124633817456,1,1,-1,1
-0.1676155498247729,0.69,5.662666666666667,-0.03627719639573431,0.0352453774066081,0.32,0.8770000000000002,0.008203103304320501,0.047921339134187,0.44,1.7856666666666663,0.01626268000430574,0.0444289730302878,0.52,2.0906666666666665,0.021163741813121428,-1,-1,-1,-1
0.6501028742654196,0.87,7.904000000000001,0.14070239707361798,-0.0818647796532803,0.48,1.97,-0.019053427538426256,1.7558358902751556,0.8,3.847666666666666,0.5958639249137623,-0.298234109563591,0.7,2.2453333333333334,-0.1420638215150102,1,1,1,1
0.7142342756286011,0.85,7.318,0.15458241861587915,1.9419892714147464,0.97,7.201666666666664,0.4519837715317105,0.0360980430712341,0.32,0.5363333333333334,0.012250302972654723,-0.4047284393370289,0.74,2.655666666666667,-0.19279239672538012,-1,1,-1,1
0.3634057361734142,0.31,0.8569999999999998,0.07865225676425226,1.3780986483134896,0.83,7.414999999999998,0.3207423613384405,1.4851818631190072,0.76,4.578000000000001,0.5040142413481157,-0.3905788140622744,0.32,0.0053333333333333,-0.18605222256328152,-1,-1,1,-1
-0.0038958391298651,0.78,5.935333333333333,-0.0008431802502097862,0.1088225193751739,0.65,4.113,0.025327643905541018,1.8279683554687365,0.82,3.983333333333333,0.6203429403285895,-0.363817700177955,0.66,1.9183333333333332,-0.17330456565720861,1,-1,1,1
-0.050297900190297,0.55,3.590333333333333,-0.01088602343520021,-0.0018492310250768,0.44,2.239,-0.0004303949694525158,-0.029141336124095,0.43,1.7379999999999998,-0.009889461205519218,0.0024442585305826,0.47,1.6636666666666662,0.0011643225791085684,-1,-1,-1,-1
0.221202808570962,0.42,1.8246666666666664,0.04787513890093032,0.6667357466321899,0.82,6.102666666666667,0.15517785901993725,1.871466506585982,0.83,3.7363333333333335,0.6351045585383369,-0.7697635080220495,0.91,2.894333333333333,-0.36667685588490756,-1,1,1,1
0.6344427743340431,0.96,8.043000000000001,0.13731306642153185,0.3939975772626116,0.73,4.547,0.09170004879366783,1.2433527212999014,0.73,2.887666666666667,0.4219466276258116,-0.3080195272619019,0.78,2.420666666666667,-0.14672510534795907,1,-1,-1,-1
-0.2501903991671002,0.63,4.671,-0.05414895131388716,-0.0146863916945949,0.35,1.1589999999999998,-0.003418150041312626,3.236862895205173,0.99,6.5296666666666665,1.098468165406067,-0.3310199320406879,0.31,0.002,-0.1576813484284298,-1,-1,1,-1
0.065851947061807,0.67,4.868666666666666,0.014252400920440129,-0.0667912266318562,0.56,3.0736666666666665,-0.01554516853551056,0.0629620334627832,0.37,1.022,0.021366919646349417,-0.050548718897994,0.74,3.444666666666667,-0.02407888282747163,1,1,-1,1
-0.0224515882416991,0.57,3.561666666666666,-0.004859219069422522,0.2335551524112569,0.74,4.970333333333333,0.054358250172309254,2.0351422091101066,0.85,4.161666666666667,0.6906498672196391,-0.5784384993461491,0.73,2.2729999999999992,-0.27553918580530395,-1,1,1,-1
0.7295822207992719,0.86,7.765666666666666,0.15790418930964506,0.4181277963699816,0.66,4.516,0.09731618045854065,0.0229770838714491,0.47,1.7246666666666668,0.007797548423827255,0.0240345999850308,0.51,1.7106666666666663,0.011448881978840308,1,-1,-1,-1
-0.0254455337062857,0.53,3.118666666666668,-0.00550720159688176,0.2295718336798069,0.74,5.182999999999999,0.05343116192833452,2.0196503288915824,0.84,4.867666666666666,0.6853925122456175,-0.2152568463365903,0.43,0.8963333333333331,-0.10253760122406415,-1,1,1,-1
0.8459649892902679,0.94,8.926333333333332,0.18309302503545274,-0.0240680780175512,0.53,2.862333333333334,-0.005601668781603157,0.5260045562320603,0.6,2.8416666666666663,0.1785059418906401,-0.0004611274577701,0.43,1.0486666666666666,-0.00021965806980356022,1,-1,-1,1
-0.2920367968764541,0.68,5.391666666666666,-0.06320580785102375,0.0288989518314669,0.31,0.7723333333333334,0.006726019259923116,2.5650314835130503,0.86,5.618,0.8704741347176477,-0.1332388262693891,0.39,0.7236666666666667,-0.06346831642330279,-1,-1,1,-1
-0.0236672743849286,0.79,5.749333333333334,-0.005122331203228806,1.6332337921040905,0.89,6.733333333333333,0.3801231963606403,0.5144683835161015,0.61,2.284333333333333,0.17459100360336252,-0.2677481607118395,0.71,2.2356666666666665,-0.12754183942943162,1,1,-1,1
0.0162163574903519,0.78,6.589666666666667,0.00350972201633996,0.3499692409652546,0.63,4.492333333333334,0.08145277617127655,0.2219007661552767,0.45,2.15,0.0753046809186328,-0.2820506131071187,0.3,0.0003333333333333,-0.13435481279214695,-1,-1,-1,-1
0.2237131936110026,0.4,1.656,0.048418463975612655,0.8316364292291683,0.83,6.599333333333334,0.1935572844603459,2.0024857930364828,0.82,5.117000000000001,0.6795675215613571,-0.387874606894651,0.35,0.0,-0.18476407344793375,-1,1,1,1
0.0552507056228268,0.54,3.014,0.01195796392982363,-0.0923631602888399,0.41,1.749,-0.021496848696555968,1.1395633336401458,0.65,3.094666666666667,0.38672445667130034,-0.1224183426414509,0.84,3.5490000000000004,-0.05831397892289112,1,-1,-1,1
-0.1811856429127356,0.77,5.636666666666666,-0.039214184834903944,0.5502634352998008,0.81,5.5120000000000005,0.12806978209597064,2.572989629136917,0.98,5.386666666666667,0.8731748266859212,-0.3911779793942505,0.33,0.0,-0.18633763497604808,1,1,1,-1
-0.0073121339912378,0.61,3.951666666666666,-0.0015825722682016544,1.7208613466297846,0.9,7.146333333333333,0.40051786751954455,0.3894359056743857,0.57,1.9243333333333332,0.1321597357376723,-0.2585971041801977,0.87,3.131333333333332,-0.12318273354550949,-1,1,-1,1
0.0779301535020575,0.8,6.833,0.016866498882110458,0.0621531817067981,0.34,1.0583333333333331,0.014465697567973189,0.3573073906840771,0.5,1.94,0.12125653963044622,0.1351538256270861,0.76,3.5676666666666663,0.06438052638933024,1,-1,-1,-1
0.3582817149974524,0.3,0.7736666666666668,0.07754325987983078,-0.149146836340186,0.52,2.7196666666666665,-0.03471283317232241,0.2710211486632283,0.43,1.4346666666666663,0.09197427064314094,-0.1310523496781632,0.97,4.513333333333334,-0.06242678827396671,-1,1,-1,1
0.2739937206704517,0.43,1.7390000000000003,0.0593007273272142,-0.1156776435519948,0.41,1.754333333333333,-0.02692312382160694,1.5121263045595483,0.72,3.3393333333333337,0.513158160048202,-0.3889165848101386,0.95,3.797,-0.1852604196399405,1,-1,1,-1
-0.0057564957287787,0.62,3.895000000000001,-0.0012458839667466607,-0.1497763531753193,0.64,3.729333333333334,-0.03485934860244061,2.5897554577111457,0.92,4.450333333333333,0.878864511282302,-0.8326390213390251,0.88,2.732333333333334,-0.3966276073754002,1,1,1,-1
0.7225194352105255,0.9,7.5486666666666675,0.15637558375859822,1.6629415504103315,0.95,6.759,0.38703745940042805,0.7502907415734663,0.69,2.811333333333333,0.25462014336109895,-0.2537422166965744,0.53,1.2796666666666665,-0.12087010783694055,1,1,-1,-1
0.0695554551713546,0.48,2.574,0.015053954780948339,2.310567595412171,0.96,8.773,0.5377676754066429,-0.0290259919924513,0.31,0.6473333333333333,-0.00985031779389536,-0.0844534195844248,0.39,0.9163333333333332,-0.04022938738875463,-1,1,-1,-1
0.5187311075657313,0.87,8.035666666666666,0.11226947789397504,-0.0309999370089548,0.37,1.2333333333333334,-0.007215008163431015,2.1486583136321635,0.84,4.603666666666666,0.7291729159601645,-0.2638608485294025,0.58,1.622666666666667,-0.12569011822669274,1,-1,1,1
0.2949009727968366,0.35,1.1806666666666668,0.06382570422987566,2.2585359586381117,0.96,8.845666666666666,0.5256576932485156,-0.181115060523634,0.36,1.023,-0.06146356354960606,-0.110791882488242,0.38,0.8026666666666665,-0.052775714495412324,-1,1,-1,-1
0.3229897479417847,0.32,0.8863333333333332,0.06990498514094959,1.198359954934758,0.83,7.030666666666666,0.2789094976252863,1.1733477422214895,0.75,3.4326666666666665,0.3981896000879866,-0.4857821617777418,0.7,2.3313333333333333,-0.23140233834069146,-1,-1,1,1
-0.1094599535054863,0.74,5.934333333333333,-0.023690524148491564,0.0331347862172117,0.42,1.953,0.00771187867193619,-0.0146163230141314,0.41,1.4873333333333334,-0.00496022415719208,0.0266457216218494,0.51,1.9893333333333327,0.012692689800520355,1,-1,-1,-1
0.4989535687228947,0.98,7.895,0.1079890059355207,1.203674103192422,0.85,5.718,0.2801463266888309,0.6060829655787632,0.63,1.945,0.2056815085586046,-0.219772869506849,0.91,2.823333333333333,-0.10468880891307089,1,1,1,1
0.0482208505089607,0.65,4.675,0.010436485553468442,0.2766457923929497,0.7,4.785333333333333,0.06438728084890619,1.3515200683038984,0.75,3.216666666666667,0.4586545114834597,-0.3037858574116931,0.78,2.809,-0.14470839666620014,-1,-1,1,-1
0.299419698499346,0.39,1.6783333333333332,0.06480369642654094,0.4088413714504142,0.67,5.402333333333333,0.09515483311178916,0.4439777692279523,0.31,1.1649999999999998,0.15066916994455945,-0.4653536535855115,0.32,0.0016666666666666,-0.22167121822875765,-1,-1,-1,-1
0.2832260120464109,0.37,1.4186666666666663,0.0612988811248687,-0.0396133113073323,0.32,0.8393333333333337,-0.009219707910386269,2.3586833310779984,0.84,4.899666666666667,0.8004474194137561,-0.4668557952087759,0.68,2.3896666666666664,-0.2223867634082476,-1,-1,1,1
-0.0413393186507682,0.6,3.783666666666666,-0.00894710892353088,0.2940853587131729,0.67,4.715,0.06844621210837165,0.4271866899950565,0.49,2.69,0.14497091623493552,-0.474756375758973,0.33,0.0,-0.22615020504405028,1,1,-1,-1
0.3487287873514254,0.32,0.9373333333333336,0.07547571046253952,-0.3340599584737806,0.55,3.244,-0.07775000725864434,2.638676516657988,0.9,5.297333333333335,0.8954664581706498,-0.5577928309162765,0.62,1.8146666666666669,-0.2657046214116758,-1,-1,1,1
0.2927363606312244,0.38,1.1156666666666666,0.06335721511454834,1.4517457098564028,0.98,7.648,0.337883175208202,1.7344778627080129,0.82,3.699333333333333,0.5886158226252394,-0.8911758995755901,0.85,2.531333333333333,-0.424511649995522,1,1,-1,1
0.794824595753826,0.91,7.877333333333331,0.172024659946318,1.990865903345964,0.89,7.082333333333336,0.4633594494333424,-0.0949017327460572,0.46,1.4149999999999998,-0.032206038883463586,-0.1490154935926142,0.52,1.485,-0.07098353208387245,1,-1,-1,-1
-0.0939358875500113,0.72,5.843666666666667,-0.02033063546205499,-0.0826460886127593,0.53,2.997666666666667,-0.019235271473114712,1.445843293613867,0.75,4.0136666666666665,0.49066422694434786,-0.0687023894251877,0.49,1.456666666666667,-0.032726383991545024,-1,-1,1,-1
0.0590698469979114,0.5,2.873666666666667,0.012784544410404688,-0.0658313828635732,0.4,1.6613333333333336,-0.015321771932421343,0.5388805589470342,0.55,2.1916666666666678,0.18287556752446987,0.0752658900694731,0.91,4.150000000000001,0.03585290759881402,-1,-1,-1,1
0.546680352613401,0.97,8.452333333333334,0.11831856017045107,0.3690613678594232,0.71,4.3886666666666665,0.08589632879394465,0.7956353946072738,0.68,3.033000000000001,0.27000839409695965,-0.0329371298656746,0.45,1.0670000000000002,-0.015689602189705908,1,1,1,-1
0.0284214008216201,0.63,4.382333333333333,0.006151271409637509,0.3174099033856237,0.74,4.922666666666666,0.07387482895270368,1.0680424998894489,0.69,2.785333333333333,0.3624530057072148,-0.1881497481708667,0.87,3.2073333333333336,-0.08962513470157167,-1,1,1,1
0.2606650814573088,0.84,7.397333333333332,0.05641599698490078,-0.0712588241428744,0.38,1.3030000000000002,-0.016584969116512038,2.696846548076574,0.93,5.115666666666667,0.9152071545679673,-0.4544770778565794,0.59,1.6896666666666669,-0.2164901612553935,1,-1,1,-1
0.2176830724745961,1.0,8.868,0.04711335899588866,0.015162876116141,0.37,1.2120000000000002,0.0035290482986287536,0.8868238012200218,0.61,2.556666666666666,0.3009542713123919,0.0719880665299763,0.82,3.208666666666667,0.03429151631813799,1,-1,-1,1
0.2107416169995959,0.81,7.752999999999999,0.04561101303931077,0.0515872625589126,0.32,0.8723333333333335,0.012006557316038972,1.4292999876958925,0.68,4.270333333333334,0.4850500580747341,-0.4454204881406707,0.33,0.0023333333333333,-0.21217605464023048,-1,-1,1,-1
-0.2744569965302901,0.72,5.912333333333334,-0.05940099457193183,-0.0426398194487918,0.41,1.416,-0.00992410550129147,2.232548026256984,0.83,5.209666666666665,0.7576418940129367,-0.0983181047161145,0.41,0.6703333333333334,-0.04683383031043257,-1,1,1,1
0.6625590266420929,0.86,7.412,0.14339829424172776,-0.0390142319177835,0.63,3.379666666666667,-0.009080276572674541,1.2489679324722471,0.7,2.8936666666666677,0.42385221674544693,-0.1992833525177375,0.87,2.954333333333333,-0.09492862726004221,1,1,-1,1
0.1744560928202752,0.79,7.229,0.03775770176627258,0.045566503828158,0.37,1.353,0.01060526984310331,0.1171338052481978,0.41,1.3783333333333336,0.03975075878209652,0.0487480718546837,0.67,3.1579999999999995,0.02322114458771532,-1,-1,-1,-1
0.6490640057606001,0.97,8.111666666666666,0.1404775537531857,0.73572121660035,0.79,5.040333333333336,0.17123372161200065,0.2480077906091011,0.51,1.3743333333333334,0.08416441214125724,-0.0172167249589199,0.89,3.1913333333333345,-0.00820118713186795,1,1,1,1
0.2748569375622849,0.4,1.7706666666666664,0.05948755419828843,-0.0726634517251627,0.41,1.8366666666666664,-0.016911885892822356,1.2850910491904526,0.72,3.9663333333333335,0.4361110287603071,-0.1422037481012412,0.54,1.9483333333333337,-0.06773875704084287,-1,-1,1,-1
0.4263834887599014,0.97,8.948666666666668,0.09228259298025587,0.0029764421098354,0.43,1.6386666666666665,0.0006927450889412727,1.0319979454523542,0.66,3.3669999999999995,0.3502208547427592,-0.024313109263679,0.5,1.5049999999999997,-0.011581549876922287,1,1,-1,-1
0.0130605793622669,0.78,6.909999999999999,0.002826713888194428,-0.0005833437351725,0.32,0.797666666666667,-0.0001357689794705113,1.7146646128617142,0.77,3.887333333333333,0.5818919591456847,-0.2221007636265426,0.72,2.6223333333333323,-0.10579770130371637,-1,-1,1,1
-0.0652018848065658,0.72,5.7013333333333325,-0.01411170731458141,0.1404626837305835,0.67,4.234666666666667,0.03269166029211096,1.4595529945050427,0.75,4.073666666666666,0.495316778032781,-0.0936542987426551,0.44,1.0340000000000005,-0.04461222628142427,-1,1,-1,-1
0.3514993648624401,0.33,1.0346666666666668,0.07607534924666043,0.3777443534918303,0.74,5.599666666666667,0.08791723006876578,0.5068403466720763,0.62,3.325666666666665,0.17200233800059067,-0.0517334123424559,0.38,0.7693333333333336,-0.024643211563343984,-1,1,-1,-1
0.0122261206784806,0.65,4.126,0.0026461111840450336,1.968943132766265,0.97,7.691666666666665,0.4582570852365422,0.041040001450206,0.32,0.526,0.013927415698715463,-0.4225109765474406,0.86,3.510333333333334,-0.20126310852974297,1,1,-1,1
-0.0034637457493751,0.66,4.760000000000001,-0.000749661859811524,0.0296921578092297,0.39,1.6053333333333335,0.0069106321384327625,0.3302796225809152,0.53,2.0326666666666666,0.11208434303006505,0.0548447999370957,0.72,3.390999999999999,0.026125321079776328,1,-1,1,-1
0.8104290271545294,0.9,8.292,0.17540194220419245,0.1132572016073321,0.66,3.919,0.026359783696599342,1.5614237413265455,0.76,4.232,0.5298878352546745,-0.2893678806478563,0.31,0.0,-0.1378403932691959,1,1,1,-1
0.3574710960799577,0.33,1.0513333333333337,0.07736781683947565,-0.133360582330277,0.45,2.2606666666666664,-0.03103869823719052,1.624039180553944,0.75,3.983666666666667,0.5511371339988699,-0.335369535276667,0.72,2.770333333333333,-0.1597532819798316,-1,-1,-1,1
0.349013484907809,0.4,1.467666666666667,0.07553732783143584,-0.0840514665041793,0.52,2.795666666666666,-0.019562362878376982,0.1040615289213709,0.3,0.5556666666666668,0.03531452534889127,-0.2748215588524214,0.8,4.077999999999999,-0.1309112527149162,1,1,-1,1
0.017919226053618,0.56,3.147333333333333,0.003878275514928288,-0.0838026714693054,0.65,4.032333333333333,-0.019504457657243218,2.16913961627025,0.85,4.605333333333333,0.7361234911505168,-0.4394276542202535,0.61,1.938,-0.20932136813342864,1,1,1,-1
0.0987992070134193,0.54,3.157,0.021383208421387752,0.743558278402241,0.79,5.929999999999999,0.17305774031441362,0.0883711655026346,0.42,1.2993333333333337,0.02998981272523804,-0.1698715107815394,0.78,3.3503333333333325,-0.08091829611129062,-1,1,-1,1
0.3010233764372967,0.39,1.647,0.06515078200166426,-0.0991100280182037,0.45,2.264333333333333,-0.023067132717806967,0.2001882885276846,0.47,1.5039999999999998,0.0679362917596939,0.0318806841286312,0.88,4.295333333333333,0.015186364250734928,-1,-1,1,1
0.4439295668613798,0.86,6.744,0.09608010772114747,1.4545197541401589,0.95,6.499333333333335,0.3385288136863459,1.851708962388688,0.98,3.6790000000000007,0.6283995994375113,-0.8114136294573433,0.72,1.6329999999999998,-0.3865168917088461,1,1,1,-1
-0.0876632731548889,0.56,3.2580000000000005,-0.01897304743060772,1.450144365901668,0.98,7.344666666666667,0.3375104741377922,2.0097778668216133,0.97,4.492666666666667,0.6820421740789611,-0.521452913155581,0.54,1.2433333333333327,-0.24839410116910504,-1,1,-1,-1
0.2319002148127227,1.0,8.076666666666664,0.050190388933299045,2.0633919017116678,0.98,7.234333333333334,0.4802393440640438,-0.0054817367316851,0.33,0.6083333333333332,-0.0018602929706454246,-0.2392251607545967,0.62,1.9953333333333327,-0.11395490807229126,1,1,-1,1
0.0358574599763938,0.77,6.627999999999999,0.007760664921456865,-0.0581235815824077,0.49,2.535,-0.01352783766895336,1.7527275857970168,0.79,4.280666666666667,0.5948090845858997,-0.1311975513645082,0.51,1.505333333333333,-0.06249595509892438,-1,-1,1,-1
0.1557848186447783,0.47,2.568333333333333,0.0337166597452238,-0.0577624941383505,0.44,2.1786666666666665,-0.013443797212489448,0.5269942512921104,0.58,2.7996666666666665,0.1788418067548996,-0.0285950402681449,0.63,2.533,-0.01362124776006575,-1,-1,-1,1
0.4024850680533287,0.99,9.249666666666666,0.08711023455392515,0.0663792826819782,0.59,3.3313333333333333,0.01544929160000623,-0.0403055242499015,0.38,1.1966666666666663,-0.013678162069855804,0.0433866992380306,0.39,0.9193333333333332,0.020667254680212084,1,1,-1,-1
-0.1711661532034236,0.72,5.568333333333336,-0.037045656936688445,-0.1720732052595091,0.62,3.427333333333334,-0.040048777528046905,2.566916958804992,0.92,5.122666666666666,0.8711139933251671,-0.3536287137476057,0.54,1.2339999999999998,-0.16845104185411938,-1,1,1,1
0.1807788610609222,0.83,7.080333333333335,0.039126144643263715,-0.0186545073067891,0.36,1.133,-0.004341699870692892,2.693662699144376,1.0,4.536333333333333,0.9141266773254303,-0.7105453498881871,0.91,2.7706666666666666,-0.33846828557788544,1,-1,1,1
0.4132475950630292,0.99,8.225666666666665,0.08943957873740613,1.1446989987430554,0.83,5.752666666666667,0.26642030331276845,0.285889358936567,0.57,2.167666666666667,0.09701997575657631,-0.0499035352167505,0.52,1.475666666666667,-0.023771549573503137,1,1,-1,-1
0.3239864568654282,0.38,1.592,0.07012070382224256,-0.0075824552632409,0.32,0.8809999999999997,-0.0017647608963634498,1.5383686294084105,0.75,4.350666666666667,0.522063807079289,-0.1480882796789977,0.55,1.806666666666667,-0.07054185372547475,-1,-1,1,1
0.133205740664219,0.8,6.328666666666668,0.028829847947680842,0.3831151746774512,0.72,4.698333333333333,0.08916724934097882,0.8462431135506647,0.65,3.0176666666666665,0.28718272924272087,-0.0976055559275255,0.58,1.733,-0.046494407686806544,1,1,-1,1
0.9124468170049348,0.93,7.988333333333334,0.1974817516379287,1.582206462393394,0.88,6.352,0.36824695931169366,0.0696111528606263,0.35,0.669,0.023623377897124858,-0.2808994126383073,0.85,3.1076666666666664,-0.1338064384356103,1,1,-1,1
0.7664408016716573,0.85,8.209666666666667,0.16588152779985926,0.0257834125475591,0.41,1.6669999999999996,0.006000900323055873,0.4346061650407449,0.52,1.7153333333333336,0.1474888038951717,0.1444971142223421,0.93,3.934,0.06883120201896224,-1,-1,1,1
0.3431439883234597,0.34,1.135,0.07426698697966447,-0.0859110798211126,0.46,2.0506666666666664,-0.019995174250175028,0.2907076059230058,0.42,1.391333333333333,0.09865510554088289,-0.1850943007287879,0.99,4.576333333333334,-0.08816967227745408,-1,1,-1,1
0.2069088149168152,0.99,7.621666666666667,0.044781475958482815,1.4250935470669388,0.98,6.374333333333334,0.3316800796327649,1.8082995368504688,0.95,3.7736666666666663,0.6136680913149604,-0.5943915983947652,0.6,1.209,-0.28313844472028943,1,1,1,-1
-0.0302262649407598,0.52,3.1213333333333324,-0.006541899905538358,-0.0309692113470836,0.35,1.1436666666666666,-0.007207856990795939,2.881151615214687,0.99,5.343666666666667,0.9777532850432936,-0.6280370559453523,0.71,2.309333333333333,-0.2991654588108366,-1,-1,1,1
-0.007526840931237,0.67,4.323666666666667,-0.001629041499952651,0.7473703934777038,0.83,5.755333333333334,0.17394498216208118,2.25030493580008,0.92,3.975333333333333,0.763667913798322,-0.9448165471444314,0.92,2.398000000000001,-0.450063373080854,1,1,-1,1
-0.1378240335177389,0.63,4.631,-0.029829389559633337,-0.204097413127366,0.51,2.785333333333333,-0.04750217722777068,2.902760391608654,0.84,5.9896666666666665,0.9850864819474048,-0.4968269097766364,0.34,0.0066666666666666,-0.23666350417678328,-1,-1,-1,-1
-0.0923377154709657,0.68,4.758333333333334,-0.019984741525327008,2.2588264942411227,0.99,8.441333333333334,0.5257253132809978,-0.1259547505434329,0.35,0.89,-0.04274425214567316,-0.073616163500072,0.41,0.7720000000000002,-0.035067060328537264,1,1,-1,1
0.1923479592123032,0.48,2.5323333333333333,0.041630055803045296,1.9728816017633937,0.95,8.086333333333334,0.4591737350335239,0.0061990528942142,0.34,0.6619999999999998,0.002103722795936037,-0.4517197313796282,0.84,3.569666666666666,-0.21517669922943727,-1,-1,-1,1
0.0235194921410561,0.68,4.923666666666667,0.005090346548521235,-0.0708257697686036,0.5,2.693333333333334,-0.016484178884432828,0.6568678671861352,0.6,2.3783333333333343,0.22291597276208194,0.028495225913931,0.8,3.531333333333333,0.013573701191289866,1,-1,1,-1
0.1879612567552429,0.43,2.026,0.04068063752573874,-0.2325480294115727,0.51,2.7156666666666665,-0.05412384967458561,2.7662940054067056,0.93,5.266666666666667,0.9387749804275517,-0.6555595887442811,0.65,2.0893333333333333,-0.3122758176256265,-1,1,1,-1
0.502297895862502,0.87,7.276333333333335,0.1087128219095276,1.8245070763807831,0.91,6.997,0.42464065157688646,0.9668018451445186,0.65,3.3423333333333334,0.3280957777730599,-0.5454194960078502,0.36,0.0,-0.2598105831859734,1,1,-1,-1
0.2479475183937178,0.42,1.9470000000000005,0.05366352244769145,-0.0756673392965527,0.63,4.332,-0.017611018711813156,2.447288884112076,0.88,5.438333333333333,0.8305167743531668,-0.2464513167423825,0.46,0.907,-0.11739708756004544,-1,-1,1,1
0.3522746963173246,0.34,1.125,0.07624315498717818,0.1108694147718427,0.67,4.618666666666667,0.025804043808946908,0.2172683645471576,0.51,2.0690000000000004,0.07373261998783696,-0.0995363449341337,0.71,3.0533333333333337,-0.04741413905227413,-1,1,-1,1
0.3813337450768078,0.33,1.0673333333333337,0.08253243315989571,-0.1482234427706661,0.57,3.675,-0.03449792008587901,0.1178967571332361,0.48,1.956,0.04000967563603326,-0.0492536878186049,0.63,2.8649999999999998,-0.02346199475793478,-1,-1,-1,-1
0.224950482280597,0.43,1.59,0.048686251565200955,1.502828823595908,0.94,7.564666666666667,0.34977239558105433,2.095815001820464,0.96,4.592666666666667,0.7112399056167966,-0.7317950493662042,0.59,1.4689999999999996,-0.3485905801682329,1,1,1,-1
0.3242147159969567,0.31,0.8196666666666664,0.07017010616798099,0.3838719141935947,0.77,6.051333333333334,0.08934337491778205,2.770724512371826,0.89,6.012666666666666,0.9402785259947747,-0.3922807019316088,0.32,0.0,-0.18686291686938042,-1,-1,-1,-1
0.0896256587364887,0.52,2.568666666666666,0.01939776844976302,0.4554249981194163,0.77,5.676666666666666,0.10599683084236469,2.2600227676386773,0.86,4.29,0.7669657763451977,-0.8136651076805395,0.81,2.393,-0.38758938338631765,1,1,-1,1
0.0350205719593148,0.51,2.747333333333333,0.0075795364343412604,-0.102892339103136,0.42,1.8943333333333328,-0.02394743790508974,2.3394485838599466,0.82,5.15,0.7939198777251781,-0.3055221797503142,0.52,1.5646666666666669,-0.14553549383213915,-1,-1,-1,-1
0.1359149550112652,0.64,4.279333333333333,0.02941620584256996,0.3343949489868834,0.71,4.792,0.07782797384567354,0.2862356042790956,0.44,1.369666666666667,0.09713747825776388,-0.1134408892723328,0.97,4.0103333333333335,-0.05403756890743049,1,1,-1,1
0.3134953091259509,0.39,1.6753333333333331,0.06785009451803688,-0.0441726455179396,0.35,1.1503333333333332,-0.010280859535947302,1.269404416633359,0.68,3.1046666666666662,0.4307875822492069,-0.2430126669324606,0.92,3.9703333333333335,-0.11575908668360577,-1,-1,1,-1
0.3809554935114345,0.97,8.704,0.08245056780588537,-0.0136293552466975,0.36,0.992,-0.003172132554295771,1.6001807337518144,0.76,3.255666666666667,0.5430404845155088,-0.2255416053073906,0.89,3.188666666666667,-0.10743674627789686,1,1,1,-1
0.458814482010089,0.94,8.643333333333334,0.0993016643771264,-0.0283960640955589,0.49,2.0546666666666664,-0.0066089758246794415,1.2839164681481023,0.7,3.227333333333334,0.4357124206250591,-0.1272879720436091,0.68,2.402,-0.06063362694452339,-1,1,-1,-1
-0.037486310985785,0.68,4.838333333333334,-0.008113198728904014,1.98014712186188,0.98,7.623333333333333,0.460864731592872,0.0251154392862398,0.48,1.5573333333333332,0.008523224927750471,-0.2063351309127248,0.64,2.307,-0.09828774197946458,-1,1,-1,-1
0.5977368348819079,0.88,7.980666666666667,0.12936876426229246,-0.0584354143205185,0.42,1.674333333333333,-0.013600414453559232,2.579577458004605,0.99,4.728,0.8754104852617038,-0.5803769960086596,0.71,1.9823333333333328,-0.2764625887127491,1,-1,1,1
-0.1797122820545,0.7,5.716666666666667,-0.038895303912030874,0.0571639110032393,0.3,0.6896666666666668,0.013304481374361393,1.2890798986491123,0.68,3.700333333333334,0.43746469256652687,-0.0832445354909476,0.59,2.2576666666666667,-0.03965353543694607,-1,-1,-1,-1
0.0548600237747933,0.62,4.478999999999999,0.011873408277653076,0.3692407729891451,0.7,4.877,0.08593808402316112,0.0280684327308244,0.4,1.2979999999999998,0.009525358597463219,-0.0603776660835206,0.63,2.559,-0.02876090193215549,-1,1,-1,1
0.1992947134571066,0.42,1.9573333333333327,0.043133548577522884,-0.1523325214609472,0.44,2.1303333333333336,-0.035454278038670795,2.772481257719692,0.89,5.978,0.9408746985550072,-0.1821023948177773,0.38,0.6306666666666667,-0.08674447786239041,-1,-1,1,-1
0.2994195228649612,0.35,1.1563333333333334,0.06480365841382028,0.24298174369535,0.78,5.601666666666666,0.05655222021322943,2.1381432981475124,0.84,4.714,0.7256045196015325,-0.5302706062819655,0.61,1.6963333333333337,-0.25259440939110517,-1,1,-1,1
0.7687716287873609,0.9,8.722666666666667,0.16638599097842044,0.0130492413214814,0.31,0.6969999999999998,0.003037115289423745,1.5864592062315963,0.74,3.9346666666666663,0.5383839199189575,-0.1827017146309812,0.6,1.927,-0.08702996386229161,1,-1,-1,-1
1.0418811277363955,0.93,8.556999999999999,0.22549534533887378,0.015744864280919,0.61,3.218000000000001,0.003664501779023909,0.2003887625145609,0.38,0.9279999999999998,0.0680043250066077,-0.0203250397944012,0.96,3.8566666666666665,-0.009681832939439862,1,1,-1,1
-0.0929602057721554,0.69,4.926666666666666,-0.020119467706366335,1.794444550106129,1.0,7.506333333333333,0.41764381889228025,0.5478847727376683,0.67,2.7550000000000003,0.18593125524549547,-0.1771367214175694,0.51,1.3750000000000002,-0.08437907928118436,-1,1,1,-1
-0.1095319184968524,0.73,5.535,-0.023706099601533564,0.0792048303839516,0.6,3.9130000000000007,0.018434343838773085,1.270894219155918,0.73,4.011333333333334,0.4312931645666406,-0.0287848893785709,0.39,0.7873333333333334,-0.013711682385997067,1,-1,1,-1
-0.069913838767297,0.56,3.735,-0.015131520091020128,0.0049179838703026,0.39,1.6443333333333334,0.0011446247055794155,0.0107895287363319,0.44,1.801,0.003661555716231005,0.0065562553508078,0.54,2.011,0.0031230723116377496,-1,-1,-1,1
0.8790804279128688,0.9,7.884666666666667,0.19026023160965702,0.0670997165463824,0.68,3.7926666666666655,0.015616967302424173,2.021808297370306,0.87,3.782,0.6861248446775345,-0.595447960885926,0.81,2.2000000000000006,-0.2836416430050833,1,1,1,1
-0.0725574958995984,0.6,4.317666666666666,-0.0157036893741907,-0.0001709768892761,0.42,1.9680000000000004,-3.979361801699011e-05,0.0660855469505867,0.48,2.127666666666667,0.022426921333677952,0.0120444026261836,0.48,1.6883333333333337,0.0057373513292792,-1,-1,-1,-1
0.2450325036700105,0.4,1.6790000000000005,0.053032622977213104,2.233567859771708,0.95,8.645333333333333,0.5198465512099231,-0.088587447589625,0.33,0.7556666666666666,-0.030063210640132263,-0.1935419300421477,0.47,1.5273333333333334,-0.09219370059787067,-1,1,-1,-1
0.0756394936428872,1.0,8.128666666666668,0.016370729141929323,0.2830970789975877,0.72,4.501333333333333,0.06588877052947073,2.6230998768644707,0.9,5.1370000000000005,0.8901803390203694,-0.5755200600174524,0.37,0.0,-0.2741489871975691,1,-1,1,-1
0.0161677699290629,0.63,4.601999999999999,0.0034992061632158713,-0.0622238941071109,0.5,2.699,-0.014482155360947583,0.9067072489207078,0.6,2.4653333333333336,0.307701957274029,-0.111803064898027,0.99,3.908,-0.053257391247924044,-1,-1,-1,1
0.1571057207869199,0.45,2.0976666666666666,0.03400254387996018,1.8058273599741896,0.93,7.701333333333332,0.4202930844729528,0.7249347700224322,0.67,2.591,0.24601529093036686,-0.4945141807512949,0.77,2.743666666666668,-0.23556183567900654,-1,1,1,-1
-0.1153036996363288,0.59,3.807,-0.024955291804577215,0.0653494243471274,0.31,0.8463333333333335,0.015209599619632865,-0.0567210944957519,0.34,0.9673333333333332,-0.019248982310269704,-0.0270553136909621,0.41,1.2020000000000002,-0.012887798987345224,1,-1,-1,-1
0.3080737570398473,0.39,1.6660000000000004,0.06667670272948925,0.237146184652178,0.68,4.958333333333334,0.05519403661038832,-0.0909105679748398,0.38,1.0123333333333333,-0.030851589348215476,-0.0520065972739982,0.42,1.1436666666666666,-0.02477334320862093,-1,1,1,1
0.1598738612695758,0.5,2.5540000000000003,0.034601655215664245,0.3505502896434871,0.7,5.178999999999999,0.08158801099306305,-0.0079501800775686,0.31,0.6583333333333334,-0.002697988764797864,-0.1073338685642277,0.49,1.5606666666666666,-0.0511284895230024,1,1,-1,1
0.0373601788714719,0.75,5.7636666666666665,0.00808589983278412,0.1650770655660198,0.61,3.951333333333333,0.038420477283873905,0.1988286637976719,0.46,1.408333333333333,0.06747488683425508,0.0058903886708079,0.79,3.428,0.0028058867109741607,1,-1,1,1
1.0570849200943655,0.91,8.438333333333333,0.2287859168992489,0.0657789917174396,0.58,3.310666666666666,0.015309578277094357,0.1222175924046629,0.35,0.7219999999999999,0.0414760028013441,0.0020960387197201,0.93,3.9330000000000007,0.0009984480682058755,1,-1,-1,1
0.3771307936215058,0.33,1.078,0.08162278429053292,-0.18097499198204,0.47,2.49,-0.04212060315316445,1.9723389794506367,0.81,4.982666666666668,0.6693368395446622,-0.1696442020425022,0.45,1.1943333333333337,-0.08081001759084024,-1,-1,1,-1
0.7987329873975115,0.92,8.616666666666667,0.17287055694929684,-0.052411729913989,0.39,1.3563333333333332,-0.012198446051027056,1.8908328801531475,0.81,3.799333333333333,0.6416767692039186,-0.3926374730657573,0.79,2.559333333333333,-0.1870328648032286,1,-1,1,1
0.0042847279586535,0.62,4.505333333333332,0.0009273478374820429,0.6212503470612685,0.75,5.6273333333333335,0.14459146559835317,0.3431501219497712,0.53,2.777333333333333,0.11645210103752031,-0.3335842652204376,0.31,0.001,-0.15890286856804783,-1,1,-1,-1
0.4805733980702396,0.84,7.465999999999999,0.10401096773291635,1.0494717378867655,0.8,6.100333333333334,0.2442568561979941,0.2290391296178253,0.4,1.6743333333333337,0.07772716999851408,-0.3907724440880888,0.35,0.0,-0.1861444582283015,1,1,-1,1
0.2301595292931599,0.44,2.099,0.04981365067409573,0.2360501700083226,0.72,5.223,0.05493894723390435,1.4663257031659225,0.76,3.3029999999999995,0.4976151777792043,-0.4610016063547433,0.91,3.2620000000000005,-0.21959812048041,-1,-1,1,1
0.4183345033511614,0.83,6.8276666666666666,0.09054054324343543,0.3513677491759353,0.69,4.541,0.08177826870868951,0.8623405812174101,0.64,2.677333333333333,0.2926455975655549,-0.1669424011512119,0.7,2.463666666666668,-0.0795230147052514,1,-1,-1,-1
0.3370793655442266,0.39,1.6449999999999998,0.07295441477584279,-0.2147023196329782,0.57,3.495,-0.049970391501506534,1.1297986420133892,0.65,2.8263333333333325,0.3834106916944494,-0.3598490847504569,0.99,3.816,-0.17141411565275133,-1,-1,1,1
-0.1256278231234784,0.67,4.744,-0.02718975188747929,-0.0345493380254202,0.35,1.0889999999999995,-0.00804110523910219,2.842199288324751,0.98,4.8213333333333335,0.964534346693922,-0.7793709621193594,0.87,2.905,-0.3712533667544761,1,-1,1,-1
-0.1692823703948018,0.72,5.141999999999999,-0.036637947992102314,0.1341214705433122,0.71,4.567666666666668,0.031215789392792594,3.073609475309021,0.88,5.856,1.0430661633888558,-0.8405371178117237,0.4,0.001,-0.40038986572085794,1,1,-1,-1
0.353192206560742,0.36,1.376,0.07644173262111696,-0.0728386866867616,0.42,1.973666666666667,-0.016952670545968242,0.3709641508509826,0.57,2.847999999999999,0.1258911246504523,-0.0424838540859875,0.55,1.965666666666667,-0.020237184381669673,-1,-1,-1,1
0.014291215750549,0.68,5.036333333333334,0.0030930617180712997,-0.0182704469147232,0.43,1.879,-0.004252312628931545,0.1067900484855298,0.31,0.5846666666666667,0.036240481120560185,-0.0754726942364172,0.84,4.209333333333333,-0.03595141876611242,1,1,-1,1
-0.1038220022498155,0.68,4.768000000000002,-0.022470296877302443,-0.2135508821319143,0.62,3.5156666666666667,-0.04970240286116004,2.6152012962859987,0.92,5.308000000000001,0.8874998611631829,-0.325465594252488,0.49,1.178,-0.15503553955924457,1,1,1,-1
0.169642075477435,0.47,2.5123333333333338,0.03671579931282328,-0.1743878696021554,0.54,3.185,-0.040587498691350296,0.3378273658008162,0.51,1.977666666666667,0.11464576003045833,0.0077412634308275,0.82,3.7156666666666656,0.0036875509241616733,-1,-1,-1,1
0.0807266454097916,0.71,5.322666666666668,0.017471746344305986,0.1142929093520503,0.63,3.879666666666666,0.026600837084253388,0.1249708531886929,0.35,0.8680000000000001,0.042410354802103215,-0.093149295996731,0.77,3.672000000000001,-0.044371668217604764,1,1,-1,-1
0.3333119476284173,0.32,0.9376666666666666,0.07213902885383557,-0.0905339396919135,0.4,1.709,-0.02107111100761397,0.6980366014244366,0.63,3.017333333333333,0.23688707547323656,-0.0615889142992203,0.63,2.768666666666667,-0.02933788003361188,-1,-1,1,-1
0.2781484109073626,0.41,1.522333333333333,0.060199930974163554,-0.0697817749385787,0.45,1.9556666666666664,-0.016241196738403515,0.1852565571345505,0.5,2.107,0.0628690299939735,-0.011209564283392,0.68,3.051666666666667,-0.005339676075104612,1,1,-1,1
0.3332888482260387,0.37,1.4553333333333331,0.07213402942772272,-0.1516759122229038,0.56,3.2303333333333333,-0.03530145705031528,-0.0092692881320396,0.35,0.9556666666666664,-0.0031456438714486754,-0.1422386505843813,0.61,2.9140000000000006,-0.06775538283908741,-1,1,-1,-1
0.1854037005136315,0.46,2.0973333333333333,0.04012710314204304,0.0103143358539639,0.33,1.0023333333333335,0.00240058608394017,2.9770492410118927,0.97,6.254333333333332,1.0102972921534794,-0.1630425783888968,0.38,0.6543333333333331,-0.07766533408764392,1,-1,1,-1
-0.1474710770495528,0.74,5.496,-0.03191730856958004,2.32064749810577,0.91,8.050333333333334,0.5401136988904939,0.2193798012727872,0.41,1.766333333333333,0.07444916131240435,-0.4574685116981751,0.33,0.0,-0.21791513080018593,1,1,-1,-1
0.9909113841425272,0.92,8.035333333333332,0.21446391418270724,0.4527723789588123,0.74,4.703333333333333,0.10537945317180031,0.9050012490035866,0.68,2.3950000000000005,0.3071230057830904,-0.209522613848764,0.88,2.820999999999999,-0.09980609951264628,1,-1,1,1
0.66869357544258,0.84,7.807333333333333,0.1447260006023079,0.0197453558810689,0.59,3.475333333333334,0.004595586882341411,0.9580335691205216,0.69,3.1680000000000006,0.3251201583570749,-0.0429020958552575,0.54,1.721666666666667,-0.020436413853263787,-1,-1,1,-1
0.0763106717993507,0.52,3.05,0.016515992882817368,0.3114204361226509,0.7,4.887333333333332,0.07248082433958243,0.0882331900437353,0.32,0.6176666666666668,0.029942989101836293,-0.1565075928393327,0.86,4.137,-0.07455239364607283,-1,1,-1,1
0.1741681261505894,0.46,2.4296666666666678,0.0376953768600062,-0.1569305232931426,0.5,2.8003333333333336,-0.03652442926979032,1.154861214807529,0.7,3.7606666666666655,0.3919159757453482,-0.1306247464661534,0.53,1.838,-0.062223099479016,-1,-1,1,-1
0.3069121240541537,0.37,1.402,0.06642528937311613,-0.1262376475566746,0.6,3.640000000000001,-0.0293808873673077,0.252649275873861,0.51,2.037333333333333,0.08573955571965612,-0.0489018172341668,0.75,3.353666666666666,-0.023294381200997433,-1,1,-1,1
-0.0012745003476624,0.7,4.733666666666666,-0.00027584134924781993,1.5260522280911497,0.87,6.7206666666666655,0.3551774727903218,0.2740763765377001,0.57,1.742666666666667,0.09301109879027684,-0.1732935126851842,0.85,3.1243333333333334,-0.08254836675738406,1,1,1,1
0.5337431142483249,0.87,8.098,0.11551854109418438,0.0278078502192568,0.33,0.9006666666666668,0.006472073355550645,2.043987379472152,0.82,4.302666666666666,0.6936515816495868,-0.3056230409560645,0.64,2.168666666666667,-0.14558353906865643,1,-1,1,-1
0.1194123805119802,0.45,2.287333333333333,0.025844537600741256,-0.1639881007229018,0.46,1.9893333333333332,-0.03816702869684883,2.678193383250313,0.88,5.851,0.9088769798249864,-0.1575040583560484,0.39,0.7280000000000001,-0.07502706000640201,-1,1,1,-1
0.5912227463313133,0.96,8.234666666666667,0.1279589137446277,1.5931935298941546,0.86,6.434333333333333,0.37080411875647756,-0.0520998152044605,0.43,1.2979999999999996,-0.01768069587081205,-0.1227212069557255,0.55,1.5443333333333331,-0.05845824834247338,1,1,-1,1
0.0185039844003664,0.72,5.833000000000001,0.004004835332386832,0.8078018266167764,0.74,5.751000000000001,0.18800995536832654,-0.0571236739271798,0.37,1.0333333333333332,-0.01938560245878631,-0.061848670156249,0.54,1.9103333333333328,-0.029461614739090078,-1,-1,-1,-1
-0.2705106962209402,0.77,6.164333333333332,-0.0585468929595904,-0.1124993788614319,0.4,1.5543333333333331,-0.026183406006008415,3.367008785815082,0.94,6.414333333333333,1.142634731096933,-0.6215401154219111,0.36,0.0,-0.29607064111789605,1,-1,1,-1
-0.0469905551042231,0.58,3.795333333333333,-0.010170211522991593,0.4012721083829351,0.74,5.279,0.0933931426023135,0.7804471906269876,0.65,3.337333333333333,0.2648540952890763,-0.0599273618939457,0.49,1.2806666666666666,-0.02854639952628099,-1,1,-1,1
0.5497617910888746,0.96,9.303,0.11898547889531276,0.0259053225923426,0.43,1.9493333333333336,0.006029273992591495,0.5739553840732081,0.54,2.9580000000000006,0.19477862924060246,-0.3787703988931152,0.32,0.0,-0.18042728386186555,1,-1,-1,-1
0.1918961124579707,0.48,2.7593333333333327,0.0415322621707431,0.03927521988044,0.63,4.202333333333334,0.009141019608396838,-0.1114708903249452,0.37,1.1836666666666666,-0.03782898082362613,-0.0194606980992984,0.44,1.1559999999999997,-0.00927010376305307,-1,1,-1,1
-0.070037562715818,0.7,4.872333333333335,-0.015158297785476544,1.6264849939002444,0.87,7.048666666666666,0.37855246303560053,0.4497762346660416,0.65,2.8746666666666667,0.15263694859263985,-0.0803445795180171,0.45,0.9143333333333332,-0.03827214137594266,1,1,1,1
-0.0529741920292741,0.59,4.162666666666667,-0.011465255879662378,0.0049161691848247,0.32,0.8496666666666669,0.00114420235083291,0.2251039414574505,0.44,1.6063333333333332,0.07639171679613783,0.046521362875334,0.8,3.862666666666666,0.022160451739834497,-1,-1,-1,1
0.1112285086309734,0.47,2.470333333333334,0.024073294253598457,-0.2650028632240944,0.62,3.683,-0.06167747440719393,2.556891084782796,0.89,5.527666666666666,0.8677115929763394,-0.2426527450418372,0.43,0.8999999999999999,-0.11558763788687461,-1,1,1,-1
0.1239133595011643,0.47,2.4416666666666678,0.02681868885898909,-0.2724670476929773,0.61,3.606333333333333,-0.06341470864288895,2.6561866629786866,0.94,5.107333333333333,0.9014087359030127,-0.6469154266444408,0.67,1.9513333333333336,-0.30815817091011327,1,-1,1,1
0.5124750702012033,0.97,8.371,0.11091547764537465,-0.108436417226839,0.55,2.774333333333333,-0.025237781459970566,1.8976839999154616,0.8,3.659,0.6440017786961137,-0.422781503413427,0.81,2.410333333333333,-0.20139197400546185,1,-1,-1,1
-0.0019225653828396,0.6,4.261333333333334,-0.0004161026948264929,0.0501352944193511,0.62,3.9226666666666663,0.01166862237194693,0.0451608869980564,0.5,2.2143333333333333,0.0153258875321382,0.0417229048061755,0.44,1.3299999999999998,0.01987470618349383,-1,1,-1,-1
-0.0315435119040863,0.65,4.285333333333333,-0.006826992946370406,-0.1684833053404091,0.59,3.4813333333333336,-0.039213254629573764,2.651104807321992,0.97,4.438000000000001,0.8996841473613304,-0.8815501198174625,0.96,2.7999999999999994,-0.41992640969721245,1,-1,1,1
0.7584263779958773,0.95,8.436666666666666,0.16414695829250248,-0.0068329267223261,0.58,3.170000000000001,-0.0015903136212008365,0.9267577177404668,0.64,2.598999999999999,0.31450632385149446,-0.0899147057194755,0.76,2.744,-0.04283087110189379,1,-1,-1,-1
-0.0275961669999942,0.72,5.257000000000001,-0.005972665251373423,1.4757526024719263,0.87,6.526000000000001,0.34347060353586534,0.5823484502589344,0.6,2.0893333333333337,0.19762691670709465,-0.2520335116258296,0.88,2.9910000000000005,-0.12005616615687154,-1,1,-1,1
0.8222491289388412,0.89,8.499,0.17796017832426198,-0.0152828465298275,0.38,1.3336666666666666,-0.0035569705332406582,0.9012199837779205,0.65,2.795333333333333,0.3058397881709066,-0.0120562859679544,0.71,2.8726666666666665,-0.005743011959268168,1,-1,1,-1
0.577171160504756,0.85,7.962333333333333,0.12491771536396172,-0.0409742108713226,0.41,1.2793333333333334,-0.009536447310887743,2.547934711786754,0.9,4.275666666666666,0.8646721406015637,-0.730146096571449,0.94,2.7676666666666665,-0.34780510148551763,-1,1,1,1
0.4857536377580587,0.96,9.328666666666669,0.10513213204451183,0.0870748883399132,0.33,0.971666666666667,0.02026604215424178,0.5801702968203823,0.6,3.0596666666666663,0.1968877342674666,0.0571512839277543,0.42,1.1,0.027224014755210142,1,-1,-1,-1
0.4090827015568479,0.95,8.211999999999998,0.08853816678696949,0.1809331234594005,0.71,4.203,0.042110858561343265,2.6135979383988666,0.88,5.155666666666666,0.8869557424736405,-0.6462314823354323,0.38,0.0,-0.3078323740306639,-1,1,1,-1
0.7527763364814879,0.92,8.083666666666668,0.16292411431486536,0.481790747846329,0.77,4.711333333333332,0.11213326587640053,0.9296350727649424,0.66,2.534333333333333,0.3154827887180292,-0.1967051996934379,0.8,2.536,-0.09370052413258415,-1,1,-1,1
0.387923488387897,0.8,7.489666666666667,0.08395865771092198,0.0336968886401778,0.39,1.536,0.007842703891652387,0.1476321479431052,0.33,0.7353333333333333,0.05010073640939324,0.0404423353879384,0.85,4.159333333333333,0.01926470692641279,-1,-1,-1,1
0.3280683660247254,0.32,0.9133333333333332,0.07100415538980999,0.4708921881439387,0.76,5.833666666666668,0.10959670597307969,0.0891340427424611,0.58,2.551,0.03024870424742874,-0.0480746850665425,0.45,1.341,-0.022900376783452272,-1,1,1,-1
0.2476448275916205,0.44,1.7426666666666664,0.05359801078313321,1.7794403768818017,0.91,7.756666666666666,0.4141517075287061,0.6510928910719471,0.67,2.827333333333333,0.22095616549721045,-0.3725456191663814,0.67,2.2496666666666667,-0.17746210996756154,1,1,1,1
0.2412164551902009,0.46,2.002,0.05220671189496317,2.131451951254008,0.93,8.269666666666668,0.49607982183371335,-0.1209055965399954,0.42,1.3326666666666669,-0.0410307613014287,-0.2624734012294687,0.59,2.306666666666667,-0.12502920768943826,1,1,-1,-1
0.3436303326604041,0.31,0.8353333333333334,0.07437224695730812,1.9906364109574977,0.87,8.225000000000001,0.4633060367617053,-0.1665513064594488,0.39,1.1976666666666669,-0.056521179294774467,-0.226276451158863,0.52,1.9,-0.10778679010768341,-1,-1,-1,-1
0.0486212285357852,0.56,3.235,0.010523139759040855,-0.1341005772568508,0.56,3.415000000000001,-0.031210926633480008,0.6812521103863176,0.63,2.871666666666667,0.23119105754636407,-0.0609375291097435,0.65,2.5200000000000005,-0.02902759269112525,1,-1,1,1
-0.0061506131802344,0.7,5.266333333333334,-0.0013311831899057976,-0.0174682536490475,0.49,2.664333333333334,-0.004065608025021297,0.189121530775741,0.49,1.9916666666666667,0.06418065505886901,0.0484812545785451,0.61,2.625999999999999,0.02309404617516304,1,-1,-1,-1
0.3173306056224705,0.38,1.4840000000000002,0.06868017146725527,2.0960459900726365,0.92,8.213666666666665,0.4878393438326153,-0.0629117211803895,0.39,1.091666666666667,-0.021349845571132862,-0.3988301580753401,0.7,2.829333333333333,-0.18998275037864923,-1,1,-1,1
-0.0827497035301805,0.68,5.182666666666667,-0.01790959878001411,-0.0305446686651928,0.45,2.324666666666666,-0.007109047792742336,-0.0214009315066692,0.32,0.7673333333333334,-0.0072626622539172184,0.0008408223365929,0.4,1.107,0.0004005257296905462,1,-1,-1,-1
0.5099199276658606,0.83,7.033666666666666,0.11036246566247317,0.2716982037847093,0.67,4.130999999999999,0.06323576585752279,0.1212711121461993,0.38,0.7503333333333333,0.04115480339723969,-0.0051708745660303,0.9,3.909333333333334,-0.002463146158901722,1,1,1,1
0.5441218836682289,0.93,8.817,0.11776482824943645,-0.0014387427434001,0.34,0.959,-0.00033485683005453457,2.6716061845159325,0.93,5.418666666666666,0.9066415350924836,-0.2196874089335373,0.43,0.8273333333333331,-0.1046480997679926,1,-1,1,-1
-0.0729679439824888,0.56,3.299666666666666,-0.015792523051787046,1.045498759488427,0.85,6.4093333333333335,0.24333217459077447,2.0853018997546826,0.86,4.271333333333333,0.7076721585997596,-0.7199404510474272,0.7,1.8600000000000003,-0.34294364212296624,-1,1,-1,1
0.015996102287739,0.52,2.923666666666667,0.003462051968717747,1.6274057876649666,0.88,7.337333333333333,0.37876677103652934,0.5645896779703472,0.63,2.845333333333333,0.19160026477673167,-0.2083616899883507,0.56,1.8413333333333337,-0.0992530934184084,-1,1,-1,-1
-0.1913937412917903,0.76,5.310666666666666,-0.041423533490867435,1.5333402164022107,0.91,6.8406666666666665,0.35687369866149393,1.9330595890711595,0.91,4.4366666666666665,0.6560069082855013,-0.3259739933362489,0.45,0.7743333333333335,-0.15527771546863162,1,1,1,-1
0.871541690420484,0.93,8.307333333333334,0.18862861532540995,-0.0954531384508334,0.58,3.073,-0.022216018469616048,1.7694884014704362,0.79,3.513333333333334,0.6004970679943916,-0.3906335999294641,0.82,2.4886666666666666,-0.18607831981174638,1,-1,-1,1
0.5277457890771142,0.83,7.285333333333335,0.11422053417709026,0.6447463073566073,0.8,5.347666666666668,0.15005997817273523,1.2527480209367536,0.75,3.704666666666666,0.4251350350096465,-0.0906145283664319,0.42,0.8196666666666665,-0.043164231627807,-1,1,-1,-1
-0.0662460030819067,0.66,4.656000000000001,-0.014337686847951166,1.941293550747477,0.98,7.741666666666668,0.4518218476448211,0.3392208835329349,0.61,2.6206666666666663,0.11511866695182617,-0.1250065641584652,0.5,1.2036666666666669,-0.059546878272239444,-1,1,-1,1
0.482136517287091,0.85,7.3916666666666675,0.10434927514460306,1.8084218693406324,0.84,7.098,0.4208969375147695,-0.0102432815202543,0.31,0.5670000000000001,-0.003476180185437972,-0.105760358997653,0.46,1.3393333333333333,-0.05037894822289713,1,-1,-1,-1
-0.0515232871851729,0.63,4.414,-0.01115123513375899,1.1927472309554812,0.81,6.588333333333335,0.2776031772505749,0.7250745043204274,0.68,3.273333333333333,0.24606271143686728,-0.0846223738681795,0.42,0.9283333333333332,-0.04030986876376115,-1,-1,1,-1
0.7404994825671132,0.85,7.699999999999999,0.16026702288725556,-0.0191932064430178,0.54,2.9766666666666666,-0.004467078146926182,0.1082759886762763,0.35,0.7653333333333333,0.036744752709465096,0.0670235885591892,0.88,4.007666666666667,0.031926687179750265,1,-1,-1,1
0.0552335629358067,0.77,6.778000000000001,0.011954253721406637,0.0533905268407478,0.33,0.9456666666666664,0.012426253862857962,0.4846541874778534,0.55,1.959,0.16447319933253465,0.1970774533063917,0.91,4.078666666666667,0.093877847145389,-1,-1,1,1
0.0130731424044885,0.53,3.2250000000000005,0.002829432919635588,-0.0847981567847186,0.58,3.3793333333333333,-0.019736149569236687,0.2219622471589351,0.56,2.283333333333333,0.07532554523308861,0.0182591183072289,0.59,2.475666666666667,0.008697731215303945,-1,1,1,-1
0.8484562782484657,0.88,7.77,0.18363221712657762,0.5651212142504303,0.76,4.962,0.131527821265156,0.1277386747360152,0.5,1.684,0.04334964817216293,-0.0487804869457115,0.67,2.3509999999999995,-0.023236585516698608,1,1,-1,1
-0.0693752661703044,0.61,4.305000000000001,-0.015014956300280628,-0.1104584712662046,0.45,2.128333333333333,-0.025708399719507908,1.6461454681711376,0.76,3.654000000000001,0.5586391672912804,-0.2759815169877857,0.82,3.1316666666666664,-0.1314637987860159,-1,-1,1,1
-0.1262604642369567,0.79,6.523666666666668,-0.027326675018690332,0.0185575438247905,0.32,0.8230000000000001,0.004319132330830714,1.933108780217113,0.8,4.210666666666667,0.656023601889648,-0.2650569503059823,0.66,2.419333333333334,-0.12625988132170043,1,-1,1,-1
0.0657086934008259,0.49,2.787999999999999,0.014221396391330198,-0.085612937643184,0.44,1.797666666666667,-0.019925783843123667,1.468846211502386,0.72,4.246666666666667,0.49847054245107436,-0.1260111785839472,0.5,1.6163333333333334,-0.06002542636535301,-1,1,-1,-1
0.3282736359804055,0.36,1.2713333333333334,0.07104858216587065,1.1677959744905193,0.84,6.8216666666666645,0.2717959551574926,0.1045333712482382,0.32,0.5800000000000002,0.035474650689980826,-0.5695261009276038,0.99,4.234666666666668,-0.2712937647162957,-1,1,-1,1
0.3632487348544323,0.33,1.0793333333333337,0.07861827681615646,-0.0607008816787772,0.45,2.41,-0.014127685379274384,-0.1067039824292168,0.43,1.5783333333333331,-0.03621127357422824,-0.0621008195488064,0.36,0.7090000000000001,-0.029581726105130032,-1,-1,1,-1
0.2028990348856041,1.0,8.445,0.04391363536822727,-0.0422436686705465,0.62,3.239666666666667,-0.009831904310748284,1.672561924066327,0.8,3.921,0.567603907777108,-0.1943913685252853,0.55,1.3296666666666668,-0.09259833062906671,1,1,1,1
0.3582525498646407,0.31,0.8399999999999997,0.07753694764178351,2.043131358657292,0.96,8.425666666666666,0.47552385114253753,-0.0237684247003251,0.34,0.7546666666666667,-0.008066099405641774,-0.4847715463018995,0.72,3.060666666666666,-0.23092093164716987,-1,1,-1,1
-0.0533093178878467,0.59,3.75,-0.011537787495025252,0.019942653793574,0.39,1.6586666666666667,0.004641506525627815,0.0213289361352764,0.45,1.6503333333333328,0.007238229762924557,-0.0114973379154821,0.52,2.106,-0.005476757048055015,1,-1,1,-1
-0.066678270967234,0.69,5.064666666666668,-0.01443124300660101,1.4134398110334647,0.83,6.983,0.3289677579725081,-0.0503651319464254,0.32,0.706,-0.01709201034482419,-0.0225562986635526,0.35,0.619,-0.010744693127379967,1,1,-1,-1
0.0596863464170516,0.68,5.058000000000001,0.012917973979018015,-0.0340007709729075,0.57,3.4666666666666672,-0.007913430277668393,0.399612897980623,0.58,2.3096666666666663,0.13561341988491996,0.0300097761271365,0.68,2.7336666666666662,0.014295157202740726,-1,-1,1,1
0.2600938028890138,0.39,1.4893333333333332,0.056292354608997244,1.413980640592837,0.98,7.528666666666666,0.32909363208911574,1.9100817894933644,0.87,3.776,0.6482091169781593,-1.0097726806905487,0.9,2.546333333333334,-0.48100522804138846,-1,1,1,1
-0.0259728420733091,0.58,3.2176666666666667,-0.005621327459378526,0.6428872148141345,0.79,5.855666666666666,0.14962728800737646,2.0685128738046767,0.84,4.057,0.7019746016962601,-0.7373486072413566,0.77,2.3486666666666665,-0.35123601752582906,1,-1,-1,-1
0.4931189632052355,0.98,8.361333333333333,0.10672621659123235,0.0410608752351362,0.6,3.3429999999999995,0.009556617806466912,1.334794416839349,0.72,3.075333333333333,0.4529784614701272,-0.2051910946320791,0.75,2.500333333333333,-0.09774278028404292,1,-1,-1,-1
-0.0110185126773227,0.6,4.2,-0.0023847474103804583,0.1953802901030732,0.66,4.4286666666666665,0.045473330725155615,0.636229982427317,0.62,3.2430000000000003,0.21591225955493235,-0.0129506747789174,0.42,1.0563333333333331,-0.006169054079639974,-1,1,-1,-1
-0.0851848044052365,0.78,6.051333333333334,-0.018436630029681465,-0.1776418195379689,0.56,3.095,-0.04134483169314022,2.5748961239638444,1.0,5.073666666666668,0.8738218185242203,-0.399737842391467,0.57,1.3710000000000002,-0.1904151258130585,1,-1,1,1
-0.0121103902620443,0.56,3.640666666666667,-0.0026210635375086065,-0.0811893671775081,0.6,3.5883333333333334,-0.01889623023428425,1.1105052402385014,0.68,3.800666666666666,0.37686324487997447,-0.0483272115863882,0.46,1.3266666666666669,-0.02302066779408034,-1,1,-1,-1
0.008275474510671,0.59,3.502666666666668,0.0017910689933323548,0.7402960724020193,0.8,5.990333333333333,0.17229848577413523,0.7629976465354624,0.65,3.1460000000000004,0.2589323836485296,-0.1515267666982618,0.56,1.6806666666666663,-0.0721797770565827,1,1,-1,1
0.2459669456361599,0.42,1.998666666666667,0.05323486516036292,-0.0927628202458974,0.4,1.6906666666666668,-0.02158986662275154,1.642218826033016,0.77,4.403333333333333,0.5573066142838428,-0.2022923554627975,0.54,1.790333333333333,-0.09636196584747163,-1,-1,1,-1
-0.0675472993984627,0.77,6.24,-0.014619327674796281,-0.0193111720504017,0.35,1.0793333333333337,-0.004494533777562886,0.5948781970603292,0.56,2.3636666666666666,0.2018790362523243,0.0691168697783752,0.79,3.412666666666668,0.03292382171254506,1,-1,-1,1
-0.0332341727518481,0.55,3.3833333333333337,-0.007192904317224428,1.5846037842829075,0.85,7.257666666666666,0.3688049184132949,-0.1228714930977672,0.48,1.934,-0.04169791182806749,-0.0485712182228965,0.41,0.9906666666666668,-0.02313690035818281,-1,1,-1,-1
0.4486216812194472,0.85,7.790666666666667,0.09709562659309462,-0.0680855930681789,0.43,1.863333333333333,-0.01584642283811904,1.9386600060657324,0.81,4.699333333333332,0.6579074768238383,-0.1061604815182145,0.42,0.8289999999999998,-0.0505695465901609,1,-1,1,1
0.7738418239153493,0.9,8.448,0.16748333823895215,-0.1290362431574263,0.53,2.470333333333333,-0.03003223998456408,1.8126306513589852,0.81,4.452666666666667,0.6151379068624094,-0.1009620282059229,0.43,0.7933333333333334,-0.04809326329516094,1,1,1,1
0.3515806550562587,0.32,0.9353333333333336,0.07609294296233471,-0.3510894080535602,0.59,3.313666666666665,-0.08171348685221107,2.736769339347755,0.98,4.944,0.9287554316205744,-0.8345273115599969,0.82,2.6673333333333336,-0.3975270944438419,-1,1,1,1
0.6457113836237811,0.88,7.293333333333334,0.13975194248486836,1.6110028603261624,0.9,6.557333333333333,0.37494910990323566,0.517790539431235,0.63,2.336333333333333,0.17571841697595098,-0.2588515543969223,0.63,1.8813333333333333,-0.12330394090916791,1,1,-1,-1
0.1524214254220579,0.79,7.135,0.03298871728031368,0.0638715238585173,0.34,1.0503333333333331,0.014865629111338593,0.9146377403706304,0.61,2.737,0.3103932644673826,0.0488476785325229,0.81,3.396,0.02326859222984773,-1,-1,-1,1
-0.0633233346613231,0.8,7.229333333333332,-0.01370513088041735,0.028624772317512,0.31,0.7563333333333335,0.006662205987307151,2.098496637037238,0.79,5.167333333333334,0.712149950624023,-0.2711871662873903,0.3,0.0003333333333333,-0.1291800097748327,1,-1,1,-1
-0.0878455520785479,0.74,5.711333333333331,-0.01901249823525737,2.1398457240661166,0.96,7.797666666666667,0.49803341094403486,-0.1338234534499605,0.49,1.7929999999999997,-0.04541459065728036,-0.0647788178908648,0.44,0.8779999999999999,-0.030857390646118952,-1,1,-1,1
-0.0472621477113981,0.58,3.870666666666667,-0.010228992574990747,1.204370017358893,0.79,6.760999999999999,0.28030829561124143,0.2819823583511387,0.45,2.2416666666666663,0.09569408834513445,-0.4752406982100425,0.33,0.0,-0.22638091204917835,-1,-1,-1,-1
-0.0915681638667536,0.78,6.1610000000000005,-0.01981818672350916,-0.0781448383403389,0.44,1.94,-0.01818763845851285,2.4938198972436205,0.88,4.507999999999999,0.8463076305877042,-0.567285404059108,0.8,2.5500000000000003,-0.2702264087372595,1,-1,1,1
0.3751805384899482,0.33,1.0870000000000002,0.08120068867647284,-0.0641111394687676,0.44,2.264,-0.014921397888660369,-0.0372527249985954,0.49,2.3426666666666662,-0.012642158105059309,-0.023309959855205,0.38,0.8709999999999999,-0.011103699644677301,-1,1,-1,-1
0.3626263585278675,0.31,0.8850000000000003,0.078483575302756,0.0085002324507936,0.36,1.360666666666667,0.0019783668110622665,1.3118442731308328,0.66,4.360666666666666,0.44519005551303725,-0.5618764407278509,0.34,0.0,-0.2676498489923082,-1,-1,1,-1
0.0589494922988502,0.52,2.689,0.012758495925884265,-0.1673948297982228,0.49,2.245333333333333,-0.038959919923754825,2.631581783923799,0.89,4.655666666666667,0.8930587757006522,-0.7372956432800652,0.88,2.960666666666668,-0.35121078814225976,1,1,1,1


==> data/results/error_test_D_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.3232426397185679,0.5789,3.6009,-0.07859228570736997,0.1234725599957098,0.4363333333333333,1.9982666666666664,0.052324488407467055,-0.0225977676633051,0.4001333333333333,1.2677333333333334,-0.018494511000152904,0.0727652839737436,0.5398,2.191066666666667,0.045865267161189834,1,-1,1,-1
-0.2652934712163857,0.5781666666666667,3.6584,-0.06450269155174342,0.118853820915977,0.431,1.9934333333333327,0.05036718583398035,-0.0112500727038797,0.4025,1.2789333333333333,-0.009207307397548133,0.068207750761164,0.5378000000000001,2.1862666666666666,0.04299257201076088,-1,-1,1,-1
-0.0587262081240882,0.6014666666666667,3.9055333333333335,-0.014278521334367411,0.0312317866893512,0.4512,2.0312,0.0132352261962352,-0.0042570795944667,0.3945333333333333,1.2817666666666667,-0.003484087745367836,0.0631698841198526,0.5399666666666667,2.1744000000000003,0.039817114061478774,1,1,-1,1
0.0794607694847191,0.6014,4.039766666666667,0.019319862946632713,0.0189527942085256,0.4580666666666666,2.0999666666666665,0.008031705675233139,-0.0240078328218917,0.3893333333333333,1.2607333333333337,-0.01964853939689402,0.0704754609052686,0.5403,2.1796,0.04442195049901124,-1,1,-1,1
0.0879753089083945,0.6022333333333334,4.057533333333334,0.021390063572499347,-0.000797564549372,0.4616333333333333,2.121833333333333,-0.0003379872987105146,-0.0590001311452583,0.3893,1.2247333333333337,-0.04828700740420173,0.0747964439356243,0.5417333333333333,2.182266666666667,0.047145543815265506,1,1,-1,1
0.1208082592612274,0.5964333333333333,4.089066666666667,0.029372972686817878,0.029497376102467,0.4613333333333333,2.1514333333333333,0.012500227694135918,-0.0539209795892161,0.3884666666666666,1.2263666666666666,-0.044130117851026836,0.0451781222604283,0.5475,2.1810333333333336,0.02847658298238943,-1,-1,-1,1
0.0997160608990705,0.5931000000000001,4.1408,0.02424467624264076,0.1049428242976078,0.3382,1.1681,0.04447206402457214,-0.0713398786784638,0.3820666666666666,1.2492,-0.05838612869318484,-0.0912915598345507,0.4997999999999999,1.9194,-0.057542712028503584,-1,-1,-1,-1
0.0700606019543563,0.5912,4.137366666666667,0.017034333250158767,0.0267361710414524,0.2982,0.6762333333333334,0.01133010015963985,-0.1094678761174592,0.3807333333333333,1.2379666666666669,-0.08959092195222693,-0.032984041386854,0.4796,1.8008333333333333,-0.02079043449909002,-1,-1,-1,-1
0.0380193790505947,0.5926333333333333,4.115066666666666,0.009243922470632807,0.0005881109157363,0.2821333333333333,0.4919333333333334,0.00024922624746598023,-0.1191116160739842,0.3802333333333333,1.239933333333333,-0.09748357123360642,-0.0438073567678076,0.4699666666666667,1.7035333333333331,-0.027612564839382195,1,-1,-1,-1
0.0061894240298316,0.5998666666666667,4.0878,0.0015048787565282457,0.0157425860231094,0.2737333333333333,0.4256333333333333,0.006671302189720225,-0.1256801811145604,0.3797,1.2367666666666666,-0.10285942960192758,-0.0632029298373959,0.4677666666666666,1.665333333333333,-0.039837943371568506,1,-1,-1,-1
0.040702281131586,0.5982999999999999,4.0904,0.009896235566014492,-0.0221108425797257,0.3377333333333333,0.7211000000000001,-0.009370005175906174,-0.1066667770889957,0.3939333333333333,1.2223666666666666,-0.08729844078478144,-0.0485922067057305,0.5236333333333334,1.9087333333333332,-0.030628541810051684,-1,1,1,1
0.0401858836290047,0.5989333333333333,4.071133333333333,0.009770680162504678,0.0718167476318887,0.3552,0.9928666666666668,0.030434086561883185,-0.0429564950052205,0.4035,1.259,-0.035156542063760114,-0.0410592230339359,0.546,2.1147,-0.02588036672215661,1,1,1,1
0.0457991656720935,0.5996,4.072833333333333,0.011135477413481785,0.0422316141712184,0.3643,1.0595,0.0178966695612962,-0.0141394717794736,0.4098333333333333,1.2908333333333333,-0.011572055269267214,0.0335847103970179,0.5513333333333333,2.2347666666666663,0.021169046979136904,1,1,1,1
0.0315482579509476,0.6021666666666667,4.0565,0.007670552698769629,0.0478124685464258,0.3677,1.1013000000000002,0.02026169179837825,-0.0361835332283504,0.4127333333333333,1.2936,-0.029613400902549564,0.0965436231007821,0.5499666666666667,2.2923,0.06085318196276641,1,1,1,-1
0.0268465751100492,0.6215666666666667,4.347,0.006527399055862102,0.0135478372395745,0.3801,1.1969666666666663,0.005741224225147655,-0.0919292375821405,0.3795333333333333,1.2029,-0.07523691370893146,0.0424102847137137,0.5315,2.2313666666666667,0.026731965197558896,1,1,-1,-1
0.0356365222073087,0.6259333333333333,4.4311,0.008664561511353593,0.0898638647059941,0.3796333333333333,1.2742,0.03808198961147607,-0.0406729458534995,0.3633666666666666,1.1102666666666663,-0.0332876351197139,-0.0615368436320267,0.5237333333333334,2.1529333333333334,-0.038787779272017896,1,-1,-1,-1
0.0072440286150783,0.6284333333333333,4.446433333333333,0.0017612922821205813,0.0969742666464883,0.3790666666666666,1.2819666666666667,0.04109519468247117,-0.0978572960243469,0.3592666666666667,1.0182666666666669,-0.08008856736350754,-0.0451402254493542,0.5187333333333334,2.152333333333333,-0.028452695940801055,1,-1,-1,-1
0.0692666694517321,0.6216333333333334,4.508900000000001,0.01684129878498754,0.0940224055375056,0.3789,1.2791333333333337,0.03984427202902668,-0.1081111475542004,0.359,1.0056666666666667,-0.08848054540038032,-0.1214451048909879,0.5206333333333333,2.0766333333333336,-0.07654903378448691,-1,-1,-1,1
-0.1307821139189666,0.5944333333333334,4.2535,-0.03179798702139731,-0.044723072901895,0.3925333333333333,1.2828666666666668,-0.018952485553736142,-0.073551853343983,0.3489,0.9621333333333332,-0.06019645750057116,-0.0383701953190005,0.4999666666666666,2.0015,-0.024185424191679315,-1,1,-1,-1
-0.1880329916370628,0.5902000000000001,4.127433333333333,-0.0457178007642123,-0.0292368997073553,0.3983333333333334,1.364866666666667,-0.012389844511695102,-0.1174745756896306,0.3478,0.9134666666666668,-0.09614378131067143,-0.0453542350576097,0.4918,1.9184666666666663,-0.028587590045814678,-1,1,-1,-1
-0.2258618297800669,0.5907333333333333,4.0918,-0.05491539566660924,0.0014871797806994,0.3946,1.3963,0.0006302284588391863,-0.1605878089709792,0.3486999999999999,0.8734666666666667,-0.1314286014333614,-0.0296773379331078,0.4878666666666666,1.8975333333333333,-0.01870615984163628,1,-1,1,-1
-0.2137766699579275,0.5898666666666667,4.098566666666667,-0.05197704466691516,0.0109271329421793,0.3910666666666667,1.4058,0.0046306372928509665,-0.1617323251248456,0.3536999999999999,0.8723666666666666,-0.13236529867323552,-0.1103936378884093,0.4917,1.8169,-0.06958309537381235,-1,-1,1,1
0.1661668776639948,0.4864666666666666,2.921466666666667,0.040401336704342296,0.0237387810952003,0.3993333333333333,1.4725,0.010059883558471332,-0.0406977379278794,0.3163333333333333,0.7422,-0.03330792549968273,0.0540136636265746,0.3953333333333333,1.1625,0.03404578361133594,-1,1,-1,-1
0.104037595560039,0.4606666666666667,2.4876666666666667,0.025295401750466233,0.0242104416780404,0.4011,1.5048,0.010259761156375948,-0.0385801531493757,0.3005333333333333,0.5896333333333333,-0.031574847455722296,0.0286613889047427,0.3580333333333333,0.8128666666666667,0.018065788897369362,-1,1,-1,-1
0.1555363533768861,0.449,2.3718,0.0378166616047979,0.1348763079195356,0.3887666666666666,1.6183999999999998,0.057157102844736615,-0.0261773558639217,0.2943666666666666,0.5399,-0.021424124860190203,-0.0097649157303749,0.3445666666666666,0.6629666666666667,-0.006155002005376054,-1,-1,-1,-1
0.0671061167435289,0.4486,2.2794,0.01631598821371892,0.0835246741558097,0.3804333333333333,1.5683,0.03539560404963647,-0.0388116409370391,0.2921,0.5044666666666667,-0.03176430216200702,-0.0610035369832231,0.3398,0.5734,-0.03845162649983821,-1,-1,-1,-1
0.1236249034788219,0.4977,2.6027666666666667,0.030057803460622753,-0.0539544824224307,0.3849333333333333,1.4208333333333334,-0.022864518967950883,-0.0086046768258802,0.3102666666666667,0.5264666666666666,-0.007042257119379852,-0.109942758726648,0.4085666666666667,0.8556333333333334,-0.06929889812916122,1,1,1,1
0.1484123156717665,0.5101666666666667,2.806966666666667,0.03608454356740559,-0.0565644491387573,0.3922666666666666,1.413,-0.023970555590153025,0.0656413489230999,0.3154,0.5956666666666667,0.05372232637361263,-0.0161139029308172,0.4293,1.1394,-0.010156882823381737,1,1,1,1
0.0697887658564493,0.5178,2.8393333333333333,0.01696823980317144,-0.01613256871022,0.3913666666666666,1.4502333333333333,-0.006836566800671359,0.07485261287795,0.3214333333333333,0.6017666666666667,0.06126102776556114,-0.036555882966254,0.4407,1.225933333333333,-0.02304183048561212,1,-1,1,1
0.1879842726197647,0.5107666666666667,2.9591666666666665,0.04570595536247258,-0.0226330673760557,0.3933666666666666,1.4446,-0.009591310584189685,0.1187654029447927,0.3201666666666666,0.6456000000000001,0.09720022277982852,-0.0172630762854832,0.4428666666666667,1.2670333333333337,-0.010881227456535308,-1,1,-1,1
0.1628238921552713,0.5038,2.8864333333333336,0.039588532822880544,-0.2640353259983516,0.5501,3.0169,-0.11189136561874614,0.0310014453358528,0.3358333333333334,0.6912333333333334,0.025372265983405137,-0.0825102798207877,0.3933,0.9906666666666666,-0.052007713305846415,-1,1,1,-1
0.1643210351978656,0.5006333333333334,2.8809666666666667,0.039952543876158715,-0.0836239444084863,0.5891666666666666,3.661533333333333,-0.035437672224019216,0.1334176963273872,0.3315333333333333,0.7966333333333334,0.10919198254917505,-0.0253945085217636,0.3689666666666666,0.8283333333333334,-0.016006615437631985,-1,1,-1,-1
0.1122911602257974,0.5038,2.8274666666666666,0.02730214972431121,0.0725702813024851,0.5971666666666667,3.9099333333333335,0.030753414709069313,0.1310401602555321,0.3297666666666666,0.7955666666666668,0.10724615463867809,-0.020945902497711,0.3589333333333333,0.7468666666666667,-0.013202579053170474,1,1,-1,-1
0.1058584844027534,0.5099333333333333,2.8211,0.02573812742642461,0.065096160846195,0.6008666666666667,3.9458,0.02758607510596436,0.1169940649565418,0.3293333333333333,0.7819666666666667,0.09575052073860028,-0.0610869206447572,0.3561999999999999,0.6839000000000001,-0.03850418472134559,1,1,-1,-1
0.0637960602592153,0.5303,2.9902,0.015511190600541395,-0.0659777783000423,0.5053333333333333,3.044566666666667,-0.027959681859118717,0.0474806315455977,0.3167999999999999,0.7160666666666666,0.03885919509829274,-0.0148602437231322,0.3935333333333333,0.7976666666666667,-0.00936667887790815,1,-1,-1,1
0.2147547719990648,0.5222666666666667,3.1511666666666667,0.05221485758397014,-0.0418624077425424,0.4744,2.6888,-0.01774020939315932,-0.0143734713263987,0.3143,0.6545666666666666,-0.011763565654678626,0.0625595851432131,0.4045333333333333,0.9739,0.039432431640368845,-1,-1,-1,1
0.2037907116032871,0.5196000000000001,3.1419333333333337,0.04954908747428395,-0.1520641404237239,0.4681333333333333,2.500766666666667,-0.06444086324175224,-0.012551907971528,0.3103,0.6556000000000001,-0.010272758066686798,0.0329151640335347,0.4108,1.0007666666666668,0.020747019864544167,-1,-1,-1,1
0.1511943842311414,0.5221,3.0912,0.03676096771511782,-0.0716667809686364,0.4608333333333334,2.490266666666667,-0.030370534555403984,-0.0228791890968318,0.31,0.6444666666666666,-0.01872483250250599,-0.010694479202425,0.417,1.014,-0.006740922579866566,1,-1,-1,1
0.0408548279072018,0.5800666666666667,3.7165666666666666,0.009933325350281115,-0.082082277664361,0.4856666666666667,2.4389333333333334,-0.03478435359448756,-0.0147503199449799,0.3207333333333333,0.6301666666666667,-0.012071986868029709,-0.112140248776394,0.4663666666666666,1.3595000000000002,-0.07068401562903967,1,1,1,1
0.0986624765549599,0.5939,3.984,0.023988510775543828,0.0341538763105031,0.4922999999999999,2.563933333333333,0.014473532460500354,0.0062067261749588,0.3295666666666666,0.6454666666666667,0.005079721467537361,-0.0146106834615411,0.4777,1.5616333333333334,-0.009209376556724021,1,1,1,1
0.1860173574462358,0.5915333333333334,4.062766666666667,0.045227725264442395,-0.0344236829572057,0.4990333333333334,2.5733,-0.014587869563077139,0.0144111980660203,0.3370333333333333,0.662,0.011794442049698147,-0.0132243958037774,0.4845333333333333,1.6253666666666666,-0.008335574513863376,-1,1,1,1
0.1862741117885482,0.5940333333333334,4.061966666666667,0.04529015177675275,-0.0098728148185864,0.4997333333333333,2.6043666666666665,-0.0041838444472370425,0.0681844051740414,0.3335,0.7132333333333333,0.05580361964593076,-0.0737010783780061,0.4908666666666667,1.6255333333333333,-0.04645511520431619,1,1,-1,1
0.2111345928404078,0.5922666666666667,4.058066666666667,0.051334657635730786,0.0262700482352045,0.5099333333333333,2.7466,0.011132569328718213,-0.0552223866403057,0.3781666666666667,0.9837666666666668,-0.04519521805829806,-0.1011563451300128,0.4978,1.6151333333333333,-0.063760663616893,-1,1,1,1
0.2034470353405959,0.5934,4.039933333333334,0.049465527016258413,0.0025419313936989,0.5154333333333334,2.7829,0.0010772050060903905,-0.0014282969318477,0.3915666666666667,1.1629666666666667,-0.0011689496817172975,-0.0458777139295418,0.4970666666666666,1.6524333333333334,-0.028917548193481187,1,1,1,-1
0.2271030584542681,0.5927,4.055466666666667,0.055217184436419854,-0.0469563868308378,0.5207666666666667,2.7926666666666664,-0.019898906432911746,-0.0375184552058656,0.4001666666666666,1.2050666666666665,-0.030705930464112897,-0.0079386474156677,0.4904,1.6781,-0.00500387224145888,-1,1,1,-1
0.2216516887893127,0.5934333333333334,4.0494,0.05389175409536806,0.0335333325017419,0.5123333333333333,2.8727,0.014210561988931779,-0.0242493838609672,0.4023333333333333,1.2382333333333333,-0.01984623008987935,-0.0170027584880456,0.4895,1.6665666666666663,-0.010717144467034489,1,-1,1,-1
0.2231492571906583,0.5902000000000001,4.0258,0.0542558685691496,0.0243156901300269,0.5148333333333334,2.844866666666667,0.010304362737537485,-0.021635893760741,0.3758666666666667,1.1880666666666666,-0.017707292203288354,-0.0953440131592855,0.5509000000000001,2.0615333333333337,-0.06009704624183918,-1,1,-1,1
0.1524853196873867,0.5946666666666667,3.9565,0.037074842048947475,0.0403509603342908,0.5179333333333334,2.8544666666666667,0.017099696939264265,-0.0883879160066398,0.3680333333333333,1.0599333333333334,-0.07233861809809865,-0.0625219252154116,0.5744,2.3064,-0.0394086939105675,1,1,-1,1
0.1932135556513339,0.5955333333333334,4.007133333333334,0.046977388198250716,0.0284823973782253,0.5191,2.8397666666666663,0.01207010587198972,-0.0819037433767799,0.3645333333333333,1.0284333333333335,-0.06703182833830452,-0.0398059933771706,0.5817,2.3972,-0.025090433530353114,1,1,-1,1
0.2125109292314264,0.5898333333333333,4.0251,0.05166929610721017,0.0273245776783594,0.5208333333333334,2.838433333333333,0.011579451726115726,-0.0362097706779391,0.3600333333333333,1.0290333333333332,-0.029634874209438288,-0.0700492182937879,0.5882333333333333,2.4315,-0.04415328211508656,-1,1,-1,1
0.203431130809272,0.5939,4.0017,0.049461660034257095,-0.013550144881294,0.4996,2.787,-0.005742202144228662,-0.0207309908492632,0.4217,1.3046666666666666,-0.016966699720891404,-0.0503443802091889,0.5643,2.3866666666666667,-0.03173296828185486,1,-1,1,-1
0.1434558249048376,0.5996333333333334,3.996266666666666,0.03487943665824419,-0.0827336078806242,0.4900333333333333,2.7007666666666665,-0.03506037055203247,0.0315210655713731,0.4453333333333333,1.5350333333333332,0.02579753463404878,-0.1159994057422553,0.5574666666666667,2.2684333333333333,-0.07311651167097175,1,-1,1,-1
0.1585351766334106,0.6003666666666667,4.0187,0.038545786866142996,-0.1845553635179757,0.498,2.5959,-0.07820980612427346,0.0653753086788753,0.4540666666666667,1.6299,0.05350459317551072,-0.1394834719473503,0.5596666666666666,2.2282333333333333,-0.0879189409573937,1,1,1,1
0.0285548731393618,0.6071333333333333,3.9869666666666665,0.006942749725284818,-0.1600446001355897,0.5006333333333334,2.6142666666666665,-0.06782277637042057,0.0655478673050238,0.4597666666666666,1.6661666666666666,0.05364581895750054,-0.1349759283603595,0.5599000000000001,2.2185,-0.08507775516702915,1,1,1,1
0.0784830200801125,0.6073666666666666,4.063866666666667,0.01908213576860955,-0.1425466460938733,0.5085333333333333,2.6480666666666663,-0.060407594459217034,-0.0189404300392421,0.4141666666666666,1.5203,-0.015501265298749262,-0.0183336019208311,0.525,2.0986333333333334,-0.011555999017735442,1,1,-1,-1
0.0657976688487114,0.6034,4.067200000000001,0.015997855955944277,-0.1227297873495159,0.5097999999999999,2.6791,-0.05200972050505613,-0.0912359812100669,0.3988,1.3503666666666667,-0.07466953741803962,-0.022850838607608,0.5094333333333334,1.9875333333333332,-0.014403294543224083,-1,1,-1,-1
0.0759992486238791,0.5997666666666667,4.0812,0.018478238720589953,-0.1075894866374258,0.5098333333333334,2.6969000000000003,-0.045593651306176236,-0.1467558412883813,0.3948666666666666,1.2666000000000002,-0.12010821429286667,-0.0749583548614372,0.5066666666666666,1.9179666666666664,-0.0472475991837487,-1,1,-1,-1
0.085714985755442,0.5930666666666666,4.0958,0.02084049510225516,-0.1123095059360341,0.5096,2.6956,-0.04759387382591368,-0.1171029576525011,0.3901,1.2636,-0.09583964092043691,-0.0393779147046442,0.5009333333333333,1.9109,-0.02482060784413006,-1,-1,-1,-1
-0.2622748195692366,0.5665333333333333,3.6053666666666655,-0.06376874527253248,-0.1103625385713766,0.4923333333333333,2.7197666666666667,-0.04676879924006822,-0.1473924648558358,0.3993,1.2783666666666669,-0.12062924104854762,0.021267576108531,0.4650666666666667,1.6619,0.013405335715321171,-1,-1,1,-1
-0.2331091498345325,0.5582,3.5201,-0.05667748821983558,-0.0663501678495706,0.4819333333333333,2.678433333333333,-0.02811749095182751,-0.1522718419471351,0.4059666666666666,1.2924666666666669,-0.12462263077772279,0.0168527183793993,0.4517,1.5442333333333336,0.010622571488106245,-1,-1,1,-1
-0.1132569961433751,0.5491333333333334,3.5034666666666667,-0.02753698029136386,-0.167895537304858,0.4845,2.583,-0.07114980118399378,-0.1183108451728682,0.4085666666666667,1.3320666666666667,-0.09682820268305084,-0.0508367648177143,0.4489,1.4545333333333337,-0.032043327156070535,-1,1,1,-1
-0.1637322185479308,0.5492333333333334,3.452966666666667,-0.03980938068945407,-0.1778766913594438,0.4901,2.573,-0.07537955700699173,-0.1289009088684729,0.4096,1.3214666666666666,-0.10549534416484954,-0.065926451767905,0.4499666666666667,1.4394333333333331,-0.04155462822649512,1,1,1,1
0.0208760763818856,0.5837666666666667,3.7027666666666654,0.005075749167506211,-0.18193112819635,0.4975,2.562466666666667,-0.07709772283492043,-0.1391141539451563,0.4002666666666666,1.3042333333333334,-0.11385408898567988,-0.0061524879268313,0.4830666666666666,1.5334,-0.0038780237918391892,1,1,-1,1
0.1435064291096557,0.5867333333333333,3.8633,0.03489174041905532,-0.1482502066590205,0.5001666666666666,2.5892,-0.06282461641683013,-0.1371647022032232,0.3916333333333333,1.2907666666666666,-0.11225861472368032,-0.0119188000463439,0.4963,1.6437,-0.007512634027012379,1,1,-1,1
-0.0017882916367253,0.5962666666666666,3.8585666666666665,-0.00043480008505060387,-0.112482660467259,0.4999666666666666,2.6165333333333334,-0.04766725225316984,-0.1664623833934926,0.3901,1.2533333333333334,-0.13623648258769397,0.0273775750454392,0.5004,1.7150333333333334,0.017256577932653824,1,-1,-1,1
0.0713693575646177,0.5967666666666667,3.938966666666667,0.017352540324981385,-0.1379794842170696,0.5016333333333334,2.5905,-0.05847214897492365,-0.181662760617054,0.3900333333333333,1.2372666666666667,-0.14867680624958055,0.0915733839444712,0.4964,1.7789666666666668,0.05772035083355013,1,1,-1,-1
0.0834869981700712,0.5779666666666666,3.958266666666667,0.020298788608908897,-0.1006131003849617,0.5080333333333333,2.6329333333333333,-0.042637238629499294,-0.1614430585349369,0.4036333333333333,1.2706666666666666,-0.13212855652203045,0.0136412385604727,0.4587,1.5981,0.008598318000261854,-1,1,1,-1
-0.0093050052020617,0.5781666666666667,3.871733333333333,-0.002262392201677683,0.0216049199169048,0.4898666666666667,2.7595666666666667,0.009155608191614546,-0.1119592610602013,0.4076666666666667,1.3340333333333332,-0.09162992628733124,-0.0096866987452233,0.4453333333333333,1.4565,-0.006105700432914448,1,-1,1,-1
-0.0194070961280008,0.5766,3.865166666666666,-0.004718585533672765,-0.083422554297313,0.4897666666666667,2.6570333333333336,-0.035352328285756074,-0.0464167556940104,0.3994,1.405166666666667,-0.0379884956587225,-0.0261423879293851,0.4402333333333333,1.3954666666666666,-0.016478017278752945,-1,-1,-1,-1
-0.0001800657349511,0.5720000000000001,3.8849,-4.378066488909288e-05,-0.0885464032337348,0.4898333333333333,2.6522666666666663,-0.03752368339724587,-0.0966392837755161,0.3995333333333333,1.3551333333333333,-0.07909171930001933,-0.0663276759141744,0.4406333333333333,1.3554666666666668,-0.04180752702184383,-1,1,1,1
-0.1525429329556433,0.5687666666666666,3.758433333333333,-0.03708884997328351,-0.050482100071806,0.5059666666666667,2.7086,-0.02139301282879034,-0.0854085673587572,0.3694666666666666,1.2009,-0.06990025351436895,0.0326922496715011,0.4128666666666667,1.2323666666666666,0.02060651293307357,-1,1,-1,-1
-0.1688015077032765,0.5686333333333333,3.7499,-0.04104191307434325,0.0272012959942897,0.5093666666666666,2.791733333333333,0.011527208126005854,-0.1182414086245142,0.3606,1.0875666666666668,-0.0967713742818353,-0.0295116310959857,0.4042333333333333,1.100666666666667,-0.018601711841986016,-1,1,-1,-1
-0.1790210156872453,0.5667333333333333,3.745766666666667,-0.043526654852111525,0.0290256813812863,0.5101333333333333,2.7982333333333336,0.012300335629282476,-0.0721542246516884,0.3533,1.0645,-0.05905260738188244,-0.0247114306346898,0.3990999999999999,1.0656,-0.015576059160357703,-1,1,-1,-1
-0.09601307022825,0.5626666666666666,3.768266666666667,-0.02334434174151729,0.0670452565864274,0.5072666666666666,2.8401666666666667,0.028412051642519344,-0.0686615060636985,0.3500999999999999,1.0369666666666668,-0.056194089527001105,-0.0799994692113053,0.4007,1.0135,-0.05042510422214362,-1,-1,-1,1
-0.224391567609909,0.5682,3.6385666666666654,-0.05455792035134022,-0.1334866088632034,0.4754666666666666,2.5583666666666667,-0.05656818420430794,-0.0459658762440731,0.3714,1.0554,-0.03761948598171139,-0.0095505239222317,0.4375,1.159,-0.006019866992899411,1,-1,1,1
-0.229950213755941,0.5805666666666667,3.6293666666666655,-0.05590943358745126,-0.1832332654065234,0.4701333333333333,2.439866666666666,-0.07764953502186316,0.0313656547875742,0.3800666666666666,1.126,0.02567034302409261,0.0176574930687007,0.4491666666666666,1.2913333333333334,0.011129835448523018,1,-1,1,1
-0.1364034642158418,0.5777,3.7195,-0.03316474596439404,-0.1033771309263431,0.4630333333333333,2.429333333333333,-0.04380856352974775,-0.009994835085632,0.3865333333333333,1.1423666666666663,-0.00817999327146368,-0.0332944621991049,0.4596333333333333,1.3312,-0.02098609831992275,-1,-1,1,1
-0.1327700683041244,0.5724666666666667,3.7209,-0.03228133253282974,-0.1722434811650695,0.4646666666666667,2.359,-0.07299234772322369,-0.0314298666976771,0.3903333333333333,1.157066666666667,-0.025722895466237915,-0.0220890793105428,0.4609333333333333,1.350833333333333,-0.01392314395815906,-1,1,1,1
-0.1083995155048045,0.5504,3.5467,-0.02635594642003754,-0.196673406716894,0.4782,2.3338,-0.08334512048808854,-0.0211073681525593,0.4025,1.2776,-0.017274735199427675,0.0184831075591271,0.4723333333333333,1.4864333333333333,0.011650235110389524,-1,1,1,1
-0.2098364645809702,0.5497333333333334,3.4306666666666668,-0.051019034464420965,-0.0831482868774484,0.4756,2.4446,-0.035236100822490145,-0.0576737883228175,0.4103333333333333,1.3137,-0.047201499212193986,0.1007809670860109,0.4709,1.5606,0.06352405608464172,-1,-1,1,-1
-0.0977076559749576,0.5428333333333333,3.4375,-0.02375635844598684,-0.0755940545221309,0.4698333333333333,2.4555,-0.03203481186147033,0.0291777062899081,0.4024333333333333,1.4023666666666663,0.023879677761896735,0.1059820608396475,0.4690666666666667,1.5677333333333332,0.06680239901843711,-1,-1,-1,-1
-0.1227112557164278,0.5423666666666667,3.4064666666666663,-0.029835661771517336,-0.0468777031060092,0.4615666666666667,2.467033333333333,-0.019865562298410983,0.0138354709439474,0.3994,1.3875666666666666,0.011323254286777927,0.1120381879545937,0.4644333333333333,1.5743666666666667,0.0706196848575106,-1,-1,-1,-1
-0.0352973748292204,0.5905333333333334,3.7748,-0.008582102193304377,-0.0729156641713286,0.4690999999999999,2.4341666666666666,-0.03089977906660403,-0.108930074287727,0.3701333333333333,1.1644666666666668,-0.08915077308424667,0.0284674908812272,0.4442333333333333,1.4953333333333334,0.017943571485921152,1,1,-1,-1
0.0444015101760948,0.6001333333333334,4.0052666666666665,0.010795655476135762,-0.0529454880475661,0.4710666666666667,2.451333333333334,-0.022436933158823443,-0.1000351791831068,0.3600666666666667,1.0747,-0.08187099493055164,-0.1229984148340359,0.4501,1.3505,-0.07752811297763258,1,1,-1,1
0.0810195432107252,0.6006,4.054033333333334,0.019698858707012823,-0.0788392497219017,0.4798666666666666,2.428333333333333,-0.0334100419418726,-0.031967759135181,0.3504333333333334,1.0495,-0.026163118489615084,-0.1169717675010544,0.4511,1.366,-0.07372940877532082,1,1,-1,1
0.101309210117654,0.6004666666666667,4.074533333333333,0.024632029961414996,-0.0627053138717168,0.4832333333333333,2.4446,-0.0265728957825223,-0.0758190965314233,0.3499,1.0004333333333333,-0.062052019284146186,-0.0942418532263156,0.4502666666666666,1.389233333333333,-0.05940233501390989,-1,1,-1,-1
0.0222815223929342,0.5870000000000001,3.9978666666666665,0.005417465268274305,-0.0587005474316684,0.4598666666666666,2.429066666666667,-0.024875778988522026,-0.0728586412869898,0.3594666666666666,1.0040333333333331,-0.059629117478117624,-0.1021567165327761,0.4586666666666666,1.3822,-0.06439121570358189,-1,-1,1,1
-0.0253164447967511,0.5804333333333334,3.956833333333333,-0.0061553675724633355,-0.0698728064314382,0.4520333333333333,2.3250333333333333,-0.02961029438642895,-0.0810368453147436,0.3708666666666667,0.9976333333333334,-0.0663223398621319,-0.094374408143605,0.4609333333333333,1.3924333333333332,-0.05948588676225737,-1,-1,1,1
-0.1079659238977734,0.5852,3.8756333333333335,-0.026250524203804637,-0.0923256829129757,0.4502666666666666,2.2816,-0.0391252447139618,-0.027496141582997,0.3747333333333333,1.0515666666666668,-0.02250344815228194,-0.0482489307512203,0.4598,1.4390999999999998,-0.03041216880215819,1,-1,1,-1
-0.0908203617970704,0.5891666666666666,3.892733333333333,-0.022081801548881643,-0.0999651979928382,0.4505666666666666,2.2739333333333334,-0.042362674295472254,-0.0343504665543372,0.3785666666666667,1.0447000000000002,-0.028113178744694507,-0.0427985859824013,0.4565333333333333,1.4445333333333334,-0.026976718470751813,1,1,1,-1
0.0311463391601405,0.6042000000000001,4.044266666666666,0.007572831319975747,-0.1195211071375137,0.4671,2.2373000000000003,-0.05064996453529239,-0.0406680514754529,0.3907333333333333,1.1123333333333334,-0.03328362945287236,-0.0857484567890922,0.5080666666666667,1.715,-0.05404879448708786,1,1,1,1
0.0803083162594449,0.6062666666666666,4.1165666666666665,0.019525933031716798,-0.0475271861127373,0.4734333333333333,2.3032666666666666,-0.02014079645616694,0.058238737436342,0.3899333333333333,1.1950999999999998,0.047663866015423495,-0.0482530582143971,0.5258666666666667,1.914,-0.030414770416430325,1,1,-1,1
0.0077836679336096,0.6104666666666667,4.105033333333333,0.001892498633912127,-0.0408386734990924,0.4797666666666667,2.3059333333333334,-0.01730637720764711,0.050693645884128,0.3902,1.1818333333333333,0.04148879683209986,0.0102653017813305,0.5307999999999999,2.015033333333333,0.006470404332660212,1,1,1,1
0.0870001144134082,0.6036333333333334,4.1832666666666665,0.021152957587852808,0.0328244218941788,0.4750666666666667,2.3790333333333336,0.013910143945694847,0.0448615721578382,0.3916666666666666,1.1843333333333332,0.03671569918406458,0.0343034212950863,0.5301333333333333,2.0374,0.021622063384095353,-1,-1,1,-1
0.0078567630137165,0.6214666666666667,4.2536,0.0019102707614524978,0.0606247656570091,0.4723333333333333,2.3908666666666667,0.02569121307548657,-0.0198693845753661,0.4073666666666666,1.2355666666666667,-0.016261542160737073,-0.0332444566351566,0.5500666666666667,2.1105666666666667,-0.02095457891362369,1,-1,1,1
0.0988209366845938,0.6227333333333334,4.357066666666667,0.024027038315698364,0.0665541907139739,0.4715999999999999,2.3924333333333334,0.028203950583050023,0.0507842847867094,0.4104,1.3223,0.0415629777072115,-0.042460740261927,0.5581333333333334,2.1650666666666667,-0.02676376823703308,1,-1,1,1
0.0134337935627195,0.6263333333333333,4.325366666666667,0.003266253928424502,0.0576501206771902,0.4714333333333333,2.3811,0.024430635204838447,0.0668944210801525,0.4114333333333333,1.3435,0.05474786823853882,0.0040767044087912,0.5605666666666667,2.2293666666666665,0.0025696201077683944,1,-1,1,1
-0.0478567124026056,0.6303666666666667,4.325366666666667,-0.011635743407601441,0.0608850678021739,0.4734,2.382233333333333,0.025801522415291198,0.0635491401532997,0.4107333333333333,1.3390000000000002,0.05201001661433852,0.0311895303004621,0.5545666666666667,2.254466666666666,0.019659321887328888,1,1,-1,-1
0.0491993643697616,0.6127333333333334,4.439766666666667,0.011962191945146364,0.0698787495759734,0.4701333333333333,2.4004333333333334,0.02961281293789777,0.0088608050417999,0.4005333333333333,1.3168,0.007251878095104302,-0.0101348383352806,0.5019666666666667,1.9649666666666668,-0.006388170876249772,-1,-1,-1,-1
-0.070529145306418,0.6114666666666667,4.3327,-0.017148253533149846,0.0625577237419774,0.4660333333333333,2.399833333333333,0.026510350889690455,-0.0212180629629779,0.3918,1.3080666666666667,-0.0173653302714476,-0.0244732719887399,0.4826,1.780066666666667,-0.01542594348256854,-1,-1,-1,-1
-0.116593148858942,0.6189333333333333,4.2940000000000005,-0.028348122867150063,0.0490488411187333,0.4613666666666666,2.3902333333333337,0.02078563462688413,-0.0631835139353194,0.3886333333333334,1.2786666666666668,-0.05171078006092615,-0.0024790922329009,0.4707,1.6964333333333337,-0.0015626164204933098,1,-1,-1,-1
-0.1046086484706219,0.6214333333333333,4.307333333333333,-0.025434245912677112,0.0034328678546202,0.4686333333333333,2.345333333333333,0.0014547609142442838,-0.08331935161762,0.3851666666666666,1.260133333333333,-0.06819039331570438,-0.0373870338465849,0.4693,1.6492666666666669,-0.02356571983360656,1,1,-1,-1
-0.1718041285353138,0.6015666666666667,4.326133333333333,-0.0417719616672759,0.1902237303163543,0.3294333333333333,1.1568,0.08061191387065322,-0.0168052940128364,0.4112666666666666,1.352833333333333,-0.013753822926761998,-0.0868291542877415,0.4762333333333333,1.6327,-0.05472997755666628,-1,-1,1,1
-0.2903201467021912,0.5997333333333333,4.2138,-0.07058760544738091,0.0156982443070975,0.2914,0.5944666666666667,0.006652511313386953,0.013885268353958,0.4202,1.4687,0.011364009584422467,-0.0829134726355194,0.4801666666666666,1.6337666666666666,-0.05226185298833312,-1,-1,1,1
-0.2055759372709733,0.5943,4.2218333333333335,-0.049983142108440765,0.0474992283601012,0.2719333333333333,0.4379333333333333,0.02012894868121389,-0.0034000656013684,0.4241666666666666,1.4916666666666667,-0.0027826886090106966,-0.0671866648449925,0.4823333333333333,1.6506999999999998,-0.04234896319372344,-1,-1,1,1
-0.1683761697113333,0.5911333333333334,4.210666666666667,-0.040938497618343686,-0.0243215198145458,0.2683999999999999,0.3324333333333333,-0.01030683320757584,0.0232099548749098,0.4244,1.5219,0.01899553850374837,-0.0543384944380576,0.4834666666666666,1.6650666666666667,-0.0342505303138463,-1,-1,1,1
-0.0397718533460791,0.6241333333333333,4.387066666666667,-0.009670014030352303,-0.0569189753484435,0.3297,0.607,-0.024120794659866274,-0.1167107734244168,0.3972,1.4182,-0.09551866870634651,0.053283456490162,0.4285333333333333,1.3968666666666667,0.033585520920591055,1,1,-1,-1
0.1693003741012484,0.6214999999999999,4.599833333333334,0.041163206015501476,0.0922822961347956,0.3434333333333333,0.8974666666666667,0.03910685851566802,-0.1457737487393808,0.3866666666666666,1.3327666666666669,-0.11930444811023827,-0.0016486236119233,0.4091333333333333,1.173533333333333,-0.0010391571128395847,-1,1,-1,-1
0.1554313953907646,0.6217333333333334,4.587666666666666,0.03779114242193356,0.0916986593406877,0.3507,0.9734,0.03885952828562718,-0.1405956539234409,0.3802333333333333,1.2803666666666669,-0.11506658121293659,-0.0339945407411053,0.4030333333333333,1.0911333333333335,-0.021427370415751452,1,1,-1,-1
0.1586677196689372,0.623,4.593333333333334,0.03857801299857929,0.1295818597626621,0.3496,1.0117666666666667,0.054913452180832927,-0.2163530429769578,0.3882333333333333,1.2081333333333333,-0.17706809773743254,-0.0169395326931975,0.3988333333333333,1.0715333333333334,-0.010677292111435449,1,-1,1,-1
-0.2262761794979293,0.5799,3.9667,-0.05501613946525339,0.0546955820615738,0.3608666666666666,1.0446,0.023178577893095617,-0.165529716550568,0.3781333333333333,1.2234333333333332,-0.13547316749201943,-0.0403958390765497,0.449,1.2292666666666665,-0.025462223882956745,-1,1,-1,1
-0.0979722337352706,0.5622,3.8132,-0.023820687121648067,0.1224245492187097,0.3598333333333333,1.114933333333333,0.05188036845276661,-0.1026354068425656,0.3709,1.2074333333333331,-0.08399907854337914,-0.0118359904612757,0.4659,1.4225666666666663,-0.007460437656226129,-1,-1,-1,1
-0.1553858917817283,0.5596,3.7132,-0.03778007880531042,0.1228935004179384,0.3599333333333333,1.1154333333333333,0.05207909788373137,-0.174347719836476,0.3729666666666666,1.134966666666667,-0.14269001568696002,0.0943714699920579,0.4670333333333333,1.5394,0.05948403479249502,-1,1,1,1
-0.197617071257095,0.5625666666666667,3.672266666666667,-0.04804804631719862,0.1440605198330432,0.3566,1.1369333333333334,0.06104913512961632,-0.1984869730087637,0.3803,1.1112666666666666,-0.1624461123944812,0.1214866869847111,0.4604999999999999,1.5670000000000002,0.07657524372600825,1,-1,1,-1
-0.1938481130522951,0.5691666666666666,3.680566666666667,-0.0471316726595999,0.1405646843368669,0.3531,1.1346,0.0595676901518784,-0.1807212450137367,0.3728333333333333,1.1345333333333334,-0.14790624913341716,-0.0333459924815093,0.4313333333333333,1.3606666666666667,-0.021018578783686515,1,-1,-1,-1
-0.171292976838258,0.5717666666666666,3.7081333333333335,-0.04164768171383352,0.1360455727534835,0.3500999999999999,1.1313666666666669,0.05765260714343498,-0.1760013003366196,0.3688333333333333,1.1275,-0.14404334240512096,-0.059440481890415,0.4207666666666667,1.2398333333333331,-0.03746640476353371,1,-1,-1,-1
-0.1880693186259745,0.5777666666666667,3.694633333333334,-0.045726633203812234,0.0990049814310926,0.3528333333333333,1.0951666666666666,0.041955759266291186,-0.2186489748864435,0.3684333333333333,1.0879666666666667,-0.17894713900328893,0.0159447774069196,0.4111666666666667,1.2283666666666666,0.010050279963972314,1,1,-1,-1
-0.1509988444315877,0.5769333333333333,3.7306,-0.036713424730667917,0.0782215120281761,0.3596333333333333,1.0741,0.03314826062952819,-0.2237178033184348,0.3693,1.0835,-0.1830955798842693,-0.0144845440778789,0.4095666666666666,1.1829999999999998,-0.009129868634604152,-1,1,1,-1
0.3213167532637162,0.4534666666666666,2.6008333333333336,0.07812403121399174,0.0652682570162763,0.3621666666666667,1.0971,0.02765900502704724,0.0455630354732932,0.3098666666666667,0.7664000000000001,0.03728979221826071,-0.0920100596278004,0.3949333333333333,1.0247666666666666,-0.057995595370298116,-1,1,-1,-1
0.1945629956630332,0.4243333333333333,2.0655666666666663,0.04730548716142205,-0.0095285399384918,0.3681666666666667,1.0940666666666667,-0.004037949626775574,-0.0660484261382192,0.296,0.5126000000000001,-0.05405548733646121,-0.087144057653278,0.3902666666666666,0.9953333333333334,-0.054928466811452956,-1,1,-1,-1
0.2343479062393521,0.4109333333333333,1.9245666666666668,0.056978675889179514,0.0449839540824275,0.3651666666666666,1.1504,0.019063040273804902,0.0473862600427259,0.2819333333333333,0.4830333333333333,0.038781959380855144,-0.115693638259648,0.3889333333333333,0.9604666666666666,-0.0729237809275028,-1,-1,-1,-1
0.0919176497363152,0.4190333333333333,1.7825333333333333,0.022348592982398774,0.0970910299487435,0.3494333333333334,1.2027666666666663,0.04114467596038006,0.0249213720178824,0.2783,0.4244333333333333,0.020396200004837883,-0.1348160018762472,0.3898666666666666,0.9426666666666668,-0.08497695062783973,1,-1,-1,1
0.3835655002524267,0.4553333333333333,2.2688,0.09325901251634092,-0.0395725945278828,0.3563,1.0642,-0.016769845572972196,0.0945593121467474,0.3102666666666667,0.5158666666666666,0.07738942468661227,-0.0152939504104787,0.3584,0.7803333333333333,-0.009640052003091303,1,1,1,-1
0.3870796591531471,0.4657,2.4159666666666664,0.09411343500400213,-0.0643158146503863,0.3645666666666666,1.0380666666666667,-0.027255384501689028,0.0255658435410888,0.3256333333333333,0.6060666666666666,0.020923649700436833,-0.012365145872077,0.3454333333333333,0.6687666666666666,-0.007793973828433583,1,1,1,-1
0.4611351908282071,0.4626333333333333,2.488733333333333,0.11211908397619487,0.0334178150527169,0.3607,1.1351,0.014161608671509843,0.0490068759259921,0.3303666666666667,0.68,0.04010830713018436,-0.0383037339392919,0.3398666666666666,0.5957666666666668,-0.0241435323887512,-1,-1,1,-1
0.4219355097105706,0.467,2.4676,0.10258818625577845,0.0317660966303348,0.3574,1.1332,0.013461652977326984,0.1063490802481204,0.3292333333333333,0.7372,0.08703843068972132,-0.0842941694373563,0.3490666666666666,0.5496333333333334,-0.053132131014152414,1,-1,-1,1
0.3764585722491196,0.4732333333333333,2.474933333333333,0.0915310544826362,-0.3365850276200124,0.5231333333333333,2.645033333333333,-0.14263605918952563,0.0823884910275351,0.3338,0.7345333333333333,0.06742855649715485,-0.0996535699155484,0.3969666666666666,0.7498333333333334,-0.06281343737203296,1,1,1,1
0.1661191711705711,0.4864,2.4321333333333333,0.04038973748474516,-0.1087321882293781,0.5631333333333334,3.3414333333333333,-0.04607789878758733,0.0254338537841428,0.3411,0.7432666666666666,0.0208156263749422,-0.0992691855312386,0.4169666666666666,0.9170333333333334,-0.06257115298150794,1,1,1,1
0.3064436981085747,0.4816333333333333,2.5697666666666663,0.07450783936160472,-0.0015845578439188,0.5746,3.583966666666667,-0.0006714947721013566,0.0749187805794976,0.3402666666666666,0.7909333333333334,0.061315180870520875,-0.0249005820837082,0.4211999999999999,1.0286333333333335,-0.015695284720533977,-1,1,-1,1
0.2705199188414502,0.4788333333333333,2.5307666666666666,0.06577343499493923,0.0108938362641954,0.5797333333333333,3.6534,0.0046165270189469,0.0889715462748788,0.3396333333333333,0.8021,0.07281627396998798,-0.1007133615519983,0.4292333333333333,1.0251333333333337,-0.06348144310067834,-1,1,-1,1
0.2511800004097559,0.4761666666666667,2.5319333333333334,0.06107118285312925,-0.0677208061426104,0.4945,2.9219666666666666,-0.028698332132066132,0.0865681984015628,0.3366333333333333,0.8061666666666667,0.07084932111240931,0.0507721470086974,0.4256333333333333,1.1868333333333334,0.03200259738890574,-1,-1,-1,-1
0.2477424721242638,0.4721,2.5356,0.06023539211284888,-0.1107040622362753,0.4703333333333333,2.5811333333333333,-0.04691352816644254,0.0944600934644639,0.3317,0.8162999999999999,0.07730822193073596,0.0655334915878207,0.4199333333333333,1.2051333333333332,0.04130693835765905,-1,-1,-1,-1
0.2499953745177991,0.4683666666666666,2.5407333333333333,0.060783156320992036,-0.0897064024366862,0.4595333333333333,2.4679,-0.03801526116035057,0.0839512912444688,0.3298333333333333,0.8067,0.06870758663118245,0.0645320595989444,0.4116333333333333,1.205566666666667,0.04067571776446866,-1,-1,-1,-1
0.2434357855799533,0.4645666666666666,2.5341,0.059188276733401324,-0.1524907335671921,0.4598333333333333,2.4050333333333334,-0.06462164242046921,0.0681412249401781,0.3300666666666667,0.7908666666666667,0.055768279991055436,0.0335021255960923,0.4086999999999999,1.1745,0.021116992293838444,-1,1,1,-1
-0.0268994700386846,0.5509333333333334,3.2127000000000003,-0.006540259776673576,-0.1284046995298848,0.4619666666666666,2.3976,-0.05441460201561544,0.0702482178403439,0.3295666666666666,0.7840666666666667,0.05749268940839082,-0.034869353290631,0.4104333333333333,1.0920666666666667,-0.021978780499087837,1,1,-1,1
0.0463095601706844,0.5712333333333334,3.5966666666666667,0.011259573263867272,-0.1308606288279832,0.4696333333333333,2.3856333333333333,-0.05545536155030373,0.0740358374623063,0.3297666666666666,0.7851666666666667,0.060592560767654687,-0.0276929587630774,0.4096666666666667,1.095,-0.017455369962009262,1,1,1,-1
-0.0333516727677749,0.5819666666666666,3.684,-0.008109029790332786,-0.1193899236841953,0.4717333333333333,2.3928333333333334,-0.05059437236904389,0.0774093538714539,0.3298,0.7873333333333334,0.06335352093273727,-0.0407876529423685,0.4093333333333333,1.08,-0.025709191209294983,1,1,1,-1
0.0532438271937105,0.5794333333333334,3.770133333333333,0.012945551003435756,-0.1140109202105561,0.4786666666666667,2.3979,-0.04831488934131741,0.0703976164843879,0.3290666666666667,0.7802333333333333,0.057614960550693366,-0.0484483089426519,0.4103,1.0722,-0.03053784046200391,-1,1,-1,1
0.0498768569202869,0.5631666666666667,3.7427666666666655,0.012126915535270049,-0.0226916865334856,0.4681333333333333,2.473,-0.009616151872193293,-0.0892979646044538,0.3883333333333333,1.0944666666666665,-0.07308342192357896,-0.0183545348248477,0.4407666666666667,1.1758,-0.01156919340361219,-1,-1,1,1
-0.0796535227263706,0.5674666666666667,3.6021,-0.019366728415409006,-0.0501990062659438,0.4656,2.4379666666666666,-0.021273044970639695,-0.075305823737088,0.411,1.320466666666667,-0.061631945519234975,0.0319258212533379,0.4507666666666667,1.2978,0.020123419317007046,1,-1,1,1
-0.0919979188910908,0.5776666666666667,3.5864000000000003,-0.022368109393819946,-0.0413312557977585,0.4612333333333333,2.4445666666666668,-0.017515120889459276,-0.0382308749124495,0.4177333333333333,1.4183333333333332,-0.03128899045023432,0.0683330379105808,0.4526,1.3447666666666669,0.04307154275430857,1,-1,1,1
-0.0533845560043353,0.5802666666666666,3.6233333333333335,-0.012979767401685419,-0.0883625417719016,0.4625,2.3964,-0.03744576764877021,-0.0417168558888874,0.4211666666666667,1.4460333333333333,-0.03414199409535742,0.0901075426211126,0.4509333333333333,1.3635333333333333,0.056796404684504476,1,1,1,-1
-0.1014407900986786,0.5535333333333333,3.5512,-0.024664021939549623,-0.0114104125251626,0.4991,2.574733333333333,-0.0048354387235352726,0.0078868400574045,0.4077666666666666,1.4452,0.006454763690440584,0.0219173597159694,0.5000666666666667,1.7146666666666666,0.013814906009348715,-1,1,-1,1
-0.1029299917135762,0.5464333333333333,3.4519333333333333,-0.025026102136938837,0.0077314110432022,0.5087666666666667,2.7052333333333336,0.00327637272214533,-0.0207881813700356,0.4004,1.3937333333333333,-0.01701350570329148,0.0040035045008115,0.5197666666666667,1.8709,0.0025234808892796033,-1,1,-1,1
-0.1014938681944568,0.5434,3.4046333333333334,-0.024676927195093373,0.0770029823035618,0.5101333333333333,2.7905666666666664,0.03263187913997335,-0.0970690996236103,0.4082333333333333,1.3113666666666668,-0.07944349006114307,0.0418408852001666,0.5255666666666666,1.9608333333333332,0.026373062443606713,-1,1,1,1
-0.04633555237911,0.5399333333333334,3.405333333333333,-0.011265892934664817,0.0519239790574372,0.5112333333333333,2.779,0.022004043978312564,-0.0683850653710613,0.4102,1.3353000000000002,-0.05596784437274321,0.0182070760125381,0.5303333333333333,1.9803666666666664,0.011476247462189193,-1,1,1,1
0.0567226951852002,0.5849666666666667,3.7221333333333337,0.013791392960930689,0.0133669264969715,0.4919,2.722833333333333,0.005664558915426647,0.0210583638462433,0.4221,1.3982,0.01723462899532293,-0.0064405199234323,0.5549000000000001,2.1611333333333334,-0.004059575539508348,1,-1,1,1
0.0754099831843073,0.5982999999999999,3.9314333333333336,0.01833496641646378,-0.065478007404399,0.4884666666666666,2.6292,-0.02774789183519449,0.0656896334630978,0.4264333333333333,1.455733333333333,0.0537618435051025,-0.0541282632799249,0.5686333333333333,2.2152,-0.03411801783389993,1,-1,1,1
0.1147174912596495,0.5996333333333334,3.9884666666666666,0.02789208087324375,-0.1026807346015115,0.4878333333333333,2.5896,-0.04351344871697543,0.0292670446685472,0.4303666666666667,1.4471333333333334,0.023952794259556796,0.0149489143192034,0.5706666666666667,2.2937,0.009422569549338981,1,-1,1,1
0.1167899566699315,0.6004999999999999,4.001633333333333,0.028395974152253405,-0.1268998308439095,0.4911999999999999,2.563533333333333,-0.05377687745465378,0.0071769700433839,0.4343666666666667,1.455466666666667,0.005873790428895752,0.0448130921218181,0.5701333333333334,2.3157666666666668,0.028246497921012033,1,1,1,-1
-0.0942440040131691,0.5728333333333333,3.8202666666666665,-0.022914216070188953,-0.0435807230807228,0.4665999999999999,2.489033333333333,-0.018468387143714727,-0.0117242420753651,0.4145333333333333,1.4833999999999998,-0.009595378059550404,0.0477962123324111,0.5097,2.0648,0.030126812240711013,-1,-1,-1,-1
-0.1103747640455243,0.5623666666666667,3.7028,-0.026836202668998,-0.1041401055702317,0.4598,2.3639666666666663,-0.04413189251807299,-0.0653701908588311,0.3998666666666666,1.4309333333333332,-0.05350040463881477,0.0375621113120976,0.4844333333333333,1.8484333333333327,0.023676074308860744,-1,-1,-1,-1
-0.1272210000442952,0.5603,3.656633333333333,-0.03093214803642203,-0.1630641133264685,0.4618666666666666,2.3075,-0.06910236823243285,-0.1412831719299494,0.3992666666666667,1.356666666666667,-0.11562926109900439,-0.058195160301085,0.4793,1.7087666666666663,-0.03668145616886007,-1,1,-1,-1
-0.2093760508611928,0.5692333333333334,3.5732,-0.05090709079684096,-0.154496160413851,0.4638333333333333,2.315233333333333,-0.06547149062798732,-0.1556771262631586,0.3997,1.3417666666666668,-0.1274095904978022,-0.1039982355223752,0.4802,1.6623666666666663,-0.06555195824216448,1,1,1,1
-0.1528882018070931,0.5796333333333333,3.641833333333333,-0.03717279764875919,-0.1424901546902508,0.4558,2.2859,-0.06038365485843392,-0.0524293312521995,0.3691333333333333,1.1738333333333335,-0.04290931998336355,-0.0498965506144417,0.5171666666666667,1.8289666666666669,-0.0314506932341387,1,-1,-1,1
-0.0992368225914059,0.5778,3.699233333333333,-0.02412815561890534,-0.0737762085126432,0.4493,2.2769666666666666,-0.03126445557782881,-0.0936649384099646,0.3610333333333333,1.0522333333333334,-0.07665744951279732,0.0225432882485712,0.5252,1.9880666666666664,0.014209440020676867,-1,-1,-1,1
-0.0957237740982153,0.5774,3.7032,-0.023274003112537158,-0.1463236039057651,0.4513333333333333,2.2047000000000003,-0.0620081718283968,-0.0554191601440503,0.3546333333333333,1.0262,-0.04535626182969025,-0.0178255312862694,0.5312666666666667,2.012933333333333,-0.011235752959198294,-1,1,-1,1
-0.1000462164669402,0.5768666666666666,3.7005,-0.024324949317815765,-0.1627610111641551,0.4598,2.1892666666666667,-0.06897392134853575,-0.0370167475784624,0.3510333333333333,1.0112,-0.030295321886658746,0.0093794014257251,0.5304666666666666,2.0456,0.005912005405739288,-1,1,-1,-1
-0.0964024665982385,0.5544666666666667,3.6200666666666663,-0.023439018454930457,-0.030636860857415,0.4742,2.327433333333333,-0.012983111962938911,0.0231096952595937,0.3834333333333333,1.104933333333333,0.0189134838253411,-0.045443856900631,0.4896333333333333,1.8829,-0.028644080305306185,-1,1,1,-1
-0.0043963709123153,0.5443,3.561366666666667,-0.001068920978733138,0.0529558018138471,0.4653666666666667,2.418833333333333,0.022441303867134877,0.0877039976116538,0.3899,1.2456333333333334,0.07177888421341876,-0.0902175982406146,0.4744666666666666,1.6935,-0.056865774720810114,-1,-1,1,-1
-0.0503290755361174,0.5427333333333333,3.489866666666667,-0.012236866668847246,0.0441744514398307,0.4637,2.4096666666666664,0.018719993918891377,-0.0041775378168931,0.4000333333333333,1.253,-0.0034189890018890517,-0.0944987868473294,0.4701333333333333,1.6374666666666666,-0.05956428489614689,-1,-1,1,-1
-0.0796514257043297,0.5488666666666666,3.458766666666667,-0.019366218551501457,0.0149622436255465,0.4661333333333333,2.379266666666666,0.006340613195043564,-0.069591851839986,0.4082333333333333,1.2669,-0.05695550501059486,-0.0480780468181181,0.4659666666666666,1.6357333333333333,-0.030304457585802393,1,1,1,-1
-0.0501058206263662,0.5292,3.3022666666666667,-0.012182585112218404,0.0149815516893823,0.4330333333333333,2.196966666666667,0.006348795454829723,-0.0511510399544641,0.3633666666666666,1.1712,-0.04186313821799579,-0.1085904330335816,0.4431333333333333,1.3893,-0.06844650292345004,-1,-1,-1,-1
-0.1000305700329087,0.5255333333333333,3.203966666666666,-0.02432114508884778,-0.1675019644413566,0.432,2.008033333333333,-0.0709830151488254,-0.1093936645858284,0.3497666666666666,0.9875333333333332,-0.08953018559948034,-0.0855728722021917,0.4318333333333333,1.3210666666666666,-0.05393812036410245,-1,-1,-1,-1
-0.0271569306767318,0.5208666666666667,3.208533333333333,-0.006602858015697438,-0.157738983941607,0.4304333333333334,2.0019666666666667,-0.06684571565491984,-0.1880674187220919,0.3494666666666666,0.9106,-0.15391851957014832,-0.0601209710550489,0.4263,1.2970666666666666,-0.03789532932249634,-1,-1,-1,-1
-0.1058596548375234,0.5257999999999999,3.1330666666666667,-0.02573841200256817,-0.1409493906043679,0.4296333333333333,2.0109666666666666,-0.05973071875219928,-0.2078717755220259,0.3496666666666667,0.8953000000000001,-0.17012684156657698,-0.0073312710912341,0.4196999999999999,1.2895,-0.004621032020597781,1,-1,1,-1
-0.1254748906707568,0.5366333333333333,3.107066666666667,-0.030507604025517627,-0.0921074057092079,0.4517666666666667,2.0555666666666665,-0.039032744461123765,-0.1986107353318383,0.3585333333333333,0.8958,-0.16254740220680297,-0.0335445669092588,0.4623,1.3787,-0.021143743816827834,1,1,1,1
-0.0385985854254551,0.5361,3.1843,-0.009384749042697036,-0.0012340276705025,0.4576666666666666,2.140033333333333,-0.0005229491195610198,-0.1057708613916325,0.359,0.975,-0.0865652036364502,-0.0437692476394095,0.4808,1.5394333333333332,-0.027588543970366006,-1,1,1,1
-0.0071372867039096,0.5290333333333334,3.2144666666666666,-0.0017353393608512055,0.0467919226712418,0.4602666666666666,2.1950333333333334,0.01982921076115663,-0.126131126635659,0.3596,0.9541666666666668,-0.103228493353033,0.0538982606603715,0.4808666666666666,1.6371,0.03397304304623337,-1,1,1,1
-0.0426647460397711,0.5283333333333333,3.177366666666667,-0.010373383639328878,0.1001738631653395,0.4515333333333333,2.2473666666666667,0.0424511012172107,-0.1125779376473844,0.3598666666666666,0.9631666666666666,-0.09213626483889423,-0.0098003628794713,0.4876666666666666,1.6375,-0.006177344980963088,-1,-1,1,1
-0.0996047625328708,0.5221333333333333,3.150933333333333,-0.024217615478000474,-0.0979977462165659,0.4135,1.8614666666666668,-0.0415289189439724,-0.1057318790011442,0.3466333333333333,0.9759333333333332,-0.08653329958909296,0.0647141409832441,0.4121333333333333,1.2975,0.04079048693569871,-1,-1,-1,-1
-0.0017165071589939,0.5138,3.1549,-0.0004173466136022439,-0.079612329329016,0.3995,1.7185,-0.03373765315315637,-0.0986986665328664,0.3404,0.9342333333333332,-0.08077716352737933,-0.0073207382430044,0.3872333333333334,1.0075333333333334,-0.004614392976926931,-1,-1,-1,-1
-0.0836641966438542,0.5163,3.0769,-0.020341872136164424,-0.0339060988886774,0.3921,1.6762666666666666,-0.014368530775620721,-0.1459481594543275,0.3405333333333333,0.8913333333333333,-0.11944718968251154,-0.0456046470380514,0.3788666666666666,0.8960333333333333,-0.028745429220708375,1,-1,1,-1
-0.1164601739622259,0.5292666666666667,3.0431,-0.028315791733226278,-0.1009961582559435,0.3935,1.6086333333333334,-0.04279956868186294,-0.1648495591200616,0.3442333333333333,0.8728666666666667,-0.13491651166354293,-0.0640148650361551,0.3767,0.8582666666666667,-0.040349720729877206,1,1,1,-1
0.0192186431453404,0.5042666666666666,3.0240666666666667,0.004672765617499121,-0.0950543835783059,0.4149333333333333,1.6119333333333332,-0.040281597723371164,-0.0333615699858251,0.3589666666666666,0.9932333333333334,-0.027303844002570448,-0.0804020412568278,0.4317666666666667,1.0659666666666667,-0.05067885262263332,-1,1,1,1
-0.0744020040149195,0.5021666666666667,2.892233333333333,-0.018089889260378876,0.0090077249846121,0.4208,1.7128666666666668,0.0038172416733836564,0.0180086383146087,0.3596999999999999,1.0352333333333332,0.01473866641916757,-0.0238066929119769,0.4491666666666666,1.2826000000000002,-0.015005786702161746,-1,1,1,1
-0.1336738265236614,0.5101,2.831166666666667,-0.032501069706929286,0.0674052434141856,0.4167,1.7702333333333335,0.028564604781423482,0.0106486471645474,0.3639333333333333,1.0250333333333332,0.008715087483675133,0.03330421942623,0.4540333333333333,1.3849333333333331,0.02099224847566194,1,-1,1,1
-0.1082069010078257,0.5114333333333333,2.8540666666666668,-0.026309114685241913,0.064712866134464,0.4111333333333333,1.766066666666667,0.02742364468659581,0.0404776039393861,0.3667666666666667,1.0511333333333337,0.03312776299282113,-0.0389620816644764,0.4600999999999999,1.3691666666666666,-0.024558500800218465,1,-1,1,1
0.109774920667983,0.5261,3.0725666666666664,0.026690358475458295,0.0629671601003631,0.4247666666666667,1.7968666666666668,0.02668385946510747,-0.0758325192414173,0.3449333333333333,0.935,-0.0620630047257763,-0.0153750664980467,0.4594333333333333,1.393,-0.009691180931945882,1,1,-1,-1
0.1491461324756113,0.5318666666666667,3.111166666666666,0.03626296167448098,0.0600831038817173,0.4302,1.8595333333333333,0.025461670776509304,-0.1147778401463374,0.3373,0.8639,-0.09393671351915116,-0.0081415187036515,0.4532666666666667,1.4020333333333332,-0.005131745662884256,1,1,-1,-1
0.1910828591834086,0.5321666666666667,3.155733333333333,0.04645933678737043,0.0774853951528942,0.4293333333333333,1.8785333333333336,0.032836313271276556,-0.0570484499389617,0.3294666666666666,0.8417,-0.046689708499440576,-0.0018901680714547,0.4470666666666666,1.4148999999999998,-0.0011914069298225075,1,-1,-1,-1
0.2049533268149579,0.5302666666666667,3.1689333333333334,0.04983176239292377,0.0945593760564145,0.4280333333333333,1.8952,0.04007182629446651,-0.0946785276946671,0.3301,0.8038666666666666,-0.07748699331795855,0.0004969113914825,0.4386666666666666,1.4169666666666665,0.0003132121869270417,-1,-1,1,-1
0.0721274606978243,0.5406666666666667,3.1625666666666667,0.017536863340325216,0.0814096513388691,0.4135999999999999,1.8783666666666667,0.03449931189476107,0.005923842266848,0.3632,0.9410666666666666,0.004848203043758848,-0.0450097620702327,0.4403,1.3660333333333334,-0.028370462526576795,1,-1,1,1
0.1630681149260708,0.5374,3.2512,0.039647912444936685,0.0020845921889336,0.4108333333333334,1.7977000000000003,0.0008833964390787918,0.0232062737335003,0.3739666666666666,1.0681666666666667,0.018992525776504447,-0.0395241269871606,0.4462333333333333,1.3629666666666669,-0.024912768075405763,-1,-1,1,1
0.1590470077153507,0.5331666666666667,3.2461333333333333,0.0386702320032721,-0.038274126780307,0.4179,1.7567333333333333,-0.016219588409697533,0.0084310085794943,0.3797999999999999,1.1125666666666667,0.006900123199737122,-0.041069746303354,0.45,1.356766666666667,-0.02588699972813023,-1,1,1,1
0.1607235800551159,0.5307666666666667,3.246866666666667,0.03907786897978801,-0.0419256740081364,0.4226333333333333,1.7525333333333333,-0.017767020005823156,0.0024742867368734,0.3811666666666666,1.1201666666666668,0.0020250107866603612,-0.033719613740849,0.4518,1.3627,-0.02125407898296972,-1,1,1,1
0.05852234152331,0.5603666666666667,3.4176,0.014228953795417412,-0.0390273240826506,0.4501,1.9763,-0.016538774012688048,-0.0952134911953446,0.4261999999999999,1.4370333333333334,-0.07792481923489752,0.061690174749172,0.4679666666666666,1.4795333333333334,0.03888442663279135,1,1,1,1
0.2017799710298198,0.5602666666666667,3.5532,0.049060201794563815,-0.0117920187709419,0.4578,2.093233333333333,-0.004997153614553891,-0.0093219134479023,0.4403333333333333,1.6373333333333333,-0.007629259375237196,0.0440061294323324,0.4747666666666666,1.5081,0.02773785482472824,-1,1,1,1
0.1213096191934846,0.5659000000000001,3.5495,0.0294948718987303,-0.1301996398996752,0.4673,2.084833333333333,-0.0551752514795486,0.0836328035660318,0.4386666666666666,1.7188,0.06844692929723564,0.0013940841592918,0.4810333333333333,1.5171333333333332,0.0008787163179926991,1,1,-1,1
0.0066859897872495,0.5729333333333334,3.5401,0.0016256123265592987,0.0144449041984491,0.4556333333333333,2.2254666666666667,0.006121378080319904,0.0631087909169814,0.4404,1.6952,0.051649625096187715,0.0428833581342447,0.4817,1.5618,0.027030151882672937,1,-1,1,1
-0.0489203200025363,0.5889333333333333,3.7161,-0.011894345900289482,0.0181712417555997,0.4594666666666666,2.2149,0.0077005038902829455,0.0333170809294285,0.4298666666666666,1.6194666666666666,0.027267433178493807,-0.0071037150453885,0.5149333333333334,1.7995,-0.004477599352340505,1,1,-1,1
0.0628267967117857,0.5864333333333334,3.822966666666667,0.01527552664942514,0.013585442847487,0.4608666666666666,2.207466666666667,0.005757160512492324,-0.0021355551305073,0.4296333333333333,1.570466666666667,-0.0017477853760190236,0.0387269543689023,0.5251333333333333,1.9341666666666664,0.024410295837089542,-1,1,-1,1
0.0677702962189914,0.5841666666666666,3.825733333333333,0.016477474901063043,0.0210888652895824,0.4665666666666667,2.2137,0.008936917541919677,0.0033667792999427,0.4256666666666667,1.5678666666666667,0.0027554463664562845,0.02786639672155,0.5314,1.9780666666666664,0.017564691026489786,-1,1,-1,1
0.1017755611194077,0.5777333333333333,3.8565666666666663,0.024745417202657848,-0.0284359545852868,0.4706333333333333,2.202933333333333,-0.012050424613410443,-0.0051126950508091,0.4251333333333333,1.5580666666666667,-0.0041843422884270225,0.0771124751255363,0.5299333333333334,2.0256666666666665,0.048605379927734914,-1,1,-1,-1
0.0834961952652504,0.5861,3.822533333333333,0.020301024764177986,0.0376424964705921,0.4799,2.3723666666666667,0.015951919764780553,-0.0410095983477927,0.4001333333333333,1.3967,-0.033563158939221294,-0.0118323819746657,0.5632666666666667,2.2238666666666664,-0.0074581631622177656,1,1,-1,1
0.1056337947050867,0.5904333333333334,3.8640666666666665,0.025683497019588747,0.0480341246704925,0.4811333333333333,2.395,0.020355623950546922,-0.0881455259174761,0.3962666666666666,1.3053666666666668,-0.07214024070803257,0.0349449570565929,0.5732666666666667,2.361333333333333,0.02202643491249583,1,1,-1,1
0.139435369840871,0.5895666666666667,3.8965666666666663,0.03390191477766552,0.0661909364927808,0.4812666666666667,2.413966666666667,0.028050012807025602,-0.1240793234676553,0.3953,1.2562666666666666,-0.10154925242861139,0.0339040845984852,0.5776,2.3987,0.021370354282218066,-1,1,-1,1
0.1421252566967119,0.5876,3.897633333333333,0.03455592613111445,0.0521718697229669,0.4824666666666667,2.413533333333333,0.02210909365295508,-0.1348069937626963,0.3988666666666666,1.2414,-0.1103290141835666,0.0090447579656762,0.5807333333333333,2.3999333333333333,0.005701073614358853,-1,1,1,1
0.1571834038852211,0.6061,4.157166666666667,0.03821712072813087,-0.0533956586218016,0.4979666666666666,2.4931666666666668,-0.022627703844988745,0.0110528600308292,0.4255,1.4374,0.009045904200318847,-0.0141374809265564,0.5044,1.9652333333333327,-0.008911108488447712,1,1,1,-1
-0.0279140926333694,0.6196666666666667,4.187566666666666,-0.006786952196077303,0.0087518371527974,0.4999,2.5770666666666666,0.0037088030057973896,-0.0481750000578797,0.437,1.5073666666666663,-0.03942748158923726,0.0133220293998943,0.4713,1.6827333333333334,0.0083971147254212,1,1,1,-1
0.066894635467289,0.6172333333333334,4.2876666666666665,0.01626456926447857,0.0354947547711286,0.4967333333333333,2.6070333333333333,0.015041762190824719,0.0570454665655657,0.4339,1.626966666666667,0.0466872668409143,-0.0134690594698247,0.4591333333333333,1.5498666666666667,-0.008489790422811724,-1,-1,-1,-1
0.0746639026099948,0.6114,4.2973,0.01815356653151005,0.0303923911071448,0.4917666666666667,2.6030666666666664,0.012879511984008905,0.0709187915853897,0.4299,1.6415333333333333,0.058041501737508716,-0.1351594927010324,0.4612,1.4288666666666665,-0.08519345907233196,-1,-1,-1,1
-0.0502980324080066,0.6014666666666667,4.2608,-0.012229318931964949,0.1680002787548717,0.3513666666666666,1.3716333333333333,0.07119418791078726,0.0661152691586495,0.4208333333333333,1.6696333333333333,0.0541101931372753,-0.1424249920917939,0.4601333333333333,1.4543666666666666,-0.08977303400722786,-1,-1,-1,-1
-0.0991726966735049,0.5969,4.236166666666667,-0.02411256422766651,0.0415729198576315,0.3087666666666666,0.7949,0.017617531889115922,0.0073757119707367,0.4198333333333333,1.6237333333333333,0.006036445201543342,-0.1024472809970027,0.4553999999999999,1.4692999999999998,-0.0645743637111415,-1,-1,-1,-1
-0.1582590906280652,0.5942000000000001,4.185733333333333,-0.038478660108884725,-0.0384500964666779,0.2953333333333333,0.5804333333333334,-0.01629415982714364,-0.0271773158525545,0.4206333333333333,1.5978333333333334,-0.022242514149124825,-0.0558978619614909,0.4500333333333333,1.4700666666666666,-0.035233427708853494,-1,-1,1,-1
-0.2251361133959264,0.6092,4.122333333333334,-0.054738947072282246,-0.0228051213028932,0.2884666666666666,0.5284333333333333,-0.00966422260367467,-0.0403128533046712,0.4262333333333333,1.5869333333333335,-0.032992927443070585,-0.0588833376919517,0.4490999999999999,1.4598,-0.03711522675508881,1,-1,1,-1
-0.1686323783802636,0.6098666666666667,4.143033333333333,-0.04100079145719739,0.0379060162452,0.3460666666666667,0.8621,0.01606359265300842,-0.109612064418243,0.3998,1.3971333333333336,-0.08970892883479478,-0.0727329915210484,0.523,1.8408,-0.04584491264748121,1,1,-1,1
-0.1106654658928985,0.6084333333333334,4.179600000000001,-0.02690688308004892,0.0289708843687608,0.3678666666666667,1.0790666666666668,0.012277114067773149,-0.1030345002586787,0.3923333333333333,1.3047666666666666,-0.08432570538919709,-0.0194719494824013,0.5493666666666667,2.133633333333333,-0.012273519958800492,-1,1,-1,1
-0.0915392845664424,0.6028666666666667,4.194566666666667,-0.022256598363253697,0.1367553688641405,0.3705666666666666,1.2150333333333334,0.05795340044005917,-0.0986114467386281,0.3892666666666667,1.2721333333333331,-0.08070578092587616,0.009912135786751,0.5584666666666667,2.2475,0.006247797454640181,-1,1,-1,1
-0.0871644936412208,0.5983666666666667,4.1938,-0.021192924280513937,0.104745767758732,0.3734666666666666,1.2132333333333332,0.04438855654255038,-0.0542174142602578,0.3843666666666667,1.2615333333333332,-0.044372726517780674,-0.0800067124594177,0.5696333333333333,2.2627,-0.050429669771697584,-1,1,-1,1
-0.1926750968900963,0.5853,4.0481,-0.04684646888376402,0.0300284055739981,0.3821333333333333,1.2427,0.01272526429682819,-0.1237268681151924,0.3885,1.262,-0.10126079520176005,0.087849515616575,0.4786333333333333,1.8878333333333333,0.05537312965327298,-1,1,1,-1
-0.2825160709981906,0.5851333333333334,3.963333333333333,-0.06869014492687296,0.0042751597271546,0.3869666666666667,1.2734666666666667,0.0018117024996593856,-0.1356908424515421,0.3870666666666666,1.2772,-0.11105237542622919,-0.0148814173880187,0.4504999999999999,1.5277,-0.009380025019691247,-1,1,-1,-1
-0.3440236611215148,0.5958666666666667,3.9074333333333335,-0.08364492348069512,0.0370655762301532,0.3847,1.3079333333333334,0.015707435837064732,-0.1434945045575453,0.3841333333333333,1.279,-0.11743906444840689,-0.0269417375420755,0.4383333333333333,1.4059,-0.01698186171581263,1,-1,-1,-1
-0.2390720399458921,0.5916666666666667,4.012133333333333,-0.05812728817098573,0.0426741254811171,0.3813,1.3134666666666668,0.018084194448653942,-0.1153220259126572,0.3815999999999999,1.2832333333333334,-0.09438208714150549,-0.1029650949694416,0.4384666666666666,1.3318666666666668,-0.0649007511707751,-1,-1,-1,1
0.0687975955097823,0.5025999999999999,3.0683333333333334,0.016727249495897163,0.040064805442348,0.3871666666666666,1.3433,0.016978431871732487,0.0114667714930417,0.3284333333333333,0.9187333333333334,0.009384658461581962,-0.0279332723541145,0.4013333333333333,1.1284333333333334,-0.017606843940443248,-1,1,-1,-1
0.0490165300954656,0.4793,2.706,0.011917738145563855,0.0744536538772344,0.3848666666666666,1.3863,0.03155153946211432,0.0177828290762129,0.3081666666666666,0.7192333333333334,0.014553859162730965,-0.0495792863650743,0.3883,1.0013333333333332,-0.03125071587181327,-1,-1,-1,-1
0.0254208400448461,0.4723333333333333,2.5813333333333333,0.006180749932822468,0.1029451625855124,0.3768,1.4173,0.04362550648093485,0.0057812577235598,0.3003666666666666,0.6276333333333333,0.004731508711664379,-0.0552530766236268,0.3822333333333333,0.9442,-0.034827007914031746,-1,-1,-1,-1
0.0129333987031232,0.4703,2.5369333333333333,0.003144589361503096,0.0521448868999872,0.3778666666666667,1.3659,0.022097659028061493,-0.0561919684857836,0.3014333333333333,0.5657666666666666,-0.045988745205488714,-0.0541895391556388,0.38,0.9243,-0.034156641120399685,-1,1,1,-1
0.1253026080258417,0.5136,2.845533333333333,0.03046571571875409,-0.0017894005242624,0.3941666666666666,1.3906666666666667,-0.0007583018201885235,0.019405077558096,0.3329,0.6702333333333333,0.015881543066742755,-0.0377711115370459,0.3568,0.7321333333333333,-0.02380781090948284,1,1,1,-1
0.2713765439791116,0.5191333333333333,3.0703,0.06598171236707619,0.0257822796081284,0.3998333333333333,1.481766666666667,0.010925865556852979,0.0806135393845333,0.3406666666666667,0.8140666666666667,0.06597589696125117,-0.0188604813396111,0.3472,0.6669666666666667,-0.011888100591238501,1,1,1,-1
0.1845642031346206,0.5243666666666666,3.0649333333333333,0.044874409504693645,0.1027019621312124,0.3896,1.5588000000000002,0.04352244439692077,0.1075468167563186,0.3411,0.8467333333333333,0.08801868464029745,-0.0040984238697776,0.3407666666666666,0.6292333333333334,-0.002583310274649317,1,-1,1,-1
0.1263928684111146,0.5296,3.085433333333333,0.030730798493011215,0.0900133857395473,0.3839,1.5445666666666666,0.03814535277157495,0.1068383959156283,0.3424666666666667,0.8600999999999999,0.08743889741413885,-0.0229506978868793,0.3397333333333334,0.6011666666666666,-0.014466237642902698,1,-1,1,-1
0.1889013786271269,0.5161666666666667,3.0943,0.045928937879312896,-0.2341843382711075,0.5270666666666667,2.762233333333333,-0.09924128643240791,0.0116385677683871,0.3583,0.9128333333333334,0.009525260318876043,0.0059131939320848,0.3989999999999999,0.8561,0.003727192483284455,-1,1,1,1
0.1289908147674108,0.5129333333333334,3.0125333333333333,0.03136245569784106,-0.054618506793155,0.5640999999999999,3.3743,-0.023145915380963188,0.0819393973198552,0.3606666666666667,0.9936,0.06706100831095624,-0.0144685914896756,0.4239666666666666,1.0471333333333332,-0.009119813431354745,-1,1,1,1
0.1002000523754982,0.5213333333333333,2.9737666666666667,0.024362352538158133,-0.0716773376514861,0.5807,3.5442,-0.03037500820549603,0.1027874344881814,0.3607,1.0069333333333332,0.0841235013184984,-0.0301008184575395,0.4376,1.1514333333333333,-0.018973087232418254,1,1,1,1
0.1437883351046749,0.5201,3.0127333333333333,0.03496028223186337,-0.045066602994999,0.5858,3.625266666666666,-0.019098064752667957,0.0290982843975583,0.3661999999999999,0.9870333333333334,0.023814677135126795,-0.0008880871024847,0.4404999999999999,1.2023666666666666,-0.0005597772728072562,-1,1,1,1
0.1152279935497859,0.5272666666666667,3.010133333333333,0.028016202931755583,-0.1104421174343328,0.4937333333333333,2.8335666666666666,-0.04680252271103518,0.0498918326743865,0.3559333333333333,1.0118333333333334,0.04083257523319777,0.0358641055466608,0.4517666666666667,1.355,0.022605790736531097,1,-1,-1,1
0.143241771237125,0.5302666666666667,3.0605666666666664,0.0348273922651399,-0.0853644823481256,0.4628,2.482,-0.03617526734028292,-0.0105556245496152,0.3506333333333333,0.9532666666666668,-0.008638955725850214,0.03826897555034,0.4567333333333333,1.4099,0.02412162355107049,1,-1,-1,1
0.1496375546850896,0.5297999999999999,3.0676,0.03638244465705993,-0.2006694822843866,0.4577333333333333,2.3035,-0.08503855431430785,-0.0050178408414468,0.3491333333333333,0.9578333333333334,-0.004106711513361106,0.0131425115795498,0.4594,1.4104,0.00828396141465743,-1,-1,-1,1
0.1617562134192298,0.5288,3.0792,0.03932894048586797,-0.2426910406269775,0.4585,2.261033333333333,-0.10284620762964362,-0.0308268447578586,0.3495,0.9316,-0.02522936902303014,0.024100600264288,0.4599666666666667,1.4265,0.015191041792202358,-1,1,1,1
0.0308297866819176,0.58,3.7039,0.007495865660892122,-0.1803604229397191,0.4772,2.300933333333333,-0.07643209843225973,-0.0588520405327144,0.3497333333333333,0.9013333333333332,-0.0481658067837015,0.0316905289159272,0.415,1.2816,0.019975110325040263,1,1,1,-1
0.0241173634680347,0.5944666666666667,3.923433333333333,0.005863826387009272,-0.0318970346815006,0.4749666666666667,2.444166666666667,-0.013517141148468484,-0.0694402263671649,0.3535666666666667,0.8922000000000001,-0.05683141138255272,-0.0751350012880327,0.4062666666666666,1.0919333333333334,-0.04735894260339089,1,-1,1,-1
0.0040207510136296,0.6002666666666666,3.9961666666666655,0.0009775938369285103,-0.0237427784211101,0.4706666666666667,2.4512666666666667,-0.010061577522160393,-0.0615787082572962,0.3559666666666666,0.9024,-0.05039737173194756,-0.055360913422656,0.3990333333333333,1.0456333333333334,-0.03489497938788824,1,-1,1,-1
0.1022110548833357,0.5895333333333334,4.0951,0.024851301903847663,-0.0232701008301554,0.4695333333333333,2.4522000000000004,-0.009861268942430307,-0.0744914600281514,0.3595,0.8896666666666666,-0.060965452315239865,-0.0858325002455269,0.3998666666666666,1.0153666666666668,-0.0541017685891874,-1,-1,1,1
0.0100511063462849,0.5793666666666667,3.9714666666666663,0.0024437970879403323,-0.1268242230444141,0.4646,2.329133333333333,-0.053744836818026914,-0.0719935237692497,0.4256666666666667,1.4617,-0.05892108623863151,-0.0145556562513089,0.4416333333333333,1.1557666666666666,-0.009174691916458677,-1,-1,1,1
-0.0443986748477542,0.5807666666666667,3.8983666666666665,-0.01079496610255803,-0.1528949861027686,0.4715999999999999,2.2915,-0.0647929542253933,-0.0415746483593628,0.4518666666666667,1.6984,-0.03402560831963462,0.0335383789864454,0.4567666666666667,1.3122333333333334,0.0211398434577897,1,1,1,1
-0.0240037726072137,0.5813666666666666,3.9093,-0.005836208231820455,-0.1187291002094519,0.4715666666666667,2.3198,-0.050314332413244844,-0.0050935772324469,0.4633333333333334,1.8099,-0.004168695844615991,0.0045171636068457,0.4679,1.3681,0.002847249461893675,1,-1,1,1
-0.0289863823187426,0.5809333333333333,3.9028,-0.0070476656260483285,-0.1170216975638922,0.4706,2.3205666666666667,-0.04959077918054625,-0.0083146350961804,0.4704,1.8595,-0.00680488057668945,0.1029815401359348,0.4609666666666666,1.4606333333333332,0.06491111685497958,-1,-1,1,-1
-0.0475547254859898,0.589,3.909833333333333,-0.01156231917727335,-0.0645939608748524,0.4794333333333334,2.3888666666666665,-0.02737325570236846,-0.0937103672705719,0.4202666666666666,1.6596333333333333,-0.0766946294933487,0.0511576137482403,0.4057666666666666,1.1545333333333334,0.032245564007400175,1,1,-1,-1
-0.0311266228233377,0.5902666666666666,3.9438,-0.007568037546553844,-0.0103340055393048,0.4772666666666667,2.454,-0.004379285187436321,-0.1390045824317707,0.4018,1.4762333333333333,-0.11376441324470372,-0.0096592923029815,0.3851333333333333,0.9337333333333332,-0.0060884256594687545,1,-1,-1,-1
-0.035882249465021,0.5909666666666666,3.942833333333333,-0.008724306930030496,0.0295836208058504,0.467,2.496266666666666,0.012536775976463155,-0.2016806875769594,0.3993666666666666,1.3972,-0.16505991877097373,-0.0453205543013587,0.3786333333333334,0.8459333333333333,-0.028566360459406408,1,-1,-1,-1
-0.0469926625639183,0.5938,3.9338,-0.011425660815012038,-0.0214374390150884,0.4633,2.446533333333333,-0.009084634102263286,-0.2587494254845437,0.4000666666666667,1.3459333333333334,-0.21176623139098288,0.0052442252897159,0.3712666666666666,0.8363999999999999,0.003305529516700288,1,-1,1,-1
0.0665019922662581,0.6214666666666667,4.302666666666666,0.01616910312590433,-0.0156953694008752,0.5209333333333334,2.8027333333333333,-0.006651293002230964,-0.2138109926867379,0.4040333333333333,1.289,-0.17498762776553545,-0.0576149793643643,0.4864333333333333,1.4838333333333331,-0.036315757689979314,1,1,1,1
0.1963856321927641,0.6254333333333334,4.448266666666667,0.0477486377649749,0.0212992610232789,0.5399333333333334,3.0346,0.009026077830887247,-0.1686972577146084,0.4104666666666666,1.274166666666667,-0.1380655529778172,-0.0165556143289518,0.53,1.8917333333333333,-0.010435301461738131,1,1,1,1
0.1893875098406949,0.6276333333333334,4.461766666666667,0.046047134424364235,0.0474347859989312,0.5455333333333333,3.1165333333333334,0.02010163966955894,-0.1214815554998374,0.4124,1.2999,-0.09942318188162241,0.0591037827483464,0.5456,2.0971,0.03725417723880513,1,1,1,1
0.1537972417599356,0.6299666666666667,4.4512,0.03739381900830326,-0.0113812990682462,0.5516333333333333,3.1205666666666665,-0.0048231011908966325,-0.0747365408234237,0.4104666666666666,1.3313666666666668,-0.06116603183847525,0.0255886242225638,0.5559666666666666,2.1474333333333333,0.016128970054987635,1,1,-1,1
-0.0707931865767843,0.5783666666666667,3.932033333333333,-0.01721245176818849,-0.0912851710678466,0.5178,3.0327333333333333,-0.0386843026133025,-0.0842746062159836,0.4206,1.3656333333333333,-0.0689721947281541,0.0064783663019361,0.5010666666666667,1.935,0.0040834307925406415,-1,-1,1,-1
-0.0986901090432077,0.5642333333333334,3.7138,-0.023995229259259555,-0.137776464468434,0.5077,2.8927,-0.05838611443830807,-0.0407199220978726,0.4196999999999999,1.4448,-0.03332608151323599,-0.015439874438057,0.4791666666666666,1.7344000000000002,-0.009732030542095295,-1,-1,-1,-1
-0.2574988116339609,0.5694,3.5627,-0.06260752043995266,-0.0654348524354073,0.4995666666666666,2.8727,-0.02772960387165984,-0.0549737492288242,0.4182333333333333,1.4410666666666667,-0.0449917277219866,-0.0485233045663393,0.4716333333333333,1.637233333333333,-0.030585111552398934,1,-1,-1,-1
-0.236605117509991,0.5725,3.5828666666666664,-0.0575274877453084,-0.1712423584886342,0.506,2.7663333333333333,-0.0725680977369967,-0.0549588965868648,0.4168333333333333,1.4426666666666668,-0.04497957199252729,-0.064556349880074,0.4697333333333333,1.6038333333333334,-0.04069102836552166,1,1,-1,-1
-0.2346163665290435,0.5716666666666667,3.597033333333333,-0.05704394855186684,-0.0358015260140218,0.4689,2.5363666666666664,-0.015171763936500576,-0.1061093285415177,0.3995333333333333,1.375133333333333,-0.08684221261008024,-0.0003238679645887,0.5206000000000001,1.8612,-0.00020413980279622727,-1,-1,-1,1
-0.2063929575392591,0.5702666666666666,3.6209666666666656,-0.05018179006654968,-0.226904765960068,0.4669666666666666,2.3187333333333333,-0.09615639131876048,-0.0671345070506199,0.3912666666666666,1.3237666666666668,-0.05494435988709231,-0.0058802278817462,0.5402333333333333,2.0402666666666667,-0.003706413388866646,-1,-1,-1,1
-0.1982858542908241,0.5671666666666667,3.6258666666666666,-0.04821065230045888,-0.2620716702964292,0.47,2.281433333333333,-0.11105921894571152,-0.1136059716403314,0.3913333333333333,1.268333333333333,-0.09297763051157362,0.0278667126076745,0.5477666666666666,2.1397666666666666,0.017564890135195223,-1,1,1,1
-0.1746952469157281,0.5625,3.6232,-0.04247489987482544,-0.2614401669015982,0.4715666666666667,2.283,-0.11079160408405112,-0.1490702402992942,0.3988666666666666,1.2308666666666666,-0.12200236944145586,0.0290513289311342,0.5501666666666667,2.1631666666666667,0.018311575109015852,-1,1,1,1
-0.0661744194479223,0.5496666666666666,3.5457333333333336,-0.01608945801302247,-0.2744831209762619,0.4692,2.282466666666666,-0.11631887183732825,-0.139175546380571,0.4002333333333333,1.2628333333333337,-0.1139043339076129,-0.0048517647608545,0.5054333333333334,2.007033333333333,-0.0030581545870161666,-1,-1,1,-1
-0.0266596110993955,0.5426666666666666,3.4875666666666665,-0.00648194116405957,-0.2338134091331087,0.4637,2.292366666666666,-0.09908409622446306,-0.1638207898293953,0.4011333333333333,1.2607333333333337,-0.13407454420700768,0.0055694974890063,0.4881666666666667,1.8677666666666668,0.0035105544338839443,-1,-1,1,-1
-0.071903878893865,0.5445666666666666,3.4485666666666663,-0.017482502303578833,-0.1410757179759039,0.4559,2.2933,-0.05978425303615444,-0.1564818452035754,0.4013,1.276166666666667,-0.12806819021071708,-0.0355951067853876,0.4824666666666667,1.7778,-0.022436235979398884,1,-1,1,-1
-0.0877356836592575,0.5485,3.4363,-0.02133180177863678,-0.1177005968761193,0.4521,2.2722333333333333,-0.0498784792103642,-0.1414129977353526,0.4000333333333333,1.2951333333333337,-0.11573551339887345,-0.039739424864861,0.4799333333333333,1.7523000000000002,-0.02504847419981983,1,-1,-1,-1
0.0086876487415161,0.52,3.209766666666667,0.0021122899275076226,-0.0513089175858341,0.4363333333333333,2.1673333333333336,-0.021743396779923752,-0.0219849991591298,0.3579333333333334,1.1199,-0.017993007753908812,-0.0934647608357714,0.4896333333333333,1.7548666666666668,-0.0589125197042617,-1,-1,-1,1
-0.0232468995581403,0.5136,3.083333333333333,-0.005652184295594792,-0.1814728311694264,0.4399666666666667,2.041033333333333,-0.07690350836756611,-0.1148206310861843,0.3477666666666666,0.9304666666666668,-0.09397173456722531,-0.0860035348685583,0.4987,1.7768333333333333,-0.05420957478811572,-1,1,-1,1
-0.1210561124966642,0.5207333333333333,2.9885333333333337,-0.02943323500960396,-0.1840590122661503,0.4425666666666666,2.0406,-0.07799946525725757,-0.0681918736933209,0.34,0.9019666666666668,-0.055809732046678814,-0.0813483555609253,0.5012333333333333,1.7917666666666665,-0.051275331547824474,1,1,-1,1
-0.0850699937333452,0.5234000000000001,3.0263,-0.020683673597135226,-0.1822661831941108,0.4483,2.0436666666666667,-0.07723971050689231,-0.0290206167900302,0.3338666666666666,0.8812333333333333,-0.02375111225371081,-0.041065951239336,0.4997999999999999,1.8397,-0.025884607631026037,1,1,-1,-1
0.0615076483113612,0.495,2.8990333333333336,0.014954792701494113,-0.1586986918896302,0.4318,2.0209666666666664,-0.06725241514671493,-0.1004709182311356,0.3394,0.8151666666666667,-0.08222761336902028,-0.0758475918387846,0.4777333333333333,1.7920333333333334,-0.04780810124336223,-1,-1,1,-1
0.0028683419244921,0.4894333333333333,2.7614,0.0006974004055664852,-0.2002595094942694,0.4289666666666666,1.9487333333333332,-0.08486481841294961,-0.1098156903381493,0.3406,0.8125,-0.08987558077456752,-0.0639561151701058,0.4688,1.7202666666666668,-0.04031268963269895,-1,-1,1,-1
-0.0313150935532782,0.4904666666666666,2.7259,-0.007613861777750128,-0.2352671929217518,0.4307999999999999,1.9127,-0.09970017232265413,-0.1098088300225752,0.3435666666666667,0.8120666666666667,-0.08986996614113381,-0.1126712257535051,0.4694666666666666,1.6707,-0.07101869996725278,1,1,1,1
-0.0305883247217848,0.4911,2.7269,-0.007437157294400805,-0.2411467162449083,0.4354666666666666,1.9070333333333331,-0.10219176276165226,-0.1187661203725518,0.3492333333333333,0.8056666666666668,-0.09720080993851518,-0.0586196680729158,0.4639999999999999,1.6779333333333333,-0.03694903105215258,1,1,1,-1
-0.2471180352677278,0.6277666666666666,4.146933333333333,-0.06008356833156242,0.0973649446802964,0.4722666666666666,2.3544,0.04126075396343007,-0.0401514588173022,0.3785333333333333,1.0044666666666668,-0.03286083863826103,0.0521838440385742,0.4916333333333333,1.7319333333333335,0.03289241541599296,1,1,1,1
0.0182830020734101,0.6533333333333333,4.769733333333334,0.004445276538370456,0.0025887978200591,0.4905,2.450433333333333,0.0010970657895945867,-0.0107845970848095,0.3892,1.1103,-0.008826351894090333,-0.0191151893659131,0.5101666666666667,1.7774666666666668,-0.012048647641101673,1,1,1,1
0.0934690417000174,0.6609666666666666,4.942266666666667,0.022725793962323815,0.0078601552199097,0.4975333333333333,2.5268333333333333,0.0033309311858387577,0.0311373738827387,0.3921333333333333,1.1658333333333333,0.02548351290137829,-0.0295460847122528,0.5199666666666667,1.8435666666666668,-0.018623428575962206,1,1,1,1
0.0746750303989252,0.6643333333333333,4.968366666666666,0.018156272110104732,-0.0463213141569771,0.5036666666666667,2.5414666666666665,-0.01962977900279709,0.0631713146345724,0.3914666666666667,1.1951333333333332,0.051700795884381756,0.0292441004791608,0.5205666666666666,1.9040666666666668,0.018433082482703922,1,1,-1,1
-0.2578751699620207,0.6292666666666666,4.5543,-0.06269902712135143,0.1245810564880915,0.5002,2.712766666666667,0.0527942406493203,0.0163605315516883,0.4002666666666666,1.2165333333333332,0.013389819528164548,-0.0008035971072031,0.5274333333333333,1.9270333333333332,-0.0005065217092415791,-1,-1,1,1
-0.1148413532740093,0.6127,4.446866666666667,-0.027922196327161995,0.1242761527485347,0.4917666666666667,2.7226,0.0526650303034233,0.0892591584029376,0.3958666666666666,1.2912,0.07305166207315883,-0.0070835983482353,0.5309666666666666,1.9604333333333333,-0.004464919436329112,-1,-1,-1,1
-0.2306548481396326,0.6148333333333333,4.333066666666667,-0.05608075636482538,0.0422626104592289,0.4962,2.6417333333333333,0.01790980498922234,0.0750286330596317,0.3931333333333333,1.2775,0.06140508656087512,0.0461146249146326,0.5212,2.0144999999999995,0.029066877448191867,1,1,-1,-1
-0.2305770674427885,0.6131,4.332633333333333,-0.05606184498990835,0.0274204048717914,0.5028666666666667,2.6266000000000003,0.011620060820735835,0.0859299705173493,0.3905333333333333,1.288266666666667,0.07032698134854147,0.0372684075849263,0.5197333333333334,2.0054333333333334,0.023490947567407914,-1,1,-1,-1
-0.0462081465043544,0.6344666666666666,4.4743,-0.011234915836722825,-0.0213539620559388,0.5415,3.0049,-0.009049258718603423,0.0130323594083439,0.4085666666666667,1.2769,0.010665970109381608,0.0487624451512738,0.5289,1.9880666666666664,0.030735846163990114,1,1,1,1
0.0636056247780771,0.6402666666666668,4.557966666666667,0.015464888665389942,-0.0219932808795557,0.5557333333333333,3.153433333333333,-0.009320185557539785,-0.0160625287176021,0.421,1.3372666666666666,-0.01314592744222043,-0.0011704095681308,0.5398,1.9888666666666663,-0.0007377302004304979,1,1,1,1
0.093623288608228,0.6406666666666666,4.5872,0.022763297111939598,0.0738942099659856,0.5524333333333333,3.2487666666666666,0.03131446155225497,0.050039219363104,0.4211666666666667,1.4011333333333331,0.040953199746927425,0.002724198936681,0.5431666666666667,2.021633333333333,0.001717111584092608,1,-1,1,1
0.0760654510971141,0.6440666666666667,4.586833333333333,0.018494334999520076,0.0646929344922226,0.5557333333333333,3.2363,0.027415198170354156,0.0744643041048542,0.4199666666666667,1.4182,0.060943227309229436,-0.0267359573920171,0.5490666666666667,2.0415,-0.01685215478630619,1,1,-1,1
0.0882655907932727,0.6355333333333334,4.6107000000000005,0.021460641875076892,-0.2250582916743138,0.5225666666666666,2.9177666666666666,-0.09537390310953417,0.0025018224943198,0.3833666666666666,1.2849666666666666,0.002047546657308192,-0.0090270571854071,0.5227666666666666,2.075433333333333,-0.005689916494209405,-1,-1,-1,-1
0.0461752890377544,0.6285000000000001,4.599466666666666,0.011226926966798684,-0.1004143832406248,0.5045333333333333,2.850233333333333,-0.04255302742568541,-0.0657620462776948,0.3718666666666667,1.1357666666666668,-0.05382110774819369,-0.0276810798019679,0.5086999999999999,1.9943,-0.01744788243918064,-1,-1,-1,-1
0.015450936774779,0.6219333333333333,4.585999999999999,0.00375669632727661,-0.0271178821621838,0.4924333333333333,2.7896666666666667,-0.011491859493960005,-0.1269706233619838,0.3692666666666667,1.0584666666666669,-0.10391555597226765,-0.070299146940679,0.5059,1.937466666666667,-0.044310816636150635,-1,-1,-1,-1
-0.0641426382988274,0.6300333333333333,4.509633333333333,-0.01559545658826136,-0.0539255094199884,0.4896999999999999,2.7319666666666667,-0.022852240956298137,-0.1556075682244453,0.3725666666666666,1.0306666666666666,-0.12735266266619957,-0.106383340537584,0.5059,1.9028,-0.06705533282900068,1,-1,1,1
-0.105969052969737,0.6175333333333333,4.487466666666666,-0.02576501074978255,-0.1663882873773894,0.4674666666666667,2.3622,-0.07051106751426402,-0.11257327180646,0.3857333333333333,1.0788000000000002,-0.09213244621186933,-0.0118195392526678,0.5345,2.006,-0.007450068163568092,-1,-1,1,1
-0.0651765053295925,0.6096333333333334,4.460500000000001,-0.015846828044502607,-0.1188526133394183,0.4588,2.307,-0.050366674094160194,-0.0350230785555198,0.3904666666666667,1.1483666666666663,-0.028663659227547968,-0.0089220760854815,0.5466,2.108,-0.005623745018857222,-1,-1,1,1
-0.1727238284426144,0.6172333333333334,4.3510333333333335,-0.041995574857486645,-0.1936904736894988,0.4597666666666666,2.2311333333333336,-0.08208103035650291,0.0143268507500808,0.3835333333333333,1.1934333333333331,0.0117254103477301,0.0041524247082547,0.5509666666666666,2.1596666666666664,0.0026173479743382805,1,1,-1,1
-0.1679061991464037,0.6269333333333333,4.355066666666667,-0.04082423032692087,-0.1882034087886821,0.4595666666666666,2.2362,-0.0797557536812337,-0.005468724383371,0.3814666666666667,1.173433333333333,-0.004475724539344461,0.0489594653511176,0.5499,2.2041,0.03086003153932992,1,-1,-1,-1
-0.070060367836013,0.6109666666666667,4.400133333333333,-0.017034276327298148,-0.0046383068626414,0.5129333333333334,2.6806,-0.0019655948955216254,0.0170804749266617,0.4169333333333334,1.3024666666666669,0.013979037050280859,-0.0691646079549013,0.5807333333333333,2.2939666666666665,-0.04359569630890425,-1,1,1,1
-0.1202305152912801,0.6099666666666667,4.314066666666667,-0.029232501679678034,0.0132094874732726,0.5318999999999999,2.901466666666667,0.005597840315191078,0.020965671127169,0.4344666666666666,1.4134,0.01715876723153741,-0.0855851947768226,0.5972999999999999,2.3671333333333333,-0.05394588750451193,-1,1,1,1
-0.1385423579473279,0.6136333333333334,4.283733333333333,-0.033684790434359436,-0.0263586944481879,0.5409666666666666,2.9605,-0.011170135308914758,0.0499924027688278,0.4407,1.4835666666666667,0.040914884014562544,0.0595359095934995,0.5980333333333333,2.5009,0.03752655456104056,1,1,1,1
-0.1543018041729311,0.6195333333333334,4.266466666666667,-0.03751649686217139,0.0701593005374516,0.5383666666666667,3.056,0.029731703204140567,0.0558320954345632,0.4437666666666666,1.5097333333333334,0.045694217170524354,0.044651942764498,0.5990666666666666,2.4883333333333333,0.028144922582846545,1,-1,1,1
-0.1297016419445942,0.6227,4.309,-0.031535284173212996,-0.0288863142937532,0.5186,2.969066666666667,-0.012241275449787845,0.0563817176997045,0.4386,1.550533333333333,0.04614404014330812,0.0213983293679205,0.5415333333333333,2.2479666666666667,0.01348775184629181,1,-1,-1,-1
-0.1412052664876935,0.6259,4.312266666666667,-0.034332242357779014,-0.1468956816419737,0.5184333333333333,2.8610333333333333,-0.0622506036276359,0.0192861756232032,0.4300666666666666,1.5441333333333334,0.01578423110320818,-0.0046180237819544,0.5203,2.049433333333333,-0.002910823444219562,1,-1,-1,-1
-0.1297591541191423,0.6269333333333333,4.3302,-0.031549267517915515,-0.1738438961121091,0.5200333333333333,2.8384666666666667,-0.07367056232690908,-0.0351351441046967,0.4314,1.5048,-0.02875537614237208,0.0150633380291163,0.5094,1.9785333333333333,0.009494692871590061,1,1,1,-1
-0.1295763621711509,0.6290666666666667,4.3308,-0.031504824009428965,-0.1618923501625868,0.5199,2.8507,-0.06860580520590326,-0.0196125310760768,0.4306333333333333,1.5204666666666666,-0.01605132759712124,-0.0828203352879726,0.5102666666666666,1.8808333333333331,-0.05220314684311337,1,-1,-1,1
-0.149225340733146,0.6208666666666667,4.3434,-0.03628222014239836,-0.0794070351639963,0.5253333333333333,2.9549666666666665,-0.03365065477750053,-0.0914141426183736,0.4209666666666666,1.5193333333333334,-0.0748153486404057,0.0351375512871445,0.4555666666666667,1.543,0.022147830519790378,-1,1,-1,-1
-0.1715649469878579,0.6149,4.3352,-0.0417138077537639,-0.0416570969028504,0.5187333333333334,3.0022666666666664,-0.01765320395120716,-0.0925858291873982,0.4112333333333333,1.5234,-0.07577428274674865,-0.0006043137753244,0.4342666666666667,1.328633333333333,-0.00038090984107809126,-1,-1,-1,-1
-0.1623566350695338,0.6087666666666667,4.3361,-0.03947492527898396,-0.1025931516343137,0.5246999999999999,2.9452000000000003,-0.04347633331293754,-0.1300263147216003,0.4092,1.4756,-0.10641640111350113,-0.0519365202923391,0.4292333333333333,1.2369333333333332,-0.0327365228106611,-1,1,-1,-1
-0.2047083428190088,0.6089666666666667,4.294566666666666,-0.04977219768877419,-0.0791809497859867,0.5275666666666666,2.9691666666666667,-0.03355484562167537,-0.1288008960133519,0.4078,1.4654333333333334,-0.10541349144042333,-0.0880646010574597,0.4290333333333334,1.2003333333333333,-0.05550870187494147,1,1,-1,-1
-0.2651957127414732,0.6211666666666666,4.342633333333334,-0.06447892283732712,0.1642500800535404,0.3731666666666667,1.6091333333333333,0.06960495036294403,-0.149464995340308,0.4219333333333333,1.4832333333333332,-0.12232544566549593,0.1184835471701939,0.4569666666666666,1.4379666666666666,0.07468231068990631,1,-1,1,1
-0.2426300047660614,0.6295666666666666,4.389033333333334,-0.05899236150390671,0.0425780317447002,0.3291666666666666,1.005,0.01804347239998701,-0.0920461246187696,0.4304666666666666,1.5395,-0.0753325766353285,0.0976329673802516,0.4691666666666666,1.5146,0.06153981525380683,1,-1,1,1
-0.2221286117244538,0.6304,4.420166666666667,-0.05400771176608762,0.0521259685326689,0.3085333333333333,0.8011666666666667,0.022089641911614978,-0.0331296675851349,0.4298666666666666,1.5962,-0.027114049967848546,0.1126315572447351,0.4752666666666666,1.5878666666666668,0.07099369619274297,1,-1,-1,1
-0.1871319125711448,0.6272666666666666,4.4579,-0.045498714991817873,0.0418731673301133,0.3006666666666666,0.7116333333333333,0.017744769029042325,-0.0396424777007098,0.4295,1.5862,-0.032444277276982236,0.0788310257345124,0.4797333333333333,1.5953666666666668,0.04968861328444325,-1,-1,-1,1
-0.2795275050941139,0.6103333333333333,4.351733333333334,-0.06796351360869972,0.0695683559198848,0.3522,0.9582,0.029481276106877796,-0.0554223606966055,0.4195666666666666,1.5656,-0.045358881232425985,0.0803604153158807,0.4703333333333333,1.5924,0.05065261504341816,-1,1,-1,-1
-0.2360501306861149,0.6041,4.305466666666667,-0.05739254984520998,0.0059981940599831,0.3753333333333333,1.1406,0.0025418800385140525,-0.0800466662842398,0.4132,1.5367,-0.06551195552485463,0.0783819843208872,0.4614999999999999,1.5864333333333334,0.049405574405493924,-1,1,-1,-1
-0.3107328168848031,0.6085666666666667,4.227366666666667,-0.07555068336444938,0.0526017784022307,0.3807666666666667,1.2463333333333333,0.022291277870283933,-0.0900301276381341,0.4100666666666667,1.5255,-0.07368264028364263,0.0312834006577675,0.4599,1.5382,0.01971849006178255,1,1,-1,-1
-0.3166236459647873,0.6124666666666667,4.2224,-0.07698296260369361,0.0939586806388046,0.3804666666666667,1.2879333333333334,0.03981726705947341,-0.1414924560115626,0.4132666666666666,1.4743666666666666,-0.1158005438029963,0.0372765242470223,0.4596,1.5445,0.023496063645503953,1,-1,1,-1
-0.300836996817055,0.5901666666666666,4.033166666666667,-0.07314464213563651,0.1095218522298435,0.3806666666666667,1.310533333333333,0.046412538037308736,-0.1248972440266984,0.3903,1.3528,-0.10221865663710927,0.0582916628876084,0.4406,1.5065,0.036742283484730076,-1,1,-1,-1
-0.1784377553866578,0.5796,3.994933333333333,-0.04338484262020595,0.1209690234996183,0.3797333333333333,1.3260333333333334,0.05126355416935,-0.078950433524308,0.3782999999999999,1.2920333333333334,-0.0646147744785069,-0.05052458907924,0.4392666666666667,1.4003,-0.03184655717367712,-1,-1,-1,-1
-0.1178203154654649,0.5714,3.9294,-0.028646492626270836,0.0990229315776729,0.3802,1.3068,0.04196336607574493,-0.0937493442690975,0.3726,1.2254,-0.07672652912780487,-0.0988257644908978,0.4432,1.3599666666666668,-0.062291656724921325,-1,1,-1,1
-0.2326745277464352,0.5861999999999999,3.8136,-0.056571815455400125,0.1030385081865383,0.3806,1.310533333333333,0.043665063940656564,-0.125241074604457,0.3762666666666666,1.1936,-0.10250005515829468,-0.0874848618815862,0.4477333333333333,1.3709666666666669,-0.055143281845867705,1,1,1,1
0.205374804907064,0.4781,2.8366666666666664,0.049934239363978825,0.0998197763837398,0.3647333333333333,1.3341333333333334,0.04230104836579421,-0.0363516260347113,0.3276,0.8656999999999999,-0.02975097175922035,-0.0423904981124827,0.4007666666666666,1.1134666666666668,-0.026719493346943995,-1,-1,-1,-1
0.1106908990105748,0.4528,2.3783,0.02691306681512974,-0.0039298381154111,0.3597333333333333,1.237766666666667,-0.0016653641013047353,-0.0022222620155081,0.3073666666666667,0.6938,-0.0018187482013002243,-0.0862238644314269,0.3844666666666667,0.9327666666666666,-0.0543484524741854,-1,-1,-1,-1
0.1490558396006052,0.4415,2.257233333333333,0.036241008124553296,-0.0051550458105977,0.3594666666666666,1.2392333333333332,-0.0021845755426627036,-0.0224032193225673,0.2996333333333333,0.5950333333333334,-0.018335288351197212,-0.058020176600803,0.3754333333333333,0.8827333333333333,-0.03657116079551715,-1,-1,-1,-1
0.0884869595386859,0.4403,2.1805666666666665,0.021514464835133598,-0.0152354871476541,0.3576333333333333,1.2298333333333331,-0.0064564067568311494,-0.0841488300889697,0.3036333333333333,0.5346666666666667,-0.06886925677431396,-0.0162809891381493,0.3689333333333333,0.8663333333333333,-0.010262200264883127,-1,-1,1,-1
0.0440535786838944,0.5047333333333334,2.6234333333333333,0.010711060413846292,-0.0250947264783301,0.3681666666666667,1.2088333333333332,-0.010634498262201447,0.0012414372300236,0.3338333333333333,0.6531333333333333,0.0010160195842686514,-0.0669372895801061,0.4275666666666666,1.0690333333333333,-0.04219177747928942,1,1,1,1
0.1281165033959941,0.5187666666666666,2.9114,0.031149878145698154,-0.0034267588326046,0.3769666666666666,1.2257333333333331,-0.0014521720681747818,0.0787412143053509,0.3400666666666667,0.7877,0.06444354485954198,-0.0394224440820563,0.4484333333333333,1.2888,-0.024848675511566973,1,1,1,1
0.2142891581667179,0.5199666666666667,3.0162,0.05210164957597661,0.031348561482035,0.3800666666666666,1.2605666666666666,0.013284712343491562,0.115315437649504,0.3400666666666667,0.8225,0.09437669516176775,0.0036351112579111,0.4548333333333333,1.3942666666666663,0.002291276002783169,1,1,1,1
0.2360738422091635,0.5161333333333333,3.0371,0.05739831499672469,0.0529366786291289,0.3797999999999999,1.2817666666666667,0.02243319995435348,0.0952209853472347,0.3415333333333333,0.8163666666666667,0.07793095261393891,0.0085229157748543,0.4581,1.4298333333333333,0.0053721470962315625,-1,-1,1,1
0.2317599743119909,0.5111,2.993033333333333,0.05634945356379733,-0.2503013276374894,0.5202,2.6634,-0.10607125110871998,0.1138541952053603,0.3409333333333333,0.8304,0.09318078214682912,-0.0348256114942677,0.4079666666666666,1.1742,-0.021951209258150514,-1,1,-1,-1
0.1934913768952468,0.5133666666666666,2.9457,0.04704493685642338,-0.089034318827915,0.5564333333333333,3.264733333333333,-0.037730449449981725,0.086837385007883,0.3415333333333333,0.8054,0.07106962936258071,-0.0698560191593941,0.3902333333333333,0.9715666666666668,-0.04403150522602117,1,1,1,-1
0.1910915467995493,0.5177,2.9418333333333337,0.04646144906937147,0.0938498371369052,0.5616333333333333,3.509433333333333,0.03977114198882159,0.0983212079098234,0.3409333333333333,0.8168,0.08046824307293521,-0.1290625179989531,0.3889333333333333,0.9000333333333334,-0.08135042626445084,1,1,-1,-1
0.2001766188310072,0.5200333333333333,2.9527,0.048670367352522594,0.0926311945305182,0.5629333333333334,3.525033333333333,0.03925471266288101,0.0972168395629169,0.3412666666666666,0.8167333333333334,0.07956440368293877,-0.1163811539254974,0.3852333333333333,0.8796666666666666,-0.07335713441655212,1,1,1,-1
0.1970210968868002,0.5026333333333334,2.9749666666666665,0.04790314282295275,-0.1562102383624624,0.4763333333333333,2.5986,-0.06619787268206256,0.0787148192136441,0.3433,0.8238,0.06442194253487014,-0.1230258314515054,0.3833333333333333,0.8644333333333333,-0.0775453941647073,-1,-1,1,-1
0.099754621488465,0.4996666666666667,2.888,0.02425405175343778,-0.1279170500231106,0.4467666666666667,2.261566666666667,-0.0542079487238638,0.0980189282066167,0.3406666666666667,0.8458666666666667,0.08022085070306155,-0.1393203742189827,0.3884666666666666,0.8518,-0.08781613752591581,-1,-1,-1,1
0.0472624162602799,0.5034000000000001,2.8408666666666664,0.011491247952877044,-0.0421592870717457,0.4310666666666667,2.1534,-0.017866019200778557,0.0842816012560736,0.3403666666666667,0.8335666666666667,0.06897791962310029,-0.13572525933374,0.3889666666666667,0.8573,-0.0855500719561542,1,-1,-1,1
0.0552362836106237,0.5084666666666666,2.8490333333333333,0.013429991125920408,-0.1638108125891606,0.4315666666666666,2.0319,-0.06941880013370674,0.087229889690872,0.3404666666666667,0.8365666666666667,0.07139086384402639,-0.1338271258499903,0.3895,0.8592666666666666,-0.08435364428370543,1,1,1,1
-0.1528246234425179,0.5878666666666666,3.6737333333333337,-0.03715733938806113,-0.0613177322315672,0.4557333333333333,2.103933333333333,-0.025984874448495177,0.0859496535392567,0.3317666666666667,0.8239666666666666,0.07034309036738823,-0.0127516428689438,0.4173333333333333,1.0024666666666666,-0.008037589836648294,1,1,-1,1
-0.002285536729973,0.6032333333333333,4.057033333333333,-0.0005556988268414017,-0.0541387936199786,0.4679333333333333,2.1857333333333333,-0.022942625302830442,0.0376028215233562,0.3299333333333333,0.7699666666666667,0.030774977717369065,0.0438088380364871,0.4260666666666667,1.1332,0.027613498509671274,1,1,-1,1
-0.0591202246317159,0.6110333333333333,4.121566666666666,-0.01437432137475768,0.0434052824361916,0.461,2.2794666666666665,0.01839403992056417,0.0343961996320049,0.3298333333333333,0.7635000000000001,0.028150607703191572,-0.0234373460405801,0.4339666666666666,1.1366333333333332,-0.014772980726473166,1,-1,-1,1
0.048060006407919,0.6024333333333334,4.227833333333333,0.011685171727337034,0.0228605735967555,0.4608,2.258433333333333,0.009687721856524582,0.0157888568452484,0.3306333333333333,0.7447333333333332,0.012921948351493835,0.0517828194578233,0.4328333333333333,1.2116,0.03263964241037971,-1,-1,1,-1
-0.0461310370487311,0.5926333333333333,4.1068,-0.011216167665465586,0.0073324559391241,0.4815,2.395933333333333,0.0031073058321483974,-0.0828415888537905,0.3845333333333333,1.062533333333333,-0.06779938174222688,0.0720639620837426,0.4305666666666666,1.2037,0.04542321136075493,-1,1,1,-1
-0.0938131583351902,0.5942333333333333,4.0455000000000005,-0.02280946149124793,0.0542965279701008,0.4858,2.4881,0.023009469054792137,-0.1078982312853038,0.4049666666666667,1.2364,-0.08830629003427998,0.0822495334545034,0.4299,1.1987,0.05184336018169378,1,1,1,-1
-0.0726060089849509,0.5926333333333333,4.0611,-0.017653216194451676,0.015658875912818,0.4898666666666667,2.4963,0.006635828002615963,-0.0388905835577626,0.4109666666666666,1.3615,-0.031828910542317186,0.0759559089432433,0.4299,1.1874333333333331,0.04787637546236916,-1,1,1,1
-0.0956131105604702,0.5961,4.038633333333333,-0.02324709669826142,0.0652678937150321,0.4845333333333333,2.5462333333333333,0.027658851069344077,-0.0129736686527688,0.4105333333333333,1.3876,-0.010617936301761152,0.0735439292815942,0.4299666666666667,1.1851666666666665,0.04635606130254522,1,-1,-1,1
-0.0660788603320767,0.5943666666666667,4.040299999999999,-0.016066224044443883,-0.0203580714996496,0.5088333333333334,2.6763666666666666,-0.00862722597003588,-0.0349323340913441,0.3993333333333333,1.3360666666666667,-0.02858939195850149,-0.0302555938778734,0.4628666666666667,1.3294333333333332,-0.01907064496346705,-1,1,-1,1
-0.0723905924045267,0.5976,4.028033333333334,-0.017600840426670716,0.0477476970742314,0.5114333333333333,2.772366666666666,0.020234243317954034,-0.072851732967158,0.3949333333333333,1.2909000000000002,-0.059623463556941626,0.0822981729897485,0.4698666666666666,1.5029666666666666,0.05187401855553339,1,1,-1,1
-0.0457690133292905,0.5937666666666667,4.0514,-0.011128146259577141,0.0115595322085804,0.5163333333333333,2.7938666666666667,0.004898631801791615,-0.0916358548730307,0.3907333333333333,1.2710333333333332,-0.07499680283507303,0.1302258982182322,0.4673666666666666,1.5497666666666667,0.08208372573987834,-1,1,-1,-1
-0.0441814565077898,0.5907333333333333,4.050866666666667,-0.010742152260144707,-0.0160557104825698,0.5195000000000001,2.803433333333333,-0.006803996264822414,-0.0921971389557323,0.3901333333333333,1.2697666666666667,-0.07545617009631768,0.1401273869121064,0.4602,1.5589333333333333,0.08832481214039195,-1,1,-1,-1
0.0752057805513111,0.6154,4.244,0.018285317175606792,-0.1120208071936708,0.4813666666666666,2.610266666666667,-0.04747153074014172,-0.085803554627367,0.3824666666666667,1.2773666666666663,-0.07022351979859076,0.0164583156479325,0.4396333333333333,1.4342333333333332,0.010373972353189723,1,-1,-1,-1
0.1607913445803745,0.6170666666666667,4.3671,0.03909434505155436,-0.1124574387077093,0.4691333333333333,2.466633333333333,-0.04765656392156629,-0.1485256945678208,0.3810333333333333,1.2194999999999998,-0.12155670121568793,-0.0783056477125956,0.4377333333333333,1.3258666666666667,-0.049357458068385464,1,-1,-1,-1
0.1013074579995638,0.6196666666666667,4.3552333333333335,0.024631603956462005,-0.0437651696630685,0.4611666666666666,2.4407333333333336,-0.018546550851182037,-0.1995729186866091,0.3901,1.1701666666666666,-0.16333487426617233,-0.1337981570616735,0.44,1.2721333333333331,-0.0843353847354301,1,-1,1,1
0.0974342089349349,0.6213666666666666,4.377666666666666,0.023689873319166905,-0.1429115777870664,0.4662666666666666,2.3407666666666667,-0.060562243104638036,-0.1423873650783336,0.3895,1.2269,-0.11653295710266964,-0.1231006546761093,0.4403666666666667,1.2823666666666669,-0.07759255658885941,1,1,-1,1
0.1559464689249114,0.6195333333333334,4.409533333333333,0.03791637591956622,-0.1589500155702499,0.477,2.3092666666666664,-0.06735891964466625,-0.1365457090825486,0.3862333333333334,1.1918666666666666,-0.11175201711413303,-0.0430901950219226,0.5076333333333334,1.7153,-0.02716052489290621,-1,1,-1,1
0.1560889581262516,0.6186666666666667,4.3964,0.03795102033415117,-0.0314131586707984,0.4702,2.4291,-0.013312086967089898,-0.116622273855905,0.3838333333333333,1.1865333333333332,-0.0954462387093779,-0.0054945912156563,0.5312666666666667,1.961833333333333,-0.0034633396626135324,-1,-1,-1,1
0.1817361588910548,0.6154,4.4174,0.04418680696136298,-0.0568832074431964,0.4647,2.400933333333333,-0.024105637143544217,-0.1044957348702924,0.3821,1.1845,-0.08552161199382058,-0.0594068872020141,0.5448666666666666,2.0283333333333333,-0.03744522942723927,-1,-1,-1,1
0.1750507725131527,0.6103000000000001,4.4089,0.04256134134601688,-0.0720635801208171,0.4628333333333333,2.3847,-0.03053868780855669,-0.0787164340061281,0.3802666666666666,1.1988,-0.0644232641166212,-0.0354336629825744,0.55,2.0984333333333334,-0.022334475046943546,-1,-1,-1,1
-0.0158401899327174,0.6069,4.232233333333333,-0.003851338220523819,-0.0555210641621761,0.4417666666666667,2.173766666666667,-0.0235283959304396,-0.011483830407152,0.4207,1.3601666666666667,-0.00939861985278504,-0.0348510087647744,0.519,2.082333333333333,-0.02196721761451692,-1,-1,1,-1
-0.0813600758387123,0.6136333333333334,4.171666666666667,-0.01978165483073816,-0.0669204970354058,0.436,2.095133333333333,-0.028359181760487438,0.078360056679672,0.4306666666666667,1.5439333333333334,0.06413159705983267,-0.0957471557421114,0.51,1.9300666666666664,-0.06035115426225224,1,-1,1,-1
-0.0536333969208877,0.6177666666666667,4.202333333333334,-0.013040269866417167,-0.0329633477017985,0.4305333333333333,2.0645333333333333,-0.013969017122136215,0.0531966592552453,0.4368666666666667,1.5733,0.04353731812922024,-0.0876356043873329,0.5071666666666667,1.9062666666666663,-0.05523829755832083,1,-1,1,-1
0.0020661309058596,0.6093666666666667,4.2602,0.000502353125823756,-0.0615313932980576,0.4311,2.037033333333333,-0.02607541850133649,0.042103715128158,0.4405666666666666,1.6006333333333334,0.034458608221265924,-0.0288051211544202,0.5001666666666666,1.8994,-0.01815638591934369,-1,1,1,-1
-0.1955104898692017,0.5922999999999999,4.0624,-0.04753585817751728,-0.0910827116541188,0.4282333333333333,1.9796333333333331,-0.038598505532178154,-0.0011236095137598,0.4199333333333333,1.549,-0.0009195867849305851,-0.0046413528294491,0.5373666666666667,1.9871333333333328,-0.0029255281624248337,-1,-1,-1,1
-0.2325275765947632,0.5892333333333333,3.9885666666666655,-0.056536086175045006,-0.1041908501539261,0.4298666666666666,1.9654333333333331,-0.04415339676469549,-0.0740864315908813,0.4136999999999999,1.4641333333333333,-0.06063396811732812,0.0620075293208102,0.5468,2.1357666666666666,0.039084460926868486,-1,1,-1,1
-0.2513829631319919,0.5882000000000001,3.9533666666666663,-0.06112053062565023,-0.1224812672346546,0.4304,1.9473333333333327,-0.05190440408601101,-0.0320923900623744,0.4069666666666666,1.472,-0.026265119186687502,0.0608426529912824,0.5517666666666667,2.1834,0.03835021842624392,-1,1,-1,1
-0.2838700990405955,0.5957,3.9226,-0.06901935941063392,-0.1141281791010713,0.4306333333333333,1.9565333333333332,-0.04836458063675705,-0.0092734667379845,0.4008333333333334,1.4450333333333334,-0.00758960952031144,0.0654078607671815,0.5528333333333333,2.2069666666666667,0.041227750991959,1,1,-1,1
-0.1402453929637461,0.578,3.9199,-0.03409886146996455,-0.0635848298778825,0.4501,2.0165,-0.02694561199631424,-0.0643188834028598,0.3794666666666667,1.2116333333333331,-0.05263999145116276,0.0101297888986029,0.5579333333333334,2.238633333333333,0.006384988125498469,-1,1,-1,1
-0.2099568724233802,0.5767333333333333,3.8343666666666665,-0.05104831008090626,0.0286841674706574,0.4515333333333333,2.111166666666666,0.01215561083651628,-0.0512131997137612,0.3696333333333333,1.1383333333333334,-0.041914011134702236,-0.0142947584200618,0.5597666666666666,2.248366666666666,-0.009010243321215911,-1,1,-1,1
-0.1480912672458676,0.5725,3.8316,-0.036006484776535314,0.0522443077159011,0.4500333333333333,2.1367,0.022139791007263418,-0.1383736517613578,0.3709333333333333,1.0523,-0.11324804568140528,-0.0058386745808891,0.5596333333333333,2.2589666666666663,-0.0036802215960066347,-1,-1,1,-1
-0.1614959378380067,0.5724666666666667,3.817433333333333,-0.039265657829656686,0.0615614688977528,0.4492,2.1459,0.026088163765285447,-0.12159858165638,0.3706,1.068466666666667,-0.09951895866682219,-0.0282670813464651,0.5603666666666667,2.2418666666666667,-0.017817249751825668,-1,-1,-1,1
-0.0867779632755465,0.5547333333333334,3.6157,-0.0210989443991465,0.0098450277531987,0.4378333333333333,2.0987666666666667,0.00417206900514038,-0.0047862965278989,0.3508333333333333,0.994,-0.003917210545046956,-0.1263133837378749,0.5911,2.4589,-0.07961759749693267,-1,-1,-1,1
-0.1058892848962931,0.5496666666666666,3.518766666666667,-0.025745616169835155,-0.0314868465525863,0.4331666666666667,2.059133333333333,-0.013343313992078413,-0.0847362718639394,0.3477,0.8826666666666667,-0.0693500320672987,-0.0606808605913604,0.5964,2.580033333333333,-0.038248237766761436,-1,-1,-1,1
-0.1720125889649297,0.5581,3.4528000000000003,-0.04182264613655669,-0.0417105248228892,0.43,2.049,-0.01767584532660913,-0.0552732306249441,0.3438333333333333,0.8763,-0.04523682989567939,-0.0313308592339649,0.5980666666666666,2.6316333333333333,-0.019748404055895025,1,-1,-1,1
-0.1622121812624555,0.5618,3.4626666666666663,-0.03943980319581047,-0.0893487415059319,0.4333666666666667,2.0014,-0.03786369367664643,-0.0767902591128493,0.344,0.8548,-0.06284684014046847,0.0242204636979801,0.5893,2.6872333333333334,0.015266593870184069,1,1,1,-1
-0.0053961630664551,0.5199,3.203733333333333,-0.0013120075674782196,-0.0575032083761675,0.4054999999999999,1.7887,-0.024368377558345627,-0.1167382131495503,0.3629333333333334,0.8751666666666668,-0.09554112598203338,0.0006019676916633,0.5053,2.115133333333333,0.00037943106235254295,-1,-1,1,-1
-0.0245148860569495,0.5089333333333333,3.0343,-0.005960478885919461,-0.046866847962764,0.3941333333333333,1.674,-0.019860962168496168,-0.0345083940915715,0.3696333333333333,0.9839,-0.028242430121119166,-0.0394376740624233,0.4744,1.7890666666666668,-0.024858275242101168,-1,-1,1,-1
-0.1434541915537046,0.5118666666666667,2.9196,-0.034879039529947566,-0.0476387002187803,0.3900666666666667,1.6266,-0.020188053260019705,-0.019832496203842,0.3697666666666667,1.0072666666666668,-0.01623135190464209,-0.0450768560137693,0.4620666666666666,1.6659666666666666,-0.028412753045862254,1,-1,1,-1
-0.1456625330060785,0.5165666666666666,2.9187333333333334,-0.035415969319023376,-0.0654352262710435,0.3899333333333333,1.6079333333333332,-0.02772976229356681,0.0003660788170223,0.3666,1.0296333333333332,0.0002996069704414183,-0.08159877772304,0.4590666666666667,1.6010666666666666,-0.05143317714040978,1,-1,-1,-1
0.0983875397918452,0.4866666666666666,2.8326333333333333,0.023921663441736064,-0.02280655847254,0.3696333333333333,1.4167999999999998,-0.009664831639127777,-0.0116608251125291,0.3519,1.0133,-0.009543476219765087,-0.0571865933971205,0.5048333333333334,1.7878,-0.03604573831036923,-1,-1,-1,1
-0.0721917076657208,0.4894666666666666,2.6574,-0.01755248416331178,-0.0891924644223287,0.3675333333333333,1.3234,-0.037797467476674285,-0.078975444795985,0.3497999999999999,0.9346666666666666,-0.06463524425437372,-0.0320646302220273,0.5201666666666667,1.9598,-0.02021091310643012,1,-1,-1,1
-0.0806434011447789,0.4898666666666667,2.6488666666666667,-0.019607404606962316,-0.0150691129278994,0.3608666666666666,1.3200666666666667,-0.006385901650812787,-0.074217310029173,0.3493666666666666,0.9354666666666668,-0.06074108191514804,-0.0236213066860759,0.5262333333333333,2.0275,-0.014888934429833333,1,-1,-1,1
-0.062259669031305,0.4890333333333334,2.666033333333333,-0.015137636856371525,-0.0483737871794058,0.3615333333333334,1.286166666666667,-0.020499564166986124,-0.1058892492165758,0.3503666666666667,0.9010666666666668,-0.08666209484107364,-0.0267547192988066,0.5297,2.0573,-0.01686398075358565,-1,1,1,1
0.0179050655586925,0.4765999999999999,2.606466666666667,0.004353386141206906,-0.0455635172483903,0.3817,1.2954,-0.019308644205236057,-0.1089911642545012,0.3457333333333333,0.9204,-0.08920077045917937,-0.0179157786090604,0.4719666666666666,1.8037666666666667,-0.011292637469837804,-1,1,-1,-1
0.0851022523537552,0.4696666666666667,2.5774,0.02069151686531914,0.0245148653235873,0.3894333333333333,1.3696,0.010388768050806022,-0.0938538040268994,0.3402,0.9124333333333334,-0.07681202129537315,-0.0708231217435,0.4534333333333333,1.5777333333333332,-0.04464108737797566,-1,1,-1,-1
0.0158164576239268,0.4719666666666666,2.511033333333333,0.003845568015223583,0.0488864211880248,0.391,1.3971,0.020716805246641316,-0.1289242868493749,0.3397333333333334,0.8803333333333334,-0.10551447721955633,-0.0222187176174455,0.4407666666666667,1.5047666666666666,-0.014004857314525018,1,1,-1,-1
0.0132000950641408,0.4765666666666666,2.5081,0.0032094331476461,0.0552928491045092,0.3911,1.4045,0.023431684271268394,-0.1462974197856207,0.3435,0.8630666666666668,-0.11973303203363493,-0.0988151018629535,0.4403,1.423433333333333,-0.06228493587876229,1,1,1,-1
0.115200003309293,0.4948333333333333,2.6175333333333333,0.028009397465187956,-0.0122314278958772,0.3599666666666667,1.3277666666666663,-0.005183363875883301,-0.0488757348598771,0.3298,0.8691333333333333,-0.04000097839196682,-0.0172418648960175,0.4193333333333333,1.3131,-0.010867857536271472,1,-1,-1,-1
0.2194840025396041,0.4971333333333333,2.7261333333333333,0.05336470909533538,-0.0793389921006941,0.3517333333333333,1.1675,-0.03362181988109045,-0.054473172469311,0.3241666666666666,0.8088,-0.044582044671732435,-0.0175668152035761,0.4107333333333333,1.235766666666667,-0.011072679559307401,1,-1,-1,-1
0.2795153553393028,0.4873666666666666,2.786166666666667,0.06796055955226019,-0.136506643909771,0.3547999999999999,1.1103333333333334,-0.057847997215310226,-0.0816961190892835,0.3248666666666666,0.7822666666666667,-0.06686190404639154,-0.0481331799958975,0.4086999999999999,1.1858,-0.030339209019318546,-1,1,1,-1
0.2514438957454459,0.4824666666666667,2.7583333333333333,0.061135345606030435,-0.146558424248441,0.3587333333333333,1.1004,-0.06210768263710289,-0.0740890750987977,0.3227,0.7744333333333334,-0.060636131622456915,-0.1016861357153973,0.4115333333333333,1.133133333333333,-0.06409460015106376,-1,1,-1,1
0.2010091985440358,0.5013000000000001,2.712833333333333,0.04887279838927404,-0.1123098034411078,0.3701333333333333,1.124966666666667,-0.04759399990089568,-0.0740302837907542,0.3743666666666667,0.9751333333333334,-0.06058801552048064,-0.0710368469421327,0.4791333333333333,1.5287,-0.04477580221448897,1,1,1,1
0.1293793486790031,0.5109333333333334,2.771166666666667,0.03145692271560038,0.0001883889227272,0.3667333333333333,1.2303666666666666,7.983436970673556e-05,0.0345755793880626,0.3894333333333333,1.2112,0.028297416048203496,-0.0529642604685243,0.5052333333333333,1.7753333333333334,-0.033384325927461024,1,-1,1,1
0.1028924070491581,0.5155,2.8080666666666665,0.025016963909733618,0.0062217052342299,0.3627666666666666,1.233766666666667,0.002636598313134927,0.0133604667910089,0.3958,1.2404666666666666,0.01093450042123993,-0.0348828448106728,0.5162666666666667,1.8881333333333328,-0.021987284446813117,1,-1,1,1
0.1233318636298657,0.5161666666666667,2.837066666666667,0.02998655459459177,-0.0140074051731506,0.3604333333333334,1.2128333333333332,-0.005935977269983543,0.0317154498365952,0.4002666666666666,1.2969,0.025956622999986998,-0.0456114935260385,0.5206000000000001,1.9122333333333328,-0.028749744685219687,1,-1,1,1
0.1237987645036624,0.5285,3.0097666666666667,0.030100075530141605,0.016875533495311,0.3980333333333333,1.4229333333333334,0.00715141612659447,-0.0451615942933381,0.3648333333333333,1.1402,-0.03696124391078121,-0.1156294013265721,0.5464333333333333,2.0825666666666667,-0.07288329123329361,1,1,-1,1
0.1303273206095214,0.5324666666666666,3.0738,0.031687409884219996,0.0497819506208321,0.4081666666666667,1.5723333333333336,0.021096307537896142,-0.0896853421422811,0.3547666666666667,0.9988666666666668,-0.07340046023644704,-0.0211824263628548,0.5482,2.2056666666666667,-0.013351664299216267,1,1,-1,1
0.1544376182387927,0.5311,3.0966,0.03754951830351517,0.0989734636270265,0.4103666666666667,1.6467333333333334,0.04194240283330281,-0.1891429650443057,0.3603333333333333,0.8976,-0.1547987703800395,-0.0361835741255909,0.5499,2.2058,-0.02280715752742443,-1,1,1,1
0.1527813769620967,0.5322666666666667,3.0944333333333334,0.03714682456319749,0.1076419790359548,0.4100999999999999,1.6551333333333331,0.04561589623167552,-0.1327836661310878,0.3558,0.9536666666666668,-0.10867307826559267,-0.027925144103071,0.5500333333333333,2.214933333333333,-0.017601720557625173,1,-1,-1,1
0.0638179227682083,0.5586,3.3766666666666665,0.01551650618809678,0.0583396639382245,0.4295666666666666,1.8149333333333333,0.024722845865811947,-0.0253034949736963,0.3956333333333333,1.1137,-0.02070893785200086,-0.116901303103063,0.5892666666666667,2.4430666666666667,-0.07368499379797538,1,1,1,1
0.1319299067390824,0.5642666666666667,3.5209666666666664,0.032077058066386756,0.1083568278941633,0.4333333333333333,1.9031,0.04591883075247692,0.0114746631936286,0.4096333333333333,1.2547333333333337,0.009391117203236845,-0.0243209613743164,0.6006666666666667,2.6003000000000003,-0.015329939363014227,1,1,1,1
0.1788296381833629,0.5575666666666667,3.562266666666667,0.0434801238762595,0.0321791485493301,0.4393333333333333,1.8957,0.013636693734138883,0.1006324646315481,0.4118666666666666,1.3510333333333333,0.08235982650281205,-0.0658756216436589,0.6094333333333334,2.6255333333333333,-0.04152258908501077,-1,1,1,1
0.1230914990229439,0.5632,3.5041,0.029928113035403957,0.0237251961140401,0.4414666666666667,1.9115,0.010054126593610012,0.1218423409646027,0.4103,1.3679666666666666,0.09971845665593705,-0.0591579418178938,0.6125666666666667,2.657,-0.03728831467438346,1,1,-1,1
0.1333476265457656,0.5687,3.5925333333333334,0.03242175838252343,-0.0082708498479622,0.4505666666666666,1.9941,-0.003504972983508529,0.0184573230639204,0.3951666666666666,1.3096,0.0151058799048262,-0.0132154227292025,0.5428999999999999,2.3629333333333333,-0.008329918623579437,1,1,-1,-1
0.1549693003774104,0.5629333333333334,3.626233333333333,0.03767878996946905,0.0519708703473384,0.4495666666666666,2.061333333333333,0.022023915298344576,-0.0577915062496281,0.3839666666666667,1.266133333333333,-0.04729784215742433,-0.0277851374387609,0.5147999999999999,2.1017,-0.017513471839112005,-1,-1,-1,-1
0.1536926236331752,0.5602333333333334,3.629233333333333,0.03736838245786647,0.0604286231328932,0.4442666666666667,2.0722666666666667,0.025608092929361222,-0.0758213372789906,0.3793666666666667,1.2354999999999998,-0.062053853161330406,-0.087450282661037,0.5065333333333334,1.9720333333333333,-0.05512148594125353,-1,-1,-1,-1
0.1413377569314176,0.5594,3.616633333333333,0.03436445570319572,0.0696371867118195,0.4396,2.0813333333333333,0.02951044482237854,-0.0989315452624255,0.3788,1.2072333333333334,-0.08096775661116107,-0.1613037569784992,0.5093333333333333,1.8988,-0.10167265904702663,-1,-1,-1,1
0.0262923924739308,0.5440333333333334,3.5651666666666664,0.006392656683662068,0.1003881477426755,0.3229999999999999,1.0111,0.042541909497877325,-0.1372350650116114,0.3827333333333333,1.2468333333333337,-0.11231620119651808,0.0190359562583706,0.4447,1.5334333333333332,0.011998705588422275,-1,-1,1,-1
-0.1051448398965329,0.5438000000000001,3.4569,-0.02556461395377382,0.0382642023484078,0.286,0.5726333333333333,0.016215382691261968,-0.1625852490611536,0.3897,1.2483,-0.13306335041699058,0.0049690655684495,0.4211666666666667,1.3096,0.0031320913956804372,-1,-1,1,-1
-0.1320586669971897,0.5486333333333334,3.437533333333333,-0.03210836446520139,0.0326514067903365,0.2695666666666667,0.4059999999999999,0.01383682460416967,-0.1297483951414975,0.3897333333333334,1.2878666666666667,-0.1061889456051539,-0.080891438708974,0.4159,1.1779333333333333,-0.05098732863845964,1,-1,1,-1
-0.1211322809317856,0.5499666666666667,3.4521,-0.029451754383842937,0.0254855749350136,0.2619666666666667,0.325,0.010800129763982272,-0.1481621165576985,0.3904999999999999,1.2751,-0.12125914096071906,-0.0284960218837875,0.4098333333333333,1.176,-0.01796155508996064,1,-1,1,-1
-0.1628808059556181,0.5884666666666667,3.6992666666666665,-0.03960237068060081,-0.0061566341146691,0.3295,0.6601,-0.002609022849880271,-0.1323435647957542,0.3999,1.2775666666666663,-0.10831288963507027,-0.052996421975368,0.4210666666666667,1.1402,-0.033404597903644404,1,1,1,1
0.0138414648056404,0.5908666666666667,3.907533333333333,0.00336537394188007,0.0837504518947264,0.3484666666666666,0.9447333333333334,0.035491282835943494,-0.0723315703245406,0.3998333333333333,1.3347,-0.05919775098837772,-0.032460232710868,0.4309666666666666,1.1583,-0.020460268469996865,1,1,-1,1
-0.009053779617234,0.5938333333333333,3.925566666666667,-0.002201309935560285,0.0180480269324897,0.3608333333333333,1.0093333333333334,0.007648288624124446,-0.0681417708839102,0.3999666666666667,1.3360666666666667,-0.05576872680343572,0.0227956299836624,0.4324333333333333,1.2111666666666665,0.014368495554632486,1,1,1,1
-0.0624457665007085,0.5976,3.9281,-0.015182884059826839,-0.0290372639738887,0.3680666666666666,1.0394666666666668,-0.012305244033484784,-0.0711608803218994,0.3998,1.3309000000000002,-0.058239632493922416,0.0447130915099807,0.4324666666666667,1.2312666666666667,0.028183465736875156,1,1,-1,1
-0.0502501318879295,0.583,3.955533333333334,-0.012217672537285371,0.1109059456392247,0.3716666666666666,1.2232666666666667,0.046999081149045746,-0.0325714664131409,0.3586666666666667,1.1807333333333332,-0.026657205828659294,0.0182489595120967,0.3950666666666667,1.0880333333333334,0.011502647385229332,-1,1,-1,-1


==> data/results/error_train_A_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-1.987059038727931,0.5,2.601666666666666,-0.4300611194677973,-1.623396767137244,0.5,2.565666666666666,-0.3778337008878214,-0.9022493611611052,0.5,1.9993333333333332,-0.30618911970647844,-0.5177901282410728,0.5,1.5420000000000005,-0.24664933353302215,1,1,1,1
-1.540914662411764,0.51,2.486,-0.33350165838322715,0.9580422451846048,0.87,7.109333333333336,0.22297731179008473,-0.72838894181257,0.55,1.710666666666667,-0.24718750547023216,0.5374574943282742,0.85,3.2133333333333325,0.2560178835944858,1,1,1,1
-0.8692467819821772,0.69,5.363666666666666,-0.18813192606111603,-1.2736086952485262,0.48,2.7033333333333345,-0.2964230904914558,-0.4696048190011022,0.37,1.808,-0.15936601601449396,-1.4804093015014006,0.34,0.0053333333333333,-0.7051929877685973,1,-1,-1,-1
0.0923538018764107,0.77,5.572666666666666,0.01998822312169584,0.1001001300502668,0.79,5.133666666666667,0.023297571710050768,0.3215851833788492,0.81,3.276,0.10913378102335311,0.2714683557133663,0.85,2.4723333333333333,0.12931395436112506,1,1,1,1
-1.9832326475018327,0.35,1.2326666666666668,-0.4292329698949134,-1.292280951745056,0.52,3.044666666666666,-0.3007689213559903,0.5459085679475262,0.82,4.772,0.18526060649682285,-0.325716301556328,0.53,1.6133333333333335,-0.15515496398630746,-1,-1,1,-1
-1.23697417114807,0.63,4.334666666666667,-0.2677195223838177,-1.4122671192134066,0.43,2.0610000000000004,-0.32869482254517274,-0.5569501380688306,0.53,2.3003333333333336,-0.18900769547372034,0.0538883287059754,0.62,2.426666666666668,0.02566970599784975,1,-1,-1,1
-0.8284536551924688,0.67,4.8420000000000005,-0.17930302997305378,-1.4373689317744178,0.51,2.490666666666667,-0.3345370854662972,-0.5996107694884125,0.49,1.864,-0.20348509134981665,0.5837593500687355,0.77,3.332,0.2780737731081032,1,1,-1,1
-1.489253941550421,0.46,2.400333333333334,-0.32232067834532874,-0.166743551706249,0.77,5.703666666666667,-0.03880833972057902,-0.5102919081248762,0.6,2.5080000000000005,-0.17317366669123732,0.0471584270128819,0.57,2.0826666666666664,0.022463917249070358,-1,1,1,-1
-1.5387811777482736,0.53,2.789,-0.3330399062234446,-0.3546509410841967,0.66,4.494333333333333,-0.08254240756527409,0.842471161954971,0.99,4.930000000000001,0.28590267232234284,-0.1400935513787138,0.67,1.8236666666666668,-0.06673356480783717,1,-1,1,1
-0.0051028474163823,0.78,6.329999999999999,-0.0011044142270516632,-0.7873623634158058,0.57,3.422666666666668,-0.18325282009387256,-0.8313361330472069,0.38,1.0556666666666668,-0.2821238669876548,0.7148841143969937,0.8,3.535,0.3405350561014742,1,-1,-1,1
-0.9892850027547028,0.59,4.156333333333334,-0.21411191487785664,-0.978364543178321,0.62,3.943666666666666,-0.22770717772116664,-0.6864249186216029,0.53,2.284333333333333,-0.2329465119342,-0.7222487242097182,0.37,0.7500000000000002,-0.3440431880703277,-1,1,1,-1
-1.042248832458407,0.62,3.8646666666666665,-0.2255749280293222,0.9334275581838288,0.86,7.061333333333335,0.21724842377332532,-0.6925893127571059,0.44,1.4570000000000003,-0.2350384728655377,0.0984342260662933,0.63,2.2833333333333328,0.04688914471692357,1,1,-1,1
-2.20284413894304,0.43,2.128,-0.47676369848245476,-2.005757065991024,0.35,1.2383333333333335,-0.46682525841276235,-1.429829411585687,0.32,0.7740000000000001,-0.48522972440839507,-0.794138108579177,0.41,1.2103333333333337,-0.3782876971401701,-1,-1,-1,-1
-2.0174330074247937,0.48,2.308,-0.4366349870408589,-1.7684120593120496,0.35,1.104,-0.4115849474326554,0.917587851913769,0.95,5.350333333333334,0.31139442012934626,-0.1604031354377428,0.68,2.092,-0.07640803540755502,1,1,1,1
1.383338118876792,0.98,7.853666666666666,0.2993972138781965,1.2832957347716762,0.93,6.785000000000001,0.2986776779513857,-0.3345794081195177,0.57,1.9126666666666663,-0.11354352671659831,-0.0576196883822632,0.57,1.5376666666666663,-0.027447139222493786,1,1,-1,-1
0.3328606432851924,0.76,5.756333333333335,0.07204135261609668,1.420481733746202,0.9,7.170666666666667,0.33060671387890145,-0.4124785464567662,0.61,2.089666666666666,-0.13997953168387292,0.0510528791313502,0.67,2.002,0.02431903956041974,-1,-1,1,1
-1.741263157869274,0.41,1.8453333333333333,-0.37686327802352965,-0.2782459830724155,0.69,5.175333333333332,-0.06475971350294858,-0.9372056981981448,0.39,1.0513333333333337,-0.31805197107138283,0.7045417099850919,0.96,4.179333333333333,0.33560845164111086,-1,-1,-1,1
1.2543734770874255,0.99,8.477333333333332,0.27148527108297676,-0.9165037448543648,0.51,2.461666666666667,-0.2133095302428903,0.8302199058747508,0.84,4.253,0.2817450619365911,-0.2231497477378414,0.52,1.281,-0.10629738489717824,1,-1,1,-1
1.347674750777121,0.98,8.554000000000002,0.2916785564503049,-0.905460989213018,0.5,2.434333333333333,-0.21073940979148176,0.6364334704747194,0.77,3.815,0.2159813156593609,-0.1389135294563699,0.6,1.6193333333333335,-0.06617146135157936,-1,-1,-1,1
-1.0489027341802544,0.58,3.804666666666667,-0.22701503844756035,-0.3479568325236277,0.71,5.027,-0.08098440285392751,0.8293694799422631,0.71,4.438999999999999,0.2814564597176781,-1.174408984155943,0.34,0.0526666666666666,-0.5594297330875215,-1,1,-1,-1
-1.0775383602561046,0.59,3.777333333333333,-0.2332126748372296,0.1035493377341811,0.79,5.973666666666668,0.024100349521812836,-1.0355978576154807,0.32,0.5980000000000005,-0.35144252802256054,0.6087395754630935,0.79,3.4716666666666667,0.2899731037615345,1,1,-1,1
-1.5206928385284932,0.48,2.618666666666667,-0.3291250293815607,-0.3845771772760251,0.66,4.763999999999999,-0.08950751973187092,-0.1259657470239656,0.68,3.297333333333333,-0.042747983932958485,-0.100561515086752,0.55,1.865,-0.0479024788662451,-1,-1,1,-1
-1.8226631216057532,0.58,3.7123333333333335,-0.3944807513078458,-1.8623133163067196,0.35,1.2086666666666668,-0.43343977686593044,-0.5415994583381827,0.46,2.408333333333333,-0.18379825857528412,-1.3657259599530218,0.3,0.0,-0.6505635767052061,1,-1,-1,-1
-1.8388155875885837,0.44,2.231,-0.3979766452231009,-2.029177928685216,0.38,1.1769999999999998,-0.4722762925708117,-0.6945831071042314,0.6,2.4413333333333336,-0.2357150908409015,0.6238394628648591,0.83,3.703333333333334,0.29716593529874596,-1,1,1,1
0.303394171381413,0.8,6.315666666666667,0.06566389545618344,-0.1898184728094012,0.73,4.762000000000001,-0.04417885850846164,-0.6290784046856117,0.49,1.5406666666666669,-0.2134852860512579,0.6255764172939537,0.77,3.0460000000000003,0.2979933335609893,1,1,-1,-1
-1.584045712691528,0.43,1.971666666666667,-0.34283655352505027,0.0686666998780793,0.81,6.074,0.01598167118962522,-0.1276529442210958,0.73,3.1646666666666667,-0.04332055449581898,0.3008475884964983,0.72,2.6059999999999994,0.14330875223470918,-1,1,1,-1
0.081240380149766,0.78,5.940666666666666,0.01758293445350496,-0.1333384168244409,0.68,4.473333333333333,-0.031033539378141614,0.0351672013790538,0.71,2.981666666666667,0.0119344107031961,0.3225305715436604,0.72,2.4436666666666667,0.1536374414581939,1,-1,-1,1
-1.260524455989506,0.51,2.830333333333333,-0.2728165334264172,1.1178909714731224,0.9,7.594,0.26018093142171667,-0.9304476832108886,0.35,0.744,-0.3157585577989719,0.6133938251368862,0.89,3.636000000000001,0.29219015564708684,-1,1,-1,1
-0.6247748263338115,0.7,5.118333333333334,-0.13522062303716328,-1.2683660315841925,0.46,2.156,-0.2952028989431516,0.987315538207556,0.92,4.9030000000000005,0.33505734504179946,0.0396883441734829,0.7,2.1546666666666665,0.01890554320274941,1,-1,1,-1
-1.7078996412983918,0.35,1.170333333333333,-0.3696423796978103,0.6934872019126432,0.88,7.150999999999999,0.1614040641950115,0.6601569986317979,0.93,4.656999999999999,0.22403217888568652,-0.306006910148437,0.59,1.4939999999999998,-0.14576639516285073,-1,1,1,-1
-0.4411589760665722,0.69,4.693,-0.09548046606200233,0.003911637709697,0.73,4.873,0.0009104050114584413,0.719175834498262,0.98,4.314333333333334,0.24406092723170728,-0.0159262035162091,0.77,1.9893333333333327,-0.007586447227814591,1,-1,1,1
-0.9335186271187644,0.61,4.295333333333334,-0.20204234398578758,-1.352316313736742,0.46,2.231666666666667,-0.31474171190519135,1.2432388863166404,0.92,5.573666666666666,0.42190799636175436,-0.4605479900712268,0.48,1.1433333333333335,-0.2193820403585484,-1,-1,-1,-1
-1.91395891419166,0.36,1.363333333333333,-0.41423998845025606,-0.2706414783995727,0.77,6.087000000000001,-0.06298982076808396,-1.143047729903974,0.33,0.83,-0.3879069282480684,-0.4008413288474135,0.53,1.848666666666667,-0.19094077159901912,-1,1,-1,1
-1.0758618575332273,0.6,3.4380000000000006,-0.2328498277231081,1.2943290710258566,0.92,7.475666666666668,0.30124560610945894,-0.4949145992669144,0.6,2.0146666666666664,-0.16795519287972388,0.3496225223154123,0.81,2.754666666666667,0.16654269251939405,1,1,1,1
-1.223285983979041,0.59,3.689333333333333,-0.26475697472787796,-0.5930802576243366,0.62,4.076666666666665,-0.13803508371946954,0.6938060248013485,0.82,4.538666666666668,0.2354513786605426,-0.2979404627009612,0.5,1.3663333333333334,-0.1419239428286248,-1,-1,1,-1
-0.4539369671395761,0.7,5.002666666666667,-0.09824601909203388,-0.1280619290133966,0.75,5.144666666666667,-0.029805475507562403,1.2514206306335374,0.78,4.832333333333334,0.424684569222754,-1.1732475387061814,0.36,0.0,-0.5588764785341915,1,1,-1,-1
-0.5380453635531088,0.65,4.9593333333333325,-0.11644968109364279,-0.8782280979432824,0.56,3.4260000000000006,-0.2044011539179871,-0.2263742358963321,0.6,2.809333333333333,-0.07682280641808963,-0.0978365904525577,0.58,1.985333333333333,-0.046604460985458424,-1,-1,-1,1
-1.540192072691874,0.43,1.915333333333333,-0.33334526758768707,1.0079843079170487,0.9,7.467333333333332,0.23460096090295485,-0.5246117125063963,0.62,2.192333333333333,-0.1780332637014298,0.3960139504862998,0.86,3.071333333333333,0.1886412498612735,-1,1,1,1
-0.3840420090284047,0.72,5.304000000000001,-0.0831185853597738,-0.8521675232626569,0.55,3.0766666666666658,-0.19833574613957447,0.2577730902257586,0.79,3.4786666666666664,0.08747838344675808,0.4321100145774781,0.89,3.0080000000000005,0.20583561040556972,1,-1,1,1
-1.6946586110627124,0.39,1.5773333333333333,-0.3667766106516582,0.2647363166886736,0.83,6.5103333333333335,0.06161543765439537,-0.1026604216798556,0.68,3.0963333333333334,-0.03483904283667109,0.1687488777703891,0.68,2.4396666666666675,0.08038352986353885,-1,1,-1,-1
1.62898746505756,0.92,8.602666666666668,0.35256334067967526,-0.4507164023476138,0.62,3.8216666666666654,-0.10490093968226206,-0.7661953447141256,0.41,1.185,-0.2600175607986158,0.3188546378639176,0.64,2.4810000000000003,0.1518864104076405,1,-1,-1,-1
-1.8077517809030808,0.37,1.4043333333333334,-0.39125347534353305,-0.8736347342478776,0.64,4.131,-0.20333208217921617,0.0866553433670289,0.78,3.545333333333333,0.02940752794689483,0.3372368219602255,0.93,3.2646666666666677,0.1606427640129853,-1,1,1,1
-1.7668320715488677,0.53,2.928666666666666,-0.382397182867978,-1.2703513070150718,0.49,2.6796666666666664,-0.2956649572510867,-0.8863901268194292,0.4,1.1766666666666663,-0.3008070987139145,0.7748938047322462,0.98,4.362999999999999,0.369120672781717,1,-1,-1,1
0.1512197677253235,0.79,6.090666666666667,0.03272864133682007,0.7836857152677208,0.84,6.478666666666667,0.1823971071808162,-0.6145101343866468,0.53,1.8786666666666672,-0.20854136915809915,-0.321052208059829,0.45,1.1816666666666669,-0.15293322299569592,1,1,1,-1
-1.7554579400959824,0.39,1.583,-0.3799354685402884,-0.2204891340184849,0.72,5.325,-0.05131723014248926,0.9414264210233309,0.96,5.401333333333332,0.3194843238798189,-0.5807803147373776,0.43,0.8373333333333333,-0.27665470959380495,-1,-1,1,-1
1.445759306317722,0.97,9.032666666666668,0.3129070921586834,-0.0215415697674234,0.66,4.690333333333333,-0.005013642501279354,-0.4706044364708746,0.35,1.3986666666666665,-0.15970524816725373,-1.2511408608068133,0.33,0.0,-0.5959809634112169,1,-1,-1,-1
1.772980198852479,0.9,8.235666666666667,0.38372782803718963,-0.7280266203871988,0.58,3.032666666666666,-0.16944286073134293,0.7799694052545836,0.95,4.273333333333334,0.2646919531043517,-0.1011809164751214,0.69,1.7000000000000002,-0.04819753072470698,-1,-1,1,1
-2.1209790401005533,0.33,1.091,-0.4590455555549651,-1.3211462978184958,0.6,4.017,-0.30748711912200416,-1.297526402839468,0.33,0.8863333333333331,-0.44033111485948795,-0.8448267980501476,0.39,0.9873333333333334,-0.40243325495168625,-1,1,-1,-1
-1.3643520936026134,0.56,3.1506666666666665,-0.2952880499708754,-0.0115025657244878,0.78,5.642999999999999,-0.0026771378786546577,-0.1917100643063904,0.66,2.820333333333333,-0.0650591048945777,0.2003347285292926,0.68,2.4033333333333338,0.09542945023521864,1,1,1,1
-0.151112883862023,0.74,5.418666666666668,-0.03270550835837898,0.7016804971519539,0.84,6.39,0.16331099361941487,0.0369894068027565,0.68,3.116666666666667,0.012552797923653524,-0.5190098792599425,0.4,0.7670000000000001,-0.24723036194486617,1,1,1,-1
-2.238283063921629,0.37,1.47,-0.4844337794674587,-1.9307283546141647,0.37,1.474666666666667,-0.4493628756692304,-1.1462407198964086,0.4,1.5096666666666667,-0.38899050761880577,-0.87039585038255,0.45,1.2506666666666666,-0.414613073323816,-1,-1,-1,1
1.0022455726304127,0.87,8.146666666666667,0.21691698361565148,-1.499798145185437,0.37,1.277,-0.3490670273905975,-0.8466895492364002,0.41,1.1440000000000003,-0.28733423253605095,0.9346718863429184,0.92,4.105666666666667,0.44523096379156996,1,1,1,1
1.218015877948555,0.87,8.093,0.26361636055637566,-1.1239500565628764,0.55,2.8313333333333333,-0.2615911390738442,-0.2443482910893797,0.62,2.7546666666666666,-0.08292251717879606,-0.2895478766228609,0.46,1.2899999999999998,-0.1379261343539561,1,1,1,-1
0.0481774257500973,0.74,5.786333333333333,0.010427087090692334,1.2701870644868398,0.88,7.434333333333332,0.29562673100625164,-0.2554367617403645,0.47,2.134666666666667,-0.08668552241179166,-1.1551990824222385,0.32,0.0,-0.5502790961760987,-1,1,-1,-1
0.4825751502637088,0.83,7.196,0.10444420890614872,-1.149879877825629,0.47,2.312333333333333,-0.2676261149524411,1.3668977180252355,0.81,5.205333333333334,0.46387310097103934,-1.2783237508831355,0.38,0.0,-0.6089295334111933,1,-1,1,1
0.0873250321853849,0.76,6.471,0.018899841608757614,-1.2321487704274885,0.47,2.3683333333333327,-0.28677359681820697,-0.9973721687099478,0.32,0.6333333333333332,-0.3384701829703052,0.9733526359547208,0.93,4.3376666666666654,0.46365653931329337,-1,1,-1,1
-0.3298515441099621,0.67,5.051666666666667,-0.07139009035631116,-1.2630704463953903,0.54,2.656333333333334,-0.29397039029784966,0.558563379990483,0.83,3.881333333333333,0.18955516842867887,0.2636813817617351,0.97,3.0203333333333333,0.1256046292298537,-1,1,1,1
1.5686100139847,0.94,7.624333333333333,0.3394957902481444,0.951782740987512,0.98,6.573000000000001,0.2215204580594462,0.625022240720968,0.87,3.7159999999999993,0.21210877826174712,-0.4222844627200257,0.45,0.7126666666666668,-0.201155208665453,1,1,1,-1
-0.7361703388974181,0.63,4.658333333333333,-0.15933006211425413,-0.756248392954662,0.59,3.838,-0.17601127148011061,-0.7589241380635832,0.43,1.5233333333333334,-0.2575499897928925,0.2875951571909714,0.67,2.812,0.13699595643015394,-1,-1,-1,1
-0.7867533066036954,0.61,4.305000000000001,-0.17027778298906582,-0.4593657988940514,0.69,4.757000000000001,-0.10691402334347314,-0.824017517685292,0.49,1.681,-0.27964020726829375,0.332605124743845,0.62,2.5826666666666664,0.15843645499078024,-1,1,1,-1
0.5456973778642356,0.83,7.041333333333333,0.11810581398989205,-1.3267799769786948,0.41,1.587666666666667,-0.3087983166615103,0.8469927753439923,0.99,4.762333333333332,0.28743713594496684,0.0246630496859387,0.71,2.018,0.011748244001083792,1,-1,1,1
-1.9931561074425437,0.32,0.958,-0.4313807139769554,-1.6675231036776448,0.53,2.765333333333333,-0.3881037823486105,0.2737740985249481,0.76,4.148,0.09290851712869268,0.0827664397222935,0.67,2.507333333333334,0.039425794512058084,-1,1,-1,-1
-0.1845688883010732,0.74,5.242333333333333,-0.03994642392331784,1.2875700310014455,0.96,7.602666666666667,0.29967248907573735,-0.7379328419040732,0.42,1.172666666666667,-0.25042634219694737,0.1858340057299461,0.62,2.188,0.08852203076324924,1,1,-1,-1
-1.5513221845827347,0.44,2.1323333333333334,-0.3357541685243445,1.280921344740258,0.96,8.503333333333334,0.2981250560717057,-0.9515217256650164,0.46,1.5016666666666667,-0.3229102863403836,-0.4102900923537869,0.45,1.2933333333333332,-0.19544169020377297,-1,1,1,-1
-1.4728718410905266,0.5,2.308,-0.31877508441696395,1.0171478506696383,0.97,7.531333333333334,0.23673370832585394,0.0856575175837903,0.79,3.159666666666668,0.029068903824404923,0.2096494563508542,0.83,2.502333333333333,0.09986652093997338,1,1,1,1
-1.9094358499117727,0.44,2.2310000000000003,-0.41326105725107115,-1.900414740694481,0.31,0.7646666666666666,-0.4423076041752775,-0.4893736204399523,0.59,2.586333333333333,-0.16607479539497927,0.637372117798428,0.93,4.078999999999999,0.30361221563173657,-1,-1,-1,1
-2.050397109188289,0.31,0.841,-0.4437694396315251,-1.880348909733128,0.46,2.016,-0.43763742906652264,-0.3481712793437976,0.69,3.0903333333333327,-0.11815609089727051,0.568785368812637,0.91,3.788,0.270940916964826,-1,1,1,-1
-1.8525182269454104,0.43,1.6096666666666666,-0.4009423207800954,0.8879053015087806,0.88,7.215333333333333,0.20665345213085393,-0.3818227463296435,0.6,2.1926666666666668,-0.1295761189923505,0.3636005448517121,0.98,3.348666666666666,0.17320112371505939,1,1,-1,1
1.5704393413420643,0.92,8.109666666666666,0.33989171334647617,0.4490889367496153,0.78,5.452,0.10452215899080872,-0.183285646435988,0.59,2.369333333333333,-0.06220017785864328,-0.2329361777370937,0.49,1.272,-0.11095915093969215,1,-1,-1,-1
-2.047038871419746,0.33,1.0880000000000003,-0.44304261296657443,-1.887126512730563,0.34,1.0553333333333337,-0.43921486649618136,0.7615745981618396,0.93,5.324000000000002,0.258449455150516,-0.1534561361217932,0.72,2.354,-0.07309883220363536,-1,-1,1,1
1.5386295603464122,0.91,7.891333333333333,0.3330070915217651,-0.4496153389630222,0.69,3.883666666666666,-0.1046446752483702,0.7950582581325576,0.94,4.223000000000001,0.269812535926535,-0.1071501790516016,0.61,1.4719999999999993,-0.05104098902155378,1,1,1,-1
-1.4587579768211532,0.52,3.100666666666667,-0.3157204070523754,-1.4463469201048622,0.44,2.057333333333333,-0.3366266464572319,0.1930119910755365,0.74,3.5819999999999994,0.06550092932641119,0.4208381501409799,0.93,3.444333333333333,0.20046625765181764,-1,-1,-1,1
-0.6253046480821851,0.7,5.171333333333334,-0.13533529287322907,-1.221007823378724,0.55,2.916000000000001,-0.2841806230362935,0.0520564691479021,0.65,3.209,0.017665985867711263,0.1311340889876744,0.59,2.1653333333333333,0.062465724794990914,1,1,-1,-1
-0.4716895797443987,0.65,4.744999999999999,-0.10208823429626641,-1.0636056113467265,0.6,3.2850000000000006,-0.24754641166918945,0.9913685899211192,0.9,4.794666666666666,0.33643279665165565,-0.1312642762965585,0.65,1.8186666666666669,-0.0625277395210727,-1,1,1,1
-1.7037326022180306,0.48,2.643,-0.3687405033786681,-1.4233411570105563,0.47,2.4523333333333337,-0.3312722236891008,-0.8502460522877424,0.43,1.4226666666666667,-0.2885411744142059,0.8319893385469457,0.93,4.321666666666667,0.39631813096993335,-1,-1,-1,1
-0.514782797795613,0.71,5.256666666666665,-0.11141494137208602,-1.1031723880588746,0.59,3.245,-0.2567552889935639,1.5861559508479042,0.87,5.686333333333335,0.5382810065748467,-1.0695855847211644,0.32,0.001,-0.509497105563158,1,1,1,-1
-0.5179267938992949,0.71,5.337666666666667,-0.11209539950523612,-1.0368392152893255,0.58,3.308,-0.24131672913777044,-0.9317306340225766,0.34,0.7513333333333334,-0.3161939425125193,0.9839200400988526,0.93,4.252000000000001,0.46869032239868796,1,-1,-1,1
-1.5729103411346417,0.38,1.4199999999999997,-0.34042651423376175,0.8637315848547642,0.97,7.645666666666666,0.20102719673076025,0.0304661450745888,0.8,3.2356666666666665,0.010339050979469227,0.1986934960999287,0.86,2.6446666666666667,0.09464764914864614,-1,1,1,-1
-1.3500526438008147,0.56,3.0000000000000004,-0.29219320614908734,1.4064649461143066,0.9,7.666666666666666,0.3273444092761537,-0.021401268495186,0.68,3.0236666666666667,-0.0072627766150038,-0.123514165311944,0.56,1.6566666666666665,-0.05883597406456299,1,-1,-1,-1
1.1817927796016514,0.87,7.917333333333331,0.2557765601669347,0.0395003077023856,0.69,4.893666666666666,0.009193407149454012,0.1125058819777367,0.5,2.623666666666666,0.038180217628786026,-1.2834975295623314,0.36,0.0,-0.6113940629444348,1,-1,-1,-1
1.5479201811005447,0.91,8.240666666666666,0.3350178696034425,1.5245363079341605,0.91,7.587333333333333,0.3548246534828301,-0.7568050098528377,0.32,0.858,-0.2568308382707919,-1.074680539210637,0.3,0.0,-0.5119240871927198,1,1,-1,-1
-0.5853708004867899,0.62,4.171,-0.12669237141653875,0.257419722377854,0.77,5.554333333333334,0.05991255394641147,-0.050603690125905,0.71,2.802666666666667,-0.017172967918326534,0.4269444088391632,0.91,3.023000000000001,0.20337497405281071,-1,-1,1,1
-2.0138200255759866,0.32,0.9183333333333328,-0.4358530258669677,-0.3821761825045717,0.7,5.429333333333332,-0.08894870579391398,-0.770237399369857,0.49,2.0186666666666664,-0.2613892804252733,-0.0432966738725735,0.56,2.219333333333333,-0.0206243710963429,-1,-1,-1,-1
-1.8650880026876304,0.32,0.8910000000000005,-0.40366280956366923,-0.0529983168605969,0.81,6.211333333333333,-0.01233496986419208,-0.0005281239397292,0.72,3.501,-0.0001792251800472341,-0.2064020079267499,0.6,1.865,-0.09831959884586335,1,1,1,1
1.505466878498253,0.91,7.612333333333335,0.3258296600503258,1.1778680125394576,0.92,6.702333333333333,0.2741401482029328,-0.5512722389205027,0.5,1.388,-0.18708083243912488,0.3080101254460663,0.8,2.5106666666666664,0.14672062679287784,1,1,-1,1
1.347808388103216,0.95,8.644333333333332,0.29170747970670685,-1.4421644401092122,0.34,0.9376666666666664,-0.33565320488851885,0.7471259025774448,0.86,4.21,0.25354611736793287,0.2392663225983518,0.76,2.411666666666666,0.11397451551703663,1,-1,1,-1
-1.295186074889048,0.52,3.014333333333333,-0.2803183813010763,-0.309399742874449,0.74,5.215333333333334,-0.07201052279421621,0.2472943675944336,0.71,3.6003333333333334,0.08392230350229042,0.0103606779845872,0.59,1.988333333333333,0.004935309076921836,-1,1,-1,-1
-1.20691823416829,0.67,5.0343333333333335,-0.26121448672445824,-1.739506240327389,0.36,1.344,-0.4048573298931507,-1.1900924268574906,0.34,0.950333333333333,-0.40387210923585876,-0.4883550984588958,0.44,1.4779999999999995,-0.23262795675830222,1,-1,-1,-1
-2.144651659807454,0.3,0.7963333333333331,-0.4641690436514248,-1.9460307683709457,0.33,1.0103333333333333,-0.45292440033115083,-0.6125482811681624,0.63,2.9076666666666666,-0.20787559078704215,0.2777295100791463,0.76,3.2923333333333336,0.1322964553151564,-1,-1,1,1
-1.209005187823318,0.61,3.810666666666666,-0.2616661681328442,-1.1980073803518565,0.57,3.043333333333333,-0.2788274384748719,-0.1280704224396576,0.67,2.789,-0.04346223072607263,0.6382389316443895,0.96,3.605333333333333,0.3040251224172133,1,1,1,1
1.688682552180504,0.92,8.674666666666667,0.3654832064181668,-0.8377367766163881,0.61,3.3713333333333337,-0.19497709560982798,-0.100455291664836,0.59,2.671,-0.03409070557293693,-0.3285704824351216,0.45,1.1720000000000002,-0.15651455308069315,1,1,-1,-1
1.543025785647016,0.86,8.823,0.3339585708373574,-1.0472310636583582,0.51,2.9070000000000005,-0.2437353556915615,-0.91510831582143,0.38,1.2560000000000002,-0.3105529598789154,-0.7173450898413992,0.37,0.7833333333333335,-0.34170734178267426,-1,-1,-1,-1
1.5399012673822865,0.96,8.685666666666666,0.33328232831182714,-1.104904873299308,0.54,2.545,-0.25715851223718345,-0.3879919763690371,0.59,2.146333333333333,-0.13166972104555427,0.4778606054827943,0.74,2.734333333333333,0.22762890490863605,1,1,1,1
0.8139930365420076,0.8,6.746999999999999,0.17617330422066976,0.4706131603063017,0.82,5.953666666666666,0.10953176428865646,-0.5354161925098881,0.5,1.749333333333333,-0.18169989330912284,0.0354613671026331,0.56,1.852,0.016892022626514968,-1,1,-1,-1
1.0126162713773006,0.85,7.009666666666665,0.21916152402729677,-0.1277105618539717,0.69,4.244666666666666,-0.029723697376113942,0.5901461128577408,0.87,3.6413333333333338,0.20027314683999725,0.1393184736102752,0.9,2.3800000000000003,0.06636435650394182,1,-1,1,1
1.3577262673894612,0.88,7.355333333333333,0.29385401596227767,1.1444708301196125,0.96,7.002333333333335,0.2663671987377397,-0.4203065166087945,0.55,1.8363333333333336,-0.1426360470477116,-0.0237479740238177,0.56,1.6073333333333335,-0.011312347698925342,1,1,-1,-1
1.300199093780643,0.88,7.933666666666664,0.2814033538531816,0.6387901994918188,0.79,6.038666666666667,0.14867373771507522,-0.9566506721808746,0.32,0.638,-0.3246508557287523,-0.1204880501061125,0.51,1.6836666666666664,-0.0573944840515186,1,-1,-1,-1
-1.880728180103288,0.43,2.053666666666667,-0.40704782836631065,-1.419341405829178,0.48,2.5773333333333337,-0.3303413109128264,0.543468444931209,0.8,4.7810000000000015,0.184432521545474,-0.5164881264253804,0.44,1.1379999999999997,-0.24602912495316717,-1,-1,1,-1
-1.2463510113149736,0.6,3.6560000000000006,-0.26974896101681917,-0.7736792414507434,0.65,4.021,-0.18006817372989353,1.2542689935577993,0.91,5.354333333333332,0.42565119527307554,-0.508294989021697,0.45,0.9309999999999998,-0.24212632385684707,1,1,1,1
-1.4161020495627734,0.51,2.9723333333333337,-0.3064883432479605,-0.6912911736218366,0.61,4.062333333333333,-0.1608929547033787,-0.1465252247019806,0.63,2.9686666666666666,-0.04972508875878541,0.1699596998720158,0.69,2.592,0.08096030498555168,-1,-1,-1,1
0.1159089687796033,0.78,5.676666666666665,0.025086290793667435,1.2912126574343707,0.92,7.165666666666667,0.3005202836839101,-0.1652623866529423,0.62,2.435666666666667,-0.05608376893139267,-0.086013882592401,0.56,1.5816666666666668,-0.04097271396052169,1,1,-1,-1
-1.655028851238071,0.4,1.6626666666666667,-0.35819950320681054,0.8151530000113647,0.83,6.980333333333334,0.18972088710465332,-0.361378342036756,0.62,2.4226666666666667,-0.12263806569707658,0.4237687702073143,0.9,3.292666666666667,0.2018622585540661,-1,-1,1,1
-1.4609081522132903,0.59,3.6426666666666665,-0.3161857716027848,-1.078857859246689,0.53,3.0893333333333333,-0.25109626059556356,0.4860535445122336,0.77,4.416,0.16494808789101537,-0.5902520369603756,0.4,0.859,-0.2811665645834866,1,-1,1,-1
-1.7449392034518558,0.47,2.559,-0.377658888142629,-1.414577195087245,0.48,2.592,-0.3292324757759865,-0.6922524006790023,0.52,2.180333333333334,-0.23492413771934234,0.2148953229767145,0.67,2.842333333333332,0.1023653895674362,-1,-1,-1,1
1.5237922801403505,0.97,8.402,0.32979584454273164,-0.15834541098772,0.72,4.453666666666666,-0.03685373401204722,-0.5303529437451451,0.55,1.789,-0.17998161923892955,0.2971671592957445,0.65,2.243,0.14155557974267058,1,1,1,-1
0.3584764652930055,0.76,5.605999999999999,0.07758540987562347,1.0807655454111442,0.91,6.677666666666666,0.2515402605703323,0.3756661377394428,0.84,3.3763333333333336,0.12748680017899608,-0.0239006541267119,0.75,1.878,-0.011385076867692103,-1,1,1,1
-1.1192008977442316,0.56,3.616333333333333,-0.24222973832794664,-0.127056459200836,0.7,5.231333333333334,-0.029571459777026802,-0.938112295405056,0.37,0.9723333333333332,-0.31835963568458386,0.6203493496321104,0.8,3.552666666666667,0.2955034198202518,-1,-1,-1,1
-1.795718345224151,0.36,1.2963333333333336,-0.3886490671612592,0.7645078543587269,0.87,7.481,0.1779336005944781,-1.062986273533665,0.43,1.1686666666666667,-0.3607371147755528,0.4705152879247469,0.73,3.1600000000000006,0.22412996280551953,-1,1,1,-1
-1.7086607055784753,0.31,0.7966666666666665,-0.36980709757981606,0.924542387575201,0.94,7.667333333333333,0.21518046542695163,0.2578638842332839,0.83,3.525333333333333,0.08750919547992263,-0.0729988546504252,0.99,2.6936666666666667,-0.03477300525091993,-1,1,1,1
-1.2101665494809009,0.61,3.8916666666666666,-0.2619175227654106,-0.5772195475807331,0.62,4.120333333333333,-0.13434361968812794,0.7425154850521278,0.77,4.501333333333334,0.25198151699876276,-0.5134388783455412,0.43,0.9766666666666668,-0.2445766155953236,1,-1,-1,-1
-0.481023696461011,0.69,4.865,-0.10410842625138779,-0.4512873099511587,0.68,4.293,-0.10503381424323138,-0.0578933751813601,0.64,2.576,-0.0196468097919244,0.5288094131794949,0.97,3.3626666666666667,0.2518983700399655,1,1,-1,1
-1.719129221497766,0.53,3.2920000000000003,-0.3720728086571773,-1.9055127532770937,0.32,0.8686666666666667,-0.443494129244351,-1.1066322867406686,0.37,1.067,-0.37554891175521676,0.7641279936414285,0.78,4.017,0.3639923785449904,-1,-1,-1,-1
-1.295981054631675,0.51,2.847333333333333,-0.2804904395396112,1.406192937871479,0.92,8.118666666666666,0.327281101350981,0.1766617911916048,0.65,3.431333333333334,0.05995229330073037,-1.172993943851095,0.33,0.0,-0.5587556786220593,-1,1,1,-1
-0.779953118935313,0.68,4.975,-0.1688060117612075,-0.7094356483763788,0.58,3.757,-0.16511594823518408,-0.1786540970467389,0.58,2.8786666666666663,-0.060628406138521176,-0.6408029043649468,0.44,1.005666666666667,-0.3052464708520909,1,-1,-1,1
-0.1609808223380744,0.74,5.366666666666666,-0.03484123587584963,0.4717717923309976,0.82,5.976666666666668,0.10980142740165501,0.1243199045034435,0.7,3.1583333333333337,0.04218944757457788,-0.314299585833353,0.52,1.2856666666666667,-0.1497166113205789,1,1,1,1
-1.6226474406596196,0.51,3.0536666666666665,-0.35119116303578557,-1.3396868966424065,0.49,2.763333333333333,-0.31180230762805733,-0.764687968382022,0.47,1.9626666666666668,-0.2595060145985728,-0.3021314489449311,0.54,1.922333333333333,-0.14392031917406173,-1,-1,-1,1
-1.3247057103647215,0.63,4.331,-0.28670734470453746,-1.496499633567267,0.43,2.035333333333333,-0.3482993229837984,-0.8368972582229364,0.49,1.9533333333333331,-0.28401110137698465,-0.1365895874046281,0.51,1.925,-0.06506445152854812,1,-1,1,-1
-1.685155589820564,0.31,0.8200000000000004,-0.3647198625258748,0.9085370907794674,0.94,7.652666666666667,0.21145534988862016,0.1989087597516889,0.83,3.4916666666666667,0.06750206835491691,0.0167425204075102,0.96,2.720333333333333,0.00797529978835901,-1,1,1,1
1.301550438667392,0.89,8.570000000000002,0.2816958267407282,-1.5481491658736777,0.35,1.0656666666666668,-0.360320373127239,1.3624271507180534,0.83,5.371000000000001,0.4623559604472565,-1.1283934187255913,0.33,0.003,-0.537510217966412,1,-1,1,-1
-1.513478148212942,0.47,2.4193333333333333,-0.3275635469428176,-0.3281751504355599,0.74,5.246333333333334,-0.07638036131311476,-0.4965916011166631,0.56,2.133666666666667,-0.16852430352942263,0.6232101639703549,0.86,3.490666666666667,0.2968661687631231,-1,1,-1,1
-1.9965971668797344,0.34,1.139,-0.4321254658161664,-1.4689046760352469,0.48,2.5493333333333323,-0.3418767988410705,0.7543111745297573,0.88,5.123666666666666,0.25598452540526184,-0.1580698211419129,0.61,1.992,-0.07529656111594478,-1,-1,1,-1
-1.9912572933659929,0.54,3.044666666666666,-0.4309697518004388,-1.7939194938656555,0.34,1.11,-0.41752161590005543,-0.7427619710236577,0.5,2.109,-0.2520651649633849,0.2044281188415353,0.66,2.8766666666666665,0.09737933675745672,1,-1,-1,1
-1.9415147561590336,0.38,1.5360000000000005,-0.42020392611561747,-1.93949242059022,0.36,1.0546666666666666,-0.4514026477998583,0.6217466867600869,0.97,4.900333333333332,0.2109971798201117,0.123278383714072,0.93,3.035333333333333,0.05872365949770937,-1,1,1,1
0.6881395346307873,0.84,7.628333333333332,0.14893470845376625,-1.7634780817290836,0.39,1.1793333333333331,-0.41043660030765955,0.316862570519079,0.69,3.681666666666667,0.10753110582457363,-0.099740226501835,0.53,1.735,-0.047511258039389666,1,1,-1,-1
1.6161888231610029,0.92,7.925999999999998,0.3497933181718264,-0.0255416834030741,0.78,4.779999999999999,-0.0059446396361294875,1.039582197565161,0.89,4.4206666666666665,0.3527946614729339,-0.5342731330579532,0.44,0.6523333333333335,-0.25450101306680484,1,1,1,-1
0.5902232279217392,0.8,7.515333333333334,0.12774258700356353,-1.670738504627895,0.3,0.7086666666666664,-0.3888521433565073,-0.0926713407253272,0.62,3.1303333333333327,-0.0314491286557314,-0.1274496534695508,0.57,1.976,-0.060710643893627195,-1,-1,-1,1
-1.2527505343480687,0.59,4.163,-0.27113401600815684,-2.040975358490817,0.36,0.9853333333333332,-0.47502205790350666,-0.1446512987645967,0.63,3.4390000000000005,-0.04908914956296895,-0.5559869481483697,0.42,1.14,-0.2648443891344478,-1,1,1,-1
-1.2403839943104504,0.63,4.217666666666666,-0.26845751372570525,-1.721360539559863,0.44,1.7526666666666666,-0.40063405101580785,-0.7803822916422187,0.43,1.385333333333333,-0.2648320710418209,0.9350651468822512,0.95,4.331666666666666,0.4454182934539966,1,1,-1,1
1.549096854025768,0.95,7.8146666666666675,0.335272538068549,1.1350159422754622,0.97,6.853,0.26416664287983055,-0.7873575022694594,0.32,0.4556666666666666,-0.26719919225426886,0.4945454390382924,0.97,3.169333333333334,0.23557672556437673,1,1,-1,1
-1.845464954114894,0.3,0.7666666666666667,-0.3994157740845601,-0.2504745679257327,0.74,5.535333333333332,-0.05829612014353408,0.8070673869909877,0.93,5.065666666666668,0.2738879775415585,-0.2415573940095523,0.59,1.676333333333333,-0.11506586741006862,-1,-1,1,-1
-0.8386463295207824,0.63,3.834666666666666,-0.18150904038672092,1.257816564543652,0.94,7.483333333333333,0.29274758779863674,-0.3107010363503706,0.6,2.1936666666666667,-0.10544011545719852,0.2594366757605675,0.76,2.5113333333333334,0.12358266347745879,1,1,-1,1
1.5795009334547796,0.93,8.419,0.3418529225366418,-1.139516815493323,0.46,1.927,-0.26521418813774683,0.8449977268836846,0.94,4.305666666666666,0.2867600923712842,0.1090761278499603,0.81,2.226,0.05195841475376615,1,-1,1,1
1.6614103166501168,0.93,7.865000000000001,0.3595806499696698,0.1544657565753491,0.8,4.927666666666666,0.03595077287865971,0.2497694395129484,0.75,2.7823333333333333,0.08476224878190249,0.2101698393645716,0.98,2.559333333333333,0.10011440539453283,1,1,-1,1
1.7182391638164018,0.91,8.592666666666668,0.3718801726079316,-0.7246440155036975,0.57,3.186000000000001,-0.16865558423329477,1.0852904102144514,0.79,4.629666666666667,0.36830629051574326,-1.0758783336056588,0.34,0.007,-0.5124946565665417,-1,-1,1,-1
-2.0631312877484973,0.36,1.343,-0.44652551027682,-1.503169828895786,0.47,2.550333333333333,-0.34985176206562757,-0.7520184792329245,0.52,2.195,-0.2552064718150781,0.2391198366639009,0.7,3.055333333333333,0.11390473694047897,-1,-1,-1,1
1.403371178486335,0.94,9.427666666666669,0.3037329884445932,-1.6890071451131043,0.31,0.7436666666666665,-0.39310403555220746,-1.0156474280511865,0.35,0.9456666666666664,-0.34467211096380396,0.1375277502054817,0.57,2.405,0.06551134538950693,1,-1,-1,-1
-0.8110852365535326,0.64,4.985333333333331,-0.17554396624235152,-1.9964947732503509,0.36,0.99,-0.4646695276538017,-0.0597059699317132,0.66,3.6603333333333343,-0.020261935515350764,-0.7907698198956945,0.36,0.6496666666666666,-0.3766832127871177,-1,1,1,-1
-1.146197515628412,0.57,3.7346666666666666,-0.2480726425813339,-1.4436038926427863,0.52,2.598333333333333,-0.3359882269170349,-0.5375723923758655,0.54,2.059,-0.18243162554113598,0.8252843530895273,0.92,3.965666666666666,0.3931242110703039,-1,1,-1,1
-1.5797325459657967,0.38,1.405,-0.3419030506575629,0.9536626782705192,0.94,7.505666666666666,0.22195799968540877,0.4294904217943918,0.86,3.701,0.14575271519433908,-0.0901129641983971,0.97,2.529333333333333,-0.04292531153060454,-1,1,1,1
-2.1301428683414763,0.41,1.5356666666666667,-0.4610288918097474,-0.2468114098983651,0.69,5.345666666666667,-0.05744354695721565,-0.2997704857188572,0.59,2.985333333333334,-0.10173070227295071,-0.625241029686844,0.41,0.9953333333333334,-0.29783357167049157,1,-1,-1,-1
-1.6144437699815333,0.55,3.039666666666667,-0.3494156346157435,-0.1537899250888816,0.69,5.132666666666666,-0.03579347805284899,-0.7627207595869263,0.43,1.4520000000000002,-0.258838418748492,0.4239211673881371,0.73,3.092999999999999,0.2019348529529009,1,1,-1,1
1.4761245425831158,0.94,9.123666666666669,0.319479069763113,-1.5418261266502582,0.33,0.916,-0.35884873208482376,0.5558766982880337,0.76,4.268333333333333,0.18864341083613725,-0.6480321565685013,0.37,0.6349999999999999,-0.3086901252222621,1,-1,1,-1
1.676181516507043,0.87,8.365,0.3627775951145001,-1.3415255470160012,0.49,2.081,-0.3122302400284151,-0.1741096371634864,0.61,2.443,-0.05908618928463079,0.5725301889886412,0.85,3.1613333333333333,0.2727247620986645,-1,1,-1,1
-1.3835134066816086,0.5,2.784333333333332,-0.2994351515881987,-0.970720474920213,0.63,3.7596666666666665,-0.2259280768517635,0.8273857688195925,0.95,4.822333333333334,0.2807832636052189,0.1096081620892079,0.74,2.3186666666666667,0.05221184926974068,-1,1,1,-1
1.4375505706068674,0.89,8.346,0.3111304675086753,-1.2001598403633622,0.46,2.0489999999999995,-0.2793284077687768,-0.3014792883738861,0.58,2.254,-0.10231060490654421,0.5912986864984537,0.83,3.1873333333333327,0.28166513610296795,1,-1,-1,1
-1.9122300321707757,0.37,1.4433333333333331,-0.41386580483374646,-1.5960012018199006,0.47,2.268666666666667,-0.3714575838218627,0.1794829340317827,0.8,3.8926666666666665,0.060909681889721644,0.3723430745319942,0.92,3.403666666666666,0.17736562782864554,-1,1,1,1
-0.8750887301301269,0.68,5.058999999999999,-0.1893963045780163,-1.3940573033545167,0.52,2.7506666666666666,-0.3244566213501666,-1.013412535940844,0.36,1.0166666666666666,-0.3439136735768003,0.2907952621324825,0.6,2.6926666666666668,0.13852032645578713,1,1,-1,-1
-0.1208865245954404,0.75,5.564666666666668,-0.026163588037811093,0.2171494588447631,0.79,5.610666666666666,0.05053994521979247,-0.6012422071195087,0.54,1.8166666666666664,-0.20403873923655888,0.3068937428785934,0.68,2.4683333333333337,0.14618883794404355,1,1,1,1
0.2097775355554381,0.79,5.711666666666667,0.04540235595512164,1.177313551927096,0.93,6.9626666666666654,0.27401110155863373,1.2854148965336512,0.87,4.696000000000001,0.43622093023234104,-1.0575021399352682,0.38,0.0,-0.5037411565006514,1,1,1,-1
1.461825537629946,0.96,7.850666666666667,0.31638432222034624,0.4694605731244863,0.79,5.179666666666667,0.10926350806854022,0.8131948511423297,0.98,4.226333333333334,0.2759674058407573,-0.3430299734333701,0.53,0.9673333333333336,-0.16340233178373606,1,-1,1,1
-0.9009922399685126,0.58,3.587,-0.19500262639438914,0.3563106922171526,0.8,5.900666666666667,0.0829287024783922,0.9482678379306556,0.94,4.769333333333332,0.32180604059204027,-0.3514909305784865,0.57,1.2933333333333332,-0.16743270881696296,-1,1,-1,1
-0.3852330488826858,0.7,4.728999999999999,-0.08337636327330314,1.3013879710529874,0.93,7.379333333333334,0.3028885133613634,-0.7365960501720522,0.4,0.9563333333333334,-0.24997268592266458,0.6015160020395367,0.93,3.3956666666666675,0.28653215447828045,1,1,-1,1
-0.8129630870524975,0.61,4.393666666666666,-0.17595039125139153,-0.1461473844991729,0.69,5.203333333333332,-0.03401473273707068,-0.8743963640187888,0.4,1.326,-0.29673687175451774,-0.0453543583481312,0.53,2.024333333333333,-0.021604549119901624,-1,-1,1,-1
-1.0116577231143684,0.54,3.068,-0.21895406449489938,0.8252488758156646,0.89,6.816666666666666,0.1920706282129649,0.6993414027072076,0.92,4.240333333333334,0.23732987540567366,-0.1725956768154195,0.7,1.7399999999999998,-0.08221595263280893,-1,1,1,1
-1.8302928253297728,0.37,1.381666666666667,-0.3961320555020383,1.062910255968693,0.9,8.100333333333335,0.24738457280069276,-0.9951422057882076,0.39,1.161333333333333,-0.33771341836245106,-0.0541431737629123,0.56,2.144,-0.02579110144364783,-1,1,-1,-1
1.644430803838932,0.91,7.538666666666667,0.3559057575053419,0.915761450460206,0.99,6.6196666666666655,0.21313676666237147,0.1739581540120647,0.77,2.895333333333334,0.05903478166409838,-0.110615599334807,0.63,1.47,-0.05269174201324944,1,1,1,1
0.6434240954450443,0.79,6.409666666666666,0.1392569024807612,-0.0903922539821815,0.71,4.569999999999999,-0.02103813469698267,0.9205090512521656,0.93,4.513666666666666,0.3123857640885814,-0.194349918341353,0.57,1.3690000000000002,-0.09257858583347463,-1,-1,1,-1
-1.8675318880650436,0.42,1.984,-0.40419174205172154,-1.5913860033115474,0.42,1.9133333333333336,-0.3703834301903891,-0.365031822009632,0.61,2.6846666666666668,-0.12387791785426798,0.5857127627335537,0.95,3.9573333333333327,0.2790042812534189,-1,-1,-1,1
-2.045159723401621,0.48,2.309333333333333,-0.4426359071342013,-1.658596671621001,0.39,1.5643333333333336,-0.38602622070258547,1.1250852040182906,0.91,5.639,0.3818111300958099,-0.360729841577825,0.52,1.4703333333333328,-0.17183366417758117,1,-1,1,-1
0.5987410854251314,0.82,6.326333333333333,0.1295861151836427,-0.1101092074448484,0.76,4.638666666666667,-0.02562711112458114,0.6836459413031384,0.96,3.908,0.23200343271968005,0.1199797779748959,0.89,2.242,0.05715236861597747,1,1,1,1
-1.928362378455441,0.42,1.976,-0.41735734422316834,-1.789873249948719,0.36,1.2606666666666666,-0.4165798822802904,0.8388936286777327,0.85,5.113333333333333,0.2846885935853199,-0.0810601988610923,0.65,2.239333333333333,-0.038613026658233435,-1,-1,-1,-1
-1.0361730367511086,0.61,3.591666666666666,-0.22425993765781763,1.2737663141048934,0.94,7.654,0.29645977512520433,0.335971495926985,0.73,3.5796666666666663,0.11401594837592098,-0.5221460388899998,0.42,0.8026666666666668,-0.24872427162065408,1,1,-1,-1
0.9026908582468298,0.85,8.149,0.19537025999967408,-1.0366676319855146,0.5,2.8689999999999998,-0.2412767943812144,-0.3877983475689437,0.41,1.9756666666666665,-0.13160401079470507,-1.3034934171875847,0.32,0.006,-0.6209191042443216,1,-1,-1,-1
-1.8104705984811025,0.45,2.3323333333333327,-0.391841911675038,-1.5584729839318427,0.43,2.05,-0.36272316612471905,-0.5346256524469859,0.61,2.7199999999999998,-0.18143161407682587,0.3111675487580454,0.71,3.000333333333334,0.14822466542379334,-1,-1,1,1
-1.7553021182915578,0.46,2.28,-0.37990174387567494,-1.4973438380973088,0.52,2.6373333333333333,-0.3484958054016207,-0.4130602320463468,0.63,2.559666666666666,-0.14017693365087505,0.6833133957561128,0.96,3.899,0.32549634391438825,1,1,1,1
-0.191007914121446,0.74,5.385666666666666,-0.041340028541308624,0.4643583230215142,0.82,6.025000000000001,0.10807599674765668,-0.3771504614644629,0.56,2.1323333333333334,-0.12799052320090928,0.2236859064745138,0.62,2.196,0.10655278411754844,1,1,-1,-1
1.6028030545276808,0.94,8.017999999999999,0.34689622325356534,-0.0886099596471394,0.69,4.142,-0.020623318751606685,0.7161282488417355,0.98,4.071,0.24302669256270062,-0.0420921811979084,0.71,1.6833333333333331,-0.020050610996935912,1,-1,1,1
-1.7010307243538478,0.44,2.176333333333333,-0.36815573332589724,-1.1775286337614492,0.53,3.0523333333333325,-0.2740611602794052,-0.0725323574919993,0.66,3.012666666666666,-0.024614723652594865,0.4791628572788071,0.97,3.698,0.22824923256661953,-1,-1,-1,1
-1.8237823801833453,0.38,1.5159999999999998,-0.39472299352987933,0.7342865221028179,0.86,7.559333333333333,0.17089980698150534,-1.1564709122821313,0.31,0.6026666666666667,-0.3924622458497769,0.1814291217259449,0.62,2.6790000000000007,0.08642376421736536,-1,1,-1,-1
-1.4400550267267365,0.54,2.830333333333333,-0.3116725093814011,0.8502407570546362,0.82,6.661666666666666,0.19788730542448923,-0.2833908011045594,0.66,2.5610000000000004,-0.09617206025111825,0.3773088235586725,0.82,2.886,0.1797310624345216,1,-1,1,1
-1.293122118355334,0.5,2.69,-0.2798716771820129,0.698940420557685,0.82,6.550666666666667,0.16267326087207523,0.907805609607113,0.95,4.991,0.3080746991192078,-0.498353716436141,0.45,0.8746666666666666,-0.23739079854656944,-1,1,1,-1
-0.9217529906667634,0.61,3.5396666666666663,-0.19949589585053845,1.1129313962804162,0.91,7.036333333333334,0.2590266266406396,0.6785033011635626,0.96,4.227666666666667,0.2302582162362042,-0.1907329474563956,0.67,1.5676666666666668,-0.09085564171089426,1,1,1,1
1.492305517794268,0.9,7.527666666666668,0.32298113395836897,0.9669933176346834,0.86,6.127,0.2250606083071107,1.3753203960765696,0.94,4.818333333333333,0.46673143757854907,-1.0660625268555868,0.41,0.0,-0.5078188969084375,1,-1,-1,-1
-1.725081529449623,0.44,2.181,-0.37336107245372324,-1.3934994254461226,0.47,2.389333333333334,-0.3243267793552587,0.715789691953606,0.84,4.526,0.24291179923053627,0.1689216586449493,0.87,2.970333333333334,0.0804658340351195,-1,-1,-1,1
0.1311509101350489,0.78,5.657666666666668,0.028385118978652712,0.980193507530867,0.89,6.622333333333332,0.22813285577110692,0.3131354645562849,0.75,3.301333333333333,0.10626626780647618,-0.1358867849556309,0.56,1.448,-0.06472967157389856,1,1,-1,-1
-1.2555938026036435,0.51,2.834,-0.2717493873207891,-0.0282307253629818,0.74,5.290000000000001,-0.006570494446316301,0.7403967816285357,0.95,4.525999999999999,0.2512625096332669,0.0202165691936664,0.78,2.226666666666666,0.009630162967534354,-1,-1,1,1
-0.3294729726801977,0.76,6.115666666666667,-0.07130815577373972,-1.165905780806309,0.48,2.550333333333333,-0.2713560264293115,-0.1687626630633589,0.58,2.9050000000000007,-0.05727162962597447,-0.3919907508690823,0.44,1.2633333333333332,-0.18672479867741665,1,-1,-1,-1
-0.4332238261955243,0.67,5.2076666666666656,-0.09376305386126961,-1.3605215842730107,0.5,2.4666666666666672,-0.3166514284922037,0.6921353623757573,0.79,4.514666666666667,0.2348844193703081,-0.4967439572321199,0.48,1.152,-0.23662398973125037,-1,1,1,1
-1.683637700668712,0.5,2.9393333333333334,-0.36439134430112624,-1.3359686573163758,0.58,3.564,-0.31093691467312484,-1.197460085761519,0.34,0.9096666666666666,-0.4063724124682367,-0.4700921137515936,0.45,1.5096666666666665,-0.22392838378327898,-1,1,-1,-1
1.6559774110839411,0.91,8.302666666666667,0.35840480093639293,-0.7268375294162763,0.63,3.435000000000001,-0.16916610852182104,-0.5811816890416286,0.54,1.6529999999999996,-0.19723096232307072,0.7404248805011884,0.87,3.295666666666666,0.35270140032847236,1,1,1,1
0.7728547324984021,0.8,7.331666666666667,0.1672697010839831,-0.667160948073747,0.61,3.887,-0.1552768215394756,-0.754958515445149,0.42,1.4613333333333332,-0.2562042082929047,-0.0412439402550763,0.52,1.906666666666667,-0.019646551414078145,-1,-1,-1,-1
-1.0283694538206332,0.57,3.686,-0.22257100061793555,-0.2955974823238696,0.73,5.154666666666666,-0.06879814779753587,-0.7948686654727353,0.49,1.5990000000000002,-0.2697481953881952,0.5612400639008608,0.76,3.197,0.26734671088346446,-1,1,1,1
1.596791701712558,0.94,7.972999999999999,0.34559518031986236,0.80478701180495,0.86,6.039666666666668,0.1873082793142018,0.182466517980512,0.73,3.063666666666666,0.06192219681315275,-0.3354989919442371,0.46,0.9533333333333333,-0.15981494866491508,1,1,1,-1
0.8152316340537613,0.8,6.537333333333335,0.176441375084239,0.8507501165153704,0.85,6.306,0.19800585510625976,0.2678201063956265,0.76,3.398333333333333,0.09088795863644812,-0.3490790315630971,0.46,0.996,-0.16628380069328821,-1,-1,1,1
-0.3911013119883701,0.65,4.629333333333333,-0.08464643716208795,0.892625899427947,0.87,6.931666666666664,0.20775213670280074,-0.8202978475665901,0.38,0.9489999999999998,-0.27837789269288843,0.555407640272878,0.81,3.232666666666667,0.2645684358213056,-1,1,-1,1
-1.9804473070257504,0.34,1.143,-0.4286301359479111,-0.76589668419121,0.63,4.483999999999999,-0.1782568405602912,-1.1324649169554262,0.31,0.591666666666667,-0.38431552400859714,0.8205277124162849,0.93,4.492333333333334,0.390858385230988,-1,-1,-1,1
-1.7569562432136443,0.47,2.075333333333333,-0.3802597477406167,-0.0173792859287535,0.8,5.831666666666666,-0.004044901440100893,0.4390427968693364,0.81,4.012333333333334,0.148994428008122,0.0470860467122058,0.64,2.051333333333333,0.02242943889201221,1,1,1,-1
-1.6768262770191438,0.39,1.5583333333333331,-0.3629171412589368,0.0298724511821886,0.81,6.0470000000000015,0.006952594099753367,-0.1098904270614835,0.67,2.831666666666666,-0.03729263169865141,0.4329990534806853,0.92,3.300333333333333,0.20625910409732062,-1,1,-1,1
-1.5547724439930226,0.55,3.048,-0.33650091152267664,0.4188042202916149,0.78,6.318,0.09747361316929469,-0.6859081375673137,0.47,1.772,-0.2327711360980895,-0.0064915821926199,0.55,2.035333333333333,-0.0030922652519923513,1,-1,-1,-1
0.4296158596397097,0.83,7.589666666666665,0.09298217815211639,-1.42273860346598,0.42,1.899333333333333,-0.3311319837672659,-0.9763337784339056,0.37,1.1273333333333335,-0.3313305534222467,-0.0804176135676149,0.51,1.9779999999999995,-0.03830693114630716,1,-1,-1,-1
-1.5194277112611083,0.51,3.002666666666666,-0.32885121665718936,-1.4097268020804985,0.54,2.9436666666666667,-0.3281035823485768,-0.9532626591587468,0.46,1.4746666666666668,-0.3235010929586635,0.7051872044699423,0.8,3.702666666666667,0.3359159329463811,-1,1,1,1
1.6357098382480597,0.9,7.531333333333334,0.35401827044443823,0.4006029981145991,0.84,5.300666666666667,0.09323741209076811,0.6329572010766173,0.96,3.5619999999999994,0.21480160203174728,-0.0822537972844998,1.0,2.083666666666667,-0.03918159728092878,1,1,1,1
1.6541648048711846,0.88,8.007,0.35801249681164415,-0.2420266171965108,0.66,4.057999999999999,-0.05632992152003391,1.4789415028913089,0.97,5.344333333333335,0.5018965004141555,-1.0130524102080511,0.36,0.0053333333333333,-0.48256752723470936,-1,-1,1,-1
1.6923537100022328,0.88,8.101,0.36627775867443313,-0.7710410955082545,0.57,2.978333333333333,-0.179454164594782,0.3599471734951862,0.76,3.1863333333333346,0.12215238152288006,0.2895215481924524,0.97,2.850333333333333,0.13791359280582868,1,-1,-1,1
1.703686166113397,0.88,8.125666666666667,0.36873045316739944,-0.8041444917627985,0.56,2.887666666666667,-0.18715873748294087,0.2848996386289664,0.79,3.205666666666666,0.09668410232425838,0.3430812900580711,0.96,2.8626666666666662,0.1634267764585016,1,-1,1,-1
-0.4436813469053069,0.65,4.919999999999999,-0.09602638523474803,0.2039487442477066,0.79,6.106333333333335,0.047467575635513216,-0.6268101569328481,0.46,1.8300000000000003,-0.21271552902776597,-0.5211484749570303,0.41,1.0333333333333337,-0.2482490820297298,-1,1,-1,-1
-0.7968405626131507,0.58,3.4853333333333336,-0.17246097761350024,1.114910502835122,0.96,7.4176666666666655,0.25948724918785243,-0.3436426832530244,0.63,2.098666666666667,-0.11661925761123124,0.3857084483240895,0.98,3.082666666666667,0.18373222378797446,-1,1,1,1
-1.4313191684213833,0.52,3.0836666666666663,-0.3097817990758244,-0.6703815964008424,0.61,4.133333333333333,-0.15602640383587904,-0.6574959495171089,0.52,2.027,-0.22312912001859705,0.5380090713851899,0.71,3.14,0.25628062733188095,-1,-1,-1,-1
-1.1515945057068224,0.62,4.034,-0.24924071839067857,0.6493590869662791,0.83,6.941000000000001,0.15113356882326706,-1.0398099596332413,0.34,0.8616666666666668,-0.3528719552568146,-0.5164368099514338,0.42,1.151,-0.24600468035021347,1,1,-1,-1
-1.0478896503602757,0.59,4.054333333333334,-0.22679577573153473,-0.9573407522698968,0.56,3.446333333333334,-0.2228140444549045,0.8370773416277535,0.74,4.715666666666667,0.2840722148358224,-1.2278463908790709,0.33,0.0,-0.5848846423936642,-1,-1,1,-1
0.5982159709910224,0.82,6.495666666666667,0.12947246415617944,-0.4306327484461576,0.69,4.028,-0.10022661641480925,0.8387610285048401,0.91,4.129,0.2846435941295612,0.0779782542529465,0.8,2.131333333333333,0.03714494230875558,1,1,1,1
-1.9195028091987965,0.46,2.4866666666666664,-0.4154398590361383,-1.690700689075434,0.43,2.0826666666666664,-0.3934981954987199,-1.2621386238380814,0.32,0.7356666666666667,-0.42832184850006605,0.3138949762673459,0.63,3.1059999999999994,0.1495238755491656,-1,-1,-1,-1
-1.8350762089526944,0.44,2.2080000000000006,-0.3971673278697051,-1.7430008677573423,0.48,2.276333333333333,-0.4056706788179559,-0.6852767218983065,0.58,2.510333333333333,-0.23255685763341602,0.2274805606630487,0.61,2.6133333333333324,0.10836036768382813,-1,1,1,-1
-0.0364654373145132,0.77,6.062666666666667,-0.007892250047790135,-0.6510679768980152,0.65,4.013333333333334,-0.15153130043169966,1.0358418544718488,0.76,4.638333333333333,0.35152533127616037,-1.1440797718348814,0.34,0.0,-0.5449824124501367,1,1,1,-1
-0.966237059519524,0.59,4.018,-0.20912362611744986,-0.7298385955460529,0.6,3.864666666666666,-0.16986458467095256,-0.8232817232291842,0.39,1.094,-0.2793905066129111,0.8122599787459288,0.98,4.232333333333334,0.38692005020218184,-1,-1,-1,1
-0.7303089993301253,0.67,4.800333333333333,-0.15806148669361408,0.192275973295886,0.78,6.029333333333335,0.044750823737503935,-0.9319782920363476,0.44,1.45,-0.3162779882237041,-0.6503492751117587,0.38,0.8099999999999999,-0.3097938846669484,1,1,1,-1
0.3754194524251355,0.81,6.161333333333332,0.0812523970517252,1.0580815521842633,0.89,6.762333333333334,0.24626072738083316,-0.8274126205078934,0.34,0.616,-0.2807923760470309,0.6900653280585951,0.92,3.4626666666666663,0.32871262694420295,1,1,-1,1
0.6295785795813886,0.84,7.605,0.1362603040224966,-1.5542875205815854,0.35,1.1003333333333338,-0.36174903020208393,-0.2155519287523764,0.65,2.8683333333333323,-0.07315012695690767,0.571035577494122,0.72,2.996,0.2720128038960888,1,-1,1,-1
-0.2874046904808676,0.71,5.618,-0.06220327656073297,-1.5690104496746553,0.35,1.0773333333333333,-0.3651756840551363,0.885514802020563,0.95,4.674333333333334,0.3005100467666821,0.142438885715086,0.98,2.917,0.06785076484589775,-1,1,1,1
1.6591297536361882,0.92,9.369333333333334,0.35908706549951996,-1.747115076219565,0.4,1.3260000000000003,-0.40662823068757487,0.053445902873245,0.56,3.1026666666666665,0.01813750683249837,-1.1889252685288278,0.31,0.0093333333333333,-0.5663445653152246,1,1,-1,-1
1.668341680786944,0.94,8.264999999999999,0.3610808118481167,-0.1115771069358046,0.74,4.567333333333334,-0.025968753973961315,-0.2129009234187489,0.63,2.314666666666666,-0.07225047656713517,0.2371668915978215,0.69,2.2023333333333333,0.11297445153582787,1,1,1,1
1.342358661419908,0.99,8.583,0.2905279900626964,-0.6937889435324389,0.56,3.022333333333333,-0.1614742923457798,-0.2861727097497204,0.56,2.071,-0.09711613424643761,0.5537546081318445,0.79,2.914333333333333,0.2637810139419438,1,-1,-1,1
0.6782876001712799,0.8,7.673999999999999,0.1468024447011545,-1.2444266705801938,0.48,2.6049999999999995,-0.28963118810318184,-0.3665315452917101,0.37,1.834,-0.12438686690018569,-1.471018585765971,0.35,0.0066666666666666,-0.700719720220199,-1,-1,-1,-1
-1.9275312686588,0.31,0.868666666666667,-0.41717746632191943,-1.461479920041285,0.57,3.1846666666666668,-0.34014874129397143,0.4382721537119467,0.83,4.322666666666667,0.1487329010288562,0.1536382830429858,0.81,2.8446666666666665,0.07318559789163691,-1,1,1,1
-1.274487781302427,0.64,4.466999999999999,-0.27583862949831456,-1.624474626911,0.39,1.5766666666666669,-0.37808456485133324,-1.034444830521943,0.35,0.907,-0.3510512344778206,0.7884014607899545,0.82,4.017333333333334,0.37555504489990443,1,-1,-1,1
1.3743428054709552,0.98,7.7826666666666675,0.29745034945299337,0.9146261901423812,0.89,6.118666666666668,0.21287254314287338,0.6685860347910597,0.85,3.753333333333333,0.22689267319322154,-0.3498394017410187,0.47,0.861,-0.16664600303627192,1,1,1,-1
1.7158348037719815,0.93,7.771333333333333,0.3713597946261234,1.0206345812041189,0.98,6.707333333333334,0.23754521930610834,-0.5388095550212479,0.47,1.1813333333333331,-0.18285147149241035,0.4784592828690472,0.94,2.9206666666666665,0.2279140848884518,-1,1,-1,1
-2.264370226699692,0.34,1.1793333333333331,-0.49007984946810373,-1.914550573147968,0.39,1.7130000000000003,-0.44559761558786004,-1.1723836707491966,0.4,1.5386666666666668,-0.3978624308949205,-0.8478673928896818,0.4,1.0766666666666669,-0.40388164233841123,-1,-1,-1,-1
-0.1219448692521876,0.77,5.528666666666666,-0.026392646600738767,-0.14502034460806,0.74,4.730666666666667,-0.033752422461648404,1.0509801678087696,0.99,4.857333333333332,0.35666269909707804,-0.3789374091612336,0.52,1.0403333333333336,-0.18050683920500138,1,1,1,1
0.516735417242649,0.82,6.401666666666667,0.11183754869724356,0.7434142279572722,0.85,6.222666666666666,0.17302421362898535,1.1098767222821833,0.76,4.315333333333333,0.3766499497887847,-1.1377528368355971,0.38,0.0,-0.5419685768905803,1,1,-1,-1
0.4624030267960917,0.83,7.145,0.1000783366137584,-1.3672428595827388,0.4,1.565,-0.3182157560653322,1.303392575973107,0.96,5.506,0.44232187092444464,-0.5476073047991667,0.47,0.913,-0.26085274592883795,1,-1,1,1
-1.86322045218999,0.39,1.625,-0.403258613793929,-1.757353892042037,0.46,1.9686666666666668,-0.40901124003761524,0.6383476026975261,0.99,4.914333333333332,0.21663089933936347,0.1764815346005677,0.88,2.874666666666666,0.08406698103338259,-1,1,1,1
-1.5015941510430313,0.52,2.443,-0.3249914818823271,1.0676258226932944,0.91,7.211333333333331,0.24848208639897446,0.5549042335574139,0.86,3.8533333333333326,0.18831339329039926,0.0286285859608752,0.81,2.2339999999999995,0.013637227251183007,1,1,-1,-1
-1.6207595742727563,0.44,2.1450000000000005,-0.35078257027839077,-0.2408729696474845,0.7,5.162,-0.05606141850721996,-0.6830878053573726,0.49,1.68,-0.23181402260617148,0.6813306818856222,0.95,3.933666666666668,0.32455187813941405,-1,-1,-1,1
-0.1818027990293149,0.75,5.4863333333333335,-0.03934775653318242,-0.0561334530980799,0.7,4.707999999999998,-0.013064649848392501,0.0695566839403518,0.73,3.0693333333333337,0.02360489321709278,0.3754944149748422,0.75,2.563333333333333,0.1788667688847806,1,1,1,-1
-0.554302328223681,0.63,4.334666666666666,-0.11996819176147401,0.4172429475346186,0.83,6.203666666666667,0.09711023837650666,1.1595516875718102,0.84,4.943,0.3935077438180396,-1.0231669836028057,0.32,0.0,-0.48738560438743855,-1,1,1,-1
-1.7628748623930297,0.45,2.284333333333333,-0.3815407202433862,-1.2810376896609226,0.51,2.8870000000000005,-0.29815213449938527,0.3182550463065281,0.73,4.075333333333334,0.10800365914954684,-0.2393940380505037,0.58,1.8796666666666664,-0.11403535277413565,-1,-1,-1,1
-1.9944750292246232,0.5,2.500333333333333,-0.43166616950043835,-1.648872552668399,0.38,1.4613333333333332,-0.38376300327717805,0.9876401141021728,0.99,5.715999999999999,0.33516749375647714,-0.3147250467512958,0.52,1.4483333333333337,-0.1499192796337262,1,-1,1,-1
0.0882264436700541,0.78,5.573333333333334,0.01909493497269014,1.3021063972184157,0.92,7.082000000000002,0.3030557217865576,-0.5871647149169461,0.46,1.224,-0.19926137376452302,0.4468601091087079,0.98,3.186,0.21286181810488505,1,1,-1,1
-0.1048406595537425,0.73,6.006666666666665,-0.02269076586787725,-0.0981143221327016,0.67,5.009,-0.022835389469741698,-0.999670765738613,0.35,0.9406666666666668,-0.3392502393838239,-0.23069501387876,0.48,1.6583333333333328,-0.10989157251004132,-1,-1,-1,-1
0.0135071211680726,0.79,6.394333333333332,0.002923359365329778,-0.7900166132211051,0.56,3.3206666666666664,-0.18387057728504,1.0592496711850117,0.79,4.878666666666666,0.3594690540452521,-1.063946276122366,0.31,0.0,-0.5068108208473685,1,-1,1,-1
-0.8700420093459087,0.65,5.110333333333333,-0.1883040378925273,-1.7987596633734475,0.34,1.072,-0.41864812988300387,-1.0258452420415018,0.38,1.2206666666666668,-0.34813286119875764,0.0810147038063329,0.62,2.6830000000000003,0.03859135508837641,-1,-1,-1,1
-1.9099444666788623,0.42,1.9853333333333332,-0.41337113767242323,-1.833943326020468,0.34,1.041,-0.4268368695292918,-0.1812048291328576,0.71,3.326,-0.06149402760158398,0.5199603972013103,0.91,3.711,0.2476831411771508,-1,1,1,1
0.3364838649512256,0.81,6.551000000000001,0.07282553000358474,-0.1815026299358502,0.72,4.815666666666667,-0.04224340702024899,-0.4676279067857727,0.52,1.971666666666667,-0.15869512719261689,0.1319124645369318,0.58,2.063333333333334,0.06283650399681717,1,1,-1,-1
-1.6873792016331133,0.34,1.0853333333333337,-0.36520112099214513,0.617754734661486,0.87,6.933333333333334,0.1437778874290383,0.5585711753882956,0.9,4.092,0.18955781389022947,-0.0643464750033135,0.95,2.583333333333333,-0.03065144410666963,-1,1,1,1
-1.953933897133312,0.32,0.8843333333333335,-0.4228918128699264,0.9048107089626418,0.83,7.542666666666666,0.21058806182862536,-0.8394563989448343,0.47,1.7480000000000002,-0.28487957641124184,-0.0756043537693202,0.57,2.152,-0.03601413478612251,-1,-1,-1,-1
-2.1391279522599995,0.35,0.9459999999999998,-0.4629735422570667,-0.2089147609294519,0.73,5.596666666666666,-0.04862337962595929,-0.8240344330493063,0.45,1.4933333333333332,-0.27964594769953155,0.6507652506335853,0.86,3.794666666666666,0.30999203461154684,1,-1,-1,1
1.539242213042754,0.94,8.480333333333334,0.33313968854042364,-0.645972297311403,0.58,3.2376666666666667,-0.15034531835034848,0.5608354034921352,0.79,3.9293333333333336,0.190326206797748,-0.368768969924854,0.45,0.9933333333333336,-0.17566310305799557,1,-1,1,-1
-1.6837906361499964,0.44,2.1983333333333337,-0.36442444427601656,-0.5718858209940123,0.7,5.023000000000001,-0.1331022339119703,-0.798150537242647,0.45,1.6599999999999997,-0.27086193785394286,0.1053273463145321,0.63,2.5483333333333333,0.05017268262632053,-1,1,-1,1
0.5480713921682474,0.83,7.261,0.11861962421360311,-0.7340003202877305,0.57,3.463,-0.17083319560640328,0.4503271378662075,0.64,3.687333333333334,0.15282390418736058,-1.2207605710885354,0.34,0.0,-0.5815093120550816,1,-1,1,-1
0.2540682587132057,0.77,6.603666666666666,0.05498824022530504,-1.1872522944333483,0.48,2.4170000000000007,-0.27632427104333734,1.410314581841388,0.84,5.485333333333333,0.47860713336223554,-1.1020170753734917,0.32,0.0,-0.52494584650778,-1,-1,1,-1
-1.296673376929185,0.51,2.888,-0.28064027952750115,-0.5866941128236602,0.69,4.504666666666667,-0.1365487553164014,0.5941325219156361,0.82,4.071666666666667,0.20162598246700855,0.1900172238743791,0.82,2.6586666666666674,0.0905147067743826,-1,1,-1,1
-1.7017286269797245,0.49,2.8003333333333336,-0.3683067810696805,-1.4132106754281102,0.48,2.6116666666666672,-0.32891442833952567,0.699334186090717,0.68,4.575,0.2373274263604921,-1.3341786198643844,0.33,0.001,-0.6355360008917498,-1,-1,-1,-1
-0.265886878223613,0.73,5.068666666666667,-0.05754615553539243,0.5472555389637472,0.84,6.044333333333333,0.12736971626638163,0.5922533222156394,0.82,3.8673333333333337,0.2009882535567279,-0.2284628833513342,0.58,1.416,-0.10882829710767218,1,1,1,1
-1.295743503246278,0.54,3.286,-0.28043902606233456,-0.761413221523592,0.6,3.845,-0.177213347480355,1.2567633735858346,0.91,5.556000000000001,0.4264976929907516,-0.5945986476165583,0.42,0.8139999999999998,-0.283237072619468,-1,-1,1,-1
-1.5921286927255671,0.56,3.371666666666667,-0.344585960751672,-1.3755435353317602,0.46,2.3386666666666667,-0.3201476775164591,0.1199647476004557,0.67,3.5893333333333333,0.040711472952802204,-0.1324475210645839,0.59,2.036333333333333,-0.0630913781799079,1,-1,-1,1
1.371634130993007,0.88,8.376666666666667,0.29686410840249794,-0.8616650610000169,0.61,3.562333333333333,-0.2005462284475789,-0.6315706617776373,0.45,1.6936666666666664,-0.21433106332518972,-0.3393033747910488,0.44,1.2746666666666664,-0.1616271664776766,1,1,-1,-1
-1.2895122298369197,0.56,3.716,-0.2790903855006258,-0.528804714108416,0.69,5.095666666666668,-0.12307542199362888,-0.7042408406155218,0.36,1.493333333333333,-0.23899255830109042,-1.343354874940342,0.31,0.0,-0.6399071101025461,-1,1,-1,-1
0.7943942669459867,0.85,8.012666666666666,0.17193152346409393,-1.494902612549395,0.39,1.5396666666666663,-0.3479276280452639,-1.0562322574555416,0.4,1.1143333333333334,-0.35844505858081893,0.153200658674264,0.61,2.503,0.07297713551857136,1,-1,1,1
-1.1339441182972458,0.51,2.785,-0.24542062788483116,0.9428333917516908,0.98,7.654,0.2194375626079105,0.5122051942786818,0.81,4.011666666666667,0.17382296324759777,-0.4251222830528399,0.46,0.9856666666666668,-0.20250700441357355,-1,1,1,-1
-1.3566439259475995,0.63,4.3100000000000005,-0.29361976375181925,-1.6068938702880955,0.39,1.6023333333333334,-0.3739927725835971,-0.9067080717876376,0.4,1.3123333333333336,-0.3077022365237705,0.5919978638595147,0.76,3.585,0.2819981892469375,1,-1,-1,1
1.4551727725497423,0.9,8.666333333333332,0.314944457806564,-1.3856231790177995,0.39,1.4673333333333336,-0.3224936407181986,-0.6450664956058201,0.53,1.8396666666666668,-0.21891103606602755,0.6134946696098176,0.79,3.242666666666667,0.2922381929129256,1,1,1,1
1.521817767793611,0.9,7.971333333333332,0.32936849891600817,0.4953022280918615,0.83,5.861333333333332,0.11527796388799305,-0.7332280891103655,0.4,1.0623333333333336,-0.24882972802535286,0.2724385657187,0.63,2.28,0.12977611390830596,1,1,-1,-1
-1.653605628787246,0.44,2.126666666666667,-0.3578914737881953,-0.5329416447804638,0.64,4.429,-0.12403826229107047,-0.3271117152435532,0.66,2.730666666666667,-0.11100927575854014,0.5885495650925905,0.89,3.515666666666667,0.28035559208971894,-1,-1,1,1
0.0027019470690961,0.79,6.489999999999999,0.0005847850308575076,-1.4244075450608285,0.4,1.5670000000000002,-0.33152041769303947,-0.1250020925064117,0.64,2.755333333333333,-0.04242095623847358,0.6999126472452137,0.89,3.543333333333333,0.3334033975518179,1,-1,-1,1
1.5732126417299217,0.91,7.647333333333334,0.3404919414454792,1.14483818047745,0.93,6.693,0.2664526968414897,-0.570260637045779,0.46,1.1793333333333331,-0.1935247726145243,0.4383124147123549,0.91,2.895333333333334,0.2087901237810357,1,1,-1,1
-1.966520693767701,0.43,2.086,-0.4256159855017391,-1.68204614531681,0.41,1.847333333333333,-0.39148391386159254,0.8949533448681937,0.79,5.3740000000000006,0.3037131292516714,-1.2386943509816652,0.31,0.009,-0.5900520683130939,-1,-1,1,-1
-1.7008799643834434,0.45,1.892,-0.36812310419894156,1.0332946155684173,0.98,8.017333333333333,0.2404917495284551,-0.7422721812425319,0.45,1.3393333333333337,-0.25189894893888015,0.5691210881002182,0.85,3.3603333333333323,0.2711008368513201,1,1,-1,1
-1.567022039500809,0.58,3.5466666666666664,-0.33915210338684937,-1.2960945835146376,0.48,2.5596666666666663,-0.3016565162030993,-0.3343263376222949,0.63,2.979333333333334,-0.11345764421437232,0.0667178609113956,0.56,2.1576666666666666,0.03178105381121334,1,-1,1,-1
1.387021568195971,0.95,8.83066666666667,0.30019442639520516,-1.4555139492800664,0.35,1.0476666666666667,-0.3387602053194452,-0.4532240107810603,0.55,1.9596666666666664,-0.15380699268360384,0.7915409443734651,0.94,3.719,0.37705053794095794,1,-1,-1,1
-1.6719019987395374,0.43,2.008,-0.3618513749237532,-0.3956835260048503,0.74,5.312666666666668,-0.09209244100836378,0.4689445068698425,0.78,4.323,0.1591419311894942,-0.463348689268565,0.44,1.0799999999999998,-0.2207161534533587,-1,1,1,-1
-2.1241936276704587,0.38,1.5883333333333334,-0.45974129186777535,-1.8471071139393456,0.39,1.6419999999999997,-0.42990064469983297,0.3389083753563753,0.66,4.405666666666667,0.11501261356170936,-1.312241293546709,0.3,0.0,-0.6250861552484356,-1,-1,-1,-1
-1.529831502654604,0.54,2.852333333333333,-0.33110291934251096,0.2423727577136576,0.81,6.1530000000000005,0.0564104831887943,0.2857156409099008,0.73,3.731333333333333,0.09696102246500113,-0.5184837112592728,0.47,1.0563333333333331,-0.2469797218117056,1,1,1,1
-1.9837025869613751,0.35,1.233,-0.42933467934899294,0.1925439984265917,0.77,6.616666666666666,0.04481320462251953,-1.2344491140011793,0.31,0.66,-0.41892508192197253,-0.5710985044009877,0.5,1.5980000000000003,-0.27204277912889685,-1,-1,-1,1
0.1857046756991511,0.8,6.547333333333335,0.04019224349403754,-0.5573375464452939,0.6,3.7746666666666666,-0.12971622962420293,-1.0225834663984958,0.32,0.5143333333333333,-0.3470259385942054,1.00018175789815,0.93,4.171000000000001,0.47643659185910414,1,-1,1,1
-1.1845287505617377,0.5,2.628,-0.2563687090215954,0.9383036856581136,0.99,7.651000000000001,0.21838330670946587,-0.1004762036292468,0.71,2.8339999999999987,-0.034097802298354435,0.2608392307390659,0.74,2.432,0.12425077055757096,-1,1,1,-1
-1.947010997769708,0.39,1.654333333333333,-0.4213934830305773,-1.57550428038978,0.44,2.1206666666666667,-0.3666870755656426,0.221826321552796,0.78,4.197333333333334,0.07527941725175567,0.1133577787209945,0.66,2.5013333333333336,0.053997979195346206,-1,-1,1,-1
-1.9265849946558435,0.33,1.0446666666666669,-0.41697266331954097,-1.4046767582877415,0.59,3.399666666666667,-0.32692822166381474,-0.0067277070144378,0.7,3.419666666666667,-0.002283127899079761,0.3264281019970676,0.81,3.141,0.1554940301344268,-1,1,-1,1
0.1839895011558159,0.78,5.499666666666667,0.03982102660021961,1.0472342754090818,0.91,6.561666666666667,0.24373610320300587,0.606657230932083,0.93,3.73,0.20587639237961905,-0.0521221202433559,0.81,1.879,-0.024828372576400932,1,1,1,1
-1.1530747838482904,0.59,4.088333333333333,-0.24956109642788624,-1.6895132154226864,0.34,1.0656666666666668,-0.39322181970815107,0.2472378367410064,0.74,3.810333333333334,0.08390311908056376,0.3838596404585428,0.8,3.1183333333333323,0.18285154413999286,-1,-1,-1,-1
-1.4251593058027807,0.53,3.164,-0.3084486140209808,-0.8677422318254502,0.64,4.159,-0.2019606454221489,-0.2861946138566429,0.58,2.7753333333333337,-0.09712356766729137,-0.1188386644358336,0.52,1.8296666666666668,-0.05660879916854262,-1,1,-1,-1
-1.589358293133062,0.44,2.1316666666666664,-0.34398636047462716,1.1953150945174071,0.99,8.734,0.27820082867665746,-0.2927281945491471,0.39,1.894,-0.09934081647553064,-1.432915954717303,0.36,0.0,-0.6825695314826626,-1,1,-1,-1
1.49399444442565,0.97,7.576666666666665,0.323346669991086,0.9460872036748676,0.97,6.341999999999999,0.22019486348827064,0.5876597980900042,0.9,3.406,0.19942938616493647,-0.0541678306647235,0.79,1.7020000000000002,-0.02580284675910871,1,-1,1,1
-1.7979443056399262,0.39,1.6233333333333333,-0.3891308339380089,-0.2876385062332343,0.7,5.257333333333334,-0.06694575443783651,-0.739954325351071,0.48,1.7029999999999998,-0.2511123567997629,0.6583245706326526,0.85,3.729333333333334,0.3135929167799004,-1,-1,-1,1
-0.5238528880961191,0.68,4.399333333333334,-0.11337798983329671,1.2591366635475767,0.92,7.200333333333332,0.29305483116777975,-0.4078167522796021,0.62,2.018666666666667,-0.13839749603297288,0.4510108696219568,0.89,2.9236666666666675,0.2148390329230312,1,1,1,1
-0.7367054956970636,0.68,4.895666666666666,-0.15944588662065312,-0.6993780529693501,0.59,3.734333333333333,-0.16277511660880895,0.2366686261407817,0.71,3.7030000000000007,0.08031633096080212,-0.2552363095304162,0.48,1.408333333333333,-0.12158181897549664,1,-1,1,-1
1.6464313112774498,0.91,7.841,0.35633872927505006,0.2206119922650558,0.81,5.162333333333333,0.05134582449904223,-0.2280452826392398,0.6,1.978333333333333,-0.0773898961310054,0.4831689196337616,0.94,2.9369999999999994,0.23015752041540063,1,1,-1,1
0.2310727512613395,0.76,6.212666666666666,0.050011300192455956,-1.1855629899251876,0.46,2.0933333333333333,-0.27593109779871494,0.9361012755391552,0.9,4.362666666666667,0.3176771720232519,0.0902583473115989,1.0,2.793,0.04299456477824755,-1,-1,1,1
1.089986015588054,1.0,8.717,0.2359067329816894,-1.4407170521146333,0.34,0.9243333333333336,-0.3353163359396071,1.1246900729061493,0.89,4.783666666666666,0.38167703762359195,-0.0389432512595178,0.61,1.741333333333333,-0.018550618184626805,1,-1,-1,-1
0.2280172185208062,0.75,5.751000000000001,0.049349988270991615,-0.2876796717138843,0.73,4.538333333333332,-0.06695533540178672,0.911836278158269,0.89,4.294666666666667,0.3094425547349977,-0.0537223346145954,0.72,1.889,-0.0255906347105149,-1,1,1,1
1.4715888436300784,0.92,8.891999999999998,0.31849740402933546,-1.5789958368258246,0.32,0.7810000000000001,-0.36749970973912055,1.042949092164732,0.82,4.845,0.35393725745356225,-0.4164171828084329,0.46,1.0976666666666666,-0.19836032981219628,1,-1,-1,-1
-1.2740399528418322,0.58,4.026000000000001,-0.27574170554923244,-1.8031538126023292,0.45,1.959,-0.4196708359145857,-0.6175266692014145,0.51,2.372333333333333,-0.20956506635230834,-0.5318557906795227,0.43,1.2576666666666665,-0.25334951199708294,-1,1,-1,-1
-0.4682687109095536,0.73,5.549000000000001,-0.10134785232874932,-1.4338459434721842,0.49,2.238,-0.3337171357563044,0.1357862842943018,0.7,3.416666666666667,0.04608070079737308,0.1773126827632349,0.65,2.3400000000000003,0.08446289847021254,1,1,1,1
-0.6718794700166661,0.73,5.645333333333334,-0.1454155268621391,-1.6162956457437785,0.35,1.152666666666667,-0.37618096692231145,-0.0709586172018834,0.63,3.130333333333333,-0.024080656049092108,0.1960452129509713,0.64,2.5046666666666666,0.09338613944023207,1,-1,-1,-1
-1.3280138528712944,0.58,3.931666666666667,-0.2874233292032399,-1.8067193793824137,0.32,0.8460000000000002,-0.4205006954532724,0.1769335111799677,0.75,4.055666666666666,0.06004450473098998,0.0369490354427695,0.59,2.2030000000000003,0.0176006734574207,-1,-1,1,-1
0.4544249834027152,0.82,7.127666666666667,0.09835164092628922,-1.2641748782064846,0.53,2.664666666666667,-0.29422743870832535,-0.7407194747585961,0.42,1.364,-0.25137201940925763,0.5216705346014461,0.72,3.083,0.24849776514734168,1,1,-1,1
-1.3635215099364233,0.49,2.6113333333333344,-0.2951082859405514,0.3987605413091613,0.84,6.5103333333333335,0.09280859377129336,0.2265198283596534,0.76,3.715333333333333,0.07687221496310968,-0.1888086938441229,0.53,1.538333333333333,-0.08993902348059343,-1,1,1,-1
-0.995639602982772,0.65,4.471333333333334,-0.21548724718283097,-0.7439507756764665,0.58,3.686666666666667,-0.17314909117867,-0.1602645136012674,0.6,2.864,-0.05438768089190907,-0.1315361097304563,0.57,1.908,-0.06265722738043117,1,-1,-1,1
-1.9632866003755995,0.33,1.0466666666666666,-0.4249160275248685,-1.4361228747373,0.49,2.6123333333333334,-0.3342470748223301,0.5211075058508419,0.86,4.507333333333333,0.1768440692311195,0.1595712783116134,0.86,2.9893333333333345,0.0760117802559717,-1,-1,1,1
-1.7818194147489004,0.42,1.5053333333333334,-0.38564090812668017,0.8385810356758698,0.99,7.721666666666667,0.19517359071897775,0.8284447841308786,0.95,4.767,0.2811426531264274,-0.4151068280391057,0.49,1.027,-0.19773614230278147,1,1,1,-1
1.3683121207789073,0.99,8.349333333333334,0.296145122502374,0.6698599442931243,0.79,5.703333333333332,0.15590499313060666,-0.5142924617489784,0.46,1.5186666666666668,-0.17453130244608678,-0.1331927371494685,0.55,1.5923333333333336,-0.06344636187049942,1,-1,-1,1
-2.03274492894694,0.38,1.5883333333333334,-0.4399489611013543,-1.9099674051493776,0.32,0.8736666666666666,-0.444530916822806,-0.2676319931676505,0.7,3.365333333333333,-0.09082412016101271,0.4498814117224818,0.84,3.544666666666666,0.21430101563964757,-1,-1,1,1
1.3680336157053556,0.98,8.627999999999998,0.296084845378557,-1.3522026428544522,0.47,1.8103333333333331,-0.3147152558403475,0.2471974735097064,0.75,3.265333333333333,0.08388942133491575,0.4469034644075682,0.76,2.6179999999999994,0.21288247040199498,1,1,1,-1
-1.9490047783900453,0.43,2.0423333333333327,-0.4218249989084871,-1.7473435422058758,0.37,1.3836666666666668,-0.406681404471632,1.136946888161491,0.97,6.083,0.38583653458195877,-0.6569493606306159,0.42,0.8633333333333334,-0.31293783547963977,-1,-1,1,-1
-0.9148621890178532,0.64,4.319666666666666,-0.19800451295078425,-0.0601687497587173,0.76,5.563,-0.014003835574478155,0.4257152211091086,0.63,3.6593333333333335,0.14447155565652064,-1.1295303199699602,0.31,0.0,-0.5380517808872213,1,1,-1,-1
-1.386185290144553,0.48,2.416,-0.30001342992355057,1.1449866158276834,0.91,7.586333333333334,0.2664872440814846,0.106049365295989,0.75,3.4180000000000006,0.03598912141497389,-0.2175352939448054,0.59,1.6320000000000003,-0.10362293976839906,-1,1,1,1
-2.349850464362461,0.32,0.96,-0.5085804204049179,-2.1028237601540183,0.33,1.038333333333333,-0.48941682014983817,-1.3862601107511647,0.36,1.138,-0.4704439606905008,-0.9107049702730918,0.4,1.0803333333333331,-0.4338143230465143,-1,-1,-1,-1
-2.016174601439008,0.3,0.7773333333333338,-0.43636262900999817,-0.1138015295120435,0.79,6.564333333333335,-0.026486472027447937,-0.9638448302953128,0.41,1.598666666666667,-0.3270922793915569,-1.345075089950421,0.31,0.0303333333333333,-0.6407265345423491,-1,1,1,-1
-2.0765626895531635,0.42,1.6376666666666666,-0.44943248162671734,-0.4735480138724215,0.65,4.734666666666667,-0.11021482994881934,-0.808465367915594,0.54,2.056333333333333,-0.27436239910071686,0.1217152924867948,0.64,2.532,0.0579790809736481,1,-1,1,1
-0.2438513712012806,0.74,5.458,-0.05277698932877006,-0.1001558967468065,0.74,5.041333333333333,-0.023310550999997882,-0.8148179443254927,0.36,0.7996666666666669,-0.27651822193921893,0.7813931607349844,1.0,3.965,0.3722166410882485,1,1,-1,1
-1.60808517434877,0.41,1.7376666666666667,-0.3480394375814471,1.0073066318581176,1.0,8.297666666666666,0.23444323676642073,-0.6145030077794025,0.58,2.214,-0.20853895065863262,-0.0757685993518775,0.54,1.7936666666666667,-0.036092373171259594,-1,1,1,-1
-2.106311865403116,0.34,1.1523333333333332,-0.45587112467653096,-1.8120200084627205,0.38,1.5116666666666667,-0.42173437802735914,-0.8930852687843498,0.47,1.6870000000000005,-0.3030791752736704,0.6739332750458202,0.96,4.415,0.3210281233063356,-1,-1,-1,1
-0.5866663737018234,0.66,4.159666666666667,-0.12697277358695763,1.2245328943650744,0.95,7.302666666666667,0.28500105747575205,-0.3407274484372973,0.63,2.039333333333333,-0.11562993778415323,0.3451140679228204,0.98,2.9733333333333336,0.16439509021771578,1,1,1,1
-1.5427505197165607,0.52,3.0926666666666667,-0.3338989947644297,-1.489679529116586,0.42,1.918,-0.3467119936523581,-0.3674178440784379,0.66,2.8646666666666665,-0.12468764300154626,0.7200800636870968,0.85,3.675,0.3430101466054759,-1,-1,1,-1
-1.2556635366001876,0.51,2.828333333333333,-0.2717644799174529,1.294538071944216,0.93,7.969666666666666,0.3012942495415954,-0.249738499755205,0.61,2.6843333333333343,-0.08475174900479521,-0.2877786403144169,0.49,1.385333333333333,-0.13708335861811402,-1,1,-1,-1
-0.5191336512231244,0.69,4.737333333333334,-0.11235660080907674,0.7534155849977804,0.81,6.300333333333334,0.17535195618768185,0.4789829847681979,0.79,3.957666666666667,0.1625486088145522,-0.5269546594391084,0.41,0.7546666666666668,-0.25101485807443563,1,-1,1,-1
-0.3321279745079701,0.7,4.572000000000001,-0.0718827804003798,0.9588863785115748,0.99,7.119333333333333,0.2231737776359138,0.6347676090115728,0.86,3.815333333333333,0.21541598563319453,-0.1839961437191299,0.63,1.4699999999999998,-0.0876465651732942,1,1,1,1
0.5674130478199118,0.82,6.289333333333334,0.12280575754924898,1.2491848316269998,0.96,7.241,0.29073861521781463,-0.5307952816711368,0.49,1.4943333333333333,-0.18013173190844464,0.235934630166021,0.71,2.319,0.11238746378864059,1,-1,-1,1
-1.0345150675017205,0.55,3.1653333333333338,-0.2239011017613807,1.0630771591358776,0.85,6.856000000000001,0.24742341828974626,0.0128883509599244,0.77,2.9916666666666667,0.004373816158549492,0.2538856245971499,0.94,2.835333333333333,0.12093842019202636,-1,-1,1,1
-1.9248593603981163,0.36,1.3163333333333331,-0.4165991826195688,-1.2634151886095006,0.53,3.056333333333333,-0.29405062652182545,0.0810615401281227,0.74,3.5673333333333326,0.027509203865703144,0.4182673781821191,0.91,3.461666666666668,0.1992416703996961,-1,-1,-1,-1
0.1749701000303236,0.81,6.798000000000001,0.037868948846434554,-1.3513786305681288,0.42,1.7773333333333334,-0.31452347301927674,0.7493182245551315,0.82,4.542666666666666,0.2542901080708991,-0.2148159216866563,0.51,1.4600000000000002,-0.10232756676200527,1,-1,1,-1
-1.6211189557271104,0.49,2.7616666666666663,-0.3508603515559287,-1.7153027495303037,0.35,1.132,-0.3992241447794502,0.6581907841848569,1.0,5.046000000000001,0.22336492047955334,0.1461644578151708,0.82,2.7003333333333344,0.06962544115855103,-1,-1,1,1
-1.8748254298212053,0.52,2.802333333333334,-0.4057702903844113,-1.7421699018982042,0.47,2.1106666666666665,-0.4054772776037701,0.5001213269931695,0.73,4.417666666666666,0.1697221582528018,-0.5773646455883144,0.42,1.022666666666667,-0.27502765555542913,1,1,-1,-1
-0.5262479973615166,0.68,4.423666666666667,-0.11389636566000791,0.8528876280317581,0.87,6.508000000000001,0.19850334524747232,0.8597557660180337,0.92,4.383333333333334,0.29176840959006833,-0.3422619072783723,0.58,1.2346666666666664,-0.16303646346198375,1,1,1,1
-0.7227364000648757,0.74,6.055333333333334,-0.15642254167294722,-1.6774463103433144,0.36,1.3553333333333333,-0.3904133359802691,-0.4703619085724297,0.4,2.018333333333333,-0.1596229434221071,-1.452183858402687,0.33,0.0053333333333333,-0.691747797624434,1,-1,-1,-1
-0.4575103494618204,0.66,4.904000000000001,-0.09901940970189449,-1.224841912181284,0.56,2.889333333333334,-0.28507297910791385,0.8386603704088404,0.86,4.510000000000001,0.28460943459990984,0.0687074570863277,0.72,2.2506666666666666,0.03272879797198725,-1,1,1,1
-0.5760322769083102,0.72,5.4910000000000005,-0.12467122568001927,-1.219646111813307,0.47,2.388,-0.28386369464841055,-0.8372043924845511,0.39,1.098666666666667,-0.2841153310647447,0.9434779562409128,0.95,4.291,0.4494257352885929,1,-1,-1,1
0.43600368466765,0.81,6.300333333333334,0.09436470133282625,0.4493973418212036,0.82,5.782333333333333,0.10459393801115029,-0.6025082167912721,0.55,1.6853333333333331,-0.20446837477150484,0.5562537344135534,0.77,2.829999999999999,0.2649714727749314,1,1,1,-1
-1.604144586146973,0.55,3.5719999999999987,-0.34718657224609634,-1.853355750245801,0.32,0.9083333333333332,-0.4313549690085683,-0.3853549036218067,0.63,3.310666666666667,-0.13077479884573434,-0.6652066007530266,0.4,1.0006666666666668,-0.3168711719067617,-1,-1,1,-1
-0.782947006513087,0.67,4.7700000000000005,-0.1694539817601676,-1.2925251159448767,0.54,2.768666666666666,-0.3008257487842014,0.8174393680545333,0.81,4.622999999999999,0.2774078334574135,-0.4432657633569878,0.5,1.2243333333333333,-0.2111496514647821,1,1,1,1
1.4954952914473365,0.91,9.149666666666668,0.3236714997710354,-1.6462102449704763,0.32,0.8219999999999998,-0.3831433706705528,-0.3499556828147332,0.56,2.585333333333333,-0.11876164957260595,-0.3914622692114469,0.5,1.469,-0.18647305643373385,1,-1,-1,1
-0.9732803355973704,0.59,4.078999999999999,-0.21064800920608645,-1.042064034906217,0.61,3.701333333333333,-0.2425327676147982,-0.980293772798594,0.36,0.901,-0.33267442490696153,0.8022586024839966,0.83,3.8813333333333326,0.3821558945049723,-1,1,-1,1
-2.012956497699514,0.32,0.9043333333333337,-0.43566613168918567,-1.3793870555699468,0.51,2.8319999999999994,-0.3210422286856056,0.4425217317565986,0.85,4.474333333333333,0.15017504620138528,0.153581509697616,0.78,2.78,0.07315855390791812,-1,-1,1,-1
-2.025331810684812,0.38,1.19,-0.43834453270923224,1.110233155065275,0.9,7.949333333333334,0.25839863077121167,-0.7235123470628511,0.5,1.8493333333333333,-0.2455325746740938,0.0662904296238413,0.6,2.258,0.03157744691247898,1,1,-1,-1
1.4014780239937208,0.97,8.036666666666667,0.30332325117732994,1.2380381237341131,0.9,6.776666666666666,0.28814430064164864,-0.89192640277008,0.31,0.4346666666666667,-0.3026859002212942,0.3746244382622898,0.75,2.653000000000001,0.17845235546776697,1,1,-1,1
-1.3832517914051787,0.51,2.9756666666666667,-0.2993785299395922,1.6172904219055146,0.93,8.807333333333334,0.37641249378398345,-0.9881835802386774,0.34,0.99,-0.33535192549463044,-1.2757089342163292,0.31,0.0046666666666666,-0.6076839654619361,-1,1,1,-1
-2.162146097158443,0.36,1.343,-0.4679553817344855,-1.8792356749394523,0.36,1.3273333333333333,-0.43737833182636165,-1.2752199840957457,0.32,0.6029999999999999,-0.4327611646739263,0.7903729730837785,0.97,4.832000000000002,0.37649417480370484,-1,-1,-1,1
-0.9066058317536037,0.66,4.680666666666666,-0.19621758152167967,-1.6669781479691654,0.44,1.7216666666666665,-0.3879769479010356,-0.1919374748817897,0.67,2.942666666666667,-0.06513627939521002,0.7144891465943157,0.81,3.4046666666666665,0.3403469131841334,1,1,1,-1
-1.6982006520559323,0.52,3.2213333333333334,-0.36754321802720963,-1.9412691364793195,0.45,1.962,-0.45181616540282143,-1.0264941523994593,0.4,1.5016666666666665,-0.34835307669551974,-0.7070368610318973,0.4,1.0876666666666668,-0.3367970168709065,-1,1,-1,-1
-0.110160957484461,0.79,6.633,-0.02384224312114083,-1.6764381143133145,0.3,0.6663333333333331,-0.3901786857426029,-0.7595584076682877,0.51,1.7423333333333333,-0.25776523677480356,0.9574510743070416,0.9,4.091666666666666,0.45608183023983595,1,-1,1,1
1.4567055572018068,0.93,8.847000000000001,0.3152761998789042,-1.635085344814033,0.31,0.6156666666666669,-0.3805541316852314,0.965304796827112,0.86,4.760666666666666,0.32758773650842005,-0.1987512994790694,0.54,1.493,-0.09467518378896352,1,1,1,-1
-1.4433221748806084,0.57,3.8609999999999993,-0.3123796214324959,-2.018645199257068,0.39,1.308,-0.4698248769829237,-1.197270997676518,0.31,0.6616666666666666,-0.40630824316340175,0.4251857475182934,0.7,3.405,0.20253723571242105,-1,1,-1,1
0.4818320974717824,0.81,6.017666666666667,0.10428338926803464,0.4962129925012473,0.84,5.609999999999999,0.11548993762996494,0.6050673115414278,0.96,3.6923333333333335,0.20533683420470109,0.0397293900760655,0.96,2.231333333333333,0.01892509541891593,1,1,1,1
-0.2990736637213116,0.73,6.273,-0.06472880378313385,-1.4387587757995697,0.44,2.197666666666667,-0.3348605614780217,-0.498718209870427,0.39,1.888,-0.16924599366333096,-1.413968017923177,0.33,0.0196666666666666,-0.6735436815732162,-1,-1,-1,-1
1.4334181254911726,0.9,8.719,0.31023607839493633,-1.5879202723521288,0.3,0.6316666666666667,-0.36957680670734017,-0.4424251553670295,0.61,2.302333333333333,-0.150142271847665,0.7728272489992811,0.89,3.6156666666666655,0.3681362689345904,1,-1,1,1
0.030761618173094,0.74,6.017333333333334,0.006657766926055141,-0.5829728396985479,0.66,4.259666666666667,-0.13568265626696505,-0.6721035592321367,0.46,1.6219999999999997,-0.22808638721344912,0.4168582743691029,0.64,2.6826666666666674,0.19857044378218616,-1,1,-1,-1
1.608223383404379,0.94,9.291,0.34806935030171227,-0.998727821203368,0.5,2.741,-0.2324465814542287,-0.6667206104876988,0.44,1.7139999999999995,-0.2262596191286666,-0.6602448791940049,0.38,0.7993333333333336,-0.31450765578515,1,-1,-1,-1
0.5821526238078212,0.79,7.231,0.1259958583093648,-1.1789654050436975,0.56,3.1246666666666667,-0.274395558266324,-0.7775819710949363,0.41,1.4889999999999997,-0.2638817487471451,-0.6113227926050171,0.45,1.1546666666666665,-0.29120361927675087,-1,1,-1,1
1.667385647270768,0.91,9.047,0.3608738965848044,-0.924847830398579,0.6,3.5196666666666667,-0.21525155500573034,-0.871590981576021,0.38,1.2026666666666663,-0.29578483164502334,-0.6720682023581668,0.37,0.7616666666666669,-0.3201396959101567,1,1,-1,-1
-1.7284664069627893,0.37,1.3353333333333337,-0.3740936647845005,1.1664805699519034,0.93,8.050666666666666,0.27148980439074794,-0.8386622021473205,0.52,1.6246666666666667,-0.2846100562222871,0.4487608201598121,0.81,3.1726666666666667,0.21376722183590297,-1,1,1,1
-1.2097832493774048,0.59,3.424333333333334,-0.2618345647513864,1.1406593382474384,0.84,7.063666666666666,0.2654801019360706,-0.8229111971135913,0.38,0.8989999999999997,-0.2792647641407683,0.5990998299740409,0.99,3.7836666666666665,0.2853812108871384,1,-1,-1,1
-0.390711002905963,0.71,4.998,-0.08456196218794429,-0.3679733821983673,0.64,4.000666666666667,-0.08564310810436886,0.6216331289946999,1.0,4.303333333333333,0.210958642633258,0.2611945576052203,0.82,2.404333333333333,0.12442003051434357,1,-1,1,-1
-0.2647209296701467,0.69,5.066333333333333,-0.05729380815649091,-0.3190851347852428,0.72,4.690333333333332,-0.07426472678444433,1.4890415151534615,0.98,5.686333333333335,0.505324060462071,-0.9729288629862872,0.32,0.0,-0.46345467505491417,-1,1,-1,-1
1.5220829338929531,0.96,8.206333333333333,0.3294258890726695,-0.0035750386460104,0.76,4.7636666666666665,-0.0008320640460687204,0.1150185465093387,0.65,2.741333333333333,0.039032920411594126,-0.0436342608701048,0.6,1.6773333333333336,-0.02078518066649319,1,1,-1,1
1.086932248984409,0.83,8.256,0.23524580330694875,-1.3387640239338578,0.44,2.1460000000000004,-0.311587515768188,-0.9169400725339594,0.39,1.3266666666666669,-0.3111745884435552,-0.4793903164859292,0.43,1.2766666666666666,-0.2283575827625439,-1,-1,-1,-1
-1.9339345883938552,0.31,0.8973333333333336,-0.4185633430371533,-1.5856492344644253,0.55,2.9613333333333336,-0.369048239281719,0.0345637064622108,0.76,3.7416666666666663,0.011729607479952256,0.3022102711885051,0.8,3.072333333333333,0.14395786615069325,-1,1,1,1
-0.3716965047215614,0.7,4.638000000000001,-0.08044663586098366,1.1479073461888945,0.95,7.209333333333333,0.26716702266920345,0.0989683737732489,0.72,2.938333333333333,0.033586102189549695,0.1056844418140721,0.67,1.9813333333333327,0.05034278507162667,1,1,-1,-1
1.5168232279476248,0.91,7.425333333333334,0.32828752580170834,1.071068066463905,0.92,6.389666666666666,0.2492832434109484,0.5684837588319271,0.93,3.693666666666667,0.19292176772524983,-0.1763470487836247,0.62,1.3026666666666669,-0.0840029187129376,1,-1,1,-1
-2.118996545031407,0.31,0.9026666666666664,-0.4586164822198708,-1.608962800896447,0.47,2.575333333333333,-0.37447430102104245,-0.709355333468205,0.55,2.651666666666667,-0.24072822266586522,-0.4518935110940174,0.47,1.5870000000000002,-0.21525947919838193,-1,-1,-1,-1
-1.82096604992198,0.45,1.884,-0.3941134524335216,1.3550876786477302,0.92,8.151000000000002,0.3153867267789587,0.4250025192897881,0.69,3.870333333333334,0.1442296917638268,-1.205171283043751,0.34,0.0,-0.5740833545159488,1,1,1,-1
-1.8359401833453632,0.47,2.034333333333333,-0.3973543186874216,1.0395873175119157,0.83,7.177999999999999,0.241956329791288,-0.1226771349081778,0.65,2.966333333333333,-0.04163195405016279,-0.1218981581645706,0.61,1.936,-0.058066189041356304,1,-1,-1,1
-0.2886683751629997,0.73,5.062333333333333,-0.06247677706497564,1.337808055531685,0.95,7.577333333333334,0.3113650211281612,-0.727805403078277,0.42,1.1369999999999998,-0.24698947461639165,0.3216329497014549,0.72,2.5909999999999997,0.15320985928335262,1,1,-1,1
1.5949847724890605,0.93,8.202666666666666,0.3452041048714178,-0.6354072000914384,0.59,3.148333333333333,-0.14788636939611455,0.8683454107858624,0.92,4.216333333333334,0.29468340835124024,-0.0101824186691728,0.73,1.8756666666666668,-0.004850395249977371,1,-1,1,1
0.0674354579784743,0.72,5.4833333333333325,0.014595121727541755,0.1480416243127233,0.8,5.556666666666666,0.034455603172204606,0.2590718032841037,0.71,3.310333333333333,0.08791911726736644,-0.0259374496557946,0.57,1.713,-0.012355304441357608,-1,1,-1,-1
1.3333201013147151,0.88,7.224333333333332,0.2885717657123094,1.1062408032716666,0.95,6.783333333333333,0.2574694401482161,0.4476050953381545,0.81,3.5163333333333333,0.15190014647541766,-0.4056857643380679,0.44,0.7776666666666668,-0.19324841850061727,1,1,1,-1
1.3764417358403185,0.88,8.036,0.29790462299330606,0.4035155740040013,0.76,5.617,0.09391529278493141,-0.0880706749087085,0.53,2.511666666666667,-0.029887837645626008,-1.079451953265671,0.31,0.0,-0.5141969503326217,1,-1,-1,-1
0.52981755025829,0.78,6.099,0.11466892746359109,0.9931866570439424,0.88,6.621666666666667,0.23115691610317918,1.1542907717255302,0.8,4.417333333333334,0.3917223890578552,-1.2450569794843285,0.43,0.0,-0.5930829064733947,-1,1,1,1
0.4951577869949135,0.8,5.899666666666667,0.10716748120607127,0.8645866636184829,0.89,6.212333333333333,0.20122621004678165,0.5750454704606494,0.93,3.6106666666666665,0.19514856310339304,0.0410769585806054,0.89,2.103333333333334,0.019567009691526607,1,1,1,1
0.6166410583327915,0.82,6.202666666666667,0.13346022372147442,1.1058303400096268,0.92,6.696333333333333,0.25737390783195524,0.8239852220375634,0.95,4.327,0.2796292473536914,-0.4730665197615845,0.42,0.6263333333333333,-0.22534524212029095,1,1,1,-1
0.803801612167871,0.84,7.570666666666668,0.1739675643358003,-0.2943901371812671,0.63,4.326333333333333,-0.06851714706332665,-0.4869130157598924,0.5,2.1256666666666666,-0.16523975974589483,-0.6440937660197188,0.37,0.7283333333333333,-0.306814072839128,1,-1,-1,-1
-0.6215825076256296,0.66,5.005,-0.13452970639574452,-1.579602662496133,0.36,1.2143333333333337,-0.3676409439669124,0.9876370921296668,0.95,5.1690000000000005,0.33516646821393736,-0.0622470112578126,0.69,2.0936666666666666,-0.029651364527393743,-1,-1,1,1
-1.8248023339720696,0.36,1.3260000000000003,-0.3949437431199192,0.154646376552388,0.82,6.625333333333335,0.0359928108546865,-0.9590669749367888,0.38,1.0896666666666668,-0.32547085698962946,0.3500876175436622,0.73,3.144000000000001,0.16676424063671122,-1,1,-1,1
1.4283022552485471,0.94,8.736333333333334,0.30912884562494075,-1.4677629009622446,0.35,1.0143333333333333,-0.3416110590600466,1.1994136091777232,0.95,5.247000000000001,0.4070353640211908,-0.4272922739664342,0.46,0.9640000000000002,-0.20354067961018055,1,-1,1,-1
-1.7670892845735249,0.49,2.8106666666666658,-0.3824528517329538,-1.793602716380359,0.32,0.94,-0.4174478882617784,-0.56657872685419,0.57,2.4963333333333337,-0.19227527232233219,0.5491833357356501,0.81,3.6390000000000007,0.2616034882835282,-1,-1,-1,1
-1.3066285872889782,0.54,2.6933333333333342,-0.2827948953836113,1.1086154747057977,0.92,7.157333333333333,0.2580221275223154,0.4515753430584683,0.99,3.922333333333333,0.15324749755908607,0.0422540869821554,0.88,2.232333333333333,0.020127734819121015,1,1,1,1
-0.6238651862249283,0.66,4.149,-0.13502374874409268,1.0621329334828091,0.87,6.670333333333334,0.2472036566885197,0.6284211797053505,0.9,3.894333333333335,0.21326224888789955,0.0116072163946734,0.79,2.0466666666666664,0.005529097662879442,1,-1,-1,-1
-1.7752019774410035,0.48,2.6213333333333333,-0.3842086897370021,-1.499070690598618,0.44,2.176333333333333,-0.34889771766648714,-0.9420176670408285,0.4,1.227,-0.3196849702924632,0.8815676878466037,0.92,4.423000000000001,0.4199347782280956,-1,-1,-1,1
1.2227531462411658,1.0,9.178666666666668,0.26464165213827234,-1.321675644522764,0.46,2.026,-0.30761032068823563,-0.8002449743164413,0.41,1.2970000000000004,-0.2715727101431916,0.1865132230762691,0.56,2.2199999999999998,0.08884557595396915,1,1,1,-1
-1.100765666922462,0.61,4.437333333333333,-0.23823978339941418,-1.7633268051189182,0.34,1.0616666666666668,-0.41040139178523694,0.3458628500297349,0.74,4.376666666666667,0.11737269778001976,-0.6567066499163896,0.4,0.8899999999999999,-0.3128222202281312,-1,-1,1,-1
-1.9396854709326616,0.33,1.0286666666666668,-0.41980801213573743,-1.6713671978853315,0.51,2.4770000000000008,-0.38899846710495195,0.7268304915186343,0.92,4.786,0.24665862670993868,0.1147774445330176,0.91,2.9650000000000007,0.05467423702120434,-1,1,1,1
-1.9246667899067704,0.32,0.9393333333333336,-0.4165575044009197,-1.4397269418529328,0.59,3.3296666666666663,-0.3350858950319755,0.8501586175084697,0.87,4.922333333333333,0.28851150237535533,-0.0203662492419227,0.72,2.3720000000000003,-0.009701463060239906,-1,1,-1,-1
1.4756732421063896,0.96,7.946,0.3193813943622042,1.2692317366165673,0.94,6.953999999999999,0.2954043854453307,-0.8032897219488908,0.36,0.6903333333333332,-0.2726059816947595,0.3661597696284389,0.74,2.545666666666667,0.17442021046683878,1,1,-1,1
1.1708835316750532,0.83,7.7206666666666655,0.25341546103277507,-1.0843053585707616,0.49,2.430666666666667,-0.25236412614258436,0.3862054160135413,0.77,3.833666666666666,0.13106343040562765,-0.0225220451092851,0.56,1.757333333333333,-0.010728376446411335,-1,-1,1,-1
-1.5456017265625976,0.57,3.9133333333333336,-0.33451608423391316,-1.921895892876167,0.31,0.807,-0.44730718492623184,-1.2282907574445234,0.33,0.8410000000000001,-0.4168351699152802,-0.0336809350599467,0.61,2.681666666666666,-0.01604391380253797,-1,-1,-1,1
-1.0012214444683067,0.61,3.5793333333333326,-0.21669533056192253,0.5563915203645919,0.84,6.187666666666667,0.1294960489866387,0.0495420213173396,0.74,2.852999999999999,0.016812677901056658,0.3126312688225541,1.0,3.0020000000000007,0.14892190849332884,1,1,1,1
1.6695549357061648,0.92,8.875,0.3613433977897472,-0.7403278326966034,0.56,3.256666666666667,-0.17230587774995218,0.4184379550036854,0.6,3.397333333333333,0.14200192830225816,-1.1793148390567465,0.34,0.019,-0.5617666371258494,1,-1,-1,-1
-0.2939721713175407,0.67,5.100666666666667,-0.06362468282277894,-0.441690692384169,0.69,4.578666666666666,-0.10280027183096277,-0.4960593637535651,0.53,1.9993333333333336,-0.16834368240992176,0.489242554249865,0.75,2.9960000000000004,0.23305069633452039,-1,1,-1,1
-1.7734420788912544,0.33,1.0006666666666668,-0.3838277931829977,-0.2253713876198739,0.79,5.710999999999999,-0.05245353888981951,0.6396037518873112,0.94,4.511333333333334,0.2170571886017303,0.0429089125542914,0.84,2.499000000000001,0.020439660987926857,-1,1,1,1
1.2255964383305615,0.87,7.3916666666666675,0.26525702860928163,0.5495180020102541,0.84,5.903333333333332,0.1278962879605529,-0.5099531619234146,0.52,1.6886666666666663,-0.17305870911332782,0.2943594390598005,0.66,2.2753333333333328,0.14021812217603974,1,1,-1,-1
1.6120483407116204,0.93,7.751666666666667,0.3488971895301439,1.0042450691983626,0.9,6.312666666666667,0.23373068049327064,0.086931172332636,0.76,2.8463333333333325,0.029501133807762495,0.0305429042012423,0.63,1.6543333333333332,0.014549112766962524,1,1,1,-1
1.801425202129094,0.9,8.760333333333334,0.3898842077491068,-0.790763533710209,0.56,3.148333333333333,-0.1840444175552561,0.2823470386039748,0.67,3.452,0.09581784695378176,-0.5567534141319133,0.39,0.7530000000000001,-0.26520949521450954,-1,-1,-1,-1
-1.306591512860637,0.58,3.948666666666667,-0.2827868713290435,-1.7087416960611015,0.36,1.2726666666666668,-0.3976971076655577,-0.3863370912410562,0.58,2.7066666666666674,-0.1311081159701018,0.3153782413050887,0.7,2.9653333333333336,0.15023042886692556,-1,-1,-1,1
-1.6575849832318916,0.41,1.82,-0.3587527293391723,-0.7883327742230692,0.67,4.325000000000001,-0.18347867609784654,0.7591330011396629,1.0,5.108666666666668,0.2576208699776363,-0.1199346444117508,0.6,1.7326666666666664,-0.05713086924265507,-1,1,1,-1
-2.0512273747930294,0.44,1.87,-0.44394913482350035,-1.3178669800746836,0.49,2.644,-0.3067238819488043,1.0330986577491883,0.97,5.665333333333334,0.3505943946350834,-0.3943612033271768,0.5,1.3006666666666669,-0.18785396373304802,1,-1,-1,-1
-2.094340890053889,0.32,0.9236666666666664,-0.4532802348441354,-1.3405179889026613,0.61,3.8933333333333335,-0.3119957382611767,0.1815188557216176,0.63,3.939666666666667,0.06160059628305482,-1.270406135530865,0.3,0.0,-0.6051579772472272,-1,1,-1,-1
-1.8609042082525,0.46,2.037,-0.4027573068668056,-0.1758759637415545,0.77,5.707999999999999,-0.04093384169716405,-0.97913397948885,0.35,0.7906666666666667,-0.33228083516576734,0.8884770235088766,0.91,4.154999999999999,0.4232260403501539,1,1,-1,1
-1.5082258722838704,0.52,2.599,-0.32642679175749795,-0.0288331097104235,0.79,5.553,-0.006710694988758032,0.7428181089753272,0.97,4.583,0.25208421604919745,0.0532829226333322,0.71,2.048666666666666,0.025381320808194746,1,1,1,-1
-1.4049922966915085,0.58,3.4696666666666665,-0.3040838486337061,0.6472449748345133,0.83,6.9623333333333335,0.15064152471734862,-0.8913406945983846,0.39,1.2683333333333335,-0.30248713314290526,-0.5153859314021021,0.42,1.1356666666666666,-0.24550409434117287,1,1,-1,-1
-0.7643726598858835,0.68,4.792333333333334,-0.1654339178626239,-1.0766548931350357,0.51,2.699000000000001,-0.25058353637697084,0.810947722203252,0.86,4.492000000000001,0.2752048157394601,0.1174980227693405,0.74,2.366,0.055970184495315066,1,-1,1,1
1.5008513201352889,0.91,8.832666666666666,0.32483071026682264,-1.443791004847672,0.37,1.2799999999999998,-0.33603177591151634,-0.839136745838463,0.37,0.9130000000000004,-0.284771098303676,0.8320027410178188,1.0,4.193666666666667,0.3963245152370876,1,-1,-1,1
-1.5621558044598374,0.4,1.5976666666666668,-0.3380988994062301,0.8805365637525444,0.99,7.828666666666668,0.20493843241806972,-0.4506814765431599,0.63,2.193,-0.15294415325845373,0.4916186991192339,0.93,3.2620000000000005,0.2341825729703277,-1,1,1,-1
-1.869386274627518,0.38,1.5520000000000005,-0.4045930887381765,-0.5019041995004994,0.67,4.964333333333333,-0.1168145243524321,-1.045783185661611,0.37,0.9856666666666666,-0.3548990410029111,0.7699793631914038,0.81,3.927000000000001,0.36677967849730797,-1,-1,-1,-1
-1.9625586117913008,0.43,1.7280000000000002,-0.4247584682478559,-0.1151286063955705,0.78,5.923333333333332,-0.02679533944693276,-0.7787102061316349,0.52,1.917,-0.2642646288106612,0.2713471450644098,0.62,2.5529999999999995,0.12925621566710288,1,1,1,-1
1.2696519205310262,0.88,8.053666666666667,0.27479199945038685,-0.2327970513685207,0.65,4.320666666666666,-0.05418180771016918,-0.8912299544999033,0.36,0.87,-0.3024495521650406,0.2771702270871552,0.66,2.569333333333333,0.13203004085549963,1,-1,-1,1
0.1785760575735935,0.76,6.542666666666666,0.03864938974304967,-0.6890956859893254,0.58,3.738,-0.1603819710460021,-0.8772357779899234,0.45,1.5493333333333337,-0.2977004608704858,-0.214757434502087,0.48,1.6226666666666667,-0.10229970639096413,-1,-1,1,-1
1.4421132288364786,0.99,7.796666666666669,0.31211796806489017,0.3684633295516368,0.82,5.059333333333333,0.08575713976038382,0.630596307418442,0.98,3.5496666666666665,0.2140004045113777,0.0469840311668137,0.99,2.140333333333333,0.022380843785793317,1,1,1,1
-1.5570943543163698,0.51,3.06,-0.33700344483119965,-1.0132552638872436,0.57,3.6910000000000007,-0.2358277372781151,-1.0572788199821916,0.37,1.092,-0.35880022210051415,0.2919227146141709,0.61,2.807333333333333,0.13905738845838506,-1,-1,-1,-1
-1.699092505070023,0.39,1.5613333333333332,-0.3677362426420626,-0.2988510003788072,0.78,5.548333333333335,-0.06955538028221685,0.9178429451111736,0.92,4.991666666666666,0.31148098905908855,-0.2417494551344647,0.57,1.5499999999999998,-0.11515735572912592,-1,1,1,-1
-0.4602443766473536,0.7,4.799333333333333,-0.0996111378635391,1.4472877821723928,0.93,7.720999999999999,0.3368456252085737,-0.4796773577581303,0.53,1.979,-0.16278425259961593,-0.2206515974268397,0.49,1.3929999999999998,-0.10510739096784823,1,1,-1,-1
-0.9612637870752176,0.55,3.177,-0.20804725592757067,0.9920883296920008,0.99,7.6223333333333345,0.23090128846083624,0.2079757053019419,0.76,3.3723333333333323,0.0705790448494038,-0.1785282077628047,0.59,1.5653333333333328,-0.08504191381771457,-1,1,1,1
1.0276986215750394,0.85,6.748666666666668,0.22242581174287332,1.1459912416506226,0.95,6.848333333333333,0.2667210633796208,-0.1451238662794125,0.63,2.2076666666666664,-0.04924952100526858,0.2086312612329655,0.77,2.25,0.09938150368387595,1,-1,-1,1
1.528025505317121,0.95,7.919666666666666,0.3307120455830624,0.583759186637228,0.8,5.409999999999999,0.135865672754393,-0.0860333983611099,0.69,2.4250000000000003,-0.029196463465094465,0.332113807618732,0.81,2.424666666666667,0.15820241607259122,1,-1,1,1
-1.5989606938977303,0.47,2.4590000000000005,-0.3460646174070811,-0.5040619631619094,0.64,4.492666666666667,-0.11731672803198574,-0.7253823724625574,0.47,1.583333333333333,-0.24616719017576397,0.7782838514664974,0.95,4.090999999999999,0.37073552158250284,-1,-1,-1,1
-1.7552458750836548,0.43,2.0476666666666667,-0.37988957110351174,-0.7365074855750038,0.67,4.6306666666666665,-0.1714167199538728,-0.4073984123734906,0.62,2.910000000000001,-0.13825552737873573,-0.2518538064975264,0.49,1.6093333333333335,-0.11997056361694089,-1,1,1,-1
1.28890722533517,0.98,8.848000000000003,0.27895944378815807,-1.3924128894289798,0.37,1.211,-0.32407389605968034,0.1493881015607265,0.71,3.2173333333333343,0.05069664028649099,0.2987782630792068,0.71,2.476666666666667,0.1423230290484219,1,-1,1,1
1.62919147845001,0.94,8.354333333333333,0.3526074954965345,-0.3493825849122949,0.69,4.110333333333334,-0.08131623627411458,-0.1273699006590019,0.61,2.41,-0.04322450027528222,0.3124497183338177,0.66,2.261333333333333,0.14883542691593463,-1,1,-1,-1
-1.1783602933458863,0.58,3.8129999999999993,-0.25503366382971404,-1.3683120780204,0.44,2.0706666666666664,-0.3184646088211939,0.9917810415675028,0.92,5.134,0.33657276705447775,-0.0214505363983095,0.67,2.12,-0.010217963259634795,-1,-1,1,1
0.9569919028433248,0.86,8.139999999999999,0.20712268787035742,-1.4184164319561685,0.46,2.095666666666667,-0.33012603002232666,-0.7780628194247177,0.41,1.4186666666666663,-0.2640449303831161,0.1660183674846176,0.57,2.3340000000000005,0.07908285125755923,1,1,-1,-1
1.6086473280365643,0.91,8.009000000000002,0.3481611050505931,0.2407251886727754,0.81,5.369666666666666,0.0560270235683329,-0.6778752335000031,0.4,0.9979999999999998,-0.23004507395725163,0.6120079662082092,0.84,3.1103333333333336,0.29153000173049876,1,1,-1,1
-1.053451917375662,0.54,3.047666666666666,-0.2279996225890228,1.1863187545832563,0.92,7.413999999999999,0.2761069964844453,-0.3250953270264696,0.66,2.338,-0.11032499028298068,0.4490570244541447,0.9,3.027,0.21390831875490937,-1,1,1,1
-0.4844051128216291,0.69,4.763999999999999,-0.10484026948155427,1.5006709325300909,0.91,7.722666666666666,0.3492701622490586,-0.5733684396166931,0.5,1.789333333333333,-0.19457944261416293,-0.1444582264168059,0.51,1.5663333333333331,-0.06881267781234855,1,-1,-1,-1
-1.6459635886738382,0.5,2.8843333333333336,-0.3562374996172547,-1.3610806161445992,0.48,2.602333333333333,-0.3167815390635885,-1.0620292717088708,0.35,0.8413333333333334,-0.3604123447519818,0.9497519349951188,0.93,4.540000000000001,0.4524143451401982,-1,-1,-1,1
-2.143124696795668,0.31,0.873,-0.4638385615623496,-1.6885125220327706,0.44,2.220333333333332,-0.39298891565498323,0.546022913307838,0.74,4.937999999999999,0.185299410963441,-1.343903986127169,0.32,0.0043333333333333,-0.6401686792226963,-1,-1,1,-1
-0.8796346021554164,0.63,3.987333333333333,-0.1903801720797111,-0.4758317896881241,0.69,4.306666666666668,-0.11074636203383555,0.8398187861913837,0.92,4.247333333333333,0.28500255686076087,0.1309254300213989,0.97,2.681333333333334,0.06236633009400971,1,1,1,1
-1.6820394853482563,0.48,2.6800000000000006,-0.3640454410056178,-1.6180189459812344,0.41,1.776333333333333,-0.376582052423798,1.274338412852492,0.88,5.749,0.43246199292102744,-0.5358705908272232,0.47,1.1606666666666663,-0.25526196209353896,-1,-1,-1,-1
-0.8170366885575255,0.7,5.323666666666667,-0.1768320447852692,-1.547312149486215,0.39,1.582,-0.36012556369692555,-0.8717614890445926,0.4,1.2820000000000005,-0.2958426953952821,0.6766000587996377,0.78,3.658,0.3222984457780872,1,-1,-1,1
1.0462700203744555,0.87,8.377666666666666,0.22644523763918326,-1.5533236099051326,0.37,1.3030000000000002,-0.36152468705592156,-0.9589429636279312,0.36,0.9476666666666668,-0.32542877226768085,0.7378597374413212,0.74,3.52,0.351479494402451,1,-1,-1,-1
1.4683578237062758,0.97,8.557333333333332,0.31779811124619656,-1.0292823279241643,0.55,2.614,-0.239557918982317,-0.1764819793165477,0.64,2.419666666666667,-0.05989127198876662,0.5806984435020772,0.82,2.9420000000000006,0.27661571022992953,1,1,1,1
1.6208337368426564,0.87,8.921999999999999,0.3507986213554913,-1.2507289743156895,0.45,2.2060000000000004,-0.2910980031127378,-0.6004951336193876,0.48,2.008666666666666,-0.2037852109025917,-0.4436002336345979,0.43,1.2156666666666665,-0.2113089763853621,-1,-1,-1,-1
1.5391915161620693,0.92,8.672666666666666,0.33312871616525214,-1.412764939409045,0.37,1.2009999999999998,-0.32881068654755485,0.5276394410216909,0.81,3.903333333333334,0.1790607596118899,0.1689890896310735,0.73,2.3286666666666664,0.08049795478613403,1,-1,1,1
1.7866055585517069,0.89,8.911,0.3866767778827628,-1.352877564499531,0.5,2.298666666666666,-0.3148723389072425,-0.5364082607301806,0.49,1.911333333333333,-0.18203656353371486,0.1350259448131301,0.57,2.156333333333333,0.06431961036213393,-1,1,-1,-1
-1.032807577119037,0.56,3.509333333333333,-0.22353154795792277,-0.460403409456223,0.7,4.6466666666666665,-0.10715551959794514,-0.0700414160757705,0.71,2.963666666666667,-0.023769392868991997,0.5891048344907479,0.9,3.3189999999999995,0.280620094673907,-1,1,1,1
0.8347565225687328,0.84,7.402666666666666,0.18066716568661992,-0.3028942673664216,0.64,4.240666666666667,-0.07049642104349783,-0.3035563491765409,0.56,2.4166666666666665,-0.10301548035020568,-0.2546989913281765,0.47,1.3660000000000003,-0.12132586744369014,1,-1,-1,-1
-2.1858466545978827,0.33,1.069,-0.4730849164215582,-1.924962005466067,0.36,1.3246666666666669,-0.44802080016228013,-1.263590325021564,0.31,0.5996666666666666,-0.4288145006720503,0.8252375586456404,0.94,4.836000000000001,0.39310192053642107,-1,-1,-1,1
-1.298925510317844,0.57,3.0866666666666664,-0.28112771094621614,0.3565604699281612,0.83,6.066333333333334,0.08298683641019501,0.8423804037784852,0.96,4.678999999999999,0.2858718724488704,-0.1741501267806189,0.58,1.4713333333333334,-0.0829564148915802,1,1,1,-1
-0.2839857849756244,0.72,4.888666666666666,-0.061463319518550275,0.9589349786502356,0.89,6.670666666666665,0.22318508896203298,1.3234340055142475,0.99,5.182333333333332,0.44912316991452006,-0.9961363194707706,0.36,0.0,-0.4745095472177713,1,1,1,-1
-1.382398595879048,0.55,3.5643333333333334,-0.2991938720024392,-1.466977851302162,0.44,2.143333333333333,-0.3414283445047055,-0.0587840472433471,0.63,3.326,-0.01994907001658779,-0.2251622548598204,0.56,1.9106666666666663,-0.107256042687841,-1,-1,-1,1
-1.63727832133147,0.57,3.575666666666665,-0.35435773876297877,-1.6853982390429807,0.37,1.4099999999999997,-0.39226408911136545,-0.1457104353643159,0.65,3.4590000000000005,-0.04944858024485893,-0.3130047091704895,0.48,1.5766666666666669,-0.1490997968073558,1,-1,1,-1
-2.031505984555867,0.33,1.0593333333333337,-0.43968081516235685,-1.9530002740964656,0.45,1.8796666666666668,-0.4545465017144595,0.1564895412425575,0.77,4.129666666666667,0.05310659883944611,0.0265030681744153,0.68,2.5173333333333336,0.012624736829197142,-1,1,1,1
0.1278560783005113,0.79,6.141000000000001,0.027672015321638828,-1.02668392874684,0.59,3.029333333333333,-0.23895316061552313,0.9593683309019267,0.88,4.458666666666667,0.3255731257433198,0.0367833448366239,0.71,2.0409999999999995,0.017521746735280744,1,1,1,1
-0.7161254597461255,0.58,3.455,-0.15499172943294623,0.8615906971340843,0.99,7.166333333333332,0.20052892080274037,0.5285459844304432,0.83,3.444000000000001,0.1793684059680418,0.0339340686871976,0.97,2.4526666666666666,0.016164494008785474,-1,1,-1,1
1.233509267927305,0.99,9.344666666666663,0.26696961001134806,-1.2873689766030965,0.42,1.867,-0.2996256951378993,-0.9423456993005987,0.35,0.9386666666666666,-0.3197962919660248,0.194515957758997,0.56,2.331,0.09265767871197585,1,-1,-1,-1
-1.2142800660414492,0.58,4.0233333333333325,-0.26280781515355783,-1.557701481808193,0.51,2.6506666666666674,-0.3625436046592028,-0.7263907310439932,0.53,2.3746666666666667,-0.24650938872938885,-0.8040842429835325,0.35,0.6496666666666665,-0.38302553837788866,-1,1,1,-1
-1.052471030506573,0.64,4.3693333333333335,-0.22778732829037843,-0.9068574630484458,0.62,3.868,-0.21106442884296303,0.3028052376899395,0.63,3.653666666666667,0.10276058167719587,-1.2459995311831018,0.33,0.0,-0.593531890985928,1,1,1,-1
-1.4408662658403415,0.44,1.9963333333333333,-0.31184808665140334,0.6878527704590001,0.87,6.7363333333333335,0.16009269156471923,0.5630929455758253,0.94,4.074333333333333,0.19109233072430404,0.0264565529589457,0.92,2.4660000000000006,0.0126025793057741,-1,1,1,1
-0.5345433373430097,0.73,5.517000000000001,-0.11569173415650248,-1.4677855447461636,0.39,1.4726666666666668,-0.3416163292348144,1.0531985553632914,0.89,4.872666666666666,0.3574155354655214,0.1676614960147389,0.76,2.483,0.0798655555517493,1,-1,-1,-1
-2.2385356413099986,0.32,0.966,-0.4844884450371662,-1.9132898145905093,0.38,1.5746666666666664,-0.4453041832727701,-1.3440217402044912,0.31,0.6433333333333332,-0.4561098640956541,0.5511418987029,0.73,3.873333333333333,0.2625364497754663,-1,-1,-1,-1
-2.0999669727555816,0.38,1.2166666666666663,-0.454497893392649,-0.3976621672520739,0.75,5.511,-0.09255295525867002,-1.046142947084964,0.42,1.149333333333333,-0.35502113034789995,0.6363604707798762,0.8,3.604999999999999,0.3031303175628335,1,1,1,1
-0.5952295338223994,0.68,4.629333333333332,-0.12882610665651478,-0.3725860027438283,0.64,4.050000000000001,-0.08671666173387131,0.7927211521177542,0.89,4.114000000000001,0.26901941102765725,0.1083434137549566,0.97,2.6780000000000013,0.051609386386197935,1,-1,1,1
-1.4037826166019935,0.46,2.2066666666666666,-0.303822036395944,1.03960097680251,0.95,7.688333333333333,0.2419595088910751,0.0310567534075745,0.71,3.113,0.010539480986241948,0.1084323833515634,0.67,2.173,0.051651767054563154,-1,1,-1,-1
-0.7829127173055346,0.66,4.630333333333335,-0.16944656051364282,-0.8560724261272412,0.56,3.3023333333333325,-0.19924458366518757,0.3013239600735873,0.77,3.731,0.1022578923887179,0.2457534669419616,0.72,2.522333333333334,0.11706466679960206,1,-1,1,1
-1.107476506441441,0.6,4.346000000000001,-0.23969221692043752,-1.5420517666818034,0.42,1.9513333333333336,-0.3589012481486185,-0.4480446670483489,0.56,2.775,-0.1520493203964932,-0.5536600452104457,0.42,1.162333333333333,-0.26373596889324963,-1,-1,-1,-1
-1.4589740900709305,0.48,2.5943333333333327,-0.3157671806531188,-0.2624166933572027,0.75,5.451,-0.06107556232278379,-0.5169601366589447,0.58,2.3833333333333333,-0.17543660985610754,0.0548003653243274,0.62,2.255666666666667,0.02610415465147394,-1,1,1,1
-0.235974091232352,0.71,4.843999999999999,-0.05107210196721113,1.118331715849357,0.97,7.307333333333334,0.2602835114453987,-0.4212052894344107,0.56,1.839666666666667,-0.14294105636347038,0.4188678605774978,0.8,2.7116666666666664,0.19952771019562962,1,1,-1,1
1.5932923850310443,0.91,8.463333333333331,0.3448378198086279,-0.2131720502624894,0.65,4.241333333333333,-0.04961423251972744,-0.4790780787626352,0.51,1.918,-0.16258088009974173,-0.0207145522955212,0.53,1.7476666666666665,-0.009867377223820847,1,-1,-1,-1
1.3563078257084171,0.99,9.003333333333332,0.29354702125031373,-0.7625955524851835,0.54,3.0409999999999995,-0.17748852634724419,-0.4333448625420559,0.51,2.0636666666666663,-0.1470607657957485,-0.2168976923956846,0.47,1.416666666666666,-0.10331921826315428,1,-1,1,-1
-0.1951452855234432,0.7,5.372333333333333,-0.04223548385598113,-1.0755119574277443,0.56,2.9500000000000006,-0.2503175264668216,0.4398697940883131,0.81,3.7563333333333326,0.1492750794126875,0.4446323300864332,0.87,2.973333333333333,0.21180061554204466,-1,1,1,1
-1.854241368934308,0.38,1.5473333333333334,-0.4013152620759019,0.0281887167532284,0.8,6.513000000000001,0.006560717250245947,-0.8332720041473811,0.45,1.7926666666666664,-0.282780828015884,-0.69723261975931,0.39,0.9183333333333332,-0.33212676642813493,-1,1,-1,-1
-0.228217593198539,0.77,6.175666666666667,-0.04939335555728721,-1.3386038469520605,0.42,1.8453333333333333,-0.3115502357494922,-0.7366785839194074,0.51,1.6980000000000004,-0.2500006947376736,0.9672072933659956,0.89,3.9833333333333343,0.4607292053005919,1,-1,1,1
1.591285539090098,0.91,8.531666666666668,0.3444034761906771,-1.3864716370339225,0.47,1.871333333333333,-0.32269111310373566,-0.4883747578074124,0.58,1.958,-0.16573581940526896,0.8330465132479175,0.93,3.617666666666667,0.39682171615087997,1,1,1,1
-2.098701901556882,0.38,1.5890000000000002,-0.45422409280327775,-1.9155524238353303,0.34,1.1036666666666668,-0.4458307889935276,0.4912426859648064,0.78,5.014333333333332,0.16670908515162963,-0.926942010306235,0.36,0.555,-0.4415488372527395,-1,-1,1,-1
-1.5546191193499057,0.58,3.535333333333333,-0.3364677273211126,-1.6210959231650377,0.48,2.217,-0.37729819631445877,0.0591000079560632,0.64,3.414666666666668,0.02005629506617261,-0.2582019847949071,0.54,1.7516666666666665,-0.12299451842178943,1,1,-1,1
0.0206289020152903,0.78,6.463,0.004464733317519692,-1.2636798635313693,0.54,2.7996666666666656,-0.2941122276702854,0.1933753376082885,0.63,3.430666666666667,0.0656242353211847,-0.6418250351449262,0.38,0.7443333333333333,-0.30573336286087044,1,1,-1,-1
-0.5159892555563008,0.65,4.863666666666666,-0.11167605619808746,-0.7572355853582602,0.65,4.119000000000001,-0.17624103327765173,-0.9286378899101544,0.36,0.8736666666666669,-0.3151443827810042,0.9032528715930086,0.86,3.9596666666666662,0.43026451575468994,-1,1,-1,1
-0.3825662920736743,0.74,5.666666666666666,-0.0827991945046459,-1.2697279148990217,0.45,2.072,-0.2955198673044516,1.0779951071682432,0.9,5.004333333333333,0.36583054210974175,-0.0394380230624531,0.62,1.8806666666666667,-0.01878630273863612,1,-1,1,-1
-1.8223357132188305,0.39,1.604666666666667,-0.39440988999237464,-1.1963254007404849,0.61,3.6456666666666666,-0.2784359700462985,-0.2739791587007607,0.61,2.6053333333333333,-0.09297810675371398,0.5562274952043342,0.98,3.84,0.2649589737273185,-1,1,-1,1
1.4090143726424067,0.9,8.439666666666666,0.30495435044181296,-1.5571789300662626,0.3,0.5783333333333337,-0.3624219845706603,0.7950792326094485,0.88,4.198333333333333,0.2698196538663108,0.157118501665793,0.96,2.7926666666666664,0.0748434000725718,1,-1,1,-1
-1.8300466686517392,0.36,1.3123333333333336,-0.3960787795729107,-0.3093068941658252,0.77,5.7476666666666665,-0.07198891293770292,0.2016102045286478,0.7,3.799666666666666,0.06841883597349216,-0.406967175842772,0.47,1.308,-0.19385881888559653,-1,1,-1,-1
-1.31166879725109,0.63,4.218666666666667,-0.2838857529255423,-1.7194586483793393,0.32,0.8433333333333335,-0.40019139978108204,0.0544152985649999,0.68,3.2376666666666667,0.018466482863164338,0.5986734624980898,0.95,3.755666666666667,0.2851781107350735,1,-1,-1,1
0.2909183659296204,0.8,6.150333333333333,0.06296374475391987,1.1126490270016791,0.88,6.910666666666667,0.25896090726028725,0.4564720349851883,0.66,3.4380000000000006,0.15490924857278227,-1.0252022202576525,0.32,0.001,-0.4883550893913439,1,1,-1,-1
-0.0163209814692333,0.75,6.310000000000001,-0.003532365885799277,-1.6371034681614738,0.3,0.6706666666666669,-0.38102383510502835,0.4385669302470929,0.82,3.983000000000001,0.14883293697422986,0.46736497221459,0.91,3.2596666666666674,0.22262930988081364,-1,-1,1,1
-0.963035610821112,0.57,3.5333333333333328,-0.20843073346336988,-0.3653073228200192,0.72,4.728,-0.08502260232161785,0.4349238538170157,0.82,3.621666666666667,0.14759661538380695,0.2395272011281015,1.0,2.998333333333333,0.11409878500767838,-1,1,1,1
0.7385361303002584,0.84,7.403666666666667,0.15984209264747076,-1.134911535914127,0.48,2.329999999999999,-0.2641423430643461,-0.0775405006639271,0.63,2.794,-0.02631429698030906,0.4676838517903308,0.71,2.765,0.22278120817037922,1,-1,-1,-1
-0.458144070984896,0.63,4.1546666666666665,-0.09915656666720499,1.0400815277876898,0.96,7.304000000000002,0.24207135361127616,0.4267853171506957,0.81,3.696,0.14483470555618172,-0.2191777164030497,0.54,1.328,-0.10440530772524241,-1,1,1,-1
-1.6336669336093663,0.35,1.1803333333333337,-0.3535761226074797,0.9486934359904486,0.93,7.596333333333334,0.2208014449605905,0.5850681191035658,0.91,4.270666666666667,0.1985498688811579,-0.1296667797753112,0.75,2.0266666666666664,-0.06176677203483371,-1,-1,1,1
-0.8061694369176671,0.66,4.524333333333333,-0.17448003494827527,-0.5797713741517891,0.62,3.9453333333333336,-0.13493753862210872,0.8545013268497175,0.82,4.489,0.2899852527680701,-0.0521939764730678,0.6,1.8356666666666668,-0.024862601292249268,1,-1,-1,-1
-1.4850577949441552,0.5,2.822,-0.32141250225605816,-0.7819084992009726,0.64,4.208333333333333,-0.18198347316517077,-0.2013613022212697,0.61,2.8596666666666675,-0.0683343679963789,0.1819091117256603,0.66,2.533,0.08665240745924116,-1,1,-1,1
-1.2497917938701495,0.57,3.082333333333333,-0.2704936529301865,1.2201849818852324,0.91,7.393999999999999,0.28398911270867455,-0.1270918735147481,0.7,2.7706666666666666,-0.04313014843618086,0.2146572898861074,0.75,2.418666666666667,0.10225200250199236,1,1,1,1
0.9618800952163422,0.85,7.735666666666665,0.20818064409769713,-1.0090365656917744,0.51,2.691,-0.2348458661888103,-0.9101104075456198,0.33,0.666,-0.30885685988569983,0.9484760549717524,0.96,4.203333333333332,0.4518065796764177,1,-1,-1,1
1.2073021031812994,0.83,7.11,0.2612975678681214,-0.1719228733540339,0.74,4.552333333333333,-0.0400137888787179,-0.0673223680235581,0.69,2.492,-0.022846651368266375,0.4502439722801248,0.96,2.978,0.21447372136544382,-1,1,1,1
-0.096125453042891,0.7,4.990666666666668,-0.020804525250261146,0.8544742618646879,0.88,6.573,0.19887262264483146,0.9786745622939724,0.91,4.617666666666668,0.3321249264419346,-0.521943296758092,0.42,0.6703333333333333,-0.2486276954037919,-1,1,1,-1
-1.0292249082956912,0.57,3.636333333333333,-0.2227561474616009,-0.1799526085576293,0.7,4.984666666666668,-0.04188265090341798,0.7846574702425628,0.8,4.4303333333333335,0.2662829040693364,-0.3106075125023004,0.56,1.5009999999999997,-0.14795789214693875,-1,-1,-1,1
0.9733162637649188,0.85,7.236,0.21065578517431646,-0.490726932775154,0.62,3.6343333333333327,-0.11421309743195425,0.5597155705404759,0.79,3.690333333333333,0.18994617808235428,0.0888742691992261,0.72,2.114333333333333,0.042335259153526456,1,-1,-1,1
-0.9426470648935528,0.61,4.42,-0.20401802064757957,-0.8273862966206855,0.58,3.821333333333333,-0.19256809724177157,-0.7121831071869578,0.46,1.9013333333333329,-0.24168786152286564,-0.4069636796776406,0.45,1.408,-0.19385715348729604,-1,-1,-1,-1
-0.6315299010509783,0.68,4.798000000000001,-0.13668263042513357,-0.8545173960523837,0.63,3.689666666666667,-0.1988826618109194,1.2974839104370297,0.93,5.376333333333333,0.4403166945541302,-0.4549206774489995,0.44,0.915,-0.2167014699263363,1,1,1,-1
1.012737840602183,0.85,7.142666666666667,0.21918783537282138,1.447687626952959,0.93,7.486999999999999,0.3369386861510865,-0.6772690417624294,0.42,1.2749999999999997,-0.22983935553561466,-0.4318757716152794,0.46,1.086,-0.20572402876783674,1,1,-1,1
0.1102663640682886,0.76,6.495333333333333,0.023865056370549458,-1.6433051916856236,0.31,0.7316666666666668,-0.38246724080747085,0.3619656274116667,0.8,3.839,0.12283736801825416,0.5305018385677669,0.9,3.3073333333333337,0.2527045568931017,-1,-1,1,1
-2.0928123755120707,0.38,1.578,-0.4529494169559069,-2.020150141289283,0.45,1.956,-0.47017514121232473,0.1473213742077401,0.61,3.909666666666667,0.04999527162265526,-1.3543083775658251,0.31,0.003,-0.6451248112039657,-1,1,-1,-1
0.6024417981078605,0.83,7.356,0.13038706402720704,-1.4925720411091086,0.46,1.9176666666666664,-0.34738520462155603,-0.5024042623462526,0.52,1.9826666666666664,-0.17049689968925763,0.654161343850423,0.78,3.300333333333333,0.3116097636543822,1,1,-1,1
-1.96744533258002,0.34,1.1246666666666667,-0.42581610597877534,-1.4481477357585817,0.57,3.248,-0.3370457731038011,-0.4855899863206745,0.63,2.712000000000001,-0.16479077387039523,0.5171964565811122,0.81,3.4356666666666684,0.24636653803098324,-1,1,1,1
-2.032576436548814,0.32,0.9143333333333334,-0.43991249412782835,-1.585574601022376,0.44,2.089,-0.3690308688950148,0.6029468739371735,0.88,4.615666666666668,0.20461723832424117,0.1122096125425597,0.94,3.155000000000001,0.053451050223065275,-1,-1,1,1
-1.1406748785549414,0.63,4.196,-0.24687737287070083,-1.4581690419575164,0.5,2.390333333333334,-0.3393781586829289,0.4561395206876875,0.74,4.004333333333333,0.15479640586607138,0.1073505762125579,0.61,2.183666666666667,0.05113644821147633,1,1,-1,-1
-1.3995076582974395,0.48,2.5166666666666666,-0.3028968030141963,1.1164915083856002,0.98,8.289333333333335,0.2598552166437164,-0.99182240027899,0.34,0.7529999999999999,-0.33658680262824214,0.2161834812001881,0.67,2.657,0.10297900375197878,-1,1,-1,1
-1.811879193795259,0.38,1.5433333333333332,-0.3921467753282443,0.2230196228840339,0.77,6.367000000000001,0.05190618288188139,-0.4254772957406803,0.62,2.9713333333333334,-0.14439081283502264,-0.7243618172853695,0.37,0.7146666666666667,-0.3450497599811772,-1,-1,1,-1
-1.9716361695912292,0.43,1.711,-0.4267231329072261,-0.5351577262525717,0.65,4.486000000000001,-0.12455403901369634,1.109438464980773,0.92,5.349666666666666,0.3765012219280622,-0.4773980133739375,0.53,1.2566666666666668,-0.22740854915227054,1,-1,1,1
-2.153068830129131,0.41,1.8076666666666668,-0.4659907800068825,-1.6665010218084495,0.44,2.2253333333333334,-0.38786590028363055,-0.9703083621959788,0.43,1.7213333333333334,-0.3292857563038739,-0.2928094827451313,0.5,1.929,-0.1394798004677501,-1,-1,-1,-1
-0.6243721175431887,0.72,5.559333333333334,-0.13513346438211615,-1.3859033722561016,0.42,1.9086666666666663,-0.3225588536410863,-0.688635893991997,0.53,2.066666666666666,-0.23369683288924337,0.3045291204132287,0.65,2.7033333333333336,0.14506245000551593,1,-1,1,1
0.3201748514636193,0.8,5.935,0.06929575435968365,0.9341889067009524,0.88,6.458,0.21742562206133076,0.4580817341575232,0.81,3.595333333333333,0.15545551925335685,-0.1858868840650847,0.55,1.3263333333333334,-0.08854721935879968,1,1,1,-1
0.3468751257138374,0.77,6.4833333333333325,0.07507452067228249,-0.1888074975809104,0.66,4.582333333333334,-0.04394356143271337,-0.885276968867251,0.36,0.8879999999999999,-0.3004293352394875,0.615184608540233,0.77,3.307666666666667,0.29304319534183326,-1,-1,-1,1
-1.4432963381614468,0.43,1.8703333333333327,-0.31237402956625065,0.8283122185553591,1.0,7.659,0.19278359878667597,-0.0270019218820212,0.75,2.9090000000000003,-0.00916342537588441,0.3392291266083922,0.93,2.923666666666667,0.16159179835501564,-1,1,1,1
1.623088072846775,0.93,7.681666666666666,0.3512865294884114,0.7664813520843197,0.83,5.586666666666667,0.17839291772781782,0.5264533205261639,0.94,3.437666666666667,0.178658235425091,-0.0186121750233594,0.95,2.0700000000000003,-0.008865909786086588,1,-1,1,1
1.266864564306811,0.84,7.781666666666667,0.2741887292330566,-0.74542665113843,0.57,3.2673333333333336,-0.1734925903768522,0.526253446462638,0.74,3.892666666666668,0.17859040576934662,-0.3411971076297706,0.46,1.1443333333333334,-0.16252924613714606,-1,-1,-1,-1
-0.9721840795993008,0.56,3.368333333333333,-0.21041074545470093,0.3009258141621123,0.82,5.984999999999999,0.07003827798551931,0.8861387248483497,0.99,4.850666666666667,0.3007217824460057,-0.3366273418273264,0.56,1.2553333333333332,-0.16035243814468064,-1,1,1,1
-0.9719324122679124,0.62,3.794333333333333,-0.2103562768495106,0.4713833329843329,0.84,6.258333333333334,0.10971101633544744,1.4422276408966803,0.96,5.542000000000001,0.489437211919128,-0.9701223461411654,0.32,0.0,-0.46211779072351533,1,1,-1,-1
0.9858854798635068,0.86,8.174999999999999,0.21337615283367495,-1.249374428033152,0.46,2.267333333333333,-0.29078274239193597,-1.0398820851676676,0.31,0.6190000000000001,-0.35289643192019055,0.5622262156057789,0.72,3.297333333333333,0.2678164642594254,1,-1,-1,1
-1.872046750141029,0.35,1.1966666666666663,-0.4051688980399422,1.216254676831614,0.96,8.803333333333335,0.28307436300971744,-1.360973131469085,0.34,0.614,-0.4618625216120048,-0.4980246129274812,0.44,1.3163333333333334,-0.2372340300864405,-1,1,1,-1
1.5395104810649762,0.89,7.956,0.33319775004926944,0.3211782962350984,0.76,5.264,0.07475189477268007,-0.4258044376012213,0.58,2.068,-0.14450183234094868,-0.0501704428992553,0.59,1.7506666666666664,-0.023898691051128997,1,-1,1,1
-2.282624081727854,0.3,0.7956666666666669,-0.4940305490573016,-2.1183050529812903,0.31,0.8033333333333333,-0.49301997760454425,-0.7492354875128524,0.56,2.9513333333333334,-0.2542620302653244,-0.9967718422645716,0.36,0.692,-0.4748122785078956,-1,-1,-1,-1
-0.6542933973629985,0.67,4.491333333333333,-0.14160935606143657,-0.4948843631666264,0.68,4.197666666666667,-0.11518070888886477,0.6962289723696786,0.87,4.018999999999999,0.23627363491804468,0.287877149435046,0.9,2.728,0.13713028343885678,1,1,1,1
-1.7504870291500074,0.36,1.2536666666666667,-0.3788596094517888,0.2515945410085329,0.84,6.521000000000001,0.05855678567110894,-0.0212658923964172,0.72,3.1623333333333346,-0.007216835115574004,0.4023456498795128,0.84,3.0390000000000006,0.19165735493993258,-1,1,-1,-1
-0.737846700573721,0.67,4.674666666666666,-0.15969287870152837,-0.189613470852036,0.67,4.702999999999999,-0.044131145805191244,-0.5553634073254348,0.53,1.925,-0.18846921940441466,0.7247851073579143,0.79,3.3493333333333326,0.3452513942120943,1,-1,-1,-1
-1.4502629280811314,0.56,3.7663333333333338,-0.313881815395126,-1.7243939622090108,0.37,1.4346666666666663,-0.4013400579077062,0.0335515930926471,0.63,3.765,0.011386134694035228,-1.3030933443785706,0.31,0.0003333333333333,-0.620728529557154,-1,-1,1,-1
-2.1922749811907547,0.33,1.0743333333333334,-0.47447620539533975,-2.148490891955536,0.42,1.6593333333333329,-0.5000455104163136,-0.8121027237325724,0.49,2.315333333333333,-0.27559677933261484,-0.853910521171811,0.44,1.1396666666666664,-0.4067602865649921,-1,1,-1,1
-2.191713660648137,0.37,1.1043333333333334,-0.4743547182446143,0.2669147415111323,0.82,6.878,0.062122450067772866,-1.1795634468009069,0.32,0.6826666666666666,-0.4002989738325999,-0.2064462512979243,0.56,2.107,-0.09834067417623027,1,1,-1,1
-1.207709260757423,0.6,3.621,-0.2613856893781394,0.5040886675353828,0.81,6.374000000000001,0.11732294327921526,0.8838162654740724,0.73,4.3966666666666665,0.29993362805989576,-1.2297796888827337,0.36,0.0,-0.5858055689199076,1,-1,1,-1
-1.0614208751114829,0.63,4.097666666666667,-0.22972435185879458,0.4318431115139329,0.77,6.132666666666666,0.10050831954898631,-0.7596764762788084,0.42,1.390666666666667,-0.2578053047709435,0.0966005316635327,0.62,2.35,0.04601566436711366,1,-1,-1,1
-2.096454864608128,0.33,1.062,-0.45373776441200586,-1.4043786607540478,0.51,3.0479999999999987,-0.3268588416473819,-0.5190110651448268,0.61,3.1326666666666667,-0.17613261698529523,-0.7486871593666636,0.39,0.9086666666666666,-0.3566371369609109,-1,-1,1,-1
-0.858873421417532,0.69,5.157,-0.18588680954966585,-1.5120094076216155,0.41,1.7546666666666666,-0.3519091092353889,-1.0817552671401067,0.3,0.5113333333333332,-0.36710659740143936,1.0524524441090597,0.95,4.633666666666667,0.5013357338358552,1,-1,-1,1
-0.1653330589511927,0.75,5.556333333333333,-0.03578319467704591,0.3575406141831037,0.81,5.926999999999998,0.0832149578027871,-0.8446822676343602,0.44,1.1966666666666663,-0.2866530374993034,0.5409102887724444,0.7,2.8463333333333334,0.25766262226761205,1,1,1,-1
-0.7225587336075838,0.6,3.979666666666666,-0.15638408914887741,0.2315206202572213,0.81,5.929333333333333,0.053884727723025265,-0.4084455763789751,0.61,2.2666666666666666,-0.1386108950174725,0.4756106656681131,0.79,2.9350000000000014,0.22655714605207836,-1,1,1,1
-1.423825807686328,0.57,3.816666666666666,-0.3081600037272791,-1.7683573171289118,0.33,1.0086666666666668,-0.41157220659069466,-0.8543206586113663,0.44,1.5630000000000002,-0.28992394083897266,0.7762956160301115,0.84,4.052333333333333,0.36978842560955105,-1,-1,-1,1
-1.772049281711033,0.36,1.2783333333333335,-0.3835263487352771,0.2525859836316275,0.83,6.563666666666667,0.05878753667609113,-0.292345981361426,0.67,2.927333333333333,-0.0992111078555789,0.1876247719697499,0.65,2.405,0.08937506228214177,-1,1,1,-1
-1.2232852373526724,0.6,3.5743333333333327,-0.26475681313480715,0.285306314026525,0.77,5.826333333333335,0.06640295379262111,1.524542608386548,0.85,5.415333333333335,0.5173717813622751,-1.2022884923566202,0.37,0.0,-0.5727101371390331,1,-1,1,-1
-2.228282499162081,0.37,1.4409999999999996,-0.4822693475145185,-1.7918910906667451,0.42,2.0296666666666665,-0.41704951992016226,-0.5638556216159767,0.47,2.547,-0.1913511539669768,-1.456237842425533,0.31,0.0003333333333333,-0.6936789129602654,-1,-1,-1,-1
-0.6216456395064016,0.68,4.875333333333334,-0.13454337009007356,0.7196232818209323,0.83,6.787999999999999,0.16748704526184138,-0.3328096320583777,0.51,2.349,-0.11294293202785208,-1.1571974928252975,0.31,0.0,-0.5512310389945422,1,1,1,1
1.4871954296760397,0.97,8.219666666666665,0.3218751526191777,0.2212120239717645,0.74,4.848333333333334,0.05148547748159411,-0.1117936161649355,0.65,2.462,-0.03793850170012306,0.1746840459158467,0.67,2.058,0.08321074727777655,1,-1,1,1
-2.231597451462311,0.32,0.9696666666666668,-0.4829868058634822,-1.9333561761824145,0.37,1.459666666666667,-0.44997448188189737,-0.7430460236856642,0.55,2.7656666666666663,-0.2521615616340549,-0.7027652300527252,0.41,1.154,-0.33476222540493,-1,-1,-1,-1
1.1390922897276925,0.86,7.254666666666667,0.24653485163230843,-0.2693079219969441,0.73,4.397333333333334,-0.0626794452880118,1.6711329162201447,1.0,5.482666666666666,0.5671189568607525,-1.1364153209074908,0.42,0.0,-0.5413314511628692,1,1,1,1
-1.898963290556681,0.4,1.771666666666667,-0.4109944710489687,-1.671400611232425,0.41,1.7496666666666667,-0.38900624381662646,0.5436041769523334,0.81,4.451666666666667,0.18447858383141516,0.167058261960471,0.81,2.941333333333334,0.0795782050030723,-1,-1,-1,1
-1.391888155793696,0.62,3.990333333333333,-0.30124770668002526,-1.6488932240682963,0.34,1.04,-0.3837678143940189,0.2964832939575879,0.74,3.620333333333333,0.10061515440446102,0.4361886911192112,0.98,3.5610000000000004,0.20777848802305662,1,-1,-1,1
-0.4301299192532273,0.7,4.892333333333332,-0.09309343657401215,-0.1686295353015374,0.75,4.956999999999999,-0.03924728858141612,0.1773203388473216,0.71,3.120333333333333,0.06017577932983567,0.4060056327913646,0.76,2.642333333333333,0.19340078784201795,1,1,-1,-1
-1.1156276061635482,0.54,3.1996666666666678,-0.24145636735737028,-0.1755469814269972,0.73,5.058333333333335,-0.040857273474316703,0.7696810182984422,0.99,4.778666666666666,0.2612004658493797,-0.0191992851531803,0.65,1.8493333333333333,-0.009145579703168108,-1,-1,1,-1
-0.3999181466237056,0.76,6.206,-0.08655467325348372,-1.50684614256588,0.4,1.6760000000000004,-0.35070739713138266,-0.7703165257105671,0.44,1.6409999999999998,-0.26141613289605414,0.3552149635961581,0.61,2.728333333333333,0.16920665198769103,1,-1,-1,-1
-1.1257364882203964,0.61,4.5216666666666665,-0.24364424252826566,-1.6412007031301026,0.49,2.5206666666666666,-0.3819774365183994,-1.2012528294320333,0.34,0.9606666666666668,-0.4076595254280648,-0.92838096054686,0.34,0.6063333333333332,-0.44223428121638364,-1,1,-1,-1
-0.8528734256997783,0.65,4.341666666666667,-0.18458822464358726,-0.0236689315483902,0.76,5.452666666666665,-0.005508770365952525,-0.9046602713916236,0.43,1.125,-0.30700729094931956,0.8376975710890413,0.84,3.652333333333333,0.39903724760690384,1,1,1,1
-0.2300544617970423,0.76,5.938333333333333,-0.04979091081376982,-0.1939702176595936,0.66,4.671,-0.04514514669730435,-0.9491054784392916,0.35,0.8463333333333333,-0.32209030392434085,0.5959722458070993,0.69,3.108666666666666,0.28389138613330417,1,-1,-1,-1
-2.031885602234067,0.34,1.1053333333333333,-0.43976297618549426,-1.4110220391595694,0.5,2.779666666666666,-0.3284050392869046,1.1338619109949262,0.9,5.792,0.38478961065648265,-0.665479839536152,0.42,0.8776666666666665,-0.31700132920424084,-1,-1,1,-1
-1.9582422489581688,0.44,1.7826666666666666,-0.4238242736437367,-0.6803881473305244,0.68,4.531333333333333,-0.15835535523421862,0.9227583274929771,0.83,4.782,0.3131490829024229,-0.3021058995700143,0.59,1.6453333333333335,-0.14390814872902677,1,1,-1,1
-1.7915411582652792,0.41,1.831,-0.3877449945269057,-0.6584277643982288,0.7,4.939000000000001,-0.15324423703798437,0.7885326796568193,0.73,4.710333333333334,0.2675980027663335,-1.1822582909462,0.31,0.0,-0.5631687504671881,-1,1,-1,-1
0.7738581217742597,0.83,6.472666666666667,0.16748686560040005,1.0808772012534549,0.98,7.087666666666667,0.2515662476493878,-0.6063091892991361,0.45,1.188333333333333,-0.2057582802857783,0.517218914424109,0.84,2.895333333333333,0.24637723582475263,1,1,-1,1
-0.1687185170345895,0.71,5.618333333333334,-0.036515912661202535,-0.7504489180751115,0.58,3.535333333333333,-0.17466148620191851,0.6813981321521445,0.8,4.423666666666667,0.2312406117803277,-0.3655337437621717,0.46,1.1619999999999997,-0.17412200303825423,-1,-1,1,-1
-1.0491287008734558,0.57,3.6433333333333335,-0.22706394463864304,-0.479640505241302,0.7,4.718333333333334,-0.11163281266760383,-0.576219633447657,0.52,1.8470000000000009,-0.19554702936655685,0.7987989575724486,0.89,3.7430000000000008,0.3805078926116319,-1,1,-1,1
1.317798181292514,0.99,8.765999999999998,0.28521234147229746,-0.4688088944202397,0.6,3.638333333333334,-0.1091118346257937,-0.6388369809998469,0.43,1.399333333333333,-0.21679697572361073,0.2847830361938954,0.6,2.303666666666666,0.13565640256090736,1,-1,-1,-1
-1.781243863629752,0.48,2.7453333333333334,-0.3855163410384419,-1.5693537256857018,0.44,2.228333333333333,-0.3652555790310937,-0.2672097876332966,0.59,3.309333333333333,-0.0906808396595639,-1.3336830637656711,0.31,0.0003333333333333,-0.6352999427384376,-1,-1,1,-1
-0.7448572414590191,0.64,3.985,-0.1612101768806183,0.3739078610609647,0.83,5.847666666666668,0.0870243145702717,0.7211849769169754,0.95,4.1690000000000005,0.24474275375886506,0.0661396322941092,0.81,2.153,0.03150561460272961,1,1,1,1
0.1869958674933922,0.78,5.772666666666668,0.040471697389294944,0.8658526684630381,0.86,6.381,0.20152086339674719,-0.5208104048163145,0.48,1.3949999999999998,-0.17674324443905898,0.5663228526943409,0.98,3.3429999999999995,0.26976789738360046,1,1,-1,1
-0.2384595080744747,0.67,4.758,-0.05161002315054531,0.9481306419226724,0.88,6.825000000000002,0.22067045876561328,-0.6387275066624398,0.47,1.350666666666667,-0.21675982429691648,0.6679464026929973,0.92,3.432333333333333,0.3181762765923258,-1,1,-1,-1
-1.2617154461354736,0.53,3.111666666666666,-0.273074300581528,1.5381919094257022,0.93,8.449,0.3580028946582742,-0.4323609563595045,0.53,2.3896666666666677,-0.1467268654563551,-1.129618651761711,0.3,0.0043333333333333,-0.5380938577372361,-1,1,1,-1
-1.8013324122851302,0.33,1.0096666666666667,-0.38986412515297225,0.9492254014025868,0.85,7.439333333333332,0.22092525601188814,-0.0813453486700743,0.72,3.375666666666667,-0.027605517691310633,-0.2187342418882012,0.6,1.8263333333333327,-0.10419405863500225,-1,-1,1,1
-1.6817388706583407,0.5,2.4483333333333337,-0.3639803786760374,1.1764080758887587,0.85,7.493666666666667,0.27380035864626884,-0.8778584480289624,0.4,1.126333333333333,-0.2979117714009534,0.4201164086696218,0.76,3.123333333333334,0.200122456093649,1,1,-1,1
-1.5939382196307266,0.51,2.461666666666667,-0.3449775984188841,0.7346181787059525,0.82,6.574666666666668,0.17097699762542118,0.9397659665195328,0.93,4.907333333333335,0.3189208287700232,-0.3845896199167467,0.5,1.1296666666666664,-0.18319926986329005,1,-1,1,-1
-1.911084304209452,0.38,1.5646666666666664,-0.4136178338172598,-1.5957057300231858,0.42,1.893,-0.3713888149264697,0.7998653144475192,0.95,5.219333333333333,0.2714438680225349,-0.0428026420044185,0.74,2.4010000000000007,-0.020389039010274678,-1,-1,1,1
0.7060358695273363,0.83,6.938666666666665,0.1528080296133165,-0.4249276272950322,0.68,4.187666666666667,-0.09889879127546002,-0.2877340568898305,0.57,2.1743333333333337,-0.09764599608615264,0.4559536109983577,0.76,2.7863333333333333,0.21719350783443345,1,1,-1,1
-2.0005589653742764,0.34,1.1443333333333334,-0.4329829217157955,-0.9065573363898816,0.61,4.217666666666667,-0.2109945765625865,-0.8643813157532154,0.46,1.738,-0.29333814525577295,0.4270733646028204,0.68,3.1580000000000004,0.20343640213230954,-1,-1,-1,-1
-2.075660968245182,0.32,0.955333333333333,-0.4492373212074241,-1.7243893252850355,0.41,1.811,-0.4013389786976316,-0.6846850188868587,0.6,2.4260000000000006,-0.23235605613440505,0.6636378302425037,0.95,4.16,0.31612388805606106,-1,-1,1,1
-1.7474601185140348,0.49,2.364333333333333,-0.3782044922402395,-0.2417793426268248,0.75,5.4336666666666655,-0.056272370176030276,-0.2873661525663586,0.63,2.819333333333333,-0.09752114335054626,0.0846322352790944,0.58,2.115,0.040314566246963696,1,1,1,-1
1.5126399298558637,0.98,7.743666666666666,0.3273821305289227,1.0269509580801373,0.99,6.625333333333333,0.2390153097359894,-0.2116361245589582,0.65,2.0369999999999995,-0.07182125193572429,0.3371314321509926,0.81,2.326333333333333,0.16059256157614712,1,1,1,1
-0.6690389834313355,0.59,3.709000000000001,-0.14480075758910202,0.9877078644436512,0.98,7.462666666666667,0.22988176727544357,1.2597868648832369,0.96,5.191666666666666,0.4275237509506048,-0.9300608749161868,0.32,0.0003333333333333,-0.44303450844550163,-1,-1,1,-1
1.6196905725881106,0.94,7.946666666666666,0.3505512052045548,1.316004805313307,0.94,6.985999999999999,0.30629047441958296,-0.3982603539720044,0.54,1.7939999999999998,-0.13515441788703517,-0.1483779711646375,0.57,1.494333333333333,-0.07067984826798557,1,-1,-1,1
1.3656283589795093,0.99,8.515333333333334,0.29556427332711604,-0.2790163219831578,0.63,3.842999999999999,-0.06493900423918487,-0.5717144572663344,0.45,1.3440000000000003,-0.19401814390710187,0.7397842262636547,0.84,3.2783333333333338,0.35239622467506704,1,-1,-1,1
1.7813902523795957,0.92,7.993666666666667,0.38554802409788214,0.4448033361068164,0.83,5.464,0.10352471684716606,-0.4819862190928727,0.57,1.6020000000000003,-0.16356779232825516,0.550773845411217,0.97,3.0683333333333334,0.26236112758574703,-1,1,1,1
-0.0891419239593034,0.7,5.040333333333334,-0.0192930732616749,0.9022876545922456,0.87,6.606,0.21000083941349815,-0.2521229427708391,0.66,2.4120000000000004,-0.08556093828147998,0.4265754948230387,0.77,2.633,0.20319924185699387,-1,1,1,-1
-0.3500749123001894,0.68,5.192333333333333,-0.07576705359383348,-0.0255591649235382,0.71,5.214,-0.005948708331908489,-0.8892652253342175,0.38,1.0223333333333335,-0.30178279780687867,0.6927247726646746,0.74,3.335333333333333,0.32997945341284524,-1,-1,-1,-1
-0.2391102484081715,0.67,4.956666666666666,-0.051750863513583364,-0.1307452568775593,0.76,5.171666666666666,-0.030430000403838912,0.1925562200704358,0.74,3.424666666666667,0.06534625798072032,0.063659687513949,0.59,1.893,0.030324292878224995,-1,1,1,-1
-1.835814723397709,0.43,2.035333333333333,-0.3973271652689851,-1.3285896567410398,0.5,2.758666666666666,-0.30921950636440365,1.2169704969773942,0.95,5.964666666666668,0.4129935040338904,-0.6882710847875896,0.39,0.6953333333333332,-0.3278579391414575,-1,-1,1,-1
-2.047705076167735,0.33,1.0286666666666668,-0.4431868003078315,-1.7301511032420809,0.4,1.6586666666666663,-0.4026799902933632,0.6740265599977038,0.85,4.707999999999999,0.22873898053958475,0.1302723693293206,0.88,3.0949999999999998,0.06205524462583961,-1,-1,-1,1
-0.5077806527400721,0.67,4.257000000000001,-0.10989946031059245,0.958497107867628,0.98,7.152666666666668,0.22308317774620923,0.8664810692667948,0.95,4.447,0.2940507217424951,-0.3670114026404996,0.49,0.9440000000000002,-0.17482588586191256,1,1,1,-1
-1.5143393039497943,0.46,2.3160000000000003,-0.32774992771611555,1.1750190099284756,0.86,7.611333333333333,0.2734770637234407,0.0159655321660467,0.66,3.3103333333333325,0.005418094431539778,-0.4677482645626616,0.44,1.0913333333333333,-0.2228118911952186,-1,-1,-1,-1
0.1530512410623501,0.78,5.995333333333335,0.03312502889161628,0.2945563714728942,0.76,5.422666666666666,0.06855583687649579,0.5400881107191751,0.78,3.927666666666667,0.18328536467149803,-0.4855542986940662,0.42,0.8093333333333332,-0.23129379575816622,1,-1,1,-1
-1.6369509703946366,0.39,1.604666666666667,-0.35428688988148627,-0.1429349685404126,0.79,5.735333333333333,-0.03326706646406837,0.4807048107679605,0.84,4.056666666666667,0.1631329310760571,0.1454730244391191,0.81,2.593333333333333,0.06929607686192961,-1,1,1,1
0.6826366354116731,0.83,6.343333333333332,0.14774371062613967,1.074308282273666,0.91,6.612666666666667,0.25003737989554675,0.9888993561451124,0.94,4.455333333333333,0.3355948326155802,-0.5868495999860852,0.44,0.565,-0.27954581369171577,1,1,1,-1
1.5023357483370532,0.97,7.941666666666667,0.3251519865056148,1.1977252524267712,0.97,6.963666666666666,0.2787617752678133,0.5453472334236782,0.7,3.3683333333333323,0.1850701109075584,-0.8874837577705081,0.31,0.0,-0.4227528982042772,1,1,-1,-1
-1.600899432440366,0.38,1.4696666666666662,-0.346484220474605,0.8133677935685597,0.84,6.862333333333334,0.18930539338753619,0.4812435414038374,0.96,4.188,0.1633157557653933,0.0557564172306226,0.9,2.5226666666666664,0.026559569988015272,-1,-1,1,1
-0.916994425006675,0.63,3.876666666666667,-0.19846599485869437,0.8967338118106785,0.83,6.555333333333334,0.20870822320605734,1.5840612067362183,0.95,5.543666666666668,0.5375701300886145,-1.153600577465777,0.39,0.0003333333333333,-0.5495176483217339,1,-1,-1,-1
0.2470423065229381,0.8,6.086666666666667,0.05346760656249849,0.5819042723168995,0.8,5.834,0.13543395503961927,1.4169011380748846,0.82,4.885000000000001,0.48084236005437325,-1.0808567458803533,0.36,0.0,-0.5148661233107557,1,-1,-1,-1
-0.8031827079378635,0.62,4.615666666666668,-0.17383361429163313,-1.1564747172670442,0.5,2.826333333333333,-0.2691610155037739,-0.3317702004702094,0.57,2.708333333333333,-0.1125901884774806,-0.2224003498084641,0.55,1.86,-0.1059404091849146,-1,-1,-1,1
-1.0259841321540186,0.6,4.189,-0.22205474313074394,-1.2921666195605934,0.48,2.505,-0.3007423113779119,0.4323657263870157,0.76,4.272333333333334,0.14672848422228335,-0.3416434946772155,0.48,1.38,-0.16274188261232195,-1,-1,1,-1
-1.1105372074595443,0.64,4.3276666666666666,-0.2403546474172407,-1.391106494976758,0.43,1.9306666666666668,-0.3237698423245157,-0.0043180115048726,0.66,2.997,-0.0014653688863330869,0.645240605694176,0.95,3.7119999999999993,0.30736036993122395,1,-1,-1,1
-1.5228499205612591,0.45,2.215666666666667,-0.3295918887429157,-0.3672397482284957,0.74,5.156,-0.08547236017413709,-0.1916195523956316,0.68,2.8199999999999985,-0.06502838859432726,0.6205280701237181,0.89,3.418666666666668,0.2955885533284813,-1,1,1,-1
0.1231763632862001,0.8,6.584333333333334,0.026659180051714828,-1.5195610459251396,0.35,1.052,-0.35366669771021275,0.7967723472810446,0.86,4.236666666666666,0.2703942325949574,0.2520028245499888,0.98,3.034666666666666,0.12004154836794241,1,-1,1,1
-0.9707738828857946,0.56,3.206,-0.21010553520907657,1.0134616952696858,0.91,7.054333333333333,0.23587578266959697,0.5781535759480376,0.9,3.975333333333333,0.19620333590136274,-0.0123392215220714,0.75,1.997333333333333,-0.005877788313720532,-1,1,1,-1
1.3107713864717183,0.99,8.452000000000002,0.2836915254381466,-0.7125101210665932,0.56,2.9476666666666675,-0.1658315092233156,1.6806003512864551,0.97,5.568,0.570331844265961,-0.9957344231226716,0.35,0.0,-0.47431810388773965,1,-1,1,-1
-0.1565611556522848,0.7,5.305666666666667,-0.03388468311847307,0.85359090210848,0.85,6.835666666666668,0.1986670271350585,-0.9290680401169862,0.34,0.7449999999999999,-0.3152903594021479,0.3072083065703159,0.68,2.684,0.14633868036220746,-1,1,-1,1
-1.2535818992368983,0.55,3.483,-0.27131394911925616,-0.69472348804854,0.6,3.9923333333333337,-0.161691800733323,-0.7126386808553358,0.55,2.089,-0.24184246589997777,0.3712414343281573,0.69,2.8663333333333325,0.17684086150489853,-1,-1,1,1
-1.0751759515985475,0.54,3.0910000000000006,-0.23270137643486313,0.6633624870074772,0.86,6.591666666666666,0.1543927575623877,0.7549801372948006,0.89,4.381,0.2562115459263753,-0.157241473381001,0.61,1.6069999999999998,-0.07490197765052312,-1,1,1,-1
-0.4605933561104063,0.72,5.432666666666666,-0.09968666782798737,-1.1122580193680869,0.49,2.5276666666666667,-0.2588699030989718,0.0746330302543554,0.68,3.087,0.025327612097391827,0.6403954250200372,0.87,3.3763333333333327,0.30505236806146446,1,-1,-1,1
-1.2565176068130488,0.55,3.3896666666666664,-0.2719493271639053,-1.2045970883412402,0.58,3.228,-0.280361144718349,0.7416853410866611,0.84,4.593666666666667,0.25169979770811257,0.0370385556881451,0.62,2.055333333333333,0.017643316427333258,-1,1,1,-1
-1.2619439989132402,0.53,3.111333333333333,-0.2731237664814072,1.332370922235783,0.96,8.466666666666665,0.31009956819823226,-0.9907093142479048,0.36,0.9573333333333334,-0.3362090635610989,-0.3756880756944243,0.46,1.391333333333333,-0.1789590191707772,-1,1,-1,-1
1.560795662030718,0.9,7.956333333333334,0.33780452245803577,0.8373611386485935,0.82,6.088666666666668,0.1948896686255941,-0.757042675813066,0.46,1.2406666666666666,-0.25691149305901234,0.2007675878365247,0.65,2.204666666666667,0.09563564277118884,1,-1,1,1
-0.1825806790536841,0.68,4.819,-0.039516113863071335,0.6072372881144128,0.83,6.067000000000001,0.14133002881972365,0.808979689782003,0.97,4.54,0.2745369403819862,-0.2364758330314689,0.54,1.2379999999999998,-0.11264526577981092,-1,1,1,-1
1.4416493474210066,0.96,8.363999999999999,0.31201756975917805,0.917005321740187,0.81,6.202666666666664,0.21342626858738273,-0.9127149831348168,0.32,0.5853333333333333,-0.3097407537859836,0.0002786662936786,0.59,1.9610000000000003,0.00013274269219351253,1,-1,-1,1
-0.5982019549242317,0.63,4.3806666666666665,-0.12946943064521824,-0.3709839662828411,0.65,4.254333333333332,-0.08634379948770617,0.7009830350453803,0.87,4.214333333333333,0.23788698298828242,0.1472645571079036,0.8,2.4406666666666674,0.07014947346927589,-1,-1,1,1
-1.7222974644119748,0.33,1.0060000000000002,-0.3727585145511012,0.8420485701706859,0.97,7.989999999999999,0.1959806339616737,-0.3062098699094542,0.63,2.6036666666666672,-0.10391598437083256,0.3013149620195814,0.74,2.727666666666666,0.14353138561779633,-1,1,-1,-1
-0.1751314510906736,0.79,6.771333333333335,-0.03790387021328325,-1.4241793847835755,0.42,1.963666666666667,-0.33146731506052524,-1.0383817872305532,0.36,1.067666666666667,-0.3523872878582083,-0.2610697029548627,0.48,1.732333333333333,-0.1243605560002121,1,-1,-1,-1
0.2300310898740907,0.79,5.980333333333334,0.04978585240576444,-0.1611743685703919,0.75,4.74,-0.037512153158095224,0.266509694170602,0.77,3.232333333333333,0.09044325456360011,0.3309206330072034,0.79,2.491,0.1576340473326893,1,1,1,1
1.2693332046057764,0.99,9.190333333333331,0.27472301945284594,-1.0452987471010946,0.48,2.468666666666667,-0.24328562317336436,-1.021794331005775,0.3,0.5466666666666667,-0.34675813605354694,0.5386890925806278,0.64,2.914,0.2566045554361359,1,-1,-1,-1
1.2765595771793643,0.84,8.111,0.2762870302940528,-1.2565750738770705,0.53,2.6743333333333337,-0.29245863994394844,-0.9096466931288184,0.43,1.279,-0.3086994928481739,0.4895348375235233,0.64,2.802,0.23318992547528358,-1,1,1,1
-0.0410542143896508,0.72,5.639666666666666,-0.00888540353113364,-1.225915663517115,0.55,2.697333333333334,-0.2853228868626063,1.0533667201368724,0.93,4.823333333333334,0.3574726041941954,0.0015135036911422,0.71,2.044666666666666,0.0007209575006539896,-1,1,1,1
-1.6813868673796026,0.5,2.8693333333333326,-0.3639041942642207,-1.6984831007670136,0.37,1.372,-0.39530949478844774,1.227320415804089,0.95,5.999333333333332,0.41650587286560775,-0.6156592663788609,0.43,0.9176666666666666,-0.29326929860871376,-1,-1,1,-1
-1.8101939307320527,0.47,2.531333333333333,-0.39178203220514907,-1.815102333858758,0.35,1.1350000000000002,-0.4224517666752244,-0.6088790020350618,0.55,2.2066666666666674,-0.20663037699572886,0.709322199977303,0.98,4.270666666666667,0.3378856381037913,-1,-1,-1,1
-1.3890998562363115,0.59,3.5356666666666663,-0.3006442322961801,1.2735257537889684,0.88,7.923333333333333,0.29640378647455984,-1.1199326183340583,0.3,0.5670000000000001,-0.3800625384727169,-0.514790446162978,0.43,1.2016666666666669,-0.2452204349406786,1,1,-1,-1
-0.6535266215045201,0.66,4.110333333333333,-0.1414434020169663,1.123386428164137,0.92,7.039000000000001,0.2614599586944495,0.8604836721660609,0.93,4.380333333333334,0.29201543325368895,-0.3677876332374326,0.57,1.1636666666666664,-0.17519564331567444,1,1,1,1
-1.6590607791921357,0.53,3.315333333333333,-0.3590721372935403,-1.8062610745228325,0.35,1.2029999999999998,-0.42039402835577916,-0.8242441746870293,0.46,1.8516666666666663,-0.2797171260346844,0.2195026570356102,0.66,2.9450000000000007,0.10456009319929366,-1,-1,-1,1
-1.2843107952743695,0.49,2.5859999999999994,-0.2779646339616877,1.097254980812247,0.97,7.941333333333333,0.2553780558211729,-0.8065551144359293,0.49,1.4503333333333333,-0.2737141317186241,0.4340317174543977,0.77,2.9516666666666675,0.20675101359305584,-1,1,1,1
-1.0606813867217917,0.62,3.783,-0.2295643036677214,1.152190755310297,0.84,7.050000000000001,0.2681639547523011,-0.9042866960420368,0.34,0.662,-0.30688051368312474,0.7188976147438075,0.96,3.858333333333333,0.34244688703776294,1,-1,-1,1
0.5464919066819034,0.81,5.965,0.11827777463429967,1.0652672293519352,0.96,6.765666666666667,0.2479331410831435,0.1169941880800649,0.77,2.699333333333334,0.03970337802501677,0.2334969426309481,0.96,2.519,0.11122627130331852,1,1,1,1
1.4762376531584414,0.89,8.508666666666667,0.319503550394891,-0.7964621296333378,0.55,3.1623333333333337,-0.18537072399560767,0.0166096352091669,0.61,3.027333333333333,0.005636678508473275,-0.527449836672742,0.39,0.839,-0.2512507357553628,1,-1,-1,-1
-1.3885505726314324,0.5,2.789999999999999,-0.300525350311591,-0.2670763870443542,0.75,5.380333333333332,-0.062160071881050785,0.5849279493133559,0.78,4.347,0.198502300585162,-0.6491807733552308,0.44,0.8573333333333335,-0.30923726884180935,-1,1,1,1
1.5286260325014478,0.89,7.911000000000001,0.3308420182653677,-0.0375882718297129,0.73,4.682333333333333,-0.008748394811973408,-0.4987209071194429,0.52,1.6476666666666666,-0.1692469090070678,0.5712605768362122,0.82,2.9740000000000006,0.27211998233527696,1,-1,-1,1
-0.8126339275739043,0.59,3.924,-0.1758791509454478,0.1056725137920446,0.79,5.811999999999999,0.024594503190107756,0.5272708018474437,0.78,4.153666666666667,0.17893565749587753,-0.4841745422686824,0.42,0.902,-0.23063654876909195,-1,1,1,-1
-1.949007444741066,0.44,2.2266666666666666,-0.4218255759894306,-1.786945180656471,0.38,1.5110000000000003,-0.4158983956101543,-1.1441561005738703,0.35,0.8706666666666664,-0.3882830671009541,0.9211049290564404,0.9,4.599,0.43876834353237715,-1,-1,-1,1
-1.128300296371877,0.6,3.447333333333334,-0.24419913001889212,1.3141318010048666,0.94,7.725333333333333,0.3058545463926442,-0.3914045892820952,0.62,2.3603333333333327,-0.1328278320830656,0.0992625692426303,0.6,1.9896666666666665,0.04728372599848293,1,1,1,-1
0.1451025350346695,0.8,6.621666666666668,0.03140468271872494,-1.331302534882166,0.43,1.836,-0.3098509088710915,1.2968402278577242,0.91,5.340333333333333,0.44009825316662476,-0.3284845633209525,0.5,1.2486666666666664,-0.15647362550967214,1,-1,1,-1
-0.785664101231025,0.64,4.888999999999999,-0.17004204521138971,-1.583964923256642,0.38,1.4943333333333333,-0.3686562281911673,-0.8232377276191121,0.43,1.4313333333333331,-0.2793755761760509,0.9183656621907632,0.89,4.231,0.4374634937294589,-1,-1,-1,1
-1.3814770470457862,0.47,2.365666666666667,-0.2989944202925743,1.0457626646006233,0.99,8.096333333333332,0.24339359657167453,0.7003305422343926,0.75,4.240333333333334,0.23766555174320622,-1.1388910666198586,0.34,0.0003333333333333,-0.5425107726613827,-1,1,1,-1
-2.08294298212888,0.32,0.9313333333333332,-0.45081337455146975,-1.803069542085908,0.36,1.281,-0.4196512225694444,0.6070420128320642,0.88,4.723333333333334,0.20600697272282106,0.1200060767704922,0.94,3.2413333333333325,0.05716489604756174,-1,-1,1,1
1.606928191628218,0.92,7.978999999999999,0.3477890306864793,1.23305566430444,0.95,7.148,0.286984669722119,-0.8257571814288097,0.35,0.7173333333333333,-0.28023058298164144,0.1628448981058947,0.61,2.072,0.07757116908256606,1,1,-1,-1
-1.935861598782544,0.43,2.093333333333333,-0.418980407768917,-1.7279856660966817,0.39,1.607666666666667,-0.40217600066664433,-0.9027308623148936,0.52,1.9296666666666664,-0.30635252288608994,0.7259841214014857,0.83,3.9353333333333342,0.3458225445655168,-1,-1,1,1
1.5690414708080531,0.93,9.008333333333333,0.3395891708678628,-1.419280285585793,0.39,1.4313333333333331,-0.3303270856240832,0.1115275732950435,0.68,3.365666666666667,0.037848216867965814,-0.1946054018221583,0.49,1.4699999999999998,-0.09270028539248974,1,1,1,-1
-0.6786098857892879,0.64,4.909666666666667,-0.14687219729076936,-1.0332169919564915,0.61,3.825,-0.24047368320162488,-1.0918411869473696,0.34,0.8713333333333335,-0.37052937500611594,-0.2551089817666141,0.51,1.8353333333333333,-0.1215211663937475,-1,1,-1,1
-0.3955586524151044,0.7,4.711333333333333,-0.08561114368384162,0.326721270780216,0.82,5.673333333333333,0.07604198147773245,0.660724826419635,0.87,3.88,0.22422487804180338,0.1098940097517577,0.8,2.2113333333333336,0.052348012807078445,1,1,1,1
-1.506295451766988,0.47,2.412666666666667,-0.3260089889683742,-0.2760312031358669,0.69,4.8983333333333325,-0.06424423970318617,0.1239641259780448,0.72,3.235666666666667,0.04206870987368097,0.4260784594751405,0.95,3.340666666666666,0.2029624790633155,-1,-1,-1,1
1.2210398350154978,0.87,7.470666666666667,0.2642708385241086,-0.4520885142074817,0.63,3.625333333333333,-0.10522028866246251,0.7776162037734728,0.98,4.354666666666668,0.2638933660163364,0.0296183261448299,0.67,1.7656666666666667,0.014108689999174256,1,-1,1,-1
-1.7549120978998711,0.32,0.8803333333333333,-0.37981733138314455,0.9326869329822768,0.95,7.897333333333333,0.21707604868515346,-0.0519039735934945,0.71,3.0659999999999994,-0.017614234676108172,0.2099067224996296,0.81,2.735,0.09998906967289654,-1,1,-1,1
0.3472424587357334,0.81,6.393333333333334,0.07515402291531358,0.812125920065303,0.81,6.265666666666666,0.1890163564304173,0.5606202426009377,0.67,3.6436666666666655,0.19025318937406566,-1.045305558917792,0.32,0.0,-0.4979313149929326,1,-1,-1,-1
-1.7909313129669229,0.37,1.363,-0.38761300511612246,-0.3930148058829239,0.69,4.888999999999999,-0.09147131595704354,0.7281380617416651,0.93,4.654,0.24710236631539428,0.0520905098884014,0.83,2.539333333333333,0.0248133149834554,-1,-1,1,1
-1.7135090434469284,0.53,2.8666666666666667,-0.3708564280579884,-0.710053367983412,0.6,3.991666666666667,-0.16525971794691505,-0.0191647332746787,0.65,3.277666666666666,-0.006503781618899406,0.0590020473787471,0.58,2.147333333333333,0.02810562594634146,1,-1,-1,-1
0.4403430925780176,0.81,6.237666666666667,0.0953038836054148,1.2130084313234528,0.98,7.504333333333334,0.2823188231570036,-0.8260602066537704,0.34,0.701,-0.280333418218632,0.2469256281315397,0.68,2.415,0.11762302579571662,1,1,-1,1
-2.1419930594461394,0.32,0.972,-0.46359364019067184,-1.0158722069667672,0.6,4.3183333333333325,-0.23643681160225138,-0.8520121662820561,0.4,1.7743333333333335,-0.2891405263367435,-1.5357994410905216,0.33,0.0023333333333333,-0.7315780813978776,-1,-1,1,-1
-1.5841066754077224,0.51,2.5289999999999995,-0.34284974774498106,0.7636272275541174,0.85,6.910333333333333,0.1777286411591619,-0.0972423470494092,0.68,3.015,-0.03300035436205086,0.0197834526491846,0.63,2.0666666666666664,0.009423847896597304,1,1,1,1
-2.1240633068239783,0.43,2.1053333333333333,-0.4597130864002804,-1.8669945072271847,0.37,1.4740000000000002,-0.434529289747714,-1.0709062163351235,0.42,1.649333333333333,-0.3634248421587936,-0.5419900112185536,0.45,1.527,-0.2581769480672138,-1,-1,-1,-1
-1.5348908605924207,0.42,1.8296666666666668,-0.33219792109943846,1.0406161645190517,0.96,7.896999999999999,0.24219578639254702,-0.7966843892659348,0.5,1.432333333333333,-0.27036438298976295,0.6481889171848771,0.94,3.623,0.30876479814367264,-1,1,1,1
1.3432318727273609,0.88,7.242666666666667,0.2907169800348593,1.2061355976079673,0.93,6.771333333333333,0.2807192214755935,-0.5930901096281975,0.49,1.23,-0.20127222738066378,0.4713764924879497,0.97,3.0333333333333328,0.22454019760908975,1,-1,-1,1
0.1124319511536375,0.76,6.400999999999998,0.024333756488703152,-1.5975811495783183,0.31,0.7376666666666666,-0.37182530508437645,0.7957774625958374,0.98,4.706999999999999,0.2700566065692864,0.3341392436275519,0.92,2.9406666666666674,0.15916723253864912,-1,-1,1,-1
-1.1932422699922487,0.54,3.224,-0.2582545845027734,-0.57259344504042,0.69,4.507000000000001,-0.13326692822312314,0.3317759623255529,0.76,3.616333333333333,0.1125921438320549,0.4265969414551738,0.82,2.942333333333332,0.20320945796045767,-1,1,-1,-1
1.4509361419151858,0.98,8.472333333333335,0.314027519719694,-0.2411754870111186,0.7,4.2956666666666665,-0.056131827206681806,0.2028724288471153,0.65,3.008666666666666,0.0688471869034904,-0.2949087406791622,0.46,1.1146666666666667,-0.14047978200872988,1,1,-1,-1
0.2540954463087166,0.74,5.411,0.05499412446303184,0.999141066559618,0.99,7.140000000000001,0.23254276128252907,0.5513933755070983,0.81,3.6746666666666665,0.1871219415896664,-0.3900318293044211,0.52,1.0333333333333337,-0.18579166636759747,-1,1,1,1
-1.938976936388252,0.4,1.751333333333333,-0.4196546633154903,-0.5357107843713189,0.65,4.922000000000001,-0.12468275923788454,-0.8145012684311794,0.47,2.01,-0.27641075418419914,-0.7321157997853325,0.39,0.9316666666666666,-0.3487433696340676,-1,-1,-1,-1
0.7800477450916343,0.83,6.425666666666666,0.16882649179221074,0.2993699687485671,0.82,5.27,0.06967616636714659,0.6064174626913537,1.0,3.756333333333333,0.2057950241573484,0.103337544026473,0.97,2.272333333333333,0.049224840283556205,1,1,1,1
0.0197581664508907,0.69,4.744999999999999,0.004276279172832656,0.8940191804130206,0.99,6.889333333333332,0.20807641264176008,0.6645094770502009,0.93,3.6486666666666654,0.22550924453165963,-0.0510800443129402,0.99,2.204,-0.024331979694982055,-1,1,-1,1
-1.533108446904087,0.48,2.630666666666667,-0.3318121515721021,-0.6951931731852463,0.62,4.173666666666666,-0.16180111650691956,-0.808289427101271,0.41,1.2346666666666666,-0.27430269147954583,0.7551041747159806,1.0,4.292333333333334,0.3596938822962397,-1,-1,-1,1
1.2820445420179176,0.99,9.358,0.27747414656625974,-1.1715970498571782,0.44,2.1173333333333333,-0.2726806275938378,-0.7911438159713073,0.46,1.677,-0.26848412312726994,-0.5648080259948541,0.39,0.9206666666666669,-0.2690463096679063,1,-1,1,-1
1.6032941064023731,0.89,8.991666666666667,0.34700250208818023,-1.662353544663635,0.3,0.6183333333333333,-0.3869006053719397,-0.8395440263798979,0.4,1.125,-0.2849093138301409,0.9596890554181664,0.94,4.237000000000001,0.4571478925678173,-1,-1,-1,1
-1.945841349399528,0.36,1.2866666666666666,-0.42114033489674757,-1.5998078926390948,0.52,2.625333333333334,-0.3723435632136341,0.6047007412568473,0.87,4.586333333333334,0.20521243419115956,0.2634527007586991,0.83,2.96,0.1254956970314317,-1,1,1,-1
-1.874871187535768,0.48,2.296666666666667,-0.4057801937710574,-0.7558921786736121,0.66,4.4383333333333335,-0.1759283652166249,0.4472694629185323,0.72,4.187,0.15178624559664416,-0.6135437430785899,0.4,0.8613333333333333,-0.2922615690603388,1,1,-1,-1
-1.7040914562806582,0.55,3.063333333333333,-0.3688181705123019,-1.5569793557292402,0.38,1.4343333333333337,-0.3623755351062497,0.888905309009083,0.94,4.805666666666667,0.3016606558941162,0.1402326998049377,0.98,3.039,0.06679984816226665,1,-1,1,1
-1.4081026008022075,0.51,2.982,-0.30475701477606126,-0.9228533243121602,0.64,4.066999999999999,-0.21478734833036298,-0.8732472711908845,0.4,1.161,-0.29634691334990965,0.9901495258239628,0.9,4.239333333333334,0.4716577379953726,-1,1,-1,-1
1.2642223722088983,0.99,9.378000000000002,0.273616877028703,-1.5082017935140029,0.35,1.1216666666666668,-0.3510229149550042,0.3310849643407088,0.65,3.698,0.11235764539536319,-1.1382379545294663,0.31,0.0016666666666666,-0.5421996627096252,1,-1,1,-1
1.4507224241874432,0.97,7.902333333333333,0.31398126458411335,0.7646462173629551,0.86,5.888666666666666,0.17796580356975303,0.8129926540955923,0.83,3.911333333333333,0.2758987878528564,-0.5986476441863761,0.46,0.6203333333333333,-0.2851658121819922,-1,1,1,1
1.2992648708112204,0.98,8.701333333333334,0.28120115906770626,-1.3762744866215273,0.37,1.1676666666666666,-0.3203178010725559,1.117740351536415,0.93,4.779,0.37931856649575896,-0.0183977754195667,0.68,1.8820000000000003,-0.008763780532358148,1,-1,1,1
-1.6907411657254867,0.4,1.71,-0.3659287541489849,-0.6634115844828843,0.7,4.686666666666667,-0.15440418463998995,0.3123905042951462,0.77,3.7036666666666673,0.10601345662545099,0.3683338757152943,0.88,3.119666666666666,0.17545584592627597,-1,1,-1,1
-0.9011056223402428,0.61,3.4716666666666667,-0.19502716585132718,0.8485273243235891,1.0,7.201666666666666,0.1974885165128078,0.7084785700619838,0.91,4.009,0.24043068251000824,-0.0057948916298558,0.72,1.848,-0.0027603966944201087,1,1,1,-1
-0.565169213170166,0.7,5.114000000000001,-0.12232012223466464,0.4842675403986547,0.77,6.141,0.11270972119239014,-0.8292786475050196,0.4,1.251333333333333,-0.2814256346429287,0.0483896706558724,0.54,2.042333333333333,0.02305042017254631,1,-1,-1,-1
-0.7035007396062056,0.7,5.1803333333333335,-0.15225934897996415,-1.3959431794933392,0.42,1.8163333333333327,-0.32489554520129876,1.278159050527904,0.99,5.808666666666668,0.4337585720452801,-0.5360895063946246,0.42,0.828333333333333,-0.25536624252658424,1,-1,1,-1
1.5861808025565989,0.91,8.646333333333335,0.3432986531001714,-1.4349095988907985,0.47,1.8843333333333336,-0.3339646937602501,-0.6362775431215526,0.45,1.382,-0.21592839984577378,0.919488177768284,0.94,3.9123333333333337,0.4379982040376999,1,1,-1,1
-1.9156055382904664,0.37,1.4176666666666666,-0.4145963689047234,-0.6367185306830114,0.7,5.075,-0.14819157198153993,-0.3204428886652728,0.63,3.1820000000000004,-0.10874612964020863,-0.6688244397570953,0.39,0.8703333333333332,-0.31859452955789064,-1,1,1,-1
1.67353740400345,0.93,7.749,0.36220532727487814,1.02331075732525,0.97,6.670999999999999,0.23816807968660406,0.3614499384283665,0.79,3.240666666666667,0.12266236278950474,-0.3680270325387338,0.52,0.9773333333333334,-0.17530968117559814,1,1,1,1
1.3193227621876886,0.99,8.667333333333335,0.2855423079975587,-0.8725824991168052,0.51,2.5669999999999997,-0.20308718216350505,-0.467940584276219,0.52,1.7383333333333328,-0.15880123804142765,0.8615062811267666,0.88,3.512000000000001,0.4103785269067515,1,-1,-1,1
-1.698417771739345,0.38,1.529,-0.3675902094513631,-0.2129809327670955,0.78,5.735666666666666,-0.04956975132323201,-0.5240646800084683,0.61,2.319333333333333,-0.17784762167584184,0.6811761414687547,0.87,3.5600000000000005,0.32447826281006475,-1,1,1,-1
-1.1665809380124026,0.65,4.643333333333333,-0.2524842465036088,-1.6591491358591206,0.36,1.2846666666666668,-0.3861548027054097,1.0782095934793308,0.75,5.123666666666667,0.36590333060658975,-1.3754685263338902,0.36,0.003,-0.6552044483125992,1,-1,1,-1
-1.8533315205282976,0.33,1.018,-0.4011183427008816,-0.8874306837474846,0.67,4.3580000000000005,-0.20654298832503165,0.8577336013112742,0.95,5.097,0.2910821637935987,-0.1834131426192886,0.67,1.939,-0.08736885259269063,-1,1,1,1
-1.4990734596451718,0.5,2.3176666666666663,-0.3244459261926027,1.1094203812015788,0.94,7.492,0.25820946361064945,0.0923810584440438,0.74,3.0113333333333334,0.031350617889197664,0.2835217008191608,0.89,2.775666666666666,0.13505556544066957,1,1,-1,1
0.4989147772382996,0.83,7.272333333333335,0.10798061025679871,-1.5012192879317172,0.36,1.1776666666666664,-0.34939778795029963,0.3471463820102842,0.74,3.652,0.11780827972017625,0.4688600195964718,0.76,2.8783333333333325,0.2233414757183395,1,-1,1,-1
-0.4849699724945839,0.66,4.989666666666667,-0.1049625226096992,-0.4951217692416767,0.68,4.619000000000001,-0.11523596341306079,-0.910025417505718,0.38,1.0470000000000002,-0.3088280174984159,0.6900454414731696,0.72,3.322333333333333,0.3287031539690071,-1,1,-1,-1
-1.4152424250453768,0.5,2.844666666666667,-0.30630229387797786,0.4598834535972287,0.82,6.772999999999999,0.10703450368213267,-0.6910824526290704,0.54,2.248,-0.23452710184552367,-0.7476365293612157,0.35,0.6046666666666667,-0.3561366693457522,-1,1,1,-1
-0.8035288645650116,0.65,4.3180000000000005,-0.17390853330696232,1.4790637857710234,0.96,8.286333333333333,0.3442412571835389,-0.7349767155761151,0.42,1.4143333333333332,-0.24942314534576446,-0.7097630360400228,0.42,0.8159999999999997,-0.3380956303673297,1,1,-1,1
-0.5132138633612175,0.68,4.61,-0.111075375367213,0.2391432808773279,0.76,5.373666666666666,0.055658846121564146,-0.0310729663464619,0.7,2.7000000000000006,-0.010544983041105582,0.4954494436567831,0.97,3.1819999999999995,0.23600734817477478,1,-1,1,1
1.2326028476832862,0.87,7.731999999999999,0.26677343259676023,1.0429267156837536,0.86,6.855999999999999,0.24273355024382626,-0.8541948233218978,0.37,0.9796666666666664,-0.28988123712737257,-0.4809026261531423,0.41,0.9616666666666668,-0.2290779714898855,1,1,-1,-1
-1.753011522831616,0.36,1.273,-0.3794059880734814,0.8710175462994165,0.88,7.493999999999998,0.20272295086362913,-0.9683139570397836,0.43,1.076,-0.32860893104314154,0.619134256522067,0.99,3.960333333333333,0.29492461020333066,-1,1,1,1
-1.7042759684797533,0.36,1.280333333333333,-0.36885810466692526,1.151463463841388,0.93,8.039666666666667,0.26799468299268897,-0.9093826475945036,0.42,1.0576666666666668,-0.30860988583575083,0.5252884087590384,1.0,3.85,0.25022113954385206,1,1,-1,1
-1.5880523531822224,0.54,2.9073333333333338,-0.3437037146214997,0.0467702434808128,0.74,5.604333333333333,0.010885431425949147,-0.8805364798874322,0.41,1.126,-0.2988205935654108,0.950654246104492,0.89,4.042666666666667,0.4528441610475087,1,-1,-1,-1
-1.894275140378928,0.54,3.0739999999999994,-0.4099798101484207,-1.7980139679191187,0.35,1.1463333333333332,-0.4184745747306543,-0.6365729988778086,0.59,2.563999999999999,-0.21602866629296064,0.4893789289383115,0.68,3.108,0.23311565841892776,1,-1,1,-1
0.3531838074258004,0.8,6.095000000000001,0.07643991478817636,0.2640279590994385,0.81,5.477666666666666,0.061450572616525034,0.1757512949193205,0.75,3.128333333333333,0.059643305493027196,0.2092455393749537,0.67,2.0816666666666666,0.09967411508386531,1,1,1,-1
1.616607156442556,0.93,8.890333333333333,0.3498838584506349,-1.109156684330952,0.48,2.313666666666666,-0.2581480900964486,-0.7869342431475768,0.39,1.063666666666667,-0.2670555542052818,0.8248140314620018,0.83,3.620666666666666,0.3929001733576318,1,-1,-1,1
1.330090381207417,0.84,6.956,0.2878727542497202,0.7681376708260306,0.88,6.017666666666668,0.17877841377702708,0.3395106932138492,0.84,3.135333333333333,0.1152170173357681,0.1155612974586364,0.91,2.2656666666666667,0.05504762537132324,-1,1,1,1
1.251933177161325,0.83,6.771000000000002,0.27095711459763755,0.9783575601950344,0.93,6.478999999999999,0.22770555248297975,0.3378978272638231,0.81,3.087333333333333,0.11466967197128093,0.1415952868089447,0.84,2.165666666666666,0.06744891649727094,-1,1,-1,-1
-1.7035687313839707,0.39,1.57,-0.36870503665474574,0.9083414622727356,0.84,7.230999999999999,0.21140981878729365,-0.4843846720429612,0.58,2.259,-0.16438173604388157,0.5121433750218505,0.8,3.1983333333333333,0.24395950257220822,-1,-1,-1,-1
-1.7360855597858986,0.45,1.8123333333333336,-0.37574268543695194,1.0583993152715283,0.92,7.523333333333332,0.24633468441074557,0.8236969039929596,0.92,4.661666666666667,0.2795314031743848,-0.3157875124128366,0.55,1.313,-0.15042538516380063,1,1,1,-1
0.0018705987197975,0.76,5.403333333333334,0.0004048554994249921,1.1203802171687425,0.98,7.343333333333335,0.2607602851155483,0.961716059231648,0.77,4.188333333333334,0.3263698554519031,-0.9816545621440254,0.33,0.0,-0.46761116194889324,1,1,-1,-1
-1.3963833578994214,0.47,2.463666666666668,-0.3022206076417701,-0.0764830950517332,0.74,5.375999999999999,-0.017800879885766282,0.8644859286204314,1.0,5.074333333333335,0.29337364688437106,-0.2738861895252065,0.59,1.4893333333333334,-0.13046568952515727,-1,-1,1,1
-0.5770973429220323,0.67,4.317666666666667,-0.1249017389527712,1.2110838928232814,0.94,7.340999999999998,0.2818709009245951,0.3145426331881578,0.74,3.342999999999999,0.10674380732406283,-0.1886893752660821,0.58,1.496333333333333,-0.08988218607457366,1,1,-1,-1
-1.524575908019545,0.45,2.172333333333333,-0.3299654458864281,-0.0112454084121687,0.75,5.511333333333334,-0.0026172863987264133,0.5055874162812031,0.85,4.029333333333335,0.1715771410761603,0.2161166353471642,0.86,2.747,0.10294716172912331,-1,-1,1,1
-0.1921297004384614,0.77,6.378000000000001,-0.04158281784444284,-0.8175085008485947,0.57,3.627,-0.19026911266281088,-0.8479160342134429,0.4,1.4336666666666664,-0.2877504548927735,-0.6846783414127138,0.38,0.8539999999999999,-0.3261465357935827,1,-1,-1,-1
-2.026330545909219,0.35,1.2596666666666667,-0.43856068994476927,-0.7397973947722578,0.7,5.243333333333334,-0.17218242221024443,-1.0918436378814091,0.39,1.362666666666667,-0.3705302067599174,-0.84972114539523,0.36,0.7586666666666668,-0.4047646773657143,-1,1,-1,-1
1.3826922474467835,0.88,7.368666666666666,0.29925742729671706,1.2270180496452363,0.95,7.007000000000001,0.28557945915536137,-0.0315394916054168,0.67,2.646333333333333,-0.010703303971559233,-0.4206036342292788,0.49,0.9696666666666668,-0.20035454599458605,1,1,1,1
-2.08434510518194,0.35,1.2633333333333332,-0.45111683740691494,-1.758783198823699,0.41,1.8193333333333328,-0.40934390071672433,0.7164304117848674,0.82,5.304333333333335,0.24312923517403195,-0.8032875307977981,0.38,0.7060000000000001,-0.38264602451906604,-1,-1,1,-1
-1.3831646247075158,0.63,4.364333333333334,-0.29935966436647804,-1.646520150056806,0.39,1.6143333333333334,-0.38321549880833294,-0.9721117490400047,0.39,1.3139999999999998,-0.329897757214079,0.0276002325363702,0.6,2.5243333333333333,0.013147371085612257,1,-1,-1,1
1.5211619505224796,0.89,8.224666666666666,0.3292265597464656,-1.1151927742596492,0.56,2.7086666666666672,-0.25955294579335453,0.0558642570960596,0.69,2.984,0.018958204283222115,0.2563602600996129,0.69,2.335,0.12211721284203893,1,1,1,1
1.3240662625416713,0.84,7.542333333333334,0.28656894839055663,-0.6619973554566365,0.65,3.683666666666667,-0.15407503319795987,0.673379918576162,0.82,4.052666666666667,0.2285195350335521,-0.1567667641646533,0.54,1.4229999999999998,-0.07467584990986517,-1,1,1,-1
-1.5688765074671855,0.47,2.513333333333333,-0.33955346769163,0.5644526502658698,0.84,7.1676666666666655,0.13137221789715606,-1.1469391187300932,0.32,0.6869999999999998,-0.38922751762213204,-0.1585473719222925,0.51,1.9163333333333332,-0.07552404243566196,-1,1,-1,-1
-0.7769596040838662,0.68,4.935999999999999,-0.1681581224317687,-1.0239968349833424,0.52,2.9483333333333346,-0.23832775923377392,-0.0462720312834545,0.66,3.2060000000000013,-0.015702967644641797,-0.0588920592449209,0.58,1.9699999999999995,-0.02805323309753044,1,-1,1,1
0.1534160769002133,0.79,6.297666666666666,0.03320399066667953,-1.1333064217393414,0.55,2.738666666666667,-0.26376876450284864,0.0981067929545012,0.72,3.0859999999999994,0.03329371442647181,0.6305108671849831,0.86,3.1640000000000006,0.3003438588232396,1,1,1,1
0.0974056050764211,0.73,5.483,0.021081589799375588,-0.1854757711310162,0.76,4.844,-0.0431681265172372,0.9455492097698754,0.93,4.532,0.32088344158649784,-0.0926024956799302,0.61,1.5773333333333333,-0.04411119988041822,-1,1,1,-1
-1.84649717095374,0.4,1.8013333333333337,-0.3996391777784593,-0.2054506555004795,0.71,5.677333333333333,-0.047817134473209406,-0.2720902567404675,0.5,2.7099999999999995,-0.09233708526527565,-1.3538423947276188,0.32,0.001,-0.6449028402736355,-1,-1,-1,-1
-2.1323050177314933,0.42,1.7879999999999998,-0.46149684790415846,-1.2613550553577637,0.53,3.252,-0.2935711456046628,-1.0512000577332925,0.38,1.2046666666666666,-0.35673732137482106,0.1452284488050494,0.64,2.8423333333333334,0.06917957325583222,1,-1,-1,1
-1.6802500176026451,0.58,3.685000000000001,-0.3636581447618073,-1.5679186852457163,0.43,2.0769999999999995,-0.3649215838850275,-0.9207306687756888,0.49,2.047,-0.31246097264772266,-0.7648094010532995,0.37,0.8260000000000001,-0.3643169669734593,1,-1,1,-1
-1.4606700875725005,0.59,3.629,-0.31613424704114457,-1.6426428316633828,0.46,1.966,-0.38231308136623654,-0.0723707658983219,0.68,3.197333333333334,-0.02455988561119534,0.4651470936026607,0.76,3.059333333333333,0.2215728233785549,1,1,1,1
-2.1156111437880565,0.38,1.5799999999999998,-0.45788377653766055,-1.957821894100939,0.46,2.1373333333333333,-0.45566869843644603,-0.8061198235819043,0.5,2.365,-0.27356641055732706,-0.8395032382567911,0.37,0.8263333333333336,-0.39989737718299456,-1,1,-1,-1
0.5805916697060765,0.84,7.853000000000001,0.12565801949564545,-1.6542413151435629,0.35,1.1266666666666667,-0.38501254339961893,-1.0836628224896407,0.33,0.7643333333333334,-0.36775394914077847,0.3816037074197465,0.66,3.005333333333334,0.18177693041105905,1,-1,-1,1
-1.9690330117457584,0.38,1.5659999999999998,-0.42615972892407555,-2.0120966383528773,0.37,1.1213333333333333,-0.468300747421989,-0.1350984558486709,0.71,3.3163333333333336,-0.04584727798174949,0.488811207778741,0.98,3.870666666666666,0.23284522443804764,-1,1,1,1
-1.1537009748940434,0.64,4.366333333333333,-0.2496966235646691,-1.7130772902203704,0.32,0.801666666666667,-0.3987061854337936,0.8949254369744946,0.92,4.916,0.3037036583739158,0.2537983400392769,0.81,2.767000000000001,0.12089684219188133,1,-1,1,-1
-1.0691507104598117,0.66,4.718,-0.2313973276377791,-1.7312523688371837,0.31,0.7516666666666667,-0.40293630179026974,0.2059219475631315,0.72,3.6826666666666665,0.06988207757937163,0.4828492196779672,0.77,3.1223333333333327,0.2300052313377871,1,-1,-1,-1
-2.225484114390825,0.33,1.0693333333333332,-0.48166369037803075,-2.1934225328873103,0.33,0.8266666666666672,-0.51050302057272,-0.7701007423237898,0.55,2.638,-0.26134290422104617,-0.210716326206382,0.53,2.1206666666666667,-0.1003747244079041,-1,1,-1,-1
-1.4500150990790974,0.61,3.981,-0.31382817752328923,-1.9848525464738724,0.35,0.8623333333333334,-0.46195988468876786,-0.119234599729511,0.67,3.325333333333333,-0.04046368853367842,0.1790785652322997,0.65,2.551333333333333,0.08530407660462784,1,1,1,1
-0.9924759485333224,0.61,3.5963333333333334,-0.21480253437479555,1.2285426942949638,0.95,7.611000000000001,0.2859343090246026,-0.1208562427577053,0.65,2.6716666666666677,-0.041014012504694566,0.0816257876757236,0.63,2.003,0.03888244489657728,1,1,-1,-1
-0.8504380638092286,0.65,4.287666666666667,-0.18406113690208284,-0.4381687373365643,0.63,4.048,-0.1019805626034129,0.5123581779774482,0.83,3.83,0.1738748800968316,0.3748957650686551,0.9,2.928666666666667,0.1785816019950945,1,-1,1,1
0.1677303381661072,0.79,6.028000000000001,0.036302040148040574,0.3213156197886038,0.81,5.729333333333332,0.07478385582341661,0.4645776654296627,0.72,3.6296666666666666,0.15765999128017055,-0.4797891913429042,0.41,0.7996666666666667,-0.2285475868052439,1,1,-1,-1
1.4705687414711273,0.95,8.993666666666666,0.3182766223273832,-1.2996511871628127,0.41,1.6653333333333329,-0.3024842896385182,-0.3796945426993106,0.55,2.2263333333333337,-0.12885388761798944,0.3380544400353531,0.67,2.591666666666667,0.16103223639246045,1,-1,-1,1
1.5608058499931836,0.94,7.875666666666666,0.3378067274486564,1.2278791373804472,0.91,6.705333333333333,0.2857798710154623,-0.4643130041127901,0.56,1.7473333333333334,-0.15757017529456618,0.1669949185031687,0.65,1.989333333333333,0.07954803134645903,-1,1,1,-1
-1.037710913818505,0.56,3.4626666666666663,-0.22459278188655868,-0.1981272283102306,0.69,4.785333333333333,-0.046112660462611414,0.7825984089875542,1.0,4.857666666666668,0.26558413698760475,-0.0054111785963213,0.64,1.846,-0.0025776149864900665,-1,-1,1,-1
1.5324794391601415,0.91,8.522,0.3316760148145912,-1.2803199228502584,0.42,1.654,-0.29798507953418046,0.0867100597011036,0.68,2.8986666666666667,0.029426096589761294,0.587682373894538,0.9,3.2296666666666667,0.2799425055525694,1,-1,-1,1
1.57904171233323,0.92,8.426,0.3417535328628738,-1.239072571087908,0.42,1.596666666666667,-0.28838506068255176,0.8255171041430751,0.94,4.243999999999999,0.2801491098812493,0.2180523131798031,0.91,2.567333333333333,0.10386922188692675,1,1,1,1
1.449344787517968,0.98,7.9403333333333315,0.3136831013404718,0.5192776103833188,0.84,5.5023333333333335,0.12085805841864565,0.0164217445463625,0.67,2.4490000000000003,0.005572915563192703,0.3953029366132701,0.78,2.4056666666666677,0.1883025583946918,1,1,-1,-1
-1.8122361155993492,0.37,1.3923333333333334,-0.39222402426128444,0.3394757531726329,0.79,6.500333333333333,0.07901049378648464,-0.6728099569316099,0.53,2.0276666666666667,-0.22832611172761896,0.4425726360215511,0.71,3.010666666666667,0.21081948025058816,-1,-1,-1,-1
-1.5869426713950672,0.61,4.087666666666666,-0.3434635451135305,-1.6929754218221766,0.4,1.721666666666667,-0.3940276228757056,-1.2380810511667035,0.31,0.6736666666666667,-0.42015762326964384,0.1276483134423029,0.57,2.6229999999999998,0.060805275573928716,1,-1,-1,-1
-1.5400173941313184,0.41,1.7213333333333334,-0.33330746173701253,1.06636045644958,0.94,7.725,0.2481875816786748,-0.1453149459814717,0.72,2.8990000000000005,-0.04931436618918979,0.2557471804617237,0.81,2.6870000000000003,0.12182517234949089,-1,1,1,1
-1.5667115177171285,0.55,2.974666666666666,-0.33908489685533416,0.7812264817593304,0.81,6.811999999999999,0.18182473860362539,-0.278478903017767,0.58,2.6573333333333338,-0.0945051488449994,-0.3238308772807603,0.47,1.365,-0.1542568421109919,1,-1,-1,-1
-1.7219246440412,0.5,2.893666666666667,-0.3726778246758177,-1.3042343173850193,0.5,2.9120000000000004,-0.30355097961139577,-0.6999099246311502,0.49,2.196333333333334,-0.237522810125186,-0.3967888735935234,0.46,1.533333333333333,-0.18901038449229732,-1,-1,-1,-1
-1.5232812997739535,0.59,3.5736666666666657,-0.3296852525652837,-1.6179403021137984,0.36,1.2103333333333337,-0.37656374863997444,0.8863614819595833,0.93,4.865333333333333,0.30079737773787624,0.2455816580268801,0.88,2.9183333333333343,0.11698282562093024,1,-1,1,1
1.514365369899454,0.89,8.059000000000001,0.32775556919494037,-1.1820430284239447,0.53,2.3426666666666662,-0.27511185255447157,0.8436343479040769,0.98,4.491666666666666,0.2862974133963108,0.107226039457402,0.7,1.9570000000000003,0.05107712512672785,1,1,1,-1
1.604189220961847,0.87,7.477999999999999,0.3471962326024712,0.8354882260867686,0.89,6.204999999999999,0.19445376195200778,1.0897988221801649,0.99,4.744666666666666,0.3698362740773603,-0.8648453273890153,0.33,0.0,-0.4119690816321133,-1,1,1,-1
1.5675761372696888,0.87,8.052333333333333,0.33927202730563316,-0.6891486621748393,0.59,3.292,-0.16039430086495754,1.563607052656706,0.96,5.559333333333333,0.5306287680865546,-1.004595975780096,0.34,0.0,-0.47853930459785415,1,-1,-1,1
-1.74833954295831,0.42,1.9866666666666668,-0.37839482692764487,-1.0929354872992922,0.63,3.9836666666666662,-0.254372725360377,1.2939098858010647,0.78,5.398333333333334,0.4391038065165182,-1.3444368711998762,0.36,0.0003333333333333,-0.6404225190331989,-1,1,-1,1
-1.7917289100859484,0.51,2.651666666666667,-0.38778562983597575,-0.962532903782832,0.63,4.016,-0.2240224796701366,0.9969429647727543,0.72,4.787666666666667,0.3383245274770891,-1.3454890110259288,0.36,0.0,-0.64092370585142,1,1,-1,1
1.6583873390812824,0.94,8.838333333333333,0.35892638399566473,-0.4881048542135859,0.66,4.097333333333333,-0.1136028278620062,-0.9150864091470882,0.34,0.7696666666666668,-0.3105455255867771,0.0512878835885572,0.59,2.126666666666667,0.024430983936308673,1,1,-1,1
-0.2868058575581198,0.66,4.570666666666666,-0.06207367056910831,1.23107845179391,0.91,7.215333333333333,0.28652448799980806,-0.7113264543796356,0.5,1.336,-0.24139714613944824,0.6162704902843119,0.95,3.377666666666666,0.2935604551230936,-1,1,1,1
-0.7251883191820632,0.71,5.557333333333334,-0.15695321291110892,-1.372896510989908,0.44,2.192,-0.31953160199895897,-0.7402070041303201,0.45,1.841,-0.2511981063678061,-0.2691317859173028,0.47,1.6446666666666665,-0.12820092931194116,1,-1,-1,-1
-0.2523422628157137,0.7,4.978666666666667,-0.054614681255287005,0.0330614925391214,0.79,5.328666666666667,0.00769482010547534,1.112999180107976,0.97,5.031000000000001,0.3777095932245747,-0.4912872785092912,0.42,0.7129999999999999,-0.23402470075897605,-1,1,1,-1
-0.078952660347789,0.75,5.259666666666666,-0.01708780103276034,1.1895565799962524,0.97,7.355999999999999,0.27686057662171404,-0.4748213992163972,0.53,1.7160000000000002,-0.16113632494765173,0.3368889333770579,0.73,2.4790000000000005,0.1604770472823989,1,1,-1,1
1.5111717072458264,0.9,7.347999999999999,0.3270643616821023,1.095003482116299,0.88,6.171000000000001,0.2548540359992447,0.5328668822985887,0.91,3.3406666666666665,0.18083475437629834,-0.0782059447620251,0.98,2.0683333333333334,-0.037253402685369565,1,-1,1,1
0.3361009361461606,0.77,6.515666666666666,0.07274265235004097,-0.3019349492151439,0.65,4.434666666666668,-0.07027314677391473,-0.9165250967830868,0.36,0.8913333333333332,-0.31103376145566386,0.6885900489341745,0.72,3.2553333333333336,0.3280098777163457,-1,-1,-1,-1
-1.9745444615830867,0.33,1.0316666666666667,-0.4273525773703147,0.3023820679963478,0.83,7.15,0.07037721039364009,-1.177397095992727,0.33,0.8136666666666668,-0.39956379675685394,-0.3775595624143077,0.48,1.6783333333333337,-0.1798505018912825,-1,1,-1,-1
-2.1318203886974865,0.3,0.8056666666666662,-0.46139195917119713,-1.4175291908669236,0.53,3.323,-0.32991953116073275,-1.1229630213281678,0.47,1.8733333333333333,-0.3810909419995736,-0.6698240452582496,0.41,1.1856666666666664,-0.3190706916498432,-1,-1,1,-1
-1.4284102475958802,0.57,3.3086666666666664,-0.3091522185136586,-0.5546811790765585,0.68,4.552333333333333,-0.12909797958566377,0.176497260597368,0.7,3.554333333333333,0.0598964578743142,-0.2541228301116101,0.54,1.5956666666666666,-0.1210514130415631,1,1,1,1
1.4304621611901256,1.0,7.667333333333333,0.3095963161676253,1.0043769519072,0.99,6.482333333333335,0.23376137522728263,0.0289644471768335,0.68,2.2063333333333333,0.009829431824087345,0.2906694576292468,0.99,2.5409999999999995,0.13846039947922625,1,1,-1,1
1.4379227867528073,1.0,8.158,0.3112110266109903,1.3237527884134472,1.0,7.355666666666667,0.3080937607069547,0.1185672294779554,0.5,2.2716666666666665,0.04023720845107782,-1.0851528742338523,0.36,0.0153333333333333,-0.5169125841012742,1,1,-1,-1
-1.9592171785530212,0.37,1.451,-0.4240352786037267,-0.3083336981453195,0.69,5.471333333333334,-0.07176240869575756,-0.7121723403891345,0.5,2.284,-0.2416842076811568,-0.8418565315290647,0.35,0.6469999999999998,-0.4010183684602631,-1,-1,1,-1
1.594454880959316,0.92,8.461,0.3450894199325021,-1.0447629020001288,0.49,2.2736666666666663,-0.2431609091529234,-0.0379393007745032,0.69,2.732,-0.012875155812219185,0.6022060305967387,0.88,3.1099999999999994,0.2868608495894267,1,-1,1,1
-0.38950263041637,0.64,4.398666666666667,-0.08430043295530451,1.2048439118179957,0.92,7.364000000000002,0.28041859107377876,-0.333225878546469,0.59,2.22,-0.11308419025562802,0.2457408785553552,0.67,2.304,0.11705867032149757,-1,1,-1,-1
-1.8045896340023608,0.33,1.0176666666666667,-0.39056908881573477,-0.0605800481222962,0.76,5.767333333333334,-0.01409956225450239,0.2932662355799169,0.82,3.916333333333335,0.09952340713911988,0.1637376046917005,0.81,2.704333333333333,0.07799640987496492,-1,-1,1,1
0.5200353559975159,0.82,6.753333333333335,0.112551757649989,-1.0431003321029522,0.49,2.326666666666666,-0.24277395819308956,0.8846425618670497,0.92,4.274,0.3002140416307702,0.1693348329091102,0.96,2.6800000000000006,0.08066264960059671,1,-1,1,1
1.26920208996939,0.98,8.572666666666667,0.27469464218463,-1.3510458780879604,0.37,1.1566666666666665,-0.3144460273180122,0.917754783779337,0.88,4.215333333333333,0.3114510704559294,0.2858305190466259,0.89,2.653333333333334,0.13615537102983297,1,-1,-1,-1
0.4289800548840183,0.77,6.473666666666667,0.09284457031074564,1.09826461486226,0.86,7.213333333333333,0.25561304074745894,-1.046718203909514,0.31,0.5893333333333334,-0.3552163506365433,-0.4499859842857738,0.43,1.1609999999999998,-0.21435082878137243,-1,1,-1,-1
1.4413756440201384,0.97,8.613000000000001,0.3119583318660479,1.2636185474549937,0.85,6.968999999999999,0.2940979568028487,-0.5847333814311424,0.3,0.94,-0.1984362716455555,-1.1906239482864656,0.33,0.0,-0.5671537314372799,1,-1,-1,-1
0.0059023309258474,0.69,4.7716666666666665,0.001277447220221667,0.9807190817598554,0.96,6.856,0.2282551793213627,0.5069254188540868,0.98,3.732333333333334,0.1720312082637824,0.073365470114568,0.86,2.0826666666666664,0.034947642531473914,-1,1,1,1
-0.3790222753557577,0.7,5.475666666666665,-0.08203215952107766,-1.1195525590406534,0.5,2.682666666666667,-0.2605676537515243,-0.2997498933389364,0.58,2.4923333333333333,-0.10172371400235498,0.6803136786634969,0.77,3.311666666666666,0.3240674286428772,1,-1,-1,-1
-0.1420913848691745,0.69,5.141333333333334,-0.030752976561122573,0.963678418101896,0.86,6.8870000000000005,0.2242890897332792,-0.2892985031568162,0.62,2.596333333333333,-0.09817690965166627,-0.3797506697805419,0.44,1.0740000000000005,-0.18089423591034695,-1,1,1,-1
-1.853023559048749,0.38,1.5446666666666666,-0.40105169029847865,-0.1597467357491586,0.73,5.749,-0.037179882081008676,-1.1495074426043908,0.32,0.6340000000000002,-0.3900991090690689,0.5709172260028708,0.78,3.657000000000001,0.2719564271618723,-1,-1,-1,1
-0.7104158316133535,0.73,5.848666666666668,-0.15375598906556556,-1.547700298786396,0.39,1.6683333333333334,-0.36021590260208614,-1.2503180418041095,0.39,1.0670000000000002,-0.4243103925066339,-0.2848046563586022,0.47,1.6976666666666669,-0.13566670132661368,1,-1,1,-1
0.3198321446716932,0.81,6.814000000000002,0.06922158199554528,-1.418195834766233,0.47,2.007,-0.33007468764296133,0.1325188484970869,0.71,3.294333333333334,0.04497185735174383,0.3989158350434421,0.73,2.7066666666666666,0.19002356260338835,1,1,1,1
-0.9561913977111144,0.61,4.390666666666666,-0.2069494337663835,-1.7122430122766688,0.32,0.8443333333333334,-0.39851201335619746,0.2266861314591599,0.78,3.7426666666666666,0.0769286519104042,0.5134040231148429,0.95,3.5533333333333337,0.24456001230578023,-1,-1,1,1
1.5190477391256918,0.95,8.535666666666666,0.3287689789185319,-1.2472748782747134,0.5,2.102333333333333,-0.29029408757169267,0.0765928874348897,0.67,2.736,0.025992713089079942,0.6635402345621277,0.91,3.227666666666667,0.3160773983525934,1,1,-1,-1
-1.2627945556691849,0.51,2.894666666666666,-0.2733078533069635,-0.4334001058756369,0.73,4.909999999999999,-0.1008706985766232,0.9401593817713696,0.96,5.002,0.3190543389445098,-0.116483247884906,0.6,1.685666666666667,-0.05548679646746281,-1,1,1,-1
-1.93614248951412,0.34,1.1286666666666665,-0.41904120122301936,-0.8991076424544202,0.61,4.075333333333332,-0.20926071489235504,0.2868625581912218,0.74,4.0183333333333335,0.09735024257183711,-0.0949537350577838,0.64,2.196,-0.04523121278505626,-1,-1,-1,1
-1.2559125307462602,0.59,3.4650000000000003,-0.2718183699625466,-0.7079800607342048,0.65,3.9693333333333336,-0.16477717087838362,0.817390149256243,0.98,4.667,0.2773911304691153,0.1821588426122939,0.8,2.413,0.08677136676995655,1,1,1,1
-1.5794707094217997,0.53,3.2303333333333337,-0.3418463811198017,-1.7498552453986655,0.35,1.1486666666666667,-0.40726598498335553,-0.3963306445493328,0.6,2.6286666666666667,-0.1344995478978154,0.7558995236524768,0.9,3.977,0.3600727467712721,-1,-1,-1,1
-0.327387265723849,0.72,5.098666666666668,-0.07085674418956087,-0.2734432633269099,0.73,4.671,-0.06364191567773092,1.0916545318657245,0.96,4.945666666666666,0.3704660313700904,-0.311950798627753,0.5,1.1129999999999998,-0.148597766508222,1,1,1,-1
-1.0054803316499514,0.58,3.801,-0.21761708565491547,-0.1454640390935289,0.75,5.468666666666667,-0.03385568910163554,-0.4855179218357413,0.53,2.181,-0.1647663179248954,-0.0088807928861704,0.59,2.098333333333333,-0.004230365793298606,-1,1,-1,1
-0.4301838187328357,0.72,5.271333333333333,-0.09310510209078206,-0.6495996747475683,0.6,3.647333333333334,-0.15118956386627383,1.2750108842940255,0.92,5.275333333333334,0.43269020415350307,-0.4428845178438058,0.46,0.977,-0.2109680451602003,1,-1,1,-1
-1.5271653374588232,0.44,2.107,-0.33052587861728033,0.0044092461393487,0.81,6.003666666666667,0.0010262197268590565,1.124231653645576,0.94,5.374333333333332,0.3815214675607096,-0.5932953173888155,0.41,0.7226666666666667,-0.28261623125051755,-1,1,1,-1
-1.483563916373443,0.54,2.859333333333333,-0.3210891806647276,0.1909655985204095,0.76,5.676999999999999,0.04444584361127059,-0.1643281103451204,0.63,2.5276666666666667,-0.055766711084007256,0.5399895264314316,0.97,3.482333333333333,0.2572240171158982,1,-1,-1,1
-1.6178000185494086,0.48,2.616,-0.3501420307560598,-1.1616313977104311,0.54,3.160666666666667,-0.27036119508750966,-0.051808426607538,0.7,3.452666666666667,-0.017581809662824726,0.2655904205110815,0.65,2.5756666666666663,0.12651399986002487,-1,-1,1,-1
-1.5420556000768233,0.5,2.4946666666666664,-0.33374859263123646,0.924478855648335,0.88,7.294666666666668,0.21516567883655163,1.0492134020792043,0.82,4.901,0.35606312600038226,-1.1003993501878755,0.33,0.0,-0.5241752430970367,1,1,1,-1
-1.623486808296306,0.41,1.7726666666666668,-0.35137282818938337,1.1449953557561896,0.92,7.973666666666665,0.26648927823579605,-0.9058841434454774,0.39,1.0113333333333334,-0.307422626579284,0.61604258000974,0.85,3.5823333333333336,0.29345189006118433,-1,1,-1,1
-1.427869095630343,0.53,2.713,-0.30903509646767746,1.1573955935484683,0.97,7.929000000000001,0.2693753427098604,-0.0088351637707391,0.69,3.1493333333333333,-0.0029983185734194506,-0.3104495335937096,0.47,1.216666666666667,-0.14788263889201755,1,1,1,-1
1.6126793751633368,0.93,7.741,0.34903376492998794,1.2366283626583483,0.9,6.533666666666666,0.28781618908235124,-0.3492641884439751,0.58,1.738333333333333,-0.1185269826814131,0.3955315712324649,0.91,2.7206666666666672,0.18841146849817048,1,-1,-1,1
1.4134017045926806,0.85,7.479666666666666,0.3059039049609477,0.6081509537431682,0.81,5.809000000000001,0.14154267779924293,-0.6759233820453403,0.43,1.1283333333333336,-0.2293826898044583,0.7024900473088787,0.85,3.234333333333333,0.334631142101739,-1,-1,-1,-1
-0.2776672596318814,0.68,5.207333333333333,-0.0600957949358608,0.940908742217192,0.81,6.848000000000002,0.218989614533076,-0.2691948408569429,0.57,2.6743333333333346,-0.09135449123005278,-1.0974385595611431,0.3,0.0023333333333333,-0.5227648704479961,-1,1,1,-1
-1.6448109286990549,0.51,3.0476666666666667,-0.355988028298356,-1.36834697826029,0.49,2.7503333333333333,-0.31847273159627043,-1.1859352122441584,0.32,0.6909999999999997,-0.40246130869924324,0.504414847348241,0.72,3.502333333333333,0.24027801832614362,-1,-1,-1,1
-1.6519147930226774,0.54,2.944333333333333,-0.3575255245599267,-1.2961509617875908,0.57,3.0983333333333336,-0.30166963783297485,1.2826190837318858,0.89,5.492666666666666,0.43527213769505957,-0.4736953864240543,0.46,1.0710000000000002,-0.22564480276217924,1,1,1,-1
-0.1397673218039621,0.74,5.147333333333332,-0.030249977332584877,1.1201459601880526,0.98,7.373666666666666,0.26070576351998725,1.0746334765215266,0.76,4.255333333333334,0.3646897325145187,-1.0992559908063626,0.37,0.0,-0.5236306038425247,1,1,-1,-1
1.3195022987336067,0.88,7.493,0.2855811652667279,0.1934918242120176,0.76,4.983666666666666,0.04503380412816959,-0.2074341749609027,0.61,2.1250000000000004,-0.07039527004661118,0.5587419106755251,0.9,3.001666666666667,0.26615671556589143,1,-1,-1,1
-1.2116726212051263,0.58,3.868333333333333,-0.2622434833328096,-1.6169092265002876,0.36,1.2533333333333334,-0.3763237733469135,0.7799815221498152,0.88,4.7476666666666665,0.26469606511777527,0.2834542712056169,0.8,2.8439999999999994,0.1350234453434837,-1,-1,1,-1
-1.756905743491306,0.34,1.0763333333333334,-0.3802488180366178,0.1404081573515068,0.83,6.321333333333334,0.032678969676964,0.683491452393759,0.99,4.910666666666667,0.23195100505920888,-0.1893605726602816,0.59,1.5990000000000002,-0.09020191096100744,-1,1,1,-1
-1.8832580400679508,0.5,2.553666666666666,-0.4075953684178615,-1.3830969875746493,0.47,2.407666666666667,-0.3219056881723772,1.6215420515002004,1.0,6.539666666666666,0.5502897033664167,-1.1521300088501,0.33,0.0,-0.5488171429447708,1,-1,1,-1
-0.2652837336236553,0.73,4.996333333333333,-0.05741561636327764,1.2415745205097428,0.92,7.171000000000001,0.2889673710755637,1.3566116879469097,0.8,4.644666666666668,0.46038241355076354,-1.2546007975348252,0.43,0.0,-0.5976291043113332,1,1,-1,1
-0.3876636266050868,0.73,5.528666666666665,-0.0839024155726442,-0.2905112632219957,0.64,4.411333333333333,-0.06761436757467869,-0.2740081905987535,0.57,2.5036666666666667,-0.09298795907577977,0.0139831800950833,0.59,2.055,0.006660887998851068,1,-1,-1,1
-0.7179316361507819,0.61,4.242333333333333,-0.15538264194807722,-0.5403486212279605,0.66,4.300999999999999,-0.12576218177902274,-0.0584964978153368,0.69,3.002333333333333,-0.019851486676521722,0.4867683626930135,0.8,3.0060000000000007,0.23187211515800493,-1,1,1,1
-1.6636298089062742,0.46,2.424,-0.36006101683634545,-0.5875756186673975,0.64,4.574,-0.13675391934163278,-0.777011699309549,0.47,1.7970000000000004,-0.26368822019120747,0.3180375881121446,0.63,2.7673333333333336,0.15149720874900188,-1,-1,-1,-1
-0.5663431104568937,0.65,3.983333333333334,-0.12257418996563327,0.8932645245521682,1.0,7.087666666666667,0.2079007720204563,0.4474850929922169,0.84,3.307333333333333,0.15185942224301913,0.1373112381651777,0.97,2.481666666666667,0.06540820987662209,1,1,1,1
-0.1588423468568294,0.77,6.11,-0.034378403548528634,-1.035011876009572,0.5,2.664,-0.24089142931161361,0.0123916018160334,0.65,3.0129999999999995,0.004205238390993973,0.5614151204342965,0.73,2.9536666666666664,0.2674300990651766,1,-1,-1,-1
0.7551293683616302,0.84,6.683333333333332,0.16343338329218032,1.2960995078094992,0.91,7.057666666666668,0.30165766229664187,-0.0298359864441106,0.63,2.6443333333333343,-0.010125199105866064,-0.344098853131684,0.46,1.0420000000000005,-0.163911492640301,1,1,-1,-1
-2.0432983867134302,0.31,0.8693333333333337,-0.44223305622528103,-1.4411125587608056,0.51,2.9136666666666664,-0.3354083872131306,1.0367513303914473,0.87,5.729666666666668,0.35183397281496703,-0.7961485441779504,0.37,0.6206666666666666,-0.37924536816073007,-1,-1,1,-1
0.4850052418930328,0.82,6.973000000000001,0.10497015599989257,-0.35826190642873,0.69,4.599,-0.08338283328714406,-1.021478813685497,0.31,0.551,-0.346651061474493,0.4543876154538671,0.68,2.903,0.21644754583883424,1,1,-1,1
1.4414989511043768,0.95,8.436333333333332,0.31198501933816236,-0.9643855964278932,0.5,2.3753333333333333,-0.22445368030627288,0.9088245572282992,0.87,4.367666666666667,0.3084204911902119,-0.0299217821538575,0.61,1.6916666666666669,-0.014253241272558906,1,-1,1,-1
0.7488344770749604,0.79,5.958,0.162070973851439,0.8546754834649679,0.99,6.630666666666667,0.19891945549769371,0.6063486902628719,0.91,3.467666666666668,0.20577168541060792,0.0031760434617464,0.95,2.123666666666667,0.00151290833947097,-1,1,1,1
-0.6316104722339264,0.61,3.911,-0.13670006852458616,1.1513617464004415,0.96,7.526333333333334,0.26797100900371984,-0.574594988754578,0.51,1.5476666666666667,-0.19499568674463524,0.6601544596983002,0.91,3.3483333333333323,0.3144645844573329,-1,-1,-1,-1
-1.747529682859247,0.49,2.8239999999999994,-0.37821954811910063,-1.8765590512999888,0.32,0.8526666666666665,-0.43675536728925357,-0.7822087420784261,0.52,1.987333333333333,-0.2654518988580801,0.9224011793512048,0.91,4.363,0.43938581237517205,-1,-1,1,1
-0.3189605071625569,0.69,4.587,-0.06903293264208206,0.994961315814062,1.0,7.318999999999999,0.2315699549267748,-0.5259178333269461,0.59,1.7819999999999998,-0.17847651143480564,0.6533228037286931,0.85,3.013666666666667,0.31121032505776786,1,1,1,-1
-0.3899261398649223,0.7,4.607333333333333,-0.08439209351696865,1.2594269576896808,0.91,7.051666666666667,0.2931223950020054,0.4477492659616491,0.84,3.624,0.15194907250207457,0.0027260872197614,0.66,1.7743333333333335,0.0012985716784349125,1,-1,1,-1
-1.038017334277579,0.59,4.059333333333333,-0.22465910076440215,-1.3782840188463328,0.46,2.2343333333333333,-0.3207855049715174,0.8232102893807101,0.82,4.724333333333332,0.2793662646814417,0.0072079598718408,0.61,2.067333333333333,0.0034335117677148424,-1,-1,-1,-1
-1.1616250129818364,0.55,3.387,-0.25141163083134965,-0.2558451106162556,0.74,5.263333333333334,-0.059546074598053916,-0.3159990475181433,0.58,2.482999999999999,-0.10723805895872432,0.2661185250302007,0.68,2.595666666666667,0.12676556245377113,-1,1,-1,1
-1.5278541363099287,0.46,2.365,-0.3306749560222397,0.3833767043897449,0.83,6.712999999999999,0.0892281184649591,-0.8585917011212476,0.4,1.2216666666666665,-0.2913733702346849,0.3437789010921284,0.71,2.9649999999999994,0.16375908348258494,-1,1,-1,1
-1.8133208045795752,0.39,1.617666666666666,-0.39245878455175326,0.4636712099081386,0.82,6.980999999999998,0.10791607620585773,-1.068639664627645,0.43,1.339666666666667,-0.36265566070856914,-0.1271148590604569,0.52,1.940333333333334,-0.060551164573011115,-1,-1,1,-1
-1.976971630795487,0.44,1.8196666666666668,-0.42787789196252274,0.4955701288603125,0.79,6.651333333333333,0.11534031582860522,-0.8203507633115914,0.51,1.9113333333333336,-0.27839585028430164,-0.1035381594846065,0.52,1.873666666666667,-0.04932040345934162,1,-1,1,1
-1.7562378644993366,0.48,2.156,-0.3801042683371085,1.2469595958385131,0.96,8.264999999999999,0.29022070789513676,-0.7388442052925168,0.43,1.433,-0.25073562427089774,-0.0181474762863524,0.61,2.169,-0.008644550537377524,1,1,-1,1
1.549261020318176,0.95,8.338666666666667,0.33530806873880886,-0.0072931476129118,0.7,4.513000000000001,-0.0016974266608692121,-0.6562704821212801,0.49,1.4043333333333334,-0.22271324299023884,0.5791409306335944,0.78,2.907666666666667,0.27587378895714404,1,-1,1,1
0.9013678740667236,0.81,6.703666666666667,0.19508392524743698,0.9003967773580985,0.87,6.496666666666665,0.20956075159407853,-0.8187384163144726,0.33,0.585333333333333,-0.2778486810326949,0.6864977280199707,0.94,3.5256666666666665,0.3270132006248402,-1,1,-1,1
-1.0795439680003445,0.55,3.2353333333333327,-0.23364675047106342,1.0140757075298783,0.84,6.917,0.23601868952351915,-0.4968356363625998,0.62,2.1766666666666667,-0.16860711981098206,0.619013029457276,0.84,3.190333333333333,0.2948668636896255,-1,-1,1,-1
-0.4917712544292447,0.68,4.359333333333334,-0.10643453067067196,1.101694988416695,0.91,6.879333333333334,0.25641143505360603,0.6316844602000624,0.99,4.199666666666667,0.2143696821818897,-0.0884848645560665,0.63,1.5233333333333334,-0.04214976624728614,1,1,1,-1
1.0288929735078174,1.0,9.413333333333332,0.22268430649277157,-1.648553328561221,0.3,0.6626666666666666,-0.38368870620558765,-0.836711867266714,0.38,1.2220000000000002,-0.2839481867370516,0.3661160200915976,0.6,2.6736666666666675,0.1743993703744621,1,-1,-1,-1
-0.9666080608494864,0.59,4.02,-0.20920392229596188,-1.6757516216202242,0.45,1.771,-0.39001890959907876,0.8377775672845038,0.97,4.847333333333335,0.2843098447934212,0.2797886723558065,0.86,2.8033333333333337,0.13327733728928726,-1,1,1,1
1.3181696068527249,0.97,8.850666666666667,0.2852927294673746,-1.4626468517319795,0.34,0.9466666666666668,-0.3404203360934091,0.0408533851097199,0.66,2.856666666666666,0.013864085209965933,0.6383678986777115,0.86,3.2430000000000003,0.30408655586501704,1,-1,-1,1
-0.5338360006397584,0.68,5.454333333333333,-0.11553864458618168,-1.89605855995015,0.38,1.163,-0.4412937350302321,-0.0957542703495502,0.62,3.1833333333333345,-0.0324953577232068,0.0588266890252269,0.56,2.1613333333333333,0.028022093992628606,-1,1,-1,-1
0.7305533526505927,0.84,7.471,0.1581143723203105,-1.4349653610352564,0.48,2.0716666666666668,-0.3339776719907336,-0.7162106785342308,0.42,1.2573333333333332,-0.2430546660654475,1.0034759477081794,0.93,4.105666666666667,0.4780057792129363,1,1,-1,1
-1.6265269046617317,0.38,1.4340000000000004,-0.3520307992011767,0.9607273074931592,0.94,7.705666666666667,0.22360224036558296,0.8494387473222558,0.94,4.915999999999999,0.2882672058115583,-0.5186849432682845,0.46,0.8939999999999999,-0.2470755786815089,-1,1,1,-1
1.5276188520572598,0.93,8.860666666666667,0.3306240332227034,-1.4237703506684736,0.38,1.3113333333333332,-0.331372115367741,0.8978917639936066,0.79,4.492333333333333,0.30471031695173356,-0.4380303773366987,0.48,1.1123333333333334,-0.20865577527390344,1,-1,-1,1
-0.652608659435713,0.67,5.475,-0.14124472659401918,-1.771376744007435,0.33,0.998,-0.41227495606954473,-0.6171947727848623,0.5,2.295666666666666,-0.20945243333089278,-0.4924408056729572,0.49,1.534,-0.23457418343663344,-1,-1,-1,1
0.1099575079080183,0.78,6.061000000000001,0.023798210331528187,0.3901172477517267,0.81,5.968333333333335,0.09079693053604848,-0.5989802975109833,0.45,1.543,-0.2032711331381752,-0.0324992400653101,0.58,1.9273333333333336,-0.015481013378274327,1,1,-1,1
-0.8598137916020558,0.57,3.4690000000000003,-0.18609033478288156,1.055760214867976,0.99,7.765000000000001,0.24572045313181612,-0.7115735161957404,0.46,1.319666666666667,-0.24148098952381913,0.5712393964782776,0.82,3.141666666666667,0.2721098930715316,-1,1,1,1
-0.940750257641433,0.67,4.839666666666667,-0.2036074928100255,-1.5837086789945358,0.36,1.2480000000000002,-0.368596589216985,1.2541523247046245,0.98,5.859666666666668,0.42561160230134454,-0.4708874584269366,0.44,0.997,-0.22430724622851095,1,-1,1,-1
-0.5915895428589688,0.61,3.937,-0.12803829987368875,0.6506729337498847,0.86,6.345666666666669,0.1514393570339487,0.721645870411554,0.87,3.983,0.2448991634826712,-0.0195184520077265,0.81,2.136,-0.00929761483799594,-1,1,-1,1
-1.87066610080328,0.39,1.6320000000000003,-0.40487008276157743,-0.4880595090101929,0.66,4.883,-0.11359227409821764,-0.7458794359721261,0.5,1.9713333333333336,-0.2531231140064953,0.3775072120701361,0.66,2.923666666666667,0.17982556480423526,-1,-1,-1,-1
1.5861145391042522,0.93,8.647333333333332,0.3432843116367621,-0.2270540644928198,0.67,4.398,-0.05284516960091464,-1.0001035011019423,0.31,0.5236666666666666,-0.3393970933087668,0.4464761911671675,0.64,2.6796666666666664,0.21267893878902408,1,1,-1,-1
1.3957274091407736,0.98,8.931333333333333,0.3020786400142566,-0.90125315951346,0.51,2.673333333333334,-0.2097600682649532,0.6877386363786768,0.71,4.053,0.23339233777891277,-1.0430620978847496,0.31,0.0,-0.4968626423040829,1,-1,1,-1
-1.5813586501058774,0.44,2.163666666666667,-0.3422549899574148,-0.3592481739472655,0.74,5.316000000000001,-0.0836123798244646,0.4050359896632076,0.76,4.109666666666667,0.13745381095623221,-0.471172284338593,0.5,1.2589999999999997,-0.2244429230547989,-1,1,1,1
1.0299873028092064,0.85,6.710999999999999,0.22292115324732145,1.0235272667140398,0.91,6.440666666666666,0.23821847066020915,0.411654731819735,0.84,3.3086666666666664,0.13969996032658286,-0.0040172796732087,0.76,1.856666666666667,-0.001913631218460307,1,1,1,1
1.199091438077847,0.87,7.264333333333335,0.25952052563779776,1.0887463214865232,0.86,6.471333333333333,0.2533977277167249,1.0338374355156872,0.77,4.184,0.3508451077125545,-1.074563253638766,0.37,0.0,-0.5118682182092122,1,-1,-1,-1
-0.8296359214883049,0.57,3.372,-0.17955890901679966,0.996169014383076,0.95,7.219333333333333,0.23185103791839132,0.7513242165037353,0.92,4.214333333333333,0.2549708654483172,-0.1593660215341357,0.68,1.6576666666666666,-0.07591400618766339,-1,1,1,1
-1.9305806727683028,0.4,1.7246666666666668,-0.4178374518178119,-1.1157507444789756,0.56,3.534,-0.2596828092729554,-0.7895651131077026,0.47,1.769,-0.26794837141505684,0.5464030003389189,0.78,3.560666666666667,0.26027907548537077,-1,-1,-1,1
-1.8773232358341907,0.34,1.0913333333333337,-0.4063108929680394,1.0537814559220964,0.98,8.759333333333334,0.24525991148801018,-1.185852295793218,0.31,0.6029999999999998,-0.40243317000919204,-0.2912288426792706,0.49,1.7160000000000002,-0.13872686255422811,-1,1,-1,-1
0.2380202281066932,0.8,6.4063333333333325,0.05151494936007312,-0.8074012810481781,0.55,3.03,-0.18791673132253486,-0.1147413313991982,0.66,2.575666666666667,-0.03893884414598833,0.6671170236973478,0.98,3.503,0.317781201898225,1,-1,1,1
0.156256028637995,0.8,6.694000000000001,0.03381864418214165,-0.9140884648551166,0.56,3.252,-0.21274739152284988,-0.6917657886018105,0.43,1.4886666666666668,-0.23475900008670145,0.5615571343365242,0.67,2.9733333333333336,0.2674977473891334,1,1,-1,-1
1.3761241109108706,0.99,7.892333333333332,0.29783587912104714,1.1271271706653954,0.9,6.429666666666666,0.26233058909850726,-0.6515326616430794,0.48,1.1566666666666665,-0.22110540690412542,0.604450276186002,0.87,2.931,0.2879298960016412,1,1,1,1
1.7763992788736989,0.89,8.471333333333334,0.38446782285003483,-0.581369537814544,0.6,3.5116666666666663,-0.13530949950286614,-0.2251987952619076,0.63,2.5619999999999994,-0.0764239065699828,0.1956278951388297,0.6,2.08,0.09318735009562668,-1,-1,1,-1
-0.9686821268136652,0.56,3.462333333333333,-0.20965281440888864,1.358228347300157,0.95,8.099,0.31611769439219434,0.3957395478423491,0.63,3.455333333333334,0.13429895215548113,-1.27559545974563,0.37,0.0,-0.6076299118965156,-1,1,1,-1
-1.805620361722422,0.36,1.3056666666666668,-0.3907921702182077,0.1001461520909794,0.77,6.087666666666668,0.023308283002765436,-0.7069747520946448,0.51,1.8026666666666669,-0.23992034388363806,0.6618735532236091,0.87,3.701000000000001,0.3152834746778528,-1,-1,-1,1
-1.234851769480664,0.61,3.865333333333333,-0.26726016892765203,-1.2478141869213837,0.47,2.312,-0.29041960770701464,0.7241664615342778,0.86,4.287999999999999,0.2457545562490496,0.2902454180337739,0.96,3.114333333333333,0.13825840821305382,1,-1,1,1
-1.3411273197173887,0.58,4.000333333333334,-0.29026148958097353,-1.5157151770905015,0.44,2.194666666666667,-0.3527715999224532,-1.207705578035211,0.32,0.7039999999999998,-0.40984934289931424,0.4814085441243434,0.65,3.2380000000000004,0.22931896552127626,-1,-1,-1,-1
-1.041393339724205,0.62,3.898000000000001,-0.22538977290519313,-0.0965594274675281,0.76,5.353333333333333,-0.022473499131085154,0.1217585788233779,0.71,3.3423333333333334,0.04132023104861478,0.1005019075677795,0.59,2.0003333333333333,0.04787408482389813,1,1,1,-1
-1.6271156926442258,0.45,2.2636666666666665,-0.3521582311566171,-1.0701919023383604,0.56,3.305,-0.2490793226314809,0.2590315603197703,0.8,3.796,0.08790546033575304,0.4399184088664709,0.91,3.296,0.20955513911478924,-1,-1,1,1
-1.455439456624016,0.6,3.786666666666666,-0.31500217650001555,-1.3238215780377915,0.48,2.495333333333334,-0.30810977098791303,1.4142267891270883,0.81,5.590333333333335,0.4799347877297335,-1.277980786283914,0.35,0.003,-0.6087661622204161,1,-1,1,-1
-1.8504513269570544,0.44,2.278,-0.40049497960628233,-1.493992924284831,0.48,2.618666666666667,-0.34771590476811304,0.4843491704868863,0.65,4.315,0.16436968816591044,-1.3387429870172451,0.32,0.0,-0.6377102372374241,-1,1,-1,-1
1.664537037841133,0.91,8.007666666666665,0.36025736927667795,-0.4132343714485205,0.69,3.911,-0.09617727166832989,0.902555420534882,0.98,4.410000000000001,0.3062929846181854,-0.1855650638428538,0.62,1.3896666666666662,-0.08839392029224477,1,1,1,1
-0.7144997859330804,0.65,4.987333333333334,-0.15463988326919298,-1.6655900270157735,0.33,0.9766666666666663,-0.38765387292163617,0.0549671220825054,0.68,3.326333333333333,0.018653750778589516,0.5369506572116878,0.84,3.4056666666666664,0.25577645172818025,-1,-1,-1,1
0.1314906348127911,0.77,5.394,0.0284586459209192,0.9077979214505564,0.89,6.312333333333333,0.2112833136441365,0.4991822839064688,1.0,3.694000000000001,0.16940348274195044,0.1008163144748088,0.92,2.1873333333333336,0.04802385255767162,1,1,1,1
-0.0978213476852181,0.75,6.139,-0.02117156937636096,-1.577808446831111,0.33,0.920666666666667,-0.36722335341934614,0.9461710965782356,0.91,4.715333333333334,0.32109448631826004,0.3248007809762026,0.89,2.941666666666668,0.15471885574745248,-1,-1,-1,-1
1.167980400208422,0.87,8.234,0.25278713346717796,-1.5281011918730525,0.46,1.880666666666667,-0.35565435409523327,-0.9880231960147444,0.3,0.4936666666666667,-0.33529749718860463,1.0758733836834322,0.95,4.406666666666667,0.5124922986710322,1,1,-1,1
-0.003135297629103,0.76,6.688,-0.0006785755138407774,-1.7154076127994693,0.32,0.8669999999999997,-0.39924855093688383,-0.683816457326138,0.55,2.3006666666666664,-0.23206129937298633,0.1205060387568215,0.56,2.2776666666666667,0.05740305294549038,-1,-1,1,-1
1.563057574077054,0.94,7.956666666666666,0.33829407028113806,1.2331043201095344,0.93,6.912333333333333,0.2869959940041927,-0.8747970843584021,0.31,0.4269999999999999,-0.29687286099797566,0.473158021108087,0.8,2.858,0.22538882878774807,1,1,-1,1
-1.42367399674827,0.51,3.031666666666666,-0.30812714713837247,-0.049109812731138,0.71,5.578333333333333,-0.011429949024005312,-0.2104816327580803,0.57,2.9750000000000005,-0.07142946132501747,-1.2641828690732662,0.32,0.0053333333333333,-0.6021935241986931,-1,-1,1,-1
1.6059552146232834,0.94,8.741666666666667,0.34757844832742346,-0.9777501978322376,0.51,2.543,-0.2275641933439443,-0.7484764456454096,0.39,0.98,-0.25400444032265757,0.8750534146016551,0.98,3.958333333333333,0.4168317040930659,1,-1,-1,1
-0.7946506599333825,0.61,4.260666666666667,-0.171987014847608,-0.2594550634270325,0.73,5.2126666666666654,-0.06038626466011219,-0.6856917456346414,0.52,1.9610000000000003,-0.23269770090574837,0.1276264601041905,0.56,2.151,0.06079486573606794,-1,1,1,-1
-2.035026757001069,0.47,2.6413333333333338,-0.4404428193653846,-1.9253700584017988,0.36,1.3703333333333336,-0.4481157714927563,-1.3979191813472571,0.31,0.7123333333333334,-0.4744006058443629,-0.6965980785786179,0.42,1.3329999999999995,-0.3318245027294263,-1,-1,-1,-1
-1.808607114065352,0.45,2.342333333333333,-0.39143859593135405,-0.8478823480288717,0.66,4.706333333333333,-0.19733840300676225,-1.2525142718959523,0.31,0.6873333333333332,-0.42505570947491506,-0.6133727586717821,0.42,1.2523333333333335,-0.2921801206361926,-1,1,1,1
-1.718442033745026,0.46,2.2416666666666663,-0.3719240799438034,-0.741894645939511,0.66,4.3950000000000005,-0.17267054205023397,0.2479326176276042,0.73,3.870000000000001,0.08413890129024303,-0.3257989798096563,0.53,1.541,-0.15519434777322968,1,1,1,1
-1.045152150304614,0.64,4.367999999999999,-0.22620329593323205,-0.4144405484143822,0.63,4.427999999999999,-0.09645800051796338,-0.1845556445814042,0.58,2.8946666666666663,-0.06263116692986126,-0.5921796553070214,0.4,0.9153333333333332,-0.2820847856050447,1,-1,-1,-1
-1.5372252967726303,0.53,3.2516666666666665,-0.3327031653913392,-1.6730094517200784,0.38,1.4600000000000002,-0.38938068965013656,-0.7440180155332305,0.46,1.627,-0.2524914187012688,0.7939013739482008,0.99,4.416333333333332,0.37817492859598634,-1,-1,-1,1
-0.1870692734562311,0.74,5.5793333333333335,-0.04048758471319364,-1.0456284379567382,0.58,3.035333333333333,-0.24336235630395717,0.2570963056438997,0.76,3.288,0.0872487084984892,0.5601981003475354,0.96,3.2780000000000005,0.2668503715328738,1,1,1,-1
-1.9521296727621549,0.42,1.975333333333333,-0.42250132283530334,-1.8734280827886125,0.32,0.8566666666666666,-0.43602665731276236,-0.1452833321046416,0.67,3.1993333333333336,-0.04930363764170191,0.5320274910480527,0.96,3.9340000000000006,0.25343130146960374,-1,-1,-1,1
-1.2313823953517664,0.6,3.683,-0.26650928891218884,0.1545853930516303,0.79,5.997666666666666,0.03597861739178771,-0.5638868004268092,0.49,1.9263333333333332,-0.19136173486961108,0.0334350306017223,0.55,2.0176666666666665,0.01592677721103924,1,1,-1,-1
-1.1861542564114878,0.62,3.95,-0.2567205188328895,-1.0124782717302985,0.54,3.0373333333333337,-0.23564689804758177,0.8992689688455218,0.86,4.675333333333334,0.305177687901956,-0.0026911496514605,0.69,2.148,-0.0012819291673736176,1,-1,1,1
0.2674022034080527,0.82,7.287000000000001,0.0578741188381814,-1.6123543004197924,0.33,0.975,-0.3752636476813322,-0.7453210768752816,0.44,1.5446666666666669,-0.2529336281639972,0.6678176211582203,0.77,3.5126666666666666,0.318114931506756,1,-1,-1,1
-1.7464617384564245,0.3,0.7386666666666667,-0.3779884118737975,0.5953637752704708,0.87,7.014,0.1385665557174106,0.2401096016219051,0.82,3.563666666666665,0.08148406717525716,0.057085262102773,1.0,2.934333333333333,0.027192565258122223,-1,1,1,1
1.627226742646255,0.92,7.853333333333331,0.35218226581651335,0.1009813877441576,0.76,4.709999999999999,0.02350267798022389,0.6124380703159105,0.88,3.638,0.20783818941521995,0.1015270142865967,0.79,2.0296666666666665,0.048362394421177214,1,-1,1,-1
-0.1368033167737046,0.69,5.067000000000001,-0.02960847484243403,0.0111813655185892,0.78,5.290000000000002,0.002602380884568357,0.6902927642477166,0.81,3.9896666666666665,0.23425911164155389,0.0344759264455205,0.65,1.914,0.016422607958184322,-1,1,-1,-1
0.3870179801224376,0.81,6.351000000000001,0.08376267767674037,0.0491351784842732,0.73,4.889333333333334,0.011435852717160855,1.7341005573090025,0.91,5.483999999999999,0.5884877795221278,-1.111603348074092,0.38,0.0,-0.5295122676187828,1,-1,1,-1
-1.7234974104447192,0.38,1.5236666666666667,-0.37301822003749346,1.0025777208040632,0.89,7.838666666666668,0.2333426173732495,-0.177033108267647,0.62,3.070666666666667,-0.06007830419476862,-0.7724151377283314,0.4,0.715,-0.3679399597259415,-1,1,-1,1
-2.235243877149677,0.35,1.2773333333333334,-0.4837760053198651,-2.0236446750580104,0.31,0.8313333333333334,-0.470988468338166,-0.5591151696334746,0.57,3.0456666666666665,-0.18974242484838233,-0.8656868365090444,0.44,1.1096666666666666,-0.4123699345111016,-1,-1,-1,1
-1.0388375444213915,0.63,4.144666666666667,-0.22483661964319335,-1.3599927052540255,0.53,2.585333333333333,-0.3165283357762945,1.0340564123171347,0.9,4.834,0.3509194201110527,0.0970916205025034,0.76,2.375,0.04624959454119614,1,1,1,1
-0.0101015987903068,0.75,5.123,-0.0021862988464374025,1.0430469861530949,0.97,6.9346666666666685,0.24276154231419292,0.1959012456229496,0.75,2.7869999999999995,0.06648143243847977,0.2415907507017656,0.96,2.595999999999999,0.11508175687078744,1,1,-1,1
1.3656263971965474,0.95,8.776333333333332,0.29556384873652247,-1.4714745288826905,0.33,0.8773333333333334,-0.3424749132587793,1.183778176398449,0.95,5.195666666666666,0.4017292927675022,-0.2389153616619674,0.51,1.29,-0.11380733527096011,1,-1,1,-1
-0.8307288039538383,0.63,4.669666666666668,-0.1797954426312588,-1.8721572171765428,0.4,1.3116666666666663,-0.4357308726547788,0.7182272086015495,0.77,4.524666666666666,0.24373899967958204,-0.206707298587442,0.58,1.8286666666666669,-0.09846502405558943,-1,1,-1,1
-1.8240742664875305,0.32,0.894,-0.39478616676645084,-0.0720129895417427,0.81,6.091000000000002,-0.016760495586383258,-0.2236294520944231,0.65,2.72,-0.07589133118267402,0.4963578264700774,0.92,3.4540000000000006,0.2364400563383178,-1,1,-1,1
-2.3310284968414834,0.43,1.812,-0.5045067636766105,-1.796497935710573,0.4,1.733,-0.41812172934398395,-1.1798423959947464,0.35,0.9646666666666668,-0.4003936385802641,0.5499568911535184,0.7,3.5946666666666665,0.2619719714157119,1,-1,-1,-1
0.3348093139757679,0.8,6.357333333333334,0.07246310530805468,0.5882863118180772,0.82,6.156666666666667,0.13691932796431378,0.2965974029424338,0.64,3.288666666666667,0.10065387865423563,-1.09520048831981,0.33,0.0,-0.5216987651864892,1,1,1,-1
-1.4120470741001174,0.52,3.0476666666666663,-0.3056107209665406,-0.2886750931315021,0.66,4.836333333333332,-0.06718701244203656,-0.4629798565812479,0.56,2.397,-0.15711775572333317,0.1413730709455318,0.64,2.461666666666666,0.06734306396818267,-1,-1,-1,1
-1.3547065319182532,0.57,3.2066666666666666,-0.29320045167861364,1.3092423230126569,0.96,8.212333333333333,0.3047165562212926,-1.032671666647294,0.3,0.495,-0.35044949009401144,0.2971984949403303,0.68,2.7553333333333336,0.14157050647732883,1,1,-1,1
-0.377731291023367,0.72,5.265000000000001,-0.08175275052699021,-0.0632252779250057,0.68,4.748333333333334,-0.014715220106167923,-0.8209155803207502,0.44,1.1389999999999998,-0.2785875276966381,0.853541840930923,0.99,3.984,0.4065846657280118,1,-1,1,1
-1.952006651574908,0.45,2.3223333333333325,-0.42247469724015263,-1.7749291082230758,0.38,1.5279999999999998,-0.4131017428081089,-0.9660869145153276,0.51,2.019,-0.32785315750705996,0.2520945101907457,0.61,2.786666666666667,0.12008522282396972,-1,-1,1,-1
-1.033998204564834,0.63,4.076333333333333,-0.22378923661348293,-0.839929182638059,0.63,3.774,-0.19548736204486433,0.1624227989388078,0.73,3.366333333333334,0.05512012085365806,0.429810483761933,0.78,2.8599999999999994,0.20474022887518106,1,1,1,1
0.4286916440371167,0.82,6.872333333333334,0.09278214927077262,-1.2349536604650044,0.44,1.905333333333333,-0.287426414419493,1.005825867064242,0.91,4.751,0.3413390466889055,0.0859883325552388,0.68,2.072666666666667,0.0409605432000261,1,-1,1,-1
-1.9898793598982645,0.4,1.803,-0.43067152432046274,-1.6870568431075554,0.45,2.210000000000001,-0.39265011705272385,-0.7569475183571921,0.51,2.231,-0.2568792002374247,0.114512662291597,0.59,2.5683333333333334,0.054548107997463346,-1,1,-1,-1
-0.7597016752775474,0.66,4.628666666666667,-0.16442297212295232,-0.233997978896741,0.72,5.086,-0.05446131479166085,0.5583354378288248,0.68,3.981333333333333,0.18947781352788703,-1.1434988120798897,0.32,0.0,-0.5447056722641757,1,1,1,-1
1.444643584886781,0.98,8.778333333333334,0.3126656154847382,-0.8114954107311143,0.53,2.7943333333333324,-0.18886961000341723,0.4307142928126795,0.73,3.651,0.14616805047287176,-0.4645137102137699,0.46,0.9760000000000002,-0.22127111119398413,1,-1,1,1
-1.8511105089241413,0.38,1.5323333333333335,-0.40063764700024157,-0.6992510260893203,0.69,4.858666666666666,-0.1627455520333672,-0.8914366056147054,0.42,1.348,-0.3025196816942499,0.6564013116443959,0.81,3.722333333333333,0.312676772338761,-1,1,-1,1
-1.7691806056923602,0.46,1.9826666666666668,-0.38290547839577743,-0.0406751470254631,0.79,5.733,-0.009466842392379679,0.0224781380060772,0.74,3.1960000000000006,0.007628225172544697,0.4616166816073046,0.85,3.0493333333333337,0.21989111158403002,1,1,1,1
1.0512791398386243,0.86,7.542,0.22752936623441988,-0.2741234942651029,0.65,4.168666666666668,-0.06380023444369046,0.0509728672723479,0.64,2.919333333333334,0.017298252601642496,-0.0473822854715482,0.54,1.6706666666666663,-0.022570552228426445,1,-1,-1,-1
-1.205946996018624,0.55,3.4170000000000007,-0.26100428070753856,-1.0761450123139815,0.53,2.950666666666668,-0.2504648653524065,0.6760866196223945,0.86,4.269,0.22943808643001748,0.2898502605989503,0.94,3.0776666666666666,0.13807017496443832,-1,-1,1,1
-2.1573391909086133,0.43,2.148333333333333,-0.4669150183418095,-2.0513113464887898,0.32,0.8956666666666665,-0.4774276833652925,-0.9798909076299648,0.44,1.9573333333333331,-0.33253770779010566,-0.9677057551523014,0.37,0.7856666666666665,-0.4609666475782221,-1,-1,-1,-1
-1.834360979870968,0.44,2.04,-0.3970125301442384,-1.2627641744697669,0.59,3.4440000000000004,-0.29389910775159916,-0.4272622519135831,0.62,2.683666666666667,-0.14499655907638592,0.4464988319513963,0.74,3.0823333333333327,0.2126897237268514,1,1,1,1
-1.8882979801470887,0.3,0.7436666666666667,-0.4086861675487581,-0.4547940051004167,0.76,5.544666666666667,-0.10584997184126947,0.507833501407073,0.81,4.522,0.172339376946952,-0.4126499077146972,0.48,1.2759999999999998,-0.19656578827803856,-1,1,1,-1
-2.083139733888153,0.34,0.817,-0.45085595772600107,-0.2796138446732872,0.78,5.690999999999999,-0.06507807326651463,-0.0652834352189799,0.68,3.0699999999999994,-0.022154715117105116,0.4066813440560866,0.83,3.123333333333333,0.19372266291072696,1,1,-1,1
-2.247316450568697,0.37,1.102666666666667,-0.4863888841212744,-1.2287849557519437,0.54,3.2040000000000006,-0.28599069360336127,-0.4625095985036322,0.59,2.4963333333333333,-0.156958168016189,0.7022748886385748,0.9,3.906333333333333,0.33452865126666925,1,-1,-1,1
-1.5236727170829925,0.55,2.995,-0.3297699673939946,1.1874730255828334,0.88,7.703333333333333,0.27637564460080616,0.074932412322763,0.58,3.100333333333332,0.025429210985601247,-1.1455682504191491,0.31,0.0023333333333333,-0.5456914492408437,1,1,-1,-1
-0.2439120482043764,0.73,5.140333333333333,-0.05279012171153713,1.2496322268331728,0.9,7.200666666666666,0.2908427431734258,-0.0676474195617391,0.66,2.801999999999999,-0.02295696149828054,-0.3776058746409982,0.5,1.1656666666666666,-0.17987256272099827,1,1,1,1
1.200978945744752,0.86,6.909666666666666,0.25992904075708323,0.9975828427414086,0.99,6.846,0.2321800961079003,0.0435922712947705,0.72,2.6790000000000007,0.014793559018512235,0.0197332049060092,0.66,1.734666666666666,0.009399912383558745,1,1,1,1
-0.677706338736928,0.62,4.337666666666666,-0.14667664172384545,1.1577394761384705,0.83,7.217333333333332,0.26945537886262455,-0.7005742079365633,0.46,1.6443333333333332,-0.23774824261566557,-0.1164051005711064,0.52,1.7653333333333334,-0.055449570993637065,-1,-1,-1,-1
1.1886452909953036,0.86,7.09,0.2572596558695196,1.1480343514517752,0.98,7.161666666666668,0.26719658221341214,-0.005941282954073,0.67,2.7463333333333333,-0.0020162454815081774,-0.4459414062271003,0.41,0.7496666666666667,-0.21242419397668255,1,1,1,-1
1.3545062573079072,0.99,8.323666666666666,0.29315710604999984,-0.119707070743587,0.66,4.077,-0.02786094347178528,0.0100767240540009,0.64,2.552,0.003419656915743394,0.3655777585975581,0.74,2.452,0.17414296950559593,1,-1,-1,1
-0.0487864214420135,0.73,5.908,-0.010558892620327836,-1.0459810933265814,0.51,2.7313333333333336,-0.24344443425694015,0.2693656316502264,0.76,3.708666666666667,0.0914124511299436,0.3037427656982223,0.66,2.4240000000000004,0.1446878699279935,-1,-1,1,-1
-0.5596870469431305,0.64,4.728666666666667,-0.1211336116686692,-0.6290794480324307,0.67,4.383,-0.14641363147575298,-0.8817544594381389,0.38,0.9983333333333334,-0.29923392950390504,0.9356960133803924,0.87,3.991333333333333,0.4457188067176299,-1,1,-1,1
-0.7273388925873325,0.69,5.150666666666667,-0.15741866360388748,-0.5859612381281654,0.6,4.070333333333333,-0.13637818410171668,-0.7176819867494224,0.51,2.0816666666666666,-0.24355397211831817,-0.6056355449040619,0.39,0.914,-0.28849449876909855,1,-1,1,-1
-1.0856622544588932,0.56,3.493666666666667,-0.23497093715716844,0.5115401040680636,0.83,6.627,0.11905721052617933,0.4210350303192354,0.69,3.881333333333333,0.14288327689490923,-1.1036062793886283,0.31,0.0,-0.525702863858638,-1,1,1,-1
0.0740042065153829,0.78,6.303666666666667,0.016016802359182094,0.8906585706349368,0.81,6.758,0.20729425534331214,-0.9108447294904694,0.37,1.0656666666666668,-0.3091060608267626,-0.8636840350045293,0.38,0.5773333333333334,-0.4114158999914292,1,-1,-1,1
-0.8613171640264903,0.58,3.683666666666667,-0.18641571113820274,1.2878394588767348,0.99,8.237666666666666,0.2997351964392751,-0.6896050764129333,0.51,1.788,-0.2340257365439044,-0.4088416346859718,0.49,1.281,-0.19475171737707772,-1,1,1,1
0.8603531871074814,0.84,7.1113333333333335,0.1862070766764932,-0.2801750390622421,0.65,4.087666666666666,-0.06520868714796903,-0.5861205198034658,0.54,1.642,-0.19890701365482244,0.8120297420016276,0.95,3.5946666666666665,0.3868103769263903,1,-1,1,1
-1.4060533010632028,0.52,3.060666666666666,-0.3043134828413254,-1.1126032055034465,0.54,3.087999999999999,-0.25895024264236516,0.9931844301702402,0.89,5.085000000000002,0.33704902377393414,-0.0895412352174482,0.61,1.901333333333333,-0.04265296842396481,-1,-1,1,-1
-0.851597915428937,0.66,4.676,-0.18431216471568404,-1.0938311020944471,0.51,2.784333333333333,-0.2545811731406569,-0.2736611234415473,0.6,2.5386666666666664,-0.09287017768194511,0.7313916727761249,0.85,3.5596666666666663,0.34839843172491697,1,-1,-1,1
1.4871085821303789,0.96,7.785333333333335,0.32185635612044167,1.1786924377883825,0.94,6.688,0.27433202713802274,-0.5174900587867066,0.51,1.3880000000000003,-0.17561644527278614,0.5173916582011544,0.84,2.745333333333334,0.24645952232493168,1,1,-1,-1
-1.97842119331756,0.43,2.073,-0.4281916221883646,-1.7718555621910903,0.37,1.4119999999999997,-0.41238639749288936,-0.7848363984629334,0.49,1.895333333333333,-0.26634362550250584,0.8203968145051812,0.88,4.237333333333334,0.3907960320095308,-1,-1,-1,1
-0.8394716769023933,0.66,4.636333333333332,-0.18168767112288295,-1.4691214889793898,0.49,2.2190000000000003,-0.34192726046495947,0.2443513560853105,0.77,3.660333333333333,0.08292355732185003,0.5623930223727709,0.79,3.050333333333333,0.26789592266479734,1,1,1,-1
-1.2580097592113568,0.54,3.3416666666666663,-0.2722722751580644,-0.816813290949332,0.65,4.197333333333334,-0.190107307653432,-0.2859732107985349,0.59,2.698666666666667,-0.09704843188955563,0.2327600801014218,0.61,2.423333333333334,0.11087526682891784,-1,1,-1,-1
1.5160231885395925,0.91,9.034,0.32811437249487097,-1.3365726144064956,0.42,1.8396666666666668,-0.3110774812598994,0.4912068815355952,0.59,3.597666666666666,0.16669693449003464,-1.3081868779759307,0.35,0.0,-0.6231548343447416,1,-1,1,-1
0.2069247852260893,0.75,6.139666666666666,0.044784932428044516,-1.1547830105068662,0.56,2.8556666666666666,-0.26876728315259885,0.1690385603675661,0.73,3.302,0.05736525867836401,0.4512925564539745,0.78,2.8276666666666666,0.21497321444869721,-1,1,1,1
0.2901566493409575,0.8,6.0360000000000005,0.06279888569213413,1.3465912224336138,0.92,7.274000000000001,0.3134092388593098,0.7687074482855896,0.67,3.6786666666666665,0.26087007321288697,-1.171611744669725,0.38,0.0,-0.558097268026143,1,1,-1,-1
-1.9571619275268888,0.45,2.318,-0.4235904586261322,-1.8972044086014392,0.31,0.7970000000000002,-0.44156042290675007,-0.0290678509930657,0.67,3.6510000000000007,-0.009864523146763022,0.0485577488666271,0.65,2.583,0.023130484230169224,-1,-1,1,1
-0.0376633640546639,0.78,6.224333333333331,-0.008151518496723303,-0.7624188064108091,0.63,3.829,-0.1774473899936736,-0.9057932301198024,0.35,0.822,-0.3073917740540772,0.845115267908441,0.81,3.683666666666668,0.4025706675719966,1,1,-1,1
-2.056478597789817,0.4,1.776333333333333,-0.4450856621216622,-1.8099005972788007,0.38,1.5193333333333336,-0.42124110060588466,-0.8511933762698543,0.57,2.4456666666666678,-0.28886266014602885,0.2247037242013378,0.61,2.7293333333333334,0.10703762160340786,-1,-1,1,-1
-0.9760027836088314,0.68,5.106666666666667,-0.21123723127582997,-1.3480132245799616,0.54,3.0776666666666657,-0.3137401994380798,-1.2280621308534458,0.3,0.6146666666666666,-0.41675758274517294,-0.6918966057043983,0.39,1.0086666666666668,-0.32958495607180843,1,1,-1,-1
-2.0429278329650167,0.3,0.7653333333333336,-0.4421528569172787,-1.520346952733131,0.47,2.4766666666666666,-0.35384961176044827,-0.7431760879745659,0.59,2.2766666666666664,-0.2522057005072294,0.6948787661044036,0.96,4.183000000000001,0.33100550821259284,-1,-1,1,1
1.3008395744416037,0.88,7.209999999999999,0.28154197370527545,1.1163877250239125,0.92,6.632000000000001,0.2598310618268344,-0.5135881225783652,0.59,1.6743333333333332,-0.17429227651832407,0.520711652665852,0.85,2.7583333333333337,0.2480410017263113,1,1,1,-1
-1.1020499749365458,0.6,4.244666666666667,-0.2385177474314401,-1.665058610277253,0.36,1.2633333333333332,-0.3875301895701022,0.9942998760667434,0.85,5.285666666666667,0.33742756368965215,-0.42546731433618,0.47,1.259,-0.20267136006935435,-1,-1,1,-1
-1.1525719952268467,0.65,4.543333333333334,-0.24945227739776213,-1.7225621218162537,0.37,1.2366666666666668,-0.4009137104804832,0.5541471584783921,0.75,4.296333333333334,0.18805647080092355,-0.1384639403283498,0.59,1.9513333333333331,-0.0659572995652847,1,1,-1,1
0.2849029206695057,0.8,6.393333333333334,0.061661816088368834,-0.6849088394587355,0.64,3.731,-0.1594075131982809,0.225850719183009,0.68,3.1303333333333336,0.07664514475546706,0.2771993756594662,0.72,2.4603333333333337,0.13204392577825463,1,1,-1,1
-1.6409072568904968,0.39,1.538333333333333,-0.3551431528138822,0.1091906758619831,0.82,6.074333333333335,0.02541332962990172,0.6171165614552354,0.96,4.408666666666667,0.20942589138007475,0.1131771120950011,0.85,2.4963333333333333,0.05391191864597979,-1,1,1,1
-1.9655588320550628,0.48,2.2796666666666665,-0.4254078088362007,-0.9203830236921692,0.58,3.735666666666667,-0.21421240396404975,-0.7716588929761554,0.47,1.6843333333333337,-0.2618716812943864,0.8292927227904565,0.81,3.834,0.3950335980233666,1,-1,-1,-1
-1.8516904628077933,0.51,2.6833333333333345,-0.4007631669830815,-1.0826505722408846,0.62,3.9313333333333342,-0.25197898675099956,-0.9849244241489952,0.38,1.1526666666666665,-0.334245891866852,0.4797055701681167,0.65,3.075333333333334,0.22850775385767372,1,1,-1,-1
0.78587988646097,0.83,6.273666666666667,0.1700887478184819,0.9665779948463724,0.98,6.713333333333332,0.22496394497172206,0.1409988650100602,0.78,2.7346666666666666,0.04784965245249322,0.2660493109841848,0.93,2.4613333333333336,0.1267325923421567,1,1,1,1
-0.1819582677622371,0.67,4.777666666666668,-0.03938140478218743,1.1829932271101846,0.96,7.537333333333334,0.27533300433539687,0.2146130167995852,0.69,3.2233333333333336,0.07283149594791803,-0.3976093988296891,0.45,0.9953333333333336,-0.18940124169796632,-1,-1,-1,-1
-2.0966626092723635,0.34,1.1456666666666664,-0.453782726791645,-1.8403905917866916,0.37,1.3763333333333336,-0.42833742338918107,-0.0983435417831142,0.7,3.5689999999999995,-0.033374057975101505,0.3530278556645303,0.8,3.3283333333333327,0.16816482309934724,-1,-1,1,1
-1.417542623584647,0.54,2.873333333333334,-0.30680012808396606,1.273087717156541,0.96,8.108666666666668,0.2963018366584059,-0.5440770701937945,0.53,2.0276666666666663,-0.18463906581295048,-0.0893090554230429,0.53,1.7363333333333333,-0.042542369576233904,1,1,-1,-1
-1.758167797247654,0.31,0.8096666666666669,-0.3805219655580075,0.8123750976008672,0.99,8.117666666666668,0.18907435067578368,-0.7707085349606106,0.43,1.2336666666666665,-0.2615491659270038,0.5360762847611258,0.99,3.812,0.25535994440131526,-1,1,-1,1
0.0877978892493871,0.8,6.632333333333334,0.019002182522806763,-1.551951262358806,0.35,1.056,-0.36120528322142503,1.0364164801792102,0.98,5.206666666666666,0.35172033738763187,0.0077616872471311,0.62,1.880666666666667,0.003697279809292404,1,-1,1,-1
-1.843594569294932,0.46,2.457666666666667,-0.39901096487968446,-1.8134168983159769,0.34,1.091,-0.4220594939039413,0.1064484083027426,0.7,3.8373333333333326,0.0361245414354499,0.0585101178712537,0.66,2.5556666666666663,0.02787129531979853,-1,-1,-1,1
-0.6816704495849031,0.7,5.324666666666667,-0.14753459808837602,-1.125906016574714,0.58,3.4153333333333333,-0.26204637443282813,0.0290215475499029,0.49,2.7873333333333337,0.009848809519121158,-1.3586707071439332,0.34,0.0,-0.6472028069485868,1,1,-1,-1
-2.018656337456397,0.3,0.7686666666666667,-0.43689975354885696,-1.746926882024323,0.39,1.541,-0.40658442986776705,0.5626211492898925,1.0,4.932666666666666,0.19093222100775664,0.0938146897341134,0.98,3.1340000000000003,0.04468862853204708,-1,-1,1,1
1.6015611361840678,0.91,8.348999999999998,0.34662743365912846,1.2966890241114273,0.89,7.275,0.3017948678957906,-0.54511582242794,0.32,1.0719999999999998,-0.18499157881640313,-1.2167142147382006,0.34,0.003,-0.5795818301611384,1,1,-1,-1
0.3239901326968768,0.78,6.967666666666665,0.07012149938601644,-1.6670190474110562,0.32,0.8239999999999997,-0.3879864669464142,0.1605975877875538,0.72,3.633333333333334,0.05450071360358065,0.187860463239188,0.66,2.447666666666666,0.08948733382104489,-1,-1,1,1
-1.5979360266452134,0.47,2.523,-0.3458428476774904,-0.6275392459205422,0.69,4.855,-0.14605516072120278,-1.0659900043716055,0.33,0.7256666666666665,-0.36175646678697526,0.7023448341481928,0.8,3.785666666666667,0.33456196981097897,-1,1,-1,1
0.0814731853342838,0.77,5.889333333333334,0.017633320705911292,1.5097313619954231,0.97,8.099333333333336,0.3513789108099889,-0.3652736376634764,0.42,1.7226666666666666,-0.12395998089068463,-1.2348313107119728,0.35,0.0003333333333333,-0.5882119090362695,1,1,1,-1
1.4803467565026605,0.89,7.766,0.32039288762633783,-0.1302994951773319,0.69,4.255333333333334,-0.03032625263476581,0.9895222689834844,0.98,4.646333333333333,0.33580622554290745,-0.4026022553208007,0.51,0.9483333333333334,-0.19177958894483646,1,-1,1,1
-0.3607663275951154,0.67,5.151666666666667,-0.07808100699975469,-0.5806325721467367,0.61,3.966666666666667,-0.13513797614435535,0.4882648946982102,0.72,3.93,0.16569853604421284,-0.3578928403424266,0.52,1.406666666666666,-0.17048225860652402,-1,-1,-1,1
-1.1781444882912275,0.59,4.210333333333334,-0.25498695693193973,-1.1314843585282968,0.53,3.298666666666667,-0.26334469264301946,-1.0057979358167588,0.39,1.39,-0.34132956788576385,-0.795523605691366,0.37,0.8179999999999997,-0.3789476787054699,-1,-1,-1,-1
0.1567280149696541,0.78,6.015666666666666,0.0339207966427433,-0.1333753929875776,0.74,4.8740000000000006,-0.03104214530914098,0.1979527596771761,0.71,3.237,0.0671776382872938,-0.0504142013935566,0.59,1.742333333333333,-0.024014805412688314,1,1,1,1
-0.4755461344841523,0.65,4.946999999999998,-0.10292291218773411,0.7624682637067712,0.84,7.117666666666666,0.17745890081687318,-0.5200982748052223,0.36,1.512333333333333,-0.17650157459633137,-1.3215600485163796,0.33,0.001,-0.6295251442852383,-1,1,-1,-1
-1.9675495367511,0.3,0.7673333333333333,-0.42583865898882406,-0.520616384761067,0.67,5.004333333333334,-0.12116964834418825,-0.7175986180736995,0.58,2.3920000000000003,-0.24352567996037433,0.1590655816949264,0.66,2.671,0.07577089166680633,-1,-1,1,1
1.2588116939511869,0.87,7.554,0.27244583867340527,-0.2281862463731556,0.72,4.467999999999999,-0.053108676636646736,0.2031836098051664,0.73,3.201666666666667,0.0689527898861209,0.0344675129264633,0.58,1.7256666666666662,0.01641860017828482,1,1,1,-1
-0.3965549106495434,0.64,4.421,-0.08582676482203193,1.1843464512409572,0.96,7.651000000000001,0.2756479573350644,0.1917241924562778,0.68,3.248,0.0650638994513414,-0.5088105286239809,0.41,0.7993333333333333,-0.24237190115231455,-1,1,-1,-1
-1.4706337464021542,0.52,3.149666666666667,-0.31829069140779975,-0.6224230805936273,0.62,4.389333333333334,-0.1448644107339208,-0.581891965807281,0.51,2.302666666666666,-0.19747200324477687,-0.685647452191346,0.44,1.0809999999999995,-0.3266081717241118,-1,-1,-1,1
-0.310952017397013,0.75,5.7620000000000005,-0.06729964741668631,-1.2048899837660616,0.47,2.250666666666667,-0.28042931398206417,1.2216896807169395,0.9,5.138333333333332,0.41459501551967853,-0.2530181768747666,0.59,1.5696666666666668,-0.12052521145950881,1,-1,1,1
1.4454305637983156,0.95,8.49,0.3128359420956218,-1.2825034072251211,0.4,1.41,-0.29849326952130234,0.8042545678182251,0.97,4.301666666666667,0.27293341368873036,0.2650032480792919,0.89,2.543,0.12623430026539983,1,-1,1,1
1.4876338628331132,0.86,8.17333333333333,0.3219700431335852,-1.475368834324119,0.46,1.7756666666666667,-0.34338128431181353,1.0337639268718275,0.84,4.640666666666666,0.3508201616744379,-0.1354728275757442,0.57,1.602,-0.06453248297123637,-1,1,-1,-1
1.6721615263426592,0.92,7.869333333333333,0.36190754473519615,-0.0970232816915084,0.77,4.547000000000001,-0.02258145780247513,0.7789872179156396,0.92,3.888333333333334,0.26435863607510923,0.0269452337866689,0.78,1.8983333333333328,0.012835362423671193,1,1,1,1
0.2651501186775205,0.75,5.758333333333334,0.05738669795059215,0.4200458399293163,0.83,5.873333333333333,0.097762591041066,0.2545677229578498,0.72,3.222000000000001,0.08639060369944528,0.081962757742648,0.61,1.8666666666666667,0.03904296059182589,-1,1,-1,-1
1.5688337109656816,0.93,8.59,0.33954420520320494,-1.0115383733018877,0.5,2.419,-0.2354281435761833,1.6112046014322674,0.94,5.647000000000001,0.5467815659572233,-0.9448241840552534,0.31,0.0,-0.4500670109234117,1,-1,1,-1
1.6474585716860162,0.94,8.990666666666666,0.3565610602439255,-1.1530179666447151,0.53,2.6206666666666663,-0.2683564821283724,-0.5684710245299265,0.46,1.6729999999999998,-0.1929174461874494,0.1542813609079485,0.61,2.2643333333333326,0.07349192803999587,1,1,-1,1
-1.8382889950507904,0.38,1.5523333333333331,-0.3978626742882203,-0.1625730216793295,0.77,6.054333333333334,-0.037837679419515616,-0.1527293520166806,0.59,3.1856666666666658,-0.05183053362004889,-1.283690550694511,0.32,0.0016666666666666,-0.6114860085629649,-1,1,1,-1
-1.7318209211338342,0.38,1.493,-0.37481968554762474,1.0846850601005853,0.98,8.557333333333334,0.25245249889110166,-1.0599405122211238,0.33,0.7399999999999999,-0.35970349921951306,-0.1017969398961007,0.59,2.182666666666667,-0.04849097348836379,1,1,-1,1
-1.5861105549994634,0.38,1.4540000000000006,-0.3432834493530895,0.8594998135619587,0.99,7.903333333333332,0.2000422829738534,0.1127345360499498,0.76,3.4166666666666674,0.038257814124945506,-0.0291384661962372,0.66,2.0076666666666663,-0.013880108707152259,1,1,1,1
-1.750832402639233,0.39,1.467,-0.37893435897181615,1.0579429423263385,0.98,8.288333333333334,0.24622846695216935,-0.4011524573429375,0.58,2.461333333333334,-0.13613588778146277,-0.1148954198915057,0.54,1.7769999999999997,-0.054730434584574765,1,-1,-1,-1
-0.9035051380543376,0.69,5.173999999999999,-0.19554649537001367,-1.718023250965624,0.32,0.8596666666666668,-0.3998573215519962,1.8097900578277493,0.91,6.4446666666666665,0.6141739174486028,-1.114180757911549,0.31,0.0066666666666666,-0.5307400168244498,1,-1,1,-1
-0.1698780526378103,0.74,5.269666666666667,-0.03676687207904809,1.056870428908936,0.89,6.923666666666666,0.24597884731391934,-0.6702983837603471,0.44,1.2323333333333335,-0.2274737793110044,0.5485466217504817,0.82,3.0656666666666665,0.26130018956938234,1,1,-1,1
-1.0079665535461348,0.62,4.625,-0.21815518107688264,-1.7925678870220256,0.3,0.7026666666666664,-0.4172070393121184,-0.040195048405005,0.69,3.633,-0.013640670769607992,0.0292734373005516,0.57,2.183333333333334,0.013944402194242193,-1,-1,1,-1
-1.9973711352624168,0.34,1.1376666666666666,-0.43229297654564236,-1.3031791099132335,0.6,3.718333333333334,-0.3033053878051657,-0.5377766657327667,0.56,2.559333333333333,-0.1825009481497423,-0.0038221344245159,0.62,2.430333333333334,-0.0018206737770047885,-1,1,-1,1
0.1171088390606689,0.78,6.2413333333333325,0.025345979885050225,-0.5084302174532729,0.67,4.255,-0.1183334072066249,-0.3244410743163559,0.56,2.319,-0.11010296179507187,0.1824222261888759,0.6,2.193,0.08689682953968561,1,1,1,-1
1.2573660421999815,0.87,7.986333333333333,0.2721329548595041,-0.6738014636760776,0.58,3.401000000000001,-0.15682235288253502,-0.0876736091050611,0.65,2.9323333333333337,-0.029753088612689164,-0.1498055704120948,0.49,1.4663333333333337,-0.07135988518590389,1,-1,1,-1
1.5494207282019312,0.93,9.019,0.33534263447134977,-1.4133736352685602,0.4,1.5233333333333332,-0.32895235604817935,-0.8917002167673013,0.36,0.8680000000000002,-0.30260914129403754,0.9878032856828308,0.87,4.006666666666667,0.47054010647720435,1,-1,-1,1
0.8591504512930577,0.8,6.747333333333333,0.18594676739493998,0.3959391626998094,0.82,5.829666666666666,0.09215193857574495,-0.8352063181513811,0.44,1.1093333333333333,-0.28343726062488966,0.6230461438510217,0.75,2.976,0.29678803777739543,-1,1,1,-1
-1.164177457640669,0.56,3.609,-0.25196405891021534,-0.6516379883857937,0.61,4.060333333333333,-0.1516639664282913,-0.3929438302324519,0.62,2.6936666666666667,-0.13335019192269945,0.3415128471946973,0.64,2.6033333333333326,0.1626796486825243,-1,-1,1,-1
-1.2971611130704823,0.49,2.612333333333333,-0.280745840734714,1.1271258084827256,0.98,8.118999999999998,0.26233027206047327,0.6924920509952632,0.7,4.034,0.23500546592253319,-1.2538171406284682,0.37,0.0,-0.5972558093349919,-1,1,1,-1
-0.5522788464601041,0.74,5.877666666666667,-0.11953024763625886,-1.6313115668501357,0.33,0.9916666666666668,-0.37967581251933663,-0.4183045769120128,0.56,2.4396666666666675,-0.14195666485045053,0.5257114008790249,0.74,3.206666666666668,0.2504226318450645,1,-1,-1,1
-0.536795940747556,0.74,6.016666666666668,-0.11617926730121282,-1.5885111432920302,0.47,2.2270000000000008,-0.3697143275885501,-0.2539153639582334,0.42,2.2460000000000004,-0.0861692178648595,-1.436290120548069,0.34,0.0003333333333333,-0.6841768154148911,1,1,-1,-1
1.579789435141303,0.95,7.869,0.34191536323712246,1.2005380980014104,0.96,6.882333333333333,0.2794164444620646,-0.0874364808866543,0.65,2.4386666666666668,-0.029672616313592044,-0.3005942539902371,0.52,1.134,-0.14318807633974281,1,1,1,1
-0.0773942370243236,0.73,5.866666666666669,-0.01675050995784426,-1.3051595353869097,0.43,1.8723333333333336,-0.3037663173211035,0.931170986109768,0.99,4.980999999999999,0.3160040192948981,0.1044479861129143,0.73,2.224333333333333,0.04975379938418288,-1,-1,1,1
1.5343891227748356,0.95,8.068666666666667,0.332089329495815,0.5019823544130873,0.83,5.635000000000001,0.1168327143355979,-0.6408591313515517,0.41,1.0233333333333334,-0.21748321664852072,0.6553055815627364,0.86,3.1333333333333333,0.3121548213017811,1,1,-1,1
1.6591415480431326,0.87,7.515,0.3590896181744809,0.3871592451813237,0.84,5.436333333333333,0.09010847711478048,0.5520734488190979,0.88,3.566,0.18735273260787122,0.0855679847982218,0.77,1.9576666666666669,0.040760310541144526,-1,1,1,-1
0.2829073553198578,0.76,6.043000000000001,0.06122991393975923,0.0047654933592378,0.72,4.923333333333333,0.001109133656618236,-0.2331917914760186,0.6,2.343666666666666,-0.07913642550318141,0.5550993255154877,0.77,2.902666666666667,0.2644215700830826,-1,-1,-1,1
-1.58112438817526,0.42,1.858666666666667,-0.342204288420034,0.2832301137383828,0.83,6.361666666666667,0.06591973339047846,-0.2015809222473459,0.69,2.7416666666666667,-0.06840889868085358,0.5113347209410066,0.95,3.388,0.2435743001915131,-1,1,1,1
-1.4576604852552562,0.54,2.857,-0.31548287588584384,0.5102805373708872,0.8,6.242999999999999,0.11876405560783583,0.2984028735194068,0.79,3.729666666666667,0.10126658670415642,0.1078584452512156,0.65,2.112,0.05137837163387239,1,-1,1,-1
0.5868335382114402,0.84,7.516333333333334,0.12700895316428268,-1.5913865868347823,0.31,0.7433333333333334,-0.3703835660011458,0.3625296927253369,0.75,3.707,0.12302879033372954,0.4241979561923017,0.8,2.956666666666666,0.20206670130294285,1,-1,-1,1
-1.913374529783191,0.33,1.031,-0.41411350956462284,-1.090820502336391,0.64,4.064333333333333,-0.25388047810940817,0.8662170774521272,0.87,5.100333333333334,0.2939611329604772,-0.2871777793648322,0.55,1.6130000000000002,-0.1367971384978801,-1,1,1,-1
-1.9914207939865765,0.43,1.7083333333333333,-0.43100513839869853,-0.9199666900729292,0.65,4.126,-0.21411550536517002,0.8735801501592255,0.82,4.701000000000001,0.2964598798120349,-0.1569406061262244,0.64,1.9636666666666671,-0.07475865953025566,1,1,-1,1
1.643032231444966,0.94,7.801666666666666,0.3556030631224962,1.0866486713478212,0.96,6.697666666666666,0.25290951501905445,-0.2505711700776862,0.6,1.965,-0.08503432564493615,0.2293323155092093,0.75,2.1953333333333336,0.10924245112605901,1,1,-1,1
1.7110366465376652,0.92,7.689000000000001,0.3703213247913803,1.0763488544279696,0.94,6.515333333333334,0.25051230811063047,-0.0009862984196531,0.73,2.5176666666666656,-0.00033471217368648233,0.1925983074435753,0.8,2.1520000000000006,0.09174420596220581,-1,-1,1,1
-0.5802963050358221,0.67,5.408333333333333,-0.12559409343292405,-1.2392615320174485,0.49,2.7696666666666663,-0.2884290399541487,-0.979245616487872,0.38,1.2673333333333332,-0.3323187205175655,-0.3185315876836549,0.47,1.6539999999999997,-0.15173252545056304,-1,-1,-1,-1
-0.2208632397262446,0.76,6.132666666666666,-0.047801645685756886,-1.1754398492790878,0.55,3.015666666666667,-0.2735750109982782,0.341668143182805,0.6,3.515000000000001,0.1159491738051894,-1.314075461671072,0.35,0.0,-0.6259598612555363,1,1,1,-1
0.1522871858565935,0.78,5.653333333333332,0.03295966368065947,1.2350913778944648,0.91,6.970333333333333,0.2874584671419716,-0.3629651406099219,0.62,2.0766666666666667,-0.12317656478522658,0.3524772969721139,0.77,2.5033333333333334,0.16790256445989304,1,1,1,1
-1.4011273682113,0.54,3.359666666666667,-0.3032473584054512,-1.5233390353407466,0.41,1.7643333333333333,-0.3545459970606303,0.613495684025894,0.84,4.545333333333333,0.20819710328625074,0.2463553905049864,0.73,2.672,0.11735139309576036,-1,-1,1,-1
-1.019298866468227,0.63,4.093333333333333,-0.2206078445792989,-0.1767896477433446,0.74,5.245333333333334,-0.04114649495287252,0.077440286768919,0.64,3.181666666666667,0.026280288195580852,-0.1872634226347553,0.5,1.534333333333333,-0.089202933522268,1,1,-1,-1
-1.9338904654001237,0.31,0.8469999999999998,-0.41855379345472593,-0.9109160739383704,0.61,4.028666666666667,-0.21200904078506266,0.4448614809563622,0.83,4.362333333333334,0.15096906809671543,0.0674225166751671,0.75,2.580333333333333,0.03211671659237692,-1,-1,1,1
-1.477288335641266,0.58,3.5146666666666664,-0.3197309506260678,-1.0920679253044725,0.53,3.051,-0.25417080666379716,-0.7552281659675086,0.43,1.3733333333333333,-0.2562957174251067,0.8849148708940557,0.98,4.328666666666666,0.4215292089111825,1,-1,-1,1
-0.3178623786518262,0.76,6.063666666666668,-0.06879526362096093,-1.2424469921205676,0.46,2.2806666666666664,-0.28917043244928986,-1.0110187317136496,0.32,0.6116666666666671,-0.34310130746092854,1.078570600687086,0.95,4.498333333333334,0.5137771180216928,1,-1,-1,-1
1.079516595748931,0.85,7.3306666666666676,0.2336408262680801,0.2197762667590428,0.79,5.459999999999999,0.05115131551192625,-0.5753918989465878,0.53,1.793,-0.19526612775648877,0.143435487589973,0.58,1.983333333333333,0.06832549616044338,1,1,1,-1
1.1179808054776892,0.86,7.5836666666666686,0.24196567257258836,0.1097933849034991,0.71,4.941333333333333,0.025553605742509804,-0.2644896117167712,0.61,2.549666666666666,-0.08975771540458428,-0.3426503822757778,0.44,1.0983333333333334,-0.16322151353145842,1,-1,1,-1
-0.7741430030442542,0.61,4.182333333333334,-0.1675485227306118,-0.924056476216546,0.55,3.108333333333334,-0.21506737311910637,0.9110754889215632,0.92,4.488666666666665,0.30918437180165725,0.1121466307865501,1.0,2.8726666666666665,0.05342104886286693,-1,-1,1,1
-1.185331115959329,0.66,4.878,-0.2565423657446142,-1.7468421441139543,0.34,1.1196666666666666,-0.40656470774010967,-0.6671762628411564,0.5,2.2849999999999997,-0.22641425020850223,-0.4088018373475812,0.45,1.4773333333333334,-0.19473275991447841,1,-1,-1,-1
1.3989260041772935,0.96,9.088666666666668,0.3027709150475191,-1.5711877589785457,0.35,0.9926666666666668,-0.36568243683974183,-0.119129134197657,0.64,2.918333333333334,-0.040427897543129865,0.010207819017004,0.59,1.998,0.004862494705958416,1,1,1,1
-1.1644804505577522,0.58,3.8856666666666655,-0.25202963596181366,-1.833330574470797,0.42,1.493,-0.4266942560965047,0.9668600169476552,0.86,4.9946666666666655,0.32811551907071096,-0.0977501294164704,0.65,2.063333333333333,-0.04656327526992548,-1,1,1,1
1.03298675057093,0.86,7.930333333333333,0.22357032664229912,-1.3669406066083205,0.5,2.2870000000000004,-0.31814540890052284,-0.7688678561705775,0.4,1.1789999999999998,-0.26092450954857493,0.8012398007712371,0.81,3.6013333333333324,0.3816705882974012,1,1,-1,1
-1.825498942464408,0.39,1.6190000000000004,-0.3950945107731227,-1.4643063258780242,0.56,3.0066666666666664,-0.3408065665398535,0.8713378570863357,0.9,4.988,0.29569893081980897,0.0647811921312606,0.72,2.4026666666666663,0.030858521615558753,-1,1,1,-1
-2.122843958309032,0.42,1.6336666666666666,-0.4594491816158031,-1.3152565647055297,0.59,3.47,-0.30611632690141977,0.2418449362944597,0.7,3.8896666666666673,0.08207297376655896,-0.1283072204596138,0.54,1.8693333333333333,-0.06111914593919048,1,1,-1,-1
0.8321625369418619,0.84,6.804,0.18010574685565772,0.8556632600721992,0.86,6.346666666666667,0.1991493532643492,-0.8607900502093363,0.31,0.441666666666667,-0.29211940630970434,0.6672626297685902,0.99,3.619999999999999,0.3178505613519332,1,1,-1,1
-1.0356006439841725,0.55,3.269333333333333,-0.22413605413481902,0.9072683730568238,0.87,7.005000000000001,0.2111600651361602,0.2439783644481612,0.77,3.629,0.08279697814545732,-0.1525374196123952,0.54,1.5326666666666666,-0.0726612015838347,-1,1,1,-1
-1.9545248300534608,0.4,1.745,-0.4230197090563086,-1.345093210219798,0.51,2.948000000000001,-0.3130605874943578,1.0894148582556955,0.78,5.387333333333333,0.3697059713239385,-1.3687176925755191,0.35,0.0003333333333333,-0.6519886885742845,-1,-1,1,-1
-1.6560827609505335,0.38,1.4646666666666666,-0.3584276019104352,0.944034695169595,0.99,8.207333333333333,0.2197171571749715,-0.562645539267062,0.54,2.0666666666666664,-0.19094049803843202,0.0350723860891695,0.63,2.212666666666667,0.016706731516285215,-1,1,-1,1
-1.933341748491475,0.48,2.3203333333333327,-0.4184350341207529,-1.3652356063073587,0.48,2.497,-0.31774858257514876,1.1802589341504728,0.92,5.6080000000000005,0.400534995788943,-0.3405840214053623,0.52,1.4360000000000002,-0.16223720250710955,1,-1,1,-1
1.4617026917780578,0.97,8.425,0.3163577345731977,-0.9076312143870529,0.59,2.9246666666666665,-0.2112445137967777,0.6197715804267014,0.77,3.665,0.21032690384588687,0.0577277421535145,0.66,1.9106666666666667,0.027498610637670038,1,1,-1,1
0.5879241360984597,0.79,6.778666666666667,0.12724499232519312,-1.3002402467971743,0.43,1.7553333333333332,-0.3026213889516374,0.8393092020363353,0.95,4.462666666666666,0.28482962337854717,0.255134543212606,0.91,2.719,0.12153334258883923,-1,-1,1,1
-1.7190455598442975,0.37,1.3436666666666668,-0.37205470168418553,1.0916993572553515,0.93,7.973,0.2540850251513244,-0.2679079903183559,0.63,2.7116666666666664,-0.09091778309750648,0.1577895231811417,0.66,2.3736666666666664,0.07516304117911297,-1,1,-1,-1
-1.615857614381944,0.53,2.766666666666666,-0.3497216343337907,-0.6468048289025474,0.62,3.972,-0.15053908397718463,0.5128183493810754,0.83,3.949,0.1740310447704307,0.3614261559711011,0.94,3.124,0.1721653535468135,1,-1,1,1
-1.9630759334192092,0.53,2.929666666666667,-0.4248704326706974,-1.802984434211876,0.34,1.0670000000000002,-0.41963141433545553,0.175183782873014,0.69,3.903000000000001,0.05945071348757785,-0.0357578780714851,0.57,2.1503333333333337,-0.01703326562993223,1,-1,-1,-1
1.2809765640617714,0.87,7.655666666666666,0.27724300305897814,0.0508254807199604,0.78,5.210333333333334,0.011829258175553432,0.7731229885597055,0.66,3.739333333333334,0.2623685396543818,-1.1485463617765,0.36,0.0,-0.5471100726201131,1,1,-1,-1
-1.534250491543312,0.45,2.2090000000000005,-0.33205932540360616,0.6760470067288935,0.85,7.025999999999999,0.1573449865721687,-0.3256307350431457,0.59,2.551,-0.11050668740172276,0.018143655527008,0.63,2.198666666666667,0.008642730518619949,-1,1,-1,1
-0.0474732286204595,0.78,6.314333333333334,-0.010274677021340838,-0.5490063038570088,0.61,3.975,-0.12777719396523893,-1.0138825515350285,0.31,0.5706666666666665,-0.3440731789942899,0.748785778141897,0.79,3.6153333333333326,0.35668411401562566,1,-1,-1,1
1.4322724788291217,0.88,8.143333333333333,0.30998812497413025,0.476355720692994,0.81,6.078666666666668,0.11086830313571967,-1.118270403177986,0.35,0.6663333333333334,-0.37949844586449877,-0.4977067470464523,0.41,0.9863333333333332,-0.23708261467036257,1,1,1,-1
1.472920365279203,0.97,8.610666666666669,0.3187855865542919,-0.3778316696623318,0.62,3.760999999999999,-0.08793755226757496,-0.7830758798516655,0.44,1.1666666666666663,-0.26574617244017584,0.6548371573855194,0.77,3.076999999999999,0.3119316874395852,1,-1,1,1
-1.2852196591905347,0.53,3.105999999999999,-0.27816134026261374,-0.6757505399350037,0.61,3.878666666666667,-0.15727598609847473,0.8313152109434929,0.91,4.585666666666667,0.2821167668213434,0.1832334550931937,0.85,2.672666666666667,0.0872832584375721,-1,-1,1,1
0.197336339499941,0.79,5.920666666666666,0.04270969579814378,1.2402482406949966,0.97,7.546666666666668,0.2886586891679965,-0.7731570810078027,0.38,0.9566666666666664,-0.2623801093346951,0.2674602284063425,0.62,2.2709999999999995,0.127404682872402,1,1,-1,-1
-1.7074325169973177,0.31,0.8440000000000006,-0.36954127953121474,0.7687364869865032,1.0,8.089666666666668,0.17891778385010032,-0.7633788460044386,0.53,1.6393333333333333,-0.25906174825089207,0.6494013394230804,0.93,3.642333333333333,0.3093423354907621,-1,1,1,1
-1.3042345403092068,0.56,2.993,-0.28227674946841086,0.9611809404055958,0.83,6.650666666666667,0.2237078201016155,0.1047822682342562,0.78,3.136666666666668,0.03555911686122685,0.3244755094039018,0.93,2.890666666666666,0.15456391263025215,1,-1,1,1
-0.7835729643394957,0.69,5.125333333333334,-0.16958945842106102,-1.2124938447349725,0.48,2.5346666666666664,-0.2821990568995559,-0.7259992454055073,0.45,1.6036666666666668,-0.2463765333922884,0.8019240607990974,0.76,3.5949999999999998,0.3819965355695293,1,-1,-1,-1
-0.3622851814702681,0.67,4.835999999999999,-0.07840973402050509,-0.2438447141864097,0.75,4.992999999999999,-0.05675307027095688,1.0491099813669065,0.86,4.800000000000001,0.35602802894382446,-0.4913503432382071,0.43,0.8400000000000001,-0.23405474164331927,-1,1,1,-1
-1.4888192150821626,0.42,1.7959999999999998,-0.32222659007318505,1.0344112222893287,0.93,7.500333333333334,0.24075163155996987,0.632404372310587,0.96,4.404333333333335,0.2146139929732034,-0.182884148532749,0.69,1.7416666666666665,-0.08711686625349346,-1,1,1,1
1.3418941344481548,0.99,8.82066666666667,0.2904274520386108,-0.8266955402189198,0.54,2.886666666666667,-0.19240732875129873,1.0674975109598943,0.71,4.346333333333333,0.36226805719101374,-1.1146236653093844,0.34,0.0,-0.5309509957684944,1,-1,-1,-1
0.4305111939168862,0.77,6.2286666666666655,0.09317595622012333,-0.3072106129664913,0.71,4.511333333333334,-0.07150101885063842,0.0833660327296073,0.66,2.8686666666666665,0.02829126101242211,0.3057158171732386,0.73,2.492666666666667,0.14562773302077256,-1,1,-1,1
-1.4301459288504508,0.51,2.9336666666666678,-0.30952787369492474,-1.142075309661338,0.53,2.961,-0.26580965890605796,0.8970187527473841,0.89,4.808999999999999,0.30441405013628164,0.0650443713876312,0.77,2.4676666666666667,0.030983887057352773,-1,-1,1,1
1.398544144741014,0.89,7.803666666666667,0.30268826883850114,-0.3733926505057656,0.7,4.1706666666666665,-0.08690440308914275,0.7123056729981467,0.79,3.930333333333334,0.24172945569787926,-0.2190917300937125,0.51,1.2556666666666667,-0.10436434814580232,1,1,-1,-1
-1.7296723774690332,0.33,1.001,-0.37435467415354895,0.540616451953051,0.86,6.884666666666667,0.12582451741755604,0.2722287878155414,0.83,3.683333333333333,0.0923840974436764,0.1907619036143812,0.93,2.9039999999999995,0.09086943497708318,-1,1,1,1
-2.1267090430065974,0.48,2.3276666666666666,-0.46028570565433236,-1.632577394211736,0.42,1.927,-0.3799704245614451,-0.9857639412433564,0.4,1.257333333333333,-0.33453079204097924,0.9857501805327584,0.84,4.329666666666666,0.4695621098153931,1,-1,-1,-1
-2.168919897325978,0.48,2.311,-0.46942144188988283,-1.7518819560678651,0.37,1.404,-0.40773768703936175,0.5360743391062002,0.78,4.839,0.18192324323391887,-0.6774525778808437,0.4,0.8889999999999999,-0.3227045432522085,1,-1,1,-1
0.869933262027681,0.85,7.539000000000001,0.1882805016047248,-1.4481453879089774,0.36,1.1206666666666665,-0.3370452266590114,0.7465388185407784,0.86,4.095666666666666,0.2533468833732983,0.2807393070839601,0.97,2.962333333333333,0.13373017215295865,1,-1,1,1
1.5824831614693062,0.9,8.336,0.3424983690449934,-0.2559880584347258,0.71,4.575,-0.059579344655244976,-0.9115530969763064,0.33,0.6573333333333334,-0.3093464538115113,0.5898778870293526,0.7,2.952333333333333,0.28098833825954767,1,1,-1,-1
1.7407276343745757,0.88,8.124,0.37674737415296383,0.1473079453387846,0.79,5.319,0.034284844767606036,-0.7231502819953222,0.47,1.371,-0.24540970355988156,0.289612018378504,0.62,2.2506666666666666,0.13795668827999316,-1,1,1,-1
-1.804955674635792,0.44,2.22,-0.390648311345874,-1.5987122690041682,0.41,1.8153333333333332,-0.3720885648416129,-0.6748887133325217,0.58,2.220333333333333,-0.22903156259284346,0.7315251984789937,0.99,4.239666666666667,0.3484620366950117,-1,-1,1,1
-0.7687638899418516,0.64,4.152333333333333,-0.16638431605256357,1.312043924522298,0.99,8.137666666666666,0.3053686084418149,0.1056327654006961,0.57,2.858666666666666,0.03584774325423417,-1.1953651703773107,0.35,0.0046666666666666,-0.5694122126346938,1,1,-1,-1
-0.8093525777233852,0.66,4.613,-0.17516896520734151,1.1896261194767508,0.82,7.290333333333333,0.2768767614261971,-0.8342002065715644,0.4,1.3299999999999996,-0.28309582461815846,-0.7870750028466899,0.41,0.7876666666666668,-0.3749231866433996,1,-1,-1,1
1.5122189518117732,0.95,7.689666666666666,0.3272910178415871,0.8240094745744102,0.88,5.928333333333332,0.19178216665670964,0.5917208818216739,0.87,3.521,0.20080756353627208,-0.0650235603168789,0.71,1.632,-0.03097397370356096,1,1,1,1
1.007052885690069,0.82,7.694333333333334,0.2179574350545737,-1.476674778518262,0.37,1.273666666666667,-0.34368523325270994,-0.2577388437489469,0.59,2.368666666666667,-0.08746676149495694,0.737456986837072,0.98,3.834333333333333,0.3512876441474925,-1,-1,-1,1
-1.9774389111020805,0.32,0.91,-0.4279790258935445,-1.5913766872045445,0.54,2.812666666666666,-0.370381261934755,0.7198461815723523,0.9,4.800333333333333,0.24428841753466451,0.2031016921940587,0.84,2.906666666666667,0.09674749340870088,-1,1,1,-1
1.5354999739487931,0.93,8.413,0.3323297520953066,-1.1659008789974372,0.45,1.8523333333333332,-0.2713548855692183,0.8985657330746379,0.87,4.144333333333333,0.304939036426098,0.1683939993065988,0.88,2.499,0.08021448350323754,1,-1,-1,1
-0.6551292911722415,0.61,4.086333333333333,-0.14179026937118372,-0.4180950948287698,0.71,4.533333333333333,-0.09730856941446879,0.8162261260284684,0.88,4.192333333333334,0.27699610525460977,0.1903147804219052,0.91,2.6686666666666667,0.09065644783921327,-1,1,1,1
-0.9054399583840588,0.62,4.2123333333333335,-0.19596525041490737,-0.50654581673066,0.63,4.197,-0.11789482674780333,1.2225823043464494,0.85,5.200333333333333,0.4148979380321391,-0.5438165646690875,0.43,0.8846666666666666,-0.25904702682434855,1,-1,-1,-1
-0.7643528022149253,0.59,3.774333333333333,-0.1654296200475938,1.2165098335738262,0.96,7.825000000000002,0.283133748871614,-0.1012125741110083,0.61,2.699666666666667,-0.03434769843493716,-0.3860177311747219,0.51,1.276333333333333,-0.18387955067742445,-1,1,-1,1
-1.2570497172280142,0.55,3.392666666666668,-0.27206449233830643,-0.8238497775670188,0.59,3.688666666666668,-0.1917449983485395,1.156904299094153,0.88,5.2396666666666665,0.3926093208516307,-0.4762936984943418,0.52,1.2363333333333333,-0.2268825087466951,-1,-1,1,1
-1.413776907914007,0.57,3.4376666666666664,-0.3059851105805356,-0.7312823856030928,0.65,4.283,-0.17020061622626875,-0.959683624752469,0.35,0.8396666666666667,-0.3256801244852443,0.9750894642366816,0.88,4.186666666666666,0.4644838774853481,1,1,-1,1
-2.016503216741913,0.33,1.0650000000000002,-0.4364337515394687,-0.0417404250856412,0.8,6.747000000000001,-0.009714778054258242,-1.228390947460897,0.32,0.8109999999999999,-0.4168691705965079,-0.9764580901863952,0.35,0.607,-0.465135822472209,-1,1,-1,-1
-0.2330105063499772,0.75,5.566666666666667,-0.05043069041007498,0.21672783906999,0.74,5.384333333333333,0.05044181630695071,-0.9457294868611056,0.31,0.4923333333333333,-0.3209446207751381,0.9398936249330588,0.95,4.0683333333333325,0.44771833902894054,1,-1,-1,1
0.8016048435570591,0.86,8.462666666666665,0.17349211556977756,-1.6242714672029634,0.37,1.409,-0.37803728091809363,-1.201991417535034,0.31,0.7013333333333333,-0.40791017414095765,-0.7685716130470291,0.38,0.8876666666666665,-0.36610909669987096,1,-1,1,-1
1.3471310104853194,0.88,7.4,0.2915608742103541,1.2389676023769,0.91,6.847666666666667,0.288360629984302,0.0784034362761842,0.69,2.873333333333333,0.02660714450877984,-0.5407192690406812,0.46,0.7819999999999998,-0.2575716300161934,1,1,1,1
-0.0158519503471934,0.7,4.904000000000001,-0.00343085302408841,1.0699205165551433,0.95,7.005333333333334,0.249016159579221,0.0147686660594978,0.75,2.727333333333333,0.005011923593026663,0.3559439158721722,0.89,2.641,0.16955388841274036,-1,1,1,1
-0.4352941856129284,0.7,5.658333333333334,-0.0942111437626746,-1.6813624352659589,0.3,0.7046666666666669,-0.39132478535765763,0.1220295613022122,0.75,3.7073333333333336,0.041412192196188635,0.4894485582474743,0.74,3.0006666666666666,0.23314882634114695,1,-1,1,-1
-1.873173956144294,0.43,2.090333333333333,-0.4054128603310402,-1.6706576745658528,0.51,2.611333333333333,-0.3888333307519102,-0.4720881264135887,0.57,2.717333333333334,-0.16020875610755572,0.0495441069160125,0.57,2.3136666666666668,0.023600335898319554,-1,1,-1,-1
-1.7600585178908752,0.46,1.9553333333333327,-0.3809311760648806,0.7390036748954945,0.86,6.953333333333334,0.17199768972550838,0.314699491690515,0.79,3.792,0.1067970391342726,-0.0995375446846444,0.63,1.869,-0.04741471055344368,1,1,1,1
-2.173431776582703,0.37,1.454666666666667,-0.47039795230363124,-1.940932793150686,0.33,1.022,-0.45173788395789116,0.3541044495982683,0.73,4.675666666666666,0.12016958323706799,-0.7879682359958381,0.39,0.8510000000000001,-0.37534867826425267,-1,-1,-1,-1
0.1101173338913161,0.79,6.249333333333332,0.023832801624467877,-1.37698672335454,0.49,2.07,-0.3204835689527132,0.9565499097637532,0.97,4.6946666666666665,0.3246166607964797,0.2047699196051913,0.8,2.393333333333333,0.09754215355514889,1,1,1,1
-0.7223513204955543,0.6,3.8693333333333344,-0.15633919852740458,1.2015814395834337,0.95,7.709999999999998,0.2796592745694087,-0.6583455247331016,0.47,1.488,-0.22341743353668533,0.4219696859559465,0.71,2.723666666666667,0.20100526475026956,-1,1,-1,-1
-1.0192025604121526,0.56,3.4759999999999995,-0.22058700096595898,1.268731035676498,0.98,8.335,0.29528785097079313,-0.7820160815796735,0.42,1.3766666666666667,-0.26538651721188056,-0.2653332285973009,0.48,1.486,-0.12639148648894236,-1,1,-1,-1
1.3451650523351777,0.88,8.420333333333334,0.2911353799767162,-0.1464042638311609,0.66,4.693,-0.03407451951911397,-1.052334907800518,0.32,0.6846666666666666,-0.35712244632812157,-0.4456063884397276,0.43,1.2113333333333332,-0.2122646082498208,1,-1,-1,-1
-0.9678663657463052,0.55,3.1613333333333333,-0.20947625844803927,0.9475196489463809,0.98,7.495333333333334,0.22052825462789297,0.6750229890893942,0.84,4.119,0.2290771306780808,-0.3929032141994353,0.53,1.1496666666666664,-0.18715945059530742,-1,1,1,1
0.5817027638248344,0.83,7.147000000000001,0.1258984946759164,-0.9918523305971744,0.5,2.6023333333333327,-0.23084636140097664,-0.2947802482751096,0.58,2.3123333333333327,-0.10003720546840761,0.6900877908264555,0.82,3.306666666666666,0.32872332708393115,1,-1,-1,1
-2.049445907806498,0.34,1.129333333333333,-0.44356357019175535,-1.5019949724709545,0.47,2.4936666666666665,-0.349578322842394,-0.7426723721707711,0.51,1.9343333333333337,-0.25203475852025176,0.7162445169707268,0.97,4.330666666666668,0.34118308388309243,-1,-1,-1,1
1.1071024050963851,0.86,7.091333333333334,0.23961124980264512,-0.0742877381068147,0.77,4.727333333333334,-0.017289926644969165,0.846356935040852,0.99,4.395,0.287221355927742,-0.1408531197750346,0.58,1.3350000000000004,-0.06709538522214613,1,1,1,-1
-2.0261738050735167,0.31,0.8533333333333334,-0.43852676637332294,-1.4940435768345406,0.47,2.467333333333334,-0.34772769377786317,-0.030735107075452,0.69,3.3396666666666666,-0.010430326453660549,0.3961596482160208,0.97,3.7596666666666665,0.18871065297649903,-1,-1,-1,1
-1.5168088591255646,0.58,3.5133333333333336,-0.3282844159435812,-1.4923905479997122,0.5,2.4513333333333334,-0.3473429634303715,-0.726503585285065,0.46,1.586666666666667,-0.2465476871668457,1.0288609485401743,0.91,4.277333333333333,0.49009792465073354,1,1,-1,-1
-0.467396192902636,0.72,5.409999999999999,-0.10115901240829533,-1.3125629932817289,0.49,2.317,-0.3054894178917049,0.1900517521813745,0.75,3.4876666666666667,0.06449633682666377,0.5825563940633662,0.79,3.048333333333333,0.277500745001133,1,-1,1,-1
-1.875095385831126,0.34,1.111333333333333,-0.40582871722607566,-0.3300847849671138,0.77,5.765,-0.0768248147560476,-0.6113851312603464,0.55,2.234333333333333,-0.20748086194411727,0.3827144163904248,0.68,2.8803333333333327,0.1823060166419951,-1,1,-1,-1
-1.9976708966836492,0.51,2.7156666666666665,-0.4323578542014522,-1.393576297440685,0.48,2.660333333333334,-0.32434467074865564,-1.1422447529544069,0.34,0.8623333333333336,-0.3876344284094249,0.5364398406378061,0.69,3.4243333333333346,0.2555331242473464,1,-1,-1,1
-0.9823464742771756,0.65,4.538333333333333,-0.2126102024141873,-0.1432890602688843,0.73,5.496666666666667,-0.033349478718996135,-1.1735092494825972,0.38,0.994,-0.39824440951011925,-0.7603657598597883,0.36,0.6973333333333332,-0.36220023843990723,1,1,1,-1
-0.9352249708935938,0.57,3.548,-0.20241164962779296,-0.3980646572899058,0.73,4.749666666666666,-0.0926466318654263,0.711734493394037,0.88,4.142666666666667,0.24153561906279253,0.2464223636770137,0.89,2.7096666666666667,0.11738329576702457,-1,1,1,1
-0.9104165792559796,0.65,4.395,-0.1970423453082303,-0.1410755133876922,0.72,5.172999999999999,-0.03283429190383181,-0.4522004941236544,0.55,2.2710000000000004,-0.15345965005547194,0.1248773585044351,0.57,2.128333333333333,0.05948533115745863,1,-1,-1,-1
1.389226717105165,0.98,7.704666666666668,0.30067168891735363,1.109253925899781,0.93,6.455333333333333,0.25817072235898264,0.6020257099987094,0.85,3.5973333333333324,0.2043046303163389,-0.2424766752482838,0.52,1.0583333333333331,-0.11550376703869376,1,1,1,-1
-1.5611731865722636,0.48,2.636,-0.3378862304615723,-1.3114989922088482,0.49,2.571333333333333,-0.30524177943926173,0.9811601696764952,0.96,5.312666666666669,0.3329684470573564,-0.113307582159988,0.66,2.000666666666666,-0.05397406806293439,-1,-1,1,1
-1.7983054876117517,0.32,0.8260000000000001,-0.3892090049032935,1.0042466655210616,0.93,7.793333333333334,0.23373105202568056,-0.1679227628572652,0.68,2.733666666666666,-0.05698659943829534,0.2956786805821201,0.95,3.1733333333333342,0.14084654289034454,-1,1,-1,1
-1.6185085368421015,0.48,2.11,-0.35029537605893213,1.0952427004812568,0.95,7.668333333333333,0.25490971232063575,-0.1703653315117135,0.66,2.5996666666666663,-0.05781551434621582,0.4727643424865788,0.83,2.945666666666667,0.22520129997187233,1,1,-1,-1
-1.8774161982477915,0.37,1.3856666666666668,-0.40633101291358825,0.1960845218987374,0.78,6.407666666666668,0.045637235514807195,-0.9302256366517678,0.42,1.351666666666667,-0.31568320364146546,0.4326685428036603,0.68,3.055333333333334,0.20610166533252477,-1,-1,-1,-1
-2.162930002647552,0.33,1.0866666666666664,-0.4681250431615657,-1.8599219672145584,0.4,1.7439999999999998,-0.43288320788914275,-0.998786783771421,0.52,2.1896666666666667,-0.3389502495229028,-0.0816848617368992,0.55,2.3123333333333336,-0.038910584826296585,-1,-1,1,-1
-0.8377942584915736,0.64,4.102666666666667,-0.18132462582552994,1.0584622760353168,0.87,7.0876666666666654,0.24634933806712492,-0.0801258761366474,0.67,2.977333333333333,-0.027191675091260803,-0.2849453372852779,0.48,1.27,-0.13573371468765097,1,1,1,-1
-0.3181952660511031,0.73,5.321666666666667,-0.06886731076440233,0.169810887222142,0.74,5.326333333333333,0.039522239583690257,-0.4696581742412753,0.53,1.926,-0.15938412275385402,0.4651855466709058,0.74,2.8396666666666657,0.22159114049805498,1,-1,-1,1
-1.5822842301646731,0.5,2.8830000000000005,-0.342455314149341,-0.7382723654070267,0.6,4.136,-0.17182748280128898,-0.622765412237126,0.57,2.571333333333333,-0.21134289650384064,-0.5324140629486469,0.42,1.1383333333333332,-0.2536154449988905,-1,-1,1,-1
1.63720511105904,0.9,8.154333333333335,0.3543418937925455,-0.3426829139030856,0.7,4.234333333333334,-0.07975693694361,-0.6901799289588386,0.41,1.0316666666666667,-0.23422081963575084,0.812811044433452,0.95,3.645,0.387182550348761,1,1,-1,1
0.7301923068752201,0.79,6.750333333333333,0.1580362308321566,0.3920535849472983,0.81,5.965000000000001,0.09124759882834756,-0.5761131031297226,0.53,1.954,-0.19551087702810752,-0.305648253876837,0.45,1.2193333333333336,-0.14559554924375587,-1,1,1,-1
1.490434625360704,0.96,8.271666666666667,0.32257621489018795,0.0125550298329955,0.7,4.475333333333333,0.0029220911871858228,0.3252982796172863,0.73,3.285,0.11039386467380802,-0.2265331903677778,0.54,1.3276666666666666,-0.10790908783279791,1,-1,1,1
-2.0159047790963305,0.38,1.5903333333333338,-0.43630423109806515,-1.8281972894352805,0.36,1.289,-0.42549952162250326,1.1129787819595434,0.89,5.829666666666668,0.37770267086875925,-0.5488732783272272,0.47,1.2193333333333334,-0.2614557924334658,-1,-1,1,-1
-0.8147686873111244,0.69,5.090333333333333,-0.17634117907067723,-1.7122365589007214,0.38,1.2536666666666665,-0.3985105113802377,1.1721874034730906,0.83,5.161333333333333,0.3977958252456566,-0.4046135089451927,0.53,1.4036666666666664,-0.19273764963190929,1,1,-1,1
-1.194302554974827,0.56,3.5753333333333326,-0.2584840630123069,-1.5345575056776184,0.49,2.2493333333333334,-0.3571570138197404,0.9505807710975231,0.88,4.881333333333333,0.3225909621456468,0.0243354006123128,0.71,2.275666666666666,0.011592168361099952,-1,1,1,1
-1.733529623525162,0.33,0.961,-0.3751895016672918,0.5171425066933191,0.86,6.765666666666667,0.12036112868137976,0.4534729420871048,0.99,4.241666666666666,0.15389147050176163,0.0677987000102535,0.93,2.594,0.03229591152836475,-1,1,1,1
-0.936767392592083,0.62,3.661666666666666,-0.20274547745545948,1.191738677750454,0.92,7.278000000000001,0.2773684438830385,0.0826364897414455,0.72,2.968666666666666,0.02804368186751052,0.257219136681591,0.75,2.391333333333333,0.12252633871172604,1,1,-1,-1
-1.9637188938565209,0.41,1.883,-0.42500958922319765,-1.589090822144538,0.44,2.1766666666666667,-0.3698492435934375,-0.9834377292134532,0.41,1.3086666666666666,-0.3337413641462672,0.8616221143358747,0.88,4.354,0.4104337040572401,-1,-1,-1,1
0.3167955027071958,0.8,5.919333333333332,0.06856435862310303,1.2745696667362791,0.93,7.095666666666667,0.2966467495629875,-0.3147151230385558,0.63,2.199666666666667,-0.10680234381932142,0.2474162846728003,0.67,2.1456666666666666,0.11785675004477995,1,1,1,-1
0.0877378489700539,0.75,6.4783333333333335,0.01898918794678263,-0.8796521746964339,0.55,3.3993333333333333,-0.20473259734628738,-0.6512872851327969,0.46,1.907,-0.2210221354484567,-0.5516887838677123,0.41,1.067,-0.2627969585300041,-1,-1,-1,-1
-1.3400074375452338,0.46,2.2456666666666667,-0.2900191123937626,1.0599069788215931,0.95,7.651999999999999,0.24668558205348218,-0.3049857687248862,0.67,2.4773333333333336,-0.1035005709826178,0.4469499213384424,0.87,3.011666666666667,0.21290460016155036,-1,1,1,1
-2.06835169653672,0.38,1.6049999999999998,-0.44765536842586623,-1.728811034235706,0.41,1.896,-0.4023680990524951,-0.5187052394329905,0.57,2.902666666666667,-0.17602883136956451,-0.3338992069509858,0.49,1.754,-0.1590528910650107,-1,-1,-1,-1
-1.8129289907127344,0.4,1.480333333333333,-0.3923739838956517,0.5281240717579863,0.85,6.789000000000001,0.12291700747448618,0.9689407116997142,0.94,5.143333333333333,0.32882162773859736,-0.5011445416539385,0.46,0.949,-0.2387202081711122,1,1,1,-1
-1.2060386542924713,0.58,3.277333333333333,-0.2610241183968528,0.6637509672934483,0.85,6.547333333333333,0.15448317350206536,1.1077471684080011,0.86,4.771333333333334,0.3759272601930124,-0.5478084230328052,0.49,0.934,-0.26094854860174094,1,1,-1,1
-1.381473201721399,0.44,2.018333333333333,-0.298993588045279,0.8330673533511037,0.97,7.490666666666666,0.19389032156355138,0.7214444500522736,0.87,4.196333333333333,0.24483080907295496,-0.1410921010178965,0.7,1.8436666666666668,-0.06720922393992743,-1,1,1,1
-0.6666598184182737,0.68,4.820666666666668,-0.14428583259242403,-0.267061903118857,0.66,4.549,-0.0621567008535332,-0.6807209181569038,0.44,1.3753333333333333,-0.23101079110548808,0.9195215836217638,0.92,3.971333333333333,0.43801411691638864,1,-1,-1,1
-1.976491608243279,0.32,0.9386666666666664,-0.4277740002148953,-0.7279742416370532,0.69,4.962666666666666,-0.1694306699610913,-0.4556933195437365,0.62,2.9756666666666667,-0.15464498216730305,-0.3742141124633571,0.47,1.4723333333333328,-0.17825689676873394,-1,1,1,-1
-1.6885752817839528,0.52,2.7183333333333337,-0.3654599897819585,-1.171010780751632,0.5,2.661,-0.27254417775585066,0.8859244761022702,0.9,4.5793333333333335,0.3006490745696866,0.1315814293479191,0.99,3.015666666666667,0.06267881538072995,1,-1,1,1
-1.2854442542695574,0.63,4.199666666666666,-0.2782099495939064,-1.619102518228036,0.37,1.3176666666666663,-0.37683424592354875,0.9277911441156448,0.83,4.894666666666667,0.31485702946096145,-0.0082038343264838,0.62,2.095333333333333,-0.003907896575618899,1,-1,-1,-1
-1.594227447553834,0.54,3.416333333333334,-0.34504019629945465,-1.8417475401072287,0.31,0.7910000000000001,-0.42865324316672454,1.55736907049024,0.86,6.244,0.5285118341761366,-1.237942010912561,0.32,0.0,-0.5896936911125374,-1,-1,1,-1
0.3493297455600599,0.82,7.448666666666665,0.07560577643185475,-1.8395376125197584,0.38,1.1773333333333331,-0.42813889871565086,-0.8645510185794321,0.4,1.3743333333333332,-0.29339573594101775,-0.0784240237110487,0.56,2.146666666666666,-0.03735728459524099,1,1,-1,1
-0.5128951473388508,0.65,4.897000000000001,-0.11100639534865295,-1.546122847887187,0.48,2.078,-0.3598487624652556,-0.0265682452257398,0.7,3.048666666666666,-0.009016252011911986,0.7114579370011493,0.94,3.6429999999999993,0.3389029964596236,-1,1,1,1
-1.4665248789829284,0.48,2.532,-0.31740140523782856,0.7417827136795418,0.86,7.190666666666667,0.17264449063699414,-1.0654797151034514,0.32,0.5756666666666669,-0.3615832940161897,0.7866964920314152,0.81,3.7356666666666674,0.3747428830121974,-1,1,-1,-1
-1.9019575802441135,0.35,1.2016666666666669,-0.4116425280769131,-0.1872839665380814,0.73,5.657666666666666,-0.043588970747316935,-1.15282387139136,0.39,0.9006666666666665,-0.391224578872167,0.8327355501378362,0.88,4.122,0.3966735888698222,-1,-1,1,1
-1.0112347194219948,0.66,4.828000000000001,-0.21886251339453666,-1.049123722318166,0.54,3.3183333333333334,-0.2441758581247489,-1.0610170232321878,0.36,1.0506666666666669,-0.36006882611584673,-0.253070195885152,0.48,1.7456666666666665,-0.12054999071570321,1,-1,-1,-1
1.5456062009073088,0.94,8.463999999999999,0.3345170526206887,-0.9306203657553428,0.52,2.539,-0.2165950703074135,0.99284201739115,0.87,4.456666666666666,0.3369328218990213,-0.2088050187155785,0.6,1.4869999999999994,-0.09946427306271377,1,-1,1,1
-0.8784799627207396,0.56,3.406333333333333,-0.19013027234438334,1.0074153831535106,1.0,7.8356666666666674,0.23446854783346635,-0.0333370519115088,0.64,2.839,-0.011313327576378764,-0.1295709604167223,0.53,1.5590000000000002,-0.061721128482269676,-1,1,-1,-1
-2.253632276610419,0.4,1.7936666666666663,-0.48775582449140337,-1.9332873852562904,0.38,1.603333333333333,-0.44995847129795935,-1.434922999957417,0.32,0.7859999999999999,-0.48695829458735324,-0.8688145811306605,0.39,1.0526666666666666,-0.4138598356975219,-1,-1,-1,-1
-2.0865374900113407,0.51,2.745,-0.45159133738686513,-1.891182515652397,0.31,0.8019999999999997,-0.4401588714528198,-0.503240853306782,0.6,3.0176666666666665,-0.17078080684484628,-0.6355609829596269,0.47,1.3223333333333334,-0.3027494815304778,1,-1,1,1
-0.6887181266101345,0.67,4.682333333333333,-0.14905993367833353,-0.2864896409162316,0.72,4.925666666666667,-0.06667836445448065,-0.6747459503733089,0.45,1.4550000000000003,-0.22898311427390888,0.7620281872391499,0.82,3.5170000000000003,0.3629921357411545,1,1,-1,1
-0.3254858561629659,0.72,5.057333333333333,-0.07044522026984701,-0.1521640309926981,0.76,4.948999999999999,-0.035415063116926715,0.9697767476647718,0.88,4.490666666666666,0.3291053465498299,-0.1097522321004549,0.59,1.566,-0.052280477021252436,1,1,1,-1
-0.860002630998387,0.59,3.907666666666667,-0.1861312054770094,-0.0859135531780763,0.71,5.080666666666665,-0.019995749905882942,-0.489594013066067,0.54,1.9053333333333329,-0.16614958827052426,0.7089247816604796,0.98,3.794333333333333,0.3376963278840092,-1,-1,-1,1
-1.1859778178193428,0.54,3.240666666666668,-0.2566823320568671,-0.1163863271759986,0.77,5.565,-0.02708806474168043,0.0392558435703587,0.7,3.333666666666667,0.013321940367655322,0.018001655681213,0.57,1.9223333333333328,0.008575088890445025,-1,1,1,-1
-0.0228727294308566,0.8,6.964666666666664,-0.004950367066403538,-1.7002422023528805,0.32,0.8630000000000001,-0.3957189127914155,0.1683961824745838,0.64,3.658,0.05714726005177809,-0.701847904194495,0.38,0.7690000000000002,-0.33432525722182915,1,-1,-1,-1
0.990181154101112,0.85,7.826999999999999,0.21430586978495192,-1.633099399101423,0.42,1.4446666666666668,-0.38009191737413545,-0.0979821119631618,0.62,2.724666666666667,-0.03325140243975761,0.5658268758706666,0.79,3.1189999999999998,0.2695316388179483,1,1,-1,1
-1.4844546438945705,0.47,2.4126666666666665,-0.32128196168804435,-0.6835397113402655,0.68,4.383333333333335,-0.1590888586620252,0.6035385523526062,0.86,4.1626666666666665,0.20481803147630007,0.2822465861857144,0.9,2.926333333333333,0.13444816457038625,-1,1,1,1
-0.1228474559193539,0.79,6.487666666666665,-0.026587994310561594,-1.622375380467988,0.31,0.745,-0.3775959806255327,1.154176124647754,0.97,5.485666666666665,0.3916834821998043,-0.1964445703463442,0.54,1.5153333333333332,-0.09357637334010346,1,-1,1,-1
1.6524144113471315,0.9,8.62133333333333,0.35763365743959136,0.1747701116729603,0.77,5.595666666666668,0.040676462732163264,-0.4559060705915898,0.36,1.4353333333333331,-0.1547171817818032,-1.2306823352850145,0.33,0.0,-0.5862355445439984,1,1,-1,-1
-0.1648590509345897,0.71,5.468999999999999,-0.03568060466120646,-0.1954611019991263,0.68,4.683000000000001,-0.0454921391017519,1.2599428458500288,0.82,5.077333333333334,0.42757668495861734,-1.0905728822327614,0.33,0.0,-0.5194944049737883,-1,-1,1,1
0.4365644479869095,0.83,7.703666666666666,0.09448606788315865,-1.387435064270118,0.43,2.069333333333333,-0.32291534373272096,-0.3842328350824939,0.36,1.7556666666666667,-0.1303940114569127,-1.6018094422014737,0.38,0.0016666666666666,-0.7630219461850218,1,-1,-1,1
-1.5041347550711457,0.49,2.7013333333333334,-0.3255413472819756,-0.6733086866624598,0.67,4.528333333333333,-0.15670766264381042,-0.6887102956240905,0.55,2.089,-0.23372208197360525,0.4023664066276757,0.7,2.9120000000000013,0.1916672424171583,-1,1,1,1
1.270830876137362,0.87,7.792,0.2750471619583857,-0.4245528710858401,0.66,4.053000000000001,-0.09881156951407913,-0.0269172555109151,0.66,2.8963333333333336,-0.009134692829480213,-0.0627592065727045,0.53,1.6036666666666668,-0.02989534877152365,1,-1,1,-1
-1.6686121147316555,0.48,2.700000000000001,-0.36113934212967247,-1.6223521368059517,0.41,1.7776666666666665,-0.3775905708335292,1.5684677497671269,0.98,6.583666666666667,0.5322783038285188,-1.1261903488040137,0.31,0.0,-0.5364607855839724,-1,-1,1,-1
1.5709635748275197,0.9,8.466666666666665,0.3400051737093659,-1.3059552396963978,0.5,2.175333333333333,-0.3039515116680138,0.2888555923211946,0.69,3.289333333333333,0.09802660255841113,0.1470780552096071,0.67,2.215333333333333,0.0700606332878809,1,1,-1,1
-1.4266779716702147,0.49,2.656333333333334,-0.30877730035103784,0.3605519576367335,0.82,6.511000000000001,0.08391582592373062,-0.6136527441201785,0.5,1.879,-0.20825040350909385,0.2621509143185339,0.68,2.6686666666666667,0.1248755910457116,-1,1,-1,1
-1.2070000817607776,0.65,4.587000000000001,-0.26123220107846834,-1.7293226083457125,0.3,0.7163333333333335,-0.40248716417765423,-0.2728777291994109,0.65,3.0173333333333336,-0.09260432346945313,0.4819943188855147,0.75,3.1770000000000005,0.2295979993354862,1,-1,1,1
1.4966314124890747,0.89,7.784666666666666,0.3239173915525768,-0.1706973969364318,0.74,4.533,-0.03972856822312311,0.0265060776899064,0.71,2.798,0.008995154714545485,0.3432246108237162,0.71,2.310666666666667,0.1634950473068623,1,1,1,-1
-0.6409039440402244,0.65,4.971666666666666,-0.13871146366225534,-1.4732400589215566,0.41,1.7523333333333335,-0.34288582743707335,0.0425325925627353,0.7,3.4363333333333346,0.014433944357532051,0.443707718650892,0.71,2.887333333333333,0.21136017687410796,-1,-1,-1,1
-1.1921466705968609,0.52,2.814,-0.25801746286054456,1.0554358443416696,0.91,7.311666666666668,0.24564495826888777,0.9049195108392948,0.94,4.820666666666667,0.3070952669587162,-0.5104836869151308,0.44,0.7906666666666666,-0.24316891012351538,-1,1,1,-1
-1.4022300287059943,0.61,4.011666666666667,-0.30348600828826733,-1.40541274499139,0.44,2.1590000000000003,-0.32709951717559166,-0.2632664743107828,0.58,2.850333333333333,-0.08934262908616596,-0.0659645703754217,0.58,2.144333333333333,-0.03142222385575272,1,-1,-1,1
-1.3978194664083357,0.52,3.071666666666666,-0.3025314260024648,-0.760477241801536,0.65,4.300999999999999,-0.17699550505914333,-0.1105016096976898,0.66,3.2849999999999997,-0.037500043841475275,-0.2586963204114507,0.48,1.494333333333333,-0.12322999519840606,-1,1,1,-1
1.133489682568654,0.86,7.511333333333334,0.24532227391831316,0.5501805977027203,0.82,6.045333333333336,0.12805050225230508,-0.5723202983661533,0.47,1.6536666666666664,-0.19422374333561995,-0.3436191646334958,0.45,1.1693333333333331,-0.16368299301868117,1,1,-1,-1
-0.7699043456893788,0.66,5.2253333333333325,-0.1666311459986929,-1.7168145321423511,0.33,1.031,-0.3995760011036777,-0.3961220603350033,0.61,3.047333333333334,-0.13442876234814427,-0.4072152079886559,0.44,1.3560000000000003,-0.19397696900113628,-1,-1,1,-1
-1.473053405968305,0.48,2.508,-0.3188143806799695,-0.4685400095301766,0.73,4.977666666666665,-0.1090492536380882,1.2566974842683596,0.92,5.413666666666665,0.42647533266223914,-0.5895608667439617,0.47,0.918,-0.2808373256429616,-1,1,1,1
-1.0917389858170825,0.64,4.444333333333334,-0.23628613003250493,-1.1420627513708794,0.51,2.877,-0.26580673605598404,-0.5575907342978885,0.51,2.13,-0.18922508947132882,0.2147970968955013,0.64,2.609,0.10231859957252244,1,-1,-1,1
-0.8716325520024455,0.6,4.087999999999999,-0.18864828058592478,-0.1929181161730389,0.75,5.413,-0.044900277786375356,-0.6100268996870495,0.48,1.8463333333333332,-0.2070199298030846,0.1566555157580138,0.58,2.2636666666666665,0.07462285673008508,-1,1,-1,-1
1.4275506841826768,0.99,8.120333333333333,0.3089661823685159,-0.0764066931231921,0.75,4.4783333333333335,-0.017783097896791056,0.3201060379208611,0.77,3.1180000000000003,0.10863181530833572,0.2293286245805563,0.73,2.1123333333333334,0.10924069295215279,1,1,1,1
-1.9039610197418744,0.46,2.514333333333333,-0.41207613443505364,-1.869986232968396,0.33,1.034333333333333,-0.43522559198985566,-1.2397852570009826,0.3,0.5323333333333332,-0.4207359659170967,0.9891319078267382,0.92,4.847,0.47117299565071014,-1,-1,-1,1
-1.7758144373364844,0.44,2.179,-0.3843412450275829,-1.9647599159975364,0.38,1.139333333333333,-0.4572834721892944,0.6679916063264275,0.86,4.502,0.22669094677905155,0.2185030756385679,0.97,3.288333333333333,0.10408394258933513,-1,1,1,1
0.5808084849195412,0.82,6.588333333333334,0.12570494502307214,0.2985412152479618,0.81,5.642,0.06948328006319661,-0.5444956198606099,0.49,1.601,-0.18478110565199313,0.4825401476948188,0.7,2.658333333333334,0.22985800489506553,1,1,-1,-1
1.35735449890229,0.97,8.509666666666666,0.2937735537471851,-0.992482161176842,0.49,2.288,-0.230992949852836,1.006809934250371,0.87,4.526,0.34167300166679004,-0.1473347088688252,0.55,1.432,-0.07018289026139639,1,-1,1,-1
-0.8688397709512072,0.64,4.893666666666666,-0.18804383626800816,-1.7809930720077891,0.31,0.7736666666666667,-0.4145130859407359,1.591390587375158,0.87,6.187333333333334,0.5400574431335832,-1.162532414636999,0.31,0.0,-0.553772329060803,-1,-1,1,-1
0.9517674534388344,0.85,7.572666666666667,0.20599195520680438,-1.5428675891723895,0.44,1.5713333333333328,-0.35909112485474826,1.2398631480398414,0.96,5.217,0.420762399173409,-0.3251879791987373,0.55,1.2923333333333331,-0.1549032976252028,1,1,1,1
1.1745204024112956,0.83,7.310666666666666,0.2542025925017974,-0.7685493521771929,0.63,3.4340000000000006,-0.17887422959460472,-0.0193692724722995,0.65,2.5356666666666663,-0.006573194443735754,0.5845171759749732,0.96,3.2633333333333336,0.2784347634872411,-1,1,-1,1
-0.4546254412240138,0.64,4.286666666666666,-0.0983950262074276,1.1861613189704077,0.94,7.407999999999999,0.2760703544992829,1.222962857426908,0.83,4.733000000000001,0.41502708327482146,-1.1371221009309682,0.38,0.0036666666666666,-0.5416681258351681,-1,1,1,-1
-0.9379944879861206,0.59,4.039333333333333,-0.20301105890450966,0.8598209456477877,0.8,6.974333333333332,0.2001170241134927,-0.818054136803892,0.42,1.5080000000000002,-0.27761646259065775,-0.7882676369459704,0.4,0.7843333333333337,-0.37549129791028596,-1,-1,-1,1
1.464983536861924,0.95,8.71,0.31706781106416654,-1.245676302569607,0.42,1.6700000000000002,-0.2899220307910975,-0.1857838452975979,0.65,2.547333333333333,-0.06304797154320037,0.7098167186299467,0.85,3.2470000000000003,0.3381212020696563,1,-1,1,1
1.357870320487601,0.97,8.733333333333333,0.293885193514349,-1.3369228614550772,0.38,1.2943333333333336,-0.31115899869375757,0.0861897395320734,0.72,3.0176666666666665,0.02924951971270387,0.6407776541326884,0.87,3.155333333333333,0.3052344429036647,1,-1,1,1
0.0698601137574828,0.71,5.055666666666666,0.015119892334917368,1.0000970792481878,0.97,7.060000000000001,0.23276526622989016,-0.097468240348125,0.67,2.426333333333333,-0.03307701395668041,0.4318036861196006,0.84,2.6780000000000013,0.20568969084114247,-1,1,-1,-1
-0.4437464496851397,0.68,5.325000000000001,-0.09604047549267679,-1.4565738797149537,0.41,1.7090000000000003,-0.33900689636072606,1.2406446390665753,0.98,5.750000000000001,0.4210276075069746,-0.439570489755106,0.45,1.0303333333333335,-0.2093894078420957,-1,-1,1,-1
-1.1040363281364836,0.58,3.935000000000001,-0.23894765578553237,-1.030100679803787,0.62,3.868,-0.23974838438520898,-1.0081142328404522,0.36,0.965,-0.34211563100444614,0.4323551621042765,0.69,3.117,0.20595238643277497,-1,1,-1,1
-1.9419380769972907,0.32,0.9173333333333336,-0.42029554585617207,1.0334908962296865,0.89,8.211,0.240537432413971,-1.105466635894218,0.44,1.4563333333333333,-0.3751533341888325,-0.7065929125883813,0.39,0.9053333333333332,-0.33658554202474017,-1,1,1,-1
-1.91553517747729,0.41,1.443,-0.4145811406455265,0.5961744672943672,0.82,6.604,0.13875523834501569,0.744305195810333,0.89,4.5216666666666665,0.2525888767655559,-0.1569098182188477,0.69,1.922,-0.07474399371022325,1,-1,1,1
-0.533093946598159,0.74,5.870333333333333,-0.1153780411085718,-1.579950415637495,0.37,1.3476666666666672,-0.36772188096214115,0.6103106755970793,0.73,4.400666666666668,0.20711623255465886,-0.5588912772869659,0.41,0.9523333333333333,-0.26622786635296625,1,-1,-1,-1
-0.0573979616643587,0.7,5.104666666666666,-0.01242269664234352,0.4848616567630763,0.84,6.033000000000001,0.11284799742237382,-0.1126146987821021,0.64,2.4760000000000004,-0.03821714591377261,0.4238842046731168,0.82,2.7783333333333338,0.20191724576317657,-1,1,-1,1
-0.218422594215264,0.76,6.091666666666668,-0.04727341440514616,-0.9896161098798872,0.53,3.0170000000000003,-0.23032589741662082,-0.7077719518167109,0.44,1.521,-0.24019088315098158,0.7490330643143639,0.73,3.374,0.3568019087867197,1,-1,-1,-1
-0.0544033847778537,0.71,5.3646666666666665,-0.011774577455624649,0.0344585642647397,0.78,5.391666666666666,0.008019978311516952,-0.4998000946525325,0.59,2.0943333333333336,-0.16961314421318607,0.5485803756033358,0.71,2.7646666666666677,0.2613162682175769,-1,1,1,-1
-1.847089106824702,0.43,2.062666666666667,-0.399767291034461,-0.8881625789782674,0.6,4.072,-0.20671333157648245,-0.9575508374660672,0.4,1.3026666666666669,-0.3249563375923346,0.5674678207746613,0.7,3.3753333333333333,0.2703133029418079,-1,-1,-1,-1
-1.8402271680161395,0.47,2.137333333333333,-0.39828215494730224,-0.8257976480903011,0.65,4.135666666666666,-0.19219835093834406,-0.3505983797909127,0.64,2.56,-0.11897975648389393,0.7545673245020672,0.93,3.757000000000001,0.35943815369067783,1,1,1,1
-1.553750023985219,0.51,2.4850000000000003,-0.33627962816644397,1.2109146844111205,0.91,7.659999999999999,0.2818315189066668,-0.2757611560619617,0.61,2.499666666666667,-0.09358284888691232,0.2339717527457305,0.67,2.398,0.111452447106947,1,1,-1,-1
0.4914844933241662,0.83,7.478333333333334,0.10637246668592554,-1.2502925606864177,0.46,2.290666666666666,-0.29099643103867456,0.3927951686512543,0.6,3.619666666666666,0.1332997418357939,-1.2213774834244804,0.32,0.0003333333333333,-0.5818031782533926,1,-1,-1,-1
-1.7071561806843676,0.35,1.1466666666666667,-0.3694814717943631,1.044744986761371,0.92,7.725666666666666,0.24315673951238995,-0.3588668885137358,0.67,2.488,-0.12178577388452526,0.4033130319088278,0.96,3.299,0.19211816738070447,-1,1,1,1
1.4400502896884646,0.98,8.501333333333333,0.31167148413960283,0.1967189998250065,0.72,4.894,0.045784905602531116,-0.3196464373025711,0.55,2.143333333333333,-0.10847584433757253,-0.2327816924248624,0.47,1.261333333333333,-0.11088556185943693,1,-1,-1,-1
0.7896411888832979,0.8,7.201,0.17090281015828981,-0.7662327111138811,0.57,3.385,-0.17833504836405234,0.1235502543825117,0.68,3.404666666666667,0.04192825759411968,-0.3571393986019191,0.44,1.15,-0.1701233566247821,-1,-1,1,-1
-1.6442542475339028,0.52,3.177666666666666,-0.35586754525260555,-1.7582284529968997,0.37,1.379333333333333,-0.40921478769085495,-0.8047001833414329,0.46,1.7613333333333336,-0.2730846386500902,0.6075523434447581,0.78,3.696333333333334,0.2894075657759683,-1,-1,-1,1
-1.8626211259512648,0.36,1.3363333333333336,-0.4031289010334478,-1.22000138522895,0.62,3.7603333333333335,-0.2839463819323677,-0.314750652955845,0.66,2.933333333333334,-0.10681440132201005,0.4570677190881103,0.79,3.217,0.21772421323577956,-1,1,1,1
-0.1656548113036224,0.73,4.902666666666666,-0.03585283185147324,0.9602190735833284,0.99,7.067333333333334,0.22348395264753687,0.6508882634723578,0.86,3.827666666666667,0.22088672267210802,-0.1136920145843449,0.6,1.4596666666666664,-0.05415719245269094,1,1,1,-1
0.1057026666933547,0.8,6.839,0.022877330911102226,-0.8243951040591995,0.55,3.404000000000001,-0.19187191909330364,-0.704609460217148,0.43,1.6743333333333332,-0.2391176537748996,-0.4705020268760436,0.42,1.1789999999999996,-0.22412364590481745,1,-1,-1,-1
-0.9493572403500146,0.56,3.3346666666666662,-0.20547031044490674,0.4445023987776029,0.84,6.182999999999999,0.10345467588913672,0.4596361470832271,0.84,3.726333333333333,0.15598302788441773,0.1866274566655081,0.83,2.478,0.08889999112551479,-1,1,1,1
-0.4669471989059923,0.7,4.782666666666668,-0.10106183620111302,1.3579789303165617,0.92,7.550999999999999,0.3160596444170534,-0.8485359378971484,0.37,0.8470000000000002,-0.28796082662744826,0.5996674448715691,0.76,3.072,0.2856515942500935,1,1,-1,-1
1.2401596040718124,0.88,8.025,0.26840894872821625,-1.162532181322974,0.46,2.0603333333333333,-0.27057084587215824,1.2240958226755063,0.99,5.384666666666666,0.41541156859236156,-0.5148445039299153,0.41,0.7083333333333334,-0.24524618535857992,1,-1,1,-1
1.439204464341656,0.99,8.281333333333334,0.31148842133752547,-0.9040267919804744,0.58,2.7076666666666664,-0.21040561089576842,0.831850339668124,0.98,4.041,0.28229836915898715,0.2506112771639484,0.95,2.459,0.11937868475462399,1,1,-1,1
1.738658132890179,0.91,8.698333333333332,0.37629946993483365,-1.3266902540485213,0.4,1.4550000000000003,-0.3087774343070248,0.2658998946849049,0.73,3.166666666666667,0.09023631180945643,0.4697882334944983,0.97,3.206000000000001,0.2237836304193224,-1,-1,-1,1
-0.4994807296359997,0.65,4.901333333333333,-0.10810309988442257,-1.1549349891584255,0.59,3.289,-0.26880265507001116,0.5041116668943442,0.73,4.009333333333333,0.17107632785852808,-0.1152438338283348,0.53,1.6913333333333336,-0.05489640156738387,-1,1,1,-1
-0.8782145736316913,0.57,3.378,-0.1900728339258431,0.9004360564826959,0.98,7.415,0.20956989352248118,1.58368657969665,0.92,5.362000000000001,0.5374429959188368,-1.137006063116151,0.39,0.0,-0.5416128512207474,-1,1,1,-1
-0.237831848279951,0.75,5.644,-0.05147417813103819,-0.2409585635294444,0.66,4.441666666666667,-0.056081339855992444,1.5707249633568572,0.83,5.379000000000001,0.5330443162767178,-1.074860673650179,0.33,0.0,-0.5120098942350638,1,-1,-1,-1
-1.7770003511070738,0.36,1.2806666666666664,-0.3845979134978355,0.8726195321054799,0.89,7.653333333333334,0.20309580132023197,-0.8161731730939066,0.44,1.3933333333333338,-0.27697813504247404,0.4811898176350411,0.8,3.332999999999999,0.2292147751555856,-1,1,-1,1
1.4623300169018512,0.89,7.464999999999999,0.3164935071595933,1.0480135904693393,0.85,6.174666666666666,0.24391748307226233,-0.4248749209038667,0.6,1.7346666666666668,-0.144186389724343,0.4160571213984179,0.98,2.920000000000001,0.19818881455540133,1,-1,1,1
0.7630569819401964,0.8,7.164666666666666,0.16514916440580485,-1.0158466331747489,0.51,2.693,-0.23643085948957035,-0.6018140380153321,0.48,1.6030000000000004,-0.20423279689528395,0.9614347328570608,0.92,3.9613333333333336,0.4579794460358789,-1,-1,-1,-1
-0.8208684542870035,0.59,3.786666666666667,-0.17766135756714435,1.0437397549893903,0.88,7.2076666666666656,0.2429227791840549,-0.4158129313999321,0.61,2.374,-0.141111095123493,0.112019888959896,0.6,2.06,0.053360675392284965,-1,1,1,-1
-1.053554280039724,0.63,4.166333333333333,-0.22802177703991738,-0.6343261673043941,0.6,3.8663333333333343,-0.14763476693701252,-0.5644870908415667,0.51,1.821,-0.19156545060671765,0.883329269558442,0.93,3.971333333333334,0.4207739076967567,1,-1,-1,1
1.0091530825984636,0.85,7.107333333333333,0.21841198271316029,-0.3028448566288091,0.73,4.409666666666667,-0.07048492105641294,1.1640756842742848,0.92,4.787999999999999,0.3950430162466098,-0.4453593902774786,0.44,0.7850000000000001,-0.2121469506723974,1,1,1,-1
-1.8132974884922284,0.45,2.314333333333333,-0.39245373822830204,-0.4941701701356509,0.65,4.937999999999999,-0.11501448569469296,-1.2065892498019108,0.3,0.6170000000000001,-0.4094705035520435,-0.2709876453743991,0.55,2.102333333333333,-0.1290849679856384,-1,-1,-1,1
-1.5633337610723654,0.43,1.9756666666666665,-0.338353845701028,0.4305990535771764,0.84,6.625333333333334,0.10021877418097842,-0.6812702233330388,0.57,1.9176666666666664,-0.23119720439162722,0.6919950297522601,0.88,3.5403333333333333,0.32963184036813753,-1,1,1,1
1.3887427732438995,0.96,8.683,0.3005669484769947,-1.445201028402625,0.35,0.9756666666666668,-0.33635994856092133,0.4257335964291595,0.8,3.5180000000000007,0.14447779154131357,0.465482299334051,0.96,3.0996666666666663,0.2217324986325516,1,-1,1,1
-0.0680556767352795,0.7,5.156000000000001,-0.014729356276021665,-0.2480378948870489,0.74,4.7043333333333335,-0.05772900235033865,0.8288616083370286,0.98,4.527666666666667,0.28128410740974125,0.0291938881287339,0.67,1.8243333333333331,0.01390650894533343,-1,1,1,-1
-1.7628470189873382,0.37,1.3393333333333333,-0.3815346940680245,0.4646998384971352,0.85,6.847333333333333,0.10815548197189542,0.8918081603333197,0.85,4.833666666666667,0.3026457732351393,-0.4444515866314935,0.49,1.1686666666666663,-0.21171451839520877,-1,1,-1,-1
-2.2241078514547272,0.42,1.6429999999999998,-0.48136582445283954,-1.4708814227427736,0.47,2.469,-0.34233687215114594,0.6331631616415834,0.77,4.751666666666667,0.21487149721460455,-0.4392407956660014,0.47,1.3453333333333335,-0.2092323580589651,1,-1,-1,-1
-1.5828127108885996,0.51,2.5289999999999995,-0.342569693746182,0.1033230773898195,0.8,5.886666666666667,0.02404768908475588,-0.3917696345892993,0.57,2.0933333333333333,-0.132951714577282,0.6449216569722593,0.98,3.678000000000001,0.3072084387038767,1,1,-1,1
-0.2706873928343292,0.74,5.650666666666667,-0.05858513557940148,0.3324303169927907,0.8,6.129333333333332,0.07737072014637014,-0.93972959875259,0.35,0.8863333333333333,-0.3189084869330264,-0.0079606149016679,0.53,1.9550000000000003,-0.0037920389998151423,1,1,-1,-1
0.6910644727578727,0.83,6.541333333333333,0.14956775565608477,1.2019920861354594,0.9,6.889333333333335,0.27975484954507057,-0.7148963710162535,0.48,1.2813333333333334,-0.2426086400783133,0.4204579314850591,0.75,2.6346666666666665,0.200285140490704,1,1,1,1
-1.1458021987544995,0.49,2.526,-0.24798708376600642,0.8722727140952893,0.98,7.381666666666667,0.20301508196993046,0.622334068170078,0.9,3.9623333333333335,0.21119651473194323,0.0274081089373203,0.82,2.1876666666666664,0.01305585300699883,-1,1,1,1
-1.2163576471481594,0.48,2.4060000000000006,-0.2632574680521999,0.9719833091774416,0.96,7.397333333333333,0.22622199227076364,0.5053685049747005,0.99,4.164333333333334,0.17150285090415557,0.0394759256785623,0.74,1.981,0.018804357650254944,-1,-1,1,-1
-2.155554938755576,0.4,1.813666666666667,-0.46652885091377005,-1.8730544398909352,0.39,1.6803333333333337,-0.4359396946664779,-0.9112114386964798,0.46,2.134,-0.30923050798495416,-1.0828206694833953,0.33,0.4679999999999999,-0.515801638341615,-1,-1,-1,-1
1.146393580406099,0.86,7.212666666666666,0.2481150770717727,-0.3193141573094014,0.72,4.242333333333334,-0.07431803009860707,0.6565025777590967,0.85,3.7576666666666654,0.22279200742287786,0.1310605341748294,0.77,2.1253333333333333,0.06243068695904763,1,1,1,1
-1.3273684437402729,0.56,3.660333333333333,-0.28728364267757955,-1.5232488736634495,0.42,1.8863333333333328,-0.3545250125909671,-0.6860600364776113,0.5,1.8663333333333332,-0.2328226848113726,0.9126646812455586,0.91,4.210333333333335,0.4347478313907507,-1,-1,-1,1
-1.9882667059518733,0.37,1.4299999999999995,-0.43032249605910666,-1.521860704512004,0.56,3.182333333333333,-0.35420192639382386,-0.0384401281122341,0.68,3.764,-0.013045117563666058,-0.5705451595413831,0.42,1.096666666666667,-0.2717791932986705,-1,1,1,-1
-1.7430192623606415,0.54,2.994666666666667,-0.3772433534257902,-1.261812269270283,0.55,3.127666666666667,-0.29367755879222207,-0.1950897249280627,0.59,2.9443333333333337,-0.06620603317760222,-0.2350958742358169,0.54,1.8046666666666664,-0.11198792239165707,1,-1,-1,1
-1.2553800889597313,0.6,3.6716666666666673,-0.27170313306907584,-0.2470563184438621,0.73,5.168666666666667,-0.05750054762642813,-0.4077571597803002,0.55,2.304,-0.13837727260507388,0.0846269366189234,0.61,2.219666666666667,0.0403120422301304,1,1,-1,1
-1.349864922680868,0.5,2.735333333333334,-0.29215257748460455,0.6844583283398622,0.85,6.923333333333334,0.15930266003682292,-0.6026974440890074,0.51,1.8536666666666668,-0.20453259131984736,0.335921557468346,0.72,2.7976666666666667,0.16001623775717636,-1,1,-1,1
-2.150449979678096,0.32,0.9416666666666668,-0.4654239796578542,-1.3390710423243817,0.54,3.4243333333333337,-0.31165897204867377,-0.7630497569167534,0.51,2.425666666666667,-0.2589500679301283,-0.8239536955871467,0.38,0.8626666666666665,-0.39249035235376595,-1,-1,1,-1
-2.385132821335211,0.4,1.4216666666666669,-0.5162166152242108,-1.919812727736307,0.3,0.6896666666666665,-0.4468223435058921,1.3001832224057042,0.95,6.327,0.4412327383786866,-0.9077397388343816,0.41,0.6323333333333333,-0.4324018350166372,1,-1,1,1
-1.3316507272210916,0.59,3.473666666666667,-0.2882104614543474,-1.1861831161233145,0.57,3.0,-0.2760754276268869,1.0329320748761548,0.91,4.599,0.35053786274329396,0.1319524549973181,0.99,2.886000000000001,0.06285555345308137,1,1,-1,1
1.3133332131532989,0.88,7.731999999999999,0.2842459840773163,-0.6993092631293085,0.64,3.5163333333333333,-0.16275910627764867,0.3595110005997513,0.74,3.3289999999999997,0.12200436103027348,0.2739499210255522,0.7,2.268,0.13049604802607873,1,1,-1,-1
-1.653249462357104,0.4,1.6266666666666665,-0.35781438834147306,0.8817712758165053,0.9,7.479,0.20522580260267337,0.7836433717850424,0.86,4.711666666666668,0.2659387576200618,-0.5209795859096957,0.44,0.9056666666666666,-0.24816863173009276,-1,1,1,-1
0.2100084408556854,0.8,6.391666666666667,0.045452331013728337,-1.021041020236089,0.5,2.477333333333333,-0.23763981501231102,0.9777525855771908,0.91,4.549333333333333,0.33181204260798214,0.133261621481211,0.79,2.334333333333333,0.0634791749227159,1,-1,1,1
-0.1603704554246263,0.73,6.029333333333333,-0.03470913357140495,-1.4011516080686972,0.43,1.923333333333333,-0.3261077687835273,-0.7406950636366134,0.43,1.3903333333333334,-0.2513637352028368,0.9948289843528736,0.93,4.266666666666667,0.4738867981193499,-1,-1,-1,1
-1.623548877711579,0.45,2.205666666666667,-0.35138626193327155,-0.1566032157820398,0.77,5.749999999999999,-0.03644825084517363,0.1410748709316291,0.71,3.722,0.0478754459716903,-0.4788818075830225,0.43,1.0606666666666666,-0.22811535454080545,-1,1,1,-1
-1.7239805482254256,0.41,1.826,-0.3731227860170533,-0.6084184632261955,0.64,4.391333333333334,-0.14160493867104018,-0.0227010011433836,0.73,3.369333333333333,-0.007703856445632056,0.3914935117424907,0.81,3.063333333333333,0.1864879388137553,-1,-1,1,1
1.741782673962942,0.93,8.99033333333333,0.37697571739672886,-0.3974890447125441,0.67,4.359999999999999,-0.09251266225628035,-0.8808030126656183,0.37,1.0456666666666667,-0.29891104465381135,-0.5087509469997333,0.41,1.0066666666666668,-0.24234351944492008,1,1,-1,-1
-1.6527708722552488,0.53,3.303333333333333,-0.35771080662046806,-1.7317785916356532,0.38,1.5226666666666664,-0.40305877629031933,-1.214483450888858,0.4,1.1376666666666668,-0.41214949517636307,0.3820811862296178,0.68,3.220666666666667,0.1820043774476238,-1,-1,1,1
-1.8209232721279065,0.47,2.549666666666666,-0.3941041939939639,-1.9573830089880608,0.43,1.6953333333333336,-0.45556655114268507,-1.1436435591591942,0.34,0.792,-0.3881091300372904,0.980960524282823,0.87,4.497,0.4672805570057404,-1,1,-1,1
1.3566667812706177,0.97,8.972666666666665,0.2936247103515988,-1.3501691826527855,0.4,1.5183333333333338,-0.3142419828801218,-0.8703171887475054,0.44,1.1896666666666669,-0.29535255480267714,1.0565709813542332,0.84,3.8483333333333336,0.5032975990998836,1,-1,1,-1
0.2428229145994871,0.75,5.92,0.05255439946663164,0.1620169929655022,0.79,5.549000000000002,0.0377082678110918,0.2475399751093507,0.71,3.438333333333334,0.08400565335214677,-0.4482495431611248,0.42,0.8916666666666664,-0.21352367503170766,-1,1,1,-1
1.1301621462649996,0.86,6.959333333333333,0.2446020920012547,0.8712380461941205,0.87,6.138999999999999,0.2027742705982423,-0.2063495100269794,0.61,1.99,-0.07002717601896116,0.4047936624680575,0.98,2.9096666666666677,0.1928234657645945,1,1,-1,1
1.40577991897728,0.89,7.949999999999999,0.3042543144907012,-0.3475444071376627,0.64,3.9086666666666674,-0.08088841386770203,-0.4550858034548051,0.55,1.856,-0.1544388143111817,0.7603400918106433,0.82,3.206333333333333,0.3621880114644023,1,-1,-1,-1
-0.650492434504665,0.64,4.819000000000001,-0.14078670997490816,-1.1540336440412258,0.51,2.81,-0.2685928735992686,1.5527308994580462,0.83,5.7046666666666646,0.5269378153222269,-1.2405449454577009,0.35,0.0023333333333333,-0.5909335990130024,-1,-1,1,-1
-2.2225520865109427,0.37,1.4526666666666666,-0.48102910873362215,-1.8838281255850984,0.38,1.5786666666666669,-0.4384471910594923,-0.9739008654117812,0.44,1.873,-0.33050491526872333,-0.7477658831834109,0.47,1.4109999999999998,-0.35619828704044015,-1,-1,-1,1
-1.488424845926716,0.58,3.5306666666666664,-0.3221412363734864,-1.3921250808782104,0.53,2.777999999999999,-0.32400691072862287,0.6948342790310171,0.78,4.683333333333333,0.23580032904052575,-0.6733882028117385,0.38,0.7060000000000001,-0.32076847814137216,1,1,1,-1
-1.814084500798584,0.39,1.6103333333333334,-0.39262407206685923,-0.3049539255655666,0.76,5.724999999999999,-0.070975791395651,0.6939945187588634,0.66,4.260000000000001,0.23551534634110402,-1.342437685091916,0.35,0.0,-0.6394702067077169,-1,1,-1,-1
1.4522883497254764,0.97,7.681333333333333,0.3143201793706216,0.8165761661586473,0.88,5.852,0.19005211859611076,0.6490134632960629,0.9,3.555333333333333,0.22025048679285333,-0.0337325811585993,0.78,1.7543333333333335,-0.016068515422224146,1,1,1,1
-1.640105674150056,0.42,1.8840000000000003,-0.35496966548211134,1.0073368486152203,0.86,7.487,0.23445026949520031,-0.5614220296539063,0.56,2.2070000000000003,-0.19052528540705654,0.2625597248913043,0.65,2.5436666666666667,0.12507032796674483,-1,-1,-1,-1
0.1553886602698559,0.8,6.610333333333334,0.033630918803014685,-1.1325264324944175,0.48,2.388333333333334,-0.2635872277220517,0.0860411098321871,0.7,3.266,0.029199080445102884,0.3025100894846493,0.69,2.5276666666666667,0.14410068459950415,1,-1,1,1
-0.1205577634790202,0.68,4.851333333333333,-0.026092433949779736,0.1328606911575622,0.81,5.423333333333333,0.030922352230070484,0.4874055362386658,0.84,3.518,0.16540690246532994,0.2395655121812776,0.95,2.672666666666667,0.11411703447829871,-1,1,1,1
1.583850888972833,0.94,7.882666666666667,0.3427943876382156,0.9651344398033626,0.89,6.306666666666667,0.2246279681141991,0.0615334542947527,0.67,2.640333333333333,0.020882114207055602,-0.0033995254300973,0.59,1.608666666666667,-0.0016193639776609931,1,1,-1,-1
-0.5404843342968126,0.68,5.4833333333333325,-0.11697754990274367,-1.0471509239840977,0.54,3.3286666666666678,-0.24371670376966123,-1.1706983211458093,0.31,0.6693333333333331,-0.39729048733511046,-0.1687918268607025,0.5,1.9379999999999995,-0.08040398866320278,-1,-1,-1,-1
-1.476332636305436,0.46,2.3473333333333333,-0.3195241076897327,1.2420043300146606,0.9,7.967333333333331,0.28906740608808024,-0.7481888847952336,0.53,1.9753333333333327,-0.2539068531063428,-0.2248049444592146,0.49,1.5626666666666664,-0.10708583787440971,-1,1,1,-1
-1.8696497735973965,0.31,0.8216666666666665,-0.40465011807638734,1.0384197061816964,0.97,8.602333333333332,0.24168457681073152,-0.9121254801484446,0.42,1.4076666666666666,-0.30954069889181407,-0.3426683813533442,0.51,1.6569999999999996,-0.16323008739226386,-1,1,-1,1
-0.8429980458327133,0.65,4.233333333333333,-0.1824508865786254,0.6000198590530621,0.79,6.149666666666666,0.13965022509684552,-0.0991047788958576,0.66,2.87,-0.03363239290053592,-0.0070470571004406,0.61,1.941,-0.003356865730710834,1,-1,1,1
0.3808893183178421,0.82,7.289666666666667,0.08243624544440409,-1.4677115298870715,0.39,1.536,-0.3415991028187603,0.3755275161377169,0.72,4.0440000000000005,0.12743975727929246,-0.5919382606915156,0.39,0.8186666666666664,-0.2819697972771767,1,-1,1,-1
-0.0243157511680349,0.71,5.061666666666667,-0.005262681663812053,1.1528310325228466,0.91,6.97,0.2683129745814082,-0.3941373755837252,0.57,1.814333333333333,-0.1337552358231638,0.4768949280271823,0.96,3.1173333333333337,0.22716890444156715,-1,1,-1,1
1.081703495331519,0.86,7.775666666666667,0.23411413907073017,-0.2616147249036205,0.64,4.2636666666666665,-0.060888910042240826,-0.5089910720543156,0.49,1.8823333333333336,-0.17273221240102335,-0.0141421733958977,0.53,1.822,-0.006736624459519605,1,-1,-1,-1
1.6867760043376627,0.92,7.931,0.36507057041509355,0.219336357621672,0.81,5.147,0.05104892988396895,-0.0123072830784192,0.7,2.560333333333333,-0.004176623818176068,0.3265802875237029,0.79,2.387666666666667,0.15556652371178695,1,1,1,1
0.507631989410414,0.78,6.746666666666667,0.10986728496163174,-0.4800653679047979,0.62,4.0216666666666665,-0.11173169633903113,0.0897768243294216,0.63,3.1636666666666664,0.030466839872397972,-0.3456488526122807,0.45,1.2130000000000003,-0.1646498349106807,-1,-1,-1,-1
-1.3364775404001143,0.49,2.673000000000001,-0.28925513332306113,-0.3123347387458546,0.74,5.122333333333334,-0.0726936215748915,-0.1167734640414912,0.69,2.8126666666666664,-0.03962847268068717,0.5557472591668815,0.98,3.5093333333333336,0.2647302132853637,-1,1,1,1
-1.5762533189891823,0.42,1.813,-0.34115003818068995,0.1881755375880844,0.83,6.165666666666666,0.043796477375546275,0.5443113449039001,0.87,4.003333333333334,0.18471856973985204,0.2032618097992347,0.91,2.7716666666666665,0.09682376543176499,-1,1,1,-1
-0.8364261605067478,0.65,4.2876666666666665,-0.18102852704868005,-0.0930589041712934,0.71,4.948333333333333,-0.021658777986609336,0.6107075428455517,0.78,4.004666666666667,0.20725091420552058,0.0362321955361808,0.62,1.9513333333333336,0.01725920675968625,1,-1,-1,-1
-1.2186008944716948,0.52,2.9643333333333337,-0.2637429762512016,-0.2767111157081956,0.69,4.701333333333333,-0.06440248437182386,0.6989918019147168,0.97,4.392,0.23721123419238013,0.1681092584803587,0.95,2.735666666666667,0.08007884720738861,-1,-1,1,1
-1.8708757370377207,0.36,1.2866666666666668,-0.4049154545355949,-0.2009589840885963,0.79,6.046666666666667,-0.04677173086820125,-1.069320803706233,0.32,0.6259999999999998,-0.3628868134074218,0.9398711074280984,0.9,4.324666666666666,0.4477076128151941,-1,1,-1,-1
-1.238672385207349,0.66,4.9093333333333335,-0.2680870685035832,-1.575656482597682,0.41,1.934666666666667,-0.36672249951415536,-0.9261620444928224,0.37,1.4360000000000004,-0.3143041750053105,-1.4472603088018194,0.32,0.003,-0.6894024647155274,1,-1,1,-1
-1.9160056210121577,0.31,0.8493333333333336,-0.41468295919711873,-1.4160788056723344,0.59,3.3349999999999995,-0.3295819646354827,0.6122282575016258,0.86,4.556333333333333,0.20776698692544895,0.127477987138898,0.8,2.732,0.06072414063734606,-1,1,1,1
1.2295918088612092,0.97,9.211000000000002,0.26612175053732207,-1.6168153430307473,0.31,0.722,-0.3763019226573799,-1.0008699941734471,0.32,0.6240000000000001,-0.3396572119067153,1.0619550518872725,0.88,4.234,0.505862301160118,1,-1,-1,1
-1.909613845757022,0.38,1.541,-0.4132995810648968,-0.8193122928562673,0.67,4.700666666666666,-0.1906889320339512,-0.7838316995223291,0.54,2.2796666666666665,-0.2660026688917993,-0.3498219831925087,0.47,1.5429999999999997,-0.16663770571048916,-1,1,1,-1
-1.342467868031262,0.61,4.008,-0.2905516257557568,-0.973317933474882,0.55,3.425,-0.22653261629552746,-0.6324709931140746,0.53,2.321333333333333,-0.2146366015402494,-0.4508939077442557,0.43,1.2503333333333335,-0.2147833181312453,1,-1,-1,-1
-1.6587300780316747,0.45,2.2756666666666665,-0.3590005633198912,-1.2899408996314277,0.59,3.3816666666666677,-0.3002242913750389,0.978576649806703,0.84,5.121,0.33209169866746796,-0.6266938561558821,0.47,1.0186666666666668,-0.29852562557569956,-1,1,1,1
0.4023463767480706,0.8,5.765333333333333,0.08708021745989963,0.9603830462705156,0.98,6.791333333333332,0.22352211608884626,0.6028922279644036,0.87,3.5926666666666662,0.2045986935593256,-0.0375277851698234,0.73,1.743333333333333,-0.017876360896548163,1,1,1,1
-1.5678622427138094,0.51,3.050333333333334,-0.3393339493850411,-1.00936318111486,0.57,3.6956666666666673,-0.2349218835350128,-1.089532480038912,0.36,0.9993333333333332,-0.3697458876838847,0.4033378220578383,0.63,2.998333333333334,0.19212997616847027,-1,-1,-1,-1
-0.4335075235883776,0.74,5.748,-0.09382445476380076,-1.5616944787529443,0.37,1.2536666666666667,-0.3634729454363991,1.202332903373004,0.97,5.528999999999999,0.4080260614473069,-0.2378740840760358,0.53,1.440333333333334,-0.1133113226809454,1,-1,1,-1
-0.7459126248562882,0.64,4.957333333333335,-0.16143859453527834,-1.8191345588803585,0.39,1.358,-0.4233902374998339,-0.4285050182378302,0.56,2.593333333333333,-0.1454183067031533,0.0596435657815921,0.61,2.396333333333333,0.028411213244902738,-1,1,-1,1
1.2303940412996548,0.87,8.014666666666667,0.2662953784838637,-1.3269682078481877,0.49,2.1466666666666665,-0.3088421260169812,-0.5863268070240646,0.46,1.4523333333333333,-0.1989770196921784,0.8516764229368152,0.99,3.9663333333333335,0.40569607384509937,1,1,-1,1
-0.2500294317123144,0.67,5.105333333333332,-0.05411411297116365,0.1850504570020961,0.79,5.885,0.04306913777054088,0.4608743146783518,0.68,3.811,0.15640321487741538,-1.0788479403934774,0.31,0.0053333333333333,-0.5139092287940168,-1,1,1,-1
-1.4822153233511086,0.51,3.0280000000000005,-0.3207973033658714,-1.4346330893301786,0.46,2.2626666666666666,-0.33390033818634807,0.253464602157786,0.77,3.984333333333333,0.08601624645272274,0.1866170840976981,0.7,2.5943333333333327,0.0888950501527194,-1,-1,1,1
-1.451193187804502,0.45,2.102333333333333,-0.3140831524114054,0.7354265205996224,0.87,6.8616666666666655,0.17116513327743837,0.6729608239492237,0.95,4.476333333333333,0.22837731025576916,-0.0976009583187331,0.68,1.835,-0.04649221761580549,-1,1,1,-1
1.4952229595093147,0.9,8.272,0.3236125587049423,-1.201337765528876,0.46,1.9426666666666663,-0.2796025612189157,1.0528735389928907,0.89,4.576666666666666,0.3573052372701144,-0.0200225337217665,0.69,1.9193333333333336,-0.009537734168266877,1,-1,-1,1
-0.3833470584826521,0.7,5.524333333333335,-0.08296817653756164,-1.5937466121442827,0.33,0.941333333333333,-0.3709328445970678,0.8416465180422428,0.98,4.920666666666666,0.2856228195404194,0.2359074716210716,0.83,2.688333333333334,0.1123745268154421,-1,-1,1,1
1.4609519162283986,0.98,8.277333333333335,0.3161952434911198,-0.6261674793676546,0.64,3.386333333333334,-0.1457358921086715,0.3416678314207684,0.75,3.063666666666665,0.11594906800501083,0.4636632686246935,0.89,2.756666666666667,0.2208660033332626,1,1,-1,1
0.1186948485459273,0.76,6.522333333333334,0.025689241459781,-1.105404647889189,0.5,2.7373333333333334,-0.25727483111050325,-1.0094388906558245,0.34,0.7703333333333333,-0.3425651694888837,0.9838815729667654,0.8,3.956666666666665,0.4686719985798765,-1,-1,-1,-1
-1.384651196232999,0.46,2.247333333333333,-0.2996814044869062,0.2618033597023919,0.83,6.1066666666666665,0.06093281340929121,0.6344831233071702,0.96,4.2956666666666665,0.21531944200440434,0.1120451187971185,0.86,2.440333333333333,0.0533726936255356,-1,1,1,1
-0.8731059340358382,0.63,3.9646666666666666,-0.1889671660917577,1.1939502550447436,0.98,7.939999999999999,0.27788317229128495,-0.8301679874090211,0.38,0.9853333333333332,-0.2817274427838351,0.4125627303354044,0.66,2.651,0.19652426133241144,1,1,-1,-1
-2.115849284035276,0.34,1.1486666666666665,-0.4579353174628739,-1.804769738513403,0.38,1.5243333333333335,-0.4200469308284731,-1.0405981058184606,0.47,1.531,-0.3531394220980676,0.7678902965034107,0.98,4.574333333333334,0.36578455155649525,-1,-1,1,1
-1.8176821320745271,0.33,1.0486666666666669,-0.39340271090134243,-0.1288464592892486,0.8,6.123000000000001,-0.029988069180030053,-0.9441518165223336,0.48,1.4893333333333334,-0.3204092194625852,0.7595193822008217,0.81,3.674666666666666,0.3617970664323402,-1,1,1,-1
-1.932164862701418,0.46,2.026333333333333,-0.4181803195851035,0.2466476904016561,0.77,6.236666666666667,0.05740544244413465,-0.7990361568571953,0.44,1.5636666666666668,-0.27116248347009536,0.1868444913736433,0.6,2.4739999999999998,0.08900337561122705,1,-1,-1,-1
1.45437906610728,0.98,7.626666666666667,0.3147726751496216,1.0533727854369896,0.96,6.422666666666666,0.24516479642744257,0.0761945090720259,0.76,2.5036666666666667,0.02585751862346303,0.2816486976664589,0.93,2.3903333333333334,0.13416336036737378,1,1,1,1
-1.2167841427356203,0.6,4.324666666666667,-0.263349774906811,-1.7658048561091508,0.34,1.1123333333333334,-0.4109781399934272,0.6931348391998089,0.69,4.668666666666666,0.23522360379325916,-1.2512650272222974,0.31,0.0166666666666666,-0.5960401100846584,-1,-1,-1,-1
1.5612974840152942,0.95,7.983666666666666,0.33791313227800296,1.3305713541229407,0.92,6.910666666666666,0.30968073190765993,-0.2587726380672692,0.57,2.0776666666666666,-0.08781759197033384,-0.3480134736478752,0.51,1.136,-0.16577622216813728,1,1,-1,1
-1.4671792095865144,0.42,1.829666666666667,-0.317543022646469,0.8706235487545655,0.99,7.775666666666668,0.202631250822379,0.2819743800785987,0.8,3.6270000000000007,0.09569138082285629,0.0016039194244394,0.68,2.02,0.0007640270362482853,-1,1,1,1
1.4351028412759632,0.91,8.969666666666667,0.310600703070032,-1.6098477532290605,0.3,0.6646666666666667,-0.37468026719130304,-0.3341798214642493,0.57,2.4513333333333334,-0.11340792220249189,0.4205968238449022,0.71,2.8836666666666657,0.20035130186791006,1,-1,-1,1
-0.6952857346346559,0.61,3.987666666666668,-0.15048136746776916,1.2786585101923809,0.94,7.745333333333333,0.29759839791331294,-0.6054554263501228,0.5,1.7076666666666669,-0.20546854561036665,0.2226827160515632,0.63,2.2916666666666665,0.10607491434805705,-1,1,-1,-1
1.581298234309684,0.9,8.386666666666665,0.34224191410791155,-0.8888546928388541,0.54,2.816999999999999,-0.206874416005548,-0.290938433699726,0.62,2.3786666666666663,-0.09873343970968385,0.4948582856732293,0.75,2.787333333333333,0.2357257500625211,1,-1,1,1
-0.5889153809697891,0.62,4.254666666666667,-0.12745952841633187,-0.0794025724903884,0.78,5.394666666666667,-0.018480366864941925,0.763509159169037,0.83,4.359333333333334,0.2591059715830131,-0.2215662458963536,0.52,1.3776666666666668,-0.10554308377680338,-1,1,1,-1
-1.5404440675080444,0.5,2.826999999999999,-0.3333998070707271,-1.4031707493702892,0.46,2.240666666666667,-0.32657770912469314,0.448692033202426,0.78,3.917333333333333,0.152269011849186,0.3645301934274196,0.97,3.4266666666666667,0.1736439618247721,-1,-1,-1,1
1.4869302563852047,0.96,7.665,0.3218177609060546,0.7441369696428675,0.87,5.731999999999999,0.1731924264598732,0.5420300906461724,0.89,3.3673333333333333,0.18394439880322602,0.1050967523685142,0.87,2.0656666666666665,0.050062839197487184,1,1,1,-1
-2.1088523531367738,0.32,0.9703333333333334,-0.4564209649064571,-0.8996082361457942,0.61,4.454,-0.20937722440554477,-0.3983199501863312,0.47,2.590333333333333,-0.13517464257567235,-1.4779675417619502,0.33,0.0116666666666666,-0.7040298554886733,-1,-1,-1,-1
1.5645542036276918,0.9,7.629333333333333,0.33861798726972836,1.2181620457346778,0.94,6.883666666666667,0.28351828914422234,-0.5404057839241982,0.56,1.6583333333333328,-0.18339317087584403,0.1553463908130612,0.68,2.0506666666666664,0.07399925504752522,1,1,1,1
1.0705967828909024,0.82,7.055333333333334,0.2317103024998368,-0.2109129168843289,0.68,4.259333333333334,-0.04908843578146314,0.9904948142027176,0.94,4.660666666666667,0.3361362704034198,-0.2612851442116366,0.52,1.1799999999999995,-0.12446318144535011,-1,-1,1,-1
-1.211550198972151,0.52,2.9470000000000005,-0.2622169873699142,1.240510825087398,0.92,7.837333333333332,0.28871980376104284,0.7394991832301137,0.75,4.3373333333333335,0.25095789887343317,-1.0216194464479955,0.3,0.0,-0.4866484350459756,-1,1,-1,-1
0.5908788046211342,0.82,6.347666666666667,0.1278844741059313,1.160491777640293,0.86,6.5683333333333325,0.27009595686761,-0.536545731580305,0.49,1.3886666666666667,-0.18208321591208923,0.5629819842059063,0.95,3.212666666666667,0.268176474640774,1,-1,-1,1
-0.5446064888821631,0.62,4.041666666666667,-0.11786971182699632,1.062125141277627,0.91,7.068999999999999,0.2472018431098668,0.9169914128815004,0.92,4.595000000000001,0.3111920114049844,-0.4438616598281079,0.47,0.89,-0.21143350675564235,-1,1,1,-1
-0.5130640133379263,0.68,4.41,-0.11104294318099564,1.0641522481044312,0.96,7.263333333333333,0.2476736373686524,0.8674598961512072,0.83,4.242,0.294382898361271,-0.4469224414840473,0.44,0.823,-0.21289151013259372,1,1,-1,-1
-1.651354619387169,0.52,3.1983333333333346,-0.35740428563542187,-1.5116704863005093,0.44,2.244,-0.3518302277816028,-0.8247303550165315,0.45,1.8713333333333333,-0.27988211714857925,-0.4194146299066099,0.51,1.7496666666666665,-0.19978816377183028,-1,-1,-1,1
-2.152047172770541,0.32,0.9289999999999998,-0.4657696617115605,-1.6549629814704314,0.44,2.209666666666668,-0.38518050594864367,-1.025183294361686,0.5,1.8456666666666663,-0.34790822133077953,0.4873732022602142,0.75,3.5443333333333333,0.2321602304927859,-1,1,1,1
1.6426770059337097,0.94,8.092,0.35552618131976316,-0.2049886785990216,0.74,4.3566666666666665,-0.04770961273487902,0.4507491163038981,0.81,3.418666666666668,0.15296710762083857,0.1769059571181752,0.7,1.9976666666666667,0.08426915470451823,1,1,1,-1
0.5578023961235861,0.79,6.882333333333334,0.12072571485963525,-1.2726269705735564,0.44,1.9283333333333332,-0.2961946012676841,0.692602658145264,0.84,4.277666666666666,0.2350430017827397,0.2175498435092207,0.71,2.3686666666666665,0.10362987045357536,-1,-1,1,1
-0.3839054691067796,0.7,5.779333333333333,-0.08308903389179945,-1.3534847810865245,0.54,2.9960000000000004,-0.315013664118028,-0.9925939538651792,0.37,1.192666666666667,-0.336848638572418,-0.5813234998192767,0.41,1.1376666666666668,-0.27691345581380455,-1,1,-1,-1
-1.1959773434225305,0.57,3.787,-0.25884653910418604,-0.5087322665057714,0.68,4.898666666666666,-0.11840370691010184,-1.0328270031629292,0.38,1.1463333333333332,-0.35050220539981053,-0.5037129510158815,0.48,1.4503333333333337,-0.23994367000016484,-1,1,1,1
0.2087839325050717,0.79,5.775666666666666,0.0451873094810014,0.1098203154644457,0.8,5.15,0.025559873633216143,0.8274291734302692,0.92,4.067333333333333,0.2807979934793605,0.0573681336564639,0.79,2.0323333333333333,0.027327311125970876,1,1,1,1
-1.4389742535338526,0.52,3.1083333333333334,-0.3114385965885935,0.1993176855588627,0.75,6.153333333333333,0.046389730663257786,-0.8474956046708018,0.42,1.5733333333333333,-0.2876077770953693,-0.6647595008799323,0.39,0.931,-0.3166581958770795,-1,-1,-1,-1
0.4596494914660445,0.82,6.881333333333333,0.09948238628543181,-1.0274350797491554,0.5,2.527333333333333,-0.23912798550668693,1.4263189515346824,0.93,5.446666666666666,0.484038407773492,-0.6412723181144906,0.44,0.7090000000000001,-0.305470076097076,1,-1,1,1
-1.6301810450265906,0.39,1.5053333333333334,-0.3528216683527092,0.7943180829037351,0.98,7.813999999999998,0.184871712831411,1.5835026722478305,0.89,5.583000000000001,0.537380584724897,-1.1803346280235645,0.37,0.0,-0.5622524136119026,-1,1,-1,-1
-1.006692011901598,0.62,3.843333333333333,-0.21787933078971217,0.0075189422550021,0.73,5.137666666666667,0.001749978709135307,0.0433718217136394,0.68,2.843666666666666,0.014718746814600748,0.5483713395229395,0.94,3.2963333333333336,0.26121669387827995,1,-1,-1,1
-1.7557104666204346,0.36,1.2623333333333335,-0.37999012310146885,0.9729673946858206,0.99,8.401666666666667,0.2264510309612106,0.4765800427955744,0.67,3.912666666666667,0.16173314169539957,-1.1613370195635695,0.32,0.0036666666666666,-0.5532029026038491,-1,1,-1,-1
0.2985445531134045,0.8,6.234666666666666,0.06461428785989058,-0.2239822045223558,0.66,4.188333333333334,-0.05213021670415835,1.0848305182908415,0.99,4.956666666666665,0.3681502206870331,-0.4042574265229814,0.51,1.011666666666667,-0.19256802976600032,1,-1,1,1
1.379051699690713,0.88,7.672333333333333,0.2984695000067187,-0.2598349112222999,0.72,4.378,-0.060474671450839665,-0.1562140292634724,0.61,2.2753333333333337,-0.053013100551748675,0.5226432027007597,0.82,2.842999999999999,0.24896109560761812,1,1,-1,1
-2.2419640067729127,0.38,1.6036666666666668,-0.4852304495071841,-2.0514988509426564,0.3,0.7396666666666668,-0.4774713236528497,-1.061711485269121,0.44,1.851333333333333,-0.360304500120076,-0.5272569300486971,0.46,1.6346666666666665,-0.251158844682784,-1,-1,-1,-1
-0.28674681157674,0.73,5.409,-0.06206089118995682,-0.0678135650880609,0.75,5.213666666666667,-0.015783110319236623,-0.7165279067636876,0.49,1.5683333333333336,-0.24316232126200915,0.4984380002708182,0.71,2.848666666666666,0.23743094715218568,1,1,1,1
-1.1804303124688849,0.51,2.816333333333332,-0.25548168008087,1.112641733835531,0.98,7.973666666666666,0.2589592098293124,0.2337489897202402,0.74,3.646333333333333,0.07932551739644765,-0.6180083370188107,0.38,0.6259999999999999,-0.29438827843502646,-1,1,1,-1
-1.2860668518262868,0.52,2.8393333333333333,-0.2783446989883664,0.3179391800623863,0.78,5.858333333333333,0.07399801422054642,0.0760437256212851,0.73,3.016666666666666,0.025806348454731384,0.3467385183043485,1.0,3.2063333333333333,0.16516889717560898,1,-1,-1,1
-0.161781212859652,0.72,4.839666666666667,-0.03501446517453289,1.0425727486801932,0.99,7.149,0.2426511670177076,-0.1088614944860841,0.63,2.185666666666667,-0.03694345111392544,0.3902314658694341,0.98,2.924000000000001,0.1858867632476337,1,1,-1,-1
0.2012956114824398,0.8,6.754999999999999,0.04356660488231521,-0.8254011280215496,0.55,3.276666666666667,-0.19210606379814182,-0.150499963100358,0.58,2.7836666666666665,-0.051073963807803484,-0.206130003311098,0.48,1.517666666666666,-0.09819002944407433,1,-1,-1,-1
-0.5045528800528123,0.62,4.206333333333334,-0.10920087033001533,0.1542409037982262,0.81,5.660999999999999,0.035898440042562554,-0.0887795489869223,0.69,2.6229999999999998,-0.030128402548561157,0.5058685773650007,0.98,3.2400000000000007,0.24097050263631914,-1,1,1,1
1.4947011012123763,0.97,8.040333333333333,0.3234996124064123,1.2545928757281066,0.98,7.190333333333332,0.291997297850828,-0.6623347574563103,0.41,1.090666666666667,-0.22477122740831706,0.0093286593869033,0.54,1.6483333333333332,0.0044437070060652315,1,1,-1,-1
-1.9732547397876057,0.31,0.8613333333333336,-0.427073441628318,-0.3424210499325903,0.7,5.451999999999999,-0.07969599002348284,0.4508879263202798,0.7,4.364,0.15301421446131078,-1.2982290945241262,0.33,0.0113333333333333,-0.618411444083137,-1,-1,1,-1
-0.6764927326728172,0.72,5.553666666666667,-0.14641397978358497,-1.7043848360951448,0.32,0.8266666666666668,-0.3966830804366565,0.116874644142638,0.67,3.417,0.03966280935903303,0.3087604749586417,0.71,2.791333333333333,0.1470780557918088,1,-1,-1,1
-1.8271195177864867,0.31,0.8080000000000002,-0.3954452534655196,0.694111131777813,0.87,7.316,0.1615492792988134,0.1940056044801354,0.78,3.9140000000000006,0.06583812392779187,-0.2757015684550152,0.53,1.5186666666666668,-0.13133044529921625,-1,1,1,-1
0.0785120226396403,0.78,5.962666666666666,0.01699243338522055,-0.2237594070820225,0.66,4.267,-0.05207836223263694,0.3847626005423499,0.75,3.4596666666666667,0.13057379370646227,0.2057137140809404,0.73,2.330333333333334,0.09799173006450884,1,-1,-1,1
-1.5181543940883175,0.44,2.0776666666666666,-0.3285756313836292,-0.0472307796394249,0.8,5.804666666666666,-0.010992617841940302,0.8401138802036039,0.98,4.975333333333333,0.28510270054577946,-0.1600213931696892,0.58,1.5773333333333337,-0.07622619247378443,-1,1,1,-1
-1.5885280785447278,0.55,3.0336666666666665,-0.3438066763241823,-0.8211596887497916,0.58,3.5849999999999995,-0.1911188998899832,0.4494690169282185,0.77,3.88,0.15253269057622937,0.3352092111043343,0.81,2.8970000000000007,0.15967691155850006,1,-1,-1,1
1.5312956175019572,0.94,8.963333333333333,0.3314197991422602,-1.3264708847095297,0.41,1.6336666666666668,-0.30872637770096867,-0.8944287370086251,0.34,0.7123333333333334,-0.3035350972955105,0.969555326301588,0.97,4.223666666666666,0.461847690816422,1,-1,-1,1
-0.5186942244094155,0.68,5.380999999999999,-0.11226149523659773,-1.4718726442840937,0.41,1.7746666666666664,-0.34256757170096525,1.4632306750117063,0.82,5.656333333333334,0.49656484293076875,-1.2658422203494806,0.35,0.0046666666666666,-0.6029839561981709,-1,1,1,-1
-1.198604045723736,0.54,3.2643333333333326,-0.2594150388367799,-0.7558755555017687,0.66,4.162333333333333,-0.17592449629519716,0.6052081529063766,0.79,4.120333333333334,0.2053846304076227,0.0976907041530776,0.71,2.340333333333333,0.04653496804502598,-1,1,-1,1
0.4835304660070463,0.82,7.103000000000001,0.10465096882118775,-1.0808406189367448,0.49,2.519333333333333,-0.251557733383258,-0.8102348994559497,0.38,0.9883333333333334,-0.2749629108084083,0.9435934997655888,0.98,4.2363333333333335,0.449480774447899,1,-1,-1,1
-0.6015009466152623,0.68,5.477666666666666,-0.1301834346240169,-1.66468244870511,0.37,1.3643333333333336,-0.3874426407207933,-1.0392415677075832,0.36,0.9643333333333332,-0.352679064653776,0.9046663559499484,0.78,3.986333333333334,0.43093782904434813,-1,-1,-1,-1
1.569954939684683,0.95,9.354333333333331,0.3397868738248589,-1.4489587980388157,0.48,2.152333333333333,-0.33723454190585544,-1.0340841118537354,0.4,1.1353333333333333,-0.3509288202803331,-0.3330406732918456,0.44,1.361,-0.1586439285466214,1,1,1,-1
0.5262449996690295,0.77,5.857,0.11389571686650872,1.0881603089417622,0.97,7.069999999999999,0.2532613375913804,-0.5283111689670505,0.58,1.6863333333333337,-0.17928871853004003,0.5428914335535615,0.86,2.874,0.2586063406068452,-1,1,1,1
-0.9049407413437044,0.57,3.588,-0.1958572043855505,1.497251136117085,0.89,7.793,0.3484742296950672,-0.2341782577175126,0.65,2.8209999999999997,-0.07947119462921826,-0.3248942055865771,0.47,1.2433333333333332,-0.1547633585616771,-1,-1,1,-1
-2.191844122578364,0.37,1.4586666666666666,-0.4743829542470016,-2.007180689996673,0.31,0.7953333333333333,-0.46715659646739927,-1.1973131209474306,0.33,0.7759999999999999,-0.4063225381995582,0.8761032609575805,0.94,4.866333333333334,0.4173317984167656,-1,-1,-1,1
1.466768468745662,0.89,8.803333333333335,0.31745412560698233,-1.7678560137907555,0.39,1.1723333333333332,-0.41145553191241685,-0.6424029404766607,0.53,2.0306666666666664,-0.21800712675293316,0.3820019139230681,0.61,2.566,0.1819666160834886,1,1,1,-1
1.5818496600582828,0.89,8.244,0.34236125971874837,-0.7364414521495961,0.63,3.535333333333333,-0.17140135115801888,-0.5260795827209617,0.56,1.9356666666666664,-0.17853140302763865,0.4212206433186125,0.7,2.6056666666666666,0.2006484582813748,1,1,1,1
1.5388050460654306,0.96,8.402666666666669,0.3330450720665304,-0.0669782657830753,0.74,4.715,-0.015588700527286451,-0.6482026480472112,0.42,1.182333333333333,-0.21997532693353128,0.4980638800004922,0.73,2.756666666666667,0.23725273495712015,1,1,-1,1
-1.7245783795298637,0.46,2.461333333333333,-0.37325217522745346,-1.6707616525559117,0.39,1.56,-0.3888575308671193,-0.1741127775203192,0.7,3.234000000000001,-0.05908725500230884,0.6523836744685454,0.9,3.763,0.3107629708239132,-1,-1,1,1
-1.7468144642635517,0.43,2.0216666666666665,-0.3780647526631358,-1.4180725920652928,0.55,2.943,-0.3300460038074713,-0.0422108448689972,0.68,3.0936666666666666,-0.014324755426673205,0.5608493084607962,0.97,3.7363333333333335,0.2671605745251029,-1,1,-1,1
-1.8179952608937275,0.33,1.0146666666666666,-0.3934704816760896,1.0586378599994202,0.97,8.533000000000001,0.24639020394804612,-0.6277648114542655,0.53,2.2433333333333336,-0.21303950246584127,-0.6484371289952432,0.39,0.8513333333333334,-0.3088830338423905,-1,1,-1,-1
1.0891265078234331,0.85,7.308333333333334,0.23572070888062355,1.3200541692440997,1.0,7.914999999999998,0.3072329341997087,-0.6949202991800649,0.32,0.8816666666666666,-0.2358295210076778,-0.8973779789461067,0.38,0.4316666666666666,-0.4274660105748813,1,1,-1,-1
-1.857574347985214,0.48,2.744666666666667,-0.40203662197203915,-1.8030055793044435,0.37,1.449333333333333,-0.41963633570079406,-1.3771072997387426,0.35,0.7686666666666666,-0.4673378447237056,0.3562040371940935,0.68,3.3156666666666674,0.16967779720742432,-1,-1,1,1
-1.289091022197144,0.59,3.555666666666666,-0.2789992231216729,1.6850232258770594,0.93,8.580333333333334,0.3921768075451889,-0.7549388421103695,0.42,1.545666666666666,-0.2561975319112777,-1.16654672759591,0.3,0.0,-0.5556845470848736,1,1,1,-1
-0.1338467720599894,0.78,6.559000000000001,-0.028968586995844963,-0.9459365741802772,0.54,3.2926666666666664,-0.22015980557725587,-1.071992058355568,0.33,0.8260000000000001,-0.3637933356448431,-0.5519617977973454,0.47,1.3670000000000002,-0.2629270087185197,1,-1,-1,1
-0.0663967191945849,0.69,4.737,-0.01437030648273651,1.0218754511945436,0.94,6.827333333333334,0.2378340227029696,0.539714320866572,0.96,3.7506666666666666,0.18315851461113725,0.0553645503905948,0.86,2.0973333333333333,0.026372904214268522,-1,1,1,1
-0.3970355651348249,0.63,4.118333333333333,-0.0859307933395488,1.0462058165103425,0.96,7.154666666666667,0.24349673693113205,0.1201024129353744,0.73,2.7543333333333333,0.04075819133191927,0.2273546505009793,1.0,2.789,0.10830039037668066,-1,1,-1,1
1.186889352481245,0.87,7.200666666666667,0.2568796163898894,1.2632687545325956,0.92,6.966333333333332,0.29401654506353186,-0.8014149214528115,0.35,0.6546666666666667,-0.2719697457069822,0.6707058631474512,0.85,3.1810000000000014,0.3194907456114896,1,-1,-1,-1
-1.5485084527472104,0.43,1.947,-0.33514518980781755,0.6568582759411834,0.82,6.617,0.15287895010121666,0.1215393791444405,0.8,3.462000000000001,0.04124584301397277,0.3824480628274345,0.85,2.902,0.18217913911920633,-1,-1,1,1
-1.2470450352616718,0.62,4.010333333333333,-0.2698991692942972,-1.3970028559173542,0.43,1.9126666666666667,-0.32514217712341054,0.8999705571232095,0.97,5.062333333333334,0.3054157802812791,0.1936185928178062,0.73,2.4173333333333336,0.09223021891193585,1,-1,1,-1
0.1394149571961893,0.81,6.845000000000001,0.030173714717973983,-1.638917327518461,0.31,0.7023333333333334,-0.38144599757794556,0.7465837538209881,0.81,4.275,0.2533621326984665,0.3226403632642047,0.82,2.858333333333333,0.15368974074553585,1,-1,-1,1
-2.046436708233001,0.4,1.7736666666666665,-0.4429122862026754,-2.125418255209026,0.39,1.2786666666666668,-0.4946755232956992,-0.6930857908179067,0.55,2.467333333333334,-0.23520695863780197,0.3415504486293494,0.65,2.9930000000000003,0.16269756012635256,-1,1,-1,-1
-1.944927942850524,0.54,3.082666666666666,-0.4209426454293801,-1.7897494922717168,0.36,1.2796666666666665,-0.4165510785878958,-0.2822480508163583,0.64,3.4066666666666667,-0.09578425426327213,-0.6036081133986577,0.41,1.0740000000000005,-0.28752873174821986,1,-1,1,-1
-1.5568977934932822,0.42,1.8380000000000003,-0.3369609029811726,0.822173067417105,0.87,7.102,0.19135475634850443,-0.2735579142490913,0.69,2.6640000000000006,-0.09283515240717734,0.4726731036389617,0.9,3.192666666666668,0.2251578383457623,-1,1,1,1
-2.106293632344732,0.38,1.527666666666667,-0.4558671784779797,-1.5927595811448656,0.46,2.426,-0.37070312036516706,-0.488191259083222,0.57,2.9236666666666675,-0.165673546916924,-0.5184598158602964,0.45,1.3936666666666666,-0.2469683392381288,-1,-1,-1,-1
-1.5553805973949557,0.49,2.2153333333333336,-0.3366325347546723,1.098155380344358,0.92,7.400333333333332,0.25558761721391554,0.7760444258381867,0.96,4.577333333333334,0.2633599643614325,-0.3188821479482502,0.6,1.3676666666666668,-0.15189951483662822,1,1,1,1
-1.6665194547868727,0.59,3.7086666666666654,-0.36068642570344744,-1.4555837914481915,0.46,2.379,-0.33877646057225513,-1.188558132262497,0.3,0.5786666666666668,-0.4033514280011201,0.4492558648704055,0.69,3.334666666666666,0.21400303638947835,1,-1,-1,1
-0.453042757378018,0.69,4.669,-0.09805248440403544,1.0487728897292523,0.89,6.965666666666667,0.24409420441066948,0.0822129501432518,0.71,3.104666666666666,0.027899948635530313,-0.1225273922880856,0.54,1.5093333333333334,-0.05836592472331769,1,1,1,-1
1.4600897791415006,0.96,8.781,0.31600865032327746,-0.2187144763354176,0.64,4.223333333333334,-0.05090419157189709,-0.908546660505426,0.33,0.7230000000000001,-0.3083261836111671,0.134065336386278,0.61,2.2749999999999995,0.063862024526973,1,-1,-1,1
-1.3623008420645273,0.47,2.316666666666667,-0.2948440956063668,0.9982473916168396,0.9,7.277000000000001,0.23233476498867411,-0.1791655208521518,0.7,2.6623333333333337,-0.06080196392810474,0.4286058209099734,0.94,3.137333333333333,0.2041663877118179,-1,1,1,1
1.4374151150391352,0.96,8.377999999999998,0.31110115072846817,0.3213668425986045,0.76,5.295666666666667,0.07479577755707052,-0.8710737819192284,0.33,0.6446666666666666,-0.295609313751143,0.5104515388259467,0.68,2.7276666666666665,0.24315359638086342,1,-1,-1,-1
0.1646543793050172,0.74,5.945666666666667,0.03563630738144693,0.2586325604442976,0.78,5.762333333333333,0.060194833118391175,0.3682584864870408,0.67,3.606666666666666,0.12497292506453028,-1.0636689922714306,0.31,0.0,-0.5066787366817916,-1,1,1,-1
-0.6001479144685078,0.62,4.251333333333334,-0.12989059656114701,0.0836965368506534,0.77,5.498,0.019479755602533375,0.9823513794547898,0.86,4.704,0.333372698353176,-0.4979595750988357,0.49,1.0073333333333336,-0.23720304931601843,-1,-1,1,1
1.6334612360383387,0.93,7.976,0.35353160328221367,1.3275619454004186,0.92,6.9593333333333325,0.3089803140812035,-0.4453163772674875,0.52,1.7209999999999996,-0.15112344260453656,-0.2068901904655646,0.55,1.4196666666666666,-0.09855214460383314,1,1,-1,1
-0.2596006521652967,0.67,4.695666666666666,-0.056185621518447554,1.348055095496827,0.9,7.303,0.31374994458713945,-0.6553929453783325,0.44,1.1863333333333332,-0.22241544039330768,0.5834132498424056,0.97,3.4656666666666665,0.27790890826131703,-1,-1,-1,1
-0.3519443118025229,0.67,5.034666666666667,-0.07617164954545692,0.0479003240468207,0.73,5.352000000000001,0.011148449396170391,-0.7851702502147557,0.41,1.2073333333333334,-0.2664569220903487,0.7707646934020209,0.78,3.461666666666667,0.36715377055215276,1,-1,-1,-1
1.3474241823144224,0.96,8.548333333333334,0.29162432567433333,-1.237510074765334,0.42,1.627,-0.28802140111384217,1.0366694895522863,0.9,4.624666666666666,0.3518061991466471,0.0110867582432605,0.64,1.8223333333333327,0.005281177416477885,1,-1,1,-1
-0.1976909958757202,0.67,4.666333333333332,-0.04278645442233223,1.1098045678718949,0.95,7.263333333333334,0.2582988802427481,0.1325581823749848,0.71,3.0203333333333333,0.04498520577399452,0.0228693196674953,0.62,1.813,0.010893800686202252,-1,1,-1,-1
-1.709009160583287,0.41,1.799,-0.36988251403525735,0.9666339806627872,0.83,7.36,0.22497697526021435,-0.7608745150328777,0.47,1.6693333333333331,-0.25821187356142805,0.1960119951637549,0.68,2.692,0.09337031614691012,-1,-1,-1,1
-2.3289998473606643,0.43,1.9306666666666668,-0.5040677010973288,-1.6870841188174603,0.45,2.410333333333334,-0.3926564652743209,-1.1019177654179024,0.32,1.1050000000000002,-0.37394898251636693,-1.4684084402316309,0.3,0.0003333333333333,-0.6994763773649457,1,-1,-1,-1
0.8084699560308986,0.85,8.162333333333333,0.17497793853639754,-1.439638034197411,0.41,1.816,-0.33506520242669063,-1.1345332196047644,0.31,0.658,-0.38501742726810456,-0.2292183681177746,0.53,1.9463333333333337,-0.10918817228484073,1,-1,-1,1
-1.8238205829359169,0.39,1.6529999999999996,-0.3947312617887571,-1.5125196929701763,0.54,2.8456666666666663,-0.3520278744107659,-0.375668241798456,0.64,2.648333333333333,-0.12748751421660562,0.629791469653854,1.0,3.984,0.300001173801026,-1,1,1,1
-0.6648997433722226,0.68,4.799333333333334,-0.14390489783915333,-0.9545671394471325,0.6,3.402666666666667,-0.22216850639614455,-0.1943817318286393,0.62,2.487,-0.065965767245364,0.7603540052696016,0.96,3.707666666666667,0.36219463914073685,1,1,-1,-1
1.6216648381713066,0.94,8.505333333333333,0.3509784974240047,-0.1908468848041025,0.73,4.651666666666667,-0.044418213863764364,-0.8424470948229504,0.35,0.7733333333333335,-0.28589450485303286,0.560735265974337,0.69,2.822,0.2671062503853686,1,1,-1,-1
-0.6212218294331624,0.61,3.9306666666666663,-0.1344516444639162,1.2315704604729074,0.94,7.491,0.2866389994142803,-0.2818502215288765,0.65,2.419,-0.09564924613295797,0.250732308519531,0.73,2.4039999999999995,0.11943633804224547,-1,1,1,1
-1.6204912369304,0.47,2.5166666666666666,-0.350724493766521,-1.0750894762320984,0.55,3.3149999999999995,-0.2502191970645844,-0.2868949518440984,0.65,2.926666666666667,-0.09736123574565947,0.4380147704965229,0.76,3.105333333333333,0.2086483409554065,-1,-1,1,1
-0.7424364667841008,0.64,3.9526666666666666,-0.16068624626437394,0.9119243331646968,0.88,6.667,0.21224370573121074,0.1512151867523212,0.78,3.065666666666667,0.05131668351458837,0.3277782849117709,0.9,2.7150000000000003,0.15613718978134883,1,1,1,1
-1.787947852678874,0.37,1.390666666666667,-0.38696729190561435,1.1511322001274404,0.91,8.180666666666665,0.2679175837908522,-0.972410219078402,0.4,1.1729999999999998,-0.3299990465939883,0.2432834967945281,0.63,2.6420000000000003,0.11588809649151134,-1,1,-1,-1
-1.836549952393261,0.35,1.188,-0.39748629159524396,-0.4966086656310047,0.67,4.711333333333333,-0.1155820276513229,0.7944044991294819,0.97,5.051,0.2695906749840187,-0.1563005556436476,0.68,1.9620000000000004,-0.07445377147553099,-1,-1,1,1
-1.7821540142751864,0.42,1.4526666666666668,-0.38571332582743456,0.887886158058345,0.97,7.506666666666666,0.20664899663305314,0.5554725561747351,0.98,4.187666666666667,0.18850626037282414,0.0381962636504593,0.82,2.195666666666667,0.0181947906284747,1,1,1,1
-1.0516187307826792,0.66,4.721333333333333,-0.22760286423257442,-1.6657842716814713,0.33,0.9693333333333334,-0.38769908194410313,1.3704473852775605,0.92,5.808666666666668,0.46507772303898026,-0.4301379123854798,0.48,1.2136666666666671,-0.20489619950376722,1,-1,-1,-1
-0.0363805754355022,0.76,5.623666666666666,-0.00787388330881746,-0.722618393888038,0.64,3.562,-0.16818413564651913,0.7588363334718911,1.0,4.307333333333332,0.2575201922537712,0.2964011620373301,0.89,2.538333333333333,0.1411906969398295,1,1,1,1
-0.9256949614837432,0.65,5.192333333333333,-0.2003490604266373,-1.8668552517592087,0.31,0.8169999999999998,-0.43449687905804196,-0.83603404800489,0.45,1.98,-0.2837181606577525,-0.8630052378919928,0.37,0.7806666666666666,-0.4110925549790783,-1,-1,-1,-1
1.7575311262351576,0.93,9.122000000000002,0.38038417023183435,-0.2738916173810386,0.69,4.710333333333333,-0.06374626679817712,-0.5700854923938281,0.34,1.275,-0.1934653351805835,-1.2280849347930327,0.32,0.0046666666666666,-0.584998272789819,1,1,-1,-1
-1.9911684188948704,0.37,1.4416666666666669,-0.4309505166122546,-0.54856030067024,0.71,5.444333333333333,-0.127673389991943,-0.6819412729222771,0.4,1.7926666666666666,-0.23142493310150833,-1.62260227122002,0.37,0.0023333333333333,-0.7729266105267546,-1,1,1,1
1.135354376695811,0.85,6.7923333333333344,0.2457258514810128,1.0068521798415837,0.98,6.808666666666666,0.23433746638991212,-0.4716544601341315,0.59,1.6516666666666666,-0.16006158626508277,0.5446122405715492,0.92,2.8950000000000005,0.2594260470496223,1,1,1,1
-1.4420264603776007,0.52,3.0979999999999994,-0.3120991886829834,-0.8428969992445894,0.59,3.832333333333333,-0.19617809961112123,0.1191117536690109,0.7,3.752333333333333,0.04042199925270677,-0.3752162282760551,0.46,1.3196666666666668,-0.17873425464761916,-1,-1,1,-1
-1.5542460739010946,0.5,2.882333333333334,-0.3363869887319709,-0.4217443651096504,0.71,5.304,-0.0981579103295653,-1.0222729531949442,0.37,1.1356666666666666,-0.3469205622220566,-0.4489821771155666,0.48,1.538333333333333,-0.2138726652243183,-1,1,-1,1
0.6346482877885657,0.84,7.608333333333334,0.13735754589828375,-1.5950896680392277,0.32,0.8320000000000002,-0.3712454310143619,-0.5346533846341535,0.59,2.206000000000001,-0.18144102532646691,0.9028557352213626,0.89,3.837666666666666,0.43007533983949636,1,-1,1,1
0.5819343227579248,0.78,6.613666666666668,0.12594861120091475,-0.0067074640245872,0.76,5.308000000000001,-0.001561113097724587,-0.4679034732505625,0.52,2.040666666666666,-0.1587886439706903,-0.1430581440571681,0.49,1.535,-0.06814574856425902,-1,1,-1,-1
-1.6441591066817811,0.42,1.8393333333333333,-0.35584695382548986,-0.1852774313092533,0.73,5.242333333333333,-0.04312196437720642,0.7252166506712672,0.92,4.491666666666668,0.2461109505023703,0.1123574043120609,0.85,2.5826666666666664,0.053521450834164146,-1,-1,1,1
-1.6173898808046712,0.59,3.713000000000001,-0.3500532642452516,-1.4423512840710933,0.45,2.274,-0.33569669145140674,-0.54275204337462,0.53,2.474,-0.18418940210265602,-0.2885143776549534,0.48,1.6509999999999996,-0.13743382710872648,1,-1,-1,-1
-1.777748323625416,0.37,1.3656666666666664,-0.38475979791712045,-0.5377021418949273,0.73,5.033000000000001,-0.12514623310833123,0.987821003899013,0.99,5.396333333333333,0.3352288808740996,-0.4687971714667283,0.52,1.1749999999999998,-0.22331153801101455,-1,1,1,1
-1.282575829895431,0.59,3.533666666666667,-0.2775891337180805,0.5037196847878915,0.82,6.540000000000001,0.11723706524873584,-0.6349401048055134,0.47,1.7359999999999998,-0.21547452414546545,-0.0208212520377797,0.59,2.092,-0.009918203647270836,1,1,-1,1
-0.8886401263954982,0.67,4.847666666666667,-0.19232924644569638,-1.3161256225027191,0.46,2.271333333333333,-0.3063185937350396,0.4370306249975133,0.75,4.185666666666666,0.14831157339979198,-0.3181043980568918,0.48,1.3850000000000002,-0.15152903366694934,1,-1,1,-1
-1.881445032571222,0.46,2.468666666666666,-0.40720297744283246,-1.864434536090724,0.34,1.0766666666666669,-0.4339334752258207,0.5177558293824518,0.78,4.881666666666665,0.17570663770545283,-0.6876538414623841,0.4,0.901,-0.32756391527640855,-1,-1,1,-1
-1.2227316062467604,0.58,3.2293333333333334,-0.2646369902163431,0.973250751567126,0.88,7.013666666666667,0.22651698019882333,0.3878441071465848,0.79,3.7240000000000006,0.13161953985507263,-0.2023874403993615,0.59,1.5663333333333334,-0.09640725955809568,1,1,1,1
-0.2862038075236421,0.72,4.938,-0.06194336829486442,1.0323560158191842,0.89,6.808666666666666,0.24027329731511818,0.2157084155365538,0.71,3.095,0.07320323262010406,-0.0364482279213991,0.64,1.8060000000000005,-0.017362113788865523,1,1,-1,1
0.6566859700159453,0.83,6.746,0.14212718288664908,0.4604604503106788,0.78,5.617333333333334,0.10716879543880987,0.9225085416019558,0.77,4.274,0.3130643150706247,-1.0505441985685904,0.34,0.0,-0.5004267410507417,1,-1,1,-1
-1.7305299066087163,0.31,0.8290000000000003,-0.374540270018896,0.6856221608908042,0.99,7.961333333333333,0.15957353353419446,1.4316452460433426,0.93,5.681333333333333,0.4858459495652705,-1.1323510640339065,0.35,0.003,-0.5393954423544706,-1,1,1,1
0.9385488138538394,0.84,6.558000000000001,0.20313103219094694,0.9873372194742664,0.99,6.879333333333333,0.22979550237499963,-0.3460238952848296,0.57,1.7409999999999997,-0.11742735041488214,0.4963818859479043,0.9,2.8356666666666666,0.23645151707085688,1,1,-1,1
-1.50045541791127,0.48,2.5613333333333324,-0.3247450247636026,-0.461533367411743,0.64,4.422,-0.10741850903147385,-0.3330658703017,0.64,2.526,-0.1130298895426316,0.5987373889447962,1.0,3.770000000000001,0.2852085620986961,-1,-1,1,1
-1.5585610617586003,0.44,2.102333333333333,-0.33732088574877866,1.124881806315594,0.98,8.445,0.26180799700069063,-0.9422544750259468,0.38,1.0666666666666669,-0.31976533391656103,0.0481787554241459,0.57,2.187333333333333,0.022949950699491614,-1,1,-1,-1
-1.864575002814287,0.5,2.5503333333333336,-0.40355178050236956,-0.4191965502519643,0.65,4.793666666666668,-0.09756492509247253,-0.670933591640122,0.55,2.384,-0.22768934470779073,-0.4891579449365126,0.43,1.2063333333333333,-0.23301039268713347,1,-1,1,-1
-1.099948771741694,0.63,4.163666666666667,-0.23806298198129738,-0.2896329383187188,0.65,4.635666666666666,-0.0674099438900287,-0.5693391602127007,0.54,2.1910000000000007,-0.19321205842208966,-0.0924317333696997,0.56,1.9396666666666669,-0.044029857251979186,1,1,-1,1
-1.8044074963400605,0.34,1.044,-0.3905296685844183,0.7397428995742414,0.87,7.259333333333334,0.17216973885226075,-0.7099584985199456,0.58,1.9546666666666668,-0.24093291394543842,0.6121268296222109,0.9,3.547333333333333,0.29158662231912325,-1,1,1,1
-1.338427439223992,0.6,3.662333333333333,-0.2896771518211037,-0.916072530175204,0.55,3.2336666666666662,-0.21320916818636618,-0.1169187438620595,0.69,2.961333333333334,-0.03967777512664698,0.7280688112796647,0.89,3.546666666666667,0.3468155866129243,1,-1,1,-1
1.5238964504756831,0.95,8.441,0.3298183902296767,-0.8309874973075018,0.54,2.73,-0.19340625031111577,-0.0585163526256113,0.69,2.638666666666667,-0.01985822464403002,0.6780767028841477,0.88,3.12,0.3230018452046987,1,-1,1,-1
1.2286505242914956,0.99,9.505333333333333,0.2659180274028308,-1.310300088655313,0.42,1.914,-0.30496274342304586,-1.0874778493229451,0.32,0.7243333333333332,-0.3690486241586059,-0.3283539758257701,0.45,1.480333333333333,-0.15641142015484255,1,-1,-1,-1
1.1968931008108743,0.99,8.678333333333335,0.2590447373659972,-1.4156792432419911,0.35,0.9933333333333336,-0.3294889694079152,1.0398058345567236,0.9,4.571,0.3528705553627254,0.0925677806667999,0.74,2.1536666666666666,0.04409466338351499,1,-1,1,1
1.5216782238206434,0.95,8.121666666666668,0.32933829727828134,0.8700217987134184,0.86,6.251333333333333,0.202491197910079,-0.8766353206929214,0.3,0.4183333333333333,-0.2974966884998922,0.5662563564649896,0.8,3.0176666666666665,0.26973622190398544,-1,1,-1,1
1.7950237608997988,0.89,9.206666666666669,0.38849873760070075,-1.1231694307706177,0.48,2.5350000000000006,-0.26140945414131983,-0.944263417521894,0.43,1.4043333333333334,-0.3204470925975352,-0.3506732261423309,0.44,1.3553333333333335,-0.16704319529941114,-1,-1,1,-1
-0.3307772953103445,0.67,5.058333333333335,-0.07159045158857731,-0.4309221067038535,0.69,4.582666666666667,-0.10029396242879723,-0.6071792498908319,0.55,1.9613333333333327,-0.20605354576130028,0.5879488226754996,0.75,3.0743333333333336,0.28006942843243987,-1,1,1,1
1.6880162766008526,0.93,8.329666666666666,0.3653390037467442,0.6100792231945409,0.83,5.960666666666667,0.14199146838320217,-0.4954889980139219,0.48,1.6706666666666663,-0.1681501219694828,-0.2287214865557953,0.48,1.3090000000000002,-0.10895148274708658,1,1,-1,-1
1.2711757925215466,0.84,7.339666666666668,0.27512181254672463,-0.0115199375024133,0.73,4.738,-0.0026811810326620215,1.4457754640478604,0.94,5.254,0.4906412081692734,-0.9490665199294566,0.33,0.0,-0.4520878476657999,-1,-1,1,-1
-1.1033467089365327,0.61,4.504000000000001,-0.23879840083167495,-1.648807557386603,0.39,1.6363333333333332,-0.38374787610164196,-0.8010669473277223,0.45,1.848,-0.27185165652274096,-0.297849952582881,0.53,1.917,-0.14188082833283802,-1,-1,-1,1
-2.0301248709904387,0.3,0.7733333333333334,-0.43938189941074407,-1.951631933612443,0.45,1.8663333333333332,-0.45422803049434946,-0.0235374402752204,0.76,3.696,-0.007987712076336603,0.4909011517082864,0.89,3.5829999999999997,0.23384076925288383,-1,1,1,1
0.7614571922126876,0.84,7.615999999999999,0.1648029203598474,-1.3877627149452203,0.51,2.407,-0.3229916020262437,-0.9757572332722632,0.34,0.7473333333333333,-0.33113489592099105,1.0018912833582707,0.8,3.88,0.4772509243316618,1,1,-1,-1
1.3207744529880827,0.99,8.896000000000003,0.28585649884874664,-1.0881160660992977,0.46,2.1203333333333334,-0.2532510403940196,1.3181571407421666,0.77,4.820333333333334,0.44733240269547286,-1.2269274496420808,0.38,0.0,-0.5844469047248725,1,-1,1,-1
-1.4898893925405154,0.44,2.024,-0.3224582096208674,0.717675554101529,0.87,6.918999999999999,0.1670337259085931,0.8366823736966942,0.96,4.822,0.2839381777410577,-0.3704550852712669,0.57,1.3093333333333337,-0.17646628412261975,-1,1,1,1
-0.7095859135550491,0.69,5.012,-0.15357636909340336,-1.1902929269528388,0.48,2.423333333333334,-0.27703195597972224,0.7881502889363627,0.8,4.3806666666666665,0.26746823389852314,0.1008439253699813,0.7,2.332333333333333,0.048037005007904074,1,-1,-1,1
-0.072194529366345,0.76,5.710666666666665,-0.0156251321745414,-1.057144279109063,0.57,2.852666666666666,-0.2460425839411552,0.9468493251155824,0.94,4.351333333333334,0.3213246512901064,0.1883216435480124,0.99,2.7336666666666667,0.08970701706644876,1,1,1,1
-1.6635217622429517,0.4,1.6290000000000002,-0.36003763219196516,1.1095836631737557,0.91,7.809666666666667,0.2582474662931019,-0.4862470889897894,0.58,2.2303333333333337,-0.1650137695260022,0.4059686700297087,0.75,2.899666666666666,0.19338318063007875,-1,1,-1,-1
0.0277768455983675,0.79,6.490333333333331,0.006011769696065734,-0.1163137462809089,0.67,4.871333333333334,-0.027071172070239517,-1.0461396345082128,0.32,0.6733333333333332,-0.3550200061853313,0.1469007806322824,0.56,2.283,0.06997618854093678,1,-1,-1,-1
-0.7379105913464894,0.62,4.450666666666667,-0.15970670664358994,-0.4685095454730819,0.63,4.3103333333333325,-0.10904216335204775,-0.2171959636373386,0.64,2.973666666666667,-0.0737080498725255,-0.0598237208354814,0.53,1.816,-0.028497030106891492,-1,-1,1,-1
1.6606932867629105,0.92,8.080666666666668,0.35942546249412244,-0.1020957323267017,0.76,4.669666666666667,-0.02376203351561122,0.6931015237319484,0.82,3.922,0.23521229779048883,-0.3197914029078725,0.47,0.994,-0.15233263844708458,1,1,1,-1
-1.496412313055561,0.43,1.942,-0.32386997164918435,1.063981438388371,0.92,7.627666666666666,0.24763388265897632,0.4267535391490531,0.78,3.82,0.14482392131097435,-0.1571301558847129,0.64,1.819333333333333,-0.07484895155988812,-1,1,-1,1
-1.275454643770952,0.62,4.075666666666666,-0.2760478884823111,-1.3498086424163844,0.46,2.2629999999999995,-0.31415806978222977,1.804559105936427,0.94,6.412999999999999,0.6123987313151711,-1.1133562729293351,0.32,0.0003333333333333,-0.5303472733937054,1,-1,1,-1
-2.022562486663996,0.42,1.979,-0.4377451652192136,-1.9434584812015727,0.32,0.8436666666666663,-0.45232571934285226,1.853396678015894,0.91,6.803666666666667,0.6289723459358231,-1.390202338016894,0.36,0.0,-0.6622228996769751,-1,-1,-1,1
-2.0906060658645016,0.36,1.3326666666666662,-0.45247190321402353,-2.098273181707257,0.38,1.1969999999999998,-0.4883577063641479,0.3316291396536002,0.75,4.3293333333333335,0.11254231780101144,-0.0398556586748055,0.65,2.419666666666666,-0.018985243467375575,-1,1,-1,1
-0.8993358849710349,0.68,5.042666666666666,-0.19464413987206247,-1.85682185787541,0.4,1.3373333333333333,-0.4321616801588437,0.5821294249058728,0.72,4.385666666666667,0.1975525878320251,-0.6292068378742155,0.39,0.8333333333333333,-0.2997226844460823,1,1,-1,-1
0.0431202267273445,0.78,6.238,0.009332552589850909,-1.244263498334775,0.53,2.5723333333333325,-0.28959321095882823,-0.2605718636559881,0.58,2.268333333333333,-0.08842818070874454,0.8512005409369712,0.95,3.7916666666666665,0.4054693874490095,1,1,-1,1
-0.5801077293906189,0.66,5.094333333333333,-0.12555327982270925,-1.2823916412998293,0.47,2.399,-0.2984672568212397,-0.9505483607577284,0.36,0.8783333333333333,-0.3225799633089191,0.9557504783411632,0.98,4.49,0.4552717513319631,-1,-1,-1,1
0.3552051034356704,0.8,6.299333333333333,0.07687738584859183,-0.610541318366634,0.65,3.74,-0.1420990176481562,0.1247548851518618,0.74,2.973333333333334,0.04233706346388941,0.5949660595802566,0.93,3.136333333333333,0.2834120893125944,1,1,1,-1
-2.032423874887216,0.39,1.6800000000000002,-0.43987947505909614,-1.5998422908963588,0.46,2.398333333333333,-0.37235156915593315,-1.112242422000073,0.37,1.067,-0.37745277830304197,0.7767323454683113,0.78,4.038,0.36999646168245215,-1,-1,-1,-1
-1.805755926226849,0.37,1.376,-0.39082151057568965,1.3625448969476492,0.94,8.638,0.3171223396898772,-0.3151720562451792,0.5,2.4533333333333336,-0.10695740957200937,-1.3757243788293048,0.35,0.0,-0.6553263236517277,-1,1,1,-1
-0.0033720696867076,0.77,5.444333333333334,-0.0007298203204456757,1.04159473532214,0.85,6.418,0.2424235415757507,0.8492827408313262,0.88,4.150666666666667,0.2882142631416241,-0.2848763488228047,0.61,1.3396666666666668,-0.13570085203275975,1,-1,1,1
1.5933739907458273,0.93,9.103333333333332,0.3448554818128112,-1.239823923738144,0.45,2.082333333333333,-0.28855993250579137,-0.9481985490218484,0.33,0.7353333333333335,-0.3217825265715196,0.6911649545174212,0.75,3.4073333333333338,0.3292364340204909,1,-1,-1,1


==> data/results/error_train_A_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.4678121477838091,0.561,3.494666666666667,-0.11374234610352069,-0.6124751285868635,0.4303333333333333,1.74,-0.259545447893558,-0.4664552951889907,0.3186666666666666,0.594,-0.38177195533382435,-0.6225339732278957,0.3656666666666667,0.6583333333333333,-0.39239600716961515,1,1,1,1
-0.4591354822413942,0.5646666666666667,3.5276666666666667,-0.11163272945541705,-0.5333675043693706,0.4306666666666667,1.82,-0.22602241520046387,-0.4486894141757319,0.3206666666666667,0.618,-0.36723140835619417,-0.6587082371497393,0.375,0.6543333333333334,-0.41519739205087836,1,1,1,1
-0.4825406900353197,0.5696666666666667,3.5363333333333333,-0.11732339665620073,-0.553884246174811,0.433,1.8103333333333331,-0.23471668978022633,-0.4710993114379981,0.3276666666666666,0.618,-0.38557286655140904,-0.6406463603656984,0.3803333333333333,0.69,-0.4038126184692884,1,1,1,1
-0.4484755487010008,0.569,3.566666666666667,-0.10904090738338251,-0.5588148539117546,0.4366666666666666,1.826,-0.2368061081643248,-0.464678740506398,0.3296666666666666,0.6313333333333334,-0.3803179279877395,-0.6231348532469404,0.3806666666666667,0.709,-0.39277475424270836,-1,1,1,1
-0.2637268822219107,0.585,3.87,-0.06412170880254596,-0.4207502627247499,0.421,1.8816666666666668,-0.178299183580219,-0.3435180031900374,0.357,0.8450000000000001,-0.2811535020030078,-0.4414531512885056,0.416,1.0163333333333333,-0.27825702912223244,1,-1,1,1
-0.2852037899706774,0.5946666666666667,3.9153333333333338,-0.069343535311255,-0.419705562329927,0.4126666666666667,1.8363333333333332,-0.17785647624528692,-0.2115267602443747,0.3593333333333333,0.9843333333333334,-0.17312481109514474,-0.381481758256402,0.4316666666666666,1.1306666666666667,-0.24045582279098793,1,-1,1,1
-0.15327956975859,0.5896666666666667,4.013,-0.03726790327415198,-0.499769622348674,0.413,1.7586666666666666,-0.2117848128386238,-0.2182608214517701,0.3626666666666666,0.989,-0.17863632686310996,-0.3487251749898561,0.4379999999999999,1.186,-0.21980867253882613,-1,1,1,1
-0.2402694321326248,0.594,3.956,-0.058418339577523966,-0.5198131197332052,0.4166666666666666,1.7583333333333333,-0.22027854305428873,-0.2337171422965178,0.3686666666666667,0.9933333333333334,-0.19128660630473468,-0.3185049162452424,0.4406666666666667,1.2253333333333332,-0.20076021996115773,1,1,1,1
-0.269233297303463,0.5976666666666667,3.945,-0.06546052091540501,0.166228754360064,0.5943333333333333,3.409666666666667,0.07044190774360924,-0.2151839249190081,0.369,1.0106666666666666,-0.1761180302164903,-0.3554103766416945,0.396,1.0293333333333332,-0.22402249306608718,1,1,1,-1
-0.2464720125578678,0.597,3.959,-0.05992641510058401,0.7430077720852308,0.6356666666666667,4.208666666666667,0.3148605975873615,-0.2359870177588809,0.37,0.992,-0.1931443937552545,-0.4645301663171705,0.3773333333333333,0.8536666666666667,-0.2928029478095108,-1,1,1,-1
-0.3014215925149939,0.6006666666666667,3.9283333333333337,-0.07328667983790521,1.0297742585293803,0.639,4.512333333333333,0.4363821626127614,-0.233173588681135,0.372,1.001,-0.19084173296164317,-0.4999469461885324,0.369,0.7886666666666666,-0.3151268748656814,1,1,1,-1
-0.149841606412715,0.591,4.0136666666666665,-0.03643200788616294,1.0474623691403573,0.64,4.537,0.4438777626406501,-0.2057428546137751,0.37,1.022333333333333,-0.16839095345683522,-0.5406804161798175,0.3686666666666667,0.7473333333333334,-0.34080202139602567,-1,1,-1,-1
-0.2383034889224995,0.5920000000000001,3.948,-0.05794034644697944,0.5597049517175403,0.5383333333333333,3.506,0.2371833003520382,-0.1918246500358531,0.3703333333333333,1.042,-0.15699955061233198,-0.5120725751153216,0.421,0.9643333333333334,-0.32276990894881996,1,-1,1,1
-0.3125652116379562,0.599,3.9253333333333336,-0.07599610367209676,0.2392989232029103,0.513,3.0483333333333333,0.10140647889890107,-0.181101539093005,0.3693333333333333,1.05,-0.14822318324307746,-0.3691565382450454,0.4426666666666666,1.184,-0.23268698232937204,1,-1,-1,1
-0.2745535944340713,0.5986666666666667,3.962,-0.06675408090624746,0.1649046216812206,0.5033333333333334,2.921666666666667,0.06988078682104404,-0.1908400145699973,0.3686666666666667,1.038333333333333,-0.15619367229780134,-0.3116039461701616,0.4506666666666667,1.27,-0.19641039614508882,-1,-1,-1,1
-0.2192581963928286,0.5936666666666667,3.983,-0.053309735068427296,0.0961764091645744,0.5026666666666667,2.85,0.040756184256832785,-0.2064932631010025,0.3696666666666667,1.026333333333333,-0.16900512788774574,-0.2433398943283773,0.45,1.3363333333333334,-0.153382155875654,-1,-1,1,-1
0.0789532266057602,0.654,4.6850000000000005,0.019196434443023845,0.0518123817844871,0.5356666666666667,2.9716666666666667,0.02195626762463634,-0.1968542743120933,0.3693333333333333,1.0286666666666666,-0.1611160640581847,-0.2625700306855176,0.449,1.3056666666666668,-0.16550330756918055,1,1,-1,-1
0.28038326077092,0.6656666666666666,4.964666666666667,0.06817148729318105,0.2096595641430041,0.54,3.1506666666666665,0.08884635953498421,-0.207931998737175,0.3696666666666667,1.0176666666666667,-0.17018266606277596,-0.2328334709841322,0.4413333333333333,1.3073333333333332,-0.14675974047792248,1,1,1,-1
0.2243398979383402,0.6766666666666667,4.985666666666666,0.05454528369349526,0.2350326600724628,0.5396666666666667,3.174,0.09959858642565311,-0.2051899621466946,0.3686666666666667,1.017,-0.1679384366981582,-0.2377228967247837,0.4406666666666667,1.3,-0.1498416463987125,1,-1,-1,-1
0.39673591333041,0.6693333333333333,5.107,0.09646109828378781,0.2163993198320284,0.5403333333333333,3.159333333333333,0.09170243127954139,-0.2063117579048898,0.3696666666666667,1.0193333333333334,-0.16885657433001386,-0.2265718978579021,0.44,1.3090000000000002,-0.14281294175046766,-1,1,1,-1
0.3536224029645787,0.6696666666666666,5.0520000000000005,0.08597861756797211,0.1211192936320246,0.557,3.1456666666666666,0.05132610263996513,0.0748456299798108,0.45,1.5623333333333334,0.06125766563333179,-0.1973250176158265,0.4776666666666667,1.4646666666666666,-0.12437802972526138,1,1,1,1
0.2931954542103181,0.6746666666666666,5.025666666666667,0.07128660293828126,0.270180183002159,0.5513333333333333,3.2633333333333336,0.11449287217760644,0.2371813730048997,0.486,1.8433333333333333,0.19412191795176098,-0.1631761290713269,0.4996666666666667,1.575,-0.10285328073098207,1,-1,1,1
0.3968335773070564,0.6716666666666667,5.106,0.09648484399002094,0.2378079338354988,0.5516666666666666,3.231333333333333,0.10077464997212945,0.3394744309398094,0.4996666666666667,1.99,0.27784402626026233,-0.1242555993002274,0.5106666666666667,1.651333333333333,-0.07832086782519718,-1,1,1,1
0.4641159011233293,0.662,5.1066666666666665,0.11284365253831091,0.1994461365450655,0.557,3.222666666666667,0.08451826763915231,0.3601521312918416,0.5103333333333333,2.0463333333333336,0.29476776188213755,-0.0600322937146009,0.5106666666666667,1.716,-0.037839593287898356,-1,1,1,1
0.3196729790258308,0.6963333333333334,5.184,0.07772426345179655,0.4116830593861071,0.6066666666666667,3.691666666666667,0.1744568212673202,0.3618099703712651,0.51,2.0403333333333333,0.29612462603076706,-0.0241238781259511,0.5479999999999999,1.8743333333333327,-0.015205778095911721,1,1,-1,1
0.4199721793064439,0.7046666666666667,5.337,0.10211068951248953,0.5952168614630025,0.6186666666666667,3.936333333333333,0.25223200043837063,0.3115311100638946,0.5186666666666667,2.0166666666666666,0.25497371830289167,0.0558891337374201,0.562,2.0006666666666666,0.03522807407444726,1,1,1,1
0.4630354236227232,0.7090000000000001,5.408,0.1125809487021382,0.6413757647718508,0.6213333333333333,3.995333333333333,0.2717925224488107,0.3278946194769154,0.5213333333333333,2.041,0.26836648937691554,0.0728167343518897,0.5706666666666667,2.0466666666666664,0.04589788998447502,1,1,1,1
0.531228509957268,0.7026666666666667,5.432,0.1291611971297946,0.60240352422489,0.628,3.992333333333333,0.2552774557039545,0.3306632567589975,0.5233333333333333,2.050333333333333,0.2706324901699012,0.1138525793576148,0.5713333333333334,2.0900000000000003,0.07176362972488759,-1,1,1,1
0.4784090102407656,0.7296666666666667,5.556333333333333,0.1163188332744942,0.8997446357845709,0.655,4.427666666666667,0.3812801754470155,0.2926140138610575,0.5286666666666666,2.026,0.23949095525768047,0.0657263716863152,0.579,2.064,0.04142868811115423,1,1,1,1
0.6262827909561928,0.727,5.682666666666666,0.152272390328218,0.9116188636837096,0.6703333333333333,4.52,0.3863120561791897,0.2818975578713458,0.5313333333333333,2.023,0.23072003465791863,0.1034889879501852,0.5806666666666667,2.106333333333333,0.06523124424377585,-1,1,1,1
0.6119445196892945,0.73,5.687,0.14878622901177568,0.9315135146872842,0.6773333333333333,4.576,0.39474271052644855,0.2783644782787609,0.536,2.034,0.22782837340265366,0.1592695198350271,0.5726666666666667,2.133666666666666,0.10039086432991795,1,1,1,-1
0.6171052505485077,0.731,5.697666666666667,0.15004099257085926,0.9571257486975556,0.6793333333333333,4.6113333333333335,0.40559627573666057,0.2582823912404035,0.5393333333333333,2.0243333333333333,0.21139211956462733,0.1666893606687094,0.57,2.131333333333333,0.10506774309024412,1,1,1,-1
0.9770757074767964,0.7883333333333333,6.4590000000000005,0.2375630556317385,0.692618878677044,0.625,4.056333333333333,0.2935075543402612,0.4062503299156279,0.5336666666666666,2.1546666666666665,0.3324969925447232,0.0709297301827265,0.53,1.8986666666666667,0.04470847232482065,1,-1,-1,-1
1.1815428911610653,0.7963333333333334,6.727333333333333,0.28727655128079943,0.613935131432795,0.6036666666666667,3.8676666666666666,0.2601641458208477,0.4473566287094019,0.5216666666666666,2.159,0.3661405854654064,-0.0074986395152865,0.5146666666666667,1.77,-0.004726547195080646,1,-1,-1,-1
1.2282653700271189,0.7986666666666666,6.794333333333333,0.2986365050296983,0.5460835366541641,0.599,3.777,0.23141102306508118,0.4315895899294861,0.52,2.139,0.35323599785129467,-0.0793820302187509,0.5086666666666667,1.6786666666666668,-0.05003613142162213,1,-1,-1,-1
1.3682197696119491,0.789,6.868333333333334,0.332664569139835,0.4029507983729044,0.6056666666666667,3.670666666666667,0.1707563957479618,0.4084346860103873,0.519,2.113,0.3342847863720047,-0.1111103926350594,0.51,1.652,-0.07003517285808401,-1,1,-1,1
0.7898730571599604,0.6906666666666667,5.6386666666666665,0.19204720328650604,0.4988310831074245,0.6116666666666667,3.822333333333333,0.21138709287194074,0.429133095742481,0.485,2.033333333333333,0.35122547165787,-0.0701407766801249,0.527,1.7646666666666666,-0.04421117865479307,-1,1,-1,1
0.5310485976575432,0.665,5.2090000000000005,0.12911745382992407,0.5482493626960081,0.61,3.869333333333333,0.23232882407258806,0.3157106077880398,0.474,1.8866666666666667,0.25839444272153866,-0.0163905131738892,0.535,1.85,-0.010331278615280718,-1,-1,-1,1
0.3515275246937781,0.6636666666666666,5.0233333333333325,0.08546927558005891,0.6010058758664578,0.6046666666666667,3.895333333333333,0.25468518141842733,0.2806608399789072,0.4696666666666667,1.8383333333333332,0.22970783860641636,0.0113467136443623,0.5383333333333333,1.8906666666666667,0.007152067710391178,-1,-1,-1,1
0.2662356504800272,0.6693333333333333,4.976666666666668,0.0647316826753067,0.6330881086788303,0.599,3.8956666666666666,0.26828050487902994,0.284218669174056,0.465,1.826,0.23261975625980139,0.0007010342212867,0.54,1.885333333333333,0.0004418763331032856,1,-1,-1,1
0.5436683327657983,0.6920000000000001,5.418333333333334,0.13218577577328935,0.3187322669962928,0.5463333333333333,3.297333333333333,0.1350675401082013,0.2704402900522304,0.4606666666666667,1.7993333333333337,0.22134279404515042,0.0580442913009386,0.5403333333333333,1.9456666666666669,0.036586514350985345,1,-1,-1,1
0.5249742272495563,0.7023333333333334,5.474666666666667,0.1276405508794998,0.1919297550126186,0.529,3.0773333333333333,0.08133308913912263,0.2500955423878575,0.4616666666666666,1.783,0.20469156470611166,0.090356112245163,0.54,1.977666666666667,0.05695332173524948,1,-1,1,-1
0.5258985922700772,0.7096666666666667,5.526,0.12786529802766206,0.1858925631012189,0.5196666666666667,3.0196666666666667,0.07877473924779087,0.2308465631670888,0.4636666666666666,1.77,0.18893717085296527,0.1063187594052281,0.537,1.9826666666666664,0.06701490757447556,1,-1,1,-1
0.6557271513539886,0.7013333333333334,5.599333333333333,0.15943139773541898,0.1239830239178423,0.5203333333333333,2.9626666666666663,0.052539650953990234,0.212323982108096,0.4683333333333334,1.7676666666666667,0.17377730009652792,0.1354474962929734,0.5303333333333333,1.9893333333333332,0.08537535140596629,-1,1,1,-1
0.369421246653558,0.6356666666666667,4.861666666666666,0.08981989778145164,0.1584778679967295,0.5626666666666666,3.236,0.0671573543326238,0.204418049080445,0.4336666666666666,1.6483333333333334,0.16730666176990822,0.1671071103280812,0.511,1.958,0.10533105931937135,-1,1,-1,-1
0.1313273139338502,0.6216666666666666,4.525,0.03193050215791486,0.2732490217107144,0.5746666666666667,3.4166666666666665,0.11579333823728602,0.0560501482202306,0.4263333333333333,1.4756666666666665,0.045874438351307105,0.1033314357857912,0.503,1.8663333333333332,0.06513193586401213,-1,1,-1,-1
-0.0334651553102585,0.6296666666666667,4.414333333333333,-0.008136610594102308,0.319441948542539,0.5793333333333333,3.4866666666666664,0.13536827822177538,0.099210003554313,0.416,1.4836666666666667,0.08119877174994856,0.0894639519948199,0.5,1.841,0.05639097472280472,1,1,-1,-1
0.0219260790077067,0.626,4.445666666666667,0.005331036568849932,0.3728839555601855,0.5770000000000001,3.5286666666666666,0.15801512378386184,0.1032762572827246,0.41,1.4683333333333333,0.08452681122723692,0.0569023212668271,0.4996666666666667,1.808,0.035866707077866995,-1,-1,-1,-1
0.2964732222821746,0.6903333333333334,5.163333333333333,0.07208354896082975,0.3704311274620959,0.5526666666666666,3.386,0.15697570138512146,-0.0030384026536924,0.3929999999999999,1.3023333333333331,-0.0024867911976894762,-0.000237138482614,0.517,1.8073333333333328,-0.0001494732781273135,1,-1,-1,1
0.5169654743223777,0.705,5.4816666666666665,0.12569332836376104,0.3044881954047307,0.5496666666666666,3.3003333333333336,0.12903140285379594,-0.0513070053760182,0.389,1.2393333333333334,-0.041992396627825467,0.0721535908673964,0.5216666666666666,1.894,0.04547989696451744,1,-1,-1,1
0.5684019754188698,0.7090000000000001,5.5616666666666665,0.13819943436760734,0.2998710074078712,0.5453333333333333,3.272333333333333,0.127074800747489,-0.0643183015110708,0.3876666666666666,1.222,-0.052641537109538464,0.0555561200081251,0.528,1.8996666666666664,0.03501816865028146,1,-1,-1,1
0.6816468526390755,0.701,5.619666666666666,0.1657334308237745,0.2888453732230522,0.5446666666666666,3.2583333333333333,0.12240252422678859,-0.0413576457476421,0.3816666666666666,1.2253333333333332,-0.03384930870745876,0.0416618748806243,0.5303333333333333,1.8943333333333328,0.026260339286531504,-1,-1,-1,1
0.728269560082623,0.6843333333333333,5.572666666666667,0.177069126468809,0.2614860690927227,0.519,3.105,0.11080861206100608,-0.084822547893411,0.3783333333333333,1.1769999999999998,-0.06942330872789025,-0.1676333460811656,0.4196666666666667,1.3056666666666668,-0.10566275657160247,-1,-1,-1,-1
0.6865700285139607,0.6786666666666666,5.496333333333333,0.16693043602541896,0.1877995663466616,0.5116666666666666,2.994333333333333,0.07958286024466282,-0.0996912712649773,0.3756666666666667,1.1546666666666667,-0.08159266697813952,-0.419002843065328,0.3756666666666667,0.9013333333333332,-0.26410613666438876,-1,-1,-1,-1
0.5460392504563067,0.6859999999999999,5.409000000000001,0.13276223310090324,0.2055063754499149,0.5053333333333333,2.978,0.08708638403684213,-0.0866480282222574,0.3716666666666666,1.1546666666666667,-0.07091737943896398,-0.5396916555605563,0.3556666666666667,0.7106666666666667,-0.34017878517803596,1,-1,-1,-1
0.5684760976977348,0.688,5.444,0.13821745622090162,0.0430828391918463,0.5156666666666667,2.8713333333333333,0.018256994076434593,-0.1116887640025987,0.373,1.1336666666666666,-0.09141205655048708,-0.5674577742673421,0.345,0.645,-0.3576803426571356,1,1,1,-1
0.4603494859222889,0.6566666666666667,5.107333333333333,0.111927898419065,0.0425691724917598,0.5173333333333333,2.876,0.01803932017014952,-0.1272004676013682,0.4096666666666667,1.2386666666666668,-0.10410766419936497,-0.5155666274020941,0.4296666666666667,0.9923333333333332,-0.3249722821929055,-1,1,1,1
0.3434858276908468,0.65,4.937666666666667,0.08351404314733944,-0.0006503806764226,0.5223333333333333,2.856666666666667,-0.0002756084877322143,0.0143931358122268,0.42,1.413,0.01178011196162493,-0.2977230640115962,0.462,1.3216666666666663,-0.18766098973635767,-1,1,1,1
0.3079282831641867,0.6503333333333333,4.900333333333333,0.07486869574603218,0.002941113732942,0.523,2.861333333333333,0.001246340701023363,0.1028620339687813,0.4183333333333333,1.4946666666666668,0.08418778871824188,-0.2109596877976203,0.4746666666666667,1.4513333333333334,-0.1329722436452974,1,1,-1,1
0.2594866573473879,0.654,4.8773333333333335,0.06309075411802244,0.0292202318991994,0.523,2.8873333333333333,0.012382507993964611,0.0746712436772909,0.4193333333333333,1.4696666666666665,0.06111493855876941,-0.1754729929614751,0.48,1.5053333333333332,-0.1106042477443694,1,1,1,1
0.2640244274063912,0.63,4.723,0.06419405298495967,0.1118100433207263,0.4956666666666667,2.827,0.047381169321327535,0.0452280762399941,0.4276666666666666,1.4713333333333334,0.03701707597752524,-0.0933977450454068,0.4556666666666667,1.506,-0.05887052564285836,-1,-1,1,-1
0.2399607620165822,0.6226666666666667,4.650666666666667,0.05834329051490972,-0.0256952676593327,0.49,2.6606666666666663,-0.010888751954342465,0.0496906363091143,0.4346666666666667,1.5003333333333333,0.04066947375487793,-0.1301937960278767,0.441,1.419,-0.08206383573686848,-1,-1,1,-1
0.1488235415761041,0.6233333333333334,4.565666666666667,0.03618447886505865,-0.0407174355664707,0.4903333333333333,2.648333333333333,-0.017254619098672395,0.0500925769220343,0.439,1.5156666666666667,0.0409984434445893,-0.1834907856700889,0.4386666666666666,1.358,-0.11565802790814204,1,1,1,-1
0.0347117109310151,0.6336666666666667,4.524666666666667,0.008439694132067445,-0.0548137499137983,0.4906666666666667,2.636,-0.02322814202256146,0.1135992489356645,0.4336666666666666,1.5613333333333337,0.09297569957492059,-0.2134721169702575,0.44,1.3326666666666669,-0.13455587958813195,1,1,-1,1
0.0666826048833613,0.614,4.4206666666666665,0.01621299480925985,-0.0416199656817419,0.4723333333333333,2.5506666666666664,-0.0176370796624931,0.1087091908345423,0.432,1.552,0.08897341454950344,-0.2237685628751133,0.4756666666666667,1.449,-0.14104594187365524,-1,-1,-1,1
0.0111510307045223,0.611,4.343999999999999,0.0027112258623752197,-0.0682991968413557,0.4639999999999999,2.478333333333333,-0.02894280078908686,0.1128981688095147,0.4303333333333333,1.5506666666666669,0.09240189811234431,-0.1412629938359928,0.492,1.589,-0.08904097949009038,-1,-1,-1,1
0.0025089611493784,0.608,4.313999999999999,0.0006100207717238801,-0.147877503836102,0.4673333333333333,2.4170000000000003,-0.0626652923116683,0.1139337438167422,0.4293333333333333,1.5483333333333331,0.09324946807131305,-0.095674242105691,0.4986666666666666,1.658,-0.0603054487076304,-1,1,-1,1
-0.070795799687036,0.613,4.275333333333333,-0.017213063809535103,-0.1548819972475659,0.4683333333333334,2.415,-0.06563355060476901,0.1226575662726585,0.428,1.5523333333333331,0.10038951083925052,-0.0736988922517107,0.5,1.6843333333333337,-0.04645393230902165,1,1,-1,1
0.2411334015097725,0.6446666666666667,4.795,0.05862840232254655,-0.1897992170866396,0.5033333333333334,2.562,-0.0804302419957157,0.12708272613917,0.4406666666666667,1.5936666666666668,0.10401129829096842,-0.0183398516590715,0.477,1.6526666666666665,-0.011559986880375807,1,1,1,-1
0.2273929016449125,0.657,4.864333333333334,0.05528758122872035,-0.0391233310657623,0.5106666666666667,2.7503333333333333,-0.016579093600061365,0.1695271628503318,0.4473333333333333,1.657,0.13875009483458509,-0.0698813588938822,0.4663333333333333,1.5623333333333336,-0.0440476622719319,1,1,1,-1
0.4065139682261023,0.653,5.0136666666666665,0.09883850320889258,-0.0576636093840576,0.5153333333333333,2.756333333333333,-0.02443581237212937,0.1999030665857315,0.4456666666666667,1.6813333333333331,0.16361135867637944,-0.0698368608683484,0.46,1.5396666666666663,-0.04401961424837447,-1,1,-1,-1
0.3573522219044021,0.653,4.964333333333333,0.08688547378957008,-0.0341461407076582,0.5173333333333333,2.790666666666666,-0.01446993513720891,0.1852117301074285,0.449,1.6776666666666666,0.15158718334460103,-0.1154443902089648,0.4593333333333333,1.4916666666666667,-0.07276698094602704,1,1,1,-1
0.3076881323702958,0.682,5.097,0.07481030625177647,0.0356279301228559,0.5486666666666666,3.0176666666666665,0.015097865447356805,0.2786481255346298,0.4883333333333333,1.8943333333333328,0.2280605254837106,-0.1931268254407341,0.5003333333333333,1.5493333333333332,-0.12173182258206677,1,1,1,1
0.4026342075371252,0.6883333333333332,5.228,0.09789519063102338,0.1173332661222881,0.56,3.155666666666667,0.049721717155742924,0.3554069096865511,0.5083333333333333,2.034333333333333,0.29088401878943654,-0.1033822116195091,0.5163333333333333,1.6916666666666669,-0.06516394091958895,1,1,1,1
0.4960476458437979,0.6836666666666666,5.2876666666666665,0.12060743459675217,0.1946951579338325,0.5583333333333333,3.2233333333333336,0.08250496976952248,0.3568413523175999,0.5213333333333333,2.0783333333333336,0.29205804333952295,-0.026215841089658,0.521,1.7846666666666666,-0.016524385512385675,-1,-1,1,1
0.5069660821062234,0.6823333333333333,5.29,0.12326210819202603,0.1700300377880594,0.5603333333333333,3.21,0.07205275815016497,0.4167915597860048,0.525,2.1506666666666665,0.34112449871893563,-0.0108211222668472,0.5216666666666666,1.8026666666666664,-0.0068207766213758585,-1,1,1,1
0.4002371424897202,0.698,5.281666666666666,0.09731237591886548,0.1023889609112047,0.5766666666666667,3.223666666666667,0.04338884548727552,0.4112513063873979,0.501,2.062,0.33659005909557566,0.1021276142483329,0.5913333333333334,2.153,0.06437314231224159,1,1,-1,1
0.5000536299187655,0.6986666666666665,5.384666666666666,0.12158143672409907,0.1889043382296091,0.5793333333333333,3.3236666666666665,0.08005102376640678,0.311102192780504,0.493,1.935,0.25462266946360224,0.2526895161231355,0.62,2.402333333333333,0.15927541539012888,1,1,-1,1
0.5193753928293416,0.6970000000000001,5.392666666666667,0.12627926822487606,0.1878879693528237,0.5796666666666667,3.3246666666666664,0.07962032233374784,0.2766587338150923,0.493,1.9006666666666665,0.2264323009260174,0.3313153819074497,0.6283333333333334,2.51,0.20883492076787724,-1,1,1,1
0.4955838849698804,0.698,5.375,0.12049467726439068,0.1935646920917042,0.581,3.337,0.08202591805031142,0.2606536856518198,0.494,1.8876666666666668,0.21333291370600757,0.387613250285467,0.6306666666666667,2.574,0.24432062871912424,1,1,1,1
0.6110900809163047,0.6970000000000001,5.524333333333333,0.14857848350729896,-0.2342390684243196,0.4386666666666666,2.159,-0.09926229015801993,0.3215440729283461,0.482,1.9223333333333332,0.2631688625125802,0.4935165843563895,0.6033333333333334,2.6026666666666665,0.3110736851345162,-1,-1,-1,-1
0.6827268858367628,0.6890000000000001,5.5536666666666665,0.16599602663355967,-0.5227809804192483,0.3883333333333333,1.602,-0.22153621817461894,0.3077695032248515,0.4743333333333333,1.8876666666666664,0.25189501812958415,0.4900114415313799,0.5843333333333333,2.5386666666666664,0.3088643212953648,-1,-1,-1,-1
0.6377069689493915,0.6896666666666667,5.514666666666667,0.15505002834682527,-0.7360077705130894,0.3763333333333333,1.3236666666666668,-0.31189424277800143,0.2936710302712959,0.4693333333333333,1.8573333333333333,0.2403560740073629,0.4144991750798801,0.579,2.445,0.26126738181548603,1,-1,-1,-1
0.6256904220813997,0.6903333333333334,5.506666666666666,0.1521283636587592,-0.7166207661317774,0.3676666666666666,1.2953333333333332,-0.3036787112394855,0.2710070741247907,0.47,1.836666666666667,0.22180668043654778,0.3799496656125809,0.58,2.4136666666666664,0.23949011318813346,1,-1,1,1
0.5885908811748761,0.6990000000000001,5.523,0.14310810020031298,-0.7205799152415004,0.4183333333333333,1.5650000000000002,-0.3053564595773345,0.3144893125314278,0.4546666666666666,1.8266666666666669,0.25739486937985806,0.3786930911545043,0.5616666666666666,2.345,0.23869806838212237,1,1,-1,-1
0.5990473686784226,0.7016666666666667,5.549666666666667,0.14565045705506732,-0.61699862133834,0.4363333333333333,1.7656666666666667,-0.2614623452456743,0.262682938868068,0.4493333333333333,1.7563333333333333,0.21499376304403606,0.301728956298535,0.5596666666666666,2.26,0.1901859862926033,1,1,-1,-1
0.5825745486958409,0.7053333333333334,5.556666666666667,0.14164530840590128,-0.5082528380245506,0.4386666666666666,1.886,-0.21537970169109544,0.2330799513125661,0.4503333333333333,1.7293333333333334,0.1907650951323387,0.3166597890687606,0.555,2.2576666666666663,0.1995971982339779,1,1,1,-1
0.6211462959736682,0.7043333333333334,5.588666666666667,0.15102351940250766,-0.5302486407255327,0.4403333333333333,1.8733333333333333,-0.22470075033020775,0.2067200017804182,0.451,1.7053333333333331,0.16919070294688462,0.2959712880144443,0.5546666666666666,2.236,0.18655680918348952,-1,1,1,-1
0.5904128832944577,0.7096666666666667,5.595666666666667,0.14355109595548643,-0.4520879472057073,0.4536666666666666,2.0243333333333333,-0.19157899360829847,0.187430506603939,0.4693333333333333,1.747,0.15340314866916305,0.1418194597165802,0.508,1.9186666666666667,0.08939173141538118,1,1,1,-1
0.740732883392833,0.703,5.7,0.1800994189489545,-0.3977036297563026,0.4553333333333333,2.0883333333333334,-0.16853282998144467,0.2589091851588385,0.472,1.8276666666666668,0.21190512122266475,0.0532512463040322,0.4876666666666666,1.7593333333333334,0.0335653592014625,-1,1,1,-1
0.7897174223323287,0.695,5.695333333333334,0.1920093627333821,-0.4407633483914184,0.4603333333333333,2.074,-0.18678002637798652,0.3027856725287363,0.4706666666666667,1.868,0.24781598459832632,-0.0413822039622737,0.483,1.649333333333333,-0.026084056936649114,-1,1,-1,-1
0.738422794450817,0.6940000000000001,5.638333333333334,0.1795377513282707,-0.4006364946972525,0.46,2.113,-0.16977567513413921,0.3113464441300353,0.4696666666666667,1.8736666666666664,0.2548225778283807,-0.0538454410855655,0.4803333333333333,1.628,-0.033939892431425416,-1,-1,-1,-1
0.5409430295894371,0.6729999999999999,5.307666666666666,0.13152315429458,-0.3023489269375572,0.4379999999999999,2.098666666666667,-0.1281248560136684,0.2815712437184652,0.4196666666666667,1.682,0.23045296170691298,-0.1395039232618335,0.466,1.4973333333333334,-0.087932201014836,-1,-1,-1,-1
0.5598639544705684,0.662,5.255,0.13612352732170993,-0.3663330020711564,0.4306666666666667,1.9976666666666667,-0.15523905978047464,0.1232605451732336,0.4033333333333334,1.471,0.10088302101326263,-0.1226765769106323,0.4543333333333333,1.4753333333333332,-0.0773255774353477,-1,-1,-1,-1
0.47522042454161,0.6626666666666666,5.174333333333333,0.11554357076818217,-0.4086295440355603,0.43,1.9513333333333331,-0.17316284870857143,-0.0831686241698392,0.415,1.3033333333333337,-0.06806964911584709,-0.0855651586451924,0.4429999999999999,1.4723333333333335,-0.053933484836364044,1,-1,1,-1
0.3090147519182915,0.675,5.094666666666667,0.07513285627637642,-0.4046805338403538,0.4296666666666667,1.953,-0.17148939688659148,-0.0475899729815036,0.418,1.348666666666667,-0.038950178563352526,-0.1525779069116994,0.4416666666666666,1.4003333333333332,-0.09617300264596267,1,-1,1,-1
0.1175155310176583,0.5993333333333333,4.376,0.028572349531476027,-0.3961715084884156,0.4316666666666666,1.977666666666667,-0.16788357079990293,-0.0670188917541589,0.3586666666666667,1.1336666666666666,-0.05485184456727986,-0.3811075975625095,0.391,0.9966666666666668,-0.24021998158611044,-1,1,-1,-1
-0.1758525624964142,0.5866666666666667,3.994666666666667,-0.042756228373748116,-0.4091675543973379,0.4333333333333333,1.975,-0.1733908386036732,-0.2015402478817968,0.3336666666666666,0.916,-0.1649513153905198,-0.4489778935793549,0.366,0.8413333333333333,-0.2830000294352912,-1,1,-1,-1
-0.1809534131024035,0.579,3.934,-0.043996432840000904,-0.4253866718795642,0.4383333333333333,1.9856666666666667,-0.1802639309381738,-0.3018424755910344,0.3286666666666666,0.7986666666666667,-0.24704402179098928,-0.5539724218871331,0.359,0.7113333333333334,-0.349180246828097,-1,1,-1,-1
-0.1343401655817628,0.5723333333333334,3.933666666666667,-0.03266303725029943,-0.4083087997807488,0.437,1.9956666666666665,-0.17302692855869303,-0.2975184080885478,0.3216666666666666,0.7796666666666667,-0.2435049737354818,-0.5486244895819048,0.353,0.6956666666666667,-0.3458093347599507,-1,-1,-1,-1
-0.2257941132872911,0.622,4.1803333333333335,-0.05489885695214836,-0.4254830176890547,0.4403333333333333,1.9886666666666664,-0.18030475890833905,-0.3402377951813612,0.3523333333333333,0.8356666666666667,-0.2784688043732669,-0.5766044623760959,0.4046666666666667,0.8450000000000001,-0.3634456888824843,1,1,1,1
0.0286865421205551,0.625,4.449666666666667,0.006974753900356775,-0.4691581065443115,0.447,1.978,-0.1988127275908925,-0.2559736822251162,0.3656666666666667,0.9626666666666668,-0.2095025486579321,-0.4337035385028667,0.424,1.0536666666666668,-0.27337228829687976,1,1,1,1
0.0208120504202469,0.63,4.473,0.005060175228963079,-0.4537720629862605,0.4503333333333333,2.009333333333333,-0.19229266272589482,-0.2162716767195553,0.368,1.009,-0.17700830445304827,-0.3866826820754108,0.4313333333333333,1.125,-0.24373407237725636,1,1,1,1
0.0650964644916571,0.6283333333333334,4.505333333333334,0.01582734571857962,-0.4285402373821476,0.4493333333333333,2.029,-0.1816003012373534,-0.2171024280203815,0.3706666666666667,1.017,-0.17768823573860487,-0.3306268775105438,0.432,1.1833333333333331,-0.20840094224159095,-1,-1,1,1
0.0253545142315196,0.6386666666666667,4.520333333333332,0.006164615319781899,0.4425933957970573,0.6293333333333333,3.8706666666666663,0.18755553619282406,-0.2304014647837945,0.3663333333333333,0.9843333333333334,-0.18857287853629784,-0.4323134202021906,0.3989999999999999,0.9603333333333332,-0.2724960680516611,1,1,-1,-1
0.0944968488168989,0.639,4.587,0.022975660924459178,1.0978525791266107,0.662,4.7,0.46523136380729363,-0.2085582168093872,0.3603333333333333,0.985,-0.17069519641747366,-0.4585659846433646,0.3806666666666667,0.8686666666666666,-0.2890436010501672,1,1,-1,-1
0.0792711391594904,0.6403333333333333,4.580333333333333,0.019273730682312067,1.272287990158655,0.6723333333333333,4.930000000000001,0.5391509644109415,-0.2111342955817823,0.3596666666666667,0.98,-0.1728035970298684,-0.4977806438088433,0.372,0.799,-0.31376140978157613,1,1,-1,-1
0.0924693666511586,0.6406666666666666,4.596666666666667,0.022482705409501234,1.270594871909922,0.68,4.970666666666667,0.5384334803635189,-0.2002194581281381,0.355,0.9756666666666668,-0.16387031043240294,-0.5238822968988504,0.369,0.7626666666666666,-0.33021382024190576,1,1,-1,-1
0.2005335111462907,0.626,4.621,0.04875707511703278,0.7527080288019481,0.5766666666666667,3.904333333333333,0.318971225687529,-0.2093023697034055,0.37,1.0216666666666667,-0.1713042509364101,-0.5319799546441902,0.4196666666666667,0.9376666666666668,-0.33531794098606676,-1,-1,1,1
0.1116405262641766,0.6256666666666667,4.5343333333333335,0.027143919707248464,0.4427039271951662,0.5513333333333333,3.459,0.1876023755172137,-0.2076592013255791,0.3803333333333333,1.0590000000000002,-0.16995939407442226,-0.40060743791408,0.4383333333333333,1.136,-0.2525111332717392,-1,-1,1,1
0.0201300730733287,0.633,4.492666666666667,0.004894361442819633,0.3795555524170879,0.541,3.338,0.1608423122092681,-0.1453140506834416,0.381,1.123,-0.11893278914203079,-0.3826347967575754,0.4496666666666666,1.193,-0.24118260674725506,1,-1,1,1
0.053090563352562,0.6333333333333333,4.527333333333333,0.012908269398914048,0.2775169587030426,0.542,3.241,0.11760194003440896,-0.1336921962167561,0.3796666666666667,1.13,-0.10942084201630677,-0.2652291089915153,0.4466666666666666,1.2996666666666667,-0.16717937948637193,1,1,-1,-1
0.4248313705317921,0.6833333333333332,5.232333333333333,0.10329213769153972,0.302353168542437,0.5676666666666667,3.393333333333333,0.1281266534568411,-0.13989121761053,0.3746666666666667,1.102,-0.11449445259178198,-0.2215833124068911,0.432,1.2856666666666667,-0.139668533418419,1,1,-1,-1
0.5099695498053975,0.7,5.429666666666666,0.12399236170119332,0.331761302552402,0.5770000000000001,3.470333333333333,0.1405887877657735,-0.1262662223596125,0.3703333333333333,1.1,-0.10334302793864489,-0.2832350563276027,0.4296666666666667,1.2143333333333333,-0.17852889958300536,1,1,-1,-1
0.6053109041549511,0.7016666666666667,5.535333333333333,0.14717335299391376,0.3769149572186112,0.5786666666666667,3.5236666666666663,0.15972332070821643,-0.1319440290285423,0.3693333333333333,1.090666666666667,-0.10799004851352445,-0.2698860958241593,0.425,1.211,-0.17011477436786862,1,1,-1,-1
0.5599274119646731,0.7066666666666667,5.525333333333333,0.13613895617342212,0.3808371942624156,0.58,3.535,0.16138542700896974,-0.151799260402297,0.3686666666666667,1.0686666666666669,-0.12424063154547957,-0.2566999247813539,0.4203333333333333,1.208,-0.16180325870837178,1,1,-1,-1
0.6896689067167348,0.7413333333333334,5.869666666666666,0.16768388733860606,0.4592253343038392,0.618,3.8013333333333335,0.19460356757826275,-0.0960014765222501,0.428,1.313,-0.07857274166430919,-0.0856908565704104,0.536,1.7716666666666667,-0.05401271483197264,1,1,1,1
0.749187317775486,0.7553333333333333,6.0103333333333335,0.18215500302520557,0.6040065629927382,0.6276666666666667,3.9876666666666662,0.25595676723118643,0.0215638795641879,0.456,1.518,0.01764903207384023,0.134676379368329,0.5870000000000001,2.1623333333333337,0.08488930049902148,1,1,1,1
0.8819568142902243,0.7546666666666667,6.135000000000001,0.21443615283311618,0.5964258968342104,0.6323333333333333,4.003,0.25274434716445454,0.0651160313352703,0.4706666666666667,1.6086666666666667,0.05329444185293806,0.2331081674417365,0.6133333333333334,2.3503333333333334,0.14693288732256563,-1,1,1,1
0.8819046235462151,0.7509999999999999,6.109,0.21442346334290815,0.5689412784570544,0.6403333333333333,4.0183333333333335,0.24109733122220514,0.0675423031184148,0.4803333333333333,1.6426666666666667,0.05528023241502625,0.300064304445697,0.6226666666666667,2.4493333333333336,0.1891367218854028,-1,1,1,1
0.7983579604492412,0.7786666666666666,6.208333333333333,0.19411019547505068,0.6416143509325578,0.6363333333333333,4.0633333333333335,0.27189362688399776,0.1672470363533662,0.51,1.836666666666667,0.13688391738921526,0.309165938799488,0.5876666666666667,2.334,0.19487366979946943,1,-1,1,-1
0.9372027233365684,0.778,6.344333333333333,0.22786846607534697,0.6988835585440776,0.63,4.087666666666666,0.2961623056372657,0.2234605389330077,0.523,1.936,0.18289205368295722,0.2204168016273717,0.5736666666666667,2.197666666666667,0.1389332576071563,-1,-1,1,-1
1.094152297384109,0.7673333333333333,6.430000000000001,0.2660286824286115,0.6779932901437866,0.6293333333333333,4.065,0.28730974360575917,0.2416116402034194,0.53,1.978,0.1977478855170877,0.2013157168486257,0.5663333333333334,2.154333333333333,0.12689344978602649,-1,-1,1,-1
0.9991327441390716,0.7676666666666666,6.3406666666666665,0.24292593282495314,0.6645747656586098,0.6283333333333334,4.048333333333334,0.2816234442198373,0.2977565815341652,0.5303333333333333,2.0363333333333333,0.24369990761870658,0.1560833922932272,0.5663333333333334,2.1103333333333336,0.09838258240555503,1,-1,1,1
1.1920160986954291,0.7886666666666666,6.676666666666667,0.2898229733902529,0.4485935883307665,0.5886666666666667,3.617,0.1900982070473978,0.2780926516589423,0.541,2.0506666666666664,0.22760589596219954,0.1192950899720202,0.6016666666666667,2.194333333333333,0.07519415645260583,1,-1,1,1
1.1835800090451194,0.7986666666666666,6.733666666666666,0.2877718495934222,0.3211346364648508,0.5793333333333333,3.437,0.13608557991197476,0.297151730984615,0.5479999999999999,2.091333333333333,0.24320486558709462,0.2009096814639996,0.6186666666666667,2.333,0.12663751730595518,1,-1,1,1
1.285372135080392,0.7966666666666667,6.817333333333334,0.31252126083673126,0.2673889593033056,0.5796666666666667,3.3826666666666667,0.11331004960853083,0.3291595809182088,0.5493333333333333,2.126333333333333,0.2694018014590065,0.2504673108561914,0.6233333333333334,2.397,0.15787471356282323,-1,1,1,1
1.3239319844016313,0.792,6.824,0.32189657900231017,0.2802234234519716,0.5766666666666667,3.3796666666666666,0.11874884473744504,0.362778824856216,0.5476666666666666,2.1546666666666665,0.296917588346703,0.227122571236594,0.6296666666666667,2.3956666666666666,0.1431600425423054,-1,-1,-1,1
0.924292276139405,0.7193333333333334,5.962999999999999,0.22472946132652286,0.3509701433368537,0.5736666666666667,3.461,0.14872881982947467,0.3702657824997191,0.4976666666666666,2.0126666666666666,0.3030453148159751,0.3196590183429024,0.5656666666666667,2.284666666666667,0.201487674324234,-1,-1,-1,-1
0.7134377401323233,0.7020000000000001,5.647666666666667,0.1734629653074881,0.3691653902192877,0.5693333333333332,3.466333333333333,0.15643932639735963,0.3010432529251436,0.4716666666666666,1.863,0.24638989522612606,0.2039496614818314,0.5346666666666667,2.0676666666666668,0.1285536794307103,-1,-1,-1,-1
0.5636571914234736,0.7,5.492333333333334,0.13704580279573075,0.3428454641011864,0.57,3.449,0.14528586612770047,0.2709969411621955,0.457,1.787,0.22179838707814198,0.1104600588142761,0.5223333333333333,1.9343333333333332,0.06962525403344615,-1,1,-1,-1
0.5172817410395867,0.7056666666666667,5.486000000000001,0.125770224439633,0.3063399537959608,0.5716666666666667,3.421666666666667,0.1298161130217849,0.262931456496523,0.4486666666666666,1.7513333333333334,0.21519716315960719,0.1166704215668386,0.5136666666666667,1.9103333333333328,0.07353977380582861,1,1,-1,-1
0.4797773791467863,0.6953333333333334,5.382333333333333,0.11665153410418243,0.3130763946217501,0.5353333333333333,3.2343333333333333,0.13267078004372906,0.1944390124589425,0.474,1.769,0.15913928461151344,0.1184079250903353,0.51,1.9016666666666664,0.07463495812408856,-1,-1,1,-1
0.3966929336756708,0.6990000000000001,5.324,0.09645064834830001,0.181556007002948,0.5276666666666666,3.0603333333333333,0.07693705908363767,0.2286041314262104,0.486,1.842666666666667,0.18710184481154704,0.0866439374088694,0.511,1.873,0.05461346134799334,1,-1,1,1
0.4822295711332511,0.6933333333333332,5.369,0.11724775220360138,0.1452996522217464,0.5253333333333333,3.011,0.061572889337861404,0.2828500678518943,0.49,1.91,0.23149961975749747,0.0703771974773637,0.5146666666666667,1.8693333333333333,0.044360199561021434,-1,-1,1,1
0.5681040626432203,0.684,5.391333333333334,0.13812700081025509,0.1323284189239273,0.526,3.003,0.05607613624719803,0.3625639135397098,0.4823333333333333,1.965,0.29674169343378815,0.0453887839291617,0.5196666666666667,1.8626666666666667,0.02860948695175463,-1,1,-1,1
0.2802135882452052,0.621,4.665333333333334,0.06813023365914112,0.1320403592158721,0.5566666666666666,3.1743333333333337,0.05595406666027492,0.3357482485987468,0.48,1.9326666666666663,0.2747943193902793,0.0580086766807941,0.52,1.879,0.03656406572112326,-1,1,-1,1
-0.0631106943913053,0.619,4.306,-0.015344531941497846,0.2361381504463158,0.5643333333333334,3.319,0.1000670544186077,0.3231040573881381,0.48,1.9193333333333331,0.2644456372081357,0.0564601292446735,0.5226666666666666,1.886,0.03558798432319444,-1,1,1,1
-0.0386296326538495,0.613,4.289,-0.00939228506138866,0.2672578020720477,0.5663333333333334,3.3616666666666664,0.11325446978048156,0.3112327164098036,0.4806666666666667,1.91,0.25472949698102765,0.0405872044264317,0.5276666666666666,1.888,0.02558295232713104,-1,1,1,1
-0.0051200179002215,0.6076666666666667,4.284666666666666,-0.0012448647407342307,0.2495165421864897,0.5696666666666667,3.362,0.10573634695675597,0.3138618694694992,0.481,1.9136666666666664,0.2568813364280752,0.0275011852371716,0.5293333333333333,1.8806666666666667,0.01733456444721231,-1,1,1,1
-0.0658921194174624,0.6293333333333333,4.383333333333334,-0.016020798706875554,0.1562616242446854,0.521,3.007,0.06621818807032552,0.294442567621161,0.447,1.7833333333333334,0.24098754142923393,0.1183751483679895,0.5163333333333333,1.9286666666666668,0.07461429827975924,1,-1,-1,-1
0.0421996434568257,0.629,4.493666666666667,0.010260286044836999,0.058731520460928,0.5026666666666667,2.812,0.02488835557889815,0.2330288965480023,0.4316666666666666,1.6723333333333334,0.19072330918307911,0.1104107967918803,0.5086666666666667,1.8956666666666664,0.06959420316437792,-1,-1,-1,-1
0.0732761617986765,0.6283333333333334,4.521333333333333,0.01781613110289374,0.0169407574912958,0.4956666666666667,2.732666666666667,0.007178898024609227,0.141385838304145,0.4303333333333333,1.5766666666666669,0.11571773008604347,0.110949853299578,0.5026666666666667,1.8756666666666664,0.06993398160275392,-1,-1,-1,-1
0.1236366333457041,0.6223333333333333,4.531000000000001,0.030060614731150577,0.0179153123793032,0.4906666666666667,2.707333333333333,0.007591880157432051,0.1169145246404412,0.431,1.555,0.09568909848224894,0.119268788756649,0.5,1.8753333333333333,0.07517757825392238,-1,-1,1,-1
-0.0796534220433322,0.6223333333333333,4.33,-0.01936667771733323,-0.129772766348104,0.4933333333333333,2.5756666666666663,-0.05499314044623742,0.1465860674579864,0.414,1.5286666666666666,0.11997387568610923,0.0891028622149965,0.4823333333333333,1.784,0.05616337238473828,1,1,-1,-1
-0.0318312928199757,0.6193333333333333,4.355,-0.007739358505340414,-0.1906881738257899,0.5,2.550333333333333,-0.08080695063946602,0.1359040545455809,0.4016666666666666,1.4763333333333333,0.11123114514251466,0.0055787730384704,0.4793333333333333,1.6893333333333334,0.0035164157449121426,-1,1,-1,-1
0.0341973926049012,0.6123333333333334,4.373,0.008314644422834017,-0.1093685139546778,0.498,2.621666666666667,-0.04634653492838751,0.0219627732485494,0.405,1.374,0.017975507994297524,-0.0345847453200784,0.4836666666666667,1.6649999999999998,-0.021799478512329783,-1,-1,1,1
0.04477768255098,0.6093333333333333,4.363,0.010887102206633673,-0.0335944298761421,0.4893333333333333,2.6503333333333337,-0.014236139464225488,-0.0140510005184153,0.4093333333333333,1.352666666666667,-0.011500090142911935,-0.0350613496220884,0.4866666666666666,1.6753333333333331,-0.022099892036974683,-1,-1,1,1
0.0281844405144298,0.6003333333333333,4.288666666666667,0.00685267452526233,-0.0593196086258109,0.4783333333333333,2.568,-0.025137566688102863,0.0134124215506958,0.3916666666666666,1.323,0.010977442970383744,0.0238479770821469,0.4693333333333333,1.6756666666666666,0.0150318719757343,-1,-1,-1,-1
0.0012459336228163,0.598,4.248,0.0003029323073796626,0.0062192775650409,0.467,2.573,0.0026355113960582115,-0.0572707865362038,0.3853333333333333,1.232,-0.04687347401764179,-0.0068761115533355,0.4596666666666666,1.612,-0.0043341549769428805,-1,-1,-1,-1
-0.0343430872459844,0.6003333333333333,4.230333333333333,-0.008350068150862498,-0.0421030880179222,0.4626666666666666,2.5016666666666665,-0.01784180994014635,-0.063162730049979,0.38,1.2086666666666666,-0.05169575563641735,-0.0460408385368142,0.4589999999999999,1.5710000000000002,-0.02902049042385867,1,-1,-1,-1
-0.0654654831073413,0.6023333333333334,4.209666666666667,-0.015917067721957757,-0.2051067607846253,0.4773333333333333,2.4170000000000003,-0.08691704137712185,-0.13657007311759,0.3873333333333333,1.1586666666666663,-0.11177625035441184,-0.0986891785750196,0.4623333333333333,1.5286666666666666,-0.062205825367076605,1,1,1,1
-0.0345530818449679,0.5913333333333334,4.167,-0.008401125564550032,-0.1435943657102036,0.4626666666666666,2.4006666666666665,-0.060850248808038736,-0.1023676557292894,0.3693333333333333,1.134,-0.08378316313222758,-0.1014161910890412,0.4616666666666666,1.5253333333333332,-0.0639247176171738,-1,-1,-1,-1
-0.1416569317987432,0.5956666666666667,4.089333333333333,-0.034442012335390494,-0.2161183986875032,0.4613333333333333,2.32,-0.09158338676511875,-0.1230720417970008,0.36,1.0816666666666668,-0.100728739770722,-0.0860256297484025,0.46,1.534333333333333,-0.05422372927295238,1,-1,-1,-1
-0.1554317773619296,0.599,4.097333333333333,-0.03779118413221727,-0.2229882567086658,0.4606666666666667,2.308333333333333,-0.0944945913085289,-0.1452685730026566,0.3563333333333333,1.0466666666666666,-0.11889556777634706,-0.0879680657291912,0.46,1.5316666666666667,-0.05544808674711879,1,-1,-1,1
-0.1335209075968624,0.5976666666666667,4.109333333333334,-0.03246384548987154,-0.2242212014047462,0.461,2.308666666666667,-0.09501706996674072,-0.160810379450347,0.3563333333333333,1.031,-0.1316158132064061,-0.0819444926232864,0.4589999999999999,1.534,-0.05165130434278557,-1,1,1,-1
-0.100111657584188,0.5913333333333334,4.101666666666667,-0.024340827530626948,-0.1444094549715791,0.442,2.2863333333333333,-0.06119565500911181,-0.1939414521739255,0.366,1.0313333333333334,-0.1587320546692948,-0.0995982206745891,0.4446666666666667,1.4673333333333334,-0.06277881335738757,-1,-1,1,-1
-0.154432122367198,0.5913333333333334,4.047,-0.037548131221057254,-0.2730414743127176,0.4429999999999999,2.163,-0.11570538693957942,-0.1867078034329532,0.3723333333333333,1.0596666666666668,-0.15281164975049086,-0.2179280146336635,0.45,1.3676666666666668,-0.13736452381747563,1,1,1,1
-0.142225182575177,0.591,4.054333333333333,-0.03458017500772152,-0.3253969468008448,0.4486666666666666,2.140333333333333,-0.137891797329765,-0.1008126104291744,0.369,1.1336666666666666,-0.08251043090905272,-0.2578345015537526,0.4586666666666666,1.3573333333333333,-0.16251840585609809,-1,1,-1,1
-0.1660938664556308,0.5936666666666667,4.048666666666667,-0.04038353029857372,-0.3227995506323955,0.449,2.144333333333333,-0.136791112060385,-0.1409427337946618,0.37,1.096666666666667,-0.11535506966231712,-0.2509284959153726,0.4606666666666667,1.371,-0.15816540802059018,1,1,1,1
-0.231759267114973,0.6183333333333334,4.1546666666666665,-0.05634920533331628,-0.3316742635116352,0.4506666666666667,2.1426666666666665,-0.14055190367731726,-0.1572142562486431,0.3726666666666666,1.0883333333333334,-0.12867255369044417,-0.1334147913250545,0.4383333333333333,1.4086666666666663,-0.08409409552682212,1,1,1,-1
-0.0201377264946218,0.612,4.321,-0.00489622227114083,-0.3049725230534381,0.4503333333333333,2.167333333333333,-0.12923664390056466,-0.1450056690398589,0.3733333333333333,1.102666666666667,-0.11868039311550067,-0.2390788539875485,0.436,1.2946666666666669,-0.15069633423694034,-1,-1,1,-1
0.0144461624193334,0.6076666666666667,4.326666666666667,0.003512393625414877,-0.2728733442177464,0.4473333333333333,2.184,-0.11563413931046447,-0.1610207047097442,0.3776666666666666,1.1016666666666668,-0.13178795464496268,-0.2242778584311702,0.43,1.289,-0.14136696137019733,-1,-1,1,-1
0.0007856185710179,0.607,4.309666666666667,0.000191012781163106,-0.2442007650114765,0.4416666666666666,2.182333333333333,-0.1034837072928819,-0.1098099212955372,0.372,1.1343333333333334,-0.08987431121575153,-0.2270864345388372,0.4293333333333333,1.284333333333333,-0.14313726483615302,-1,-1,-1,-1
-0.0272798625132768,0.5983333333333334,4.209333333333333,-0.006632738329564557,-0.3491454880223128,0.471,2.232,-0.14795559499346125,-0.146846377914126,0.3993333333333333,1.1853333333333331,-0.12018692768242965,-0.1837118698778144,0.483,1.5123333333333333,-0.11579738184558248,-1,1,1,1
-0.0677144991196376,0.6003333333333333,4.175666666666666,-0.016463886266270517,-0.2683621518396304,0.481,2.363,-0.11372245442455965,-0.0700577656859304,0.408,1.2886666666666668,-0.0573390214841489,-0.0275288893215337,0.5016666666666666,1.731,-0.017352026903164088,1,1,1,1
-0.0788788812710183,0.6003333333333333,4.163,-0.019178358356638628,-0.2122952332312104,0.48,2.4126666666666665,-0.08996326352352012,-0.0423401628806385,0.4113333333333333,1.3270000000000002,-0.03465345326510826,0.0473994681523455,0.5083333333333333,1.8286666666666669,0.029876862701170046,1,-1,1,1
-0.1084334833058555,0.6033333333333334,4.1530000000000005,-0.026364169562105178,-0.1866391814510706,0.4793333333333333,2.433666666666667,-0.07909112988142349,-0.0471289788508904,0.4143333333333333,1.3316666666666668,-0.03857287631712052,0.0264063316537492,0.513,1.8233333333333333,0.016644455645048958,1,-1,1,1
0.0892912603268847,0.6463333333333334,4.626666666666667,0.021709990824807714,-0.1986855744532567,0.517,2.6103333333333336,-0.08419596813741609,0.1220418839419084,0.4833333333333333,1.7206666666666666,0.09988560349872024,0.2259442152731723,0.5906666666666667,2.2823333333333333,0.14241730046724452,1,1,1,1
0.1137764165528629,0.6663333333333334,4.781666666666666,0.027663233225731904,-0.068632229015829,0.527,2.7886666666666664,-0.029083928127736625,0.2607722755806594,0.5143333333333333,1.9583333333333333,0.21342997404487168,0.3382406181459099,0.6273333333333333,2.5176666666666665,0.21320004004737286,1,1,1,1
0.2845109636936342,0.6609999999999999,4.915,0.06917508375101575,-0.027451457031776,0.529,2.8406666666666665,-0.011632963328783701,0.2948115863178548,0.532,2.0506666666666664,0.24128956606234364,0.3997602470156853,0.6466666666666667,2.646333333333333,0.2519771313696152,-1,1,1,1
0.2467621184816701,0.664,4.895,0.05999695052500196,-0.0382182718828918,0.5316666666666666,2.8423333333333334,-0.016195561306219023,0.3451274146345997,0.5406666666666667,2.1283333333333334,0.28247073038580117,0.4146595202427559,0.6579999999999999,2.699,0.26136845067981673,1,1,1,1
0.3636699527078502,0.6743333333333333,5.091666666666667,0.08842154660648793,0.0047724921879841,0.5296666666666667,2.879,0.0020224145678483106,0.3503600561148687,0.49,1.969,0.28675340396692917,0.509552805576762,0.6136666666666667,2.643333333333333,0.3211816462219013,1,-1,-1,-1
0.4205712717015242,0.6736666666666666,5.152333333333333,0.10225635091711961,-0.0027390322031672,0.529,2.873,-0.001160705646294806,0.2460170330051718,0.4666666666666666,1.790333333333333,0.20135349454604543,0.4992729527038921,0.5856666666666667,2.539333333333333,0.31470204286677883,-1,-1,-1,-1
0.4484586991024155,0.6706666666666666,5.163666666666667,0.10903681062599159,0.0410434136458386,0.524,2.892333333333333,0.017392757159573304,0.2370973142999701,0.451,1.731,0.194053119812958,0.3261187133922547,0.5833333333333334,2.36,0.20555935338739614,-1,-1,-1,-1
0.4808639042197393,0.6673333333333333,5.175333333333333,0.1169157083277109,0.0676640469164695,0.5196666666666667,2.897,0.0286736465589151,0.1599910363495462,0.4496666666666666,1.6503333333333332,0.1309452190017562,0.3472375778563097,0.5793333333333333,2.368333333333333,0.21887100937410936,-1,-1,-1,-1
0.465497885254015,0.6673333333333333,5.193,0.11317966373008241,-0.3638556691519437,0.387,1.758,-0.15418925309921064,0.2479328499704298,0.4533333333333333,1.761,0.20292150159073322,0.1616386071017699,0.4943333333333333,1.8983333333333332,0.1018841489121008,1,-1,1,-1
0.4399479706317972,0.669,5.1883333333333335,0.1069675393856357,-0.7194926592736204,0.351,1.2086666666666666,-0.30489571868519494,0.2998486264464839,0.45,1.8046666666666664,0.24541214903832323,-0.0515428234471535,0.462,1.5746666666666669,-0.032488505027351275,1,-1,-1,-1
0.4711627534258502,0.6663333333333334,5.203333333333333,0.11455700161941286,-0.839148951683427,0.3366666666666666,1.0113333333333334,-0.3556018527913104,0.305908114262384,0.4473333333333333,1.8026666666666664,0.2503715578726905,-0.1212982526225328,0.4463333333333333,1.4506666666666663,-0.07645679119958486,-1,-1,-1,-1
0.5298677561674099,0.6603333333333333,5.223,0.1288303478150409,-0.8533877430165925,0.3303333333333333,0.9636666666666668,-0.36163575245766266,0.3179599213973352,0.442,1.7979999999999998,0.2602354012520486,-0.1603315362045207,0.4396666666666667,1.3893333333333333,-0.10106027515865919,-1,-1,-1,-1
0.4409302265136539,0.679,5.240666666666667,0.10720636193226182,-0.8349325885186809,0.3983333333333334,1.3443333333333334,-0.3538151061709197,0.2139016159412705,0.4623333333333333,1.7536666666666667,0.17506851998298625,-0.1642642609947739,0.4936666666666667,1.5663333333333334,-0.10353915273218463,1,1,1,1
0.4543516920702055,0.6846666666666666,5.282333333333333,0.11046961404698728,-0.6586814818175275,0.4203333333333333,1.6353333333333333,-0.27912607751430807,0.2396734121510788,0.4736666666666667,1.8133333333333328,0.19616153604039208,-0.0268080564302746,0.516,1.7776666666666665,-0.01689767105989985,1,1,1,1
0.4815990605640836,0.6886666666666666,5.332333333333334,0.11709445188483043,-0.6078998901894967,0.428,1.7253333333333332,-0.2576066225541452,0.2701959824747633,0.4796666666666667,1.862,0.22114283966042272,0.0432597384558197,0.522,1.8666666666666667,0.027267505664387823,1,1,1,1
0.5254899262608825,0.6863333333333334,5.3580000000000005,0.12776593628411012,-0.5855346559924011,0.4313333333333333,1.765,-0.24812902182230376,0.2632401589360951,0.4803333333333333,1.856666666666667,0.21544982174272823,0.0474862932956292,0.5283333333333333,1.8923333333333328,0.029931590380319506,-1,1,1,1
0.5520715278615276,0.6686666666666666,5.266666666666667,0.13422890169355842,-0.476220986208566,0.4556666666666667,2.010333333333333,-0.20180572792726004,0.2605334962710013,0.4353333333333333,1.7066666666666668,0.21323454429011993,0.1113460230966543,0.498,1.852666666666667,0.07018369559945017,-1,1,-1,-1
0.5238096853958574,0.6643333333333333,5.214,0.127357407905973,-0.3858055060963976,0.4606666666666667,2.131333333333333,-0.1634908230651344,0.1227395835027205,0.4186666666666667,1.5153333333333334,0.10045663812586252,0.0632493128111859,0.4796666666666667,1.7426666666666668,0.03986734679658316,-1,1,-1,-1
0.4657808890114312,0.6643333333333333,5.158666666666666,0.1132484723565303,-0.3243830627925317,0.4566666666666666,2.172333333333333,-0.13746214889709005,0.1565336446171823,0.4046666666666667,1.5033333333333334,0.12811550473838876,-0.0243846719737235,0.4803333333333333,1.6583333333333334,-0.015370161838745348,1,-1,-1,1
0.3744664665217838,0.6723333333333333,5.123666666666667,0.0910465763684414,-0.3108778730234789,0.4536666666666666,2.1693333333333333,-0.13173912380775502,0.0881206072415798,0.4,1.4193333333333331,0.07212261684839782,-0.0214781032023183,0.4793333333333333,1.6576666666666666,-0.013538091575094412,1,-1,-1,-1
0.5094918808907378,0.6556666666666666,5.141,0.12387622281238612,-0.3728381367112021,0.4706666666666667,2.200333333333333,-0.157995707364931,0.0662456344878015,0.4046666666666667,1.413,0.05421896947378618,-0.0870216800462886,0.489,1.626,-0.05485156032577676,-1,1,1,1
0.427888956390885,0.6536666666666666,5.043,0.10403554931664119,-0.2779304939958034,0.47,2.2903333333333333,-0.11777718176712557,0.0065345292374956,0.415,1.387,0.00534820813465946,-0.1073579791981875,0.4973333333333333,1.634,-0.06766994925069846,-1,-1,1,1
0.2900102434863161,0.6626666666666666,4.967666666666667,0.07051216101261004,-0.2940249695701054,0.4706666666666667,2.277333333333333,-0.12459745523877186,0.011200342239956,0.42,1.408,0.009166958980760543,0.003183244017205,0.4923333333333333,1.7266666666666666,0.002006464379319172,1,1,1,-1
0.3402661952673265,0.664,5.026666666666667,0.08273123203998145,-0.3035835404058296,0.4726666666666667,2.2783333333333333,-0.1286480418389239,0.0324074286204518,0.421,1.4323333333333332,0.02652397243503998,0.0244293558540278,0.4883333333333333,1.7336666666666667,0.015398327010399093,1,1,1,-1
-0.0187354492850104,0.5760000000000001,4.075333333333334,-0.0045552770852060505,-0.1763255867540127,0.4523333333333333,2.312,-0.07472059068709458,-0.0787796633668354,0.353,1.1033333333333333,-0.0644774889132978,-0.1230255676982463,0.4293333333333333,1.3903333333333334,-0.07754555352900351,-1,-1,-1,-1
-0.2829535021095468,0.5576666666666666,3.680333333333333,-0.06879640753369341,-0.2031914048022445,0.4433333333333333,2.2353333333333336,-0.08610538078370376,-0.2495661361187564,0.326,0.8420000000000001,-0.20425827030768742,-0.2828797712541271,0.4103333333333333,1.163333333333333,-0.17830495607111008,-1,-1,-1,-1
-0.3095939036924702,0.5489999999999999,3.592,-0.07527366938235747,-0.204627630210509,0.4383333333333333,2.2063333333333333,-0.08671400266803102,-0.3360704155203625,0.317,0.7253333333333333,-0.2750579980254618,-0.308424078806301,0.4,1.1013333333333333,-0.19440606014003822,-1,-1,-1,-1
-0.4326506959883711,0.5529999999999999,3.497333333333333,-0.10519330341926103,-0.3492733262999929,0.445,2.098333333333333,-0.14800976836555388,-0.3456376738137265,0.311,0.6956666666666667,-0.28288835378197963,-0.3793946420182947,0.3993333333333333,1.028,-0.23914027036565488,1,1,-1,-1
-0.3199507905855951,0.5866666666666667,3.8386666666666662,-0.07779180966395022,-0.3490297805601399,0.4696666666666667,2.2276666666666665,-0.1479065622349171,-0.3726030222006967,0.3383333333333334,0.7573333333333333,-0.3049582367613987,-0.4073699019580707,0.3816666666666666,0.9343333333333332,-0.2567736538788172,1,1,1,-1
-0.251874303921594,0.5976666666666667,3.9823333333333335,-0.06123991090644532,-0.1193927082162438,0.461,2.408333333333333,-0.050594436382595205,-0.307458168474786,0.3486666666666667,0.8563333333333333,-0.25164020512280344,-0.4575255920559965,0.375,0.86,-0.28838782013743186,1,-1,1,-1
-0.1193117177708185,0.591,4.068,-0.02900906862120544,-0.2669687267952123,0.4686666666666667,2.303,-0.11313196983117862,-0.2554622831603178,0.3533333333333333,0.924,-0.20908399231836935,-0.4510624404326624,0.37,0.849,-0.2843139623243745,-1,1,1,-1
-0.2691196606958632,0.602,3.993333333333333,-0.06543289167487998,-0.2580444764667211,0.4723333333333333,2.3303333333333334,-0.10935018598312808,-0.2494679820674465,0.3536666666666667,0.9303333333333332,-0.20417793578371696,-0.4672104685063063,0.37,0.8320000000000001,-0.29449239757812584,1,1,1,1
-0.1369789260942209,0.6196666666666667,4.226666666666667,-0.0333046170231082,0.4687983082853879,0.6276666666666667,3.8896666666666655,0.19866025772574203,-0.2628585368872821,0.3583333333333333,0.926,-0.2151374818523325,-0.5618700963213983,0.4256666666666667,0.9246666666666667,-0.3541583139653209,1,1,1,1
-0.116707799358541,0.627,4.288666666666667,-0.02837596024495295,1.0231120574299708,0.6566666666666667,4.593999999999999,0.43355895577937903,-0.2658676136843353,0.3626666666666666,0.9346666666666666,-0.2176002712008706,-0.3975649983647256,0.445,1.1529999999999998,-0.2505934208535214,1,1,1,1
0.1277891785223017,0.6123333333333334,4.432666666666666,0.031070251254965996,1.1155234654237658,0.6713333333333334,4.7683333333333335,0.47271966477594396,-0.2805786564452499,0.368,0.9383333333333332,-0.22964057520804956,-0.292412912032721,0.4503333333333333,1.2776666666666665,-0.1843138913873786,-1,1,1,1
0.0351611648357996,0.6126666666666667,4.344333333333334,0.00854897291381298,1.229051585331347,0.6686666666666666,4.869,0.5208288946117932,-0.2938629563750282,0.3703333333333333,0.9333333333333332,-0.2405131565931052,-0.2819535418571703,0.4506666666666667,1.29,-0.1777211345726552,1,-1,1,1
-0.0131176017690677,0.6126666666666667,4.317666666666667,-0.00318937164743094,0.8566243343469973,0.5883333333333334,4.075333333333334,0.3630073061866059,-0.2501308811226609,0.3696666666666667,0.981,-0.2047204878162662,-0.3340189281240384,0.4233333333333333,1.15,-0.21053902172655625,1,-1,-1,-1
0.0107431778188455,0.6096666666666667,4.327666666666667,0.0026120618190690835,0.5814488068292749,0.5703333333333334,3.707,0.24639758245183355,-0.2412265562934237,0.3686666666666667,0.9886666666666668,-0.19743271225439143,-0.3497125659493649,0.4086666666666667,1.0853333333333337,-0.22043104543201567,-1,-1,-1,-1
-0.0783705348634722,0.6123333333333334,4.259333333333333,-0.019054760640543598,0.4658847680106812,0.5686666666666667,3.583666666666667,0.19742560168787252,-0.2155232661386121,0.364,0.9993333333333332,-0.17639576521547046,-0.3598768223671014,0.3986666666666666,1.0406666666666669,-0.22683778595653298,1,-1,-1,-1
-0.1271656493244251,0.62,4.263,-0.030918648364432876,0.4847976998472303,0.5653333333333334,3.583,0.20544023793248747,-0.2115611482005434,0.3616666666666666,0.995,-0.17315295603722572,-0.3538537171696589,0.39,1.0156666666666667,-0.22304129848455723,1,-1,-1,-1
0.2486757654372251,0.6846666666666666,5.058000000000001,0.060462228511838835,0.3520549205459735,0.5863333333333334,3.5396666666666667,0.14918851031071156,-0.2427200109722156,0.3793333333333333,1.0126666666666668,-0.19865503541977392,-0.2387539940471645,0.5006666666666667,1.5053333333333332,-0.1504915683141505,1,1,1,1
0.4874789545645521,0.698,5.381,0.11852407046489855,0.4134642608192829,0.5943333333333333,3.6383333333333336,0.17521163187461608,-0.2183282778689967,0.3893333333333333,1.0676666666666668,-0.17869153680191874,0.0577135155943642,0.541,1.9386666666666663,0.03637801959871423,1,1,1,1
0.5201094165960223,0.7016666666666667,5.437,0.1264577364106928,0.3889808918207755,0.6006666666666667,3.646666666666667,0.16483644000793177,-0.1903890965533579,0.3926666666666666,1.106,-0.15582461688202365,0.1636876941748732,0.5576666666666666,2.1016666666666666,0.10317573077013101,1,1,1,1
0.5441165909712291,0.7036666666666666,5.473333333333333,0.1322947638365267,0.504626137360487,0.5946666666666667,3.728666666666667,0.21384283332812687,-0.1668449874620834,0.3923333333333333,1.128,-0.13655485907870205,0.2050857135849042,0.5666666666666667,2.173666666666667,0.12926975650979886,1,-1,-1,1
0.5093830566018571,0.7186666666666666,5.536666666666666,0.12384976362360922,0.4956562618105997,0.5893333333333333,3.686333333333333,0.2100417151137163,-0.041427267225472,0.4353333333333333,1.393333333333333,-0.03390629064763286,0.2129045066384818,0.5529999999999999,2.131333333333333,0.13419810308532978,1,-1,1,-1
0.6074034392274754,0.72,5.646,0.14768212526410887,0.5247006745170251,0.583,3.682333333333333,0.22234971710897677,0.0523891147063919,0.452,1.5426666666666666,0.04287805276508587,0.2265197300376296,0.5429999999999999,2.111,0.14278005929704662,1,-1,1,-1
0.5986036109503488,0.72,5.638333333333334,0.1455425632234689,0.477628205359093,0.5846666666666667,3.645,0.20240205797832778,0.0962388257514663,0.4603333333333333,1.6143333333333334,0.07876700096475969,0.1838239376412984,0.5393333333333333,2.056,0.1158680204690387,1,1,1,-1
0.5537993444137941,0.7246666666666667,5.623,0.13464899747179399,0.5183359215749066,0.5813333333333334,3.665666666666666,0.21965255835755867,0.1151103614332571,0.4639999999999999,1.6443333333333332,0.09421247484338778,0.1526900797683967,0.54,2.026,0.09624370751183949,1,-1,1,1
0.6874492451263139,0.7543333333333334,5.938999999999999,0.16714420593433646,0.5060532940611329,0.6293333333333333,3.897,0.21444761221268022,0.0663660946903594,0.4653333333333333,1.592666666666667,0.05431756054466641,0.1399054288036749,0.588,2.17,0.08818527824154242,1,1,1,1
0.8063892678589228,0.7593333333333334,6.089666666666667,0.19606290181536987,0.7003088071727706,0.639,4.141333333333333,0.2967662759479415,0.0439957657897878,0.4686666666666667,1.5803333333333334,0.036008487212415494,0.2289944294066752,0.6096666666666667,2.332666666666667,0.14433991336625288,1,1,1,1
0.8436244126925461,0.76,6.1306666666666665,0.205116135577991,0.678983164026127,0.6456666666666666,4.155333333333333,0.28772921739034035,0.1022115517160897,0.4639999999999999,1.623,0.08365539926081401,0.2582091072294079,0.6203333333333333,2.398333333333333,0.1627545275421613,1,1,-1,1
0.9097897188067527,0.7556666666666666,6.166,0.2212033560226499,0.6871591057062942,0.649,4.181,0.2911938943156331,0.0946311015169973,0.462,1.6086666666666667,0.07745115348492324,0.3175895940047524,0.6223333333333333,2.4643333333333337,0.20018327346845546,-1,1,-1,1
0.8941032018223316,0.74,6.044,0.2173893865640686,0.7294112572738078,0.629,4.117333333333333,0.30909887215262544,0.0870353694759697,0.496,1.7133333333333334,0.07123440023245993,0.2914426393467382,0.6386666666666667,2.4956666666666667,0.1837023084951691,-1,-1,1,1
0.7236627881705706,0.7486666666666666,5.932,0.17594905071249753,0.62855246424966,0.6283333333333334,4.011666666666667,0.26635845807270325,0.153511192564729,0.512,1.8316666666666668,0.12564176836564522,0.3386682290762168,0.6473333333333333,2.572,0.21346957203902386,1,-1,1,1
0.713879592952642,0.7523333333333333,5.941333333333334,0.17357039598592086,0.6274394538226002,0.6263333333333333,3.9956666666666663,0.265886803345322,0.1759469245331708,0.5203333333333333,1.8793333333333333,0.14400437106579733,0.3539859454820466,0.649,2.590333333333333,0.22312464471793092,1,-1,1,1
0.7295756832532749,0.7533333333333333,5.963666666666667,0.17738669306991997,0.5949666353628182,0.629,3.9773333333333336,0.2521259634056558,0.2217148227295988,0.5203333333333333,1.925,0.1814632661971954,0.341042799082718,0.6506666666666666,2.583,0.21496631250519388,1,1,1,1
0.836354835466536,0.7323333333333334,5.952,0.20334863387290653,0.5301447129121835,0.5926666666666667,3.734333333333333,0.22465670937310545,0.298619457977094,0.52,2.01,0.24440613183831794,0.3312006235444511,0.574,2.319666666666667,0.20876258620403573,-1,-1,-1,-1
0.7821419804015859,0.7243333333333334,5.854666666666666,0.1901674940643969,0.4800629477488072,0.5760000000000001,3.602,0.20343381628907228,0.3814625407627772,0.5083333333333333,2.0586666666666664,0.3122093404784042,0.1784053410092667,0.539,2.050333333333333,0.11245256721779326,-1,-1,-1,-1
0.781143667571718,0.7203333333333333,5.832666666666666,0.18992476748289971,0.3097290689952929,0.5806666666666667,3.4613333333333336,0.13125230100937396,0.3795930675502279,0.5013333333333333,2.036,0.3106792636389721,0.0874337547915016,0.5223333333333333,1.904,0.055111299539427394,-1,1,-1,-1
0.7711971069907344,0.72,5.821666666666667,0.18750639262559543,0.2470670492268278,0.5896666666666667,3.4483333333333333,0.10469833787254318,0.3787245050958541,0.4973333333333333,2.022333333333333,0.3099683856835584,0.0777869411083027,0.5136666666666667,1.8646666666666667,0.0490307138461375,-1,1,-1,-1
0.56706401935649,0.6673333333333333,5.279,0.1378741280192377,0.4135364703236295,0.5546666666666666,3.444666666666667,0.17524223172638648,0.3087726291680017,0.4486666666666666,1.8013333333333332,0.2527160300394336,0.0420301990497709,0.4903333333333333,1.759,0.02649250160944506,-1,-1,-1,-1
0.4082630482935379,0.6553333333333333,5.042,0.09926376893004901,0.3442613979497109,0.5426666666666666,3.314,0.14588588916169837,0.1857368079710757,0.4283333333333333,1.6126666666666667,0.15201693514455836,0.0015124920525413,0.4793333333333333,1.6823333333333332,0.00095335494578015,-1,-1,-1,-1
0.2980273849625101,0.6563333333333334,4.9383333333333335,0.07246142309326803,0.3011555155113394,0.5393333333333333,3.252333333333333,0.12761913016672072,0.1410953862727133,0.4206666666666667,1.5423333333333331,0.11548000861280898,-0.0736432275197973,0.48,1.6093333333333333,-0.046418845680046644,1,-1,-1,1
0.2604317262685258,0.66,4.924333333333333,0.06332053514621716,0.2783149874241952,0.54,3.231666666666667,0.11794011657774282,0.1283273009761989,0.415,1.51,0.10502992488604072,-0.0641340076342016,0.4793333333333333,1.6156666666666666,-0.04042498819616009,1,1,-1,-1
0.0026212598386834,0.6156666666666667,4.363333333333333,0.0006373247150832216,0.1638797335464241,0.517,2.998,0.06944647522605683,0.1321369276521278,0.411,1.5036666666666667,0.10814792706151607,-0.0072551695223002,0.4706666666666667,1.646,-0.004573083035336767,-1,-1,-1,-1
-0.0477717658176066,0.6003333333333333,4.206333333333333,-0.011615074014951878,0.075558630245744,0.5176666666666666,2.9146666666666667,0.03201909369708238,0.0762721183262551,0.4106666666666667,1.4473333333333334,0.062425179971575734,-0.0606890542988514,0.47,1.5910000000000002,-0.038253563034143734,-1,1,-1,-1
-0.0736814102173628,0.5946666666666667,4.141666666666667,-0.01791466190444407,0.1376686257286907,0.5093333333333333,2.9320000000000004,0.05833912833013283,0.022426242757318,0.4196666666666667,1.424,0.018354836222372425,-0.0659038062474504,0.47,1.5863333333333334,-0.041540528775788704,-1,-1,1,1
-0.0702486225361429,0.59,4.112,-0.017080024910969382,0.1048252787356398,0.5076666666666667,2.89,0.04442127141192168,0.0540930181115864,0.4206666666666667,1.459,0.044272618421024035,-0.0582089787034916,0.4686666666666667,1.5893333333333333,-0.03669032021857175,-1,-1,1,-1
-0.211027920653124,0.6063333333333333,4.090999999999999,-0.051308652206112436,-0.0004080370802324,0.4913333333333333,2.697666666666666,-0.00017291178335754773,0.0761372033797567,0.3953333333333333,1.3976666666666666,0.06231475836534746,-0.0921973651288878,0.4573333333333333,1.517,-0.05811390141577185,1,-1,-1,-1
-0.1157589867518629,0.608,4.199,-0.028145268989055852,-0.0345021241225409,0.4876666666666666,2.644,-0.014620788405441346,0.0260761392179749,0.385,1.3133333333333332,0.021342106648762214,-0.1510417238268451,0.4576666666666666,1.459666666666667,-0.09520471475373281,1,-1,-1,1
-0.1524157111606721,0.6106666666666667,4.181333333333333,-0.03705786746363624,-0.0022638785186144,0.4803333333333333,2.636,-0.0009593522033230552,-0.027464782775096,0.3816666666666666,1.2486666666666666,-0.022478646787831798,-0.1617457640359301,0.4583333333333333,1.4513333333333334,-0.1019516921385162,1,-1,-1,1
-0.1863540656617583,0.616,4.185,-0.045309530192220324,-0.0629368702861543,0.482,2.5843333333333334,-0.026670435132815345,-0.1142550385297114,0.39,1.1896666666666669,-0.09351243284430158,-0.1355786194554806,0.4543333333333333,1.4633333333333334,-0.08545800104056936,1,1,1,-1
0.1424992878938704,0.6246666666666667,4.571333333333333,0.034646820096301066,-0.1063107300083192,0.4603333333333333,2.419666666666666,-0.045050753488657065,-0.1140931088772965,0.3929999999999999,1.1986666666666668,-0.09337990095825252,-0.1907182149429285,0.4703333333333333,1.463,-0.12021362569191932,1,-1,1,1
0.1761965266211698,0.623,4.594333333333333,0.04283985870851067,-0.1718408076818134,0.4553333333333333,2.3273333333333333,-0.07282009883253833,-0.0581746923097927,0.3893333333333333,1.2426666666666668,-0.04761327883533766,-0.1682954422322884,0.4796666666666667,1.5186666666666668,-0.1060800894357285,-1,-1,-1,1
0.1364441629344064,0.6283333333333334,4.593,0.03317459642254195,-0.1677283762232235,0.4503333333333333,2.304333333333333,-0.07107739481888484,-0.0624461000430838,0.3876666666666666,1.233,-0.051109227319974034,-0.1285445163505527,0.481,1.5633333333333332,-0.08102426072904635,1,-1,-1,1
0.0969722799413164,0.632,4.5793333333333335,0.023577529313390026,-0.1907876926633176,0.45,2.279333333333333,-0.08084912322746902,-0.0550219531361155,0.3836666666666666,1.227,-0.045032908516024164,-0.0732041009330313,0.4753333333333333,1.598666666666667,-0.04614205513254359,1,-1,-1,-1
0.108943573977517,0.609,4.436333333333334,0.026488191372986223,-0.3047869348223808,0.4426666666666666,2.1296666666666666,-0.1291579981265482,-0.0974274594024546,0.375,1.158,-0.07973984230195479,-0.042262310807819,0.4503333333333333,1.5446666666666669,-0.026638806439369337,-1,-1,-1,-1
0.0236667602271447,0.604,4.312333333333333,0.005754260221025619,-0.32564462937846,0.442,2.103333333333333,-0.1379967565069497,-0.0980997745729135,0.37,1.1396666666666666,-0.08029010098670761,-0.1187655256611692,0.4433333333333333,1.4423333333333332,-0.0748603611417411,-1,-1,-1,-1
0.0473802708797013,0.5996666666666667,4.304666666666666,0.011519887190633713,-0.3001415841526968,0.4396666666666667,2.115666666666667,-0.12718946166863918,-0.1157955380505222,0.3686666666666667,1.1173333333333335,-0.09477326002391903,-0.1457776991919577,0.4386666666666666,1.3986666666666667,-0.0918866914213481,-1,-1,-1,-1
-0.0720125718144331,0.6066666666666667,4.2363333333333335,-0.017508905884391773,-0.2772518265619759,0.4363333333333333,2.121,-0.1174895863451042,-0.1596471285159511,0.37,1.0783333333333334,-0.13066374644170511,-0.1866437613155567,0.4406666666666667,1.3653333333333333,-0.11764541350827169,1,-1,1,1
-0.0314154711148306,0.593,4.180666666666666,-0.0076382569488117275,-0.2848826889413769,0.4313333333333333,2.086333333333333,-0.12072327780723,-0.1490319401473407,0.3646666666666667,1.0713333333333332,-0.1219757086779162,-0.2224769055092239,0.4646666666666667,1.4143333333333332,-0.14023178358703484,-1,-1,-1,1
-0.1973048181654135,0.5996666666666667,4.060333333333333,-0.04797206105480143,-0.4696450615280396,0.4456666666666667,1.9793333333333332,-0.19901908200996468,-0.1332280225463789,0.359,1.0676666666666668,-0.10904093746471928,-0.1534196049891742,0.471,1.505,-0.09670354230973544,1,1,-1,1
-0.1648845750055239,0.5993333333333333,4.0873333333333335,-0.04008950705161509,-0.4153552174418551,0.4493333333333333,2.052,-0.17601295287631155,-0.1652614031312629,0.3596666666666667,1.037,-0.13525876898679215,-0.1043776592284102,0.47,1.5493333333333337,-0.06579139208511167,-1,1,1,-1
-0.1224021941805597,0.5963333333333334,4.110666666666666,-0.02976047714936533,-0.3754441590271051,0.4476666666666666,2.084,-0.1591000480926308,-0.1531684220147067,0.3566666666666666,1.0396666666666667,-0.12536122661928162,-0.1142259600529358,0.4706666666666667,1.5426666666666666,-0.07199897928057286,-1,-1,-1,1
-0.1988044765894612,0.5920000000000001,4.004666666666667,-0.04833668319707193,-0.3270870658217042,0.4193333333333333,1.9773333333333332,-0.13860801040975484,-0.2221938089104393,0.3683333333333333,1.01,-0.18185529409938325,-0.0866738121564436,0.4936666666666667,1.6516666666666666,-0.05463229201775186,-1,-1,1,1
-0.2432410342291402,0.597,3.994333333333333,-0.059140845386201686,-0.4237108340872402,0.4113333333333333,1.836,-0.17955376974124612,-0.2291363406392097,0.38,1.0416666666666667,-0.1875374332891333,-0.03256755388235,0.5003333333333333,1.7286666666666666,-0.020528001131332945,1,-1,1,1
-0.2694864239506773,0.599,3.981333333333333,-0.06552206531704542,-0.4183898962456778,0.409,1.828,-0.17729894316814354,-0.2200274597713836,0.3863333333333333,1.0716666666666663,-0.1800822381274965,0.020467204861112,0.5016666666666666,1.786,0.01290090149422709,1,-1,1,1
-0.2742312095302108,0.6,3.984666666666667,-0.06667569727408408,-0.4564014260841003,0.41,1.796,-0.19340689445719497,-0.0864129284841963,0.374,1.1643333333333332,-0.07072496124235697,0.0691407738410214,0.4976666666666666,1.821,0.043580856233692296,1,1,-1,-1
-0.1437319837098369,0.5783333333333334,3.968333333333333,-0.03494653380575527,-0.5485223684520033,0.3993333333333333,1.649,-0.2324445143233592,-0.1404355024371681,0.3546666666666667,1.0476666666666667,-0.11493992439726329,0.1319039288635408,0.4823333333333333,1.8326666666666669,0.08314176774588768,-1,-1,-1,-1
-0.278973522426063,0.5783333333333334,3.828333333333333,-0.06782872803073832,-0.5549816669417693,0.3986666666666666,1.6363333333333332,-0.23518173815720297,-0.2256637917742109,0.3496666666666667,0.9443333333333334,-0.184695313617953,0.096555663485194,0.474,1.7660000000000002,0.06086102678822504,1,-1,-1,-1
-0.2847419727464988,0.5803333333333334,3.835333333333333,-0.06923125055166095,-0.5089275534643047,0.3906666666666667,1.6376666666666668,-0.21566562239683207,-0.2802909008417094,0.3526666666666667,0.8993333333333333,-0.22940506063558147,0.0613245934250239,0.473,1.7266666666666666,0.03865415645753087,1,-1,1,-1
-0.2794966714698312,0.579,3.832666666666667,-0.06795592481235654,-0.5505713379038477,0.391,1.598666666666667,-0.2333127956123091,-0.2324805022649901,0.35,0.9386666666666666,-0.1902744739787652,0.0269102650327173,0.4783333333333333,1.711666666666667,0.01696209525074191,-1,1,-1,1
-0.2823984902651517,0.6103333333333333,4.044,-0.06866146373286267,-0.6052605909642004,0.4173333333333333,1.6843333333333337,-0.25648818024100967,-0.2622846610172383,0.3746666666666667,0.989,-0.21466779115467036,-0.0168276990506042,0.4543333333333333,1.5803333333333334,-0.010606845893198758,1,1,1,-1
0.0021803404457267,0.603,4.274,0.0005301209871872721,-0.5716992569860262,0.4273333333333333,1.7713333333333334,-0.2422660656559353,-0.1853345415768073,0.382,1.0896666666666666,-0.15168769881797164,-0.085282590439615,0.4486666666666666,1.491,-0.05375537626656706,-1,1,1,-1
-0.0122179526300856,0.603,4.257666666666667,-0.002970633839482598,-0.5185857333078836,0.43,1.838,-0.21975841979600466,-0.1469839734225786,0.3836666666666666,1.133,-0.12029954320389312,-0.0995141164540946,0.444,1.459666666666667,-0.06272580073200901,1,1,1,-1
-0.0719184535693928,0.608,4.232333333333333,-0.017486022275975992,-0.4990313927019845,0.4293333333333333,1.8533333333333333,-0.21147197704275988,-0.1657973613537677,0.389,1.1316666666666666,-0.13569742585422037,-0.0810948491383753,0.44,1.4636666666666664,-0.051115756524779586,1,-1,1,-1
0.0532789492149579,0.638,4.551,0.012954072933651556,-0.3865979375192307,0.4616666666666666,2.1323333333333334,-0.1638266276700311,-0.124150474707426,0.3883333333333333,1.1656666666666666,-0.10161138692931533,-0.0053035717244984,0.5233333333333333,1.8243333333333327,-0.003342950678884473,1,1,-1,1
0.0838185489019398,0.652,4.676,0.020379373310983676,-0.2968206829641593,0.471,2.2706666666666666,-0.12578218038298453,-0.124097959314231,0.3866666666666666,1.1589999999999998,-0.10156840552348294,0.208604943097824,0.5546666666666666,2.146,0.13148799947897039,1,1,-1,1
0.1826322293912641,0.6509999999999999,4.766,0.04440461485125568,-0.2683260869480994,0.4743333333333333,2.316333333333333,-0.11370717139021466,-0.1392204103579595,0.3896666666666666,1.153333333333333,-0.11394542806765864,0.2744769468221146,0.5693333333333332,2.2623333333333333,0.17300848246827594,-1,1,1,1
0.1919331318503703,0.6503333333333333,4.768333333333333,0.04666600646237655,-0.2875716740033751,0.48,2.3266666666666667,-0.12186277523287349,-0.1279118246410246,0.3896666666666666,1.164,-0.10468987683747015,0.3534709616425977,0.57,2.3426666666666667,0.22280003977900875,-1,1,1,1
0.2105393529899233,0.6613333333333334,4.862,0.05118986343051945,-0.230589388842938,0.477,2.366,-0.09771568413696692,-0.14657414865424,0.3906666666666667,1.148,-0.11996412069981485,0.3277401806791293,0.5783333333333334,2.345,0.20658139767170516,1,-1,1,1
0.2550087182505161,0.6626666666666666,4.914333333333333,0.06200200235943779,-0.2013895918748507,0.4716666666666666,2.365333333333333,-0.08534183574908362,-0.1599254861229766,0.3963333333333333,1.1529999999999998,-0.1308915691913067,0.353250571870539,0.58,2.3756666666666666,0.22266112355869638,1,-1,1,1
0.2986400211036706,0.6596666666666667,4.94,0.07261037748090741,-0.1815997702356728,0.469,2.372333333333333,-0.07695560440459631,-0.1790708258041162,0.4003333333333333,1.148,-0.1465611389035286,0.4184600082485019,0.5713333333333334,2.412,0.26376397667981677,-1,-1,1,-1
0.3095187238615464,0.6586666666666666,4.944999999999999,0.07525539039924545,-0.1853438080948604,0.467,2.3583333333333334,-0.07854219614969354,-0.1049111467355718,0.3966666666666666,1.2103333333333337,-0.08586489217434083,0.4134523589730128,0.5703333333333334,2.4040000000000004,0.2606075520258832,-1,-1,-1,-1
0.209878320424405,0.647,4.797,0.05102914209138991,-0.6180549227812067,0.3476666666666667,1.2896666666666663,-0.2619099686973106,-0.0117373907862701,0.392,1.2976666666666667,-0.00960650822749479,0.2706392548061269,0.5116666666666666,2.0696666666666665,0.17058950601304396,-1,-1,-1,-1
0.1675801014332254,0.6463333333333334,4.759,0.04074488870710066,-0.8793905631405584,0.308,0.814,-0.37265483434453345,-0.0093911362948866,0.3893333333333333,1.2936666666666667,-0.007686208095574695,0.2037537567227476,0.483,1.905333333333333,0.1284301966192399,-1,-1,-1,-1
0.3114174992976783,0.633,4.810999999999999,0.07571705257251844,-1.052460685083448,0.2986666666666667,0.5906666666666667,-0.4459958733844384,-0.0025118869049884,0.3863333333333333,1.2913333333333334,-0.0020558625557167503,0.0490981083965085,0.479,1.7376666666666667,0.030947550692656058,-1,-1,-1,-1
0.3683863474240496,0.6226666666666667,4.795,0.08956827570001862,-1.0359565616716366,0.2906666666666667,0.5633333333333332,-0.4390020055470743,-0.0153200515726039,0.3863333333333333,1.2786666666666666,-0.01253874938287133,0.0119475503010051,0.4776666666666667,1.696,0.0075307874512678214,-1,-1,1,-1
0.1643609959265903,0.643,4.718999999999999,0.03996220571262517,-1.0188777545994077,0.3543333333333333,0.9236666666666667,-0.43176460695869934,-0.1203178011996954,0.3606666666666667,1.0833333333333333,-0.09847452199436026,0.0552234931273418,0.528,1.91,0.034808507064713876,1,1,-1,1
0.2264990148253378,0.6513333333333334,4.830666666666667,0.05507024445264239,-0.7799617294954602,0.3686666666666667,1.237,-0.33052038682583534,-0.2433959281135242,0.3603333333333333,0.9566666666666668,-0.19920824215007052,0.2042751155962758,0.546,2.118333333333333,0.12875881987366916,1,1,-1,1
0.2641951513740617,0.6503333333333333,4.857,0.06423556226322645,-0.8326224703507803,0.382,1.2553333333333332,-0.352836159228277,-0.2288385801278988,0.359,0.9656666666666668,-0.18729373016517517,0.2688831105917106,0.5516666666666666,2.201,0.16948257208271097,-1,1,-1,1
0.2777377266530854,0.65,4.869666666666666,0.06752826060767292,-0.8272347692184845,0.389,1.2996666666666667,-0.35055304071744914,-0.2179146350280486,0.354,0.9603333333333332,-0.17835298938306135,0.330100041403462,0.55,2.257,0.20806886657384902,-1,1,-1,-1
0.0741432195416083,0.62,4.462000000000001,0.018026944743273727,-0.6615865324389822,0.4096666666666667,1.5823333333333334,-0.2803571359353065,-0.2342681361681774,0.3696666666666667,0.9983333333333332,-0.19173756915139978,0.2481020574042343,0.5026666666666667,2.0123333333333333,0.15638384551319737,-1,1,1,-1
0.1181093735395579,0.603,4.389666666666667,0.028716734498768725,-0.6162585997168109,0.4156666666666667,1.6626666666666663,-0.2611487500738118,-0.1728812885766864,0.372,1.0686666666666669,-0.1414952906769156,0.1710199973620791,0.484,1.8713333333333333,0.10779743274584531,-1,1,1,-1
0.0501960042473728,0.5983333333333334,4.290333333333334,0.012204495576196479,-0.6245525774962895,0.4213333333333333,1.6863333333333332,-0.26466344655228063,-0.1910604575965764,0.3779999999999999,1.0710000000000002,-0.15637409465802496,0.0735823835292861,0.4803333333333333,1.7616666666666667,0.046380494457521286,-1,1,1,-1
-0.0848382241579246,0.6076666666666667,4.219666666666667,-0.020627293884292554,-0.5112353096391629,0.4136666666666667,1.7566666666666668,-0.21664356840978224,-0.1977736761398176,0.3806666666666667,1.0726666666666669,-0.1618685516751719,0.0092432005466316,0.483,1.706,0.005826180006144792,1,-1,1,1
-0.1662906549704157,0.624,4.254666666666667,-0.04043137682727953,-0.548988824383116,0.4316666666666666,1.818,-0.2326421819639091,-0.0840828717633974,0.4006666666666667,1.2533333333333334,-0.06881791823199153,-0.187466525729729,0.4156666666666667,1.273,-0.11816401889343396,1,1,1,-1
-0.0721514063786168,0.6256666666666667,4.361,-0.01754266167531196,-0.4823239057331552,0.434,1.8976666666666664,-0.20439193087254942,-0.0144593776380044,0.4083333333333334,1.348666666666667,-0.011834327813846635,-0.3782703361335429,0.3923333333333333,1.0003333333333333,-0.2384315971703168,1,1,1,-1
0.0062319611838166,0.62,4.401,0.00151521906652358,-0.5173599503306485,0.4403333333333333,1.8983333333333328,-0.21923897602270268,0.0825957961088152,0.4006666666666667,1.4206666666666663,0.06760081600111396,-0.4507028994400834,0.3843333333333333,0.9003333333333334,-0.28408733621886206,-1,1,-1,-1
0.008899940368745,0.6176666666666667,4.3886666666666665,0.0021639029737002585,-0.5045259304434346,0.4416666666666666,1.9193333333333331,-0.21380036915618836,0.0641331629082666,0.3996666666666666,1.399333333333333,0.052490009777488994,-0.4318623086283163,0.3753333333333333,0.888,-0.27221172311951475,-1,1,-1,-1
-0.3340734957915487,0.5486666666666666,3.565,-0.08122555893930233,-0.3833662822806243,0.4253333333333333,1.956,-0.16245716568342453,-0.1777032174827892,0.34,0.9606666666666668,-0.14544181512620438,-0.4966087412899079,0.4029999999999999,0.9236666666666667,-0.3130227354457195,-1,-1,-1,1
-0.4318566575071201,0.5226666666666666,3.2873333333333337,-0.10500024344811275,-0.340842609828959,0.4116666666666666,1.9263333333333328,-0.14443712683219606,-0.3120915183309242,0.317,0.7506666666666667,-0.2554323863941231,-0.4556053032754401,0.419,1.023,-0.28717742250050304,-1,-1,-1,1
-0.5473128048632083,0.5203333333333333,3.1536666666666666,-0.1330718810371907,-0.4253536928756927,0.4106666666666667,1.8353333333333333,-0.1802499555946351,-0.3905696818821162,0.3073333333333333,0.6393333333333333,-0.31966311173685336,-0.3903516126033348,0.421,1.094666666666667,-0.2460466749847498,-1,-1,-1,1
-0.5398136307974459,0.5176666666666666,3.14,-0.1312485558924305,-0.5046845985122077,0.4193333333333333,1.8023333333333331,-0.21386760711092967,-0.4274419642070827,0.303,0.5873333333333334,-0.3498413591830955,-0.4266668972840113,0.429,1.0856666666666668,-0.26893694815978303,-1,1,-1,1
-0.6419868363216166,0.5493333333333333,3.2516666666666665,-0.15609062158117146,-0.5119465790307138,0.437,1.8853333333333333,-0.21694497939642757,-0.4583712621326663,0.3339999999999999,0.657,-0.37515555042058224,-0.3375978555791219,0.4373333333333333,1.1996666666666669,-0.21279489354033498,1,1,1,1
-0.5667024277371304,0.5579999999999999,3.383,-0.1377862117919397,-0.4464104277442868,0.442,1.975,-0.18917306026870526,-0.3655378447222973,0.345,0.785,-0.2991757177321824,-0.2928537973375602,0.4386666666666666,1.247,-0.18459179049116828,1,1,1,1
-0.5165338803872106,0.5593333333333333,3.4406666666666665,-0.12558839199778055,-0.4188908102207231,0.442,2.001333333333333,-0.17751121291746258,-0.336307138619657,0.35,0.8303333333333334,-0.27525174486770476,-0.292099400563631,0.4386666666666666,1.247,-0.18411627864018196,1,1,1,1
-0.4556121491867091,0.5546666666666666,3.4676666666666667,-0.11077607755006899,-0.4256313313765476,0.4433333333333333,2.001333333333333,-0.18036760903996463,-0.3075936990671856,0.3496666666666667,0.8576666666666667,-0.25175113060655635,-0.2974160057481878,0.4393333333333333,1.2436666666666667,-0.18746744457784179,-1,1,-1,1
-0.4169086628717147,0.581,3.6873333333333336,-0.10136583594623748,0.2229854919801992,0.5856666666666667,3.425,0.09449341971370868,-0.3171956358305875,0.351,0.8510000000000001,-0.2596098690772397,-0.3389635317713801,0.3986666666666666,1.0576666666666668,-0.21365570742033915,1,1,1,-1
-0.3448229356193519,0.589,3.812,-0.08383914328315736,0.6723771737870474,0.6173333333333333,4.044333333333333,0.284929830745305,-0.3060999918884864,0.35,0.8576666666666667,-0.2505286007817483,-0.4588111488596265,0.3856666666666667,0.891,-0.2891981331137961,1,1,-1,-1
-0.3135714442568345,0.5903333333333333,3.852333333333333,-0.07624075584570811,0.8576419797960098,0.6216666666666666,4.253,0.36343854858573843,-0.3349827120000785,0.353,0.8386666666666667,-0.2741677633040529,-0.4690404162433317,0.379,0.8573333333333333,-0.29564585139144084,1,1,1,-1
-0.3106179977097403,0.5903333333333333,3.854333333333333,-0.07552266431912151,0.9228578670084562,0.6243333333333333,4.332,0.39107475104735334,-0.3323621496856391,0.355,0.8476666666666667,-0.27202295498227724,-0.5115713177953228,0.3779999999999999,0.811,-0.32245395611830663,1,1,1,-1
-0.1652105423454806,0.5943333333333333,4.036333333333333,-0.040168761705807896,0.5457746686794556,0.5506666666666667,3.558666666666667,0.23128013566558683,-0.3375998014098137,0.3576666666666666,0.8536666666666667,-0.27630972921491953,-0.4901593165089037,0.426,1.0033333333333334,-0.3089575299445888,1,-1,1,1
-0.1208425106998332,0.5906666666666667,4.057333333333333,-0.029381260707216163,0.3521101624313947,0.5313333333333333,3.261,0.14921191988152502,-0.3372159429703195,0.3593333333333333,0.8603333333333333,-0.2759955589428086,-0.3283643198060764,0.4416666666666666,1.221,-0.2069748054403808,-1,-1,1,1
-0.1349439406169246,0.5916666666666667,4.051333333333333,-0.03280983717702938,0.2079826383400962,0.528,3.099333333333333,0.08813573727738461,-0.3350655190258432,0.359,0.8616666666666667,-0.274235537001699,-0.2989911680599113,0.4506666666666667,1.282333333333333,-0.18846030188096943,1,-1,-1,1
-0.1646789626169411,0.594,4.036666666666666,-0.0400395151145178,0.1610944861875736,0.5326666666666666,3.077,0.068266185219971,-0.3275434732182287,0.3596666666666667,0.871,-0.26807909250272494,-0.2402746979930028,0.4496666666666666,1.337,-0.1514500993856999,1,1,1,-1
0.0623868405794718,0.6456666666666666,4.617,0.015168536445904246,0.1639256000350744,0.5506666666666667,3.170333333333333,0.06946591183300528,-0.3404574735541573,0.36,0.856,-0.2786486008999478,-0.1834309461152139,0.4343333333333333,1.336,-0.11562030980212126,1,1,1,-1
0.1805477126196217,0.6593333333333333,4.827,0.04389779212503542,0.2352734362950985,0.5556666666666668,3.266,0.09970061893216532,-0.320428622471994,0.3573333333333333,0.866,-0.26225591821504146,-0.2271346162368466,0.4286666666666667,1.271,-0.14316763475447172,1,1,-1,-1
0.3162880567312651,0.6579999999999999,4.952666666666667,0.07690126429500692,0.3781572284553109,0.5436666666666666,3.3430000000000004,0.16024975162677216,-0.3293482929945992,0.3586666666666667,0.8613333333333333,-0.26955625351291557,-0.2527584910519573,0.427,1.2393333333333334,-0.1593188917108253,-1,-1,1,-1
0.3615546659407833,0.6536666666666666,4.971,0.08790724256220923,0.3693653939820742,0.5403333333333333,3.3183333333333334,0.1565240809674147,-0.2926892715686545,0.3516666666666666,0.8756666666666667,-0.2395525501896698,-0.3399015044177864,0.435,1.1813333333333331,-0.21424693093120353,-1,-1,-1,1
0.3121993833102738,0.6586666666666666,4.935333333333333,0.07590715734511734,0.2402354016282366,0.5823333333333334,3.4036666666666666,0.10180332556417672,-0.0966218766149771,0.418,1.2856666666666667,-0.07908051027350402,-0.2092894607043876,0.481,1.465,-0.13191946504905022,1,1,1,1
0.225159301583063,0.6686666666666666,4.917,0.05474451086918549,0.4553686427859791,0.5866666666666667,3.641333333333333,0.1929692371692879,0.0654269628443571,0.4443333333333333,1.534333333333333,0.053548924825740134,-0.1353016235792812,0.5036666666666667,1.6173333333333333,-0.08528340482494515,1,1,1,1
0.3674056978866673,0.6626666666666666,5.019333333333334,0.0893298437148391,0.4230819910280599,0.5923333333333334,3.641333333333333,0.1792872881392482,0.1498149142009319,0.4516666666666666,1.6436666666666668,0.1226165365096467,-0.0854709545867369,0.512,1.6969999999999998,-0.05387410607474331,-1,1,1,1
0.4156772884163704,0.6566666666666667,5.026666666666667,0.10106644350816953,0.469647879444417,0.5906666666666667,3.679666666666667,0.1990202761439534,0.1442991199997259,0.4596666666666666,1.6649999999999998,0.11810211560129318,-0.0791195071137929,0.52,1.731666666666667,-0.049870657692307155,-1,-1,1,1
0.3998582905008563,0.6509999999999999,4.967333333333333,0.09722026306065197,0.6314592463893427,0.6173333333333333,3.9836666666666662,0.2675902502503116,0.1808621592237134,0.4553333333333333,1.686,0.14802726195820923,-0.0412424401377204,0.5233333333333333,1.7796666666666667,-0.025995960914488102,-1,1,-1,1
0.3518445771534209,0.6506666666666666,4.917333333333334,0.08554636269882764,0.6412235529314887,0.6296666666666667,4.060666666666666,0.2717280204169117,0.1992751124386773,0.4503333333333333,1.688,0.16309740742520168,0.0115358439797488,0.5193333333333333,1.8186666666666669,0.007271280462838255,-1,1,-1,-1
0.3069027478524049,0.6546666666666667,4.898,0.07461935037754044,0.7215774282391845,0.63,4.141,0.30577917055069415,0.1990424626712985,0.4493333333333333,1.6836666666666666,0.16290699441560302,0.0096621318546068,0.519,1.8146666666666669,0.0060902410527659935,1,1,-1,-1
0.2804407078218407,0.6596666666666667,4.906333333333333,0.06818545478500315,0.7467278299126057,0.6293333333333333,4.162333333333334,0.3164370274372129,0.1830275055396779,0.4496666666666666,1.6686666666666663,0.14979949716605637,0.0323145529946136,0.5136666666666667,1.8186666666666669,0.0203685294519909,1,-1,1,-1
0.3557028284263666,0.7040000000000001,5.275666666666667,0.08648444554622847,0.7690247616420978,0.6146666666666667,4.093666666666667,0.3258856839822311,0.038590533947594,0.432,1.461,0.03158455645053853,0.2156590435765992,0.609,2.3263333333333334,0.13593434454780626,1,-1,-1,1
0.4602774352697869,0.7186666666666666,5.476333333333333,0.11191038025436431,0.738674491983978,0.6103333333333333,4.035666666666667,0.3130243056756837,-0.014204037929804,0.4283333333333333,1.3943333333333332,-0.011625344143429646,0.4158198020555801,0.6513333333333334,2.670333333333333,0.2620998002448582,1,-1,-1,1
0.558327209711476,0.7196666666666667,5.579,0.1357498881268119,0.6554955515373608,0.6163333333333333,3.983333333333333,0.27777599215911764,0.0116578373301579,0.4206666666666667,1.3943333333333332,0.009541397425223346,0.5006047289069766,0.6693333333333333,2.816333333333333,0.3155414888841973,1,1,-1,1
0.5806455944265538,0.7176666666666667,5.585666666666667,0.14117630864786912,0.629367809505065,0.6203333333333333,3.9776666666666665,0.2667039727550549,-0.005920556711694,0.4196666666666667,1.373,-0.004845700189923717,0.5406518731632999,0.6796666666666666,2.8913333333333333,0.34078403014382774,-1,1,-1,1
0.6306641543582927,0.7013333333333334,5.529333333333333,0.15333766098193613,0.611022518918745,0.6043333333333333,3.878,0.2589298829353593,-0.012767757665824,0.476,1.5536666666666668,-0.010449815576292548,0.5930133551326695,0.6286666666666667,2.7706666666666666,0.3737885525279304,-1,-1,1,-1
0.5372517525390901,0.6993333333333334,5.424,0.1306256690244485,0.3785431792897014,0.6176666666666667,3.719,0.16041330403486403,0.1677462528863909,0.4936666666666667,1.793,0.13729250289336434,0.4338563141351352,0.612,2.554666666666667,0.27346858592989753,-1,1,1,-1
0.5240357574782966,0.7,5.415,0.12741237434745376,0.4587838296063231,0.617,3.795333333333333,0.19441647339416368,0.194404804100335,0.5033333333333334,1.8513333333333333,0.1591112866616798,0.3216449598411603,0.61,2.4353333333333333,0.20273945422364775,1,-1,1,-1
0.5034411020592797,0.7020000000000001,5.406666666666666,0.12240505584225944,0.5241229899200635,0.61,3.8216666666666663,0.22210491466645874,0.231820377139593,0.5073333333333333,1.901333333333333,0.18973419227870275,0.3006340943462193,0.6123333333333334,2.421666666666667,0.18949587221535383,1,-1,1,1
0.2878997498712703,0.6353333333333333,4.771,0.06999902235994995,0.3668955469932018,0.5436666666666666,3.336,0.15547744656050505,0.2703187091363972,0.452,1.773,0.2212432857226002,0.3711860189216764,0.5716666666666667,2.371666666666667,0.23396620587119532,-1,-1,-1,-1
0.0897653369828246,0.621,4.481333333333334,0.02182525630334427,0.2284632181078043,0.5216666666666666,3.0836666666666663,0.09681468765565399,0.1633205596409475,0.428,1.5893333333333333,0.13367027889580838,0.3153070945176335,0.547,2.2336666666666667,0.19874456695021012,-1,-1,-1,-1
0.0066671233664452,0.6153333333333333,4.36,0.001621023004754315,0.1392688626086275,0.5153333333333333,2.961,0.05901725251567693,0.1049390978247979,0.4173333333333333,1.496,0.08588776884033138,0.2890963112205233,0.5353333333333333,2.167333333333333,0.18222336946881745,-1,-1,-1,-1
-0.085362041726321,0.6223333333333333,4.316,-0.02075465320884601,0.0552965930248636,0.518,2.8906666666666667,0.02343275397441803,0.0800703167844287,0.4113333333333333,1.4506666666666663,0.06553382868256388,0.2754395463888233,0.53,2.134333333333333,0.17361522883509858,1,1,-1,-1
-0.1271365248556284,0.585,4.018666666666666,-0.0309115671344442,0.0626692483845601,0.53,2.969666666666667,0.02655702637044543,0.045851136544599,0.4253333333333333,1.466,0.03752702184636466,-0.0280635809335616,0.4516666666666666,1.5593333333333337,-0.01768905405774482,-1,1,1,-1
-0.3941104657378007,0.5893333333333333,3.7846666666666655,-0.09582275537163833,0.137085142155974,0.5293333333333333,3.042,0.05809186848536378,0.069923324108573,0.4316666666666666,1.512,0.05722898730853706,-0.2230977321956471,0.4216666666666666,1.2596666666666667,-0.14062310345610748,1,-1,1,-1
-0.3739275673912035,0.5866666666666667,3.7873333333333337,-0.09091555016120047,0.1259496621577267,0.5296666666666667,3.0336666666666665,0.053373043166981965,0.1377910161634021,0.4296666666666667,1.5736666666666668,0.11277553542794083,-0.2967159597440769,0.4096666666666667,1.1443333333333332,-0.18702619113841287,-1,1,-1,-1
-0.3382087526174131,0.5826666666666667,3.794333333333333,-0.08223099202893595,0.1292006675614785,0.5303333333333333,3.0403333333333333,0.054750705073952716,0.1450417251555482,0.4273333333333333,1.5730000000000002,0.11870990336853118,-0.3648822629862334,0.407,1.0666666666666669,-0.22999281844879663,-1,1,-1,-1
-0.3207231839109083,0.5596666666666666,3.656333333333333,-0.07797960690126442,0.0857530275948588,0.4733333333333334,2.689,0.03633912124185092,-0.0104102444095885,0.3843333333333333,1.276333333333333,-0.00852030066920209,-0.3235071885161631,0.45,1.2623333333333333,-0.20391325537817584,-1,-1,-1,1
-0.4112612970930875,0.5553333333333333,3.532,-0.09999275353269008,-0.111162516682064,0.4589999999999999,2.4113333333333333,-0.04710677027455746,-0.0844800482068637,0.37,1.153333333333333,-0.06914298867067789,-0.2318599568360628,0.4683333333333334,1.4173333333333331,-0.1461461144252834,-1,-1,-1,1
-0.4426766579107739,0.5573333333333333,3.5113333333333334,-0.10763098366420769,-0.2493976130712485,0.466,2.309333333333333,-0.1056859489747937,-0.1097465291817341,0.3593333333333333,1.0913333333333337,-0.08982242772018621,-0.1389883372061777,0.472,1.5216666666666667,-0.08760721648661395,1,1,-1,1
-0.462454715257687,0.5576666666666666,3.494,-0.1124397571316455,-0.2342856279832621,0.4656666666666667,2.322666666666666,-0.09928202046381593,-0.1825516443280874,0.3596666666666667,1.0196666666666667,-0.1494100269057974,-0.0971578552836163,0.4703333333333333,1.5576666666666668,-0.06124060070292398,1,-1,1,-1
-0.4379778191071044,0.5806666666666667,3.6766666666666663,-0.10648852305897644,-0.1794307839165871,0.4503333333333333,2.2903333333333333,-0.07603646418259094,-0.176290627509416,0.3543333333333333,1.0066666666666666,-0.14428567595963934,-0.0854956259371049,0.4826666666666666,1.6106666666666667,-0.05388965693588858,1,-1,-1,1
-0.3028674492970888,0.5816666666666667,3.818,-0.0736382208214052,-0.28424693916357,0.4503333333333333,2.185,-0.12045386938045873,-0.1744663039056888,0.3496666666666667,0.9926666666666668,-0.14279255197425422,-0.0815810765365652,0.4906666666666667,1.6423333333333332,-0.051422235685486116,1,1,-1,1
-0.2233219100030634,0.5760000000000001,3.8586666666666662,-0.05429777336993485,-0.2580439577526934,0.4483333333333333,2.201,-0.10934996617034164,-0.2556360781657778,0.355,0.9296666666666666,-0.20922623544380078,-0.070164717996805,0.494,1.666,-0.04422626936064314,-1,-1,1,1
-0.2278106661397121,0.5723333333333334,3.83,-0.055389155148898285,-0.2758061411186499,0.4483333333333333,2.184333333333333,-0.11687695563017708,-0.2571993122529319,0.36,0.9453333333333334,-0.21050566980814966,-0.1017012701950625,0.5,1.6563333333333332,-0.06410440885932436,-1,1,1,1
-0.3885118357513111,0.5603333333333333,3.590333333333333,-0.09446152242237525,-0.2247914537014512,0.4406666666666667,2.197,-0.09525872286145029,-0.2237221991703964,0.3513333333333333,0.9516666666666668,-0.18310621041242583,0.0452642728869814,0.461,1.6686666666666663,0.028531005073011935,-1,-1,-1,-1
-0.4360534331983641,0.5589999999999999,3.535333333333333,-0.10602063403748435,-0.208023321171419,0.4366666666666666,2.193,-0.0881529772324202,-0.2491182614117659,0.345,0.9056666666666668,-0.20389170569925472,-0.0947551180405394,0.4479999999999999,1.4836666666666667,-0.059726105846406405,-1,-1,-1,-1
-0.4612766226955367,0.5589999999999999,3.511,-0.11215331948230081,-0.188229264382826,0.4313333333333333,2.184,-0.07976495118035941,-0.2375358821333841,0.3406666666666667,0.903,-0.19441206717840948,-0.0817096172528135,0.4383333333333333,1.463,-0.05150325755093232,1,-1,-1,-1
-0.4574312273804728,0.5589999999999999,3.515,-0.11121836239129132,-0.2901547909911857,0.4363333333333333,2.1096666666666666,-0.12295740948701804,-0.2421309118486164,0.3403333333333333,0.8973333333333334,-0.19817288519740206,-0.1668019914725387,0.4396666666666667,1.3826666666666665,-0.10513873660964639,1,1,-1,1
-0.4696539127844676,0.5773333333333334,3.631333333333333,-0.11419014694225192,-0.330481379163368,0.435,2.061,-0.14004640118749279,-0.238184673730553,0.3303333333333333,0.8673333333333333,-0.19494307291295682,-0.192976029607611,0.4246666666666667,1.3030000000000002,-0.12163677285729672,1,-1,-1,-1
-0.3864592974249943,0.5813333333333334,3.74,-0.09396247483284888,-0.4143987730531946,0.4423333333333333,2.0156666666666667,-0.1756076453370276,-0.2960529541678464,0.3293333333333333,0.8053333333333333,-0.24230556788774432,-0.1883482511880301,0.4133333333333333,1.2666666666666666,-0.11871978864116868,1,1,-1,-1
-0.3276140133732119,0.5770000000000001,3.77,-0.07965502108910608,-0.4178528867251003,0.4463333333333333,2.035333333333333,-0.17707137739439044,-0.3375024139906909,0.3329999999999999,0.7766666666666667,-0.27623002214372344,-0.2431293025972374,0.4103333333333333,1.2020000000000002,-0.1532494155626816,-1,1,1,-1
-0.3104022173368896,0.5736666666666667,3.761333333333333,-0.07547020017092143,-0.4326708646902708,0.4493333333333333,2.0356666666666663,-0.18335071601295705,-0.3496191658369517,0.3379999999999999,0.7806666666666667,-0.2861470197474648,-0.2425066178991091,0.41,1.2006666666666663,-0.15285692455049757,-1,1,1,-1
-0.2697317333404201,0.56,3.71,-0.06558170905576138,-0.3322664283378262,0.4136666666666667,1.943,-0.1408028423324022,-0.3379906202637679,0.357,0.8573333333333333,-0.27662959626240363,-0.3515535668449892,0.3989999999999999,1.0546666666666666,-0.22159146627923937,-1,-1,1,-1
-0.3514532841993181,0.5579999999999999,3.612333333333333,-0.08545122498420378,-0.5992583872218837,0.4203333333333333,1.711666666666667,-0.25394465710686653,-0.2280600327376695,0.3596666666666667,0.9756666666666668,-0.18665652535143745,-0.3517720900937888,0.3916666666666666,1.028,-0.22172920599143223,-1,1,1,-1
-0.4190616749410161,0.5623333333333334,3.5746666666666664,-0.10188931239957813,-0.5447832771508876,0.417,1.7473333333333334,-0.23086001875583778,-0.2272554881891266,0.36,0.9773333333333334,-0.18599804307324627,-0.4580922222355529,0.3966666666666666,0.939,-0.2887449788300681,1,-1,1,1
-0.4697028131460219,0.569,3.571333333333333,-0.11420203641941674,-0.4857812113280304,0.411,1.7733333333333334,-0.20585701555475874,-0.2279104399067191,0.36,0.9766666666666668,-0.18653409057973502,-0.4942844069465233,0.406,0.9356666666666666,-0.3115576595544518,1,-1,1,1
-0.3315293327357507,0.5766666666666667,3.758,-0.08060697928888653,-0.474727178400411,0.4053333333333333,1.75,-0.20117270464429174,-0.2085195291206041,0.3493333333333333,0.9586666666666666,-0.17066353234431078,-0.2956841267735148,0.4539999999999999,1.301,-0.18637580552874863,1,-1,-1,1
-0.3437707690803084,0.5803333333333334,3.768333333333333,-0.08358332288343201,-0.5005195189192178,0.4066666666666666,1.729666666666667,-0.2121025926670467,-0.231286267773166,0.3416666666666666,0.9093333333333332,-0.1892970486139485,-0.1966620858853334,0.476,1.476,-0.12396017017821896,1,1,-1,1
-0.389973733299183,0.5870000000000001,3.7696666666666663,-0.09481696350624975,-0.5248200011657498,0.4083333333333334,1.7146666666666666,-0.22240028355166702,-0.2380240135789565,0.3396666666666667,0.896,-0.1948115800542588,0.022970274774936,0.47,1.6746666666666663,0.014478638103135613,1,1,-1,-1
-0.4001585355183219,0.5896666666666667,3.776333333333333,-0.09729326367180373,-0.5192056218897436,0.4093333333333333,1.7246666666666668,-0.22002110680501705,-0.2812479489488967,0.34,0.8533333333333334,-0.23018835998065892,0.0271621670361872,0.466,1.664,0.017120874280659094,1,1,1,-1
-0.2816521027904106,0.5603333333333333,3.6926666666666663,-0.06847998947469833,-0.5671253985616418,0.4163333333333333,1.7183333333333333,-0.2403278251006044,-0.2900349844216749,0.3493333333333333,0.8773333333333333,-0.23738013966164856,-0.1151478543103636,0.4376666666666666,1.4243333333333332,-0.07258006825114194,-1,1,1,-1
-0.424513658190699,0.5596666666666666,3.5466666666666664,-0.10321489013131033,-0.5791715326524767,0.4206666666666667,1.731,-0.24543255363905997,-0.3130473543678167,0.3596666666666667,0.8893333333333333,-0.25621469371606087,-0.1763775443844191,0.426,1.3226666666666669,-0.11117440516855369,-1,1,1,-1
-0.4078821717793506,0.5553333333333333,3.5323333333333333,-0.09917116383523773,-0.6114782065627915,0.4283333333333333,1.7406666666666666,-0.2591229873540587,-0.2804382379843482,0.361,0.9263333333333332,-0.22952564923135618,-0.1981952605556065,0.4206666666666667,1.282,-0.12492656180467002,-1,1,1,-1
-0.3625266148083979,0.5506666666666667,3.545333333333333,-0.08814355909443027,-0.5602814613512794,0.4263333333333333,1.7813333333333332,-0.23742760488641007,-0.2482135802652892,0.3596666666666667,0.9543333333333331,-0.20315126627492763,-0.2249621090788729,0.4196666666666667,1.252,-0.1417982586705994,-1,-1,-1,-1
-0.4290789297868564,0.599,3.797333333333333,-0.10432487563383874,-0.4756156968021199,0.4526666666666666,1.9963333333333333,-0.20154922753602986,-0.0781318345887716,0.4146666666666667,1.3003333333333331,-0.06394727120138881,-0.1052226245797829,0.5086666666666667,1.6746666666666667,-0.06632399117903122,1,1,1,1
-0.1639312267282067,0.5996666666666667,4.064333333333333,-0.039857713007297284,-0.4112452812541693,0.4613333333333333,2.106333333333333,-0.1742713062708273,0.0337350667449138,0.4386666666666666,1.491,0.02761058246601032,0.1109298172334456,0.5456666666666667,2.019,0.06992135245689546,1,1,1,1
-0.1850389169959099,0.6036666666666667,4.069333333333334,-0.044989769161137304,-0.3195811635153469,0.4596666666666666,2.1876666666666664,-0.13542727263768625,0.1156760350434422,0.4473333333333333,1.601,0.09467545237299994,0.2116022981868861,0.5589999999999999,2.1653333333333338,0.13337729423170339,1,-1,1,1
-0.2299551426692971,0.6096666666666667,4.065333333333333,-0.0559105562984718,-0.3292665053778387,0.46,2.1790000000000003,-0.13953158034647864,0.1520708624282345,0.4496666666666666,1.6446666666666665,0.1244629251662922,0.2322855057406179,0.569,2.220333333333333,0.14641434667956021,1,1,1,1
0.0161486042876299,0.6183333333333334,4.3646666666666665,0.0039263198843250925,-0.4134787135220721,0.4736666666666667,2.1646666666666667,-0.17521775642244442,0.1154155432177417,0.455,1.623,0.09446225193413288,0.4032949101958545,0.6043333333333333,2.511,0.2542051024976746,1,1,1,1
-0.0035870091474645,0.6226666666666667,4.372333333333333,-0.0008721339064413293,-0.2978161421348502,0.474,2.280333333333333,-0.12620402101659986,0.0634665425490705,0.4646666666666667,1.602,0.051944412030779916,0.4483635371030612,0.6216666666666666,2.615,0.28261278787315364,1,1,1,1
-0.0548580080810712,0.631,4.3773333333333335,-0.013338000244898491,-0.1933075618740507,0.4636666666666666,2.3273333333333333,-0.08191695529510237,0.1284923999480007,0.465,1.6673333333333331,0.10516505071254215,0.4465109456029337,0.6333333333333333,2.6526666666666667,0.2814450612287794,1,-1,1,1
-0.0103694596997518,0.6306666666666667,4.421333333333333,-0.0025211971934955796,-0.1747302648839066,0.4576666666666666,2.314333333333333,-0.07404454931008975,0.1626321285869083,0.4603333333333333,1.6866666666666668,0.13310683011020377,0.465527516688363,0.6403333333333333,2.697,0.29343159832536275,-1,-1,-1,1
-0.0953373893099076,0.5966666666666667,4.136,-0.023180027245690325,-0.7455681294177925,0.345,1.148,-0.3159455870989854,0.2706143707756854,0.4466666666666666,1.763,0.2214852710174665,0.4356735601284525,0.532,2.306666666666666,0.2746140335720965,-1,-1,-1,-1
-0.15340719266743,0.5846666666666667,4.001,-0.03729893309912934,-0.94365604714592,0.3043333333333333,0.73,-0.3998882893074353,0.3091363413124128,0.43,1.7486666666666666,0.25301371150640944,0.1641627712881623,0.4896666666666667,1.8896666666666664,0.10347518167621686,-1,-1,-1,-1
-0.2095469074744791,0.584,3.9383333333333335,-0.050948563409044356,-1.0123206621288998,0.2863333333333333,0.5616666666666668,-0.4289859414705773,0.2111930561679513,0.4306666666666667,1.6523333333333334,0.17285168983556634,0.1004128145442826,0.467,1.7453333333333334,0.06329226867979382,-1,-1,1,-1
-0.2050891299104691,0.5816666666666667,3.9286666666666665,-0.049864713660934666,-1.0910849952358472,0.2806666666666667,0.4526666666666666,-0.4623634994482328,0.2376873469577876,0.4296666666666667,1.6763333333333332,0.19453603408965095,0.0344422053692128,0.46,1.6556666666666664,0.021709632640478326,-1,-1,-1,-1
-0.2343198351321058,0.5876666666666667,3.936333333333333,-0.056971773633447124,-1.087661690763475,0.345,0.8073333333333333,-0.460912823247539,0.2084247044411769,0.41,1.5793333333333337,0.17058592275631337,-0.085425180539989,0.4223333333333333,1.401,-0.05384525374868833,1,1,-1,-1
-0.2435839380171751,0.5913333333333334,3.953333333333333,-0.05922421791409273,-0.9612940620752256,0.3656666666666667,1.0473333333333334,-0.40736266054491266,0.1511902162551015,0.4036666666666667,1.501,0.12374215724931956,-0.2120853168363665,0.4176666666666666,1.258,-0.13368175085189685,1,1,-1,-1
-0.223067048822295,0.591,3.969333333333333,-0.054235807239365906,-0.8527151695661708,0.3706666666666667,1.1823333333333332,-0.3613507394517733,0.0683121780953102,0.4053333333333333,1.4229999999999998,0.05591033926197041,-0.2412356659400785,0.4123333333333333,1.2093333333333334,-0.15205581730900503,-1,1,1,-1
-0.1830049932000732,0.589,3.994,-0.0444952474488855,-0.818979090558213,0.369,1.2063333333333333,-0.347054574060543,-0.0015042111080996,0.4176666666666666,1.394,-0.001231126802283103,-0.3973867379466971,0.4263333333333333,1.102,-0.2504810596342484,-1,-1,1,1
-0.140902418328646,0.611,4.183333333333334,-0.03425856234876205,-0.7982334979825829,0.39,1.338,-0.33826332056216435,0.031663225514269,0.4136666666666667,1.411,0.025914876819783213,-0.2704770273889167,0.4566666666666666,1.3323333333333334,-0.17048725072497248,1,1,-1,1
-0.0571832828215468,0.6166666666666667,4.304,-0.013903360091943711,-0.7679677801864271,0.3983333333333334,1.4123333333333332,-0.32543777236505217,0.1203144275591576,0.4036666666666667,1.4653333333333334,0.09847176082655276,-0.23040955318928,0.4693333333333333,1.4156666666666666,-0.1452318950826332,1,1,-1,1
0.0240392402153579,0.612,4.352333333333333,0.005844823811425499,-0.6322182262935003,0.391,1.508,-0.26791187927649146,0.0278373415311676,0.406,1.3806666666666667,0.0227835687948262,-0.1186172601480743,0.469,1.526333333333333,-0.07476690632988926,-1,-1,1,-1
0.009481326233133,0.6116666666666667,4.336666666666667,0.0023052592692137186,-0.6056180207154969,0.3863333333333333,1.5096666666666667,-0.25663964641581544,0.0064479580173297,0.41,1.373,0.005277353619040809,-0.1294198378936764,0.4683333333333334,1.5136666666666667,-0.08157599395692201,-1,-1,1,-1
0.0199977674204419,0.6093333333333333,4.328333333333333,0.004862193070464631,-0.6313694313215017,0.42,1.667,-0.267552189779082,0.0184717193640409,0.385,1.301,0.015118242825671757,-0.1246999703366111,0.4693333333333333,1.521,-0.0786009640574954,-1,1,-1,1
0.0043147044879461,0.6096666666666667,4.313999999999999,0.001049063418996929,-0.6075838771031572,0.4343333333333333,1.7686666666666668,-0.2574727073072951,-0.0946836027058717,0.3813333333333333,1.1753333333333331,-0.07749412326518011,-0.1183117149732095,0.4686666666666667,1.5246666666666668,-0.07457431490229982,1,1,-1,-1
0.0111773995500596,0.608,4.309,0.002717637098957387,-0.5152851168688886,0.4373333333333333,1.8773333333333333,-0.21835973447475684,-0.1045553507606238,0.379,1.1576666666666666,-0.08557368972373779,-0.1149436376305805,0.4679999999999999,1.5256666666666667,-0.07245134626456694,-1,1,-1,-1
-0.0712766116960672,0.6136666666666667,4.267,-0.017329966900233012,-0.4530282066892483,0.4306666666666667,1.903333333333333,-0.19197744255324564,-0.131447930856775,0.3793333333333333,1.132,-0.10758401524296977,-0.0990861283811956,0.4666666666666666,1.537,-0.0624560310196012,1,-1,1,-1
-0.3816397009810184,0.5093333333333333,3.2383333333333337,-0.09279065360202582,-0.5061303359550322,0.415,1.7766666666666666,-0.2144802598614179,-0.2237788294486044,0.3216666666666666,0.8533333333333334,-0.18315255966017915,-0.3279902382821005,0.3779999999999999,1.0043333333333333,-0.20673901413793516,-1,-1,-1,-1
-0.6438004029108351,0.4826666666666666,2.793333333333333,-0.15653156634853135,-0.4926370162049647,0.4053333333333333,1.7413333333333334,-0.2087622648692252,-0.3917775230465793,0.3016666666666667,0.6203333333333333,-0.3206516735301179,-0.526026014717901,0.3443333333333333,0.69,-0.33156504981148605,-1,-1,-1,-1
-0.7236649223256113,0.4733333333333334,2.646333333333333,-0.1759495696041134,-0.457768959149887,0.3966666666666666,1.728,-0.19398640693942065,-0.2889604949982791,0.283,0.6603333333333333,-0.2365007200637016,-0.829763179233145,0.3436666666666667,0.3836666666666666,-0.5230168511755399,-1,-1,-1,-1
-0.73517876437454,0.4693333333333333,2.605,-0.17874900825382484,-0.5755857891635954,0.4,1.6276666666666666,-0.24391304148841902,-0.3817743421712274,0.2703333333333333,0.5246666666666667,-0.3124645354233595,-0.8594724899734885,0.356,0.397,-0.5417432426844647,-1,1,-1,1
-0.8532605368250001,0.5223333333333333,2.841666666666667,-0.2074590319122619,-0.6034896775754661,0.4116666666666666,1.6503333333333332,-0.25573772934560723,-0.5490535567952072,0.3186666666666666,0.513,-0.4493747892298437,-0.5136463586659589,0.4086666666666667,0.92,-0.32376189719038895,1,1,1,1
-0.6998414696482329,0.5356666666666667,3.0843333333333334,-0.17015721168299444,-0.6062571806479076,0.4183333333333333,1.681,-0.25691049994633497,-0.4199902422280567,0.336,0.6983333333333334,-0.34374247146571163,-0.3986305191480588,0.429,1.1043333333333334,-0.25126504058660726,1,1,1,1
-0.693498007356717,0.544,3.151333333333333,-0.16861488259454657,-0.5076764728949414,0.412,1.746,-0.2151354583924985,-0.3362694919617537,0.3413333333333333,0.8003333333333333,-0.2752209328298787,-0.3302044816210572,0.4373333333333333,1.2026666666666666,-0.20813469739776339,1,-1,1,1
-0.5226533132165398,0.5326666666666666,3.244,-0.1270762512808885,-0.4892511384378302,0.4086666666666667,1.7473333333333334,-0.20732744879169507,-0.3067359343056207,0.3429999999999999,0.836,-0.251049090060299,-0.3375078019696278,0.4403333333333333,1.2066666666666666,-0.21273813089232485,-1,-1,1,1
-0.6351068859858424,0.5433333333333333,3.2036666666666664,-0.15441785250928258,0.0398015441208552,0.575,3.184,0.016866496472333882,-0.2881906110183653,0.3443333333333333,0.858,-0.2358706058482058,-0.3789702375485492,0.3856666666666667,0.9723333333333334,-0.23887275947225,1,1,1,-1
-0.5575368769203202,0.5436666666666666,3.283,-0.13555772914527525,0.5974838721946139,0.6116666666666667,3.941666666666667,0.25319267996355094,-0.2775815400575048,0.342,0.8606666666666667,-0.22718757489802224,-0.5276966119653781,0.3656666666666667,0.7533333333333334,-0.3326180617235903,1,1,-1,-1
-0.5300574212472262,0.5413333333333333,3.294666666666666,-0.12887646237460165,0.7811726181142706,0.6203333333333333,4.173333333333334,0.3310335188931627,-0.2827810289017147,0.342,0.8556666666666666,-0.23144311458910058,-0.5893887380547097,0.3573333333333333,0.6626666666666666,-0.37150388160220477,-1,1,1,-1
-0.5277073359804096,0.5406666666666667,3.293333333333333,-0.1283050701757087,0.8723770552769037,0.6186666666666667,4.256333333333333,0.36968275604320355,-0.275533921374123,0.3413333333333333,0.861,-0.22551169427967488,-0.588197934729396,0.3516666666666666,0.6443333333333334,-0.3707532936981349,-1,-1,-1,-1
-0.5264173327362185,0.5539999999999999,3.397,-0.12799142292184718,0.5045410990868722,0.5323333333333333,3.422333333333333,0.2138067970945179,-0.2696742408002491,0.3406666666666667,0.8670000000000001,-0.22071581837604062,-0.5894017717308823,0.3906666666666667,0.7826666666666667,-0.37151209699720134,1,-1,-1,1
-0.430769477610418,0.551,3.474,-0.10473591001283687,0.1881629863548171,0.5146666666666667,3.011,0.0797368648799332,-0.3409158617528089,0.348,0.821,-0.2790237703121211,-0.4953751595429737,0.4063333333333333,0.9326666666666666,-0.3122451834199169,-1,-1,1,1
-0.4488043416798772,0.5533333333333333,3.4710000000000005,-0.10912084905436506,0.125955489066099,0.5076666666666667,2.909333333333333,0.05337551240609508,-0.3257046695029955,0.3506666666666667,0.8446666666666667,-0.2665741172198197,-0.4592231517121734,0.411,0.9846666666666668,-0.28945782701201606,1,-1,1,1
-0.4486260442458061,0.5533333333333333,3.4716666666666667,-0.10907749838775334,0.1465089328335906,0.5016666666666666,2.897333333333333,0.062085339988313545,-0.2939585018615277,0.35,0.8743333333333333,-0.24059135612815277,-0.4674933903290161,0.4176666666666666,1.0,-0.29467072904009706,1,-1,-1,1
-0.135440249748008,0.6246666666666667,4.2716666666666665,-0.03293050818830913,0.0731264107852278,0.5203333333333333,2.914333333333333,0.03098840451512065,-0.2716985782384948,0.3406666666666667,0.8606666666666667,-0.22237264437850118,-0.3894645377274022,0.4486666666666666,1.1803333333333332,-0.24548753338871515,1,1,-1,1
0.071812808569871,0.6406666666666666,4.587999999999999,0.017460336089423035,0.0658656066672538,0.532,2.9683333333333333,0.027911530746850263,-0.270617130358169,0.3329999999999999,0.8353333333333333,-0.22148752960732823,-0.2139733419012326,0.4496666666666666,1.358,-0.1348718120031754,1,1,-1,1
0.0960913120840221,0.6493333333333333,4.672666666666667,0.023363333612390937,0.1657074136694434,0.5296666666666667,3.055,0.07022098186966484,-0.3064721587759219,0.331,0.7926666666666667,-0.2508332020624974,-0.2142297002297535,0.45,1.3586666666666667,-0.13503339994671315,1,-1,-1,1
0.1307939710420553,0.6503333333333333,4.715,0.03180082687676244,0.1704624822142757,0.5286666666666666,3.054666666666667,0.07223601290950574,-0.3930489920520585,0.3406666666666667,0.7383333333333333,-0.3216923117507034,-0.2152587119602338,0.451,1.3613333333333335,-0.13568200727054727,1,-1,1,1
0.215870096605057,0.6629999999999999,4.874,0.05248596334612462,0.1374647499641379,0.529,3.014,0.0582527329417232,-0.1362356085791205,0.4166666666666666,1.243,-0.11150250669203238,-0.1299626679958876,0.49,1.5773333333333333,-0.08191815096977499,1,1,1,1
0.258946493926194,0.667,4.939333333333334,0.06295942051521422,0.1120479984468363,0.5313333333333333,2.9976666666666665,0.04748200634621585,0.0590453939832507,0.4453333333333333,1.5313333333333332,0.04832590764203566,-0.1037378814597054,0.5113333333333333,1.6756666666666666,-0.06538812695788664,1,1,1,1
0.4177766810267673,0.657,5.03,0.10157688309814206,0.0890585956740421,0.5353333333333333,2.997666666666667,0.03773990489429699,0.1415097034285219,0.4579999999999999,1.6563333333333332,0.11581910792700437,-0.0330555706983803,0.518,1.770333333333333,-0.020835608199022755,-1,1,1,1
0.3471837753565863,0.6566666666666667,4.957333333333334,0.08441315028951572,0.0429557766597032,0.5413333333333333,2.9843333333333333,0.018203149438054487,0.1982684258790228,0.4606666666666667,1.722,0.16227348131641592,0.0030497505785291,0.5203333333333333,1.8146666666666669,0.0019223207107444947,-1,1,1,1
0.2529349094544955,0.6579999999999999,4.870666666666667,0.06149778313608725,0.2121047159043656,0.5683333333333334,3.299,0.08988252897183063,0.2132221834456293,0.4866666666666666,1.8223333333333331,0.17451243609873496,0.0639780772239653,0.5066666666666666,1.8273333333333333,0.04032670204150127,1,1,1,-1
0.2559930514657296,0.6583333333333333,4.876333333333333,0.06224132998223768,0.2215992373488755,0.5806666666666667,3.3756666666666666,0.0939059736895549,0.3302621471257518,0.4916666666666666,1.956,0.27030420059838844,0.0445981982863621,0.501,1.788333333333333,0.028111164510086658,1,1,1,-1
0.2876726633218824,0.6546666666666667,4.883,0.06994380926422702,0.2464093120351824,0.5876666666666667,3.439,0.10441961195203808,0.3503929662580558,0.4936666666666667,1.983,0.28678033938784614,-0.0096879105145224,0.5003333333333333,1.732,-0.006106489873964643,-1,1,1,-1
0.3260687300545921,0.6506666666666666,4.892,0.07927930585621376,0.2907622016397519,0.5866666666666667,3.477,0.12321480878615558,0.3428438545348278,0.497,1.986,0.28060174269629706,-0.060852113385927,0.5086666666666667,1.7093333333333334,-0.03835634254089005,-1,-1,1,1
0.3392704752297026,0.701,5.241,0.08248913586167962,0.3540757452307517,0.589,3.5416666666666665,0.15004486483589083,0.2733935572654402,0.4673333333333333,1.813,0.22375990584608635,0.0673583967939555,0.5793333333333333,2.0763333333333334,0.042457387207716114,1,1,-1,1
0.4441660016562343,0.715,5.439000000000001,0.10799309792858879,0.3746098916846447,0.5870000000000001,3.5483333333333333,0.15874651489437433,0.1774352792611913,0.4596666666666666,1.6903333333333337,0.1452225201587699,0.2539937909693606,0.6086666666666667,2.3626666666666667,0.1600975267349231,1,-1,-1,1
0.4989374263384079,0.72,5.526666666666667,0.1213100465634107,0.366949284345643,0.5893333333333333,3.552,0.15550021856308438,0.1621200958747455,0.4536666666666666,1.6546666666666667,0.1326877551597563,0.3161358959065938,0.621,2.466666666666667,0.19926697756513345,1,1,-1,1
0.5212935431677037,0.7213333333333334,5.557666666666666,0.12674564114977369,0.3539029453104318,0.5896666666666667,3.5403333333333333,0.14997163829880863,0.1655195724931581,0.4506666666666667,1.648,0.1354700685970969,0.3815204060266821,0.6236666666666667,2.5409999999999995,0.24048018327795906,1,1,-1,1
0.6475375632100695,0.6983333333333333,5.544,0.1574402075247248,0.3948845184494054,0.5736666666666667,3.508,0.16733818962356006,0.1789063659441205,0.4583333333333333,1.693,0.1464265361603031,0.3305346567260143,0.5506666666666667,2.2453333333333334,0.20834281357844378,-1,-1,1,-1
0.5804567204223003,0.6923333333333334,5.444,0.14113038642788503,0.3458059517930989,0.5703333333333334,3.4466666666666668,0.14654041683207547,0.192536076816729,0.46,1.715,0.1575818203303803,0.1795678076187445,0.5183333333333333,1.9853333333333327,0.11318529390524121,-1,-1,1,-1
0.5489155213300485,0.6906666666666667,5.403666666666667,0.13346156038164714,0.378556375542677,0.5666666666666667,3.4613333333333336,0.16041889614339092,0.2254738952801893,0.4583333333333333,1.7433333333333332,0.18453989217332284,0.0874563113587432,0.5046666666666667,1.846666666666667,0.055125517409136834,-1,-1,-1,-1
0.4458606982146511,0.6983333333333333,5.357333333333333,0.1084051410176814,0.4030667573277995,0.56,3.4513333333333334,0.1708055350802886,0.260002513067096,0.4506666666666667,1.7533333333333334,0.2127999592439319,0.0578808774469892,0.4996666666666667,1.8006666666666669,0.03648351122735908,1,-1,-1,-1
0.159720690540758,0.6203333333333333,4.54,0.03883397673498588,0.3813039886145839,0.5663333333333334,3.4763333333333337,0.16158323806047684,0.186104698237395,0.425,1.6,0.15231803620991147,0.0351987657484875,0.5376666666666666,1.918,0.022186508256552443,-1,1,-1,1
-0.0551459499966409,0.603,4.203333333333333,-0.013408009519291202,0.3495891538937083,0.5726666666666667,3.4796666666666667,0.14814360500714477,0.0887621524151192,0.4193333333333333,1.4839999999999998,0.07264769172237451,0.1444050097341895,0.5513333333333333,2.075333333333333,0.09102145693539838,-1,1,-1,1
-0.0457172995519483,0.59,4.121333333333333,-0.01111555767243376,0.3145738455458997,0.5806666666666667,3.4886666666666666,0.13330534715130085,0.0675029113687624,0.4156666666666667,1.4506666666666663,0.055247992100801224,0.1570425500145829,0.5589999999999999,2.115,0.09898715930624105,-1,1,-1,1
-0.1479180766651389,0.5923333333333334,4.035333333333333,-0.035964327028952005,0.3402742319323244,0.5803333333333334,3.5123333333333333,0.14419626824240292,0.0746744209996013,0.4103333333333333,1.44,0.061117539049242296,0.2078350852391763,0.561,2.1726666666666667,0.13100274218729976,1,-1,-1,1
-0.3039626395597619,0.61,4.012333333333333,-0.07390450187138711,0.2962907862315918,0.5143333333333333,3.113,0.12555762875897183,0.0923721211852,0.4403333333333333,1.5603333333333331,0.07560228319183011,0.2045820253021317,0.5036666666666667,1.972,0.12895227139329468,1,-1,1,-1
-0.212949863653078,0.6123333333333334,4.121666666666667,-0.05177594726659263,0.0750926274611853,0.4976666666666666,2.8016666666666667,0.031821618084126486,0.1700777031875116,0.4483333333333333,1.665333333333333,0.13920068648438105,0.0677357722262621,0.4823333333333333,1.761,0.042695254728541056,1,-1,1,-1
-0.1573935754516009,0.6083333333333334,4.149666666666667,-0.03826816943146123,-0.0914801785116909,0.5013333333333333,2.655666666666667,-0.03876608664907133,0.1534592102945093,0.4573333333333333,1.6789999999999998,0.12559922329616233,-0.011843842579728,0.4776666666666667,1.665333333333333,-0.007465418334895282,-1,1,1,-1
-0.0874401812232958,0.601,4.168666666666667,-0.02125992538494508,-0.1509648253053503,0.5086666666666667,2.637,-0.06397359071617047,0.1823272643327893,0.4596666666666666,1.716,0.14922638231986118,-0.018649210872816,0.4713333333333333,1.6366666666666665,-0.01175498237536068,-1,1,1,-1
-0.2018345786055468,0.5766666666666667,3.892,-0.04907341248868035,-0.0138663612331657,0.5013333333333333,2.740666666666667,-0.005876076870614419,0.1948917278056408,0.4103333333333333,1.5673333333333337,0.15950981105831605,-0.0954835686622206,0.4516666666666666,1.4946666666666666,-0.060185263302321323,-1,-1,-1,-1
-0.2372874872620882,0.569,3.8016666666666663,-0.057693319059923094,0.0305497443462807,0.4916666666666666,2.731666666666667,0.012945908673358627,0.0769323576984608,0.3903333333333333,1.3823333333333332,0.06296555517733521,-0.1327558113813511,0.441,1.4196666666666666,-0.08367872687252474,-1,-1,-1,-1
-0.2571716082660233,0.5670000000000001,3.7626666666666666,-0.0625278805049565,-0.0787466261116835,0.497,2.648333333333333,-0.033370054374975006,0.0013355553052578,0.386,1.2906666666666666,0.0010930898750718418,-0.2679964431555415,0.4496666666666666,1.313,-0.16892368730436538,-1,1,-1,1
-0.297124204940737,0.5686666666666667,3.7353333333333336,-0.07224182679779564,-0.0624447396130287,0.498,2.670666666666667,-0.02646188743835917,-0.0379137288147795,0.385,1.2483333333333335,-0.031030622940511867,-0.2388169425070323,0.45,1.3436666666666668,-0.1505312460271298,1,1,-1,1
-0.295908890163167,0.5706666666666667,3.745,-0.07194633905830461,0.0001283558083717,0.5083333333333333,2.786,5.439268342281403e-05,-0.0783588282952567,0.4006666666666667,1.2583333333333333,-0.0641330549883178,-0.2738551342667836,0.4596666666666666,1.3403333333333334,-0.1726165411856907,1,1,1,1
-0.3807807872356568,0.5783333333333334,3.7123333333333335,-0.09258182006711056,0.0788486457149457,0.507,2.8560000000000003,0.03341328669966336,-0.0226813112991108,0.4026666666666667,1.32,-0.018563597955701942,-0.2180407877081895,0.4603333333333333,1.3976666666666666,-0.13743560701303328,1,-1,1,1
-0.2891731290485007,0.5776666666666667,3.798333333333333,-0.07030862769145683,0.1253113216235228,0.501,2.869,0.05310253686864323,-0.0237242228755916,0.4066666666666666,1.332,-0.019417172555240014,-0.2399014837802326,0.4653333333333333,1.393,-0.15121485476740118,-1,-1,1,1
-0.2141256300646623,0.5693333333333332,3.814666666666666,-0.052061819343144855,0.1217911479934024,0.5003333333333333,2.862,0.051610810921173825,-0.0353661085614815,0.4093333333333333,1.3293333333333337,-0.028945514301846796,-0.2420283159153888,0.4679999999999999,1.4003333333333332,-0.15255544094204485,-1,-1,1,1
-0.4158217471794252,0.585,3.734,-0.10110156674877563,0.0051206757380621,0.4723333333333333,2.5983333333333336,0.0021699625273265493,-0.0319620103662607,0.374,1.218,-0.026159418318926844,-0.1475237618837344,0.4379999999999999,1.393333333333333,-0.09298727075996387,1,-1,-1,-1
-0.3593688252756797,0.589,3.8216666666666663,-0.08737578426931288,-0.0580391859753182,0.4616666666666666,2.478333333333333,-0.024594968540351217,-0.1171042945027802,0.3603333333333333,1.088,-0.09584441628473896,-0.1911126575419386,0.4236666666666667,1.3003333333333331,-0.12046225100003966,1,-1,-1,-1
-0.2421159800412677,0.5796666666666667,3.8726666666666665,-0.05886730331717156,-0.1020473309326615,0.4603333333333333,2.427,-0.043244074701236514,-0.1838636380979725,0.3586666666666667,1.0156666666666667,-0.1504838327604654,-0.2139636228739896,0.4163333333333333,1.2516666666666665,-0.13486568589978548,-1,-1,-1,-1
-0.254877055133484,0.5783333333333334,3.851,-0.06196999021119095,-0.1850372222662328,0.4643333333333333,2.366333333333333,-0.07841227584355381,-0.146291114863782,0.3526666666666667,1.0333333333333334,-0.1197324707116527,-0.211038382032036,0.4103333333333333,1.2336666666666667,-0.13302184624483404,-1,1,-1,-1
-0.3960044033730985,0.5673333333333334,3.631,-0.09628324129752344,-0.1976249313738676,0.4516666666666666,2.283666666666667,-0.0837465048527103,-0.2174684895292347,0.3286666666666666,0.8816666666666666,-0.17798784005106255,-0.3015778140892793,0.451,1.286,-0.19009071823981058,-1,-1,-1,1
-0.4111141154626661,0.5643333333333334,3.5926666666666667,-0.09995696826284023,-0.1833323066891092,0.444,2.2546666666666666,-0.0776897925027099,-0.3039790814059063,0.321,0.769,-0.24879273423596382,-0.2129107386426916,0.4653333333333333,1.4243333333333332,-0.13420203124615918,-1,-1,-1,1
-0.373143992716844,0.5606666666666666,3.604,-0.09072503432651946,-0.2665974784039515,0.446,2.1820000000000004,-0.1129746478020999,-0.3629426142166265,0.3233333333333333,0.7176666666666667,-0.2970516423172158,-0.1357616630231237,0.4713333333333333,1.522333333333333,-0.08557337717772828,-1,1,1,1
-0.3681130250749422,0.5579999999999999,3.5900000000000003,-0.08950182098015451,-0.3144797124136662,0.4506666666666667,2.159666666666667,-0.1332654568360426,-0.3698146219234595,0.325,0.7163333333333333,-0.3026760608764344,-0.0618928533356182,0.4626666666666666,1.5656666666666663,-0.0390123424032642,-1,1,1,-1
-0.381933631921576,0.56,3.5933333333333333,-0.09286211902875707,-0.3490972479921224,0.4333333333333333,2.0316666666666667,-0.14793515256297257,-0.344341857192873,0.3493333333333333,0.824,-0.28182778817108467,-0.2287548649187376,0.4126666666666667,1.224,-0.14418891092691782,1,-1,1,-1
-0.4065361170934851,0.5626666666666666,3.587,-0.09884388841351281,-0.4926624101196311,0.4393333333333333,1.9206666666666663,-0.20877302591836538,-0.2870359458429141,0.3596666666666667,0.9156666666666666,-0.2349255661277128,-0.3517847221188543,0.3926666666666666,1.030333333333333,-0.22173716821744935,1,1,1,-1
-0.438640754003587,0.5686666666666667,3.5966666666666667,-0.10664970692475896,-0.4948424807862397,0.4393333333333333,1.918,-0.20969686329754197,-0.2491466385369192,0.3616666666666666,0.96,-0.20391493105582856,-0.4466153676362836,0.3896666666666666,0.9246666666666667,-0.28151088059078877,1,1,1,-1
-0.4332144902986314,0.569,3.604333333333333,-0.10533038256069124,-0.488767807508303,0.4393333333333333,1.924,-0.2071226301195077,-0.2035372856735007,0.36,1.0,-0.16658579790251582,-0.4839062621758317,0.3896666666666666,0.8873333333333334,-0.3050161007882175,1,1,-1,1
-0.4171798874073,0.58,3.6876666666666655,-0.1014317806104461,-0.4801139199693691,0.44,1.93,-0.20345541652587926,-0.2268378334980523,0.3613333333333333,0.978,-0.18565621214172864,-0.3420485787926499,0.4636666666666666,1.2853333333333334,-0.21560027620716363,1,1,1,1
-0.3925741710716259,0.5843333333333333,3.7393333333333336,-0.09544922561088959,-0.4525024757604634,0.4403333333333333,1.9573333333333331,-0.19175465625056295,-0.2662197618466324,0.3676666666666666,0.9586666666666666,-0.21788848808654857,-0.1041242947856524,0.4876666666666666,1.606,-0.06563169124953892,1,1,1,1
-0.322446270032283,0.5816666666666667,3.790333333333333,-0.0783985525376957,-0.4629916618130842,0.441,1.9503333333333333,-0.1961996048941881,-0.2579119241127061,0.37,0.9746666666666666,-0.2110889094581355,-0.0177345543771365,0.4963333333333333,1.7226666666666666,-0.011178455515347853,-1,1,1,1
-0.3286923552768495,0.581,3.778,-0.07991720568307724,-0.4477142457646745,0.44,1.9593333333333331,-0.18972557255251668,-0.2571664994986354,0.37,0.975,-0.21047881409550825,0.0086610552223225,0.5,1.7613333333333334,0.005459241797669337,-1,-1,1,1
-0.2523901812431006,0.604,4.016333333333333,-0.06136533966482138,-0.357602688119822,0.417,1.923333333333333,-0.15153945935755053,-0.2120284829038539,0.365,1.0033333333333334,-0.17353544774718888,0.0453288881009061,0.511,1.8363333333333332,0.028571733375461032,1,-1,-1,1
-0.1888388549368223,0.6083333333333334,4.113,-0.045913673891903074,-0.4524546772987623,0.4096666666666667,1.7896666666666663,-0.19173440094129113,-0.1828560587298759,0.3573333333333333,1.0076666666666667,-0.14965917592951142,0.1044560373601537,0.5113333333333333,1.8976666666666664,0.06584079543861235,1,-1,-1,1
-0.0530241941562534,0.603,4.211666666666667,-0.012892132605261066,-0.558069044298275,0.4166666666666666,1.7226666666666666,-0.2364900602447619,-0.1491358385151013,0.3486666666666667,1.0126666666666666,-0.12206074465762329,0.0683325844350699,0.5183333333333333,1.8863333333333328,0.043071437776916674,-1,1,-1,1
-0.0312983345049771,0.5963333333333334,4.187666666666667,-0.007609776728957525,-0.5629325304338557,0.4196666666666667,1.735,-0.2385510348516751,-0.2576388335646267,0.353,0.919,-0.21086539755120942,0.0875435779750612,0.5193333333333333,1.9096666666666664,0.05518052335784809,-1,1,1,1
-0.1210649996678281,0.6223333333333333,4.2683333333333335,-0.029435355961736114,-0.4952130607042246,0.4479999999999999,1.9503333333333333,-0.20985390205112478,-0.0891422992008759,0.4173333333333333,1.2976666666666667,-0.07295882417860142,0.1106830823512798,0.541,2.003,0.069765830370142,1,1,1,1
-0.0186253299231839,0.6256666666666667,4.392666666666667,-0.004528503016544292,-0.3916011225138307,0.4529999999999999,2.0803333333333334,-0.16594680174683626,0.0965236223503847,0.4406666666666667,1.5603333333333331,0.07900009372962465,0.186243237493616,0.5506666666666667,2.111666666666667,0.11739295507987309,1,1,1,1
0.1245616930790385,0.617,4.473333333333333,0.030285530789559513,-0.404223560195962,0.4583333333333333,2.096,-0.17129574750611318,0.1709687027408863,0.447,1.655333333333333,0.13992992816134733,0.214034931694768,0.5503333333333333,2.1376666666666666,0.134910633320734,-1,1,1,-1
0.1056019751315942,0.6146666666666667,4.438000000000001,0.025675725740632177,-0.3912054546289845,0.4596666666666666,2.1163333333333334,-0.16577913159404745,0.1418430392508416,0.4566666666666666,1.6583333333333334,0.11609192778773345,0.2330028262712908,0.5503333333333333,2.1566666666666667,0.1468664886094815,-1,1,1,1
0.0406158973728913,0.647,4.5873333333333335,0.009875219098473286,-0.2862319017378127,0.4843333333333333,2.348,-0.12129502680275674,0.1770441108930789,0.4426666666666666,1.6426666666666667,0.14490236705020995,0.2386120599261731,0.5870000000000001,2.284333333333333,0.15040210430936796,1,1,-1,1
0.3008415452402966,0.643,4.819999999999999,0.07314564900279849,-0.2355087640757558,0.4933333333333333,2.448,-0.09980034258032948,0.1726231453887452,0.4316666666666666,1.602,0.1412840124887744,0.3100613909398677,0.6006666666666667,2.4036666666666666,0.19543809175812105,-1,1,-1,1
0.1985427407105184,0.6483333333333333,4.756666666666666,0.048273045574424765,-0.2376958133277789,0.4993333333333333,2.4793333333333334,-0.1007271372389,0.1146999880075734,0.431,1.5423333333333331,0.09387660328880112,0.4163717552455082,0.6,2.5083333333333333,0.2624477077281226,1,1,-1,-1
0.1715182340946297,0.6546666666666667,4.773,0.041702393659242325,-0.1844993528995897,0.4966666666666666,2.517333333333333,-0.078184345697238,0.0403625741711164,0.4396666666666667,1.4963333333333333,0.03303488892192838,0.4242172882460737,0.5986666666666667,2.511,0.2673929090439267,1,-1,1,-1
0.2508461024140862,0.6683333333333333,4.9446666666666665,0.0609899172876709,-0.0227256294597446,0.5013333333333333,2.7023333333333337,-0.009630323586202449,0.0366259788857017,0.4123333333333333,1.401,0.029976659541498814,0.4019723685379999,0.6046666666666667,2.508,0.2533714772046375,1,1,-1,1
0.2770418945216217,0.6709999999999999,4.991333333333333,0.06735907821362473,0.0264965514668995,0.497,2.729,0.0112283078889722,-0.034616789300566,0.3996666666666666,1.288333333333333,-0.028332231351991755,0.409105800307743,0.6096666666666667,2.533333333333333,0.25786782642289835,1,-1,-1,1
0.3107806262699473,0.6703333333333333,5.020666666666667,0.07556220530596636,-0.0452276978634675,0.5013333333333333,2.681,-0.019165909848865598,-0.0975685595840509,0.4003333333333333,1.227666666666667,-0.07985532623531683,0.4228187253574678,0.61,2.5483333333333333,0.2665113660007109,-1,1,1,1
0.2887364757816089,0.6729999999999999,5.015666666666666,0.07020246121577782,-0.0508080334340346,0.5056666666666667,2.698,-0.021530660068847438,-0.1016578850264984,0.4,1.222,-0.08320224883703582,0.4740514382726304,0.6083333333333334,2.5930000000000004,0.29880440196168573,1,1,-1,-1
0.502185024205148,0.6546666666666667,5.143666666666666,0.1220996570989937,-0.4542117439856723,0.3746666666666667,1.6016666666666668,-0.19247898409078995,-0.0280876459388448,0.3783333333333333,1.2356666666666667,-0.022988431306053304,0.3726386274951327,0.522,2.208,0.23488181502461888,-1,-1,-1,-1
0.4759423252550334,0.6473333333333333,5.071666666666667,0.11571909139368873,-0.7683790357915985,0.3356666666666667,1.076,-0.3256120480462365,-0.0879306521511011,0.37,1.1496666666666668,-0.07196714744529396,0.1857341418561811,0.4856666666666667,1.8956666666666664,0.1170720615961631,-1,-1,-1,-1
0.5061262706888607,0.6406666666666666,5.056666666666667,0.1230579191359105,-0.90695776281201,0.3203333333333333,0.854,-0.38433684533885143,-0.1003335412395827,0.3646666666666667,1.12,-0.08211833506806432,0.0536594627224631,0.4753333333333333,1.728,0.0338226664321391,-1,-1,-1,-1
0.4329529911412075,0.6436666666666666,5.0056666666666665,0.10526680249375542,-0.97762194362559,0.3216666666666666,0.791,-0.4142818432714342,-0.1106388648543983,0.362,1.101,-0.09055276294862244,0.0291481398005681,0.4693333333333333,1.6826666666666663,0.01837267388775522,1,1,-1,-1
0.2479747964094913,0.6496666666666667,4.855666666666666,0.06029179714929715,-0.8828876010300537,0.3806666666666667,1.2066666666666668,-0.37413675617770886,-0.161420910624781,0.377,1.0983333333333334,-0.1321155045651707,-0.0855361199099686,0.436,1.448,-0.05391518112243821,1,1,1,-1
0.2777661348512925,0.6509999999999999,4.890333333333333,0.06753516768592635,-0.747123492466143,0.4026666666666667,1.461,-0.3166046953307803,-0.1763275705730964,0.3863333333333333,1.1133333333333333,-0.14431591213833161,-0.2025892261472912,0.4293333333333333,1.306,-0.12769616897145283,1,1,1,-1
0.2863773101678299,0.6516666666666667,4.901333333333333,0.06962886125043023,-0.6825467985732918,0.4093333333333333,1.561,-0.2892393605480011,-0.1071177699959595,0.3856666666666667,1.1796666666666666,-0.08767091064061634,-0.2332903495777532,0.4263333333333333,1.264,-0.14704772048159775,1,1,-1,-1
0.3513086678753288,0.6473333333333333,4.936000000000001,0.08541606343473711,-0.6384204800585709,0.4093333333333333,1.6053333333333335,-0.2705401765840391,-0.1436960893543613,0.39,1.1576666666666666,-0.11760856307657849,-0.2190211205892298,0.4203333333333333,1.2573333333333332,-0.138053531053745,-1,1,1,-1
0.3516695924661652,0.6386666666666667,4.874,0.08550381748285805,-0.6637242363147466,0.42,1.638,-0.281263019756547,-0.0460752983190224,0.3879999999999999,1.2483333333333335,-0.0377104878286686,-0.2617862259038344,0.4276666666666666,1.24,-0.16500925924417395,-1,1,-1,1
0.2314533201149089,0.6476666666666666,4.816333333333334,0.05627481836039247,-0.5613346398620329,0.4183333333333333,1.7306666666666668,-0.2378739049491017,-0.0066194533891812,0.3816666666666666,1.2663333333333333,-0.005417714601363716,-0.2810954709313793,0.4303333333333333,1.229666666666667,-0.17718027476479142,1,-1,-1,1
0.3537792025547004,0.6386666666666667,4.877,0.08601674131771439,-0.4745365438794287,0.4096666666666667,1.771,-0.20109192042984292,-0.0286360586171166,0.38,1.2393333333333334,-0.02343728156603129,-0.2836841802397565,0.436,1.2476666666666667,-0.1788119916509607,-1,-1,-1,1
0.2082587996239588,0.6476666666666666,4.7943333333333324,0.050635376995124534,-0.5097821789030319,0.409,1.731666666666667,-0.21602778264126102,-0.0448334968146393,0.3793333333333333,1.2206666666666666,-0.03669413107732603,-0.3034344809423108,0.44,1.2416666666666667,-0.1912610136632011,1,-1,-1,1
-0.101477161569166,0.5683333333333334,3.936333333333333,-0.024672831792595967,-0.5379529967472132,0.4156666666666667,1.7476666666666667,-0.2279655858166579,-0.1695386702673784,0.325,0.9183333333333332,-0.13875951312000714,-0.3097442503229164,0.3956666666666667,1.0843333333333334,-0.1952381914841525,-1,1,-1,-1
-0.3180105021110964,0.5493333333333333,3.588,-0.07732005414359315,-0.5333297520977411,0.4186666666666667,1.7706666666666666,-0.226006417113698,-0.3357934745551615,0.307,0.6926666666666667,-0.27483133473127846,-0.4204282722622752,0.3783333333333333,0.9136666666666666,-0.26500461409604587,-1,1,-1,-1
-0.3661020891309627,0.542,3.4873333333333334,-0.0890128884605188,-0.5234118023405363,0.4213333333333333,1.7950000000000002,-0.2218035383488757,-0.3849975503366279,0.2993333333333333,0.6176666666666667,-0.31510258133353475,-0.4555461942979245,0.3693333333333333,0.8466666666666666,-0.28714016489246486,-1,1,-1,-1
-0.4295967886194543,0.5433333333333333,3.4313333333333333,-0.10445078617047007,-0.497054333355865,0.4196666666666667,1.811,-0.21063416873096008,-0.4838595036886119,0.3023333333333333,0.5283333333333333,-0.39601649018736457,-0.5118931137418923,0.37,0.792,-0.32265679074258025,1,-1,1,1
-0.4410981778332714,0.5806666666666667,3.672,-0.10724719707776836,-0.4793687284017556,0.4203333333333333,1.825,-0.20313963051244718,-0.477972033036584,0.33,0.6233333333333333,-0.39119786939781054,-0.5761652165038201,0.3896666666666666,0.7926666666666667,-0.36316882314686344,1,1,1,1
-0.3312862847792743,0.59,3.8436666666666666,-0.08054788538780625,-0.4967847587505734,0.4233333333333333,1.8216666666666663,-0.21051993248134684,-0.4020778216013915,0.3396666666666667,0.7303333333333334,-0.3290819886328751,-0.541366476800309,0.4,0.8623333333333334,-0.34123445955961906,1,1,1,1
-0.2656283874215019,0.59,3.906333333333333,-0.06458403468175657,-0.5306630775509753,0.428,1.8116666666666668,-0.22487637410081093,-0.2951596468958115,0.3373333333333333,0.8286666666666667,-0.2415744374504309,-0.4806896104401297,0.3993333333333333,0.9196666666666666,-0.30298857883467645,1,1,-1,-1
-0.2324302172496941,0.5870000000000001,3.9186666666666663,-0.05651233799843236,-0.4664223077059586,0.4256666666666667,1.8633333333333333,-0.19765339213104244,-0.2927057019690452,0.3326666666666666,0.8156666666666667,-0.23956599770789672,-0.4499574588414342,0.397,0.9423333333333334,-0.28361746962993456,-1,-1,-1,-1
-0.2279169094963351,0.5770000000000001,3.8493333333333335,-0.05541498681807888,0.0761005850343501,0.5676666666666667,3.1806666666666668,0.032248755101736276,-0.3262329716678741,0.349,0.8356666666666667,-0.26700650796031095,-0.4910140394443636,0.4256666666666667,1.0006666666666666,-0.3094962794450727,-1,1,1,1
-0.2490878438673136,0.5726666666666667,3.7916666666666665,-0.06056241994046883,0.5322914158667711,0.6023333333333334,3.8216666666666663,0.22556640668788197,-0.3103395693850901,0.3596666666666667,0.8853333333333333,-0.2539984976986906,-0.3588433437672755,0.4323333333333333,1.154,-0.22618636307279186,-1,1,1,1
-0.2450816927011767,0.5710000000000001,3.783,-0.059588377187110596,0.613859601543234,0.6186666666666667,3.9916666666666663,0.2601321389064434,-0.2681765706344927,0.36,0.9283333333333332,-0.2194900450307208,-0.3421611151236567,0.4363333333333333,1.1843333333333337,-0.21567121017839674,-1,1,1,1
-0.3467477954658289,0.5776666666666667,3.7266666666666666,-0.0843071475363516,0.7139610187467964,0.6193333333333333,4.093999999999999,0.3025516037144642,-0.2484413758123824,0.3613333333333333,0.952,-0.20333770633108536,-0.3508488578535802,0.4396666666666667,1.1866666666666668,-0.22114727366271178,1,1,1,1
-0.3750073921663062,0.5973333333333334,3.855333333333333,-0.09117809529578652,0.5022221436477072,0.5433333333333333,3.4803333333333333,0.2128241052266996,-0.2119319584703869,0.3483333333333334,0.9503333333333333,-0.17345644698959803,-0.3361784275631245,0.385,1.016,-0.21190019877684427,1,-1,-1,-1
-0.1325540795458364,0.588,4.037,-0.032228774016581765,0.3046588837944703,0.521,3.164,0.12910373459838026,-0.2296950323171679,0.3413333333333333,0.9106666666666666,-0.18799469643208128,-0.480731912175849,0.3646666666666667,0.8016666666666666,-0.3030152424914509,-1,-1,-1,-1
-0.1608580132928012,0.584,3.983333333333333,-0.03911050174338324,0.2635027387215172,0.5103333333333333,3.066333333333333,0.11166320581939503,-0.2735215791998514,0.3413333333333333,0.8676666666666667,-0.2238646858426474,-0.5415463218060313,0.3586666666666667,0.7206666666666667,-0.341347819577208,-1,-1,1,-1
-0.2202479540981752,0.5893333333333333,3.96,-0.05355038158437068,0.1515730458735902,0.514,2.9733333333333336,0.06423133323081938,-0.2650245963217194,0.3403333333333333,0.8723333333333333,-0.2169103007144688,-0.561774626677863,0.355,0.6869999999999999,-0.3540981374793134,1,1,-1,-1
0.1559527850557156,0.6509999999999999,4.749333333333333,0.03791786027286463,0.0828216624610731,0.516,2.9006666666666665,0.03509691165475572,-0.34388202289044,0.3583333333333333,0.8473333333333333,-0.28145143519025234,-0.46180992104153,0.4343333333333333,1.058,-0.2910883210893839,1,1,1,1
0.3022151629815193,0.667,5.001666666666667,0.07347962601745328,0.0276731991240772,0.5216666666666666,2.872333333333333,0.01172692983938464,-0.255020827648672,0.36,0.94,-0.20872268152264642,-0.277421795667329,0.4656666666666667,1.3496666666666668,-0.17486468145222625,1,1,1,1
0.3036361110491663,0.6776666666666666,5.073666666666667,0.07382511077596393,0.0096423046726128,0.5263333333333333,2.877,0.004086070059291405,-0.2612976291225899,0.3613333333333333,0.937,-0.21385995147467682,-0.1492796863954768,0.4746666666666667,1.5076666666666665,-0.09409406620716872,1,1,1,1
0.3599502694763039,0.679,5.139333333333334,0.08751715474851181,0.0694081887984507,0.5246666666666667,2.927666666666666,0.029412752630035375,-0.2604832632574891,0.363,0.9433333333333334,-0.21319343090586068,-0.1405460875229978,0.4806666666666667,1.5373333333333334,-0.08858909865011741,1,-1,1,1
0.4658711155445667,0.6913333333333334,5.329666666666666,0.11327040974658789,0.1370047804331577,0.522,2.9793333333333334,0.05805781400973147,-0.1094689361835923,0.4093333333333333,1.2473333333333334,-0.08959523076737932,-0.1933558285494914,0.4226666666666666,1.2813333333333332,-0.1218761679662068,1,-1,1,-1
0.4590390699284201,0.6973333333333334,5.366333333333333,0.11160928807467715,0.1018843211358246,0.5243333333333333,2.957666666666667,0.043174996874633685,0.0409681935870418,0.4226666666666666,1.4423333333333332,0.03353056023489374,-0.342794087953725,0.401,1.0566666666666666,-0.21607018601240272,1,1,1,-1
0.469978372234535,0.6996666666666667,5.395,0.11426903497293038,0.0847476144609413,0.5266666666666666,2.954,0.035913062468227314,0.0710479311119329,0.4296666666666667,1.496,0.05814942581375516,-0.4150873699979943,0.3913333333333333,0.951,-0.26163813320774937,1,1,1,-1
0.5356656358082592,0.6970000000000001,5.440333333333333,0.13024002568659715,0.0600014776726323,0.5296666666666667,2.944666666666667,0.025426518841262687,0.103753902244609,0.431,1.5326666666666668,0.08491774140411501,-0.5245644192202445,0.3993333333333333,0.869,-0.3306437760143249,-1,1,1,1
0.4895022378802798,0.6563333333333334,5.117,0.11901600508492327,0.10034262501294,0.521,2.9433333333333334,0.04252168020583593,0.1503264093591876,0.4039999999999999,1.4923333333333335,0.1230351714972331,-0.4279575225443288,0.4436666666666666,1.1233333333333333,-0.2697504558889675,-1,-1,-1,1
0.3803892275764218,0.6459999999999999,4.938000000000001,0.09248661750665575,0.1554794286832646,0.5123333333333333,2.9530000000000003,0.06588672106398728,0.0204049119420854,0.3989999999999999,1.346666666666667,0.016700471000952434,-0.2974506084440163,0.4586666666666666,1.3073333333333332,-0.18748925537092992,-1,-1,-1,1
0.3773834369165154,0.6409999999999999,4.901,0.09175579920026196,0.1803565407065925,0.5036666666666667,2.9313333333333333,0.07642876739538723,-0.0225292525111253,0.3986666666666666,1.3030000000000002,-0.018439144912905218,-0.2814030578226201,0.4696666666666667,1.3623333333333332,-0.17737415312833643,-1,-1,-1,1
0.1559578415355718,0.6533333333333333,4.765666666666666,0.037919089689169,0.0902312156185369,0.5073333333333333,2.860666666666667,0.03823682004153738,-0.0206896978400938,0.4,1.3090000000000002,-0.01693355500762046,-0.2302323014542384,0.47,1.4143333333333332,-0.1451201696570575,1,1,1,1
0.4993287614970745,0.6913333333333334,5.36,0.12140519453951693,0.0786621045309732,0.502,2.8103333333333333,0.03333423709767146,0.0618598330921282,0.442,1.526,0.0506293950991323,-0.1535848390911762,0.4723333333333333,1.4933333333333332,-0.09680769277326381,1,-1,1,1
0.5320442759513906,0.706,5.493333333333334,0.12935953985877788,0.0729571919304996,0.5006666666666667,2.796,0.03091669550786055,0.1850383429186555,0.4566666666666666,1.6969999999999998,0.15144527399815255,-0.1064714852638832,0.469,1.528,-0.06711117383415786,1,-1,1,-1
0.5867406222547871,0.7083333333333333,5.563666666666666,0.14265823417723753,0.0769983383346666,0.5,2.796,0.032629191419152416,0.1685219342840291,0.4676666666666667,1.7166666666666666,0.13792736202551853,-0.1140604062486645,0.4686666666666667,1.519,-0.0718946273021082,1,-1,1,-1
0.5898009890014615,0.7113333333333334,5.585333333333334,0.1434023219384318,0.0013119301738293,0.5046666666666667,2.744333333333333,0.000555949929521599,0.2323616152983854,0.4706666666666667,1.7896666666666663,0.1901771705283113,-0.1300686445226815,0.4696666666666667,1.5056666666666667,-0.08198495016107375,1,1,1,1
0.6472757929222173,0.6890000000000001,5.485333333333333,0.1573765615360057,0.1010137150846901,0.5583333333333333,3.135333333333333,0.0428060646079441,0.1672379550130862,0.4176666666666666,1.549,0.13687648473474331,-0.0205612842047686,0.5333333333333333,1.836666666666667,-0.012960201645537022,-1,1,-1,1
0.4924595490993608,0.6920000000000001,5.346666666666667,0.11973503625546907,0.2418360370445951,0.5760000000000001,3.369,0.10248161863545878,-0.0055866884747328,0.402,1.3230000000000002,-0.004572444572583386,0.1340431543454328,0.5596666666666666,2.081,0.08449016570267295,1,1,-1,1
0.4193826605736097,0.6983333333333333,5.315666666666667,0.10196735581741086,0.3869931288106043,0.5713333333333334,3.4873333333333334,0.16399409585924532,-0.0613014899591011,0.3976666666666666,1.2523333333333333,-0.05017241722399294,0.1975393321309255,0.5696666666666667,2.1783333333333337,0.12451311658577005,1,-1,-1,1
0.4652885350474625,0.6990000000000001,5.367333333333334,0.11312876299190504,0.3917816887951204,0.5710000000000001,3.491,0.16602331939492415,-0.1153315062239803,0.3989999999999999,1.2029999999999998,-0.09439347156491086,0.2903037238491404,0.5713333333333334,2.277333333333333,0.18298442655943517,1,-1,1,1
0.5600772842792843,0.6736666666666666,5.299666666666667,0.13617539564760123,0.3202349330845497,0.5423333333333333,3.273333333333333,0.13570431721915266,-0.0381584675411492,0.4273333333333333,1.3783333333333334,-0.03123093020055533,0.2444567893068689,0.53,2.0936666666666666,0.15408615782387775,-1,-1,1,-1
0.4550320572875312,0.67,5.172666666666667,0.11063503586510907,0.2171431703506199,0.5386666666666666,3.1526666666666667,0.09201764900349882,0.0223329313283451,0.44,1.482,0.01827846515946158,0.1741428062860726,0.5126666666666666,1.9643333333333333,0.1097658036390433,-1,-1,1,-1
0.4597237496883259,0.6663333333333334,5.154333333333333,0.1117757589168522,0.2312638333888999,0.5323333333333333,3.134,0.09800149004742884,0.085584442413479,0.4406666666666667,1.5483333333333331,0.07004688394224522,0.0917158242342448,0.508,1.8666666666666667,0.05781037625494079,-1,-1,1,-1
0.4127791837621393,0.6683333333333333,5.121,0.10036180763202268,0.2237338442387759,0.529,3.108,0.0948105451169599,0.1345700020287328,0.437,1.5850000000000002,0.11013928522983264,0.0557405560775936,0.5096666666666667,1.8363333333333332,0.035134422510070415,1,-1,-1,1
0.1772937954950322,0.6356666666666667,4.665,0.04310664514535445,0.1152436852539362,0.5253333333333333,2.9856666666666665,0.048836226174847876,0.166862768283827,0.4316666666666666,1.602666666666667,0.13656941185397228,0.0282295160278269,0.529,1.8803333333333327,0.017793646371159304,-1,-1,-1,1
0.18819758354498,0.6216666666666666,4.578666666666667,0.04575775722119935,0.0233554978195336,0.53,2.920333333333333,0.009897239674587303,0.1482240488015858,0.431,1.5823333333333334,0.12131448720193069,0.0820338816882177,0.5373333333333333,1.964,0.051707648114647196,-1,1,-1,1
0.0917782644083464,0.62,4.472333333333334,0.02231467302541874,0.0973759413017556,0.5273333333333333,2.9810000000000003,0.04126450384611265,0.1416159496912525,0.431,1.5763333333333334,0.11590606554949878,0.0880522981817899,0.5416666666666666,1.986,0.055501180199838254,-1,-1,1,1
0.1155947988446346,0.6173333333333333,4.476,0.028105348867574518,0.1267301198236867,0.522,2.9803333333333333,0.053703773714262985,0.1497075944097172,0.43,1.5806666666666669,0.12252870025403842,0.071099928219958,0.5493333333333333,1.9953333333333332,0.04481575165913788,-1,-1,-1,1
0.0621161300600263,0.6016666666666667,4.326666666666667,0.01510271675793226,0.1050280091212112,0.492,2.8040000000000003,0.04450718142894746,-0.0026644286867774,0.384,1.2796666666666667,-0.002180710906468342,0.2126569150555994,0.521,2.044,0.13404204100243958,-1,-1,-1,-1
-0.0119226425235359,0.601,4.247333333333334,-0.002898833086752751,-0.0409746601588008,0.49,2.646666666666667,-0.017363621846554732,-0.1177195259268559,0.365,1.101,-0.09634795457913656,0.185982925498136,0.504,1.9573333333333331,0.11722887505848073,-1,-1,-1,-1
-0.0040673036359466,0.6,4.249,-0.0009889111688517755,-0.0417506714736748,0.487,2.6300000000000003,-0.017692468186412066,-0.1441401276551019,0.3556666666666667,1.0436666666666667,-0.1179719877650005,0.1353571340026544,0.4986666666666666,1.8883333333333328,0.08531839419006364,-1,-1,-1,-1
0.0284551644198183,0.597,4.2603333333333335,0.006918497467849588,-0.0880954209831967,0.4896666666666667,2.5983333333333336,-0.03733174528933148,-0.172796234244477,0.3506666666666667,0.9983333333333332,-0.1414256776635098,0.1434179076881014,0.4926666666666666,1.8753333333333333,0.09039926615029864,-1,1,-1,-1
-0.2164879537394322,0.6023333333333334,4.049,-0.052636187149319044,0.0177701007437041,0.4753333333333333,2.623,0.007530344566447512,-0.2570283892148818,0.3666666666666666,0.9663333333333332,-0.210365777254413,0.1081385221288411,0.5329999999999999,1.98,0.06816194156370403,1,-1,1,1
-0.1406333684582774,0.6006666666666667,4.109666666666667,-0.034193146425683635,-0.0893467410356994,0.4743333333333333,2.5083333333333333,-0.0378620107782083,-0.2386156269626596,0.3783333333333333,1.0226666666666666,-0.19529578808153927,0.1954758804404717,0.5496666666666666,2.1243333333333334,0.12321248041305943,-1,-1,1,1
-0.1412831625099722,0.6,4.102333333333333,-0.03435113526858567,-0.2500428662659928,0.491,2.4376666666666664,-0.10595938461588017,-0.2300282242155034,0.3813333333333333,1.0406666666666669,-0.18826739849772595,0.2943641677523361,0.5503333333333333,2.2246666666666663,0.1855438081248922,-1,1,1,1
-0.118521135018847,0.599,4.115333333333333,-0.028816848864997285,-0.2455906850513849,0.4993333333333333,2.486,-0.1040727065884559,-0.1852248012737174,0.3803333333333333,1.0813333333333337,-0.15159788148601797,0.2545507295417635,0.5576666666666666,2.2093333333333334,0.1604485766076176,-1,1,-1,1
-0.2146392356480104,0.62,4.176666666666667,-0.05218669575838682,-0.0251935473183784,0.473,2.5676666666666668,-0.010676140495472712,-0.1450123822596534,0.369,1.0863333333333334,-0.11868588757354193,0.1819028435334304,0.4743333333333333,1.848,0.11465711521769024,1,-1,-1,-1
-0.0111113342966033,0.6146666666666667,4.348333333333333,-0.0027015742049952664,-0.0714903192585167,0.4629999999999999,2.47,-0.030295086389575145,-0.1663836385207104,0.3593333333333333,1.034333333333333,-0.13617726643637218,-0.0997847496979589,0.4506666666666667,1.4853333333333334,-0.06289638644920141,-1,-1,-1,-1
-0.0024603412526662,0.612,4.337,-0.0005981994858817858,-0.0895702757330543,0.4596666666666666,2.4330000000000003,-0.03795673693187039,-0.1939810684706928,0.36,1.0086666666666668,-0.1587644787648854,-0.1552075778364192,0.4393333333333333,1.3896666666666666,-0.09783053848401457,-1,-1,1,-1
0.0282837860277673,0.609,4.344666666666667,0.006876829074936589,-0.1156773381838283,0.46,2.4076666666666666,-0.04901999305560087,-0.1899186689232954,0.3593333333333333,1.01,-0.1554395937554253,-0.2145217804362778,0.4366666666666666,1.3203333333333334,-0.13521750412695432,-1,1,-1,-1
-0.2031243197278209,0.5926666666666667,3.997,-0.04938699601105917,-0.2723808871833504,0.46,2.250666666666667,-0.1154254533155645,-0.2376241191076977,0.3716666666666666,1.0033333333333334,-0.19448428503629187,-0.2108255414098785,0.47,1.4409999999999998,-0.1328876884094551,-1,1,1,1
-0.1719257150638684,0.583,3.957,-0.041801467275977826,-0.3268954842602158,0.4693333333333333,2.2456666666666667,-0.13852682487280188,-0.2430703564746783,0.3813333333333333,1.0293333333333334,-0.19894177691225373,-0.0860339299553243,0.4796666666666667,1.598666666666667,-0.05422896106462138,-1,1,1,1
-0.1886731279441442,0.5803333333333334,3.9213333333333336,-0.04587337956211881,-0.2106786382429661,0.462,2.3216666666666663,-0.08927820734621145,-0.1624988649767467,0.3796666666666667,1.1043333333333334,-0.13299776004593186,-0.0916056745396445,0.4866666666666666,1.6176666666666668,-0.0577409466298747,-1,-1,-1,1
-0.1427084988706299,0.5723333333333334,3.912,-0.03469768698259285,-0.2135616063797472,0.46,2.3086666666666664,-0.09049990798579519,-0.1371354406854765,0.3773333333333333,1.1223333333333334,-0.11223897740264248,-0.0915746282554594,0.4913333333333333,1.6346666666666667,-0.0577213775164197,-1,-1,-1,1
-0.2232902618551149,0.5776666666666667,3.8756666666666666,-0.054290078540686515,-0.235759688635893,0.434,2.1476666666666664,-0.09990667559584077,-0.1202143292091961,0.3523333333333333,1.0576666666666668,-0.09838983498460256,0.0538323079559752,0.4666666666666666,1.696,0.03393161434888776,1,-1,-1,-1
-0.2270969843739041,0.5786666666666667,3.882333333333333,-0.0552156328519702,-0.3242339443808588,0.4303333333333333,2.041,-0.1373989577516208,-0.2667221486778339,0.351,0.9076666666666668,-0.21829966833224404,-0.0727209345574462,0.4606666666666667,1.5496666666666667,-0.045837505397538524,1,-1,-1,-1
-0.2455030394640736,0.5803333333333334,3.874333333333333,-0.05969082208847123,-0.3695818743019463,0.43,1.993,-0.1566158177236663,-0.2901189423708709,0.3533333333333333,0.8916666666666667,-0.23744885533657165,-0.0718109826872985,0.46,1.5476666666666667,-0.045263943960062135,1,-1,1,-1
-0.2502723178870369,0.5820000000000001,3.880666666666667,-0.06085040915695291,-0.3768271731058699,0.4306666666666667,1.989,-0.15968612088442613,-0.2852437022185649,0.3533333333333333,0.8963333333333333,-0.23345869811279368,-0.0735118393911173,0.4593333333333333,1.5433333333333334,-0.046336029031798204,1,1,1,-1
-0.2667252141088663,0.596,3.961,-0.06485071360679258,-0.4206560145674023,0.4366666666666666,1.9766666666666663,-0.17825924452135739,-0.2835830894369956,0.3603333333333333,0.9206666666666669,-0.23209956381801594,-0.0629533357016547,0.446,1.506,-0.03968078631797756,1,1,1,-1
-0.2000691377752792,0.5983333333333334,4.044,-0.04864416886409115,-0.4181850031522247,0.4386666666666666,1.99,-0.177212116671477,-0.2278489800319724,0.3593333333333333,0.973,-0.1864837885319319,-0.0881157472415328,0.4406666666666667,1.462,-0.05554117345124698,1,1,-1,-1
-0.1507908310956693,0.5963333333333334,4.079,-0.03666279933296497,-0.4004797379247931,0.4373333333333333,2.0003333333333333,-0.16970924711964627,-0.2197004505372921,0.358,0.9766666666666668,-0.1798145962848613,-0.2045677593460926,0.4493333333333333,1.376,-0.12894327926687438,-1,-1,-1,1
-0.1009763377903514,0.59,4.084,-0.024551063104337943,-0.419181076683552,0.44,1.9963333333333333,-0.1776342176495522,-0.2210560481780281,0.357,0.972,-0.18092408987896877,-0.2180360812440021,0.4546666666666666,1.3813333333333333,-0.1374326404315543,-1,1,-1,1
-0.179898360272523,0.5893333333333333,3.994333333333333,-0.04373991067677306,-0.4630661452121978,0.4476666666666666,1.991,-0.1962311683426961,-0.2285264844352628,0.3773333333333333,1.0306666666666666,-0.1870382943623066,-0.1170175775611563,0.4903333333333333,1.6053333333333333,-0.07375859339141515,-1,1,1,1
-0.3187326980792986,0.5993333333333333,3.922333333333333,-0.07749564655640025,-0.3650238525149927,0.4433333333333333,2.063,-0.15468428817905774,-0.2085706924715133,0.389,1.0883333333333336,-0.17070540716644167,0.0141770757718957,0.5003333333333333,1.77,0.008936103354148132,1,-1,1,1
-0.2364000579475185,0.5983333333333334,3.995,-0.05747755234091339,-0.4109412327934509,0.447,2.0356666666666667,-0.174142461212089,-0.0851165064273835,0.385,1.1976666666666669,-0.06966390011029974,0.0307152037402551,0.5053333333333333,1.803,0.019360426619906206,-1,1,-1,1
-0.1110914976130823,0.5883333333333334,4.051666666666667,-0.02701043064085856,-0.3990043829890579,0.4466666666666666,2.047,-0.16908404351590017,-0.0705335870232182,0.3793333333333333,1.194,-0.05772845910914642,0.0478063436391702,0.508,1.8303333333333331,0.030133324714989744,-1,-1,-1,1
-0.1431528993736792,0.626,4.262666666666666,-0.03480573709643849,-0.3954446195850845,0.4676666666666667,2.152,-0.16757554081276008,0.0319936665238336,0.4526666666666666,1.533,0.026185327410965478,0.2101092126044359,0.5803333333333334,2.2356666666666665,0.13243617158440732,1,1,1,1
0.1215622551359034,0.625,4.517,0.02955625706235872,-0.382457126958974,0.4773333333333333,2.2156666666666665,-0.16207189758983356,0.2014639603713166,0.4803333333333333,1.793,0.16488887761278642,0.3427262474141597,0.6136666666666667,2.483,0.21602742472065886,-1,1,1,1
0.1547476271946131,0.6213333333333333,4.523666666666667,0.037624842053486866,-0.3242393129172081,0.4793333333333333,2.284333333333333,-0.1374012327487697,0.2326208385442489,0.4966666666666666,1.878,0.19038933269360775,0.4061461389673724,0.6313333333333333,2.607666666666667,0.25600229081764625,-1,1,1,1
0.1337057479346901,0.6226666666666667,4.510000000000001,0.03250878697713023,-0.2691829703518849,0.4743333333333333,2.311,-0.11407028848093015,0.2626743043922181,0.5053333333333333,1.936,0.21498669612730795,0.432944166060655,0.64,2.6636666666666664,0.2728936401795192,1,-1,1,1
0.144247823431848,0.6243333333333333,4.542333333333334,0.035071953422310516,-0.2594558391654913,0.481,2.363,-0.10994827192440991,0.3498822766529421,0.478,1.9363333333333328,0.2863623637080247,0.4189987862735445,0.5646666666666667,2.3916666666666666,0.2641035795848297,1,1,-1,-1
0.1583583237743555,0.622,4.546666666666667,0.03850273524628538,-0.1682934091460315,0.4763333333333333,2.432666666666667,-0.07131683592625383,0.3302133023551235,0.4623333333333333,1.867,0.2702642234263359,0.268626141874474,0.53,2.123,0.16932059939857244,-1,-1,-1,-1
0.1827084836189225,0.6206666666666667,4.565666666666667,0.044423155059745915,-0.1450424832490418,0.4713333333333333,2.431,-0.06146391015962286,0.3328233181794291,0.45,1.83,0.2724003999366565,0.1864377326802346,0.5156666666666667,1.9923333333333333,0.117515549408737,-1,-1,-1,-1
0.197564375822707,0.618,4.566333333333334,0.04803516907161877,-0.0683841896461197,0.462,2.4593333333333334,-0.028978817754593846,0.2382308272506712,0.45,1.737,0.19498084742168853,0.1537240306238037,0.5086666666666667,1.937,0.09689542806801671,-1,-1,1,-1
0.1349554874705392,0.6293333333333333,4.5840000000000005,0.032812644642005354,-0.2764552278638099,0.486,2.3826666666666667,-0.1171520157952862,0.1799862703412686,0.4193333333333333,1.5766666666666669,0.14731038766231208,0.0903904416643928,0.498,1.8363333333333332,0.05697496027645934,1,1,-1,-1
0.0543565437565929,0.642,4.591666666666667,0.013216075816420978,-0.2605403648111242,0.497,2.458,-0.11040785580187656,0.0735647093552267,0.4086666666666667,1.4343333333333337,0.06020929170228496,0.0885859112443394,0.4906666666666667,1.8083333333333331,0.05583752752243059,1,1,-1,-1
0.0547772136318851,0.648,4.633333333333334,0.013318356141499075,-0.1690086850903864,0.4973333333333333,2.5506666666666664,-0.07161994474925766,0.0729834635113362,0.4003333333333333,1.4056666666666666,0.05973356902394805,0.073367823276512,0.4873333333333333,1.781,0.04624525270348606,1,1,-1,-1
0.1051247501706393,0.647,4.678333333333333,0.02555969479330574,-0.1572857929292559,0.4943333333333333,2.547,-0.06665219478757577,0.01281907312854,0.4013333333333333,1.3493333333333335,0.010491814894859636,0.0320450977541142,0.49,1.7496666666666667,0.02019868625462344,-1,-1,1,1
0.2634787601391704,0.65,4.867333333333334,0.0640613811946703,-0.4628737987480544,0.3643333333333333,1.534333333333333,-0.19614965866686318,-0.0116656796715908,0.3906666666666667,1.292,-0.009547816016788528,0.0322143003663353,0.514,1.8376666666666668,0.02030533815201944,1,-1,-1,1
0.3487779973925118,0.6436666666666666,4.913666666666667,0.0848007643252673,-0.8300250937492414,0.3279999999999999,0.9703333333333332,-0.35173548225066636,-0.0392127677725118,0.3873333333333333,1.255,-0.032093825884209476,0.1102384452103091,0.5223333333333333,1.9473333333333331,0.06948556640663242,-1,-1,-1,1
0.3606854188655966,0.6416666666666667,4.9126666666666665,0.08769589661460239,-0.9391480803436324,0.3156666666666666,0.794,-0.3979779713072766,-0.0225132133117071,0.3803333333333333,1.2486666666666666,-0.018426017574472077,0.1386748792440155,0.525,1.9856666666666667,0.08740963746593784,-1,-1,-1,1
0.3710814187117757,0.639,4.905,0.09022354669422945,-0.9697012044701632,0.3086666666666666,0.7253333333333334,-0.41092531221279915,-0.09280075597731,0.3853333333333333,1.1953333333333334,-0.07595310082515044,0.1712037164843887,0.5226666666666666,2.010333333333333,0.10791323469904827,-1,-1,1,-1
0.339896681009761,0.6676666666666666,5.066999999999999,0.082641389527825,-0.9994124444493848,0.3643333333333333,0.997,-0.4235158921856909,-0.0598420231360958,0.4026666666666667,1.2833333333333334,-0.048977911537145015,0.0570388097496521,0.4596666666666666,1.671,0.03595273858456127,1,1,1,-1
0.4448169522897665,0.6709999999999999,5.193333333333333,0.10815136797909149,-0.8453319292640613,0.3786666666666666,1.2286666666666666,-0.35822198152892,-0.0608994853860069,0.4136666666666667,1.3183333333333336,-0.04984339518585501,-0.1371845238188427,0.4386666666666666,1.4023333333333334,-0.08647023569310111,1,1,1,-1
0.3966018343573587,0.6786666666666666,5.197,0.09642849875205216,-0.8305936595713501,0.387,1.288,-0.3519764204766751,0.0031179035790334,0.4166666666666666,1.3916666666666666,0.002551859005968906,-0.1745149256754827,0.429,1.3303333333333334,-0.11000035816759025,1,1,1,-1
0.5190079969753283,0.6736666666666666,5.285,0.12618994077456905,-0.7178015642023665,0.3823333333333333,1.3756666666666668,-0.3041790919893292,0.102614226547147,0.4053333333333333,1.4536666666666669,0.08398496987390819,-0.2603266878616777,0.43,1.2483333333333335,-0.1640892823036628,-1,-1,-1,1
0.3919109423681961,0.6396666666666667,4.917333333333334,0.09528797030982766,-0.5707084870560177,0.4263333333333333,1.7636666666666667,-0.24184621215782376,0.096845534462566,0.4066666666666666,1.4523333333333333,0.0792635638151412,-0.2644749683485634,0.429,1.2406666666666666,-0.16670402908002496,-1,1,1,-1
0.2361934453412146,0.6356666666666667,4.732666666666666,0.05742731721408545,-0.5280563406314307,0.4453333333333333,1.91,-0.22377173054918642,0.1003742999324643,0.4056666666666667,1.4523333333333333,0.0821516941617197,-0.2865958930308636,0.4296666666666667,1.2206666666666666,-0.18064730429635886,-1,1,-1,1
0.1217756629840058,0.6436666666666666,4.672333333333333,0.029608144362496317,-0.4380735046294415,0.4503333333333333,2.026,-0.18564016506545164,0.1235516959799374,0.4013333333333333,1.4603333333333337,0.10112131440154393,-0.2949394719805993,0.4306666666666667,1.215,-0.18590643424938746,1,1,-1,1
0.1094871374517216,0.6476666666666666,4.6866666666666665,0.026620351653785054,-0.4000453876818355,0.4493333333333333,2.0576666666666665,-0.16952518474210745,0.1178157223395353,0.402,1.4563333333333333,0.09642668686697527,-0.2925676523456542,0.4323333333333333,1.2226666666666666,-0.1844114273991537,1,-1,1,1
-0.246103765672176,0.5413333333333333,3.5986666666666665,-0.05983688073316255,-0.3105869748111687,0.4083333333333334,1.934,-0.13161585136242376,-0.096543668821329,0.352,1.0813333333333333,-0.07901650083334688,-0.3698926078372081,0.3846666666666667,0.985,-0.2331509421795727,-1,-1,-1,-1
-0.5143651724071194,0.513,3.134666666666667,-0.12506109929100162,-0.4374292924890064,0.4,1.7646666666666666,-0.18536717058661709,-0.2270964415045592,0.3333333333333333,0.89,-0.1858678707622383,-0.4676817685051482,0.3633333333333333,0.8140000000000001,-0.29478946769104786,-1,-1,-1,-1
-0.645493422793225,0.507,2.960666666666667,-0.15694320177598914,-0.5159748045348378,0.3993333333333333,1.6823333333333332,-0.2186519998840943,-0.3029299939201808,0.3273333333333333,0.794,-0.24793410494206888,-0.56680050154604,0.358,0.696,-0.3572660501003404,-1,-1,-1,-1
-0.7463434748379401,0.511,2.884333333333333,-0.18146356016892498,-0.5419265741248067,0.4013333333333333,1.6649999999999998,-0.22964944834767487,-0.3548726097766258,0.3286666666666666,0.7453333333333333,-0.29044671917369475,-0.5886395249629311,0.3596666666666667,0.6786666666666666,-0.37103163713302545,1,1,1,1
-0.5919703258052298,0.5523333333333333,3.315333333333333,-0.143929767535384,-0.5827491943207095,0.4183333333333333,1.7076666666666669,-0.24694864099796307,-0.3224154043943695,0.3566666666666666,0.8663333333333333,-0.26388200677518925,-0.5750097459658366,0.385,0.7756666666666666,-0.3624405062276182,1,1,1,1
-0.5488234446254445,0.5686666666666667,3.466333333333333,-0.13343917314682915,-0.4174979623137025,0.41,1.823,-0.17692097289464015,-0.2169659804851218,0.3663333333333333,1.0016666666666667,-0.17757655977978556,-0.5351154876265417,0.3989999999999999,0.862,-0.3372943321157649,1,-1,1,1
-0.3259139684128636,0.5603333333333333,3.632333333333333,-0.07924167760671141,-0.5537743729170017,0.4196666666666667,1.7406666666666666,-0.23467012935258016,-0.2014302709583626,0.37,1.03,-0.16486130439582403,-0.4696333681670388,0.4,0.9316666666666666,-0.2960196012224738,-1,1,1,1
-0.3308757465880512,0.5576666666666666,3.61,-0.08044806844791696,-0.5343695550880163,0.4226666666666666,1.7773333333333334,-0.2264470491005914,-0.1708846358061393,0.371,1.0643333333333334,-0.13986112328682174,-0.4931791408566318,0.4053333333333333,0.9273333333333332,-0.31086098753463476,-1,1,1,1
-0.3608237877264657,0.5496666666666666,3.524,-0.0877295391759114,0.0472693639533687,0.5646666666666667,3.136,0.020031096229535653,-0.1813292864202087,0.3829999999999999,1.094,-0.14840958383349925,-0.4509700806327104,0.4283333333333333,1.0503333333333331,-0.28425574603693843,-1,1,1,1
-0.4349366590764694,0.551,3.4546666666666668,-0.10574910515715542,0.5190154109189282,0.5983333333333334,3.788,0.21994050207625285,-0.1763142478838937,0.3896666666666666,1.1196666666666668,-0.1443050081371129,-0.3806865015276282,0.4366666666666666,1.148,-0.23995455606745864,1,1,1,1
-0.4288953349163238,0.552,3.4650000000000003,-0.10428023696550599,0.5875959747671793,0.613,3.9343333333333335,0.24900253632057506,-0.1118449187573766,0.389,1.181,-0.09153986195152145,-0.3840925391953156,0.4416666666666666,1.161,-0.2421014518812564,1,1,-1,1
-0.4987058074057713,0.5583333333333333,3.4376666666666664,-0.12125373147855263,0.6731529648071031,0.6173333333333333,4.041666666666667,0.28525858373195556,-0.0799903544951925,0.3813333333333333,1.1866666666666668,-0.0654683832694031,-0.3200691840230787,0.44,1.2183333333333333,-0.20174621021480504,1,1,-1,-1
-0.4751324691504806,0.5716666666666667,3.575,-0.11552218557631208,0.4281711150710956,0.5293333333333333,3.3306666666666667,0.1814438801663941,-0.0767833809485893,0.3633333333333333,1.136,-0.0628436246393301,-0.376385530779428,0.3863333333333333,0.981,-0.23724356546915237,1,-1,-1,-1
-0.4465034610250469,0.5760000000000001,3.6393333333333335,-0.10856142030711169,0.1963397009174894,0.502,2.9523333333333333,0.0832018693256861,-0.104394080709018,0.352,1.072,-0.0854416976902603,-0.4681281933295748,0.3626666666666666,0.8076666666666666,-0.2950708584683224,1,-1,-1,-1
-0.4338774830249368,0.5770000000000001,3.658,-0.10549158048703153,0.1322908473590733,0.494,2.8436666666666666,0.05606021473761674,-0.168864044209233,0.3513333333333333,1.005,-0.13820736308120662,-0.5905488091257598,0.3576666666666666,0.6673333333333333,-0.37223509833235807,1,-1,-1,-1
-0.4614930303847808,0.5796666666666667,3.649,-0.11220593615419801,0.1044386326724891,0.49,2.7936666666666667,0.04425742439029932,-0.155878114606333,0.3496666666666667,1.0123333333333333,-0.1275789839257768,-0.5755084413466937,0.3506666666666667,0.6576666666666667,-0.3627548442150337,1,-1,-1,-1
-0.1567850599166691,0.622,4.237666666666667,-0.038120216914812245,-0.0628609193271532,0.5203333333333333,2.7823333333333333,-0.026638249783971273,-0.2026366081372376,0.361,0.999,-0.16584863524686388,-0.5127289399756889,0.4203333333333333,0.96,-0.3231836292621374,1,1,1,1
0.0020949022516534,0.6316666666666666,4.457333333333334,0.0005093478185408776,0.0529222477509421,0.5283333333333333,2.937,0.02242658984005431,-0.2461475976933509,0.374,0.9966666666666666,-0.20146035566825327,-0.3290270246855784,0.4466666666666666,1.2333333333333334,-0.20739252199856326,1,1,1,1
0.0655370780543549,0.6303333333333333,4.511333333333334,0.015934475087886715,0.1729074297425716,0.5233333333333333,3.0296666666666665,0.07327209579955211,-0.2071930044344172,0.3793333333333333,1.0533333333333337,-0.16957783361076129,-0.1578506918439746,0.445,1.3986666666666667,-0.09949654777452946,-1,-1,1,-1
0.0487403213691823,0.6323333333333333,4.5103333333333335,0.011850565507188033,0.1720012523487408,0.5193333333333333,3.008,0.07288808964717906,-0.209220331940344,0.38,1.054,-0.17123710684449342,-0.174436591657269,0.4496666666666666,1.399,-0.10995098261975751,1,-1,1,1
0.2715008191768575,0.6693333333333333,4.981333333333334,0.06601183891546714,0.0901462514985542,0.5429999999999999,3.047333333333333,0.038200815231633226,0.0169732742082524,0.4283333333333333,1.437,0.013891835187070309,-0.3444024559972709,0.4106666666666667,1.088666666666667,-0.21708397357338385,1,1,1,-1
0.3405565866653459,0.68,5.122333333333333,0.08280183687368549,0.1698636233243711,0.551,3.1686666666666667,0.07198223754533062,0.1329283007838393,0.4463333333333333,1.6116666666666668,0.10879562914788588,-0.3975607860754738,0.3903333333333333,0.9636666666666668,-0.25059076576069994,1,1,1,-1
0.3916541967295286,0.6829999999999999,5.195333333333334,0.0952255459982055,0.2166180281147323,0.5496666666666666,3.208666666666667,0.09179511216818968,0.1936739835174039,0.4516666666666666,1.6903333333333337,0.15851314401902683,-0.4909680467473934,0.3893333333333333,0.8670000000000001,-0.3094672892992715,1,-1,1,-1
0.511328220586166,0.6746666666666666,5.258333333333334,0.12432270455979375,0.2112487165261329,0.55,3.2063333333333333,0.08951978650009529,0.2051367143357036,0.4556666666666667,1.715666666666667,0.16789485584243857,-0.5325150097624434,0.39,0.8283333333333334,-0.335655197266121,-1,1,1,1
0.4654552077272758,0.6673333333333333,5.164333333333333,0.11316928725302809,0.2404098742852589,0.5276666666666666,3.116,0.10187726094832288,0.2553371147444416,0.4336666666666666,1.694,0.20898154779395733,-0.4691499315115954,0.436,1.0533333333333337,-0.29571488112449773,-1,-1,-1,1
0.4055510370582054,0.6686666666666666,5.114000000000001,0.09860437921127588,0.0944483787818324,0.5273333333333333,2.9683333333333333,0.040023905673215426,0.2104255080988653,0.4216666666666666,1.6093333333333333,0.17222348745439509,-0.3322513565158342,0.4516666666666666,1.245,-0.20942488487415387,1,-1,-1,1
0.3863139226440779,0.67,5.104666666666666,0.09392712887459607,0.060933461569439,0.53,2.949666666666667,0.02582146088321039,0.13325738525204,0.4206666666666667,1.529,0.10906496947308054,-0.3038656677442852,0.4593333333333333,1.3003333333333331,-0.1915327996005399,1,1,-1,1
0.3917577549396034,0.6703333333333333,5.110666666666666,0.09525072480946124,0.0466156394142296,0.5316666666666666,2.9433333333333334,0.0197540707302287,0.0856925214518329,0.4283333333333333,1.5063333333333333,0.0701353416063098,-0.2570814126030916,0.4603333333333333,1.35,-0.16204371835310014,1,1,1,1
0.4529969065264181,0.6453333333333333,4.997333333333334,0.11014021583245284,0.0748268249394787,0.544,3.0396666666666667,0.03170898031105194,0.1158651926017242,0.418,1.5026666666666666,0.09483026903310932,-0.2121720899994041,0.4703333333333333,1.4303333333333332,-0.13373644576682475,-1,1,-1,1
0.2845901391334413,0.6446666666666667,4.825666666666667,0.06919433421366426,0.1645565131845594,0.544,3.130333333333333,0.06973327066656777,0.1162332021257332,0.4123333333333333,1.4846666666666666,0.09513146770533247,-0.142193397940741,0.47,1.4996666666666667,-0.08962743239299688,-1,1,-1,-1
0.2872619738169932,0.6476666666666666,4.851,0.06984395553441798,0.2198580109735322,0.536,3.143,0.09316810310774815,0.0938541831499903,0.41,1.4549999999999998,0.07681528195089585,-0.141080769977056,0.4693333333333333,1.499,-0.08892612003224089,1,-1,-1,-1
0.3239030332940613,0.6426666666666666,4.853666666666666,0.07875274528770666,0.2175931642841431,0.5333333333333333,3.127,0.09220834062765527,0.0685956084498293,0.4106666666666667,1.4323333333333332,0.05614231381936475,-0.1322029568353748,0.4693333333333333,1.5083333333333333,-0.08333025124594677,-1,-1,1,1
0.3919527784564236,0.6936666666666667,5.259333333333333,0.09529814220221937,0.1900316750455242,0.53,3.0683333333333334,0.08052874951420765,0.1171965461365591,0.4656666666666667,1.6566666666666667,0.09591991995459491,-0.0753697824945986,0.519,1.7306666666666668,-0.04750712890217828,1,-1,1,1
0.4970052345731499,0.7093333333333334,5.468999999999999,0.12084025965098552,0.1737230609772138,0.5293333333333333,3.045333333333333,0.07361773166986021,0.2210172142173645,0.4893333333333333,1.837,0.18089230608907764,0.0064500118095414,0.5423333333333333,1.8916666666666664,0.004065575517329048,1,-1,1,1
0.5981493467802323,0.71,5.572,0.14543211488922922,0.1547339437390462,0.53,3.0283333333333333,0.06557081072785415,0.2822251839829517,0.5016666666666666,1.938,0.23098818138609656,0.0667583666759024,0.5516666666666666,1.9833333333333332,0.0420791758447527,1,1,1,1
0.5407391392605536,0.7146666666666667,5.546333333333333,0.1314735810535582,0.1696116493505868,0.53,3.042666666666667,0.07187545982517364,0.279339420531675,0.509,1.959,0.2286263182734087,0.1409459396692014,0.5513333333333333,2.056,0.08884113370744119,1,1,1,-1
0.3454135186134897,0.6493333333333333,4.926666666666667,0.08398273573931803,-0.0211590419690734,0.4896666666666667,2.6526666666666667,-0.008966458829981518,0.2951473225738763,0.447,1.781,0.24156435056636746,0.2223029517318333,0.5773333333333334,2.2423333333333333,0.14012213693220857,-1,-1,-1,1
0.2184239531564467,0.627,4.65,0.05310689984198738,-0.1111690458430505,0.476,2.4926666666666666,-0.047109537103663675,0.1582995767699646,0.4213333333333333,1.5613333333333337,0.1295608380380813,0.2986547576005214,0.586,2.3526666666666665,0.18824825542774498,-1,-1,-1,1
0.1335680696625267,0.621,4.527,0.03247531232334553,-0.0568493160223058,0.4629999999999999,2.478333333333333,-0.024090743445362904,0.0421582393578083,0.4146666666666667,1.4243333333333332,0.03450455732642251,0.3131283147245978,0.5896666666666667,2.382,0.197371237095044,-1,-1,-1,1
0.0351011112562726,0.6256666666666667,4.461,0.008534371678980421,-0.1398851759340891,0.4623333333333333,2.3913333333333333,-0.05927842445659929,0.049660778325679,0.4106666666666667,1.4183333333333332,0.04064503638470337,0.3555541095121417,0.5893333333333333,2.423,0.22411309085976272,1,-1,-1,-1
-0.2275657081707418,0.5993333333333333,4.006,-0.05532959685350252,-0.1863523083748139,0.5003333333333333,2.549,-0.0789695631473792,-0.0045242225105568,0.4263333333333333,1.4143333333333332,-0.0037028656165662478,0.4382621692040942,0.6143333333333333,2.590333333333333,0.2762456872795047,-1,1,1,1
-0.1702660135055569,0.584,3.951,-0.04139793275903908,-0.0698128194062519,0.5106666666666667,2.719333333333333,-0.0295842208700201,-0.0224580509950358,0.4426666666666666,1.4493333333333331,-0.018380869784933505,0.5345118099092829,0.6226666666666667,2.7136666666666667,0.33691382159576655,-1,1,1,1
-0.2286538386989565,0.5793333333333333,3.858333333333333,-0.05559416142227725,-0.0733475153905276,0.516,2.744,-0.031082100881120473,0.0972232590373629,0.44,1.5596666666666663,0.079572713804401,0.5037423910677852,0.6316666666666666,2.7136666666666667,0.31751922207900524,-1,1,-1,1
-0.3331970984122288,0.586,3.798,-0.08101247448966786,-0.0830687467757611,0.5203333333333333,2.756,-0.0352016173091243,0.0988760102696351,0.439,1.557,0.08092541378687049,0.4961156334437673,0.64,2.7336666666666667,0.31271191939671533,1,1,-1,1
-0.3463040058906448,0.589,3.8156666666666665,-0.08419924596154886,0.028760809798344,0.496,2.741333333333333,0.012187821043632712,0.0331811346861017,0.4166666666666666,1.4203333333333332,0.027157214849872303,0.6409068667995959,0.6063333333333333,2.7656666666666667,0.40397682104922683,1,-1,-1,-1
-0.3893162970053403,0.5943333333333333,3.814,-0.09465711655308806,-0.0632696290429257,0.4896666666666667,2.617,-0.026811446606646135,0.0269546847016,0.4026666666666667,1.3686666666666667,0.022061155249115998,0.563332054895112,0.5913333333333334,2.6373333333333333,0.3550798166168117,1,-1,-1,-1
-0.4017259769835064,0.5973333333333334,3.8243333333333336,-0.09767436636542684,-0.0711767345202414,0.4853333333333333,2.5863333333333336,-0.03016220019134529,-0.0421969093057554,0.3986666666666666,1.2866666666666666,-0.03453620687953658,0.5089505751378138,0.5873333333333334,2.569666666666667,0.32080204795128175,1,-1,-1,-1
-0.3646325689306362,0.596,3.8513333333333337,-0.08865559402935988,-0.1185014866969149,0.489,2.5586666666666664,-0.050216768004549724,-0.0675434155082537,0.4003333333333333,1.2666666666666666,-0.05528114285435081,0.5216548626715745,0.5813333333333334,2.561,0.32880982249302143,-1,1,1,-1
-0.2670841250022451,0.573,3.798666666666666,-0.06493797805096832,-0.1095793652697509,0.469,2.466,-0.0464358863101095,-0.0534680863717973,0.3813333333333333,1.2213333333333334,-0.04376114086956267,0.3732324828422473,0.527,2.2276666666666665,0.23525613430206463,-1,-1,-1,-1
-0.3307599823477587,0.5676666666666667,3.698333333333333,-0.08041992190159888,-0.1065692422141104,0.4593333333333333,2.4166666666666665,-0.04516030188190013,-0.0842886653414969,0.371,1.1563333333333332,-0.06898635070026131,0.2407908603636832,0.505,2.018333333333333,0.15177544717717223,-1,-1,-1,-1
-0.2622589672605055,0.5596666666666666,3.7066666666666666,-0.06376480466403299,-0.161588551020086,0.4589999999999999,2.357666666666667,-0.06847555254324299,-0.1795799360199452,0.373,1.0666666666666669,-0.14697782192670814,0.1754076028602202,0.499,1.9303333333333328,0.11056303101444896,-1,-1,1,-1
-0.355808402714346,0.563,3.6366666666666654,-0.08651011454020367,-0.2193309576029118,0.462,2.316333333333333,-0.09294475640066292,-0.1757872104140301,0.3746666666666667,1.076,-0.1438736524906463,0.1727423250613975,0.4913333333333333,1.9006666666666665,0.10888305142902481,1,1,1,-1
-0.3933599651079364,0.5493333333333333,3.503333333333333,-0.0956402810541215,-0.260478180643279,0.4376666666666666,2.142333333333333,-0.1103815043356015,-0.1404945904764989,0.363,1.0726666666666669,-0.11498828520813804,0.1351569033101642,0.5333333333333333,2.0113333333333334,0.08519218465351647,-1,-1,-1,1
-0.4356374057726992,0.5456666666666667,3.4346666666666668,-0.10591948246272789,-0.3463123759753981,0.431,2.0196666666666667,-0.14675502161369694,-0.1537557614823368,0.3553333333333333,1.0336666666666667,-0.1258419366451181,0.2360611998580788,0.5493333333333333,2.168333333333333,0.14879424458023766,-1,-1,-1,1
-0.4176567504171777,0.541,3.420666666666667,-0.1015477235541478,-0.3690201620459636,0.429,1.9866666666666668,-0.15637778379826808,-0.1636170743528586,0.351,1.0096666666666667,-0.13391296239092376,0.3211273198046385,0.5513333333333333,2.261,0.20241317502890901,-1,-1,-1,1
-0.4275297622646543,0.541,3.4106666666666663,-0.10394821600813771,-0.3844331556713982,0.43,1.9766666666666663,-0.16290926915527165,-0.2063868508774262,0.3543333333333333,0.978,-0.16891803443402112,0.3345003056158293,0.5526666666666666,2.2789999999999995,0.21084244389119838,1,1,1,1
-0.5426991860599792,0.57,3.502333333333333,-0.13195014054970533,-0.4852678600855218,0.4039999999999999,1.7336666666666667,-0.20563947532831553,-0.1866660087243254,0.3503333333333333,0.9846666666666668,-0.15277744272615215,0.24589299351139,0.488,1.9633333333333332,0.1549914269651138,1,-1,-1,-1
-0.4365971623632045,0.5766666666666667,3.657333333333333,-0.10615283460377327,-0.5055202531767276,0.3933333333333333,1.6556666666666666,-0.21422172820754884,-0.1954423248513465,0.3493333333333333,0.973,-0.1599604491214019,0.0492168440337017,0.4643333333333333,1.684,0.031022392214479787,1,-1,-1,-1
-0.29524593807266,0.5673333333333334,3.734,-0.07178515101202208,-0.5708712030550231,0.3916666666666666,1.582,-0.2419151654832245,-0.2292454952813071,0.3503333333333333,0.943,-0.187626771284815,-0.0531455641299096,0.4593333333333333,1.5646666666666669,-0.03349874554672541,-1,-1,1,-1
-0.2671198904881988,0.5623333333333334,3.7256666666666662,-0.06494667395658167,-0.5538673292333778,0.39,1.5893333333333333,-0.23470952097461065,-0.2446575293746625,0.3523333333333333,0.934,-0.20024080408105097,-0.0847611410585595,0.4593333333333333,1.5326666666666668,-0.053426695963376056,-1,-1,1,1
-0.4396026198382818,0.544,3.4126666666666665,-0.10688357190067568,-0.5610530446990594,0.437,1.834,-0.23775457480933382,-0.2887434994737345,0.359,0.909,-0.2363231193234838,-0.0151994934398089,0.5103333333333333,1.777,-0.00958055430430044,-1,1,1,1
-0.4845230329529251,0.542,3.3513333333333337,-0.11780537715905491,-0.4055375393759517,0.4493333333333333,2.0556666666666668,-0.17185256573247953,-0.2880454729492701,0.363,0.9223333333333332,-0.23575181709180543,0.1360153359471758,0.5276666666666666,1.988,0.08573327245542528,-1,1,1,1
-0.5040163532493191,0.54,3.317,-0.12254492057271565,-0.3597313325159175,0.4506666666666667,2.1083333333333334,-0.15244150408949814,-0.2836076098536673,0.3663333333333333,0.9376666666666666,-0.23211963263814703,0.2042988482558012,0.5329999999999999,2.074666666666667,0.12877377905860968,-1,1,1,1
-0.6048363401386321,0.5473333333333333,3.2676666666666665,-0.1470579690201368,-0.3619017861124254,0.4536666666666666,2.122333333333333,-0.15336126609214074,-0.1874793314162532,0.3563333333333333,1.0003333333333333,-0.15344310950626416,0.1769324361745794,0.54,2.0716666666666668,0.11152416491217236,1,1,-1,1
-0.5590748055447303,0.5433333333333333,3.2983333333333333,-0.1359316561813919,-0.3860193619061978,0.4063333333333333,1.846666666666667,-0.16358144764619664,-0.2031456520176779,0.3493333333333333,0.9653333333333334,-0.16626526397761432,0.1150335864731835,0.4626666666666666,1.744,0.07250804287584411,-1,-1,-1,-1
-0.5434192418153709,0.5396666666666667,3.289,-0.1321252125980298,-0.4778555345808932,0.39,1.6656666666666666,-0.20249839211817694,-0.2934480603564413,0.357,0.901,-0.24017358350665977,-0.1125391817590908,0.4379999999999999,1.43,-0.07093576812110278,-1,-1,1,-1
-0.5072870136496714,0.5346666666666667,3.292,-0.1233401384587973,-0.5833631393486187,0.3896666666666666,1.5596666666666663,-0.24720880933756303,-0.2669923953095899,0.3583333333333333,0.9326666666666666,-0.2185208526259845,-0.1770256430453738,0.425,1.3206666666666669,-0.11158291512583678,-1,-1,1,-1
-0.5770617815813401,0.5386666666666666,3.2506666666666666,-0.14030495188011172,-0.5817068954769573,0.3883333333333333,1.554,-0.2465069513560265,-0.2569834189014863,0.3573333333333333,0.9393333333333334,-0.2103289711453302,-0.1859046327013758,0.4196666666666667,1.293,-0.11717952549338062,1,-1,-1,-1
-0.6188284382606626,0.5483333333333333,3.268,-0.1504599629077472,-0.6096724801505637,0.3963333333333333,1.5646666666666669,-0.25835778392201697,-0.2278130276549661,0.3743333333333333,1.022333333333333,-0.18645436318418654,-0.2257279751866674,0.4716666666666666,1.4323333333333332,-0.1422809998793512,1,1,1,1
-0.5911502210846775,0.5506666666666667,3.306666666666666,-0.14373036990236382,-0.6633202271860383,0.4083333333333334,1.5736666666666668,-0.281091814877574,-0.173377910069858,0.3803333333333333,1.095,-0.14190175226169002,-0.0709097654025989,0.4916666666666666,1.655,-0.04469588811200176,1,1,1,1
-0.5559692488754817,0.5503333333333333,3.3366666666666664,-0.13517658108727312,-0.602982022951581,0.4103333333333333,1.643333333333333,-0.2555226031460577,-0.1923416785310454,0.3879999999999999,1.100666666666667,-0.15742271437873942,-0.030219336586833,0.4993333333333333,1.7213333333333334,-0.01904787132259368,-1,1,1,1
-0.5256606476781736,0.5476666666666666,3.3483333333333336,-0.12780744494228582,-0.61742605990542,0.411,1.6326666666666665,-0.2616434786977309,-0.1115279579941652,0.3853333333333333,1.1726666666666667,-0.09128044431475459,0.0360091920543974,0.5,1.79,0.022697336677522568,-1,1,-1,1
-0.3993732444307745,0.5766666666666667,3.672333333333333,-0.09710233051392192,-0.5590613263267759,0.447,1.8836666666666664,-0.23691055451710602,-0.1116630974589611,0.4143333333333333,1.2666666666666666,-0.0913910496787627,0.2842296330296006,0.5863333333333334,2.337333333333333,0.1791558017979388,1,1,1,1
-0.4288492142948477,0.5920000000000001,3.744333333333333,-0.10426902334543371,-0.4606522777752837,0.457,2.0326666666666666,-0.19520825610376968,-0.0016487209242397,0.4233333333333333,1.4043333333333332,-0.0013494013628717755,0.4913726829847888,0.621,2.6623333333333337,0.3097223398679767,1,1,1,1
-0.2979513822003916,0.591,3.867,-0.07244294402530312,-0.3697935291490979,0.4566666666666666,2.121,-0.1567055096140612,-0.0362260423393399,0.4336666666666666,1.4036666666666666,-0.029649330087017783,0.5725613782937256,0.6353333333333333,2.793,0.3608972495702536,-1,-1,1,1
-0.221523998279399,0.585,3.9016666666666655,-0.05386063487640621,-0.303257984875469,0.4496666666666666,2.1496666666666666,-0.12851008283945134,0.0082958519811788,0.4366666666666666,1.4583333333333333,0.006789768847476387,0.6088183112000478,0.6436666666666666,2.8586666666666667,0.3837507424180235,-1,-1,1,1
-0.2638035801891156,0.615,4.062333333333333,-0.06414035690044718,-0.3835935329154343,0.4679999999999999,2.164333333333333,-0.1625534665208674,0.0490996411205539,0.423,1.451,0.04018577169155765,0.5894769562586406,0.6506666666666666,2.8593333333333333,0.3715594873562212,1,1,-1,1
-0.1265739373277803,0.6193333333333333,4.229666666666667,-0.030774781406221523,-0.3436267709032612,0.4753333333333333,2.244,-0.14561695650904327,0.0087057513152459,0.4193333333333333,1.3983333333333334,0.007125252380133951,0.6606741988775147,0.6506666666666666,2.930333333333333,0.41643657828874325,1,1,-1,1
-0.0793175974962805,0.6173333333333333,4.266,-0.019285026413403294,-0.3017991798031985,0.476,2.291333333333333,-0.1278918924865705,-0.03616108244694,0.421,1.36,-0.02959616343761843,0.7001138124164088,0.6416666666666667,2.94,0.44129618040287455,-1,1,1,-1
-0.0892264687243642,0.6176666666666667,4.261,-0.021694237602251608,-0.177183953703802,0.4653333333333333,2.3593333333333333,-0.07508433645250077,-0.028529504853989,0.4216666666666666,1.3706666666666665,-0.023350072268769652,0.6904506374902915,0.6403333333333333,2.927,0.43520528188061525,1,-1,1,-1
0.1315270395318171,0.644,4.671333333333333,0.031979062799611116,-0.2493922324049746,0.4863333333333333,2.4040000000000004,-0.10568366883740879,0.0057803868820895,0.396,1.3210000000000002,0.004730977706378456,0.490738256627746,0.5536666666666666,2.426333333333333,0.30932244784593016,1,1,-1,-1
0.1857513696891066,0.6503333333333333,4.773666666666667,0.0451629926252903,-0.1199565677225082,0.489,2.55,-0.05083338023724624,-0.0421119754409859,0.3833333333333333,1.232,-0.0344666924631251,0.2803928656794501,0.518,2.0926666666666667,0.17673740817866135,1,1,-1,-1
0.1335084320912516,0.6593333333333333,4.787999999999999,0.03246081223542587,-0.0537902555196136,0.4826666666666666,2.583333333333333,-0.022794421045894013,-0.08165280655823,0.3793333333333333,1.18,-0.06682902293048237,0.1565344623341302,0.5073333333333333,1.9326666666666663,0.09866690115861267,1,-1,-1,-1
0.2027933638907662,0.6576666666666666,4.847,0.0493065284696719,-0.0774531204936184,0.483,2.5623333333333336,-0.0328219121250715,-0.1418182706144144,0.3816666666666666,1.128,-0.11607165581128191,0.1546509349366516,0.4993333333333333,1.903333333333333,0.09747967497988232,-1,1,1,-1
0.1446048277995286,0.6093333333333333,4.468333333333334,0.03515875431993911,-0.5621726311970492,0.3473333333333333,1.3453333333333333,-0.23822901624460777,-0.0922478856078565,0.3989999999999999,1.2416666666666667,-0.07550060215235292,-0.0328539585423923,0.4486666666666666,1.546,-0.020708527897531182,-1,-1,1,-1
0.0551661090792405,0.5926666666666667,4.266333333333333,0.013412910934017253,-0.8857892573090181,0.304,0.7859999999999999,-0.3753663761955774,-0.023853582710156,0.4003333333333333,1.3163333333333334,-0.01952304756082507,-0.0967262345336019,0.4233333333333333,1.395,-0.06096854123918256,-1,-1,1,-1
-0.0316015470023298,0.5906666666666667,4.166,-0.007683498843657166,-1.032710811990759,0.29,0.5623333333333334,-0.437626570830864,0.017056442401383,0.4,1.3563333333333332,0.013959904483400594,-0.1690458593466415,0.4133333333333333,1.2876666666666667,-0.10655309282517744,-1,-1,-1,-1
-0.0927250413078377,0.595,4.137,-0.02254486932599562,-1.0126912497069922,0.2789999999999999,0.5223333333333333,-0.4291429834702446,0.0408157353679938,0.3956666666666667,1.366,0.03340578027635755,-0.2509950488738302,0.413,1.2049999999999998,-0.15820735772339703,1,-1,-1,-1
-0.1733524389121932,0.6093333333333333,4.140666666666666,-0.04214835633928899,-1.0335615557461502,0.3633333333333333,0.9573333333333331,-0.43798708615422915,-0.0095327886876654,0.376,1.2446666666666668,-0.007802143988095684,-0.33110853841205,0.4456666666666667,1.2336666666666667,-0.20870454304522382,1,1,-1,1
-0.0973685598691229,0.611,4.224,-0.023673879544815136,-0.8537648445857642,0.392,1.292,-0.36179555485796233,-0.0754718423587026,0.3696666666666667,1.1563333333333332,-0.06177019132831165,-0.168533596602123,0.4503333333333333,1.411,-0.10623020304853029,1,1,-1,1
-0.0397812233619117,0.6083333333333334,4.262333333333333,-0.009672279134878477,-0.7556534646472688,0.4013333333333333,1.4409999999999998,-0.3202193979479755,-0.1208016619864802,0.371,1.1153333333333333,-0.09887053953470215,-0.2087844126976323,0.4589999999999999,1.401,-0.1316011228704665,-1,1,1,1
0.0128410352111201,0.602,4.270666666666667,0.003122128141028296,-0.6835955380804328,0.4006666666666667,1.5096666666666667,-0.2896837795168703,-0.1476094014154825,0.375,1.102,-0.12081142691543871,-0.1881528330466553,0.4606666666666667,1.4276666666666666,-0.11859661255487995,-1,-1,1,1
-0.1395725869120991,0.58,3.9643333333333337,-0.03393523140073777,-0.6220020699097786,0.3933333333333333,1.532,-0.2635826310170862,-0.1686814020746307,0.3876666666666666,1.1236666666666666,-0.1380578789922218,-0.1474143735387194,0.4716666666666666,1.5076666666666665,-0.09291832102924923,-1,-1,1,1
-0.1584713715820811,0.5710000000000001,3.883333333333333,-0.03853022132789631,-0.5816550199395194,0.3866666666666666,1.5366666666666666,-0.2464849683252541,-0.101746721817397,0.3903333333333333,1.2,-0.08327495761688405,-0.0839053673018399,0.4726666666666667,1.5753333333333337,-0.05288728410857214,-1,-1,1,1
-0.3011054549478182,0.5753333333333334,3.7723333333333335,-0.07320981516315837,-0.662647983662662,0.387,1.458,-0.28080694168317866,-0.0927204796223544,0.3903333333333333,1.2093333333333334,-0.07588739836381157,-0.0549335767820511,0.47,1.5953333333333333,-0.03462576681085205,1,1,1,-1
-0.3640722927975361,0.5846666666666667,3.773,-0.08851937028624737,-0.7316822385729187,0.396,1.437,-0.3100612342648561,-0.0977284768047463,0.3906666666666667,1.2046666666666668,-0.07998621103964024,-0.0407880339113388,0.4696666666666667,1.6073333333333333,-0.025709539294892603,1,1,1,-1
-0.4823401558026479,0.5246666666666667,3.2456666666666667,-0.1172746394056543,-0.7000650291300206,0.396,1.477666666666667,-0.296662971375496,-0.1824464756567956,0.3329999999999999,0.9323333333333332,-0.14932395124175618,-0.2209692483348027,0.4053333333333333,1.2073333333333334,-0.13928147616468484,-1,1,-1,-1
-0.5720430931788614,0.5023333333333333,2.9993333333333334,-0.13908472406866065,-0.6879810402184816,0.3933333333333333,1.4763333333333333,-0.29154220129357855,-0.3792461700394971,0.3153333333333333,0.677,-0.31039534416729264,-0.3676650895560215,0.381,0.9756666666666668,-0.23174689144977423,-1,-1,-1,-1
-0.6594187690732123,0.499,2.889,-0.1603289658346892,-0.6597542417207203,0.39,1.4866666666666668,-0.27958067548336984,-0.4132629556827105,0.3033333333333333,0.603,-0.33823650044341425,-0.4753129342211859,0.376,0.8506666666666667,-0.29959954888468365,-1,-1,-1,-1
-0.690991820766929,0.4983333333333333,2.8526666666666665,-0.16800553642034802,-0.6629078472868986,0.3896666666666666,1.481666666666667,-0.28091706276009376,-0.5212593347295956,0.31,0.5173333333333333,-0.42662651171126215,-0.4926553181417158,0.3703333333333333,0.8133333333333334,-0.3105308112701459,-1,-1,1,-1
-0.7341102099437786,0.5329999999999999,3.046666666666667,-0.17848920335463636,-0.7405802321906607,0.4073333333333333,1.4956666666666665,-0.3138318914410901,-0.4033654794333661,0.3373333333333333,0.724,-0.33013587665469435,-0.5221988399815298,0.3486666666666667,0.7043333333333333,-0.32915270261458424,1,1,1,-1
-0.6152040708076423,0.5403333333333333,3.2133333333333334,-0.14957874582264002,-0.6638702815464093,0.411,1.59,-0.28132490859626536,-0.2954860511085537,0.3453333333333333,0.8573333333333333,-0.24184158411124285,-0.5772022589141486,0.3389999999999999,0.6140000000000001,-0.36382249237389125,1,1,1,-1
-0.6378619236527001,0.547,3.236333333333333,-0.15508770353670134,-0.596358909543566,0.407,1.6346666666666667,-0.2527159603034344,-0.3160415322696369,0.3523333333333333,0.8596666666666667,-0.25866528901208397,-0.6360586225995565,0.3396666666666667,0.557,-0.4009208727031239,1,-1,1,1
-0.6307961121441616,0.5496666666666666,3.2616666666666663,-0.15336974477501947,-0.6158692990961396,0.4053333333333333,1.6056666666666668,-0.2609837781439467,-0.2385180620201383,0.3513333333333333,0.9336666666666666,-0.19521593571570153,-0.7201186116260946,0.3466666666666666,0.4973333333333333,-0.45390561807485996,1,-1,-1,1
-0.6244356329441358,0.5436666666666666,3.2183333333333333,-0.1518232782499819,-0.0828384277654876,0.5366666666666666,2.853,-0.03510401620192872,-0.294783759639322,0.3466666666666666,0.8596666666666667,-0.24126679122071684,-0.6072529016183259,0.3929999999999999,0.7703333333333333,-0.3827640324618299,-1,1,-1,1
-0.610038768215706,0.5406666666666667,3.207333333333333,-0.14832287070711625,0.2902792364188173,0.5713333333333334,3.4123333333333337,0.1230101450884252,-0.3046125142017786,0.349,0.8563333333333334,-0.24931116950628218,-0.5089391300471844,0.414,0.9406666666666668,-0.320794833874528,-1,1,1,1
-0.6190674286115225,0.5396666666666667,3.194666666666667,-0.15051807025560401,0.531576910224179,0.5746666666666667,3.674666666666667,0.22526362429171035,-0.3047689746835929,0.3483333333333334,0.855,-0.2494392251306706,-0.4469385788521369,0.4206666666666667,1.0273333333333334,-0.2817146072884912,-1,1,-1,1
-0.6128052199085126,0.5393333333333333,3.201,-0.1489954969042181,0.5768005974422095,0.5706666666666667,3.7,0.24442783456990327,-0.3156162092755911,0.3496666666666667,0.8493333333333334,-0.258317181931384,-0.3888726998818268,0.42,1.084,-0.2451144857841138,-1,-1,1,-1
-0.6694409681681206,0.5483333333333333,3.212333333333333,-0.16276573119782006,0.2338931667288211,0.495,2.946,0.09911570916836826,-0.2849043418722323,0.3436666666666667,0.8613333333333333,-0.23318094745947618,-0.3755808921728969,0.426,1.12,-0.23673638515450995,1,-1,-1,1
-0.6340518783341422,0.5503333333333333,3.2663333333333333,-0.1541613413305327,0.0191656123496817,0.475,2.6246666666666667,0.008121713371332372,-0.2653041753909505,0.34,0.87,-0.21713912317405207,-0.3943590211089791,0.4306666666666667,1.1193333333333333,-0.24857262724492746,1,-1,-1,1
-0.5898129206534608,0.5483333333333333,3.2963333333333336,-0.14340522296205363,-0.011969163199061,0.4629999999999999,2.5276666666666667,-0.005072110977924873,-0.2808332828789105,0.3386666666666666,0.85,-0.22984897509644384,-0.3566869077127399,0.432,1.1616666666666666,-0.22482711693698845,-1,-1,-1,1
-0.4569472111529031,0.5373333333333333,3.352333333333333,-0.11110068023716864,-0.109185125532198,0.4639999999999999,2.436666666666667,-0.046268821355983626,-0.2899379933583305,0.3389999999999999,0.8423333333333333,-0.23730075698921496,-0.3102214385240975,0.4276666666666666,1.1933333333333331,-0.1955389730524917,-1,1,1,-1
-0.3337467805416967,0.596,3.88,-0.0811461224406949,-0.1504256620481792,0.489,2.5253333333333337,-0.06374511226449343,-0.3042045197853025,0.34,0.8283333333333334,-0.24897724506003863,-0.2997931930436834,0.3966666666666666,1.0910000000000002,-0.18896583477526374,1,1,1,-1
-0.1428990322167083,0.609,4.162333333333334,-0.03474401264962946,-0.1041659169922466,0.4946666666666667,2.602333333333333,-0.04414185706344403,-0.3150900617705614,0.341,0.8206666666666667,-0.2578865546797246,-0.4386129733972412,0.3893333333333333,0.9263333333333332,-0.27646680640008137,1,1,1,-1
-0.1559682276654976,0.6173333333333333,4.208,-0.037921614939507825,0.0121607302968094,0.4906666666666667,2.6966666666666668,0.005153290385652817,-0.3260332147922463,0.345,0.8230000000000001,-0.2668430162521314,-0.4558914593793528,0.3893333333333333,0.909,-0.28735779259664473,1,-1,1,1
-0.135545690940142,0.6193333333333333,4.244666666666666,-0.032956144821787096,9.838569665188146e-06,0.4896666666666667,2.680333333333333,4.169240269845628e-06,-0.3279168680982671,0.347,0.8283333333333334,-0.268384698838282,-0.4420060767676343,0.3836666666666666,0.9036666666666666,-0.2786055494594398,1,-1,1,-1
0.1269788741667499,0.616,4.474666666666667,0.030873236451278267,-0.024947314982664,0.5173333333333333,2.801,-0.010571795879869587,-0.1840872479817574,0.3896666666666666,1.1116666666666668,-0.15066684704596076,-0.4484187416537386,0.4366666666666666,1.0799999999999998,-0.28264758444040133,-1,1,1,1
0.0841990265157797,0.6156666666666667,4.425666666666667,0.020471881418443125,0.0209912298622403,0.5273333333333333,2.899,0.008895345953070987,-0.0828653439493845,0.406,1.2660000000000002,-0.06782142836678227,-0.2738479306644084,0.4516666666666666,1.3056666666666668,-0.1726120006064921,-1,1,1,1
0.0444676408958324,0.6193333333333333,4.4093333333333335,0.010811719672397722,0.1564899410053262,0.5246666666666667,3.018333333333333,0.06631494069445061,-0.0115887768062525,0.4116666666666666,1.3553333333333333,-0.009484874599735729,-0.2647450347626916,0.4613333333333333,1.3476666666666666,-0.16687425751274015,1,-1,1,1
-0.018894342293831,0.6253333333333333,4.389333333333334,-0.004593909822060619,0.2078014220884485,0.5173333333333333,3.030333333333333,0.08805894419468752,0.0156250415061787,0.411,1.3806666666666667,0.01278836945257342,-0.2594450937345183,0.4679999999999999,1.3766666666666665,-0.1635335953366563,1,-1,-1,1
-0.0275236408972938,0.6463333333333334,4.515333333333333,-0.006692009824455777,0.1459801271391461,0.5623333333333334,3.205,0.06186125070793749,-0.0014724561750536,0.4006666666666667,1.3253333333333337,-0.0012051368671156732,-0.1361342491229529,0.491,1.5753333333333333,-0.08580822588348135,1,1,-1,1
0.178391807414842,0.6373333333333333,4.66,0.04337361224400814,0.2990760515801716,0.5733333333333334,3.4193333333333333,0.1267379263884731,-0.0513372567069183,0.3983333333333334,1.268333333333333,-0.04201715593459784,-0.070141628438475,0.4983333333333333,1.6676666666666666,-0.04421171553565424,-1,1,-1,1
0.1908590125992759,0.6316666666666666,4.634666666666666,0.0464048485506096,0.3181546567439199,0.5796666666666667,3.474333333333333,0.1348227691703088,-0.0389345482660259,0.3929999999999999,1.2636666666666667,-0.031866116163473866,-0.0364236790456404,0.5,1.708,-0.0229585963796143,-1,1,-1,1
0.2016168820042869,0.6306666666666667,4.637666666666666,0.049020482434847065,0.3605940856141942,0.5783333333333334,3.509,0.15280710855058122,-0.044513023441344,0.3923333333333333,1.2556666666666667,-0.03643183853264433,-0.037596508804216,0.5036666666666667,1.7193333333333334,-0.02369785517374648,-1,-1,-1,1
0.1105228524360484,0.6476666666666666,4.664666666666666,0.026872172075229822,0.313567947070275,0.54,3.252333333333333,0.13287908270690812,-0.1103456543572767,0.407,1.238,-0.09031278379956986,0.1003437236365947,0.5323333333333333,1.9566666666666663,0.06324871925522527,1,-1,1,1
0.1194919180849956,0.6553333333333333,4.726333333333333,0.0290528819479867,0.2321885521717965,0.529,3.1103333333333336,0.09839335338926973,-0.048092606314406,0.4126666666666667,1.3186666666666669,-0.03936156055922066,0.1063854516517781,0.5483333333333333,2.018,0.06705694507344079,1,-1,1,1
0.12693475928255,0.6593333333333333,4.758666666666667,0.0308625104997382,0.1706303228301307,0.528,3.041333333333333,0.07230713786753844,-0.0634590173514357,0.418,1.32,-0.05193825300665705,0.2160827634057602,0.5503333333333333,2.1333333333333333,0.13620142389812548,1,-1,1,1
0.2742950486522657,0.6493333333333333,4.839333333333333,0.06669121891359284,0.1997066937693126,0.522,3.04,0.08462868263939101,-0.0349536331683093,0.4193333333333333,1.354,-0.028607922384673603,0.2124173501794255,0.55,2.13,0.1338910383183912,-1,-1,1,-1
0.306428429793522,0.6443333333333334,4.839333333333333,0.0745040262050661,0.1233272107645935,0.5373333333333333,3.049,0.05226174037338075,0.0057015506849045,0.4206666666666667,1.4,0.0046664539471654625,0.2311827241528394,0.524,2.059333333333333,0.14571924069268416,-1,1,1,-1
0.3389558802197454,0.6403333333333333,4.844666666666667,0.08241264623935042,0.0615822117485689,0.5503333333333333,3.0586666666666664,0.02609637842345695,0.010339962167627,0.423,1.4126666666666663,0.008462777924331082,0.1703750808849689,0.5153333333333333,1.9686666666666668,0.1073909285846928,-1,1,1,-1
0.2947996760890348,0.6403333333333333,4.797666666666667,0.07167664830375595,0.1130754681499714,0.555,3.133666666666667,0.04791741191919405,-0.005778158241025,0.4283333333333333,1.413333333333333,-0.004729153667363984,0.1596051602681714,0.5096666666666667,1.937,0.10060242541971295,1,1,1,-1
0.2669605328464497,0.6433333333333333,4.793,0.06490792825036619,0.2579925567118817,0.5423333333333333,3.211,0.10932818421457399,0.0060274589605313,0.429,1.428,0.004933194706523991,0.1211080477202852,0.5083333333333333,1.8946666666666665,0.07633690112547524,1,-1,1,-1
0.0947241669120044,0.6173333333333333,4.443666666666667,0.023030930317465687,0.1871231862946794,0.5546666666666666,3.2113333333333336,0.07929623413472914,0.1179752292840436,0.4576666666666666,1.637,0.09655723587932935,0.0642706500209666,0.4883333333333333,1.770333333333333,0.04051111671168302,-1,1,1,-1
-0.0526999149443829,0.6153333333333333,4.281000000000001,-0.012813288397120074,0.2877446237006751,0.5543333333333333,3.309333333333333,0.12193606524017936,0.204758113221422,0.4679999999999999,1.7576666666666665,0.16758498844639522,-0.0391064155821156,0.4886666666666667,1.6676666666666666,-0.024649580567581725,-1,-1,1,1
-0.013773320998295,0.6106666666666667,4.288333333333333,-0.0033488011190058696,0.321477356884833,0.55,3.320333333333333,0.13623081278879667,0.2646600095923066,0.47,1.8246666666666669,0.21661190344036285,-0.0281430061438976,0.4836666666666667,1.6616666666666664,-0.017739117406485216,-1,-1,1,-1
-0.0252158807874742,0.6093333333333333,4.268666666666666,-0.006130908428567475,0.3121145558829954,0.5489999999999999,3.3063333333333333,0.13226318656833777,0.347782405485481,0.461,1.8783333333333332,0.2846437168627232,-0.0311120664625297,0.482,1.653333333333333,-0.019610577381651072,-1,-1,-1,-1
-0.0282128612448486,0.6273333333333333,4.405666666666666,-0.0068595846505575455,0.1505622615376274,0.5106666666666667,2.9440000000000004,0.06380299833041853,0.2839033581863128,0.4306666666666667,1.718,0.23236168888749253,-0.1344252065512896,0.4429999999999999,1.4183333333333332,-0.08473098109035569,1,-1,-1,-1
0.2146140941520125,0.615,4.568333333333333,0.05218058293563755,0.099561892624854,0.495,2.8116666666666665,0.04219083324096681,0.1722792072095442,0.4196666666666667,1.572,0.14100251509225684,-0.2526227590283414,0.43,1.257,-0.15923333701597747,-1,-1,-1,-1
0.1005646403480788,0.6173333333333333,4.474333333333333,0.02445096430786431,0.0641098519296909,0.4893333333333333,2.747333333333333,0.02716750355540592,0.1351575471099833,0.4176666666666666,1.5293333333333334,0.1106201635408504,-0.2667429368805076,0.4226666666666666,1.2183333333333333,-0.16813357643742752,1,-1,-1,-1
0.0634380856713567,0.6253333333333333,4.491666666666666,0.015424132807921027,-0.0758848705897481,0.4976666666666666,2.6516666666666664,-0.032157342896524756,0.1645437200147796,0.4106666666666667,1.5346666666666666,0.1346713787491513,-0.3016261682521644,0.4193333333333333,1.1709999999999998,-0.1901211968662986,1,1,-1,-1
-0.222095943507564,0.5760000000000001,3.857,-0.05399969580588909,-0.0572149307734992,0.4966666666666666,2.665,-0.024245678135648086,-0.0067444118084076,0.3736666666666666,1.2399999999999998,-0.005519987253288823,-0.2742166650067601,0.462,1.3483333333333334,-0.17284442147003934,-1,-1,-1,1
-0.3633706213760832,0.5636666666666666,3.63,-0.08834876814594826,0.0045706560385769,0.49,2.6913333333333336,0.0019368834967011931,-0.1420867900939328,0.3623333333333333,1.0673333333333337,-0.11629142651127884,-0.1371065804911948,0.4793333333333333,1.547,-0.08642110640559257,-1,-1,-1,1
-0.4872365486119423,0.5670000000000001,3.53,-0.11846513265858054,-0.0179411961938087,0.4893333333333333,2.6653333333333333,-0.007602848808917581,-0.143795687251409,0.3553333333333333,1.0423333333333331,-0.11769007932110442,-0.0618782637077537,0.4793333333333333,1.6223333333333334,-0.03900314625981449,1,-1,-1,1
-0.4932906298948292,0.569,3.539,-0.11993710257616205,-0.0546707589304413,0.491,2.6383333333333336,-0.023167547466002466,-0.1589209340535264,0.351,1.013,-0.1300693900634371,-0.0705904972561894,0.48,1.6163333333333334,-0.04449464681232145,1,1,-1,1
-0.4020693023039934,0.5923333333333334,3.7896666666666663,-0.09775784138336711,-0.0234677600306296,0.4726666666666667,2.565333333333333,-0.00994481245673057,-0.1921868172669609,0.3856666666666667,1.0936666666666668,-0.15729596763965256,-0.0486367335490625,0.4716666666666666,1.606666666666667,-0.03065673660743018,1,-1,1,-1
-0.3416493260831532,0.5996666666666667,3.9,-0.0830675220331026,-0.1218352424454205,0.4696666666666667,2.4493333333333336,-0.051629496601235746,-0.1040217820622277,0.397,1.219,-0.08513698857060999,-0.0578374616684391,0.4683333333333334,1.5850000000000002,-0.036456145366403916,1,-1,1,-1
-0.2523235557533079,0.596,3.9626666666666654,-0.06134914055679219,-0.207217406117298,0.4763333333333333,2.4,-0.08781145873816133,-0.0540119715053268,0.4006666666666667,1.281,-0.04420628554483199,-0.0878936737095077,0.469,1.557,-0.05540119592228921,-1,1,1,1
-0.2368594092102927,0.5936666666666667,3.962,-0.057589237534555894,-0.2115363458890349,0.4793333333333333,2.4123333333333337,-0.08964167372185723,-0.011241704185068,0.4,1.3216666666666663,-0.009200811808297684,-0.0618295310104379,0.4633333333333334,1.5633333333333332,-0.03897242903526501,-1,1,-1,-1
-0.206764396903111,0.57,3.833,-0.050272032707683614,-0.185277332365596,0.4786666666666667,2.4403333333333337,-0.07851402607041899,-0.0107085250352654,0.3716666666666666,1.2303333333333333,-0.008764429482568285,-0.0782601255104975,0.4466666666666666,1.4916666666666667,-0.04932897173737103,-1,-1,-1,-1
-0.2458864848787976,0.563,3.7483333333333335,-0.05978405177752475,-0.0867113955430691,0.4686666666666667,2.486666666666667,-0.03674524391811205,-0.1034614519287835,0.3643333333333333,1.1143333333333334,-0.0846783844280827,-0.1050589297658826,0.4393333333333333,1.4406666666666663,-0.06622081096055127,-1,-1,-1,-1
-0.3853279585139302,0.5673333333333334,3.640333333333333,-0.09368740471636679,-0.0587208433760952,0.461,2.473,-0.02488383100535094,-0.120842879017353,0.359,1.0793333333333337,-0.09890427375667724,-0.1780064864462875,0.44,1.3703333333333334,-0.1122011609577575,1,-1,-1,1
-0.4578026695071693,0.5773333333333334,3.637,-0.11130867363936875,-0.1227473578965376,0.4626666666666666,2.4170000000000003,-0.052016019093727855,-0.1785468293938659,0.3606666666666667,1.0266666666666666,-0.1461322722228575,-0.1806649637004183,0.4406666666666667,1.3693333333333333,-0.11387685401955654,1,1,1,1
-0.3686440084881428,0.544,3.494333333333333,-0.08963092258524452,-0.1380356564163811,0.439,2.274666666666667,-0.05849466304457434,-0.176195571269659,0.369,1.0583333333333331,-0.14420787685028633,-0.2002639369202052,0.4446666666666667,1.3656666666666666,-0.12623049119728733,-1,-1,1,1
-0.5463921481551215,0.5436666666666666,3.312,-0.13284803551622718,-0.247852331196464,0.434,2.136,-0.10503111279028102,-0.1871943250399852,0.373,1.06,-0.15320984504839932,-0.1870439137845501,0.4453333333333333,1.3803333333333332,-0.117897637865246,-1,-1,1,1
-0.5341471703589256,0.5413333333333333,3.306,-0.12987083086448203,-0.311937808908286,0.4376666666666666,2.091,-0.13218828740823532,-0.1961479114762658,0.3793333333333333,1.0716666666666663,-0.16053793894353735,-0.1985770424669923,0.4483333333333333,1.3786666666666667,-0.1251672068201711,-1,1,1,1
-0.5037950957228996,0.5383333333333333,3.315,-0.12249112472695312,-0.3372007637384953,0.4403333333333333,2.0803333333333334,-0.14289384036946298,-0.1844666720689898,0.3803333333333333,1.086666666666667,-0.1509773880070721,-0.2052265708975249,0.449,1.3743333333333334,-0.1293585417800491,-1,1,1,1
-0.4624206933403267,0.5876666666666667,3.701,-0.11243148515171117,-0.3050146589831257,0.436,2.0856666666666666,-0.12925449962765095,-0.1228397436976378,0.3556666666666667,1.0643333333333334,-0.10053861458503145,-0.1993871024769713,0.4376666666666666,1.3383333333333334,-0.12567780435725873,1,-1,-1,-1
-0.153822564272362,0.5896666666666667,4.024,-0.037399925219734946,-0.2943968054360497,0.431,2.069,-0.12475502621898794,-0.2042012911786287,0.3476666666666667,0.9563333333333334,-0.16712925551283714,-0.2239135633192368,0.4333333333333333,1.2986666666666666,-0.14113733864517097,1,-1,-1,-1
-0.125798054377725,0.5883333333333334,4.042666666666666,-0.03058613571273305,-0.3387805440042899,0.431,2.0246666666666666,-0.1435632957604192,-0.2383435600070066,0.349,0.9266666666666666,-0.1950731139373873,-0.2098911495910562,0.4293333333333333,1.2986666666666666,-0.13229872196809497,-1,1,1,-1
-0.2857818050800751,0.6003333333333333,3.967333333333333,-0.06948407205220462,-0.3971169388267115,0.4383333333333333,2.006333333333333,-0.16828421097148236,-0.2496875943306675,0.3493333333333333,0.9163333333333334,-0.20435767820278672,-0.2033453630604538,0.4233333333333333,1.284,-0.12817277766809973,1,1,1,-1
-0.3393938481441765,0.5506666666666667,3.573,-0.08251913235664961,-0.379348799448751,0.4116666666666666,1.8843333333333332,-0.16075469756294908,-0.2371979367629328,0.3383333333333334,0.8953333333333333,-0.19413547461701314,-0.3010165059321403,0.3986666666666666,1.1036666666666666,-0.1897369141277056,-1,-1,-1,-1
-0.4549636335854825,0.5379999999999999,3.369,-0.11061839954551589,-0.4536021044472962,0.4056666666666667,1.778,-0.19222064026643496,-0.2550647506098886,0.3356666666666667,0.869,-0.2087586304227032,-0.3760256882631662,0.3893333333333333,0.9963333333333334,-0.23701674930704178,-1,-1,-1,-1
-0.4767443278072107,0.5326666666666666,3.309333333333333,-0.1159140877235143,-0.4419417552745672,0.3996666666666666,1.7566666666666668,-0.18727939382657724,-0.2306607445058048,0.3306666666666667,0.8766666666666667,-0.18878508692469265,-0.4270502618047233,0.39,0.9476666666666668,-0.26917859072659406,-1,-1,-1,1
-0.5021816485548456,0.5306666666666667,3.27,-0.12209883635419937,-0.5623056851775481,0.4066666666666666,1.675,-0.23828539984836697,-0.2394054999741499,0.3296666666666666,0.8646666666666667,-0.19594226238930737,-0.4293081791806161,0.389,0.942,-0.27060180263296646,-1,1,-1,-1
-0.4409980006720055,0.5733333333333334,3.609666666666667,-0.10722284032388253,-0.5698995970552097,0.4313333333333333,1.7886666666666668,-0.2415034329856462,-0.295654514406691,0.36,0.9026666666666666,-0.24197946348231056,-0.3242136968528963,0.4563333333333333,1.2746666666666668,-0.20435858215918457,1,1,1,1
-0.3687462432905173,0.5883333333333334,3.783666666666667,-0.089655779627394,-0.51686711199017,0.4393333333333333,1.883,-0.2190301284436773,-0.2151139915425148,0.3723333333333333,1.023,-0.1760607930017726,-0.1427588934698471,0.4826666666666666,1.5466666666666666,-0.0899838758920447,1,1,1,1
-0.2464199006372562,0.5843333333333333,3.882333333333333,-0.05991374477524423,-0.4266113791403985,0.4366666666666666,1.9613333333333327,-0.1807829188606469,-0.1949033634235537,0.3786666666666666,1.0656666666666668,-0.1595193342701821,-0.0536616305474493,0.49,1.663333333333333,-0.0338240328569535,-1,-1,1,1
-0.2589479187274537,0.585,3.874333333333333,-0.06295976693682549,-0.3698942843564785,0.4296666666666667,1.979666666666667,-0.15674820613218357,-0.1970533974779751,0.3823333333333333,1.0756666666666668,-0.16127903710442307,-0.0536145517610815,0.4973333333333333,1.689,-0.03379435812659729,1,-1,1,1
-0.2829828421754636,0.6046666666666667,3.985,-0.06880354118327481,-0.4179998556361883,0.4356666666666667,1.962,-0.17713365765700742,-0.1369166276323659,0.4083333333333334,1.221,-0.11205988909986149,-0.0218861912761425,0.5113333333333333,1.768,-0.013795317907517455,1,1,1,1
-0.237567619066203,0.6096666666666667,4.066,-0.057761429408850914,-0.4622991691703202,0.441,1.947,-0.1959061508341941,-0.0213977382708461,0.4156666666666667,1.361,-0.01751305315565668,0.0078198161181395,0.5196666666666667,1.827,0.004928991434231724,1,1,1,1
-0.0969112213348362,0.601,4.149,-0.023562683719525548,-0.4892612803806473,0.4473333333333333,1.9566666666666663,-0.20733174659085152,-0.007978101167329,0.418,1.3833333333333333,-0.006529704591022394,0.053981570265271,0.5183333333333333,1.87,0.034025697461950485,-1,1,1,-1
-0.0511669156774337,0.595,4.1530000000000005,-0.012440559869176075,-0.3914491371518669,0.4426666666666666,2.029333333333333,-0.16588239568852794,0.0172473656291045,0.4166666666666666,1.4043333333333332,0.014116166261791059,0.0278630963411408,0.52,1.85,0.01756268448283304,-1,-1,-1,1
-0.1489446776020724,0.619,4.226,-0.036213931490127416,-0.3926966029942189,0.451,2.074333333333333,-0.166411027898512,0.0690532514786768,0.406,1.4209999999999998,0.056516873344725514,0.0716039741108185,0.4726666666666667,1.7283333333333333,0.0451334621833979,1,1,-1,-1
-0.0713596016061979,0.6256666666666667,4.352333333333333,-0.017350144800969247,-0.3051337295407461,0.45,2.1573333333333333,-0.12930495754792573,0.0390981205053375,0.4003333333333333,1.3726666666666667,0.03199999243046966,-0.0393985106492871,0.4556666666666667,1.5583333333333331,-0.024833694114795447,1,-1,-1,-1
-0.0319522917523684,0.625,4.387666666666666,-0.0077687777979166435,-0.2850532836391353,0.4476666666666666,2.165,-0.12079556984844336,-0.0251969133711527,0.4056666666666667,1.3263333333333334,-0.02062250120278834,-0.1210816859775127,0.4486666666666666,1.4523333333333333,-0.07632028477512198,-1,-1,1,-1
0.0287632230640699,0.621,4.421333333333334,0.006993397859172559,-0.2906361565095441,0.4453333333333333,2.147333333333333,-0.12316139528698204,0.005422460717835,0.4056666666666667,1.3573333333333333,0.004438031794943981,-0.226603362058267,0.4586666666666666,1.3823333333333332,-0.14283277428511304,-1,-1,1,1
0.1171975215798273,0.6066666666666667,4.418333333333334,0.028495029736098083,-0.699358199142093,0.336,1.1443333333333332,-0.29636344165218376,0.0477252500520752,0.3906666666666667,1.352666666666667,0.03906089655128538,-0.1403755403051134,0.4716666666666666,1.518,-0.08848159922003052,-1,-1,-1,1
-0.0115402036906395,0.6086666666666667,4.307,-0.002805848134778329,-0.9640267270113588,0.3026666666666666,0.6980000000000001,-0.4085206679670722,0.0207114603101734,0.3829999999999999,1.301,0.01695136657679091,-0.0874916152045643,0.474,1.5803333333333334,-0.05514777015153113,1,-1,-1,1
-0.0945301809248411,0.6173333333333333,4.2843333333333335,-0.022983765186342674,-1.0315630795977335,0.2883333333333333,0.5513333333333333,-0.43714020215382554,0.0073063236061343,0.3793333333333333,1.275,0.005979885914437798,-0.1046354929752337,0.479,1.5803333333333334,-0.06595391001524571,1,-1,-1,1
0.0476139623923046,0.6096666666666667,4.374666666666667,0.01157670619594151,-1.0437328717770002,0.2793333333333333,0.4906666666666667,-0.4422973326469886,-0.0271138168100097,0.3793333333333333,1.2413333333333334,-0.022191397475564194,-0.1054900851415756,0.48,1.584,-0.06649257708925652,-1,-1,1,1
0.0343110363466969,0.602,4.303,0.008342275397944564,-1.1065781428611907,0.3406666666666667,0.763,-0.46892895125519624,-0.0521309634880879,0.375,1.2006666666666663,-0.042666768004466324,-0.0398389620309356,0.4443333333333333,1.5226666666666666,-0.02511131970784552,-1,1,-1,-1
-0.0712186207316625,0.6093333333333333,4.248,-0.017315867163029856,-0.939044313104823,0.3573333333333333,1.0213333333333334,-0.39793399839602445,-0.104704768105015,0.375,1.1476666666666666,-0.08569598086785676,-0.165154200635311,0.4343333333333333,1.3616666666666668,-0.10410010004845405,1,1,1,-1
-0.0731307802790217,0.611,4.254333333333333,-0.01778078350620569,-0.927899575390868,0.368,1.0893333333333333,-0.393211249982879,-0.1306871627696779,0.379,1.134,-0.10696136196158948,-0.2283423362452914,0.43,1.282,-0.14392888559293657,1,1,1,-1
-0.0697988575976893,0.6116666666666667,4.262,-0.016970670505494518,-0.8838545830040221,0.3696666666666667,1.1423333333333334,-0.37454652917554093,-0.1301384774045944,0.3816666666666666,1.143333333333333,-0.10651228852014401,-0.2280447908426661,0.4303333333333333,1.2833333333333334,-0.1437413365868374,1,1,1,1
-0.0305048749803935,0.6133333333333334,4.3116666666666665,-0.007416857523477573,-0.7877768794462909,0.3653333333333333,1.214,-0.33383217288810973,-0.0743617949100805,0.3706666666666667,1.162,-0.060861669141202425,-0.2822040133926182,0.4446666666666667,1.279,-0.17787901194906533,1,-1,-1,1
0.0781814623081542,0.6013333333333333,4.337000000000001,0.01900879014549011,-0.7541235058729037,0.3603333333333333,1.221,-0.3195710551552363,-0.1590517028054128,0.3713333333333333,1.0800000000000003,-0.13017641820229447,-0.2566945835727638,0.4503333333333333,1.325,-0.16179989203440004,-1,-1,1,1
-0.0759991820721337,0.6103333333333333,4.246,-0.018478197523908536,-0.7903740722480685,0.36,1.1826666666666663,-0.334932771977837,-0.1351094079284913,0.37,1.0993333333333335,-0.11058076386067543,-0.2491721018002042,0.4516666666666666,1.337,-0.15705831657265729,1,-1,-1,1
-0.1120983907054968,0.618,4.262333333333333,-0.027255243399888454,-0.803014739102355,0.361,1.1746666666666663,-0.3402894426200208,-0.1584752559149236,0.3706666666666667,1.0776666666666668,-0.12970462324402518,-0.2006481272987785,0.45,1.379,-0.12647265431934712,1,1,1,-1
-0.0788758734227599,0.6196666666666667,4.304333333333333,-0.01917762703805433,-0.7890879720166548,0.3963333333333333,1.3806666666666667,-0.3343877678707013,-0.146967536524921,0.3566666666666666,1.0416666666666667,-0.12028609036795561,-0.1834972837347235,0.442,1.367,-0.11566212377234641,1,1,-1,-1
0.0314116342384487,0.6106666666666667,4.352333333333333,0.0076373240629868215,-0.6581754711428025,0.4006666666666667,1.536,-0.27891164796267315,-0.1996765255082613,0.3496666666666667,0.966,-0.1634259453452387,-0.1465608273977361,0.4313333333333333,1.367,-0.09238031328660308,-1,1,-1,-1
0.0619033077423543,0.605,4.342333333333333,0.015050971821786677,-0.6927629198796428,0.4093333333333333,1.5486666666666666,-0.2935685939428486,-0.2196798764068622,0.35,0.947,-0.17979775731640166,-0.2195788538116727,0.4303333333333333,1.290333333333333,-0.13840508181075456,-1,1,1,-1
0.0273429165812402,0.606,4.315,0.006648069093537882,-0.6981116967654952,0.412,1.558,-0.2958352177251471,-0.2558323914313384,0.3503333333333333,0.912,-0.20938690871736854,-0.2114627619549851,0.43,1.2973333333333334,-0.13328934166588668,1,1,1,-1
-0.3627938852895531,0.5113333333333333,3.271666666666667,-0.08820854238251892,-0.6536260995571332,0.407,1.5853333333333337,-0.276983784069553,-0.2966742905919354,0.3096666666666666,0.7403333333333334,-0.2428141028405922,-0.4517071152347701,0.376,0.8736666666666667,-0.28472031415278676,-1,-1,-1,-1
-0.6374590817922883,0.49,2.8496666666666663,-0.15498975785801597,-0.5814742589238835,0.3966666666666666,1.6033333333333333,-0.2464083681555898,-0.4102878583332133,0.2926666666666666,0.571,-0.3358015216916652,-0.5479539618802703,0.3513333333333333,0.6920000000000001,-0.34538668731558114,-1,-1,-1,-1
-0.695544477162112,0.4803333333333333,2.724,-0.16911245470334785,-0.577359862360374,0.391,1.5770000000000002,-0.24466483139949058,-0.4461986762533377,0.2876666666666667,0.5186666666666667,-0.3651928552586861,-0.6432652510252869,0.3416666666666666,0.5630000000000001,-0.4054633592838144,-1,-1,-1,-1
-0.7432769181241548,0.4813333333333333,2.679333333333333,-0.18071796739896845,-0.6071448458372817,0.391,1.5446666666666669,-0.25728666127665245,-0.5040900292906239,0.283,0.444,-0.41257423408301874,-0.7158386398308335,0.348,0.5113333333333333,-0.4512078635498323,1,1,-1,1
-0.7872492912430276,0.532,2.9773333333333336,-0.19140926925159016,-0.6681833910792261,0.4003333333333333,1.5243333333333335,-0.283152652929479,-0.5145185562060071,0.309,0.5156666666666667,-0.42110949813254395,-0.6222855178441979,0.3893333333333333,0.744,-0.3922394006152495,1,1,1,1
-0.6450119474255906,0.546,3.212333333333333,-0.15682613739840678,-0.6403205306726545,0.4039999999999999,1.5686666666666669,-0.2713453512999342,-0.422608661858637,0.3103333333333333,0.6103333333333333,-0.34588552610044593,-0.4877771757309502,0.4046666666666667,0.93,-0.3074560174649756,1,1,1,1
-0.5083899919347181,0.5446666666666666,3.342,-0.12360831306357567,-0.6006547077148021,0.401,1.5933333333333335,-0.2545363686896268,-0.4449233152638309,0.3153333333333333,0.6053333333333334,-0.36414903163026485,-0.4638963978818421,0.4123333333333333,0.9816666666666668,-0.2924034704890948,-1,-1,1,1
-0.4818904748051968,0.5403333333333333,3.339,-0.11716530540932572,-0.6054636580981092,0.4013333333333333,1.5910000000000002,-0.2565742329601534,-0.4568948793181202,0.3193333333333333,0.607,-0.37394719978174523,-0.4682114001025252,0.42,1.0046666666666666,-0.29512330541399817,-1,1,1,1
-0.5146748991430155,0.5313333333333333,3.2423333333333333,-0.12513640525678016,-0.0822478409140203,0.5316666666666666,2.8273333333333333,-0.03485374623710943,-0.434937382319699,0.3196666666666666,0.63,-0.3559760101526781,-0.3925939592278958,0.3913333333333333,0.9796666666666668,-0.24746007232530892,-1,1,1,-1
-0.501043393703906,0.527,3.224666666666667,-0.12182208471826407,0.2754451751509323,0.5673333333333334,3.3796666666666666,0.11672399093105248,-0.4083159397098462,0.3153333333333333,0.642,-0.3341875980501788,-0.4462756785408929,0.3786666666666666,0.8813333333333334,-0.28129676754564964,-1,1,-1,-1
-0.6363425275902457,0.5333333333333333,3.133666666666667,-0.15471828244829497,0.3799104591707634,0.5813333333333334,3.5603333333333333,0.16099270922629583,-0.3913083580087673,0.3106666666666666,0.6433333333333333,-0.3202676837765292,-0.4994304959111202,0.3766666666666666,0.821,-0.3148013456006561,1,1,-1,-1
-0.734807913518555,0.545,3.115666666666667,-0.17865884076541297,0.4099121354149848,0.5870000000000001,3.619666666666667,0.1737063658874734,-0.4042178302763721,0.31,0.6276666666666666,-0.33083348616051633,-0.4805583878889136,0.3716666666666666,0.8216666666666667,-0.30290586655331964,1,1,-1,-1
-0.6464162696166942,0.551,3.256333333333333,-0.15716757979458665,0.2351135733010529,0.4956666666666667,2.9523333333333333,0.09963287461006214,-0.4228275570068401,0.3366666666666666,0.7006666666666667,-0.3460646815942403,-0.5371092945200571,0.391,0.8363333333333334,-0.3385510697360848,1,-1,1,1
-0.5293211812162664,0.5429999999999999,3.319333333333333,-0.12869745533339202,0.0105431016935506,0.4663333333333333,2.5686666666666667,0.004467796198604058,-0.312381851472164,0.341,0.8263333333333333,-0.2556700105612674,-0.456631654484631,0.3979999999999999,0.9423333333333334,-0.2878243528428778,-1,-1,1,1
-0.4362474706115984,0.5333333333333333,3.345,-0.10606781167217742,-0.1043004250321111,0.4589999999999999,2.414333333333333,-0.0441988568464923,-0.3347784920445535,0.35,0.8343333333333334,-0.274000618772641,-0.4413963907417582,0.3993333333333333,0.9626666666666668,-0.27822125177855916,-1,-1,1,1
-0.4688148564035037,0.531,3.2976666666666663,-0.11398614146326623,-0.1728158064617506,0.4596666666666666,2.3506666666666667,-0.07323326907117045,-0.3173303344439435,0.35,0.8523333333333334,-0.2597201136248567,-0.4297258011337695,0.3993333333333333,0.975,-0.27086503836622944,-1,1,1,1
-0.2917853746285068,0.6116666666666667,4.028666666666667,-0.07094376070857925,-0.2660462930707177,0.475,2.3306666666666667,-0.11274107481683175,-0.2846279246882676,0.3323333333333333,0.8213333333333334,-0.23295471285586358,-0.3578223717592792,0.4543333333333333,1.2336666666666667,-0.2255428233519114,1,1,-1,1
0.0269023310162754,0.6256666666666667,4.448666666666667,0.006540946531509843,-0.1837034611770183,0.4783333333333333,2.432666666666667,-0.0778470747388463,-0.3211575476610433,0.3229999999999999,0.7543333333333333,-0.26285250956599326,-0.1606077655990425,0.4706666666666667,1.489,-0.1012343882450683,1,1,-1,1
0.1497021167437218,0.6213333333333333,4.543666666666667,0.03639809281515922,-0.2041755511165801,0.48,2.423,-0.08652242742613048,-0.374852478874799,0.321,0.6946666666666667,-0.3067993123837964,-0.1100307509946454,0.4746666666666667,1.5546666666666666,-0.0693546524574449,-1,1,-1,1
0.0643681436191281,0.6283333333333334,4.506333333333333,0.015650264116167073,-0.1744635849653231,0.4796666666666667,2.45,-0.07393153972703505,-0.3905985241042554,0.3223333333333333,0.6829999999999999,-0.3196867177536696,-0.1146680847272005,0.4803333333333333,1.5693333333333332,-0.07227765958448155,1,-1,1,1
0.0094179985171516,0.603,4.266,0.0022898619713384383,-0.1234425631887146,0.511,2.668333333333333,-0.05231062267926833,-0.3055211110771318,0.373,0.935,-0.2500548137724991,-0.0948569618279939,0.4903333333333333,1.6216666666666666,-0.059790300086834704,-1,1,1,1
-0.000853820078511,0.59,4.164,-0.00020759507708426064,-0.0341027463292276,0.521,2.8123333333333336,-0.0144515461237451,-0.1508545130855125,0.3893333333333333,1.144,-0.12346739982500127,-0.0363727517350664,0.49,1.6789999999999998,-0.022926495845049882,-1,1,1,-1
-0.153814205600578,0.5953333333333333,4.047666666666667,-0.03739789291906998,0.0573338858030623,0.5186666666666667,2.8903333333333334,0.024296087099189807,-0.0761898549001502,0.3913333333333333,1.225,-0.06235785118495793,-0.050955800636937,0.4906666666666667,1.6663333333333332,-0.03211849243887826,1,-1,1,1
-0.217324376713325,0.603,4.036666666666666,-0.052839552350150504,0.0958233881392822,0.5126666666666666,2.895,0.04060658634526255,-0.0635747354386346,0.3929999999999999,1.2426666666666668,-0.05203296287676263,-0.0796337660192285,0.4986666666666666,1.6649999999999998,-0.05019480569036425,1,-1,1,1
-0.2400065917999265,0.6103333333333333,4.052666666666666,-0.05835443342153088,0.0489695696055414,0.545,3.0156666666666667,0.020751583669609292,-0.0718692445975857,0.414,1.3,-0.05882163268672606,0.1016366921441191,0.5526666666666666,2.029333333333333,0.06406370398146911,1,1,1,1
-0.1750245209977219,0.608,4.098333333333334,-0.04255490101793122,0.1409862633488496,0.5533333333333333,3.151,0.059745026630132994,-0.0348662056123598,0.4223333333333333,1.3636666666666668,-0.02853636699806067,0.2863761793589336,0.5710000000000001,2.2766666666666664,0.18050881423590664,-1,1,1,1
-0.1571551941660249,0.6056666666666667,4.1,-0.038210210169785284,0.1174331798484127,0.5603333333333333,3.165666666666666,0.04976405708366384,0.0024675228353365,0.4253333333333333,1.411,0.0020195526289300695,0.3292262616239592,0.5786666666666667,2.3463333333333334,0.20751810515139257,-1,1,1,1
-0.1683704121077944,0.606,4.091333333333333,-0.04093704231128128,0.1679527175738533,0.5603333333333333,3.216333333333333,0.07117246280387321,-0.0152847412215659,0.4296666666666667,1.4076666666666666,-0.012509849503508103,0.2970605688379573,0.5856666666666667,2.3386666666666667,0.18724340536010725,1,1,1,1
0.019111333591292,0.6316666666666666,4.468999999999999,0.004646668390589,0.1914072719317596,0.5113333333333333,2.9793333333333334,0.08111167916031868,-0.048029789287459,0.3866666666666666,1.2353333333333334,-0.03931014774548875,0.4288797348556679,0.556,2.3713333333333333,0.2703317453354788,1,-1,-1,-1
0.0141197261261947,0.6413333333333334,4.540333333333334,0.003433024951448567,0.079700913222636,0.4946666666666667,2.7816666666666667,0.03377444773573511,-0.1306481034791453,0.366,1.0863333333333334,-0.10692939374968496,0.3738426215094894,0.5396666666666667,2.2626666666666666,0.23564071729213693,1,-1,-1,-1
0.076097836536614,0.644,4.624333333333333,0.018502184054178722,0.0129723056769748,0.49,2.691333333333333,0.005497207527285026,-0.1819892507538472,0.3593333333333333,1.0136666666666667,-0.1489497339329888,0.3460307586308844,0.532,2.2093333333333334,0.21811032631776622,1,-1,-1,-1
0.1489467155283907,0.6393333333333333,4.665,0.03621442698500015,-0.0136436703044826,0.4903333333333333,2.6670000000000003,-0.005781708276480249,-0.213866741363045,0.3583333333333333,0.9786666666666668,-0.17503997676339392,0.297716623838574,0.53,2.154333333333333,0.18765693036243097,-1,1,-1,-1
0.1503533173328035,0.615,4.500333333333333,0.03655642363905304,-0.0850479692222299,0.5103333333333333,2.708666666666667,-0.036040342266878855,-0.1567640876381855,0.3933333333333333,1.154,-0.12830411162875704,0.133276709099694,0.4813333333333333,1.8216666666666663,0.08400705945132635,-1,1,1,-1
0.0643293251300116,0.6116666666666667,4.391666666666667,0.015640825913150712,0.0190806840574002,0.513,2.8280000000000003,0.008085723743949632,-0.1011551671194534,0.4126666666666667,1.2743333333333335,-0.08279079762116713,-0.0087712539546418,0.4636666666666666,1.618,-0.005528702332221427,-1,1,1,-1
-0.0441828298794906,0.6173333333333333,4.323,-0.01074247163480761,-0.016471386580775,0.518,2.819666666666667,-0.006979995118167286,-0.0079661896762859,0.4153333333333333,1.3763333333333334,-0.006519955589835426,-0.1064831748697701,0.46,1.5073333333333332,-0.06711854203392313,1,1,1,-1
-0.0506309597221648,0.6206666666666667,4.337999999999999,-0.012310249256146398,-0.0200387809359265,0.52,2.8256666666666663,-0.008491731550399296,0.0449192591348572,0.4106666666666667,1.413,0.036764323545974684,-0.1243659457940904,0.46,1.4886666666666666,-0.0783904214968988,1,1,-1,1
-0.00969907937134,0.5933333333333334,4.1866666666666665,-0.0023582030692591038,0.0686465531196631,0.534,2.9916666666666667,0.029089998179844492,0.0237816195502527,0.3829999999999999,1.3,0.019464149062830415,-0.0934024918379925,0.5026666666666667,1.6696666666666669,-0.05887351764415884,-1,1,-1,1
-0.2599294001373895,0.601,3.9893333333333336,-0.06319840118083124,0.1829559622875076,0.5303333333333333,3.085,0.07753031096343288,-0.087396520387351,0.3736666666666666,1.157333333333333,-0.07152998544937288,0.0172189872671835,0.5176666666666666,1.8323333333333331,0.010853482928993156,1,-1,-1,1
-0.2252432319234003,0.6013333333333333,4.026,-0.05476491742310773,0.1683889215095737,0.5306666666666667,3.072,0.07135731071129879,-0.1071835971585939,0.3703333333333333,1.1263333333333334,-0.08772478711034926,0.1453836462918618,0.517,1.958,0.09163831174849346,1,1,-1,-1
-0.2267292063391277,0.6013333333333333,4.025333333333333,-0.05512621247945747,0.1801444542934431,0.53,3.0806666666666667,0.07633889262248013,-0.1110898521882632,0.3693333333333333,1.1193333333333333,-0.09092187509732391,0.1777501407053736,0.5096666666666667,1.965,0.11203958094844815,1,-1,-1,-1
-0.2305259141562352,0.5996666666666667,4.016333333333333,-0.05604933184827504,0.1292756146762466,0.5016666666666666,2.879,0.05478246502886827,-0.1554452753732087,0.3696666666666667,1.078,-0.12722472515311542,0.1698531601797324,0.4923333333333333,1.899,0.10706195119614638,-1,-1,1,-1
-0.150717601924569,0.5926666666666667,4.049666666666666,-0.036644994627029866,0.066430820238247,0.4916666666666666,2.7633333333333336,0.028151048406575348,-0.1689385378932251,0.3743333333333333,1.081,-0.13826833269542477,0.1133511266863036,0.485,1.818,0.07144755376041163,-1,-1,1,-1
-0.1987031794404301,0.5923333333333334,3.9983333333333335,-0.048312054132950824,-0.0107855740267726,0.4906666666666667,2.68,-0.0045705474572112475,-0.1985623170389445,0.38,1.07,-0.16251401755629968,0.1144921117572741,0.4796666666666667,1.8,0.0721667401909409,-1,-1,1,-1
-0.2721299650505946,0.5996666666666667,3.9733333333333336,-0.06616480742656548,-0.0597569975363101,0.4966666666666666,2.661666666666666,-0.025322916746220513,-0.1813975028400583,0.3806666666666667,1.0883333333333336,-0.14846541579909267,0.0947237698498384,0.48,1.78,0.059706346435045625,1,1,1,1
-0.2362145108676676,0.5553333333333333,3.7006666666666654,-0.05743243901866454,0.0121839955553917,0.479,2.640333333333333,0.005163149385108084,-0.1750712649807584,0.3923333333333333,1.1353333333333333,-0.14328768446586115,-0.0610868504587174,0.4616666666666666,1.562,-0.03850430216086073,-1,-1,1,-1
-0.3839175722254784,0.5473333333333333,3.498333333333333,-0.0933444879149953,-0.0675743034582816,0.4776666666666667,2.554666666666667,-0.028635616433341445,-0.0421712434413075,0.3866666666666666,1.25,-0.03451520056369738,-0.087174390484175,0.455,1.5133333333333332,-0.0549478168654304,-1,-1,-1,-1
-0.3823421919517424,0.5413333333333333,3.4593333333333334,-0.09296145500490775,-0.0409732732822116,0.4716666666666666,2.5496666666666665,-0.017363034136966674,-0.0114336764961142,0.3796666666666667,1.258,-0.00935793221257644,-0.0842306635594718,0.4496666666666666,1.4983333333333335,-0.05309232505112524,-1,-1,-1,-1
-0.4376582770221109,0.5429999999999999,3.416,-0.1064108306206801,-0.0332561924571912,0.47,2.5483333333333333,-0.014092806325786836,-0.072276291438593,0.381,1.2016666666666669,-0.05915478158653831,-0.1331211059499648,0.4493333333333333,1.4483333333333333,-0.08390897957571704,1,-1,1,-1
-0.5416353106814635,0.5626666666666666,3.4496666666666664,-0.1316914733002818,-0.2571621519544265,0.4376666666666666,2.1456666666666666,-0.10897628784417944,-0.0873631071281344,0.3596666666666667,1.1146666666666667,-0.07150263825139536,-0.1368507406959311,0.449,1.4426666666666668,-0.08625984530426498,1,-1,-1,-1
-0.4914596962984845,0.5703333333333334,3.5536666666666665,-0.11949193525035708,-0.333950802956378,0.4263333333333333,2.006333333333333,-0.14151662113645133,-0.2127662211577943,0.3613333333333333,0.9946666666666668,-0.17413925218168944,-0.0803093193111155,0.44,1.4673333333333332,-0.05062062086795569,1,-1,1,-1
-0.448413457734814,0.5686666666666667,3.5846666666666662,-0.10902581078488806,-0.4397834864669838,0.4296666666666667,1.9186666666666663,-0.18636479530952174,-0.1748778829968167,0.356,1.0146666666666666,-0.14312941030990833,-0.0990504784293606,0.4396666666666667,1.4473333333333334,-0.06243356011944565,-1,1,-1,-1
-0.4262026398160246,0.5676666666666667,3.6006666666666667,-0.10362554370988958,-0.3979990394434143,0.4263333333333333,1.9426666666666668,-0.16865801423134297,-0.1701994497352876,0.3503333333333333,1.0006666666666666,-0.13930033036896974,-0.1460676345633218,0.4403333333333333,1.4029999999999998,-0.09206944366773653,-1,-1,-1,1
-0.4483353983137941,0.5783333333333334,3.646666666666667,-0.1090068316674702,-0.4233975158568648,0.45,2.042666666666667,-0.17942099647970386,-0.1992974652143697,0.36,1.0016666666666667,-0.1631157021320498,-0.1507992654653474,0.476,1.5206666666666666,-0.09505188824618771,1,1,1,1
-0.3635441787093953,0.5760000000000001,3.712,-0.08839096631965518,-0.3906062747747758,0.4576666666666666,2.115666666666667,-0.16552522021647328,-0.2473244031316613,0.3696666666666667,0.985,-0.20242351616372842,-0.044527747330342,0.487,1.6643333333333332,-0.0280667578189944,-1,1,1,1
-0.3131553205353263,0.5713333333333334,3.7283333333333335,-0.07613958085788898,-0.3535465810473992,0.461,2.170333333333333,-0.14982062364050658,-0.2166729221501666,0.3736666666666666,1.0286666666666666,-0.1773367051683862,-0.0414929278148694,0.4956666666666667,1.6973333333333334,-0.026153848465345467,-1,1,1,1
-0.3186027755820428,0.5703333333333334,3.7163333333333335,-0.07746405761686648,-0.347222327749864,0.4603333333333333,2.1733333333333333,-0.1471406272160178,-0.1600565312781474,0.3703333333333333,1.0743333333333334,-0.1309988235533915,0.1033618354107246,0.4863333333333333,1.8096666666666663,0.0651510973747992,-1,-1,-1,-1
-0.4505350543864561,0.5673333333333334,3.571333333333333,-0.10954164899427689,-0.2315940280631121,0.4416666666666666,2.191666666666667,-0.0981414149531278,-0.1296723385714533,0.353,1.0493333333333337,-0.10613077557427168,-0.1000111789429079,0.4376666666666666,1.4386666666666668,-0.06303910947388024,-1,-1,-1,-1
-0.4866250716768467,0.5693333333333332,3.5516666666666667,-0.11831646011658808,-0.2420452557788972,0.4316666666666666,2.127666666666667,-0.1025702781867902,-0.2417754768471426,0.3533333333333333,0.939,-0.19788197818679185,-0.2240680219014388,0.4206666666666667,1.2556666666666667,-0.14123469707625366,1,-1,1,-1
-0.4615106906527373,0.5676666666666667,3.5646666666666667,-0.11221023001514135,-0.3796455943555856,0.4373333333333333,2.021,-0.16088046882031368,-0.2204536888878778,0.3516666666666666,0.9546666666666668,-0.18043108682725942,-0.2477755144310194,0.41,1.1943333333333332,-0.1561780187400906,-1,1,-1,-1
-0.4318006901470967,0.564,3.569,-0.10498663572359247,-0.3884870484042722,0.441,2.0326666666666666,-0.16462716651298778,-0.2181823869347028,0.3503333333333333,0.9526666666666668,-0.17857213186038345,-0.3928002136038591,0.4173333333333333,1.0753333333333337,-0.24759007871382713,-1,1,-1,1
-0.4103617823641503,0.5856666666666667,3.7336666666666662,-0.09977404840476921,-0.4223719804791184,0.4486666666666666,2.034666666666667,-0.17898641060588721,-0.2624631817194988,0.375,0.9876666666666666,-0.2148139020430502,-0.3451783363007912,0.4443333333333333,1.214,-0.2175730269363101,1,1,1,1
-0.326442640615868,0.5883333333333334,3.832,-0.07937021727156258,-0.3686837566083194,0.4506666666666667,2.0966666666666667,-0.15623522698916362,-0.1683230221576763,0.3826666666666666,1.106,-0.1377645617053152,-0.2355451121777132,0.451,1.3453333333333333,-0.14846894386761172,1,1,1,1
-0.2396557714859835,0.583,3.883,-0.05826913609490589,-0.3492318696320522,0.4479999999999999,2.1026666666666665,-0.14799220048573863,-0.0855870764224133,0.3786666666666666,1.176,-0.07004903975599969,-0.2341457118339767,0.456,1.365,-0.14758687295914907,-1,-1,-1,1
-0.2057882672689808,0.5793333333333333,3.892,-0.05003469967729286,-0.3804824464146268,0.45,2.083,-0.16123509733067562,-0.0466978781585736,0.371,1.1896666666666669,-0.03822004045921721,-0.2070521212297886,0.455,1.389,-0.13050922381841748,-1,1,-1,-1
-0.2637078643916029,0.5883333333333334,3.893,-0.06411708486824401,-0.3023157673072343,0.4613333333333333,2.220333333333333,-0.12811080412698364,-0.0972424725380458,0.4053333333333333,1.252,-0.07958843916072168,-0.233605644170658,0.465,1.3956666666666666,-0.14724645716852347,1,1,1,1
-0.326074044427374,0.5983333333333334,3.899333333333333,-0.07928059797577744,-0.257282790487253,0.4623333333333333,2.2696666666666667,-0.1090274102172755,0.0437694464162561,0.4143333333333333,1.4223333333333334,0.035823255335632714,-0.2031980630515755,0.4703333333333333,1.444,-0.12807993143347546,1,1,1,1
-0.2224683653928427,0.595,3.9823333333333335,-0.054090245269327715,-0.3025308093347898,0.4683333333333334,2.259,-0.1282019313854678,0.0473827373117716,0.4196666666666667,1.4446666666666663,0.03878056581018088,-0.1084825106374718,0.4633333333333334,1.5153333333333334,-0.06837876461771189,-1,1,1,-1
-0.1862155189725034,0.5896666666666667,3.983333333333333,-0.04527584439428758,-0.2998167592161032,0.47,2.272333333333333,-0.12705181226914486,0.1082284090123044,0.4176666666666666,1.4996666666666667,0.08857991699838152,-0.0995654703397399,0.4583333333333333,1.5076666666666665,-0.06275817014564178,-1,1,-1,-1
-0.1551738304764307,0.5736666666666667,3.903333333333333,-0.037728467753290966,-0.2730959957664618,0.472,2.311333333333333,-0.11572849121675147,0.0157297916447103,0.4029999999999999,1.3590000000000002,0.012874102567024388,-0.1375880967462766,0.481,1.55,-0.08672461603559985,-1,1,-1,1
-0.2051907866356477,0.5696666666666667,3.8256666666666654,-0.04988943015124769,-0.2503848989642319,0.4703333333333333,2.325333333333333,-0.1061043260603818,-0.054153568123622,0.4039999999999999,1.2926666666666666,-0.04432217578853329,-0.0911141436195823,0.4906666666666667,1.6306666666666667,-0.05743112454991216,-1,-1,1,1
-0.3676420713084054,0.5803333333333334,3.7363333333333335,-0.08938731479093742,-0.2583972591815993,0.4706666666666667,2.3176666666666668,-0.10949968290711491,-0.0573803615071044,0.4039999999999999,1.2886666666666668,-0.04696315603289133,-0.0516468217540746,0.4936666666666667,1.6796666666666666,-0.03255405730585045,1,1,1,1
-0.410794635087691,0.5883333333333334,3.75,-0.09987929082851997,-0.2543912214795929,0.4703333333333333,2.32,-0.10780206483069654,-0.0334636981615545,0.401,1.3026666666666666,-0.027388479907086052,-0.073125721479224,0.4996666666666667,1.6793333333333331,-0.046092650945718815,1,-1,-1,1
0.0468600831483509,0.644,4.583666666666667,0.011393410413024668,-0.2626471890945603,0.4826666666666666,2.369,-0.11130065393645404,-0.0276423888353667,0.3833333333333333,1.2446666666666668,-0.02262400908430055,0.2055278029054239,0.5553333333333333,2.1456666666666666,0.12954841452951266,1,1,-1,1
0.2059016515371876,0.6573333333333333,4.833333333333333,0.05006226756482671,-0.183688465115694,0.481,2.437,-0.07784071993475486,-0.1409788295391947,0.382,1.126,-0.11538461234971222,0.3142883658398099,0.579,2.335666666666667,0.19810244124662088,1,-1,-1,1
0.2757781691068235,0.66,4.92,0.06705182006697177,-0.1696062361138,0.4803333333333333,2.446333333333333,-0.07187316588554929,-0.1957683764554731,0.3883333333333333,1.0916666666666666,-0.16022730718846856,0.3807645148245795,0.59,2.4396666666666667,0.2400037294580627,1,-1,1,1
0.3082151631445029,0.6593333333333333,4.948333333333333,0.07493844682489126,-0.1867885476532729,0.48,2.427666666666666,-0.07915442603181606,-0.1521594946106261,0.3879999999999999,1.1343333333333334,-0.12453546648359774,0.4410071077625188,0.5903333333333333,2.501333333333333,0.27797587868523127,-1,-1,-1,1
0.2818411708605719,0.626,4.699,0.0685259588792452,-0.2181155721739456,0.5033333333333334,2.530666666666667,-0.09242971874313034,-0.0187936448767525,0.4236666666666667,1.3896666666666666,-0.015381723878898855,0.2751847813045434,0.515,2.0773333333333333,0.17345464514627704,-1,1,1,-1
0.1390920531244619,0.6213333333333333,4.526666666666667,0.0338183959558978,-0.137539120753213,0.5083333333333333,2.6406666666666667,-0.058284248670052004,0.0710027111306439,0.4383333333333333,1.5293333333333334,0.05811241536311836,0.0988722567391027,0.4836666666666667,1.7926666666666666,0.06232122331108544,-1,1,1,-1
0.0030839329692691,0.6286666666666667,4.444,0.0007498175770176194,-0.0082863743498946,0.5,2.7253333333333334,-0.003511474412061886,0.2030123550097211,0.4316666666666666,1.6396666666666666,0.166156166578801,-0.0713776650585935,0.4803333333333333,1.6113333333333335,-0.04499081491867277,1,-1,-1,-1
0.0120294307044233,0.631,4.469666666666667,0.0029247972227586278,0.0231734477800853,0.493,2.7186666666666666,0.009820093261904935,0.2030449464146042,0.4313333333333333,1.6386666666666665,0.16618284112724677,-0.0884631446128776,0.479,1.5896666666666666,-0.05576014518175368,1,-1,-1,-1
0.0285452395287952,0.62,4.424333333333333,0.0069403980411226395,-0.5210168330583984,0.3406666666666667,1.3483333333333334,-0.22078863448419472,0.1414127889730112,0.3983333333333334,1.472,0.11573978795451817,0.0033751411930282,0.4946666666666667,1.7426666666666668,0.002127421128377723,-1,-1,-1,1
0.0422732862428407,0.6136666666666667,4.399333333333334,0.010278191315776687,-0.9618620323688362,0.3013333333333333,0.6940000000000001,-0.40760334640686025,0.0365271976155214,0.3886666666666666,1.336666666666667,0.029895811668066888,0.0431415508511947,0.4993333333333333,1.8013333333333332,0.027193009578798586,-1,-1,-1,1
0.057238389925776,0.609,4.382000000000001,0.013916758656627622,-1.032930025052175,0.28,0.506,-0.43771946562700137,-0.0002504330715211,0.3863333333333333,1.2923333333333331,-0.0002049678165967198,0.0527584665726268,0.5013333333333333,1.8183333333333336,0.033254749969945416,-1,-1,-1,1
-0.0991374484463936,0.619,4.294333333333333,-0.024103961443559387,-1.057354534629688,0.2703333333333333,0.4276666666666667,-0.4480697149383529,0.0110327700238017,0.3816666666666666,1.2873333333333334,0.00902980891883461,0.0403914922107,0.5076666666666667,1.8273333333333333,0.025459590879707956,1,-1,-1,1
0.0559718910718602,0.6,4.309333333333333,0.013608826184877498,-1.1628131829096064,0.3353333333333333,0.6769999999999999,-0.4927593861176761,-0.0372777852100956,0.3979999999999999,1.292,-0.030510132690007057,0.0503766167483794,0.5003333333333333,1.8093333333333332,0.031753420884456,-1,1,1,-1
-0.1209422427630331,0.6016666666666667,4.14,-0.02940550924138493,-0.99530015729112,0.354,0.945,-0.421773249321447,-0.006545119328613,0.4076666666666667,1.3536666666666666,-0.005356875631490887,0.0464721941570451,0.499,1.799,0.029292382770827526,1,1,1,-1
-0.0123168513409543,0.5983333333333334,4.226,-0.0029946797550367576,-0.9398041712364636,0.3603333333333333,1.0356666666666667,-0.3982559995841662,0.0205817598588811,0.4083333333333334,1.3833333333333333,0.016845212792262688,0.0714857720621144,0.4923333333333333,1.801,0.04505895699340761,-1,1,1,-1
0.027166987237555,0.591,4.2123333333333335,0.006605294196832004,-0.963588295370806,0.368,1.0533333333333337,-0.40833487603658103,0.0136313646894428,0.4113333333333333,1.386,0.011156637742205341,0.0690071758893016,0.4903333333333333,1.791,0.04349664668838978,-1,1,1,-1
-0.102216410893325,0.6016666666666667,4.16,-0.024852570503708156,-0.8655000579454999,0.376,1.1960000000000002,-0.36676852611086297,0.0430693446006267,0.4026666666666667,1.387,0.035250254574697396,0.0095170949579832,0.4556666666666667,1.6103333333333334,0.005998821304487391,1,1,-1,-1
-0.1460094730128602,0.6083333333333334,4.164333333333333,-0.03550027525470811,-0.8447153135636785,0.379,1.2336666666666667,-0.3579606814521261,0.0245830343162472,0.3993333333333333,1.3576666666666668,0.02012006975963193,-0.0794979205991668,0.4446666666666667,1.483,-0.050109179519397064,1,1,-1,-1
-0.1448209297753937,0.6116666666666667,4.188666666666666,-0.03521129666166527,-0.8291548971460405,0.379,1.249,-0.3513667234936303,0.0047286864368634,0.3993333333333333,1.3376666666666668,0.0038702098267111348,-0.1304174857992581,0.439,1.412,-0.08220483201483807,1,1,1,-1
-0.1416455844393018,0.6136666666666667,4.205666666666667,-0.03443925337478834,-0.8078520518250676,0.3773333333333333,1.261,-0.3423393258538338,0.007284585123894,0.3979999999999999,1.3356666666666668,0.005962093978197677,-0.2220762396419346,0.4476666666666666,1.350666666666667,-0.1399792356245224,1,-1,-1,1
-0.1306752676802354,0.612,4.208666666666667,-0.031771965721857136,-0.7044252236738973,0.3576666666666666,1.2583333333333333,-0.2985106686826578,0.0238992101080692,0.381,1.2966666666666666,0.019560391463012004,-0.1857739898529939,0.4153333333333333,1.2746666666666668,-0.11709717861068035,-1,-1,-1,-1
-0.0493056660678083,0.6043333333333333,4.241666666666666,-0.01198802160507591,-0.7543683705791704,0.3506666666666667,1.1726666666666667,-0.319674820217514,-0.0568443001111489,0.3779999999999999,1.2076666666666669,-0.04652441472279431,-0.3437166135427789,0.4106666666666667,1.1023333333333334,-0.21665167292432105,-1,-1,-1,-1
-0.0308707234660152,0.6003333333333333,4.231,-0.007505808751593741,-0.8428573553264598,0.3556666666666667,1.1113333333333335,-0.3571733440071607,-0.0701769449714471,0.3766666666666666,1.1896666666666669,-0.05743656418403091,-0.322702274574095,0.4053333333333333,1.1043333333333334,-0.20340590151386384,-1,1,-1,-1
-0.0101711023711397,0.5966666666666667,4.225,-0.002472969228424451,-0.8748562060149865,0.3596666666666667,1.101,-0.37073333305225853,-0.0745406662997152,0.3773333333333333,1.1873333333333334,-0.06100806705088088,-0.3117029673936311,0.4,1.0963333333333334,-0.1964728112652035,-1,1,1,-1
-0.5028278505865478,0.475,2.8743333333333334,-0.12225595184487413,-0.8397967048306572,0.3596666666666667,1.1393333333333333,-0.355876347824456,-0.2572469630055237,0.32,0.8146666666666668,-0.210544669731996,-0.5417546017930299,0.357,0.7170000000000001,-0.34147910275015325,-1,1,-1,-1
-0.8309346602822751,0.4463333333333333,2.3476666666666666,-0.2020307898522446,-0.8267406368506276,0.3596666666666667,1.1556666666666664,-0.3503436447750702,-0.3933901213180258,0.3013333333333333,0.6176666666666667,-0.3219715101824355,-0.5737645450441891,0.3336666666666666,0.6046666666666667,-0.3616556303962721,-1,1,-1,-1
-0.9216157765977236,0.4346666666666667,2.173,-0.2240787058071161,-0.8369939613984294,0.3593333333333333,1.143,-0.35468864359697716,-0.3785376184944055,0.28,0.5606666666666666,-0.3098154276959514,-0.8034162830506186,0.3443333333333333,0.4123333333333334,-0.5064098589342488,-1,-1,-1,1
-0.9558903681026858,0.432,2.1203333333333334,-0.2324121201230603,-0.8285313242269245,0.3583333333333333,1.1463333333333334,-0.35110247519189164,-0.3744821615776487,0.2793333333333333,0.5626666666666666,-0.3064962249066358,-0.8261499208391281,0.3389999999999999,0.371,-0.5207393398626508,-1,-1,-1,-1
-0.9326783277619716,0.491,2.545333333333333,-0.22676841903767825,-0.8418128505269433,0.3596666666666667,1.13,-0.3567307195586497,-0.5126855594406817,0.3093333333333333,0.5196666666666666,-0.4196092755679458,-0.6261368700113602,0.3856666666666667,0.7286666666666667,-0.3946669873455969,1,1,1,1
-0.7910233160337148,0.507,2.7963333333333336,-0.19232687354207129,-0.8604309431514157,0.3606666666666667,1.1146666666666667,-0.3646204133006497,-0.4273221389699726,0.3296666666666666,0.6716666666666666,-0.3497432878018899,-0.5335752596599661,0.3979999999999999,0.863,-0.3363234946511339,1,1,1,1
-0.7615128762753218,0.5143333333333333,2.8786666666666667,-0.18515179981094318,-0.8766896343460384,0.3643333333333333,1.119,-0.37151027558453986,-0.354605580596897,0.3306666666666667,0.748,-0.2902281682147332,-0.4546204143187,0.4,0.9493333333333334,-0.28655662667127885,1,1,1,1
-0.7714410707872656,0.5183333333333333,2.897,-0.18756570920109106,-0.9127029212382608,0.37,1.114,-0.3867714416960964,-0.3494829092042899,0.3333333333333333,0.762,-0.2860355000335394,-0.45278497075069,0.4016666666666666,0.957,-0.28539970872230674,1,1,1,1
-0.7380882293142048,0.5103333333333333,2.8703333333333334,-0.17945640623335815,-0.2326863261645333,0.525,2.640333333333333,-0.09860429252437017,-0.378080866244678,0.3443333333333333,0.769,-0.30944159723185316,-0.4970938534922222,0.397,0.895,-0.31332851167545744,-1,1,1,-1
-0.7287204909678668,0.5073333333333333,2.8546666666666667,-0.17717876435884916,0.2486000756052333,0.5616666666666666,3.319,0.10534798060813301,-0.2827716642161926,0.34,0.8486666666666667,-0.23143545002973182,-0.5541208001178094,0.4006666666666667,0.8493333333333334,-0.3492737726881659,-1,1,-1,1
-0.696352656618219,0.5026666666666667,2.855,-0.16930895286579564,0.3610901882627551,0.5760000000000001,3.5106666666666664,0.15301733942872153,-0.290067080901042,0.34,0.8416666666666667,-0.23740640913658792,-0.4823119118844766,0.3983333333333334,0.9133333333333334,-0.30401114890565023,-1,1,1,-1
-0.6863732339753983,0.499,2.841333333333333,-0.1668825880321112,0.4498336375016105,0.5793333333333333,3.619666666666667,0.19062369633248816,-0.2914615010127247,0.3389999999999999,0.8376666666666667,-0.2385476771167879,-0.4603271966954722,0.3906666666666667,0.9093333333333332,-0.2901537293431543,-1,1,-1,-1
-0.6611957052834354,0.493,2.838,-0.1607610044091139,0.1824229244403463,0.4896666666666667,2.872333333333333,0.07730442824537885,-0.2836698785617242,0.3216666666666666,0.792,-0.23217059667838022,-0.4542718033922721,0.3979999999999999,0.9466666666666668,-0.2863368900119657,-1,-1,-1,1
-0.7285045114931923,0.495,2.785,-0.17712625180166983,-0.0320138725017185,0.4613333333333333,2.502333333333333,-0.01356635476192625,-0.3735465390914336,0.3173333333333333,0.6876666666666666,-0.3057304614354078,-0.4897572921914516,0.4033333333333334,0.93,-0.30870412572291184,1,-1,-1,1
-0.8063297135300296,0.5016666666666666,2.752,-0.1960484219667361,-0.0960219462278222,0.45,2.3743333333333334,-0.040690728289347534,-0.4340733425668868,0.3229999999999999,0.6453333333333333,-0.355268833818055,-0.503719092069428,0.4103333333333333,0.9396666666666668,-0.31750453623964614,1,-1,1,1
-0.8713782123717504,0.5106666666666667,2.7493333333333334,-0.21186410547093762,-0.16903775975035,0.4493333333333333,2.2966666666666664,-0.07163226556897814,-0.3999658521582045,0.322,0.6756666666666666,-0.3273534399118147,-0.4334617160470386,0.4096666666666667,1.007,-0.27321986261379794,1,-1,-1,-1
-0.5319469111381441,0.55,3.3560000000000003,-0.12933586689017487,-0.2564436541080477,0.4573333333333333,2.2456666666666667,-0.10867181369225885,-0.3774854028617905,0.3383333333333334,0.7493333333333333,-0.3089542381593775,-0.3090731915869662,0.4529999999999999,1.279,-0.1948152093178977,1,1,1,1
-0.6015588706747632,0.5736666666666667,3.449,-0.14626109560017728,-0.3122460024593736,0.466,2.2343333333333333,-0.13231888901068653,-0.3499183242675074,0.3446666666666667,0.7966666666666666,-0.2863918670032808,-0.1387564863687491,0.4646666666666667,1.4883333333333333,-0.08746107612033933,1,1,1,1
-0.2612617072773386,0.5606666666666666,3.701,-0.06352233406830793,-0.302528178750387,0.4703333333333333,2.27,-0.12820081663619032,-0.3077141892756874,0.3429999999999999,0.8343333333333334,-0.2518497462359055,-0.1337316798993155,0.473,1.524,-0.08429383693308297,-1,1,-1,1
-0.3862709459428592,0.5633333333333334,3.595,-0.09391667965721778,-0.2658308550252943,0.4693333333333333,2.301333333333333,-0.11264977973988431,-0.2922044073581321,0.3433333333333334,0.8510000000000001,-0.2391557113936872,-0.1123209398531479,0.4773333333333333,1.5606666666666666,-0.07079820574511703,1,-1,1,1
-0.3158734013471327,0.5993333333333333,3.917666666666667,-0.07680044631403078,-0.2284420513344272,0.487,2.434,-0.09680571792052482,-0.1483520897956531,0.3943333333333333,1.164,-0.12141928279793342,-0.1425162460037516,0.4383333333333333,1.393,-0.0898309301879701,1,1,1,-1
-0.2340801461956259,0.608,4.058666666666666,-0.0569134964337219,-0.1670760516189111,0.4903333333333333,2.5123333333333333,-0.07080096256278834,-0.0020420025863658,0.4146666666666667,1.3773333333333333,-0.0016712841042521359,-0.2184394530097506,0.4216666666666666,1.258,-0.13768689397769246,1,1,1,-1
-0.0479445177368171,0.599,4.186333333333334,-0.011657076362855782,-0.155271989182395,0.491,2.531,-0.0657988154892936,0.0585403141385425,0.42,1.4573333333333334,0.04791252329008865,-0.2768552711092287,0.4176666666666666,1.1873333333333334,-0.1745075893349729,-1,1,1,-1
-0.0690045811308577,0.596,4.1433333333333335,-0.016777552671294983,-0.1492945193940928,0.4913333333333333,2.538333333333333,-0.06326577373614578,0.0871239868248419,0.422,1.4923333333333335,0.07130692940922001,-0.2475635781177549,0.4103333333333333,1.1906666666666663,-0.15604443090926423,-1,1,1,-1
-0.2062135568621999,0.6176666666666667,4.145,-0.050138103225779815,-0.0622827551296012,0.5136666666666667,2.7383333333333337,-0.026393244103567762,0.0512880026749231,0.4233333333333333,1.4563333333333333,0.04197684380115907,-0.1261903220086131,0.5156666666666667,1.6753333333333331,-0.07954036346463117,1,1,1,1
-0.1800922866705798,0.6283333333333334,4.239333333333333,-0.04378706131959172,-0.0097077494580806,0.52,2.821,-0.004113803260794181,0.0195199470923881,0.4306666666666667,1.4466666666666663,0.015976168448156337,0.1345939498296593,0.5546666666666666,2.069333333333333,0.08483734346014839,1,1,1,1
-0.0814438185359618,0.625,4.315,-0.01980198898167713,-0.0674485908645019,0.53,2.818,-0.02858234385142666,0.0438075488061457,0.4303333333333333,1.47,0.03585444036888472,0.2414345291474711,0.573,2.240333333333333,0.1521811648914818,-1,1,-1,1
0.0550795044849019,0.612,4.362333333333334,0.013391854170549092,-0.0329254457839742,0.5306666666666667,2.857666666666667,-0.013952647502297182,0.0100246081238393,0.4346666666666667,1.4513333333333334,0.008204675312653195,0.2704645408191015,0.581,2.2983333333333333,0.17047938018240058,-1,1,1,1
-0.1361113161366409,0.6243333333333333,4.253,-0.033093669119028696,6.21747273834572e-05,0.529,2.878333333333333,2.6347465738946545e-05,0.0471401700086089,0.416,1.425,0.038582035758997824,0.4652834488809554,0.6326666666666667,2.671,0.29327775735085526,1,-1,-1,1
-0.1039507576362144,0.628,4.308000000000001,-0.025274254011560124,-0.0066893944160892,0.529,2.869666666666667,-0.0028347304058964785,-0.0029000309085824,0.4083333333333334,1.348666666666667,-0.0023735403626395815,0.6081993172796705,0.6503333333333333,2.874,0.3833605777792024,1,1,-1,1
-0.1058267917060797,0.6296666666666667,4.316666666666666,-0.02573038692193343,0.0208126069646801,0.525,2.8746666666666667,0.00881965184275132,-0.0178164463661956,0.4016666666666666,1.3113333333333337,-0.01458193236624499,0.6261488011244305,0.6613333333333334,2.929666666666667,0.39467450777232255,1,-1,-1,1
0.0425865201062487,0.618,4.3853333333333335,0.01035434999329688,0.0341651340747941,0.5216666666666666,2.8713333333333333,0.014477983859108309,-0.0221777518600028,0.4006666666666667,1.3043333333333331,-0.01815145798499548,0.6374079753153512,0.6673333333333333,2.963,0.40177139755913444,-1,-1,-1,1
-0.0538574414411776,0.598,4.177333333333333,-0.013094725679255943,0.0562294326175152,0.4923333333333333,2.752333333333333,0.023828058630210702,0.0160097996075803,0.3846666666666667,1.2983333333333331,0.013103276056094995,0.3744161107518535,0.5126666666666666,2.1733333333333333,0.23600219939357403,-1,-1,-1,-1
-0.141125589066851,0.5943333333333333,4.071666666666666,-0.03431282336670556,-0.0407106904912728,0.485,2.62,-0.017251760772706813,-0.0794861630830219,0.3803333333333333,1.1906666666666663,-0.06505572605815009,-0.0100589426964674,0.4523333333333333,1.5799999999999998,-0.006340359113215544,-1,-1,-1,-1
-0.1342947192912653,0.5920000000000001,4.062333333333333,-0.032651987584899816,-0.1211016766844736,0.486,2.545333333333333,-0.05131863719634264,-0.0685931525795264,0.3793333333333333,1.1983333333333333,-0.05614030380379144,-0.1904841363617992,0.4276666666666666,1.313,-0.12006608113282834,-1,1,-1,-1
-0.2345961298260754,0.5973333333333334,3.999,-0.05703895103971358,-0.1380195973259925,0.4896666666666667,2.548,-0.058487857766101575,-0.1055681555234311,0.38,1.163333333333333,-0.0864026232971292,-0.2826019285961589,0.422,1.2006666666666663,-0.17812982611146655,1,1,1,-1
-0.3210552725142004,0.5573333333333333,3.631666666666667,-0.07806034985980372,-0.0732623713735245,0.4783333333333333,2.552333333333333,-0.03104601983717749,-0.0708340091601251,0.391,1.2356666666666667,-0.05797434064981163,-0.3327587561247342,0.4513333333333333,1.2546666666666666,-0.2097447093160866,-1,-1,1,1
-0.3681201509628669,0.5426666666666666,3.482333333333333,-0.08950355354570344,-0.0342021592974757,0.469,2.541333333333333,-0.014493673848065781,-0.0210756835389185,0.389,1.2793333333333334,-0.01724946634251375,-0.1764456473414901,0.4583333333333333,1.4363333333333332,-0.11121733186746546,-1,-1,-1,1
-0.4631564476457703,0.5423333333333333,3.384666666666667,-0.11261037409517571,-0.1261648143124016,0.472,2.4656666666666665,-0.05346421709347135,-0.0051957560214461,0.3876666666666666,1.2906666666666666,-0.004252484549331334,-0.1620011544419795,0.4583333333333333,1.4506666666666663,-0.10211266998055041,-1,1,-1,1
-0.5278086917491924,0.5466666666666666,3.3503333333333334,-0.12832971349244832,-0.1398488044865247,0.4753333333333333,2.47,-0.059263011514574325,-0.0108252435453755,0.387,1.2826666666666668,-0.008859958152277842,-0.1665149791637195,0.4596666666666666,1.4506666666666663,-0.10495782682988733,1,1,-1,1
-0.3852960922078732,0.573,3.672,-0.09367965684485523,-0.1916546189703303,0.4893333333333333,2.49,-0.08121649614784125,0.0282978686502053,0.4206666666666667,1.4316666666666669,0.023160488813813315,-0.2053169578360378,0.4176666666666666,1.2613333333333332,-0.1294155145322169,1,1,1,-1
-0.3545859874600259,0.581,3.7576666666666663,-0.08621290041355523,-0.1440164094063591,0.491,2.5456666666666665,-0.06102909610327841,0.1279668920619461,0.4343333333333333,1.5763333333333334,0.10473494695925294,-0.342287017034294,0.4083333333333334,1.0910000000000002,-0.21575056875022364,1,1,1,-1
-0.3778349881010223,0.589,3.7896666666666663,-0.09186558790787665,-0.1517170786448267,0.4943333333333333,2.555333333333333,-0.06429236926049162,0.1636648866235988,0.4406666666666667,1.6326666666666665,0.13395209450985926,-0.4301538816515802,0.409,1.005,-0.27113486634857237,1,1,1,1
-0.3307213436513598,0.5893333333333333,3.837,-0.08041052741280758,-0.1653975312377786,0.498,2.5603333333333333,-0.0700896645789426,0.1868623355720509,0.4403333333333333,1.654,0.15293812711608992,-0.438258221250618,0.41,0.9996666666666666,-0.2762431988029762,1,1,-1,1
-0.240422209242392,0.5766666666666667,3.843,-0.058455485314286376,-0.0180058993710101,0.4683333333333334,2.548666666666666,-0.0076302677428841245,0.1728221123552438,0.412,1.5473333333333334,0.1414468576930854,-0.3846635195379804,0.4423333333333333,1.1686666666666667,-0.2424613525714505,-1,-1,-1,1
-0.2411003545178314,0.57,3.796666666666667,-0.05862036738285366,-0.2309695654326518,0.4696666666666667,2.3440000000000003,-0.09787678962297021,0.1135682702048395,0.3993333333333333,1.4463333333333332,0.09295034492515501,-0.2922460821695876,0.4539999999999999,1.3026666666666666,-0.18420873508268606,-1,1,-1,1
-0.3716566402467709,0.5773333333333334,3.718,-0.09036340421445328,-0.2279211958430709,0.4703333333333333,2.3506666666666667,-0.09658499765698728,0.0286956379593594,0.4,1.3636666666666668,0.023486044485479595,-0.1886757915852326,0.4503333333333333,1.393333333333333,-0.11892624411119321,1,1,1,-1
-0.3364743929822618,0.578,3.758,-0.08180930538650073,-0.2353029364067289,0.471,2.347,-0.0997131200433593,-0.0046771069919695,0.402,1.337,-0.0038279944510143083,-0.1792082567287551,0.45,1.4016666666666666,-0.11295866156118683,1,1,1,-1
-0.2895362326639934,0.5613333333333334,3.694,-0.07039691154064816,-0.1775596006992721,0.4539999999999999,2.3160000000000003,-0.07524352245555385,0.0458214250282047,0.3896666666666666,1.348666666666667,0.037502704352648165,-0.2053264476794889,0.4216666666666666,1.2786666666666666,-0.12942149617633436,-1,-1,-1,-1
-0.4432119377050147,0.5683333333333334,3.591333333333333,-0.10776112987761235,-0.1892805268328108,0.4429999999999999,2.244666666666667,-0.08021043928379394,0.0281475242275492,0.3816666666666666,1.3046666666666666,0.0230374388992707,-0.2669041160882166,0.4096666666666667,1.1753333333333331,-0.16823517101742425,1,-1,-1,-1
-0.3539528332700148,0.5616666666666666,3.633333333333333,-0.08605895733328614,-0.177677403924005,0.439,2.2343333333333333,-0.07529344332466269,-0.0263221226627397,0.382,1.2513333333333334,-0.021543432652896346,-0.3564351871011861,0.41,1.087,-0.22466845224213838,-1,-1,1,1
-0.39717899694877,0.562,3.5923333333333334,-0.0965688282145112,-0.223941625755458,0.4363333333333333,2.1733333333333333,-0.09489859562594251,-0.0684592567297641,0.3883333333333333,1.2303333333333333,-0.056030716280823935,-0.3662382546112339,0.411,1.0806666666666669,-0.23084752794625057,1,-1,1,1
-0.427824826214858,0.5606666666666666,3.549,-0.10401995691120261,-0.3457566926825279,0.4276666666666666,2.002,-0.14651954255111405,-0.0367821380147392,0.367,1.1896666666666669,-0.030104468522661132,-0.364527811044137,0.4466666666666666,1.2066666666666668,-0.22976940007679844,-1,-1,-1,1
-0.4057377631030991,0.5596666666666666,3.5626666666666664,-0.09864977918330622,-0.4337847561295616,0.4293333333333333,1.9223333333333332,-0.18382274408237853,-0.1025475830876438,0.3606666666666667,1.1023333333333334,-0.08393042530316978,-0.2326283600759193,0.4543333333333333,1.365,-0.14663045484071885,-1,1,-1,1
-0.4117127472250019,0.5579999999999999,3.5456666666666665,-0.10010251767070133,-0.4222715608320477,0.428,1.927,-0.17894385628643852,-0.1186671619398429,0.3593333333333333,1.082,-0.09712355056304797,-0.2338788543012322,0.46,1.384,-0.1474186671505743,-1,-1,-1,1
-0.3618055077327704,0.5539999999999999,3.5660000000000003,-0.0879682314314735,-0.4458670573941223,0.4293333333333333,1.91,-0.18894279899878086,-0.1738589766501981,0.36,1.0286666666666666,-0.142295482874069,-0.1965544335230433,0.4603333333333333,1.422,-0.12389231467323185,-1,1,1,1
-0.4530574213781291,0.5353333333333333,3.345666666666667,-0.11015492921952567,-0.4167249659913599,0.4086666666666667,1.8276666666666663,-0.17659340420272382,-0.1636994223641321,0.3516666666666666,1.012,-0.13398036040656638,-0.1075309697085769,0.491,1.6203333333333334,-0.06777898873846017,-1,-1,-1,1
-0.4958672395366266,0.5286666666666666,3.256,-0.12056357118549459,-0.5881288662088917,0.413,1.6803333333333332,-0.249228356997142,-0.2469652204251161,0.353,0.9333333333333332,-0.20212954183089488,-0.030586753397829,0.5003333333333333,1.7303333333333333,-0.019279461718944697,-1,1,1,1
-0.5296039692694854,0.528,3.2153333333333336,-0.1287662115142128,-0.6337202274194129,0.4203333333333333,1.6736666666666666,-0.2685483745997564,-0.2776476242152884,0.358,0.9186666666666666,-0.227241661706327,0.0914929771248891,0.4976666666666666,1.842,0.057669911124231435,-1,1,1,-1
-0.5905654523684079,0.5316666666666666,3.1806666666666668,-0.14358819111108712,-0.6085700777233349,0.4196666666666667,1.6953333333333334,-0.2578906244923856,-0.2653089475803083,0.3596666666666667,0.9366666666666668,-0.2171430289889954,0.1213163589665842,0.4906666666666667,1.8473333333333333,0.07646820400180249,1,-1,1,-1
-0.5737475666467264,0.5566666666666666,3.378333333333333,-0.13949914428417795,-0.4529211741370114,0.3946666666666666,1.715666666666667,-0.19193208591684865,-0.2128506756938114,0.3523333333333333,0.9656666666666668,-0.17420837428981983,-0.1284785551876106,0.415,1.3326666666666669,-0.08098268404716256,1,-1,-1,-1
-0.4687290829623372,0.56,3.508,-0.11396528678371617,-0.5349847317621417,0.3876666666666666,1.5956666666666668,-0.2267077393685994,-0.1643763101036951,0.3443333333333333,0.9876666666666666,-0.13453436152637308,-0.3478117405001715,0.3906666666666667,1.028,-0.21923291593440375,1,-1,-1,-1
-0.4518675435463049,0.5603333333333333,3.5276666666666667,-0.10986562613748856,-0.51757243333221,0.3816666666666666,1.5803333333333334,-0.21932901885584968,-0.1818880497050121,0.3396666666666667,0.9546666666666668,-0.14886690558331822,-0.4125388082138244,0.379,0.9223333333333332,-0.2600317221343938,1,-1,-1,-1
-0.4185379136303435,0.5589999999999999,3.5516666666666667,-0.10176196675334731,-0.5491473526057962,0.3813333333333333,1.5470000000000002,-0.23270936065678796,-0.1638765841932861,0.3356666666666667,0.9593333333333331,-0.13412535912053583,-0.4117266297516482,0.3703333333333333,0.8926666666666667,-0.2595197892931793,-1,-1,-1,-1
-0.3552946867723299,0.5336666666666666,3.427333333333333,-0.08638521129270892,-0.641402955312218,0.3939999999999999,1.52,-0.27180404484482107,-0.1589458789044824,0.3906666666666667,1.1456666666666666,-0.13008980626328134,-0.4609188716442107,0.436,1.0716666666666663,-0.29052667427051865,-1,1,1,1
-0.5828893079044271,0.5386666666666666,3.228333333333333,-0.1417218379509588,-0.6296848347454289,0.4013333333333333,1.568,-0.2668383169172312,0.0025016732892466,0.4103333333333333,1.3703333333333334,0.0020475031864631643,-0.2680255663117528,0.4573333333333333,1.336666666666667,-0.16894204423058135,1,1,1,1
-0.6223708401554968,0.5453333333333333,3.234,-0.15132125114976652,-0.5751327092724696,0.3976666666666666,1.6013333333333333,-0.24372104214381687,0.0575673966323908,0.4203333333333333,1.458,0.04711623558034885,-0.1720534472975128,0.4623333333333333,1.4493333333333331,-0.10844883756182862,1,-1,1,1
-0.5103714367229246,0.5383333333333333,3.2963333333333336,-0.12409007519812663,-0.615456951143984,0.4006666666666667,1.5773333333333333,-0.2608090395644763,0.1676140180512628,0.4123333333333333,1.5413333333333334,0.1371842748335893,-0.1931975388769888,0.4693333333333333,1.4526666666666666,-0.12177639471986627,-1,1,-1,1
-0.3354260064338712,0.6083333333333334,3.966666666666667,-0.0815544040415865,-0.6351491247220904,0.4073333333333333,1.5943333333333334,-0.26915389109031657,0.0303399040608238,0.3876666666666666,1.322,0.024831799783189,-0.0029878579273199,0.512,1.7926666666666666,-0.0018833084957456821,1,1,-1,1
-0.0997181584222701,0.6246666666666667,4.3133333333333335,-0.02424515340570663,-0.6451702195920599,0.413,1.613,-0.2734004791312238,-0.0465927924467983,0.3793333333333333,1.216,-0.03813403269368022,0.0948049640439552,0.528,1.9446666666666663,0.05975752481075996,1,1,-1,1
-0.0447594632693366,0.6266666666666666,4.380333333333334,-0.010882672428894343,-0.6625859739472137,0.4183333333333333,1.6236666666666666,-0.28078066414370223,-0.0912281383216373,0.3779999999999999,1.1663333333333332,-0.07466598644657874,0.1870057532240117,0.5306666666666667,2.045333333333333,0.11787358447662694,1,1,-1,1
-0.0084042412784617,0.628,4.4270000000000005,-0.002043380285785238,-0.6407372639435289,0.4176666666666666,1.6423333333333332,-0.2715219482234547,-0.1387983284130969,0.381,1.129,-0.11359997363491173,0.2244677624287809,0.529,2.0773333333333333,0.14148666177790617,1,-1,1,-1
-0.0932725825693379,0.5763333333333334,3.983,-0.022677996753247245,-0.5769315784692028,0.4386666666666666,1.8243333333333331,-0.24448333972877395,-0.0600321797401433,0.3903333333333333,1.2406666666666666,-0.04913354586972867,0.1428865153014313,0.5446666666666666,2.053333333333333,0.09006431856552909,-1,1,1,1
-0.3183731344905887,0.568,3.6993333333333336,-0.07740822341797382,-0.4417706066649938,0.4406666666666667,1.9706666666666663,-0.18720686705699138,-0.0532602808042437,0.3956666666666667,1.2653333333333334,-0.043591061681540914,0.2813912599872101,0.5426666666666666,2.185,0.17736671670926982,-1,1,1,-1


==> data/results/error_train_B_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.335347404808016,0.5,2.601666666666666,-0.07257956482998218,-0.3131181775593066,0.5,2.565666666666666,-0.07287596121748406,-0.2877211871099698,0.5,1.9993333333333332,-0.09764162857231888,-0.2883977858544873,0.5,1.5420000000000005,-0.1373782886032357,1,1,1,1
-0.2926858962620016,0.51,2.486,-0.0633462930620586,0.1807481421016481,0.87,7.109333333333336,0.04206780550591672,-0.2471132595504674,0.55,1.710666666666667,-0.08386084231989356,0.0052290536870764,0.85,3.2133333333333325,0.002490859783880058,1,1,1,1
-0.2917188086462419,0.69,5.363666666666666,-0.06313698534922724,0.0214683594915499,0.48,2.7033333333333345,0.004996603346073273,0.5914680034177224,0.37,1.808,0.20072174622319683,-0.5396579507540055,0.34,0.0053333333333333,-0.25706607103814905,1,-1,-1,-1
-0.2449292879111793,0.77,5.572666666666666,-0.05301028389018825,-0.2087036442997458,0.79,5.133666666666667,-0.04857424377751142,0.0252800291293269,0.81,3.276,0.008579080460973141,-0.0186645462542287,0.85,2.4723333333333333,-0.008890856822512517,1,1,1,1
0.005960503753184,0.35,1.2326666666666668,0.001290037621794738,0.0423725235440044,0.52,3.044666666666666,0.009861894338264407,-0.0604576128615237,0.82,4.772,-0.020517014539974402,-0.0243754723909084,0.53,1.6133333333333335,-0.01161125655329408,-1,-1,1,-1
-0.3014475740759348,0.63,4.334666666666667,-0.06524259150897768,0.0662854932659897,0.43,2.0610000000000004,0.015427462800747544,-0.0942397768355833,0.53,2.3003333333333336,-0.031981396222313156,-0.1686931478352495,0.62,2.426666666666668,-0.0803569829082952,1,-1,-1,1
-0.2522565501724392,0.67,4.8420000000000005,-0.05459613038457771,-0.317671606982858,0.51,2.490666666666667,-0.07393573854712962,-0.0012149032852948,0.49,1.864,-0.00041229197100700534,-0.0669046444743464,0.77,3.332,-0.031870028163569646,1,1,-1,1
0.0797424068425995,0.46,2.400333333333334,0.017258726634382826,-0.3620002690318991,0.77,5.703666666666667,-0.08425290978736207,-0.2755468630837319,0.6,2.5080000000000005,-0.09351012599988358,0.0859175236970526,0.57,2.0826666666666664,0.04092681339961607,-1,1,1,-1
-0.3091557188734768,0.53,2.789,-0.06691087278096895,0.1206675578329345,0.66,4.494333333333333,0.02808448980313784,-0.0088102145562114,0.99,4.930000000000001,-0.0029898517588530502,-0.0802891894447601,0.67,1.8236666666666668,-0.03824575631391069,1,-1,1,1
-0.2742822845297112,0.78,6.329999999999999,-0.05936318148380058,-0.0059065786885055,0.57,3.422666666666668,-0.001374712904842502,0.0374729155917148,0.38,1.0556666666666668,0.012716882418289204,-0.0706442289806821,0.8,3.535,-0.03365137928610144,1,-1,-1,1
0.0928435469756614,0.59,4.156333333333334,0.020094219129631496,-0.405317530152776,0.62,3.943666666666666,-0.09433468487336691,-0.299545291700698,0.53,2.284333333333333,-0.1016542799875477,0.0166041744840239,0.37,0.7500000000000002,0.00790939870611779,-1,1,1,-1
-0.3103181410740161,0.62,3.8646666666666665,-0.06716245694787835,0.0365607239408323,0.86,7.061333333333335,0.008509240570968071,0.0425755736648691,0.44,1.4570000000000003,0.014448530508980725,-0.1056381786244347,0.63,2.2833333333333328,-0.05032074760071169,1,1,-1,1
-0.0305971049334878,0.43,2.128,-0.006622161165675919,-0.0293946271381562,0.35,1.2383333333333335,-0.0068413840551206475,-0.0490078415670981,0.32,0.7740000000000001,-0.016631397609230256,-0.0106461090538285,0.41,1.2103333333333337,-0.005071274170032314,-1,-1,-1,-1
-0.316042375716711,0.48,2.308,-0.06840135861640134,-0.0349034214644554,0.35,1.104,-0.008123515564724359,0.0075706123960372,0.95,5.350333333333334,0.002569177929035603,-0.0973504733634444,0.68,2.092,-0.046372899104477595,1,1,1,1
-0.0021436769087124,0.98,7.853666666666666,-0.00046395807732431974,0.1097220444715478,0.93,6.785000000000001,0.025537001779773923,-0.0889328578060488,0.57,1.9126666666666663,-0.03018042973128055,-0.0571942566098921,0.57,1.5376666666666663,-0.027244484792839904,1,1,-1,-1
0.0801593138857281,0.76,5.756333333333335,0.017348958231022588,0.4194834455858984,0.9,7.170666666666667,0.0976316978790039,-0.2144913513730668,0.61,2.089666666666666,-0.07279020732921905,-0.1279492458304596,0.67,2.002,-0.060948624720482535,-1,-1,1,1
0.0359489084709399,0.41,1.8453333333333333,0.0077804572080329695,0.0751146925857009,0.69,5.175333333333332,0.017482394239797704,-0.0066940810524573,0.39,1.0513333333333337,-0.0022717165264135135,-0.093775137484612,0.96,4.179333333333333,-0.04466978781754294,-1,-1,-1,1
-0.0515565712742542,0.99,8.477333333333332,-0.011158438841515924,0.0057152145551859,0.51,2.461666666666667,0.001330174305177284,-0.010638332693083,0.84,4.253,-0.0036102455292934305,-0.0460789559934065,0.52,1.281,-0.021949711216548512,1,-1,1,-1
-0.0147790559663238,0.98,8.554000000000002,-0.003198645450224438,0.0622141293129634,0.5,2.434333333333333,0.01447988267666864,0.0994708960074866,0.77,3.815,0.03375663912441232,-0.1853560668451868,0.6,1.6193333333333335,-0.08829436457000635,-1,-1,-1,1
-0.0059971891913819,0.58,3.804666666666667,-0.001297977486847593,-0.2740728325823047,0.71,5.027,-0.06378844330828083,0.3811048516033608,0.71,4.438999999999999,0.12933249282452527,-0.3783391651069326,0.34,0.0526666666666666,-0.18022186564286594,-1,1,-1,-1
-0.1084937420297618,0.59,3.777333333333333,-0.02348140605949974,-0.3066285515930023,0.79,5.973666666666668,-0.07136554833145227,-0.0176561564069077,0.32,0.5980000000000005,-0.005991828002708504,-0.060594198714063,0.79,3.4716666666666667,-0.02886404725320064,1,1,-1,1
0.0301791917483948,0.48,2.618666666666667,0.00653171180875268,0.0924877492176303,0.66,4.763999999999999,0.021525845856712657,-0.2470734968316237,0.68,3.297333333333333,-0.08384734836533513,0.0165186058950996,0.55,1.865,0.007868638107801184,-1,-1,1,-1
-0.376129060448279,0.58,3.7123333333333335,-0.08140597820601832,-0.0377938023320463,0.35,1.2086666666666668,-0.008796230530211842,0.2944991263168011,0.46,2.408333333333333,0.09994180336711503,-0.2383257596896681,0.3,0.0,-0.1135264783646854,1,-1,-1,-1
0.0415659705531399,0.44,2.231,0.008996163415100431,-0.2970627193190012,0.38,1.1769999999999998,-0.0691391709705243,-0.3285672245687445,0.6,2.4413333333333336,-0.11150322026899274,0.0353125521135746,0.83,3.703333333333334,0.016821134604768223,-1,1,1,1
-0.1994310652806987,0.8,6.315666666666667,-0.04316305933525711,-0.2791836140269206,0.73,4.762000000000001,-0.06497794023641214,-0.0926843521776834,0.49,1.5406666666666669,-0.03145354424782217,0.069611405726679,0.77,3.0460000000000003,0.033159393917197945,1,1,-1,-1
0.0147732606698762,0.43,1.971666666666667,0.0031973911685803966,-0.2677052349198314,0.81,6.074,-0.062306431615711325,-0.2175159478485531,0.73,3.1646666666666667,-0.07381664034448289,0.1382310065697796,0.72,2.6059999999999994,0.06584634156671519,-1,1,1,-1
-0.2740041210516857,0.78,5.940666666666666,-0.05930297829183539,0.0931047815710552,0.68,4.473333333333333,0.021669455615202674,-0.1366053754617975,0.71,2.981666666666667,-0.04635866918874119,0.0442521705459175,0.72,2.4436666666666667,0.02107952194766155,1,-1,-1,1
0.0255615459025011,0.51,2.830333333333333,0.005532310229289709,0.1120630117366401,0.9,7.594,0.026081844755522124,0.0155079389180965,0.35,0.744,0.005262804685927553,-0.1184790104556281,0.89,3.636000000000001,-0.05643747799094209,-1,1,-1,1
-0.2915900703036893,0.7,5.118333333333334,-0.06310912238459582,0.01663554664864,0.46,2.156,0.0038718015729646113,0.1078686136583071,0.92,4.9030000000000005,0.03660650512125746,-0.0262251337302981,0.7,2.1546666666666665,-0.012492342753550606,1,-1,1,-1
0.0201623991479926,0.35,1.170333333333333,0.004363767648440518,0.0748034477332417,0.88,7.150999999999999,0.01740995428126907,0.0309662818229154,0.93,4.656999999999999,0.010508778371136106,-0.0459378110300141,0.59,1.4939999999999998,-0.021882476811615884,-1,1,1,-1
-0.2211925851502547,0.69,4.693,-0.047872926236047955,0.0331991894980889,0.73,4.873,0.007726868063596777,0.007091630084056,0.98,4.314333333333334,0.002406629548539371,-0.0919844982008202,0.77,1.9893333333333327,-0.04381681677414818,1,-1,1,1
0.0434467352491196,0.61,4.295333333333334,0.009403219146633371,0.0106604866170205,0.46,2.231666666666667,0.0024811501373609816,0.1019286918917163,0.92,5.573666666666666,0.03459072157501338,-0.0582264354783887,0.48,1.1433333333333335,-0.02773616320869998,-1,-1,-1,-1
0.0397391552030874,0.36,1.363333333333333,0.008600783992953274,-0.4381389959088535,0.77,6.087000000000001,-0.10197364050406595,0.0321158772534352,0.33,0.83,0.010898907339957393,-0.2332149067009843,0.53,1.848666666666667,-0.11109192348484186,-1,1,-1,1
-0.3267616142323106,0.6,3.4380000000000006,-0.07072133382902122,0.2368257627987011,0.92,7.475666666666668,0.05511946077212421,-0.1810359288468066,0.6,2.0146666666666664,-0.06143670926794994,-0.0533327199291138,0.81,2.754666666666667,-0.025405041750612097,1,1,1,1
-0.2293631844988204,0.59,3.689333333333333,-0.04964129699609166,0.0475777421508221,0.62,4.076666666666665,0.01107337082383869,-0.0418909715653326,0.82,4.538666666666668,-0.014216202592520322,9.484523277603074e-05,0.5,1.3663333333333334,4.5179527721897345e-05,-1,-1,1,-1
-0.2282273638043914,0.7,5.002666666666667,-0.04939547021901033,-0.3061329239313171,0.75,5.144666666666667,-0.07125019462528027,0.5569513521719633,0.78,4.832333333333334,0.18900810749414998,-0.5007383788970374,0.36,0.0,-0.23852673253719872,1,1,-1,-1
0.1458325662077335,0.65,4.9593333333333325,0.031562684075209686,0.0157073745256974,0.56,3.4260000000000006,0.0036557763132305187,-0.0910728355890153,0.6,2.809333333333333,-0.030906656805262302,-0.1654730059132829,0.58,1.985333333333333,-0.07882306826679199,-1,-1,-1,1
-0.0017785135294967,0.43,1.915333333333333,-0.00038492541216773597,0.1275846176709487,0.9,7.467333333333332,0.029694384790466266,-0.1924689587011157,0.62,2.192333333333333,-0.06531664479061274,-0.0359635940298255,0.86,3.071333333333333,-0.017131258429049757,-1,1,1,1
-0.2673018575494401,0.72,5.304000000000001,-0.05785240088645082,0.0434410043700141,0.55,3.0766666666666658,0.010110575420419595,-0.0835109276306091,0.79,3.4786666666666664,-0.028340432831319942,-0.0396364980013408,0.89,3.0080000000000005,-0.01888084627805421,1,-1,1,1
0.0230191236155627,0.39,1.5773333333333333,0.004982051302116326,-0.1816744264382688,0.83,6.5103333333333335,-0.04228339139721857,-0.032547797145964,0.68,3.0963333333333334,-0.01104548452512372,0.0498588604409624,0.68,2.4396666666666675,0.023750268743543513,-1,1,-1,-1
0.2386340795580999,0.92,8.602666666666668,0.05164780582645567,-0.0037082247436766,0.62,3.8216666666666654,-0.0008630621342790148,-0.0300356648584332,0.41,1.185,-0.010192962365711591,-0.0182922839613923,0.64,2.4810000000000003,-0.008713529675045495,1,-1,-1,-1
0.0163378284354238,0.37,1.4043333333333334,0.003536012091069635,-0.1764191707487628,0.64,4.131,-0.04106026914733301,-0.0863592434817106,0.78,3.545333333333333,-0.02930704290680112,-0.0302964249064863,0.93,3.2646666666666677,-0.014431702352075372,-1,1,1,1
-0.3334879750353434,0.53,2.928666666666666,-0.0721771266366413,0.0260817602632812,0.49,2.6796666666666664,0.0060703385675224385,0.0034676590413815,0.4,1.1766666666666663,0.001176791600003389,-0.0976245033617324,0.98,4.362999999999999,-0.046503433297308557,1,-1,-1,1
-0.2945004793481622,0.79,6.090666666666667,-0.06373902504344008,-0.0587590024878821,0.84,6.478666666666667,-0.013675727228176924,-0.2539691033232651,0.53,1.8786666666666672,-0.0861874549615879,0.0228585446261611,0.45,1.1816666666666669,0.010888667995138985,1,1,1,-1
0.0114404277019528,0.39,1.583,0.0024760628893250917,0.0424000727259485,0.72,5.325,0.009868306208474502,-0.1166550826585819,0.96,5.401333333333332,-0.03958829854149356,-0.0074057693160967,0.43,0.8373333333333333,-0.0035277382987574345,-1,-1,1,-1
-0.0944169594143211,0.97,9.032666666666668,-0.02043475431332072,0.0820804886024761,0.66,4.690333333333333,0.019103632215581673,0.4667694468525698,0.35,1.3986666666666665,0.15840379853940242,-0.4128909876963409,0.33,0.0,-0.19668062673006267,1,-1,-1,-1
0.5267796208154198,0.9,8.235666666666667,0.11401142544095298,-0.0326375768084563,0.58,3.032666666666666,-0.007596156825725063,-0.0707437995028508,0.95,4.273333333333334,-0.02400775509177858,-0.1226073524837714,0.69,1.7000000000000002,-0.058404013763450745,-1,-1,1,1
0.0204465914785507,0.33,1.091,0.004425275670820276,-0.323649346238632,0.6,4.017,-0.07532701355252117,0.0029759789518531,0.33,0.8863333333333331,0.0010099340767171833,-0.0124402172107989,0.39,0.9873333333333334,-0.0059258976112055335,-1,1,-1,-1
-0.2985267689049284,0.56,3.1506666666666665,-0.06461043880636122,-0.2864835326609709,0.78,5.642999999999999,-0.06667694280283157,-0.1487466435847482,0.66,2.820333333333333,-0.05047895384475083,-0.0006777124169761,0.68,2.4033333333333338,-0.0003228283176082174,1,1,1,1
-0.2367504583923114,0.74,5.418666666666668,-0.0512401318663851,-0.0573593712914952,0.84,6.39,-0.013349973324070372,-0.1881683985654105,0.68,3.116666666666667,-0.06385719823528155,0.0097713129155565,0.4,0.7670000000000001,0.004654565019521834,1,1,1,-1
-0.0114970434924417,0.37,1.47,-0.002488316299899545,0.0049901681835189,0.37,1.474666666666667,0.0011614250754955486,0.0118060587551134,0.4,1.5096666666666667,0.004006527344922844,-0.3036886628960893,0.45,1.2506666666666666,-0.14466209805757624,-1,-1,-1,1
0.0896854682868841,0.87,8.146666666666667,0.019410713088898846,-0.004854336321665,0.37,1.277,-0.0011298112050593982,-0.0474436673110552,0.41,1.1440000000000003,-0.016100576353885756,-0.0527917275847054,0.92,4.105666666666667,-0.025147340041141355,1,1,1,1
0.1938062163118949,0.87,8.093,0.04194566780475198,-0.3016804678125679,0.55,2.8313333333333333,-0.07021391809236946,-0.3068430417238268,0.62,2.7546666666666666,-0.10413085880445501,0.0144975351346678,0.46,1.2899999999999998,0.0069059010278630885,1,1,1,-1
-0.0203712939972611,0.74,5.786333333333333,-0.004408978963744455,0.0322123100259323,0.88,7.434333333333332,0.007497179098555475,0.3357167746032281,0.47,2.134666666666667,0.11392950564595192,-0.3144172234540396,0.32,0.0,-0.1497726480025437,-1,1,-1,-1
-0.1548936427442191,0.83,7.196,-0.03352378167871071,0.0512303759751922,0.47,2.312333333333333,0.011923494579033477,0.4335102554531183,0.81,5.205333333333334,0.1471168938597005,-0.6512816917357629,0.38,0.0,-0.310238041336499,1,-1,1,1
0.0392076843495017,0.76,6.471,0.008485757239443274,0.0207386613399624,0.47,2.3683333333333327,0.004826771448704465,0.006584828569531,0.32,0.6333333333333332,0.0022346403886926713,-0.0687002134719634,0.93,4.3376666666666654,-0.03272534747620165,-1,1,-1,1
0.1239400311156764,0.67,5.051666666666667,0.026824461422446707,-0.3057698384220826,0.54,2.656333333333334,-0.07116568913378868,0.0842915552138672,0.83,3.881333333333333,0.0286053481450075,-0.0981346446113224,0.97,3.0203333333333333,-0.04674643908740832,-1,1,1,1
0.0620686582171332,0.94,7.624333333333333,0.013433580037869855,0.0493157036213398,0.98,6.573000000000001,0.011477868619879102,-0.0021776623095721,0.87,3.7159999999999993,-0.0007390157691303689,-0.0532946348792191,0.45,0.7126666666666668,-0.025386899936657454,1,1,1,-1
0.0929682381839045,0.63,4.658333333333333,0.020121206169049888,-0.0035953694734658,0.59,3.838,-0.0008367958971695032,0.0371789653429894,0.43,1.5233333333333334,0.012617126883102233,-0.129224666469724,0.67,2.812,-0.06155617135664081,-1,-1,-1,1
0.0932580810839871,0.61,4.305000000000001,0.020183937149685024,-0.2820940779359802,0.69,4.757000000000001,-0.06565532938262783,-0.2388125695576839,0.49,1.681,-0.08104390382012451,0.1153861873365311,0.62,2.5826666666666664,0.05496421166264772,-1,1,1,-1
-0.093945395637542,0.83,7.041333333333333,-0.020332693306682532,0.0209774297227629,0.41,1.587666666666667,0.004882343040045995,-0.0908845445166557,0.99,4.762333333333332,-0.030842757976206683,-0.0357689306560642,0.71,2.018,-0.01703853052872339,1,-1,1,1
0.0109365871687796,0.32,0.958,0.002367016192922738,-0.3541319247658245,0.53,2.765333333333333,-0.08242161032065622,0.0332527701469764,0.76,4.148,0.011284725550818695,0.0281359330974475,0.67,2.507333333333334,0.013402552054032468,-1,1,-1,-1
-0.2946019472926648,0.74,5.242333333333333,-0.06376098584931066,-0.0384404689063764,0.96,7.602666666666667,-0.008946737436450454,-0.0058380998407063,0.42,1.172666666666667,-0.0019812290569914937,0.0252459036492358,0.62,2.188,0.012025886493192832,1,1,-1,-1
0.0436091197674497,0.44,2.1323333333333334,0.009438364185797377,-0.0984856759387575,0.96,8.503333333333334,-0.0229218193467263,-0.206334469149334,0.46,1.5016666666666667,-0.07002207171710836,0.0247937683481942,0.45,1.2933333333333332,0.011810511837350142,-1,1,1,-1
-0.2889284209521716,0.5,2.308,-0.06253305902792916,0.0483224005276383,0.97,7.531333333333334,0.011246684603997154,-0.0632410336361366,0.79,3.159666666666668,-0.02146160169452188,0.000455817675526,0.83,2.502333333333333,0.00021712875497061505,1,1,1,1
0.0228065941236672,0.44,2.2310000000000003,0.004936053337575215,-0.0252519741390473,0.31,0.7646666666666666,-0.005877211927990237,-0.0541587031380252,0.59,2.586333333333333,-0.018379404133837242,-0.0503542540724586,0.93,4.078999999999999,-0.023986249505594952,-1,-1,-1,1
-0.0193973455821855,0.31,0.841,-0.004198186361447424,-0.2959452965123823,0.46,2.016,-0.06887909900104158,-0.2045525963392083,0.69,3.0903333333333327,-0.06941737185180819,0.0608178811043274,0.91,3.788,0.02897059836237146,-1,1,1,-1
-0.3163607182986008,0.43,1.6096666666666666,-0.06847025781087591,0.1042075771553623,0.88,7.215333333333333,0.024253549923347283,-0.0281359864943566,0.6,2.1926666666666668,-0.009548283775666909,-0.0679384978030031,0.98,3.348666666666666,-0.032362504208546215,1,1,-1,1
0.1749155935317317,0.92,8.109666666666666,0.03785715195195591,0.0367679338002497,0.78,5.452,0.008557467147261051,-0.0602753433050615,0.59,2.369333333333333,-0.020455159184409915,-0.0362741485173729,0.49,1.272,-0.017279191062758822,1,-1,-1,-1
0.0397069044460445,0.33,1.0880000000000003,0.008593803930253963,-0.0145479641526731,0.34,1.0553333333333337,-0.003385932045362474,0.0538825921097334,0.93,5.324000000000002,0.018285702551621527,-0.1031204225766249,0.72,2.354,-0.04912141447842803,-1,-1,1,1
0.2217974481375133,0.91,7.891333333333333,0.048003837320396814,-0.2511888108731761,0.69,3.883666666666666,-0.05846235495539801,-0.0328224176415448,0.94,4.223000000000001,-0.011138680277223818,-0.0048399868799944,0.61,1.4719999999999993,-0.0023055278058591914,1,1,1,-1
-0.0047608592365659,0.52,3.100666666666667,-0.0010303973928307989,0.0225406906662608,0.44,2.057333333333333,0.005246180568672331,0.0418864728179779,0.74,3.5819999999999994,0.01421467588876013,-0.1027437506796484,0.93,3.444333333333333,-0.04894198681597824,-1,-1,-1,1
-0.2997345046769197,0.7,5.171333333333334,-0.06487183023359147,-0.3056191444209202,0.55,2.916000000000001,-0.07113061620934201,-0.0221082065623288,0.65,3.209,-0.007502684509409948,0.0573455881373994,0.59,2.1653333333333333,0.02731657156770563,1,1,-1,-1
0.1183326999142559,0.65,4.744999999999999,0.025610861279366213,-0.3515666657105569,0.6,3.2850000000000006,-0.08182456507441185,0.1777908792006695,0.9,4.794666666666666,0.060335462830628135,-0.1166176802968605,0.65,1.8186666666666669,-0.055550833348440916,-1,1,1,1
-0.0135267028517489,0.48,2.643,-0.002927597448164139,0.0061761985292436,0.47,2.4523333333333337,0.0014374649469316983,0.0188397226700132,0.43,1.4226666666666667,0.00639348538016366,-0.0712141016725977,0.93,4.321666666666667,-0.033922838149438854,-1,-1,-1,1
-0.2794992469840949,0.71,5.256666666666665,-0.06049229373946362,-0.3737847045915545,0.59,3.245,-0.08699565080453832,0.4120135282623582,0.87,5.686333333333335,0.13982172219381128,-0.2675127888688301,0.32,0.001,-0.1274297200493115,1,1,1,-1
-0.2639417026602269,0.71,5.337666666666667,-0.05712515929720981,-0.2695720392253196,0.58,3.308,-0.06274091663739814,0.0181394883465504,0.34,0.7513333333333334,0.006155852481412234,-0.0071641792326229,0.93,4.252000000000001,-0.003412656859720696,1,-1,-1,1
0.0203673629396266,0.38,1.4199999999999997,0.004408128161119049,-0.0237609434095062,0.97,7.645666666666666,-0.005530185452341013,-0.0813464557465324,0.8,3.2356666666666665,-0.02760589339095726,0.0006683434549756,0.86,2.6446666666666667,0.0003183654124517026,-1,1,1,-1
-0.3453370906108826,0.56,3.0000000000000004,-0.07474164223975188,0.4032480044425162,0.9,7.666666666666666,0.09385301793031338,-0.05778366424465,0.68,3.0236666666666667,-0.019609578072424805,-0.0090004273175721,0.56,1.6566666666666665,-0.004287353656070477,1,-1,-1,-1
0.1113224362127667,0.87,7.917333333333331,0.024093623091437512,0.0430151181334954,0.69,4.893666666666666,0.010011453519872256,0.5347079212783017,0.5,2.623666666666666,0.18145953298940612,-0.5981367020242061,0.36,0.0,-0.2849224248771758,1,-1,-1,-1
0.2090463560207105,0.91,8.240666666666666,0.04524410605760566,0.0646480017764394,0.91,7.587333333333333,0.015046348656507783,0.2173101829779397,0.32,0.858,0.07374681157284646,-0.189982310219531,0.3,0.0,-0.09049807565449482,1,1,-1,-1
0.084970318860984,0.62,4.171,0.018390208714827154,0.0569374848089134,0.77,5.554333333333334,0.013251782336940635,-0.0682529952176245,0.71,2.802666666666667,-0.023162470845222726,-0.0504423929731316,0.91,3.023000000000001,-0.024028234471942567,-1,-1,1,1
-0.0291832528138578,0.32,0.9183333333333328,-0.006316159776950574,-0.0159878305334544,0.7,5.429333333333332,-0.003721050393783183,-0.0421657136365207,0.49,2.0186666666666664,-0.014309439602757892,0.027817763497477,0.56,2.219333333333333,0.013250991961433221,-1,-1,-1,-1
-0.0204360397278565,0.32,0.8910000000000005,-0.004422991945159665,-0.3036471492072223,0.81,6.211333333333333,-0.07067164877463505,-0.0804808091551332,0.72,3.501,-0.027312125859266973,-0.1107138891591159,0.6,1.865,-0.052738562372187575,1,1,1,1
0.1903161554391426,0.91,7.612333333333335,0.041190310537205725,0.1471168170907129,0.92,6.702333333333333,0.03424036106850364,-0.0486046512134026,0.5,1.388,-0.01649457013693003,-0.1378005745744621,0.8,2.5106666666666664,-0.06564130528080338,1,1,-1,1
-0.1065658939973648,0.95,8.644333333333332,-0.02306416003569402,0.0094491485844347,0.34,0.9376666666666664,0.002199220087269061,0.0913207691930786,0.86,4.21,0.030990796041311306,0.0080429326401709,0.76,2.411666666666666,0.0038312510554962377,1,-1,1,-1
0.0075295883406916,0.52,3.014333333333333,0.0016296361244517994,-0.3214577831020442,0.74,5.215333333333334,-0.07481694329281104,0.0579751996145061,0.71,3.6003333333333334,0.019674577892666766,0.0422027329376433,0.59,1.988333333333333,0.020103272319428017,-1,1,-1,-1
-0.3567258028433686,0.67,5.0343333333333335,-0.07720651229974518,0.0082313169490029,0.36,1.344,0.001915778698701503,-0.0086247946790219,0.34,0.950333333333333,-0.0029269273042436565,0.0233189735005219,0.44,1.4779999999999995,0.011107993294727505,1,-1,-1,-1
0.0116077294389917,0.3,0.7963333333333331,0.0025122721669145072,0.0086145878621524,0.33,1.0103333333333333,0.00200498219503056,-0.2604892861030858,0.63,2.9076666666666666,-0.0884001570277988,-0.052646275156408,0.76,3.2923333333333336,-0.02507805377525177,-1,-1,1,1
-0.3559645857167277,0.61,3.810666666666666,-0.0770417613370104,-0.3430437443635212,0.57,3.043333333333333,-0.07984091758901923,-0.1017982804146107,0.67,2.789,-0.034546464879366405,0.0487459500929223,0.96,3.605333333333333,0.02322013388647591,1,1,1,1
0.2744678426817319,0.92,8.674666666666667,0.059403342015032445,-0.3463008431219587,0.61,3.3713333333333337,-0.08059898345619952,-0.0410537207952148,0.59,2.671,-0.013932071522650642,-0.0063908479035474,0.45,1.1720000000000002,-0.003044280472236011,1,1,-1,-1
0.6273632533494169,0.86,8.823,0.13578083881248548,-0.0137290615883585,0.51,2.9070000000000005,-0.003195338474644001,0.0178765904797211,0.38,1.2560000000000002,0.006066634943686761,0.0177359744531001,0.37,0.7833333333333335,0.008448531634382831,-1,-1,-1,-1
0.0347252129757347,0.96,8.685666666666666,0.007515611602392308,-0.2788775597551449,0.54,2.545,-0.06490670834749969,-0.2175247621138636,0.59,2.146333333333333,-0.07381963157091369,-0.0019464558812578,0.74,2.734333333333333,-0.0009271942813868137,1,1,1,1
0.3032038626774591,0.8,6.746999999999999,0.06562270675837842,-0.1995754180866891,0.82,5.953666666666666,-0.04644971602038003,-0.055081614330454,0.5,1.749333333333333,-0.018692605093285273,0.0166320257594667,0.56,1.852,0.007922665661494764,-1,1,-1,-1
0.1060114268170062,0.85,7.009666666666665,0.022944156164824727,0.0672064698296655,0.69,4.244666666666666,0.01564181334679317,0.1342952567180817,0.87,3.6413333333333338,0.04557470274331694,-0.1697309360256742,0.9,2.3800000000000003,-0.08085133332472014,1,-1,1,1
0.2256271151200195,0.88,7.355333333333333,0.048832695868424585,-0.0611949984557025,0.96,7.002333333333335,-0.014242687438090646,-0.0923287575456441,0.55,1.8363333333333336,-0.03133286895333779,0.0079744193717727,0.56,1.6073333333333335,0.0037986147593080696,1,1,-1,-1
0.1891723163395502,0.88,7.933666666666664,0.0409427483288998,0.0568694466136108,0.79,6.038666666666667,0.013235946945585112,0.0021563615299774,0.32,0.638,0.0007317870946264936,-0.0028226784984792,0.51,1.6836666666666664,-0.0013445829351612204,1,-1,-1,-1
-0.017937163744921,0.43,2.053666666666667,-0.003882157786895091,0.0183138909331366,0.48,2.5773333333333337,0.004262423905848475,-0.1598813492981152,0.8,4.7810000000000015,-0.05425764949955193,0.0214432122486429,0.44,1.1379999999999997,0.010214474400857014,-1,-1,1,-1
-0.341658825817182,0.6,3.6560000000000006,-0.07394555181463269,-0.2866987407796175,0.65,4.021,-0.06672703091534687,0.1975949769713327,0.91,5.354333333333332,0.067056220443775,-0.0480207569931112,0.45,0.9309999999999998,-0.02287468814505406,1,1,1,1
0.0207759841861867,0.51,2.9723333333333337,0.0044965664547524705,0.0433635894800694,0.61,4.062333333333333,0.01009255767210092,-0.0149282948011402,0.63,2.9686666666666666,-0.005066095517094794,-0.1199059752383555,0.69,2.592,-0.05711721268157904,-1,-1,-1,1
-0.27742733071854,0.78,5.676666666666665,-0.06004386688789985,0.1638168077993551,0.92,7.165666666666667,0.03812716152417134,-0.0411612388346886,0.62,2.435666666666667,-0.013968559056226374,-0.0250403077708034,0.56,1.5816666666666668,-0.011927950894140858,1,1,-1,-1
0.0162027075298325,0.4,1.6626666666666667,0.003506767742114962,0.3758923679705521,0.83,6.980333333333334,0.08748619401050804,-0.0223315751522439,0.62,2.4226666666666667,-0.007578487313889817,-0.098739040685007,0.9,3.292666666666667,-0.04703434316404779,-1,-1,1,1
-0.3739699860783871,0.59,3.6426666666666665,-0.08093868764120231,0.0097303012686009,0.53,3.0893333333333333,0.0022646563141505453,-0.2231735221295281,0.77,4.416,-0.07573660589207437,0.0207965712235509,0.4,0.859,0.009906446941129556,1,-1,1,-1
0.0078460277147396,0.47,2.559,0.0016981234058029827,-0.0034115605458171,0.48,2.592,-0.0007940157162577231,-0.1116355228870134,0.52,2.180333333333334,-0.03788485085404634,-0.1105742827155893,0.67,2.842333333333332,-0.052672060841210684,-1,-1,-1,1
0.0562440600612266,0.97,8.402,0.01217295659661425,-0.2438483067783474,0.72,4.453666666666666,-0.056753906420402955,-0.2453895038060143,0.55,1.789,-0.08327586517643085,0.0309160552694658,0.65,2.243,0.014726863282595396,1,1,1,-1
0.0690724904981276,0.76,5.605999999999999,0.01494942626720857,0.1778844001688826,0.91,6.677666666666666,0.04140129055729297,0.0363906510831424,0.84,3.3763333333333336,0.012349603003712621,-0.1169916365869669,0.75,1.878,-0.05572896743152696,-1,1,1,1
0.0558826729624293,0.56,3.616333333333333,0.012094741235499725,0.0456190625987851,0.7,5.231333333333334,0.01061750251180276,0.0120090158207811,0.37,0.9723333333333332,0.004075403254344415,-0.0979064984787951,0.8,3.552666666666667,-0.04663776167455931,-1,-1,-1,1
0.0180844796166097,0.36,1.2963333333333336,0.003914041504217539,0.0154940969664734,0.87,7.481,0.0036061375242731966,-0.1834230767091129,0.43,1.1686666666666667,-0.06224681646672717,0.0929117967829635,0.73,3.1600000000000006,0.0442585354643996,-1,1,1,-1
0.0009286538671128,0.31,0.7966666666666665,0.0002009894592484289,0.0299027238736844,0.94,7.667333333333333,0.006959639846853052,0.0999370378896666,0.83,3.525333333333333,0.03391482995136878,-0.1302245021176791,0.99,2.6936666666666667,-0.06203244307902457,-1,1,1,1
-0.3170443132724365,0.61,3.8916666666666666,-0.06861820893561882,0.0370430189744412,0.62,4.120333333333333,0.008621491205660175,0.0931045160828318,0.77,4.501333333333334,0.03159613189796388,-0.0248257844616011,0.43,0.9766666666666668,-0.011825762713339136,1,-1,-1,-1
-0.2195578711045733,0.69,4.865,-0.047519123485956785,-0.2098759584234901,0.68,4.293,-0.048847091298797586,0.0532103392989973,0.64,2.576,0.018057565514123818,-0.0408117544536992,0.97,3.3626666666666667,-0.019440679702629703,1,1,-1,1
-0.0582160928407935,0.53,3.2920000000000003,-0.012599765568204075,-0.040045612374745,0.32,0.8686666666666667,-0.009320322815814677,-0.0118508659641123,0.37,1.067,-0.004021733207592807,0.0648621883622331,0.78,4.017,0.030897104171112525,-1,-1,-1,-1
0.0028696137460424,0.51,2.847333333333333,0.0006210732927458572,0.1624735404851396,0.92,8.118666666666666,0.03781452590059135,0.117298738851602,0.65,3.431333333333334,0.039806730974497245,-0.3542957224667757,0.33,0.0,-0.1687687714651548,-1,1,1,-1
-0.2982723581339597,0.68,4.975,-0.06455537643587547,0.0491587970052807,0.58,3.757,0.011441349754842836,-0.0360849337715287,0.58,2.8786666666666663,-0.01224585417489487,-0.2270480042135898,0.44,1.005666666666667,-0.10815431941416168,1,-1,-1,1
-0.2508445091856712,0.74,5.366666666666666,-0.05429052098109838,-0.1049969947227547,0.82,5.976666666666668,-0.024437281077105653,-0.0851861124679711,0.7,3.1583333333333337,-0.028908926856117508,-0.1371874725736215,0.52,1.2856666666666667,-0.06534925413566317,1,1,1,1
-0.0084344500843362,0.51,3.0536666666666665,-0.0018254762312885356,0.0095739315150904,0.49,2.763333333333333,0.0022282623999382014,-0.026675493267958,0.47,1.9626666666666668,-0.00905264791868744,-0.2360501239313732,0.54,1.922333333333333,-0.11244247924509224,-1,-1,-1,1
-0.3544833789919153,0.63,4.331,-0.07672118232560678,0.000252774083445,0.43,2.035333333333333,5.883131552921042e-05,-0.225429793558499,0.49,1.9533333333333331,-0.07650229860674299,0.0188933085860318,0.51,1.925,0.008999827761893626,1,-1,1,-1
0.0253260045406874,0.31,0.8200000000000004,0.005481331783371254,0.0243118238626083,0.94,7.652666666666667,0.005658398840808806,0.0650254073746166,0.83,3.4916666666666667,0.022067150279792634,-0.0883684593439766,0.96,2.720333333333333,-0.04209431662317052,-1,1,1,1
0.2484541352803742,0.89,8.570000000000002,0.053773170032977206,-0.020188925740449,0.35,1.0656666666666668,-0.004698824516519664,0.2906699630039391,0.83,5.371000000000001,0.09864233096575059,-0.3379381674148504,0.33,0.003,-0.1609768499283489,1,-1,1,-1
-0.0033721203997729,0.47,2.4193333333333333,-0.0007298312963236991,-0.3048009573662673,0.74,5.246333333333334,-0.07094018916825386,-0.0394322731459828,0.56,2.133666666666667,-0.013381813855823838,0.0048874741680307,0.86,3.490666666666667,0.002328148376060543,-1,1,-1,1
0.0074715714610462,0.34,1.139,0.0016170794747891392,0.0291693731743465,0.48,2.5493333333333323,0.006788957845762135,0.05007186531952,0.88,5.123666666666666,0.016992486804884088,0.0083818045996668,0.61,1.992,0.003992672717293117,-1,-1,1,-1
-0.4245447046795383,0.54,3.044666666666666,-0.09188462315417222,0.0077982757981107,0.34,1.11,0.0018149915442667618,-0.0738570703323846,0.5,2.109,-0.025064280810429215,-0.1101900482205811,0.66,2.8766666666666665,-0.05248903073510165,1,-1,-1,1
0.0174180135277466,0.38,1.5360000000000005,0.0037697976007010753,-0.1821958499846652,0.36,1.0546666666666666,-0.04240474890651829,-0.0334945721441961,0.97,4.900333333333332,-0.011366783952696299,-0.0261956764091282,0.93,3.035333333333333,-0.01247831075827309,-1,1,1,1
0.0151379312722683,0.84,7.628333333333332,0.003276317181569997,-0.3027647748539186,0.39,1.1793333333333331,-0.07046628261016674,0.0141556133603453,0.69,3.681666666666667,0.004803876821959271,0.0121829807581896,0.53,1.735,0.005803363024051444,1,1,-1,-1
0.2550646488597996,0.92,7.925999999999998,0.055203889913371273,-0.2928799703337708,0.78,4.779999999999999,-0.06816566679645768,0.2110741547858987,0.89,4.4206666666666665,0.07163054076703662,-0.1296792875502749,0.44,0.6523333333333335,-0.0617727301135813,1,1,1,-1
0.340284966829218,0.8,7.515333333333334,0.07364820617827307,0.0445711640854075,0.3,0.7086666666666664,0.010373611812080286,-0.0490537864644515,0.62,3.1303333333333327,-0.016646989560060277,-0.1587776160871019,0.57,1.976,-0.07563371924621264,-1,-1,-1,1
0.0190812708996759,0.59,4.163,0.00412977801064043,-0.3153118203296297,0.36,0.9853333333333332,-0.07338651549670601,-0.1718786251531656,0.63,3.4390000000000005,-0.05832906865601033,0.013529867817952,0.42,1.14,0.006444952690434535,-1,1,1,-1
-0.3560501339461916,0.63,4.217666666666666,-0.07706027662347885,-0.3035339175440705,0.44,1.7526666666666666,-0.07064529493482682,0.0168133141439918,0.43,1.385333333333333,0.005705799392833373,-0.0019255776441911,0.95,4.331666666666666,-0.0009172489329203623,1,1,-1,1
-0.0129207414764076,0.95,7.8146666666666675,-0.002796448638614748,0.0512533650966471,0.97,6.853,0.011928845128581993,-0.0057796165915134,0.32,0.4556666666666666,-0.0019613820663935684,-0.1268724602433661,0.97,3.169333333333334,-0.06043569789370664,1,1,-1,1
0.0226593941571683,0.3,0.7666666666666667,0.004904194705725672,-0.0058399706589487,0.74,5.535333333333332,-0.0013592103740836963,0.084571165340491,0.93,5.065666666666668,0.028700237188122788,0.0182007363521075,0.59,1.676333333333333,0.008669920970311511,-1,-1,1,-1
-0.2692065360742721,0.63,3.834666666666666,-0.058264632311210054,0.0991020140696754,0.94,7.483333333333333,0.023065267530015254,-0.0160232558744133,0.6,2.1936666666666667,-0.005437683662867375,-0.0621842855082497,0.76,2.5113333333333334,-0.029621485115869223,1,1,-1,1
0.1777478353965911,0.93,8.419,0.03847013681212632,-0.0061708560695636,0.46,1.927,-0.0014362215285920782,0.0632060628106589,0.94,4.305666666666666,0.021449733926331226,-0.087864324124645,0.81,2.226,-0.04185417180565332,1,-1,1,1
0.1955413804931698,0.93,7.865000000000001,0.04232121107534208,-0.2100455714645779,0.8,4.927666666666666,-0.048886567491143375,0.104350440618758,0.75,2.7823333333333333,0.03541257099137532,-0.1035407199094251,0.98,2.559333333333333,-0.04932162311773335,1,1,-1,1
0.4064267315881,0.91,8.592666666666668,0.0879633326246369,-0.0045931984620737,0.57,3.186000000000001,-0.00106903328192401,0.2467765985050638,0.79,4.629666666666667,0.08374659236464956,-0.3733305613954188,0.34,0.007,-0.17783601720737638,-1,-1,1,-1
-0.0036435793802667,0.36,1.343,-0.0007885834273703375,0.0471441117137225,0.47,2.550333333333333,0.010972446517357615,-0.0960452034948753,0.52,2.195,-0.03259408936824327,-0.1129769014569266,0.7,3.055333333333333,-0.053816548306234134,-1,-1,-1,1
0.0287863198865778,0.94,9.427666666666669,0.006230251197621724,-0.0225302083503529,0.31,0.7436666666666665,-0.005243740886461838,0.0013436786052661,0.35,0.9456666666666664,0.000455993417147339,0.0129329062740999,0.57,2.405,0.006160590052166136,1,-1,-1,-1
0.1396820601863941,0.64,4.985333333333331,0.030231524077807704,-0.3032811805124844,0.36,0.99,-0.07058647224284625,-0.3006776929855985,0.66,3.6603333333333343,-0.10203857391725683,0.0107214954022909,0.36,0.6496666666666666,0.0051071844579879825,-1,1,1,-1
0.0192981848114532,0.57,3.7346666666666666,0.004176724899438865,-0.3161460767293573,0.52,2.598333333333333,-0.07358068256010006,-0.0564944599869403,0.54,2.059,-0.019172071177122618,0.014330859796817,0.92,3.965666666666666,0.006826505228764055,-1,1,-1,1
0.0095278397794669,0.38,1.405,0.0020621196259425208,0.0126637491975767,0.94,7.505666666666666,0.002947394822569011,0.1884275667424551,0.86,3.701,0.06394515005813803,-0.1733164430206568,0.97,2.529333333333333,-0.08255928962294971,-1,1,1,1
-0.2992919703347978,0.41,1.5356666666666667,-0.06477605209571706,0.0668875007397584,0.69,5.345666666666667,0.015567575628603707,-0.0847379026603261,0.59,2.985333333333334,-0.028756821493282982,-0.0177910405909988,0.41,0.9953333333333334,-0.008474762389803159,1,-1,-1,-1
-0.3896199682921768,0.55,3.039666666666667,-0.0843258285058352,0.0758440957517523,0.69,5.132666666666666,0.017652157481444716,0.0433895296534463,0.43,1.4520000000000002,0.014724756215920037,-0.1023001475636435,0.73,3.092999999999999,-0.04873067646657575,1,1,-1,1
0.0771561436755519,0.94,9.123666666666669,0.016698979182907574,0.0090344861326285,0.33,0.916,0.0021027104403628163,-0.193795830994869,0.76,4.268333333333333,-0.06576693478479395,0.018054324235278,0.37,0.6349999999999999,0.00860017755677864,1,-1,1,-1
0.6863242966784338,0.87,8.365,0.14854183473905802,-0.2703293997709153,0.49,2.081,-0.06291718675425531,-0.0100837947954848,0.61,2.443,-0.0034220564564954553,-0.0876417698341933,0.85,3.1613333333333333,-0.041748158066841234,-1,1,-1,1
0.0127708591795099,0.5,2.784333333333332,0.0027640094673893703,-0.3124201332694363,0.63,3.7596666666666665,-0.0727134965244624,0.0297528435637213,0.95,4.822333333333334,0.010096983574271228,0.0752541624774125,0.74,2.3186666666666667,0.0358473211602013,-1,1,1,-1
0.2959126620272769,0.89,8.346,0.06404466511353174,-0.020075252197456,0.46,2.0489999999999995,-0.004672367832416606,-0.0478243278812664,0.58,2.254,-0.01622975807450226,-0.0792390098305242,0.83,3.1873333333333327,-0.03774550324261101,1,-1,-1,1
0.0255279549288818,0.37,1.4433333333333331,0.005525040102213879,-0.1146890061088083,0.47,2.268666666666667,-0.026693025701691287,-0.0701119444548727,0.8,3.8926666666666665,-0.023793327518592457,-0.0041851134233228,0.92,3.403666666666666,-0.001993578827254265,-1,1,1,1
-0.3031127066190802,0.68,5.058999999999999,-0.06560297776404628,-0.2999695206350581,0.52,2.7506666666666666,-0.06981570767505904,-0.0024014667919987,0.36,1.0166666666666666,-0.0008149664989512,0.0678032035558797,0.6,2.6926666666666668,0.0322980567923755,1,1,-1,-1
-0.2698530896873556,0.75,5.564666666666668,-0.05840456653823567,-0.2173687068963437,0.79,5.610666666666666,-0.050590973597092505,-0.2123353117820001,0.54,1.8166666666666664,-0.07205852948841518,-0.0028158546430181,0.68,2.4683333333333337,-0.0013413323915339721,1,1,1,1
-0.2571280197515992,0.79,5.711666666666667,-0.0556504672813858,0.1300502248563217,0.93,6.9626666666666654,0.030268236794266844,0.5448008252527412,0.87,4.696000000000001,0.18488468075480738,-0.4967668961457931,0.38,0.0,-0.23663491668304198,1,1,1,-1
-0.0219923257855008,0.96,7.850666666666667,-0.004759820449556344,0.1728180186363674,0.79,5.179666666666667,0.04022212738332929,-0.0228555415295632,0.98,4.226333333333334,-0.007756301575371507,-0.1038891594873436,0.53,0.9673333333333336,-0.0494876023146757,1,-1,1,1
-0.0003620009118536,0.58,3.587,-7.834820927101742e-05,0.0417986582736613,0.8,5.900666666666667,0.009728331402022344,0.1217003483821805,0.94,4.769333333333332,0.04130046985143598,-0.1285153273983226,0.57,1.2933333333333332,-0.06121827768183396,-1,1,-1,1
-0.2374922427347323,0.7,4.728999999999999,-0.05140067697273958,0.1468924792742658,0.93,7.379333333333334,0.03418814808573001,0.0274458706323188,0.4,0.9563333333333334,0.009314084697907628,-0.0736841355772606,0.93,3.3956666666666675,-0.035099438828286526,1,1,-1,1
0.1131549222072099,0.61,4.393666666666666,0.02449022981666285,-0.0030215362735921,0.69,5.203333333333332,-0.000703240425094172,0.0157364256483765,0.4,1.326,0.005340344392599124,0.018027639639627,0.53,2.024333333333333,0.008587466349333887,-1,-1,1,-1
0.028507814597007,0.54,3.068,0.006169974027051493,0.0400993861776486,0.89,6.816666666666666,0.00933283827437242,0.1431159223328268,0.92,4.240333333333334,0.04856810119397181,-0.1234709116723151,0.7,1.7399999999999998,-0.05881537019282912,-1,1,1,1
-0.0031131051561337,0.37,1.381666666666667,-0.0006737723753416586,0.0024339001366406,0.9,8.100333333333335,0.0005664724205654077,-0.0010506518962216,0.39,1.161333333333333,-0.00035655129620489897,0.0209494112417427,0.56,2.144,0.009979252285550164,-1,1,-1,-1
0.2721783492755962,0.91,7.538666666666667,0.05890782473141555,0.0417629975061037,0.99,6.6196666666666655,0.009720031619704464,-0.0798314427419346,0.77,2.895333333333334,-0.027091755594700246,-0.106165415969855,0.63,1.47,-0.050571897116256516,1,1,1,1
0.2062115487904376,0.79,6.409666666666666,0.044630565972904886,0.0178625651911481,0.71,4.569999999999999,0.004157381146830192,0.050719056263996,0.93,4.513666666666666,0.017212118798101677,-0.022854624419661,0.57,1.3690000000000002,-0.010886800604727648,-1,-1,1,-1
0.0230559625593369,0.42,1.984,0.0049900243905302896,0.0326975517469629,0.42,1.9133333333333336,0.007610115553150908,-0.0340328958557969,0.61,2.6846666666666668,-0.011549470547408935,-0.0638217793237885,0.95,3.9573333333333327,-0.03040150531370322,-1,-1,-1,1
-0.333238426493279,0.48,2.309333333333333,-0.07212311660308414,0.0159256953645041,0.39,1.5643333333333336,0.0037065888885522828,0.1216575925358212,0.91,5.639,0.041285960143230466,-0.0137592958561947,0.52,1.4703333333333328,-0.006554240739085791,1,-1,1,-1
-0.1116226525544572,0.82,6.326333333333333,-0.02415859920612437,-0.2441352272103225,0.76,4.638666666666667,-0.056820685048319435,0.1028907319412626,0.96,3.908,0.03491720138045639,-0.059603041619177,0.89,2.242,-0.028391909559670997,1,1,1,1
0.0108418251031701,0.42,1.976,0.0023465067469401,-0.0043584961618998,0.36,1.2606666666666666,-0.0010144080415165353,0.2205135279418542,0.85,5.113333333333333,0.07483390502709389,-0.0368824022467815,0.65,2.239333333333333,-0.01756893273374672,-1,-1,-1,-1
-0.3219027361588109,0.61,3.591666666666666,-0.06966972212402399,0.0532662028666015,0.94,7.654,0.012397318368953034,0.0327799690964538,0.73,3.5796666666666663,0.011124274855381781,-0.0277793608298989,0.42,0.8026666666666668,-0.013232698850291444,1,1,-1,-1
0.0777018298321543,0.85,8.149,0.01681708256826886,0.048162778005766,0.5,2.8689999999999998,0.011209533631785713,0.4575705983535236,0.41,1.9756666666666665,0.15528205920049998,-0.3601058475011642,0.32,0.006,-0.17153642459199894,1,-1,-1,-1
0.0220494514669522,0.45,2.3323333333333327,0.004772184216327501,0.0396026230718429,0.43,2.05,0.009217220301902215,-0.2681378226942232,0.61,2.7199999999999998,-0.0909957794651141,-0.0317761146981436,0.71,3.000333333333334,-0.01513655260132147,-1,-1,1,1
-0.0920682593978741,0.46,2.28,-0.01992642288547655,-0.2979145318117653,0.52,2.6373333333333333,-0.0693374240859171,-0.1972190224402052,0.63,2.559666666666666,-0.066928635773848,0.0689651215192221,0.96,3.899,0.03285153642755507,1,1,1,1
-0.2739058344203027,0.74,5.385666666666666,-0.059281706020655994,-0.1532237971365084,0.82,6.025000000000001,-0.035661715920663396,-0.0627528731866235,0.56,2.1323333333333334,-0.021295938603201336,0.0774426424857797,0.62,2.196,0.03688980363731566,1,1,-1,-1
0.1084810777522182,0.94,8.017999999999999,0.023478665117599423,0.103233604320934,0.69,4.142,0.024026864883654128,-0.0267443914203564,0.98,4.071,-0.009076029331343827,-0.0660334547696659,0.71,1.6833333333333331,-0.03145503693774189,1,-1,1,1
0.0255930762202614,0.44,2.176333333333333,0.005539134366614713,-0.0052638758573655,0.53,3.0523333333333325,-0.0012251285307840701,0.0471918777735735,0.66,3.012666666666666,0.016015128560679662,-0.0669838274028147,0.97,3.698,-0.03190774695245472,-1,-1,-1,1
0.0223453439191789,0.38,1.5159999999999998,0.004836224507414246,-0.0451715185631638,0.86,7.559333333333333,-0.01051333991722814,-0.0012836510934135,0.31,0.6026666666666667,-0.00043562236253260933,0.0507257721406766,0.62,2.6790000000000007,0.024163222141656452,-1,1,-1,-1
-0.3203954154518484,0.54,2.830333333333333,-0.06934349123807697,0.3773042840577938,0.82,6.661666666666666,0.08781480713293426,-0.1506047916304078,0.66,2.5610000000000004,-0.05110953862416553,-0.0321783102121577,0.82,2.886,-0.01532813843904019,1,-1,1,1
0.0146494207845284,0.5,2.69,0.0031705883818038483,0.3028560035153003,0.82,6.550666666666667,0.07048751541255655,-0.059061094384913,0.95,4.991,-0.020043089280047385,-0.0126697900566462,0.45,0.8746666666666666,-0.006035254638960904,-1,1,1,-1
-0.2694370378174393,0.61,3.5396666666666663,-0.05831452002756559,0.2238820997062118,0.91,7.036333333333334,0.05210691804179433,0.0488461512567646,0.96,4.227666666666667,0.016576526067151945,-0.0877006356471294,0.67,1.5676666666666668,-0.04177619879750926,1,1,1,1
0.2504605387028196,0.9,7.527666666666668,0.054207417876218585,0.3290008699972127,0.86,6.127,0.07657254149000702,0.4903787385136136,0.94,4.818333333333333,0.16641589424350534,-0.5886298291157939,0.41,0.0,-0.28039382585809347,1,-1,-1,-1
0.0287419715248749,0.44,2.181,0.006220652838585184,0.0306273858077843,0.47,2.389333333333334,0.007128299601508301,0.2922051881341847,0.84,4.526,0.09916332798876454,-0.1630093726131005,0.87,2.970333333333334,-0.07764951651596208,-1,-1,-1,1
-0.2639889640070896,0.78,5.657666666666668,-0.05713538811645634,0.0789148066251055,0.89,6.622333333333332,0.01836684293426934,0.0357460879877193,0.75,3.301333333333333,0.012130862802523781,-0.0147694434429519,0.56,1.448,-0.007035424553636334,1,1,-1,-1
0.013542507130535,0.51,2.834,0.002931017983585916,0.030087097121056,0.74,5.290000000000001,0.007002551369044858,0.0545915914457078,0.95,4.525999999999999,0.018526309962276943,-0.0382436165703823,0.78,2.226666666666666,-0.01821734719242374,-1,-1,1,1
-0.3932958809444145,0.76,6.115666666666667,-0.08512140985469094,0.0378589546569188,0.48,2.550333333333333,0.008811394256373149,-0.0443519100124483,0.58,2.9050000000000007,-0.015051351509449994,0.0159854054637778,0.44,1.2633333333333332,0.007614648076218711,1,-1,-1,-1
0.1365165900287657,0.67,5.2076666666666656,0.029546418294286007,-0.193311630825224,0.5,2.4666666666666672,-0.04499186543789623,-0.0244445899807139,0.79,4.514666666666667,-0.00829556418654436,-0.1660599458198988,0.48,1.152,-0.07910265709804785,-1,1,1,1
-0.0151539125283304,0.5,2.9393333333333334,-0.0032797760203556667,-0.4136639768456565,0.58,3.564,-0.09627725917625594,-0.0281284021916362,0.34,0.9096666666666666,-0.009545709951762443,-0.0039200522948164,0.45,1.5096666666666665,-0.0018673169556467474,-1,1,-1,-1
0.3236685432731327,0.91,8.302666666666667,0.07005189747440292,-0.2895765191025017,0.63,3.435000000000001,-0.06739681273090851,-0.2010004944342105,0.54,1.6529999999999996,-0.06821192355534242,0.0339623663702259,0.87,3.295666666666666,0.016177973610420924,1,1,1,1
0.3238647354127772,0.8,7.331666666666667,0.07009435952991401,-0.1362699714321213,0.61,3.887,-0.031715837229903315,0.0131297532887266,0.42,1.4613333333333332,0.004455738928165996,0.0189141794056133,0.52,1.906666666666667,0.009009769577040918,-1,-1,-1,-1
0.0416966736104229,0.57,3.686,0.009024451604850936,-0.3087012858820985,0.73,5.154666666666666,-0.07184796204771668,-0.1778062998271448,0.49,1.5990000000000002,-0.06034069600479156,0.0217260461373651,0.76,3.197,0.010349202326997398,-1,1,1,1
0.1148078131140089,0.94,7.972999999999999,0.024847966602476314,0.052096855305348,0.86,6.039666666666668,0.01212516129334688,-0.1290686276230186,0.73,3.063666666666666,-0.04380098360253509,-0.0135470115045389,0.46,0.9533333333333333,-0.006453119085737052,1,1,1,-1
0.2916961988540656,0.8,6.537333333333335,0.06313209188992645,0.1363673609054112,0.85,6.306,0.031738503916116774,-0.1579803773033421,0.76,3.398333333333333,-0.053612531900446965,-0.0018264569746704,0.46,0.996,-0.0008700328008560503,-1,-1,1,1
0.1368673930405313,0.65,4.629333333333333,0.02962234293115496,-0.0053304761858257,0.87,6.931666666666664,-0.001240629269169078,0.0340746137520253,0.38,0.9489999999999998,0.011563628014814333,-0.0659695742371111,0.81,3.232666666666667,-0.03142460744532592,-1,1,-1,1
0.009894436816467,0.34,1.143,0.00214146257904711,0.0354784988318677,0.63,4.483999999999999,0.008257360607676723,0.0138202416709707,0.31,0.591666666666667,0.004690064425115969,-0.0451335361762161,0.93,4.492333333333334,-0.021499360475774335,-1,-1,-1,1
-0.3034450639351069,0.47,2.075333333333333,-0.06567491018105451,-0.3080350628733432,0.8,5.831666666666666,-0.07169290352468011,0.0323302655836719,0.81,4.012333333333334,0.010971662585830929,0.08023633875503,0.64,2.051333333333333,0.03822058088725091,1,1,1,-1
0.0135407567306438,0.39,1.5583333333333331,0.0029306391428358153,-0.2721580216428112,0.81,6.0470000000000015,-0.06334278509433408,0.0783340350659185,0.67,2.831666666666666,0.026583592377415102,-0.0193337790588188,0.92,3.300333333333333,-0.009209645876663298,-1,1,-1,1
-0.3632112818413269,0.55,3.048,-0.07861017082412017,0.0356003022097253,0.78,6.318,0.008285709451267026,-0.0155895431499624,0.47,1.772,-0.005290498058729932,0.0221257432866734,0.55,2.035333333333333,0.010539598068659822,1,-1,-1,-1
-0.1385313818050582,0.83,7.589666666666665,-0.029982481637105235,0.0091172965006012,0.42,1.899333333333333,0.0021219839466530767,-0.0004975419543422,0.37,1.1273333333333335,-0.0001688468172712588,0.0319598133109941,0.51,1.9779999999999995,0.015224057437662076,1,-1,-1,-1
-0.0009493459586238,0.51,3.002666666666666,-0.00020546786872993462,-0.3081504480943824,0.54,2.9436666666666667,-0.07171975858930482,-0.1898630438737072,0.46,1.4746666666666668,-0.06443229640381261,0.0044287244429193,0.8,3.702666666666667,0.0021096229392362563,-1,1,1,1
0.3235366238687636,0.9,7.531333333333334,0.0700233460294701,-0.1122763694798933,0.84,5.300666666666667,-0.026131502206724635,0.103749912709703,0.96,3.5619999999999994,0.035208774657736364,-0.1294275600333625,1.0,2.083666666666667,-0.061652819708009676,1,1,1,1
0.565901000385983,0.88,8.007,0.12247850365318956,0.0906068340416048,0.66,4.057999999999999,0.021088076633316327,0.26655153526234,0.97,5.344333333333335,0.09045745383887623,-0.4014122979514875,0.36,0.0053333333333333,-0.19121275273830074,-1,-1,1,-1
0.5702316193048746,0.88,8.101,0.12341578371580876,-0.05000831752591,0.57,2.978333333333333,-0.011639069430517403,0.0899473174281513,0.76,3.1863333333333346,0.030524698746078854,-0.146761099170992,0.97,2.850333333333333,-0.06990965127524723,1,-1,-1,1
0.5852145304059322,0.88,8.125666666666667,0.12665854973102103,-0.0368686248781977,0.56,2.887666666666667,-0.008580902257763683,-0.0606599983052205,0.79,3.205666666666666,-0.020585696462638425,-0.0716233795513221,0.96,2.8626666666666662,-0.03411779767166864,1,-1,1,-1
0.1605338513806256,0.65,4.919999999999999,0.03474449751700696,-0.3771773974698869,0.79,6.106333333333335,-0.08778527520945603,0.0349765582371028,0.46,1.8300000000000003,0.011869713671172788,0.0208002442303403,0.41,1.0333333333333337,0.009908196577955861,-1,1,-1,-1
-0.0003312489124618,0.58,3.4853333333333336,-7.169252414714861e-05,0.0072578317694063,0.96,7.4176666666666655,0.001689207157096768,-0.1136136316801548,0.63,2.098666666666667,-0.0385561457489257,-0.0027661136426258,0.98,3.082666666666667,-0.0013176382654259621,-1,1,1,1
-0.0145083159202621,0.52,3.0836666666666663,-0.00314004891885585,0.052813550008242,0.61,4.133333333333333,0.012291966733324847,-0.1207134402514569,0.52,2.027,-0.04096555076500011,0.1025807817976258,0.71,3.14,0.04886435658715552,-1,-1,-1,-1
-0.3280851202207033,0.62,4.034,-0.07100778151673305,-0.227395337131699,0.83,6.941000000000001,-0.052924598306681295,0.0065663922056529,0.34,0.8616666666666668,0.002228383787946333,0.0199225758974277,0.42,1.151,0.009490119257495351,1,1,-1,-1
0.0333181323121252,0.59,4.054333333333334,0.007211075766476339,-0.0214137604598971,0.56,3.446333333333334,-0.004983895821571639,0.19068646383867,0.74,4.715666666666667,0.06471173382441243,-0.3764122263687026,0.33,0.0,-0.1793039683527845,-1,-1,1,-1
-0.0810030352566828,0.82,6.495666666666667,-0.017531565667560547,-0.2266253909050775,0.69,4.028,-0.05274539896479643,0.2177126942163902,0.91,4.129,0.07388340857925998,-0.0900522966806041,0.8,2.131333333333333,-0.042896412557807254,1,1,1,1
0.0075980218993079,0.46,2.4866666666666664,0.0016444472660706875,-0.0181118341272967,0.43,2.0826666666666664,-0.004215396665012775,-0.0198847632737184,0.32,0.7356666666666667,-0.00674813241709172,0.078471825092258,0.63,3.1059999999999994,0.03738005478372891,-1,-1,-1,-1
0.0156446651395416,0.44,2.2080000000000006,0.0033859900850843846,-0.3135028462207399,0.48,2.276333333333333,-0.07296549002948312,-0.3438338346645757,0.58,2.510333333333333,-0.11668412713062688,0.1245604425935966,0.61,2.6133333333333324,0.05933436825969181,-1,1,1,-1
-0.2816828162166569,0.77,6.062666666666667,-0.06096488575121996,-0.2941274838376646,0.65,4.013333333333334,-0.0684560164223935,0.3217977668351794,0.76,4.638333333333333,0.10920592376366399,-0.4027902544395338,0.34,0.0,-0.19186914232720365,1,1,1,-1
0.0496255366954438,0.59,4.018,0.010740503150372156,-0.0156729492972349,0.6,3.864666666666666,-0.0036477640935826798,0.0366418915310093,0.39,1.094,0.012434864456785894,-0.0547414978593119,0.98,4.232333333333334,-0.026076113133837876,-1,-1,-1,1
-0.2513943278074553,0.67,4.800333333333333,-0.05440951875991631,-0.3533072330301969,0.78,6.029333333333335,-0.08222966936273916,-0.2026687848618096,0.44,1.45,-0.06877807787966794,0.0195463460934804,0.38,0.8099999999999999,0.009310902186065097,1,1,1,-1
-0.2123150769755533,0.81,6.161333333333332,-0.04595155851154355,0.0927858377103003,0.89,6.762333333333334,0.0215952237689135,0.009210006014464,0.34,0.616,0.003125525775303448,-0.0400986145977455,0.92,3.4626666666666663,-0.01910097552405772,1,1,-1,1
-0.0245601426265427,0.84,7.605,-0.005315575544761619,-0.0007628583583982,0.35,1.1003333333333338,-0.00017754969249759038,-0.2287605817268074,0.65,2.8683333333333323,-0.07763264143776552,0.1660242326515333,0.72,2.996,0.07908564512988688,1,-1,1,-1
0.0113972441065239,0.71,5.618,0.0024667166217855595,-0.0071594571595596,0.35,1.0773333333333333,-0.0016663111875690475,0.0549872737780594,0.95,4.674333333333334,0.018660589497670826,-0.0568377038133292,0.98,2.917,-0.027074640864103144,-1,1,1,1
0.2877397589815462,0.92,9.369333333333334,0.06227579576207108,-0.3170098423472527,0.4,1.3260000000000003,-0.07378171767777163,0.2135740433424766,0.56,3.1026666666666665,0.07247890786980503,-0.2673728984068962,0.31,0.0093333333333333,-0.12736308322616302,1,1,-1,-1
0.1624179920714432,0.94,8.264999999999999,0.03515228391838464,-0.2354886130331497,0.74,4.567333333333334,-0.054808248963164836,-0.1400018971669072,0.63,2.314666666666666,-0.04751131948224003,-0.0288107835662114,0.69,2.2023333333333333,-0.013724017082576942,1,1,1,1
-0.0079101653421442,0.99,8.583,-0.001712004774853441,0.0093962712428612,0.56,3.022333333333333,0.002186913273516403,-0.0232981270584047,0.56,2.071,-0.007906498271877239,-0.0620298191787704,0.79,2.914333333333333,-0.02954790507804814,1,-1,-1,1
0.3329931270861026,0.8,7.673999999999999,0.07207002621392157,-0.0245224670332455,0.48,2.6049999999999995,-0.005707424495128018,0.6428986893320856,0.37,1.834,0.21817536506062526,-0.6107549411366437,0.35,0.0066666666666666,-0.29093312322327103,-1,-1,-1,-1
0.0216539489140747,0.31,0.868666666666667,0.00468658521432112,-0.3380711914869865,0.57,3.1846666666666668,-0.07868359234713482,0.0976727886391932,0.83,4.322666666666667,0.03314642986748697,-0.045305840067455,0.81,2.8446666666666665,-0.021581437436344417,-1,1,1,1
-0.3422651464848387,0.64,4.466999999999999,-0.07407677838616719,-0.0058191084017475,0.39,1.5766666666666669,-0.0013543548366040305,0.0169133173130922,0.35,0.907,0.005739736665202626,-0.0736570794023849,0.82,4.017333333333334,-0.03508655061907383,1,-1,-1,1
-0.0008117257787079,0.98,7.7826666666666675,-0.00017568259940352318,0.0568758242158926,0.89,6.118666666666668,0.013237431285779514,0.0552180256099941,0.85,3.753333333333333,0.018738897893699858,-0.0293051313841139,0.47,0.861,-0.013959499671311014,1,1,1,-1
0.2381209155162151,0.93,7.771333333333333,0.05153674123399903,0.0359758227143434,0.98,6.707333333333334,0.008373109096807359,0.0049906154620145,0.47,1.1813333333333331,0.0016936250895664621,-0.0918901451510558,0.94,2.9206666666666665,-0.04377187169780952,-1,1,-1,1
-0.0025450633484198,0.34,1.1793333333333331,-0.000550830534677306,0.0124389250539822,0.39,1.7130000000000003,0.0028950686507157545,0.0143923930210212,0.4,1.5386666666666668,0.004884230833818535,-0.0299650002984237,0.4,1.0766666666666669,-0.014273828236219257,-1,-1,-1,-1
-0.4326185900716686,0.77,5.528666666666666,-0.0936320620186043,-0.1890198794256496,0.74,4.730666666666667,-0.04399299175068838,0.0974875981107086,0.99,4.857333333333332,0.03308358324510565,-0.1017743162305004,0.52,1.0403333333333336,-0.048480196704995315,1,1,1,1
-0.152230113182731,0.82,6.401666666666667,-0.03294731138637231,-0.0033455816978982,0.85,6.222666666666666,-0.0007786596229143358,0.6037002470271378,0.76,4.315333333333333,0.20487290449942122,-0.570690609409445,0.38,0.0,-0.27184847834499193,1,1,-1,-1
-0.1368672944459357,0.83,7.145,-0.029622321592230785,0.0469367364877248,0.4,1.565,0.010924181453204918,0.0494252104564507,0.96,5.506,0.016773036737308202,-0.1504691384068259,0.47,0.913,-0.07167597580781329,1,-1,1,1
0.0122638529889496,0.39,1.625,0.0026542776246812378,-0.2732043500633236,0.46,1.9686666666666668,-0.06358631036644823,-0.0337164637820723,0.99,4.914333333333332,-0.011442085535824171,0.0068009110021152,0.88,2.874666666666666,0.003239614033947223,-1,1,1,1
-0.3773452137647211,0.52,2.443,-0.08166919145057716,0.1800816323123228,0.91,7.211333333333331,0.041912680236804084,0.2263558298716534,0.86,3.8533333333333326,0.07681656011331374,-0.0902404669133005,0.81,2.2339999999999995,-0.04298604745031279,1,1,-1,-1
0.0296823527766876,0.44,2.1450000000000005,0.006424180467104968,0.0304638731116808,0.7,5.162,0.007090243219752732,-0.0190295197159706,0.49,1.68,-0.0064578952793846464,-0.0533976252915784,0.95,3.933666666666668,-0.025435959420767366,-1,-1,-1,1
-0.3301183364262448,0.75,5.4863333333333335,-0.0714478324766859,0.0798284345503441,0.7,4.707999999999998,0.018579483138571395,-0.1336850648696281,0.73,3.0693333333333337,-0.04536762683617566,0.0753496142784646,0.75,2.563333333333333,0.03589278962672847,1,1,1,-1
0.0937693767721716,0.63,4.334666666666666,0.02029459737253399,-0.1789618880283017,0.83,6.203666666666667,-0.04165206796046837,0.3010187455427422,0.84,4.943,0.10215431418457173,-0.2520155529005716,0.32,0.0,-0.12004761151788867,-1,1,1,-1
-0.0010120628896852,0.45,2.284333333333333,-0.00021904175508970642,0.0052778537161466,0.51,2.8870000000000005,0.0012283817749820757,0.0230438922508096,0.73,4.075333333333334,0.007820220646990797,-0.1648533346366709,0.58,1.8796666666666664,-0.07852788784706265,-1,-1,-1,1
-0.3786710261873338,0.5,2.500333333333333,-0.08195613832208941,0.0242831044017124,0.38,1.4613333333333332,0.00565171459674878,-0.1414856279267065,0.99,5.715999999999999,-0.048014841274308384,0.0428509889454615,0.52,1.4483333333333337,0.02041206907619564,1,-1,1,-1
-0.3352939134192398,0.78,5.573333333333334,-0.07256798763670778,0.2152012101231166,0.92,7.082000000000002,0.05008650460709016,0.0100868940802745,0.46,1.224,0.00342310823588409,-0.1173039288024684,0.98,3.186,-0.05587772783196691,1,1,-1,1
0.0059052133283401,0.73,6.006666666666665,0.0012780710613952845,0.091172326645891,0.67,5.009,0.02121969089289067,0.0002517577736236,0.35,0.9406666666666668,8.543701376066546e-05,0.0133515247454458,0.48,1.6583333333333328,0.00635999896579843,-1,-1,-1,-1
-0.3439470775691085,0.79,6.394333333333332,-0.07444080036582201,0.0374236853517833,0.56,3.3206666666666664,0.008710088515366761,0.151611624907936,0.79,4.878666666666666,0.05145121954765305,-0.2303161761686425,0.31,0.0,-0.10971111316247695,1,-1,1,-1
0.0797799306325846,0.65,5.110333333333333,0.017266847944727985,-0.0343966559629538,0.34,1.072,-0.008005569607956025,0.0090926212783888,0.38,1.2206666666666668,0.003085689860141825,-0.1778138722890294,0.62,2.6830000000000003,-0.08470164010657953,-1,-1,-1,1
0.0247264275307863,0.42,1.9853333333333332,0.005351564748240635,-0.0268529827351422,0.34,1.041,-0.00624983494613415,-0.149083408205056,0.71,3.326,-0.05059323894937826,-0.0092255457350511,0.91,3.711,-0.004394588816821461,-1,1,1,1
-0.240666749985456,0.81,6.551000000000001,-0.052087738663105294,-0.2584279471268189,0.72,4.815666666666667,-0.0601472108682063,-0.0594697295813213,0.52,1.971666666666667,-0.020181764524891368,0.0330889024565803,0.58,2.063333333333334,0.015761899065126525,1,1,-1,-1
0.0258672722668744,0.34,1.0853333333333337,0.005598478883542365,0.0591914954411221,0.87,6.933333333333334,0.013776386793625446,0.2217937841340354,0.9,4.092,0.07526837528925984,-0.1469229586182465,0.95,2.583333333333333,-0.06998675302480542,-1,1,1,1
-0.0451727864933387,0.32,0.8843333333333335,-0.00977679009539736,0.4112742521768453,0.83,7.542666666666666,0.0957210682720988,-0.0501731249962325,0.47,1.7480000000000002,-0.01702685048815061,-0.0206119038623628,0.57,2.152,-0.009818480641507211,-1,-1,-1,-1
-0.2564118973439161,0.35,0.9459999999999998,-0.05549547621251382,-0.0243787223828046,0.73,5.596666666666666,-0.005673968981135166,0.0137153236309375,0.45,1.4933333333333332,0.004654459232469722,-0.0376440238002864,0.86,3.794666666666666,-0.017931731169503893,1,-1,-1,1
0.0489103097293313,0.94,8.480333333333334,0.010585705882789806,0.0235662832154912,0.58,3.2376666666666667,0.005484879718703309,-0.1407565035536264,0.79,3.9293333333333336,-0.047767404191435166,-0.0084973189663144,0.45,0.9933333333333336,-0.004047697987172064,1,-1,1,-1
0.0451499734620193,0.44,2.1983333333333337,0.009771852648851253,-0.3279844809293717,0.7,5.023000000000001,-0.07633598438282398,0.0026636977904808,0.45,1.6599999999999997,0.0009039577269213223,-0.1078521898787978,0.63,2.5483333333333333,-0.051375391887149346,-1,1,-1,1
-0.1545600676890055,0.83,7.261,-0.033451585705226425,-0.0005865999132974,0.57,3.463,-0.00013652683106698236,0.2267551823303444,0.64,3.687333333333334,0.07695208515000854,-0.4500791777945188,0.34,0.0,-0.2143952215103332,1,-1,1,-1
0.1045567519746457,0.77,6.603666666666666,0.02262931947453308,0.0107060467871487,0.48,2.4170000000000007,0.002491753933081835,0.2895465776289985,0.84,5.485333333333333,0.0982610966929975,-0.2820819387702151,0.32,0.0,-0.1343697347721226,-1,-1,1,-1
0.0229439196979637,0.51,2.888,0.00496577484512102,-0.268548771015487,0.69,4.504666666666667,-0.06250275846032866,0.2215548031604011,0.82,4.071666666666667,0.0751872742355007,-0.0823459039285259,0.82,2.6586666666666674,-0.0392254722818682,-1,1,-1,1
-0.008401986259392,0.49,2.8003333333333336,-0.0018184500540962122,-0.0127346780079831,0.48,2.6116666666666672,-0.002963902983406783,0.3896057780505284,0.68,4.575,0.1322173839617139,-0.4085928628800065,0.33,0.001,-0.1946332149244497,-1,-1,-1,-1
-0.3099553066654383,0.73,5.068666666666667,-0.06708392834410103,-0.0571962426611616,0.84,6.044333333333333,-0.013312006330808215,0.09852579329729,0.82,3.8673333333333337,0.03343590720780015,-0.1126772205482273,0.58,1.416,-0.05367379530193422,1,1,1,1
-0.0128567295284556,0.54,3.286,-0.002782594470490395,0.0293928733117168,0.6,3.845,0.006840975864869363,0.1320624941940922,0.91,5.556000000000001,0.04481698805693115,-0.0299319030837683,0.42,0.8139999999999998,-0.014258062377638128,-1,-1,1,-1
-0.2840409477502246,0.56,3.371666666666667,-0.06147525845148339,0.0319697324376035,0.46,2.3386666666666667,0.007440720942542058,0.0153447736557743,0.67,3.5893333333333333,0.005207432601238218,-0.1606323136243519,0.59,2.036333333333333,-0.07651720443937775,1,-1,-1,1
0.2337037297969892,0.88,8.376666666666667,0.05058072543462773,-0.3770623595605871,0.61,3.562333333333333,-0.08775850097909349,0.0012266325175933,0.45,1.6936666666666664,0.0004162724263743428,0.0319080094783053,0.44,1.2746666666666664,0.015199380681365941,1,1,-1,-1
0.0075677972647727,0.56,3.716,0.0016379057190354094,-0.4000770015454495,0.69,5.095666666666668,-0.09311499024393484,0.3878667094351498,0.36,1.493333333333333,0.1316272102122233,-0.299680540200844,0.31,0.0,-0.14275282876567394,-1,1,-1,-1
0.0634087155429394,0.85,8.012666666666666,0.013723609947628439,0.0007721290676709,0.39,1.5396666666666663,0.0001797073821427017,-0.1889907612775838,0.4,1.1143333333333334,-0.06413627686449302,-0.1178667662051653,0.61,2.503,-0.05614583543520421,1,-1,1,1
0.0469470828311675,0.51,2.785,0.010160802776672676,-0.0578363995391848,0.98,7.654,-0.013460998152936103,0.001423537109523,0.81,4.011666666666667,0.0004830943563910412,-0.0131240611132953,0.46,0.9856666666666668,-0.006251646662011749,-1,1,1,-1
-0.3639238726716023,0.63,4.3100000000000005,-0.07876439755026059,0.0150593120364983,0.39,1.6023333333333334,0.003504944518035765,0.033651894378464,0.4,1.3123333333333336,0.011420173135880373,-0.0954195190712097,0.76,3.585,-0.045453089005199926,1,-1,-1,1
0.2676014328162814,0.9,8.666333333333332,0.057917238252684855,0.0275255604423736,0.39,1.4673333333333336,0.006406372478672184,-0.2241385257018799,0.53,1.8396666666666668,-0.07606409140445175,-0.0511312050437888,0.79,3.242666666666667,-0.024356350109709223,1,1,1,1
0.25582612176827,0.9,7.971333333333332,0.05536869623521606,-0.2199341584733654,0.83,5.861333333333332,-0.05118806365136429,0.0108550215549705,0.4,1.0623333333333336,0.0036837814881176623,0.0416796278224671,0.63,2.28,0.019854091191807418,1,1,-1,-1
0.0089994070763781,0.44,2.126666666666667,0.0019477504222980989,0.1005146985479852,0.64,4.429,0.023394059489831597,-0.1706767463993603,0.66,2.730666666666667,-0.05792119671565453,0.0144961074013876,0.89,3.515666666666667,0.006905220927098671,-1,-1,1,1
-0.2949755530503726,0.79,6.489999999999999,-0.06384184570665152,0.00997186460932,0.4,1.5670000000000002,0.002320878411465469,-0.0229087102366434,0.64,2.755333333333333,-0.007774345012493888,-0.0191865006420677,0.89,3.543333333333333,-0.009139489801152827,1,-1,-1,1
0.2526131134229752,0.91,7.647333333333334,0.05467330171552355,0.0953870820402178,0.93,6.693,0.0222006443241234,0.0233545095949909,0.46,1.1793333333333331,0.007925632360508713,-0.1553545654609238,0.91,2.895333333333334,-0.07400314904112842,1,1,-1,1
-0.0145530545681702,0.43,2.086,-0.003149731747915197,0.0211524643598426,0.41,1.847333333333333,0.004923081069128067,0.0941204960282018,0.79,5.3740000000000006,0.03194091685265972,-0.2482514276316821,0.31,0.009,-0.11825457040283259,-1,-1,1,-1
-0.2415292944858738,0.45,1.892,-0.05227442000785182,-0.0054859273561849,0.98,8.017333333333333,-0.0012768093898845667,0.012951066510046,0.45,1.3393333333333337,0.004395099431123859,-0.0194206983382914,0.85,3.3603333333333323,-0.009251049876438098,1,1,-1,1
-0.3758678125839974,0.58,3.5466666666666664,-0.08134943607678019,0.0202223780324701,0.48,2.5596666666666663,0.0047066102923406915,-0.3026991134439067,0.63,2.979333333333334,-0.10272456714410662,0.0956576091280392,0.56,2.1576666666666666,0.04556650320650446,1,-1,1,-1
-0.1016704791889342,0.95,8.83066666666667,-0.022004640649636583,0.0020449505602535,0.35,1.0476666666666667,0.0004759472569824841,-0.0945217271631191,0.55,1.9596666666666664,-0.03207707944061773,-0.0182243547864486,0.94,3.719,-0.008681171611781086,1,-1,-1,1
0.0086728283393922,0.43,2.008,0.0018770686687693023,-0.3388234330291615,0.74,5.312666666666668,-0.07885867105345919,-0.072733855044528,0.78,4.323,-0.024683104258763848,0.0385571933887376,0.44,1.0799999999999998,0.01836671951344785,-1,1,1,-1
0.0126166047941436,0.38,1.5883333333333334,0.0027306240408064156,-0.0165888712052899,0.39,1.6419999999999997,-0.003860938205574366,0.2376070655105993,0.66,4.405666666666667,0.08063480159310334,-0.2196721376651433,0.3,0.0,-0.10464082529911777,-1,-1,-1,-1
-0.3564568838401323,0.54,2.852333333333333,-0.07714830989844562,-0.2246446570792759,0.81,6.1530000000000005,-0.0522843976821611,-0.0458408842853028,0.73,3.731333333333333,-0.015556652750433091,-0.15218698230626,0.47,1.0563333333333331,-0.07249427076903339,1,1,1,1
0.0013637892484088,0.35,1.233,0.0002951662328384094,0.0283138153468778,0.77,6.616666666666666,0.006589833031163613,-0.0003549077921277,0.31,0.66,-0.00012044220713961408,-0.2729892930073012,0.5,1.5980000000000003,-0.1300384528585547,-1,-1,-1,1
-0.2595734285683821,0.8,6.547333333333335,-0.05617972948890196,0.0658919719664177,0.6,3.7746666666666666,0.015335873602096081,-0.0764317952882899,0.32,0.5143333333333333,-0.025938044541024063,0.0176149070747637,0.93,4.171000000000001,0.008390861187322162,1,-1,1,1
0.0096114191573133,0.5,2.628,0.0020802087919413606,0.0141383480087844,0.99,7.651000000000001,0.003290596889643403,-0.1136612840958268,0.71,2.8339999999999987,-0.03857231716653437,0.0660933566112556,0.74,2.432,0.031483571180670945,-1,1,1,-1
0.0179536145681269,0.39,1.654333333333333,0.0038857182545541827,0.0248755449110498,0.44,2.1206666666666667,0.005789600783742703,-0.1445869764656491,0.78,4.197333333333334,-0.04906732102094935,0.0711652901859847,0.66,2.5013333333333336,0.033899586797230284,-1,-1,1,-1
0.0176338135467206,0.33,1.0446666666666669,0.003816503408597223,-0.3989415781180083,0.59,3.399666666666667,-0.09285072876186884,0.0428105820439155,0.7,3.419666666666667,0.0145282834152186,-0.0433874197159624,0.81,3.141,-0.020667597879883166,-1,1,-1,1
-0.2601132597162428,0.78,5.499666666666667,-0.05629656566902933,0.1807407191540004,0.91,6.561666666666667,0.04206607786924896,0.1333939797021157,0.93,3.73,0.045268843600590386,-0.1206937022210086,0.81,1.879,-0.057492446438810706,1,1,1,1
0.0351489863831213,0.59,4.088333333333333,0.007607329292923554,0.0155991272783924,0.34,1.0656666666666668,0.0036305825596835714,0.0309749311945122,0.74,3.810333333333334,0.010511713638911558,-0.0290724970064926,0.8,3.1183333333333323,-0.013848684282859946,-1,-1,-1,-1
-0.0613330794677646,0.53,3.164,-0.013274378014052434,-0.3366726311919548,0.64,4.159,-0.07835808768747085,-0.0454633696750153,0.58,2.7753333333333337,-0.015428538648970596,0.0312997514726354,0.52,1.8296666666666668,0.014909636973380923,-1,1,-1,-1
0.0190164691956633,0.44,2.1316666666666664,0.004115752914844122,-0.1460759573462127,0.99,8.734,-0.033998108590655496,0.6649009977884028,0.39,1.894,0.22564211178026883,-0.6319481494516601,0.36,0.0,-0.30102850824747446,-1,1,-1,-1
0.0138035534563014,0.97,7.576666666666665,0.0029875164936472597,0.0497755230180221,0.97,6.341999999999999,0.01158488821478371,0.1810318949685254,0.9,3.406,0.061435340323073837,-0.1326823425367027,0.79,1.7020000000000002,-0.06320323539084795,1,-1,1,1
0.0241912204423198,0.39,1.6233333333333333,0.005235729357783212,0.0378511857194174,0.7,5.257333333333334,0.008809586093102445,-0.0020792462842482,0.48,1.7029999999999998,-0.0007056171129981482,-0.0217754602676127,0.85,3.729333333333334,-0.010372740748508226,-1,-1,-1,1
-0.2768525404503572,0.68,4.399333333333334,-0.05991946447137571,0.2301320061755545,0.92,7.200333333333332,0.0535615379716336,-0.1427962740145059,0.62,2.018666666666667,-0.04845962471128815,-0.0290997064707823,0.89,2.9236666666666675,-0.01386164551148677,1,1,1,1
-0.2872946835712291,0.68,4.895666666666666,-0.062179467658336894,0.0284371952684097,0.59,3.734333333333333,0.006618548803740795,-0.152147822448212,0.71,3.7030000000000007,-0.051633184600678526,0.0381235979481664,0.48,1.408333333333333,0.018160176320353116,1,-1,1,-1
0.3034886440416677,0.91,7.841,0.0656843422658838,-0.2268030612021094,0.81,5.162333333333333,-0.05278675042441759,0.0152530392940199,0.6,1.978333333333333,0.005176301447610944,-0.0477898420394313,0.94,2.9369999999999994,-0.022764691804217217,1,1,-1,1
0.0695847124935999,0.76,6.212666666666666,0.015060286971644344,0.026501218298562,0.46,2.0933333333333333,0.006167964351339144,0.2324920949919793,0.9,4.362666666666667,0.07889897512667574,-0.1487648878801852,1.0,2.793,-0.07086415604987938,-1,-1,1,1
-0.0812287553605521,1.0,8.717,-0.017580418489074375,-0.0116395390628784,0.34,0.9243333333333336,-0.002709017419389695,0.1840821135676549,0.89,4.783666666666666,0.06247046851266645,-0.0203877711997786,0.61,1.741333333333333,-0.009711715045111683,1,-1,-1,-1
0.0560684615214785,0.75,5.751000000000001,0.01213495163394876,-0.2774428577362107,0.73,4.538333333333332,-0.06457279196645313,0.2871497448127265,0.89,4.294666666666667,0.09744770278917307,-0.1340172280030007,0.72,1.889,-0.06383910809804648,-1,1,1,1
0.2233484780816752,0.92,8.891999999999998,0.04833952823904278,-0.0205207482207971,0.32,0.7810000000000001,-0.004776053767141364,0.1809882703130316,0.82,4.845,0.061420535774089784,-0.0378418106716416,0.46,1.0976666666666666,-0.018025946947944977,1,-1,-1,-1
0.0101896771777525,0.58,4.026000000000001,0.002205361737457523,-0.336801573990225,0.45,1.959,-0.0783880981788427,-0.0828005801566247,0.51,2.372333333333333,-0.028099367913895005,-0.0171050813738979,0.43,1.2576666666666665,-0.008148005708860801,-1,1,-1,-1
-0.3400935302230419,0.73,5.549000000000001,-0.07360677336749362,-0.268356813207447,0.49,2.238,-0.062458081687222854,-0.0975444746548284,0.7,3.416666666666667,-0.03310288498110642,-0.0147889961417253,0.65,2.3400000000000003,-0.007044738481921552,1,1,1,1
-0.4122526716270256,0.73,5.645333333333334,-0.08922424649093882,0.0108264320075979,0.35,1.152666666666667,0.0025197727109279484,-0.0253084028446517,0.63,3.130333333333333,-0.008588709420872788,-0.0273175525091131,0.64,2.5046666666666666,-0.01301271645138254,1,-1,-1,-1
-0.0229694840508809,0.58,3.931666666666667,-0.0049713077628752295,-0.0300478988979918,0.32,0.8460000000000002,-0.006993428269881189,-0.2285520909116352,0.75,4.055666666666666,-0.07756188758421631,0.0827996072609567,0.59,2.2030000000000003,0.03944159386948114,-1,-1,1,-1
-0.12505463799818,0.82,7.127666666666667,-0.027065696873590058,-0.3100895482020029,0.53,2.664666666666667,-0.07217106992913594,0.0251676316424287,0.42,1.364,0.008540937028511974,-0.0629125704564748,0.72,3.083,-0.02996840365931859,1,1,-1,1
0.0114251096534867,0.49,2.6113333333333344,0.0024727475892041603,-0.1841284571712798,0.84,6.5103333333333335,-0.04285454906656706,-0.1107108602888238,0.76,3.715333333333333,-0.03757105553409086,0.044016059315318,0.53,1.538333333333333,0.020967050360254393,-1,1,1,-1
-0.3249924355511542,0.65,4.471333333333334,-0.07033842876715463,0.0452625405240398,0.58,3.686666666666667,0.010534524611590008,-0.0295793264507473,0.6,2.864,-0.010038098465162204,-0.1676798158606467,0.57,1.908,-0.07987428221055784,1,-1,-1,1
0.0132887631187976,0.33,1.0466666666666666,0.002876099920448801,0.0090182681817059,0.49,2.6123333333333334,0.0020989358311348403,0.1076054031266737,0.86,4.507333333333333,0.036517181476988445,-0.0795801070130846,0.86,2.9893333333333345,-0.03790798488944021,-1,-1,1,1
-0.284579207951906,0.42,1.5053333333333334,-0.06159175463020199,0.0305232026561936,0.99,7.721666666666667,0.0071040517364561314,0.0260017908475598,0.95,4.767,0.008824018938800566,-0.0053639751359686,0.49,1.027,-0.002555129617609057,1,1,1,-1
-0.0025872636747283,0.99,8.349333333333334,-0.0005599639923252268,0.1003971941644952,0.79,5.703333333333332,0.023366711205676235,0.0302797973874224,0.46,1.5186666666666668,0.010275811661439241,-0.1679679633043649,0.55,1.5923333333333336,-0.08001154124868157,1,-1,-1,1
0.037890050054645,0.38,1.5883333333333334,0.008200580368071602,-0.015745000857484,0.32,0.8736666666666666,-0.0036645335662185445,-0.1918652459498386,0.7,3.365333333333333,-0.06511176764264642,0.0118195169604704,0.84,3.544666666666666,0.005630227039834527,-1,-1,1,1
-0.0014194813462751,0.98,8.627999999999998,-0.0003072197277205866,-0.2717142449758476,0.47,1.8103333333333331,-0.06323949932720631,-0.1094521377993111,0.75,3.265333333333333,-0.03714389299166172,0.0776124026152782,0.76,2.6179999999999994,0.03697066887695149,1,1,1,-1
-0.0342073099400583,0.43,2.0423333333333327,-0.0074035213449023494,0.0193839948749341,0.37,1.3836666666666668,0.004511482756308667,-0.1037142074994212,0.97,6.083,-0.035196657667272604,-0.0108130275721717,0.42,0.8633333333333334,-0.005150785808161695,-1,-1,1,-1
-0.2567725877960995,0.64,4.319666666666666,-0.05557354079772446,-0.3857525510808646,0.76,5.563,-0.08978107937150988,0.3257058886550936,0.63,3.6593333333333335,0.11053219167944868,-0.2511836639025055,0.31,0.0,-0.11965134118410796,1,1,-1,-1
-0.024029651273655,0.48,2.416,-0.005200760785539909,0.1833571713133936,0.91,7.586333333333334,0.0426750379353225,-0.0953627120316564,0.75,3.4180000000000006,-0.032362477721479384,-0.1067144362569549,0.59,1.6320000000000003,-0.05083342293632053,-1,1,1,1
-0.0280422481628822,0.32,0.96,-0.006069211031114282,-0.018354519798212,0.33,1.038333333333333,-0.0042718799764561435,-0.0315649914871309,0.36,1.138,-0.010711957661626257,-0.0402776442857673,0.4,1.0803333333333331,-0.019186256318002564,-1,-1,-1,-1
0.0024644595581826,0.3,0.7773333333333338,0.0005333853779974373,-0.4249989270420133,0.79,6.564333333333335,-0.09891538576906724,0.079386357518808,0.41,1.598666666666667,0.026940710597020096,-0.2631388590887353,0.31,0.0303333333333333,-0.12534619854834086,-1,1,1,-1
-0.2880155877970509,0.42,1.6376666666666666,-0.06233549366075726,0.1026001546388801,0.65,4.734666666666667,0.023879434112236062,-0.3133891561847757,0.54,2.056333333333333,-0.10635236109703229,-0.0765472812037937,0.64,2.532,-0.03646329828036088,1,-1,1,1
-0.3223565296178838,0.74,5.458,-0.06976793708352565,-0.2554917388722808,0.74,5.041333333333333,-0.05946382991424159,0.0141644336151027,0.36,0.7996666666666669,0.004806870080980569,0.0090174579701463,1.0,3.965,0.0042954662076197464,1,1,-1,1
-0.00668052101196,0.41,1.7376666666666667,-0.0014458716570751255,0.0231289766568867,1.0,8.297666666666666,0.00538309982188152,-0.2901292591377302,0.58,2.214,-0.09845883663708369,0.0650341740123212,0.54,1.7936666666666667,0.030979029537506766,-1,1,1,-1
0.0004495106445834,0.34,1.1523333333333332,9.72880257981591e-05,0.009315899410546,0.38,1.5116666666666667,0.0021682073185302184,-0.0479490287653854,0.47,1.6870000000000005,-0.01627207681206931,-0.0632183047267798,0.96,4.415,-0.03011404018248889,-1,-1,-1,1
-0.248098416104229,0.66,4.159666666666667,-0.05369618138587234,0.066180422740965,0.95,7.302666666666667,0.015403008406031508,-0.1210246581588574,0.63,2.039333333333333,-0.04107116628683458,-0.0396842165378124,0.98,2.9733333333333336,-0.018903577003450373,1,1,1,1
-0.0382033453250008,0.52,3.0926666666666667,-0.008268387168004147,0.0636006195616771,0.42,1.918,0.014802578121504456,-0.262280157942127,0.66,2.8646666666666665,-0.08900791082127057,0.1343011006811365,0.85,3.675,0.06397433085153595,-1,-1,1,-1
0.0157055780410244,0.51,2.828333333333333,0.0033991735235686764,0.0747286065227212,0.93,7.969666666666666,0.017392535537975803,-0.0611223156649369,0.61,2.6843333333333343,-0.020742589392121265,0.0036511980799298,0.49,1.385333333333333,0.0017392482472984687,-1,1,-1,-1
-0.2571631993451788,0.69,4.737333333333334,-0.055658081235024005,0.2540836572659897,0.81,6.300333333333334,0.05913610923915657,-0.1394270696977924,0.79,3.957666666666667,-0.047316244900502596,-0.0112640000700239,0.41,0.7546666666666668,-0.005365606562691762,1,-1,1,-1
-0.2750787753910941,0.7,4.572000000000001,-0.05953556677523685,0.0563699255263632,0.99,7.119333333333333,0.013119687073145491,0.1448187343483007,0.86,3.815333333333333,0.04914597083233055,-0.1142453234991416,0.63,1.4699999999999998,-0.05442076116060757,1,1,1,1
-0.1307624909501692,0.82,6.289333333333334,-0.02830105303686818,0.0516360101645094,0.96,7.241,0.012017902964006807,0.0038424205738154,0.49,1.4943333333333333,0.0013039714115447543,-0.0805858213502883,0.71,2.319,-0.03838705692551504,1,-1,-1,1
-0.0292408521703615,0.55,3.1653333333333338,-0.006328626061673782,0.4549063350093245,0.85,6.856000000000001,0.10587611580438569,-0.1130589107584869,0.77,2.9916666666666667,-0.038367894564719056,-0.0680669142035044,0.94,2.835333333333333,-0.03242367536239951,-1,-1,1,1
0.0019369817441248,0.36,1.3163333333333331,0.0004192228419142887,-0.0097889699574058,0.53,3.056333333333333,-0.0022783110215308495,0.0242339219110232,0.74,3.5673333333333326,0.0082240714556148,-0.0431282200684552,0.91,3.461666666666668,-0.020544128124816922,-1,-1,-1,-1
-0.2727345442233257,0.81,6.798000000000001,-0.05902820254465658,0.0281042348005893,0.42,1.7773333333333334,0.006541054694874379,-0.0613946566217489,0.82,4.542666666666666,-0.02083501155545644,0.0241722909271324,0.51,1.4600000000000002,0.011514471060691405,1,-1,1,-1
0.0133550441297094,0.49,2.7616666666666663,0.0028904451840754083,-0.0025714464970405,0.35,1.132,-0.0005984853279738594,-0.120255352944846,1.0,5.046000000000001,-0.040810093354668,0.0112383866524576,0.82,2.7003333333333344,0.005353405610939956,-1,-1,1,1
-0.3492466520432722,0.52,2.802333333333334,-0.07558779242123717,-0.3373533495485916,0.47,2.1106666666666665,-0.07851651989650124,0.0119044254750813,0.73,4.417666666666666,0.004039909268692372,-0.0088711475517386,0.42,1.022666666666667,-0.004225771238131269,1,1,-1,-1
-0.2616219294402331,0.68,4.423666666666667,-0.056623088524043144,0.1357041696326053,0.87,6.508000000000001,0.031584151007405095,0.1614669053431496,0.92,4.383333333333334,0.05479572692090871,-0.153217734248565,0.58,1.2346666666666664,-0.07298526946858572,1,1,1,1
-0.4342344160519698,0.74,6.055333333333334,-0.09398177680634325,0.0239561972040178,0.36,1.3553333333333333,0.005575629342144245,0.5182347424629412,0.4,2.018333333333333,0.1758691625914137,-0.45982255018865,0.33,0.0053333333333333,-0.21903647706215326,1,-1,-1,-1
0.0901291410214897,0.66,4.904000000000001,0.019506737610165192,-0.3280061850922093,0.56,2.889333333333334,-0.07634103586767083,0.1771678410129089,0.86,4.510000000000001,0.060124027364485556,-0.0776583351565571,0.72,2.2506666666666666,-0.036992548843517103,-1,1,1,1
-0.3430171474725361,0.72,5.4910000000000005,-0.07423953469099095,0.0391099016688323,0.47,2.388,0.009102543006138943,0.0242805443663809,0.39,1.098666666666667,0.008239893343863252,-0.0393354281642182,0.95,4.291,-0.018737431657683906,1,-1,-1,1
-0.1674826185386608,0.81,6.300333333333334,-0.03624842594825216,-0.1160090601279408,0.82,5.782333333333333,-0.02700025860095362,-0.2297106923103788,0.55,1.6853333333333331,-0.07795507283614651,0.1086978398715672,0.77,2.829999999999999,0.051778217270915,1,1,1,-1
-0.0534494280759294,0.55,3.5719999999999987,-0.011568111679239861,-0.003991665080597,0.32,0.9083333333333332,-0.0009290307955745389,-0.3827257152090126,0.63,3.310666666666667,-0.12988255228917273,0.0170692448436871,0.4,1.0006666666666668,0.008130934977283403,-1,-1,1,-1
-0.2490579987625532,0.67,4.7700000000000005,-0.053903864793470015,-0.3044835592767891,0.54,2.768666666666666,-0.07086631708890154,0.0660502690104403,0.81,4.622999999999999,0.022414949342448625,-0.1661169107236133,0.5,1.2243333333333333,-0.07912979233058633,1,1,1,1
0.2808717883951512,0.91,9.149666666666668,0.06078935421137222,-0.0258243276436594,0.32,0.8219999999999998,-0.006010423011837013,-0.1085835017171277,0.56,2.585333333333333,-0.036849110940492695,-0.2237672962913521,0.5,1.469,-0.1065915541577339,1,-1,-1,1
0.0867017817115907,0.59,4.078999999999999,0.018764950902822493,-0.3590641732941457,0.61,3.701333333333333,-0.08356955502085443,-0.00504901188582,0.36,0.901,-0.0017134426149299628,-0.0320193783919471,0.83,3.8813333333333326,-0.015252431264657976,-1,1,-1,1
-0.0354773442141613,0.32,0.9043333333333337,-0.007678396097508023,0.0001078178906377,0.51,2.8319999999999994,2.5093823929068234e-05,0.006422248128918,0.85,4.474333333333333,0.0021794667702500674,0.0112792587742274,0.78,2.78,0.005372875046614304,-1,-1,1,-1
-0.2699354849058997,0.38,1.19,-0.05842239941548553,0.1196737460801689,0.9,7.949333333333334,0.027853187400586305,-0.0634585710586974,0.5,1.8493333333333333,-0.021535425622566995,0.04096945552239,0.6,2.258,0.019515800608511328,1,1,-1,-1
-0.009359144133894,0.97,8.036666666666667,-0.002025608663374006,0.1557951209163546,0.9,6.776666666666666,0.036260172687109585,-0.0312880051038662,0.31,0.4346666666666667,-0.010617959017223387,-0.1110024813894989,0.75,2.653000000000001,-0.0528760332844442,1,1,-1,1
0.0280495486093417,0.51,2.9756666666666667,0.006070791073838628,0.0499075696665229,0.93,8.807333333333334,0.01161562110455093,0.119756088441875,0.34,0.99,0.040640661969902424,-0.2733583140482672,0.31,0.0046666666666666,-0.13021423603565604,-1,1,1,-1
-0.0160878974214588,0.36,1.343,-0.003481919278747199,0.0093532236793856,0.36,1.3273333333333333,0.002176894268580924,-0.0775026648359544,0.32,0.6029999999999999,-0.026301456939230593,-0.0289706216262874,0.97,4.832000000000002,-0.01380015594432944,-1,-1,-1,1
-0.2526914457906644,0.66,4.680666666666666,-0.05469025526601319,-0.2812344714180075,0.44,1.7216666666666665,-0.06545526226498434,-0.2011798503199191,0.67,2.942666666666667,-0.06827279012186303,0.1768588651763694,0.81,3.4046666666666665,0.08424672245749833,1,1,1,-1
-0.0257469020128091,0.52,3.2213333333333334,-0.0055724270324372825,-0.3921879728263888,0.45,1.962,-0.0912788766223774,0.012181227157439,0.4,1.5016666666666665,0.004133845232631772,0.0062918882929445,0.4,1.0876666666666668,0.0029971410605890425,-1,1,-1,-1
-0.2972662349970472,0.79,6.633,-0.06433762022725269,0.0146209413303298,0.3,0.6663333333333331,0.0034029169486667985,-0.1972257298570523,0.51,1.7423333333333333,-0.06693091201603595,0.0514781177517154,0.9,4.091666666666666,0.024521601982113395,1,-1,1,1
0.1579655641109081,0.93,8.847000000000001,0.0341886406064661,-0.0824203455046509,0.31,0.6156666666666669,-0.019182731419005252,0.0789842347092628,0.86,4.760666666666666,0.02680424540860468,-0.0181517854011874,0.54,1.493,-0.008646603184278654,1,1,1,-1
-0.0207657488193331,0.57,3.8609999999999993,-0.0044943512043540525,-0.3190196979717008,0.39,1.308,-0.07424949684563,0.0062543171254503,0.31,0.6616666666666666,0.0021224773742619897,-0.0887915163897914,0.7,3.405,-0.04229583985180205,-1,1,-1,1
-0.1833971729780028,0.81,6.017666666666667,-0.03969282843686474,-0.0380420160219996,0.84,5.609999999999999,-0.00885400044757558,0.0767933681173196,0.96,3.6923333333333335,0.026060748608210005,-0.0649860012294349,0.96,2.231333333333333,-0.030956082431825748,1,1,1,1
-0.0101832636447216,0.73,6.273,-0.0022039736502687405,-0.0009645696625892,0.44,2.197666666666667,-0.00022449652035643348,0.4938683082021189,0.39,1.888,0.16760012148385808,-0.4413296979268911,0.33,0.0196666666666666,-0.21022740667492515,-1,-1,-1,-1
0.3024602972724732,0.9,8.719,0.06546177617492153,0.0117076733768853,0.3,0.6316666666666667,0.0027248751816692624,-0.2413338186838736,0.61,2.302333333333333,-0.08189951988785471,0.0252908257680202,0.89,3.6156666666666655,0.012047285144991586,1,-1,1,1
0.0230290041847434,0.74,6.017333333333334,0.0049841897633094824,-0.2906623645920634,0.66,4.259666666666667,-0.06764953531125277,-0.0258855227489687,0.46,1.6219999999999997,-0.008784561967934174,0.1028708295808722,0.64,2.6826666666666674,0.049002520852035346,-1,1,-1,-1
0.0435357211937788,0.94,9.291,0.00942247846114349,0.0293688883451985,0.5,2.741,0.006835393539680148,0.0138630832441788,0.44,1.7139999999999995,0.0047046032257536865,-0.0138238160608646,0.38,0.7993333333333336,-0.006584974939321135,1,-1,-1,-1
0.2469020609136114,0.79,7.231,0.05343725306893239,-0.3731449155988815,0.56,3.1246666666666667,-0.08684674460502974,0.0460661811032787,0.41,1.4889999999999997,0.0156331099221843,-0.2534284667888082,0.45,1.1546666666666665,-0.12072065306477359,-1,1,-1,1
0.2755466262495503,0.91,9.047,0.059636824191352904,-0.4054329015045743,0.6,3.5196666666666667,-0.09436153671002742,0.0148208184659954,0.38,1.2026666666666663,0.005029622136382265,0.0271585900512321,0.37,0.7616666666666669,0.012936994682745681,1,1,-1,-1
-0.0095962976658248,0.37,1.3353333333333337,-0.0020769360328381733,0.139663362395856,0.93,8.050666666666666,0.03250562410908267,-0.2055992150011725,0.52,1.6246666666666667,-0.06977255442169417,0.017629867047622,0.81,3.1726666666666667,0.008397987370564988,-1,1,1,1
-0.3436963832835098,0.59,3.424333333333334,-0.0743865423578779,0.4435763564719721,0.84,7.063666666666666,0.1032391463287741,0.0071013822268782,0.38,0.8989999999999997,0.0024099390549291995,-0.0918868939642632,0.99,3.7836666666666665,-0.04377032299494353,1,-1,-1,1
-0.2753935404295315,0.71,4.998,-0.059603691678504135,0.1058328725535955,0.64,4.000666666666667,0.024631825516709036,-0.1170410453613444,1.0,4.303333333333333,-0.039719279604252415,0.1034779570287516,0.82,2.404333333333333,0.049291726018803876,1,-1,1,-1
0.0231085643316655,0.69,5.066333333333333,0.005001409043252088,-0.2554620294419436,0.72,4.690333333333332,-0.05945691526204885,0.212454015950481,0.98,5.686333333333335,0.07209881316875592,-0.2311166105899236,0.32,0.0,-0.11009240010824498,-1,1,-1,-1
0.0131690922042402,0.96,8.206333333333333,0.002850199428073276,-0.25817844705566,0.76,4.7636666666666665,-0.06008914155504389,0.0797775539328,0.65,2.741333333333333,0.027073467782326825,-0.1135969749283687,0.6,1.6773333333333336,-0.05411192031147541,1,1,-1,1
0.4948636357135187,0.83,8.256,0.10710381775828036,0.0212850372200774,0.44,2.1460000000000004,0.004953936430820163,0.0042425309286717,0.39,1.3266666666666669,0.0014397536493744821,-0.0106946677290258,0.43,1.2766666666666666,-0.005094405095520111,-1,-1,-1,-1
0.0444104629470462,0.31,0.8973333333333336,0.009611799669181794,-0.3633548156151658,0.55,2.9613333333333336,-0.08456817057815638,-0.104517660851624,0.76,3.7416666666666663,-0.035469319178852515,0.0268878163712069,0.8,3.072333333333333,0.012808011637156589,-1,1,1,1
-0.2541803060294203,0.7,4.638000000000001,-0.05501249073487997,-0.004289377661597,0.95,7.209333333333333,-0.0009983212170889646,0.0142874337070582,0.72,2.938333333333333,0.004848611634370204,0.0290349180679121,0.67,1.9813333333333327,0.013830783555035635,1,1,-1,-1
0.202194067221602,0.91,7.425333333333334,0.043761058531374235,0.2078278367797512,0.92,6.389666666666666,0.04837040599537238,-0.0077299742067857,0.93,3.693666666666667,-0.0026232592669100012,-0.0451385476779961,0.62,1.3026666666666669,-0.02150174770470478,1,-1,1,-1
0.0219451054015502,0.31,0.9026666666666664,0.004749600495952703,0.011535023612851,0.47,2.575333333333333,0.0026846922143115514,-0.1820254347627741,0.55,2.651666666666667,-0.06177250994390115,-0.0074994922941198,0.47,1.5870000000000002,-0.0035723832404148874,-1,-1,-1,-1
-0.284490411781519,0.45,1.884,-0.0615725363887221,0.1964107274938404,0.92,8.151000000000002,0.045713157476550054,0.2344987705240897,0.69,3.870333333333334,0.0795799644863387,-0.4080586905586547,0.34,0.0,-0.19437876193304027,1,1,1,-1
-0.3604859956538107,0.47,2.034333333333333,-0.07802033448517391,0.4970246828694282,0.83,7.177999999999999,0.11567885261488611,-0.0313211526770236,0.65,2.966333333333333,-0.010629208042916694,-0.1422809156608759,0.61,1.936,-0.06777551580876091,1,-1,-1,1
-0.3258424001930251,0.73,5.062333333333333,-0.07052238744088636,0.0236280125755437,0.95,7.577333333333334,0.005499246774887117,0.0106733316373253,0.42,1.1369999999999998,0.0036221228399234045,-0.0555786966215312,0.72,2.5909999999999997,-0.02647491277383395,1,1,-1,1
0.166381394481446,0.93,8.202666666666666,0.03601008695499615,0.005948041520599,0.59,3.148333333333333,0.0013843630751621113,0.126287970838189,0.92,4.216333333333334,0.04285733444100269,-0.1107269405444417,0.73,1.8756666666666668,-0.052744779399737374,1,-1,1,1
0.1188178970198938,0.72,5.4833333333333325,0.025715872960622926,-0.2932097034953829,0.8,5.556666666666666,-0.06824240977345462,0.0454759488247002,0.71,3.310333333333333,0.015432807533975646,0.0325661181197207,0.57,1.713,0.015512870740260722,-1,1,-1,-1
0.2194544791219908,0.88,7.224333333333332,0.04749674625865412,0.0056489304011773,0.95,6.783333333333333,0.0013147471540788794,-0.0392261887414462,0.81,3.5163333333333333,-0.013311876646526076,-0.0074946077615355,0.44,0.7776666666666668,-0.0035700564932622707,1,1,1,-1
0.2155338505082511,0.88,8.036,0.0466482007963503,-0.0239304126278314,0.76,5.617,-0.005569628170992776,0.2113842936895991,0.53,2.511666666666667,0.07173579011605091,-0.2474112565340993,0.31,0.0,-0.11785435489085198,1,-1,-1,-1
0.1440876674619922,0.78,6.099,0.031185033943368683,0.1301132815841459,0.88,6.621666666666667,0.030282912785572224,0.6039925069153531,0.8,4.417333333333334,0.2049720863905372,-0.8065829726471225,0.43,0.0,-0.3842158082818308,-1,1,1,1
-0.0894752007424575,0.8,5.899666666666667,-0.019365204679847377,0.0954396765329992,0.89,6.212333333333333,0.022212885306892485,0.1407100704403148,0.93,3.6106666666666665,0.04775164655867629,-0.0984176202578432,0.89,2.103333333333334,-0.04688123453987769,1,1,1,1
-0.0638093759239941,0.82,6.202666666666667,-0.013810325263401384,0.1740929859272517,0.92,6.696333333333333,0.04051886667699884,-0.0337098932664208,0.95,4.327,-0.011439855752695523,-0.0016163024300438,0.42,0.6263333333333333,-0.0007699256811101258,1,1,1,-1
-0.0085393176966217,0.84,7.570666666666668,-0.001848172830562349,0.0792231243768473,0.63,4.326333333333333,0.018438601631556535,-0.0514440475001682,0.5,2.1256666666666666,-0.017458153251495807,0.027488463074685,0.37,0.7283333333333333,0.013094129701255147,1,-1,-1,-1
0.0732387530824443,0.66,5.005,0.015851134528557,0.0171916305397132,0.36,1.2143333333333337,0.004001226023488064,0.0134905214810112,0.95,5.1690000000000005,0.004578169932241814,-0.0693864270093342,0.69,2.0936666666666666,-0.03305222530260749,-1,-1,1,1
0.033534518784446,0.36,1.3260000000000003,0.007257908501040454,-0.2790378212473401,0.82,6.625333333333335,-0.06494400803537125,0.0470717398505298,0.38,1.0896666666666668,0.015974358318567465,-0.0761175674726679,0.73,3.144000000000001,-0.03625860413960503,-1,1,-1,1
0.0530770534160982,0.94,8.736333333333334,0.011487518269609231,-0.0103239624599433,0.35,1.0143333333333333,-0.002402826605935664,-0.0385776019132384,0.95,5.247000000000001,-0.013091770943456808,-0.0204774963771321,0.46,0.9640000000000002,-0.009754455634374269,1,-1,1,-1
0.0002496048722142,0.49,2.8106666666666658,5.402222514625199e-05,0.0481739090044203,0.32,0.94,0.011212124290151717,-0.1014708867911067,0.57,2.4963333333333337,-0.03443535993466553,-0.0512056550946025,0.81,3.6390000000000007,-0.024391814392269184,-1,-1,-1,1
-0.3169366624967096,0.54,2.6933333333333342,-0.06859490997357573,0.198401505519409,0.92,7.157333333333333,0.04617649647307471,-9.662902188978252e-05,0.99,3.922333333333333,-3.279221512826048e-05,-0.0410881214363896,0.88,2.232333333333333,-0.019572327118007587,1,1,1,1
-0.2599609028006666,0.66,4.149,-0.05626359091367767,0.3612110125071206,0.87,6.670333333333334,0.08406921611509192,0.1545972506529866,0.9,3.894333333333335,0.052464427379103985,-0.08086685713358,0.79,2.0466666666666664,-0.038520928324112955,1,-1,-1,-1
-0.0472597717579912,0.48,2.6213333333333333,-0.010228478345085112,0.051458175058364,0.44,2.176333333333333,0.01197651314627224,0.0208465574581127,0.4,1.227,0.007074528785252647,-0.0536663799284671,0.92,4.423000000000001,-0.025563980695135203,-1,-1,-1,1
-0.0623261800366883,1.0,9.178666666666668,-0.013489315735625545,-0.1780865119801857,0.46,2.026,-0.04144833060024714,-0.0515744347423807,0.41,1.2970000000000004,-0.017502401722741746,0.047912381490982,0.56,2.2199999999999998,0.022823063473370424,1,1,1,-1
0.0418965387489693,0.61,4.437333333333333,0.00906770861108507,-0.0211794414092432,0.34,1.0616666666666668,-0.0049293597796813944,-0.2304761165805917,0.74,4.376666666666667,-0.07821482872358416,-0.0073047535383625,0.4,0.8899999999999999,-0.003479619431873862,-1,-1,1,-1
0.0029931894119989,0.33,1.0286666666666668,0.0006478188942626865,-0.3196416465323453,0.51,2.4770000000000008,-0.07439425081532315,0.1850663745585752,0.92,4.786,0.06280448926052654,-0.0781550384658178,0.91,2.9650000000000007,-0.0372291534705867,-1,1,1,1
0.0075685455118366,0.32,0.9393333333333336,0.0016380676628748566,-0.4187775002628835,0.59,3.3296666666666663,-0.0974673942784186,0.3220172684053715,0.87,4.922333333333333,0.10928041424871661,-0.0483804736312616,0.72,2.3720000000000003,-0.023046039169767354,-1,1,-1,-1
0.0046175202733449,0.96,7.946,0.0009993744016741596,0.0570712570467186,0.94,6.953999999999999,0.0132829168449729,-0.0226942243743267,0.36,0.6903333333333332,-0.007701556667941645,-0.0558330842541807,0.74,2.545666666666667,-0.026596090325567482,1,1,-1,1
0.5170303483980145,0.83,7.7206666666666655,0.1119013809339161,0.022059880408352,0.49,2.430666666666667,0.005134275504643611,-0.176983630479186,0.77,3.833666666666666,-0.06006151331505616,0.0477928973257983,0.56,1.757333333333333,0.02276614718991322,-1,-1,1,-1
-0.0182942645197141,0.57,3.9133333333333336,-0.003959445454738445,-0.0147030008022938,0.31,0.807,-0.00342201568941379,-0.0032323659628545,0.33,0.8410000000000001,-0.001096942077589213,-0.2112257161802069,0.61,2.681666666666666,-0.10061737232778453,-1,-1,-1,1
-0.3276873695047229,0.61,3.5793333333333326,-0.07092169594260075,-0.0401777593240861,0.84,6.187666666666667,-0.009351079049867447,-0.0584528608673631,0.74,2.852999999999999,-0.019836677955937482,0.0214631936617362,1.0,3.0020000000000007,0.010223992547213437,1,1,1,1
0.2420137837860583,0.92,8.875,0.052379278498086164,-0.0049931852478271,0.56,3.256666666666667,-0.0011621272751034695,0.3739496468538776,0.6,3.397333333333333,0.12690428845234986,-0.428551838762362,0.34,0.019,-0.20414067331518337,1,-1,-1,-1
0.1617790344159244,0.67,5.100666666666667,0.035013993691839156,-0.2640859718885222,0.69,4.578666666666666,-0.06146407466805182,-0.0457803594361181,0.53,1.9993333333333336,-0.015536112918442096,-0.0254278421194231,0.75,2.9960000000000004,-0.01211255288555561,-1,1,-1,1
0.010750180594433,0.33,1.0006666666666668,0.0023266720368220833,-0.3026372244492554,0.79,5.710999999999999,-0.0704365961882031,0.1398654634063962,0.94,4.511333333333334,0.04746501905263889,-0.0120233603966597,0.84,2.499000000000001,-0.005727327863003878,-1,1,1,1
0.1822015208244893,0.87,7.3916666666666675,0.0394340522789287,-0.160114279545966,0.84,5.903333333333332,-0.03726542520626141,-0.0824982360291746,0.52,1.6886666666666663,-0.027996763815496713,0.0495407454913969,0.66,2.2753333333333328,0.023598734683665315,1,1,-1,-1
0.1916856996601774,0.93,7.751666666666667,0.04148672232436427,0.1352038243680606,0.9,6.312666666666667,0.03146769931373936,-0.1407425663787784,0.76,2.8463333333333325,-0.04776267444433686,0.0324389010115351,0.63,1.6543333333333332,0.015452270869315776,1,1,1,-1
0.5279390557466002,0.9,8.760333333333334,0.11426236307025095,-0.0335539187186832,0.56,3.148333333333333,-0.007809428690144374,-0.039994128796152,0.67,3.452,-0.013572486295542752,-0.0004330087017341,0.39,0.7530000000000001,-0.0002062637000429455,-1,-1,-1,-1
-0.0178390529436147,0.58,3.948666666666667,-0.003860923570790128,-0.0025747525830717,0.36,1.2726666666666668,-0.000599254795269784,-0.0550120801121778,0.58,2.7066666666666674,-0.0186690078240602,-0.0710244417292726,0.7,2.9653333333333336,-0.033832493633258215,-1,-1,-1,1
0.0489901765439229,0.41,1.82,0.010602991535114247,-0.2730234668356157,0.67,4.325000000000001,-0.06354421112075738,-0.108855256347021,1.0,5.108666666666668,-0.036941334126770274,0.0848836502503194,0.6,1.7326666666666664,0.040434327771393525,-1,1,1,-1
-0.2825068997414921,0.44,1.87,-0.061143242949631374,0.0519891214247345,0.49,2.644,0.012100087022135296,-0.0807054823544772,0.97,5.665333333333334,-0.027388371398571372,0.0141488844044794,0.5,1.3006666666666669,0.006739821248534555,1,-1,-1,-1
-0.0388136976954947,0.32,0.9236666666666664,-0.008400486324903115,-0.432799591329573,0.61,3.8933333333333335,-0.1007309332167498,0.2288671681740761,0.63,3.939666666666667,0.07766881282437625,-0.2144285247294446,0.3,0.0,-0.1021430302169893,-1,1,-1,-1
-0.2831886135975114,0.46,2.037,-0.06129078694221654,-0.3448858351203938,0.77,5.707999999999999,-0.08026965071337291,0.0113493749732055,0.35,0.7906666666666667,0.0038515462374974466,0.0490474068058022,0.91,4.154999999999999,0.023363732795117647,1,1,-1,1
-0.3107810036100447,0.52,2.599,-0.06726263473652201,-0.2557760243305793,0.79,5.553,-0.05952999527134459,0.0367749597664994,0.97,4.583,0.012480022755189314,0.0901782809005333,0.71,2.048666666666666,0.042956425142417105,1,1,1,-1
-0.3567774902881382,0.58,3.4696666666666665,-0.07721769906366452,-0.1952327154824429,0.83,6.9623333333333335,-0.04543898381366817,0.0349471026134111,0.39,1.2683333333333335,0.011859717552719503,0.0170818681613376,0.42,1.1356666666666666,0.008136948094791163,1,1,-1,-1
-0.3229623860609028,0.68,4.792333333333334,-0.06989906318247051,0.0273525067270967,0.51,2.699000000000001,0.006366095494623016,0.1475335158687443,0.86,4.492000000000001,0.05006726443443443,-0.069212900990959,0.74,2.366,-0.03296956618176201,1,-1,1,1
0.2372931806158398,0.91,8.832666666666666,0.05135759376482979,0.0142521835300843,0.37,1.2799999999999998,0.0033170912730103737,0.0008370968279527,0.37,0.9130000000000004,0.00028407882775342423,-0.0688451573372628,1.0,4.193666666666667,-0.0327943914881013,1,-1,-1,1
-0.0069781366392458,0.4,1.5976666666666668,-0.001510284896615094,0.0110716105595329,0.99,7.828666666666668,0.0025768362221601886,-0.1521920418034712,0.63,2.193,-0.05164819096814592,0.0489647889429307,0.93,3.2620000000000005,0.023324377775190173,-1,1,1,-1
0.0353456327631571,0.38,1.5520000000000005,0.007649889660124132,0.0142688054457247,0.67,4.964333333333333,0.003320959902066062,-0.0079347759154192,0.37,0.9856666666666666,-0.002692761178000495,0.0815103474082143,0.81,3.927000000000001,0.038827454923823716,-1,-1,-1,-1
-0.2761331335480759,0.43,1.7280000000000002,-0.05976376253614483,-0.3623545135827424,0.78,5.923333333333332,-0.08433535761057691,-0.2179308508005071,0.52,1.917,-0.07395744262718988,0.1427341253788721,0.62,2.5529999999999995,0.06799140226313226,1,1,1,-1
0.1680125131922745,0.88,8.053666666666667,0.03636311156326991,0.0689722939606944,0.65,4.320666666666666,0.016052795972882918,-0.0159913266858738,0.36,0.87,-0.005426848110576963,-0.1247939175453369,0.66,2.569333333333333,-0.05944558405563412,1,-1,-1,1
0.0687185820117273,0.76,6.542666666666666,0.014872829509445448,0.0233188922908023,0.58,3.738,0.005427301293925428,-0.197247798642304,0.45,1.5493333333333337,-0.06693840132245175,0.0128829872972953,0.48,1.6226666666666667,0.006136811146992083,-1,-1,1,-1
0.0448310467969292,0.99,7.796666666666669,0.009702827040681813,-0.103178670095426,0.82,5.059333333333333,-0.02401407934523908,0.0638420623064353,0.98,3.5496666666666665,0.021665567967482483,-0.0457810996041314,0.99,2.140333333333333,-0.021807827322097264,1,1,1,1
0.0158938675457291,0.51,3.06,0.0034399252041172217,-0.0497517664665037,0.57,3.6910000000000007,-0.011579359051511839,-0.0134194561499845,0.37,1.092,-0.004554053061579016,0.0852813742407812,0.61,2.807333333333333,0.040623783598816764,-1,-1,-1,-1
0.0129277534721041,0.39,1.5613333333333332,0.0027979662516600407,-0.3813398214190657,0.78,5.548333333333335,-0.08875404888032867,0.1739617074270709,0.92,4.991666666666666,0.05903598755801146,0.0179551222029017,0.57,1.5499999999999998,0.008552922667517128,-1,1,1,-1
-0.2850987520544397,0.7,4.799333333333333,-0.06170420006538724,0.1318731619545188,0.93,7.720999999999999,0.03069251204492668,-0.0692569844931476,0.53,1.979,-0.023503186622590034,0.0137257043615104,0.49,1.3929999999999998,0.00653823943020722,1,1,-1,-1
0.003955533642193,0.55,3.177,0.0008560999915448276,0.0352511423752295,0.99,7.6223333333333345,0.008204445058519978,-0.0569844145271334,0.76,3.3723333333333323,-0.01933834311458884,-0.0898593096803379,0.59,1.5653333333333328,-0.04280448319801452,-1,1,1,1
0.1154886474695029,0.85,6.748666666666668,0.02499532024390779,0.0335944686486469,0.95,6.848333333333333,0.007818866389183252,0.0425897551953062,0.63,2.2076666666666664,0.014453343181072881,-0.0809300454185462,0.77,2.25,-0.03855102806438215,1,-1,-1,1
-0.0203741282268561,0.95,7.919666666666666,-0.004409592378810993,0.2039999000543604,0.8,5.409999999999999,0.047479481774629156,-0.0989722300801032,0.69,2.4250000000000003,-0.03358741087343673,-0.0225729980315771,0.81,2.424666666666667,-0.010752647871530182,1,-1,1,1
-0.0149788965041537,0.47,2.4590000000000005,-0.0032418971321015867,0.0880283563357098,0.64,4.492666666666667,0.020487954843008065,-0.0124731614948156,0.47,1.583333333333333,-0.004232916644174145,-0.019672906659542,0.95,4.090999999999999,-0.009371189313161738,-1,-1,-1,1
0.0045541802898743,0.43,2.0476666666666667,0.0009856656674757653,-0.2942945882461316,0.67,4.6306666666666665,-0.06849490874888069,-0.2963712935751328,0.62,2.910000000000001,-0.10057714573414556,0.0475917179997356,0.49,1.6093333333333335,0.022670315415633267,-1,1,1,-1
-0.0275308828929414,0.98,8.848000000000003,-0.005958535748618157,-0.0009170803237787,0.37,1.211,-0.00021344372476221268,-0.1222366650597659,0.71,3.2173333333333343,-0.041482475335133356,-0.0374443179287968,0.71,2.476666666666667,-0.017836601275326755,1,-1,1,1
0.120786361888058,0.94,8.354333333333333,0.026141909725679324,-0.2308415977806772,0.69,4.110333333333334,-0.05372669021765861,-0.0218048989847967,0.61,2.41,-0.007399753452694824,0.0686784998742733,0.66,2.261333333333333,0.03271500420369265,-1,1,-1,-1
-0.0369449792235982,0.58,3.8129999999999993,-0.007996037769359216,0.0682732391608462,0.44,2.0706666666666664,0.015890096091069176,0.0987584886193024,0.92,5.134,0.03351487515044863,-0.0135411327199364,0.67,2.12,-0.00645031872662415,-1,-1,1,1
0.0772590314878307,0.86,8.139999999999999,0.016721247292141278,-0.1693133128938253,0.46,2.095666666666667,-0.03940643280512546,0.0370307270423919,0.41,1.4186666666666663,0.012566820441534548,0.0306262007841739,0.57,2.3340000000000005,0.014588791095198422,1,1,-1,-1
0.2890930271759551,0.91,8.009000000000002,0.06256868491296427,-0.2764454815169319,0.81,5.369666666666666,-0.06434065996044197,0.0484182848275789,0.4,0.9979999999999998,0.016431324473286886,-0.0504765926430725,0.84,3.1103333333333336,-0.0240445254851116,1,1,-1,1
-0.009033549735117,0.54,3.047666666666666,-0.0019551399511206842,0.190954556075428,0.92,7.413999999999999,0.04444327356312298,-0.1247368233380887,0.66,2.338,-0.04233093397120418,0.0094669291232465,0.9,3.027,0.00450957179655996,-1,1,1,1
-0.2286239843013922,0.69,4.763999999999999,-0.04948131117875012,0.2660259667775131,0.91,7.722666666666666,0.06191559426168973,-0.0569120374259302,0.5,1.789333333333333,-0.019313781079016108,0.0213939267275946,0.51,1.5663333333333331,0.010190997242339747,1,-1,-1,-1
-0.0229725249847958,0.5,2.8843333333333336,-0.00497196591515867,0.0286260116791723,0.48,2.602333333333333,0.006662494439651229,-0.0128348346127366,0.35,0.8413333333333334,-0.004355654745595704,-0.0184497222369666,0.93,4.540000000000001,-0.008788525399423057,-1,-1,-1,1
-0.0052974599385289,0.31,0.873,-0.0011465344044120692,0.03173243600191,0.44,2.220333333333332,0.007385491936102879,0.0821535403325306,0.74,4.937999999999999,0.027879787205187766,-0.3297339925406035,0.32,0.0043333333333333,-0.15706879113279912,-1,-1,1,-1
-0.2678564307549376,0.63,3.987333333333333,-0.057972427704444,-0.2305200741995507,0.69,4.306666666666668,-0.053651857960357784,0.224602365867633,0.92,4.247333333333333,0.07622150111638956,-0.0569544325863216,0.97,2.681333333333334,-0.027130244616458382,1,1,1,1
0.0308835394799396,0.48,2.6800000000000006,0.006684154473021317,0.0122749280425862,0.41,1.776333333333333,0.0028568995481250414,0.2928119193985043,0.88,5.749,0.09936922950526031,-0.072201930944264,0.47,1.1606666666666663,-0.03439339063433958,-1,-1,-1,-1
-0.327902896635992,0.7,5.323666666666667,-0.07096834268914565,0.0215556114590464,0.39,1.582,0.005016910602103529,0.0337656299086948,0.4,1.2820000000000005,0.01145877064936146,-0.0761350031408865,0.78,3.658,-0.03626690962036116,1,-1,-1,1
0.1610392301677414,0.87,8.377666666666666,0.03485387713920553,-0.018603756493789,0.37,1.3030000000000002,-0.004329887990881952,-0.0002814734177756,0.36,0.9476666666666668,-9.552137326933038e-05,0.0613863410218318,0.74,3.52,0.02924138425060187,1,-1,-1,-1
0.0147590966620683,0.97,8.557333333333332,0.003194325638601018,-0.2555577149896701,0.55,2.614,-0.059479185372074216,-0.1395603314416371,0.64,2.419666666666667,-0.04736146886828225,0.0153733613510262,0.82,2.9420000000000006,0.007323100856081853,1,1,1,1
0.6376950865543005,0.87,8.921999999999999,0.13801696751709172,0.028510221356981,0.45,2.2060000000000004,0.006635545090702061,-0.0501536893782215,0.48,2.008666666666666,-0.017020254778554227,-0.0060139971256405,0.43,1.2156666666666665,-0.0028647675998529705,-1,-1,-1,-1
0.2463693866076344,0.92,8.672666666666666,0.053321965851051416,0.0022414935086108,0.37,1.2009999999999998,0.0005216911878960564,-0.0127174466894217,0.81,3.903333333333334,-0.00431581774880614,-0.0719431556168985,0.73,2.3286666666666664,-0.034270123004177706,1,-1,1,1
0.6182944805895048,0.89,8.911,0.1338180755078664,-0.3078217839995449,0.5,2.298666666666666,-0.07164326442976525,-0.0311525942669244,0.49,1.911333333333333,-0.010572005728978803,0.0182326351491206,0.57,2.156333333333333,0.008685115962634968,-1,1,-1,-1
0.0385077504051021,0.56,3.509333333333333,0.008334269855417329,-0.2415105689832763,0.7,4.6466666666666665,-0.05620981508013581,-0.096185729132737,0.71,2.963666666666667,-0.03264177842539892,0.0655086459768461,0.9,3.3189999999999995,0.0312050442632562,-1,1,1,1
0.0320918920152157,0.84,7.402666666666666,0.0069456793869288914,0.0497714275208727,0.64,4.240666666666667,0.011583935017835029,-0.0971959190237101,0.56,2.4166666666666665,-0.03298459845583417,0.0037578501167396,0.47,1.3660000000000003,0.0017900519462574205,1,-1,-1,-1
0.0008772086384167,0.33,1.069,0.0001898551183893444,0.0010522555207597,0.36,1.3246666666666669,0.00024490476126140244,-0.0159082464823527,0.31,0.5996666666666666,-0.00539865384912753,-0.0270830044844814,0.94,4.836000000000001,-0.012900989497156094,-1,-1,-1,1
-0.3639493331424432,0.57,3.0866666666666664,-0.07876990798471603,-0.1175388200577982,0.83,6.066333333333334,-0.027356299014159056,0.0373533275621547,0.96,4.678999999999999,0.012676298789112327,0.0448036126376885,0.58,1.4713333333333334,0.021342201394408452,1,1,1,-1
-0.2737290284907647,0.72,4.888666666666666,-0.05924343974144451,0.1116876669137258,0.89,6.670666666666665,0.025994485998610907,0.325252439296583,0.99,5.182333333333332,0.11037830821231587,-0.382187007696384,0.36,0.0,-0.1820547855045329,1,1,1,-1
0.0146338450134599,0.55,3.5643333333333334,0.0031672173025295344,0.0290562502899103,0.44,2.143333333333333,0.0067626293234028054,-0.0057351704270871,0.63,3.326,-0.0019462987285206496,-0.1825692199823674,0.56,1.9106666666666663,-0.08696685003490309,-1,-1,-1,1
-0.2750179778804584,0.57,3.575666666666665,-0.05952240831090578,0.018286086686106,0.37,1.4099999999999997,0.0042559526711086785,-0.2236385033244592,0.65,3.4590000000000005,-0.07589440282592069,0.0223404671984381,0.48,1.5766666666666669,0.010641881806494446,1,-1,1,-1
0.0140880902544442,0.33,1.0593333333333337,0.003049099069481248,-0.3343578692803663,0.45,1.8796666666666668,-0.07781934381571119,-0.1141925943297641,0.77,4.129666666666667,-0.03875262365365779,-0.0386995202472655,0.68,2.5173333333333336,-0.018434516914141844,-1,1,1,1
-0.2827514031731564,0.79,6.141000000000001,-0.06119616106504005,-0.335897590021482,0.59,3.029333333333333,-0.07817770253474164,0.2564635511572906,0.88,4.458666666666667,0.08703397569003829,-0.077495898770886,0.71,2.0409999999999995,-0.03691517226933754,1,1,1,1
0.0184588979482249,0.58,3.455,0.003995077227719132,-0.0252521559971761,0.99,7.166333333333332,-0.005877254254137013,0.2673872587301957,0.83,3.444000000000001,0.09074106660044302,-0.1562498770135656,0.97,2.4526666666666666,-0.07442963070950953,-1,1,-1,1
-0.0757628806314727,0.99,9.344666666666663,-0.016397433907819323,0.0384329577870183,0.42,1.867,0.008944989278463244,0.0112281650393624,0.35,0.9386666666666666,0.003810412195689605,0.0612943808375603,0.56,2.331,0.029197579015768235,1,-1,-1,-1
0.0238918345978524,0.58,4.0233333333333325,0.005170932988417715,-0.3616077367881547,0.51,2.6506666666666674,-0.08416155078420644,-0.3159207252177407,0.53,2.3746666666666667,-0.10721147934864536,0.0532917461548957,0.35,0.6496666666666665,0.025385523892792833,-1,1,1,-1
-0.3154917619744299,0.64,4.3693333333333335,-0.06828218874888127,-0.3584583240517429,0.62,3.868,-0.08342854804950213,0.1716423745409683,0.63,3.653666666666667,0.058248894183084446,-0.3960613566672304,0.33,0.0,-0.18866383179610413,1,1,1,-1
0.008184083142749,0.44,1.9963333333333333,0.0017712890707270407,0.0660299889272373,0.87,6.7363333333333335,0.01536799603830354,0.1149662612159576,0.94,4.074333333333333,0.03901517677148409,-0.0699189067466896,0.92,2.4660000000000006,-0.0333058720316108,-1,1,1,1
-0.370621739447305,0.73,5.517000000000001,-0.0802140233678452,0.0159743211233289,0.39,1.4726666666666668,0.0037179061775768573,0.2974317709615288,0.89,4.872666666666666,0.10093703142804214,-0.025270617220706,0.76,2.483,-0.012037658803246427,1,-1,-1,-1
-0.0133867282062271,0.32,0.966,-0.002897302599557753,0.0191138908245569,0.38,1.5746666666666664,0.004448618017974382,-0.0211928357897757,0.31,0.6433333333333332,-0.007192042481697803,0.0906670394650781,0.73,3.873333333333333,0.04318924529025006,-1,-1,-1,-1
-0.2708494761665863,0.38,1.2166666666666663,-0.058620215432570906,-0.3804224005566929,0.75,5.511,-0.08854052589770424,-0.1476253669631575,0.42,1.149333333333333,-0.05009843520268664,0.035439476877273,0.8,3.604999999999999,0.01688159521741334,1,1,1,1
-0.2794056331208123,0.68,4.629333333333332,-0.06047203280002681,0.1029128389248836,0.64,4.050000000000001,0.023952209088373602,0.2141376190310171,0.89,4.114000000000001,0.07267016402513234,-0.1408128662822987,0.97,2.6780000000000013,-0.06707621047041917,1,-1,1,1
0.0036003229550676,0.46,2.2066666666666666,0.0007792213972128394,-0.0796300489274406,0.95,7.688333333333333,-0.018533310338660784,0.026997273266935,0.71,3.113,0.009161847812715769,0.0565746900089227,0.67,2.173,0.026949354235354123,-1,1,-1,-1
-0.2197751914472716,0.66,4.630333333333335,-0.04756615833899456,0.040012284982954,0.56,3.3023333333333325,0.009312566109606905,-0.0928854251679176,0.77,3.731,-0.03152178077369494,0.0001776002964266,0.72,2.522333333333334,8.459990324205895e-05,1,-1,1,1
0.0643189089104154,0.6,4.346000000000001,0.013920603982994132,0.0109689430871722,0.42,1.9513333333333336,0.00255294112034152,-0.1558408046166111,0.56,2.775,-0.052886442300721315,0.0001298666254399,0.42,1.162333333333333,6.186196851945526e-05,-1,-1,-1,-1
0.0406424114382186,0.48,2.5943333333333327,0.008796276618021662,-0.3431418672441531,0.75,5.451,-0.07986375497041694,-0.2003821685924429,0.58,2.3833333333333333,-0.0680020872802145,-0.0633911340866588,0.62,2.255666666666667,-0.03019636745005172,-1,1,1,1
-0.2004475231229969,0.71,4.843999999999999,-0.043383052294213395,0.0112950841630352,0.97,7.307333333333334,0.0026288480657040863,-0.0376123551852682,0.56,1.839666666666667,-0.012764202913310005,-0.0055875793573076,0.8,2.7116666666666664,-0.0026616434910113652,1,1,-1,1
0.2405478732228214,0.91,8.463333333333331,0.05206201004980245,0.069449428325707,0.65,4.241333333333333,0.016163845499777924,-0.0741278132165979,0.51,1.918,-0.025156160648700732,0.0126718857401451,0.53,1.7476666666666665,0.006036252917819668,1,-1,-1,-1
-0.0316160530244538,0.99,9.003333333333332,-0.006842693091572264,0.018961452359937,0.54,3.0409999999999995,0.004413139082441843,-0.0763619655325165,0.51,2.0636666666666663,-0.025914346977612034,0.0020466659296483,0.47,1.416666666666666,0.0009749293390882637,1,-1,1,-1
0.0595915818834997,0.7,5.372333333333333,0.012897463998896205,-0.2111020493101638,0.56,2.9500000000000006,-0.049132454967565804,0.0335216048550144,0.81,3.7563333333333326,0.011375957826666222,0.0266790836726515,0.87,2.973333333333333,0.012708581813803008,-1,1,1,1
0.0296331388276249,0.38,1.5473333333333334,0.0064135290442660755,-0.4239818464785427,0.8,6.513000000000001,-0.09867866772134386,-0.0050884137629139,0.45,1.7926666666666664,-0.001726814113521703,0.0193662035501354,0.39,0.9183333333333332,0.009225091283474268,-1,1,-1,-1
-0.3591298010993284,0.77,6.175666666666667,-0.07772681197932518,0.0608433013086795,0.42,1.8453333333333333,0.014160832504446963,-0.2040073965930089,0.51,1.6980000000000004,-0.06923235179245545,0.0813004699670871,0.89,3.9833333333333343,0.03872747980233291,1,-1,1,1
0.2872588370550613,0.91,8.531666666666668,0.06217170936199456,-0.2610440688971753,0.47,1.871333333333333,-0.0607560940386527,-0.228380930993149,0.58,1.958,-0.07750380241726991,0.0766800354171342,0.93,3.617666666666667,0.03652653575140994,1,1,1,1
0.0251809194531291,0.38,1.5890000000000002,0.005449930876826802,-0.0070026682932189,0.34,1.1036666666666668,-0.00162981972791684,-0.154315276001081,0.78,5.014333333333332,-0.05236873590603339,-0.0503589450324369,0.36,0.555,-0.023988484044434478,-1,-1,1,-1
-0.3683810871830206,0.58,3.535333333333333,-0.07972907682004,-0.3111076665009298,0.48,2.217,-0.07240802950218198,0.0357810739887494,0.64,3.414666666666668,0.012142735720719779,-0.1606380702819723,0.54,1.7516666666666665,-0.07651994662330132,1,1,-1,1
-0.2492525957652294,0.78,6.463,-0.05394598161193636,-0.3541601686462714,0.54,2.7996666666666656,-0.08242818387685191,0.0437507170651683,0.63,3.430666666666667,0.014847329487129562,-0.0045905320718475,0.38,0.7443333333333333,-0.0021867000051341173,1,1,-1,-1
0.1278949100377362,0.65,4.863666666666666,0.02768041971227662,-0.3365400830011475,0.65,4.119000000000001,-0.07832723806740723,0.0057893893449099,0.36,0.8736666666666669,0.001964698567228473,0.0193227927136265,0.86,3.9596666666666662,0.0092044125310048,-1,1,-1,1
-0.3218408886981869,0.74,5.666666666666666,-0.06965633641799625,0.0358536796895871,0.45,2.072,0.008344681202890404,0.1597518074134001,0.9,5.004333333333333,0.0542136879104908,0.0089808173428933,0.62,1.8806666666666667,0.0042780124444070635,1,-1,1,-1
0.0014580459761905,0.39,1.604666666666667,0.00031556630806371303,-0.3761448193444301,0.61,3.6456666666666666,-0.08754495021775044,0.0270953137721443,0.61,2.6053333333333333,0.00919511903160251,0.0038954678434306,0.98,3.84,0.0018556061519468374,-1,1,-1,1
0.2563092079581643,0.9,8.439666666666666,0.05547325104892625,-0.0159251036365655,0.3,0.5783333333333337,-0.0037064511682109065,0.1747860153475668,0.88,4.198333333333333,0.059315726316949355,-0.1700553736125005,0.96,2.7926666666666664,-0.0810058791729301,1,-1,1,-1
0.0199729337667882,0.36,1.3123333333333336,0.004322761471798016,-0.3953955613992619,0.77,5.7476666666666665,-0.09202541935669077,0.043450836298672,0.7,3.799666666666666,0.01474556135975484,0.0054964562723356,0.47,1.308,0.0026182370084386567,-1,1,-1,-1
-0.3739753641724723,0.63,4.218666666666667,-0.08093985162733347,-0.0111002048526527,0.32,0.8433333333333335,-0.0025834913343375874,0.0690212607647384,0.68,3.2376666666666667,0.0234231909539839,-0.0240313149796413,0.95,3.755666666666667,-0.0114473171664853,1,-1,-1,1
-0.2349495553925686,0.8,6.150333333333333,-0.05085036067940611,0.0716280043860075,0.88,6.910666666666667,0.01667089311265478,0.2796187326469921,0.66,3.4380000000000006,0.09489196367226474,-0.2699837405259909,0.32,0.001,-0.12860675789957207,1,1,-1,-1
0.061285393099995,0.75,6.310000000000001,0.013264057207117843,0.0332701445214098,0.3,0.6706666666666669,0.007743382325298303,-0.007596246270713,0.82,3.983000000000001,-0.0025778770912179387,0.0029578588777741,0.91,3.2596666666666674,0.0014089761103905185,-1,-1,1,1
-0.0029983792164949,0.57,3.5333333333333328,-0.0006489421286950148,-0.2693658186998693,0.72,4.728,-0.06269292032133592,0.0604771591517918,0.82,3.621666666666667,0.020523647807525865,-0.0094162949604612,1.0,2.998333333333333,-0.004485452212535789,-1,1,1,1
0.0010064849018718,0.84,7.403666666666667,0.00021783450576462135,0.0048722127256977,0.48,2.329999999999999,0.001133971807095185,-0.0361316348603133,0.63,2.794,-0.012261702748337901,0.0730970539081083,0.71,2.765,0.034819782468444825,1,-1,-1,-1
0.0886943919751299,0.63,4.1546666666666665,0.01919621347927281,-0.0534006175810768,0.96,7.304000000000002,-0.012428602408722032,0.0017541472877073,0.81,3.696,0.0005952908774215254,-0.0035627163985425,0.54,1.328,-0.001697099997353661,-1,1,1,-1
0.0453086355878797,0.35,1.1803333333333337,0.009806192046994323,0.0930545065529893,0.93,7.596333333333334,0.021657754473175923,0.1820839480200025,0.91,4.270666666666667,0.06179236711808508,-0.0838535704821907,0.75,2.0266666666666664,-0.03994364926201781,-1,-1,1,1
-0.2719258297536244,0.66,4.524333333333333,-0.05885317168578879,0.0228155055311067,0.62,3.9453333333333336,0.005310141714552163,0.2191359464419964,0.82,4.489,0.0743664062568841,-0.0087421886627596,0.6,1.8356666666666668,-0.004164341669885386,1,-1,-1,-1
-0.0099186269537558,0.5,2.822,-0.002146698073976924,-0.2077527444272187,0.64,4.208333333333333,-0.04835292880061625,-0.002246977700949,0.61,2.8596666666666675,-0.0007625387768280305,-0.0474655578598368,0.66,2.533,-0.022610219031543873,-1,1,-1,1
-0.3373604406171107,0.57,3.082333333333333,-0.07301524812711373,0.2417117232325472,0.91,7.393999999999999,0.05625663225754424,-0.1088673357155776,0.7,2.7706666666666666,-0.03694543340506757,-0.0054401233222223,0.75,2.418666666666667,-0.002591402807005358,1,1,1,1
0.1360356443102874,0.85,7.735666666666665,0.02944232674488522,0.0121798654048634,0.51,2.691,0.0028347744158381868,0.010362843156999,0.33,0.666,0.0035167548578970515,-0.0279619102207648,0.96,4.203333333333332,-0.01331965625472649,1,-1,-1,1
0.4361667738642278,0.83,7.11,0.09439999888618845,-0.2590170476621658,0.74,4.552333333333333,-0.06028431970073012,-0.0848899265765306,0.69,2.492,-0.028808412628816827,-0.0160370000236098,0.96,2.978,-0.0076392251453871055,-1,1,1,1
0.0570640372844524,0.7,4.990666666666668,0.012350425064176409,0.0512923384154859,0.88,6.573,0.011937915882935355,0.1269739883273688,0.91,4.617666666666668,0.04309014268687931,-0.0283913135009074,0.42,0.6703333333333333,-0.013524202512152928,-1,1,1,-1
0.0227620271151329,0.57,3.636333333333333,0.004926407656592398,0.0321094682493212,0.7,4.984666666666668,0.007473243428699872,0.2312185327140108,0.8,4.4303333333333335,0.07846677652441712,-0.1654113137339361,0.56,1.5009999999999997,-0.07879368119645178,-1,-1,-1,1
0.1007877123232354,0.85,7.236,0.021813582558713154,0.0288579624449836,0.62,3.6343333333333327,0.00671647928059975,0.1317139703103387,0.79,3.690333333333333,0.04469871230550714,-0.1227962261505504,0.72,2.114333333333333,-0.05849398373678961,1,-1,-1,1
0.0543448574659297,0.61,4.42,0.011761910332607716,-0.0230251318345549,0.58,3.821333333333333,-0.005358930700484998,-0.0104554762519644,0.46,1.9013333333333329,-0.0035481910073963895,-0.0118935199748302,0.45,1.408,-0.005665478376574538,-1,-1,-1,-1
-0.2322571405458813,0.68,4.798000000000001,-0.05026763871671128,-0.3018509729284826,0.63,3.689666666666667,-0.07025360190859385,0.1522439638580639,0.93,5.376333333333333,0.05166581133882552,0.0186735000770275,0.44,0.915,0.008895121976105536,1,1,1,-1
0.1180323909435934,0.85,7.142666666666667,0.025545865116900893,0.0683426054709377,0.93,7.486999999999999,0.015906240591409056,0.0349360849035094,0.42,1.2749999999999997,0.01185597856099371,-0.1233914207436071,0.46,1.086,-0.05877750468802633,1,1,-1,1
0.1062531688878785,0.76,6.495333333333333,0.022996476636232742,0.0005191990174039,0.31,0.7316666666666668,0.00012083976647863523,-0.0242064653865714,0.8,3.839,-0.008214753755415737,0.0291538692828856,0.9,3.3073333333333337,0.013887445967654087,-1,-1,1,1
0.0068633094570944,0.38,1.578,0.0014854327379530256,-0.3824289702201779,0.45,1.956,-0.0890075402822288,0.2910550801995266,0.61,3.909666666666667,0.09877302509552975,-0.2878759298708294,0.31,0.003,-0.13712970249942819,-1,1,-1,-1
-0.0407639290640649,0.83,7.356,-0.00882257679591672,-0.2563385860200959,0.46,1.9176666666666664,-0.059660927381984794,-0.0436153784235764,0.52,1.9826666666666664,-0.01480140069924107,-0.0058076799239388,0.78,3.300333333333333,-0.0027664883984533837,1,1,-1,1
-0.0024719701389019,0.34,1.1246666666666667,-0.0005350109002839131,-0.3493021664556406,0.57,3.248,-0.08129751946765515,-0.2063678588488326,0.63,2.712000000000001,-0.07003340291127357,0.0522565847253102,0.81,3.4356666666666684,0.024892424733923817,-1,1,1,1
-0.030945305451202,0.32,0.9143333333333334,-0.006697522542227317,0.0307220957332079,0.44,2.089,0.007150342642592281,0.1562297675931709,0.88,4.615666666666668,0.05301844154230347,-0.1029518011390475,0.94,3.155000000000001,-0.049041091654701885,-1,-1,1,1
-0.3142274730643057,0.63,4.196,-0.06800855747098687,-0.273228739068315,0.5,2.390333333333334,-0.06359198672863116,0.0695309620731809,0.74,4.004333333333333,0.02359616419360405,0.0609903876891166,0.61,2.183666666666667,0.029052771876016556,1,1,-1,-1
0.0144735285665884,0.48,2.5166666666666666,0.003132519858081787,-0.0761518291463243,0.98,8.289333333333335,-0.01772378017388296,0.0098172185000163,0.34,0.7529999999999999,0.0033315905999842643,-0.0734211855800315,0.67,2.657,-0.03497418259408719,-1,1,-1,1
0.0392695955209321,0.38,1.5433333333333332,0.008499156734462792,0.0437118871885244,0.77,6.367000000000001,0.01017362141132985,-0.333404479704408,0.62,2.9713333333333334,-0.11314480069624669,0.03619376406373,0.37,0.7146666666666667,0.01724089992734303,-1,-1,1,-1
-0.2837405309523311,0.43,1.711,-0.06141023895186564,0.0781907153351788,0.65,4.486000000000001,0.018198315992863576,0.1974924087548855,0.92,5.349666666666666,0.06702141269188763,-0.1584627078141824,0.53,1.2566666666666668,-0.07548371268679158,1,-1,1,1
-0.0923773000860059,0.41,1.8076666666666668,-0.019993308862042272,-0.0019654430341899,0.44,2.2253333333333334,-0.0004574424629425036,0.0069872374760098,0.43,1.7213333333333334,0.0023712026675267923,-0.0066516445219639,0.5,1.929,-0.0031685109444132384,-1,-1,-1,-1
-0.3340813072587147,0.72,5.559333333333334,-0.07230554210655242,0.0618440681796974,0.42,1.9086666666666663,0.01439375365980285,-0.2532978345070531,0.53,2.066666666666666,-0.08595965185440936,-0.0248322102848628,0.65,2.7033333333333336,-0.011828823654323629,1,-1,1,1
-0.2182033396122538,0.8,5.935,-0.04722596091826869,0.1216098736065145,0.88,6.458,0.028303806893909527,0.0064921707677441,0.81,3.595333333333333,0.0022031958546377428,-0.016405984397581,0.55,1.3263333333333334,-0.007814990856165051,1,1,1,-1
0.1228453788273036,0.77,6.4833333333333325,0.026587544763509906,0.1088695072278849,0.66,4.582333333333334,0.025338579983920594,0.0150864285982041,0.36,0.8879999999999999,0.005119760113827263,-0.0734934433009808,0.77,3.307666666666667,-0.03500860256029107,-1,-1,-1,1
-0.0131259291786012,0.43,1.8703333333333327,-0.0028408576124733685,0.029569871442316,1.0,7.659,0.00688217088267912,-0.0562550862475901,0.75,2.9090000000000003,-0.01909083683361678,0.0272167543655359,0.93,2.923666666666667,0.012964701254532151,-1,1,1,1
0.1636995770337899,0.93,7.681666666666666,0.03542965859767588,0.310378759486948,0.83,5.586666666666667,0.07223838173629324,0.0422869582126637,0.94,3.437666666666667,0.014350585400844837,-0.1445828733578276,0.95,2.0700000000000003,-0.06887205338413548,1,-1,1,1
0.4989355784406859,0.84,7.781666666666667,0.10798511228125304,0.001961174004442,0.57,3.2673333333333336,0.00045644887755321296,-0.0082876094342121,0.74,3.892666666666668,-0.0028124994556570273,-0.0068373911702623,0.46,1.1443333333333334,-0.0032569913624629675,-1,-1,-1,-1
0.0194140877199862,0.56,3.368333333333333,0.004201809878607469,-0.1195709912768236,0.82,5.984999999999999,-0.027829271973120955,0.0521365075149011,0.99,4.850666666666667,0.017693147845529267,-0.0859636752931636,0.56,1.2553333333333332,-0.04094879771295346,-1,1,1,1
-0.2853611178062105,0.62,3.794333333333333,-0.06176098414010139,-0.1112976201836648,0.84,6.258333333333334,-0.025903705480550605,0.3000394863891058,0.96,5.542000000000001,0.10182199087006079,-0.2254351238533827,0.32,0.0,-0.10738602383605755,1,1,-1,-1
0.1334218762656966,0.86,8.174999999999999,0.02887662638602448,0.0151196955000183,0.46,2.267333333333333,0.0035189983266647054,0.0137952626389175,0.31,0.6190000000000001,0.004681587491615405,-0.0748907575326511,0.72,3.297333333333333,-0.03567421321059151,1,-1,-1,1
-0.0041638660242935,0.35,1.1966666666666663,-0.0009011895715327936,-0.1415871184788191,0.96,8.803333333333335,-0.03295336423961969,-0.2297710056689734,0.34,0.614,-0.07797554089627443,0.0363841501493678,0.44,1.3163333333333334,0.017331590341422655,-1,1,1,-1
0.3374422098810381,0.89,7.956,0.07303294552839738,0.0494556106741885,0.76,5.264,0.011510430961155258,-0.2267337579428425,0.58,2.068,-0.0769448145276819,-0.1322542066329604,0.59,1.7506666666666664,-0.06299929284818435,1,-1,1,1
-0.0056788895774309,0.3,0.7956666666666669,-0.0012290875919657744,-0.0347377279175519,0.31,0.8033333333333333,-0.008084951605926918,-0.1910954162676725,0.56,2.9513333333333334,-0.06485051672593421,-0.0144479019248742,0.36,0.692,-0.006882258247808007,-1,-1,-1,-1
-0.2749225570434985,0.67,4.491333333333333,-0.05950175628639935,-0.2065577276758476,0.68,4.197666666666667,-0.04807479740912056,0.2165239401220353,0.87,4.018999999999999,0.07347999064917735,-0.0365239748081309,0.9,2.728,-0.01739819581922996,1,1,1,1
-0.0047277653962192,0.36,1.2536666666666667,-0.0010232348607924445,-0.1899042230568586,0.84,6.521000000000001,-0.044198816250157785,0.0352826861192507,0.72,3.1623333333333346,0.011973601832015427,0.0969542691139517,0.84,3.0390000000000006,0.04618416720568244,-1,1,-1,-1
-0.2766280679841513,0.67,4.674666666666666,-0.05987088167729426,0.1073411425319648,0.67,4.702999999999999,0.02498286430118944,-0.0973275267284947,0.53,1.925,-0.033029261105661636,0.1217331082388968,0.79,3.3493333333333326,0.05798756750736645,1,-1,-1,-1
0.012905743601141,0.56,3.7663333333333338,0.00279320263389064,0.0124494220435997,0.37,1.4346666666666663,0.0028975117481246245,-0.0274264971237858,0.63,3.765,-0.009307510065905992,-0.2854201284547288,0.31,0.0003333333333333,-0.1359598814666706,-1,-1,1,-1
0.0005235312475035,0.33,1.0743333333333334,0.00011330837684715384,-0.3479374531054235,0.42,1.6593333333333329,-0.08097989243635778,-0.0088791568817674,0.49,2.315333333333333,-0.0030132481621991756,-0.2677725745893711,0.44,1.1396666666666664,-0.12755346898027412,-1,1,-1,1
-0.2987929368348905,0.37,1.1043333333333334,-0.0646680457901976,-0.2495376736419841,0.82,6.878,-0.0580780648647906,-0.0162171630689116,0.32,0.6826666666666666,-0.0055034883901899645,-0.1462167194784633,0.56,2.107,-0.06965033600246048,1,1,-1,1
-0.348408012593921,0.6,3.621,-0.07540628486993224,-0.0348060856776024,0.81,6.374000000000001,-0.008100861373635663,0.4271184416669329,0.73,4.3966666666666665,0.1449477553479245,-0.526902115127442,0.36,0.0,-0.2509898285909701,1,-1,1,-1
-0.3333969488127968,0.63,4.097666666666667,-0.07215742574280457,0.0829397525754878,0.77,6.132666666666666,0.01930361960839575,0.0411368816913262,0.42,1.390666666666667,0.013960293168096402,-0.1266137172721588,0.62,2.35,-0.0603124456764011,1,-1,-1,1
0.0015331678189338,0.33,1.062,0.0003318250015182113,0.0155521763281458,0.51,3.0479999999999987,0.00361965507008215,-0.334572126268156,0.61,3.1326666666666667,-0.11354105553318247,0.0074802178005471,0.39,0.9086666666666666,0.0035632018351802177,-1,-1,1,-1
-0.3178443215089812,0.69,5.157,-0.06879135549598077,-0.0017291329102397,0.41,1.7546666666666666,-0.0004024430133336357,-0.0007337555949551,0.3,0.5113333333333332,-0.0002490087434474657,0.014662642600804,0.95,4.633666666666667,0.00698454997125287,1,-1,-1,1
-0.3040790820851411,0.75,5.556333333333333,-0.06581213134562604,-0.225059516220667,0.81,5.926999999999998,-0.05238095310712684,-0.152057343533835,0.44,1.1966666666666663,-0.051602479498145185,0.1330270060997516,0.7,2.8463333333333334,0.0633674158830638,1,1,1,-1
0.0900284745494275,0.6,3.979666666666666,0.019484950267754042,-0.2319678064111281,0.81,5.929333333333333,-0.05398880702325348,-0.1601443226578012,0.61,2.2666666666666666,-0.054346892656681904,0.0403790005561393,0.79,2.9350000000000014,0.019234537378558063,-1,1,1,1
-0.0325992441173332,0.57,3.816666666666666,-0.007055486095611626,0.0193322452518956,0.33,1.0086666666666668,0.004499438410780823,0.011339989596365,0.44,1.5630000000000002,0.00384836119753332,-0.0456661519912051,0.84,4.052333333333333,-0.021753072025359962,-1,-1,-1,1
0.0112924326274521,0.36,1.2783333333333335,0.002444032171477757,-0.173771298745617,0.83,6.563666666666667,-0.040443996342878645,-0.1906327164906978,0.67,2.927333333333333,-0.06469349401857762,0.1302770332616507,0.65,2.405,0.06205746629005861,-1,1,1,-1
-0.366853921986547,0.6,3.5743333333333327,-0.0793985509719363,0.0649888928715842,0.77,5.826333333333335,0.015125688560766307,0.6298050481348652,0.85,5.415333333333335,0.21373188120293646,-0.5373546749203246,0.37,0.0,-0.2559689055683284,1,-1,1,-1
-0.0372245297081739,0.37,1.4409999999999996,-0.008056541152500441,0.0004046882280714,0.42,2.0296666666666665,9.418821942561194e-05,0.3255404390484013,0.47,2.547,0.1104760443751561,-0.3106573013660778,0.31,0.0003333333333333,-0.14798160907277078,-1,-1,-1,-1
-0.2445190658589515,0.68,4.875333333333334,-0.05292149913262795,-0.1676999488554074,0.83,6.787999999999999,-0.03903093414832468,0.1161567617219985,0.51,2.349,0.03941918736727513,-0.2608693996636866,0.31,0.0,-0.12426514152516044,1,1,1,1
0.0287904572066839,0.97,8.219666666666665,0.0062311466418343755,0.0720092048022005,0.74,4.848333333333334,0.01675961471599034,-0.124648352735285,0.65,2.462,-0.04230091041324066,-0.048595233366425,0.67,2.058,-0.023148339972078363,1,-1,1,1
-0.0112076838290623,0.32,0.9696666666666668,-0.0024256899066538587,0.0042256753376357,0.37,1.459666666666667,0.0009834949680137635,-0.1865713868381049,0.55,2.7656666666666663,-0.0633152331910333,0.0274575260879248,0.41,1.154,0.013079392867256701,-1,-1,-1,-1
0.1754538783067607,0.86,7.254666666666667,0.03797365344910803,-0.2761501712941925,0.73,4.397333333333334,-0.0642719286702076,0.6083290573400602,1.0,5.482666666666666,0.2064437466812079,-0.6708002565157827,0.42,0.0,-0.31953570989357816,1,1,1,1
0.0343895704747072,0.4,1.771666666666667,0.0074429681696006654,-0.0074314098691143,0.41,1.7496666666666667,-0.0017296061877794529,0.1947599666702286,0.81,4.451666666666667,0.06609412576593919,-0.1048779531992551,0.81,2.941333333333334,-0.0499586142106983,-1,-1,-1,1
-0.4316129997811622,0.62,3.990333333333333,-0.09341442113444719,0.0074549865681097,0.34,1.04,0.0017350934916946005,0.0869063487444208,0.74,3.620333333333333,0.029492709625988857,-0.0430302105618243,0.98,3.5610000000000004,-0.020497441295207926,1,-1,-1,1
-0.2440886998661238,0.7,4.892333333333332,-0.05282835460242072,-0.2943422997312988,0.75,4.956999999999999,-0.06850601324741148,0.0664096792523234,0.71,3.120333333333333,0.02253691950980243,0.0903006525356437,0.76,2.642333333333333,0.043014716872207044,1,1,-1,-1
0.0225042772141548,0.54,3.1996666666666678,0.004870622594952601,-0.0843742684783395,0.73,5.058333333333335,-0.019637492672288002,-0.0501583345772012,0.99,4.778666666666666,-0.017021831182426242,0.0794856155753385,0.65,1.8493333333333333,0.03786297389198488,-1,-1,1,-1
-0.3796864287678962,0.76,6.206,-0.08217590288972236,0.007555495469993,0.4,1.6760000000000004,0.0017584862020532058,-0.0048811039547653,0.44,1.6409999999999998,-0.0016564610488413894,0.1022997627472377,0.61,2.728333333333333,0.04873049315927643,1,-1,-1,-1
0.0352277696511746,0.61,4.5216666666666665,0.0076243804322173436,-0.3197008685518789,0.49,2.5206666666666666,-0.07440803430637562,-0.0123981054271259,0.34,0.9606666666666668,-0.004207445469259746,0.0526627624177845,0.34,0.6063333333333332,0.025085907482397776,-1,1,-1,-1
-0.2871240250788052,0.65,4.341666666666667,-0.06214253187491623,-0.2499809571927649,0.76,5.452666666666665,-0.05818123586274051,-0.1466481577131722,0.43,1.125,-0.049766807547514925,0.1059658910167247,0.84,3.652333333333333,0.0504768534025419,1,1,1,1
-0.3664287373576949,0.76,5.938333333333333,-0.07930652784937135,0.0948385109359364,0.66,4.671,0.02207296841967013,-0.0032988352611934,0.35,0.8463333333333333,-0.0011194992295496245,0.1004963369012768,0.69,3.108666666666666,0.0478714312368456,1,-1,-1,-1
-0.0240218406112477,0.34,1.1053333333333333,-0.0051990703162819755,0.0187365583236842,0.5,2.779666666666666,0.004360796643584559,0.1236810190529142,0.9,5.792,0.04197263415013932,-0.0221048925939494,0.42,0.8776666666666665,-0.010529665840941333,-1,-1,1,-1
-0.3153600480142473,0.44,1.7826666666666666,-0.06825368176843345,-0.2534022906907696,0.68,4.531333333333333,-0.05897752616200122,0.348234548899117,0.83,4.782,0.11817756217813961,-0.1704503904082492,0.59,1.6453333333333335,-0.08119404542812067,1,1,-1,1
0.0122514750947471,0.41,1.831,0.002651598665005843,-0.378809489059229,0.7,4.939000000000001,-0.08816513256649418,0.3073979383306371,0.73,4.710333333333334,0.10431916960951748,-0.2489854374184359,0.31,0.0,-0.11860421597318084,-1,1,-1,-1
-0.0253481405592914,0.83,6.472666666666667,-0.005486122703397209,0.0202432370973806,0.98,7.087666666666667,0.004711465086838091,0.0155066165965356,0.45,1.188333333333333,0.005262355940279032,-0.0438435381478217,0.84,2.895333333333333,-0.020884869900136604,1,1,-1,1
0.0616742678751469,0.71,5.618333333333334,0.01334822175274789,0.0244597568478335,0.58,3.535333333333333,0.005692829159029524,-0.0762540636339608,0.8,4.423666666666667,-0.02587772917686246,0.0150773348410735,0.46,1.1619999999999997,0.00718208862466684,-1,-1,1,-1
0.0091570753076641,0.57,3.6433333333333335,0.0019818747108722185,-0.2921779074939072,0.7,4.718333333333334,-0.06800226681537404,-0.034840242568402,0.52,1.8470000000000009,-0.011823453317440882,0.0409137265852872,0.89,3.7430000000000008,0.019489254128682514,-1,1,-1,1
-0.0561609473404409,0.99,8.765999999999998,-0.012154968429656717,0.0191533667758889,0.6,3.638333333333334,0.004457805756357119,0.013836097006125,0.43,1.399333333333333,0.004695445122872628,0.0381391081167383,0.6,2.303666666666666,0.01816756458933043,1,-1,-1,-1
0.0263081054544147,0.48,2.7453333333333334,0.00569388883887691,0.0178604933320762,0.44,2.228333333333333,0.004156898936814316,-0.0866537318659701,0.59,3.309333333333333,-0.029406981064722514,-0.2917458210735444,0.31,0.0003333333333333,-0.13897312521827648,-1,-1,1,-1
-0.2471049411163419,0.64,3.985,-0.05348116262843899,-0.1071921107474498,0.83,5.847666666666668,-0.0249481782454863,0.1236611233608391,0.95,4.1690000000000005,0.04196588230890268,-0.0118626151882801,0.81,2.153,-0.005650756881146542,1,1,1,1
-0.2276802428998507,0.78,5.772666666666668,-0.04927705630975797,0.0776635900175808,0.86,6.381,0.018075631438100707,0.0298659625265524,0.48,1.3949999999999998,0.01013537184822555,-0.0308347872521528,0.98,3.3429999999999995,-0.01468815126161521,1,1,-1,1
0.1124470510765052,0.67,4.758,0.024337024579688775,0.0530887024011308,0.88,6.825000000000002,0.012356006436383172,-0.006461251658157,0.47,1.350666666666667,-0.0021927030847294334,-0.0005534737588153,0.92,3.432333333333333,-0.000263647231366783,-1,1,-1,-1
-0.0204703319212349,0.53,3.111666666666666,-0.004430413837909646,0.0849849634062742,0.93,8.449,0.01977962744143744,0.0067802013050739,0.53,2.3896666666666677,0.0023009424649097646,-0.1922208965214391,0.3,0.0043333333333333,-0.0915644262651127,-1,1,1,-1
0.0151743098145578,0.33,1.0096666666666667,0.003284190624843048,0.4417948616964811,0.85,7.439333333333332,0.10282451647502426,-0.1470929448461264,0.72,3.375666666666667,-0.04991775138472724,-0.1169871710913288,0.6,1.8263333333333327,-0.05572684029262848,-1,-1,1,1
-0.3024776912804139,0.5,2.4483333333333337,-0.0654655407769697,0.4395533383460206,0.85,7.493666666666667,0.10230281834165639,0.0083324620439153,0.4,1.126333333333333,0.002827720725599394,-0.0946004722870492,0.76,3.123333333333334,-0.04506293606016058,1,1,-1,1
-0.3315805615305121,0.51,2.461666666666667,-0.07176430327750201,0.3302458614440287,0.82,6.574666666666668,0.07686230412564025,0.0802705491695272,0.93,4.907333333333335,0.0272407716165559,-0.0147097077286735,0.5,1.1296666666666664,-0.0070069694454539195,1,-1,1,-1
0.0423232704383709,0.38,1.5646666666666664,0.009160066565468711,0.0475405464494309,0.42,1.893,0.011064713796919425,0.0063810003940192,0.95,5.219333333333333,0.0021654688577192162,-0.0391890531463534,0.74,2.4010000000000007,-0.018667705916243296,-1,-1,1,1
-0.026458670027976,0.83,6.938666666666665,-0.005726475675903865,-0.2314777753284547,0.68,4.187666666666667,-0.05387475587983335,-0.0054784385731498,0.57,2.1743333333333337,-0.0018591737010709066,-0.0335780662725841,0.76,2.7863333333333333,-0.01599491225449663,1,1,-1,1
0.0062660066388764,0.34,1.1443333333333334,0.001356157908339231,-0.0089417488520044,0.61,4.217666666666667,-0.0020811265178998775,-0.0243131868916486,0.46,1.738,-0.008250970975510285,0.1054930435780745,0.68,3.1580000000000004,0.05025161251971153,-1,-1,-1,-1
-0.0028241928996717,0.32,0.955333333333333,-0.0006112428148100516,0.0158506281317769,0.41,1.811,0.003689117540246753,-0.2523977081520234,0.6,2.4260000000000006,-0.08565418320224376,0.0637913143079931,0.95,4.16,0.030386993303079275,-1,-1,1,1
-0.2972299014718254,0.49,2.364333333333333,-0.06432975652706735,-0.3227021124217657,0.75,5.4336666666666655,-0.07510655182321527,-0.1786276110631264,0.63,2.819333333333333,-0.0606194178029723,0.0996078128744764,0.58,2.115,0.04744818280647699,1,1,1,-1
0.0559378979252551,0.98,7.743666666666666,0.012106693627890963,0.0957249161570414,0.99,6.625333333333333,0.022279272739079977,-0.1080116933508485,0.65,2.0369999999999995,-0.036655060927438074,-0.0110097630165477,0.81,2.326333333333333,-0.005244500739349165,1,1,1,1
0.0960065287885214,0.59,3.709000000000001,0.02077878635827593,0.0208607757496626,0.98,7.462666666666667,0.004855192682676811,0.2226083441258781,0.96,5.191666666666666,0.0755448059719366,-0.213365391689114,0.32,0.0003333333333333,-0.10163660678102068,-1,-1,1,-1
0.1325639824532727,0.94,7.946666666666666,0.028690951594201628,0.1198899971633356,0.94,6.985999999999999,0.027903518255450552,-0.041306971347808,0.54,1.7939999999999998,-0.01401801512882167,-0.1430588593030386,0.57,1.494333333333333,-0.06814608927163765,1,-1,-1,1
0.0084144153496534,0.99,8.515333333333334,0.0018211400941844052,0.0878310717277388,0.63,3.842999999999999,0.020442038296254475,0.0212887592722161,0.45,1.3440000000000003,0.007224595263569335,-0.0364634997504986,0.84,3.2783333333333338,-0.01736938852483242,1,-1,-1,1
0.3766100646027608,0.92,7.993666666666667,0.08151008240278014,-0.1172370708087209,0.83,5.464,-0.027286069087731367,-0.1749349755765539,0.57,1.6020000000000003,-0.059366277753556795,0.0376261815032226,0.97,3.0683333333333334,0.01792323199109268,-1,1,1,1
0.0563591560063772,0.7,5.040333333333334,0.012197866923913512,0.1057189560088271,0.87,6.606,0.02460531227572353,-0.1580670933524883,0.66,2.4120000000000004,-0.05364196002962661,0.1093660599766095,0.77,2.633,0.05209652392562456,-1,1,1,-1
0.0680352880959578,0.68,5.192333333333333,0.01472494354299249,0.0080921850268804,0.71,5.214,0.001883396763421515,-0.0023281093145839,0.38,1.0223333333333335,-0.0007900717609769663,0.1039131699357449,0.74,3.335333333333333,0.04949903969204735,-1,-1,-1,-1
0.1642216211706522,0.67,4.956666666666666,0.03554264511772126,-0.3201939609408661,0.76,5.171666666666666,-0.07452279794640626,-0.1213130117382133,0.74,3.424666666666667,-0.04116902252528464,0.0929233914487699,0.59,1.893,0.04426405858358961,-1,1,1,-1
-0.0152835315114909,0.43,2.035333333333333,-0.0033078295828899576,0.0249317201278596,0.5,2.758666666666666,0.005802675153788943,-0.0626178140891307,0.95,5.964666666666668,-0.02125010468194873,0.0175015488369628,0.39,0.6953333333333332,0.008336862989444098,-1,-1,1,-1
-0.0129996070806417,0.33,1.0286666666666668,-0.002813517598008191,0.00457951666165,0.4,1.6586666666666663,0.0010658489431390984,0.309348854676684,0.85,4.707999999999999,0.1049812364220097,-0.1409666887337035,0.88,3.0949999999999998,-0.06714948379691207,-1,-1,-1,1
-0.2412733978107955,0.67,4.257000000000001,-0.05221903604169512,0.0261292407915716,0.98,7.152666666666668,0.006081389312532672,0.0540379740499838,0.95,4.447,0.018338433272807438,-0.0125782435808747,0.49,0.9440000000000002,-0.005991646474175992,1,1,1,-1
0.0152325492702281,0.46,2.3160000000000003,0.0032967954468511545,0.388046197021695,0.86,7.611333333333333,0.0903149086558188,-0.0218207871674311,0.66,3.3103333333333325,-0.0074051452976370054,0.004030048962895,0.44,1.0913333333333333,0.001919713869748996,-1,-1,-1,-1
-0.2077339662663906,0.78,5.995333333333335,-0.044960064267240835,0.0635836152528614,0.76,5.422666666666666,0.014798620493239488,-0.0720007759254861,0.78,3.927666666666667,-0.024434325085514245,-0.0169615743115285,0.42,0.8093333333333332,-0.008079646118053356,1,-1,1,-1
0.056546893835389,0.39,1.604666666666667,0.012238499204755534,-0.2936652348897528,0.79,5.735333333333333,-0.0683484313672446,0.1565180184810586,0.84,4.056666666666667,0.05311626293117469,-0.0162251587959341,0.81,2.593333333333333,-0.007728854578744268,-1,1,1,1
-0.0688799275866012,0.83,6.343333333333332,-0.014907749689067221,0.1803156507479952,0.91,6.612666666666667,0.04196714631276036,0.1667519429686823,0.94,4.455333333333333,0.05658926769559541,-0.1568031206705638,0.44,0.565,-0.07469316833187309,1,1,1,-1
0.0267205143255351,0.97,7.941666666666667,0.005783146891776049,-0.0006423994493029,0.97,6.963666666666666,-0.00014951376415910605,0.2414196766912475,0.7,3.3683333333333323,0.08192865683028905,-0.1916412342485918,0.31,0.0,-0.09128830413478609,1,1,-1,-1
0.0473556652916233,0.38,1.4696666666666662,0.010249232675791838,0.4046841008861959,0.84,6.862333333333334,0.09418725885350075,0.0186819812003768,0.96,4.188,0.006339953924439468,-0.0379715082203513,0.9,2.5226666666666664,-0.01808772837676206,-1,-1,1,1
-0.2980404664657659,0.63,3.876666666666667,-0.06450518789669521,0.3816285094119083,0.83,6.555333333333334,0.08882123889508393,0.5291066179247528,0.95,5.543666666666668,0.1795586636545418,-0.5636068949992628,0.39,0.0003333333333333,-0.2684741509043647,1,-1,-1,-1
-0.2646511853490993,0.8,6.086666666666667,-0.05727871332528481,0.1390187091769954,0.8,5.834,0.03235558579657521,0.652576799854776,0.82,4.885000000000001,0.22145974770352464,-0.4516467340887491,0.36,0.0,-0.21514192696908885,1,-1,-1,-1
0.1408369819019128,0.62,4.615666666666668,0.03048148490745251,0.0489307835819756,0.5,2.826333333333333,0.011388281301508787,-0.0680669681326415,0.57,2.708333333333333,-0.023099340327380955,-0.202043450566369,0.55,1.86,-0.09624339999719993,-1,-1,-1,1
0.0282407115417946,0.6,4.189,0.0061121646531481135,0.0074094632895027,0.48,2.505,0.0017244982822049563,-0.1531060217106947,0.76,4.272333333333334,-0.05195836098906124,-0.0018589393971124,0.48,1.38,-0.0008855058031592678,-1,-1,1,-1
-0.3373065336561396,0.64,4.3276666666666666,-0.07300358099114519,0.0292236744514193,0.43,1.9306666666666668,0.006801596070067294,0.0522396483810019,0.66,2.997,0.017728149932930613,-0.0116946944286189,0.95,3.7119999999999993,-0.005570767825353823,1,-1,-1,1
0.0312728830384698,0.45,2.215666666666667,0.006768420477893656,-0.3053920386123856,0.74,5.156,-0.07107775899669456,-0.0797413858491498,0.68,2.8199999999999985,-0.027061193710245384,0.1177637832074918,0.89,3.418666666666668,0.056096779483079964,-1,1,1,-1
-0.2608085157880309,0.8,6.584333333333334,-0.05644704061653839,-0.0093024486171702,0.35,1.052,-0.002165076744942827,0.1973501654538942,0.86,4.236666666666666,0.0669731407251903,-0.0792387163468357,0.98,3.034666666666666,-0.03774536344165262,1,-1,1,1
-0.0453878149119284,0.56,3.206,-0.009823328905072223,0.1235849257204835,0.91,7.054333333333333,0.028763485799752846,0.1156060329929382,0.9,3.975333333333333,0.039232290981412316,-0.035297951706015,0.75,1.997333333333333,-0.016814179700459564,-1,1,1,-1
-0.0054227136433038,0.99,8.452000000000002,-0.0011736431855016672,0.0140234698150223,0.56,2.9476666666666675,0.003263859831901823,0.3321852953624784,0.97,5.568,0.11273105589743083,-0.3682221172793651,0.35,0.0,-0.17540260979403785,1,-1,1,-1
0.0796373254918396,0.7,5.305666666666667,0.017235983775483212,-0.006372148243579,0.85,6.835666666666668,-0.0014830708069740427,0.0140472374508783,0.34,0.7449999999999999,0.004767098159933526,-0.0673534472090078,0.68,2.684,-0.032083815351378865,-1,1,-1,1
0.0107317626134411,0.55,3.483,0.0023226858152909993,0.0602791086376943,0.6,3.9923333333333337,0.01402952079482219,-0.3021893834317777,0.55,2.089,-0.1025515841635469,-0.002404291056167,0.69,2.8663333333333325,-0.0011452840722117816,-1,-1,1,1
0.0045712411763929,0.54,3.0910000000000006,0.0009893581717306964,0.0200505686759759,0.86,6.591666666666666,0.00466662292367922,0.149472380715343,0.89,4.381,0.05072524142634486,-0.0137488796538849,0.61,1.6069999999999998,-0.006549278980995917,-1,1,1,-1
-0.2849646973690545,0.72,5.432666666666666,-0.061675186479508294,0.0502307845117884,0.49,2.5276666666666667,0.011690846991186088,0.045168236901206,0.68,3.087,0.015328381809742794,0.0202916408050417,0.87,3.3763333333333327,0.009665923330474968,1,-1,-1,1
-0.0322819808037437,0.55,3.3896666666666664,-0.006986820488224484,-0.3291047316301223,0.58,3.228,-0.07659671452394234,0.0729639912567909,0.84,4.593666666666667,0.024761203736888917,0.0743413665425474,0.62,2.055333333333333,0.03541251080614737,-1,1,1,-1
-0.0173756012227079,0.53,3.111333333333333,-0.003760618264290503,-0.1617201173310025,0.96,8.466666666666665,-0.03763917218274196,0.0059730268153002,0.36,0.9573333333333334,0.0020270181407569827,0.0101983684238442,0.46,1.391333333333333,0.004857992915798231,-1,1,-1,-1
0.2906417731637933,0.9,7.956333333333334,0.06290388151272275,0.2126456631172741,0.82,6.088666666666668,0.04949171976917713,-0.1686314287872918,0.46,1.2406666666666666,-0.057227093703651845,-0.0605683458372947,0.65,2.204666666666667,-0.028851732235055213,1,-1,1,1
0.0942062722789156,0.68,4.819,0.020389155091785786,0.1058519691622317,0.83,6.067000000000001,0.02463627011242432,-0.0369104152480543,0.97,4.54,-0.012525991194117703,0.0274735948726319,0.54,1.2379999999999998,0.013087047233036435,-1,1,1,-1
-0.0619027242322598,0.96,8.363999999999999,-0.013397666784211277,0.2497641635337713,0.81,6.202666666666664,0.05813077872732868,-0.0069618938943482,0.32,0.5853333333333333,-0.002362602019753334,-0.1487300551248807,0.59,1.9610000000000003,-0.07084756346649013,1,-1,-1,1
0.0705754431230945,0.63,4.3806666666666665,0.015274711764922878,0.0922874321613074,0.65,4.254333333333332,0.02147922352982771,0.1342915567995142,0.87,4.214333333333333,0.04557344713166684,-0.0737007353220637,0.8,2.4406666666666674,-0.03510734611691409,-1,-1,1,1
0.0251840265342778,0.33,1.0060000000000002,0.005450603345420358,-0.0998819864946396,0.97,7.989999999999999,-0.023246800396089857,0.002289739687844,0.63,2.6036666666666672,0.0007770505688978307,0.0896217996257981,0.74,2.727666666666666,0.04269134528080734,-1,1,-1,-1
-0.3847324754034709,0.79,6.771333333333335,-0.08326802366856505,0.041389046542396,0.42,1.963666666666667,0.009632997273309032,-0.0070809228316524,0.36,1.067666666666667,-0.0024029959142814156,-0.0040673186010655,0.48,1.732333333333333,-0.0019374672623194522,1,-1,-1,-1
-0.234137358847148,0.79,5.980333333333334,-0.05067457619150531,-0.2807200345679508,0.75,4.74,-0.06533553085805739,0.0043984922324327,0.77,3.232333333333333,0.0014926809845021026,0.042467283381081,0.79,2.491,0.020229290926197196,1,1,1,1
-0.0481071955470771,0.99,9.190333333333331,-0.010411887099578505,0.0448067380763133,0.48,2.468666666666667,0.010428439932117641,0.0111683499583035,0.3,0.5466666666666667,0.0037901132320072957,0.1185304367701602,0.64,2.914,0.05646197491645995,1,-1,-1,-1
0.5285956139239243,0.84,8.111,0.11440446259484108,-0.3140551219031802,0.53,2.6743333333333337,-0.07309402814735479,-0.1780852976736369,0.43,1.279,-0.0604353772633158,0.1317184917886744,0.64,2.802,0.06274410507595751,-1,1,1,1
0.0828493357078512,0.72,5.639666666666666,0.017931162269084623,-0.3200130037745858,0.55,2.697333333333334,-0.07448068149205454,0.1983345629149759,0.93,4.823333333333334,0.06730720778583305,-0.0650318134452963,0.71,2.044666666666666,-0.03097790508137735,-1,1,1,1
-0.026240709007999,0.5,2.8693333333333326,-0.005679302160459826,0.0191023209125753,0.37,1.372,0.004445925205747915,-0.0425557208546223,0.95,5.999333333333332,-0.014441793220205763,-0.0162330436115529,0.43,0.9176666666666666,-0.0077326105107548195,-1,-1,1,-1
-0.0229174753378913,0.47,2.531333333333333,-0.004960051466562713,-0.0436832809597558,0.35,1.1350000000000002,-0.010166963521217659,-0.1015894364792875,0.55,2.2066666666666674,-0.03447559119026747,0.0215170558899115,0.98,4.270666666666667,0.0102496498202232,-1,-1,-1,1
-0.3926597910381506,0.59,3.5356666666666663,-0.08498374029790456,0.0590574844785294,0.88,7.923333333333333,0.013745196724148328,0.0146361845761211,0.3,0.5670000000000001,0.004966964415975744,-0.0017478419085381,0.43,1.2016666666666669,-0.0008325845132012527,1,1,-1,-1
-0.2847758060613063,0.66,4.110333333333333,-0.06163430455014201,0.1734328115766485,0.92,7.039000000000001,0.04036521593482108,0.1806013901741963,0.93,4.380333333333334,0.06128924336841885,-0.1460991734664234,0.57,1.1636666666666664,-0.06959434295827559,1,1,1,1
-0.0334946761177281,0.53,3.315333333333333,-0.007249285313949721,-0.0071381175414051,0.35,1.2029999999999998,-0.0016613445478257233,-0.0024602275603979,0.46,1.8516666666666663,-0.0008349076690134028,-0.112556591556963,0.66,2.9450000000000007,-0.05361633368056038,-1,-1,-1,1
0.0253571861437134,0.49,2.5859999999999994,0.005488080448027311,-0.0310667088108731,0.97,7.941333333333333,-0.007230548811006794,-0.165921633551598,0.49,1.4503333333333333,-0.05630749225695851,0.0064315069411273,0.77,2.9516666666666675,0.0030636484052540534,-1,1,1,1
-0.3522772750571978,0.62,3.783,-0.07624371310635586,0.4525878038866473,0.84,7.050000000000001,0.10533649467636687,-0.001096620561788,0.34,0.662,-0.0003721513130624828,-0.0476400732591684,0.96,3.858333333333333,-0.022693349444019306,1,-1,-1,1
-0.1367004508044527,0.81,5.965,-0.02958621146070787,0.0566391328733546,0.96,6.765666666666667,0.013182343110338002,0.0074182975603811,0.77,2.699333333333334,0.002517488066503851,-0.0182438093022088,0.96,2.519,-0.008690438770586837,1,1,1,1
0.2739120308286882,0.89,8.508666666666667,0.059283047115346696,0.0092671639707306,0.55,3.1623333333333337,0.0021568645020588516,-0.0463263574614396,0.61,3.027333333333333,-0.01572140388336949,0.0401105588070334,0.39,0.839,0.01910666514828916,1,-1,-1,-1
0.0134150122702449,0.5,2.789999999999999,0.002903424147029428,-0.3277160011124556,0.75,5.380333333333332,-0.07627349767292496,0.0175833478562452,0.78,4.347,0.005967119549597751,-0.168397517960996,0.44,0.8573333333333335,-0.08021615961430005,-1,1,1,1
0.330601821476054,0.89,7.911000000000001,0.07155247361603524,-0.1115336992062836,0.73,4.682333333333333,-0.02595865114301816,-0.0609847268054286,0.52,1.6476666666666666,-0.02069589696585005,-0.0237026368356496,0.82,2.9740000000000006,-0.011290751328820896,1,-1,-1,1
0.097973583781318,0.59,3.924,0.021204517982635913,-0.2539955912537621,0.79,5.811999999999999,-0.059115612520180674,-0.0597856491132047,0.78,4.153666666666667,-0.02028897559926772,0.0315390824100639,0.42,0.902,0.015023642268173045,-1,1,1,-1
0.0061311697858892,0.44,2.2266666666666666,0.0013269750371658045,-0.000836537344669,0.38,1.5110000000000003,-0.00019469793661381498,-0.0140214097853694,0.35,0.8706666666666664,-0.0047583332325125,-0.0305090176751621,0.9,4.599,-0.014532970919875127,-1,-1,-1,1
-0.3583064464786041,0.6,3.447333333333334,-0.0775486125383391,0.0961472322578664,0.94,7.725333333333333,0.022377563716707464,-0.208784158151579,0.62,2.3603333333333327,-0.07085340300027688,0.0905920407867615,0.6,1.9896666666666665,0.043153519668972795,1,1,1,-1
-0.2318149337871737,0.8,6.621666666666668,-0.05017193147803368,0.0139847494551985,0.43,1.836,0.0032548479519054537,0.1970000373867453,0.91,5.340333333333333,0.06685432057493063,-0.0194538661733019,0.5,1.2486666666666664,-0.009266849375026191,1,-1,1,-1
0.110925767894102,0.64,4.888999999999999,0.024007771781608508,0.0353418410120256,0.38,1.4943333333333333,0.00822555450157165,0.0172162590398425,0.43,1.4313333333333331,0.005842543566076089,-0.0423875378267428,0.89,4.231,-0.020191304130472536,-1,-1,-1,1
0.0076687388027369,0.47,2.365666666666667,0.001659752594227138,-0.0004908671384598,0.99,8.096333333333332,-0.00011424572927759278,0.2516067675396147,0.75,4.240333333333334,0.0853857680386776,-0.3812965268835726,0.34,0.0003333333333333,-0.1816306049591255,-1,1,1,-1
-0.0228438579876759,0.32,0.9313333333333332,-0.004944118391888618,0.022226266829755,0.36,1.281,0.005173000724903251,0.1715995729459809,0.88,4.723333333333334,0.05823436894953442,-0.0840482201180377,0.94,3.2413333333333325,-0.04003637061828853,-1,-1,1,1
0.2421753921548726,0.92,7.978999999999999,0.05241425555445593,-0.1053084627246248,0.95,7.148,-0.024509772972024377,0.0052841046753379,0.35,0.7173333333333333,0.001793224166871647,0.0260679204782965,0.61,2.072,0.012417454219154486,1,1,-1,-1
-0.0001734405088478,0.43,2.093333333333333,-3.753789793981162e-05,0.0094100610941503,0.39,1.607666666666667,0.0021901227603484123,-0.2473306905545058,0.52,1.9296666666666664,-0.08393463013353938,0.0494275791422782,0.83,3.9353333333333342,0.02354482789196322,-1,-1,1,1
0.1871837954859749,0.93,9.008333333333333,0.04051237082742349,-0.0134542321824377,0.39,1.4313333333333331,-0.003131373944435547,-0.1887011173777191,0.68,3.365666666666667,-0.0640379827403345,0.0273867301930215,0.49,1.4699999999999998,0.013045669241906619,1,1,1,-1
0.1336404155552202,0.64,4.909666666666667,0.02892392505690865,-0.4081996100341936,0.61,3.825,-0.09500546784515428,-0.0182627851330737,0.34,0.8713333333333335,-0.00619769472165458,-0.1142615371633133,0.51,1.8353333333333333,-0.054428484539721926,-1,1,-1,1
-0.2646013943798015,0.7,4.711333333333333,-0.05726793701739548,-0.1272905888971518,0.82,5.673333333333333,-0.02962595174808249,0.2116320226943644,0.87,3.88,0.07181985991887929,-0.0493358866942403,0.8,2.2113333333333336,-0.023501150193287534,1,1,1,1
-0.010875586121799,0.47,2.412666666666667,-0.002353813677022667,0.0518738815035364,0.69,4.8983333333333325,0.012073265774983818,0.0810896972876937,0.72,3.235666666666667,0.027518759334815793,-0.0293787816611073,0.95,3.340666666666666,-0.01399458298160249,-1,-1,-1,1
0.1846043473055889,0.87,7.470666666666667,0.03995409835013658,0.0291142002505315,0.63,3.625333333333333,0.0067761167520653766,-0.0710275937961739,0.98,4.354666666666668,-0.02410406408194345,0.0444713040557185,0.67,1.7656666666666667,0.0211839061975714,1,-1,1,-1
-0.0089360918141724,0.32,0.8803333333333333,-0.0019340470385470997,-0.0493184849713674,0.95,7.897333333333333,-0.011478515958715586,0.085191361876971,0.71,3.0659999999999994,0.02891070830589165,-0.0002047021052931,0.81,2.735,-9.750985020680553e-05,-1,1,-1,1
-0.2468518115128208,0.81,6.393333333333334,-0.05342637754226942,0.1858371407014267,0.81,6.265666666666666,0.04325223263654235,0.298408739917654,0.67,3.6436666666666655,0.10126857753661635,-0.2786852768083911,0.32,0.0,-0.1327517348076065,1,-1,-1,-1
-0.0096068150380643,0.37,1.363,-0.002079212317936413,0.0500619770485988,0.69,4.888999999999999,0.011651558291192625,0.1519601441944216,0.93,4.654,0.051569493738939175,-0.0526014135894379,0.83,2.539333333333333,-0.02505668396731045,-1,-1,1,1
-0.3499400460764672,0.53,2.8666666666666667,-0.07573786436592334,0.0620518779931904,0.6,3.991666666666667,0.014442119871010312,-0.0358105742524146,0.65,3.277666666666666,-0.012152746988282366,0.0537233095104556,0.58,2.147333333333333,0.025591099102169102,1,-1,-1,-1
-0.1849587972746773,0.81,6.237666666666667,-0.04003081230152429,0.0027744578077655,0.98,7.504333333333334,0.0006457347228267133,0.0366230628775082,0.34,0.701,0.012428474727860689,-0.0857577368247364,0.68,2.415,-0.04085069892115353,1,1,-1,1
-0.0053231563268375,0.32,0.972,-0.0011520958987143977,-0.0253125094019956,0.6,4.3183333333333325,-0.005891301066823689,0.2703318806663379,0.4,1.7743333333333335,0.0917403592985675,-0.4640327633961767,0.33,0.0023333333333333,-0.22104201217190125,-1,-1,1,-1
-0.3007264966331093,0.51,2.5289999999999995,-0.0650865280170328,0.0933873197953811,0.85,6.910333333333333,0.02173521431640274,-0.1003403673677305,0.68,3.015,-0.0340517046371886,-0.0263116329655757,0.63,2.0666666666666664,-0.012533546665268295,1,1,1,1
-0.0376994386325755,0.43,2.1053333333333333,-0.008159326152690546,0.0113927420075801,0.37,1.4740000000000002,0.0026515772133604504,-0.0233551060058561,0.42,1.649333333333333,-0.007925834759674243,-0.0119206308587265,0.45,1.527,-0.005678392646429833,-1,-1,-1,-1
0.0142474122272373,0.42,1.8296666666666668,0.003083581278937431,-0.0494542025599873,0.96,7.896999999999999,-0.011510103232893948,-0.1514683997620958,0.5,1.432333333333333,-0.05140261438015455,0.0886735947369743,0.94,3.623,0.042239667871128615,-1,1,1,1
0.2026816476127564,0.88,7.242666666666667,0.04386658602943219,0.1444667711899425,0.93,6.771333333333333,0.033623582305308014,-0.0788346840502864,0.49,1.23,-0.026753493602513535,-0.0504359584342819,0.97,3.0333333333333328,-0.024025169379287628,1,-1,-1,1
0.074860177234469,0.76,6.400999999999998,0.016202060934044308,0.0190627199365585,0.31,0.7376666666666666,0.004436708368786004,-0.0008193130233751,0.98,4.706999999999999,-0.00027804368081617406,0.0638832599907783,0.92,2.9406666666666674,0.030430791630129746,-1,-1,1,-1
-0.0079839300475352,0.54,3.224,-0.0017279697417514422,-0.2811220077557967,0.69,4.507000000000001,-0.06542908717176703,0.1173675021781086,0.76,3.616333333333333,0.039830066632373526,0.0715422763515323,0.82,2.942333333333332,0.03407916416151753,-1,1,-1,-1
0.0240692560725097,0.98,8.472333333333335,0.005209332490657766,-0.2501267233349322,0.7,4.2956666666666665,-0.058215161864118674,0.0335300596588785,0.65,3.008666666666666,0.011378827065552807,-0.0136671950750149,0.46,1.1146666666666667,-0.0065103685309132716,1,1,-1,-1
0.0641543063417948,0.74,5.411,0.01388497888904948,0.0484314488522059,0.99,7.140000000000001,0.011272064802406473,0.0827378497793045,0.81,3.6746666666666665,0.028078079609533325,-0.1623719299703463,0.52,1.0333333333333337,-0.07734587070576686,-1,1,1,1
-0.0068767708804686,0.4,1.751333333333333,-0.0014883462069004024,0.0270388858903505,0.65,4.922000000000001,0.006293102543163396,-0.0545578951976666,0.47,2.01,-0.018514874737194747,-0.0028801214872244,0.39,0.9316666666666666,-0.00137194590350957,-1,-1,-1,-1
-0.034012533720813,0.83,6.425666666666666,-0.007361365738419733,-0.1388282788243344,0.82,5.27,-0.032311264527515295,0.063500749539334,1.0,3.756333333333333,0.02154973939480404,0.0046973817709021,0.97,2.272333333333333,0.002237597860505649,1,1,1,1
0.0846746976580927,0.69,4.744999999999999,0.018326227130497766,0.0273169536555215,0.99,6.889333333333332,0.0063578207777558165,0.1907836896433288,0.93,3.6486666666666654,0.06474472856491624,-0.1131300418008893,0.99,2.204,-0.05388949671083916,-1,1,-1,1
0.0262396111981528,0.48,2.630666666666667,0.005679064560407578,-0.0148346780392794,0.62,4.173666666666666,-0.0034526626013579886,0.0337664179381884,0.41,1.2346666666666666,0.011459038076602018,-0.0171977409579735,1.0,4.292333333333334,-0.008192144102799151,-1,-1,-1,1
-0.0862145885359773,0.99,9.358,-0.01865950721020051,0.0659334431673377,0.44,2.1173333333333333,0.015345525720198728,-0.2102280465827446,0.46,1.677,-0.07134340382125172,0.0235502777694808,0.39,0.9206666666666669,0.011218175085901965,1,-1,1,-1
0.570998607600373,0.89,8.991666666666667,0.12358178373822977,-0.0208791099455434,0.3,0.6183333333333333,-0.004859459832410428,-0.0077222768581539,0.4,1.125,-0.002620647079522457,-0.0193593772803906,0.94,4.237000000000001,-0.00922183958980295,-1,-1,-1,1
-0.0247368012213322,0.36,1.2866666666666666,-0.005353809936170248,-0.3024293678462157,0.52,2.625333333333334,-0.07038821908707153,0.1221043296344843,0.87,4.586333333333334,0.04143756572464517,0.059645978915455,0.83,2.96,0.02841236274124604,-1,1,1,-1
-0.3055790430257525,0.48,2.296666666666667,-0.06613676935018692,-0.2890794755747095,0.66,4.4383333333333335,-0.06728112949227595,0.031054041499761,0.72,4.187,0.01053856066786669,0.0085114571552711,0.4,0.8613333333333333,0.004054432713643926,1,1,-1,-1
-0.4025801073392476,0.55,3.063333333333333,-0.08713080399896884,0.0352024675886786,0.38,1.4343333333333337,0.00819311635865144,0.1220891822758867,0.94,4.805666666666667,0.04143242528720679,-0.0339756118011815,0.98,3.039,-0.016184283071608713,1,-1,1,1
0.0315867637230713,0.51,2.982,0.006836353979600508,-0.3504353181091737,0.64,4.066999999999999,-0.08156125221099217,0.0256621884272025,0.4,1.161,0.008708770792760789,0.0813648772272044,0.9,4.239333333333334,0.038758160201429324,-1,1,-1,-1
-0.0215033789099834,0.99,9.378000000000002,-0.004653997201959278,-0.0033730934789222,0.35,1.1216666666666668,-0.0007850627883343606,-0.0046091793130198,0.65,3.698,-0.001564180167006897,-0.2605500643353017,0.31,0.0016666666666666,-0.1241130261378176,1,-1,1,-1
0.0205989425925903,0.97,7.902333333333333,0.004458249170539731,0.0489236394140846,0.86,5.888666666666666,0.011386618548786432,0.2133876325609716,0.83,3.911333333333333,0.07241564713995606,-0.2600383481576341,0.46,0.6203333333333333,-0.12386927013071,-1,1,1,1
-0.0089030983673747,0.98,8.701333333333334,-0.0019269062347821529,-0.0071376218963257,0.37,1.1676666666666666,-0.0016612291900657058,0.1762474629443708,0.93,4.779,0.05981168605094873,-0.0775764335635458,0.68,1.8820000000000003,-0.03695353501874576,1,-1,1,1
0.0362477452636136,0.4,1.71,0.007845134745584995,-0.3177958782119887,0.7,4.686666666666667,-0.07396466176501869,0.1693262811715539,0.77,3.7036666666666673,0.05746290017691925,-0.0041172474641721,0.88,3.119666666666666,-0.001961250876833576,-1,1,-1,1
-0.3195395267152632,0.61,3.4716666666666667,-0.06915825040676711,0.0237799885060345,1.0,7.201666666666666,0.005534618058990675,0.1775885562339403,0.91,4.009,0.060266802110270856,-0.0097825266649558,0.72,1.848,-0.00465990668917695,1,1,1,-1
-0.2990703904072775,0.7,5.114000000000001,-0.0647280953365953,0.0676096377602251,0.77,6.141,0.01573564772811404,0.0120665348218695,0.4,1.251333333333333,0.004094923015807021,0.0694681791823832,0.54,2.042333333333333,0.033091167951178085,1,-1,-1,-1
-0.3104335294758211,0.7,5.1803333333333335,-0.06718743057185564,0.0403185974610802,0.42,1.8163333333333327,0.009383858094155225,-0.0680403697964644,0.99,5.808666666666668,-0.023090313863644542,0.0126720270393593,0.42,0.828333333333333,0.006036320225701974,1,-1,1,-1
0.2830923137183028,0.91,8.646333333333335,0.06126994466574167,-0.2961493585849482,0.47,1.8843333333333336,-0.06892659295301265,0.0044565756888301,0.45,1.382,0.0015123923006297665,0.0151935828375773,0.94,3.9123333333333337,0.007237463359136211,1,1,-1,1
-0.0020884740952589,0.37,1.4176666666666666,-0.00045201047874326175,-0.3365288446281447,0.7,5.075,-0.07832462241844847,-0.2713326934908848,0.63,3.1820000000000004,-0.09207999710927718,0.0289811371942885,0.39,0.8703333333333332,0.013805165035267507,-1,1,1,-1
0.220453812379735,0.93,7.749,0.047713032927127745,0.0420496896113178,0.97,6.670999999999999,0.009786757106240565,-0.0104868615590563,0.79,3.240666666666667,-0.003558841987007856,-0.1564813226103989,0.52,0.9773333333333334,-0.07453987982221859,1,1,1,1
-0.0196192077722958,0.99,8.667333333333335,-0.004246204210935929,0.0484255693091379,0.51,2.5669999999999997,0.01127069638184418,-0.0594302659463603,0.52,1.7383333333333328,-0.020168372068028247,0.0297179045035149,0.88,3.512000000000001,0.014156124151477238,1,-1,-1,1
0.0609629601029777,0.38,1.529,0.013194272720120725,-0.3400798153305171,0.78,5.735666666666666,-0.07915108482701144,-0.1655612695588399,0.61,2.319333333333333,-0.05618519842282986,0.1605686053015609,0.87,3.5600000000000005,0.07648685697908474,-1,1,1,-1
-0.3050414752552672,0.65,4.643333333333333,-0.06602042303502523,0.0130574812357902,0.36,1.2846666666666668,0.003039033069094936,0.3918266640249142,0.75,5.123666666666667,0.13297106819884158,-0.5936621589422179,0.36,0.003,-0.2827909762286929,1,-1,1,-1
0.0114518951651849,0.33,1.018,0.0024785448035404894,-0.2872181780359764,0.67,4.3580000000000005,-0.0668479261301964,0.108404916068812,0.95,5.097,0.03678850576325031,-0.0562834015425641,0.67,1.939,-0.02681059897105956,-1,1,1,1
-0.2889026736024833,0.5,2.3176666666666663,-0.06252748650400589,0.0718273565594138,0.94,7.492,0.016717290870111794,0.1071317014617618,0.74,3.0113333333333334,0.03635642514727909,-0.0344947917731843,0.89,2.775666666666666,-0.01643159445723359,1,1,-1,1
-0.0872265763413722,0.83,7.272333333333335,-0.01887853271472427,0.0095526207656928,0.36,1.1776666666666664,0.0022233024791864886,0.0433207606857566,0.74,3.652,0.014701418643640754,0.0918813224614631,0.76,2.8783333333333325,0.04376766900952074,1,-1,1,-1
0.0920026992505453,0.66,4.989666666666667,0.019912233639056,-0.2748707907057897,0.68,4.619000000000001,-0.06397416221388239,-0.006194644579287,0.38,1.0470000000000002,-0.002102226781502498,0.1381876530646657,0.72,3.322333333333333,0.0658256901240564,-1,1,-1,-1
0.0217761275098045,0.5,2.844666666666667,0.004713028446570624,-0.2276730269689517,0.82,6.772999999999999,-0.05298922858132028,-0.3009524007757576,0.54,2.248,-0.10213179929381691,0.0616690309499383,0.35,0.6046666666666667,0.029376043601101316,-1,1,1,-1
-0.2786023294918767,0.65,4.3180000000000005,-0.06029817301468608,-0.0540533642024403,0.96,8.286333333333333,-0.01258052440135154,0.051589694249261,0.42,1.4143333333333332,0.017507580219042168,-0.2115222971717399,0.42,0.8159999999999997,-0.10075864868650668,1,1,-1,1
-0.2299692791743366,0.68,4.61,-0.0497724746559275,0.0615582070889546,0.76,5.373666666666666,0.014327221585795061,-0.0629847536964751,0.7,2.7000000000000006,-0.021374630029590582,0.0536155261924569,0.97,3.1819999999999995,0.02553975651740283,1,-1,1,1
0.1771443966093357,0.87,7.731999999999999,0.0383395339687687,-0.0337382574284221,0.86,6.855999999999999,-0.00785233217395527,0.0044220988958914,0.37,0.9796666666666664,0.0015006921882942835,0.0204437944596889,0.41,0.9616666666666668,0.009738401725613226,1,1,-1,-1
0.0072427303923507,0.36,1.273,0.001567551179823934,0.0872671605691666,0.88,7.493999999999998,0.020310792106580832,-0.1462462777076032,0.43,1.076,-0.04963042475753495,0.0596418500398292,0.99,3.960333333333333,0.02841039595129428,-1,1,1,1
0.0255320759733317,0.36,1.280333333333333,0.005525932023870437,0.0963519789841722,0.93,8.039666666666667,0.022425217016819186,-0.0767718028495532,0.42,1.0576666666666668,-0.026053430176479413,0.0118706365081844,1.0,3.85,0.005654577836975058,1,1,-1,1
-0.3609142274691672,0.54,2.9073333333333338,-0.07811301711327631,0.0050289770156703,0.74,5.604333333333333,0.001170457546777819,-0.0318293963311706,0.41,1.126,-0.010801686610105046,0.1154267332536753,0.89,4.042666666666667,0.05498352571074492,1,-1,-1,-1
-0.3713701845239132,0.54,3.0739999999999994,-0.08037601006337505,-0.0393753383669455,0.35,1.1463333333333332,-0.009164321452437323,-0.3274145076966572,0.59,2.563999999999999,-0.11111203200161508,0.1780572251078669,0.68,3.108,0.08481756122462701,1,-1,1,-1
-0.1823694566667324,0.8,6.095000000000001,-0.039470398796523906,-0.1895283208337899,0.81,5.477666666666666,-0.044111327762445404,-0.0755608842015989,0.75,3.128333333333333,-0.025642490439845914,0.1023714871350289,0.67,2.0816666666666666,0.048764659072224326,1,1,1,-1
0.2030826652214017,0.93,8.890333333333333,0.04395337866031985,0.0005480664610342,0.48,2.313666666666666,0.00012755845243563683,0.0199091153096118,0.39,1.063666666666667,0.006756396571940958,-0.0220163340058432,0.83,3.620666666666666,-0.010487480956480093,1,-1,-1,1
0.4729896329457324,0.84,6.956,0.10236960607447547,0.0378075913875077,0.88,6.017666666666668,0.008799439831820785,0.0751667628152934,0.84,3.135333333333333,0.02550874063017569,-0.1231303171077624,0.91,2.2656666666666667,-0.05865312796809366,-1,1,1,1
0.4687695434916215,0.83,6.771000000000002,0.10145624801136979,0.0290818914904473,0.93,6.478999999999999,0.00676859712492257,0.1350125992775082,0.81,3.087333333333333,0.04581814152671062,-0.0593476929416301,0.84,2.165666666666666,-0.02827027421418956,-1,1,-1,-1
0.013853267584708,0.39,1.57,0.0029982761707878012,0.3883893079715825,0.84,7.230999999999999,0.09039476521500102,-0.0480603029628179,0.58,2.259,-0.016309839042805675,0.0927825743937096,0.8,3.1983333333333333,0.044196980377794744,-1,-1,-1,-1
-0.290146529916373,0.45,1.8123333333333336,-0.06279669553523375,0.1504300901269264,0.92,7.523333333333332,0.035011501087176926,0.1644699518569918,0.92,4.661666666666667,0.055814846698757754,-0.0200402826365049,0.55,1.313,-0.009546188864006312,1,1,1,-1
-0.2950669427763932,0.76,5.403333333333334,-0.06386162527389852,0.0055023920140229,0.98,7.343333333333335,0.0012806414183391714,0.4235570694755122,0.77,4.188333333333334,0.14373916106880533,-0.2905271536216309,0.33,0.0,-0.13839261296356445,1,1,-1,-1
0.0684436093566764,0.47,2.463666666666668,0.014813316910398604,0.0032419959249931,0.74,5.375999999999999,0.0007545507933734977,0.0072917767042799,1.0,5.074333333333335,0.0024745516996614488,-0.0622091491405891,0.59,1.4893333333333334,-0.029633328907419588,-1,-1,1,1
-0.2530901120028899,0.67,4.317666666666667,-0.05477653898188781,0.0740129310880375,0.94,7.340999999999998,0.017225967325204324,0.1112932889733158,0.74,3.342999999999999,0.03776870967924526,-0.092513028115414,0.58,1.496333333333333,-0.044068582005033635,1,1,-1,-1
0.0005787423694325,0.45,2.172333333333333,0.00012525777363964132,0.0190313181410832,0.75,5.511333333333334,0.004429399831009452,0.1383048312530461,0.85,4.029333333333335,0.04693539985223852,-0.0258759041280822,0.86,2.747,-0.012325987228525126,-1,-1,1,1
-0.3595010084333081,0.77,6.378000000000001,-0.07780715274348697,-0.061559878502706,0.57,3.627,-0.014327610595097155,0.0287229542703995,0.4,1.4336666666666664,0.009747478315867369,0.0070842349257196,0.38,0.8539999999999999,0.0033745753882093703,1,-1,-1,-1
0.009785559322077,0.35,1.2596666666666667,0.0021178981170912195,-0.4536916914883893,0.7,5.243333333333334,-0.1055934164261039,-0.0018967782455725,0.39,1.362666666666667,-0.0006436944001188824,0.0570687138003636,0.36,0.7586666666666668,0.027184682474079493,-1,1,-1,-1
0.2598955194061823,0.88,7.368666666666666,0.05624943992204708,0.0297748880762407,0.95,7.007000000000001,0.006929887001811187,-0.0896692424167371,0.67,2.646333333333333,-0.03043033066268369,-0.1733444405350509,0.49,0.9696666666666668,-0.08257262623925282,1,1,1,1
0.0143166811255315,0.35,1.2633333333333332,0.003098573213934881,-0.000469907956067,0.41,1.8193333333333328,-0.00010936763316987459,-0.073770996798764,0.82,5.304333333333335,-0.025035070726583435,-0.0115310643490257,0.38,0.7060000000000001,-0.005492822635060764,-1,-1,1,-1
-0.3509124063646149,0.63,4.364333333333334,-0.07594831324836547,-0.0017308684614751,0.39,1.6143333333333334,-0.0004028469501651153,0.0223462398173328,0.39,1.3139999999999998,0.0075834639435086865,-0.1639439108394724,0.6,2.5243333333333333,-0.07809468381082493,1,-1,-1,1
0.3435208886209571,0.89,8.224666666666666,0.07434855987745477,-0.3362330337141275,0.56,2.7086666666666672,-0.0782557745959884,-0.1117298835941262,0.69,2.984,-0.037916873289405635,-0.0182883656424914,0.69,2.335,-0.008711663183792061,1,1,1,1
0.5341999136099291,0.84,7.542333333333334,0.11561740662409307,-0.2875244818314817,0.65,3.683666666666667,-0.06691921609392834,0.0099399549654473,0.82,4.052666666666667,0.003373242688557472,-0.0014170532195312,0.54,1.4229999999999998,-0.0006750133173946229,-1,1,1,-1
0.0337644664381415,0.47,2.513333333333333,0.007307676295272974,-0.2260341882587377,0.84,7.1676666666666655,-0.05260780088134382,-0.0152990356943639,0.32,0.6869999999999998,-0.005191910876597264,0.0535800255102474,0.51,1.9163333333333332,0.025522845767024707,-1,1,-1,-1
-0.2860356724807484,0.68,4.935999999999999,-0.06190697866407876,0.0450031658112806,0.52,2.9483333333333346,0.010474157047959004,-0.1637355612386319,0.66,3.2060000000000013,-0.055565622452517296,-0.0961193650394782,0.58,1.9699999999999995,-0.04578646064022042,1,-1,1,1
-0.2439569674031787,0.79,6.297666666666666,-0.05279984361740203,-0.2679331406096708,0.55,2.738666666666667,-0.062359474994870726,-0.0634064231999542,0.72,3.0859999999999994,-0.02151772862254628,0.1015962810990065,0.86,3.1640000000000006,0.048395389668063955,1,1,1,1
0.0646570899705718,0.73,5.483,0.0139937968386059,-0.32359276588965,0.76,4.844,-0.07531384489093076,0.1504325360189389,0.93,4.532,0.051051081620691136,0.0273394373299864,0.61,1.5773333333333333,0.013023141286056823,-1,1,1,-1
0.0514135589001067,0.4,1.8013333333333337,0.011127486534349956,-0.0539505909074709,0.71,5.677333333333333,-0.012556604670096191,0.3517446315930379,0.5,2.7099999999999995,0.11936875075239974,-0.3581555297221394,0.32,0.001,-0.17060739069556646,-1,-1,-1,-1
-0.1935445273589284,0.42,1.7879999999999998,-0.04188903021026099,-0.0071014364982691,0.53,3.252,-0.0016528073038438095,0.0168638710352413,0.38,1.2046666666666666,0.005722956478992856,-0.1214864247704037,0.64,2.8423333333333334,-0.05787005983431728,1,-1,-1,1
-0.3558030557500617,0.58,3.685000000000001,-0.07700680124929382,-0.0140977489340801,0.43,2.0769999999999995,-0.0032811477525262964,-0.2856786670911386,0.49,2.047,-0.0969484749570656,0.0409244370493908,0.37,0.8260000000000001,0.019494356058381245,1,-1,1,-1
-0.3662310029087825,0.59,3.629,-0.07926373199036606,-0.2785522651722274,0.46,1.966,-0.06483099841716687,-0.1209057506161928,0.68,3.197333333333334,-0.041030813589030414,0.0450787271521182,0.76,3.059333333333333,0.02147325219651597,1,1,1,1
0.0024954486535522,0.38,1.5799999999999998,0.0005400923780342739,-0.3429736681625694,0.46,2.1373333333333333,-0.07982460786678389,-0.1000767796481141,0.5,2.365,-0.033962252989662996,0.0327878307697468,0.37,0.8263333333333336,0.015618483563646412,-1,1,-1,-1
-0.0019287615314844,0.84,7.853000000000001,-0.00041744373330126187,-0.0323148804545159,0.35,1.1266666666666667,-0.007521051614146185,-0.0162256853966262,0.33,0.7643333333333334,-0.005506380544103408,-0.0593217421434744,0.66,3.005333333333334,-0.02825791255119012,1,-1,-1,1
0.0295816774199517,0.38,1.5659999999999998,0.006402391201775249,-0.2432459452834596,0.37,1.1213333333333333,-0.056613711196725675,-0.1294257692605716,0.71,3.3163333333333336,-0.04392218389185661,0.0670041006502129,0.98,3.870666666666666,0.03191740411408563,-1,1,1,1
-0.3035424482308251,0.64,4.366333333333333,-0.06569598715884878,-0.0329839230743145,0.32,0.801666666666667,-0.007676766380990251,0.1249422198797125,0.92,4.916,0.04240063774598947,0.0508032841693322,0.81,2.767000000000001,0.024200144997396558,1,-1,1,-1
-0.2966236839408909,0.66,4.718,-0.0641985522775139,-0.0067504198888789,0.31,0.7516666666666667,-0.0015711107603470086,0.02058050105878,0.72,3.6826666666666665,0.006984239361717762,0.0843808431996095,0.77,3.1223333333333327,0.040194815627014525,1,-1,-1,-1
-0.0043170689830465,0.33,1.0693333333333332,-0.0009343474368316894,-0.2028688473666914,0.33,0.8266666666666672,-0.04721623755021524,-0.1797919631812878,0.55,2.638,-0.061014554630367125,0.0316523544819475,0.53,2.1206666666666667,0.015077599420915414,-1,1,-1,-1
-0.354973004005072,0.61,3.981,-0.07682715234319237,-0.2945784412234138,0.35,0.8623333333333334,-0.0685609734491965,-0.1838181606828026,0.67,3.325333333333333,-0.0623808929419474,-0.0087803336045082,0.65,2.551333333333333,-0.004182512013325321,1,1,1,1
-0.297402887301859,0.61,3.5963333333333334,-0.0643671960184294,0.0047369423469882,0.95,7.611000000000001,0.001102488617746203,-0.0157596111245785,0.65,2.6716666666666677,-0.005348212661454565,0.0306288399347289,0.63,2.003,0.0145900482545956,1,1,-1,-1
-0.3040697201381785,0.65,4.287666666666667,-0.06581010513034372,0.1132698483309995,0.63,4.048,0.02636272712885453,0.1060025259106951,0.83,3.83,0.03597322590895516,-0.02302131198274,0.9,2.928666666666667,-0.010966202227314276,1,-1,1,1
-0.2781086720227428,0.79,6.028000000000001,-0.06019133024873321,-0.2298797647282651,0.81,5.729333333333332,-0.053502830623266315,0.0832042344041221,0.72,3.6296666666666666,0.028236352814109238,0.0096323144685126,0.41,0.7996666666666667,0.00458835310767646,1,1,-1,-1
-0.0544967448863751,0.95,8.993666666666666,-0.0117947834746718,0.0394731897238465,0.41,1.6653333333333329,0.009187095638676463,-0.0756432331149827,0.55,2.2263333333333337,-0.025670436529234463,-0.0410765301489854,0.67,2.591666666666667,-0.019566805608119502,1,-1,-1,1
0.0789155767593836,0.94,7.875666666666666,0.017079774995671013,0.2055619046659735,0.91,6.705333333333333,0.04784302690121602,-0.1480157039550846,0.56,1.7473333333333334,-0.050230900732829244,0.0046201700063355,0.65,1.989333333333333,0.0022008180355677855,-1,1,1,-1
0.0201522994070457,0.56,3.4626666666666663,0.004361581751688936,0.0980407552420192,0.69,4.785333333333333,0.022818267315052206,-0.0848487282312264,1.0,4.857666666666668,-0.02879443147723604,0.0965877751717725,0.64,1.846,0.046009587812117204,-1,-1,1,-1
0.2580274323243152,0.91,8.522,0.05584512801886105,0.0068994783549964,0.42,1.654,0.0016058030259976002,0.0501848138040781,0.68,2.8986666666666667,0.017030817224996015,-0.0626897198731497,0.9,3.2296666666666667,-0.02986224878139285,1,-1,-1,1
0.2407466486934524,0.92,8.426,0.05210503121815034,0.0139708223068399,0.42,1.596666666666667,0.003251606510186666,0.0988476422329851,0.94,4.243999999999999,0.03354513049632887,-0.0702662731917254,0.91,2.567333333333333,-0.033471340041692145,1,1,1,1
0.0500247636221944,0.98,7.9403333333333315,0.010826908222236536,-0.1105670724339757,0.84,5.5023333333333335,-0.02573367584544972,0.0386262686952547,0.67,2.4490000000000003,0.013108286598425343,0.0632618689662933,0.78,2.4056666666666677,0.030134792008481355,1,1,-1,-1
0.0078097203369915,0.37,1.3923333333333334,0.0016902653647408088,0.1146829259964077,0.79,6.500333333333333,0.02669161060008665,-0.0955413121072807,0.53,2.0276666666666667,-0.032423087794801624,0.1279014394618185,0.71,3.010666666666667,0.060925852156231426,-1,-1,-1,-1
-0.3812716249226779,0.61,4.087666666666666,-0.08251898843454739,-0.0299420439912561,0.4,1.721666666666667,-0.006968791316070068,-0.0124419407062688,0.31,0.6736666666666667,-0.004222321495900076,0.0657516192631435,0.57,2.6229999999999998,0.031320784590973844,1,-1,-1,-1
0.0223060243422137,0.41,1.7213333333333334,0.004827714533147211,0.056015068573151,0.94,7.725,0.013037096717767134,-0.0840364514332878,0.72,2.8990000000000005,-0.028518775623738127,0.0221689890545917,0.81,2.6870000000000003,0.010560198190704263,-1,1,1,1
-0.4083302806030109,0.55,2.974666666666666,-0.08837531958846585,0.2173661461668015,0.81,6.811999999999999,0.05059037760605724,-0.0402252225335675,0.58,2.6573333333333338,-0.013650910721288947,0.0055542016117435,0.47,1.365,0.0026457440015286555,1,-1,-1,-1
-0.0554178519681038,0.5,2.893666666666667,-0.011994139575822954,0.0110387243021197,0.5,2.9120000000000004,0.002569182186746104,-0.0446737920409656,0.49,2.196333333333334,-0.015160586028424012,0.0027748007188115,0.46,1.533333333333333,0.0013217763542667674,-1,-1,-1,-1
-0.4105213756058998,0.59,3.5736666666666657,-0.08884954041001021,0.0053212058720835,0.36,1.2103333333333337,0.0012384716715807917,0.1608465502799232,0.93,4.865333333333333,0.054585202005191055,-0.0208317982858763,0.88,2.9183333333333343,-0.009923227352672745,1,-1,1,1
0.343472312724038,0.89,8.059000000000001,0.0743380465488616,-0.2770044652231949,0.53,2.3426666666666662,-0.06447075932170027,-0.0368750770535255,0.98,4.491666666666666,-0.012513998754842529,0.0665724901541788,0.7,1.9570000000000003,0.031711806449343946,1,1,1,-1
0.5725229399610594,0.87,7.477999999999999,0.12391169647293013,0.0281561884905157,0.89,6.204999999999999,0.0065531465354749276,0.1133284675984684,0.99,4.744666666666666,0.038459371904684785,-0.2343722553141773,0.33,0.0,-0.11164322651002528,-1,1,1,-1
0.5730904536776391,0.87,8.052333333333333,0.12403452401831692,-0.0221276979969253,0.59,3.292,-0.005150059551399553,0.2477431680085855,0.96,5.559333333333333,0.08407460929451202,-0.325867385904746,0.34,0.0,-0.15522693301741114,1,-1,-1,1
0.0529406584908664,0.42,1.9866666666666668,0.011457998183345228,-0.3862575302082458,0.63,3.9836666666666662,-0.0898986095627927,0.6090826526473734,0.78,5.398333333333334,0.20669948826850507,-0.5605900256893803,0.36,0.0003333333333333,-0.2670370651739618,-1,1,-1,1
-0.3275850162187237,0.51,2.651666666666667,-0.07089954352140938,-0.3500487235202278,0.63,4.016,-0.08147127515347824,0.517745923092054,0.72,4.787666666666667,0.17570327588723825,-0.5818993546101554,0.36,0.0,-0.2771877642500517,1,1,-1,1
0.1300836411500601,0.94,8.838333333333333,0.02815412891468794,-0.2745155945839173,0.66,4.097333333333333,-0.06389149291948389,-0.0009008580942442,0.34,0.7696666666666668,-0.0003057169766261933,-0.1412003341335426,0.59,2.126666666666667,-0.06726078078580822,1,1,-1,1
0.100421093084166,0.66,4.570666666666666,0.02173423480039312,0.1916858016856037,0.91,7.215333333333333,0.04461346562013802,-0.1584119765803966,0.5,1.336,-0.05375900028091465,0.0233234633678036,0.95,3.377666666666666,0.011110132043058694,-1,1,1,1
-0.3255842650951734,0.71,5.557333333333334,-0.07046651901071274,0.0461354917980525,0.44,2.192,0.010737697623408057,-0.0013601097480355,0.45,1.841,-0.0004615695221100065,0.032618440746083,0.47,1.6446666666666665,0.015537794623929187,1,-1,-1,-1
-0.0745473082716419,0.7,4.978666666666667,-0.016134346400264635,-0.2736409634736212,0.79,5.328666666666667,-0.06368792893808115,0.0620437994742042,0.97,5.031000000000001,0.02105530595200913,0.0109156892485449,0.42,0.7129999999999999,0.005199688698880854,-1,1,1,-1
-0.3025923734524056,0.75,5.259666666666666,-0.06549036155094193,0.0440587518380883,0.97,7.355999999999999,0.010254351616603694,-0.0333106215759884,0.53,1.7160000000000002,-0.011304358125675996,-0.0010068864009968,0.73,2.4790000000000005,-0.00047963034867613033,1,1,-1,1
0.2104050810159101,0.9,7.347999999999999,0.0455381762291988,0.3956864043890329,0.88,6.171000000000001,0.09209311093118876,0.1205198991786646,0.91,3.3406666666666665,0.04089987028546055,-0.1716126277835519,0.98,2.0683333333333334,-0.08174767721519119,1,-1,1,1
0.1210916781993756,0.77,6.515666666666666,0.0262079896317505,0.0440792220606685,0.65,4.434666666666668,0.01025911591089825,-0.0061586933228027,0.36,0.8913333333333332,-0.002090026292315004,0.1161308925256756,0.72,3.2553333333333336,0.055318951988047586,-1,-1,-1,-1
-0.0043276647126344,0.33,1.0316666666666667,-0.0009366406808870182,-0.278386584474573,0.83,7.15,-0.06479243744893799,0.0132519556753311,0.33,0.8136666666666668,0.004497209770697058,0.0086052784645516,0.48,1.6783333333333337,0.00409912449539697,-1,1,-1,-1
0.0128890650045474,0.3,0.8056666666666662,0.002789592869015819,-0.0338992914991602,0.53,3.323,-0.007889811673821039,-0.2562431223708843,0.47,1.8733333333333333,-0.08695917054306557,0.0417828613905053,0.41,1.1856666666666664,0.019903266503127764,-1,-1,1,-1
-0.3427636956088582,0.57,3.3086666666666664,-0.07418467985774238,-0.2576241275785786,0.68,4.552333333333333,-0.059960127758946956,-0.0591770919274661,0.7,3.554333333333333,-0.020082454434484004,-0.1207099933161306,0.54,1.5956666666666666,-0.05750020670215913,1,1,1,1
0.0378305656334534,1.0,7.667333333333333,0.00818770609696543,0.0620057215530556,0.99,6.482333333333335,0.01443137729781504,0.0498635329350052,0.68,2.2063333333333333,0.016921786716674717,-0.0514645492214822,0.99,2.5409999999999995,-0.02451513861258101,1,1,-1,1
0.0265863299064843,1.0,8.158,0.00575410522751374,0.0121957546415298,1.0,7.355666666666667,0.002838472519231934,0.4937416040289826,0.5,2.2716666666666665,0.1675571229061857,-0.4937443283294284,0.36,0.0153333333333333,-0.2351951164690108,1,1,-1,-1
0.0110478240231803,0.37,1.451,0.0023910912934593915,0.019497000842592,0.69,5.471333333333334,0.004537784067144643,-0.0695161231241208,0.5,2.284,-0.023591128418633554,0.0553504939603981,0.35,0.6469999999999998,0.026366208433582925,-1,-1,1,-1
0.2339999991876418,0.92,8.461,0.050644847306864436,-0.0019938244402202,0.49,2.2736666666666663,-0.00046404802720991206,-0.1120617826027139,0.69,2.732,-0.03802950719045949,0.0113531752881685,0.88,3.1099999999999994,0.0054080851788788735,1,-1,1,1
0.1435272849153799,0.64,4.398666666666667,0.031063749804030483,0.0898212000734846,0.92,7.364000000000002,0.020905226084561388,-0.0468451874725217,0.59,2.22,-0.015897475057491568,0.0619382134704271,0.67,2.304,0.02950426869782697,-1,1,-1,-1
0.0183806344535332,0.33,1.0176666666666667,0.003978138583479291,0.018158692882765,0.76,5.767333333333334,0.004226302696955173,0.0371189793382726,0.82,3.916333333333335,0.012596769914430834,-0.0092091024188567,0.81,2.704333333333333,-0.004386756042963452,-1,-1,1,1
-0.1123136065071355,0.82,6.753333333333335,-0.02430814304181219,0.0311615170560353,0.49,2.326666666666666,0.007252614735289422,0.1831132885124313,0.92,4.274,0.06214168613433732,-0.0991796977465817,0.96,2.6800000000000006,-0.04724425016038863,1,-1,1,1
-0.0535160515530162,0.98,8.572666666666667,-0.011582531063153653,-0.0032994922908149,0.37,1.1566666666666665,-0.000767932651170566,0.2874953092766477,0.88,4.215333333333333,0.09756497422605578,-0.1011461348264903,0.89,2.653333333333334,-0.048180962485982186,1,-1,-1,-1
0.1791186855637008,0.77,6.473666666666667,0.038766831246463435,-0.0091590532146632,0.86,7.213333333333333,-0.0021317025158472127,-0.0100055247507602,0.31,0.5893333333333334,-0.0033954945800062654,0.0107213298714172,0.43,1.1609999999999998,0.005107105607354395,-1,1,-1,-1
-0.0512624235839265,0.97,8.613000000000001,-0.011094776170943146,0.1409108586285405,0.85,6.968999999999999,0.0327959697152711,0.4228311777721703,0.3,0.94,0.1434928210310995,-0.3827245881180756,0.33,0.0,-0.18231086194457835,1,-1,-1,-1
0.1149480997221044,0.69,4.7716666666666665,0.024878328969445803,6.083442609572387e-05,0.96,6.856,1.4158766863671354e-05,0.0460516875642347,0.98,3.732333333333334,0.015628191366236967,-0.0052299536111193,0.86,2.0826666666666664,-0.0024912884627082267,-1,1,1,1
-0.0300686625052062,0.7,5.475666666666665,-0.006507789857198565,0.0248501625995851,0.5,2.682666666666667,0.005783693236757312,-0.023429795803048,0.58,2.4923333333333333,-0.007951181636311332,0.1099194392862945,0.77,3.311666666666666,0.05236012616614704,1,-1,-1,-1
0.1181548718373148,0.69,5.141333333333334,0.025572373775798598,0.0619180342771015,0.86,6.8870000000000005,0.014410968726931327,-0.2446863488481216,0.62,2.596333333333333,-0.08303724112542865,0.0245372623111819,0.44,1.0740000000000005,0.01168832518367407,-1,1,1,-1
0.0352008951601003,0.38,1.5446666666666666,0.007618563959988144,-0.0164085802600792,0.73,5.749,-0.003818976809294363,-0.0230761314736555,0.32,0.6340000000000002,-0.007831161413133877,-0.0430858734046761,0.78,3.657000000000001,-0.020523956291039515,-1,-1,-1,1
-0.3961087290981036,0.73,5.848666666666668,-0.0857301973150992,0.0492699783139074,0.39,1.6683333333333334,0.011467226389660863,-0.2750692805749488,0.39,1.0670000000000002,-0.09334805265935682,0.0343781264879294,0.47,1.6976666666666669,0.016376020947262843,1,-1,1,-1
-0.1776768703809637,0.81,6.814000000000002,-0.03845477778480557,-0.2215410039289267,0.47,2.007,-0.05156204515577502,-0.0913577391693789,0.71,3.294333333333334,-0.031003342245261384,0.0452649084833942,0.73,2.7066666666666666,0.02156193967580707,1,1,1,1
0.0894570802152534,0.61,4.390666666666666,0.019361282836528756,-0.0048580022363146,0.32,0.8443333333333334,-0.0011306644198293399,-0.0782669216993441,0.78,3.7426666666666666,-0.02656081665319014,0.0452329378750575,0.95,3.5533333333333337,0.02154671047615879,-1,-1,1,1
-0.0300683547875149,0.95,8.535666666666666,-0.006507723257559489,-0.2546855004733777,0.5,2.102333333333333,-0.05927618383521641,0.0653747208064094,0.67,2.736,0.022185693973793864,0.0287156774776753,0.91,3.227666666666667,0.01367871329621074,1,1,-1,-1
0.0429978538099962,0.51,2.894666666666666,0.0093060673003846,-0.3189844106502857,0.73,4.909999999999999,-0.07424128398016508,0.0648150690061823,0.96,5.002,0.02199576943693062,0.0697481499243508,0.6,1.685666666666667,0.03322453201732904,-1,1,1,-1
0.0069047465791667,0.34,1.1286666666666665,0.001494401014566158,0.0019376515355116,0.61,4.075333333333332,0.0004509741952882824,0.0860436143867651,0.74,4.0183333333333335,0.02919993039567587,-0.1114652792372679,0.64,2.196,-0.053096487044542916,-1,-1,-1,1
-0.359177455538608,0.59,3.4650000000000003,-0.07773712587594565,-0.2195872376931729,0.65,3.9693333333333336,-0.051107320382097976,0.0648200439508874,0.98,4.667,0.021997457743961266,0.0608492638723929,0.8,2.413,0.028985547544299807,1,1,1,1
-0.0548265789825177,0.53,3.2303333333333337,-0.011866169788747572,-0.0159071260500966,0.35,1.1486666666666667,-0.0037022670167045843,-0.0486577021202698,0.6,2.6286666666666667,-0.01651257359714018,0.0094909517592678,0.9,3.977,0.00452101497950454,-1,-1,-1,1
-0.2694425755042182,0.72,5.098666666666668,-0.0583157185544986,-0.2551134659765646,0.73,4.671,-0.05937578966984338,0.0875953116967043,0.96,4.945666666666666,0.029726517450023873,0.0150843778453728,0.5,1.1129999999999998,0.007185443559845681,1,1,1,-1
0.0150808384333869,0.58,3.801,0.0032639605229481936,-0.3199373274184527,0.75,5.468666666666667,-0.07446306837474011,-0.0358503916228305,0.53,2.181,-0.012166259489505954,-0.0982047756311699,0.59,2.098333333333333,-0.046779845999517934,-1,1,-1,1
-0.2982343278623744,0.72,5.271333333333333,-0.0645471455072252,0.0323986683789456,0.6,3.647333333333334,0.007540552639538031,0.1682424743450319,0.92,5.275333333333334,0.0570950973582865,-0.030723306422692,0.46,0.977,-0.014635047367221508,1,-1,1,-1
0.046632372462843,0.44,2.107,0.01009268970571108,-0.305198804042404,0.81,6.003666666666667,-0.0710327850666033,0.1216970699699846,0.94,5.374333333333332,0.041299357283018076,0.0082741474355879,0.41,0.7226666666666667,0.003941390225947988,-1,1,1,-1
-0.3434048970086407,0.54,2.859333333333333,-0.07432345570004009,0.0513825742628455,0.76,5.676999999999999,0.01195891761513712,0.0374539269979021,0.63,2.5276666666666667,0.012710438411704937,0.0159280169033455,0.97,3.482333333333333,0.007587311034797836,1,-1,-1,1
-0.0027476122791534,0.48,2.616,-0.0005946683966635618,-0.0422324794010449,0.54,3.160666666666667,-0.009829300090269593,-0.1943389259481875,0.7,3.452666666666667,-0.06595124055749034,0.1318952787222986,0.65,2.5756666666666663,0.0628283175338193,-1,-1,1,-1
-0.211971013397993,0.5,2.4946666666666664,-0.04587709249697138,0.0672653238110809,0.88,7.294666666666668,0.0156555111796707,0.332053523895655,0.82,4.901,0.11268633767299543,-0.3135631211669185,0.33,0.0,-0.14936579636826655,1,1,1,-1
0.0302869288419913,0.41,1.7726666666666668,0.006555029452656196,0.0990277046085985,0.92,7.973666666666665,0.023047972547508188,0.0200048881473465,0.39,1.0113333333333334,0.006788898230728548,0.0044752729468937,0.85,3.5823333333333336,0.0021317963196389425,-1,1,-1,1
-0.2994501269204535,0.53,2.713,-0.06481028207930216,-0.0036316771482791,0.97,7.929000000000001,-0.0008452462424104463,-0.1321398585001172,0.69,3.1493333333333333,-0.044843242560151875,0.0466937218855545,0.47,1.216666666666667,0.022242554956332098,1,1,1,-1
0.1802485453685296,0.93,7.741,0.03901136790241373,0.3518034047988569,0.9,6.533666666666666,0.08187966436232959,-0.0270328236309036,0.58,1.738333333333333,-0.00917391225422979,-0.101996685272244,0.91,2.7206666666666672,-0.04858612220058317,1,-1,-1,1
0.5301104994266419,0.85,7.479666666666666,0.11473233073688749,0.0920749018054296,0.81,5.809000000000001,0.02142975864697352,-0.0005601240033561,0.43,1.1283333333333336,-0.00019008478464685682,0.0332702138564195,0.85,3.234333333333333,0.015848266752521788,-1,-1,-1,-1
0.0980654738492852,0.68,5.207333333333333,0.02122440583937682,0.2277252630559658,0.81,6.848000000000002,0.05300138614777351,-0.0894725961685551,0.57,2.6743333333333346,-0.030363596404709883,-0.1933492437471435,0.3,0.0023333333333333,-0.09210191447903295,-1,1,1,-1
-0.0114126119389013,0.51,3.0476666666666667,-0.002470042696686811,0.0029656053439608,0.49,2.7503333333333333,0.0006902229110985292,-0.0228363670993411,0.32,0.6909999999999997,-0.007749794502977438,-0.058889005236081,0.72,3.502333333333333,-0.02805177832038449,-1,-1,-1,1
-0.3554895873113541,0.54,2.944333333333333,-0.07693895697036655,-0.3606632123946154,0.57,3.0983333333333336,-0.08394171965332455,0.2653786513096481,0.89,5.492666666666666,0.0900594216313162,-0.024224156891718,0.46,1.0710000000000002,-0.011539177413517293,1,1,1,-1
-0.3009077046061694,0.74,5.147333333333332,-0.06512574703480321,0.0106726778450862,0.98,7.373666666666666,0.002483987556352861,0.6017857514229581,0.76,4.255333333333334,0.20422319750160042,-0.5051490664770162,0.37,0.0,-0.24062776361656613,1,1,-1,-1
0.1892190782326732,0.88,7.493,0.0409528690508879,-0.0005170501525322,0.76,4.983666666666666,-0.000120339633927174,0.0111652335905629,0.61,2.1250000000000004,0.003789055655314808,-0.0278306396049266,0.9,3.001666666666667,-0.013257125495364685,1,-1,-1,1
-0.0138531424594652,0.58,3.868333333333333,-0.002998249089809862,0.0322475864968594,0.36,1.2533333333333334,0.007505389438648829,0.1234175262794945,0.88,4.7476666666666665,0.04188321472374197,0.0530159648890888,0.8,2.8439999999999994,0.025254155483659134,-1,-1,1,-1
0.005705191735015,0.34,1.0763333333333334,0.0012347801935012968,-0.1801498318298167,0.83,6.321333333333334,-0.04192855317471742,-0.0239470271372788,0.99,4.910666666666667,-0.008126710280309405,0.0750856075287282,0.59,1.5990000000000002,0.03576703000846015,-1,1,1,-1
-0.3129002843036299,0.5,2.553666666666666,-0.06772131271728962,0.0252579320466792,0.47,2.407666666666667,0.0058785985873305024,0.2020304539162838,1.0,6.539666666666666,0.06856145263313917,-0.3180012329546127,0.33,0.0,-0.15147989096929412,1,-1,1,-1
-0.3164753465185059,0.73,4.996333333333333,-0.0684950669079456,0.1780169227839758,0.92,7.171000000000001,0.041432134224796566,0.8338934458965941,0.8,4.644666666666668,0.2829917217114977,-0.806039882718804,0.43,0.0,-0.38395710738824035,1,1,-1,1
-0.3252855068125591,0.73,5.528666666666665,-0.07040185846516919,0.1298096998216706,0.64,4.411333333333333,0.030212256355080274,-0.0336696412176213,0.57,2.5036666666666667,-0.01142619573815981,-0.1029727825508306,0.59,2.055,-0.04905108615044568,1,-1,-1,1
0.1070073091070291,0.61,4.242333333333333,0.02315969593699958,-0.1346338657854051,0.66,4.300999999999999,-0.03133504563042738,-0.1027214527783377,0.69,3.002333333333333,-0.03485975447042043,0.0489075997825785,0.8,3.0060000000000007,0.023297135717999743,-1,1,1,1
0.0279794743611012,0.46,2.424,0.006055624836169381,0.008203748278694,0.64,4.574,0.0019093622927173171,-0.045602523741451,0.47,1.7970000000000004,-0.01547576224694654,0.0940799851180362,0.63,2.7673333333333336,0.04481500199122489,-1,-1,-1,-1
-0.2481618190097392,0.65,3.983333333333334,-0.05370990373834893,0.046249032016755,1.0,7.087666666666667,0.010764123277259535,0.1508256766112587,0.84,3.307333333333333,0.051184498586183215,-0.0541684350932314,0.97,2.481666666666667,-0.025803134678635393,1,1,1,1
-0.3507719717220388,0.77,6.11,-0.07591791884214943,0.0698998837294815,0.5,2.664,0.016268685693954957,0.0033847094984462,0.65,3.0129999999999995,0.0011486416797876194,0.1442823079089539,0.73,2.9536666666666664,0.06872887902911333,1,-1,-1,-1
-0.0696877098509958,0.84,6.683333333333332,-0.015082578789834235,0.1786313204204663,0.91,7.057666666666668,0.04157513077222798,0.0014313014474711,0.63,2.6443333333333343,0.00048572927740486477,-0.0244330051000967,0.46,1.0420000000000005,-0.01163866225997653,1,1,-1,-1
0.0056239044420058,0.31,0.8693333333333337,0.0012171871056520184,-0.0095511571558697,0.51,2.9136666666666664,-0.002222961834725866,0.0749211597065748,0.87,5.729666666666668,0.025425392275615542,0.0121657479513953,0.37,0.6206666666666666,0.005795154176337108,-1,-1,1,-1
-0.1270072316879877,0.82,6.973000000000001,-0.02748829862408562,-0.2660555956823769,0.69,4.599,-0.06192249017216865,-0.0210039105133265,0.31,0.551,-0.007127928427893608,-0.0073923242953459,0.68,2.903,-0.003521333762968412,1,1,-1,1
-0.076851136752543,0.95,8.436333333333332,-0.01663296623804882,0.0373329536368842,0.5,2.3753333333333333,0.00868897137362902,0.1205331704196668,0.87,4.367666666666667,0.04090437403993774,-0.0037881305684899,0.61,1.6916666666666669,-0.0018044760397963632,1,-1,1,-1
0.1606327746274622,0.79,5.958,0.03476590757148786,0.017496739217365,0.99,6.630666666666667,0.004072237832297723,0.2078623240253589,0.91,3.467666666666668,0.07054056755613815,-0.1304458610568071,0.95,2.123666666666667,-0.062137887412219886,-1,1,1,1
0.0373542805795197,0.61,3.911,0.008084623259722892,0.0001876357122529,0.96,7.526333333333334,4.367083698475912e-05,-0.0181005580183859,0.51,1.5476666666666667,-0.0061426410085936405,0.0645032285671383,0.91,3.3483333333333323,0.030726113668597455,-1,-1,-1,-1
0.0140748790415856,0.49,2.8239999999999994,0.003046239753839004,-0.0381338877990026,0.32,0.8526666666666665,-0.008875382930413338,-0.1306527416953051,0.52,1.987333333333333,-0.04433857167318095,0.103470356604272,0.91,4.363,0.049288105556515756,-1,-1,1,1
-0.1986711849167273,0.69,4.587,-0.04299859768936644,0.0532202628805569,1.0,7.318999999999999,0.012386626173861028,-0.2243080655778555,0.59,1.7819999999999998,-0.07612162679058193,0.1705129616204841,0.85,3.013666666666667,0.08122385122578722,1,1,1,-1
-0.2700188825341314,0.7,4.607333333333333,-0.05844044924523858,0.3270979119416912,0.91,7.051666666666667,0.0761296419479438,0.0368818566378164,0.84,3.624,0.012516299487916292,0.0246195794361392,0.66,1.7743333333333335,0.011727536947092665,1,-1,1,-1
0.0585709842664794,0.59,4.059333333333333,0.012676575064472341,-0.0053317490226167,0.46,2.2343333333333333,-0.0012409255126045124,0.1642259919640061,0.82,4.724333333333332,0.05573205598912418,0.0377925713834494,0.61,2.067333333333333,0.018002491812449246,-1,-1,-1,-1
0.0029225919915094,0.55,3.387,0.0006325394259149872,-0.3117670955687766,0.74,5.263333333333334,-0.0725615067852598,-0.0076933818379361,0.58,2.482999999999999,-0.002610841208567887,-0.0181205231409373,0.68,2.595666666666667,-0.008631711406249559,-1,1,-1,1
0.0430439496530143,0.46,2.365,0.009316043868501,-0.2165275037662164,0.83,6.712999999999999,-0.05039518973310534,0.0547713602972397,0.4,1.2216666666666665,0.01858731667369247,-0.0607475906229262,0.71,2.9649999999999994,-0.02893711549074891,-1,1,-1,1
0.0146343918617362,0.39,1.617666666666666,0.003167335657433592,-0.0801192241345898,0.82,6.980999999999998,-0.018647162283324737,-0.1863812352161984,0.43,1.339666666666667,-0.06325070296222007,0.0605314997913992,0.52,1.940333333333334,0.028834180620669815,-1,-1,1,-1
-0.3056111878606347,0.44,1.8196666666666668,-0.06614372648805002,0.1337621072969428,0.79,6.651333333333333,0.031132150230705157,-0.24615003582068,0.51,1.9113333333333336,-0.0835339608183933,0.069472943619085,0.52,1.873666666666667,0.03309343749065569,1,-1,1,1
-0.3408829201519929,0.48,2.156,-0.0737776217972205,-0.0523823291727083,0.96,8.264999999999999,-0.012191603243950062,0.0760187798580602,0.43,1.433,0.0257978828114059,-0.1172150780163296,0.61,2.169,-0.05583540375896949,1,1,-1,1
-0.0166693380444247,0.95,8.338666666666667,-0.0036077610380221762,0.0515114985394733,0.7,4.513000000000001,0.011988923795732432,-0.1549990717302594,0.49,1.4043333333333334,-0.05260079017106134,0.0113987446716428,0.78,2.907666666666667,0.005429792155220094,1,-1,1,1
0.3142438136914141,0.81,6.703666666666667,0.06801209408879745,0.0406301808318199,0.87,6.496666666666665,0.0094563768403329,0.0264507713526379,0.33,0.585333333333333,0.008976385847033473,-0.0529334138269703,0.94,3.5256666666666665,-0.025214832284271117,-1,1,-1,1
-0.0188000126883345,0.55,3.2353333333333327,-0.004068905022535141,0.4115533563037115,0.84,6.917,0.09578602771228105,-0.2368825183338319,0.62,2.1766666666666667,-0.08038891783658315,0.1475761393120098,0.84,3.190333333333333,0.07029789565577954,-1,-1,1,-1
-0.2633543140447516,0.68,4.359333333333334,-0.0569980302081337,0.2040909309855871,0.91,6.879333333333334,0.04750066855677441,-0.0285848578585552,0.99,4.199666666666667,-0.009700613645636055,0.0543944392126052,0.63,1.5233333333333334,0.025910791743494133,1,1,1,-1
-0.1226777549267055,1.0,9.413333333333332,-0.026551265759748182,-0.0011662949860112,0.3,0.6626666666666666,-0.0002714466110885554,0.0631951237413674,0.38,1.2220000000000002,0.021446021622237754,0.0937280490110268,0.6,2.6736666666666675,0.04464735722260995,1,-1,-1,-1
0.0674893080922434,0.59,4.02,0.014606776560015093,-0.3025677335185661,0.45,1.771,-0.07042042268333233,0.0475652477169008,0.97,4.847333333333335,0.016141836119801814,0.0600239482019322,0.86,2.8033333333333337,0.028592408415199385,-1,1,1,1
-0.0409600911122769,0.97,8.850666666666667,-0.00886503233870983,-0.0039690327218766,0.34,0.9466666666666668,-0.0009237632799380326,0.0320760923714362,0.66,2.856666666666666,0.010885405864066933,-0.0080131003554031,0.86,3.2430000000000003,-0.003817040446304555,1,-1,-1,1
0.0892107102750019,0.68,5.454333333333333,0.019307960750852022,-0.29742214896885,0.38,1.163,-0.06922282558753495,-0.0426779303689093,0.62,3.1833333333333345,-0.014483266481601191,0.0686345287488272,0.56,2.1613333333333333,0.032694058557581514,-1,1,-1,-1
-0.0076676712580976,0.84,7.471,-0.0016595215445030427,-0.2870650285776168,0.48,2.0716666666666668,-0.06681228171608129,0.0314038750698157,0.42,1.2573333333333332,0.010657280877012613,0.0461637782504507,0.93,4.105666666666667,0.021990116299665467,1,1,-1,1
0.0218525478955202,0.38,1.4340000000000004,0.004729568184943016,0.0144339205859909,0.94,7.705666666666667,0.0033593892409573816,0.0850277627945192,0.94,4.915999999999999,0.02885518899914895,-0.0230489563420965,0.46,0.8939999999999999,-0.010979370618211163,-1,1,1,-1
0.172961607856342,0.93,8.860666666666667,0.03743424893266762,-0.0086838498622052,0.38,1.3113333333333332,-0.002021102417973341,0.1689416470503548,0.79,4.492333333333333,0.05733236998421568,-0.1430863049130502,0.48,1.1123333333333334,-0.0681591629882818,1,-1,-1,1
0.1434636134574471,0.67,5.475,0.031049969328491994,-0.0070253790789998,0.33,0.998,-0.0016351054968769445,-0.0271204467205721,0.5,2.295666666666666,-0.009203648198467017,-0.2399879506287028,0.49,1.534,-0.11431826303758023,-1,-1,-1,1
-0.2468241685543493,0.78,6.061000000000001,-0.053420394749894386,-0.2446558667620459,0.81,5.968333333333335,-0.056941860088604336,0.0536146065084022,0.45,1.543,0.018194758430297886,-0.1276796274818064,0.58,1.9273333333333336,-0.06082019201700575,1,1,-1,1
0.0291535114871259,0.57,3.4690000000000003,0.00630972283269301,0.0064329237392968,0.99,7.765000000000001,0.001497215858224109,-0.0386265788986179,0.46,1.319666666666667,-0.013108391869649459,0.0145939360160496,0.82,3.141666666666667,0.006951821588816206,-1,1,1,1
-0.2793080939586696,0.67,4.839666666666667,-0.06045092230434175,0.0328779815073065,0.36,1.2480000000000002,0.007652109257635821,-0.0638951845011419,0.98,5.859666666666668,-0.021683595620074176,0.0458132095857789,0.44,0.997,0.02182312291222374,1,-1,1,-1
0.0807227132782557,0.61,3.937,0.017470895309255056,-0.0005385353450906,0.86,6.345666666666669,-0.00012534015504619966,0.3176565501744885,0.87,3.983,0.10780055232375634,-0.1637207600050412,0.81,2.136,-0.07798838590828136,-1,1,-1,1
0.0103132130745537,0.39,1.6320000000000003,0.002232098731697409,0.0616579245463562,0.66,4.883,0.014350430093250457,-0.0817719221392383,0.5,1.9713333333333336,-0.027750280503716928,0.1143525333575281,0.66,2.923666666666667,0.054471830577880985,-1,-1,-1,-1
0.1396379933414362,0.93,8.647333333333332,0.03022198664771396,-0.0543178252488827,0.67,4.398,-0.012642075771873365,-0.0367854345611144,0.31,0.5236666666666666,-0.012483577502114426,0.1023026073179353,0.64,2.6796666666666664,0.0487318481705609,1,1,-1,-1
-0.0144515674695497,0.98,8.931333333333333,-0.0031277667965002596,0.034086830255076,0.51,2.673333333333334,0.00793345994492886,0.0852721155717648,0.71,4.053,0.028938113038758557,-0.2366232094139104,0.31,0.0,-0.11271546852127914,1,-1,1,-1
0.0598931107472782,0.44,2.163666666666667,0.012962724184014533,-0.3076141062092041,0.74,5.316000000000001,-0.07159492894597896,-0.0053092656990187,0.76,4.109666666666667,-0.00180176286140929,-0.1554893002575761,0.5,1.2589999999999997,-0.07406732996306081,-1,1,1,1
0.1125729100153485,0.85,6.710999999999999,0.024364264352176174,0.1503748772590167,0.91,6.440666666666666,0.034998650696784844,0.0895795697812693,0.84,3.3086666666666664,0.030399899180548518,-0.1048451138805166,0.76,1.856666666666667,-0.049942971200840146,1,1,1,1
0.1647973473125743,0.87,7.264333333333335,0.03566725008630861,0.3117673106368421,0.86,6.471333333333333,0.07256155684077598,0.5085079005911193,0.77,4.184,0.17256824238192242,-0.495832198742137,0.37,0.0,-0.236189673564078,1,-1,-1,-1
0.0281218714697413,0.57,3.372,0.006086443980823453,-0.0544727983706447,0.95,7.219333333333333,-0.012678144630281118,0.2198335944866105,0.92,4.214333333333333,0.07460316147095311,-0.0764015500890273,0.68,1.6576666666666666,-0.03639387926216858,-1,1,1,1
-0.0177389416577757,0.4,1.7246666666666668,-0.0038392563878729843,-0.0127002359430998,0.56,3.534,-0.0029558868452053844,-0.003816485322821,0.47,1.769,-0.001295169973701537,-0.0537997143136665,0.78,3.560666666666667,-0.025627494531055915,-1,-1,-1,1
-0.0137983463160109,0.34,1.0913333333333337,-0.0029863895072120743,-0.1432945557721687,0.98,8.759333333333334,-0.03335075775711314,-0.0152858978928892,0.31,0.6029999999999998,-0.005187452406420859,0.0443108370356641,0.49,1.7160000000000002,0.021107467730725967,-1,1,-1,-1
-0.2563115848322548,0.8,6.4063333333333325,-0.055473765478096335,0.0345533672138311,0.55,3.03,0.008042043003177912,-0.1113289810757778,0.66,2.575666666666667,-0.03778082222141348,0.085024952966302,0.98,3.503,0.04050163732177431,1,-1,1,1
-0.2741381846444621,0.8,6.694000000000001,-0.05933199380554967,-0.0974257579114361,0.56,3.252,-0.022675131193215455,0.0474067702822673,0.43,1.4886666666666668,0.016088054905547114,0.1209586074347806,0.67,2.9733333333333336,0.0576186340404327,1,1,-1,-1
0.0344810008952967,0.99,7.892333333333332,0.007462756544412773,0.1329292073837527,0.9,6.429666666666666,0.030938298879612035,-0.1268042506806619,0.48,1.1566666666666665,-0.043032540184884345,0.0144768204523675,0.87,2.931,0.00689603358871149,1,1,1,1
0.5915556093985543,0.89,8.471333333333334,0.1280309556218629,-0.0025673610431229,0.6,3.5116666666666663,-0.0005975344685137808,-0.2335091347898159,0.63,2.5619999999999994,-0.07924411975499145,0.0786371574918498,0.6,2.08,0.03745881087417285,-1,-1,1,-1
0.0573340853241259,0.56,3.462333333333333,0.012408871823929666,-0.043400637406787,0.95,8.099,-0.010101180305547835,0.4319100398495519,0.63,3.455333333333334,0.14657384154169606,-0.6011755421284151,0.37,0.0,-0.2863699763957084,-1,1,1,-1
0.0207518259575605,0.36,1.3056666666666668,0.0044913378658455235,0.0357131590550592,0.77,6.087666666666668,0.008311976054974897,-0.0429847424510192,0.51,1.8026666666666669,-0.014587386833890105,0.0311604503792368,0.87,3.701000000000001,0.014843280895941014,-1,-1,-1,1
-0.3381661191203884,0.61,3.865333333333333,-0.07318962190881705,0.0356975329747282,0.47,2.312,0.008308339199289735,0.1704099699629502,0.86,4.287999999999999,0.057830662938919315,-0.0475705548004588,0.96,3.114333333333333,-0.02266023432541476,1,-1,1,1
-0.0155844849868467,0.58,4.000333333333334,-0.0033729652361325995,0.0158799517610481,0.44,2.194666666666667,0.00369594240006863,-0.0339243663666751,0.32,0.7039999999999998,-0.011512639766289141,0.1184817536456845,0.65,3.2380000000000004,0.05643878470955696,-1,-1,-1,-1
-0.3081418683194186,0.62,3.898000000000001,-0.06669144411994112,-0.2812966428057208,0.76,5.353333333333333,-0.0654697321998669,-0.0871498217095063,0.71,3.3423333333333334,-0.029575335090811485,0.1162149411131441,0.59,2.0003333333333333,0.055358988533653265,1,1,1,-1
0.0250848017701246,0.45,2.2636666666666665,0.0054291280332535025,-0.0385379206917453,0.56,3.305,-0.008969418625343659,-0.0268845310593479,0.8,3.796,-0.009123587395162872,0.0298897209632484,0.91,3.296,0.014237968924044126,-1,-1,1,1
-0.3876419944553113,0.6,3.786666666666666,-0.08389773370543864,-0.0174119960770542,0.48,2.495333333333334,-0.004052514487409616,0.4684346289042649,0.81,5.590333333333335,0.15896889799916086,-0.4878972107494049,0.35,0.003,-0.23240984194262868,1,-1,1,-1
0.052765161367287,0.44,2.278,0.011420015170279723,-0.0419943397582027,0.48,2.618666666666667,-0.009773874833545792,0.3595478309734981,0.65,4.315,0.12201685985842614,-0.3497252789445824,0.32,0.0,-0.16659164064087909,-1,1,-1,-1
0.3367285204297463,0.91,8.007666666666665,0.07287848102664236,-0.2154680502316135,0.69,3.911,-0.0501486096868708,0.0648365481639361,0.98,4.410000000000001,0.022003058646197785,-0.0911280897270685,0.62,1.3896666666666662,-0.04340886658784307,1,1,1,1
0.1054958108935517,0.65,4.987333333333334,0.022832560909256363,0.0263827057822108,0.33,0.9766666666666663,0.006140381431648189,0.049672963458176,0.68,3.326333333333333,0.016857114683792182,-0.0365227128324279,0.84,3.4056666666666664,-0.017397594677089345,-1,-1,-1,1
-0.2654644004441469,0.77,5.394,-0.05745471825887156,0.1244341819502166,0.89,6.312333333333333,0.028961143963658113,0.0318715170657011,1.0,3.694000000000001,0.010815980785509821,-0.0120884820731839,0.92,2.1873333333333336,-0.005758348574363923,1,1,1,1
-0.0564783195117568,0.75,6.139,-0.01222365759722741,0.0171080091591693,0.33,0.920666666666667,0.003981763759965163,0.2459340630487823,0.91,4.715333333333334,0.08346066787327797,-0.0076624278572126,0.89,2.941666666666668,-0.003649997597765007,-1,-1,-1,-1
0.206953897130024,0.87,8.234,0.044791233145714184,-0.2966251542842473,0.46,1.880666666666667,-0.06903733091527292,0.0102442631314953,0.3,0.4936666666666667,0.0034765133069614824,0.0460465925941946,0.95,4.406666666666667,0.02193429491096232,1,1,-1,1
0.0744902540897269,0.76,6.688,0.01612199810820765,-0.0091813585361536,0.32,0.8669999999999997,-0.0021368939159650486,-0.3351036217563732,0.55,2.3006666666666664,-0.11372142488856307,0.0919324595805455,0.56,2.2776666666666667,0.0437920281767828,-1,-1,1,-1
0.1090828236928596,0.94,7.956666666666666,0.02360890157651869,0.0917168609819913,0.93,6.912333333333333,0.02134642726913225,-0.0215074922413302,0.31,0.4269999999999999,-0.007298824914646773,-0.0691971113182283,0.8,2.858,-0.03296204477097543,1,1,-1,1
0.0354471747501969,0.51,3.031666666666666,0.007671866491093018,0.0115074507241264,0.71,5.578333333333333,0.002678274826522025,0.0163784854126767,0.57,2.9750000000000005,0.00555823505840911,-0.3356802266040478,0.32,0.0053333333333333,-0.15990127979719687,-1,-1,1,-1
0.0966566591087172,0.94,8.741666666666667,0.020919494695498943,-0.0185681187633441,0.51,2.543,-0.004321593570283232,0.0022641741623244,0.39,0.98,0.0007683746018197203,-0.0059117194363009,0.98,3.958333333333333,-0.002816047621361676,1,-1,-1,1
0.064624051051596,0.61,4.260666666666667,0.013986646193253238,-0.3380793468748662,0.73,5.2126666666666654,-0.07868549045389907,-0.2192880717426568,0.52,1.9610000000000003,-0.07441803179844651,0.1142523833493127,0.56,2.151,0.054424124120317635,-1,1,1,-1
-0.0017434364629385,0.47,2.6413333333333338,-0.00037733364855243684,-0.0015160025176144,0.36,1.3703333333333336,-0.00035283847632368634,-0.0225589046076617,0.31,0.7123333333333334,-0.007655634285485512,0.0190028776824264,0.42,1.3329999999999995,0.009052021002219293,-1,-1,-1,-1
0.018249094719597,0.45,2.342333333333333,0.00394966931098736,-0.3790525698690121,0.66,4.706333333333333,-0.08822170784361334,-0.0063501080155786,0.31,0.6873333333333332,-0.0021549851593454165,0.0120180889028895,0.42,1.2523333333333335,0.0057248167868859156,-1,1,1,1
-0.102320166472988,0.46,2.2416666666666663,-0.022145253100116686,-0.2415767661892589,0.66,4.3950000000000005,-0.05622522199471834,-0.06900960674762,0.73,3.870000000000001,-0.023419236023788176,-0.1194841807655224,0.53,1.541,-0.056916290879601844,1,1,1,1
-0.3141241256465292,0.64,4.367999999999999,-0.06798618988888849,0.0753492800826967,0.63,4.427999999999999,0.017536992760606784,-0.045046189992512,0.58,2.8946666666666663,-0.015286963730501571,-0.0101278918029802,0.4,0.9153333333333332,-0.004824421376640436,1,-1,-1,-1
-0.0327560013318946,0.53,3.2516666666666665,-0.0070894132119503975,-0.009926029143177,0.38,1.4600000000000002,-0.0023102105426146104,0.0051182875492761,0.46,1.627,0.0017369521404821987,-0.0053565795195673,0.99,4.416333333333332,-0.0025516067156513794,-1,-1,-1,1
-0.2450713470717929,0.74,5.5793333333333335,-0.05304102989242241,-0.3045938853509731,0.58,3.035333333333333,-0.0708919946741704,-0.0097767615070294,0.76,3.288,-0.0033178610351855833,0.0922795654820096,0.96,3.2780000000000005,0.04395737207693078,1,1,1,-1
0.003546598864641,0.42,1.975333333333333,0.0007675938400940315,-0.0251981275918218,0.32,0.8566666666666666,-0.005864679538724661,0.0030512118149363,0.67,3.1993333333333336,0.0010354652492644252,0.0015718040627876,0.96,3.9340000000000006,0.0007487288833566944,-1,-1,-1,1
-0.337786891971148,0.6,3.683,-0.07310754540824194,-0.3139549898039178,0.79,5.997666666666666,-0.07307072313504488,0.0160423164482998,0.49,1.9263333333333332,0.005444152096751216,0.0577396075493421,0.55,2.0176666666666665,0.027504262719108757,1,1,-1,-1
-0.3595673497079446,0.62,3.95,-0.07782151105005009,0.0004222798765138,0.54,3.0373333333333337,9.828254668451769e-05,0.2093935859000737,0.86,4.675333333333334,0.07106021960095162,-0.0957228633317659,0.69,2.148,-0.04559758704719894,1,-1,1,1
-0.168541883606121,0.82,7.287000000000001,-0.036477683716565214,0.0264646618092181,0.33,0.975,0.006159456096339579,0.0181142020665616,0.44,1.5446666666666669,0.006147271279647281,-0.0422136358141633,0.77,3.5126666666666666,-0.020108465904783504,1,-1,-1,1
0.0141761643195063,0.3,0.7386666666666667,0.003068161025003684,0.0470831407738021,0.87,7.014,0.010958255977901659,0.0633450392238934,0.82,3.563666666666665,0.021496897235567015,-0.0220078138123587,1.0,2.934333333333333,-0.010483422362215921,-1,1,1,1
0.2389344634771379,0.92,7.853333333333331,0.05171281821007076,-0.0380296060971074,0.76,4.709999999999999,-0.008851112128499998,0.1226177172452365,0.88,3.638,0.04161178995507537,-0.0535510162240813,0.79,2.0296666666666665,-0.025509027193226393,1,-1,1,-1
0.1052799313996502,0.69,5.067000000000001,0.022785837900524394,-0.2590835058887304,0.78,5.290000000000002,-0.060299787365940286,0.2362587974568493,0.81,3.9896666666666665,0.08017725069168202,0.0054547970094243,0.65,1.914,0.0025983926180725174,-1,1,-1,-1
-0.1872684843028924,0.81,6.351000000000001,-0.04053070011039902,0.0288546642719671,0.73,4.889333333333334,0.006715711655000009,0.6778159172574645,0.91,5.483999999999999,0.23002494428039177,-0.530053356367322,0.38,0.0,-0.2524909223917702,1,-1,1,-1
0.0505154710476261,0.38,1.5236666666666667,0.01093311250736307,0.0376830812216848,0.89,7.838666666666668,0.00877046100316759,-0.0264633088429624,0.62,3.070666666666667,-0.00898064059443595,-0.1366173733137942,0.4,0.715,-0.06507768734669843,-1,1,-1,1
0.0035354994301943,0.35,1.2773333333333334,0.0007651915787064366,0.0022796451523604,0.31,0.8313333333333334,0.0005305707033938512,-0.0849013951342221,0.57,3.0456666666666665,-0.028812304621136268,-0.2626436524071702,0.44,1.1096666666666666,-0.12511030683989124,-1,-1,-1,1
-0.2860525605336903,0.63,4.144666666666667,-0.06191063376179467,-0.3133327804500796,0.53,2.585333333333333,-0.07292590846764706,0.2952771426677643,0.9,4.834,0.10020583252786955,-0.0633260395775474,0.76,2.375,-0.030165359679889068,1,1,1,1
-0.291905121879382,0.75,5.123,-0.06317730930339982,0.0488206042415191,0.97,6.9346666666666685,0.011362637867439698,0.120828873783092,0.75,2.7869999999999995,0.04100472451558107,-0.0448204889849197,0.96,2.595999999999999,-0.021350240442605813,1,1,-1,1
-0.065015416648313,0.95,8.776333333333332,-0.01407134982981607,0.021632317830896,0.33,0.8773333333333334,0.00503476344802777,0.0121045457671788,0.95,5.195666666666666,0.004107822485049635,0.0532778726295903,0.51,1.29,0.025378915238854306,1,-1,1,-1
0.0834594777350545,0.63,4.669666666666668,0.018063215901180717,-0.3207188569367254,0.4,1.3116666666666663,-0.0746449636428715,0.190214758422317,0.77,4.524666666666666,0.06455165494554459,-0.1482331989671719,0.58,1.8286666666666669,-0.07061088603006052,-1,1,-1,1
-0.011665312163128,0.32,0.894,-0.002524734851878269,-0.3080954671986902,0.81,6.091000000000002,-0.0717069621887464,0.0589024948992671,0.65,2.72,0.0199892666463208,0.0487961700868306,0.92,3.4540000000000006,0.023244056181150767,-1,1,-1,1
-0.3099256901994025,0.43,1.812,-0.06707751842356531,-0.0225543483984782,0.4,1.733,-0.0052493593057586045,0.0010786572570693,0.35,0.9646666666666668,0.00036605525060391837,0.1036935619062675,0.7,3.5946666666666665,0.0493944294046842,1,-1,-1,-1
-0.1883813480277849,0.8,6.357333333333334,-0.040771558288245996,-0.1217205290253877,0.82,6.156666666666667,-0.02832956113174128,0.1657421406561288,0.64,3.288666666666667,0.056246579194535774,-0.3442636984295091,0.33,0.0,-0.16399001669981278,1,1,1,-1
-0.0287486743936935,0.52,3.0476666666666663,-0.006222103546999776,0.1454689252616656,0.66,4.836333333333332,0.03385682632146228,-0.0918093613593686,0.56,2.397,-0.031156605640887295,-0.0766633260316749,0.64,2.461666666666666,-0.03651857623545454,-1,-1,-1,1
-0.344607234213754,0.57,3.2066666666666666,-0.07458367871019275,-0.0396862442486778,0.96,8.212333333333333,-0.009236682518013338,0.01310159050995,0.3,0.495,0.004446181552108674,-0.0280141144445336,0.68,2.7553333333333336,-0.013344523737318181,1,1,-1,1
-0.3004913727886196,0.72,5.265000000000001,-0.06503563993479466,0.137499597739791,0.68,4.748333333333334,0.032002023741999897,-0.1523509029649095,0.44,1.1389999999999998,-0.05170210240468464,0.0811153447461219,0.99,3.984,0.03863929540120049,1,-1,1,1
-0.0218759906705621,0.45,2.3223333333333325,-0.004734641927535186,0.0047110643556533,0.38,1.5279999999999998,0.0010964657049034906,-0.3058957141106551,0.51,2.019,-0.10380937184038842,0.1275430181810048,0.61,2.786666666666667,0.06075511817500034,-1,-1,1,-1
-0.3215698997124336,0.63,4.076333333333333,-0.0695976860083682,-0.2814571461999327,0.63,3.774,-0.06550708818866012,-0.0341385906604636,0.73,3.366333333333334,-0.011585339344430633,0.0594564112915412,0.78,2.8599999999999994,0.02832206220141804,1,1,1,1
-0.1337231951823758,0.82,6.872333333333334,-0.028941841132088007,0.04149120316558,0.44,1.905333333333333,0.009656773478725456,0.1389053305523822,0.91,4.751,0.04713918647682693,0.030586789933984,0.68,2.072666666666667,0.01457001773625794,1,-1,1,-1
0.0323975056407572,0.4,1.803,0.007011823641006581,-0.0849593676850437,0.45,2.210000000000001,-0.01977367022489298,-0.0954129152287666,0.51,2.231,-0.03237951477729935,0.064440371034562,0.59,2.5683333333333334,0.03069617148223299,-1,1,-1,-1
-0.2237280898545135,0.66,4.628666666666667,-0.04842168798407708,-0.2844391102539552,0.72,5.086,-0.06620111846964474,0.2130869840954932,0.68,3.981333333333333,0.0723136184847432,-0.3049841809810614,0.32,0.0,-0.14527921811222813,1,1,1,-1
0.0500405896688036,0.98,8.778333333333334,0.010830333468889428,0.0392177003149796,0.53,2.7943333333333324,0.0091276323510539,-0.103841520206795,0.73,3.651,-0.03523986275832201,-0.1611072541974729,0.46,0.9760000000000002,-0.07674344238683731,1,-1,1,1
0.0242460601589622,0.38,1.5323333333333335,0.005247598370968459,-0.3078383194833245,0.69,4.858666666666666,-0.07164711294243874,0.0210432168918108,0.42,1.348,0.00714126751788916,0.0040568069265032,0.81,3.722333333333333,0.0019324600260210033,-1,1,-1,1
-0.2877393331959297,0.46,1.9826666666666668,-0.06227570360887618,-0.2672391869408317,0.79,5.733,-0.06219796236391698,-0.0424943673721833,0.74,3.1960000000000006,-0.014420972181602036,0.1089630655280808,0.85,3.0493333333333337,0.05190455751544064,1,1,1,1
0.0946852307155463,0.86,7.542,0.020492816531844357,0.0535301994076515,0.65,4.168666666666668,0.012458761629248792,-0.0165878888379826,0.64,2.919333333333334,-0.0056292986171301955,0.0090608186815612,0.54,1.6706666666666663,0.004316121083000112,1,-1,-1,-1
-0.0011012270131538,0.55,3.4170000000000007,-0.00023833963301275962,0.0094095474421651,0.53,2.950666666666668,0.0021900032116130294,0.163706354842426,0.86,4.269,0.055555710912394314,-0.0500875959348103,0.94,3.0776666666666666,-0.023859226898664352,-1,-1,1,1
-0.0071333076411956,0.43,2.148333333333333,-0.001543868707416303,-0.0512984554555095,0.32,0.8956666666666665,-0.011939339579173626,0.0401169696903671,0.44,1.9573333333333331,0.013614173823273748,-0.0389095650313651,0.37,0.7856666666666665,-0.01853457174945947,-1,-1,-1,-1
-0.1049043884599254,0.44,2.04,-0.02270455877699636,-0.3633512703794102,0.59,3.4440000000000004,-0.08456734545051464,-0.2023452505578302,0.62,2.683666666666667,-0.06866828264123984,0.0605024025182743,0.74,3.0823333333333327,0.02882032013428267,1,1,1,1
-0.0021151890160757,0.3,0.7436666666666667,-0.0004577924150265046,-0.3655203669266162,0.76,5.544666666666667,-0.08507218677618704,0.0072178925726156,0.81,4.522,0.0024494782352641378,0.0246091889708779,0.48,1.2759999999999998,0.011722587448846139,-1,1,1,-1
-0.2692650123950921,0.34,0.817,-0.05827728839817278,-0.354251831134813,0.78,5.690999999999999,-0.082449517649334,0.0892166329479651,0.68,3.0699999999999994,0.030276732222186298,0.044582999157956,0.83,3.123333333333333,0.021237112160804743,1,1,-1,1
-0.3148103766522543,0.37,1.102666666666667,-0.06813471586119528,-0.0202993940302236,0.54,3.2040000000000006,-0.004724535201425049,-0.036613966359948,0.59,2.4963333333333333,-0.012425387715750679,0.0221975107084908,0.9,3.906333333333333,0.010573784480866592,1,-1,-1,1
-0.3776707946431243,0.55,2.995,-0.08173965723660284,0.0729198073799759,0.88,7.703333333333333,0.01697155079284085,0.2771654948300441,0.58,3.100333333333332,0.09405942805635109,-0.2491286919716879,0.31,0.0023333333333333,-0.11867245528126733,1,1,-1,-1
-0.2807407495747913,0.73,5.140333333333333,-0.06076099335209257,0.1850475614091182,0.9,7.200666666666666,0.043068463842494915,-0.1096792133700184,0.66,2.801999999999999,-0.037220953804442174,-0.147135976611088,0.5,1.1656666666666666,-0.07008822414814138,1,1,1,1
0.165778233254124,0.86,6.909666666666666,0.035879544184204734,0.0786211031215211,0.99,6.846,0.01829848559614386,-0.0755717998233991,0.72,2.6790000000000007,-0.02564619478675257,-0.0592433690767284,0.66,1.734666666666666,-0.028220579539945764,1,1,1,1
0.0833949443314319,0.62,4.337666666666666,0.018049248873898645,0.3942968032078564,0.83,7.217333333333332,0.09176969143961992,-0.0269352940365474,0.46,1.6443333333333332,-0.009140814419056124,0.0066955858051869,0.52,1.7653333333333334,0.0031894423751810588,-1,-1,-1,-1
0.1675490113718911,0.86,7.09,0.036262795413691866,0.020517689575394,0.98,7.161666666666668,0.004775341889838321,-0.1440825580381002,0.67,2.7463333333333333,-0.04889614059019108,0.0096420506782952,0.41,0.7496666666666667,0.004592990951318195,1,1,1,-1
-0.004839871972555,0.99,8.323666666666666,-0.0010474981960930105,0.1141763441668923,0.66,4.077,0.026573707391627115,0.0195193901741377,0.64,2.552,0.006624138682608969,-0.036995377181201,0.74,2.452,-0.017622748345054652,1,-1,-1,1
0.0566442256052663,0.73,5.908,0.012259564814330985,0.0373360900338886,0.51,2.7313333333333336,0.008689701347047482,-0.1644987069130885,0.76,3.708666666666667,-0.055824605071212605,0.1477574723658459,0.66,2.4240000000000004,0.07038427365805648,-1,-1,1,-1
0.132607793634456,0.64,4.728666666666667,0.02870043369073609,-0.316483321118735,0.67,4.383,-0.07365917372031527,0.0110503803284349,0.38,0.9983333333333334,0.0037500788261363048,0.0541775241608228,0.87,3.991333333333333,0.025807464256086918,-1,1,-1,1
-0.3116526666802688,0.69,5.150666666666667,-0.06745128962219632,0.040328306762162,0.6,4.070333333333333,0.009386117862829793,-0.274690228767354,0.51,2.0816666666666666,-0.09321941689158943,0.0238338834723775,0.39,0.914,0.011353270665733235,1,-1,1,-1
0.0075401419863436,0.56,3.493666666666667,0.0016319202602399696,-0.1829150807997859,0.83,6.627,-0.04257214460803175,0.1151632277854703,0.69,3.881333333333333,0.039082019734335394,-0.2373294240020866,0.31,0.0,-0.11305187384846578,-1,1,1,-1
-0.2674525463921826,0.78,6.303666666666667,-0.05788501461917747,0.0889699049474233,0.81,6.758,0.020707093382477282,0.0068293034486424,0.37,1.0656666666666668,0.0023176058650318685,-0.2042716812028394,0.38,0.5773333333333334,-0.09730481768646766,1,-1,-1,1
0.0216484945125601,0.58,3.683666666666667,0.004685404712898828,0.0580045628503498,0.99,8.237666666666666,0.013500136931266348,-0.194967342086918,0.51,1.788,-0.06616450109566309,-0.1694687008015059,0.49,1.281,-0.0807264175726765,-1,1,1,1
0.0398666274158543,0.84,7.1113333333333335,0.008628372927884298,0.0676902318453382,0.65,4.087666666666666,0.01575440541081021,-0.2026058557545749,0.54,1.642,-0.06875672213393119,0.0861008800029781,0.95,3.5946666666666665,0.04101415517804902,1,-1,1,1
-0.0068214150992695,0.52,3.060666666666666,-0.001476365501361457,-0.0229654459778156,0.54,3.087999999999999,-0.005345039254722026,0.1623981130817071,0.89,5.085000000000002,0.055111743412586636,0.0158909562483278,0.61,1.901333333333333,0.007569657191354616,-1,-1,1,-1
-0.2424970535096289,0.66,4.676,-0.052483873034168356,0.0255566000681506,0.51,2.784333333333333,0.005948111380612936,-0.0285824857664884,0.6,2.5386666666666664,-0.009699808647801685,0.0439050551440391,0.85,3.5596666666666663,0.020914173521991115,1,-1,-1,1
-0.0018699799089247,0.96,7.785333333333335,-0.0004047215695862161,0.0847246583699297,0.94,6.688,0.019719043351809604,-0.0437046310335536,0.51,1.3880000000000003,-0.014831689640698736,0.0347547493959998,0.84,2.745333333333334,0.016555425273846645,1,1,-1,-1
-0.0252530977140565,0.43,2.073,-0.005465552488007287,0.0167843862635717,0.37,1.4119999999999997,0.003906442902605505,-0.0173351751629262,0.49,1.895333333333333,-0.005882899175748174,0.0198863912499724,0.88,4.237333333333334,0.009472882700264538,-1,-1,-1,1
-0.2396292133342195,0.66,4.636333333333332,-0.051863183597038766,-0.2737705090148337,0.49,2.2190000000000003,-0.06371807971345576,-0.1097811596136857,0.77,3.660333333333333,-0.03725555048242231,0.1905331403927692,0.79,3.050333333333333,0.09076046361384159,1,1,1,-1
0.0250350270328842,0.54,3.3416666666666663,0.005418355238484141,-0.3395377841300249,0.65,4.197333333333334,-0.07902493103723904,-0.0505927849495915,0.59,2.698666666666667,-0.017169267116220806,0.1084963502996334,0.61,2.423333333333334,0.05168223771101079,-1,1,-1,-1
0.2079847542236397,0.91,9.034,0.04501434254863133,0.0190548282650271,0.42,1.8396666666666668,0.004434871640069242,0.5061470843514142,0.59,3.597666666666666,0.17176707113443734,-0.54794945888754,0.35,0.0,-0.26101573103276327,1,-1,1,-1
0.1188203173089093,0.75,6.139666666666666,0.025716396786127426,-0.3131099700659567,0.56,2.8556666666666666,-0.07287405098355347,-0.066455278889137,0.73,3.302,-0.022552394292335857,0.05349118573382,0.78,2.8276666666666666,0.025480526938503438,-1,1,1,1
-0.2450074436698974,0.8,6.0360000000000005,-0.053027199217026595,0.1527236641438056,0.92,7.274000000000001,0.035545313631713274,0.61498838514771,0.67,3.6786666666666665,0.20870366927803546,-0.599940436380757,0.38,0.0,-0.2857816337586297,1,1,-1,-1
-0.0192968059307592,0.45,2.318,-0.004176426466949786,-0.0011569514892721,0.31,0.7970000000000002,-0.0002692719806940445,0.011147158994591,0.67,3.6510000000000007,0.0037829218248374282,-0.072467288827636,0.65,2.583,-0.03451979386513074,-1,-1,1,1
-0.3290486964043229,0.78,6.224333333333331,-0.07121632924689271,-0.293189947380625,0.63,3.829,-0.06823781168252255,0.016546281931887,0.35,0.822,0.005615178815554801,0.0462595736076827,0.81,3.683666666666668,0.022035748419182877,1,1,-1,1
0.0011532667305389,0.4,1.776333333333333,0.00024960263963673553,-0.001024604086927,0.38,1.5193333333333336,-0.00023846909267356391,-0.4060209470253659,0.57,2.4456666666666678,-0.13778806802600677,0.1519680503991551,0.61,2.7293333333333334,0.07238998255257015,-1,-1,1,-1
-0.3510455485749668,0.68,5.106666666666667,-0.07597712934638588,-0.3389720331138344,0.54,3.0776666666666657,-0.07889325663418767,-0.0038152382386675,0.3,0.6146666666666666,-0.0012947467607677327,0.0282972262318802,0.39,1.0086666666666668,0.01347938404047149,1,1,-1,-1
-0.0069646129487338,0.3,0.7653333333333336,-0.0015073579511305502,0.0360972468132398,0.47,2.4766666666666666,0.008401369665998894,-0.2899242618773003,0.59,2.2766666666666664,-0.09838926836315054,0.1129398088273054,0.96,4.183000000000001,0.05379887923168817,-1,-1,1,1
0.1733613393454796,0.88,7.209999999999999,0.03752076320745992,0.1299568401318174,0.92,6.632000000000001,0.030246502183985422,-0.2125944080769506,0.59,1.6743333333333332,-0.07214645691722267,0.0843543511475144,0.85,2.7583333333333337,0.04018219613769483,1,1,1,-1
0.0446782774157545,0.6,4.244666666666667,0.00966976301499969,0.0138816158276346,0.36,1.2633333333333332,0.0032308443558793443,0.0598414718882684,0.85,5.285666666666667,0.020307919726126764,0.0009053762572235,0.47,1.259,0.0004312759905241557,-1,-1,1,-1
-0.3412643758603879,0.65,4.543333333333334,-0.07386018062701992,-0.1014408446873573,0.37,1.2366666666666668,-0.023609613216736575,0.1078640081066133,0.75,4.296333333333334,0.036604942172166456,-0.1214819944583933,0.59,1.9513333333333331,-0.05786794945514026,1,1,-1,1
-0.2092830884479779,0.8,6.393333333333334,-0.04529534228697815,-0.2601073870880137,0.64,3.731,-0.06053808821181227,0.1313719107685136,0.68,3.1303333333333336,0.04458263030588804,-0.0481219279628994,0.72,2.4603333333333337,-0.022922880937674337,1,1,-1,1
0.0080992762184148,0.39,1.538333333333333,0.0017529342256484889,-0.1958744687975349,0.82,6.074333333333335,-0.04558834719482473,0.0965802831807494,0.96,4.408666666666667,0.032775675063997894,0.048932456417031,0.85,2.4963333333333333,0.0233089761761066,-1,1,1,1
-0.3474834493156242,0.48,2.2796666666666665,-0.0752061807407979,0.0024610468190577,0.58,3.735666666666667,0.0005727906119602118,-0.0330111898539779,0.47,1.6843333333333337,-0.01120274238692213,0.134810279023632,0.81,3.834,0.06421687796083018,1,-1,-1,-1
-0.3312159915799517,0.51,2.6833333333333345,-0.07168539904868619,-0.4058997689182146,0.62,3.9313333333333342,-0.09447019667922935,0.0089521926700959,0.38,1.1526666666666665,0.003038033731131686,0.1452689429929461,0.65,3.075333333333334,0.06919886266270178,1,1,-1,-1
-0.0572392469268843,0.83,6.273666666666667,-0.012388345857417687,0.0612531470756358,0.98,6.713333333333332,0.014256221103252283,0.0092421866061878,0.78,2.7346666666666666,0.00313644664427349,-0.0113905772749673,0.93,2.4613333333333336,-0.00542590161571994,1,1,1,1
0.1488647285951048,0.67,4.777666666666668,0.032218937928419726,-0.0530116382470424,0.96,7.537333333333334,-0.01233807031926477,0.0578073241951577,0.69,3.2233333333333336,0.019617607359814857,-0.0124196149641793,0.45,0.9953333333333336,-0.0059160837307917265,-1,-1,-1,-1
-0.0030785439489868,0.34,1.1456666666666664,-0.000666292259680239,-0.0075387067959298,0.37,1.3763333333333336,-0.001754578761196659,-0.0315185284045749,0.7,3.5689999999999995,-0.010696189858445589,-0.0065611284125677,0.8,3.3283333333333327,-0.0031253935946630317,-1,-1,1,1
-0.2968137100358992,0.54,2.873333333333334,-0.06423967980999008,-0.0453872737222464,0.96,8.108666666666668,-0.010563555349396072,-0.0726569598163058,0.53,2.0276666666666663,-0.024657008942709883,0.0523391393550263,0.53,1.7363333333333333,0.02493174963273699,1,1,-1,-1
-0.0030464976369894,0.31,0.8096666666666669,-0.0006593564452208765,-0.060154432931947,0.99,8.117666666666668,-0.014000503437964707,0.0424980142131989,0.43,1.2336666666666665,0.01442220978074961,0.0104900240350835,0.99,3.812,0.004996923069560929,-1,1,-1,1
-0.2547357814275903,0.8,6.632333333333334,-0.05513271281531032,-0.0146931924519606,0.35,1.056,-0.0034197328677518174,-0.0264946243478636,0.98,5.206666666666666,-0.008991267885838544,0.0972497975446287,0.62,1.880666666666667,0.046324942177028754,1,-1,1,-1
0.0178960963714458,0.46,2.457666666666667,0.00387326953533028,0.0055773894123167,0.34,1.091,0.0012980965131920916,0.0147792527407597,0.7,3.8373333333333326,0.00501551631002457,-0.0721946068435013,0.66,2.5556666666666663,-0.03438990179885717,-1,-1,-1,1
-0.3171236824393464,0.7,5.324666666666667,-0.06863538688157172,-0.3975925436821974,0.58,3.4153333333333333,-0.09253675088300045,0.5591415645524531,0.49,2.7873333333333337,0.1897513822800577,-0.5061135337322225,0.34,0.0,-0.2410871876046579,1,1,-1,-1
8.310711545289617e-05,0.3,0.7686666666666667,1.7986953789904828e-05,0.0017290867014749,0.39,1.541,0.000402432258582258,-0.0679457614631466,1.0,4.932666666666666,-0.023058207393368748,0.0574076448947131,0.98,3.1340000000000003,0.027346132304764563,-1,-1,1,1
0.2506798990739245,0.91,8.348999999999998,0.05425489425458761,-0.0340601255550438,0.89,7.275,-0.007927244621695181,0.4278826990220663,0.32,1.0719999999999998,0.14520711522876317,-0.4405641433229735,0.34,0.003,-0.20986273473055875,1,1,-1,-1
0.1979616968293394,0.78,6.967666666666665,0.04284504249288549,-0.016778648925788,0.32,0.8239999999999997,-0.003905107579281015,-0.1371269910157466,0.72,3.633333333333334,-0.04653568567017527,-0.0078389823985536,0.66,2.447666666666666,-0.0037340993555600326,-1,-1,1,1
0.0320137114160914,0.47,2.523,0.006928758683857289,-0.3192399842683908,0.69,4.855,-0.07430076686687072,0.0078658472772276,0.33,0.7256666666666665,0.002669369419625303,-0.0113985268818659,0.8,3.785666666666667,-0.005429688411057368,-1,1,-1,1
-0.2530027842665374,0.77,5.889333333333334,-0.054757638555013526,-0.0223819451367344,0.97,8.099333333333336,-0.0052092337100025764,0.3758358235916419,0.42,1.7226666666666666,0.1275443851039049,-0.5051323167223898,0.35,0.0003333333333333,-0.24061978487075752,1,1,1,-1
0.2961049619371652,0.89,7.766,0.06408628476997288,0.0660345276893563,0.69,4.255333333333334,0.015369052401925537,0.0205616325883424,0.98,4.646333333333333,0.0069778361204385865,-0.1247919870850927,0.51,0.9483333333333334,-0.05944466448087463,1,-1,1,1
0.1395453085494846,0.67,5.151666666666667,0.030201926788088522,0.0518179863655809,0.61,3.966666666666667,0.012060256591238428,0.1067776865188485,0.72,3.93,0.036236285939206865,-0.1821405136413221,0.52,1.406666666666666,-0.08676263576442367,-1,-1,-1,1
0.0378566865669034,0.59,4.210333333333334,0.008193359475985432,-0.0195356444153662,0.53,3.298666666666667,-0.004546778075517933,0.0061595018802838,0.39,1.39,0.002090300685973816,0.0180710551931592,0.37,0.8179999999999997,0.008608147348757459,-1,-1,-1,-1
-0.2082421502799034,0.78,6.015666666666666,-0.045070051027315594,-0.2445564148808561,0.74,4.8740000000000006,-0.05691871339206603,-0.0377776767900237,0.71,3.237,-0.012820306778613282,-0.0567916579060867,0.59,1.742333333333333,-0.02705270689565947,1,1,1,1
0.1526118487894834,0.65,4.946999999999998,0.03302993079484532,-0.2551309214096049,0.84,7.117666666666666,-0.059379852293965675,0.4869876992578139,0.36,1.512333333333333,0.1652651044847991,-0.4186039235732038,0.33,0.001,-0.1994019838006036,-1,1,-1,-1
0.0028443488553601,0.3,0.7673333333333333,0.0006156051878942685,0.0763781740850708,0.67,5.004333333333334,0.017776460299663073,-0.2890183733315488,0.58,2.3920000000000003,-0.09808184424259601,-0.0076207442687179,0.66,2.671,-0.003630141619906936,-1,-1,1,1
0.2182178075543568,0.87,7.554,0.04722909222904303,-0.2318458564600067,0.72,4.467999999999999,-0.053960424065810156,-0.1074395737337274,0.73,3.201666666666667,-0.03646090528768491,0.0561082618926587,0.58,1.7256666666666662,0.02672717119681613,1,1,1,-1
0.1302615542037317,0.64,4.421,0.028192634809851944,-0.0885489237329508,0.96,7.651000000000001,-0.02060911308986595,0.0415722727648444,0.68,3.248,0.014108048340077943,0.0017778681392407,0.41,0.7993333333333333,0.0008468875085412044,-1,1,-1,-1
-0.002017535515689,0.52,3.149666666666667,-0.00043665717300413436,0.0174651915875614,0.62,4.389333333333334,0.00406489535264997,-0.0567237162751128,0.51,2.302666666666666,-0.019249872042475826,-0.2278504122792979,0.44,1.0809999999999995,-0.10853654650547516,-1,-1,-1,1
-0.3362753125426057,0.75,5.7620000000000005,-0.07278039280304328,0.0231685304146096,0.47,2.250666666666667,0.005392305669131553,0.2760011525694148,0.9,5.138333333333332,0.09366429457422777,-0.1476650723216017,0.59,1.5696666666666668,-0.07034025889591979,1,-1,1,1
-0.0631468567934625,0.95,8.49,-0.013666935603913636,0.0095776275919148,0.4,1.41,0.002229122634733292,0.0458942400332764,0.97,4.301666666666667,0.015574759662121332,-0.0072564193430624,0.89,2.543,-0.0034565954373876745,1,-1,1,1
0.608509580839848,0.86,8.17333333333333,0.13170032014267527,-0.2793274702488528,0.46,1.7756666666666667,-0.06501142171785196,0.256008141771578,0.84,4.640666666666666,0.08687942706421499,-0.0435956413284277,0.57,1.602,-0.020766784247371863,-1,1,-1,-1
0.2822079397384343,0.92,7.869333333333333,0.061078538745536134,-0.2759494772974529,0.77,4.547000000000001,-0.06422521861320299,0.2103148134612462,0.92,3.888333333333334,0.07137284919998149,-0.0753385527502905,0.78,1.8983333333333328,-0.035887520467655726,1,1,1,1
0.0917957684970867,0.75,5.758333333333334,0.01986744741491759,-0.1707366535061609,0.83,5.873333333333333,-0.03973770490204546,0.0577222052870496,0.72,3.222000000000001,0.019588721239562627,0.0681453487866869,0.61,1.8666666666666667,0.03246103767699911,-1,1,-1,-1
0.1826038108275369,0.93,8.59,0.03952112029537381,0.0171613463545936,0.5,2.419,0.003994177601331668,0.2332987310235923,0.94,5.647000000000001,0.0791727167186069,-0.1918996055798292,0.31,0.0,-0.09141137932138771,1,-1,1,-1
0.1251263648236182,0.94,8.990666666666666,0.02708122078014875,-0.2630866918769636,0.53,2.6206666666666663,-0.06123149956833901,0.0296005778163301,0.46,1.6729999999999998,0.010045310370429706,-0.1008924490106131,0.61,2.2643333333333326,-0.0480601192446762,1,1,-1,1
0.036524201827488,0.38,1.5523333333333331,0.007904968508461088,-0.3732159380439617,0.77,6.054333333333334,-0.08686327455865166,0.0612657300707359,0.59,3.1856666666666658,0.02079125878725202,-0.3338233932740103,0.32,0.0016666666666666,-0.15901677721911292,-1,1,1,-1
0.0257928175306099,0.38,1.493,0.0055823645725915985,-0.0745905522280327,0.98,8.557333333333334,-0.01736040441258395,0.0215656989504596,0.33,0.7399999999999999,0.0073185780580642505,-0.1339343518021323,0.59,2.182666666666667,-0.06379963001881121,1,1,-1,1
0.0355622574685643,0.38,1.4540000000000006,0.007696773955706733,0.0204250197703412,0.99,7.903333333333332,0.004753773671820124,-0.0427008300145126,0.76,3.4166666666666674,-0.014491037750421865,-0.0253886395629168,0.66,2.0076666666666663,-0.012093878747313703,1,1,1,1
-0.0789400651572931,0.39,1.467,-0.01708507504343692,-0.0104301220686569,0.98,8.288333333333334,-0.0024275344768992088,-0.0501273865114861,0.58,2.461333333333334,-0.01701132858590932,0.0433065061410848,0.54,1.7769999999999997,0.020629054697561156,1,-1,-1,-1
-0.3033714987021039,0.69,5.173999999999999,-0.06565898838615936,-1.408940985414553e-05,0.32,0.8596666666666668,-3.2792068927824186e-06,0.4157424071904145,0.91,6.4446666666666665,0.141087161888891,-0.2199021274617323,0.31,0.0066666666666666,-0.10475038094136373,1,-1,1,-1
-0.2701867274134173,0.74,5.269666666666667,-0.05847677607563252,0.0696660975828109,0.89,6.923666666666666,0.016214273681561572,0.0197817978084089,0.44,1.2323333333333335,0.006713189854048271,-0.0290221622862083,0.82,3.0656666666666665,-0.013824707338274565,1,1,-1,1
0.0915155946430346,0.62,4.625,0.019806809115314582,0.0208590620317736,0.3,0.7026666666666664,0.0048547938273967054,-0.2320859547252474,0.69,3.633,-0.07876114656607919,0.0812372487548662,0.57,2.183333333333334,0.03869736437716556,-1,-1,1,-1
0.0008531483496168,0.34,1.1376666666666666,0.00018464772669421505,-0.3541817768571715,0.6,3.718333333333334,-0.08243321302958846,-0.0682752511148701,0.56,2.559333333333333,-0.02317002365033321,-0.1056670673414337,0.62,2.430333333333334,-0.050334508741385876,-1,1,-1,1
-0.2164976888188716,0.78,6.2413333333333325,-0.046856805258911595,-0.2767878526048344,0.67,4.255,-0.06442034432216909,-0.0520838781726062,0.56,2.319,-0.01767528744830242,0.0352805281331405,0.6,2.193,0.016805879981320732,1,1,1,-1
0.2325630892334311,0.87,7.986333333333333,0.050333855488585155,0.0050600311777539,0.58,3.401000000000001,0.0011776851754299986,-0.2465184945118732,0.65,2.9323333333333337,-0.0836590016853211,0.0568799865064681,0.49,1.4663333333333337,0.02709478222546536,1,-1,1,-1
0.1816967023409219,0.93,9.019,0.03932479392377182,-0.0218982413104351,0.4,1.5233333333333332,-0.0050966551891357716,0.0045832371118963,0.36,0.8680000000000002,0.0015553763705541837,0.0231569862703944,0.87,4.006666666666667,0.011030830675796292,1,-1,-1,1
0.3480928542259489,0.8,6.747333333333333,0.07533807483797138,-0.2172619922773062,0.82,5.829666666666666,-0.050566136551543336,-0.163974687756524,0.44,1.1093333333333333,-0.05564677289846234,0.1254963201287866,0.75,2.976,0.05978017353432553,-1,1,1,-1
0.0282391720453092,0.56,3.609,0.00611183145842716,0.0433776157995442,0.61,4.060333333333333,0.010095822195170252,-0.2703340892179162,0.62,2.6936666666666667,-0.09174110879697968,0.1478060624863575,0.64,2.6033333333333326,0.0704074195625201,-1,-1,1,-1
0.0252669037398853,0.49,2.612333333333333,0.005468540539598917,-0.0178903010784168,0.98,8.118999999999998,-0.004163836471336364,0.4542371331529886,0.7,4.034,0.15415080788655003,-0.5789690518161019,0.37,0.0,-0.2757919144804579,-1,1,1,-1
-0.3516194031249204,0.74,5.877666666666667,-0.07610132924450402,0.0369152524995985,0.33,0.9916666666666668,0.00859175449494568,-0.0538801291821058,0.56,2.4396666666666675,-0.01828486672765239,-0.0075826714720679,0.74,3.206666666666668,-0.003612005642785548,1,-1,-1,1
-0.3764476907919531,0.74,6.016666666666668,-0.08147493968105562,-0.2979248966912875,0.47,2.2270000000000008,-0.06933983643566943,0.6018000276443651,0.42,2.2460000000000004,0.2042280423082066,-0.5329599693961014,0.34,0.0003333333333333,-0.25387548754140365,1,1,-1,-1
0.0254076777281397,0.95,7.869,0.005499008390729999,0.0713208394784601,0.96,6.882333333333333,0.016599402731405494,-0.0767967577624917,0.65,2.4386666666666668,-0.026061898924869722,-0.1410914626512793,0.52,1.134,-0.067208919853982,1,1,1,1
0.0390970890903865,0.73,5.866666666666669,0.008461820999997987,0.0525701013604793,0.43,1.8723333333333336,0.012235305844611534,-0.0010952913856598,0.99,4.980999999999999,-0.0003717002412345076,0.0229126774814085,0.73,2.224333333333333,0.010914454181357648,-1,-1,1,1
-0.0074758544732631,0.95,8.068666666666667,-0.0016180064512869657,-0.1097698461419236,0.83,5.635000000000001,-0.025548127268251123,0.0520026839426965,0.41,1.0233333333333334,0.01764773321457118,-0.009049102513126,0.86,3.1333333333333333,-0.004310540086031477,1,1,-1,1
0.602294654137844,0.87,7.515,0.13035521751473061,-0.1405517509099096,0.84,5.436333333333333,-0.032712390025392224,0.104208125158435,0.88,3.566,0.03536427453654509,-0.0177317017906899,0.77,1.9576666666666669,-0.008446496351594673,-1,1,1,-1
0.0668670535274227,0.76,6.043000000000001,0.01447210139962728,0.0030802871553854,0.72,4.923333333333333,0.0007169142622901955,-0.0231048167420238,0.6,2.343666666666666,-0.007840896102287807,0.0919237361655453,0.77,2.902666666666667,0.043787872777947295,-1,-1,-1,1
0.0140560671383747,0.42,1.858666666666667,0.003042168275339111,-0.1652237255697679,0.83,6.361666666666667,-0.03845461132498455,-0.0866696764632783,0.69,2.7416666666666667,-0.029412392054659477,0.1085085653916193,0.95,3.388,0.051688056370218526,-1,1,1,1
-0.3189052647571908,0.54,2.857,-0.06902097647458487,0.1705113819770618,0.8,6.242999999999999,0.03968527460449456,-0.0666589431348163,0.79,3.729666666666667,-0.02262151019175858,0.0896872805015451,0.65,2.112,0.042722537096721296,1,-1,1,-1
-0.0480358737062491,0.84,7.516333333333334,-0.010396450844232701,0.0206281919683765,0.31,0.7433333333333334,0.004801060512015428,0.0576720669848507,0.75,3.707,0.019571706206607545,-0.0061043254386836,0.8,2.956666666666666,-0.002907795492808222,1,-1,-1,1
0.0090474057447655,0.33,1.031,0.001958138820759004,-0.3275995766546122,0.64,4.064333333333333,-0.07624640073354988,0.172590515465318,0.87,5.100333333333334,0.05857065715403376,-0.0035161266167664,0.55,1.6130000000000002,-0.0016749069542696612,-1,1,1,-1
-0.2961399505014201,0.43,1.7083333333333333,-0.06409385737894864,-0.3172207389491648,0.65,4.126,-0.07383080231636287,0.3679731825502594,0.82,4.701000000000001,0.12487610375878896,-0.1340310923749288,0.64,1.9636666666666671,-0.06384571239177361,1,1,-1,1
0.1412810980841516,0.94,7.801666666666666,0.03057760540452121,0.0272891455228698,0.96,6.697666666666666,0.006351348638666184,-0.0066795486362036,0.6,1.965,-0.0022667847770197515,-0.0556693597808153,0.75,2.1953333333333336,-0.02651810017079995,1,1,-1,1
0.3287936216155804,0.92,7.689000000000001,0.07116112316239467,0.0891426836045141,0.94,6.515333333333334,0.02074730634874933,-0.0415853551706004,0.73,2.5176666666666656,-0.014112488011054178,-0.0352008366381748,0.8,2.1520000000000006,-0.016767918936778786,-1,-1,1,1
0.1073510802331041,0.67,5.408333333333333,0.02323409865601248,0.0102129552178138,0.49,2.7696666666666663,0.002376990483819256,0.0180365956948873,0.38,1.2673333333333332,0.0061209346285511935,-0.0022633105941478,0.47,1.6539999999999997,-0.001078128027510165,-1,-1,-1,-1
-0.3307743873732933,0.76,6.132666666666666,-0.07158982222093438,-0.3096430886339827,0.55,3.015666666666667,-0.07206715973644823,0.3249624285782206,0.6,3.515000000000001,0.11027988960390972,-0.5464028796722435,0.35,0.0,-0.2602790180057986,1,1,1,-1
-0.2568762655949914,0.78,5.653333333333332,-0.055595979884528815,0.2318483154158768,0.91,6.970333333333333,0.053960996369769074,-0.1537558448388152,0.62,2.0766666666666667,-0.05217888624530311,0.0239926920205988,0.77,2.5033333333333334,0.011428919119501928,1,1,1,1
-0.0069290916112798,0.54,3.359666666666667,-0.001499670033533376,0.0384414500503667,0.41,1.7643333333333333,0.008946965790524123,0.0260561489632671,0.84,4.545333333333333,0.008842466015976548,0.0816274581222376,0.73,2.672,0.038883240613793404,-1,-1,1,-1
-0.3118948647186998,0.63,4.093333333333333,-0.06750370877910633,-0.2995608822656885,0.74,5.245333333333334,-0.06972060008919391,0.0455046677334771,0.64,3.181666666666667,0.015442553639404872,0.0317883431959207,0.5,1.534333333333333,0.015142377646378002,1,1,-1,-1
0.0017606733490567,0.31,0.8469999999999998,0.00038106424457180706,0.0208912175581517,0.61,4.028666666666667,0.004862277790517353,0.0671745928884925,0.83,4.362333333333334,0.022796502107465554,-0.0424537479313302,0.75,2.580333333333333,-0.02022284331455298,-1,-1,1,1
-0.361161355082682,0.58,3.5146666666666664,-0.078166503182914,-0.0184431262381012,0.53,3.051,-0.0042925024760098835,0.0231981713373821,0.43,1.3733333333333333,0.007872577101581093,0.0278398558086392,0.98,4.328666666666666,0.013261515634109005,1,-1,-1,1
-0.3659134659421896,0.76,6.063666666666668,-0.07919500715599335,0.0433802339183451,0.46,2.2806666666666664,0.010096431543134922,-0.0135826350501931,0.32,0.6116666666666671,-0.004609429774448333,0.0499560778986829,0.95,4.498333333333334,0.023796578280644944,1,-1,-1,-1
0.1819903330268912,0.85,7.3306666666666676,0.0393883446985887,-0.2523659364633221,0.79,5.459999999999999,-0.05873632231022953,-0.2004902446124039,0.53,1.793,-0.06803876417114701,0.0703477816879141,0.58,1.983333333333333,0.03351016661478753,1,1,1,-1
0.1442340144459422,0.86,7.5836666666666686,0.031216707963375938,0.0736479259592322,0.71,4.941333333333333,0.01714101505632508,-0.261522878879119,0.61,2.549666666666666,-0.08875091910738765,0.0253789746797135,0.44,1.0983333333333334,0.012089274880088836,1,-1,1,-1
0.0456097150398164,0.61,4.182333333333334,0.009871354965470838,0.0186673703266109,0.55,3.108333333333334,0.004344693644292944,0.1934899525480053,0.92,4.488666666666665,0.06566313127280049,-0.0674502767232336,1.0,2.8726666666666665,-0.032129940091592146,-1,-1,1,1
-0.319096226881352,0.66,4.878,-0.06906230659276057,0.0082742937463637,0.34,1.1196666666666666,0.001925781233342355,-0.0796596661997335,0.5,2.2849999999999997,-0.027033461169115845,0.0200682992342182,0.45,1.4773333333333334,0.009559534570648736,1,-1,-1,-1
-0.0283660562905065,0.96,9.088666666666668,-0.006139293138965505,-0.0837230383496752,0.35,0.9926666666666668,-0.019485923632220993,-0.1947892420110353,0.64,2.918333333333334,-0.06610406070323765,-0.0962748170536837,0.59,1.998,-0.045860510208972145,1,1,1,1
0.0099175280118961,0.58,3.8856666666666655,0.0021464602289218947,-0.3244772092929819,0.42,1.493,-0.07551969261163062,0.2235560012833053,0.86,4.9946666666666655,0.07586640477079057,-0.1092001855079831,0.65,2.063333333333333,-0.05201750962058977,-1,1,1,1
0.135095053053595,0.86,7.930333333333333,0.029238753664805172,-0.2993043535946484,0.5,2.2870000000000004,-0.06966089492091651,0.0375245519104761,0.4,1.1789999999999998,0.012734405821094455,-0.0063567400988611,0.81,3.6013333333333324,-0.0030280332190820583,1,1,-1,1
0.0172174079869058,0.39,1.6190000000000004,0.0037263803484785816,-0.3660755047283728,0.56,3.0066666666666664,-0.08520139103135524,0.2025258474142335,0.9,4.988,0.06872957034601883,0.0354047666785812,0.72,2.4026666666666663,0.01686506101386795,-1,1,1,-1
-0.3062742483618774,0.42,1.6336666666666666,-0.06628723331692706,-0.3907662443364814,0.59,3.47,-0.09094797973513852,0.0538490730566154,0.7,3.8896666666666673,0.018274327459757354,0.0473632779547046,0.54,1.8693333333333333,0.02256149799755975,1,1,-1,-1
0.0088438460847877,0.84,6.804,0.0019140822056598473,0.0355514186704084,0.86,6.346666666666667,0.008274332165721994,-0.0122625663032217,0.31,0.441666666666667,-0.004161448645299009,-0.0152662553379143,0.99,3.619999999999999,-0.007272080905506183,1,1,-1,1
0.0262656585338119,0.55,3.269333333333333,0.005684702010586149,0.1285803377444274,0.87,7.005000000000001,0.02992613134067912,-0.1085740417453751,0.77,3.629,-0.03684590058585232,0.0518842987744894,0.54,1.5326666666666666,0.02471508631697565,-1,1,1,-1
-0.0057870599438594,0.4,1.745,-0.0012524990095295239,0.0003698753707372,0.51,2.948000000000001,8.60857819985276e-05,0.3816306296050573,0.78,5.387333333333333,0.12951092188242264,-0.5143946138471942,0.35,0.0003333333333333,-0.24503188021250996,-1,-1,1,-1
0.0217883429970557,0.38,1.4646666666666666,0.004715672256351666,-0.0379601645992657,0.99,8.207333333333333,-0.008834950128762255,-0.0541861328680717,0.54,2.0666666666666664,-0.018388712741034166,-0.0593542925641856,0.63,2.212666666666667,-0.02827341794446965,-1,1,-1,1
-0.2971067404606944,0.48,2.3203333333333327,-0.06430310066969752,0.0162796778874856,0.48,2.497,0.003788975726702492,0.1519347843803986,0.92,5.6080000000000005,0.05156088758251959,-0.0029307459298066,0.52,1.4360000000000002,-0.0013960608573148827,1,-1,1,-1
0.0165240826189911,0.97,8.425,0.003576323265085779,-0.3043476509302638,0.59,2.9246666666666665,-0.0708346854172186,0.1760683853345996,0.77,3.665,0.059750913920698145,-0.0899293279697239,0.66,1.9106666666666667,-0.042837836410967514,1,1,-1,1
0.2324880289411046,0.79,6.778666666666667,0.0503176101165472,-0.0007989511692028,0.43,1.7553333333333332,-0.00018595002971508653,0.0664137871990622,0.95,4.462666666666666,0.022538313590696135,-0.0257727773985831,0.91,2.719,-0.012276862809744105,-1,-1,1,1
-0.0009114922304034,0.37,1.3436666666666668,-0.00019727514953175887,0.0679120685561107,0.93,7.973,0.015806036279566813,-0.0009140744428539,0.63,2.7116666666666664,-0.0003102021027129885,0.0810432256987909,0.66,2.3736666666666664,0.038604941492176276,-1,1,-1,-1
-0.3658445578066867,0.53,2.766666666666666,-0.07918009330123753,0.0223622588896712,0.62,3.972,0.00520465188026443,0.1168390002261818,0.83,3.949,0.03965071316936262,0.0075255187594764,0.94,3.124,0.003584780947486346,1,-1,1,1
-0.3844956589718586,0.53,2.929666666666667,-0.08321676925805052,-0.0190514378856272,0.34,1.0670000000000002,-0.004434082554109476,0.0171983491151634,0.69,3.903000000000001,0.005836465618772868,0.0369706471070672,0.57,2.1503333333333337,0.017610968173957058,1,-1,-1,-1
0.2239171909645652,0.87,7.655666666666666,0.04846261532115988,-0.3850672229776553,0.78,5.210333333333334,-0.08962157427774613,0.5595440133953935,0.66,3.739333333333334,0.18988795811180806,-0.5129273859912731,0.36,0.0,-0.2443329662064949,1,1,-1,-1
0.0229984900262016,0.45,2.2090000000000005,0.004977585554311996,-0.0012982767557971,0.85,7.025999999999999,-0.0003021644008103303,-0.0020993429694735,0.59,2.551,-0.0007124371636659969,-0.0769641584248761,0.63,2.198666666666667,-0.03666187774941016,-1,1,-1,1
-0.3147563885908724,0.78,6.314333333333334,-0.06812303117258599,0.032981554914909,0.61,3.975,0.007676215209243095,0.0011817865396518,0.31,0.5706666666666665,0.0004010534069996844,-0.033973914102058,0.79,3.6153333333333326,-0.01618347437261174,1,-1,-1,1
0.2891756006541603,0.88,8.143333333333333,0.06258655637112588,-0.2961480258391677,0.81,6.078666666666668,-0.06892628276619894,-0.1993386426276274,0.35,0.6663333333333334,-0.06764795425412233,0.01146901264393,0.41,0.9863333333333332,0.005463264304625935,1,1,1,-1
0.0092712469029443,0.97,8.610666666666669,0.0020065849802304255,0.0555789886791857,0.62,3.760999999999999,0.012935602318150809,-0.1509970335862933,0.44,1.1666666666666663,-0.051242650626627875,0.0085586316580958,0.77,3.076999999999999,0.004076904288606141,1,-1,1,1
-0.0270612359471726,0.53,3.105999999999999,-0.005856889603578972,0.0556470568958427,0.61,3.878666666666667,0.012951444696756565,0.2022708096683603,0.91,4.585666666666667,0.06864302023441737,-0.0415164379469352,0.85,2.672666666666667,-0.019776355692724013,-1,-1,1,1
-0.2756869123859866,0.79,5.920666666666666,-0.05966718645624073,-0.05099768593539,0.97,7.546666666666668,-0.011869337677481162,0.033547383396506,0.38,0.9566666666666664,0.011384706083264013,0.0912962820068905,0.62,2.2709999999999995,0.043488984982267505,1,1,-1,-1
0.0335230077882885,0.31,0.8440000000000006,0.007255417164951691,0.0010999655217212,1.0,8.089666666666668,0.00025600891435420027,-0.1630052945304387,0.53,1.6393333333333333,-0.055317797704550864,0.1175093147355355,0.93,3.642333333333333,0.05597556342354171,-1,1,1,1
-0.3374262170011928,0.56,2.993,-0.07302948417386501,0.4623917441333347,0.83,6.650666666666667,0.10761828992302193,-0.0571513223447808,0.78,3.136666666666668,-0.019394985280222318,-0.0070214422272116,0.93,2.890666666666666,-0.003344664085554084,1,-1,1,1
-0.3124325716402509,0.69,5.125333333333334,-0.06762008521086846,0.0354486345378179,0.48,2.5346666666666664,0.008250409912089756,0.0059319243006445,0.45,1.6036666666666668,0.002013069510453764,0.1326937718054344,0.76,3.5949999999999998,0.06320867972313954,1,-1,-1,-1
0.0499515013326012,0.67,4.835999999999999,0.010811051993678076,-0.3583639975663377,0.75,4.992999999999999,-0.08340659425127249,0.1882335353731807,0.86,4.800000000000001,0.06387930319061892,-0.0136022779413227,0.43,0.8400000000000001,-0.006479445253533598,-1,1,1,-1
0.017221859421947,0.42,1.7959999999999998,0.003727343776892003,0.1332585874308671,0.93,7.500333333333334,0.031014959671797366,0.0723644533531828,0.96,4.404333333333335,0.024557743373447714,-0.0584275520449641,0.69,1.7416666666666665,-0.02783196508749744,-1,1,1,1
-0.019803776114827,0.99,8.82066666666667,-0.004286150516737744,-0.0399390293032961,0.54,2.886666666666667,-0.009295516387002734,0.4866157531007355,0.71,4.346333333333333,0.1651388801045818,-0.4099565723714282,0.34,0.0,-0.19528281795634686,1,-1,-1,-1
0.1419510331574534,0.77,6.2286666666666655,0.030722600103712108,-0.2471366263552976,0.71,4.511333333333334,-0.05751923870429799,0.0836639304740627,0.66,2.8686666666666665,0.02839235617753252,-0.0300797139351844,0.73,2.492666666666667,-0.014328472078407385,-1,1,-1,1
-0.0028988701119567,0.51,2.9336666666666678,-0.0006274052764622132,-0.0129218040499221,0.53,2.961,-0.0030074551983609752,0.2293058857987517,0.89,4.808999999999999,0.07781769690130845,-0.0924894828594982,0.77,2.4676666666666667,-0.0440573662221078,-1,-1,1,1
0.2120138704667038,0.89,7.803666666666667,0.04588636809401588,-0.2663905231122427,0.7,4.1706666666666665,-0.062000442077036734,0.1480918826052857,0.79,3.930333333333334,0.05025675286955504,-0.0084632245300844,0.51,1.2556666666666667,-0.004031457102082423,1,1,-1,-1
0.0204062668644331,0.33,1.001,0.004416548175385302,0.037413731576211,0.86,6.884666666666667,0.0087077718470461,0.0963089175987574,0.83,3.683333333333333,0.032683583905782125,0.0044912234272604,0.93,2.9039999999999995,0.002139394331144767,-1,1,1,1
-0.3585582772580542,0.48,2.3276666666666666,-0.07760311651875233,0.0011206532258183,0.42,1.927,0.0002608238258780561,0.0046276283465085,0.4,1.257333333333333,0.0015704410673372344,0.1598679401498373,0.84,4.329666666666666,0.076153095126016,1,-1,-1,-1
-0.3777729245266963,0.48,2.311,-0.08176176130658971,0.0100361789884237,0.37,1.404,0.0023358471118897686,-0.1537441336959597,0.78,4.839,-0.052174911928804774,0.0084872572421043,0.4,0.8889999999999999,0.004042905084729051,1,-1,1,-1
0.0813120073352839,0.85,7.539000000000001,0.01759843679489884,0.0003450553506425,0.36,1.1206666666666665,8.030910420889038e-05,0.1631961958059107,0.86,4.095666666666666,0.055382582337274125,-0.0633951435977593,0.97,2.962333333333333,-0.030198277380710476,1,-1,1,1
0.3197768991269551,0.9,8.336,0.06920962514859076,-0.2825456181552779,0.71,4.575,-0.06576042205966809,-0.00196711151465,0.33,0.6573333333333334,-0.0006675628367971912,0.103758894895618,0.7,2.952333333333333,0.04942555077491148,1,1,-1,-1
0.6201178763281758,0.88,8.124,0.1342127148201979,-0.3269553114756194,0.79,5.319,-0.076096452734478,-0.1614533110153355,0.47,1.371,-0.05479111352305488,0.0888078823631541,0.62,2.2506666666666666,0.04230363578340129,-1,1,1,-1
0.0301303634203069,0.44,2.22,0.006521143846236244,0.0360631853050443,0.41,1.8153333333333332,0.008393442099577765,-0.2811791459874935,0.58,2.220333333333333,-0.09542150861590594,0.1077822272900865,0.99,4.239666666666667,0.0513420652072134,-1,-1,1,1
-0.2483592217863863,0.64,4.152333333333333,-0.053752627813203425,0.0128149809104947,0.99,8.137666666666666,0.0029825928954863154,0.3152228825903358,0.57,2.858666666666666,0.10697465810057732,-0.4792381927339852,0.35,0.0046666666666666,-0.22828511861155865,1,1,-1,-1
-0.2696091157779579,0.66,4.613,-0.058351763027845914,0.37611434899223,0.82,7.290333333333333,0.08753785846657033,0.0309842662615873,0.4,1.3299999999999996,0.010514881605654641,-0.2361367076704791,0.41,0.7876666666666668,-0.1124837234102095,1,-1,-1,1
-0.0217279844628874,0.95,7.689666666666666,-0.004702608800124179,0.1148336299697527,0.88,5.928333333333332,0.02672668584548575,0.166092354868566,0.87,3.521,0.0563654285792301,-0.0949475845839249,0.71,1.632,-0.04522828300676295,1,1,1,1
0.469315300169387,0.82,7.694333333333334,0.10157436665969496,0.006042830194872,0.37,1.273666666666667,0.0014064244444636988,-0.0269225570734228,0.59,2.368666666666667,-0.009136491978171448,0.0206160462766598,0.98,3.834333333333333,0.009820453880605151,-1,-1,-1,1
-0.0274571049627051,0.32,0.91,-0.0059425679194540304,-0.3439361755130323,0.54,2.812666666666666,-0.08004862439910607,0.1975599403994969,0.9,4.800333333333333,0.06704433036377082,0.0470436846607258,0.84,2.906666666666667,0.022409259728303304,-1,1,1,-1
0.1316031650408735,0.93,8.413,0.02848300094757913,-0.0009308417480671,0.45,1.8523333333333332,-0.00021664659541812924,0.3290766834080774,0.87,4.144333333333333,0.11167611122381844,-0.1908329583276935,0.88,2.499,-0.09090328189058537,1,-1,-1,1
0.0843070129191145,0.61,4.086333333333333,0.018246648764996647,-0.2626545958099315,0.71,4.533333333333333,-0.061130932375246895,0.3350471003158843,0.88,4.192333333333334,0.11370224366122968,-0.0966355221250538,0.91,2.6686666666666667,-0.046032332073860996,-1,1,1,1
-0.0941364157084292,0.62,4.2123333333333335,-0.020374035966324474,0.0651659002520537,0.63,4.197,0.01516688573141559,0.294023536418555,0.85,5.200333333333333,0.09978040624282351,-0.0431249194297128,0.43,0.8846666666666666,-0.02054255586551408,1,-1,-1,-1
0.0627681548962293,0.59,3.774333333333333,0.013584972784141077,-0.0545090962861083,0.96,7.825000000000002,-0.012686592704104936,0.0682563487172465,0.61,2.699666666666667,0.023163608895457394,-0.1746521147763293,0.51,1.276333333333333,-0.0831955368791008,-1,1,-1,1
-0.0300580595768908,0.55,3.392666666666668,-0.006505495055115646,0.0074871835333087,0.59,3.688666666666668,0.001742587099397138,0.2544037879701335,0.88,5.2396666666666665,0.08633497039923065,-0.1887196876707257,0.52,1.2363333333333333,-0.08989662538887368,-1,-1,1,1
-0.269639030947701,0.57,3.4376666666666664,-0.05835823759711539,-0.2566422238421744,0.65,4.283,-0.05973159685993857,0.0257350966827382,0.35,0.8396666666666667,0.008733513081913625,0.056378675218931,0.88,4.186666666666666,0.02685598258789089,1,1,-1,1
0.0126579517817659,0.33,1.0650000000000002,0.0027395728095329103,-0.4592495343738489,0.8,6.747000000000001,-0.10688696362841192,0.040908390764363,0.32,0.8109999999999999,0.013882752037230156,-0.0066220533136889,0.35,0.607,-0.003154415172011669,-1,1,-1,-1
-0.3506493827111896,0.75,5.566666666666667,-0.07589138678335665,0.0759886827244917,0.74,5.384333333333333,0.017685809039779794,-0.0122730878870911,0.31,0.4923333333333333,-0.0041650192707176235,0.0586058487670326,0.95,4.0683333333333325,0.027916896733102013,1,-1,-1,1
0.0364516285591065,0.86,8.462666666666665,0.007889261405433305,-0.0033008073192264,0.37,1.409,-0.0007682387143964806,-0.0039345340051775,0.31,0.7013333333333333,-0.0013352312069804734,-0.0061558922491049,0.38,0.8876666666666665,-0.002932359343544511,1,-1,1,-1
0.230739929557231,0.88,7.4,0.049939267267483725,0.1951210884210823,0.91,6.847666666666667,0.04541300343316792,-0.0810125229662444,0.69,2.873333333333333,-0.027492569305134752,-0.21499085233909,0.46,0.7819999999999998,-0.10241089498030066,1,1,1,1
0.0693686668863691,0.7,4.904000000000001,0.015013528010843028,-0.0168369792456646,0.95,7.005333333333334,-0.003918683533772912,-0.0272337678671341,0.75,2.727333333333333,-0.009242105085890349,0.0425857429141016,0.89,2.641,0.020285719126111736,-1,1,1,1
0.0625411899566756,0.7,5.658333333333334,0.013535850541629906,0.048112928791364,0.3,0.7046666666666669,0.011197931592441337,-0.2014893874038734,0.75,3.7073333333333336,-0.06837783523614331,0.1745391226277131,0.74,3.0006666666666666,0.08314171306781007,1,-1,1,-1
0.0044699065543776,0.43,2.090333333333333,0.0009674262209756526,-0.3546938557189385,0.51,2.611333333333333,-0.08255239563202092,-0.1022113539714855,0.57,2.717333333333334,-0.0346866463349573,0.0670725861654375,0.57,2.3136666666666668,0.03195002719004924,-1,1,-1,-1
-0.2961359692500107,0.46,1.9553333333333327,-0.06409299571283573,0.0940590735655337,0.86,6.953333333333334,0.0218915600836237,0.0022864563621736,0.79,3.792,0.0007759363330335508,-0.0445496053681464,0.63,1.869,-0.021221205028645506,1,1,1,1
-0.0124268146126533,0.37,1.454666666666667,-0.002689547567322282,0.0034999795263881,0.33,1.022,0.0008145945860289015,-0.0176432814934504,0.73,4.675666666666666,-0.005987458746727303,-0.0071751891255144,0.39,0.8510000000000001,-0.0034179014223259807,-1,-1,-1,-1
-0.2744437852392023,0.79,6.249333333333332,-0.05939813523935837,-0.2698024805302998,0.49,2.07,-0.06279455016239995,0.1173066343156445,0.97,4.6946666666666665,0.03980941039472065,0.0325796033592129,0.8,2.393333333333333,0.015519294434247675,1,1,1,1
0.0581943601776546,0.6,3.8693333333333344,0.012595061946793553,-0.0978520127570004,0.95,7.709999999999998,-0.022774338884816895,-0.0001986116929901,0.47,1.488,-6.740125519378825e-05,0.0937122106513554,0.71,2.723666666666667,0.04463981261979862,-1,1,-1,-1
0.0166815230744785,0.56,3.4759999999999995,0.003610398255922376,-0.0813945468832848,0.98,8.335,-0.01894398430719484,0.0225699437728592,0.42,1.3766666666666667,0.007659380558322731,0.0163129469531937,0.48,1.486,0.007770672468462883,-1,1,-1,-1
0.2161822076404345,0.88,8.420333333333334,0.04678852536076799,0.0390255297191366,0.66,4.693,0.009082906053146322,-0.0220484761392991,0.32,0.6846666666666666,-0.007482414275443118,-0.0030654937429166,0.43,1.2113333333333332,-0.001460247979637037,1,-1,-1,-1
0.0009809183740343,0.55,3.1613333333333333,0.00021230111729029661,-0.0242596429669585,0.98,7.495333333333334,-0.005646254119741156,0.1517481176295154,0.84,4.119,0.051497539986398444,-0.1363643470900692,0.53,1.1496666666666664,-0.06495715830212172,-1,1,1,1
-0.0907283765095066,0.83,7.147000000000001,-0.01963643072938241,0.0725886740669441,0.5,2.6023333333333327,0.016894481940861624,-0.0353211494901994,0.58,2.3123333333333327,-0.011986654837313841,0.032091167539499,0.82,3.306666666666666,0.015286628025918623,1,-1,-1,1
-0.0143276135199583,0.34,1.129333333333333,-0.003100939322688581,0.0306925105195396,0.47,2.4936666666666665,0.007143456900918937,-0.0591005903655312,0.51,1.9343333333333337,-0.020056492713796416,0.028023665694822,0.97,4.330666666666668,0.01334907347550273,-1,-1,-1,1
0.1281788736657203,0.86,7.091333333333334,0.027741878236335955,-0.264257308783046,0.77,4.727333333333334,-0.06150395207465201,0.0263991668394085,0.99,4.395,0.008958873237816153,0.0283929625158738,0.58,1.3350000000000004,0.013524988020451106,1,1,1,-1
-0.0073744215120644,0.31,0.8533333333333334,-0.0015960532168868581,0.0447089448252175,0.47,2.467333333333334,0.010405679269578848,0.0764202806348568,0.69,3.3396666666666666,0.025934136905562986,-0.0393402347247282,0.97,3.7596666666666665,-0.018739721262838037,-1,-1,-1,1
-0.3663542910930206,0.58,3.5133333333333336,-0.0792904153719351,-0.2711749844770272,0.5,2.4513333333333334,-0.0631139903979436,0.0082857927396302,0.46,1.586666666666667,0.0028118829386066945,0.1119045790195496,0.91,4.277333333333333,0.053305747500876945,1,1,-1,-1
-0.2909047936398057,0.72,5.409999999999999,-0.062960807290041,-0.149607693522817,0.49,2.317,-0.03482009430430143,-0.112624661532132,0.75,3.4876666666666667,-0.03822052689223912,0.1784198613395342,0.79,3.048333333333333,0.0849903029977456,1,-1,1,-1
0.0048237564847979,0.34,1.111333333333333,0.0010440103054110987,-0.3969978301796404,0.77,5.765,-0.09239833567349175,-0.0919148724978584,0.55,2.234333333333333,-0.03119241210859357,0.1545789502103178,0.68,2.8803333333333327,0.07363368470759647,-1,1,-1,-1
-0.3538878503517009,0.51,2.7156666666666665,-0.07659229148306307,0.0213414429740645,0.48,2.660333333333334,0.004967064456704986,-0.0090493655606593,0.34,0.8623333333333336,-0.003071010514603887,0.0660897514941258,0.69,3.4243333333333346,0.031481853883084776,1,-1,-1,1
-0.3135916152272395,0.65,4.538333333333333,-0.06787093814116256,-0.3546446200962139,0.73,5.496666666666667,-0.0825409364016429,-0.2180527678107937,0.38,0.994,-0.0739988166238518,0.0306996956659389,0.36,0.6973333333333332,0.014623800382971066,1,1,1,-1
0.0286294280621968,0.57,3.548,0.006196294947548836,-0.3291916313670873,0.73,4.749666666666666,-0.07661693980089762,0.2450338075758131,0.88,4.142666666666667,0.0831551554033942,-0.0236307908753081,0.89,2.7096666666666667,-0.011256527504787268,-1,1,1,1
-0.313307146118472,0.65,4.395,-0.06780937021540588,-0.1652220937225861,0.72,5.172999999999999,-0.03845423152451158,-0.1111637998367829,0.55,2.2710000000000004,-0.037724765990911104,0.0836324022470145,0.57,2.128333333333333,0.03983829577065212,1,-1,-1,-1
0.0093449825246532,0.98,7.704666666666668,0.002022543652518836,0.1112324602998917,0.93,6.455333333333333,0.025888539995110576,0.0733872470124774,0.85,3.5973333333333324,0.024904840643517005,-0.0149223186846714,0.52,1.0583333333333331,-0.0071082466767847675,1,1,1,-1
0.0352381049913574,0.48,2.636,0.007626617319940589,0.0144832514920532,0.49,2.571333333333333,0.003370870647833987,0.04889063901265,0.96,5.312666666666669,0.016591623519584316,-0.0332005800457939,0.66,2.000666666666666,-0.015815096686030733,-1,-1,1,1
-0.0610287824814053,0.32,0.8260000000000001,-0.013208518721472919,0.1047344974328083,0.93,7.793333333333334,0.024376186756517364,0.0592682383241411,0.68,2.733666666666666,0.020113386055124246,-0.0168053684905835,0.95,3.1733333333333342,-0.008005237473452612,-1,1,-1,1
-0.3014640377640285,0.48,2.11,-0.06524615476099695,-0.0208447906282591,0.95,7.668333333333333,-0.004851472262813171,0.0339575408968246,0.66,2.5996666666666663,0.011523897940160366,0.136405420746132,0.83,2.945666666666667,0.06497672373865884,1,1,-1,-1
-0.0132816889152602,0.37,1.3856666666666668,-0.002874568843700027,0.0033038428024507,0.78,6.407666666666668,0.0007689452008721454,-0.0155756962924742,0.42,1.351666666666667,-0.0052857989619086755,0.1217097911717011,0.68,3.055333333333334,0.057976460422140046,-1,-1,-1,-1
0.0150792837808186,0.33,1.0866666666666664,0.0032636240479814835,-0.0195164958157716,0.4,1.7439999999999998,-0.0045423213792880855,-0.3102196224538081,0.52,2.1896666666666667,-0.10527674188937106,0.0592249832861648,0.55,2.3123333333333336,0.028211821468399685,-1,-1,1,-1
-0.2649161331974232,0.64,4.102666666666667,-0.05733605624566612,0.1616617234281996,0.87,7.0876666666666654,0.03762558142978992,-0.1763462693289104,0.67,2.977333333333333,-0.059845217180152996,0.0158364467396712,0.48,1.27,0.007543691586280154,1,1,1,-1
-0.3092991226300192,0.73,5.321666666666667,-0.06694190979540712,0.0381168725642897,0.74,5.326333333333333,0.008871422759225867,-0.0373266822130704,0.53,1.926,-0.012667256370983157,-0.0024077015329129,0.74,2.8396666666666657,-0.0011469086528488508,1,-1,-1,1
-0.0179202020271485,0.5,2.8830000000000005,-0.003878486745828285,0.0391234957495036,0.6,4.136,0.009105706928794316,-0.3633585858040562,0.57,2.571333333333333,-0.12331008512099018,0.0165761650287792,0.42,1.1383333333333332,0.007896056401790369,-1,-1,1,-1
0.3543953734066418,0.9,8.154333333333335,0.07670213519123156,-0.2718123960064016,0.7,4.234333333333334,-0.0632623432602921,0.0085894903193319,0.41,1.0316666666666667,0.002914946347225997,0.0086871807618353,0.95,3.645,0.004138138655648482,1,1,-1,1
0.2875822242566004,0.79,6.750333333333333,0.062241700368403964,-0.2728605720497157,0.81,5.965000000000001,-0.06350629855307348,-0.2207754320624271,0.53,1.954,-0.07492278532513313,0.0376278261149169,0.45,1.2193333333333336,0.017924015401892146,-1,1,1,-1
-0.016751371628418,0.96,8.271666666666667,-0.0036255156463546492,0.0814579547629525,0.7,4.475333333333333,0.01895874202651847,-0.0342324961922564,0.73,3.285,-0.01161720731059711,-0.1270537222009338,0.54,1.3276666666666666,-0.06052204202927531,1,-1,1,1
0.0433335125030107,0.38,1.5903333333333338,0.009378714237623731,0.0078453175797876,0.36,1.289,0.0018259401742179496,0.176639283769429,0.89,5.829666666666668,0.05994465513762433,-0.0320339434527487,0.47,1.2193333333333334,-0.01525936933153806,-1,-1,1,-1
-0.3016529290569769,0.69,5.090333333333333,-0.0652870366871601,-0.1530350457951665,0.38,1.2536666666666665,-0.035617785429183785,0.3614326040461701,0.83,5.161333333333333,0.12265648015943169,-0.1869871573221553,0.53,1.4036666666666664,-0.08907133453743886,1,1,-1,1
0.0153429918960275,0.56,3.5753333333333326,0.003320698651719521,-0.2734890243262375,0.49,2.2493333333333334,-0.06365256621497621,0.2280099933431021,0.88,4.881333333333333,0.0773779202859845,-0.0702566836445859,0.71,2.275666666666666,-0.03346677206080213,-1,1,1,1
-0.0117905704049634,0.33,0.961,-0.002551844614928282,0.0316662545340573,0.86,6.765666666666667,0.007370088684454751,0.0296752238032338,0.99,4.241666666666666,0.010070642379521131,0.0265997315644468,0.93,2.594,0.012670782436148558,-1,1,1,1
-0.3167256668701479,0.62,3.661666666666666,-0.06854924398499997,0.1737246983472342,0.92,7.278000000000001,0.04043315044165459,0.0404339136200615,0.72,2.968666666666666,0.013721732539308251,0.0560859349320268,0.75,2.391333333333333,0.02671653574886276,1,1,-1,-1
0.0126664030177245,0.41,1.883,0.002741401918747284,0.0284964891671095,0.44,2.1766666666666667,0.006632349024142441,0.0035451622208384,0.41,1.3086666666666666,0.0012030932315853968,-0.0047442995845514,0.88,4.354,-0.002259947161576214,-1,-1,-1,1
-0.2317054615358946,0.8,5.919333333333332,-0.05014823829226609,0.1693337404828998,0.93,7.095666666666667,0.039411187176784,-0.1675483296590436,0.63,2.199666666666667,-0.05685953105089874,0.0944893190146864,0.67,2.1456666666666666,0.045009988197594275,1,1,1,-1
0.0794878200825586,0.75,6.4783333333333335,0.017203626174411107,-0.0049053283645932,0.55,3.3993333333333333,-0.0011416792293683093,-0.0016604481370479,0.46,1.907,-0.000563492949162839,-0.0096332152759601,0.41,1.067,-0.00458878220731442,-1,-1,-1,-1
0.0480819180999723,0.46,2.2456666666666667,0.010406416277128188,-0.0326085149103345,0.95,7.651999999999999,-0.0075893928819101755,-0.1045996955288735,0.67,2.4773333333333336,-0.03549715862844781,0.0795346502049691,0.87,3.011666666666667,0.037886331538372446,-1,1,1,1
0.0361887765133863,0.38,1.6049999999999998,0.007832372081646935,0.0323215891214814,0.41,1.896,0.007522613007219591,-0.1071958199260016,0.57,2.902666666666667,-0.03637818451555091,0.0142837355887275,0.49,1.754,0.00680405761169953,-1,-1,-1,-1
-0.1529346531490589,0.4,1.480333333333333,-0.033099795656201934,0.0249778074854587,0.85,6.789000000000001,0.005813401648530284,0.1011635999715983,0.94,5.143333333333333,0.03433107847455832,-0.0081399429846101,0.46,0.949,-0.0038774619341837464,1,1,1,-1
-0.3053080257906169,0.58,3.277333333333333,-0.0660781128265176,0.0261710337656202,0.85,6.547333333333333,0.006091116320972967,0.426613416229042,0.86,4.771333333333334,0.1447763689209414,-0.1988844057229492,0.49,0.934,-0.094738588949764,1,1,-1,1
0.0435370968771513,0.44,2.018333333333333,0.00942277620163317,-0.0885674900000577,0.97,7.490666666666666,-0.02061343425247677,0.3195587609780541,0.87,4.196333333333333,0.1084460903274523,-0.1076815502270733,0.7,1.8436666666666668,-0.05129410768709106,-1,1,1,1
-0.2699291477447243,0.68,4.820666666666668,-0.058421027857531685,0.0812909463199726,0.66,4.549,0.01891987203529514,0.0408159475138429,0.44,1.3753333333333333,0.013851380313715573,0.0413953201298706,0.92,3.971333333333333,0.019718661219174587,1,-1,-1,1
-0.0056826861075758,0.32,0.9386666666666664,-0.001229909278675825,-0.2930881217600074,0.69,4.962666666666666,-0.0682141125155278,-0.2826312484737241,0.62,2.9756666666666667,-0.09591429697478088,0.0381206064089938,0.47,1.4723333333333328,0.018158751300633897,-1,1,1,-1
-0.3291632301234966,0.52,2.7183333333333337,-0.07124111789107722,0.0468270579185556,0.5,2.661,0.010898654569983167,0.2367624889626789,0.9,4.5793333333333335,0.08034818443285432,-0.0717995270756901,0.99,3.015666666666667,-0.0342017055469239,1,-1,1,1
-0.3650209331446339,0.63,4.199666666666666,-0.0790018354149442,-0.0036731431262229,0.37,1.3176666666666663,-0.0008548971449036592,0.2349096401008097,0.83,4.894666666666667,0.07971939799488469,0.0078558826058912,0.62,2.095333333333333,0.0037421497695193508,1,-1,-1,-1
-0.0297772812280312,0.54,3.416333333333334,-0.006444725924113789,0.0014141914021189,0.31,0.7910000000000001,0.000329142685289793,0.4200726329052049,0.86,6.244,0.14255667581355122,-0.3028239582500918,0.32,0.0,-0.1442501959895266,-1,-1,1,-1
-0.1056168116690239,0.82,7.448666666666665,-0.022858749224722502,-0.2874675761357119,0.38,1.1773333333333331,-0.06690597171025729,0.0260129578450734,0.4,1.3743333333333332,0.008827808593064276,-0.162678433420389,0.56,2.146666666666666,-0.07749187362771405,1,1,-1,1
0.1473857250986077,0.65,4.897000000000001,0.031898835763862245,-0.3158677675845247,0.48,2.078,-0.07351590814616028,-0.1020057302590697,0.7,3.048666666666666,-0.03461686546704475,0.1106087800617046,0.94,3.6429999999999993,0.052688493652428815,-1,1,1,1
0.009529028162408,0.48,2.532,0.0020623768288177474,-0.038036854022704,0.86,7.190666666666667,-0.008852799030067969,-0.0270178313831075,0.32,0.5756666666666669,-0.009168824455498404,0.1501239492212658,0.81,3.7356666666666674,0.07151154493530817,-1,1,-1,-1
-0.0045618172735808,0.35,1.2016666666666669,-0.0009873185472836434,-0.0008995788148968,0.73,5.657666666666666,-0.00020937037682544775,-0.1707776748200324,0.39,0.9006666666666665,-0.05795544798321894,0.0642211912110193,0.88,4.122,0.030591765170771747,-1,-1,1,1
-0.2880275224508963,0.66,4.828000000000001,-0.062338076689491276,-0.0428014728604684,0.54,3.3183333333333334,-0.009961729148221986,-0.0198469242610141,0.36,1.0506666666666669,-0.006735291295236471,0.01610661428344,0.48,1.7456666666666665,0.007672385898856548,1,-1,-1,-1
0.077373017580598,0.94,8.463999999999999,0.016745917413010285,0.0009529533468084,0.52,2.539,0.00022179290798576145,0.2008579928180962,0.87,4.456666666666666,0.06816356392631631,-0.1618943774573196,0.6,1.4869999999999994,-0.07711838856070322,1,-1,1,1
0.061103677579684,0.56,3.406333333333333,0.013224728340402513,-0.0221174226201821,1.0,7.8356666666666674,-0.0051476680327631405,0.0196971552545881,0.64,2.839,0.006684465390324909,0.0242727875259873,0.53,1.5590000000000002,0.011562342616709862,-1,1,-1,-1
-0.0239485436592656,0.4,1.7936666666666663,-0.0051832065857089875,0.0053442866531365,0.38,1.603333333333333,0.0012438435542290584,-0.0412378675948185,0.32,0.7859999999999999,-0.013994563943143865,0.0184296123202163,0.39,1.0526666666666666,0.008778946040348144,-1,-1,-1,-1
-0.3393151652855817,0.51,2.745,-0.07343831108739302,-0.0060027931018434,0.31,0.8019999999999997,-0.0013971061044632674,-0.2879396966522378,0.6,3.0176666666666665,-0.0977157824008219,-0.2321628381455465,0.47,1.3223333333333334,-0.11059077061637897,1,-1,1,1
-0.2394617205696816,0.67,4.682333333333333,-0.05182693297518203,-0.2843837726275424,0.72,4.925666666666667,-0.06618823904262533,0.0261053161518847,0.45,1.4550000000000003,0.008859151489914587,0.0565423327456997,0.82,3.5170000000000003,0.02693394085264631,1,1,-1,1
-0.2806248017109283,0.72,5.057333333333333,-0.06073589864319819,-0.3042126116438011,0.76,4.948999999999999,-0.07080325601289657,0.2638147231527217,0.88,4.490666666666666,0.08952868389265242,0.0109181833021054,0.59,1.566,0.005200876741323036,1,1,1,-1
0.0482813818956215,0.59,3.907666666666667,0.010449586420328918,0.0166850514952816,0.71,5.080666666666665,0.003883323463236368,-0.0520785678219135,0.54,1.9053333333333329,-0.01767348531723542,0.0490378952088486,0.98,3.794333333333333,0.02335920194579959,-1,-1,-1,1
0.0050453899077402,0.54,3.240666666666668,0.0010919786425990386,-0.3289202047585524,0.77,5.565,-0.07655376724684416,-0.1238518886383337,0.7,3.333666666666667,-0.042030620789084545,0.0934780435230566,0.57,1.9223333333333328,0.04452826710554472,-1,1,1,-1
-0.2806802764600817,0.8,6.964666666666664,-0.06074790509708714,-0.0117608767051403,0.32,0.8630000000000001,-0.002737257866433126,-0.0036793061557256,0.64,3.658,-0.0012486165814542375,-0.0157162100941995,0.38,0.7690000000000002,-0.007486416858829124,1,-1,-1,-1
0.1978296195353532,0.85,7.826999999999999,0.042816456875749344,-0.2855503407286628,0.42,1.4446666666666668,-0.0664597492192541,0.0177000130164106,0.62,2.724666666666667,0.006006711268061801,-0.0059302114618011,0.79,3.1189999999999998,-0.002824856297921026,1,1,-1,1
0.0002311865385493,0.47,2.4126666666666665,5.003592728580736e-05,-0.2796076543782675,0.68,4.383333333333335,-0.06507663252071284,0.1915708187654687,0.86,4.1626666666666665,0.06501185025364006,-0.0224306107580232,0.9,2.926333333333333,-0.01068482169213786,-1,1,1,1
-0.3351173714856461,0.79,6.487666666666665,-0.07252977849439517,0.0174895105136775,0.31,0.745,0.004070555404488232,-0.0186154779764056,0.97,5.485666666666665,-0.006317385259409681,0.0595305596623931,0.54,1.5153333333333332,0.028357382778724734,1,-1,1,-1
0.3222384538175866,0.9,8.62133333333333,0.06974238182328014,-0.3836739801860629,0.77,5.595666666666668,-0.08929730722803965,0.4594920160506249,0.36,1.4353333333333331,0.15593411529340404,-0.3993451884991493,0.33,0.0,-0.19022808512694442,1,1,-1,-1
0.0234568192436368,0.71,5.468999999999999,0.005076782192405429,0.0365372982623135,0.68,4.683000000000001,0.008503788415962136,0.3344049971194049,0.82,5.077333333333334,0.11348433825618984,-0.325503356266565,0.33,0.0,-0.15505352749508375,-1,-1,1,1
-0.133132356641993,0.83,7.703666666666666,-0.028813965372410322,0.026991327209759,0.43,2.069333333333333,0.006282033608777802,0.6541525688465499,0.36,1.7556666666666667,0.22199450377121652,-0.8746516525122349,0.38,0.0016666666666666,-0.4166403247171575,1,-1,-1,1
8.037930889459588e-05,0.49,2.7013333333333334,1.73965719646596e-05,-0.2696020504952647,0.67,4.528333333333333,-0.06274790154054766,-0.2502505981130261,0.55,2.089,-0.08492553571181219,0.0403120598852959,0.7,2.9120000000000013,0.019202650189233183,-1,1,1,1
0.2311874259958557,0.87,7.792,0.05003611935672814,-0.1467603770228009,0.66,4.053000000000001,-0.03415740225478037,-0.1708981530198534,0.66,2.8963333333333336,-0.057996333702328276,0.0323528194421847,0.53,1.6036666666666668,0.015411265912767307,1,-1,1,-1
0.0499180254913866,0.48,2.700000000000001,0.01080380678482052,0.0126390211948366,0.41,1.7776666666666665,0.0029416395611443305,0.1246502388470025,0.98,6.583666666666667,0.042301550487826814,-0.2184358756752642,0.31,0.0,-0.10405193188604381,-1,-1,1,-1
0.3307337439378965,0.9,8.466666666666665,0.0715810257227,-0.2756187202242928,0.5,2.175333333333333,-0.06414823732829672,0.09681119536509,0.69,3.289333333333333,0.032854037877535124,-0.0982052731005413,0.67,2.215333333333333,-0.04678008296905871,1,1,-1,1
0.0035450372630214,0.49,2.656333333333334,0.0007672558611373932,-0.1794227696154076,0.82,6.511000000000001,-0.04175933477241007,-0.0005749488787645,0.5,1.879,-0.00019511578355520153,-0.0327231491969008,0.68,2.6686666666666667,-0.015587672495678533,-1,1,-1,1
-0.3340343819445612,0.65,4.587000000000001,-0.07229538601519181,0.0457130168632962,0.3,0.7163333333333335,0.010639369678347032,-0.2057600642085009,0.65,3.0173333333333336,-0.06982714052540057,0.0416799282103896,0.75,3.1770000000000005,0.01985423428159775,1,-1,1,1
0.2976851943499037,0.89,7.784666666666666,0.064428296007282,-0.261531011395447,0.74,4.533,-0.06086942633668727,-0.120601206516242,0.71,2.798,-0.040927462903632604,0.1134714120420508,0.71,2.310666666666667,0.05405210842913614,1,1,1,-1
0.1217712828384431,0.65,4.971666666666666,0.02635507712446032,0.0296752956101749,0.41,1.7523333333333335,0.00690670758517323,-0.1268820795963345,0.7,3.4363333333333346,-0.043058952358949874,0.1306074620949653,0.71,2.887333333333333,0.062214866068602076,-1,-1,-1,1
-0.0273350356528685,0.52,2.814,-0.005916148340056633,0.1500770053415756,0.91,7.311666666666668,0.03492932319088141,0.0458867967592988,0.94,4.820666666666667,0.015572233698008704,-0.0129676116421046,0.44,0.7906666666666666,-0.00617712195461367,-1,1,1,-1
-0.3495719906433603,0.61,4.011666666666667,-0.07565820577073158,0.0516102557876427,0.44,2.1590000000000003,0.01201190882152569,-0.0141547393083949,0.58,2.850333333333333,-0.0048035802019684,-0.1320321990554642,0.58,2.144333333333333,-0.0628935395360949,1,-1,-1,1
-0.0069509925543438,0.52,3.071666666666666,-0.00150441007593168,-0.2715184387932332,0.65,4.300999999999999,-0.06319392687312018,-0.2249448919909178,0.66,3.2849999999999997,-0.07633774145601151,0.0567561677087149,0.48,1.494333333333333,0.027035801139733907,-1,1,1,-1
0.1517539543974164,0.86,7.511333333333334,0.032844255877569756,-0.1982685318177699,0.82,6.045333333333336,-0.04614554781848323,-0.0177007208120081,0.47,1.6536666666666664,-0.006006951466969397,-0.0127207849316908,0.45,1.1693333333333331,-0.006059546048273934,1,1,-1,-1
0.0725457604800023,0.66,5.2253333333333325,0.01570114946591895,0.0354344780314505,0.33,1.031,0.008247115088975214,-0.3370318012010034,0.61,3.047333333333334,-0.11437577566142222,0.0642801555919416,0.44,1.3560000000000003,0.03061985285430113,-1,-1,1,-1
-0.0108018731970322,0.48,2.508,-0.0023378599170555,-0.3437112456038171,0.73,4.977666666666665,-0.07999627361107967,0.2995078851934725,0.92,5.413666666666665,0.10164158564160332,-0.1481518049604481,0.47,0.918,-0.07057211399402306,-1,1,1,1
-0.2889566540265411,0.64,4.444333333333334,-0.06253916953966168,0.0042877652544208,0.51,2.877,0.000997945941134833,-0.0349826016357686,0.51,2.13,-0.011871764570843291,-0.0845081309613644,0.64,2.609,-0.040255449153788016,1,-1,-1,1
0.0422323155597474,0.6,4.087999999999999,0.009140381112666605,-0.3974131290925848,0.75,5.413,-0.09249499345206375,0.0075139285882335,0.48,1.8463333333333332,0.002549941600410564,0.0731565813712515,0.58,2.2636666666666665,0.034848138376196595,-1,1,-1,-1
0.070170387195052,0.99,8.120333333333333,0.01518704511664224,-0.2537674277012138,0.75,4.4783333333333335,-0.05906250912536546,-0.0002877349556507,0.77,3.1180000000000003,-9.764630109141095e-05,0.0111930550056831,0.73,2.1123333333333334,0.005331811880478415,1,1,1,1
0.0439979927977849,0.46,2.514333333333333,0.009522528353795048,0.0223740950290498,0.33,1.034333333333333,0.005207406654966567,-0.0113629214592406,0.3,0.5323333333333332,-0.0038561433996709567,0.0310294288445005,0.92,4.847,0.014780868786364957,-1,-1,-1,1
0.0202947248976474,0.44,2.179,0.004392407039078549,-0.2888543325756398,0.38,1.139333333333333,-0.0672287291091475,0.1790299851303736,0.86,4.502,0.06075596825869619,-0.0378540025495022,0.97,3.288333333333333,-0.018031754549103864,-1,1,1,1
-0.0846750094395254,0.82,6.588333333333334,-0.018326294609656343,-0.2577208116879648,0.81,5.642,-0.05998263027688091,-0.016047573499252,0.49,1.601,-0.0054459361399133354,0.1127026783477695,0.7,2.658333333333334,0.053685922125038456,1,1,-1,-1
-0.0495253440922009,0.97,8.509666666666666,-0.010718818367850234,0.0295521334410966,0.49,2.288,0.006878042492883878,0.1256776062223306,0.87,4.526,0.04265019990317474,-0.011499057227994,0.55,1.432,-0.005477576042589801,1,-1,1,-1
0.0989841989475506,0.64,4.893666666666666,0.021423246405531372,-0.0031671898698075,0.31,0.7736666666666667,-0.0007371402322268004,0.3571893589567647,0.87,6.187333333333334,0.12121648415106444,-0.2377384533202589,0.31,0.0,-0.11324671496887373,-1,-1,1,-1
0.1600451271875389,0.85,7.572666666666667,0.03463872246478485,-0.2773691491346928,0.44,1.5713333333333328,-0.06455563682960518,0.1282272757433125,0.96,5.217,0.04351546077204056,-0.1178461235391972,0.55,1.2923333333333331,-0.05613600230103328,1,1,1,1
0.4293537001727898,0.83,7.310666666666666,0.09292543872383305,-0.3127122075988393,0.63,3.4340000000000006,-0.07278147468423617,0.0386499415416996,0.65,2.5356666666666663,0.013116320262206034,0.0028377335993816,0.96,3.2633333333333336,0.0013517544326489448,-1,1,-1,1
0.0676767572639267,0.64,4.286666666666666,0.01464734636647089,0.0380202547883392,0.94,7.407999999999999,0.008848935679912963,0.5731172407075356,0.83,4.733000000000001,0.19449419525774783,-0.5390427577959535,0.38,0.0036666666666666,-0.2567730238655172,-1,1,1,-1
0.0607321175941679,0.59,4.039333333333333,0.013144311251525886,0.2186521833396586,0.8,6.974333333333332,0.05088969333363306,0.0135448438081628,0.42,1.5080000000000002,0.004596604864143069,-0.1776003249223753,0.4,0.7843333333333337,-0.08459991681602184,-1,-1,-1,1
-0.050173503862501,0.95,8.71,-0.010859100217043654,0.0272538764261618,0.42,1.6700000000000002,0.006343140014868286,-0.1579150072573769,0.65,2.547333333333333,-0.053590347792936484,0.0903396930881541,0.85,3.2470000000000003,0.04303331383984364,1,-1,1,1
-0.0262236294907403,0.97,8.733333333333333,-0.005675605623935703,0.0189956855204178,0.38,1.2943333333333336,0.004421106599674465,-0.1086442767670985,0.72,3.0176666666666665,-0.03686973568111509,0.0662082083166888,0.87,3.155333333333333,0.03153828079187281,1,-1,1,1
0.0836966465608348,0.71,5.055666666666666,0.018114546580707602,-0.0350559307604445,0.97,7.060000000000001,-0.008159010985739009,0.0135039077600995,0.67,2.426333333333333,0.004582712726270415,0.0689864034283074,0.84,2.6780000000000013,0.03286167406519222,-1,1,-1,-1
0.1005615207945229,0.68,5.325000000000001,0.021764627706262214,0.0232381134339891,0.41,1.7090000000000003,0.005408500606970112,-0.0586212539252333,0.98,5.750000000000001,-0.019893824155617364,0.0379323721787261,0.45,1.0303333333333335,0.018069085922884528,-1,-1,1,-1
0.0389648142479108,0.58,3.935000000000001,0.00843319262725022,-0.4048981993721789,0.62,3.868,-0.09423708870714528,-0.0028766746067609,0.36,0.965,-0.0009762339586393164,-0.0481432211259562,0.69,3.117,-0.022933023936140936,-1,1,-1,1
-0.0178943485050119,0.32,0.9173333333333336,-0.0038728912428988055,0.0030027312283031,0.89,8.211,0.0006988636886113001,-0.2106394243317921,0.44,1.4563333333333333,-0.07148300978415935,0.0268667391963209,0.39,0.9053333333333332,0.012797971524657632,-1,1,1,-1
-0.290371220276048,0.41,1.443,-0.06284532548821053,0.2628057666384391,0.82,6.604,0.061166116277763846,0.2162098856737007,0.89,4.5216666666666665,0.0733734125132264,-0.1100204240415887,0.69,1.922,-0.05240823025549096,1,-1,1,1
-0.3562820119005918,0.74,5.870333333333333,-0.07711046219456942,0.0057188584595901,0.37,1.3476666666666672,0.0013310223972239055,0.0380734016630022,0.73,4.400666666666668,0.01292066455378097,0.0057559264873812,0.41,0.9523333333333333,0.002741835648354926,1,-1,-1,-1
0.095062851011618,0.7,5.104666666666666,0.020574545259626056,-0.1451117319569581,0.84,6.033000000000001,-0.03377369219739476,0.0446786045088907,0.64,2.4760000000000004,0.015162219197014682,-0.0020257236870375,0.82,2.7783333333333338,-0.0009649535015801452,-1,1,-1,1
-0.314205412226066,0.76,6.091666666666668,-0.06800378282232025,-0.0037925408769581,0.53,3.0170000000000003,-0.0008826860964102679,0.0195100151285823,0.44,1.521,0.006620957148690096,0.1484650344456333,0.73,3.374,0.0707213208628876,1,-1,-1,-1
0.0744466650941682,0.71,5.3646666666666665,0.016112564099523916,-0.3088844115501432,0.78,5.391666666666666,-0.07189058320496272,-0.2553347180405074,0.59,2.0943333333333336,-0.08665089266088705,0.2136136708801745,0.71,2.7646666666666677,0.10175487457653315,-1,1,1,-1
-0.0097219001766637,0.43,2.062666666666667,-0.0021041203063632942,-0.020887418986569,0.6,4.072,-0.004861393700818376,0.0186745072851159,0.4,1.3026666666666669,0.006337417561840607,0.1197500071810941,0.7,3.3753333333333333,0.057042917295711704,-1,-1,-1,-1
-0.3038111986786469,0.47,2.137333333333333,-0.06575415307953612,-0.2805896049597196,0.65,4.135666666666666,-0.06530517432256283,-0.1519620401552108,0.64,2.56,-0.05157013715592569,0.1560279791194343,0.93,3.757000000000001,0.0743239296450922,1,1,1,1
-0.3033667063734313,0.51,2.4850000000000003,-0.0656579511778059,0.1760743591761393,0.91,7.659999999999999,0.040980016780671584,-0.0102677323753233,0.61,2.499666666666667,-0.003484477875757213,0.0778323559112657,0.67,2.398,0.037075443632020685,1,1,-1,-1
-0.148137167512445,0.83,7.478333333333334,-0.03206147117600245,0.0014941846101432,0.46,2.290666666666666,0.0003477605182469258,0.356678813132945,0.6,3.619666666666666,0.12104322431504307,-0.3382589341569737,0.32,0.0003333333333333,-0.16112964716964245,1,-1,-1,-1
-0.002095934969077,0.35,1.1466666666666667,-0.00045362524291678834,0.1508396382801633,0.92,7.725666666666666,0.035106820418570044,-0.1309472720212836,0.67,2.488,-0.04443852406452668,0.0768745102522814,0.96,3.299,0.03661917384136531,-1,1,1,1
0.0019570857561692,0.98,8.501333333333333,0.00042357397278513777,0.037489101427413,0.72,4.894,0.008725313627583973,-0.1028716140713061,0.55,2.143333333333333,-0.034910713502465426,-0.002591087537421,0.47,1.261333333333333,-0.0012342645782019651,1,-1,-1,-1
0.3391844126278434,0.8,7.201,0.07341001216256775,-0.0068175794714653,0.57,3.385,-0.0015867416610315331,-0.1988048625783975,0.68,3.404666666666667,-0.06746680960561821,0.0408096994354534,0.44,1.15,0.01943970079466472,-1,-1,1,-1
-0.0180263373362783,0.52,3.177666666666666,-0.0039014577139625,-0.0177284130707511,0.37,1.379333333333333,-0.004126158223908564,0.0106703447629117,0.46,1.7613333333333336,0.0036211092083413363,-0.0519583876007998,0.78,3.696333333333334,-0.024750378530239318,-1,-1,-1,1
0.0324327150267957,0.36,1.3363333333333336,0.007019444042655636,-0.4024748469689267,0.62,3.7603333333333335,-0.09367307119422956,-0.1593203957738236,0.66,2.933333333333334,-0.0540672832070471,0.0632914724373012,0.79,3.217,0.030148893622235884,-1,1,1,1
-0.302668353598901,0.73,4.902666666666666,-0.0655068060079119,0.0558934961376618,0.99,7.067333333333334,0.013008801624320674,0.1369311623588567,0.86,3.827666666666667,0.046469228871592154,-0.0008261670983957,0.6,1.4596666666666664,-0.0003935447068070351,1,1,1,-1
-0.3141268761612235,0.8,6.839,-0.06798678518545768,0.0259773559213933,0.55,3.404000000000001,0.006046039222049535,0.0471188227865488,0.43,1.6743333333333332,0.01599033647643981,0.0195544234908935,0.42,1.1789999999999996,0.009314749854415574,1,-1,-1,-1
0.0164165052700795,0.56,3.3346666666666662,0.0035530401948797126,-0.0935750015235425,0.84,6.182999999999999,-0.021778895863252986,0.1271155928727045,0.84,3.726333333333333,0.043138197884199675,-0.0156650198859282,0.83,2.478,-0.0074620324025313125,-1,1,1,1
-0.2785040200159328,0.7,4.782666666666668,-0.06027689579923616,0.1675461203269073,0.92,7.550999999999999,0.038995131685610765,0.005038908396333,0.37,0.8470000000000002,0.0017100138748441765,0.1044108557940157,0.76,3.072,0.04973611235634919,1,1,-1,-1
0.196750063419083,0.88,8.025,0.04258280749601643,0.0269008134268275,0.46,2.0603333333333333,0.00626096718910846,-0.0752732292294213,0.99,5.384666666666666,-0.025544871282103417,0.0060522103794132,0.41,0.7083333333333334,0.00288297048372637,1,-1,1,-1
0.0620233309634823,0.99,8.281333333333334,0.013423769816297382,-0.282943371372605,0.58,2.7076666666666664,-0.06585299620616449,0.1063065066449544,0.98,4.041,0.03607638540946265,0.0105441383457942,0.95,2.459,0.005022700422089325,1,1,-1,1
0.4568810533717347,0.91,8.698333333333332,0.09888321053734815,0.0004249991178773,0.4,1.4550000000000003,9.891543018458172e-05,0.0506040932297335,0.73,3.166666666666667,0.01717310471643547,-0.0494150537673814,0.97,3.206000000000001,-0.02353886142948731,-1,-1,-1,1
0.1473252808131624,0.65,4.901333333333333,0.03188575374840251,-0.4042673654118154,0.59,3.289,-0.09409026672578198,0.0924299715294298,0.73,4.009333333333333,0.03136721713016271,0.0401680102731316,0.53,1.6913333333333336,0.019134032154824704,-1,1,1,-1
-0.0072620951745259,0.57,3.378,-0.0015717423184555513,-0.0659561927522478,0.98,7.415,-0.015350820519371826,0.6985860398499417,0.92,5.362000000000001,0.23707353397914432,-0.555595330087443,0.39,0.0,-0.2646578418666287,-1,1,1,-1
-0.3341240664324951,0.75,5.644,-0.07231479651610197,0.0899443925502474,0.66,4.441666666666667,0.020933898230742206,0.6000519761798246,0.83,5.379000000000001,0.20363482012133746,-0.3207125855105808,0.33,0.0,-0.15277144379046192,1,-1,-1,-1
0.0108261101998083,0.36,1.2806666666666664,0.0023431055551282904,0.025013850782142,0.89,7.653333333333334,0.005821790461698901,0.0337907158818733,0.44,1.3933333333333338,0.011467283874612873,-0.0156400298498393,0.8,3.332999999999999,-0.007450128398553423,-1,1,-1,1
0.2426360797566262,0.89,7.464999999999999,0.052513962619960095,0.3912859051973072,0.85,6.174666666666666,0.0910689269922891,-0.1884151151435278,0.6,1.7346666666666668,-0.06394092445900922,-0.0385749720165891,0.98,2.920000000000001,-0.01837518836302905,1,-1,1,1
0.3286905695531992,0.8,7.164666666666666,0.07113881950435162,0.0211349631609216,0.51,2.693,0.0049190077933324305,-0.012463601281808,0.48,1.6030000000000004,-0.004229672271464103,0.0639431723004455,0.92,3.9613333333333336,0.03045933085952764,-1,-1,-1,-1
0.0423476631573991,0.59,3.786666666666667,0.009165345905361324,0.1144475289366724,0.88,7.2076666666666656,0.026636823659482636,-0.2173936973510901,0.61,2.374,-0.07377515317495616,0.0807994549133077,0.6,2.06,0.03848882127571232,-1,1,1,-1
-0.3025280558465768,0.63,4.166333333333333,-0.06547644122898616,0.0657834280064912,0.6,3.8663333333333343,0.015310610790860865,-0.0220568657015824,0.51,1.821,-0.007485261373818383,0.0560212437566214,0.93,3.971333333333334,0.0266857201067156,1,-1,-1,1
0.1332977500910024,0.85,7.107333333333333,0.028849761637366373,-0.3131500157596614,0.73,4.409666666666667,-0.07288337132529824,0.1873220570048754,0.92,4.787999999999999,0.06356998209687634,-0.0198902577765993,0.44,0.7850000000000001,-0.00947472452026766,1,1,1,-1
-0.0026883018895653,0.45,2.314333333333333,-0.0005818317913865196,0.0599878957819637,0.65,4.937999999999999,0.013961743136732582,0.028044809926683,0.3,0.6170000000000001,0.009517341916137177,-0.2203595590863911,0.55,2.102333333333333,-0.10496827850102229,-1,-1,-1,1
0.0248166438171659,0.43,1.9756666666666665,0.005371090346805375,-0.1099102784552696,0.84,6.625333333333334,-0.025580811860058783,-0.217202761962302,0.57,1.9176666666666664,-0.07371035696547079,0.1326706976101705,0.88,3.5403333333333333,0.06319768832996063,-1,1,1,1
-0.048817085461426,0.96,8.683,-0.010565529263859254,-0.0327154560130943,0.35,0.9756666666666668,-0.007614282639885986,0.0057182468205621,0.8,3.5180000000000007,0.0019405555000882346,0.0175428853540489,0.96,3.0996666666666663,0.008356553639832696,1,-1,1,1
0.094638139073079,0.7,5.156000000000001,0.020482624441885103,-0.2732870611694844,0.74,4.7043333333333335,-0.06360556077027918,0.0318889607254888,0.98,4.527666666666667,0.010821900500241437,0.0758818399881096,0.67,1.8243333333333331,0.036146315349629005,-1,1,1,-1
-0.0155781339424612,0.37,1.3393333333333333,-0.003371590673422089,-0.047330497708014,0.85,6.847333333333333,-0.01101582649164511,0.3035502987362584,0.85,4.833666666666667,0.10301342706087825,-0.0381474344385419,0.49,1.1686666666666663,-0.018171530832817178,-1,1,-1,-1
-0.3215853433229694,0.42,1.6429999999999998,-0.06960102848400994,0.0146590235138983,0.47,2.469,0.0034117802978164643,0.0915248182369845,0.77,4.751666666666667,0.031060042526617863,-0.002529359169225,0.47,1.3453333333333335,-0.0012048602693030212,1,-1,-1,-1
-0.3098867468800814,0.51,2.5289999999999995,-0.06706908988310596,-0.2705441939334587,0.8,5.886666666666667,-0.06296717852152117,-0.002728788798028,0.57,2.0933333333333333,-0.0009260471394048476,0.0961315298344076,0.98,3.678000000000001,0.04579225534042473,1,1,-1,1
-0.295278166049024,0.74,5.650666666666667,-0.06390734053213433,-0.3057972632751085,0.8,6.129333333333332,-0.07117207206735418,0.0160530559968254,0.35,0.8863333333333333,0.005447796691084723,0.0509153522299927,0.53,1.9550000000000003,0.024253528619378982,1,1,-1,-1
-0.0547460802508581,0.83,6.541333333333333,-0.011848747369997786,0.1777578925205949,0.9,6.889333333333335,0.04137184682923415,-0.1501792667909598,0.48,1.2813333333333334,-0.05096513167680438,0.0092481185447517,0.75,2.6346666666666665,0.004405341374981528,1,1,1,1
0.0529978656217231,0.49,2.526,0.011470379578290356,-0.0063700372929789,0.98,7.381666666666667,-0.001482579498691451,0.220732320519855,0.9,3.9623333333333335,0.07490815490716049,-0.0587385998055238,0.82,2.1876666666666664,-0.027980132691811575,-1,1,1,1
0.0377034966161726,0.48,2.4060000000000006,0.008160204426025428,0.0075346367253636,0.96,7.397333333333333,0.0017536314820988856,-0.0211478256812176,0.99,4.164333333333334,-0.007176767762633928,0.0926029474712699,0.74,1.981,0.044111415091228075,-1,-1,1,-1
0.0075159349519673,0.4,1.813666666666667,0.0016266811082570817,-0.0119205452279886,0.39,1.6803333333333337,-0.0027744195450346235,0.013321563891659,0.46,2.134,0.004520832152046655,-0.0026417936898358,0.33,0.4679999999999999,-0.001258418454486975,-1,-1,-1,-1
0.1708462834965987,0.86,7.212666666666666,0.036976427225079565,-0.2734649820617001,0.72,4.242333333333334,-0.06364697055409295,0.1758233980548875,0.85,3.7576666666666654,0.059667774555082195,-0.0523327377262416,0.77,2.1253333333333333,-0.024928700216791895,1,1,1,1
-0.0016277418135968,0.56,3.660333333333333,-0.0003522937431230651,0.0165057208300187,0.42,1.8863333333333328,0.00384158556507704,-0.0416068202856954,0.5,1.8663333333333332,-0.014119772454777007,0.0323501477776053,0.91,4.210333333333335,0.015409993265314233,-1,-1,-1,1
-0.0040374429389578,0.37,1.4299999999999995,-0.0008738277002716104,-0.3946400368147125,0.56,3.182333333333333,-0.09184957654631273,-0.2081633755947511,0.68,3.764,-0.0706427330094889,0.0305144127912584,0.42,1.096666666666667,0.014535540883489548,-1,1,1,-1
-0.376750657260728,0.54,2.994666666666667,-0.08154051100842089,-0.2437708154969713,0.55,3.127666666666667,-0.05673587089253843,0.0080548248642333,0.59,2.9443333333333337,0.0027335012256429494,-0.1525639456275267,0.54,1.8046666666666664,-0.07267383725144717,1,-1,-1,1
-0.353844941399084,0.6,3.6716666666666673,-0.07658300465673433,-0.2962125517998002,0.73,5.168666666666667,-0.06894130071067354,-0.0369241275402911,0.55,2.304,-0.012530644624610288,-0.0594885817867401,0.61,2.219666666666667,-0.028337386617175428,1,1,-1,1
0.002543458968101,0.5,2.735333333333334,0.0005504832970852126,-0.0297608291059008,0.85,6.923333333333334,-0.006926614879492277,-0.0193366135955883,0.51,1.8536666666666668,-0.006562111263030659,-0.0257778616136641,0.72,2.7976666666666667,-0.012279284675656317,-1,1,-1,1
-0.0306160943965665,0.32,0.9416666666666668,-0.006626271073630614,-0.0397665531709887,0.54,3.4243333333333337,-0.009255373831157042,-0.0945000688199355,0.51,2.425666666666667,-0.0320697294226303,-0.0014116417589329,0.38,0.8626666666666665,-0.000672435568076487,-1,-1,1,-1
-0.3323007595136074,0.4,1.4216666666666669,-0.07192017642712252,0.0060102661904549,0.3,0.6896666666666665,0.0013988454110729048,0.0882797976070692,0.95,6.327,0.029958805936298225,-0.2002168862574002,0.41,0.6323333333333333,-0.0953733160676496,1,-1,1,1
-0.4012023728871798,0.59,3.473666666666667,-0.08683261959214572,-0.3209067729478287,0.57,3.0,-0.07468869971735959,0.3599795285212925,0.91,4.599,0.12216336158824562,-0.0681705262937066,0.99,2.886000000000001,-0.03247303098275703,1,1,-1,1
0.2034233620689525,0.88,7.731999999999999,0.0440271160102431,-0.2880732230958407,0.64,3.5163333333333333,-0.0670469316018927,0.0714308127414038,0.74,3.3289999999999997,0.024240901257123082,0.052210935003147,0.7,2.268,0.024870679488247213,1,1,-1,-1
-0.0022794376504491,0.4,1.6266666666666665,-0.0004933409066379574,0.0392221321236467,0.9,7.479,0.009128663822043748,0.1398103327495992,0.86,4.711666666666668,0.047446309804397596,0.0015722278651322,0.44,0.9056666666666666,0.0007489307616084108,-1,1,1,-1
-0.2455300936372282,0.8,6.391666666666667,-0.05314031685754923,0.0440921461780869,0.5,2.477333333333333,0.01026212390451617,0.2321544184003601,0.91,4.549333333333333,0.07878438053366842,-0.0730777350337006,0.79,2.334333333333333,-0.03481057992239889,1,-1,1,1
0.023646735187218,0.73,6.029333333333333,0.005117885884701156,-0.0006325358776784,0.43,1.923333333333333,-0.000147218090146259,0.0342378030179779,0.43,1.3903333333333334,0.011619008245422944,0.0231479048787734,0.93,4.266666666666667,0.011026504754793356,-1,-1,-1,1
-0.012467146078293,0.45,2.205666666666667,-0.002698276545638845,-0.3368261082932164,0.77,5.749999999999999,-0.07839380835807036,-0.1424658828280804,0.71,3.722,-0.04834750250773213,0.0364371726046837,0.43,1.0606666666666666,0.017356847588621202,-1,1,1,-1
0.0302057504648609,0.41,1.826,0.006537459937576448,0.0568728957142257,0.64,4.391333333333334,0.013236749698477346,-0.1114366270518023,0.73,3.369333333333333,-0.03781735317178896,0.0346962647197961,0.81,3.063333333333333,0.016527566097665484,-1,-1,1,1
0.2298733300720297,0.93,8.99033333333333,0.04975170829843846,-0.2952320302927376,0.67,4.359999999999999,-0.06871309151541509,-0.0046303478509537,0.37,1.0456666666666667,-0.0015713639637203831,-0.0069904254557311,0.41,1.0066666666666668,-0.0033298892461032063,1,1,-1,-1
-0.0398410938278441,0.53,3.303333333333333,-0.00862284666860882,0.0030263886153321,0.38,1.5226666666666664,0.0007043697720749657,-0.2090837392551965,0.4,1.1376666666666668,-0.07095506943346702,-0.0386287933905413,0.68,3.220666666666667,-0.01840082617512917,-1,-1,1,1
-0.0104219802762743,0.47,2.549666666666666,-0.0022556393229036403,-0.3415441797515224,0.43,1.6953333333333336,-0.07949190491476643,-0.0229619051159828,0.34,0.792,-0.007792397331485682,0.0658890230379345,0.87,4.497,0.031386236880673234,-1,1,-1,1
-0.0357841286521196,0.97,8.972666666666665,-0.007744793751655284,-0.0031106896345354,0.4,1.5183333333333338,-0.0007239902165152776,-0.1935500268125198,0.44,1.1896666666666669,-0.06568351819349061,0.1951997473904407,0.84,3.8483333333333336,0.09298340191076548,1,-1,1,-1
0.0965452598415979,0.75,5.92,0.020895384443819713,-0.2769442171243836,0.79,5.549000000000002,-0.06445673701821529,-0.1032799507054389,0.71,3.438333333333334,-0.03504928742662773,0.0171883175531089,0.42,0.8916666666666664,0.008187655263783698,-1,1,1,-1
0.1290259583949558,0.86,6.959333333333333,0.027925213607776302,0.1080433894992305,0.87,6.138999999999999,0.025146307136576587,0.0139455054355084,0.61,1.99,0.004732574182890206,-0.0304620355224987,0.98,2.9096666666666677,-0.014510590970914457,1,1,-1,1
0.2134498507257687,0.89,7.949999999999999,0.04619715869747095,0.0424896626300812,0.64,3.9086666666666674,0.009889157602123841,-0.1108761906222159,0.55,1.856,-0.03762716236156144,0.1431107089189747,0.82,3.206333333333333,0.06817078783678417,1,-1,-1,-1
0.1324004037298252,0.64,4.819000000000001,0.028655548092063124,-0.0029890735834876,0.51,2.81,-0.0006956849718671787,0.5228937231732553,0.83,5.7046666666666646,0.1774502434586639,-0.4723890335512239,0.35,0.0023333333333333,-0.22502252155620664,-1,-1,1,-1
-0.0252997147340414,0.37,1.4526666666666666,-0.005475641854961272,0.009511873453698,0.38,1.5786666666666669,0.0022138188409263388,0.0274338928296848,0.44,1.873,0.009310019887221807,-0.2908315673507051,0.47,1.4109999999999998,-0.1385376204469043,-1,-1,-1,1
-0.3440758881206052,0.58,3.5306666666666664,-0.07446867895870539,-0.2989749356461719,0.53,2.777999999999999,-0.0695842253074669,-0.0733886812158672,0.78,4.683333333333333,-0.02490532735760327,0.0094610203244235,0.38,0.7060000000000001,0.004506757140172778,1,1,1,-1
0.0099044131467276,0.39,1.6103333333333334,0.0021436217659038834,-0.4145115021411962,0.76,5.724999999999999,-0.09647451447791243,0.5859662829875392,0.66,4.260000000000001,0.19885467154528175,-0.5203282654310168,0.35,0.0,-0.24785837521259546,-1,1,-1,-1
0.0061456866246905,0.97,7.681333333333333,0.001330116930700089,0.0959859928538895,0.88,5.852,0.022340036427035102,0.1996449792748138,0.9,3.555333333333333,0.06775191326187949,-0.1193605842437575,0.78,1.7543333333333335,-0.05685741567503997,1,1,1,1
0.0159654051441191,0.42,1.8840000000000003,0.0034554081560819183,0.2842000900213817,0.86,7.487,0.06614548826211417,-0.1129122321286604,0.56,2.2070000000000003,-0.038318117416095164,0.1143725080264719,0.65,2.5436666666666667,0.05448134551166172,-1,-1,-1,-1
-0.2634498804452239,0.8,6.610333333333334,-0.05701871373709262,0.0359059903298839,0.48,2.388333333333334,0.00835685612107384,-0.1294679466875847,0.7,3.266,-0.04393649730653392,0.0173232354686869,0.69,2.5276666666666667,0.008251923414418438,1,-1,1,1
0.1266993670033285,0.68,4.851333333333333,0.02742166717109473,-0.2749944066327199,0.81,5.423333333333333,-0.06400293291498653,0.1496684431029948,0.84,3.518,0.050791777544259537,-0.0224913084960269,0.95,2.672666666666667,-0.010713735060332867,-1,1,1,1
0.1037893555660369,0.94,7.882666666666667,0.022463231123794825,0.0763450039207711,0.89,6.306666666666667,0.017768740187001697,0.0363595464690722,0.67,2.640333333333333,0.012339047280637673,0.0079785671403438,0.59,1.608666666666667,0.0038005905489145388,1,1,-1,-1
0.0588249214469733,0.68,5.4833333333333325,0.012731534935311215,-0.0398424707299565,0.54,3.3286666666666678,-0.009273043086663666,-0.0081088074040612,0.31,0.6693333333333331,-0.002751820846649002,0.01859730154894,0.5,1.9379999999999995,0.008858824806376127,-1,-1,-1,-1
0.051446203180443,0.46,2.3473333333333333,0.011134551767678219,0.1333335234709514,0.9,7.967333333333331,0.03103240048597667,-0.2508706022464879,0.53,1.9753333333333327,-0.08513594153531397,0.0635648017928534,0.49,1.5626666666666664,0.030279094063891607,-1,1,1,-1
-0.010319981396019,0.31,0.8216666666666665,-0.0022335636060919553,-0.1200587404855788,0.97,8.602333333333332,-0.02794279202710878,0.0161019863503448,0.42,1.4076666666666666,0.005464401792197515,-0.0814279445476433,0.51,1.6569999999999996,-0.03878820232024455,-1,1,-1,1
-0.3120583872252096,0.65,4.233333333333333,-0.06753910011415837,0.2141770018947699,0.79,6.149666666666666,0.04984812764760021,-0.1167101481304109,0.66,2.87,-0.03960698566843576,-0.0683867921534278,0.61,1.941,-0.03257604922751844,1,-1,1,1
-0.1189774311318156,0.82,7.289666666666667,-0.025750401083556963,0.0205142342898263,0.39,1.536,0.0047745376974436485,-0.1879572068709931,0.72,4.0440000000000005,-0.06378552780603372,0.0241972421700051,0.39,0.8186666666666664,0.011526356585520313,1,-1,1,-1
0.0241042164387979,0.71,5.061666666666667,0.005216898996720179,0.1424625376753594,0.91,6.97,0.03315711164232048,-0.0316455175294172,0.57,1.814333333333333,-0.01073928513788998,-0.0249130685151102,0.96,3.1173333333333337,-0.011867340473230412,-1,1,-1,1
0.1196174901529447,0.86,7.775666666666667,0.025888929679732175,0.0848568530712938,0.64,4.2636666666666665,0.019749810699795787,-0.0174049829161961,0.49,1.8823333333333336,-0.005906589272347291,0.0159142272510424,0.53,1.822,0.00758074233376492,1,-1,-1,-1
0.3005592911358112,0.92,7.931,0.06505033956870405,-0.2095981762621344,0.81,5.147,-0.0487824395364002,-0.0534994241649999,0.7,2.560333333333333,-0.018155669923450184,0.0106030394892808,0.79,2.387666666666667,0.005050757982465483,1,1,1,1
0.1950705704313362,0.78,6.746666666666667,0.04221931319596227,0.0168446708627252,0.62,4.0216666666666665,0.003920473701277645,-0.0010734971299743,0.63,3.1636666666666664,-0.0003643040997128185,0.0083276992397667,0.45,1.2130000000000003,0.003966899628483454,-1,-1,-1,-1
0.0428300883539418,0.49,2.673000000000001,0.009269757659637858,-0.2961438216667584,0.74,5.122333333333334,-0.06892530427587992,-0.0862880116810602,0.69,2.8126666666666664,-0.029282869542679047,0.1279478132756075,0.98,3.5093333333333336,0.06094794232296229,-1,1,1,1
-0.0115409895381155,0.42,1.813,-0.0024978275852867954,-0.2114086257835943,0.83,6.165666666666666,-0.049203808395086576,0.2186415389282059,0.87,4.003333333333334,0.07419862314953007,0.0012872707150215,0.91,2.7716666666666665,0.0006131914198812343,-1,1,1,-1
-0.2863947430670688,0.65,4.2876666666666665,-0.06198469266014591,0.0222314026756889,0.71,4.948333333333333,0.005174196055407585,0.1706628142997881,0.78,4.004666666666667,0.057916468690911806,0.0235312426995599,0.62,1.9513333333333336,0.011209107730126578,1,-1,-1,-1
0.0080386626873298,0.52,2.9643333333333337,0.0017398155801904257,0.0319495392016664,0.69,4.701333333333333,0.007436021114858853,0.0519327828981861,0.97,4.392,0.017624011458472998,0.0103819159970113,0.95,2.735666666666667,0.004945425804383915,-1,-1,1,1
-0.006970131323583,0.36,1.2866666666666668,-0.0015085522983638408,-0.3973601193735385,0.79,6.046666666666667,-0.0924826558284244,0.0178332571130983,0.32,0.6259999999999998,0.006051929247067504,0.1320902307212126,0.9,4.324666666666666,0.06292118292074048,-1,1,-1,-1
-0.3520922463245224,0.66,4.9093333333333335,-0.07620366715786757,0.0415702797620221,0.41,1.934666666666667,0.009675177977053993,0.1920991170380726,0.37,1.4360000000000004,0.06519113459563491,-0.3876279326322304,0.32,0.003,-0.18464657016019734,1,-1,1,-1
0.0088482332924344,0.31,0.8493333333333336,0.0019150317332758387,-0.3935832718112744,0.59,3.3349999999999995,-0.09160362223600456,0.1868108897415457,0.86,4.556333333333333,0.06339651136791924,-0.0182607310814963,0.8,2.732,-0.00869849946034474,-1,1,1,1
-0.0788513091196847,0.97,9.211000000000002,-0.017065865487933308,-0.0138920815441119,0.31,0.722,-0.0032332801746940104,-0.0054975588170835,0.32,0.6240000000000001,-0.0018656623846994534,0.0257643377883738,0.88,4.234,0.012272842601323998,1,-1,-1,1
0.0126383401318574,0.38,1.541,0.002735328241077783,-0.3435389464533207,0.67,4.700666666666666,-0.07995617224645353,-0.307112419451939,0.54,2.2796666666666665,-0.1042222753606641,0.0300767616581887,0.47,1.5429999999999997,0.014327065761226583,-1,1,1,-1
-0.344220938140535,0.61,4.008,-0.07450007227552892,-0.0092528851859974,0.55,3.425,-0.002153541219550756,-0.2339621687141404,0.53,2.321333333333333,-0.07939786223956088,0.0288943597802486,0.43,1.2503333333333335,0.013763828613093203,1,-1,-1,-1
0.0299754970064363,0.45,2.2756666666666665,0.006487625957729121,-0.3858944822044963,0.59,3.3816666666666677,-0.08981411280042788,0.1830887108087955,0.84,5.121,0.06213334539643869,-0.1962435578695873,0.47,1.0186666666666668,-0.09348062104449224,-1,1,1,1
-0.2146208936919311,0.8,5.765333333333333,-0.04645060866506482,0.05972689832985,0.98,6.791333333333332,0.013900997892408663,0.191833858548061,0.87,3.5926666666666662,0.06510111595217831,-0.0845694116053625,0.73,1.743333333333333,-0.040284640189260146,1,1,1,1
0.0057972696620622,0.51,3.050333333333334,0.0012547087087655155,-0.0428792921852285,0.57,3.6956666666666673,-0.009979841025780143,-0.0226610288279021,0.36,0.9993333333333332,-0.007690291361945924,0.1271497188512809,0.63,2.998333333333334,0.0605677700347704,-1,-1,-1,-1
-0.3062486682264946,0.74,5.748,-0.06628169698335848,-0.0226268909118816,0.37,1.2536666666666667,-0.005266243044143304,0.0192711496827318,0.97,5.528999999999999,0.006539895300667129,0.0386886564616346,0.53,1.440333333333334,0.018429341949731826,1,-1,1,-1
0.1558820427996039,0.64,4.957333333333335,0.033737702063569,-0.218496278930603,0.39,1.358,-0.05085340772493242,-0.0833166711904374,0.56,2.593333333333333,-0.028274509583297972,-0.113351649578488,0.61,2.396333333333333,-0.053995059578242854,-1,1,-1,1
0.2112067713500085,0.87,8.014666666666667,0.045711686847569544,-0.2578859286593964,0.49,2.1466666666666665,-0.06002106004196256,0.0076892205843235,0.46,1.4523333333333333,0.0026094290373485274,0.0278412398794478,0.99,3.9663333333333335,0.013262174936254574,1,1,-1,1
0.1855233549669535,0.67,5.105333333333332,0.040153000071697385,-0.3087571589310167,0.79,5.885,-0.0718609660904005,0.1461179725612855,0.68,3.811,0.04958688287045146,-0.2322520197708958,0.31,0.0053333333333333,-0.1106332522846381,-1,1,1,-1
0.0380226553721962,0.51,3.0280000000000005,0.008229280265861233,-0.0073044715402788,0.46,2.2626666666666666,-0.0017000622219792685,-0.1186778022523249,0.77,3.984333333333333,-0.040274732645502444,0.0052979755085753,0.7,2.5943333333333327,0.0025236906943424354,-1,-1,1,1
-0.0034418308416852,0.45,2.102333333333333,-0.0007449187950356605,0.1065469206224642,0.87,6.8616666666666655,0.02479801497201282,0.0374505968092844,0.95,4.476333333333333,0.012709308272338588,0.0160403104128787,0.68,1.835,0.007640802049353356,-1,1,1,-1
0.2837134539245287,0.9,8.272,0.06140437864441548,-0.0395055360924216,0.46,1.9426666666666663,-0.009194624018919923,0.276304571535884,0.89,4.576666666666666,0.0937672634321119,-0.1102825826031599,0.69,1.9193333333333336,-0.05253310948930557,1,-1,-1,1
0.0280519449437219,0.7,5.524333333333335,0.006071309714818127,0.0280992112974332,0.33,0.941333333333333,0.006539885511328302,-0.004440923914859,0.98,4.920666666666666,-0.0015070806837970446,0.0345974628602774,0.83,2.688333333333334,0.016480501830749283,-1,-1,1,1
0.0465699215510451,0.98,8.277333333333335,0.010079173394159117,-0.2601793417912699,0.64,3.386333333333334,-0.06055483514169283,0.1200924497818198,0.75,3.063666666666665,0.04075481021651182,-0.0200401373210423,0.89,2.756666666666667,-0.009546119642984033,1,1,-1,1
0.0662846401901884,0.76,6.522333333333334,0.014346049114857571,0.0320931093505718,0.5,2.7373333333333334,0.00746943601489811,-0.0173872008117828,0.34,0.7703333333333333,-0.005900554702381144,0.1533808236659126,0.8,3.956666666666665,0.07306295711441188,-1,-1,-1,-1
0.0262543240454165,0.46,2.247333333333333,0.005682248876243929,-0.1500279463608,0.83,6.1066666666666665,-0.03491790507262255,0.1033395747209011,0.96,4.2956666666666665,0.03506952154991294,0.0217139312185774,0.86,2.440333333333333,0.010343431385293771,-1,1,1,1
-0.2697742217492203,0.63,3.9646666666666666,-0.05838749707371371,-0.0460493030441506,0.98,7.939999999999999,-0.010717637822550445,0.0271399120951574,0.38,0.9853333333333332,0.009210254006313043,0.1325265208087307,0.66,2.651,0.06312900970893931,1,1,-1,-1
-0.0068165050661583,0.34,1.1486666666666665,-0.00147530281812192,0.0174643937146616,0.38,1.5243333333333335,0.0040647096535795565,-0.2073720348400645,0.47,1.531,-0.07037418205285144,0.0697644222787339,0.98,4.574333333333334,0.03323228335352627,-1,-1,1,1
0.0431485135536795,0.33,1.0486666666666669,0.00933867473517358,-0.3611138492879702,0.8,6.123000000000001,-0.08404660208787139,-0.1854755644974275,0.48,1.4893333333333334,-0.06294335276385858,0.2339220101282104,0.81,3.674666666666666,0.11142875221052014,-1,1,1,-1
-0.3203555837405774,0.46,2.026333333333333,-0.06933487042208425,0.009308249148205,0.77,6.236666666666667,0.002166426776033414,0.0126289202202605,0.44,1.5636666666666668,0.0042857752319255425,0.0721569774279253,0.6,2.4739999999999998,0.034371977026315476,1,-1,-1,-1
0.0227447997023357,0.98,7.626666666666667,0.004922679110893102,0.0610015826401797,0.96,6.422666666666666,0.01419767132442788,-0.0138597948466085,0.76,2.5036666666666667,-0.00470348726867947,-0.0080221541515865,0.93,2.3903333333333334,-0.0038213532222204755,1,1,1,1
0.0237942771088901,0.6,4.324666666666667,0.005149818526241265,0.007698373943731,0.34,1.1123333333333334,0.001791740119766021,0.2977299389065688,0.69,4.668666666666666,0.10103821828895496,-0.2587728028413014,0.31,0.0166666666666666,-0.12326642760474363,-1,-1,-1,-1
0.0175583157848082,0.95,7.983666666666666,0.003800163354591507,0.1975972764568085,0.92,6.910666666666666,0.04598931805234905,-0.0156486821760246,0.57,2.0776666666666666,-0.005310567595057429,-0.1897059364536251,0.51,1.136,-0.09036642500793216,1,1,-1,1
0.0328715648919135,0.42,1.829666666666667,0.0071144247455901975,0.0223885147207729,0.99,7.775666666666668,0.005210762732543959,0.0172283013031728,0.8,3.6270000000000007,0.005846630252270728,-0.0041610796587696,0.68,2.02,-0.001982130343233387,-1,1,1,1
0.2421708464405547,0.91,8.969666666666667,0.052413271721087,0.0266466609425336,0.3,0.6646666666666667,0.006201815060882939,-0.0539444115992067,0.57,2.4513333333333334,-0.018306681735289966,-0.0360330585071233,0.71,2.8836666666666657,-0.017164347833608172,1,-1,-1,1
0.0376571877188949,0.61,3.987666666666668,0.008150181746368503,-0.0072111879473482,0.94,7.745333333333333,-0.0016783511493305067,-0.0427222991588007,0.5,1.7076666666666669,-0.014498323561499597,0.0788395293254882,0.63,2.2916666666666665,0.03755521069945018,-1,1,-1,-1
0.3267153246698004,0.9,8.386666666666665,0.07071131533400682,-0.029483488352124,0.54,2.816999999999999,-0.006862065851474132,-0.1992387588532724,0.62,2.3786666666666663,-0.06761405749978897,0.0325279435811229,0.75,2.787333333333333,0.015494686298361334,1,-1,1,1
0.1191070811901378,0.62,4.254666666666667,0.02577846137171871,-0.3428800443158231,0.78,5.394666666666667,-0.07980281760255298,0.1283699378247353,0.83,4.359333333333334,0.04356387485688971,0.0313803755089989,0.52,1.3776666666666668,0.014948042234028422,-1,1,1,-1
-0.0241092023342304,0.5,2.826999999999999,-0.005217978098915665,0.000421459298431,0.46,2.240666666666667,9.809156314915037e-05,0.1562998340933572,0.78,3.917333333333333,0.05304221944776561,-0.0403385563209415,0.97,3.4266666666666667,-0.019215271766657202,-1,-1,-1,1
-0.0152529512578212,0.96,7.665,-0.0033012110688596854,0.0866387905251739,0.87,5.731999999999999,0.020164543583696633,0.1661868638549513,0.89,3.3673333333333333,0.05639750133493526,-0.0658387405729574,0.87,2.0656666666666665,-0.03136228482790404,1,1,1,-1
-0.0034539462041794,0.32,0.9703333333333334,-0.0007475409347182082,0.0127030208615845,0.61,4.454,0.0029565350145741094,0.438480923539386,0.47,2.590333333333333,0.1488037495685577,-0.4430885876974689,0.33,0.0116666666666666,-0.21106525383733588,-1,-1,-1,-1
0.2974526309007714,0.9,7.629333333333333,0.06437796207390016,0.0883356361982086,0.94,6.883666666666667,0.020559471979179872,-0.2038138990400124,0.56,1.6583333333333328,-0.06916668608187948,-0.0506220948089501,0.68,2.0506666666666664,-0.02411383544349809,1,1,1,1
0.4248830752687684,0.82,7.055333333333334,0.09195785702974565,0.0421928571216607,0.68,4.259333333333334,0.009820078295105037,0.0193537780715393,0.94,4.660666666666667,0.0065679362333857455,0.0024172176843266,0.52,1.1799999999999995,0.0011514416716840335,-1,-1,1,-1
0.0201943237406778,0.52,2.9470000000000005,0.004370677119070812,0.0863488717590508,0.92,7.837333333333332,0.020097067115479754,0.2709760224514372,0.75,4.3373333333333335,0.09195895652305532,-0.1675280355418023,0.3,0.0,-0.07980198165393353,-1,1,-1,-1
-0.1012701446691251,0.82,6.347666666666667,-0.02191799586032981,0.3985200283335137,0.86,6.5683333333333325,0.09275261613875149,-0.0053923935746864,0.49,1.3886666666666667,-0.0018299733009722588,-0.0587321145024466,0.95,3.212666666666667,-0.027977043417616285,1,-1,-1,1
0.0851974675999098,0.62,4.041666666666667,0.01843937073721511,0.1308444517355944,0.91,7.068999999999999,0.030453087280121492,0.1341269679675543,0.92,4.595000000000001,0.04551759194158228,-0.0399609257401213,0.47,0.89,-0.019035387435147457,-1,1,1,-1
-0.2642080613513631,0.68,4.41,-0.05718280756767255,-0.0520946012518948,0.96,7.263333333333333,-0.012124636678923923,0.284514543246551,0.83,4.242,0.09655341559704024,-0.012356740834603,0.44,0.823,-0.005886133638446121,1,1,-1,-1
-0.0221248233349427,0.52,3.1983333333333346,-0.004788497022989312,0.0478658343078022,0.44,2.244,0.011140422162163393,0.0079880455800929,0.45,1.8713333333333333,0.002710838876290588,-0.2270763404017892,0.51,1.7496666666666665,-0.10816781735773583,-1,-1,-1,1
-0.0371341373638234,0.32,0.9289999999999998,-0.008036977449537906,0.0419854764965235,0.44,2.209666666666668,0.009771811974342187,-0.2550048426888858,0.5,1.8456666666666663,-0.08653894551204575,0.024452381535855,0.75,3.5443333333333333,0.011647892225372481,-1,1,1,1
0.1476803974856535,0.94,8.092,0.031962611995055804,-0.2722456260699823,0.74,4.3566666666666665,-0.06336317438277068,0.0363600310111702,0.81,3.418666666666668,0.0123392117157981,0.0559642735531007,0.7,1.9976666666666667,0.02665858234961437,1,1,1,-1
0.2337764090280565,0.79,6.882333333333334,0.05059645547126261,0.0267630035697299,0.44,1.9283333333333332,0.006228892954774589,0.0409199135700966,0.84,4.277666666666666,0.013886662439271981,0.0429514319748247,0.71,2.3686666666666665,0.02045991511438611,-1,-1,1,1
0.0479492437750783,0.7,5.779333333333333,0.010377701444012271,-0.3775580021364733,0.54,2.9960000000000004,-0.08787385815643646,0.0191925102952488,0.37,1.192666666666667,0.006513208083292223,0.0051295037627541,0.41,1.1376666666666668,0.002443439176286075,-1,1,-1,-1
-0.0005280088468415,0.57,3.787,-0.00011427746802476741,-0.2854373800528273,0.68,4.898666666666666,-0.06643345844975787,-0.0521533705453989,0.38,1.1463333333333332,-0.01769887051676182,-0.2233459618209921,0.48,1.4503333333333337,-0.10639085147794004,-1,1,1,1
-0.2787916230454668,0.79,5.775666666666666,-0.06033914200251098,-0.2292243391937498,0.8,5.15,-0.05335028513323248,0.2603063362917264,0.92,4.067333333333333,0.088338070819593,-0.0491140210721408,0.79,2.0323333333333333,-0.023395464501652922,1,1,1,1
-0.0182537958133157,0.52,3.1083333333333334,-0.003950686773271058,-0.0441253760051454,0.75,6.153333333333333,-0.010269857903247434,0.0245145165360129,0.42,1.5733333333333333,0.008319294600033991,0.0189674688717849,0.39,0.931,0.009035154014863642,-1,-1,-1,-1
-0.1123103304712973,0.82,6.881333333333333,-0.024307434006190936,0.0501172442744408,0.5,2.527333333333333,0.0116644213329951,0.2237174048398982,0.93,5.446666666666666,0.07592117899955486,-0.1871308852185058,0.44,0.7090000000000001,-0.08913979932251573,1,-1,1,1
-0.0093429220652871,0.39,1.5053333333333334,-0.0020220977052951596,-0.1040774438931864,0.98,7.813999999999998,-0.024223262360225404,0.7832521468271754,0.89,5.583000000000001,0.26580599074804945,-0.4955584019807286,0.37,0.0,-0.2360592504736373,-1,1,-1,-1
-0.3117887507399892,0.62,3.843333333333333,-0.06748074242753548,0.0169584953716972,0.73,5.137666666666667,0.003946965521605999,0.0845942131468424,0.68,2.843666666666666,0.028708058737066663,0.0243186205452037,0.94,3.2963333333333336,0.01158417517593986,1,-1,-1,1
-0.0072895112574498,0.36,1.2623333333333335,-0.001577676007935267,-0.0709724742112225,0.99,8.401666666666667,-0.016518323268365005,0.3734726742956527,0.67,3.912666666666667,0.1267424221058455,-0.2911749506435527,0.32,0.0036666666666666,-0.13870119108239506,-1,1,-1,-1
-0.2051598755274843,0.8,6.234666666666666,-0.044402951306221614,0.1303166890016118,0.66,4.188333333333334,0.030330254371366255,0.050808622826949,0.99,4.956666666666665,0.017242514283259375,-0.1164837361491188,0.51,1.011666666666667,-0.055487029052126186,1,-1,1,1
0.2544760917788657,0.88,7.672333333333333,0.055076507932180024,-0.2616367750839874,0.72,4.378,-0.060894042060131916,0.0266559157856316,0.61,2.2753333333333337,0.009046004065737658,0.0124026823514009,0.82,2.842999999999999,0.005908017880500312,1,1,-1,1
0.012135476444451,0.38,1.6036666666666668,0.002626492964354376,0.0108578196169413,0.3,0.7396666666666668,0.00252707794698626,-0.0190049780654666,0.44,1.851333333333333,-0.00644956677654781,0.0022537640903637,0.46,1.6346666666666665,0.0010735805503229937,-1,-1,-1,-1
-0.2709939491824356,0.73,5.409,-0.05865148386784035,-0.2770693135998598,0.75,5.213666666666667,-0.06448585230614368,-0.1608987738514746,0.49,1.5683333333333336,-0.054602924699259446,0.064724268425532,0.71,2.848666666666666,0.030831406007681323,1,1,1,1
0.0342254176779937,0.51,2.816333333333332,0.007407440420227113,0.0084376509664876,0.98,7.973666666666666,0.0019638014292030393,-0.1442789998341371,0.74,3.646333333333333,-0.048962805464882374,0.0130021009675376,0.38,0.6259999999999999,0.006193550945179693,-1,1,1,-1
-0.0879322497424617,0.52,2.8393333333333333,-0.019031262294941214,0.0888411169382905,0.78,5.858333333333333,0.020677118917142828,-0.015435172941467,0.73,3.016666666666666,-0.005238110680824466,0.0208931645548107,1.0,3.2063333333333333,0.009952459175584268,1,-1,-1,1
-0.2570498944384356,0.72,4.839666666666667,-0.05563355854390842,0.0766531935906886,0.99,7.149,0.017840469074182904,0.0743103499659163,0.63,2.185666666666667,0.025218106679358997,-0.0206756793565703,0.98,2.924000000000001,-0.009848860098905237,1,1,-1,-1
-0.2393901324566263,0.8,6.754999999999999,-0.05181143909027922,0.0317959434707364,0.55,3.276666666666667,0.00740027283407338,-0.0207592146471133,0.58,2.7836666666666665,-0.0070448879569364265,0.0289562396835028,0.48,1.517666666666666,0.013793305105718861,1,-1,-1,-1
0.1366845628963746,0.62,4.206333333333334,0.029582772825317124,-0.2887910647710843,0.81,5.660999999999999,-0.06721400399127973,-0.0685832690870138,0.69,2.6229999999999998,-0.02327455323583836,0.1004956951904527,0.98,3.2400000000000007,0.047871125557887174,-1,1,1,1
0.003467829989292,0.97,8.040333333333333,0.0007505458158272253,0.0014429995411271,0.98,7.190333333333332,0.00033584756853060016,0.0154551733916605,0.41,1.090666666666667,0.005244898072982439,0.0386769966628737,0.54,1.6483333333333332,0.018423787804458188,1,1,-1,-1
0.005256687182391,0.31,0.8613333333333336,0.0011377099171639812,0.0407386919083467,0.7,5.451999999999999,0.009481631998197813,0.1855992976102305,0.7,4.364,0.06298534307664633,-0.3752467735691814,0.33,0.0113333333333333,-0.1787488048983506,-1,-1,1,-1
-0.3294908346870215,0.72,5.553666666666667,-0.07131202166524112,-0.0242435158509783,0.32,0.8266666666666668,-0.0056425006516803615,0.0562192614572847,0.67,3.417,0.019078679262240765,-0.0395675718372681,0.71,2.791333333333333,-0.018848013299006754,1,-1,-1,1
-0.0091917235471581,0.31,0.8080000000000002,-0.0019893736630291294,0.101462134553504,0.87,7.316,0.023614568277064683,-0.0927027976833319,0.78,3.9140000000000006,-0.03145980395093771,0.0283384342284436,0.53,1.5186666666666668,0.013499013470107624,-1,1,1,-1
-0.2751492734046339,0.78,5.962666666666666,-0.059550824728841795,0.114366477888864,0.66,4.267,0.026617959622067873,0.0906531466321522,0.75,3.4596666666666667,0.030764230334505847,-0.0552336869841485,0.73,2.330333333333334,-0.026310567429105224,1,-1,-1,1
0.0270067819736281,0.44,2.0776666666666666,0.0058451040771474025,-0.2839275594100066,0.8,5.804666666666666,-0.06608205875949007,0.0348100722917568,0.98,4.975333333333333,0.011813214672954167,0.0866348867675057,0.58,1.5773333333333337,0.04126852930646333,-1,1,1,-1
-0.3817863155664511,0.55,3.0336666666666665,-0.0826303834309348,0.0445974651998364,0.58,3.5849999999999995,0.010379733203722374,0.1577269305858597,0.77,3.88,0.0535265217233729,-0.0307886243802331,0.81,2.8970000000000007,-0.014666161577046208,1,-1,-1,1
0.0742887203090418,0.94,8.963333333333333,0.016078379956133267,0.0112684301682774,0.41,1.6336666666666668,0.002622644543751444,-0.0022580954184527,0.34,0.7123333333333334,-0.0007663117073305497,0.0060297316012745,0.97,4.223666666666666,0.0028722627175018934,1,-1,-1,1
0.0717853797893468,0.68,5.380999999999999,0.015536579533837644,0.0340966945766556,0.41,1.7746666666666664,0.00793575579348826,0.4483717544813199,0.82,5.656333333333334,0.1521603214317719,-0.4832597135299692,0.35,0.0046666666666666,-0.23020077008890166,-1,1,1,-1
0.0154587218345252,0.54,3.2643333333333326,0.0033457461948152322,-0.2976763435118936,0.66,4.162333333333333,-0.06928198750462625,0.2101441986925794,0.79,4.120333333333334,0.07131494903615118,-0.0646384241963002,0.71,2.340333333333333,-0.03079051410810107,-1,1,-1,1
-0.1062409655288396,0.82,7.103000000000001,-0.022993835451372478,0.0308791968477883,0.49,2.519333333333333,0.0071869067757340446,0.0158062859279543,0.38,0.9883333333333334,0.005364052314629512,0.0182828945623763,0.98,4.2363333333333335,0.008709057034716413,1,-1,-1,1
0.0736599286516135,0.68,5.477666666666666,0.01594228996643737,-0.0133611547766534,0.37,1.3643333333333336,-0.0031097108603340947,-0.0105538400958195,0.36,0.9643333333333332,-0.003581571955122614,0.1374143151930948,0.78,3.986333333333334,0.06545731062005394,-1,-1,-1,-1
-0.0367013394384727,0.95,9.354333333333331,-0.00794330657381052,-0.3280370921904891,0.48,2.152333333333333,-0.07634822926830039,-0.2086082258403518,0.4,1.1353333333333333,-0.0707936982647332,0.0502252782939465,0.44,1.361,0.02392481189201978,1,1,1,-1
0.1453413036457469,0.77,5.857,0.0314563596413389,0.0297502775239273,0.97,7.069999999999999,0.006924159076112614,-0.1943642795471476,0.58,1.6863333333333337,-0.06595984460475394,0.0684527774010912,0.86,2.874,0.03260748130100056,-1,1,1,1
0.0757209857633123,0.57,3.588,0.016388366560775348,0.4792943095462156,0.89,7.793,0.11155223815658236,-0.2375924353999399,0.65,2.8209999999999997,-0.08062983668994371,0.0177878313345218,0.47,1.2433333333333332,0.00847323366044349,-1,-1,1,-1
-0.0098943671664553,0.37,1.4586666666666666,-0.0021414475046273676,-0.0201421433212282,0.31,0.7953333333333333,-0.00468793625127946,0.0182996182126122,0.33,0.7759999999999999,0.006210194468050031,0.014676059138285,0.94,4.866333333333334,0.006990940939035996,-1,-1,-1,1
0.3580220599298638,0.89,8.803333333333335,0.07748706248112935,-0.3185373493915595,0.39,1.1723333333333332,-0.07413723374837487,-0.2570016552014738,0.53,2.0306666666666664,-0.08721658773798358,0.157195731101309,0.61,2.566,0.07488018831506661,1,1,1,-1
0.3854864807964233,0.89,8.244,0.08343121378876674,-0.3045935859733908,0.63,3.535333333333333,-0.07089192499623204,-0.2448945209780995,0.56,1.9356666666666664,-0.08310788682934284,0.0277443464296371,0.7,2.6056666666666666,0.013216019740324693,1,1,1,1
0.0253393185004853,0.96,8.402666666666669,0.005484213336633455,-0.2596037960418877,0.74,4.715,-0.060420881086269404,0.0308618834727527,0.42,1.182333333333333,0.010473349541467567,-0.007380522294031,0.73,2.756666666666667,-0.003515711879506546,1,1,-1,1
0.0486747405771277,0.46,2.461333333333333,0.010534721422170249,0.0053804608513559,0.39,1.56,0.0012522628337709215,-0.1436301701530316,0.7,3.234000000000001,-0.04874261734677557,0.0722138332686923,0.9,3.763,0.03439906030671766,-1,-1,1,1
-0.0084718033325632,0.43,2.0216666666666665,-0.0018335606311151987,-0.3324108055284158,0.55,2.943,-0.07736617899602186,0.0176078811910218,0.68,3.0936666666666666,0.005975445230392964,0.0523058766577606,0.97,3.7363333333333335,0.024915904946512545,-1,1,-1,1
0.0106680268635319,0.33,1.0146666666666666,0.002308891424977555,-0.143575703945368,0.97,8.533000000000001,-0.033416192934100135,-0.0963962432058251,0.53,2.2433333333333336,-0.03271321889573821,0.0376244582683483,0.39,0.8513333333333334,0.017922411128140525,-1,1,-1,-1
0.121641080808529,0.85,7.308333333333334,0.026326897372550343,-0.0652925434212576,1.0,7.914999999999998,-0.015196361000974526,0.2512702284468591,0.32,0.8816666666666666,0.08527155946952435,-0.2836482410864887,0.38,0.4316666666666666,-0.13511584289846418,1,1,-1,-1
0.0197472988927209,0.48,2.744666666666667,0.004273927096653089,0.0151280275735261,0.37,1.449333333333333,0.003520937555714097,-0.2033448767086093,0.35,0.7686666666666666,-0.06900751774000315,-0.0455515695314145,0.68,3.3156666666666674,-0.02169849066932305,-1,-1,1,1
-0.3438950923597899,0.59,3.555666666666666,-0.07442954915643185,0.1134267035923848,0.93,8.580333333333334,0.02639923404146681,0.0836755251374443,0.42,1.545666666666666,0.028396290965327257,-0.2041879505905173,0.3,0.0,-0.09726493260832662,1,1,1,-1
-0.3419867611161624,0.78,6.559000000000001,-0.07401652717019273,-0.0105845733204517,0.54,3.2926666666666664,-0.0024634818738964903,0.0042377468306472,0.33,0.8260000000000001,0.0014381301084491374,-0.2604273978535041,0.47,1.3670000000000002,-0.12405459395780484,1,-1,-1,1
0.0623673587584914,0.69,4.737,0.013498228086417211,0.0323799657527654,0.94,6.827333333333334,0.007536199740352178,0.0770004126202157,0.96,3.7506666666666666,0.02613101163837745,-0.0220624781244818,0.86,2.0973333333333333,-0.010509461707923428,-1,1,1,1
0.0929854888820553,0.63,4.118333333333333,0.0201249397544209,-0.0280564102767693,0.96,7.154666666666667,-0.006529923887425518,0.0811978445461942,0.73,2.7543333333333333,0.02755546040139934,-0.0193203048583794,1.0,2.789,-0.009203227441129277,-1,1,-1,1
0.1669510924225221,0.87,7.200666666666667,0.03613338723421409,0.1763007408119339,0.92,6.966333333333332,0.04103270544742071,0.0068871647337606,0.35,0.6546666666666667,0.002337241784676775,0.0483892979026734,0.85,3.1810000000000014,0.023050242611555687,1,-1,-1,-1
0.0099701646706851,0.43,1.947,0.002157852432154232,0.2929349410097517,0.82,6.617,0.06817846081845318,-0.0747758016851012,0.8,3.462000000000001,-0.02537606329124253,0.1285087356537322,0.85,2.902,0.06121513770422263,-1,-1,1,1
-0.3593584601864039,0.62,4.010333333333333,-0.07777630088783145,0.0362008748039404,0.43,1.9126666666666667,0.008425488321422252,-0.0227750449877355,0.97,5.062333333333334,-0.007728984110441501,0.1299471128799476,0.73,2.4173333333333336,0.06190030871244611,1,-1,1,-1
-0.2550203809664388,0.81,6.845000000000001,-0.055194308970176235,-0.0203005154981763,0.31,0.7023333333333334,-0.004724796214872638,0.2695847982651189,0.81,4.275,0.09148682794390622,-0.058813385726101,0.82,2.858333333333333,-0.028015756965937232,1,-1,-1,1
0.0005926156074533,0.4,1.7736666666666665,0.00012826037203132672,-0.3440366222834254,0.39,1.2786666666666668,-0.08007200264881564,-0.159419048242785,0.55,2.467333333333334,-0.054100762103157694,0.1368130411130534,0.65,2.9930000000000003,0.06517089370512226,-1,1,-1,-1
-0.3895707694260943,0.54,3.082666666666666,-0.08431518034742036,-0.0288494076941017,0.36,1.2796666666666665,-0.006714488225023373,-0.3362163520931838,0.64,3.4066666666666667,-0.11409904324659689,0.0252803022758036,0.41,1.0740000000000005,0.012042272279353375,1,-1,1,-1
0.0150174212375731,0.42,1.8380000000000003,0.0032502350776072984,0.151980014595785,0.87,7.102,0.035372234649064034,-0.1245915476073764,0.69,2.6640000000000006,-0.04228163291318595,0.0595953615724234,0.9,3.192666666666668,0.028388251169311738,-1,1,1,1
-0.0354333636257919,0.38,1.527666666666667,-0.007668877336011583,-0.0053917897767092,0.46,2.426,-0.001254899558125663,-0.1095782446480382,0.57,2.9236666666666675,-0.037186688860146484,-0.0210448540038996,0.45,1.3936666666666666,-0.0100247164463995,-1,-1,-1,-1
-0.2877201642208353,0.49,2.2153333333333336,-0.062271554848961415,0.1904752207061646,0.92,7.400333333333332,0.044331711768618116,0.1006891765603477,0.96,4.577333333333334,0.03417007721159037,-0.0975189172040262,0.6,1.3676666666666668,-0.04645313732987284,1,1,1,1
-0.4231093255372111,0.59,3.7086666666666654,-0.09157396265099706,-0.0119634224005769,0.46,2.379,-0.0027843988927397515,0.0057620715293804,0.3,0.5786666666666668,0.0019554279395623945,-0.0533100996407873,0.69,3.334666666666666,-0.025394266576008035,1,-1,-1,1
-0.2262806156322394,0.69,4.669,-0.04897413361958369,0.0950152597032323,0.89,6.965666666666667,0.022114105399998443,-0.0938771761992511,0.71,3.104666666666666,-0.03185834335641732,0.0309808773101056,0.54,1.5093333333333334,0.014757741262398467,1,1,1,-1
-0.0681280519847931,0.96,8.781,-0.014745020521633364,0.0944183542790222,0.64,4.223333333333334,0.02197518003678793,0.0197406397190551,0.33,0.7230000000000001,0.006699222363806081,-0.1348266407995364,0.61,2.2749999999999995,-0.06422467189297013,1,-1,-1,1
0.0007681989322954,0.47,2.316666666666667,0.00016626204171991949,0.1223578509716318,0.9,7.277000000000001,0.028477893144272685,-0.077219618501072,0.7,2.6623333333333337,-0.026205401777714868,0.0658706185622324,0.94,3.137333333333333,0.03137746990846122,-1,1,1,1
-0.0641116845956659,0.96,8.377999999999998,-0.013875754223100147,-0.0153100218369335,0.76,5.295666666666667,-0.0035632953868220347,0.0065219685085787,0.33,0.6446666666666666,0.0022133080746382606,0.0959838653758407,0.68,2.7276666666666665,0.04572191537389086,1,-1,-1,-1
0.104232179306642,0.74,5.945666666666667,0.0225590718964643,-0.1947723779679684,0.78,5.762333333333333,-0.04533184363064433,0.0825854048503642,0.67,3.606666666666666,0.028026345598288496,-0.2351537821840157,0.31,0.0,-0.11201550684344648,-1,1,1,-1
0.1124310883962609,0.62,4.251333333333334,0.02433356976128541,-0.1161046167085926,0.77,5.498,-0.02702249869483746,0.2191474046333779,0.86,4.704,0.07437029473127216,-0.1620906259084973,0.49,1.0073333333333336,-0.07721187151267508,-1,-1,1,1
0.2000429819448799,0.93,7.976,0.04329549705375954,0.1784182780326055,0.92,6.9593333333333325,0.04152554671768204,-0.0367100088902561,0.52,1.7209999999999996,-0.012457980897940995,-0.164529828680912,0.55,1.4196666666666666,-0.07837378578132233,1,1,-1,1
0.0758933524152665,0.67,4.695666666666666,0.016425672042823726,0.3219270588111529,0.9,7.303,0.07492616377513463,0.0222540357115468,0.44,1.1863333333333332,0.007552173376621937,-0.0392911322999283,0.97,3.4656666666666665,-0.018716331322220794,-1,-1,-1,1
0.1081433580085668,0.67,5.034666666666667,0.0234055721051673,-0.0227310962885765,0.73,5.352000000000001,-0.005290496081925603,0.0203654903599188,0.41,1.2073333333333334,0.00691127290760239,0.122489131797276,0.78,3.461666666666667,0.05834769933808122,1,-1,-1,-1
-0.0891501532229188,0.96,8.548333333333334,-0.019294854329199248,0.0202652224459209,0.42,1.627,0.004716582015596635,0.1627146762935361,0.9,4.624666666666666,0.05521917292745671,0.0006646799192056,0.64,1.8223333333333327,0.00031662028714559754,1,-1,1,-1
0.1196445583375709,0.67,4.666333333333332,0.02589478807324511,-0.067825453120883,0.95,7.263333333333334,-0.01578587717175745,0.0468156314782417,0.71,3.0203333333333333,0.01588744487707781,0.0260304164359841,0.62,1.813,0.012399589168168343,-1,1,-1,-1
0.015085544666598,0.41,1.799,0.003264979097577228,0.4179594233964518,0.83,7.36,0.09727699288283145,-0.0155848992210279,0.47,1.6693333333333331,-0.005288922085862959,-0.087085932680389,0.68,2.692,-0.0414833850322443,-1,-1,-1,1
-0.2181640298678688,0.43,1.9306666666666668,-0.047217453072076546,0.0048191743983934,0.45,2.410333333333334,0.0011216275250934278,0.2757096128817322,0.32,1.1050000000000002,0.0935653570917826,-0.2455742796827058,0.3,0.0003333333333333,-0.1169793109465981,1,-1,-1,-1
0.09363011775919,0.85,8.162333333333333,0.02026445740897398,0.0301378742853188,0.41,1.816,0.007014369381919083,-0.0062022148172682,0.31,0.658,-0.0021047958323693774,-0.1918979504214835,0.53,1.9463333333333337,-0.09141059088669072,1,-1,-1,1
0.037707071680366,0.39,1.6529999999999996,0.008160978180644297,-0.3491205758551845,0.54,2.8456666666666663,-0.08125525558614098,-0.1868710958731445,0.64,2.648333333333333,-0.06341694303928275,0.1376233574106695,1.0,3.984,0.06555688788279593,-1,1,1,1
-0.282435976257231,0.68,4.799333333333334,-0.0611278929109846,-0.2864529644101319,0.6,3.402666666666667,-0.06666982826646069,-0.0259264839215456,0.62,2.487,-0.008798462632111231,0.1030681321426256,0.96,3.707666666666667,0.049096505929592055,1,1,-1,-1
0.1179143042992247,0.94,8.505333333333333,0.025520307509662454,-0.3382851749742643,0.73,4.651666666666667,-0.07873339543567344,0.0093009975809476,0.35,0.7733333333333335,0.00315640485246508,0.1169006777914027,0.69,2.822,0.055685639208215544,1,1,-1,-1
0.0620683578042835,0.61,3.9306666666666663,0.013433515019224749,0.0902975705231208,0.94,7.491,0.021016097815750704,-0.1332422849568444,0.65,2.419,-0.04521736417315256,0.021559434341229,0.73,2.4039999999999995,0.01026983679599489,-1,1,1,1
0.0201911501455516,0.47,2.5166666666666666,0.004369990254792443,0.0010155532379769,0.55,3.3149999999999995,0.0002363625739073455,-0.1761267817304599,0.65,2.926666666666667,-0.059770731436578114,0.0262745096915804,0.76,3.105333333333333,0.012515862993274375,-1,-1,1,1
-0.2541873250278961,0.64,3.9526666666666666,-0.055014009863543586,0.1293027355006826,0.88,6.667,0.030094264124533483,0.0152147076915829,0.78,3.065666666666667,0.00516329315953411,0.0012074894075184,0.9,2.7150000000000003,0.000575187593136065,1,1,1,1
0.0150088658696359,0.37,1.390666666666667,0.0032483834310075644,0.0850327574000289,0.91,8.180666666666665,0.019790751143237334,-0.0150784925415361,0.4,1.1729999999999998,-0.005117066918010544,0.1128938227132585,0.63,2.6420000000000003,0.053776973745733904,-1,1,-1,-1
-7.970445177551966e-05,0.35,1.188,-1.7250511982316784e-05,0.0794081299673648,0.67,4.711333333333333,0.01848166032698158,0.0426643719202992,0.97,5.051,0.014478665259784675,-0.0517210463273756,0.68,1.9620000000000004,-0.02463732101191849,-1,-1,1,1
-0.3193811985244308,0.42,1.4526666666666668,-0.0691239832825068,0.0056696167131411,0.97,7.506666666666666,0.0013195617415939116,0.0917898524214875,0.98,4.187666666666667,0.031149985049315435,0.0265166804192924,0.82,2.195666666666667,0.012631221022200647,1,1,1,1
-0.283363758011161,0.66,4.721333333333333,-0.06132869361792905,0.0256387165051295,0.33,0.9693333333333334,0.005967223379549692,0.2072588832301818,0.92,5.808666666666668,0.07033578269972941,-0.01636778898779,0.48,1.2136666666666671,-0.00779679647227254,1,-1,-1,-1
-0.2863170623228255,0.76,5.623666666666666,-0.06196788014115214,-0.2670597794586742,0.64,3.562,-0.062156206587188366,0.0764941187192782,1.0,4.307333333333332,0.025959194743277285,0.0689671959959481,0.89,2.538333333333333,0.032852524604567314,1,1,1,1
0.0874649767047239,0.65,5.192333333333333,0.01893012993712497,-0.0065923347190036,0.31,0.8169999999999998,-0.0015343175955467641,0.0049566803776712,0.45,1.98,0.001682108812526522,-0.0253663834882602,0.37,0.7806666666666666,-0.012083277065895482,-1,-1,-1,-1
0.2276761475063491,0.93,9.122000000000002,0.04927616993976108,-0.3258862425234339,0.69,4.710333333333333,-0.07584763477026532,0.4143539446928439,0.34,1.275,0.14061597052187302,-0.3386111750350931,0.32,0.0046666666666666,-0.16129743711597913,1,1,-1,-1
-0.0022669770463454,0.37,1.4416666666666669,-0.0004906440459782395,-0.3579180250971721,0.71,5.444333333333333,-0.08330279742727359,0.3553308252591982,0.4,1.7926666666666666,0.12058576849605929,-0.7767943677586828,0.37,0.0023333333333333,-0.3700260060011828,-1,1,1,1
0.1699566605226872,0.85,6.7923333333333344,0.036783885259990504,0.0392356088991707,0.98,6.808666666666666,0.009131800442785729,-0.1743427841490372,0.59,1.6516666666666666,-0.05916531050470696,0.0572942760338754,0.92,2.8950000000000005,0.027292129046602796,1,1,1,1
-0.0102699824593233,0.52,3.0979999999999994,-0.002222742287616528,-0.0093652487482853,0.59,3.832333333333333,-0.0021796930152445733,-0.1930163585624429,0.7,3.752333333333333,-0.0655024114853672,0.0247650976038247,0.46,1.3196666666666668,0.011796854527940525,-1,-1,1,-1
-0.0084005064486043,0.5,2.882333333333334,-0.001818129777208835,-0.3402796169128583,0.71,5.304,-0.07919758718110467,0.0137000761509991,0.37,1.1356666666666666,0.004649284817655981,-0.1436033154900307,0.48,1.538333333333333,-0.0684054409825629,-1,1,-1,1
-0.0028970231777591,0.84,7.608333333333334,-0.0006270055426983328,0.0088197177432777,0.32,0.8320000000000002,0.0020527246716186627,-0.258818251814382,0.59,2.206000000000001,-0.08783307154136619,0.1151791289316634,0.89,3.837666666666666,0.054865579389111505,1,-1,1,1
0.2289497106144118,0.78,6.613666666666668,0.04955180844133121,-0.3515979157611095,0.76,5.308000000000001,-0.08183183829466968,-0.0711594983939054,0.52,2.040666666666666,-0.024148827485945937,0.0537238548954166,0.49,1.535,0.025591358896301538,-1,1,-1,-1
-0.0175413438868119,0.42,1.8393333333333333,-0.0037964901102089674,-0.0104497204281734,0.73,5.242333333333333,-0.0024320958514549235,0.1860655843059726,0.92,4.491666666666668,0.06314358304781835,-0.0312486175396884,0.85,2.5826666666666664,-0.01488527932383449,-1,-1,1,1
-0.4135777649069156,0.59,3.713000000000001,-0.08951103771769249,0.0064962423496108,0.45,2.274,0.0015119528007598519,-0.0977339298555515,0.53,2.474,-0.03316717887105561,0.0024774554159996,0.48,1.6509999999999996,0.0011801359158581308,1,-1,-1,-1
0.0004856217868567,0.37,1.3656666666666664,0.00010510359542575216,-0.3155899571685694,0.73,5.033000000000001,-0.07345124980771191,0.0873623798381135,0.99,5.396333333333333,0.02964746923585642,-0.0988682458614382,0.52,1.1749999999999998,-0.04709589005132436,-1,1,1,1
-0.3436963507863977,0.59,3.533666666666667,-0.07438653532449632,-0.1439659588890123,0.82,6.540000000000001,-0.03350702191234611,0.0244447035866448,0.47,1.7359999999999998,0.008295602740076758,-0.1153128303372352,0.59,2.092,-0.05492926805519082,1,1,-1,1
-0.2796789087353071,0.67,4.847666666666667,-0.060531178106936326,0.0159570554066896,0.46,2.271333333333333,0.0037138877085566126,-0.1318862753568304,0.75,4.185666666666666,-0.044757186085348205,0.00267729215494,0.48,1.3850000000000002,0.0012753281487469623,1,-1,1,-1
0.0141388332936367,0.46,2.468666666666666,0.003060081434783436,-0.0220579480746425,0.34,1.0766666666666669,-0.005133825768133358,-0.1479907845933628,0.78,4.881666666666665,-0.050222444049169826,0.0139772808398952,0.4,0.901,0.00665807788857448,-1,-1,1,-1
-0.33877177635113,0.58,3.2293333333333334,-0.07332070489205504,0.1522141981507596,0.88,7.013666666666667,0.03542673915532787,0.0248366784957196,0.79,3.7240000000000006,0.008428624117007618,-0.0940231510593825,0.59,1.5663333333333334,-0.04478792908673262,1,1,1,1
-0.2719234795043528,0.72,4.938,-0.058852663019054154,0.1198252269522104,0.89,6.808666666666666,0.027888443463463704,0.1082139755888436,0.71,3.095,0.03672370782601196,-0.0907869218354564,0.64,1.8060000000000005,-0.04324635125875628,1,1,-1,1
-0.0787151951611138,0.83,6.746,-0.017036406211556866,0.0895383342474067,0.78,5.617333333333334,0.020839391136454295,0.2836056463338301,0.77,4.274,0.0962449705511476,-0.3633071066313484,0.34,0.0,-0.17306134441541982,1,-1,1,-1
0.0209853241278092,0.31,0.8290000000000003,0.0045418741018272805,-0.0598289579362676,0.99,7.961333333333333,-0.01392475151788367,0.5344641048688681,0.93,5.681333333333333,0.1813767909726333,-0.3802723008717567,0.35,0.003,-0.1811427148866366,-1,1,1,1
0.0371320151399645,0.84,6.558000000000001,0.008036518134565008,0.0511214812680362,0.99,6.879333333333333,0.01189815013395096,-0.0012255881086133,0.57,1.7409999999999997,-0.000415917993686479,-0.0320879107309188,0.9,2.8356666666666666,-0.01528507664511405,1,1,-1,1
-0.0070926564356907,0.48,2.5613333333333324,-0.00153507052748988,0.1147116401842218,0.64,4.422,0.02669829361687553,-0.1845416256389263,0.64,2.526,-0.06262640943393907,0.0927469983384376,1.0,3.770000000000001,0.044180033723457426,-1,-1,1,1
0.0197643386808228,0.44,2.102333333333333,0.004277615034557183,-0.0959087097605362,0.98,8.445,-0.022322049353407234,0.0132963403815875,0.38,1.0666666666666669,0.00451227225200443,0.0570797522492361,0.57,2.187333333333333,0.027189940639326653,-1,1,-1,-1
-0.3332218334842367,0.5,2.5503333333333336,-0.07211952536200623,0.0567569301339636,0.65,4.793666666666668,0.013209759559496536,-0.3186304434099698,0.55,2.384,-0.10813105464971683,0.0118078351764592,0.43,1.2063333333333333,0.005624662421886659,1,-1,1,-1
-0.3286927147194758,0.63,4.163666666666667,-0.07113928378477428,0.1113029783333763,0.65,4.635666666666666,0.025904952550630075,-0.1930345225978555,0.54,2.1910000000000007,-0.06550857566818928,-0.1152213425300707,0.56,1.9396666666666669,-0.05488568783719752,1,1,-1,1
-0.0303621756428054,0.34,1.044,-0.006571315190907435,0.1086064454141144,0.87,7.259333333333334,0.025277354274549226,-0.2197511714777014,0.58,1.9546666666666668,-0.07457519023636121,0.09420727869372,0.9,3.547333333333333,0.044875638287463486,-1,1,1,1
-0.3963771578266022,0.6,3.662333333333333,-0.08578829360576067,0.0535277320239249,0.55,3.2336666666666662,0.012458187363768039,-0.1327137981161286,0.69,2.961333333333334,-0.045038015838311976,0.1229927477924501,0.89,3.546666666666667,0.05858759682316504,1,-1,1,-1
-0.0285518909391466,0.95,8.441,-0.006179513512629505,0.0036303886068984,0.54,2.73,0.0008449463438468465,-0.1284310902705745,0.69,2.638666666666667,-0.04358462767131709,0.10520660463495,0.88,3.12,0.050115167325865226,1,-1,1,-1
-0.0873382798042179,0.99,9.505333333333333,-0.01890270880378029,0.03772576008619,0.42,1.914,0.008780394196119628,-0.0218260253912923,0.32,0.7243333333333332,-0.007406922951600453,0.0228193467794735,0.45,1.480333333333333,0.010869996100419266,1,-1,-1,-1
-0.0483852592623339,0.99,8.678333333333335,-0.01047206869979068,-0.014366932940605,0.35,0.9933333333333336,-0.0033437983573962743,0.2197845953673178,0.9,4.571,0.0745865330333521,-0.0915624518278792,0.74,2.1536666666666666,-0.0436157749795517,1,-1,1,1
0.0050322324993263,0.95,8.121666666666668,0.001089130971905067,0.0521886621544158,0.86,6.251333333333333,0.012146528664683529,0.0065818420151363,0.3,0.4183333333333333,0.002233626865712847,-0.0328741350499361,0.8,3.0176666666666665,-0.015659594608505554,-1,1,-1,1
0.6156450624412919,0.89,9.206666666666669,0.13324465936242152,0.0276577719587098,0.48,2.5350000000000006,0.0064371437402199,-0.2047443083635987,0.43,1.4043333333333334,-0.06948243162188072,0.0404857833689014,0.44,1.3553333333333335,0.019285403372643395,-1,-1,1,-1
0.1212989312689414,0.67,5.058333333333335,0.02625284561507733,-0.2494572792563962,0.69,4.582666666666667,-0.05805935366069547,-0.2223837057813265,0.55,1.9613333333333327,-0.07546857226102317,0.0912234534799032,0.75,3.0743333333333336,0.04345429311260087,-1,1,1,1
0.2226310368845538,0.93,8.329666666666666,0.04818425174329061,-0.1557992720525911,0.83,5.960666666666667,-0.036261138833648045,0.0122799689190209,0.48,1.6706666666666663,0.004167354431261872,-0.0106636836064553,0.48,1.3090000000000002,-0.005079645808377886,1,1,-1,-1
0.4821100207097526,0.84,7.339666666666668,0.10434354046461111,-0.0274689054548833,0.73,4.738,-0.006393186445515939,0.2711516682290567,0.94,5.254,0.0920185640199897,-0.2666329446195732,0.33,0.0,-0.1270106062310754,-1,-1,1,-1
0.0545384751725919,0.61,4.504000000000001,0.011803815201085725,0.0093682603054636,0.39,1.6363333333333332,0.0021803939331083676,0.003308116195354,0.45,1.848,0.001122648825640256,-0.2096112585897238,0.53,1.917,-0.09984832543602032,-1,-1,-1,1
0.0021363799725916,0.3,0.7733333333333334,0.0004623787943459915,-0.3276302778054465,0.45,1.8663333333333332,-0.07625354620142075,-0.0964154979650584,0.76,3.696,-0.03271975322874368,0.0939556101490555,0.89,3.5829999999999997,0.04475575597332283,-1,1,1,1
0.0409657975742945,0.84,7.615999999999999,0.008866267393831825,-0.3399125502266185,0.51,2.407,-0.07911215509984015,-0.0190175026451729,0.34,0.7473333333333333,-0.006453817142577475,0.1798917015512255,0.8,3.88,0.08569141409948476,1,1,-1,-1
0.006181443344559,0.99,8.896000000000003,0.0013378557923420602,0.0391621853596988,0.46,2.1203333333333334,0.00911471165203997,0.5102859580827275,0.77,4.820333333333334,0.17317164747321825,-0.6465947560905967,0.38,0.0,-0.3080054194881076,1,-1,1,-1
0.0102311810742876,0.44,2.024,0.0022143444661325536,0.0857413284764518,0.87,6.918999999999999,0.019955665868686148,0.0927213699452718,0.96,4.822,0.031466106670317885,-0.0966692842502612,0.57,1.3093333333333337,-0.0460484146625912,-1,1,1,1
-0.3005824100257008,0.69,5.012,-0.06505534321251784,0.0358664188338226,0.48,2.423333333333334,0.008347646145355535,0.2581081707783301,0.8,4.3806666666666665,0.08759209704284264,-0.0895989055176911,0.7,2.332333333333333,-0.0426804396721477,1,-1,-1,1
-0.298360987298583,0.76,5.710666666666665,-0.06457455853213559,-0.2843761851798074,0.57,2.852666666666666,-0.06618647311976775,0.2012890991484868,0.94,4.351333333333334,0.06830986501943354,0.0056796310462901,0.99,2.7336666666666667,0.0027054923141151383,1,1,1,1
-0.0068689337852723,0.4,1.6290000000000002,-0.001486650016768249,0.1552695397511962,0.91,7.809666666666667,0.03613784752251109,-0.053115914483576,0.58,2.2303333333333337,-0.01802552132284272,0.1059423916917063,0.75,2.899666666666666,0.05046565949879956,-1,1,-1,-1
-0.3348297804635978,0.79,6.490333333333331,-0.07246753488991216,0.0728325330050756,0.67,4.871333333333334,0.016951238321651567,-0.0143312742080304,0.32,0.6733333333333332,-0.004863489433100806,0.0659542977235116,0.56,2.283,0.031417330477897396,1,-1,-1,-1
0.0949536081359099,0.62,4.450666666666667,0.020550901717836287,0.0685348969468302,0.63,4.3103333333333325,0.01595099502326231,-0.2567198787804585,0.64,2.973666666666667,-0.08712096353693821,0.0574935850726887,0.53,1.816,0.027387069909530024,-1,-1,1,-1
0.2850702492268215,0.92,8.080666666666668,0.06169803117069686,-0.2960105560395076,0.76,4.669666666666667,-0.06889428767774163,0.0523832956080574,0.82,3.922,0.017776898338741392,-0.0013499897403226,0.47,0.994,-0.0006430676283035678,1,1,1,-1
0.0322565761126214,0.43,1.942,0.00698132212622776,0.117747632216238,0.92,7.627666666666666,0.02740489851380745,0.2038262538166582,0.78,3.82,0.0691708788232082,-0.1021074068969933,0.64,1.819333333333333,-0.04863886444780383,-1,1,-1,1
-0.3349314381968664,0.62,4.075666666666666,-0.07248953677194987,0.0208657212630627,0.46,2.2629999999999995,0.004856343714678707,0.3528846393566507,0.94,6.412999999999999,0.11975562603170162,-0.2678544858783742,0.32,0.0003333333333333,-0.12759248742373125,1,-1,1,-1
-0.0063409013295683,0.42,1.979,-0.0013723674390544195,-0.049406217582008,0.32,0.8436666666666663,-0.011498935080915358,0.6629612939207643,0.91,6.803666666666667,0.22498385005652632,-0.5416712078349031,0.36,0.0,-0.2580250860717513,-1,-1,-1,1
-0.0125218737825172,0.36,1.3326666666666662,-0.002710121315867529,-0.2919847601859995,0.38,1.1969999999999998,-0.06795731319489098,0.0999717449224251,0.75,4.3293333333333335,0.033926608198342846,-0.064422102214845,0.65,2.419666666666666,-0.030687469129751028,-1,1,-1,1
-0.2923355507519698,0.68,5.042666666666666,-0.06327046744273467,-0.3197214108089157,0.4,1.3373333333333333,-0.07441281536616207,0.0480955957871369,0.72,4.385666666666667,0.01632181608515712,0.0190369158742902,0.39,0.8333333333333333,0.009068235095304448,1,1,-1,-1
-0.2689144691818361,0.78,6.238,-0.05820141998974782,-0.2912221261845324,0.53,2.5723333333333325,-0.06777981571982497,0.0147965139054595,0.58,2.268333333333333,0.005021374092863827,0.0982852235096118,0.95,3.7916666666666665,0.04681816734733746,1,1,-1,1
0.0891398895738762,0.66,5.094333333333333,0.019292632957659168,0.0111821317290106,0.47,2.399,0.0026025592144289533,-0.0135491264779827,0.36,0.8783333333333333,-0.004598058239405603,0.0147001348154507,0.98,4.49,0.00700240938813032,-1,-1,-1,1
-0.1702780642423773,0.8,6.299333333333333,-0.03685344697949509,-0.2284419853981627,0.65,3.74,-0.053168198020596684,-0.0493657290682052,0.74,2.973333333333334,-0.01675285101627608,0.1076884907916078,0.93,3.136333333333333,0.05129741382508676,1,1,1,-1
0.0153566208422069,0.39,1.6800000000000002,0.003323648377790484,-0.0119788643856324,0.46,2.398333333333333,-0.002787992901598635,-0.0018827646775241,0.37,1.067,-0.0006389387280736679,0.122378180746181,0.78,4.038,0.05829484780361815,-1,-1,-1,-1
-0.0029602663219483,0.37,1.376,-0.0006406933178769115,-3.926587634062173e-05,0.94,8.638,-9.138844967975967e-06,0.3225527406671129,0.5,2.4533333333333336,0.10946213316979055,-0.5356561073634305,0.35,0.0,-0.25515979289309854,-1,1,1,-1
-0.3355298718281547,0.77,5.444333333333334,-0.07261905634453579,0.4228338654054902,0.85,6.418,0.09841148353928743,0.2578294452632557,0.88,4.150666666666667,0.08749750820324452,-0.1823119395194548,0.61,1.3396666666666668,-0.08684429448344053,1,-1,1,1
0.1959925826272677,0.93,9.103333333333332,0.04241886519186024,0.0084490273676616,0.45,2.082333333333333,0.0019664492032071337,0.0235813341318342,0.33,0.7353333333333335,0.008002607981942795,-0.0147083259363953,0.75,3.4073333333333338,-0.007006311228686332,1,-1,-1,1


==> data/results/error_train_B_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.1346091369405284,0.561,3.494666666666667,-0.03272843408431835,-0.2594640960783114,0.4303333333333333,1.74,-0.1099517709140604,-0.1299707624832332,0.3186666666666666,0.594,-0.10637502166064619,-0.1379104691722655,0.3656666666666667,0.6583333333333333,-0.08692781402674517,1,1,1,1
-0.148671820047717,0.5646666666666667,3.5276666666666667,-0.03614758977896947,-0.1787199547196478,0.4306666666666667,1.82,-0.07573523973496137,-0.1188631883802749,0.3206666666666667,0.618,-0.09728398908359373,-0.2153057155979456,0.375,0.6543333333333334,-0.13571163463315516,1,1,1,1
-0.2033930919700535,0.5696666666666667,3.5363333333333333,-0.04945234443252249,-0.2090502049741573,0.433,1.8103333333333331,-0.08858813452138847,-0.168268309299105,0.3276666666666666,0.618,-0.13771978177631855,-0.2193762994853393,0.3803333333333333,0.69,-0.13827740763985583,1,1,1,1
-0.1631912085700131,0.569,3.566666666666667,-0.03967778736434232,-0.2352221673318264,0.4366666666666666,1.826,-0.09967889294622007,-0.1693234408738662,0.3296666666666666,0.6313333333333334,-0.13858335787586273,-0.2022907026239579,0.3806666666666667,0.709,-0.12750800343569127,-1,1,1,1
-0.0802532981847212,0.585,3.87,-0.01951252967952863,0.0154046013038562,0.421,1.8816666666666668,0.0065279289858771895,-0.1603266805300783,0.357,0.8450000000000001,-0.13121992814627614,-0.1710225918890995,0.416,1.0163333333333333,-0.10779906812975538,1,-1,1,1
-0.1684170941078742,0.5946666666666667,3.9153333333333338,-0.04094839242314783,0.0691853877626988,0.4126666666666667,1.8363333333333332,0.02931833737639267,-0.0364604805028617,0.3593333333333333,0.9843333333333334,-0.02984120681564689,-0.1794533919689016,0.4316666666666666,1.1306666666666667,-0.11311317536057242,1,-1,1,1
0.0012852545581241,0.5896666666666667,4.013,0.00031249267355245555,-0.0108289023367662,0.413,1.7586666666666666,-0.004588908473191939,-0.0572326702099276,0.3626666666666666,0.989,-0.0468422775781058,-0.1738913950497955,0.4379999999999999,1.186,-0.10960733394981304,-1,1,1,1
-0.1129905457327828,0.594,3.956,-0.027472159113540368,-0.0474398859578271,0.4166666666666666,1.7583333333333333,-0.020103357465881655,-0.0978116948262883,0.3686666666666667,0.9933333333333334,-0.08005432111820679,-0.1517723497653686,0.4406666666666667,1.2253333333333332,-0.09566524335673358,1,1,1,1
-0.1045353659564418,0.5976666666666667,3.945,-0.02541639380465723,-0.5232603313196864,0.5943333333333333,3.409666666666667,-0.22173935025026656,-0.0333203825384715,0.369,1.0106666666666666,-0.0272711827379498,0.0568533561051256,0.396,1.0293333333333332,0.035835843326219106,1,1,1,-1
-0.0609917004362912,0.597,3.959,-0.014829326543424549,-0.2543196959564975,0.6356666666666667,4.208666666666667,-0.10777175482615733,-0.0459445459966589,0.37,0.992,-0.03760347313661128,0.0335375629760678,0.3773333333333333,0.8536666666666667,0.021139417875899503,-1,1,1,-1
-0.1404750663549263,0.6006666666666667,3.9283333333333337,-0.03415465735969085,0.0054447419323988,0.639,4.512333333333333,0.002307290398501241,-0.0514744176993189,0.372,1.001,-0.042129415824890416,0.0313334909459219,0.369,0.7886666666666666,0.019750145801864644,1,1,1,-1
0.0757343018582181,0.591,4.0136666666666665,0.018413795397734835,0.0070740343846171,0.64,4.537,0.0029977273150765702,-0.0168692494580182,0.37,1.022333333333333,-0.013806695769189045,-0.0089988284935764,0.3686666666666667,0.7473333333333334,-0.0056721472593285836,-1,1,-1,-1
-0.0540367010159807,0.5920000000000001,3.948,-0.01313831027768122,0.2715455427979667,0.5383333333333333,3.506,0.1150714637043455,-0.030992301607249,0.3703333333333333,1.042,-0.02536575681942079,-0.2192834714419692,0.421,0.9643333333333334,-0.13821889620893277,1,-1,1,1
-0.1823366720510133,0.599,3.9253333333333336,-0.044332753986916225,0.133932102043238,0.513,3.0483333333333333,0.05675572082794856,-0.0183701820412509,0.3693333333333333,1.05,-0.015035139251415636,-0.1735220186267834,0.4426666666666666,1.184,-0.10937450836957843,1,-1,-1,1
-0.1442430774232534,0.5986666666666667,3.962,-0.035070799492993514,0.1257917507496846,0.5033333333333334,2.921666666666667,0.05330612585848267,-0.0264818119812828,0.3686666666666667,1.038333333333333,-0.021674130929912206,-0.153199614731182,0.4506666666666667,1.27,-0.09656487791138178,-1,-1,-1,1
-0.0544532906841426,0.5936666666666667,3.983,-0.013239598554276207,0.0597182133533973,0.5026666666666667,2.85,0.025306481371695975,-0.0474934674920934,0.3696666666666667,1.026333333333333,-0.03887119331059073,-0.0830201332028557,0.45,1.3363333333333334,-0.05232930279222616,-1,-1,1,-1
-0.1731534725026495,0.654,4.6850000000000005,-0.04209998028423248,-0.172653309976055,0.5356666666666667,2.9716666666666667,-0.07316440876780057,-0.0170402198616814,0.3693333333333333,1.0286666666666666,-0.013946627089476162,-0.0721566179953496,0.449,1.3056666666666668,-0.045481805025720703,1,1,-1,-1
-0.0585767611798475,0.6656666666666666,4.964666666666667,-0.014242165953374337,-0.0417084205597739,0.54,3.1506666666666665,-0.017674563733054715,-0.0281398558051613,0.3696666666666667,1.0176666666666667,-0.023031162652351545,-0.0079615732434457,0.4413333333333333,1.3073333333333332,-0.005018343874982187,1,1,1,-1
-0.1986585285703936,0.6766666666666667,4.985666666666666,-0.04830119786353248,-0.009621918542424,0.5396666666666667,3.174,-0.004077431133327381,-0.0197383733130016,0.3686666666666667,1.017,-0.016154940146537438,-0.0084404629363186,0.4406666666666667,1.3,-0.005320197928639139,1,-1,-1,-1
0.0298637274528195,0.6693333333333333,5.107,0.007260970968735006,-0.0361521591229623,0.5403333333333333,3.159333333333333,-0.015320015285416901,-0.0261245303590709,0.3696666666666667,1.0193333333333334,-0.021381712546149595,0.0044208123375686,0.44,1.3090000000000002,0.002786529224603544,-1,1,1,-1
0.0394247686869837,0.6696666666666666,5.0520000000000005,0.009585611887783783,-0.1491470103083476,0.557,3.1456666666666666,-0.0632032645664813,-0.0783169663177947,0.45,1.5623333333333334,-0.06409879290756827,-0.0672211633664467,0.4776666666666667,1.4646666666666666,-0.042370886147018276,1,1,1,1
-0.0385833661576482,0.6746666666666666,5.025666666666667,-0.009381035973803279,0.0839851626336685,0.5513333333333333,3.2633333333333336,0.0355899621629735,-0.0750484264893689,0.486,1.8433333333333333,-0.06142364514045155,-0.0953556521805916,0.4996666666666667,1.575,-0.0601046349048346,1,-1,1,1
0.0966578744808934,0.6716666666666667,5.106,0.023501085777527006,0.0681428538480095,0.5516666666666666,3.231333333333333,0.02887654811964919,-0.0310185975184713,0.4996666666666667,1.99,-0.025387278799229283,-0.0879682362672191,0.5106666666666667,1.651333333333333,-0.05544819424075624,-1,1,1,1
0.2407248281852778,0.662,5.1066666666666665,0.05852906311405549,0.0027463468384412,0.557,3.222666666666667,0.0011638053318163205,-0.0596369682113242,0.5103333333333333,2.0463333333333336,-0.04881008362225519,-0.0160597747332349,0.5106666666666667,1.716,-0.010122807352487896,-1,1,1,1
-0.1044673872142896,0.6963333333333334,5.184,-0.025399865671187016,-0.0164989006539881,0.6066666666666667,3.691666666666667,-0.006991654616034485,0.028376697926066,0.51,2.0403333333333333,0.023225006908244413,-0.0559223210272239,0.5479999999999999,1.8743333333333327,-0.035248992707915996,1,1,-1,1
-0.0467104603586969,0.7046666666666667,5.337,-0.011357031607543831,0.1293758312143622,0.6186666666666667,3.936333333333333,0.054824933277875486,-0.0340316635582631,0.5186666666666667,2.0166666666666666,-0.027853333157332766,-0.000551002117568,0.562,2.0006666666666666,-0.0003473080027337497,1,1,1,1
-0.0284361787795628,0.7090000000000001,5.408,-0.00691388136013377,0.1759623335196876,0.6213333333333333,3.995333333333333,0.07456665672471602,-0.0180570686468741,0.5213333333333333,2.041,-0.014778870507025008,-0.0049719451019858,0.5706666666666667,2.0466666666666664,-0.003133919576741792,1,1,1,1
0.0906776587548563,0.7026666666666667,5.432,0.02204707529467188,0.0982344087409745,0.628,3.992333333333333,0.04162829219540969,-0.019127096548948,0.5233333333333333,2.050333333333333,-0.015654638557360875,0.0395995449621024,0.5713333333333334,2.0900000000000003,0.024960410189813462,-1,1,1,1
-0.1301629821891792,0.7296666666666667,5.556333333333333,-0.03164741026962366,0.2870286099266854,0.655,4.427666666666667,0.12163264375089065,-0.0331161587715644,0.5286666666666666,2.026,-0.02710403508709899,0.0113978477761014,0.579,2.064,0.007184298608602997,1,1,1,1
0.0500500438009261,0.727,5.682666666666666,0.012169007221103919,0.220414935644615,0.6703333333333333,4.52,0.09340410822281735,-0.037801588484017,0.5313333333333333,2.023,-0.030938841297579425,0.0615096283965881,0.5806666666666667,2.106333333333333,0.038770787817667025,-1,1,1,1
0.0188119809928597,0.73,5.687,0.00457388475934048,0.2032056295648585,0.6773333333333333,4.576,0.08611140873849164,-0.0565766691747438,0.536,2.034,-0.046305371253992436,0.1535155872934503,0.5726666666666667,2.133666666666666,0.09676404193638488,1,1,1,-1
0.0189585475517866,0.731,5.697666666666667,0.004609520482678665,0.2207940847404543,0.6793333333333333,4.6113333333333335,0.09356477829300468,-0.0889598246481666,0.5393333333333333,2.0243333333333333,-0.07280947724759859,0.1739665600144824,0.57,2.131333333333333,0.10965471197782532,1,1,1,-1
-0.1056171593973314,0.7883333333333333,6.4590000000000005,-0.025679417594332413,0.248031898588267,0.625,4.056333333333333,0.10510720714408787,0.0200392930433337,0.5336666666666666,2.1546666666666665,0.016401228944268563,0.165056462342032,0.53,1.8986666666666667,0.10403849358570728,1,-1,-1,-1
0.002801999478331,0.7963333333333334,6.727333333333333,0.0006812691717306436,0.2631522640417976,0.6036666666666667,3.8676666666666666,0.11151468695964467,0.0824812864140658,0.5216666666666666,2.159,0.06750709514400278,0.111356975497284,0.5146666666666667,1.77,0.07019059912353214,1,-1,-1,-1
0.0224696997905331,0.7986666666666666,6.794333333333333,0.005463210783483371,0.215304826232288,0.599,3.777,0.09123862333322252,0.0660595178173881,0.52,2.139,0.054066641638907266,0.0544914053255649,0.5086666666666667,1.6786666666666668,0.03434705701914395,1,-1,-1,-1
0.2427523489803,0.789,6.868333333333334,0.059022028021213216,0.0275881935381256,0.6056666666666667,3.670666666666667,0.011690907457659253,0.0498941104553694,0.519,2.113,0.04083600787610431,0.0194708311878002,0.51,1.652,0.012272866611200157,-1,1,-1,1
0.3899202449202157,0.6906666666666667,5.6386666666666665,0.09480395851323742,-0.0120181858336252,0.6116666666666667,3.822333333333333,-0.005092885048660194,0.1922352511759208,0.485,2.033333333333333,0.1573356085405466,-0.0471843324230514,0.527,1.7646666666666666,-0.02974125821241129,-1,1,-1,1
0.3114127419784385,0.665,5.2090000000000005,0.0757158958931674,0.0237403011429209,0.61,3.869333333333333,0.010060305807819393,0.1212910398211146,0.474,1.8866666666666667,0.09927107252200527,-0.0385043020132189,0.535,1.85,-0.024270055962566768,-1,-1,-1,1
0.1373461740335742,0.6636666666666666,5.0233333333333325,0.0333939085099189,0.1057536551837121,0.6046666666666667,3.895333333333333,0.04481468474379804,0.1023306345888188,0.4696666666666667,1.8383333333333332,0.0837528630513154,-0.0304662298638733,0.5383333333333333,1.8906666666666667,-0.01920349324890447,-1,-1,-1,1
0.0071023367441034,0.6693333333333333,4.976666666666668,0.0017268393903804486,0.1724834579027989,0.599,3.8956666666666666,0.07309243142476851,0.1246664293644606,0.465,1.826,0.10203367180915549,-0.0531382761920584,0.54,1.885333333333333,-0.03349415180913631,1,-1,-1,1
0.0834734876757794,0.6920000000000001,5.418333333333334,0.02029547623050218,0.180067971892365,0.5463333333333333,3.297333333333333,0.07630648206714935,0.098923282575722,0.4606666666666667,1.7993333333333337,0.08096410396986138,-0.0360607417824851,0.5403333333333333,1.9456666666666669,-0.02272982953468731,1,-1,-1,1
-0.0240984558641077,0.7023333333333334,5.474666666666667,-0.005859221314454763,0.1597251374279156,0.529,3.0773333333333333,0.06768590331045422,0.0652233882272852,0.4616666666666666,1.783,0.053382308473825024,-0.0118088968941114,0.54,1.977666666666667,-0.007443391348267296,1,-1,1,-1
-0.0852997543516345,0.7096666666666667,5.526,-0.020739508856218503,0.2102177326438234,0.5196666666666667,3.0196666666666667,0.08908289174140942,0.0313271729914648,0.4636666666666666,1.77,0.0256398334661134,0.0122690915206855,0.537,1.9826666666666664,0.00773346151592782,1,-1,1,-1
0.1075223733745831,0.7013333333333334,5.599333333333333,0.026142645213855394,0.1391645003032247,0.5203333333333333,2.9626666666666663,0.05897302743610272,-0.0148233553976622,0.4683333333333334,1.7676666666666667,-0.01213222667454299,0.0668549820469615,0.5303333333333333,1.9893333333333332,0.04214007450645662,-1,1,1,-1
0.3063455770644747,0.6356666666666667,4.861666666666666,0.07448388165809877,-0.1560980857427925,0.5626666666666666,3.236,-0.06614888619708935,0.1350201715576584,0.4336666666666666,1.6483333333333334,0.1105077280432431,0.1595687949352933,0.511,1.958,0.10057950360012652,-1,1,-1,-1
0.1674957637597351,0.6216666666666666,4.525,0.04072438311550124,-0.1373374690644819,0.5746666666666667,3.4166666666666665,-0.05819879576686072,0.0199388298510796,0.4263333333333333,1.4756666666666665,0.01631900449587767,0.1265608004026237,0.503,1.8663333333333332,0.07977388363992151,-1,1,-1,-1
-0.0545333961267306,0.6296666666666667,4.414333333333333,-0.013259075134819881,-0.1277204736312134,0.5793333333333333,3.4866666666666664,-0.05412345087428198,0.1119199579615335,0.416,1.4836666666666667,0.09160127804861189,0.12392108922628,0.5,1.841,0.07811001922412505,1,1,-1,-1
0.0231499936948562,0.626,4.445666666666667,0.005628615262790292,-0.0670683522168973,0.5770000000000001,3.5286666666666666,-0.028421212067468875,0.1399040642627909,0.41,1.4683333333333333,0.11450496697891344,0.08688316750368,0.4996666666666667,1.808,0.05476425301244138,-1,-1,-1,-1
-0.1844866521837112,0.6903333333333334,5.163333333333333,-0.04485549326490955,0.121411477300847,0.5526666666666666,3.386,0.05144991981661794,0.1130189548489648,0.3929999999999999,1.3023333333333331,0.09250075586555989,-0.0435612373293734,0.517,1.8073333333333328,-0.02745754662477939,1,-1,-1,1
-0.0768185259726932,0.705,5.4816666666666665,-0.0186774101735944,0.0832567041954934,0.5496666666666666,3.3003333333333336,0.03528126706208961,0.0843416067029099,0.389,1.2393333333333334,0.06902968074126017,0.0115415621415397,0.5216666666666666,1.894,0.007274884738189631,1,-1,-1,1
-0.057100454473657,0.7090000000000001,5.5616666666666665,-0.013883221472932864,0.1111401262126494,0.5453333333333333,3.272333333333333,0.04709728198002676,0.0778041106523976,0.3876666666666666,1.222,0.0636790444081899,-0.0319841127796509,0.528,1.8996666666666664,-0.02016024616700435,1,-1,-1,1
0.115441853346172,0.701,5.619666666666666,0.028068162189324453,0.0969594156181132,0.5446666666666666,3.2583333333333333,0.04108799489077015,0.1238348854885582,0.3816666666666666,1.2253333333333332,0.10135309183777687,-0.0615980717149085,0.5303333333333333,1.8943333333333328,-0.03882653546592758,-1,-1,-1,1
0.2261814710243248,0.6843333333333333,5.572666666666667,0.05499303787070784,0.1458819580770356,0.519,3.105,0.06181965010734895,0.0488323253665945,0.3783333333333333,1.1769999999999998,0.03996698618492241,0.1411658676640221,0.4196666666666667,1.3056666666666668,0.08897975886003325,-1,-1,-1,-1
0.2065240492016542,0.6786666666666666,5.496333333333333,0.0502135953379535,0.0907413682942408,0.5116666666666666,2.994333333333333,0.038453004827710115,0.0308688003373143,0.3756666666666667,1.1546666666666667,0.02526467677639099,0.0620807080447282,0.3756666666666667,0.9013333333333332,0.03913075110215105,-1,-1,-1,-1
-0.0048764934100322,0.6859999999999999,5.409000000000001,-0.0011856549767744556,0.1403150162887394,0.5053333333333333,2.978,0.05946057570187163,0.0560303090290685,0.3716666666666666,1.1546666666666667,0.04585820089644205,0.022237549151492,0.3556666666666667,0.7106666666666667,0.014016786025409666,1,-1,-1,-1
0.0049222312004495,0.688,5.444,0.00119677551653021,-0.0940102031744469,0.5156666666666667,2.8713333333333333,-0.03983822224058805,0.0263442656792436,0.373,1.1336666666666666,0.02156155568160858,0.0408531915438696,0.345,0.645,0.025750609494980065,1,1,1,-1
0.1844136328151453,0.6566666666666667,5.107333333333333,0.04483773956969016,-0.0499208384460336,0.5173333333333333,2.876,-0.021154697993357244,-0.1379998171118457,0.4096666666666667,1.2386666666666668,-0.1129464292889068,-0.2423421727171179,0.4296666666666667,0.9923333333333332,-0.15275327135952865,-1,1,1,1
0.1345643828409235,0.65,4.937666666666667,0.03271755271599364,-0.1011407753644988,0.5223333333333333,2.856666666666667,-0.04285990829186399,-0.0319085337813573,0.42,1.413,-0.026115650222404592,-0.1457266978711133,0.462,1.3216666666666663,-0.09185454423658332,-1,1,1,1
0.1006541480193154,0.6503333333333333,4.900333333333333,0.02447272691614403,-0.094657400557744,0.523,2.861333333333333,-0.0401124817604986,0.0695616627759361,0.4183333333333333,1.4946666666666668,0.05693298433557588,-0.1085450680194193,0.4746666666666667,1.4513333333333334,-0.06841819582620948,1,1,-1,1
0.0274307940851201,0.654,4.8773333333333335,0.006669435348151775,-0.0626086298663799,0.523,2.8873333333333333,-0.026531338371509006,0.0396595566409221,0.4193333333333333,1.4696666666666665,0.032459501784287484,-0.0924145154744988,0.48,1.5053333333333332,-0.058250775758759823,1,1,1,1
0.1875742433229232,0.63,4.723,0.04560620027764131,0.1682484785003404,0.4956666666666667,2.827,0.07129779589668242,-0.0579645966087274,0.4276666666666666,1.4713333333333334,-0.0474413252795946,0.0692972235881914,0.4556666666666667,1.506,0.04367946973713516,-1,-1,1,-1
0.2116552904973199,0.6226666666666667,4.650666666666667,0.051461188899080954,0.0589225569032971,0.49,2.6606666666666663,0.024969310113514238,-0.0981888606060321,0.4346666666666667,1.5003333333333333,-0.08036301375971588,0.0895537766867553,0.441,1.419,0.05644759307935469,-1,-1,1,-1
0.1166652234800587,0.6233333333333334,4.565666666666667,0.02836560848232999,0.0434823619117037,0.4903333333333333,2.648333333333333,0.01842629777291006,-0.1200256725782193,0.439,1.5156666666666667,-0.09823542831018477,0.0474540066268285,0.4386666666666666,1.358,0.02991123942685023,1,1,1,-1
-0.0735311570997012,0.6336666666666667,4.524666666666667,-0.0178781298430319,0.0287852035213651,0.4906666666666667,2.636,0.012198158246682753,-0.0269240629917359,0.4336666666666666,1.5613333333333337,-0.022036092804395016,0.0122944122775559,0.44,1.3326666666666669,0.007749421711389828,1,1,-1,1
0.1012121375849615,0.614,4.4206666666666665,0.02460839471057506,0.1610425794739245,0.4723333333333333,2.5506666666666664,0.06824418897781531,-0.0229298693876702,0.432,1.552,-0.018767031185985914,-0.1538787154334937,0.4756666666666667,1.449,-0.09699292909495254,-1,-1,-1,1
0.0674039007293147,0.611,4.343999999999999,0.01638836836922858,0.1884111717947245,0.4639999999999999,2.478333333333333,0.0798420371524956,-0.0085488410337379,0.4303333333333333,1.5506666666666669,-0.006996828615625029,-0.1438041727442907,0.492,1.589,-0.09064273698446361,-1,-1,-1,1
0.082810540313627,0.608,4.313999999999999,0.020134289333856643,0.0913852401105015,0.4673333333333333,2.4170000000000003,0.03872585508911256,0.0010588653821186,0.4293333333333333,1.5483333333333331,0.0008666320471352558,-0.1250498629176077,0.4986666666666666,1.658,-0.0788215085701257,-1,1,-1,1
-0.0252850208887132,0.613,4.275333333333333,-0.006147718931163472,0.0801475993200186,0.4683333333333334,2.415,0.03396373761511435,0.0183646098636403,0.428,1.5523333333333331,0.015030578683310165,-0.1074485262005195,0.5,1.6843333333333337,-0.0677270228943938,1,1,-1,1
0.0735120506250126,0.6446666666666667,4.795,0.017873484356019338,-0.1539718572591253,0.5033333333333334,2.562,-0.06524786524397619,-0.0223972406713075,0.4406666666666667,1.5936666666666668,-0.018331099364415866,0.073195909722576,0.477,1.6526666666666665,0.04613689204359621,1,1,1,-1
-0.0275465180964085,0.657,4.864333333333334,-0.006697572113318754,-0.0438367173150942,0.5106666666666667,2.7503333333333333,-0.018576461147051783,-0.0093986138552801,0.4473333333333333,1.657,-0.007692328130832085,0.0727555569501869,0.4663333333333333,1.5623333333333336,0.0458593286059968,1,1,1,-1
0.1809817360870385,0.653,5.0136666666666665,0.044003319199699555,-0.0973039965531015,0.5153333333333333,2.756333333333333,-0.04123401618850589,0.027948237557491,0.4456666666666667,1.6813333333333331,0.022874332032471686,0.0977119583622818,0.46,1.5396666666666663,0.06158986330541514,-1,1,-1,-1
0.1339978768646332,0.653,4.964333333333333,0.032579814268776784,-0.0840488651545459,0.5173333333333333,2.790666666666666,-0.035616957053935396,-0.0020041799873764,0.449,1.6776666666666666,-0.001640328066833502,0.0571270606807949,0.4593333333333333,1.4916666666666667,0.03600836496721454,1,1,1,-1
-0.0786186781818898,0.682,5.097,-0.019115093411593773,-0.1284331178889384,0.5486666666666666,3.0176666666666665,-0.054425444480923235,-0.0441049194078602,0.4883333333333333,1.8943333333333328,-0.03609782436998035,-0.125856786564487,0.5003333333333333,1.5493333333333332,-0.07933012919284355,1,1,1,1
-0.0077428273179718,0.6883333333333332,5.228,-0.001882566215504812,-0.078797543601583,0.56,3.155666666666667,-0.03339163141884954,-0.0385824343364356,0.5083333333333333,2.034333333333333,-0.031577927295673575,-0.0700365554465736,0.5163333333333333,1.6916666666666669,-0.04414548586103955,1,1,1,1
0.1259847060368173,0.6836666666666666,5.2876666666666665,0.030631517598838073,0.0209286872556613,0.5583333333333333,3.2233333333333336,0.008868842593049773,-0.0975839112131158,0.5213333333333333,2.0783333333333336,-0.07986789082940786,-0.0031088694615932,0.521,1.7846666666666666,-0.0019595845624543,-1,-1,1,1
0.1495628949717531,0.6823333333333333,5.29,0.03636424287977933,-0.0120401151172533,0.5603333333333333,3.21,-0.005102177908852528,-0.0529413515453218,0.525,2.1506666666666665,-0.04333003292262748,0.013582705256111,0.5216666666666666,1.8026666666666664,0.00856145935526089,-1,1,1,1
-0.0442096404876721,0.698,5.281666666666666,-0.010748990280143077,-0.1262502456004197,0.5766666666666667,3.223666666666667,-0.05350041987278084,0.1197381474991059,0.501,2.062,0.09800010241123412,-0.1116667035236367,0.5913333333333334,2.153,-0.07038582708871313,1,1,-1,1
0.0601485753500998,0.6986666666666665,5.384666666666666,0.014624331812491521,-0.0360967878580429,0.5793333333333333,3.3236666666666665,-0.015296550888116232,0.0759354694099063,0.493,1.935,0.06214964849753935,-0.06428853959037,0.62,2.402333333333333,-0.04052239287636762,1,1,-1,1
0.0947951729299241,0.6970000000000001,5.392666666666667,0.023048194493062488,-0.0325131999003005,0.5796666666666667,3.3246666666666664,-0.013777952175864522,0.0468462791854595,0.493,1.9006666666666665,0.03834149979474651,-0.0149580938116029,0.6283333333333334,2.51,-0.009428395138192429,-1,1,1,1
0.0660374374857708,0.698,5.375,0.016056130876206626,-0.0303236867518448,0.581,3.337,-0.01285011340452383,0.0297950465107508,0.494,1.8876666666666668,0.024385859230224568,0.0363539261219338,0.6306666666666667,2.574,0.02291462967269073,1,1,1,1
0.0823368896598397,0.6970000000000001,5.524333333333333,0.020019127432117974,0.2590530341762906,0.4386666666666666,2.159,0.10977757731746796,0.0183845328141141,0.482,1.9223333333333332,0.015046884691274597,0.0876512277993253,0.6033333333333334,2.6026666666666665,0.05524837726306505,-1,-1,-1,-1
0.1760948406107525,0.6890000000000001,5.5536666666666665,0.04281513509787857,0.1878928823629584,0.3883333333333333,1.602,0.07962240429488618,-0.0021766516049153,0.4743333333333333,1.8876666666666664,-0.0017814880608276434,0.1129063191790584,0.5843333333333333,2.5386666666666664,0.07116718241152432,-1,-1,-1,-1
0.1156075836628955,0.6896666666666667,5.514666666666667,0.028108457327306467,0.0218919808463551,0.3763333333333333,1.3236666666666668,0.009277052583594977,-0.0004400399815118,0.4693333333333333,1.8573333333333333,-0.00036015225017170055,0.0481206436529957,0.579,2.445,0.030331434498202064,1,-1,-1,-1
0.0951593788499929,0.6903333333333334,5.506666666666666,0.023136746353055144,0.0766427737127066,0.3676666666666666,1.2953333333333332,0.032478515620651606,-0.0298102526023571,0.47,1.836666666666667,-0.02439830470867748,0.0047844845400679,0.58,2.4136666666666664,0.003015759316961997,1,-1,1,1
0.0025139793841066,0.6990000000000001,5.523,0.0006112408892304213,-0.1585778821289487,0.4183333333333333,1.5650000000000002,-0.06719973680912111,0.1072844053337949,0.4546666666666666,1.8266666666666669,0.08780729391123042,0.1048788541995136,0.5616666666666666,2.345,0.06610730561582988,1,1,-1,-1
-0.0006461709042726,0.7016666666666667,5.549666666666667,-0.00015710792245130905,-0.1450843133274693,0.4363333333333333,1.7656666666666667,-0.061481636277687345,0.0901471133909692,0.4493333333333333,1.7563333333333333,0.07378121784002116,0.0456154247788718,0.5596666666666666,2.26,0.02875234335528012,1,1,-1,-1
-0.045526720841666,0.7053333333333334,5.556666666666667,-0.011069220975690028,-0.0485263383916509,0.4386666666666666,1.886,-0.020563757848510174,0.055805390316626,0.4503333333333333,1.7293333333333334,0.04567411539558918,0.0832917046418089,0.555,2.2576666666666663,0.052500479873139515,1,1,1,-1
0.0019062877587359,0.7043333333333334,5.588666666666667,0.0004634886953111904,-0.0790107821173087,0.4403333333333333,1.8733333333333333,-0.03348199441236388,0.0266632741262038,0.451,1.7053333333333331,0.02182264925224681,0.0651389012195688,0.5546666666666666,2.236,0.04105839335553458,-1,1,1,-1
-0.0735381077924435,0.7096666666666667,5.595666666666667,-0.017879819812185758,-0.0791463118157698,0.4536666666666666,2.0243333333333333,-0.03353942713844228,-0.0965603780023753,0.4693333333333333,1.747,-0.07903017652056891,0.1180624312306657,0.508,1.9186666666666667,0.07441718621626316,1,1,1,-1
0.1226937123098323,0.703,5.7,0.029831355932894692,-0.0437850445705034,0.4553333333333333,2.0883333333333334,-0.018554564052765433,-0.0502623235198522,0.472,1.8276666666666668,-0.041137373136734705,0.1088261653092295,0.4876666666666666,1.7593333333333334,0.06859537724745113,-1,1,1,-1
0.2340557344778799,0.695,5.695333333333334,0.056907561046917604,-0.1192196331164621,0.4603333333333333,2.074,-0.050521093234122044,-0.0019067791809592,0.4706666666666667,1.868,-0.0015606100387598367,0.0319465897383919,0.483,1.649333333333333,0.020136594619940103,-1,1,-1,-1
0.1886548521269793,0.6940000000000001,5.638333333333334,0.045868936038514,-0.0793421967356629,0.46,2.113,-0.033622436287542835,0.009700336276279,0.4696666666666667,1.8736666666666664,0.007939273893525453,0.0288770046161683,0.4803333333333333,1.628,0.018201771787087484,-1,-1,-1,-1
0.1132150593390317,0.6729999999999999,5.307666666666666,0.027526746632115694,0.1021971285804432,0.4379999999999999,2.098666666666667,0.04330755368311225,0.2044612783671802,0.4196666666666667,1.682,0.16734204292967808,-0.0379993867105479,0.466,1.4973333333333334,-0.023951797430105264,-1,-1,-1,-1
0.2026977255053692,0.662,5.255,0.0492832752592024,0.0644291049698959,0.4306666666666667,1.9976666666666667,0.027302791780909157,0.1159292480089049,0.4033333333333334,1.471,0.0948826954034417,0.0153487299640373,0.4543333333333333,1.4753333333333332,0.009674621164503199,-1,-1,-1,-1
0.1131577374421919,0.6626666666666666,5.174333333333333,0.027512809569855662,0.0263178195518631,0.43,1.9513333333333331,0.011152567580875074,-0.1510272400953438,0.415,1.3033333333333337,-0.12360876884570353,0.1034011952724207,0.4429999999999999,1.4723333333333335,0.0651759067076814,1,-1,1,-1
-0.148482349986712,0.675,5.094666666666667,-0.0361015226356574,0.0361914027317897,0.4296666666666667,1.953,0.015336645348507899,-0.1281294762110876,0.418,1.348666666666667,-0.10486801452041952,0.0452547450806701,0.4416666666666666,1.4003333333333332,0.02852499950012046,1,-1,1,-1
0.1979432871472637,0.5993333333333333,4.376,0.04812729635652242,-0.0225600856461611,0.4316666666666666,1.977666666666667,-0.009560171932303178,0.1089038642113,0.3586666666666667,1.1336666666666666,0.08913274565038871,0.0041675552035245,0.391,0.9966666666666668,0.0026268960279269902,-1,1,-1,-1
-0.0154317022945247,0.5866666666666667,3.994666666666667,-0.0037520146316539736,-0.062763927285959,0.4333333333333333,1.975,-0.026597147963507248,0.0781711985777462,0.3336666666666666,0.916,0.06397948879479073,0.0416160819559802,0.366,0.8413333333333333,0.026231475061349072,-1,1,-1,-1
0.0327079750736811,0.579,3.934,0.007952512218419827,-0.1142656896689897,0.4383333333333333,1.9856666666666667,-0.04842178599550782,-0.0021408817606579,0.3286666666666666,0.7986666666666667,-0.0017522121076441746,-0.0326545915233571,0.359,0.7113333333333334,-0.020582862752181623,-1,1,-1,-1
0.1229677037517578,0.5723333333333334,3.933666666666667,0.02989797333384191,-0.0940392461358328,0.437,1.9956666666666665,-0.03985052962756464,0.0293051845373244,0.3216666666666666,0.7796666666666667,0.023984929997846766,-0.0017244877658084,0.353,0.6956666666666667,-0.0010869802176536772,-1,-1,-1,-1
-0.3063832360898502,0.622,4.1803333333333335,-0.07449303795281766,-0.0957591721313371,0.4403333333333333,1.9886666666666664,-0.04057937385651626,-0.1296843376777219,0.3523333333333333,0.8356666666666667,-0.10614059628444404,-0.2477312093841931,0.4046666666666667,0.8450000000000001,-0.15615009235499397,1,1,1,1
-0.0621673915814868,0.625,4.449666666666667,-0.015115180319948286,-0.1667458591187343,0.447,1.978,-0.07066103857836924,-0.098215842528792,0.3656666666666667,0.9626666666666668,-0.08038509720804835,-0.1819284761351234,0.424,1.0536666666666668,-0.11467327197537779,1,1,1,1
-0.1028032813398693,0.63,4.473,-0.02499526030294701,-0.166160266183823,0.4503333333333333,2.009333333333333,-0.070412884859988,-0.065754048797284,0.368,1.009,-0.05381662945917244,-0.163475924070779,0.4313333333333333,1.125,-0.10304224770437383,1,1,1,1
-0.0455979321563342,0.6283333333333334,4.505333333333334,-0.011086535066480207,-0.1342965257684056,0.4493333333333333,2.029,-0.05691015080323571,-0.078844520594957,0.3706666666666667,1.017,-0.06453057153676225,-0.1100980100079742,0.432,1.1833333333333331,-0.0693970472012041,-1,-1,1,1
-0.0759376889607095,0.6386666666666667,4.520333333333332,-0.01846324628590472,-0.4651351109514636,0.6293333333333333,3.8706666666666663,-0.19710792335593744,-0.01673677845797,0.3663333333333333,0.9843333333333334,-0.013698274419415455,-0.0131928998881621,0.3989999999999999,0.9603333333333332,-0.008315756989551708,1,1,-1,-1
0.0040175704124907,0.639,4.587,0.0009768191923138366,-0.0606719062642371,0.662,4.7,-0.025710622931318056,0.0375583442339041,0.3603333333333333,0.985,0.030739757196815414,0.0387962321718496,0.3806666666666667,0.8686666666666666,0.024454065564524896,1,1,-1,-1
-0.016773724556395,0.6403333333333333,4.580333333333333,-0.004078309622734076,0.0327155553549767,0.6723333333333333,4.930000000000001,0.013863703310345392,0.0400136366983056,0.3596666666666667,0.98,0.03274929983620421,0.034771289012766,0.372,0.799,0.021917060850517284,1,1,-1,-1
-0.0032845634945832,0.6406666666666666,4.596666666666667,-0.0007985982398484474,-0.0311017266841302,0.68,4.970666666666667,-0.013179819401190186,0.0710446086391149,0.355,0.9756666666666668,0.058146706524345525,0.0214542669794476,0.369,0.7626666666666666,0.013523067112040661,1,1,-1,-1
0.1658048864170247,0.626,4.621,0.04031326861827351,0.2193973076331543,0.5766666666666667,3.904333333333333,0.09297287321310684,-0.0281527453973007,0.37,1.0216666666666667,-0.0230417121837756,-0.2130445742104395,0.4196666666666667,0.9376666666666668,-0.1342863905657466,-1,-1,1,1
0.0742176901710509,0.6256666666666667,4.5343333333333335,0.01804505129341086,0.1008439680070596,0.5513333333333333,3.459,0.042734131758370465,-0.0752078360191048,0.3803333333333333,1.0590000000000002,-0.061554114423347066,-0.1621188999820255,0.4383333333333333,1.136,-0.10218688742371501,-1,-1,1,1
-0.0718021673233488,0.633,4.492666666666667,-0.017457748810852707,0.1176202076952646,0.541,3.338,0.04984331291629127,-0.0155507325332813,0.381,1.123,-0.012727551015791833,-0.1919373552281957,0.4496666666666666,1.193,-0.12098207496648339,1,-1,1,1
-0.0420300033512957,0.6333333333333333,4.527333333333333,-0.010219040293336874,0.006342883881885,0.542,3.241,0.002687891411785209,0.001384612686186,0.3796666666666667,1.13,0.0011332410587622896,-0.0626889699633552,0.4466666666666666,1.2996666666666667,-0.03951415113885103,1,1,-1,-1
-0.0313299757361553,0.6833333333333332,5.232333333333333,-0.007617469876484501,-0.1233928834236111,0.5676666666666667,3.393333333333333,-0.05228957013969046,0.0305720295225573,0.3746666666666667,1.102,0.02502178367301248,0.0572695088313817,0.432,1.2856666666666667,0.036098152975456294,1,1,-1,-1
-0.0692064975515638,0.7,5.429666666666666,-0.016826645982609658,-0.1498968541773191,0.5770000000000001,3.470333333333333,-0.06352102206182889,0.0677925723822654,0.3703333333333333,1.1,0.0554850661626665,0.0106013721330842,0.4296666666666667,1.2143333333333333,0.0066822635782780105,1,1,-1,-1
0.0124481431570719,0.7016666666666667,5.535333333333333,0.0030266016263694132,-0.1189368038841434,0.5786666666666667,3.5236666666666663,-0.05040124013910916,0.0658213676451942,0.3693333333333333,1.090666666666667,0.05387172680389673,0.0421055507870815,0.425,1.211,0.026539997364095465,1,1,-1,-1
-0.0727740288732983,0.7066666666666667,5.525333333333333,-0.017694044112936534,-0.1247744212865997,0.58,3.535,-0.05287501736308809,0.0488762554438226,0.3686666666666667,1.0686666666666669,0.04000294090910351,0.0741328204649411,0.4203333333333333,1.208,0.04672744621443469,1,1,-1,-1
-0.0997529237375491,0.7413333333333334,5.869666666666666,-0.024253606133028044,-0.099470443710607,0.618,3.8013333333333335,-0.04215208040301504,-0.0670560955143404,0.428,1.313,-0.05488229411392828,-0.1065951580895463,0.536,1.7716666666666667,-0.06718912736773605,1,1,1,1
-0.0992423813808089,0.7553333333333333,6.0103333333333335,-0.02412947450088478,0.0852685753708213,0.6276666666666667,3.9876666666666662,0.03613382740443266,-0.0242078811688546,0.456,1.518,-0.019813024364056173,-0.0223401698801688,0.5870000000000001,2.1623333333333337,-0.014081469987919887,1,1,1,1
0.0612818660232523,0.7546666666666667,6.135000000000001,0.014899876474151684,0.096119042075824,0.6323333333333333,4.003,0.04073187409949068,-0.0193511410914728,0.4706666666666667,1.6086666666666667,-0.01583800859081051,0.0072817269293716,0.6133333333333334,2.3503333333333334,0.004589822716934482,-1,1,1,1
0.1030585455914927,0.7509999999999999,6.109,0.025057324434871655,0.0435550167026006,0.6403333333333333,4.0183333333333335,0.01845708632148093,-0.0432518754323132,0.4803333333333333,1.6426666666666667,-0.035399647567424454,0.0605808096512756,0.6226666666666667,2.4493333333333336,0.03818533419952128,-1,1,1,1
-0.1878409715350582,0.7786666666666666,6.208333333333333,-0.045671051720178574,0.1594805386177928,0.6363333333333333,4.0633333333333335,0.06758225092562346,-0.0747846877727576,0.51,1.836666666666667,-0.061207787272449146,0.2155638461282141,0.5876666666666667,2.334,0.1358743396320177,1,-1,1,-1
-0.0492454698509936,0.778,6.344333333333333,-0.011973385689870424,0.2501405665511553,0.63,4.087666666666666,0.10600078656526273,-0.0869678049994524,0.523,1.936,-0.07117910185214964,0.1737857850732376,0.5736666666666667,2.197666666666667,0.10954076580269054,-1,-1,1,-1
0.1865032388553817,0.7673333333333333,6.430000000000001,0.0453457996843634,0.2239604886389758,0.6293333333333333,4.065,0.09490658905346745,-0.1083289749567353,0.53,1.978,-0.08866222554464816,0.1773224975282668,0.5663333333333334,2.154333333333333,0.11177002863097389,-1,-1,1,-1
0.0877795351082744,0.7676666666666666,6.3406666666666665,0.021342434800785747,0.2162628121332268,0.6283333333333334,4.048333333333334,0.0916445841112684,-0.0546369087499236,0.5303333333333333,2.0363333333333333,-0.04471776760172232,0.1315152269197566,0.5663333333333334,2.1103333333333336,0.08289676089119485,1,-1,1,1
0.1123257067928147,0.7886666666666666,6.676666666666667,0.02731051230472792,0.2704995483957528,0.5886666666666667,3.617,0.11462820801452973,-0.1206646739334806,0.541,2.0506666666666664,-0.09875842118726257,-0.035548359214943,0.6016666666666667,2.194333333333333,-0.022406864231116267,1,-1,1,1
0.0332638500255688,0.7986666666666666,6.733666666666666,0.008087665872439746,0.2200350436290179,0.5793333333333333,3.437,0.09324312332932978,-0.1201208002116422,0.5479999999999999,2.091333333333333,-0.09831328585193144,-0.0048499040456246,0.6186666666666667,2.333,-0.0030569945810205285,1,-1,1,1
0.1542825435977217,0.7966666666666667,6.817333333333334,0.03751176311850132,0.1685701046706045,0.5796666666666667,3.3826666666666667,0.07143408977135467,-0.0899158306123388,0.5493333333333333,2.126333333333333,-0.07359192364710822,0.0309295363496362,0.6233333333333334,2.397,0.01949552488561419,-1,1,1,1
0.2275130845614636,0.792,6.824,0.05531680211782049,0.1967516398927973,0.5766666666666667,3.3796666666666666,0.08337643459513269,-0.0498250152952151,0.5476666666666666,2.1546666666666665,-0.04077945670245857,-0.0198257088453464,0.6296666666666667,2.3956666666666666,-0.01249655332042953,-1,-1,-1,1
0.3090981357624773,0.7193333333333334,5.962999999999999,0.07515312995697611,0.1273669916350566,0.5736666666666667,3.461,0.053973657619449736,0.081040094570455,0.4976666666666666,2.0126666666666666,0.06632754667746961,0.197524963314525,0.5656666666666667,2.284666666666667,0.12450405962434177,-1,-1,-1,-1
0.1979598383103145,0.7020000000000001,5.647666666666667,0.04813132055325408,0.1077885469244326,0.5693333333333332,3.466333333333333,0.04567700039321677,0.0972226376014055,0.4716666666666666,1.863,0.07957220518798476,0.1602708224353961,0.5346666666666667,2.0676666666666668,0.10102200601736046,-1,-1,-1,-1
0.051388321531447,0.7,5.492333333333334,0.012494391778834317,0.0522418513136688,0.57,3.449,0.02213826172709938,0.1254490898717073,0.457,1.787,0.10267424301779204,0.1010395539817299,0.5223333333333333,1.9343333333333332,0.06368731547782619,-1,1,-1,-1
-0.0434322838110929,0.7056666666666667,5.486000000000001,-0.010559986269511412,-0.0052614671114064,0.5716666666666667,3.421666666666667,-0.0022296249664177604,0.1528940119469584,0.4486666666666666,1.7513333333333334,0.1251366347469027,0.1364960407100404,0.5136666666666667,1.9103333333333328,0.08603627058514571,1,1,-1,-1
-0.0188155289954732,0.6953333333333334,5.382333333333333,-0.004574747409323283,0.229045512575003,0.5353333333333333,3.2343333333333333,0.09706144359926876,-0.0619922359037472,0.474,1.769,-0.05073776063984935,0.1372572852216722,0.51,1.9016666666666664,0.08651609870648544,-1,-1,1,-1
-0.1285786015726273,0.6990000000000001,5.324,-0.03126218904503323,0.1540404187496453,0.5276666666666666,3.0603333333333333,0.0652769191956139,-0.0881896173773701,0.486,1.842666666666667,-0.07217909843355776,0.1051139139198882,0.511,1.873,0.0662554686072296,1,-1,1,1
0.0013635724509093,0.6933333333333332,5.369,0.0003315346349668251,0.1337367263990247,0.5253333333333333,3.011,0.056672927491994124,-0.0545056685904177,0.49,1.91,-0.044610353637662616,0.074526090532726,0.5146666666666667,1.8693333333333333,0.04697533245193265,-1,-1,1,1
0.1556047925447456,0.684,5.391333333333334,0.03783325048919036,0.1095159931066271,0.526,3.003,0.04640903141316063,0.061701688247794,0.4823333333333333,1.965,0.05049996090239332,0.0236855845145964,0.5196666666666667,1.8626666666666667,0.014929512589995987,-1,1,-1,1
0.3340924933305524,0.621,4.665333333333334,0.08123017794004164,-0.1062880771042715,0.5566666666666666,3.1743333333333337,-0.045041153983546196,0.0486979261063813,0.48,1.9326666666666663,0.03985698664392411,0.036444928128692,0.52,1.879,0.022971990115063356,-1,1,-1,1
0.0089700415481956,0.619,4.306,0.002180947149772018,-0.0474182473737467,0.5643333333333334,3.319,-0.020094187793947563,0.0430503877271137,0.48,1.9193333333333331,0.035234739255774625,0.0303323960532122,0.5226666666666666,1.886,0.019119135036845116,-1,1,1,1
0.0766130422215161,0.613,4.289,0.018627449512983604,-0.0270451419055763,0.5663333333333334,3.3616666666666664,-0.011460781249066038,0.0307196489059433,0.4806666666666667,1.91,0.025142603269706337,-0.0036611479393142,0.5276666666666666,1.888,-0.0023076970813257804,-1,1,1,1
0.147972409139923,0.6076666666666667,4.284666666666666,0.0359775372527156,-0.0661675255841838,0.5696666666666667,3.362,-0.02803947337972572,0.0338371635004126,0.481,1.9136666666666664,0.027694143909908653,-0.0215746894068287,0.5293333333333333,1.8806666666666667,-0.013598971852520934,-1,1,1,1
-0.1000330460395177,0.6293333333333333,4.383333333333334,-0.024321714171634496,0.1079181041345962,0.521,3.007,0.04573190218852286,0.1390973467935661,0.447,1.7833333333333334,0.11384470626624832,0.0669824073508815,0.5163333333333333,1.9286666666666668,0.042220393304499594,1,-1,-1,-1
-0.0062535416436899,0.629,4.493666666666667,-0.0015204660703639255,0.1048309842552446,0.5026666666666667,2.812,0.04442368921073861,0.1358860056142128,0.4316666666666666,1.6723333333333334,0.11121637293199167,0.0681840520872876,0.5086666666666667,1.8956666666666664,0.04297781477365615,-1,-1,-1,-1
0.023876635108893,0.6283333333333334,4.521333333333333,0.005805288527048322,0.1001409525648635,0.4956666666666667,2.732666666666667,0.04243621850556318,0.0441220129092487,0.4303333333333333,1.5766666666666669,0.03611181460552038,0.0874378142898668,0.5026666666666667,1.8756666666666664,0.05511385832500074,-1,-1,-1,-1
0.1140074019469725,0.6223333333333333,4.531000000000001,0.02771939427406324,0.1273959937426472,0.4906666666666667,2.707333333333333,0.05398594769402277,0.0113725970711231,0.431,1.555,0.009307941545196256,0.1022458455008976,0.5,1.8753333333333333,0.06444766591002775,-1,-1,1,-1
-0.0987742958443105,0.6223333333333333,4.33,-0.0240156656839255,-0.0556959007648867,0.4933333333333333,2.5756666666666663,-0.023601966569990328,0.1158976833462903,0.414,1.5286666666666666,0.09485686119576925,0.1364654449349167,0.4823333333333333,1.784,0.08601698543684681,1,1,-1,-1
-0.0311733941808354,0.6193333333333333,4.355,-0.00757939913902504,-0.1672016224163242,0.5,2.550333333333333,-0.0708541750563832,0.163751634964,0.4016666666666666,1.4763333333333333,0.13402309399014925,0.0624054914125529,0.4793333333333333,1.6893333333333334,0.03933546875967696,-1,1,-1,-1
0.0857624355081059,0.6123333333333334,4.373,0.02085200366954102,-0.0719139829980437,0.498,2.621666666666667,-0.030474620202295834,0.0338129591951346,0.405,1.374,0.02767433381224488,0.0034715147848889,0.4836666666666667,1.6649999999999998,0.0021881673916646087,-1,-1,1,1
0.1157139319300872,0.6093333333333333,4.363,0.02813431450410645,0.0595964488329769,0.4893333333333333,2.6503333333333337,0.025254881844605018,-0.0256449057215302,0.4093333333333333,1.352666666666667,-0.02098916209685948,-0.0126367416685406,0.4866666666666666,1.6753333333333331,-0.007965198989315234,-1,-1,1,1
0.1478260259335053,0.6003333333333333,4.288666666666667,0.0359419461091188,0.0796053997221859,0.4783333333333333,2.568,0.03373397246890852,0.0720293984341036,0.3916666666666666,1.323,0.058952711150090646,0.102676586257999,0.4693333333333333,1.6756666666666666,0.06471917069608049,-1,-1,-1,-1
0.1284737673885798,0.598,4.248,0.031236699997555736,0.2055637338906613,0.467,2.573,0.08711069052946387,0.0232346301001289,0.3853333333333333,1.232,0.019016463648869945,0.1044190601884131,0.4596666666666666,1.612,0.06581748796436769,-1,-1,-1,-1
0.0731780766932015,0.6003333333333333,4.230333333333333,0.0177922830047471,0.181317443050323,0.4626666666666666,2.5016666666666665,0.07683596405945574,0.0404644280824226,0.38,1.2086666666666666,0.033118251609154416,0.0647848535737254,0.4589999999999999,1.5710000000000002,0.04083522981980591,1,-1,-1,-1
0.0366898409243576,0.6023333333333334,4.209666666666667,0.008920650318020307,-0.0648992964564203,0.4773333333333333,2.4170000000000003,-0.027502042418640817,-0.0601981357138206,0.3873333333333333,1.1586666666666663,-0.0492693731123896,0.0075230727329236,0.4623333333333333,1.5286666666666666,0.004741947956252591,1,1,1,1
0.1340226888139657,0.5913333333333334,4.167,0.03258584696660614,0.0738710291023161,0.4626666666666666,2.4006666666666665,0.031303947605114096,0.0486255632860377,0.3693333333333333,1.134,0.03979776104245494,-0.0072879761545716,0.4616666666666666,1.5253333333333332,-0.004593761732509276,-1,-1,-1,-1
-0.0067144105720524,0.5956666666666667,4.089333333333333,-0.001632520264352901,0.0059695053640083,0.4613333333333333,2.32,0.0025296667098618285,0.0684823789563755,0.36,1.0816666666666668,0.056049640747447324,0.0122499091098065,0.46,1.534333333333333,0.007721370446587817,1,-1,-1,-1
-0.0452235995077323,0.599,4.097333333333333,-0.01099552102617187,0.0024758864598286,0.4606666666666667,2.308333333333333,0.001049193722580154,0.0621695844799108,0.3563333333333333,1.0466666666666666,0.05088291219755696,0.0093948111997206,0.46,1.5316666666666667,0.005921743328750358,1,-1,-1,1
-0.0140344558514602,0.5976666666666667,4.109333333333334,-0.003412292610171966,-0.0015778247505466,0.461,2.308666666666667,-0.0006686267122764961,0.0463141090095363,0.3563333333333333,1.031,0.037905943267190684,0.0195713861382034,0.4589999999999999,1.534,0.01233624847104431,-1,1,1,-1
0.0558396094704098,0.5913333333333334,4.101666666666667,0.013576663660311648,0.1875060783498479,0.442,2.2863333333333333,0.07945849033961844,-0.0380196913197012,0.366,1.0313333333333334,-0.031117348320442724,0.0581138098286655,0.4446666666666667,1.4673333333333334,0.03663033331328695,-1,-1,1,-1
0.0047426638243122,0.5913333333333334,4.047,0.0011531160802751505,0.0572662875757941,0.4429999999999999,2.163,0.024267441344686082,-0.0578035564265031,0.3723333333333333,1.0596666666666668,-0.047309521383510245,-0.0807896262003722,0.45,1.3676666666666668,-0.05092336820973232,1,1,1,1
0.0225457160309767,0.591,4.054333333333333,0.00548169312852504,-0.0263972186653873,0.4486666666666666,2.140333333333333,-0.011186214136498545,0.0466983763712511,0.369,1.1336666666666666,0.038220448223112324,-0.1568728114708484,0.4586666666666666,1.3573333333333333,-0.09888016960015504,-1,1,-1,1
-0.019142957726097,0.5936666666666667,4.048666666666667,-0.004654357381358596,-0.0239574490834479,0.449,2.144333333333333,-0.010152325478256102,0.003007631867026,0.37,1.096666666666667,0.0024616067405422333,-0.1575923647591153,0.4606666666666667,1.371,-0.09933371888325312,1,1,1,1
-0.2661634509702173,0.6183333333333334,4.1546666666666665,-0.06471412831791731,-0.0437463919419864,0.4506666666666667,2.1426666666666665,-0.018538184426373335,-0.0269480387621241,0.3726666666666666,1.0883333333333334,-0.022055715856885028,0.0605889717361767,0.4383333333333333,1.4086666666666663,0.03819047893003095,1,1,1,-1
-0.0090207817350371,0.612,4.321,-0.0021932839561598465,-0.0174911981087042,0.4503333333333333,2.167333333333333,-0.007412155425466784,-0.0193258667249365,0.3733333333333333,1.102666666666667,-0.015817322697795882,-0.0362288701113635,0.436,1.2946666666666669,-0.022835804289128275,-1,-1,1,-1
0.0552949623367542,0.6076666666666667,4.326666666666667,0.013444239902027425,0.0305963913961062,0.4473333333333333,2.184,0.012965676054717943,-0.0580743153901495,0.3776666666666666,1.1016666666666668,-0.0475311249970646,0.0035542913862109,0.43,1.289,0.0022403431912878897,-1,-1,1,-1
0.0425478258737817,0.607,4.309666666666667,0.010344942001643986,0.0899163767352204,0.4416666666666666,2.182333333333333,0.03810340238068767,0.0172545199138831,0.372,1.1343333333333334,0.014122021710999404,0.0001090583018585,0.4293333333333333,1.284333333333333,6.874169770379435e-05,-1,-1,-1,-1
0.1087662701667913,0.5983333333333334,4.209333333333333,0.02644508229276979,-0.1570011669098159,0.471,2.232,-0.06653158027728837,-0.1226367865511719,0.3993333333333333,1.1853333333333331,-0.10037250360407696,-0.1626670625258599,0.483,1.5123333333333333,-0.10253240558453966,-1,1,1,1
0.0657567101467284,0.6003333333333333,4.175666666666666,0.015987875730825413,-0.1216413524560162,0.481,2.363,-0.051547332833609585,-0.0753232569081692,0.408,1.2886666666666668,-0.06164858105060795,-0.0740832843641472,0.5016666666666666,1.731,-0.04669622258809749,1,1,1,1
0.0568866756843275,0.6003333333333333,4.163,0.013831243983334317,-0.0545489954707107,0.48,2.4126666666666665,-0.02311594838839459,-0.0611111013361143,0.4113333333333333,1.3270000000000002,-0.0500165929947031,-0.025573705781491,0.5083333333333333,1.8286666666666669,-0.016119634379397917,1,-1,1,1
0.0084598244631708,0.6033333333333334,4.1530000000000005,0.0020568946031510197,-0.0200535801656966,0.4793333333333333,2.433666666666667,-0.008498002944191275,-0.0778536513634493,0.4143333333333333,1.3316666666666668,-0.06371959117509747,-0.0638723807877426,0.513,1.8233333333333333,-0.04026007939706824,1,-1,1,1
-0.0295408453512076,0.6463333333333334,4.626666666666667,-0.007182466449504041,-0.1401640257134357,0.517,2.6103333333333336,-0.059396591199210556,-0.1577967490823049,0.4833333333333333,1.7206666666666666,-0.12914929697188748,-0.0811375417826991,0.5906666666666667,2.2823333333333333,-0.051142666579312525,1,1,1,1
-0.1162135258944854,0.6663333333333334,4.781666666666666,-0.02825578417922928,-0.0052943204319317,0.527,2.7886666666666664,-0.0022435470497686443,-0.118547192096184,0.5143333333333333,1.9583333333333333,-0.09702536082811057,-0.0567229192710661,0.6273333333333333,2.5176666666666665,-0.035753626298596644,1,1,1,1
0.1061965204534747,0.6609999999999999,4.915,0.025820281584459502,0.050834029583592,0.529,2.8406666666666665,0.021541676323982482,-0.1476843243662107,0.532,2.0506666666666664,-0.12087274786450693,-0.0464784534789606,0.6466666666666667,2.646333333333333,-0.029296328150570414,-1,1,1,1
0.0560923689796988,0.664,4.895,0.013638118797213718,0.0431284756636483,0.5316666666666666,2.8423333333333334,0.018276333210321485,-0.1215875996974058,0.5406666666666667,2.1283333333333334,-0.09951379298206432,-0.0571193567697134,0.6579999999999999,2.699,-0.03600350903311621,1,1,1,1
0.0637397160208212,0.6743333333333333,5.091666666666667,0.015497470244254493,0.0288824639309912,0.5296666666666667,2.879,0.012239373792262474,0.0744845572533621,0.49,1.969,0.060962144407148304,0.147022948189774,0.6136666666666667,2.643333333333333,0.09267159755609522,1,-1,-1,-1
0.1050712820331574,0.6736666666666666,5.152333333333333,0.02554669472174328,-0.0137095111605147,0.529,2.873,-0.005809609318777223,0.0557942501409896,0.4666666666666666,1.790333333333333,0.04566499768017393,0.2190973051490092,0.5856666666666667,2.539333333333333,0.1381015517535799,-1,-1,-1,-1
0.1445551930374282,0.6706666666666666,5.163666666666667,0.035146686282979546,0.0433714109743204,0.524,2.892333333333333,0.018379280662511144,0.1112595480468325,0.451,1.731,0.0910607632617552,0.0360911419938752,0.5833333333333334,2.36,0.02274899141513013,-1,-1,-1,-1
0.1965536102945249,0.6673333333333333,5.175333333333333,0.04778941478096891,0.0891407763597214,0.5196666666666667,2.897,0.037774730182504275,0.0342548826301893,0.4496666666666666,1.6503333333333332,0.02803602758150591,0.0661684822404478,0.5793333333333333,2.368333333333333,0.04170735951485234,-1,-1,-1,-1
0.0807525492322893,0.6673333333333333,5.193,0.019633915978952556,0.3154735451113335,0.387,1.758,0.1336866082275162,-0.0100659911097569,0.4533333333333333,1.761,-0.008238545361110705,0.1379417351573368,0.4943333333333333,1.8983333333333332,0.08694752162220151,1,-1,1,-1
0.0134116762987126,0.669,5.1883333333333335,0.0032608719859526284,0.1073332535370084,0.351,1.2086666666666666,0.04548406304662665,0.0306487012084328,0.45,1.8046666666666664,0.025084535880431566,0.0457842417000318,0.462,1.5746666666666669,0.028858752143642905,1,-1,-1,-1
0.0533977436878148,0.6663333333333334,5.203333333333333,0.01298295624100235,0.0400299978257633,0.3366666666666666,1.0113333333333334,0.016963307128629628,0.038806844483477,0.4473333333333333,1.8026666666666664,0.03176159655940877,0.0366025103357914,0.4463333333333333,1.4506666666666663,0.02307131743136412,-1,-1,-1,-1
0.1525014021490403,0.6603333333333333,5.223,0.03707870209587719,0.0471579021539432,0.3303333333333333,0.9636666666666668,0.019983862633745957,0.0733856916304196,0.442,1.7979999999999998,0.06006277402407674,0.021442150245214,0.4396666666666667,1.3893333333333333,0.01351542968446615,-1,-1,-1,-1
-0.0243589891443694,0.679,5.240666666666667,-0.005922566541113363,-0.2037756274515305,0.3983333333333334,1.3443333333333334,-0.08635295382316473,-0.0818176658370188,0.4623333333333333,1.7536666666666667,-0.06696395257940538,-0.1723379208932651,0.4936666666666667,1.5663333333333334,-0.10862814713836402,1,1,1,1
-0.0290609612255954,0.6846666666666666,5.282333333333333,-0.007065788961406419,-0.1204650320836255,0.4203333333333333,1.6353333333333333,-0.05104884957499484,-0.0887466333204405,0.4736666666666667,1.8133333333333328,-0.07263499006547061,-0.1062795956107027,0.516,1.7776666666666665,-0.0669902218267762,1,1,1,1
-0.0229249058094227,0.6886666666666666,5.332333333333334,-0.005573888115814797,-0.101640456938262,0.428,1.7253333333333332,-0.04307165579280458,-0.0791926945449967,0.4796666666666667,1.862,-0.06481553571462435,-0.0508120548084403,0.522,1.8666666666666667,-0.03202788647747679,1,1,1,1
0.0435709546906171,0.6863333333333334,5.3580000000000005,0.010593702262668156,-0.093764713854338,0.4313333333333333,1.765,-0.03973419248890204,-0.0845958884997271,0.4803333333333333,1.856666666666667,-0.06923779856043374,-0.0700835637154118,0.5283333333333333,1.8923333333333328,-0.044175116142741964,-1,1,1,1
0.1864613097650824,0.6686666666666666,5.266666666666667,0.04533560517974606,-0.1504241204480059,0.4556666666666667,2.010333333333333,-0.0637444589884847,0.1273657755576851,0.4353333333333333,1.7066666666666668,0.10424296106996815,0.0973825630208584,0.498,1.852666666666667,0.06138223862577778,-1,1,-1,-1
0.1801679262566953,0.6643333333333333,5.214,0.04380545208610737,-0.1051444505008096,0.4606666666666667,2.131333333333333,-0.04455652519591958,0.0634027039522526,0.4186666666666667,1.5153333333333334,0.051892163109641475,0.1167540114409932,0.4796666666666667,1.7426666666666668,0.07359246222809737,-1,1,-1,-1
0.1147609919049088,0.6643333333333333,5.158666666666666,0.02790261972090508,-0.0273159087129917,0.4566666666666666,2.172333333333333,-0.011575522712066315,0.1616898988913893,0.4046666666666667,1.5033333333333334,0.13233565894558844,0.0183017672171386,0.4803333333333333,1.6583333333333334,0.011535981470884232,1,-1,-1,1
-0.0415923862060276,0.6723333333333333,5.123666666666667,-0.010112639463359023,0.0031711019699605,0.4536666666666666,2.1693333333333333,0.0013438016381310328,0.1150371731417718,0.4,1.4193333333333331,0.09415257363219762,0.0238758597675117,0.4793333333333333,1.6576666666666666,0.015049447007582897,1,-1,-1,-1
0.2343194841805571,0.6556666666666666,5.141,0.0569716883042125,-0.1546269163157361,0.4706666666666667,2.200333333333333,-0.06552545626491618,0.0782594040124318,0.4046666666666667,1.413,0.06405168083895511,-0.0749232522393028,0.489,1.626,-0.0472256716696517,-1,1,1,1
0.1740530630079737,0.6536666666666666,5.043,0.04231870383618118,-0.0475068444932067,0.47,2.2903333333333333,-0.020131732141430506,-0.0271178382658685,0.415,1.387,-0.022194688850069613,-0.1251841476360617,0.4973333333333333,1.634,-0.07890615099866984,-1,-1,1,1
-0.0307233214835029,0.6626666666666666,4.967666666666667,-0.00746996990604284,-0.0640494875431918,0.4706666666666667,2.277333333333333,-0.027141923248550227,-0.0455266148594368,0.42,1.408,-0.037261415946784504,0.0108366832362749,0.4923333333333333,1.7266666666666666,0.006830585021453139,1,1,1,-1
0.0095745512729843,0.664,5.026666666666667,0.002327925706582894,-0.0859826127752492,0.4726666666666667,2.2783333333333333,-0.03643641137771592,-0.0293525850212277,0.421,1.4323333333333332,-0.024023725088416378,0.0500931183515551,0.4883333333333333,1.7336666666666667,0.031574725995924806,1,1,1,-1
0.2406845882790489,0.5760000000000001,4.075333333333334,0.05851927931223858,0.0803237235034299,0.4523333333333333,2.312,0.03403837285813857,0.1320598010812975,0.353,1.1033333333333333,0.1080848025519269,0.0982230798295735,0.4293333333333333,1.3903333333333334,0.061912033711479894,-1,-1,-1,-1
0.0882966671783225,0.5576666666666666,3.680333333333333,0.02146816863470026,0.0882842273444812,0.4433333333333333,2.2353333333333336,0.03741175479390974,0.067293659638655,0.326,0.8420000000000001,0.05507672929601792,0.0099269313729579,0.4103333333333333,1.163333333333333,0.00625714965240859,-1,-1,-1,-1
0.11418529717062,0.5489999999999999,3.592,0.02776264714852179,0.1095752754914745,0.4383333333333333,2.2063333333333333,0.04643415320571883,0.0136315225385238,0.317,0.7253333333333333,0.011156766934333553,0.0261975305950186,0.4,1.1013333333333333,0.01651284402984048,-1,-1,-1,-1
-0.034579681049764,0.5529999999999999,3.497333333333333,-0.008407592809943997,-0.0768812730403776,0.445,2.098333333333333,-0.032579583259047806,0.0283622687627786,0.311,0.6956666666666667,0.023213197309470687,-0.0408831989869222,0.3993333333333333,1.028,-0.025769523805436338,1,1,-1,-1
-0.1430513368731127,0.5866666666666667,3.8386666666666662,-0.034781043515595626,-0.2214208342192472,0.4696666666666667,2.2276666666666665,-0.093830372709166,-0.1036900621067694,0.3383333333333334,0.7573333333333333,-0.08486549122172202,0.0210353696247185,0.3816666666666666,0.9343333333333332,0.013259027466850986,1,1,1,-1
-0.1553786765932439,0.5976666666666667,3.9823333333333335,-0.03777827338152637,0.0671057266956336,0.461,2.408333333333333,0.02843705005887561,-0.0844153180859099,0.3486666666666667,0.8563333333333333,-0.06909001007851609,0.0002973760944835,0.375,0.86,0.00018744228768427762,1,-1,1,-1
0.0273517442627531,0.591,4.068,0.006650215427724988,-0.1307304627735543,0.4686666666666667,2.303,-0.05539897855473835,-0.052505666290933,0.3533333333333333,0.924,-0.04297344481398411,0.0300915168651803,0.37,0.849,0.01896730391491633,-1,1,1,-1
-0.1993977045192059,0.602,3.993333333333333,-0.048480918734398075,-0.1420192501941155,0.4723333333333333,2.3303333333333334,-0.06018277017417091,-0.0459716933977303,0.3536666666666667,0.9303333333333332,-0.037625692021242156,0.0154629883396448,0.37,0.8320000000000001,0.009746640575976597,1,1,1,1
-0.1005933306265571,0.6196666666666667,4.226666666666667,-0.024457939970210715,-0.423102083602497,0.6276666666666667,3.8896666666666655,-0.17929580266659506,-0.0148681532050944,0.3583333333333333,0.926,-0.012168891595521387,-0.2472941647932536,0.4256666666666667,0.9246666666666667,-0.15587461413241518,1,1,1,1
-0.1074745205436329,0.627,4.288666666666667,-0.026131010429923947,-0.0369196298753733,0.6566666666666667,4.593999999999999,-0.015645242434867538,-0.016850864594286,0.3626666666666666,0.9346666666666666,-0.013791648613656714,-0.1355687426035001,0.445,1.1529999999999998,-0.08545177545699123,1,1,1,1
0.2478808197260829,0.6123333333333334,4.432666666666666,0.06026894795972279,-0.0438091411782606,0.6713333333333334,4.7683333333333335,-0.018564775348802038,-0.045610003388305,0.368,0.9383333333333332,-0.03732966557766398,-0.0415130012276592,0.4503333333333333,1.2776666666666665,-0.026166501151572603,-1,1,1,1
0.1522947338370155,0.6126666666666667,4.344333333333334,0.03702845342493884,0.0904204325819595,0.6686666666666666,4.869,0.03831700354488043,-0.068663569249778,0.3703333333333333,0.9333333333333332,-0.05619793657196305,-0.032851225007332,0.4506666666666667,1.29,-0.020706804893985596,1,-1,1,1
0.0531186547156217,0.6126666666666667,4.317666666666667,0.012915099442885315,0.2378529393741888,0.5883333333333334,4.075333333333334,0.10079372173872336,-0.0638257970305583,0.3696666666666667,0.981,-0.052238445108064344,-0.0260242801867836,0.4233333333333333,1.15,-0.016403640723104587,1,-1,-1,-1
0.0844895307445652,0.6096666666666667,4.327666666666667,0.020542513685457973,0.0725716588004554,0.5703333333333334,3.707,0.03075332010819983,-0.0617292667585895,0.3686666666666667,0.9886666666666668,-0.05052253263027418,0.0073028264880441,0.4086666666666667,1.0853333333333337,0.004603122204082469,-1,-1,-1,-1
-0.0281667544396304,0.6123333333333334,4.259333333333333,-0.006848374389725928,-0.0409411623305486,0.5686666666666667,3.583666666666667,-0.017349426643465848,-0.0190739369354715,0.364,0.9993333333333332,-0.015611129887203123,0.035211877370183,0.3986666666666666,1.0406666666666669,0.022194772782220262,1,-1,-1,-1
-0.136158689497968,0.62,4.263,-0.03310518732625285,-0.0025675253872532,0.5653333333333334,3.583,-0.001088027081442872,-0.007620621356594,0.3616666666666666,0.995,-0.006237123999175171,0.0747051623634558,0.39,1.0156666666666667,0.04708820512137201,1,-1,-1,-1
-0.1767582159016862,0.6846666666666666,5.058000000000001,-0.04297642603975632,-0.1345973783348419,0.5863333333333334,3.5396666666666667,-0.057037641554224736,-0.063146544161319,0.3793333333333333,1.0126666666666668,-0.05168250823966514,-0.2047394526267774,0.5006666666666667,1.5053333333333332,-0.1290515010839894,1,1,1,1
-0.0112656332380405,0.698,5.381,-0.0027390899550318974,-0.0689435259787809,0.5943333333333333,3.6383333333333336,-0.029215844847136598,-0.0584140521299807,0.3893333333333333,1.0676666666666668,-0.04780918371094745,-0.0420098852542425,0.541,1.9386666666666663,-0.02647969740501831,1,1,1,1
0.0068828512744163,0.7016666666666667,5.437,0.0016734743968117459,-0.1107538738339042,0.6006666666666667,3.646666666666667,-0.0469336017880283,-0.0334833272318704,0.3926666666666666,1.106,-0.027404545387815237,0.011796474610338,0.5576666666666666,2.1016666666666666,0.007435561326513887,1,1,1,1
0.0154433164117104,0.7036666666666666,5.473333333333333,0.0037548384508790215,0.0510360761894661,0.5946666666666667,3.728666666666667,0.021627296579188535,-0.007988091745662,0.3923333333333333,1.128,-0.006537881414534624,0.0150881834465588,0.5666666666666667,2.173666666666667,0.009510393319056626,1,-1,-1,1
-0.1220628342416008,0.7186666666666666,5.536666666666666,-0.029677966261579296,0.1118229154257242,0.5893333333333333,3.686333333333333,0.04738662406732631,-0.0594193013755361,0.4353333333333333,1.393333333333333,-0.048631933445020134,0.1029984116391586,0.5529999999999999,2.131333333333333,0.06492202387358352,1,-1,1,-1
-0.0356880483650314,0.72,5.646,-0.008677077686256434,0.1855440368496581,0.583,3.682333333333333,0.07862704606346071,-0.0445480465061067,0.452,1.5426666666666666,-0.03646050328155842,0.1583708367954595,0.5429999999999999,2.111,0.09982440586884969,1,-1,1,-1
-0.0411059181894399,0.72,5.638333333333334,-0.00999436118911339,0.1333625042029855,0.5846666666666667,3.645,0.05651434526889749,-0.0372248998612387,0.4603333333333333,1.6143333333333334,-0.03046684849267914,0.1356187378473854,0.5393333333333333,2.056,0.08548328849069177,1,1,1,-1
-0.121013868624459,0.7246666666666667,5.623,-0.029422924123745,0.2009601000218346,0.5813333333333334,3.665666666666666,0.08515983218656363,-0.0346315298682518,0.4639999999999999,1.6443333333333332,-0.02834429582077618,0.1036470665510158,0.54,2.026,0.06533088444728677,1,-1,1,1
-0.1468934830036294,0.7543333333333334,5.938999999999999,-0.035715210610289136,-0.0111850647612756,0.6293333333333333,3.897,-0.004739837599416919,-0.0146164817649114,0.4653333333333333,1.592666666666667,-0.01196291023179517,-0.0114719377088192,0.588,2.17,-0.007230999021785568,1,1,1,1
-0.0456166809016478,0.7593333333333334,6.089666666666667,-0.011091093576319185,0.1618869993176344,0.639,4.141333333333333,0.06860202444952102,-0.0278775076325734,0.4686666666666667,1.5803333333333334,-0.02281644287993143,0.0234213899117867,0.6096666666666667,2.332666666666667,0.014762985281099485,1,1,1,1
-0.0051828740214059,0.76,6.1306666666666665,-0.0012601473765622016,0.11177227700243,0.6456666666666666,4.155333333333333,0.04736516528207761,0.0599471027994786,0.4639999999999999,1.623,0.04906391435235417,0.0224659321918831,0.6203333333333333,2.398333333333333,0.014160740567665496,1,1,-1,1
0.0957119846776137,0.7556666666666666,6.166,0.023271105162679547,0.0981121663994173,0.649,4.181,0.04157649018450319,0.0621957412455589,0.462,1.6086666666666667,0.0509043202931873,0.0753911087205119,0.6223333333333333,2.4643333333333337,0.04752057126236464,-1,1,-1,1
0.2006077668198012,0.74,6.044,0.048775129403473595,0.2902661790866268,0.629,4.117333333333333,0.1230046118496478,-0.0878483881282579,0.496,1.7133333333333334,-0.07189981817027363,-0.0036289341215711,0.6386666666666667,2.4956666666666667,-0.0022873920473811434,-1,-1,1,1
-0.0225464669599659,0.7486666666666666,5.932,-0.005481875706992472,0.2274180821996321,0.6283333333333334,4.011666666666667,0.09637179576546073,-0.0742465248685375,0.512,1.8316666666666668,-0.06076732597561899,0.0365404772706767,0.6473333333333333,2.572,0.02303221671058371,1,-1,1,1
-0.0551905338067939,0.7523333333333333,5.941333333333334,-0.013418849483984424,0.2512353567573306,0.6263333333333333,3.9956666666666663,0.10646472020297117,-0.0827787175147145,0.5203333333333333,1.8793333333333333,-0.0677505286606611,0.0552657636052917,0.649,2.590333333333333,0.0348351510190714,1,-1,1,1
-0.0440395669390456,0.7533333333333333,5.963666666666667,-0.010707639142677814,0.2077076992004811,0.629,3.9773333333333336,0.08801922772654046,-0.0326761479772004,0.5203333333333333,1.925,-0.02674390672524971,0.0411291699884097,0.6506666666666666,2.583,0.02592456440243822,1,1,1,1
0.15423753250312,0.7323333333333334,5.952,0.03750081926523685,0.2408899988151867,0.5926666666666667,3.734333333333333,0.10208072086097648,-0.057896396805277,0.52,2.01,-0.047385506913750784,0.2231619959359192,0.574,2.319666666666667,0.14066361021746188,-1,-1,-1,-1
0.1258269862487351,0.7243333333333334,5.854666666666666,0.030593170115113234,0.2344409629781489,0.5760000000000001,3.602,0.09934784597890983,0.0314562149056332,0.5083333333333333,2.0586666666666664,0.025745448268646894,0.1594014679886299,0.539,2.050333333333333,0.10047403397342942,-1,-1,-1,-1
0.147180169152099,0.7203333333333333,5.832666666666666,0.035784914561494324,0.0134876222976187,0.5806666666666667,3.4613333333333336,0.005715580611953143,0.0519287269400394,0.5013333333333333,2.036,0.042501246799787624,0.1222871231751874,0.5223333333333333,1.904,0.07708009671086051,-1,1,-1,-1
0.140830152067771,0.72,5.821666666666667,0.03424099176173264,-0.1128818634807782,0.5896666666666667,3.4483333333333333,-0.047835369060252216,0.0711370711220629,0.4973333333333333,2.022333333333333,0.058222382764435754,0.1461886905470373,0.5136666666666667,1.8646666666666667,0.09214574775184561,-1,1,-1,-1
0.2704233479354521,0.6673333333333333,5.279,0.06574986601152032,0.1629677982385615,0.5546666666666666,3.444666666666667,0.06906002907194891,0.1646496248243603,0.4486666666666666,1.8013333333333332,0.13475805690813006,0.1234729400794423,0.4903333333333333,1.759,0.07782754157085936,-1,-1,-1,-1
0.1804746580980465,0.6553333333333333,5.042,0.04388002988282602,0.1369635863999652,0.5426666666666666,3.314,0.058040357425298145,0.1199274964134409,0.4283333333333333,1.6126666666666667,0.09815507568736924,0.1033646383003044,0.4793333333333333,1.6823333333333332,0.06515286409392931,-1,-1,-1,-1
0.058361942236548,0.6563333333333334,4.9383333333333335,0.014189935564073596,0.1098896258556458,0.5393333333333333,3.252333333333333,0.04656736384931277,0.1090393441897203,0.4206666666666667,1.5423333333333331,0.08924362970895461,0.0202776823803683,0.48,1.6093333333333333,0.0127814415644708,1,-1,-1,1
-0.0080541113263521,0.66,4.924333333333333,-0.0019582508115235666,0.0802013580105946,0.54,3.231666666666667,0.033986518660045775,0.1228663410297357,0.415,1.51,0.10056038326380176,0.0309827818339525,0.4793333333333333,1.6156666666666666,0.019529086612915907,1,1,-1,-1
0.0376641411233906,0.6156666666666667,4.363333333333333,0.00915753854542554,0.0808714919729345,0.517,2.998,0.03427049789656677,0.1209334166371471,0.411,1.5036666666666667,0.09897837458583829,0.0966324057712106,0.4706666666666667,1.646,0.06090939903441402,-1,-1,-1,-1
0.0940753206758184,0.6003333333333333,4.206333333333333,0.02287317192338837,-0.0185611256091955,0.5176666666666666,2.9146666666666667,-0.007865553121744447,0.0637307939438001,0.4106666666666667,1.4473333333333334,0.052160689501967665,0.0428031223260858,0.47,1.5910000000000002,0.02697969109711563,-1,1,-1,-1
0.1059898232204394,0.5946666666666667,4.141666666666667,0.025770025881759355,0.0994235377562771,0.5093333333333333,2.9320000000000004,0.04213220330702011,-0.0375822039689575,0.4196666666666667,1.424,-0.03075928527978292,0.0359494185710724,0.47,1.5863333333333334,0.0226596602177629,-1,-1,1,1
0.1403778497129786,0.59,4.112,0.0341310204169825,0.0750941701404008,0.5076666666666667,2.89,0.031822271817395414,-0.0129195408813578,0.4206666666666667,1.459,-0.010574043075859718,0.0475946938370162,0.4686666666666667,1.5893333333333333,0.02999991747802749,-1,-1,1,-1
-0.130203510600702,0.6063333333333333,4.090999999999999,-0.031657264217692965,0.0566503596381635,0.4913333333333333,2.697666666666666,0.02400643271759076,0.1201502436340069,0.3953333333333333,1.3976666666666666,0.09833738392315891,0.0447352532753104,0.4573333333333333,1.517,0.028197553097278352,1,-1,-1,-1
-0.051150651458709,0.608,4.199,-0.012436605439168106,0.0406305146421508,0.4876666666666666,2.644,0.01721778506381782,0.1163482145371923,0.385,1.3133333333333332,0.09522560001267955,-0.0206076639955994,0.4576666666666666,1.459666666666667,-0.012989435784584892,1,-1,-1,1
-0.1107103564358205,0.6106666666666667,4.181333333333333,-0.026917761196715673,0.1176505404218213,0.4803333333333333,2.636,0.04985616686044759,0.0758508491387084,0.3816666666666666,1.2486666666666666,0.06208039074287498,-0.0380312035946444,0.4583333333333333,1.4513333333333334,-0.02397185226858309,1,-1,-1,1
-0.180789720572756,0.616,4.185,-0.0439566331630367,0.0507495063095788,0.482,2.5843333333333334,0.021505858329116632,-0.0485421414361939,0.39,1.1896666666666669,-0.03972948413990734,0.0094424390964418,0.4543333333333333,1.4633333333333334,0.005951764174691313,1,1,1,-1
0.0812794453407441,0.6246666666666667,4.571333333333333,0.019762023809867968,0.1483259161368773,0.4603333333333333,2.419666666666666,0.06285531369541696,-0.0639564765163245,0.3929999999999999,1.1986666666666668,-0.05234540018675579,-0.1188357328027418,0.4703333333333333,1.463,-0.07490461415155683,1,-1,1,1
0.1265393727380512,0.623,4.594333333333333,0.03076637748266691,0.1137190297776076,0.4553333333333333,2.3273333333333333,0.048190130733552,0.0096335687752402,0.3893333333333333,1.2426666666666668,0.007884627800561693,-0.1396399420188199,0.4796666666666667,1.5186666666666668,-0.08801793644364303,-1,-1,-1,1
0.0454940848130798,0.6283333333333334,4.593,0.01106128595630996,0.1479527807559235,0.4503333333333333,2.304333333333333,0.06269719202638195,0.0125633044810817,0.3876666666666666,1.233,0.010282480157618245,-0.1073264405098821,0.481,1.5633333333333332,-0.06765006976476738,1,-1,-1,1
-0.0241155134483213,0.632,4.5793333333333335,-0.005863368640804676,0.123886848193675,0.45,2.279333333333333,0.052498895060011194,0.0370558694358562,0.3836666666666666,1.227,0.030328504954349193,-0.0290228175023588,0.4753333333333333,1.598666666666667,-0.018293680657599974,1,-1,-1,-1
0.1430746555015307,0.609,4.436333333333334,0.034786713132164464,0.03308761574069,0.4426666666666666,2.1296666666666666,0.0140213694341539,0.0217666625030474,0.375,1.158,0.017815000473974624,0.0972944652022154,0.4503333333333333,1.5446666666666669,0.06132670875309208,-1,-1,-1,-1
0.0902775856571569,0.604,4.312333333333333,0.02194980280407751,0.0101460770803152,0.442,2.103333333333333,0.004299551111975477,0.0410651915262394,0.37,1.1396666666666666,0.033609948534893234,0.0478556945663601,0.4433333333333333,1.4423333333333332,0.030164431622583924,-1,-1,-1,-1
0.1425503902157325,0.5996666666666667,4.304666666666666,0.034659244951037026,0.0458714584328521,0.4396666666666667,2.115666666666667,0.019438712967749208,0.0270583053663611,0.3686666666666667,1.1173333333333335,0.022145963941839288,0.0388458337816781,0.4386666666666666,1.3986666666666667,0.024485330482558156,-1,-1,-1,-1
-0.0274245371709076,0.6066666666666667,4.2363333333333335,-0.006667914062085841,0.0909240709247436,0.4363333333333333,2.121,0.0385304277855608,-0.0222971735007071,0.37,1.0783333333333334,-0.018249199041321964,-0.0101170803306516,0.4406666666666667,1.3653333333333333,-0.006377004463511657,1,-1,1,1
0.1136076237271828,0.593,4.180666666666666,0.027622193479138645,0.1149009318139244,0.4313333333333333,2.086333333333333,0.048690979305297144,0.0147672272434682,0.3646666666666667,1.0713333333333332,0.012086288391931706,-0.1552722294753492,0.4646666666666667,1.4143333333333332,-0.09787128974589601,-1,-1,-1,1
-0.094023349704897,0.5996666666666667,4.060333333333333,-0.022860535868104465,-0.1499708683141609,0.4456666666666667,1.9793333333333332,-0.0635523866534677,0.0613390951699079,0.359,1.0676666666666668,0.05020319533929901,-0.1085483841154431,0.471,1.505,-0.0684202860299495,1,1,-1,1
-0.0580230831305454,0.5993333333333333,4.0873333333333335,-0.014107546447207204,-0.1174672769311935,0.4493333333333333,2.052,-0.04977850622977468,0.0269933349303754,0.3596666666666667,1.037,0.02209278866300554,-0.0535093645890123,0.47,1.5493333333333337,-0.03372805648186712,-1,1,1,-1
0.0045060465272959,0.5963333333333334,4.110666666666666,0.001095585709123384,-0.0693219352514815,0.4476666666666666,2.084,-0.029376201406262126,0.0514331091774591,0.3566666666666666,1.0396666666666667,0.04209560672179946,-0.0685458321519041,0.4706666666666667,1.5426666666666666,-0.04320585221246932,-1,-1,-1,1
-0.0427202239312762,0.5920000000000001,4.004666666666667,-0.010386858312744518,0.1492779927726837,0.4193333333333333,1.9773333333333332,0.06325877033444735,-0.0710334919552579,0.3683333333333333,1.01,-0.05813760803585867,-0.1501729053362381,0.4936666666666667,1.6516666666666666,-0.0946570805340265,-1,-1,1,1
-0.1204050843279112,0.597,3.994333333333333,-0.029274906261258178,0.101712417891151,0.4113333333333333,1.836,0.04310215031719696,-0.1304651143146493,0.38,1.0416666666666667,-0.1067796256328792,-0.1230412332451216,0.5003333333333333,1.7286666666666666,-0.07755542784640361,1,-1,1,1
-0.1595840356311462,0.599,3.981333333333333,-0.03880075089829172,0.12180615745863,0.409,1.828,0.05161717140536871,-0.150606322171761,0.3863333333333333,1.0716666666666663,-0.12326426711021322,-0.0736915529396839,0.5016666666666666,1.786,-0.04644930618922974,1,-1,1,1
-0.1753584684737554,0.6,3.984666666666667,-0.042636095936830494,0.0739201519998953,0.41,1.796,0.031324764163793685,0.0388777641003235,0.374,1.1643333333333332,0.03181964096596663,-0.0120425452387757,0.4976666666666666,1.821,-0.007590664720437939,1,1,-1,-1
0.0954192881531237,0.5783333333333334,3.968333333333333,0.023199939867914212,0.0239846504305194,0.3993333333333333,1.649,0.010163852453768185,0.0621768051939062,0.3546666666666667,1.0476666666666667,0.05088882201598835,0.1026609347926186,0.4823333333333333,1.8326666666666669,0.06470930525453715,-1,-1,-1,-1
-0.0433032749924415,0.5783333333333334,3.828333333333333,-0.010528619478864848,0.0168095943930026,0.3986666666666666,1.6363333333333332,0.007123315710316464,-0.0034703308609108,0.3496666666666667,0.9443333333333334,-0.0028403043380361647,0.1027459941584836,0.474,1.7660000000000002,0.06476291992774887,1,-1,-1,-1
-0.0649271318778614,0.5803333333333334,3.835333333333333,-0.015786174729634145,0.1042411489072174,0.3906666666666667,1.6376666666666668,0.04417373770668262,-0.0727987364160344,0.3526666666666667,0.8993333333333333,-0.05958237849164221,0.0705130230594761,0.473,1.7266666666666666,0.04444581322771988,1,-1,1,-1
-0.0495919868544905,0.579,3.832666666666667,-0.012057636723387222,0.061637538321202,0.391,1.598666666666667,0.026119823881736382,-0.0123352742084353,0.35,0.9386666666666666,-0.0100958479895168,0.0111327109829821,0.4783333333333333,1.711666666666667,0.007017177417715504,-1,1,-1,1
-0.2665991677476951,0.6103333333333333,4.044,-0.064820067098562,-0.1254514437223395,0.4173333333333333,1.6843333333333337,-0.05316191569269618,-0.1478043770326212,0.3746666666666667,0.989,-0.12097100538601283,0.0962071299996414,0.4543333333333333,1.5803333333333334,0.06064133894149337,1,1,1,-1
0.0749236591421276,0.603,4.274,0.018216698326150298,-0.1478939805826762,0.4273333333333333,1.7713333333333334,-0.06267227457816343,-0.1044768588900733,0.382,1.0896666666666666,-0.08550944777985389,0.0565881844196689,0.4486666666666666,1.491,0.03566870014197146,-1,1,1,-1
0.0607100300213954,0.603,4.257666666666667,0.014760842101603241,-0.1107692645838407,0.43,1.838,-0.04694012384729119,-0.0743781103733369,0.3836666666666666,1.133,-0.0608750225887328,0.0636544867730271,0.444,1.459666666666667,0.04012273630410065,1,1,1,-1
-0.0346833209544747,0.608,4.232333333333333,-0.008432791484171646,-0.0859012020350018,0.4293333333333333,1.8533333333333333,-0.036401912365340336,-0.1188661689591497,0.389,1.1316666666666666,-0.09728642854871888,0.1012999099672036,0.44,1.4636666666666664,0.06385142322701917,1,-1,1,-1
-0.0891176652239353,0.638,4.551,-0.021667783467912243,-0.1151237671513123,0.4616666666666666,2.1323333333333334,-0.048785409094768424,-0.0338972337779635,0.3883333333333333,1.1656666666666666,-0.027743308637063827,-0.1532367742915636,0.5233333333333333,1.8243333333333327,-0.09658830034894984,1,1,-1,1
-0.146578364602079,0.652,4.676,-0.03563859373220563,-0.0587782577232314,0.471,2.2706666666666666,-0.024908161189137117,-0.0104523750317291,0.3866666666666666,1.1589999999999998,-0.008554782623121234,-0.0613530242102267,0.5546666666666666,2.146,-0.03867207696801551,1,1,-1,1
-0.032415703330046,0.6509999999999999,4.766,-0.007881450203509974,-0.0402560224841352,0.4743333333333333,2.316333333333333,-0.017059088440317297,-0.032275006844413,0.3896666666666666,1.153333333333333,-0.02641559137282773,-0.0529905999455881,0.5693333333333332,2.2623333333333333,-0.03340106842419544,-1,1,1,1
-0.0150057651112707,0.6503333333333333,4.768333333333333,-0.0036484536302016897,-0.0913495734240203,0.48,2.3266666666666667,-0.038710740800081744,-0.0186940559271018,0.3896666666666666,1.164,-0.01530021495740106,0.0274622875615246,0.57,2.3426666666666667,0.01731004643973246,-1,1,1,1
-0.0753579581028098,0.6613333333333334,4.862,-0.018322292383363924,-0.0083647158955626,0.477,2.366,-0.0035446728075722287,-0.0377792614828476,0.3906666666666667,1.148,-0.030920567685979134,-0.0304783465886901,0.5783333333333334,2.345,-0.019211130670543374,1,-1,1,1
-0.0408729322530909,0.6626666666666666,4.914333333333333,-0.009937713735354436,0.0545348776328595,0.4716666666666666,2.365333333333333,0.023109965744565718,-0.0764820343928889,0.3963333333333333,1.1529999999999998,-0.06259698650489487,-0.0116458886695047,0.58,2.3756666666666666,-0.007340643901184498,1,-1,1,1
0.0215761052098475,0.6596666666666667,4.94,0.00524594506143217,0.0854758997143614,0.469,2.372333333333333,0.0362216841794947,-0.1177779716140547,0.4003333333333333,1.148,-0.09639578965467938,0.0890016695838582,0.5713333333333334,2.412,0.05609958858157045,-1,-1,1,-1
0.0370912170114712,0.6586666666666666,4.944999999999999,0.00901823961328429,0.0900812680253766,0.467,2.3583333333333334,0.03817327751807664,-0.0290972897704828,0.3966666666666666,1.2103333333333337,-0.02381477780435815,0.0837731388374658,0.5703333333333334,2.4040000000000004,0.05280393777939827,-1,-1,-1,-1
-0.0512291201575694,0.647,4.797,-0.012455684067088212,0.2154107910874612,0.3476666666666667,1.2896666666666663,0.09128352751710402,0.0246229302378004,0.392,1.2976666666666667,0.020152722715099054,0.120551926249516,0.5116666666666666,2.0696666666666665,0.07598636628879855,-1,-1,-1,-1
-0.1119702833757587,0.6463333333333334,4.759,-0.02722409579436667,0.0938764005822589,0.308,0.814,0.03978152140148806,0.0225509320129722,0.3893333333333333,1.2936666666666667,0.018456888576437645,0.1678487889442255,0.483,1.905333333333333,0.10579855465311046,-1,-1,-1,-1
0.1300456792098012,0.633,4.810999999999999,0.03161888959921654,-0.0515920437381896,0.2986666666666667,0.5906666666666667,-0.021862896099418293,0.0391480876821044,0.3863333333333333,1.2913333333333334,0.03204088823972203,0.0248882136410908,0.479,1.7376666666666667,0.015687554540534696,-1,-1,-1,-1
0.2633722050663927,0.6226666666666667,4.795,0.06403547373582302,-0.0126870192270164,0.2906666666666667,0.5633333333333332,-0.00537631314973984,0.0230370356203277,0.3863333333333333,1.2786666666666666,0.018854741761060074,-0.0102414783965811,0.4776666666666667,1.696,-0.006455415130992593,-1,-1,1,-1
-0.0680848111345389,0.643,4.718999999999999,-0.016553922742588486,-0.2165216941020794,0.3543333333333333,0.9236666666666667,-0.09175428919710991,0.0640036304961835,0.3606666666666667,1.0833333333333333,0.05238399352523478,-0.1811767962117259,0.528,1.91,-0.11419947261133445,1,1,-1,1
-0.0577313415115279,0.6513333333333334,4.830666666666667,-0.014036613325097633,-0.034813172890312,0.3686666666666667,1.237,-0.014752599948440907,-0.0493991192437897,0.3603333333333333,0.9566666666666668,-0.04043088060095724,-0.1048190100193657,0.546,2.118333333333333,-0.06606958459440415,1,1,-1,1
-0.0052832686152965,0.6503333333333333,4.857,-0.0012845569963194554,-0.1466391799154043,0.382,1.2553333333333332,-0.062140534126995,-0.0250797762365364,0.359,0.9656666666666668,-0.020526629908398708,-0.0598474967354594,0.5516666666666666,2.201,-0.03772311193929638,-1,1,-1,1
0.0114297614244778,0.65,4.869666666666666,0.0027789955561915362,-0.1752311894961753,0.389,1.2996666666666667,-0.07425682356709044,0.0078907993599144,0.354,0.9603333333333332,0.0064582521237343034,0.0098391434658817,0.55,2.257,0.006201815123377403,-1,1,-1,-1
0.0288661956265832,0.62,4.462000000000001,0.007018434277957406,-0.1265765497361186,0.4096666666666667,1.5823333333333334,-0.05363869610490294,-0.0860412392159094,0.3696666666666667,0.9983333333333332,-0.07042075087065781,0.1478029627102435,0.5026666666666667,2.0123333333333333,0.09316325680125985,-1,1,1,-1
0.1932703760657617,0.603,4.389666666666667,0.04699113973455116,-0.1210240088920284,0.4156666666666667,1.6626666666666663,-0.05128572431378428,-0.0404262911111856,0.372,1.0686666666666669,-0.0330870382726786,0.1522435068780536,0.484,1.8713333333333333,0.09596222340556296,-1,1,1,-1
0.1611480401743454,0.5983333333333334,4.290333333333334,0.03918101794971991,-0.1597608812673767,0.4213333333333333,1.6863333333333332,-0.06770105029420811,-0.0857895457070494,0.3779999999999999,1.0710000000000002,-0.0702147514447463,0.0744823066201432,0.4803333333333333,1.7616666666666667,0.04694773454850149,-1,1,1,-1
-0.0417532493840147,0.6076666666666667,4.219666666666667,-0.010151751220829624,-0.0020470754011476,0.4136666666666667,1.7566666666666668,-0.0008674786567882431,-0.1049146359185373,0.3806666666666667,1.0726666666666669,-0.0858677479082493,-0.0016598059615964,0.483,1.706,-0.0010462099419726355,1,-1,1,1
-0.2480980852549352,0.624,4.254666666666667,-0.060321773203992644,-0.1485976812405922,0.4316666666666666,1.818,-0.06297047820132638,-0.0968280396653555,0.4006666666666667,1.2533333333333334,-0.07924924513764282,0.1043111522643349,0.4156666666666667,1.273,0.0657494713735129,1,1,1,-1
-0.1694881439914857,0.6256666666666667,4.361,-0.04120880405874344,-0.0995738360004141,0.434,1.8976666666666664,-0.042195894424049064,-0.0709036339997726,0.4083333333333334,1.348666666666667,-0.058031325341477015,0.0141597950985117,0.3923333333333333,1.0003333333333333,0.008925210989187029,1,1,1,-1
-0.0511884885651445,0.62,4.401,-0.012445805031945102,-0.1777561011232877,0.4403333333333333,1.8983333333333328,-0.07532679243368354,0.0632353826999796,0.4006666666666667,1.4206666666666663,0.05175521844997524,-0.0252506365408755,0.3843333333333333,0.9003333333333334,-0.015915997171617076,-1,1,-1,-1
-0.0335312006328853,0.6176666666666667,4.3886666666666665,-0.008152668642146428,-0.1766230218508504,0.4416666666666666,1.9193333333333331,-0.07484663323449747,0.0473096103298757,0.3996666666666666,1.399333333333333,0.03872071477803695,0.0317420733209473,0.3753333333333333,0.888,0.020007683702533002,-1,1,-1,-1
0.0928929269945766,0.5486666666666666,3.565,0.022585688513734433,0.0150678683110097,0.4253333333333333,1.956,0.006385233370382514,0.0760263592795204,0.34,0.9606666666666668,0.06222403762678817,-0.1742015277698801,0.4029999999999999,0.9236666666666667,-0.10980281700180271,-1,-1,-1,1
0.15788962342473,0.5226666666666666,3.2873333333333337,0.038388776945633085,0.1308439495228686,0.4116666666666666,1.9263333333333328,0.0554470702531698,0.0349028953291539,0.317,0.7506666666666667,0.02856639582411452,-0.2144367041506598,0.419,1.023,-0.13516387878887323,-1,-1,-1,1
0.0554412406887929,0.5203333333333333,3.1536666666666666,0.013479805551666621,0.049822635476882,0.4106666666666667,1.8353333333333333,0.021113083024155578,-0.0063355076593311,0.3073333333333333,0.6393333333333333,-0.005185318233240932,-0.1606026989784483,0.421,1.094666666666667,-0.10123119464957551,-1,-1,-1,1
0.0814217138697004,0.5176666666666666,3.14,0.019796614523975853,-0.0785543671859168,0.4193333333333333,1.8023333333333331,-0.03328858179483157,-0.0254190650628775,0.303,0.5873333333333334,-0.020804322025930952,-0.23215155986185,0.429,1.0856666666666668,-0.146329917828661,-1,1,-1,1
-0.2120204075775067,0.5493333333333333,3.2516666666666665,-0.0515499622956241,-0.1739250923697735,0.437,1.8853333333333333,-0.07370334547819794,-0.17246343783114,0.3339999999999999,0.657,-0.14115329928393483,-0.1650575750734375,0.4373333333333333,1.1996666666666669,-0.10403919496326955,1,1,1,1
-0.1903981566614847,0.5579999999999999,3.383,-0.04629279751510649,-0.1326718321220572,0.442,1.975,-0.05622166269906691,-0.1237814019724841,0.345,0.785,-0.10130931806841391,-0.1207947064215246,0.4386666666666666,1.247,-0.07613939564014811,1,1,1,1
-0.1482480757300397,0.5593333333333333,3.4406666666666665,-0.03604456194382457,-0.1033757102696415,0.442,2.001333333333333,-0.04380699520836716,-0.1158360988460658,0.35,0.8303333333333334,-0.09480645714781126,-0.118613357570027,0.4386666666666666,1.247,-0.0747644464544298,1,1,1,1
-0.0562622490676747,0.5546666666666666,3.4676666666666667,-0.013679422897276508,-0.1189561942119015,0.4433333333333333,2.001333333333333,-0.05040945707897804,-0.0857632554149374,0.3496666666666667,0.8576666666666667,-0.07019323406391814,-0.1271642624371447,0.4393333333333333,1.2436666666666667,-0.08015425821064041,-1,1,-1,1
-0.1477139902026176,0.581,3.6873333333333336,-0.035914706100626165,-0.4270832936215272,0.5856666666666667,3.425,-0.18098289964297615,-0.0663447506602403,0.351,0.8510000000000001,-0.05430009144913397,0.0540192985116185,0.3986666666666666,1.0576666666666668,0.034049478354015714,1,1,1,-1
-0.1176329626766565,0.589,3.812,-0.02860090148863353,-0.2108749646359573,0.6173333333333333,4.044333333333333,-0.08936140357610538,-0.0423436585034679,0.35,0.8576666666666667,-0.03465631426974569,-0.0031994342636144,0.3856666666666667,0.891,-0.00201666942566098,1,1,-1,-1
-0.0940775553830612,0.5903333333333333,3.852333333333333,-0.022873715262944332,-0.0592424144250394,0.6216666666666666,4.253,-0.02510485449706214,-0.0826829998364625,0.353,0.8386666666666667,-0.06767218819467609,0.014558508206342,0.379,0.8573333333333333,0.009176528087123987,1,1,1,-1
-0.0896073563070456,0.5903333333333333,3.854333333333333,-0.021786845388221076,-0.0121615772027059,0.6243333333333333,4.332,-0.0051536492746263795,-0.0872198251699687,0.355,0.8476666666666667,-0.07138536863542752,-0.0229324726769184,0.3779999999999999,0.811,-0.014454810660839045,1,1,1,-1
0.0066071104853948,0.5943333333333333,4.036333333333333,0.001606431665218903,0.1699985755075035,0.5506666666666667,3.558666666666667,0.07203942554069645,-0.117728595151933,0.3576666666666666,0.8536666666666667,-0.09635537731787863,-0.2156169274176129,0.426,1.0033333333333334,-0.13590779786387533,1,-1,1,1
0.0719149277237689,0.5906666666666667,4.057333333333333,0.017485165013172616,0.116281624775373,0.5313333333333333,3.261,0.0492760684890971,-0.127374338524094,0.3593333333333333,0.8603333333333333,-0.1042499694595461,-0.1252464113251274,0.4416666666666666,1.221,-0.0789453970864847,-1,-1,1,1
0.0517634127840693,0.5916666666666667,4.051333333333333,0.01258559026369257,-3.63236875555728e-05,0.528,3.099333333333333,-1.5392703010665582e-05,-0.122644334625701,0.359,0.8616666666666667,-0.10037868135187338,-0.1338467414000232,0.4506666666666667,1.282333333333333,-0.08436636257087675,1,-1,-1,1
0.0079486059559519,0.594,4.036666666666666,0.0019325985739476717,-0.0771071609498323,0.5326666666666666,3.077,-0.03267530662134732,-0.1163582975069412,0.3596666666666667,0.871,-0.09523385245426678,-0.0682847720259556,0.4496666666666666,1.337,-0.04304130062900757,1,1,1,-1
-0.1276774523877692,0.6456666666666666,4.617,-0.031043086520738793,-0.1795744817031477,0.5506666666666667,3.170333333333333,-0.07609735825752298,-0.1215924432495337,0.36,0.856,-0.09951775720411453,0.0672392234693188,0.4343333333333333,1.336,0.04238226980246657,1,1,1,-1
-0.1103791636684565,0.6593333333333333,4.827,-0.02683723604885246,-0.1398529252616089,0.5556666666666668,3.266,-0.05926475775432345,-0.0886204410396521,0.3573333333333333,0.866,-0.07253170755526755,0.049466243874928,0.4286666666666667,1.271,0.031179594079911332,1,1,-1,-1
0.0280382579124438,0.6579999999999999,4.952666666666667,0.006817132155984035,0.0820230466086071,0.5436666666666666,3.3430000000000004,0.034758486305792695,-0.1076243387238792,0.3586666666666667,0.8613333333333333,-0.08808551357419547,0.0252604163307255,0.427,1.2393333333333334,0.015922161574931808,-1,-1,1,-1
0.1038988700511751,0.6536666666666666,4.971,0.02526163823045231,0.0936846577149377,0.5403333333333333,3.3183333333333334,0.039700267508788606,-0.0426161437151878,0.3516666666666666,0.8756666666666667,-0.03487933073702732,-0.0975258659404529,0.435,1.1813333333333331,-0.0614725654125603,-1,-1,-1,1
0.0823758584541645,0.6586666666666666,4.935333333333333,0.0200286021798609,-0.220074276442407,0.5823333333333334,3.4036666666666666,-0.0932597488176932,-0.0920067594166851,0.418,1.2856666666666667,-0.075303251584281,-0.0939156996692964,0.481,1.465,-0.05919700312850542,1,1,1,1
-0.0565281794298631,0.6686666666666666,4.917,-0.01374408035313515,0.0176490008646799,0.5866666666666667,3.641333333333333,0.007479026691036455,-0.0304976379495454,0.4443333333333333,1.534333333333333,-0.02496089763188049,-0.0828164720650435,0.5036666666666667,1.6173333333333333,-0.052200930975217115,1,1,1,1
0.137814284622836,0.6626666666666666,5.019333333333334,0.033507723418126766,-0.0391641450839301,0.5923333333333334,3.641333333333333,-0.016596389147474265,0.0276844648077088,0.4516666666666666,1.6436666666666668,0.022658446309902432,-0.0561416699658545,0.512,1.6969999999999998,-0.035387252869444615,-1,1,1,1
0.233271205808621,0.6566666666666667,5.026666666666667,0.05671681326097465,0.0285456641328605,0.5906666666666667,3.679666666666667,0.012096649867034716,-0.0121843929063545,0.4596666666666666,1.6649999999999998,-0.009972358664145626,-0.0765974854695092,0.52,1.731666666666667,-0.04828097541668621,-1,-1,1,1
0.272797456269652,0.6509999999999999,4.967333333333333,0.06632709910201418,0.0229780761994597,0.6173333333333333,3.9836666666666662,0.009737301647956236,0.0632818240491113,0.4553333333333333,1.686,0.05179322853336205,-0.0334213133191241,0.5233333333333333,1.7796666666666667,-0.021066143318716667,-1,1,-1,1
0.2314968045657339,0.6506666666666666,4.917333333333334,0.05628539103038253,-0.0526182205039553,0.6296666666666667,4.060666666666666,-0.022297753770950418,0.1101808184433703,0.4503333333333333,1.688,0.09017787327371597,0.0402819555002846,0.5193333333333333,1.8186666666666669,0.025390547631220436,-1,1,-1,-1
0.1585487813819428,0.6546666666666667,4.898,0.03854904249850803,0.0274987610913584,0.63,4.141,0.011653009127802226,0.1154449989528827,0.4493333333333333,1.6836666666666666,0.09448636008279483,0.0404573300283157,0.519,1.8146666666666669,0.025501089814487704,1,1,-1,-1
0.0951281084296287,0.6596666666666667,4.906333333333333,0.0231291433632809,0.0553640810566076,0.6293333333333333,4.162333333333334,0.02346135303192893,0.0962695860409561,0.4496666666666666,1.6686666666666663,0.07879217683045632,0.0827300234576398,0.5136666666666667,1.8186666666666669,0.05214644063440134,1,-1,1,-1
-0.1275011342116219,0.7040000000000001,5.275666666666667,-0.03100021708455443,0.2787090119383868,0.6146666666666667,4.093666666666667,0.11810709032776735,0.0734937040900218,0.432,1.461,0.0601511771965309,-0.0754313577705154,0.609,2.3263333333333334,-0.047545941068982356,1,-1,-1,1
-0.1162124405965778,0.7186666666666666,5.476333333333333,-0.0282555203033748,0.3247852858971742,0.6103333333333333,4.035666666666667,0.13763259692179342,0.0569867943803472,0.4283333333333333,1.3943333333333332,0.046641039651992844,-0.0240685626909198,0.6513333333333334,2.670333333333333,-0.015170911635968036,1,-1,-1,1
-0.0163127279727479,0.7196666666666667,5.579,-0.003966224391048384,0.2208758172038063,0.6163333333333333,3.983333333333333,0.09359941364033231,0.1239962244598684,0.4206666666666667,1.3943333333333332,0.10148514027882563,-0.0007642156653679,0.6693333333333333,2.816333333333333,-0.0004817009008391212,1,1,-1,1
0.0274652712196816,0.7176666666666667,5.585666666666667,0.006677818008137261,0.1815763899128413,0.6203333333333333,3.9776666666666665,0.07694569664495357,0.1169429208455612,0.4196666666666667,1.373,0.09571233945488775,0.0069890831311316,0.6796666666666666,2.8913333333333333,0.004405363293207113,-1,1,-1,1
0.1848484632175306,0.7013333333333334,5.529333333333333,0.04494346283993601,0.2420316360206054,0.6043333333333333,3.878,0.10256450661158484,-0.1503828758329248,0.476,1.5536666666666668,-0.12308138667864878,0.2602983298451522,0.6286666666666667,2.7706666666666666,0.16407140766077682,-1,-1,1,-1
0.1152239509248982,0.6993333333333334,5.424,0.028015182093072712,-0.0638494921198078,0.6176666666666667,3.719,-0.02705717221244101,-0.0422338948952587,0.4936666666666667,1.793,-0.0345664778636362,0.1882951448192598,0.612,2.554666666666667,0.11868631460126576,-1,1,1,-1
0.0999880084424074,0.7,5.415,0.024310763874635034,0.0291588891989547,0.617,3.795333333333333,0.012356513112104272,-0.0569077052708169,0.5033333333333334,1.8513333333333333,-0.04657630889579303,0.0912442798197386,0.61,2.4353333333333333,0.05751315208178288,1,-1,1,-1
0.0631133094037439,0.7020000000000001,5.406666666666666,0.0153451677472401,0.1411644502096423,0.61,3.8216666666666663,0.05982053596338526,-0.0398986896726212,0.5073333333333333,1.901333333333333,-0.03265522104407139,0.0594036044863277,0.6123333333333334,2.421666666666667,0.0374433174964812,1,-1,1,1
0.2423243924296709,0.6353333333333333,4.771,0.058917976037250165,0.229811023480035,0.5436666666666666,3.336,0.09738584023423473,0.136220372679702,0.452,1.773,0.1114900368172721,0.1297727075895096,0.5716666666666667,2.371666666666667,0.08179841500645631,-1,-1,-1,-1
0.1173928097324106,0.621,4.481333333333334,0.0285425114715474,0.1793809122248828,0.5216666666666666,3.0836666666666663,0.07601533031126058,0.1085294959488731,0.428,1.5893333333333333,0.08882634264663733,0.129315499122947,0.547,2.2336666666666667,0.08151022707706015,-1,-1,-1,-1
0.063865053049775,0.6153333333333333,4.36,0.015527944287723408,0.1109031909774098,0.5153333333333333,2.961,0.04699687714906829,0.0888361397949504,0.4173333333333333,1.496,0.07270824695019487,0.1364759248682077,0.5353333333333333,2.167333333333333,0.08602359115501745,-1,-1,-1,-1
-0.0792255344903489,0.6223333333333333,4.316,-0.01926264250923661,0.0063820012211581,0.518,2.8906666666666667,0.0027044679662739865,0.091545326703273,0.4113333333333333,1.4506666666666663,0.074925590378435,0.1447593420185142,0.53,2.134333333333333,0.09124479988463437,1,1,-1,-1
0.123523235575309,0.585,4.018666666666666,0.030033043560737948,-0.1178334587029974,0.53,2.969666666666667,-0.04993368120347946,-0.0396165676912723,0.4253333333333333,1.466,-0.03242431732923933,0.1573200999333655,0.4516666666666666,1.5593333333333337,0.0991621047463362,-1,1,1,-1
-0.178236362591845,0.5893333333333333,3.7846666666666655,-0.043335817888002025,-0.05166623226869,0.5293333333333333,3.042,-0.021894334592964502,-0.0574288396495137,0.4316666666666666,1.512,-0.04700283313680555,0.0826159079538044,0.4216666666666666,1.2596666666666667,0.05207451127795356,1,-1,1,-1
-0.1432915578217573,0.5866666666666667,3.7873333333333337,-0.034839450067053274,-0.0748620489147189,0.5296666666666667,3.0336666666666665,-0.03172390699460789,0.0152742645125956,0.4296666666666667,1.5736666666666668,0.0125012748046885,0.0552496952161871,0.4096666666666667,1.1443333333333332,0.03482502278190291,-1,1,-1,-1
-0.0816896748421949,0.5826666666666667,3.794333333333333,-0.019861765695915475,-0.080828639300293,0.5303333333333333,3.0403333333333333,-0.03425233843899037,0.0325807703793288,0.4273333333333333,1.5730000000000002,0.026665844599232397,-0.0034566070126413,0.407,1.0666666666666669,-0.002178770715246419,-1,1,-1,-1
0.0664214346120108,0.5596666666666666,3.656333333333333,0.016149494706629713,0.2309047103395971,0.4733333333333334,2.689,0.0978493063124007,0.068735919760196,0.3843333333333333,1.276333333333333,0.05625715209833088,-0.1758816144032218,0.45,1.2623333333333333,-0.11086181026959822,-1,-1,-1,1
1.1481406239965963e-05,0.5553333333333333,3.532,2.7915523110888495e-06,0.1217210957501491,0.4589999999999999,2.4113333333333333,0.051581125240886566,0.0595120948291296,0.37,1.153333333333333,0.04870788056918391,-0.1741013324977693,0.4683333333333334,1.4173333333333331,-0.10973966185460698,-1,-1,-1,1
-0.0439878777373854,0.5573333333333333,3.5113333333333334,-0.010695071595868903,-0.0614042677441686,0.466,2.309333333333333,-0.026020972004214084,0.0840143726189661,0.3593333333333333,1.0913333333333337,0.06876185486948294,-0.0974608200454176,0.472,1.5216666666666667,-0.06143156564292158,1,1,-1,1
-0.0663225786802459,0.5576666666666666,3.494,-0.016125459192249725,-0.0447471651176392,0.4656666666666667,2.322666666666666,-0.018962276948650877,0.0093371150542667,0.3596666666666667,1.0196666666666667,0.007641994223690868,-0.0484186347132853,0.4703333333333333,1.5576666666666668,-0.030519264411521627,1,-1,1,-1
-0.1992609900167381,0.5806666666666667,3.6766666666666663,-0.04844767840848792,0.1103857239782111,0.4503333333333333,2.2903333333333333,0.046777592809495123,0.0394211557821361,0.3543333333333333,1.0066666666666666,0.03226438177396555,-0.0946171250611833,0.4826666666666666,1.6106666666666667,-0.05963912602450847,1,-1,-1,1
-0.070146854430487,0.5816666666666667,3.818,-0.017055281339964118,0.007213613522861,0.4503333333333333,2.185,0.003056876051508848,0.0626341940576529,0.3496666666666667,0.9926666666666668,0.0512631735190402,-0.1271143762092488,0.4906666666666667,1.6423333333333332,-0.08012281389196715,1,1,-1,1
0.0493047275415472,0.5760000000000001,3.8586666666666662,0.011987793414809106,0.0470406479084215,0.4483333333333333,2.201,0.01993417440274535,-0.0412115537531404,0.355,0.9296666666666666,-0.03372973920749857,-0.1303476441723967,0.494,1.666,-0.08216080939648593,-1,-1,1,1
0.072149685805722,0.5723333333333334,3.83,0.01754224334073338,0.0327765176701682,0.4483333333333333,2.184333333333333,0.01388953699838022,-0.0629735502550075,0.36,0.9453333333333334,-0.051540920776612285,-0.1869359222232141,0.5,1.6563333333333332,-0.11782956855610205,-1,1,1,1
-0.0210026413223394,0.5603333333333333,3.590333333333333,-0.005106514889984463,0.1082106695330766,0.4406666666666667,2.197,0.045855881128797474,-0.0039429032685156,0.3513333333333333,0.9516666666666668,-0.0032270828652581573,0.122007290062132,0.461,1.6686666666666663,0.07690371212630935,-1,-1,-1,-1
-0.0646562203963219,0.5589999999999999,3.535333333333333,-0.01572030618038279,0.1416643745229455,0.4366666666666666,2.193,0.06003238632881729,-0.005804719615536,0.345,0.9056666666666668,-0.004750892916522491,0.0354533285353872,0.4479999999999999,1.4836666666666667,0.022346964433161528,-1,-1,-1,-1
-0.0941433573266814,0.5589999999999999,3.511,-0.022889714136596906,0.1880961278923265,0.4313333333333333,2.184,0.0797085326117599,0.0212687863260305,0.3406666666666667,0.903,0.017407511988852247,0.0880758541247397,0.4383333333333333,1.463,0.055516027996675245,1,-1,-1,-1
-0.0886322731957163,0.5589999999999999,3.515,-0.021549766806029644,0.057342355291813,0.4363333333333333,2.1096666666666666,0.02429967617105351,0.0193296364522417,0.3403333333333333,0.8973333333333334,0.015820408044192897,-0.0013631367390323,0.4396666666666667,1.3826666666666665,-0.0008592132102430227,1,1,-1,1
-0.2310403513580294,0.5773333333333334,3.631333333333333,-0.05617441046056034,0.0207013144086714,0.435,2.061,0.008772489966377427,0.0632425041104572,0.3303333333333333,0.8673333333333333,0.05176104699309784,0.0378448026278401,0.4246666666666667,1.3030000000000002,0.023854359893464495,1,-1,-1,-1
-0.176164486237321,0.5813333333333334,3.74,-0.042832068512282793,-0.1101001850581182,0.4423333333333333,2.0156666666666667,-0.04665659144397429,0.009162611053834,0.3293333333333333,0.8053333333333333,0.007499170818863244,0.0941830065022872,0.4133333333333333,1.2666666666666666,0.05936549214029522,1,1,-1,-1
-0.0857168915791382,0.5770000000000001,3.77,-0.020840930264636726,-0.1383901453502494,0.4463333333333333,2.035333333333333,-0.05864488300424264,-0.0471358637226401,0.3329999999999999,0.7766666666666667,-0.03857851126430028,0.0539061150173398,0.4103333333333333,1.2020000000000002,0.03397813646242033,-1,1,1,-1
-0.043765104625332,0.5736666666666667,3.761333333333333,-0.010640907255473352,-0.1708525918392363,0.4493333333333333,2.0356666666666663,-0.07240132766697449,-0.0798000424587299,0.3379999999999999,0.7806666666666667,-0.06531262172261983,0.0572515523749905,0.41,1.2006666666666663,0.0360868346505233,-1,1,1,-1
0.0811940233776726,0.56,3.71,0.019741254587575325,0.1381127804488793,0.4136666666666667,1.943,0.05852734550076532,-0.1611375105105612,0.357,0.8573333333333333,-0.13188355475805427,-0.0097186662605996,0.3989999999999999,1.0546666666666666,-0.006125875855255977,-1,-1,1,-1
0.0136432488018005,0.5579999999999999,3.612333333333333,0.0033171757820790486,-0.1683121962162765,0.4203333333333333,1.711666666666667,-0.07132479722677651,-0.0635577086039816,0.3596666666666667,0.9756666666666668,-0.052019027204843665,0.0239340507654668,0.3916666666666666,1.028,0.015086125994164788,-1,1,1,-1
-0.083049472981211,0.5623333333333334,3.5746666666666664,-0.020192382656786634,-0.0928069433806646,0.417,1.7473333333333334,-0.03932832300136491,-0.063657473282479,0.36,0.9773333333333334,-0.05210067995222596,-0.1046722623933903,0.3966666666666666,0.939,-0.0659770865381201,1,-1,1,1
-0.1788102859853086,0.569,3.571333333333333,-0.04347535978225487,0.0032795435309644,0.411,1.7733333333333334,0.0013897553629557008,-0.0631496255239563,0.36,0.9766666666666668,-0.05168503019161051,-0.1824991977262595,0.406,0.9356666666666666,-0.11503300956914492,1,-1,1,1
-0.0873297628226117,0.5766666666666667,3.758,-0.021233078608934013,0.0556015160422103,0.4053333333333333,1.75,0.023561969639538837,0.0120935342544371,0.3493333333333333,0.9586666666666666,0.009897995085129018,-0.1986195457240402,0.4539999999999999,1.301,-0.12519399749999668,1,-1,-1,1
-0.1213281914878376,0.5803333333333334,3.768333333333333,-0.029499347577227407,0.0270417573650918,0.4066666666666666,1.729666666666667,0.011459346999681921,0.0264387616600575,0.3416666666666666,0.9093333333333332,0.02163889624508507,-0.1987556777396122,0.476,1.476,-0.12527980431802693,1,1,-1,1
-0.2153030641243605,0.5870000000000001,3.7696666666666663,-0.05234809688631409,-0.0070338773963578,0.4083333333333334,1.7146666666666666,-0.002980710193862417,0.0278919291517781,0.3396666666666667,0.896,0.022828246222379136,0.0488179238275547,0.47,1.6746666666666663,0.030770944578201058,1,1,-1,-1
-0.2448885867808008,0.5896666666666667,3.776333333333333,-0.05954142603260534,-0.0075441654311299,0.4093333333333333,1.7246666666666668,-0.003196952340454113,-0.0171153231716386,0.34,0.8533333333333334,-0.014008095654181353,0.0717054166346393,0.466,1.664,0.045197403499079185,1,1,1,-1
0.0732200049768332,0.5603333333333333,3.6926666666666663,0.017802477313233867,-0.1039297493752375,0.4163333333333333,1.7183333333333333,-0.044041777522131044,-0.0717903296813112,0.3493333333333333,0.8773333333333333,-0.05875704449960104,0.0550725627042711,0.4376666666666666,1.4243333333333332,0.03471337250512305,-1,1,1,-1
-0.0641505537381226,0.5596666666666666,3.5466666666666664,-0.015597360009954361,-0.1405672995134597,0.4206666666666667,1.731,-0.05956748447171366,-0.1418193841300772,0.3596666666666667,0.8893333333333333,-0.11607256717204094,0.0488720309721937,0.426,1.3226666666666669,0.03080504942778156,-1,1,1,-1
-0.0174274335139696,0.5553333333333333,3.5323333333333333,-0.004237250323303021,-0.2185006235074329,0.4283333333333333,1.7406666666666666,-0.09259288997433211,-0.1149802788500007,0.361,0.9263333333333332,-0.09410600830162723,0.0522368372753589,0.4206666666666667,1.282,0.03292595626185379,-1,1,1,-1
0.0576958535525644,0.5506666666666667,3.545333333333333,0.014027984896507105,-0.1573417673969948,0.4263333333333333,1.7813333333333332,-0.0666759148010454,-0.0778457232897363,0.3596666666666667,0.9543333333333331,-0.06371310241565008,0.0284542611672298,0.4196666666666667,1.252,0.017935307869366715,-1,-1,-1,-1
-0.2941980473657914,0.599,3.797333333333333,-0.07153037022442614,-0.1597930460072874,0.4526666666666666,1.9963333333333333,-0.06771468058127914,-0.1243925791542024,0.4146666666666667,1.3003333333333331,-0.10180953815408252,-0.1935854321280063,0.5086666666666667,1.6746666666666667,-0.12202089183882366,1,1,1,1
-0.0132902077826493,0.5996666666666667,4.064333333333333,-0.003231338520307914,-0.1150714649595134,0.4613333333333333,2.106333333333333,-0.04876324526286299,-0.1077497800966904,0.4386666666666666,1.491,-0.0881881815011583,-0.1124181279863356,0.5456666666666667,2.019,-0.07085946543060757,1,1,1,1
-0.0561061872545431,0.6036666666666667,4.069333333333334,-0.013641478528266747,-0.0023513559494072,0.4596666666666666,2.1876666666666664,-0.0009964220660750004,-0.0609602452725446,0.4473333333333333,1.601,-0.049893124325878946,-0.0609414968379691,0.5589999999999999,2.1653333333333338,-0.03841268277483182,1,-1,1,1
-0.1384462505767798,0.6096666666666667,4.065333333333333,-0.03366137759448719,-0.0059635192988736,0.46,2.1790000000000003,-0.0025271300257027666,-0.0290636171360327,0.4496666666666666,1.6446666666666665,-0.02378721831982052,-0.0776138927481135,0.569,2.220333333333333,-0.048921637894453446,1,1,1,1
0.0659913103211575,0.6183333333333334,4.3646666666666665,0.01604491566525694,-0.1396830434704026,0.4736666666666667,2.1646666666666667,-0.05919276781786787,-0.0619244642730942,0.455,1.623,-0.05068229271351768,-0.032320271064913,0.6043333333333333,2.511,-0.020372133669673293,1,1,1,1
0.0250538435572682,0.6226666666666667,4.372333333333333,0.006091511215803637,-0.0092655424079413,0.474,2.280333333333333,-0.003926411444321725,-0.1472621378903724,0.4646666666666667,1.602,-0.12052720787802015,-0.0464747125649402,0.6216666666666666,2.615,-0.02929397017528248,1,1,1,1
-0.0845743531153839,0.631,4.3773333333333335,-0.020563137124812184,0.1581448180338265,0.4636666666666666,2.3273333333333333,0.06701621945586231,-0.0806859938153372,0.465,1.6673333333333331,-0.0660377316854204,-0.1010161917068313,0.6333333333333333,2.6526666666666667,-0.06367258975395754,1,-1,1,1
-0.0396898874413613,0.6306666666666667,4.421333333333333,-0.009650072011920807,0.2084651019959649,0.4576666666666666,2.314333333333333,0.08834018842945625,-0.0246438815508889,0.4603333333333333,1.6866666666666668,-0.020169870390014756,-0.1210315022427064,0.6403333333333333,2.697,-0.07628865293170507,-1,-1,-1,1
0.0358165601646449,0.5966666666666667,4.136,0.00870832363328725,0.106554581539134,0.345,1.148,0.04515408920276334,0.0301667099608353,0.4466666666666666,1.763,0.02469004847092637,0.2091076023502092,0.532,2.306666666666666,0.1318048359763909,-1,-1,-1,-1
0.0368592994261067,0.5846666666666667,4.001,0.00896185191495925,0.0418224256281152,0.3043333333333333,0.73,0.0177228750768852,0.1242139511109088,0.43,1.7486666666666666,0.10166333941206154,0.1006673850099806,0.4896666666666667,1.8896666666666664,0.0634527296965079,-1,-1,-1,-1
-0.0234190036446362,0.584,3.9383333333333335,-0.005694021479704752,0.0225160634886406,0.2863333333333333,0.5616666666666668,0.00954151688811018,0.0103298294556593,0.4306666666666667,1.6523333333333334,0.008454484771052212,0.1342809391362971,0.467,1.7453333333333334,0.08464004636222477,-1,-1,1,-1
-0.0052935335156605,0.5816666666666667,3.9286666666666665,-0.0012870527712912072,-0.0416330682794516,0.2806666666666667,0.4526666666666666,-0.017642632083207682,0.0381225453209661,0.4296666666666667,1.6763333333333332,0.031201529534766598,0.097778038201379,0.46,1.6556666666666664,0.06163151479132795,-1,-1,-1,-1
-0.0764645916995556,0.5876666666666667,3.936333333333333,-0.01859135572891222,-0.2622722379515317,0.345,0.8073333333333333,-0.11114176281122566,0.1187720415253794,0.41,1.5793333333333337,0.0972093896238494,0.1535780585532511,0.4223333333333333,1.401,0.09680341886031657,1,1,-1,-1
-0.1089989711676713,0.5913333333333334,3.953333333333333,-0.02650166046823213,-0.2273926566536015,0.3656666666666667,1.0473333333333334,-0.09636102131205937,0.0988573402117412,0.4036666666666667,1.501,0.08091013321318664,0.0507689013970336,0.4176666666666666,1.258,0.03200068599194515,1,1,-1,-1
-0.0855709991772011,0.591,3.969333333333333,-0.02080545845366812,-0.1429877393078389,0.3706666666666667,1.1823333333333332,-0.06059318184489678,0.0073015612326328,0.4053333333333333,1.4229999999999998,0.005975988133316112,0.0462041058895532,0.4123333333333333,1.2093333333333334,0.02912340120474947,-1,1,1,-1
-0.0253952812200703,0.589,3.994,-0.0061745272747050425,-0.0964937533883718,0.369,1.2063333333333333,-0.04089066359298471,-0.1230869624620012,0.4176666666666666,1.394,-0.10074095164077863,-0.1681008606223499,0.4263333333333333,1.102,-0.10595744063246304,-1,-1,1,1
-0.1279121470673061,0.611,4.183333333333334,-0.03110014943283931,-0.1668310319900463,0.39,1.338,-0.0706971318497549,-0.0492230247798362,0.4136666666666667,1.411,-0.04028675547574079,-0.1636041186849564,0.4566666666666666,1.3323333333333334,-0.1031230514145441,1,1,-1,1
-0.0819496517192073,0.6166666666666667,4.304,-0.019924975640471514,-0.1763810008754369,0.3983333333333334,1.4123333333333332,-0.07474407324547676,0.0967949471443956,0.4036666666666667,1.4653333333333334,0.07922216044900474,-0.1775614357456101,0.4693333333333333,1.4156666666666666,-0.11192063631903242,1,1,-1,1
0.031187966095981,0.612,4.352333333333333,0.0075829421077652365,-0.0048661341258655,0.391,1.508,-0.002062096732192069,-0.0103664194803587,0.406,1.3806666666666667,-0.008484432003765141,-0.0670569300838905,0.469,1.526333333333333,-0.04226736652063506,-1,-1,1,-1
0.0184437486455841,0.6116666666666667,4.336666666666667,0.004484353926742929,0.0452743921800538,0.3863333333333333,1.5096666666666667,0.019185697260218015,-0.0533410014327582,0.41,1.373,-0.04365712776011608,-0.0751807997874964,0.4683333333333334,1.5136666666666667,-0.0473880092028846,-1,-1,1,-1
0.0508385373277215,0.6093333333333333,4.328333333333333,0.012360719009799483,-0.1592848797724322,0.42,1.667,-0.0674993375789695,0.0895000324931492,0.385,1.301,0.07325161223329346,-0.072053920497672,0.4693333333333333,1.521,-0.045417072674125404,-1,1,-1,1
0.0369567502285743,0.6096666666666667,4.313999999999999,0.008985545790705844,-0.2152722073446713,0.4343333333333333,1.7686666666666668,-0.09122480059430446,-0.0025669539191099,0.3813333333333333,1.1753333333333331,-0.002100932344552662,-0.0583683453084811,0.4686666666666667,1.5246666666666668,-0.03679077227767755,1,1,-1,-1
0.0560813701059004,0.608,4.309,0.01363544456629378,-0.1412460604816454,0.4373333333333333,1.8773333333333333,-0.05985511953031088,-0.0013077669782251,0.379,1.1576666666666666,-0.0010703464223634075,-0.0521143167348003,0.4679999999999999,1.5256666666666667,-0.032848729037350394,-1,1,-1,-1
-0.0699605129647764,0.6136666666666667,4.267,-0.017009974873283637,-0.040803524927937,0.4306666666666667,1.903333333333333,-0.01729110074639611,-0.0312228300531307,0.3793333333333333,1.132,-0.0255544336260774,-0.0320116812762403,0.4666666666666666,1.537,-0.02017762315918561,1,-1,1,-1
0.2842139344113281,0.5093333333333333,3.2383333333333337,0.06910286500340307,-0.0648984026381553,0.415,1.7766666666666666,-0.02750166364985316,0.0988318473880341,0.3216666666666666,0.8533333333333334,0.08088926852314236,0.0981542350772348,0.3779999999999999,1.0043333333333333,0.0618686394437065,-1,-1,-1,-1
0.1711803163147345,0.4826666666666666,2.793333333333333,0.04162023341338839,-0.0090476316088954,0.4053333333333333,1.7413333333333334,-0.0038340685012381347,0.0050311162636103,0.3016666666666667,0.6203333333333333,0.004117734568094237,0.0516187246216429,0.3443333333333333,0.69,0.03253634710359122,-1,-1,-1,-1
0.1402817473564011,0.4733333333333334,2.646333333333333,0.03410765439804737,0.0711787047570149,0.3966666666666666,1.728,0.030163035108490444,0.1754735274269368,0.283,0.6603333333333333,0.14361691756111988,-0.2515242212081245,0.3436666666666667,0.3836666666666666,-0.15854090596335102,-1,-1,-1,-1
0.1508385439882209,0.4693333333333333,2.605,0.03667440009272274,-0.0656960734626288,0.4,1.6276666666666666,-0.027839688529144625,0.1266410534887705,0.2703333333333333,0.5246666666666667,0.10364980977727888,-0.3401964823333605,0.356,0.397,-0.21443286159724304,-1,1,-1,1
-0.2662832486400965,0.5223333333333333,2.841666666666667,-0.06474325553937649,-0.1368079780818003,0.4116666666666666,1.6503333333333332,-0.05797441608539876,-0.2119612658410353,0.3186666666666666,0.513,-0.17348043370882607,-0.2273417489100847,0.4086666666666667,0.92,-0.14329819475188288,1,1,1,1
-0.1896478097180165,0.5356666666666667,3.0843333333333334,-0.04611036056440738,-0.1662797782322691,0.4183333333333333,1.681,-0.07046352986856849,-0.1491113856286596,0.336,0.6983333333333334,-0.12204073110784332,-0.1966599483135014,0.429,1.1043333333333334,-0.12395882282259181,1,1,1,1
-0.2354711859268756,0.544,3.151333333333333,-0.05725170937518804,-0.0272276949379233,0.412,1.746,-0.011538140812472555,-0.0868428296792493,0.3413333333333333,0.8003333333333333,-0.07107681536756148,-0.164523992857188,0.4373333333333333,1.2026666666666666,-0.10370286708373651,1,-1,1,1
0.0077767889315976,0.5326666666666666,3.244,0.001890823533382425,0.0091099758319477,0.4086666666666667,1.7473333333333334,0.0038604877932884403,-0.0653109715363005,0.3429999999999999,0.836,-0.05345399133707525,-0.1870154416255607,0.4403333333333333,1.2066666666666666,-0.11787969127601006,-1,-1,1,1
-0.132111623625367,0.5433333333333333,3.2036666666666664,-0.03212119670231151,-0.5654253740417508,0.575,3.184,-0.23960741441802993,-0.0208072039481093,0.3443333333333333,0.858,-0.017029728289569307,0.0566335495764012,0.3856666666666667,0.9723333333333334,0.03569729473621357,1,1,1,-1
-0.0471962614760728,0.5436666666666666,3.283,-0.011475147734052763,-0.2930095627612457,0.6116666666666667,3.941666666666667,-0.12416716149670969,0.0066535156508875,0.342,0.8606666666666667,0.00544559297768151,-0.0008947786477007,0.3656666666666667,0.7533333333333334,-0.0005639974423208705,1,1,-1,-1
-0.003553819669309,0.5413333333333333,3.294666666666666,-0.000864064323106989,-0.1820529608270584,0.6203333333333333,4.173333333333334,-0.07714765066008053,0.002489322628986,0.342,0.8556666666666666,0.002037394745705851,-0.0268968768673536,0.3573333333333333,0.6626666666666666,-0.016953656413894496,-1,1,1,-1
0.0011636428282506,0.5406666666666667,3.293333333333333,0.00028292438736098215,-0.0843848561318783,0.6186666666666667,4.256333333333333,-0.03575933822931657,0.0107255726245188,0.3413333333333333,0.861,0.008778382141161991,-0.0033188936802747,0.3516666666666666,0.6443333333333334,-0.002091967160615524,-1,-1,-1,-1
-0.1049075128220256,0.5539999999999999,3.397,-0.025506876400688775,0.206911330253416,0.5323333333333333,3.422333333333333,0.0876817545371696,0.0028995076759094,0.3406666666666667,0.8670000000000001,0.002373112121042314,-0.1861119708992827,0.3906666666666667,0.7826666666666667,-0.11731021503723081,1,-1,-1,1
0.0087422648667794,0.551,3.474,0.0021255662575598608,0.0235625700340742,0.5146666666666667,3.011,0.009984989606234737,-0.1004495503634006,0.348,0.821,-0.08221328313810088,-0.1615272511189126,0.4063333333333333,0.9326666666666666,-0.10181395893865874,-1,-1,1,1
-0.0253928309220414,0.5533333333333333,3.4710000000000005,-0.006173931517096395,0.0131485943801274,0.5076666666666667,2.909333333333333,0.005571912487997282,-0.0972775478940968,0.3506666666666667,0.8446666666666667,-0.07961714670762218,-0.146428898590373,0.411,0.9846666666666668,-0.09229715583742565,1,-1,1,1
-0.0259717664305672,0.5533333333333333,3.4716666666666667,-0.006314692040939804,0.0767310116715824,0.5016666666666666,2.897333333333333,0.03251590776849355,-0.063009664917746,0.35,0.8743333333333333,-0.05157047894767841,-0.1847933640037888,0.4176666666666666,1.0,-0.11647906990608997,1,-1,-1,1
-0.1898862615128891,0.6246666666666667,4.2716666666666665,-0.04616833696948769,-0.0819952941892232,0.5203333333333333,2.914333333333333,-0.0347467258051896,0.0149931280042039,0.3406666666666667,0.8606666666666667,0.012271177653618669,-0.2198111471399622,0.4486666666666666,1.1803333333333332,-0.13855150108814807,1,1,-1,1
-0.0950254038683793,0.6406666666666666,4.587999999999999,-0.023104172105464314,-0.1625817265278053,0.532,2.9683333333333333,-0.0688964254406987,0.0502402389832757,0.3329999999999999,0.8353333333333333,0.04111929797112202,-0.0423076187171034,0.4496666666666666,1.358,-0.026667364949363934,1,1,-1,1
-0.136662088467963,0.6493333333333333,4.672666666666667,-0.03322758213824005,-0.0442761649055354,0.5296666666666667,3.055,-0.018762683601423056,0.0222238456251733,0.331,0.7926666666666667,0.01818918358708284,-0.0438548205049782,0.45,1.3586666666666667,-0.02764259815744061,1,-1,-1,1
-0.1067612265993194,0.6503333333333333,4.715,-0.025957582426670928,-0.0264571839092164,0.5286666666666666,3.054666666666667,-0.011211625300709538,-0.1007219520202042,0.3406666666666667,0.7383333333333333,-0.08243623121957125,-0.0461706700644961,0.451,1.3613333333333335,-0.02910232591438291,1,-1,1,1
-0.075324360583135,0.6629999999999999,4.874,-0.018314123590122505,0.0182467862806743,0.529,3.014,0.007732347154671412,-0.1500192484005298,0.4166666666666666,1.243,-0.12278377454451658,-0.0812716168406815,0.49,1.5773333333333333,-0.05122717685453581,1,1,1,1
-0.0414448311040667,0.667,4.939333333333334,-0.010076763388836193,0.0158814908747171,0.5313333333333333,2.9976666666666665,0.006730018036497806,-0.0736698855746129,0.4453333333333333,1.5313333333333332,-0.06029537354409023,-0.1184996720018136,0.5113333333333333,1.6756666666666666,-0.07469278809527481,1,1,1,1
0.1994113523645735,0.657,5.03,0.04848423702777442,-0.0217206964656924,0.5353333333333333,2.997666666666667,-0.009204468278990081,-0.0467981278043445,0.4579999999999999,1.6563333333333332,-0.03830209012974775,-0.0656509090420265,0.518,1.770333333333333,-0.04138112244954735,-1,1,1,1
0.1364141352980761,0.6566666666666667,4.957333333333334,0.03316729559929414,-0.0998402289781719,0.5413333333333333,2.9843333333333333,-0.04230878241165988,0.0027012860340296,0.4606666666666667,1.722,0.002210876930252441,-0.0324157920965184,0.5203333333333333,1.8146666666666669,-0.02043234254664162,-1,1,1,1
0.0538482260943888,0.6579999999999999,4.870666666666667,0.013092485089376263,-0.0787507640369709,0.5683333333333334,3.299,-0.0333718078823779,-0.0902989814569774,0.4866666666666666,1.8223333333333331,-0.07390551478575359,0.1142233109134371,0.5066666666666666,1.8273333333333333,0.07199730947329097,1,1,1,-1
0.0619336844643205,0.6583333333333333,4.876333333333333,0.01505835752059706,-0.1427948233822786,0.5806666666666667,3.3756666666666666,-0.060511430851316245,0.0103536940174275,0.4916666666666666,1.956,0.008474016804461198,0.1267798413826135,0.501,1.788333333333333,0.07991194968876515,1,1,1,-1
0.1241698021235384,0.6546666666666667,4.883,0.030190247678792727,-0.1609549216089285,0.5876666666666667,3.439,-0.06820704265338533,0.025454161218011,0.4936666666666667,1.983,0.02083304659591271,0.0799996405384044,0.5003333333333333,1.732,0.05042542394836118,-1,1,1,-1
0.1939199414842187,0.6506666666666666,4.892,0.0471490729883006,-0.1024494815016749,0.5866666666666667,3.477,-0.0434144919878879,0.0055256768506397,0.497,1.986,0.004522509397083497,5.095889783746088e-05,0.5086666666666667,1.7093333333333334,3.2120444668268526e-05,-1,-1,1,1
-0.1373764708507456,0.701,5.241,-0.03340127478093361,0.01474492432967,0.589,3.5416666666666665,0.0062483810536611275,0.1295231439235662,0.4673333333333333,1.813,0.10600866669687943,-0.1192762032591741,0.5793333333333333,2.0763333333333334,-0.07518225176783667,1,1,-1,1
-0.1273850421237545,0.715,5.439000000000001,-0.030971990826427855,0.076261577446655,0.5870000000000001,3.5483333333333333,0.03231697803162985,0.08559682728138,0.4596666666666666,1.6903333333333337,0.07005702038036456,-0.0374586509225625,0.6086666666666667,2.3626666666666667,-0.023610960506717776,1,-1,-1,1
-0.10492916289349,0.72,5.526666666666667,-0.02551214032966825,0.0650570074528262,0.5893333333333333,3.552,0.02756887479972762,0.1049574569610882,0.4536666666666666,1.6546666666666667,0.08590279493914958,-0.0187615034780757,0.621,2.466666666666667,-0.01182576272122696,1,1,-1,1
-0.0922239811718634,0.7213333333333334,5.557666666666666,-0.022423043170615397,0.0508198186255577,0.5896666666666667,3.5403333333333333,0.02153565421909062,0.1225421682697407,0.4506666666666667,1.648,0.10029506294323574,0.0356421085864191,0.6236666666666667,2.5409999999999995,0.02246595639415299,1,1,-1,1
0.1638175195522775,0.6983333333333333,5.544,0.03983006660901485,0.1077052695874605,0.5736666666666667,3.508,0.045641710382708624,0.0451365647811345,0.4583333333333333,1.693,0.036942178106401005,0.2229614351562778,0.5506666666666667,2.2453333333333334,0.1405371926201731,-1,-1,1,-1
0.1263022615814533,0.6923333333333334,5.444,0.030708727036079478,0.0484777188913727,0.5703333333333334,3.4466666666666668,0.020543154611926216,0.0296980862139324,0.46,1.715,0.024306501738760974,0.1840477588322935,0.5183333333333333,1.9853333333333327,0.11600909958350218,-1,-1,1,-1
0.0985419191588716,0.6906666666666667,5.403666666666667,0.023959166361479958,0.0894312419964187,0.5666666666666667,3.4613333333333336,0.0378978193174839,0.0598592622556579,0.4583333333333333,1.7433333333333332,0.048992020954384645,0.1367800229804265,0.5046666666666667,1.846666666666667,0.08621527046916597,-1,-1,-1,-1
-0.0718349762538057,0.6983333333333333,5.357333333333333,-0.0174657258690394,0.1479570075149565,0.56,3.4513333333333334,0.06269898317840618,0.1242778929117554,0.4506666666666667,1.7533333333333334,0.10171567280089547,0.1186465115968884,0.4996666666666667,1.8006666666666669,0.07478534412157967,1,-1,-1,-1
0.210436477676593,0.6203333333333333,4.54,0.05116485065658923,0.0499512148161271,0.5663333333333334,3.4763333333333337,0.021167570432111593,0.1657343227974417,0.425,1.6,0.13564583172899933,-0.0806850553835307,0.5376666666666666,1.918,-0.05085745506641854,-1,1,-1,1
0.1181215828234547,0.603,4.203333333333333,0.02871970302492018,-0.0239575083123195,0.5726666666666667,3.4796666666666667,-0.010152350577371624,0.0988933456062461,0.4193333333333333,1.4839999999999998,0.08093960195328774,-0.0278189128509636,0.5513333333333333,2.075333333333333,-0.017534834717400232,-1,1,-1,1
0.217888123988351,0.59,4.121333333333333,0.0529766200555846,-0.1125674643526863,0.5806666666666667,3.4886666666666666,-0.04770213775222142,0.09852334040984,0.4156666666666667,1.4506666666666663,0.08063676991606454,-0.0442946693766543,0.5589999999999999,2.115,-0.02791984397602436,-1,1,-1,1
0.0994417498709006,0.5923333333333334,4.035333333333333,0.024177948316516915,-0.0864068882546327,0.5803333333333334,3.5123333333333333,-0.036616204424302023,0.1293676253267763,0.4103333333333333,1.44,0.10588138196155832,-0.0044055895371597,0.561,2.1726666666666667,-0.002776933979435766,1,-1,-1,1
-0.2122921286121366,0.61,4.012333333333333,-0.05161602767701894,0.2671062022515862,0.5143333333333333,3.113,0.1131902271011208,-0.0460286235858307,0.4403333333333333,1.5603333333333331,-0.03767228673128785,0.1892643966510216,0.5036666666666667,1.972,0.11929725402799796,1,-1,1,-1
-0.1484470007181597,0.6123333333333334,4.121666666666667,-0.036092927927808896,0.1399165480287596,0.4976666666666666,2.8016666666666667,0.059291718848457124,-0.0258674128544866,0.4483333333333333,1.665333333333333,-0.021171273832111773,0.1314477169769488,0.4823333333333333,1.761,0.08285420798140798,1,-1,1,-1
-0.0618297531239822,0.6083333333333334,4.149666666666667,-0.015033087987645076,-0.047028114887301,0.5013333333333333,2.655666666666667,-0.019928863348584368,-0.0881145570192132,0.4573333333333333,1.6789999999999998,-0.0721176650229026,0.0757545732814217,0.4776666666666667,1.665333333333333,0.047749670473945266,-1,1,1,-1
0.0608571159537758,0.601,4.168666666666667,0.014796604103738129,-0.155770433649816,0.5086666666666667,2.637,-0.0660100387480165,-0.0713461159452566,0.4596666666666666,1.716,-0.058393476225537394,0.097138691349158,0.4713333333333333,1.6366666666666665,0.06122852127965314,-1,1,1,-1
0.0893203187600026,0.5766666666666667,3.892,0.021717055999093116,-0.0242817426291046,0.5013333333333333,2.740666666666667,-0.010289749692935083,0.1656378735825838,0.4103333333333333,1.5673333333333337,0.13556689253434018,0.0693078873689003,0.4516666666666666,1.4946666666666666,0.04368619133812635,-1,-1,-1,-1
0.0937859347960645,0.569,3.8016666666666663,0.02280281156817234,0.0622609652997505,0.4916666666666666,2.731666666666667,0.026384010338988333,0.1334826825718285,0.3903333333333333,1.3823333333333332,0.10924936484642982,0.06320559251925,0.441,1.4196666666666666,0.03983978899455834,-1,-1,-1,-1
0.0895206364844947,0.5670000000000001,3.7626666666666666,0.021765760608534725,-0.0794964488783094,0.497,2.648333333333333,-0.033687802927889685,0.081960845840612,0.386,1.2906666666666666,0.06708113875029949,-0.1076167030141119,0.4496666666666666,1.313,-0.06783302820975032,-1,1,-1,1
0.0388622127115549,0.5686666666666667,3.7353333333333336,0.0094488338311152,-0.0693956892210243,0.498,2.670666666666667,-0.029407455748137332,0.0479902086859682,0.385,1.2483333333333335,0.039277752864821124,-0.0794126506227868,0.45,1.3436666666666668,-0.050055432094032515,1,1,-1,1
0.036223773561189,0.5706666666666667,3.745,0.008807332193255456,-0.0579803022855309,0.5083333333333333,2.786,-0.024570015700756356,-0.0573078993318068,0.4006666666666667,1.2583333333333333,-0.04690384911401522,-0.1434395642961865,0.4596666666666666,1.3403333333333334,-0.0904129167571842,1,1,1,1
-0.0993368379765993,0.5783333333333334,3.7123333333333335,-0.0241524403748174,0.0334939253164745,0.507,2.8560000000000003,0.014193549161800543,-0.0100386815878124,0.4026666666666667,1.32,-0.00821619378808856,-0.0888462775252036,0.4603333333333333,1.3976666666666666,-0.056001641761020605,1,-1,1,1
-0.0034830373302985,0.5776666666666667,3.798333333333333,-0.0008468545320832005,0.1226196693724301,0.501,2.869,0.05196190918193958,-0.0308377888574105,0.4066666666666666,1.332,-0.025239295323028193,-0.1324772554985043,0.4653333333333333,1.393,-0.08350314735252533,-1,-1,1,1
0.1275558895296882,0.5693333333333332,3.814666666666666,0.031013530117078292,0.1234289024192993,0.5003333333333333,2.862,0.052304833724989244,-0.0558453526458915,0.4093333333333333,1.3293333333333337,-0.04570682270267892,-0.1462707146756243,0.4679999999999999,1.4003333333333332,-0.09219744925237935,-1,-1,1,1
-0.2047142265991248,0.585,3.734,-0.049773560871516326,0.1533822498760932,0.4723333333333333,2.5983333333333336,0.06499801034347844,0.094180245050045,0.374,1.218,0.07708214844470059,0.0506538222775379,0.4379999999999999,1.393333333333333,0.0319281492486658,1,-1,-1,-1
-0.1865678467194476,0.589,3.8216666666666663,-0.0453615082333406,0.1454100661360566,0.4616666666666666,2.478333333333333,0.06161967887674348,0.0641409763992528,0.3603333333333333,1.088,0.05249640475630594,0.0608425193407342,0.4236666666666667,1.3003333333333331,0.03835029521626496,1,-1,-1,-1
-0.0071362529612284,0.5796666666666667,3.8726666666666665,-0.0017350856706983694,0.1035989642989845,0.4603333333333333,2.427,0.043901602424783547,0.0017410797517718,0.3586666666666667,1.0156666666666667,0.001424992765827086,0.0671067665227198,0.4163333333333333,1.2516666666666665,0.0422987794562324,-1,-1,-1,-1
-0.0119986885415186,0.5783333333333334,3.851,-0.0029173226718098287,-0.0091370365596317,0.4643333333333333,2.366333333333333,-0.0038719551792429927,0.0652031335638985,0.3526666666666667,1.0333333333333334,0.05336573097427571,0.0953249946257457,0.4103333333333333,1.2336666666666667,0.060085310815502196,-1,1,-1,-1
-0.0785759819120111,0.5673333333333334,3.631,-0.019104712377392585,0.060174230132441,0.4516666666666666,2.283666666666667,0.02549972526624718,0.0968719029037831,0.3286666666666666,0.8816666666666666,0.07928514515737568,-0.1825698885448137,0.451,1.286,-0.11507756745054117,-1,-1,-1,1
-0.0744695552577368,0.5643333333333334,3.5926666666666667,-0.018106288963268165,0.1223178462298064,0.444,2.2546666666666666,0.05183400713485132,0.040665213218873,0.321,0.769,0.03328258490097305,-0.16253399542889,0.4653333333333333,1.4243333333333332,-0.10244853064793837,-1,-1,-1,1
-0.0098009145060573,0.5606666666666666,3.604,-0.0023829629374955024,0.0292159687155755,0.446,2.1820000000000004,0.012380701406478078,-0.0263242107330873,0.3233333333333333,0.7176666666666667,-0.021545141641319675,-0.1110993613279922,0.4713333333333333,1.522333333333333,-0.07002821959764653,-1,1,1,1
0.0127529811823299,0.5579999999999999,3.5900000000000003,0.003100718966713539,-0.049871481541944,0.4506666666666667,2.159666666666667,-0.02113378227093741,-0.0403769668974397,0.325,0.7163333333333333,-0.03304666869874238,0.0029505294644598,0.4626666666666666,1.5656666666666663,0.0018597795954607165,-1,1,1,-1
-0.0247529413835492,0.56,3.5933333333333333,-0.006018350825786863,0.0099370127926161,0.4333333333333333,2.0316666666666667,0.004210957009689877,-0.1269468272788922,0.3493333333333333,0.824,-0.10390007139709241,0.0559464267457034,0.4126666666666667,1.224,0.035264187039612094,1,-1,1,-1
-0.0674797930773944,0.5626666666666666,3.587,-0.01640682059147801,-0.1717055206595017,0.4393333333333333,1.9206666666666663,-0.07276276894408867,-0.1177035419936349,0.3596666666666667,0.9156666666666666,-0.09633487247351434,0.0238637097594609,0.3926666666666666,1.030333333333333,0.015041788606834916,1,1,1,-1
-0.1404254802820417,0.5686666666666667,3.5966666666666667,-0.03414260116087115,-0.1729959744760723,0.4393333333333333,1.918,-0.07330961794770542,-0.0888695043033394,0.3616666666666666,0.96,-0.07273555424788833,-0.0570158290158084,0.3896666666666666,0.9246666666666667,-0.03593825335389131,1,1,1,-1
-0.1376287668459279,0.569,3.604333333333333,-0.033462617220501506,-0.1673991646991113,0.4393333333333333,1.924,-0.07093788653766765,-0.0356702690775434,0.36,1.0,-0.029194455531906683,-0.0945943572036543,0.3896666666666666,0.8873333333333334,-0.05962477497417164,1,1,-1,1
-0.1806368239095022,0.58,3.6876666666666655,-0.043919458358422765,-0.1355117767103173,0.44,1.93,-0.0574251314698781,-0.0485015781409463,0.3613333333333333,0.978,-0.039696284970123695,-0.2708397728270735,0.4636666666666666,1.2853333333333334,-0.17071589665864526,1,1,1,1
-0.1785742490597099,0.5843333333333333,3.7393333333333336,-0.04341797052074928,-0.0979873500247245,0.4403333333333333,1.9573333333333331,-0.041523597388760054,-0.1095036797847097,0.3676666666666666,0.9586666666666666,-0.08962366678830296,-0.1336361636824004,0.4876666666666666,1.606,-0.08423363109091327,1,1,1,1
-0.0873378787429732,0.5816666666666667,3.790333333333333,-0.021235051887796223,-0.1087746445433024,0.441,1.9503333333333333,-0.046094873929970574,-0.109422454642901,0.37,0.9746666666666666,-0.08955718778907107,-0.0841895045424705,0.4963333333333333,1.7226666666666666,-0.053066381673534786,-1,1,1,1
-0.0885746914334544,0.581,3.778,-0.021535766560923843,-0.0867358240705706,0.44,1.9593333333333331,-0.03675559587007846,-0.1081477083020511,0.37,0.975,-0.08851386722197638,-0.0743525686231398,0.5,1.7613333333333334,-0.046865958012293596,-1,-1,1,1
-0.1785649968353624,0.604,4.016333333333333,-0.04341572096457818,0.1362243734621981,0.417,1.923333333333333,0.057727104945211084,-0.0416789769859327,0.365,1.0033333333333334,-0.03411230337472337,-0.0939604924123855,0.511,1.8363333333333332,-0.05922523691861843,1,-1,-1,1
-0.1504393293155788,0.6083333333333334,4.113,-0.03657733631684523,0.078682071082778,0.4096666666666667,1.7896666666666663,0.033342698221052944,0.0194031789527003,0.3573333333333333,1.0076666666666667,0.015880599158946657,-0.0421360050373897,0.5113333333333333,1.8976666666666664,-0.026559193306383268,1,-1,-1,1
0.0257337850187351,0.603,4.211666666666667,0.006256830003284209,-0.0649137813391895,0.4166666666666666,1.7226666666666666,-0.027508180603214437,0.0921169082797309,0.3486666666666667,1.0126666666666666,0.07539340330354867,-0.1111768865709883,0.5183333333333333,1.8863333333333328,-0.07007708535777331,-1,1,-1,1
0.0969613060561149,0.5963333333333334,4.187666666666667,0.023574861158117442,-0.0853509804364218,0.4196666666666667,1.735,-0.03616874777696979,-0.0341664989532772,0.353,0.919,-0.027963689654372605,-0.0947519454964025,0.5193333333333333,1.9096666666666664,-0.0597241061263824,-1,1,1,1
-0.1417029196956276,0.6223333333333333,4.2683333333333335,-0.034453193685230976,-0.1317456429289534,0.4479999999999999,1.9503333333333333,-0.05582917624902455,-0.1328595437198949,0.4173333333333333,1.2976666666666667,-0.10873935469025658,-0.1085241089274529,0.541,2.003,-0.0684049848781244,1,1,1,1
-0.0502477471592905,0.6256666666666667,4.392666666666667,-0.012217076181945235,-0.0388161225599534,0.4529999999999999,2.0803333333333334,-0.01644890942520213,-0.0504662861096334,0.4406666666666667,1.5603333333333331,-0.041304307026260326,-0.0541611677928588,0.5506666666666667,2.111666666666667,-0.034138901488965395,1,1,1,1
0.1582243624658534,0.617,4.473333333333333,0.03847016432313105,-0.0799497713452339,0.4583333333333333,2.096,-0.0338799050675955,-0.0058990602131585,0.447,1.655333333333333,-0.004828106306086675,-0.0197794389090133,0.5503333333333333,2.1376666666666666,-0.012467388424938027,-1,1,1,-1
0.1591938395378838,0.6146666666666667,4.438000000000001,0.038705879870896756,-0.0698910823227332,0.4596666666666666,2.1163333333333334,-0.02961738594524276,-0.0817468669686545,0.4566666666666666,1.6583333333333334,-0.06690600699986188,0.0059464508539082,0.5503333333333333,2.1566666666666667,0.0037481706577477568,-1,1,1,1
-0.1155333618675609,0.647,4.5873333333333335,-0.028090411277896746,-0.0765872889778611,0.4843333333333333,2.348,-0.0324550031387816,0.0608178506542484,0.4426666666666666,1.6426666666666667,0.0497765809563071,-0.1163894584598428,0.5870000000000001,2.284333333333333,-0.0733626769627833,1,1,-1,1
0.1785778549783856,0.643,4.819999999999999,0.0434188472522578,-0.0753749075096581,0.4933333333333333,2.448,-0.03194123845431414,0.1165813876001857,0.4316666666666666,1.602,0.09541644131539023,-0.1025737640162121,0.6006666666666667,2.4036666666666666,-0.06465435971569944,-1,1,-1,1
0.0408240408104134,0.6483333333333333,4.756666666666666,0.009925826426696743,-0.1094436796493543,0.4993333333333333,2.4793333333333334,-0.04637838750979119,0.065769909972974,0.431,1.5423333333333331,0.053829611093467344,0.0133519351218462,0.6,2.5083333333333333,0.00841600017848701,1,1,-1,-1
-0.0303534974032304,0.6546666666666667,4.773,-0.007380052064586508,-0.0342205347772472,0.4966666666666666,2.517333333333333,-0.01450146073100184,-0.0475538648791249,0.4396666666666667,1.4963333333333333,-0.038920625761635644,0.0338595112752471,0.5986666666666667,2.511,0.021342348531166337,1,-1,1,-1
-0.0551782538748479,0.6683333333333333,4.9446666666666665,-0.013415863780692735,0.0943392992272338,0.5013333333333333,2.7023333333333337,0.0399776815891132,0.076276111418899,0.4123333333333333,1.401,0.06242844813210948,-0.0240896937300458,0.6046666666666667,2.508,-0.015184230965895357,1,1,-1,1
-0.0537822111836057,0.6709999999999999,4.991333333333333,-0.013076434435570338,0.1645292080184552,0.497,2.729,0.069721699696196,0.0587443079653517,0.3996666666666666,1.288333333333333,0.048079482745668256,-0.0502595321489187,0.6096666666666667,2.533333333333333,-0.03167962004577854,1,-1,-1,1
-0.0123373598547331,0.6703333333333333,5.020666666666667,-0.002999666129339665,0.0689311725019772,0.5013333333333333,2.681,0.029210609877551044,-0.0050241057379694,0.4003333333333333,1.227666666666667,-0.00411199677905111,-0.0336352721104593,0.61,2.5483333333333333,-0.02120100595919787,-1,1,1,1
-0.0521737197562233,0.6729999999999999,5.015666666666666,-0.01268535098571853,0.038912722296545,0.5056666666666667,2.698,0.01648984500075426,-0.0059269591914714,0.4,1.222,-0.004850940321719441,0.0295272030898687,0.6083333333333334,2.5930000000000004,0.018611605299666586,1,1,-1,-1
0.1913282127461952,0.6546666666666667,5.143666666666666,0.04651892837037387,0.265472385804405,0.3746666666666667,1.6016666666666668,0.11249787307437378,0.0828714948255104,0.3783333333333333,1.2356666666666667,0.06782646257269614,0.1835064122672909,0.522,2.208,0.11566787767475947,-1,-1,-1,-1
0.1922033057725851,0.6473333333333333,5.071666666666667,0.04673169568381785,0.1049588809294437,0.3356666666666667,1.076,0.04447788732922497,0.041805579361754,0.37,1.1496666666666668,0.03421592152862946,0.1391437073530299,0.4856666666666667,1.8956666666666664,0.08770514949570266,-1,-1,-1,-1
0.2643428049842651,0.6406666666666666,5.056666666666667,0.06427146228872761,0.0203318916927106,0.3203333333333333,0.854,0.008615941594368714,0.0478389256222466,0.3646666666666667,1.12,0.03915393471624059,0.0460203832519869,0.4753333333333333,1.728,0.029007597035807686,-1,-1,-1,-1
0.1655749030904214,0.6436666666666666,5.0056666666666665,0.04025735120942366,-0.0556768607738624,0.3216666666666666,0.791,-0.02359389809052457,0.0490800622519576,0.362,1.101,0.04016974729860011,0.0488004857853914,0.4693333333333333,1.6826666666666663,0.030759953020451602,1,1,-1,-1
-0.0507324349885376,0.6496666666666667,4.855666666666666,-0.012334921627147024,-0.212321140727673,0.3806666666666667,1.2066666666666668,-0.0899742422105873,-0.0657547027441365,0.377,1.0983333333333334,-0.05381716468424361,0.1029965519399174,0.436,1.448,0.06492085166678331,1,1,1,-1
-0.0210174145501254,0.6509999999999999,4.890333333333333,-0.0051101068052347666,-0.1851811157693121,0.4026666666666667,1.461,-0.07847325285627246,-0.1205121896563079,0.3863333333333333,1.1133333333333333,-0.09863361990136378,0.0234288970795513,0.4293333333333333,1.306,0.01476771720382606,1,1,1,-1
-0.0157300250081782,0.6516666666666667,4.901333333333333,-0.0038245478600185327,-0.1563169531386612,0.4093333333333333,1.561,-0.06624163451230847,-0.0469566108946095,0.3856666666666667,1.1796666666666666,-0.03843180116504279,0.0072131446785326,0.4263333333333333,1.264,0.004546593909272162,1,1,-1,-1
0.0821670503319937,0.6473333333333333,4.936000000000001,0.019977833242342518,-0.1135419878335366,0.4093333333333333,1.6053333333333335,-0.04811510657579416,-0.1064605301110379,0.39,1.1576666666666666,-0.08713299037563524,0.0473884116717624,0.4203333333333333,1.2573333333333332,0.02986989357334613,-1,1,1,-1
0.1548162020487273,0.6386666666666667,4.874,0.037641515123708766,-0.1962776065254305,0.42,1.638,-0.08317555590323614,0.0043324511606628,0.3879999999999999,1.2483333333333335,0.0035459096896400116,-0.0253179487464076,0.4276666666666666,1.24,-0.015958425443519445,-1,1,-1,1
-0.0358995909813453,0.6476666666666666,4.816333333333334,-0.00872851147991572,-0.0840610386172828,0.4183333333333333,1.7306666666666668,-0.035622115739881964,0.075228532326466,0.3816666666666666,1.2663333333333333,0.06157105338794017,-0.0567333379783432,0.4303333333333333,1.229666666666667,-0.03576019342474754,1,-1,-1,1
0.1525619715009316,0.6386666666666667,4.877,0.03709342873394917,0.0481040448703655,0.4096666666666667,1.771,0.02038480468615491,0.0586202827810058,0.38,1.2393333333333334,0.04797797390307019,-0.0880076243941274,0.436,1.2476666666666667,-0.05547302138978486,-1,-1,-1,1
-0.060916325540707,0.6476666666666666,4.7943333333333324,-0.01481100013291625,0.0192402835333815,0.409,1.731666666666667,0.008153356396352543,0.0477160004631846,0.3793333333333333,1.2206666666666666,0.03905332619315414,-0.1236562169958563,0.44,1.2416666666666667,-0.07794306479256294,1,-1,-1,1
0.1864681224222306,0.5683333333333334,3.936333333333333,0.04533726158736802,-0.0864003300931881,0.4156666666666667,1.7476666666666667,-0.03661342530582022,0.1454984256242867,0.325,0.9183333333333332,0.11908369145229927,0.0423359221813748,0.3956666666666667,1.0843333333333334,0.02668520520683868,-1,1,-1,-1
0.0932992484737864,0.5493333333333333,3.588,0.022684480215780897,-0.1103794722308,0.4186666666666667,1.7706666666666666,-0.04677494353851872,0.0476130624655894,0.307,0.6926666666666667,0.03896907623174219,0.0060257218206981,0.3783333333333333,0.9136666666666666,0.003798136783598763,-1,1,-1,-1
0.09154759248492,0.542,3.4873333333333334,0.022258588193344534,-0.121211362914519,0.4213333333333333,1.7950000000000002,-0.05136511836819132,0.0262390731262106,0.2993333333333333,0.6176666666666667,0.021475460471473397,0.0106930445992724,0.3693333333333333,0.8466666666666666,0.006740046625061985,-1,1,-1,-1
0.0192197835199383,0.5433333333333333,3.4313333333333333,0.004673036558618468,-0.0842323712027952,0.4196666666666667,1.811,-0.03569472047200909,-0.084065084698539,0.3023333333333333,0.5283333333333333,-0.06880336034702232,-0.048758777338944,0.37,0.792,-0.030733663326145685,1,-1,1,1
-0.2385392407283624,0.5806666666666667,3.672,-0.05799766638538639,-0.0538437691521151,0.4203333333333333,1.825,-0.022817098243820496,-0.1834180495154274,0.33,0.6233333333333333,-0.15011913923851977,-0.1955719075041154,0.3896666666666666,0.7926666666666667,-0.12327300825246174,1,1,1,1
-0.189562751121822,0.59,3.8436666666666666,-0.04608967968997248,-0.0816256143969251,0.4233333333333333,1.8216666666666663,-0.03459006849325828,-0.1452589220949911,0.3396666666666667,0.7303333333333334,-0.11888766895747159,-0.2032629100871155,0.4,0.8623333333333334,-0.12812080585787153,1,1,1,1
-0.1231511651962988,0.59,3.906333333333333,-0.029942579561406737,-0.1434152229401073,0.428,1.8116666666666668,-0.060774334393997445,-0.0279535867962278,0.3373333333333333,0.8286666666666667,-0.02287871013548211,-0.1392797377987631,0.3993333333333333,0.9196666666666666,-0.08779089229216795,1,1,-1,-1
-0.0709768476820893,0.5870000000000001,3.9186666666666663,-0.01725708323872747,-0.0682437395204291,0.4256666666666667,1.8633333333333333,-0.028919299924272834,-0.00713544072067,0.3326666666666666,0.8156666666666667,-0.00584002622372433,-0.1000107279637588,0.397,0.9423333333333334,-0.06303882521241817,-1,-1,-1,-1
0.0657962293578453,0.5770000000000001,3.8493333333333335,0.015997484305142886,-0.4307476937596406,0.5676666666666667,3.1806666666666668,-0.1825357437189507,-0.0680140969085272,0.349,0.8356666666666667,-0.05566637368005913,-0.2131213595015468,0.4256666666666667,1.0006666666666666,-0.13433478991893147,-1,1,1,1
0.0915560588258963,0.5726666666666667,3.7916666666666665,0.022260646672351798,-0.2050950263058899,0.6023333333333334,3.8216666666666663,-0.08691206871717694,-0.0816891138707534,0.3596666666666667,0.8853333333333333,-0.0668587387764336,-0.0889858778422341,0.4323333333333333,1.154,-0.05608963472101659,-1,1,1,1
0.1144423218661625,0.5710000000000001,3.783,0.027825139309138058,-0.2350112965435702,0.6186666666666667,3.9916666666666663,-0.099589533312447,-0.0337860917983993,0.36,0.9283333333333332,-0.027652344098134746,-0.079565845629302,0.4363333333333333,1.1843333333333337,-0.05015199406729029,-1,1,1,1
-0.0288488822322183,0.5776666666666667,3.7266666666666666,-0.007014224754747271,-0.1312013817672737,0.6193333333333333,4.093999999999999,-0.05559853748446744,-0.0174206338184178,0.3613333333333333,0.952,-0.014257978212718724,-0.0990561579758109,0.4396666666666667,1.1866666666666668,-0.06243714005475114,1,1,1,1
-0.2396244745841591,0.5973333333333334,3.855333333333333,-0.058261526666514296,0.1456309753471312,0.5433333333333333,3.4803333333333333,0.06171329244153339,0.0359790537580915,0.3483333333333334,0.9503333333333333,0.02944718142543999,0.1001026668619207,0.385,1.016,0.06309677619677206,1,-1,-1,-1
0.051655847430978,0.588,4.037,0.012559437168528158,0.0837248478797034,0.521,3.164,0.035479649913124175,0.0362696052854693,0.3413333333333333,0.9106666666666666,0.029684984331476906,0.0328557432504089,0.3646666666666667,0.8016666666666666,0.020709652835815346,-1,-1,-1,-1
0.0455507285876861,0.584,3.983333333333333,0.011075058142103768,0.1115453456285249,0.5103333333333333,3.066333333333333,0.04726899973619301,-0.0114983910859438,0.3413333333333333,0.8676666666666667,-0.009410898093235727,-0.0046314420866873,0.3586666666666667,0.7206666666666667,-0.0029192935010923697,-1,-1,1,-1
-0.0506692100355321,0.5893333333333333,3.96,-0.01231954931473231,-0.0260508830854848,0.514,2.9733333333333336,-0.011039449281875521,0.0018425926233424,0.3403333333333333,0.8723333333333333,0.0015080763278978247,-0.0083339481521823,0.355,0.6869999999999999,-0.005253059462632374,1,1,-1,-1
-0.0937766012152012,0.6509999999999999,4.749333333333333,-0.022800542231238775,-0.031464541438015,0.516,2.9006666666666665,-0.013333567550958632,-0.1288929168586701,0.3583333333333333,0.8473333333333333,-0.10549285516820507,-0.2256131063533231,0.4343333333333333,1.058,-0.1422085956837716,1,1,1,1
-0.0531057975561761,0.667,5.001666666666667,-0.012911973394349598,-0.0961663329241484,0.5216666666666666,2.872333333333333,-0.040751914300042075,-0.0355283631108174,0.36,0.94,-0.029078312100908495,-0.1603190908201164,0.4656666666666667,1.3496666666666668,-0.10105243057610151,1,1,1,1
-0.125735205239172,0.6776666666666666,5.073666666666667,-0.030570854774639694,-0.1321338519243293,0.5263333333333333,2.877,-0.05599368558643,-0.0419034991366226,0.3613333333333333,0.937,-0.034296064308233426,-0.0624607690430398,0.4746666666666667,1.5076666666666665,-0.03937031139063634,1,1,1,1
-0.0777846661182248,0.679,5.139333333333334,-0.01891231439174725,-0.0564277944979569,0.5246666666666667,2.927666666666666,-0.023912117428194934,-0.046603448850809,0.363,0.9433333333333334,-0.038142754464529326,-0.077450236432808,0.4806666666666667,1.5373333333333334,-0.048818481942432074,1,-1,1,1
-0.0716874352126328,0.6913333333333334,5.329666666666666,-0.017429853213211496,0.0277779926839301,0.522,2.9793333333333334,0.011771337669448101,-0.1112485118785997,0.4093333333333333,1.2473333333333334,-0.09105173067156042,0.1137609083844326,0.4226666666666666,1.2813333333333332,0.0717058476191761,1,-1,1,-1
-0.126148989185638,0.6973333333333334,5.366333333333333,-0.0306714608770549,-0.0230447764374122,0.5243333333333333,2.957666666666667,-0.009765566866127512,-0.027902375878626,0.4226666666666666,1.4423333333333332,-0.022836796382226597,0.0531385471285734,0.401,1.0566666666666666,0.03349432258601156,1,1,1,-1
-0.1325404918299124,0.6996666666666667,5.395,-0.032225470342885594,-0.0547027610037615,0.5266666666666666,2.954,-0.02318110882068568,-0.032902291498791,0.4296666666666667,1.496,-0.026928994675400945,0.0208539085916413,0.3913333333333333,0.951,0.013144648833879093,1,1,1,-1
-0.0401919698668127,0.6970000000000001,5.440333333333333,-0.00977214672348768,-0.0938420406018663,0.5296666666666667,2.944666666666667,-0.03976696084860293,-0.0025996789394118,0.431,1.5326666666666668,-0.002127716251001689,-0.1181862009433101,0.3993333333333333,0.869,-0.07449520081970458,-1,1,1,1
0.2217031728445668,0.6563333333333334,5.117,0.053904198805861246,-0.0104133984454963,0.521,2.9433333333333334,-0.004412832517569085,0.1719404760610832,0.4039999999999999,1.4923333333333335,0.14072527940812116,-0.2106777640414745,0.4436666666666666,1.1233333333333333,-0.13279454128527313,-1,-1,-1,1
0.1872842273825554,0.6459999999999999,4.938000000000001,0.0455356867315072,0.1001236999543109,0.5123333333333333,2.9530000000000003,0.04242890745516422,0.0637489401590207,0.3989999999999999,1.346666666666667,0.05217554133479737,-0.1471133543956353,0.4586666666666666,1.3073333333333332,-0.09272858245287025,-1,-1,-1,1
0.2197636907956983,0.6409999999999999,4.901,0.05343263935724703,0.182673553683887,0.5036666666666667,2.9313333333333333,0.07741063611608877,0.0212548987915148,0.3986666666666666,1.3030000000000002,0.01739614568802662,-0.18035472494017,0.4696666666666667,1.3623333333333332,-0.11368130412826391,-1,-1,-1,1
-0.0900335670322469,0.6533333333333333,4.765666666666666,-0.021890472897785625,0.0761404693368335,0.5073333333333333,2.860666666666667,0.03226565666829598,0.0211484568086535,0.4,1.3090000000000002,0.01730902787771191,-0.1252182084075919,0.47,1.4143333333333332,-0.07892762020569202,1,1,1,1
-0.0177157864914425,0.6913333333333334,5.36,-0.004307359541969272,0.1408187552342377,0.502,2.8103333333333333,0.059674042574448874,-0.0838336902593377,0.442,1.526,-0.06861397476512757,-0.03283623099002,0.4723333333333333,1.4933333333333332,-0.02069735385552394,1,-1,1,1
-0.0931309238265036,0.706,5.493333333333334,-0.022643554300582475,0.1572232372025181,0.5006666666666667,2.796,0.06662568586769207,-0.0288286816012697,0.4566666666666666,1.6969999999999998,-0.023594934515972762,0.0368597695662069,0.469,1.528,0.02323347323195304,1,-1,1,-1
-0.0517047494273157,0.7083333333333333,5.563666666666666,-0.012571327043168963,0.1732230487258688,0.5,2.796,0.07340584403937465,-0.098443494832737,0.4676666666666667,1.7166666666666666,-0.08057142002635427,0.0359988907710278,0.4686666666666667,1.519,0.022690843566083214,1,-1,1,-1
-0.0665611591858708,0.7113333333333334,5.585333333333334,-0.016183466891649786,0.0747838908183955,0.5046666666666667,2.744333333333333,0.031690786338486605,-0.0445186661061156,0.4706666666666667,1.7896666666666663,-0.03643645679121137,0.0209292135468162,0.4696666666666667,1.5056666666666667,0.013192115100784177,1,1,1,1
0.198165949987036,0.6890000000000001,5.485333333333333,0.04818143388566901,-0.1504958874373336,0.5583333333333333,3.135333333333333,-0.06377487131793227,0.1882641354198739,0.4176666666666666,1.549,0.15408543506694775,-0.1076602305916181,0.5333333333333333,1.836666666666667,-0.0678604645398941,-1,1,-1,1
0.0375157260941216,0.6920000000000001,5.346666666666667,0.009121453390933398,-0.1053519463346961,0.5760000000000001,3.369,-0.04464445464256728,0.1008702571210584,0.402,1.3230000000000002,0.08255761204410696,-0.0457051320938051,0.5596666666666666,2.081,-0.028808887726684003,1,1,-1,1
-0.0832133508139287,0.6983333333333333,5.315666666666667,-0.020232227387745362,0.0770649333544755,0.5713333333333334,3.4873333333333334,0.032657412049569956,0.0652390191580682,0.3976666666666666,1.2523333333333333,0.05339510166337666,-0.0243601973128129,0.5696666666666667,2.1783333333333337,-0.015354734955023076,1,-1,-1,1
-0.0414114620100543,0.6990000000000001,5.367333333333334,-0.01006865013427814,0.0867314743720637,0.5710000000000001,3.491,0.03675375262062313,0.0065913245100197,0.3989999999999999,1.2029999999999998,0.005394692422583468,0.0629477571139336,0.5713333333333334,2.277333333333333,0.039677270019042005,1,-1,1,1
0.2161479421787895,0.6736666666666666,5.299666666666667,0.05255351782832549,0.1610695766694019,0.5423333333333333,3.273333333333333,0.06825562944105211,-0.0732167766426641,0.4273333333333333,1.3783333333333334,-0.05992452496607328,0.158091345545442,0.53,2.0936666666666666,0.09964823676762449,-1,-1,1,-1
0.1343029506485651,0.67,5.172666666666667,0.03265398893072919,0.0751512471751478,0.5386666666666666,3.1526666666666667,0.03184645906003827,-0.0804886885678457,0.44,1.482,-0.06587624652079829,0.1571866150897867,0.5126666666666666,1.9643333333333333,0.09907796649542858,-1,-1,1,-1
0.1606082326724287,0.6663333333333334,5.154333333333333,0.03904977088398391,0.1226106701638234,0.5323333333333333,3.134,0.05195809563340594,-0.0272927778481977,0.4406666666666667,1.5483333333333331,-0.02233786875841226,0.0873506350667385,0.508,1.8666666666666667,0.05505890746202002,-1,-1,1,-1
0.0961296293116431,0.6683333333333333,5.121,0.023372649940294005,0.1345219336882332,0.529,3.108,0.05700567076278965,0.0378580808507291,0.437,1.5850000000000002,0.03098507767119027,0.041304282471503,0.5096666666666667,1.8363333333333332,0.0260349414133748,1,-1,-1,1
0.0993612194822963,0.6356666666666667,4.665,0.024158368415960946,0.0413392152751366,0.5253333333333333,2.9856666666666665,0.01751810750080419,0.0928462825435518,0.4316666666666666,1.602666666666667,0.07599036220130596,-0.0767729673480488,0.529,1.8803333333333327,-0.04839158526519379,-1,-1,-1,1
0.2132636128443943,0.6216666666666666,4.578666666666667,0.05185223123928863,-0.0799371182117214,0.53,2.920333333333333,-0.03387454311402143,0.0803338548058472,0.431,1.5823333333333334,0.06574952229088916,-0.056955907499673,0.5373333333333333,1.964,-0.03590048358599709,-1,1,-1,1
0.1284134683165705,0.62,4.472333333333334,0.03122203907446792,0.0123676774977825,0.5273333333333333,2.9810000000000003,0.0052409873409411225,0.0737754178246881,0.431,1.5763333333333334,0.060381746780448636,-0.0706229032579062,0.5416666666666666,1.986,-0.04451507298378976,-1,-1,1,1
0.1700682025774362,0.6173333333333333,4.476,0.041349837644032016,0.0770644936662336,0.522,2.9803333333333333,0.03265722572513594,0.0863300169089036,0.43,1.5806666666666669,0.0706571019757868,-0.1235349965206376,0.5493333333333333,1.9953333333333332,-0.07786665702606566,-1,-1,-1,1
0.1899851956740468,0.6016666666666667,4.326666666666667,0.04619239150431148,0.1840704034144273,0.492,2.8040000000000003,0.07800257197116514,0.1116084738988947,0.384,1.2796666666666667,0.09134634283643735,0.0801923999953506,0.521,2.044,0.05054692421100176,-1,-1,-1,-1
0.1099455652019534,0.601,4.247333333333334,0.026731812307548196,0.0309197918707324,0.49,2.646666666666667,0.013102721817261005,0.0721751683525311,0.365,1.101,0.059072017045770045,0.1145812405596289,0.504,1.9573333333333331,0.07222291991393094,-1,-1,-1,-1
0.1196798075321572,0.6,4.249,0.029098564785915333,0.0409058860132542,0.487,2.6300000000000003,0.017334477779185703,0.0821840218640569,0.3556666666666667,1.0436666666666667,0.0672637979412937,0.0805508812078206,0.4986666666666666,1.8883333333333328,0.05077288231524654,-1,-1,-1,-1
0.1713274405416625,0.597,4.2603333333333335,0.041656004726336834,-0.0284664373204854,0.4896666666666667,2.5983333333333336,-0.012063076326586602,0.0729512666179893,0.3506666666666667,0.9983333333333332,0.05970721736483839,0.1128100820156188,0.4926666666666666,1.8753333333333333,0.071106522141886,-1,1,-1,-1
-0.1016083366015543,0.6023333333333334,4.049,-0.024704725269507014,0.1942816802049232,0.4753333333333333,2.623,0.08232975243034435,-0.070939170741438,0.3666666666666666,0.9663333333333332,-0.058060410511035,-0.0945578659181189,0.5329999999999999,1.98,-0.0596017737640267,1,-1,1,1
-0.0069289919393593,0.6006666666666667,4.109666666666667,-0.0016846928901883195,0.1064231908205806,0.4743333333333333,2.5083333333333333,0.04509841043099888,-0.0976853903438104,0.3783333333333333,1.0226666666666666,-0.07995094677614152,-0.0734508604715724,0.5496666666666666,2.1243333333333334,-0.046297592760719104,-1,-1,1,1
0.0048500597142391,0.6,4.102333333333333,0.0011792279727089615,-0.1507701101954537,0.491,2.4376666666666664,-0.06389107729145989,-0.0957985778687717,0.3813333333333333,1.0406666666666669,-0.07840667855714334,0.0360220476057491,0.5503333333333333,2.2246666666666663,0.022705439796769564,-1,1,1,1
0.0396817857950777,0.599,4.115333333333333,0.009648102203612145,-0.1927814182657612,0.4993333333333333,2.486,-0.08169399411333993,-0.0414829485302483,0.3803333333333333,1.0813333333333337,-0.0339518632047873,-0.0293544458869789,0.5576666666666666,2.2093333333333334,-0.018502712870435367,-1,1,-1,1
-0.2422986481769919,0.62,4.176666666666667,-0.05891171666217351,0.1436407229465395,0.473,2.5676666666666668,0.06086989337662011,0.0172559319368266,0.369,1.0863333333333334,0.0141231773860784,0.2325526316804695,0.4743333333333333,1.848,0.14658272167067227,1,-1,-1,-1
-0.0139368384038682,0.6146666666666667,4.348333333333333,-0.003388558216863986,0.1415669543280744,0.4629999999999999,2.47,0.059991103071862784,0.0284985902973324,0.3593333333333333,1.034333333333333,0.02332477014257493,0.0419541709834505,0.4506666666666667,1.4853333333333334,0.026444579550666057,-1,-1,-1,-1
0.0097107627023529,0.612,4.337,0.002361043716912241,0.1383381749720516,0.4596666666666666,2.4330000000000003,0.05862285978328725,-0.0057962655865777,0.36,1.0086666666666668,-0.004743973687179086,0.0329007051199496,0.4393333333333333,1.3896666666666666,0.020737993229820145,-1,-1,1,-1
0.0613500894180267,0.609,4.344666666666667,0.014916464091676258,0.1079310934555484,0.46,2.4076666666666666,0.04573740660652617,0.0002071412387847,0.3593333333333333,1.01,0.00016953546583508053,-0.0157861527226028,0.4366666666666666,1.3203333333333334,-0.00995033775393885,-1,1,-1,-1
-0.0425725818357483,0.5926666666666667,3.997,-0.010350961086884655,-0.0346901700396169,0.46,2.250666666666667,-0.014700475660472669,-0.0958835053713165,0.3716666666666666,1.0033333333333334,-0.07847618776636994,-0.1524104626812708,0.47,1.4409999999999998,-0.09606745909288862,-1,1,1,1
0.0632519710966703,0.583,3.957,0.0153788815067969,-0.1393744379892667,0.4693333333333333,2.2456666666666667,-0.05906199165393019,-0.1403704483672814,0.3813333333333333,1.0293333333333334,-0.114886680667973,-0.0625492026872291,0.4796666666666667,1.598666666666667,-0.03942605294109248,-1,1,1,1
0.0632034153370453,0.5803333333333334,3.9213333333333336,0.015367075815040604,0.0221346621644267,0.462,2.3216666666666663,0.009379892402641376,-0.0531502577907234,0.3796666666666667,1.1043333333333334,-0.0435010129642542,-0.102617108127639,0.4866666666666666,1.6176666666666668,-0.06468168040338824,-1,-1,-1,1
0.1628529567679502,0.5723333333333334,3.912,0.039595545905409195,0.0299860281673876,0.46,2.3086666666666664,0.012707025555813545,-0.0177316480801257,0.3773333333333333,1.1223333333333334,-0.01451252891469076,-0.1261698171821368,0.4913333333333333,1.6346666666666667,-0.07952743884945669,-1,-1,-1,1
0.0265675702303922,0.5776666666666667,3.8756666666666666,0.006459553867060672,0.1416334946452981,0.434,2.1476666666666664,0.060019300521245995,0.0965214057771824,0.3523333333333333,1.0576666666666668,0.07899827956759388,0.1064249040746239,0.4666666666666666,1.696,0.06708181274952535,1,-1,-1,-1
0.0132280154147634,0.5786666666666667,3.882333333333333,0.003216217267329369,0.0721069579021482,0.4303333333333333,2.041,0.03055639618891194,-0.0460683625519499,0.351,0.9076666666666668,-0.03770481122603525,0.0045622912188478,0.4606666666666667,1.5496666666666667,0.002875706282403181,1,-1,-1,-1
-0.0164949492329071,0.5803333333333334,3.874333333333333,-0.004010529084157863,0.0293907709604162,0.43,1.993,0.012454776458365747,-0.0796141973898721,0.3533333333333333,0.8916666666666667,-0.06516051618097678,0.0092543165964853,0.46,1.5476666666666667,0.005833186681708977,1,-1,1,-1
-0.032761349130344,0.5820000000000001,3.880666666666667,-0.007965489415473518,0.018441457917828,0.4306666666666667,1.989,0.007814842157160419,-0.0745779829361235,0.3533333333333333,0.8963333333333333,-0.0610386089814689,0.0109847440347738,0.4593333333333333,1.5433333333333334,0.006923910797471542,1,1,1,-1
-0.1469177816382276,0.596,3.961,-0.03572111850241936,-0.0588716461435063,0.4366666666666666,1.9766666666666663,-0.02494773592162339,-0.1033162651759244,0.3603333333333333,0.9206666666666669,-0.08455955582628684,0.0859682108466202,0.446,1.506,0.05418753695451775,1,1,1,-1
-0.0977058954417682,0.5983333333333334,4.044,-0.02375589823466451,-0.0695668296203517,0.4386666666666666,1.99,-0.029479979038509293,-0.0435603467318744,0.3593333333333333,0.973,-0.03565211697320134,0.0845363148366427,0.4406666666666667,1.462,0.053284983357187274,1,1,-1,-1
-0.0328550565633545,0.5963333333333334,4.079,-0.007988273140369173,-0.042107759344927,0.4373333333333333,2.0003333333333333,-0.017843789484462726,-0.0282964376384489,0.358,0.9766666666666668,-0.02315931759727449,-0.0704325113837729,0.4493333333333333,1.376,-0.04439506505744307,-1,-1,-1,1
0.0636135189139901,0.59,4.084,0.015466787084207356,-0.0761604179132877,0.44,1.9963333333333333,-0.032274110174355226,-0.0242289579605449,0.357,0.972,-0.01983027473736903,-0.1073489737920059,0.4546666666666666,1.3813333333333333,-0.06766427295738667,-1,1,-1,1
0.0056677221361218,0.5893333333333333,3.994333333333333,0.0013780317930591004,-0.1438124801369329,0.4476666666666666,1.991,-0.06094267804138266,-0.1109958335382008,0.3773333333333333,1.0306666666666666,-0.09084492520685772,-0.1497297338652905,0.4903333333333333,1.6053333333333333,-0.09437774041257153,-1,1,1,1
-0.1987320654991768,0.5993333333333333,3.922333333333333,-0.04831907739668414,-0.0103014947206401,0.4433333333333333,2.063,-0.004365411649303345,-0.1410727232996944,0.389,1.0883333333333336,-0.11546146002388234,-0.0562611037528628,0.5003333333333333,1.77,-0.035462534449500725,1,-1,1,1
-0.1078408877596519,0.5983333333333334,3.995,-0.026220087780486193,-0.0768704921474809,0.447,2.0356666666666667,-0.03257501469528911,0.0031276609405803,0.385,1.1976666666666669,0.0025598449523930957,-0.0613125518290953,0.5053333333333333,1.803,-0.038646566391180213,-1,1,-1,1
0.0857951072527596,0.5883333333333334,4.051666666666667,0.020859947372811258,-0.0667173336408004,0.4466666666666666,2.047,-0.028272462723536767,0.0424280911975747,0.3793333333333333,1.194,0.03472541850128882,-0.0608982896467762,0.508,1.8303333333333331,-0.03838544839079138,-1,-1,-1,1
-0.1573386491973467,0.626,4.262666666666666,-0.03825481483806055,-0.1008687305228042,0.4676666666666667,2.152,-0.042744625242823846,-0.149021722772185,0.4526666666666666,1.533,-0.12196734623175727,-0.1321329092899668,0.5803333333333334,2.2356666666666665,-0.0832860988328863,1,1,1,1
0.1382717212725568,0.625,4.517,0.03361894309888851,-0.1057339542117037,0.4773333333333333,2.2156666666666665,-0.04480633616380646,-0.0845519499113789,0.4803333333333333,1.793,-0.06920183687029687,-0.1020070334334555,0.6136666666666667,2.483,-0.06429713773685462,-1,1,1,1
0.2082487594699467,0.6213333333333333,4.523666666666667,0.05063293586426039,-0.0392579310559773,0.4793333333333333,2.284333333333333,-0.016636132348438665,-0.1176774297559226,0.4966666666666666,1.878,-0.0963135008219276,-0.0920556753476744,0.6313333333333333,2.607666666666667,-0.058024591423392495,-1,1,1,1
0.1814401613940299,0.6226666666666667,4.510000000000001,0.04411477925942106,0.052018391569744,0.4743333333333333,2.311,0.02204356733606842,-0.1249094082373654,0.5053333333333333,1.936,-0.10223253871102245,-0.0943627361041685,0.64,2.6636666666666664,-0.059478779416462214,1,-1,1,1
0.1513446693870985,0.6243333333333333,4.542333333333334,0.03679745779988926,-0.0312209723997893,0.481,2.363,-0.013230351547289796,0.0464579582823307,0.478,1.9363333333333328,0.03802367720378544,0.1687320008963686,0.5646666666666667,2.3916666666666666,0.10635526136858246,1,1,-1,-1
0.1638812823542812,0.622,4.546666666666667,0.039845569692310984,0.0571583994032423,0.4763333333333333,2.432666666666667,0.02422172212645108,0.0796198602916433,0.4623333333333333,1.867,0.06516515100258637,0.1407736171169755,0.53,2.123,0.08873251524749094,-1,-1,-1,-1
0.1869888649233555,0.6206666666666667,4.565666666666667,0.0454638732499218,0.093898336783027,0.4713333333333333,2.431,0.03979081719292137,0.1320890051381953,0.45,1.83,0.10810870471365719,0.1049266537572739,0.5156666666666667,1.9923333333333333,0.06613743466326542,-1,-1,-1,-1
0.2145292183164437,0.618,4.566333333333334,0.05215994649703538,0.2187782488959877,0.462,2.4593333333333334,0.09271053786312938,0.0282456008023943,0.45,1.737,0.023117710012359658,0.0942150156506489,0.5086666666666667,1.937,0.05938566816690611,-1,-1,1,-1
0.0687380038346416,0.6293333333333333,4.5840000000000005,0.016712737921970505,-0.1448176218395831,0.486,2.3826666666666667,-0.06136862179196851,0.1283182839895609,0.4193333333333333,1.5766666666666669,0.10502254490203043,0.0745739653118209,0.498,1.8363333333333332,0.04700550891292731,1,1,-1,-1
-0.1041329877994803,0.642,4.591666666666667,-0.02531856086934243,-0.1996320030511769,0.497,2.458,-0.084597031336363,0.076374622278222,0.4086666666666667,1.4343333333333337,0.0625090746868367,0.1066575415422805,0.4906666666666667,1.8083333333333331,0.06722844894506208,1,1,-1,-1
-0.1515467796676963,0.648,4.633333333333334,-0.036846598245676605,-0.1143790404319426,0.4973333333333333,2.5506666666666664,-0.04846982006769547,0.1138540069830644,0.4003333333333333,1.4056666666666666,0.09318420718303656,0.1026818146198798,0.4873333333333333,1.781,0.06472246624044319,1,1,-1,-1
-0.0942412818146731,0.647,4.678333333333333,-0.022913523182723494,-0.0829258839525741,0.4943333333333333,2.547,-0.03514107706234406,0.0486203011636245,0.4013333333333333,1.3493333333333335,0.03979345424010194,0.0491493426835061,0.49,1.7496666666666667,0.030979844720793667,-1,-1,1,1
-0.0138864013764443,0.65,4.867333333333334,-0.0033762951196852162,0.3015067625707206,0.3643333333333333,1.534333333333333,0.12776797633384385,0.0365499877076662,0.3906666666666667,1.292,0.029914464298083303,-0.1211671970613348,0.514,1.8376666666666668,-0.0763741841754817,1,-1,-1,1
0.1084493195828422,0.6436666666666666,4.913666666666667,0.026368019943730676,0.0786922036195394,0.3279999999999999,0.9703333333333332,0.03334699203425333,0.0171018357308763,0.3873333333333333,1.255,0.013997056811476852,-0.0986545373440452,0.5223333333333333,1.9473333333333331,-0.06218399028449096,-1,-1,-1,1
0.1303956126095382,0.6416666666666667,4.9126666666666665,0.03170397128436436,0.0115001542633725,0.3156666666666666,0.794,0.004873361463703434,0.0644283206221221,0.3803333333333333,1.2486666666666666,0.05273158263283587,-0.0908275869697805,0.525,1.9856666666666667,-0.05725050198143272,-1,-1,-1,1
0.1598977785686575,0.639,4.905,0.03887703335045762,0.003819257505355,0.3086666666666666,0.7253333333333334,0.0016184671892478502,-0.0318479438698562,0.3853333333333333,1.1953333333333334,-0.026066060199039315,-0.0484781924843007,0.5226666666666666,2.010333333333333,-0.03055680490336208,-1,-1,1,-1
-0.0890538767518993,0.6676666666666666,5.066999999999999,-0.02165227414328674,-0.2413863280939611,0.3643333333333333,0.997,-0.10229104777704148,-0.082407807291982,0.4026666666666667,1.2833333333333334,-0.06744695590149986,0.1500136486718939,0.4596666666666666,1.671,0.09455669777277768,1,1,1,-1
-0.0072994969111341,0.6709999999999999,5.193333333333333,-0.0017747762814220155,-0.1532510378782634,0.3786666666666666,1.2286666666666666,-0.06494240730727954,-0.139627382190294,0.4136666666666667,1.3183333333333336,-0.11427851557636229,0.0538730058082117,0.4386666666666666,1.4023333333333334,0.03395726704481242,1,1,1,-1
-0.114604671630957,0.6786666666666666,5.197,-0.027864612510559956,-0.1778244601637062,0.387,1.288,-0.07535576059407877,-0.0894322336436765,0.4166666666666666,1.3916666666666666,-0.07319612202962435,0.0618221158214595,0.429,1.3303333333333334,0.03896775508866504,1,1,1,-1
0.041254734112706,0.6736666666666666,5.285,0.010030543815686974,-0.0466424994976397,0.3823333333333333,1.3756666666666668,-0.01976545309018708,0.0645265690992753,0.4053333333333333,1.4536666666666669,0.05281199443996554,-0.0337761615537706,0.43,1.2483333333333335,-0.021289811482085315,-1,-1,-1,1
0.1969418755446117,0.6396666666666667,4.917333333333334,0.04788381634934322,-0.1309392404692111,0.4263333333333333,1.7636666666666667,-0.05548745120938223,0.0596608494567232,0.4066666666666666,1.4523333333333333,0.048829629310439715,-0.0262021010120039,0.429,1.2406666666666666,-0.016515724857961125,-1,1,1,-1
0.0794410300997272,0.6356666666666667,4.732666666666666,0.01931503742095879,-0.1953786312038945,0.4453333333333333,1.91,-0.0827946017361475,0.0743667217563004,0.4056666666666667,1.4523333333333333,0.06086570153559133,-0.0458672742172157,0.4296666666666667,1.2206666666666666,-0.028911089252313886,-1,1,-1,1
-0.0936661485164487,0.6436666666666666,4.672333333333333,-0.022773687116105293,-0.1332377320073554,0.4503333333333333,2.026,-0.056461471194689444,0.1220860296331645,0.4013333333333333,1.4603333333333337,0.09992173469295093,-0.0566943968478841,0.4306666666666667,1.215,-0.03573564802680308,1,1,-1,1
-0.1357623547915798,0.6476666666666666,4.6866666666666665,-0.03300882377613898,-0.0874570562831573,0.4493333333333333,2.0576666666666665,-0.03706122875036044,0.1140504196685849,0.402,1.4563333333333333,0.09334496182721559,-0.0606850938299912,0.4323333333333333,1.2226666666666666,-0.03825106666891052,1,-1,1,1
0.22313362232163,0.5413333333333333,3.5986666666666665,0.05425199370660186,0.18131375309348,0.4083333333333334,1.934,0.07683440038534585,0.0975227289405848,0.352,1.0813333333333333,0.07981781598610167,0.0315981561981698,0.3846666666666667,0.985,0.019916969770812275,-1,-1,-1,-1
0.1264906615242269,0.513,3.134666666666667,0.030754533994274885,0.0887482202021205,0.4,1.7646666666666666,0.037608378670430674,0.0431152822141146,0.3333333333333333,0.89,0.03528785237389816,0.0251035197974125,0.3633333333333333,0.8140000000000001,0.015823266452965123,-1,-1,-1,-1
0.0301319443020648,0.507,2.960666666666667,0.007326184353727636,0.010910528146665,0.3993333333333333,1.6823333333333332,0.004623498624532026,-0.0082218531222564,0.3273333333333333,0.794,-0.006729204224553991,-0.0505955562471203,0.358,0.696,-0.03189142296757476,-1,-1,-1,-1
-0.0948899104071796,0.511,2.884333333333333,-0.023071228659614206,-0.0256597036855881,0.4013333333333333,1.6649999999999998,-0.01087368119136191,-0.0654300830197514,0.3286666666666666,0.7453333333333333,-0.053551478544121185,-0.0800549704042357,0.3596666666666667,0.6786666666666666,-0.05046029950433583,1,1,1,1
-0.1931308448549651,0.5523333333333333,3.315333333333333,-0.04695721456320651,-0.1458424355767935,0.4183333333333333,1.7076666666666669,-0.06180290185987174,-0.1471608318836558,0.3566666666666666,0.8663333333333333,-0.12044429362520717,-0.1730067027737037,0.385,0.7756666666666666,-0.10904969415561479,1,1,1,1
-0.2577445274346632,0.5686666666666667,3.466333333333333,-0.06266717823520461,0.0739689487458445,0.41,1.823,0.031345442510867724,-0.0837853718027872,0.3663333333333333,1.0016666666666667,-0.06857442835665872,-0.1935864388587985,0.3989999999999999,0.862,-0.1220215264020124,1,-1,1,1
0.0250868697655355,0.5603333333333333,3.632333333333333,0.0060995411022207,-0.1158202317579186,0.4196666666666667,1.7406666666666666,-0.049080546333533884,-0.0836803117953206,0.37,1.03,-0.0684884416289024,-0.1302690292889825,0.4,0.9316666666666666,-0.08211125681352266,-1,1,1,1
0.0400542733545425,0.5576666666666666,3.61,0.009738667634861871,-0.1118374327649383,0.4226666666666666,1.7773333333333334,-0.04739277600580133,-0.0561932773378401,0.371,1.0643333333333334,-0.04599158287439124,-0.1762070985078608,0.4053333333333333,0.9273333333333332,-0.11106696961599546,-1,1,1,1
0.1153222597620122,0.5496666666666666,3.524,0.028039084588612914,-0.424619802085886,0.5646666666666667,3.136,-0.17993895845392702,-0.0693169706879459,0.3829999999999999,1.094,-0.056732715246875995,-0.1790277811806522,0.4283333333333333,1.0503333333333331,-0.11284490409972633,-1,1,1,1
0.0484617605332133,0.551,3.4546666666666668,0.011782837118419653,-0.1725702711030492,0.5983333333333334,3.788,-0.07312921980994593,-0.0757885807755189,0.3896666666666666,1.1196666666666668,-0.06202942698489971,-0.1230773500204021,0.4366666666666666,1.148,-0.07757819299500816,1,1,1,1
0.0547501918290338,0.552,3.4650000000000003,0.013311786146968548,-0.2008126646536729,0.613,3.9343333333333335,-0.0850973542558219,0.0001923180172138,0.389,1.181,0.00015740334869151555,-0.138074933741956,0.4416666666666666,1.161,-0.08703147943818097,1,1,-1,1
-0.0546370630667873,0.5583333333333333,3.4376666666666664,-0.013284280382334895,-0.1501033951777266,0.6173333333333333,4.041666666666667,-0.06360854688358424,0.0667067110372512,0.3813333333333333,1.1866666666666668,0.05459633917600098,-0.0672318725576162,0.44,1.2183333333333333,-0.042377636371159676,1,1,-1,-1
-0.1666191324921313,0.5716666666666667,3.575,-0.040511241799019146,0.1678847720949243,0.5293333333333333,3.3306666666666667,0.07114366989631196,0.1007751077673799,0.3633333333333333,1.136,0.08247973672534169,0.0505472317409755,0.3863333333333333,0.981,0.03186096303434197,1,-1,-1,-1
-0.1850629517595483,0.5760000000000001,3.6393333333333335,-0.044995612896528155,0.1056138959776973,0.502,2.9523333333333333,0.044755459700968864,0.1101173147634717,0.352,1.072,0.09012589846649256,0.0505536649869314,0.3626666666666666,0.8076666666666666,0.031865018041995846,1,-1,-1,-1
-0.1835425658919729,0.5770000000000001,3.658,-0.04462595115007736,0.0931311116078976,0.494,2.8436666666666666,0.039465694110497405,0.0455631387158338,0.3513333333333333,1.005,0.03729130902382067,-0.0521120371911135,0.3576666666666666,0.6673333333333333,-0.03284729219393408,1,-1,-1,-1
-0.2329157944481523,0.5796666666666667,3.649,-0.05663039968201339,0.0890144214508628,0.49,2.7936666666666667,0.037721185410018704,0.0637568799653451,0.3496666666666667,1.0123333333333333,0.05218203969684128,-0.007529387015089,0.3506666666666667,0.6576666666666667,-0.004745927978574904,1,-1,-1,-1
-0.1945322697353679,0.622,4.237666666666667,-0.04729795251654954,-0.2242852269373556,0.5203333333333333,2.7823333333333333,-0.09504420173872968,-0.0043833912573184,0.361,0.999,-0.003587601788552133,-0.2223627742631171,0.4203333333333333,0.96,-0.14015984430790862,1,1,1,1
-0.0897893449850331,0.6316666666666666,4.457333333333334,-0.02183109353204684,-0.1331359759216641,0.5283333333333333,2.937,-0.05641835053949226,-0.092605436352946,0.374,0.9966666666666666,-0.07579324080066879,-0.1355722425799772,0.4466666666666666,1.2333333333333334,-0.0854539815643747,1,1,1,1
-0.018134094437344,0.6303333333333333,4.511333333333334,-0.004409065595106159,0.0209056501775837,0.5233333333333333,3.0296666666666665,0.00885908028847815,-0.0791450635343222,0.3793333333333333,1.0533333333333337,-0.06477655194861874,0.0414698477689037,0.445,1.3986666666666667,0.026139300636196044,-1,-1,1,-1
-0.0498824212085535,0.6323333333333333,4.5103333333333335,-0.012128252001286017,0.0496994978933758,0.5193333333333333,3.008,0.021060901641154137,-0.0839204478774535,0.38,1.054,-0.06868498183879526,0.0051402690290522,0.4496666666666666,1.399,0.0032400176207561474,1,-1,1,1
-0.081560814214642,0.6693333333333333,4.981333333333334,-0.01983043493597759,-0.1574342676324454,0.5429999999999999,3.047333333333333,-0.06671511315199832,-0.0721215563868686,0.4283333333333333,1.437,-0.059028138146395626,0.0185864656011398,0.4106666666666667,1.088666666666667,0.011715432736090632,1,1,1,-1
-0.0870441606221525,0.68,5.122333333333333,-0.02116363820537363,-0.1226532489914324,0.551,3.1686666666666667,-0.05197613904507567,-0.0428910610831232,0.4463333333333333,1.6116666666666668,-0.035104337811005124,0.0511936271154777,0.3903333333333333,0.9636666666666668,0.032268399375032605,1,1,1,-1
-0.0576364234116653,0.6829999999999999,5.195333333333334,-0.014013535242544185,-0.0621444246538533,0.5496666666666666,3.208666666666667,-0.026334624506445255,-0.0085092859864055,0.4516666666666666,1.6903333333333337,-0.0069644546498470366,-0.0369570078816609,0.3893333333333333,0.8670000000000001,-0.023294764548361373,1,-1,1,-1
0.1269231136163764,0.6746666666666666,5.258333333333334,0.03085967900979336,-0.0706394669865422,0.55,3.2063333333333333,-0.029934525080693265,-0.0185986477183066,0.4556666666666667,1.715666666666667,-0.015222127777767087,-0.080851327564265,0.39,0.8283333333333334,-0.05096225985238905,-1,1,1,1
0.1285988201291132,0.6673333333333333,5.164333333333333,0.03126710492004936,0.108675700207244,0.5276666666666666,3.116,0.0460529447955124,0.1418191244968798,0.4336666666666666,1.694,0.1160723546743494,-0.2065971387438985,0.436,1.0533333333333337,-0.13022243897056465,-1,-1,-1,1
0.0591456862476995,0.6686666666666666,5.114000000000001,0.014380492570759433,-0.0331739142925626,0.5273333333333333,2.9683333333333333,-0.01405793972942453,0.1595153441828689,0.4216666666666666,1.6093333333333333,0.13055588709689317,-0.1337111666998198,0.4516666666666666,1.245,-0.08428090704022163,1,-1,-1,1
0.0337823794987706,0.67,5.104666666666666,0.008213739466477864,-0.0784317013426276,0.53,2.949666666666667,-0.03323660031876545,0.0915797998986762,0.4206666666666667,1.529,0.07495380508486331,-0.133300862573815,0.4593333333333333,1.3003333333333331,-0.08402228388438854,1,1,-1,1
0.0412635352590342,0.6703333333333333,5.110666666666666,0.010032683698194328,-0.0967407933756416,0.5316666666666666,2.9433333333333334,-0.04099535046295035,0.0099873126736833,0.4283333333333333,1.5063333333333333,0.0081741507220269,-0.0861981542823508,0.4603333333333333,1.35,-0.05433247504614945,1,1,1,1
0.2928253280175665,0.6453333333333333,4.997333333333334,0.07119661164216515,-0.1591163800003405,0.544,3.0396666666666667,-0.06742793329367484,0.0922643384526322,0.418,1.5026666666666666,0.0755140680402646,-0.0829719953796881,0.4703333333333333,1.4303333333333332,-0.05229896052912546,-1,1,-1,1
0.1270977310760743,0.6446666666666667,4.825666666666667,0.030902134939231635,-0.0742474767528986,0.544,3.130333333333333,-0.03146347289768286,0.1179625988783565,0.4123333333333333,1.4846666666666666,0.09654689847995677,-0.0143293669985542,0.47,1.4996666666666667,-0.009032095656315844,-1,1,-1,-1
0.1024381272914913,0.6476666666666666,4.851,0.02490647791807635,0.0308661914527532,0.536,3.143,0.013080007842697186,0.1024767402230881,0.41,1.4549999999999998,0.08387244371479072,-0.0153746745025262,0.4693333333333333,1.499,-0.009690974542388932,1,-1,-1,-1
0.1741085051671564,0.6426666666666666,4.853666666666666,0.04233218386505251,0.0434110201256401,0.5333333333333333,3.127,0.018396065629671644,0.0718421216948934,0.4106666666666667,1.4323333333333332,0.05879943385287859,-0.0088202330087101,0.4693333333333333,1.5083333333333333,-0.005559574840514739,-1,-1,1,1
-0.095494303446876,0.6936666666666667,5.259333333333333,-0.023218178845985756,0.1361244544867141,0.53,3.0683333333333334,0.057684762792796024,-0.0986011397517641,0.4656666666666667,1.6566666666666667,-0.0807004450574905,-0.0990231753298434,0.519,1.7306666666666668,-0.062416350412514546,1,-1,1,1
-0.0878788777147399,0.7093333333333334,5.468999999999999,-0.021366588643692466,0.1666348944052593,0.5293333333333333,3.045333333333333,0.0706140156301465,-0.0856401625861711,0.4893333333333333,1.837,-0.07009248831098025,-0.0815677877710665,0.5423333333333333,1.8916666666666664,-0.05141385950242439,1,-1,1,1
0.0185865192621044,0.71,5.572,0.004519066716811753,0.1606355162765966,0.53,3.0283333333333333,0.06807168989182759,-0.0742750238044285,0.5016666666666666,1.938,-0.060790651028613904,-0.0449240912060766,0.5516666666666666,1.9833333333333332,-0.028316581541060492,1,1,1,1
-0.070330483127706,0.7146666666666667,5.546333333333333,-0.017099928232808967,0.1837324743969253,0.53,3.042666666666667,0.07785936952242874,-0.1091963306040031,0.509,1.959,-0.0893721157845973,0.0378575089843407,0.5513333333333333,2.056,0.023862368972118717,1,1,1,-1
0.1727719749006446,0.6493333333333333,4.926666666666667,0.042007224180120026,0.1577820624210582,0.4896666666666667,2.6526666666666667,0.06686249636802186,0.1572218667269214,0.447,1.781,0.1286787825128057,-0.0865291679759305,0.5773333333333334,2.2423333333333333,-0.05454111980654005,-1,-1,-1,1
0.1924955275766411,0.627,4.65,0.04680274555657851,0.1254505504713265,0.476,2.4926666666666666,0.05316153716429,0.1289582347563598,0.4213333333333333,1.5613333333333337,0.10554631482827645,-0.0852370473028973,0.586,2.3526666666666665,-0.05372666948786815,-1,-1,-1,1
0.1431785247450241,0.621,4.527,0.034811967567088625,0.2478303209616394,0.4629999999999999,2.478333333333333,0.10502178562581481,0.0371259573407454,0.4146666666666667,1.4243333333333332,0.030385868643368865,-0.1043134148271249,0.5896666666666667,2.382,-0.06575089751351963,-1,-1,-1,1
0.0101077088844503,0.6256666666666667,4.461,0.002457555939270047,0.1677685616376867,0.4623333333333333,2.3913333333333333,0.0710944239861258,0.0630767843918349,0.4106666666666667,1.4183333333333332,0.05162541311420666,-0.0622040160980654,0.5893333333333333,2.423,-0.0392084747122064,1,-1,-1,-1
-0.0426079272612662,0.5993333333333333,4.006,-0.010359554860350092,-0.0767506855975694,0.5003333333333333,2.549,-0.03252424488733118,-0.0367226631483244,0.4263333333333333,1.4143333333333332,-0.030055791111816867,-0.0475457784972195,0.6143333333333333,2.590333333333333,-0.029969085130154092,-1,1,1,1
0.1260849002856461,0.584,3.951,0.03065587850733918,-0.0088424612102353,0.5106666666666667,2.719333333333333,-0.0037471244923645026,-0.1206603020225771,0.4426666666666666,1.4493333333333331,-0.09875484298160946,0.0336301733335417,0.6226666666666667,2.7136666666666667,0.02119779209491101,-1,1,1,1
0.1013026125389782,0.5793333333333333,3.858333333333333,0.02463039250088944,-0.0401849667917448,0.516,2.744,-0.017028977533529284,0.0177890594096123,0.44,1.5596666666666663,0.014559517416573952,-0.0321318213273604,0.6316666666666666,2.7136666666666667,-0.020253349912082715,-1,1,-1,1
-0.0425055321799412,0.586,3.798,-0.010334658848490328,-0.0666404151295885,0.5203333333333333,2.756,-0.02823986736004852,0.0323440765198246,0.439,1.557,0.02647212168839736,-0.0665898672563813,0.64,2.7336666666666667,-0.04197296718422347,1,1,-1,1
-0.0993339139260087,0.589,3.8156666666666665,-0.02415172943052945,0.1482365505195817,0.496,2.741333333333333,0.06281744368554279,0.0356409563027173,0.4166666666666666,1.4203333333333332,0.029170464389610642,0.1721645900181192,0.6063333333333333,2.7656666666666667,0.10851889311167402,1,-1,-1,-1
-0.1880756324071013,0.5943333333333333,3.814,-0.04572810641243341,0.0773367984286563,0.4896666666666667,2.617,0.03277261891945163,0.0825119030140013,0.4026666666666667,1.3686666666666667,0.06753215340648497,0.1426937011439575,0.5913333333333334,2.6373333333333333,0.08994278382401741,1,-1,-1,-1
-0.224605384864291,0.5973333333333334,3.8243333333333336,-0.05460983333368847,0.0909012946106,0.4853333333333333,2.5863333333333336,0.038520775983585755,0.0278738574587111,0.3986666666666666,1.2866666666666666,0.0228134553824647,0.0995822182653278,0.5873333333333334,2.569666666666667,0.06276872670867559,1,-1,-1,-1
-0.1782790019050457,0.596,3.8513333333333337,-0.043346185073939086,0.0193768208006734,0.489,2.5586666666666664,0.008211216094713198,-0.0057274951640389,0.4003333333333333,1.2666666666666666,-0.004687688296161853,0.1415101109941319,0.5813333333333334,2.561,0.08919674253327675,-1,1,1,-1
0.0471188502225765,0.573,3.798666666666666,0.011456326210008987,0.0995728572863514,0.469,2.466,0.04219547967940409,0.0618359404880846,0.3813333333333333,1.2213333333333334,0.05060984011442568,0.1919288122088356,0.527,2.2276666666666665,0.12097669012512495,-1,-1,-1,-1
0.0079018999659026,0.5676666666666667,3.698333333333333,0.0019212426292368257,0.1433891537316061,0.4593333333333333,2.4166666666666665,0.06076328717904802,0.066326456432523,0.371,1.1563333333333332,0.05428511847496261,0.1429960549545563,0.505,2.018333333333333,0.09013336366886719,-1,-1,-1,-1
0.1275468864768645,0.5596666666666666,3.7066666666666666,0.031011341143672808,0.0862642221328204,0.4589999999999999,2.357666666666667,0.03655574753265575,-0.0406293855546326,0.373,1.0666666666666669,-0.03325326162482381,0.1027209281713481,0.499,1.9303333333333328,0.06474712031890706,-1,-1,1,-1
0.0118550075718979,0.563,3.6366666666666654,0.0028823885414061873,0.0089840718650942,0.462,2.316333333333333,0.0038071341141864613,-0.0449506383118201,0.3746666666666667,1.076,-0.03679000594227172,0.1360808168038441,0.4913333333333333,1.9006666666666665,0.08577454639035521,1,1,1,-1
0.0620483653607859,0.5493333333333333,3.503333333333333,0.015086240666169539,0.1179283444438477,0.4376666666666666,2.142333333333333,0.04997389044783609,0.043755636334301,0.363,1.0726666666666669,0.03581195242612413,-0.107322780955553,0.5333333333333333,2.0113333333333334,-0.06764776307217145,-1,-1,-1,1
0.0430688702159498,0.5456666666666667,3.4346666666666668,0.010471627052861497,0.0717054008265636,0.431,2.0196666666666667,0.03038623040393076,0.064886155779403,0.3553333333333333,1.0336666666666667,0.0531062994063798,-0.0872711347368726,0.5493333333333333,2.168333333333333,-0.055008796763890096,-1,-1,-1,1
0.0896442962813157,0.541,3.420666666666667,0.021795826855159014,0.0584260488273158,0.429,1.9866666666666668,0.024758907429472746,0.072633349407297,0.351,1.0096666666666667,0.059447016920311124,-0.0159672648765392,0.5513333333333333,2.261,-0.010064496481190377,-1,-1,-1,1
0.0809116196772108,0.541,3.4106666666666663,0.01967259185705195,0.0391335199448306,0.43,1.9766666666666663,0.016583411289152538,0.0165811377217939,0.3543333333333333,0.978,0.013570889718689805,-0.0063660089585781,0.5526666666666666,2.2789999999999995,-0.004012626787257417,1,1,1,1
-0.2453064769126438,0.57,3.502333333333333,-0.059643030499771287,0.060901399414722,0.4039999999999999,1.7336666666666667,0.025807874068141418,0.0355863496841352,0.3503333333333333,0.9846666666666668,0.029125771413101912,0.1899803419443897,0.488,1.9633333333333332,0.11974852911747276,1,-1,-1,-1
-0.1932902794200579,0.5766666666666667,3.657333333333333,-0.046995978972317214,0.090597114129538,0.3933333333333333,1.6556666666666666,0.03839187497926274,0.0249856966898165,0.3493333333333333,0.973,0.02044963017685182,0.0964499195032335,0.4643333333333333,1.684,0.06079437417473253,1,-1,-1,-1
0.010830248048558,0.5673333333333334,3.734,0.0026332317956295234,0.0314890570533832,0.3916666666666666,1.582,0.013343956407704223,-0.0152809433272056,0.3503333333333333,0.943,-0.012506741103687075,0.0147498773142868,0.4593333333333333,1.5646666666666669,0.00929715198410392,-1,-1,1,-1
0.0726657409219222,0.5623333333333334,3.7256666666666662,0.017667715327541345,0.0565034783555489,0.39,1.5893333333333333,0.023944189588843073,-0.0403204886709538,0.3523333333333333,0.934,-0.033000443898248744,-0.01759325385985,0.4593333333333333,1.5326666666666668,-0.011089390884052742,-1,-1,1,1
0.0431040647789195,0.544,3.4126666666666665,0.010480184146090534,-0.1908867483005467,0.437,1.834,-0.08089109952745417,-0.0941135986808368,0.359,0.909,-0.07702760149250401,-0.1578731704976752,0.5103333333333333,1.777,-0.09951071653372653,-1,1,1,1
0.0182375714540734,0.542,3.3513333333333337,0.004434224665272149,-0.0980700257557587,0.4493333333333333,2.0556666666666668,-0.04155863245980156,-0.1032651601826324,0.363,0.9223333333333332,-0.08451772876715033,-0.0757252267034016,0.5276666666666666,1.988,-0.04773117272035365,-1,1,1,1
0.0132133417577602,0.54,3.317,0.003212649561400036,-0.0569044790417607,0.4506666666666667,2.1083333333333334,-0.024114119595549797,-0.1116004623543807,0.3663333333333333,0.9376666666666666,-0.09133978576002316,-0.0291392068536873,0.5329999999999999,2.074666666666667,-0.01836704326703566,-1,1,1,1
-0.1331070446665783,0.5473333333333333,3.2676666666666665,-0.032363220183583966,-0.0755664583280202,0.4536666666666666,2.122333333333333,-0.032022410963409936,0.0302590490057346,0.3563333333333333,1.0003333333333333,0.024765623682717203,-0.0891422438780016,0.54,2.0716666666666668,-0.05618819545943535,1,1,-1,1
-0.0900025176570165,0.5433333333333333,3.2983333333333333,-0.021882923652216685,0.1362143237919078,0.4063333333333333,1.846666666666667,0.05772284624791068,0.016409137204687,0.3493333333333333,0.9653333333333334,0.013430115298479341,0.1687937014240539,0.4626666666666666,1.744,0.10639415248416034,-1,-1,-1,-1
-0.0575964680531928,0.5396666666666667,3.289,-0.014003820624756686,0.1254101168593329,0.39,1.6656666666666666,0.05314440281965294,-0.1161418889375935,0.357,0.901,-0.09505673210956711,0.0482290799718154,0.4379999999999999,1.43,0.030399784147164027,-1,-1,1,-1
0.0087620299225461,0.5346666666666667,3.292,0.0021303718698647603,0.0186966238326953,0.3896666666666666,1.5596666666666663,0.00792297250983973,-0.0986240049807017,0.3583333333333333,0.9326666666666666,-0.08071915918347577,0.0415554086923493,0.425,1.3206666666666669,0.026193231451498725,-1,-1,1,-1
-0.0879874194907865,0.5386666666666666,3.2506666666666666,-0.02139297914320444,0.026370935920376,0.3883333333333333,1.554,0.011175076432276058,-0.0849382117398265,0.3573333333333333,0.9393333333333334,-0.0695179742044384,0.056377692085709,0.4196666666666667,1.293,0.03553602248109232,1,-1,-1,-1
-0.1788571913557146,0.5483333333333333,3.268,-0.04348676420366655,-0.0263008904549622,0.3963333333333333,1.5646666666666669,-0.011145393624199128,-0.1207508027458268,0.3743333333333333,1.022333333333333,-0.09882891361266566,-0.2067788908296965,0.4716666666666666,1.4323333333333332,-0.13033700106007132,1,1,1,1
-0.1586283232709737,0.5506666666666667,3.306666666666666,-0.038568382058446225,-0.1352105985853029,0.4083333333333334,1.5736666666666668,-0.05729750275859808,-0.0858286979913627,0.3803333333333333,1.095,-0.07024679576773339,-0.1334917847924739,0.4916666666666666,1.655,-0.08414262609783156,1,1,1,1
-0.1179422597901993,0.5503333333333333,3.3366666666666664,-0.02867610299741022,-0.081137561324684,0.4103333333333333,1.643333333333333,-0.03438324874284179,-0.1379997598167761,0.3879999999999999,1.100666666666667,-0.11294638239555822,-0.1226969898549423,0.4993333333333333,1.7213333333333334,-0.07733844413529707,-1,1,1,1
-0.0707566806974342,0.5476666666666666,3.3483333333333336,-0.017203552543793955,-0.1001372012120531,0.411,1.6326666666666665,-0.04243462881399868,-0.0446368088098549,0.3853333333333333,1.1726666666666667,-0.03653315109713988,-0.0607931360673779,0.5,1.79,-0.038319167920214746,-1,1,-1,1
-0.0956374162199349,0.5766666666666667,3.672333333333333,-0.02325297482689864,-0.1835991189263526,0.447,1.8836666666666664,-0.07780285815776532,-0.1320942556395385,0.4143333333333333,1.2666666666666666,-0.10811300200470511,-0.146033643270266,0.5863333333333334,2.337333333333333,-0.09204801825443022,1,1,1,1
-0.2116025824737453,0.5920000000000001,3.744333333333333,-0.051448373639177473,-0.113743077538106,0.457,2.0326666666666666,-0.04820032132983596,-0.0402732068587519,0.4233333333333333,1.4043333333333332,-0.03296174593494503,-0.0665597220125269,0.621,2.6623333333333337,-0.041953966015078774,1,1,1,1
-0.06743150246586,0.591,3.867,-0.016395079366978565,-0.0091176456976209,0.4566666666666666,2.121,-0.0038637380129765884,-0.1149756735162572,0.4336666666666666,1.4036666666666666,-0.09410223905024054,-0.03772503050333,0.6353333333333333,2.793,-0.023778865052300573,-1,-1,1,1
0.0490597620295147,0.585,3.9016666666666655,0.011928233285417375,0.0976046655174927,0.4496666666666666,2.1496666666666666,0.04136142913539674,-0.0846135963270575,0.4366666666666666,1.4583333333333333,-0.06925229159317316,-0.0430899415953551,0.6436666666666666,2.8586666666666667,-0.027160479200063672,-1,-1,1,1
-0.1888969634680446,0.615,4.062333333333333,-0.04592780221392542,-0.0724625527039437,0.4679999999999999,2.164333333333333,-0.030707084776567046,0.036181619645331,0.423,1.451,0.029612972178922642,-0.0729931979969866,0.6506666666666666,2.8593333333333333,-0.04600911866069904,1,1,-1,1
-0.0792839865485053,0.6193333333333333,4.229666666666667,-0.01927685435529658,-0.0717593177780466,0.4753333333333333,2.244,-0.030409078514276072,0.0161237307055348,0.4193333333333333,1.3983333333333334,0.013196523358651173,0.0041784430112934,0.6506666666666666,2.930333333333333,0.002633758837796136,1,1,-1,1
-0.020346753718309,0.6173333333333333,4.266,-0.004947044480299611,-0.0383293903857584,0.476,2.291333333333333,-0.01624264942498446,-0.0403342543122722,0.421,1.36,-0.033011710435163974,0.081996823044824,0.6416666666666667,2.94,0.0516842892871387,-1,1,1,-1
-0.0373296778160376,0.6176666666666667,4.261,-0.009076218208952672,0.1428775923320886,0.4653333333333333,2.3593333333333333,0.06054650542520086,-0.0413235359256234,0.4216666666666666,1.3706666666666665,-0.03382139140523821,0.0678460484244314,0.6403333333333333,2.927,0.042764764091416635,1,-1,1,-1
-0.0299348976430948,0.644,4.671333333333333,-0.007278275060672113,-0.0971051967281213,0.4863333333333333,2.4040000000000004,-0.04114977180500791,0.083554881492567,0.396,1.3210000000000002,0.06838578276226663,0.2387548702735182,0.5536666666666666,2.426333333333333,0.15049212061769915,1,1,-1,-1
-0.0373289578857267,0.6503333333333333,4.773666666666667,-0.009076043167404521,-0.0072416903879202,0.489,2.55,-0.003068774040793818,0.0805553418056743,0.3833333333333333,1.232,0.06593079909464107,0.1723662177549132,0.518,2.0926666666666667,0.10864598323406909,1,1,-1,-1
-0.1652775774477248,0.6593333333333333,4.787999999999999,-0.04018506040569559,0.0921186395225595,0.4826666666666666,2.583333333333333,0.03903664400118912,0.0542326583168306,0.3793333333333333,1.18,0.044386907431673374,0.0892258806160217,0.5073333333333333,1.9326666666666663,0.0562409134209654,1,-1,-1,-1
-0.0853895897662635,0.6576666666666666,4.847,-0.02076135115097611,0.06293404574579,0.483,2.5623333333333336,0.02666923819181361,-0.0184999302021813,0.3816666666666666,1.128,-0.015141332084062754,0.1211020605510495,0.4993333333333333,1.903333333333333,0.07633312728918136,-1,1,1,-1
0.1499740141383796,0.6093333333333333,4.468333333333334,0.03646420107616596,0.2583280761833033,0.3473333333333333,1.3453333333333333,0.10947036558231057,-0.1143987671527932,0.3989999999999999,1.2416666666666667,-0.09363006803472029,0.0910448766617195,0.4486666666666666,1.546,0.05738746415728616,-1,-1,1,-1
0.1655861370152305,0.5926666666666667,4.266333333333333,0.04026008258989292,0.091254087069399,0.304,0.7859999999999999,0.038670277036703976,-0.0714653306957691,0.4003333333333333,1.3163333333333334,-0.058491047951868325,0.128258190241441,0.4233333333333333,1.395,0.0808437834751203,-1,-1,1,-1
0.0882001890031052,0.5906666666666667,4.166,0.02144471124042568,-0.0138446795641969,0.29,0.5623333333333334,-0.005866888940817873,-0.03411733811568,0.4,1.3563333333333332,-0.027923453796212333,0.0981973692713953,0.4133333333333333,1.2876666666666667,0.06189582781621138,-1,-1,-1,-1
-0.0076229615418812,0.595,4.137,-0.001853422434919694,0.036369804952368,0.2789999999999999,0.5223333333333333,0.015412245943673346,0.0108456009507329,0.3956666666666667,1.366,0.008876619741349673,0.0158004242764626,0.413,1.2049999999999998,0.009959333408781034,1,-1,-1,-1
-0.1702722724845999,0.6093333333333333,4.140666666666666,-0.04139945454714128,-0.2886463821843703,0.3633333333333333,0.9573333333333331,-0.1223181988136397,0.0832439297266074,0.376,1.2446666666666668,0.0681312832101567,-0.1969106580315844,0.4456666666666667,1.2336666666666667,-0.12411685033043092,1,1,-1,1
-0.0977762461699818,0.611,4.224,-0.02377300308522261,-0.2458255020854056,0.392,1.292,-0.10417221380013411,0.0544039494008852,0.3696666666666667,1.1563333333333332,0.044527101213939865,-0.0482222232710756,0.4503333333333333,1.411,-0.03039546222722333,1,1,-1,1
-0.0149614067171759,0.6083333333333334,4.262333333333333,-0.003637668472446319,-0.1929710752668996,0.4013333333333333,1.4409999999999998,-0.08177436408921174,0.006874081702509,0.371,1.1153333333333333,0.005626116028178096,-0.1232866844152873,0.4589999999999999,1.401,-0.07771014078299844,-1,1,1,1
0.0845569139111033,0.602,4.270666666666667,0.020558897012582414,-0.1171085186508571,0.4006666666666667,1.5096666666666667,-0.049626477071022926,-0.0388600914841603,0.375,1.102,-0.03180517675192923,-0.1099732141723255,0.4606666666666667,1.4276666666666666,-0.06931838581126254,-1,-1,1,1
0.0902725843817102,0.58,3.9643333333333337,0.021948586809996312,-0.0158671067790014,0.3933333333333333,1.532,-0.006723922561937576,-0.1213987483525047,0.3876666666666666,1.1236666666666666,-0.09935922694335936,-0.11944327843738,0.4716666666666666,1.5076666666666665,-0.07528756269968062,-1,-1,1,1
0.1318627451193266,0.5710000000000001,3.883333333333333,0.032060685180099274,0.0570549292517252,0.3866666666666666,1.5366666666666666,0.024177875110359043,-0.0700138454638343,0.3903333333333333,1.2,-0.057303074825934774,-0.063312008396787,0.4726666666666667,1.5753333333333337,-0.039906865117694965,-1,-1,1,1
-0.0406816742151137,0.5753333333333334,3.7723333333333335,-0.009891211869052459,-0.0253799362837685,0.387,1.458,-0.010755125592575685,-0.0610325007260323,0.3903333333333333,1.2093333333333334,-0.04995226205257225,-0.0217197806913707,0.47,1.5953333333333333,-0.013690425882626613,1,1,1,-1
-0.165389619537986,0.5846666666666667,3.773,-0.040212301960385916,-0.1377629983851087,0.396,1.437,-0.058379120147327795,-0.0639454287845449,0.3906666666666667,1.2046666666666668,-0.052336358132335996,-0.0011744217503095,0.4696666666666667,1.6073333333333333,-0.0007402622593673229,1,1,1,-1
0.0910213940888722,0.5246666666666667,3.2456666666666667,0.022130650001987336,-0.1423430469651523,0.396,1.477666666666667,-0.0603199838732139,0.0946693817709534,0.3329999999999999,0.9323333333333332,0.0774824840916378,0.0810359407982674,0.4053333333333333,1.2073333333333334,0.0510786253826389,-1,1,-1,-1
0.131712291696135,0.5023333333333333,2.9993333333333334,0.032024104417042586,-0.1265633973069637,0.3933333333333333,1.4763333333333333,-0.053633122567372085,-0.0336681688573707,0.3153333333333333,0.677,-0.027555829657759566,0.0402279201902123,0.381,0.9756666666666668,0.025356488060449378,-1,-1,-1,-1
0.0617693003319401,0.499,2.889,0.015018389689561215,-0.0834927509502361,0.39,1.4866666666666668,-0.035381295386219064,-0.0215485619355135,0.3033333333333333,0.603,-0.01763649530748681,-0.0464328639948352,0.376,0.8506666666666667,-0.029267592158144208,-1,-1,-1,-1
0.0340789595712314,0.4983333333333333,2.8526666666666665,0.008285848994648631,-0.0848885575792439,0.3896666666666666,1.481666666666667,-0.0359727892115022,-0.1560419030108618,0.31,0.5173333333333333,-0.12771303711394488,-0.0369672108551858,0.3703333333333333,0.8133333333333334,-0.02330119569307733,-1,-1,1,-1
-0.22018127781369,0.5329999999999999,3.046666666666667,-0.05353417012628277,-0.2565596826346823,0.4073333333333333,1.4956666666666665,-0.1087209825066453,-0.1507341105839771,0.3373333333333333,0.724,-0.12336885597972315,0.0386720837010766,0.3486666666666667,0.7043333333333333,0.02437581222202064,1,1,1,-1
-0.1486832125542698,0.5403333333333333,3.2133333333333334,-0.03615035971649558,-0.2005732804501332,0.411,1.59,-0.08499591163811153,-0.078645626353081,0.3453333333333333,0.8573333333333333,-0.06436778585417102,0.0286298450144144,0.3389999999999999,0.6140000000000001,0.018045981990815016,1,1,1,-1
-0.2148632895771429,0.547,3.236333333333333,-0.05224117151254149,-0.1079600440162427,0.407,1.6346666666666667,-0.045749674837335004,-0.1310128999675083,0.3523333333333333,0.8596666666666667,-0.10722796270173178,-0.032976839607863,0.3396666666666667,0.557,-0.020785982368324855,1,-1,1,1
-0.2248728622158746,0.5496666666666666,3.2616666666666663,-0.05467486691959,-0.1165077949846322,0.4053333333333333,1.6056666666666668,-0.049371911480138704,-0.0479538221612895,0.3513333333333333,0.9336666666666666,-0.03924797218740645,-0.1490501690156465,0.3466666666666666,0.4973333333333333,-0.09394939666736117,1,-1,-1,1
-0.1349694131449923,0.5436666666666666,3.2183333333333333,-0.03281603048585501,-0.4090798621424976,0.5366666666666666,2.853,-0.17335367770603505,-0.0465945255923644,0.3466666666666666,0.8596666666666667,-0.038135451192684244,-0.213020488901479,0.3929999999999999,0.7703333333333333,-0.1342712090985914,-1,1,-1,1
-0.0859421025217312,0.5406666666666667,3.207333333333333,-0.02089568733133554,-0.2661046680253998,0.5713333333333334,3.4123333333333337,-0.11276581207235703,-0.0518224648908994,0.349,0.8563333333333334,-0.04241427625685163,-0.1882715577157945,0.414,0.9406666666666668,-0.11867144716331297,-1,1,1,1
-0.086020001229238,0.5396666666666667,3.194666666666667,-0.02091462737338496,-0.0450592079763243,0.5746666666666667,3.674666666666667,-0.019094509752464923,-0.0467207534960006,0.3483333333333334,0.855,-0.038238762858530714,-0.1516241180078714,0.4206666666666667,1.0273333333333334,-0.0955718098217314,-1,1,-1,1
-0.0786888455015986,0.5393333333333333,3.201,-0.019132153668795907,0.0284832340603178,0.5706666666666667,3.7,0.012070194194985619,-0.0642087604713776,0.3496666666666667,0.8493333333333334,-0.052551882865403375,-0.092064693165593,0.42,1.084,-0.0580302755400782,-1,-1,1,-1
-0.216745797087384,0.5483333333333333,3.212333333333333,-0.05269887835445803,0.2077808486183072,0.495,2.946,0.08805022588063144,-0.0283851468928922,0.3436666666666667,0.8613333333333333,-0.023231921994468233,-0.1327464932389559,0.426,1.12,-0.08367285345512529,1,-1,-1,1
-0.1997531911824754,0.5503333333333333,3.2663333333333333,-0.04856735062224094,0.1236216835250005,0.475,2.6246666666666667,0.052386527586648704,0.0028527299928281,0.34,0.87,0.002334826763967102,-0.1787688110017595,0.4306666666666667,1.1193333333333333,-0.11268166985301271,1,-1,-1,1
-0.1462031714343585,0.5483333333333333,3.2963333333333336,-0.035547370468037076,0.1676486642306116,0.4629999999999999,2.5276666666666667,0.07104361567609305,-0.0098114476085996,0.3386666666666666,0.85,-0.008030213349111642,-0.1514937991227998,0.432,1.1616666666666666,-0.0954896671397895,-1,-1,-1,1
0.0565009306179749,0.5373333333333333,3.352333333333333,0.013737455164355037,0.060100285946719,0.4639999999999999,2.436666666666667,0.02546839031743608,-0.0216835724994464,0.3389999999999999,0.8423333333333333,-0.01774699517213622,-0.0872148789240119,0.4276666666666666,1.1933333333333331,-0.05497333756439908,-1,1,1,-1
-0.2115672222883997,0.596,3.88,-0.05143977627705484,-0.1381018918065759,0.489,2.5253333333333337,-0.058522731276592466,-0.0350650560465576,0.34,0.8283333333333334,-0.028699116826105642,0.0697725042822274,0.3966666666666666,1.0910000000000002,0.04397904896436595,1,1,1,-1
-0.1126163236121122,0.609,4.162333333333334,-0.027381171946638964,-0.1275918097672743,0.4946666666666667,2.602333333333333,-0.05406892764772936,-0.0486325329024222,0.341,0.8206666666666667,-0.03980346534917518,-0.0348977860764989,0.3893333333333333,0.9263333333333332,-0.02199679455961929,1,1,1,-1
-0.1868052861263684,0.6173333333333333,4.208,-0.04541923848965938,0.0194497239083264,0.4906666666666667,2.6966666666666668,0.008242109871203824,-0.0761314111760788,0.345,0.8230000000000001,-0.062310017716143536,-0.0515152499278319,0.3893333333333333,0.909,-0.03247112486923828,1,-1,1,1
-0.1824873040766821,0.6193333333333333,4.244666666666666,-0.044369378174806726,0.01278300214353,0.4896666666666667,2.680333333333333,0.005416987338607118,-0.0872917819183485,0.347,0.8283333333333334,-0.0714442618858885,-0.0132650618554821,0.3836666666666666,0.9036666666666666,-0.008361242166367121,1,-1,1,-1
0.1436999015513782,0.616,4.474666666666667,0.03493873345258265,-0.1429767370901893,0.5173333333333333,2.801,-0.06058851949148126,-0.108759483687685,0.3896666666666666,1.1116666666666668,-0.08901457690971597,-0.2176278621948426,0.4366666666666666,1.0799999999999998,-0.1371753315426752,-1,1,1,1
0.1171520339655884,0.6156666666666667,4.425666666666667,0.02848397002337644,-0.1418824905736384,0.5273333333333333,2.899,-0.06012481625033995,-0.0728149762878287,0.406,1.2660000000000002,-0.05959567007107806,-0.0923340335686253,0.4516666666666666,1.3056666666666668,-0.05820004635302086,-1,1,1,1
0.0548223919238486,0.6193333333333333,4.4093333333333335,0.013329340646594169,0.0220026060011746,0.5246666666666667,3.018333333333333,0.009323931638785622,-0.0247751816897379,0.4116666666666666,1.3553333333333333,-0.020277333444376,-0.1195771462621215,0.4613333333333333,1.3476666666666666,-0.07537194235151662,1,-1,1,1
-0.0528806327882751,0.6253333333333333,4.389333333333334,-0.012857227554417391,0.1255401680246151,0.5173333333333333,3.030333333333333,0.05319951393578941,0.0055896304540326,0.411,1.3806666666666667,0.004574852445752413,-0.1432163073922694,0.4679999999999999,1.3766666666666665,-0.0902721933245081,1,-1,-1,1
-0.1835559036139109,0.6463333333333334,4.515333333333333,-0.044629194041037094,-0.2013827740544314,0.5623333333333334,3.205,-0.08533894659624819,0.068491544654432,0.4006666666666667,1.3253333333333337,0.05605714244483422,-0.0825241122086763,0.491,1.5753333333333333,-0.05201665052591033,1,1,-1,1
0.094184526670574,0.6373333333333333,4.66,0.022899723918908186,-0.1197809048675453,0.5733333333333334,3.4193333333333333,-0.050758940489015476,0.0348042780304851,0.3983333333333334,1.268333333333333,0.028485682153735297,-0.0406360894426292,0.4983333333333333,1.6676666666666666,-0.025613765561414238,-1,1,-1,1
0.1488283123303704,0.6316666666666666,4.634666666666666,0.036185638810958945,-0.1478761151690779,0.5796666666666667,3.474333333333333,-0.06266470384335683,0.0721905622467484,0.3929999999999999,1.2636666666666667,0.05908461623192176,-0.0130421967316161,0.5,1.708,-0.008220765680740262,-1,1,-1,1
0.1667687147113836,0.6306666666666667,4.637666666666666,0.040547610740342556,-0.0948555015965832,0.5783333333333334,3.509,-0.04019643002297307,0.0697825161668643,0.3923333333333333,1.2556666666666667,0.05711374255992534,-0.0297247282111818,0.5036666666666667,1.7193333333333334,-0.01873610945888069,-1,-1,-1,1
-0.052021486190573,0.6476666666666666,4.664666666666666,-0.012648337404530443,0.1416212288755844,0.54,3.252333333333333,0.060014102718844706,-0.0630482593024983,0.407,1.238,-0.05160206665583343,-0.017449052338083,0.5323333333333333,1.9566666666666663,-0.010998497689781334,1,-1,1,1
-0.0969914717441406,0.6553333333333333,4.726333333333333,-0.023582195546811974,0.1458708197051259,0.529,3.1103333333333336,0.06181493005654006,-0.0227629831881193,0.4126666666666667,1.3186666666666669,-0.01863044259673008,-0.0765451500998755,0.5483333333333333,2.018,-0.04824798735344602,1,-1,1,1
-0.1163470790778955,0.6593333333333333,4.758666666666667,-0.028288255872156925,0.0974006918277776,0.528,3.041333333333333,0.041274992249742695,-0.0600697784538846,0.418,1.32,-0.04916431866748893,0.0294756447401658,0.5503333333333333,2.1333333333333333,0.01857910700811991,1,-1,1,1
0.100128650583219,0.6493333333333333,4.839333333333333,0.024344959153942584,0.1578389811363805,0.522,3.04,0.0668866165204531,-0.0429560065624705,0.4193333333333333,1.354,-0.03515749266399155,0.0196274665605153,0.55,2.13,0.012371597118253834,-1,-1,1,-1
0.1681473886811639,0.6443333333333334,4.839333333333333,0.0408828171102018,-0.0300571701503549,0.5373333333333333,3.049,-0.012737173029517311,-0.0121847304482727,0.4206666666666667,1.4,-0.009972634926500126,0.1507895210907917,0.524,2.059333333333333,0.09504574616586364,-1,1,1,-1
0.2342472418798937,0.6403333333333333,4.844666666666667,0.05695412354279214,-0.1781260047026962,0.5503333333333333,3.0586666666666664,-0.0754835445787323,-0.0153370603659133,0.423,1.4126666666666663,-0.012552670288790016,0.1328699181038288,0.5153333333333333,1.9686666666666668,0.0837506506939016,-1,1,1,-1
0.192742817607729,0.6403333333333333,4.797666666666667,0.04686287086208244,-0.1553484560133879,0.555,3.133666666666667,-0.06583121944656914,-0.0549641162625023,0.4283333333333333,1.413333333333333,-0.04498557172607356,0.1500083784257737,0.5096666666666667,1.937,0.09455337582791473,1,1,1,-1
0.1363740153266377,0.6433333333333333,4.793,0.03315754095803775,0.0686440173060178,0.5423333333333333,3.211,0.029088923591085496,-0.053308109460721,0.429,1.428,-0.043630207211439835,0.1090167069231795,0.5083333333333333,1.8946666666666665,0.06871547955789364,1,-1,1,-1
0.1562188799794865,0.6173333333333333,4.443666666666667,0.03798255773969896,-0.0833917902315746,0.5546666666666666,3.2113333333333336,-0.0353385117796339,-0.082395102543447,0.4576666666666666,1.637,-0.06743655765596539,0.1445459434832183,0.4883333333333333,1.770333333333333,0.09111029038509369,-1,1,1,-1
0.0257598655280251,0.6153333333333333,4.281000000000001,0.006263171134715431,0.0273521500827116,0.5543333333333333,3.309333333333333,0.011590880531669422,-0.045278900417021,0.4679999999999999,1.7576666666666665,-0.03705867320161491,0.0447480540855935,0.4886666666666667,1.6676666666666666,0.028205621712100414,-1,-1,1,1
0.0936294725581046,0.6106666666666667,4.288333333333333,0.02276476984115334,0.0835115084253237,0.55,3.320333333333333,0.03538924414535349,-0.002057049307552,0.47,1.8246666666666669,-0.0016835991454315722,0.0714753537558554,0.4836666666666667,1.6616666666666664,0.045052390120026695,-1,-1,1,-1
0.0874476839111251,0.6093333333333333,4.268666666666666,0.021261749564415046,0.0709706035519186,0.5489999999999999,3.3063333333333333,0.030074849126786127,0.1223683230745908,0.461,1.8783333333333332,0.10015277873987843,0.0691059218606606,0.482,1.653333333333333,0.043558888311420324,-1,-1,-1,-1
-0.0807328043139152,0.6273333333333333,4.405666666666666,-0.019629115262788745,0.1085258622904197,0.5106666666666667,2.9440000000000004,0.045989448749030756,0.1684394195160838,0.4306666666666667,1.718,0.13785982752729908,0.0853622903179245,0.4429999999999999,1.4183333333333332,0.053805612744197984,1,-1,-1,-1
0.235461610262349,0.615,4.568333333333333,0.05724938117880854,0.1363519399673962,0.495,2.8116666666666665,0.057781163149671154,0.0948773100493911,0.4196666666666667,1.572,0.07765266371280856,0.0061299911633949,0.43,1.257,0.0038638599015392615,-1,-1,-1,-1
0.0995130557626193,0.6173333333333333,4.474333333333333,0.024195285402468,0.1320770994329225,0.4893333333333333,2.747333333333333,0.05596963587385598,0.0627527802496148,0.4176666666666666,1.5293333333333334,0.05136023079944377,0.0191975866546798,0.4226666666666666,1.2183333333333333,0.012100634944514682,1,-1,-1,-1
0.0054042613564968,0.6253333333333333,4.491666666666666,0.0013139747835890115,-0.0625289974586844,0.4976666666666666,2.6516666666666664,-0.026497592954009594,0.1302342198431232,0.4106666666666667,1.5346666666666666,0.1065906492512635,-0.0002569108826273,0.4193333333333333,1.1709999999999998,-0.00016193622979106007,1,1,-1,-1
0.0643670681288188,0.5760000000000001,3.857,0.01565000262490061,-0.0530324735595368,0.4966666666666666,2.665,-0.022473299666340887,0.1335464833488457,0.3736666666666666,1.2399999999999998,0.1093015828138211,-0.1680209065207012,0.462,1.3483333333333334,-0.10590704391261639,-1,-1,-1,1
0.003724034829347,0.5636666666666666,3.63,0.0009054498915169303,0.050167399762746,0.49,2.6913333333333336,0.02125918201955272,0.0480131592515502,0.3623333333333333,1.0673333333333337,0.03929653683487919,-0.1133665133920169,0.4793333333333333,1.547,-0.0714572523184744,-1,-1,-1,1
-0.1437275595595029,0.5670000000000001,3.53,-0.03494545813202408,0.0295107419939988,0.4893333333333333,2.6653333333333333,0.012505615968726423,0.0760112454967126,0.3553333333333333,1.0423333333333331,0.062211667698791794,-0.0404784115814791,0.4793333333333333,1.6223333333333334,-0.025514377952391826,1,-1,-1,1
-0.1630912414811658,0.569,3.539,-0.03965348168679098,-0.0188369445183704,0.491,2.6383333333333336,-0.007982435488028418,0.0797284245241133,0.351,1.013,0.0652540057754593,-0.0524207484778966,0.48,1.6163333333333334,-0.03304187928718744,1,1,-1,1
-0.230558553443398,0.5923333333333334,3.7896666666666663,-0.05605726765993499,0.1449910618977066,0.4726666666666667,2.565333333333333,0.06144211959696871,-0.1089421969904036,0.3856666666666667,1.0936666666666668,-0.08916411924649256,0.0136337430515607,0.4716666666666666,1.606666666666667,0.008593629530721935,1,-1,1,-1
-0.2200581493293225,0.5996666666666667,3.9,-0.053504233061265366,0.070558470966036,0.4696666666666667,2.4493333333333336,0.029900201811978045,-0.0739523326555677,0.397,1.219,-0.060526543337823105,0.0228227734500188,0.4683333333333334,1.5850000000000002,0.014385664974858567,1,-1,1,-1
-0.1014377531730739,0.596,3.9626666666666654,-0.02466325016148842,-0.0537890967703438,0.4763333333333333,2.4,-0.022793930008651535,-0.0389075286740678,0.4006666666666667,1.281,-0.03184400188465538,-0.0061952629988724,0.469,1.557,-0.003905002086100211,-1,1,1,1
-0.0702966288728785,0.5936666666666667,3.962,-0.01709169701780545,-0.0799839537298519,0.4793333333333333,2.4123333333333337,-0.03389439036162894,0.0059578995187832,0.4,1.3216666666666663,0.004876263539996357,0.0439145413977941,0.4633333333333334,1.5633333333333332,0.02768024146831737,-1,1,-1,-1
0.1094615325326255,0.57,3.833,0.026614126155829136,-0.0779897140057626,0.4786666666666667,2.4403333333333337,-0.03304930160906178,0.1279716079155834,0.3716666666666666,1.2303333333333333,0.1047388066660303,0.0826522221852898,0.4466666666666666,1.4916666666666667,0.05209740088727788,-1,-1,-1,-1
0.1105688055710674,0.563,3.7483333333333335,0.026883344973181775,0.0745609923111985,0.4686666666666667,2.486666666666667,0.031596329779868905,0.0623838280498278,0.3643333333333333,1.1143333333333334,0.05105826059095824,0.0798795966130461,0.4393333333333333,1.4406666666666663,0.050349757785514954,-1,-1,-1,-1
-0.0611706439015202,0.5673333333333334,3.640333333333333,-0.014872834283981227,0.1490159286617394,0.461,2.473,0.06314771676855187,0.0670209183813419,0.359,1.0793333333333337,0.054853503267331856,0.0004394018190592,0.44,1.3703333333333334,0.00027696403209592687,1,-1,-1,1
-0.2002400997205047,0.5773333333333334,3.637,-0.04868573600345785,0.0782396958833828,0.4626666666666666,2.4170000000000003,0.03315523514883164,0.0036738171861863,0.3606666666666667,1.0266666666666666,0.0030068484272240624,-0.0025325112930159,0.4406666666666667,1.3693333333333333,-0.0015962941176346208,1,1,1,1
0.1049683601125792,0.544,3.494333333333333,0.02552167061587621,0.2015498042245607,0.439,2.274666666666667,0.08540972811584716,-0.0402652570644133,0.369,1.0583333333333331,-0.03295523939817623,-0.0500206569212515,0.4446666666666667,1.3656666666666666,-0.03152905206141244,-1,-1,1,1
-0.0713841163876245,0.5436666666666666,3.312,-0.017356105246346492,0.122050782321883,0.434,2.136,0.051720834830601005,-0.0709196249502188,0.373,1.06,-0.05804441319037155,-0.0403430958341941,0.4453333333333333,1.3803333333333332,-0.02542908564510377,-1,-1,1,1
-0.0417151394022052,0.5413333333333333,3.306,-0.010142485282008859,0.0393724431132698,0.4376666666666666,2.091,0.01668465853637999,-0.1078580339885362,0.3793333333333333,1.0716666666666663,-0.0882767822746702,-0.0620480460774479,0.4483333333333333,1.3786666666666667,-0.03911016359030709,-1,1,1,1
0.0086118710436031,0.5383333333333333,3.315,0.0020938627213525586,-0.0014010289321761,0.4403333333333333,2.0803333333333334,-0.0005937068539460011,-0.1002646915177793,0.3803333333333333,1.086666666666667,-0.08206198477428873,-0.0707463577644633,0.449,1.3743333333333334,-0.044592888906331174,-1,1,1,1
-0.2874914968613855,0.5876666666666667,3.701,-0.06989976103172642,0.0538230297425448,0.436,2.0856666666666666,0.022808309610462613,0.0747617778773299,0.3556666666666667,1.0643333333333334,0.06118903658902003,-0.0176070902716387,0.4376666666666666,1.3383333333333334,-0.011098112259869853,1,-1,-1,-1
0.0025163352504131,0.5896666666666667,4.024,0.0006118136870127725,0.0897076855529612,0.431,2.069,0.03801496638738314,0.0261840829404541,0.3476666666666667,0.9563333333333334,0.021430453563079477,-0.0267607670701164,0.4333333333333333,1.2986666666666666,-0.016867863600539084,1,-1,-1,-1
0.0392872645143089,0.5883333333333334,4.042666666666666,0.009552179563990681,0.0441737892024927,0.431,2.0246666666666666,0.018719300374154802,-0.0145516791463341,0.349,0.9266666666666666,-0.011909872303701795,0.0047593828719849,0.4293333333333333,1.2986666666666666,0.002999937217682829,-1,1,1,-1
-0.2047371935824489,0.6003333333333333,3.967333333333333,-0.04977914499022419,-0.0557322862229758,0.4383333333333333,2.006333333333333,-0.023617385449183573,-0.0255699082775692,0.3493333333333333,0.9163333333333334,-0.020927780178546324,0.0412014904799618,0.4233333333333333,1.284,0.025970149500347726,1,1,1,-1
0.069734817408277,0.5506666666666667,3.573,0.016955099979112986,0.0957542639900526,0.4116666666666666,1.8843333333333332,0.04057729395862564,0.0206414595220085,0.3383333333333334,0.8953333333333333,0.01689407418875661,0.0374166242030475,0.3986666666666666,1.1036666666666666,0.023584470198330883,-1,-1,-1,-1
0.0337192951680109,0.5379999999999999,3.369,0.008198401344505248,0.0503324333694974,0.4056666666666667,1.778,0.021329117465716238,0.010964553314218,0.3356666666666667,0.869,0.008973976716107323,0.0015092363256288,0.3893333333333333,0.9963333333333334,0.0009513027939364915,-1,-1,-1,-1
0.0442489618404096,0.5326666666666666,3.309333333333333,0.01075855074780839,0.0933486103042378,0.3996666666666666,1.7566666666666668,0.03955786241892836,0.0553939268105613,0.3306666666666667,0.8766666666666667,0.04533735166093121,-0.0548213312687478,0.39,0.9476666666666668,-0.03455501614801747,-1,-1,-1,1
0.0327761937987673,0.5306666666666667,3.27,0.007969098700571378,-0.0663350993762119,0.4066666666666666,1.675,-0.02811048526719208,0.0516495161155082,0.3296666666666666,0.8646666666666667,0.04227272573135714,-0.0515820248489052,0.389,0.942,-0.032513214479661254,-1,1,-1,-1
-0.1642778162381799,0.5733333333333334,3.609666666666667,-0.03994198166980632,-0.180961269337583,0.4313333333333333,1.7886666666666668,-0.0766850301496751,-0.116345364940401,0.36,0.9026666666666666,-0.09522326775029524,-0.2262069683703897,0.4563333333333333,1.2746666666666668,-0.1425829191654257,1,1,1,1
-0.1830774188454529,0.5883333333333334,3.783666666666667,-0.04451285678815249,-0.1565662320603214,0.4393333333333333,1.883,-0.06634727016403198,-0.0803501480149102,0.3723333333333333,1.023,-0.06576285752439771,-0.1484299996327411,0.4826666666666666,1.5466666666666666,-0.09355849111025699,1,1,1,1
-0.0306196294351912,0.5843333333333333,3.882333333333333,-0.007444758553787185,-0.0468661700086365,0.4366666666666666,1.9613333333333327,-0.019860236796900507,-0.0878026893459826,0.3786666666666666,1.0656666666666668,-0.07186241584330777,-0.0905073029679921,0.49,1.663333333333333,-0.05704862036714842,-1,-1,1,1
-0.0473947138574248,0.585,3.874333333333333,-0.011523398809942392,0.0526303183044603,0.4296666666666667,1.979666666666667,0.022302880393900545,-0.1066015010234417,0.3823333333333333,1.0756666666666668,-0.087248368508178,-0.1237940793906791,0.4973333333333333,1.689,-0.07802996230433537,1,-1,1,1
-0.1951007415056405,0.6046666666666667,3.985,-0.04743616892061416,-0.0086586666288146,0.4356666666666667,1.962,-0.003669238804066746,-0.1578768810409556,0.4083333333333334,1.221,-0.12921488125156944,-0.1324922363851832,0.5113333333333333,1.768,-0.08351259011447802,1,1,1,1
-0.1782307179371267,0.6096666666666667,4.066,-0.043334445464747,-0.0740845650885595,0.441,1.947,-0.031394436656185944,-0.0710836716128333,0.4156666666666667,1.361,-0.05817867775076624,-0.1301547666570761,0.5196666666666667,1.827,-0.08203923471921624,1,1,1,1
0.0258118784723651,0.601,4.149,0.006275817395281793,-0.13722316500854,0.4473333333333333,1.9566666666666663,-0.05815035772258627,-0.0683848480640789,0.418,1.3833333333333333,-0.05596981625013416,-0.0759036537872313,0.5183333333333333,1.87,-0.04784363899251975,-1,1,1,-1
0.1112894286862857,0.595,4.1530000000000005,0.027058554967555923,-0.0152930679330904,0.4426666666666666,2.029333333333333,-0.006480665060667233,-0.0392370422504333,0.4166666666666666,1.4043333333333332,-0.032113693414916884,-0.1139862968505704,0.52,1.85,-0.07184791461949736,-1,-1,-1,1
-0.1683130824680745,0.619,4.226,-0.04092310336644219,-0.0802541263293235,0.451,2.074333333333333,-0.03400888002017265,0.0543280703485071,0.406,1.4209999999999998,0.044464997740157816,0.1333608480239925,0.4726666666666667,1.7283333333333333,0.08406009395122856,1,1,-1,-1
-0.1462306032135396,0.6256666666666667,4.352333333333333,-0.035554040142898306,0.0057484132216005,0.45,2.1573333333333333,0.002435975625197906,0.0466667103556099,0.4003333333333333,1.3726666666666667,0.03819453106270347,0.0917640309931153,0.4556666666666667,1.5583333333333331,0.05784076196963727,1,-1,-1,-1
-0.1033146054065445,0.625,4.387666666666666,-0.025119581997538207,0.0384719032397478,0.4476666666666666,2.165,0.016303041367110516,-0.0463303609183096,0.4056666666666667,1.3263333333333334,-0.037919244698333784,0.0399785297688488,0.4486666666666666,1.4523333333333333,0.025199292132551707,-1,-1,1,-1
-0.0115877448953733,0.621,4.421333333333334,-0.0028174071509103967,0.0489684690460605,0.4453333333333333,2.147333333333333,0.02075111729115559,-0.0141099794167485,0.4056666666666667,1.3573333333333333,-0.011548361626958391,-0.1087007607356227,0.4586666666666666,1.3823333333333332,-0.06851633215741536,-1,-1,1,1
0.1425526664676617,0.6066666666666667,4.418333333333334,0.03465979839163488,0.1677690713881754,0.336,1.1443333333333332,0.07109464000047924,0.0700196300601256,0.3906666666666667,1.352666666666667,0.057307809248846736,-0.1249528894762994,0.4716666666666666,1.518,-0.07876038420935616,-1,-1,-1,1
-0.0107867875242435,0.6086666666666667,4.307,-0.002622664943054535,0.0201089398607996,0.3026666666666666,0.6980000000000001,0.00852146243861011,0.0745504099388354,0.3829999999999999,1.301,0.061016041766137306,-0.0937897264776892,0.474,1.5803333333333334,-0.05911759962681254,1,-1,-1,1
-0.1612723805551352,0.6173333333333333,4.2843333333333335,-0.03921124967134886,-0.0049463239280808,0.2883333333333333,0.5513333333333333,-0.002096078353911936,0.0787510792590306,0.3793333333333333,1.275,0.06445409415105444,-0.1368429119348364,0.479,1.5803333333333334,-0.08625491067462747,1,-1,-1,1
0.0363745019994219,0.6096666666666667,4.374666666666667,0.008843979822587762,0.0067831849943328,0.2793333333333333,0.4906666666666667,0.0028744755588051302,0.0421580714762759,0.3793333333333333,1.2413333333333334,0.034504419923199636,-0.145839472634534,0.48,1.584,-0.09192562849668615,-1,-1,1,1
0.0840775792351467,0.602,4.303,0.020442353115912866,-0.2648890437158137,0.3406666666666667,0.763,-0.1122506731856078,0.0396045654660259,0.375,1.2006666666666663,0.03241449406632874,0.0932689944757032,0.4443333333333333,1.5226666666666666,0.05878937150244969,-1,1,-1,-1
-0.0730787283843481,0.6093333333333333,4.248,-0.017768127775380067,-0.1688150205401104,0.3573333333333333,1.0213333333333334,-0.0715378765148161,-0.0109142616774975,0.375,1.1476666666666666,-0.008932815351479776,0.0174309555756539,0.4343333333333333,1.3616666666666668,0.01098709092705792,1,1,1,-1
-0.0840997302033139,0.611,4.254333333333333,-0.020447738831311107,-0.2061028812914493,0.368,1.0893333333333333,-0.08733916226176267,-0.0544702837305151,0.379,1.134,-0.044581392776260546,-0.0229595147411629,0.43,1.282,-0.014471855831852195,1,1,1,-1
-0.0843586878947633,0.6116666666666667,4.262,-0.02051070097435622,-0.1691005280719202,0.3696666666666667,1.1423333333333334,-0.07165886457908498,-0.0661613111958832,0.3816666666666666,1.143333333333333,-0.05414995478284395,-0.0229278076051193,0.4303333333333333,1.2833333333333334,-0.014451870169836387,1,1,1,1
-0.0579405363104728,0.6133333333333334,4.3116666666666665,-0.014087476277967432,-0.05256813569782,0.3653333333333333,1.214,-0.022276529589209285,0.0441275327377908,0.3706666666666667,1.162,0.03611633232834904,-0.1439287282488637,0.4446666666666667,1.279,-0.09072124688876977,1,-1,-1,1
0.1387205501486228,0.6013333333333333,4.337000000000001,0.03372806991315488,0.0033314170324099,0.3603333333333333,1.221,0.0014117375309460045,-0.0449350020093937,0.3713333333333333,1.0800000000000003,-0.03677720835627991,-0.1465556426329599,0.4503333333333333,1.325,-0.09237704522239489,-1,-1,1,1
-0.08129957612877,0.6103333333333333,4.246,-0.019766918345142062,-0.0303176696173195,0.36,1.1826666666666663,-0.012847563554248261,-0.0134490644485638,0.37,1.0993333333333335,-0.011007433477325029,-0.1439569675897345,0.4516666666666666,1.337,-0.09073904672794214,1,-1,-1,1
-0.174076287879676,0.618,4.262333333333333,-0.04232435065704269,-0.0468239936362007,0.361,1.1746666666666663,-0.019842363931597988,-0.039139574295931,0.3706666666666667,1.0776666666666668,-0.032033920429259906,-0.0863367146479636,0.45,1.379,-0.054419812503311044,1,1,1,-1
-0.1473362020716662,0.6196666666666667,4.304333333333333,-0.03582285190541545,-0.2066546651195748,0.3963333333333333,1.3806666666666667,-0.08757298886814534,0.0415942138011864,0.3566666666666666,1.0416666666666667,0.03404292865196927,-0.0277423770307685,0.442,1.367,-0.017486592610878256,1,1,-1,-1
0.0262643996007261,0.6106666666666667,4.352333333333333,0.0063858419319361495,-0.104060100339657,0.4006666666666667,1.536,-0.044097015682612234,0.0173755449527344,0.3496666666666667,0.966,0.01422107507410442,0.0538367491735314,0.4313333333333333,1.367,0.03393441373994266,-1,1,-1,-1
0.100905890813812,0.605,4.342333333333333,0.024533934852270418,-0.1859264955958217,0.4093333333333333,1.5486666666666666,-0.07878911864721261,-0.0031447154668802,0.35,0.947,-0.0025738032886365872,-0.0131935052071676,0.4303333333333333,1.290333333333333,-0.008316138534609548,-1,1,1,-1
0.0599961753954696,0.606,4.315,0.014587277776020199,-0.2054529509995331,0.412,1.558,-0.08706374463116567,-0.0401364530155536,0.3503333333333333,0.912,-0.03284981927733023,-0.002635216855475,0.43,1.2973333333333334,-0.0016610315526280792,1,1,1,-1
0.2878029629102081,0.5113333333333333,3.271666666666667,0.06997548988847482,-0.1691824971780873,0.407,1.5853333333333337,-0.07169360020732618,0.0727281816871963,0.3096666666666666,0.7403333333333334,0.0595246327289413,-0.0190615495434172,0.376,0.8736666666666667,-0.012014887946628687,-1,-1,-1,-1
0.1339265922474983,0.49,2.8496666666666663,0.03256248235545982,-0.0484349099121077,0.3966666666666666,1.6033333333333333,-0.02052501367006816,0.0200754021907099,0.2926666666666666,0.571,0.016430782601267273,-0.0046637289809622,0.3513333333333333,0.6920000000000001,-0.002939644596682683,-1,-1,-1,-1
0.1289440397309476,0.4803333333333333,2.724,0.031351040507484586,-0.0159505286148688,0.391,1.5770000000000002,-0.006759273806002397,0.0011825742275752,0.2876666666666667,0.5186666666666667,0.0009678819810714131,-0.0556162710033212,0.3416666666666666,0.5630000000000001,-0.03505608306356214,-1,-1,-1,-1
0.0748802135911841,0.4813333333333333,2.679333333333333,0.018206135114152738,-0.0459021013177785,0.391,1.5446666666666669,-0.0194516983461291,-0.040159710975854,0.283,0.444,-0.03286885483566249,-0.1589509221681867,0.348,0.5113333333333333,-0.10019004564734309,1,1,-1,1
-0.2673429945013916,0.532,2.9773333333333336,-0.0650009187512196,-0.143378778096457,0.4003333333333333,1.5243333333333335,-0.06075889034928912,-0.1425633007308917,0.309,0.5156666666666667,-0.11668142829598463,-0.2517495095434119,0.3893333333333333,0.744,-0.1586829098491314,1,1,1,1
-0.2128305379952082,0.546,3.212333333333333,-0.05174693480862044,-0.130907536601512,0.4039999999999999,1.5686666666666669,-0.05547401622376753,-0.0535700842555554,0.3103333333333333,0.6103333333333333,-0.04384462139154167,-0.1847276278350668,0.4046666666666667,0.93,-0.1164376350427051,1,1,1,1
-0.0658236182804143,0.5446666666666666,3.342,-0.01600414355998482,-0.0719826791903588,0.401,1.5933333333333335,-0.03050373123582326,-0.0945940213604693,0.3153333333333333,0.6053333333333334,-0.07742080510211402,-0.1949525123830239,0.4123333333333333,0.9816666666666668,-0.12288259072855309,-1,-1,1,1
-0.0090798101206819,0.5403333333333333,3.339,-0.0022076359286380084,-0.0764874405324134,0.4013333333333333,1.5910000000000002,-0.032412690874518736,-0.1215008854245381,0.3193333333333333,0.607,-0.09944282138446538,-0.233193655719277,0.42,1.0046666666666666,-0.14698677234765553,-1,1,1,1
0.0449678865597729,0.5313333333333333,3.2423333333333333,0.010933347799658327,-0.3929854884363575,0.5316666666666666,2.8273333333333333,-0.1665334474025379,-0.0826368064798186,0.3196666666666666,0.63,-0.06763438108160166,0.00085906546771,0.3913333333333333,0.9796666666666668,0.0005414866881542856,-1,1,1,-1
0.0933167904949328,0.527,3.224666666666667,0.022688745326573855,-0.3041562500096106,0.5673333333333334,3.3796666666666666,-0.12889073605406573,-0.0344000902049687,0.3153333333333333,0.642,-0.028154873225074723,0.0093142581506314,0.3786666666666666,0.8813333333333334,0.005870969079974751,-1,1,-1,-1
-0.0768345249631119,0.5333333333333333,3.133666666666667,-0.0186813001168422,-0.3047054188730604,0.5813333333333334,3.5603333333333333,-0.1291234545302627,0.0025330946640228,0.3106666666666666,0.6433333333333333,0.0020732201197069524,-0.0317653183664473,0.3766666666666666,0.821,-0.02002233553429309,1,1,-1,-1
-0.2466313908699504,0.545,3.115666666666667,-0.05996516583251813,-0.3154910816105052,0.5870000000000001,3.619666666666667,-0.13369403957994108,-0.0068605249972909,0.31,0.6276666666666666,-0.00561502049573934,0.0100340428474563,0.3716666666666666,0.8216666666666667,0.006324664224661236,1,1,-1,-1
-0.2185416164369509,0.551,3.256333333333333,-0.05313550811485543,0.1858955973051133,0.4956666666666667,2.9523333333333333,0.07877602503683276,-0.1431971489873613,0.3366666666666666,0.7006666666666667,-0.11720020360147083,-0.1465710959836393,0.391,0.8363333333333334,-0.09238678578815476,1,-1,1,1
-0.0563639198580068,0.5429999999999999,3.319333333333333,-0.013704142807345875,0.1557049862830171,0.4663333333333333,2.5686666666666667,0.06598230445263628,-0.0565986601834995,0.341,0.8263333333333333,-0.046323369871435566,-0.1036123896491029,0.3979999999999999,0.9423333333333334,-0.06530902688057265,-1,-1,1,1
0.097914118244883,0.5333333333333333,3.345,0.023806524859583778,0.0888088895338432,0.4589999999999999,2.414333333333333,0.03763408820236171,-0.1197231704677805,0.35,0.8343333333333334,-0.09798784440796314,-0.0951418576634239,0.3993333333333333,0.9626666666666668,-0.0599698758097504,-1,-1,1,1
0.0803689943345231,0.531,3.2976666666666663,0.019540659670543085,0.0156986648866448,0.4596666666666666,2.3506666666666667,0.006652542804041771,-0.1022261793225829,0.35,0.8523333333333334,-0.0836673712761183,-0.0833662345414921,0.3993333333333333,0.975,-0.05254745760657758,-1,1,1,1
-0.273931079623563,0.6116666666666667,4.028666666666667,-0.0666027246506076,-0.1373502994907949,0.475,2.3306666666666667,-0.058204232850896695,0.0232983315232272,0.3323333333333333,0.8213333333333334,0.01906860029970147,-0.2361169955401847,0.4543333333333333,1.2336666666666667,-0.14882941374982073,1,1,-1,1
-0.0531400346985275,0.6256666666666667,4.448666666666667,-0.012920297703398384,-0.0674387555325957,0.4783333333333333,2.432666666666667,-0.028578175983205358,0.0273481157020263,0.3229999999999999,0.7543333333333333,0.022383160216946484,-0.106940901439962,0.4706666666666667,1.489,-0.0674070565347261,1,1,-1,1
0.1027047094482762,0.6213333333333333,4.543666666666667,0.024971293849183944,-0.0985541423305611,0.48,2.423,-0.041763784060862806,-0.0181351485075488,0.321,0.6946666666666667,-0.014842775239996032,-0.0742010072829908,0.4746666666666667,1.5546666666666666,-0.04677042577265152,-1,1,-1,1
-0.0319156563165696,0.6283333333333334,4.506333333333333,-0.007759870375486463,-0.0612366402669697,0.4796666666666667,2.45,-0.02594993736685789,-0.0373742432040881,0.3223333333333333,0.6829999999999999,-0.030589079069979385,-0.101226397341898,0.4803333333333333,1.5693333333333332,-0.06380508670260926,1,-1,1,1
0.1244002435352653,0.603,4.266,0.030246276464991194,-0.1849429207516131,0.511,2.668333333333333,-0.07837231417375429,-0.1463752212920466,0.373,0.935,-0.11980130790978488,-0.0931737672933945,0.4903333333333333,1.6216666666666666,-0.058729347844755635,-1,1,1,1
0.2114205810851981,0.59,4.164,0.05140412240494696,-0.1543661817580441,0.521,2.8123333333333336,-0.06541496611699191,-0.0605426754449214,0.3893333333333333,1.144,-0.049551362851147425,-0.0233431483680086,0.49,1.6789999999999998,-0.014713668021811415,-1,1,1,-1
0.0220573742447998,0.5953333333333333,4.047666666666667,0.005362959271947605,-0.0443662340136694,0.5186666666666667,2.8903333333333334,-0.018800851726006252,0.0053989416437114,0.3913333333333333,1.225,0.004418782527096845,-0.0398661843407244,0.4906666666666667,1.6663333333333332,-0.025128478491343986,1,-1,1,1
-0.0939287311450156,0.603,4.036666666666666,-0.022837530614741912,0.040665445410811,0.5126666666666666,2.895,0.01723258749672329,0.0119973521986156,0.3929999999999999,1.2426666666666668,0.009819274547710479,-0.1019409493114711,0.4986666666666666,1.6649999999999998,-0.06425548355134963,1,-1,1,1
-0.1309118811785588,0.6103333333333333,4.052666666666666,-0.031829495169406884,-0.15174798115516,0.545,3.0156666666666667,-0.06430546465900028,-0.0518149315212539,0.414,1.3,-0.042408110544318235,-0.0996143671930269,0.5526666666666666,2.029333333333333,-0.0627889908410867,1,1,1,1
-0.0386865308711383,0.608,4.098333333333334,-0.00940611911156071,-0.0909531967556023,0.5533333333333333,3.151,-0.0385427702897094,-0.0389127684137449,0.4223333333333333,1.3636666666666668,-0.03184829036778034,0.0255410192782132,0.5710000000000001,2.2766666666666664,0.016099031402008523,-1,1,1,1
0.0010757712962101,0.6056666666666667,4.1,0.0002615595847209788,-0.149522133862066,0.5603333333333333,3.165666666666666,-0.06336222875330454,-0.0075146434027524,0.4253333333333333,1.411,-0.006150385975022196,0.0463949973651494,0.5786666666666667,2.3463333333333334,0.029243724040205785,-1,1,1,1
-0.0091355022923185,0.606,4.091333333333333,-0.0022211767447359995,-0.0895242205386228,0.5603333333333333,3.216333333333333,-0.03793722035803967,-0.0405261366700102,0.4296666666666667,1.4076666666666666,-0.03316875721684542,-0.0094711022496882,0.5856666666666667,2.3386666666666667,-0.005969831151547949,1,1,1,1
-0.0433248455197459,0.6316666666666666,4.468999999999999,-0.010533864067732228,0.1879066529314563,0.5113333333333333,2.9793333333333334,0.07962823977816007,0.0783004060474927,0.3866666666666666,1.2353333333333334,0.06408523909686174,0.1764288545273187,0.556,2.3713333333333333,0.11120674701023137,1,-1,-1,-1
-0.1382432272207552,0.6413333333333334,4.540333333333334,-0.0336120151464673,0.1581827462644485,0.4946666666666667,2.7816666666666667,0.06703229210786911,0.0714283805587769,0.366,1.0863333333333334,0.05846080598399946,0.1676397969606244,0.5396666666666667,2.2626666666666666,0.10566682269401702,1,-1,-1,-1
-0.1029403716858228,0.644,4.624333333333333,-0.025028592010237563,0.1126374674141335,0.49,2.691333333333333,0.04773180259098664,0.0438957469050117,0.3593333333333333,1.0136666666666667,0.03592662640902208,0.1660473776288955,0.532,2.2093333333333334,0.10466308793514084,1,-1,-1,-1
0.0032876525987193,0.6393333333333333,4.665,0.0007993493147263929,0.0806369481048543,0.4903333333333333,2.6670000000000003,0.034171106443019884,0.0149718128535303,0.3583333333333333,0.9786666666666668,0.012253732194568625,0.1244242209228434,0.53,2.154333333333333,0.07842715351285837,-1,1,-1,-1
0.1845849866026458,0.615,4.500333333333333,0.044879401980331614,-0.131115915246069,0.5103333333333333,2.708666666666667,-0.05556231977457095,-0.0870314417914295,0.3933333333333333,1.154,-0.07123118560541569,0.1828919412522875,0.4813333333333333,1.8216666666666663,0.11528056391651013,-1,1,1,-1
0.1240859717430922,0.6116666666666667,4.391666666666667,0.030169865428797998,-0.0434705281784615,0.513,2.8280000000000003,-0.018421283052391223,-0.1252977246677269,0.4126666666666667,1.2743333333333335,-0.1025503576412316,0.1205741358297616,0.4636666666666666,1.618,0.07600036544544554,-1,1,1,-1
-0.0221207453401985,0.6173333333333333,4.323,-0.00537836711695536,-0.1085799423738307,0.518,2.819666666666667,-0.04601236598895756,-0.0423932139586875,0.4153333333333333,1.3763333333333334,-0.03469687310406867,0.0421785406243102,0.46,1.5073333333333332,0.026586004364394573,1,1,1,-1
-0.0526562943364536,0.6206666666666667,4.337999999999999,-0.012802682622328108,-0.1263499852104188,0.52,2.8256666666666663,-0.05354268601640315,0.0338747938203647,0.4106666666666667,1.413,0.027724942575881845,0.0240299088393149,0.46,1.4886666666666666,0.015146547315812393,1,1,-1,1
0.1877579257386807,0.5933333333333334,4.1866666666666665,0.045650860231439425,-0.1294066808304208,0.534,2.9916666666666667,-0.054838006261648316,0.1516100231413935,0.3829999999999999,1.3,0.124085749652483,-0.1258952525655057,0.5026666666666667,1.6696666666666669,-0.07935437510689905,-1,1,-1,1
-0.1146286797121396,0.601,3.9893333333333336,-0.027870449758464033,0.0156188327473008,0.5303333333333333,3.085,0.006618712747284779,0.0839281707460264,0.3736666666666666,1.157333333333333,0.06869130264738352,-0.0813301292037553,0.5176666666666666,1.8323333333333331,-0.05126405840418228,1,-1,-1,1
-0.0831451953844517,0.6013333333333333,4.026,-0.020215656295085344,-0.0034851524924142,0.5306666666666667,3.072,-0.001476885219336227,0.077853962398382,0.3703333333333333,1.1263333333333334,0.0637198457427177,0.0482178268147128,0.517,1.958,0.030392691050072126,1,1,-1,-1
-0.0871960830586173,0.6013333333333333,4.025333333333333,-0.021200576139608837,0.006969104515003,0.53,3.0806666666666667,0.0029532617217238404,0.0757568262482064,0.3693333333333333,1.1193333333333333,0.062003437381806276,0.10965321930259,0.5096666666666667,1.965,0.06911668644287641,1,-1,-1,-1
-0.0964767543147697,0.5996666666666667,4.016333333333333,-0.02345704880089191,0.1243608105292928,0.5016666666666666,2.879,0.05269974365114734,0.0151902714674381,0.3696666666666667,1.078,0.012432530405353878,0.1557741611978671,0.4923333333333333,1.899,0.09818766766623112,-1,-1,1,-1
0.0268190321444672,0.5926666666666667,4.049666666666666,0.006520693510821677,0.1199211905052686,0.4916666666666666,2.7633333333333336,0.05081838861511317,-0.0246670702201652,0.3743333333333333,1.081,-0.02018884923686784,0.1248315398276611,0.485,1.818,0.07868389502218745,-1,-1,1,-1
-0.0192411648539017,0.5923333333333334,3.9983333333333335,-0.004678235147623352,0.0489281086286044,0.4906666666666667,2.68,0.020734013963792753,-0.08108653987439,0.38,1.07,-0.0663655599976789,0.1499618225283527,0.4796666666666667,1.8,0.09452403068524971,-1,-1,1,-1
-0.1406484429166532,0.5996666666666667,3.9733333333333336,-0.03419681158117399,-0.0342781202456068,0.4966666666666666,2.661666666666666,-0.014525863429952305,-0.0636062580627456,0.3806666666666667,1.0883333333333336,-0.05205876267787591,0.1337213026243817,0.48,1.78,0.08428729592259288,1,1,1,1
0.1841742537581998,0.5553333333333333,3.7006666666666654,0.04477953771308165,0.1299600227650126,0.479,2.640333333333333,0.05507249313882694,-0.1285185933983237,0.3923333333333333,1.1353333333333333,-0.10518648883287196,0.0417582703624519,0.4616666666666666,1.562,0.026321099347516152,-1,-1,1,-1
0.0848172229939474,0.5473333333333333,3.498333333333333,0.02062218772859953,0.0504773402158509,0.4776666666666667,2.554666666666667,0.021390523897723425,0.0272627446206115,0.3866666666666666,1.25,0.02231328795905415,0.039759920135477,0.455,1.5133333333333332,0.02506149797038073,-1,-1,-1,-1
0.1202468848242066,0.5413333333333333,3.4593333333333334,0.02923644214101458,0.1071736923863539,0.4716666666666666,2.5496666666666665,0.04541644663515116,0.0861272353701376,0.3796666666666667,1.258,0.07049113472156379,0.0595319192782943,0.4496666666666666,1.4983333333333335,0.03752419695719147,-1,-1,-1,-1
0.0541558182863974,0.5429999999999999,3.416,0.01316727206899602,0.126073573554637,0.47,2.5483333333333333,0.05342555246492586,0.0187217690119676,0.381,1.2016666666666669,0.015322896827896844,0.0120894030808529,0.4493333333333333,1.4483333333333333,0.007620200185049356,1,-1,1,-1
-0.1917248536145757,0.5626666666666666,3.4496666666666664,-0.04661536635973319,0.0920811172205962,0.4376666666666666,2.1456666666666666,0.03902074336749069,0.0929506386750065,0.3596666666666667,1.1146666666666667,0.07607577283929731,-0.006072840387334,0.449,1.4426666666666668,-0.003827836588278682,1,-1,-1,-1
-0.1981268161527123,0.5703333333333334,3.5536666666666665,-0.04817191901062977,0.0793424787242464,0.4263333333333333,2.006333333333333,0.03362255578440041,-0.0437397209306438,0.3613333333333333,0.9946666666666668,-0.035798926408761256,0.0873996952208435,0.44,1.4673333333333332,0.05508983108933967,1,-1,1,-1
-0.1439972506294511,0.5686666666666667,3.5846666666666662,-0.035011029954312996,-0.0475527398029,0.4296666666666667,1.9186666666666663,-0.020151180961724722,0.0183336704916057,0.356,1.0146666666666666,0.01500525624688319,0.0694564476475214,0.4396666666666667,1.4473333333333334,0.043779831946770834,-1,1,-1,-1
-0.1169854674701658,0.5676666666666667,3.6006666666666667,-0.028443471579585787,0.0115873435683777,0.4263333333333333,1.9426666666666668,0.004910309228866267,0.0470675409742812,0.3503333333333333,1.0006666666666666,0.038522592273769383,0.0168273959874445,0.4403333333333333,1.4029999999999998,0.010606654866236536,-1,-1,-1,1
-0.1943278569796063,0.5783333333333334,3.646666666666667,-0.04724825225433114,-0.1329422212991198,0.45,2.042666666666667,-0.056336244135586966,-0.0098290710102701,0.36,1.0016666666666667,-0.00804463728337667,-0.1295469203506698,0.476,1.5206666666666666,-0.08165609665147369,1,1,1,1
-0.0864995423203267,0.5760000000000001,3.712,-0.021031221457168087,-0.1376995366279696,0.4576666666666666,2.115666666666667,-0.058352227283582,-0.0955133853931134,0.3696666666666667,0.985,-0.07817326178558659,-0.0640004317932332,0.487,1.6643333333333332,-0.04034079258772036,-1,1,1,1
-0.0008952425933572,0.5713333333333334,3.7283333333333335,-0.00021766641456969087,-0.1162063874083103,0.461,2.170333333333333,-0.049244185535453455,-0.0798034518507426,0.3736666666666666,1.0286666666666666,-0.06531541215134604,-0.0958928107692789,0.4956666666666667,1.6973333333333334,-0.06044321704570131,-1,1,1,1
-0.0028007392724584,0.5703333333333334,3.7163333333333335,-0.0006809627693141993,-0.1116119843124274,0.4603333333333333,2.1733333333333333,-0.04729723886991982,-0.011281428706251,0.3703333333333333,1.0743333333333334,-0.009233324480536915,0.0871585748081029,0.4863333333333333,1.8096666666666663,0.05493784791850016,-1,-1,-1,-1
-0.1346312088264025,0.5673333333333334,3.571333333333333,-0.03273380057190134,0.0889376184340204,0.4416666666666666,2.191666666666667,0.03768863898898781,0.0788152011730572,0.353,1.0493333333333337,0.06450657495414568,0.0799986519543631,0.4376666666666666,1.4386666666666668,0.05042480082344392,-1,-1,-1,-1
-0.1906779643735072,0.5693333333333332,3.5516666666666667,-0.046360829065321824,0.1320316579284108,0.4316666666666666,2.127666666666667,0.05595037936025899,-0.0400250030458062,0.3533333333333333,0.939,-0.03275860266276673,0.0271444560890878,0.4206666666666667,1.2556666666666667,0.01710971070529796,1,-1,1,-1
-0.1551323042572381,0.5676666666666667,3.5646666666666667,-0.03771837120146316,-0.0429871015260574,0.4373333333333333,2.021,-0.018216423816210647,-0.0123158674715264,0.3516666666666666,0.9546666666666668,-0.010079964478336253,0.0507324420279007,0.41,1.1943333333333332,0.031977704899367194,-1,1,-1,-1
-0.0982784650089119,0.564,3.569,-0.02389511096392544,-0.0723126121549468,0.441,2.0326666666666666,-0.03064354523817535,-0.0023788980988896,0.3503333333333333,0.9526666666666668,-0.0019470174057838316,-0.1258248246277538,0.4173333333333333,1.0753333333333337,-0.07930998292469613,-1,1,-1,1
-0.2111923883791981,0.5856666666666667,3.7336666666666662,-0.051348640361851015,-0.1289346185695183,0.4486666666666666,2.034666666666667,-0.05463796285544131,-0.1466852944538129,0.375,0.9876666666666666,-0.12005508836524331,-0.1825144939225522,0.4443333333333333,1.214,-0.11504265107725253,1,1,1,1
-0.1416842620940226,0.5883333333333334,3.832,-0.03444865733578116,-0.0810568275570609,0.4506666666666667,2.0966666666666667,-0.03434903660768747,-0.0851167361547755,0.3826666666666666,1.106,-0.06966408813148106,-0.0976441262965361,0.451,1.3453333333333333,-0.06154710735489461,1,1,1,1
-0.0188388417246114,0.583,3.883,-0.004580415591560142,-0.0469247418234628,0.4479999999999999,2.1026666666666665,-0.019885057474840696,0.0157905045750814,0.3786666666666666,1.176,0.012923793275610792,-0.1206694993471739,0.456,1.365,-0.07606047503796819,-1,-1,-1,1
0.0387695499109383,0.5793333333333333,3.892,0.009426304094791366,-0.0940420920555893,0.45,2.083,-0.03985173562840189,0.089310049643585,0.371,1.1896666666666669,0.07309612011066972,-0.0916848694025054,0.455,1.389,-0.057790864785849126,-1,1,-1,-1
-0.0658055177314205,0.5883333333333334,3.893,-0.015999742650521332,-0.0618615565347635,0.4613333333333333,2.220333333333333,-0.02621475493258458,-0.1127129648335276,0.4053333333333333,1.252,-0.0922503172753864,-0.1418687533049407,0.465,1.3956666666666666,-0.08942280218112819,1,1,1,1
-0.1929225711333524,0.5983333333333334,3.899333333333333,-0.04690657555812688,-0.0134068698868694,0.4623333333333333,2.2696666666666667,-0.005681360576496733,-0.01095748161379,0.4143333333333333,1.4223333333333334,-0.008968188858347364,-0.1275480804917212,0.4703333333333333,1.444,-0.08039618664920338,1,1,1,1
-0.0640986582935387,0.595,3.9823333333333335,-0.015584742317902066,-0.0951386380375396,0.4683333333333334,2.259,-0.040316413302216705,-0.0338575895342794,0.4196666666666667,1.4446666666666663,-0.0277108616682222,0.0002596458413661,0.4633333333333334,1.5153333333333334,0.0001636601307105781,-1,1,1,-1
0.0077032352729484,0.5896666666666667,3.983333333333333,0.0018729399325847736,-0.1070197368199945,0.47,2.272333333333333,-0.04535120567341831,0.0346345994579111,0.4176666666666666,1.4996666666666667,0.028346808137086857,0.0286651845842325,0.4583333333333333,1.5076666666666665,0.018068257250781653,-1,1,-1,-1
0.1490294411703807,0.5736666666666667,3.903333333333333,0.03623454063242773,-0.0936200435372844,0.472,2.311333333333333,-0.03967288628970467,0.0183871231591676,0.4029999999999999,1.3590000000000002,0.015049004768174277,-0.1112983409568084,0.481,1.55,-0.0701536405629486,-1,1,-1,1
0.1273889182821443,0.5696666666666667,3.8256666666666654,0.030972933263154246,-0.0571193762490471,0.4703333333333333,2.325333333333333,-0.02420518548429031,-0.0542694323985828,0.4039999999999999,1.2926666666666666,-0.04441700530652,-0.1064992325917328,0.4906666666666667,1.6306666666666667,-0.06712866354737199,-1,-1,1,1
-0.1052195939284468,0.5803333333333334,3.7363333333333335,-0.025582754800570207,-0.062700016776469,0.4706666666666667,2.3176666666666668,-0.026570064934276393,-0.0545835676497221,0.4039999999999999,1.2886666666666668,-0.044674110393124584,-0.0771355355780349,0.4936666666666667,1.6796666666666666,-0.04862011950090051,1,1,1,1
-0.2017534022550098,0.5883333333333334,3.75,-0.04905367553101061,-0.0529477355731549,0.4703333333333333,2.32,-0.0224373906839144,-0.0134231809872373,0.401,1.3026666666666666,-0.010986249068565296,-0.1235394626695718,0.4996666666666667,1.6793333333333331,-0.07786947213188249,1,-1,-1,1
-0.1199121944017198,0.644,4.583666666666667,-0.02915506658449607,-0.0951761189879589,0.4826666666666666,2.369,-0.04033229641258316,0.1033603175155344,0.3833333333333333,1.2446666666666668,0.08459561061653875,-0.0636421837683083,0.5553333333333333,2.1456666666666666,-0.04011498146639627,1,1,-1,1
-0.0513104462686628,0.6573333333333333,4.833333333333333,-0.012475457437059601,0.0106849753400251,0.481,2.437,0.0045279172670358095,0.0051367555042254,0.382,1.126,0.004204195371231368,-0.0511939195632549,0.579,2.335666666666667,-0.032268583710900224,1,-1,-1,1
0.0049085568787994,0.66,4.92,0.0011934507857953955,0.0389369559505774,0.4803333333333333,2.446333333333333,0.016500114372188898,-0.0718880429423955,0.3883333333333333,1.0916666666666666,-0.058837018257281465,-0.0258001164902297,0.59,2.4396666666666667,-0.01626234572032097,1,-1,1,1
0.0420549659828335,0.6593333333333333,4.948333333333333,0.010225109627554633,0.0233920786179333,0.48,2.427666666666666,0.009912741332143357,-0.0270139644122746,0.3879999999999999,1.1343333333333334,-0.02210967293406734,0.0322166029227526,0.5903333333333333,2.501333333333333,0.020306789500834588,-1,-1,-1,1
0.254416991246372,0.626,4.699,0.06185813175235117,-0.1786112840316995,0.5033333333333334,2.530666666666667,-0.07568918891418516,-0.0759774846719885,0.4236666666666667,1.3896666666666666,-0.06218403603461831,0.2030111474867242,0.515,2.0773333333333333,0.12796211469659088,-1,1,1,-1
0.1424992406823699,0.6213333333333333,4.526666666666667,0.03464680861744817,-0.1391124360810329,0.5083333333333333,2.6406666666666667,-0.058950964447358714,-0.0671604888512051,0.4383333333333333,1.5293333333333334,-0.05496773520281657,0.1603231403244249,0.4836666666666667,1.7926666666666666,0.10105498306221475,-1,1,1,-1
-0.0527992233139116,0.6286666666666667,4.444,-0.012837433915767719,0.0372625127410852,0.5,2.7253333333333334,0.015790544150484222,0.0925833038179819,0.4316666666666666,1.6396666666666666,0.07577512635060918,-0.0028642443126316,0.4803333333333333,1.6113333333333335,-0.0018053922840665236,1,-1,-1,-1
-0.0645147400888301,0.631,4.469666666666667,-0.01568590711191524,0.1106312116496237,0.493,2.7186666666666666,0.046881621862521546,0.0905747816508908,0.4313333333333333,1.6386666666666665,0.07413124441171723,-0.0180308437388068,0.479,1.5896666666666666,-0.011365212812918983,1,-1,-1,-1
-0.0344465177169794,0.62,4.424333333333333,-0.008375215904047823,0.3345436704302584,0.3406666666666667,1.3483333333333334,0.14176785754894833,0.1358117433609866,0.3983333333333334,1.472,0.11115559273308713,-0.0769714189500443,0.4946666666666667,1.7426666666666668,-0.04851667340429676,-1,-1,-1,1
0.013930795463076,0.6136666666666667,4.399333333333334,0.003387088955609601,0.0306203260950844,0.3013333333333333,0.6940000000000001,0.012975818739500633,0.0697665379277505,0.3886666666666666,1.336666666666667,0.05710066511466492,-0.0763113960826369,0.4993333333333333,1.8013333333333332,-0.048100647373671604,-1,-1,-1,1
0.0584465888382847,0.609,4.382000000000001,0.014210516267496611,0.0185117166698293,0.28,0.506,0.007844615348601995,0.0403278963336746,0.3863333333333333,1.2923333333333331,0.03300650672551331,-0.08374251866497,0.5013333333333333,1.8183333333333336,-0.052784637252932386,-1,-1,-1,1
-0.173925893810158,0.619,4.294333333333333,-0.04228778432504795,0.0168783664552436,0.2703333333333333,0.4276666666666667,0.007152458894853748,0.0756135214936399,0.3816666666666666,1.2873333333333334,0.061886149108045074,-0.1276855740306703,0.5076666666666667,1.8273333333333333,-0.08048285166350853,1,-1,-1,1
0.138793735245879,0.6,4.309333333333333,0.033745863903116805,-0.2883050247469521,0.3353333333333333,0.6769999999999999,-0.12217354352095716,-0.0440362930456623,0.3979999999999999,1.292,-0.036041656885649136,-0.0617752571509579,0.5003333333333333,1.8093333333333332,-0.03893821910188063,-1,1,1,-1
-0.0426322275992454,0.6016666666666667,4.14,-0.010365463166634902,-0.1942267774306946,0.354,0.945,-0.08230648656294394,-0.0563082405393962,0.4076666666666667,1.3536666666666666,-0.0460856749057224,-0.0483670103771247,0.499,1.799,-0.030486724527349258,1,1,1,-1
0.0900843086590894,0.5983333333333334,4.226,0.02190281005429068,-0.1669749647089977,0.3603333333333333,1.0356666666666667,-0.07075812548078277,-0.0334155953548778,0.4083333333333334,1.3833333333333333,-0.027349109998004908,0.0081268272673771,0.4923333333333333,1.801,0.005122506895713675,-1,1,1,-1
0.1838398966448862,0.591,4.2123333333333335,0.04469824319628714,-0.2252857985743057,0.368,1.0533333333333337,-0.09546820885598355,-0.0549426971676612,0.4113333333333333,1.386,-0.04496804119355886,0.0171031121421658,0.4903333333333333,1.791,0.010780444447010455,-1,1,1,-1
-0.0298246175613439,0.6016666666666667,4.16,-0.007251461915083101,-0.171476138426154,0.376,1.1960000000000002,-0.07266556481005237,0.0110495069563028,0.4026666666666667,1.387,0.00904350731933116,0.1107458715567104,0.4556666666666667,1.6103333333333334,0.06980540770176387,1,1,-1,-1
-0.1246037209449397,0.6083333333333334,4.164333333333333,-0.030295749310160082,-0.1668419542695807,0.379,1.2336666666666667,-0.07070176032820481,0.0078658138643397,0.3993333333333333,1.3576666666666668,0.006437802658160815,0.0704423891038841,0.4446666666666667,1.483,0.044401291188221885,1,1,-1,-1
-0.1492259959213484,0.6116666666666667,4.188666666666666,-0.03628233032454831,-0.1520805273548855,0.379,1.249,-0.06444638605862053,-0.0130469971508839,0.3993333333333333,1.3376666666666668,-0.010678360102032224,0.044572816916738,0.439,1.412,0.028095166109155457,1,1,1,-1
-0.1593471789789893,0.6136666666666667,4.205666666666667,-0.03874316233109829,-0.1210117533199663,0.3773333333333333,1.261,-0.05128053083278957,-0.0016060985944459,0.3979999999999999,1.3356666666666668,-0.0013145169691172371,-0.0851766618219291,0.4476666666666666,1.350666666666667,-0.05368860727336751,1,-1,-1,1
-0.15537966427725,0.612,4.208666666666667,-0.03777851352384973,0.062672054401804,0.3576666666666666,1.2583333333333333,0.02655821546199931,0.0850956241303657,0.381,1.2966666666666666,0.06964680892182665,0.0824987844404965,0.4153333333333333,1.2746666666666668,0.05200068591107536,-1,-1,-1,-1
-0.0212647210474807,0.6043333333333333,4.241666666666666,-0.0051702361142941695,0.0421557522198354,0.3506666666666667,1.1726666666666667,0.017864127179223557,0.0155343021409521,0.3779999999999999,1.2076666666666669,0.012714103504162922,-0.0575339705808084,0.4106666666666667,1.1023333333333334,-0.036264848672377135,-1,-1,-1,-1
0.0262854521666584,0.6003333333333333,4.231,0.006390960585335772,-0.0698981875190047,0.3556666666666667,1.1113333333333335,-0.02962039687787102,0.0080263598227896,0.3766666666666666,1.1896666666666669,0.006569202055081646,-0.012745170433575,0.4053333333333333,1.1043333333333334,-0.008033543876970474,-1,1,-1,-1
0.0737172693104142,0.5966666666666667,4.225,0.01792338056938711,-0.1211618970910262,0.3596666666666667,1.101,-0.05134415648955392,-0.0003453942053124,0.3773333333333333,1.1873333333333334,-0.0002826890861420315,0.0222897417891889,0.4,1.0963333333333334,0.014049684121765311,-1,1,1,-1
0.3506902553626845,0.475,2.8743333333333334,0.08526570459865053,-0.1114365301729183,0.3596666666666667,1.1393333333333333,-0.047222887567967796,0.062048279502725,0.32,0.8146666666666668,0.05078362971795045,-0.0275525698897344,0.357,0.7170000000000001,-0.01736695325386794,-1,1,-1,-1
0.1715637233253977,0.4463333333333333,2.3476666666666666,0.04171345376500168,-0.1037249369109132,0.3596666666666667,1.1556666666666664,-0.04395498519325741,-0.0008816898127318,0.3013333333333333,0.6176666666666667,-0.0007216220874245898,0.0494897181920175,0.3336666666666666,0.6046666666666667,0.031194390426284517,-1,1,-1,-1
0.1371038712982253,0.4346666666666667,2.173,0.033334995799514856,-0.113937337736222,0.3593333333333333,1.143,-0.04828264197891152,0.0935153741882106,0.28,0.5606666666666666,0.0765379825801794,-0.2325793419401103,0.3443333333333333,0.4123333333333334,-0.14659955769839805,-1,-1,-1,1
0.1152567173117842,0.432,2.1203333333333334,0.02802314880735195,-0.1012014334385278,0.3583333333333333,1.1463333333333334,-0.042885613053179845,0.099666067737417,0.2793333333333333,0.5626666666666666,0.08157203906353067,-0.2298806171893161,0.3389999999999999,0.371,-0.14489849580908365,-1,-1,-1,-1
-0.1703148545256891,0.491,2.545333333333333,-0.04140980780812073,-0.1124884466000781,0.3596666666666667,1.13,-0.04766865280395984,-0.1480315092349401,0.3093333333333333,0.5196666666666666,-0.12115690252533767,-0.2473632547041809,0.3856666666666667,0.7286666666666667,-0.15591816292870497,1,1,1,1
-0.1196981161772727,0.507,2.7963333333333336,-0.029103016291202828,-0.1309874606426415,0.3606666666666667,1.1146666666666667,-0.055507885225273404,-0.1440710494601778,0.3296666666666666,0.6716666666666666,-0.11791545047660627,-0.2079517622176296,0.3979999999999999,0.863,-0.1310762860940464,1,1,1,1
-0.1334413092317121,0.5143333333333333,2.8786666666666667,-0.0324444921985107,-0.1633307905993219,0.3643333333333333,1.119,-0.06921385248527326,-0.0744093858254514,0.3306666666666667,0.748,-0.06090062009106764,-0.1367402147037186,0.4,0.9493333333333334,-0.08619017849105033,1,1,1,1
-0.1664053433673156,0.5183333333333333,2.897,-0.04045926179648361,-0.2256123499527924,0.37,1.114,-0.09560658986091536,-0.0794628249146944,0.3333333333333333,0.762,-0.06503662485327967,-0.140789275770634,0.4016666666666666,0.957,-0.08874238521995427,1,1,1,1
-0.0501464676431706,0.5103333333333333,2.8703333333333334,-0.012192451405033649,-0.4873028927791503,0.525,2.640333333333333,-0.20650185070862606,-0.1256347323959761,0.3443333333333333,0.769,-0.10282618278611325,-0.1268046583115731,0.397,0.895,-0.07992759231110022,-1,1,1,-1
-0.0140002232134679,0.5073333333333333,2.8546666666666667,-0.003403969396298614,-0.2667940663457537,0.5616666666666666,3.319,-0.11305795486719371,-0.0025450488142945,0.34,0.8486666666666667,-0.0020830040354876326,-0.1887764778888475,0.4006666666666667,0.8493333333333334,-0.11898970876567672,-1,1,-1,1
0.0487220061279689,0.5026666666666667,2.855,0.011846112398146437,-0.2614656504889763,0.5760000000000001,3.5106666666666664,-0.1107999593738889,-0.006471881425365,0.34,0.8416666666666667,-0.0052969338153813494,-0.1028340587403634,0.3983333333333334,0.9133333333333334,-0.06481842885061699,-1,1,1,-1
0.0792802611456444,0.499,2.841333333333333,0.01927594857278626,-0.2049658527197171,0.5793333333333333,3.619666666666667,-0.08685732948824433,-0.004489156503137,0.3389999999999999,0.8376666666666667,-0.00367416572108541,-0.0487899426697211,0.3906666666666667,0.9093333333333332,-0.030753307477123737,-1,1,-1,-1
0.1169524621925868,0.493,2.838,0.028435446782189185,0.155849685867619,0.4896666666666667,2.872333333333333,0.06604362305439267,0.0522709730892415,0.3216666666666666,0.792,0.04278135934847982,-0.102867872767058,0.3979999999999999,0.9466666666666668,-0.06483974252927856,-1,-1,-1,1
0.0324715892252225,0.495,2.785,0.007895038120928503,0.1292613100581716,0.4613333333333333,2.502333333333333,0.05477640323414072,-0.0247920671380644,0.3173333333333333,0.6876666666666666,-0.020291153398165323,-0.169680784997167,0.4033333333333334,0.93,-0.1069532995622073,1,-1,-1,1
-0.0849190792633574,0.5016666666666666,2.752,-0.02064695273545737,0.1421789721181974,0.45,2.3743333333333334,0.06025045471577819,-0.1084763851269654,0.3229999999999999,0.6453333333333333,-0.08878287391010842,-0.2160493893984453,0.4103333333333333,0.9396666666666668,-0.13618038757275724,1,-1,1,1
-0.2035350457764564,0.5106666666666667,2.7493333333333334,-0.04948685862599754,0.0743149775002716,0.4493333333333333,2.2966666666666664,0.03149207734363073,-0.0701771817378233,0.322,0.6756666666666666,-0.057436757966293286,-0.1424840242903313,0.4096666666666667,1.007,-0.08981062017721722,1,-1,-1,-1
-0.0978491126331948,0.55,3.3560000000000003,-0.023790719603524618,-0.0340016651811847,0.4573333333333333,2.2456666666666667,-0.014408711483417875,-0.1031764928164393,0.3383333333333334,0.7493333333333333,-0.08444515865354034,-0.1971080492421442,0.4529999999999999,1.279,-0.12424127008293444,1,1,1,1
-0.3172738477792949,0.5736666666666667,3.449,-0.07714094637060488,-0.1298720712739678,0.466,2.2343333333333333,-0.05503522238599034,-0.0954006062647713,0.3446666666666667,0.7966666666666666,-0.07808095731655798,-0.0680244742225033,0.4646666666666667,1.4883333333333333,-0.04287722955314306,1,1,1,1
0.1124912709337375,0.5606666666666666,3.701,0.027350767039258404,-0.14712631822887,0.4703333333333333,2.27,-0.06234696623477102,-0.0447524307701513,0.3429999999999999,0.8343333333333334,-0.03662778229184848,-0.0998064739408368,0.473,1.524,-0.06291007968769227,-1,1,-1,1
-0.0293090829293611,0.5633333333333334,3.595,-0.007126116477139413,-0.1015359747100927,0.4693333333333333,2.301333333333333,-0.043027379894173906,-0.0297042302783087,0.3433333333333334,0.8510000000000001,-0.02431153036957475,-0.0969583208878177,0.4773333333333333,1.5606666666666666,-0.06111483005654721,1,-1,1,1
-0.1935794352091711,0.5993333333333333,3.917666666666667,-0.04706628338403239,-0.1571569440624638,0.487,2.434,-0.06659759316331179,-0.1085064276642158,0.3943333333333333,1.164,-0.0888074623289935,0.0678326575044887,0.4383333333333333,1.393,0.04275632351830125,1,1,1,-1
-0.169626350414263,0.608,4.058666666666666,-0.041242407125375496,-0.110931222894643,0.4903333333333333,2.5123333333333333,-0.047008756091043276,-0.061312076863506,0.4146666666666667,1.3773333333333333,-0.05018108211264846,0.0684686147697997,0.4216666666666666,1.258,0.04315718050341423,1,1,1,-1
0.0804603024949814,0.599,4.186333333333334,0.019562860044000943,-0.1053314454457878,0.491,2.531,-0.04463576708588853,-0.0296903140930204,0.42,1.4573333333333334,-0.024300140619424846,0.0269861885063606,0.4176666666666666,1.1873333333333334,0.017009951382598625,-1,1,1,-1
0.0790637990727143,0.596,4.1433333333333335,0.01922331867821396,-0.1049553875883524,0.4913333333333333,2.538333333333333,-0.04447640697396503,-0.0139488012820288,0.422,1.4923333333333335,-0.011416444823175368,0.0860107884089851,0.4103333333333333,1.1906666666666663,0.05421437447051768,-1,1,1,-1
-0.1701401421255255,0.6176666666666667,4.145,-0.041367328795161945,-0.0880069303036679,0.5136666666666667,2.7383333333333337,-0.03729424604735296,-0.0005081784843694,0.4233333333333333,1.4563333333333333,-0.00041592044433257005,-0.1966254798510265,0.5156666666666667,1.6753333333333331,-0.12393709663955589,1,1,1,1
-0.201188479420554,0.6283333333333334,4.239333333333333,-0.04891632200382485,-0.0384321609607276,0.52,2.821,-0.016286199985106307,-0.0427614970795813,0.4306666666666667,1.4466666666666663,-0.0349982957026118,-0.077864211465247,0.5546666666666666,2.069333333333333,-0.04907941894632713,1,1,1,1
-0.0688805426204206,0.625,4.315,-0.016747394345455996,-0.1441908267077507,0.53,2.818,-0.061103008029652496,-0.003658792768501,0.4303333333333333,1.47,-0.0029945516404223495,-0.0364241620867566,0.573,2.240333333333333,-0.022958900850395727,-1,1,-1,1
0.1605572594693267,0.612,4.362333333333334,0.0390373774227694,-0.1106997700633511,0.5306666666666667,2.857666666666667,-0.046910674510322624,-0.0554534881595631,0.4346666666666667,1.4513333333333334,-0.04538609985374897,-0.0398995466595368,0.581,2.2983333333333333,-0.025149507449207967,-1,1,1,1
-0.1051373047085526,0.6243333333333333,4.253,-0.02556274726341211,-0.0376438537106738,0.529,2.878333333333333,-0.01595214305978263,0.0882894081843246,0.416,1.425,0.07226077256586645,-0.0620477169638848,0.6326666666666667,2.671,-0.039109956143238145,1,-1,-1,1
-0.0946604783812423,0.628,4.308000000000001,-0.023015445292241168,-0.0346748395505964,0.529,2.869666666666667,-0.014693979137669478,0.0784809374446755,0.4083333333333334,1.348666666666667,0.06423299564547956,0.0053219448009764,0.6503333333333333,2.874,0.0033545316080536994,1,1,-1,1
-0.1082656821625711,0.6296666666666667,4.316666666666666,-0.026323370929990902,0.020046639247405,0.525,2.8746666666666667,0.00849506162680106,0.0935242968758915,0.4016666666666666,1.3113333333333337,0.07654528538488095,-0.0307389251601657,0.6613333333333334,2.929666666666667,-0.019375378720285646,1,-1,-1,1
0.1197253413220744,0.618,4.3853333333333335,0.029109635725643387,0.0507333916811081,0.5216666666666666,2.8713333333333333,0.021499029515555313,0.0919538856513115,0.4006666666666667,1.3043333333333331,0.0752599768674952,-0.0544840110332254,0.6673333333333333,2.963,-0.03434239624412662,-1,-1,-1,1
0.0970805569101518,0.598,4.177333333333333,0.023603855428525472,0.1276007674189871,0.4923333333333333,2.752333333333333,0.05407272358591094,0.1241053957810267,0.3846666666666667,1.2983333333333331,0.10157449192554258,0.2766398670180507,0.5126666666666666,2.1733333333333333,0.17437181569218202,-1,-1,-1,-1
0.0153999844438841,0.5943333333333333,4.071666666666666,0.003744302855116503,0.0413565873579453,0.485,2.62,0.01752546917934913,0.0272264528189689,0.3803333333333333,1.1906666666666663,0.022283584808037136,0.1368754842919453,0.4523333333333333,1.5799999999999998,0.0862754417033316,-1,-1,-1,-1
0.0324082011894617,0.5920000000000001,4.062333333333333,0.007879626157095405,-0.058322909423675,0.486,2.545333333333333,-0.02471520057271402,0.0361027988335647,0.3793333333333333,1.1983333333333333,0.02954846101195898,0.0583680906995855,0.4276666666666666,1.313,0.03679061179243767,-1,1,-1,-1
-0.1048584765777085,0.5973333333333334,3.999,-0.02549495388542457,-0.0990959277955991,0.4896666666666667,2.548,-0.04199337371213558,-0.0033802099621174,0.38,1.163333333333333,-0.002766544575624511,-0.0080543856199475,0.422,1.2006666666666663,-0.0050768454307549464,1,1,1,-1
0.083913582840295,0.5573333333333333,3.631666666666667,0.02040247955813691,0.0437934997083364,0.4783333333333333,2.552333333333333,0.01855814704321426,-0.0210387650918861,0.391,1.2356666666666667,-0.01721925031140248,-0.1870537810382562,0.4513333333333333,1.2546666666666666,-0.11790385739883374,-1,-1,1,1
0.1287512722314852,0.5426666666666666,3.482333333333333,0.031304171635555475,0.1386331436187702,0.469,2.541333333333333,0.05874785713575734,0.0348041331589401,0.389,1.2793333333333334,0.028485563583116467,-0.067114390909744,0.4583333333333333,1.4363333333333332,-0.042303585264676716,-1,-1,-1,1
0.0364021435327517,0.5423333333333333,3.384666666666667,0.008850700496400368,0.0275773915273802,0.472,2.4656666666666665,0.011686329944897985,0.0579109679291216,0.3876666666666666,1.2906666666666666,0.04739743270063527,-0.0519408936148335,0.4583333333333333,1.4506666666666663,-0.032739416866846636,-1,1,-1,1
-0.0544975635179945,0.5466666666666666,3.3503333333333334,-0.013250362909188372,-0.0052214776029995,0.4753333333333333,2.47,-0.002212678817282759,0.0574901997147987,0.387,1.2826666666666668,0.04705305349520832,-0.0602096058764529,0.4596666666666666,1.4506666666666663,-0.03795135680173934,1,1,-1,1
-0.0800935424256725,0.573,3.672,-0.01947368717634903,-0.1393434343249433,0.4893333333333333,2.49,-0.0590488533899133,-0.0689646203456497,0.4206666666666667,1.4316666666666669,-0.056444332886276004,0.0948908594913233,0.4176666666666666,1.2613333333333332,0.059811666483392735,1,1,1,-1
-0.100909279126796,0.581,3.7576666666666663,-0.024534758675828567,-0.0965602794487461,0.491,2.5456666666666665,-0.040918855000815886,-0.0390698162415925,0.4343333333333333,1.5763333333333334,-0.03197682670756831,0.0012306653773141,0.4083333333333334,1.0910000000000002,0.000775713777861821,1,1,1,-1
-0.1751956952513085,0.589,3.7896666666666663,-0.04259651977727232,-0.118450047875442,0.4943333333333333,2.555333333333333,-0.0501949700386648,-0.0320016865263614,0.4406666666666667,1.6326666666666665,-0.026191891409870414,-0.085336915327574,0.409,1.005,-0.05378961836425454,1,1,1,1
-0.1288329609275611,0.5893333333333333,3.837,-0.03132403316327729,-0.1546415297674959,0.498,2.5603333333333333,-0.06553164893251237,-0.0046333711717894,0.4403333333333333,1.654,-0.0037921987171883687,-0.0963986688506414,0.41,0.9996666666666666,-0.06076206983102306,1,1,-1,1
0.0360291558594512,0.5766666666666667,3.843,0.008760013469075676,0.1713613249578753,0.4683333333333334,2.548666666666666,0.07261691089472137,0.118335644667016,0.412,1.5473333333333334,0.09685221910046315,-0.1954244838969645,0.4423333333333333,1.1686666666666667,-0.12318008411129623,-1,-1,-1,1
0.0799503177293585,0.57,3.796666666666667,0.019438863982774654,-0.0523103981093053,0.4696666666666667,2.3440000000000003,-0.022167309451561583,0.123450609794506,0.3993333333333333,1.4463333333333332,0.10103858006222477,-0.1563998510550515,0.4539999999999999,1.3026666666666666,-0.09858205289216931,-1,1,-1,1
-0.1000717685709848,0.5773333333333334,3.718,-0.024331129043815566,-0.0525329794467861,0.4703333333333333,2.3506666666666667,-0.022261631604793327,0.0356657154539097,0.4,1.3636666666666668,0.029190728602838837,-0.0358033174181613,0.4503333333333333,1.393333333333333,-0.02256756964678902,1,1,1,-1
-0.0687062526638571,0.578,3.758,-0.01670501804408005,-0.0629526678379233,0.471,2.347,-0.026677129580406987,-0.006997572058488,0.402,1.337,-0.005727187138642971,-0.0238514810475927,0.45,1.4016666666666666,-0.015034080597447045,1,1,1,-1
0.0751609507255146,0.5613333333333334,3.694,0.0182743926411289,0.0762123098551024,0.4539999999999999,2.3160000000000003,0.03229610015672632,0.0858314111175082,0.3896666666666666,1.348666666666667,0.07024901633524397,0.0565899489707257,0.4216666666666666,1.2786666666666666,0.035669812374907996,-1,-1,-1,-1
-0.1329305742787578,0.5683333333333334,3.591333333333333,-0.03232031373914127,0.1243803870299316,0.4429999999999999,2.244666666666667,0.0527080394845442,0.1007901815033154,0.3816666666666666,1.3046666666666666,0.08249207387683645,0.0417464215105429,0.4096666666666667,1.1753333333333331,0.026313630771697665,1,-1,-1,-1
-3.146583796853619e-05,0.5616666666666666,3.633333333333333,-7.650502984177562e-06,0.1583052841670826,0.439,2.2343333333333333,0.06708421936717919,0.0428066667597188,0.382,1.2513333333333334,0.03503526498409656,-0.051020492735246,0.41,1.087,-0.03215926920314102,-1,-1,1,1
-0.0446989837229812,0.562,3.5923333333333334,-0.010867967625852506,0.1302258815720409,0.4363333333333333,2.1733333333333333,0.05518515476364396,-0.0302612209828916,0.3883333333333333,1.2303333333333333,-0.02476740134495991,-0.0642718751049002,0.411,1.0806666666666669,-0.04051188890736176,1,-1,1,1
-0.0665676630880436,0.5606666666666666,3.549,-0.016185048229576702,0.0619533511996268,0.4276666666666666,2.002,0.026253654287503942,0.1074384496749316,0.367,1.1896666666666669,0.08793337203689527,-0.2251777008288829,0.4466666666666666,1.2066666666666668,-0.1419341505986238,-1,-1,-1,1
-0.0372027495183924,0.5596666666666666,3.5626666666666664,-0.009045357269514729,-0.0353946289024278,0.4293333333333333,1.9223333333333332,-0.014999000584240101,0.0720427123484825,0.3606666666666667,1.1023333333333334,0.05896360796952438,-0.128235689014569,0.4543333333333333,1.365,-0.08082960048758758,-1,1,-1,1
-0.0315709520748419,0.5579999999999999,3.5456666666666665,-0.007676060091055666,-0.0151701805929762,0.428,1.927,-0.0064285897220261725,0.062585896694975,0.3593333333333333,1.082,0.051223644374924604,-0.1554262541064834,0.46,1.384,-0.09796837464866759,-1,-1,-1,1
0.0450628577010721,0.5539999999999999,3.5660000000000003,0.010956438778536652,-0.0469166463828345,0.4293333333333333,1.91,-0.019881626911433792,0.004367373890552,0.36,1.0286666666666666,0.0035744923191286383,-0.1195230724083631,0.4603333333333333,1.422,-0.075337858485865,-1,1,1,1
0.0729054220423468,0.5353333333333333,3.345666666666667,0.017725990626895935,0.1000151034503071,0.4086666666666667,1.8276666666666663,0.042382888070938166,0.0510785057795274,0.3516666666666666,1.012,0.041805380339994626,-0.1808762325594779,0.491,1.6203333333333334,-0.11401002114022694,-1,-1,-1,1
0.0746291453944789,0.5286666666666666,3.256,0.018145091197571017,-0.0925381962606595,0.413,1.6803333333333332,-0.03921443741095283,-0.0356000758858791,0.353,0.9333333333333332,-0.0291370056705605,-0.1450704592345297,0.5003333333333333,1.7303333333333333,-0.09144090348472096,-1,1,1,1
0.046760405686808,0.528,3.2153333333333336,0.011369175154527763,-0.1777928167010973,0.4203333333333333,1.6736666666666666,-0.07534235120601973,-0.0870627637858724,0.358,0.9186666666666666,-0.07125682120048074,-0.0058830329754253,0.4976666666666666,1.842,-0.00370819706053052,-1,1,1,-1
-0.0379393545977149,0.5316666666666666,3.1806666666666668,-0.00922445306741314,-0.1500303928646658,0.4196666666666667,1.6953333333333334,-0.06357761106732611,-0.0834008641818202,0.3596666666666667,0.9366666666666668,-0.06825972675971823,0.0563518224071701,0.4906666666666667,1.8473333333333333,0.03551971628897754,1,-1,1,-1
-0.2035270061362326,0.5566666666666666,3.378333333333333,-0.04948490389364351,0.1221353477562479,0.3946666666666666,1.715666666666667,0.05175667069154313,-0.0163710165188243,0.3523333333333333,0.9656666666666668,-0.013398915290824646,0.1367131249717126,0.415,1.3326666666666669,0.08617310327406363,1,-1,-1,-1
-0.1286448265876911,0.56,3.508,-0.031278290782920506,0.0702466579443565,0.3876666666666666,1.5956666666666668,0.029768066405014542,0.0627613855128971,0.3443333333333333,0.9876666666666666,0.05136727380704457,0.0234198732177619,0.3906666666666667,1.028,0.014762029277563897,1,-1,-1,-1
-0.1184203147002831,0.5603333333333333,3.5276666666666667,-0.028792335735907566,0.1154435579866601,0.3816666666666666,1.5803333333333334,0.04892092521896453,0.0631409963085929,0.3396666666666667,0.9546666666666668,0.05167796758034582,0.0096120556862213,0.379,0.9223333333333332,0.006058677010683378,1,-1,-1,-1
-0.078333757842782,0.5589999999999999,3.5516666666666667,-0.01904581879361675,0.0831034214358241,0.3813333333333333,1.5470000000000002,0.03521631121220143,0.0972194964364905,0.3356666666666667,0.9593333333333331,0.07956963429065764,0.0490815091647742,0.3703333333333333,0.8926666666666667,0.03093708785442596,-1,-1,-1,-1
0.1742903342347426,0.5336666666666666,3.427333333333333,0.04237639320171691,-0.0530679420867887,0.3939999999999999,1.52,-0.022488329982450147,-0.1413148413467724,0.3906666666666667,1.1456666666666666,-0.1156596223798636,-0.2822081852450637,0.436,1.0716666666666663,-0.17788164155373354,-1,1,1,1
-0.0763854895922073,0.5386666666666666,3.228333333333333,-0.01857212309608267,-0.0684369458789302,0.4013333333333333,1.568,-0.02900117399313299,-0.0692000674502411,0.4103333333333333,1.3703333333333334,-0.056637035386225394,-0.1733987768030862,0.4573333333333333,1.336666666666667,-0.1092968265054316,1,1,1,1
-0.1562342043227129,0.5453333333333333,3.234,-0.037986283651390916,0.0098518774707654,0.3976666666666666,1.6013333333333333,0.004174879650447087,-0.0636299600987746,0.4203333333333333,1.458,-0.05207816169152955,-0.0957086555048056,0.4623333333333333,1.4493333333333331,-0.06032714018309428,1,-1,1,1
0.0003974043204437,0.5383333333333333,3.2963333333333336,9.662361264682447e-05,-0.0472929682105376,0.4006666666666667,1.5773333333333333,-0.020041098884685474,0.0894170045126121,0.4123333333333333,1.5413333333333334,0.07318365769444699,-0.1502494835338537,0.4693333333333333,1.4526666666666666,-0.09470534935191093,-1,1,-1,1
-0.2895251833988448,0.6083333333333334,3.966666666666667,-0.07039422505773685,-0.0827175496134877,0.4073333333333333,1.5943333333333334,-0.03505279228664297,0.0973337692599225,0.3876666666666666,1.322,0.07966316127961695,-0.1400811773373815,0.512,1.7926666666666666,-0.08829605616830327,1,1,-1,1
-0.1672665518178204,0.6246666666666667,4.3133333333333335,-0.040668653258652016,-0.1159024992643478,0.413,1.613,-0.04911540841332562,0.0670569344735616,0.3793333333333333,1.216,0.05488298076301476,-0.1093223362563524,0.528,1.9446666666666663,-0.068908124032201,1,1,-1,1
-0.1243071753937661,0.6266666666666666,4.380333333333334,-0.03022364817538443,-0.159971522913987,0.4183333333333333,1.6236666666666666,-0.06779031282579964,0.0309422549363445,0.3779999999999999,1.1663333333333332,0.025324795947915583,-0.0259986153800828,0.5306666666666667,2.045333333333333,-0.016387463665936196,1,1,-1,1
-0.0976036633298891,0.628,4.4270000000000005,-0.023731041846673448,-0.133839705204934,0.4176666666666666,1.6423333333333332,-0.05671656629307481,-0.0303927422497956,0.381,1.129,-0.02487504538234527,0.0202577275959385,0.529,2.0773333333333333,0.012768863652146458,1,-1,1,-1
0.1938465227052033,0.5763333333333334,3.983,0.04713122218170478,-0.1840395063046513,0.4386666666666666,1.8243333333333331,-0.07798947886122298,0.0103311997369599,0.3903333333333333,1.2406666666666666,0.008455606282538698,-0.1273974524767034,0.5446666666666666,2.053333333333333,-0.08030124270364744,-1,1,1,1
0.0252793464217444,0.568,3.6993333333333336,0.006146339259453415,-0.0605002939128103,0.4406666666666667,1.9706666666666663,-0.02563789964422246,-0.008416674235427,0.3956666666666667,1.2653333333333334,-0.006888656240819166,0.0218948507747311,0.5426666666666666,2.185,0.01380077616813677,-1,1,1,-1


==> data/results/error_train_C_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.1971483309566255,0.5,2.601666666666666,-0.04266900492634183,-0.1626518872489302,0.5,2.565666666666666,-0.03785603480289328,-0.2091800519192472,0.5,1.9993333333333332,-0.07098775428877613,-0.1921255920449465,0.5,1.5420000000000005,-0.09151902797664116,1,1,1,1
-0.066262136901094,0.51,2.486,-0.014341178706122337,0.3498774403494309,0.87,7.109333333333336,0.08143141025068179,-0.1241075605977377,0.55,1.710666666666667,-0.042117386128638565,-0.0863972816787943,0.85,3.2133333333333325,-0.04115534611972742,1,1,1,1
0.054810360923053,0.69,5.363666666666666,0.01186265969837127,0.0026701921570193,0.48,2.7033333333333345,0.0006214676567006765,0.591988579949839,0.37,1.808,0.200898410100136,-0.5679980102840162,0.34,0.0053333333333333,-0.27056585872067684,1,-1,-1,-1
-0.0174273269586535,0.77,5.572666666666666,-0.0037718133156062913,-0.0352453700284467,0.79,5.133666666666667,-0.008203101587107504,0.0378727012148671,0.81,3.276,0.012852554454528476,-0.0903293862362608,0.85,2.4723333333333333,-0.04302840417082593,1,1,1,1
0.0105515473978416,0.35,1.2326666666666668,0.002283681660982898,0.0151753034765258,0.52,3.044666666666666,0.0035319406756874664,0.0636681200688595,0.82,4.772,0.021606538587251534,-0.0616167006708809,0.53,1.6133333333333335,-0.029351116072071456,-1,-1,1,-1
0.0274393915683495,0.63,4.334666666666667,0.005938734192293603,0.0529589105878809,0.43,2.0610000000000004,0.012325798342996595,-0.1698648835290561,0.53,2.3003333333333336,-0.05764568133345362,-0.0302412067406185,0.62,2.426666666666668,-0.014405399178130216,1,-1,-1,1
0.0459481284187468,0.67,4.8420000000000005,0.009944598102060708,-0.0159366769078621,0.51,2.490666666666667,-0.003709144762293321,-0.060395039217737,0.49,1.864,-0.020495779425013256,-0.0594958026309759,0.77,3.332,-0.02834082626641006,1,1,-1,1
0.0380115750012297,0.46,2.400333333333334,0.008226882130401191,-0.1001518931536775,0.77,5.703666666666667,-0.02330961919303645,-0.1166363707124999,0.6,2.5080000000000005,-0.03958194841862789,-0.0019946155224497,0.57,2.0826666666666664,-0.0009501351270215557,-1,1,1,-1
-0.0023748275395165,0.53,2.789,-0.0005139862330619258,0.0308287201761441,0.66,4.494333333333333,0.007175158700314713,-0.0382625147086024,0.99,4.930000000000001,-0.012984842329293962,-0.0320413550634974,0.67,1.8236666666666668,-0.015262899852403304,1,-1,1,1
0.019818560099325,0.78,6.329999999999999,0.0042893502288748695,-0.0632822593669986,0.57,3.422666666666668,-0.01472848211921731,0.0287974816811533,0.38,1.0556666666666668,0.00977277008472309,-0.0561485784083997,0.8,3.535,-0.026746375969552278,1,-1,-1,1
-0.0078061920734926,0.59,4.156333333333334,-0.001689501739241747,-0.0868382975008863,0.62,3.943666666666666,-0.02021097737025596,-0.0803432710536173,0.53,2.284333333333333,-0.027265450658328,-0.0067043447639869,0.37,0.7500000000000002,-0.003193614705306011,-1,1,1,-1
-0.0308202242429795,0.62,3.8646666666666665,-0.006670451094734247,0.2174225003458856,0.86,7.061333333333335,0.05060349362826134,-0.0095751617493575,0.44,1.4570000000000003,-0.003249445744477967,-0.022897305993935,0.63,2.2833333333333328,-0.010907131973123148,1,1,-1,1
-0.0474043847314207,0.43,2.128,-0.010259777071509706,-0.0187234414701782,0.35,1.2383333333333335,-0.004357743792054667,-0.0428611310279481,0.32,0.7740000000000001,-0.014545437817969386,-0.0011329126997847,0.41,1.2103333333333337,-0.0005396629775508099,-1,-1,-1,-1
0.0027072938532826,0.48,2.308,0.0005859422405568585,-0.0345611267698204,0.35,1.104,-0.008043848982970427,0.0158122404417886,0.95,5.350333333333334,0.005366073050168585,-0.0573259956468228,0.68,2.092,-0.027307238684594504,1,1,1,1
-0.0362219722609387,0.98,7.853666666666666,-0.007839556669560887,0.2600600691329457,0.93,6.785000000000001,0.06052707530452818,-0.1464872318407197,0.57,1.9126666666666663,-0.04971219542658108,-0.0978507155457191,0.57,1.5376666666666663,-0.046611189473748045,1,1,-1,-1
-0.0523341261030614,0.76,5.756333333333335,-0.011326725789013212,0.2773221521409947,0.9,7.170666666666667,0.06454469862372784,-0.0889139798588032,0.61,2.089666666666666,-0.03017402327393315,-0.0834143754091356,0.67,2.002,-0.039734438683925066,-1,-1,1,1
0.0242531571125155,0.41,1.8453333333333333,0.0052491343715252905,0.0045625471016679,0.69,5.175333333333332,0.0010618994024105054,-0.0086041588609973,0.39,1.0513333333333337,-0.002919924292407501,-0.0674618278340402,0.96,4.179333333333333,-0.0321354424633575,-1,-1,-1,1
-0.0647593444214926,0.99,8.477333333333332,-0.014015927868825169,-0.0238666847621638,0.51,2.461666666666667,-0.00555479597727261,0.0732501209737934,0.84,4.253,0.024858305281032004,-0.0780392868595265,0.52,1.281,-0.037174015191600754,1,-1,1,-1
-0.0183428209321458,0.98,8.554000000000002,-0.003969954566285068,0.0404227633501728,0.5,2.434333333333333,0.009408101941487465,-0.0311214743826715,0.77,3.815,-0.010561444823784589,-0.0585105885791423,0.6,1.6193333333333335,-0.027871519541506667,-1,-1,-1,1
-0.0874134222772498,0.58,3.804666666666667,-0.018918971962268202,0.0415811407549409,0.71,5.027,0.009677705793563732,0.2669237449204784,0.71,4.438999999999999,0.0905837676413321,-0.3995636306454702,0.34,0.0526666666666666,-0.19033214004585258,-1,1,-1,-1
-0.0707110570942828,0.59,3.777333333333333,-0.015304062828544043,-0.049733185219833,0.79,5.973666666666668,-0.011575034402517323,-0.0240026683577327,0.32,0.5980000000000005,-0.008145592794438591,-0.066132970945683,0.79,3.4716666666666667,-0.0315024414693303,1,1,-1,1
-0.0073084929297055,0.48,2.618666666666667,-0.0015817842297145672,0.0185966893322451,0.66,4.763999999999999,0.004328243160822563,-0.0770631563589399,0.68,3.297333333333333,-0.0261523044770915,-0.0350486330171946,0.55,1.865,-0.016695416740177233,-1,-1,1,-1
-0.0195549728306541,0.58,3.7123333333333335,-0.004232301780070532,-0.030278513957362,0.35,1.2086666666666668,-0.007047102234943941,0.2710035844972731,0.46,2.408333333333333,0.09196831003319904,-0.2899918733976023,0.3,0.0,-0.13813763222270223,1,-1,-1,-1
0.0104151976647077,0.44,2.231,0.0022541713556885772,0.002656851419873,0.38,1.1769999999999998,0.0006183626978941816,-0.1714412335615645,0.6,2.4413333333333336,-0.0581806345842732,-0.0207795541331243,0.83,3.703333333333334,-0.00989834084990945,-1,1,1,1
0.0480346584405815,0.8,6.315666666666667,0.010396187823102844,-0.0349183499266931,0.73,4.762000000000001,-0.008126990054910625,-0.1255180065653078,0.49,1.5406666666666669,-0.04259603784932039,-0.0749170465344128,0.77,3.0460000000000003,-0.03568673597688255,1,1,-1,-1
-0.0131628885534025,0.43,1.971666666666667,-0.0028488567658916043,-0.0199471858858277,0.81,6.074,-0.004642561336887541,-0.1021336359344076,0.73,3.1646666666666667,-0.03466027178886998,-0.0102143677844503,0.72,2.6059999999999994,-0.004865614211406655,-1,1,1,-1
0.0054450265125067,0.78,5.940666666666666,0.001178472381474667,0.0101445846104422,0.68,4.473333333333333,0.0023610777259906734,-0.1264061211355498,0.71,2.981666666666667,-0.04289743015854957,-0.04543089987075,0.72,2.4436666666666667,-0.021641009675079956,1,-1,-1,1
-0.0315774997821409,0.51,2.830333333333333,-0.006834348975859018,0.3322354051975287,0.9,7.594,0.077325355854386,0.0093561947722931,0.35,0.744,0.003175136680001759,-0.1382089136166584,0.89,3.636000000000001,-0.06583581758824224,-1,1,-1,1
0.0123283612546005,0.7,5.118333333333334,0.002668239211327658,-0.0050903526523886,0.46,2.156,-0.0011847422764477663,0.1900984342749758,0.92,4.9030000000000005,0.064512178953864,-0.1361598929158072,0.7,2.1546666666666665,-0.06485976655386444,1,-1,1,-1
0.0194572522604696,0.35,1.170333333333333,0.004211152022066622,0.2892860688017329,0.88,7.150999999999999,0.06732921255189807,0.0586871830614876,0.93,4.656999999999999,0.01991619799710918,-0.1141984143383316,0.59,1.4939999999999998,-0.0543984159813171,-1,1,1,-1
0.0604407999858107,0.69,4.693,0.013081261098345242,-0.0791354250358322,0.73,4.873,-0.018418190252618292,-0.0074702402702895,0.98,4.314333333333334,-0.0025351154468120566,-0.0866291476956169,0.77,1.9893333333333327,-0.041265795499503204,1,-1,1,1
-0.0321451698780155,0.61,4.295333333333334,-0.006957210366568632,0.0097021207570988,0.46,2.231666666666667,0.002258097506612369,0.0105598844240475,0.92,5.573666666666666,0.0035836231702511753,-0.0371282658424627,0.48,1.1433333333333335,-0.01768604986037252,-1,-1,-1,-1
0.0349449609494481,0.36,1.363333333333333,0.007563171869970701,-0.1532860958064308,0.77,6.087000000000001,-0.03567621547954738,0.0214337911209692,0.33,0.83,0.007273813557325694,-0.0275328806996331,0.53,1.848666666666667,-0.01311528803740919,-1,1,-1,1
-0.0570144738145432,0.6,3.4380000000000006,-0.012339697994200921,0.3404114440324228,0.92,7.475666666666668,0.07922826897712074,-0.0843251659636146,0.6,2.0146666666666664,-0.028616754355220368,-0.1281279284430541,0.81,2.754666666666667,-0.061033740185043595,1,1,1,1
-0.045439354229865,0.59,3.689333333333333,-0.009834483609757099,-0.0249297770938401,0.62,4.076666666666665,-0.005802222926859951,0.054990758082754,0.82,4.538666666666668,0.01866177193817248,-0.0279285162626363,0.5,1.3663333333333334,-0.013303749042388542,-1,-1,1,-1
0.0477942038568279,0.7,5.002666666666667,0.010344146003783555,-0.057878779293798,0.75,5.144666666666667,-0.01347086173025273,0.4020489154480371,0.78,4.832333333333334,0.1364401115691094,-0.5134178879323228,0.36,0.0,-0.24456661681174596,1,1,-1,-1
0.0479700385719192,0.65,4.9593333333333325,0.010382202082108171,-0.01949615990205,0.56,3.4260000000000006,-0.004537588344396118,-0.1812923718687247,0.6,2.809333333333333,-0.06152373627679695,0.0042540620145896,0.58,1.985333333333333,0.0020264224894958886,-1,-1,-1,1
-0.0299031974689214,0.43,1.915333333333333,-0.006471978098538905,0.3298002054732531,0.9,7.467333333333332,0.07675858096432227,-0.1474740982574753,0.62,2.192333333333333,-0.050047100356882625,-0.0869069813252272,0.86,3.071333333333333,-0.04139814155215822,-1,1,1,1
0.0217413169111022,0.72,5.304000000000001,0.0047054943548524245,-0.0112422853185631,0.55,3.0766666666666658,-0.0026165595215765325,-0.0156326777307809,0.79,3.4786666666666664,-0.005305136295007238,-0.0840709359578117,0.89,3.0080000000000005,-0.04004719130882571,1,-1,1,1
0.0119134366840392,0.39,1.5773333333333333,0.0025784366831528923,0.0916468852596077,0.83,6.5103333333333335,0.02133014093254731,-0.1037198546402113,0.68,3.0963333333333334,-0.03519857409209019,-0.0283990769653152,0.68,2.4396666666666675,-0.013527900638512726,-1,1,-1,-1
0.4633970966041829,0.92,8.602666666666668,0.10029348410870677,-0.0641166362312781,0.62,3.8216666666666654,-0.014922677219853017,-0.0349229684273919,0.41,1.185,-0.011851527327832513,-0.0967342412292664,0.64,2.4810000000000003,-0.04607935692028618,1,-1,-1,-1
0.0111995529510606,0.37,1.4043333333333334,0.002423930132823532,-0.0008079566074465,0.64,4.131,-0.00018804597947217155,-0.0068136402965945,0.78,3.545333333333333,-0.0023122903869126007,-0.092413768160446,0.93,3.2646666666666677,-0.04402129952434491,-1,1,1,1
-0.0048024697288031,0.53,2.928666666666666,-0.0010394031921172621,0.0010555640089169,0.49,2.6796666666666664,0.0002456747876345501,-0.0058560039556998,0.4,1.1766666666666663,-0.0019873050327083716,-0.0991685154148616,0.98,4.362999999999999,-0.04723892345654536,1,-1,-1,1
-0.0704601094773833,0.79,6.090666666666667,-0.015249749991860207,0.0975893803037966,0.84,6.478666666666667,0.02271321310597096,-0.1007078493307969,0.53,1.8786666666666672,-0.034176414039736154,-0.0110072350295675,0.45,1.1816666666666669,-0.0052432965327221205,1,1,1,-1
0.0050131035228333,0.39,1.583,0.0010849908689264866,-0.0413019252557846,0.72,5.325,-0.00961272043229712,-0.0723123746621583,0.96,5.401333333333332,-0.024540069846320206,-0.0067149780203064,0.43,0.8373333333333333,-0.0031986798570758984,-1,-1,1,-1
-0.0780097073893149,0.97,9.032666666666668,-0.016883716807267746,0.0199739540079315,0.66,4.690333333333333,0.0046487914211436115,0.4728434463895036,0.35,1.3986666666666665,0.16046508298178533,-0.442876546836744,0.33,0.0,-0.21096424817089487,1,-1,-1,-1
0.3719840120938951,0.9,8.235666666666667,0.08050886136107761,-0.0709224693414811,0.58,3.032666666666666,-0.016506685001381066,-0.0436858446241785,0.95,4.273333333333334,-0.014825314247823308,-0.0869450856563771,0.69,1.7000000000000002,-0.041416292550738996,-1,-1,1,1
0.0300289178081447,0.33,1.091,0.006499187873775808,-0.0892074833268266,0.6,4.017,-0.02076238800924876,0.0071488420187991,0.33,0.8863333333333331,0.002426045103362431,-0.0141303736404605,0.39,0.9873333333333334,-0.006731003645881607,-1,1,-1,-1
-0.0126409427587765,0.56,3.1506666666666665,-0.0027358915301520233,-0.0869541417681771,0.78,5.642999999999999,-0.020237939274531713,-0.0774861334916554,0.66,2.820333333333333,-0.026295846829679545,-0.0030823746236294,0.68,2.4033333333333338,-0.0014682891873584094,1,1,1,1
0.0045356916658976,0.74,5.418666666666668,0.0009816641566148053,0.1027808751159797,0.84,6.39,0.023921495478915488,-0.1000789925955332,0.68,3.116666666666667,-0.033963003979856375,-0.0141336846979054,0.4,0.7670000000000001,-0.006732580868133504,1,1,1,-1
-0.0120714344886947,0.37,1.47,-0.002612632301611767,0.0105504924768873,0.37,1.474666666666667,0.0024555498073099446,-0.005789065614548,0.4,1.5096666666666667,-0.0019645887054554425,-0.0249633160820603,0.45,1.2506666666666666,-0.011891275902324045,-1,-1,-1,1
0.3627606616005394,0.87,8.146666666666667,0.07851264264733686,-0.0082578207322892,0.37,1.277,-0.0019219472600349415,0.0065660155053521,0.41,1.1440000000000003,0.002228255950190542,-0.0980153336489202,0.92,4.105666666666667,-0.046689605309098076,1,1,1,1
0.406635526141895,0.87,8.093,0.08800852223289402,-0.032311596385075,0.55,2.8313333333333333,-0.0075202872710503086,-0.1737198419145671,0.62,2.7546666666666666,-0.058953907601461984,-0.021725900928007,0.46,1.2899999999999998,-0.010349133156518,1,1,1,-1
-0.1666909362182798,0.74,5.786333333333333,-0.036077081374019535,0.2939631772213102,0.88,7.434333333333332,0.06841777526151759,0.299672269437933,0.47,2.134666666666667,0.10169737140247126,-0.3498656481847333,0.32,0.0,-0.16665850553003675,-1,1,-1,-1
0.1041503747425336,0.83,7.196,0.022541366855128152,0.0123790205237894,0.47,2.312333333333333,0.0028811263103089755,0.4525111074763313,0.81,5.205333333333334,0.15356506041442505,-0.4896068080122813,0.38,0.0,-0.23322420861842982,1,-1,1,1
-0.0958133988556158,0.76,6.471,-0.020736987059146252,0.0137336722888461,0.47,2.3683333333333327,0.003196411581394107,0.0102597606406648,0.32,0.6333333333333332,0.00348177257218739,-0.0533521165576988,0.93,4.3376666666666654,-0.025414281334861278,-1,1,-1,1
-0.0027573931009756,0.67,5.051666666666667,-0.0005967852694389491,-0.0155706560007788,0.54,2.656333333333334,-0.0036239560784637513,0.1326239357198066,0.83,3.881333333333333,0.045007519958559686,-0.1583217546659665,0.97,3.0203333333333333,-0.07541656965302049,-1,1,1,1
0.2036789666206377,0.94,7.624333333333333,0.04408243675184984,-0.0110620541609192,0.98,6.573000000000001,-0.002574612040414563,0.022473734194083,0.87,3.7159999999999993,0.007626730686235367,-0.0687440586075092,0.45,0.7126666666666668,-0.032746233107022335,1,1,1,-1
0.0023550482279901,0.63,4.658333333333333,0.0005097053774398445,-0.0484269372064933,0.59,3.838,-0.011271014749929349,0.0159442869171753,0.43,1.5233333333333334,0.005410884602051499,-0.0167272561926092,0.67,2.812,-0.00796802867941565,-1,-1,-1,1
-0.0123131189904412,0.61,4.305000000000001,-0.0026649403132779203,0.0083733996619388,0.69,4.757000000000001,0.0019488474089191666,-0.0400034061316054,0.49,1.681,-0.01357563467036902,-0.0090022828425082,0.62,2.5826666666666664,-0.004288237535395094,-1,1,1,-1
0.1712545410448784,0.83,7.041333333333333,0.037064786803140584,0.0086230223127636,0.41,1.587666666666667,0.0020069452516005234,-0.1236425672637926,0.99,4.762333333333332,-0.04195958507527255,-0.0118559723551596,0.71,2.018,-0.0056475925675133175,1,-1,1,1
0.0206856294504063,0.32,0.958,0.004477010891449323,-0.0202372542896616,0.53,2.765333333333333,-0.004710072632185027,-0.0507983085731247,0.76,4.148,-0.017239014017773092,-0.0378586425877434,0.67,2.507333333333334,-0.018033964831373338,-1,1,-1,-1
-0.0295154400450945,0.74,5.242333333333333,-0.006388055382342359,-0.0135782421039492,0.96,7.602666666666667,-0.003160236344891182,-0.0214307004861222,0.42,1.172666666666667,-0.007272764713398645,-0.0521158531868839,0.62,2.188,-0.024825387263978534,1,1,-1,-1
0.0127535903594666,0.44,2.1323333333333334,0.002760271959879546,-0.0744989421059951,0.96,8.503333333333334,-0.017339082828021914,0.001525258798219,0.46,1.5016666666666667,0.000517614828953973,0.0072973676496259,0.45,1.2933333333333332,0.003476101163689376,-1,1,1,-1
-0.0056530153317986,0.5,2.308,-0.0012234876038299738,-0.0051560928512781,0.97,7.531333333333334,-0.0012000428259784414,-0.0119202100342619,0.79,3.159666666666668,-0.0040452659477752395,-0.0430828795367097,0.83,2.502333333333333,-0.020522530161999345,1,1,1,1
0.0020109813512032,0.44,2.2310000000000003,0.0004352386488128533,-0.0252951000351419,0.31,0.7646666666666666,-0.005887249164268748,-0.1032799981464118,0.59,2.586333333333333,-0.0350493035262897,-0.0166711368858134,0.93,4.078999999999999,-0.007941296246979099,-1,-1,-1,1
-0.0096783985192687,0.31,0.841,-0.0020947052003632356,0.0207036713283206,0.46,2.016,0.004818627779910518,-0.0746527779767403,0.69,3.0903333333333327,-0.02533431372334306,-0.0500551504533093,0.91,3.788,-0.023843771493178803,-1,1,1,-1
-0.0315532306228318,0.43,1.6096666666666666,-0.00682909637811653,0.301685910186892,0.88,7.215333333333333,0.0702151847651103,-0.11013011018398,0.6,2.1926666666666668,-0.03737397103503094,-0.095712728340858,0.98,3.348666666666666,-0.045592759244163596,1,1,-1,1
0.383512557502045,0.92,8.109666666666666,0.08300399565121842,-0.0761280713695331,0.78,5.452,-0.017718250725437826,-0.1170818688273946,0.59,2.369333333333333,-0.039733133536071434,-0.0372946444403463,0.49,1.272,-0.017765304307384773,1,-1,-1,-1
0.0492952308870418,0.33,1.0880000000000003,0.010669014743153507,-0.0092439207930152,0.34,1.0553333333333337,-0.002151454822777495,0.1018499832439099,0.93,5.324000000000002,0.034564010853318755,-0.0741535569538429,0.72,2.354,-0.035323047706411516,-1,-1,1,1
0.3847551228790209,0.91,7.891333333333333,0.08327292528371504,-0.0445304369811898,0.69,3.883666666666666,-0.01036413287703217,-0.0388333688358555,0.94,4.223000000000001,-0.013178568509913807,-0.0862719154410627,0.61,1.4719999999999993,-0.04109562791094449,1,1,1,-1
-0.0523110053348534,0.52,3.100666666666667,-0.01132172173867314,0.0219585976093759,0.44,2.057333333333333,0.005110702675407972,-0.0319008047468343,0.74,3.5819999999999994,-0.010825919910645779,-0.0601109667225223,0.93,3.444333333333333,-0.028633859688481648,-1,-1,-1,1
-0.0058494311184293,0.7,5.171333333333334,-0.0012659980634757138,-0.0046017453227142,0.55,2.916000000000001,-0.0010710225011045231,-0.1214210935976698,0.65,3.209,-0.04120570139791985,-0.0005250260852482,0.59,2.1653333333333333,-0.0002500961817364521,1,1,-1,-1
-0.0023191938001403,0.65,4.744999999999999,-0.000501945368764494,-0.0699736928338126,0.6,3.2850000000000006,-0.01628586422209618,0.1633818590238753,0.9,4.794666666666666,0.05544558937248809,-0.0773105097170641,0.65,1.8186666666666669,-0.0368268621914208,-1,1,1,1
-0.0483849155532061,0.48,2.643,-0.010471994310490014,-0.0017158726282544,0.47,2.4523333333333337,-0.0003993567798762677,0.0084227645058994,0.43,1.4226666666666667,0.0028583659469012487,-0.0531715158361807,0.93,4.321666666666667,-0.025328252179092427,-1,-1,-1,1
-0.0064493356727872,0.71,5.256666666666665,-0.00139583598937154,-0.1006856927933372,0.59,3.245,-0.023433857147348063,0.4383146765714363,0.87,5.686333333333335,0.14874733167017884,-0.3041679808047574,0.32,0.001,-0.14489042114887393,1,1,1,-1
0.0281290098797244,0.71,5.337666666666667,0.006087988953835688,-0.0949836073252803,0.58,3.308,-0.022106738540986774,0.0136113983428629,0.34,0.7513333333333334,0.004619190942082845,-0.0491884612126591,0.93,4.252000000000001,-0.023430924063443555,1,-1,-1,1
0.0145961267883125,0.38,1.4199999999999997,0.003159053910393177,-0.0192500338694401,0.97,7.645666666666666,-0.0044803043139801735,0.0308821726682175,0.8,3.2356666666666665,0.01048023492278934,-0.1215683875393254,0.86,2.6446666666666667,-0.05790910280023425,-1,1,1,-1
-0.043446004133901,0.56,3.0000000000000004,-0.009403060910655858,0.2699475699641827,0.9,7.666666666666666,0.06282831866488399,-0.1209523360172801,0.68,3.0236666666666667,-0.04104662290246871,-0.0250681254226481,0.56,1.6566666666666665,-0.01194120183291649,1,-1,-1,-1
0.3898715761114761,0.87,7.917333333333331,0.08438028423076623,-0.0482233638267697,0.69,4.893666666666666,-0.011223634537636057,0.4948467669799541,0.5,2.623666666666666,0.16793217318126122,-0.6115350146627136,0.36,0.0,-0.2913047112563714,1,-1,-1,-1
0.3958720633897634,0.91,8.240666666666666,0.08567897552576899,0.2358510229600128,0.91,7.587333333333333,0.05489259721781034,0.2112419753680963,0.32,0.858,0.07168749269024507,-0.2349819117757202,0.3,0.0,-0.11193363637248147,1,1,-1,-1
0.0032714727488354,0.62,4.171,0.0007080480273868612,-0.0421310411328059,0.77,5.554333333333334,-0.00980569107670233,0.0471711829776135,0.71,2.802666666666667,0.016008105533975227,-0.0867930720742142,0.91,3.023000000000001,-0.04134388087913025,-1,-1,1,1
-0.0161157926135401,0.32,0.9183333333333328,-0.0034879566622876166,-0.0810829290423695,0.7,5.429333333333332,-0.0188714575383364,-0.0613551878682017,0.49,2.0186666666666664,-0.020821617361539826,0.0049699922581547,0.56,2.219333333333333,0.0023674558692386026,-1,-1,-1,-1
-0.0149836293834787,0.32,0.8910000000000005,-0.003242921473774957,-0.0771957490403245,0.81,6.211333333333333,-0.017966744879101677,-0.0300926307573847,0.72,3.501,-0.010212294425343977,-0.0384692243862312,0.6,1.865,-0.018324815478093847,1,1,1,1
0.3540950019859998,0.91,7.612333333333335,0.07663712551265647,0.2564818631900953,0.92,6.702333333333333,0.0596942740933307,-0.101997251175252,0.5,1.388,-0.0346139879884653,-0.1561972724301226,0.8,2.5106666666666664,-0.07440457251558244,1,1,-1,1
0.0737837924041695,0.95,8.644333333333332,0.01596909791881699,0.0088710835532295,0.34,0.9376666666666664,0.002064679687463257,0.1895076530188104,0.86,4.21,0.06431169026354054,-0.1212406140975037,0.76,2.411666666666666,-0.05775296791745891,1,-1,1,-1
-0.0507811573798808,0.52,3.014333333333333,-0.01099061525853945,-0.0259707770758677,0.74,5.215333333333334,-0.006044508043964901,-0.035602576980128,0.71,3.6003333333333334,-0.012082160624418584,0.0015881208915662,0.59,1.988333333333333,0.0007565014049327341,-1,1,-1,-1
-0.0065760982763221,0.67,5.0343333333333335,-0.001423271342886638,0.0126951426817978,0.36,1.344,0.002954701425962055,-0.0046878676398159,0.34,0.950333333333333,-0.0015908839925234566,0.0290372407332581,0.44,1.4779999999999995,0.01383188995669987,1,-1,-1,-1
0.0236078361313559,0.3,0.7963333333333331,0.005109466924225274,0.0122134215022581,0.33,1.0103333333333333,0.002842584351599208,-0.092664339866435,0.63,2.9076666666666666,-0.031446752830473254,-0.0531057799372942,0.76,3.2923333333333336,-0.02529693888290305,-1,-1,1,1
-0.0639304939673643,0.61,3.810666666666666,-0.013836538959272688,-0.0665701847695778,0.57,3.043333333333333,-0.015493722661916107,-0.0140792595709755,0.67,2.789,-0.004777965249660337,-0.0486778653386186,0.96,3.605333333333333,-0.02318770171298158,1,1,1,1
0.4499712603996357,0.92,8.674666666666667,0.09738771732705383,-0.0741866352941151,0.61,3.3713333333333337,-0.017266395706220395,-0.1382981410025086,0.59,2.671,-0.0469331294356432,-0.0135402333060881,0.45,1.1720000000000002,-0.006449890290827185,1,1,-1,-1
0.4583492365899424,0.86,8.823,0.09920097085855656,-0.0253752924561641,0.51,2.9070000000000005,-0.005905913362591258,0.021987216598688,0.38,1.2560000000000002,0.007461625117123074,0.0117603857921729,0.37,0.7833333333333335,0.005602059907137055,-1,-1,-1,-1
0.0258008366458746,0.96,8.685666666666666,0.005584100157504107,-0.0215938453411435,0.54,2.545,-0.005025809257974041,-0.1038391205514495,0.59,2.146333333333333,-0.03523904840655911,-0.0372924444920506,0.74,2.734333333333333,-0.017764256361988855,1,1,1,1
0.1353801193612476,0.8,6.746999999999999,0.029300450842897126,0.0554992809989682,0.82,5.953666666666666,0.012917050939698289,-0.09512435069093,0.5,1.749333333333333,-0.0322815869475639,-0.0243160027471991,0.56,1.852,-0.01158292818783031,-1,1,-1,-1
0.3448792049092732,0.85,7.009666666666665,0.0746425415922198,-0.0336925967698356,0.69,4.244666666666666,-0.007841704990282155,0.1685411198112096,0.87,3.6413333333333338,0.05719644627171283,-0.2019684744104193,0.9,2.3800000000000003,-0.09620768510445239,1,-1,1,1
0.4428875480491205,0.88,7.355333333333333,0.09585458257661346,-0.0473391903275599,0.96,7.002333333333335,-0.011017849635142695,-0.1467902531362286,0.55,1.8363333333333336,-0.04981502933006512,-0.0306109577952335,0.56,1.6073333333333335,-0.01458153009724164,1,1,-1,-1
0.4536628714910051,0.88,7.933666666666664,0.09818669630435206,-0.0757260234449663,0.79,6.038666666666667,-0.017624677017304094,0.0030667325428375,0.32,0.638,0.0010407323940448399,-0.0191663623717346,0.51,1.6836666666666664,-0.009129896935848423,1,-1,-1,-1
-0.0389239044196889,0.43,2.053666666666667,-0.008424338473357737,0.0005044754298277,0.48,2.5773333333333337,0.00011741295936845987,-0.0298639026610718,0.8,4.7810000000000015,-0.010134672808220238,0.0127194305398485,0.44,1.1379999999999997,0.006058900883704302,-1,-1,1,-1
-0.0529980347944949,0.6,3.6560000000000006,-0.011470416192517817,-0.0310479555286837,0.65,4.021,-0.007226184122006021,0.1620071066527151,0.91,5.354333333333332,0.05497905070096358,-0.0155998674663628,0.45,0.9309999999999998,-0.007430997046723239,1,1,1,1
-0.0238734281145043,0.51,2.9723333333333337,-0.005166949255332856,-0.0017310112009143,0.61,4.062333333333333,-0.0004028801717235582,-0.0934674201419336,0.63,2.9686666666666666,-0.03171928773400825,-0.0204254498256455,0.69,2.592,-0.009729663258976017,-1,-1,-1,1
-0.0389049616973977,0.78,5.676666666666665,-0.008420238681557118,0.3025402936974624,0.92,7.165666666666667,0.07041403626605641,-0.1281755121595904,0.62,2.435666666666667,-0.043497894180347635,-0.0680063785387081,0.56,1.5816666666666668,-0.03239483919777871,1,1,-1,-1
0.0081793702302344,0.4,1.6626666666666667,0.001770269050489856,0.2704084759245768,0.83,6.980333333333334,0.06293559114952992,-0.0716045729929373,0.62,2.4226666666666667,-0.02429986887821239,-0.0480580050163057,0.9,3.292666666666667,-0.02289243124133045,-1,-1,1,1
-0.053158872479925,0.59,3.6426666666666665,-0.011505226449133522,-0.0390890538867041,0.53,3.0893333333333333,-0.00909769083762644,-0.1048620135117293,0.77,4.416,-0.03558617937560626,0.0074672048270976,0.4,0.859,0.0035570031051281306,1,-1,1,-1
-0.0249831370532791,0.47,2.559,-0.005407124639753457,-0.0164575716412582,0.48,2.592,-0.003830379194242504,-0.1650594398446303,0.52,2.180333333333334,-0.056014896502927534,0.0063124068103102,0.67,2.842333333333332,0.0030069150565717917,-1,-1,-1,1
-0.010807627388834,0.97,8.402,-0.002339105302381091,-0.025531127019466,0.72,4.453666666666666,-0.005942182715204559,-0.1073808499469546,0.55,1.789,-0.03644097666778026,-0.0500810722247382,0.65,2.243,-0.0238561193292966,1,1,1,-1
-0.0818924844882724,0.76,5.605999999999999,-0.01772407002942997,0.3341555270467822,0.91,6.677666666666666,0.07777225014365971,0.0553025751251379,0.84,3.3763333333333336,0.018767590783634602,-0.1341696661865146,0.75,1.878,-0.06391172202851365,-1,1,1,1
-0.0054516257023982,0.56,3.616333333333333,-0.0011799006505582752,-0.0280721995863322,0.7,5.231333333333334,-0.0065335987335182165,0.0128016263887973,0.37,0.9723333333333332,0.004344385137333632,-0.0563703240043675,0.8,3.552666666666667,-0.026852004486737673,-1,-1,-1,1
0.0143115822524855,0.36,1.2963333333333336,0.003097469659884675,0.254681448236032,0.87,7.481,0.05927524070667003,0.0126071179943685,0.43,1.1686666666666667,0.004278376385618883,-0.0919606931127035,0.73,3.1600000000000006,-0.04380547722015045,-1,1,1,-1
0.0090852324237243,0.31,0.7966666666666665,0.001966325685659196,0.1824352089682852,0.94,7.667333333333333,0.042460457955872485,0.1410938396069072,0.83,3.525333333333333,0.04788188321868145,-0.1925424675360134,0.99,2.6936666666666667,-0.09171760662159753,-1,1,1,1
0.0058625828611225,0.61,3.8916666666666666,0.0012688445079322465,-0.0229407820199973,0.62,4.120333333333333,-0.005339298899283557,-0.0152670210425016,0.77,4.501333333333334,-0.005181046321305352,-0.0117279748879093,0.43,0.9766666666666668,-0.00558662097251894,1,-1,-1,-1
0.0529063083310061,0.69,4.865,0.011450563744853216,0.0401503676204448,0.68,4.293,0.009344703831578288,-0.045810133497707,0.64,2.576,-0.015546217102607169,-0.0658854221515934,0.97,3.3626666666666667,-0.03138452159842331,1,1,-1,1
-0.1058091745690612,0.53,3.2920000000000003,-0.02290038251418283,-0.0332734670401344,0.32,0.8686666666666667,-0.007744155617183193,0.0034023576484596,0.37,1.067,0.0011546307907248626,-0.0613108434036728,0.78,4.017,-0.029205420959324952,-1,-1,-1,-1
-0.0583580738973341,0.51,2.847333333333333,-0.012630494666297787,0.331006313001092,0.92,8.118666666666666,0.07703929365276481,0.263746906212118,0.65,3.431333333333334,0.08950566940215957,-0.3895065063977663,0.33,0.0,-0.1855414287949806,-1,1,1,-1
0.0160241685360489,0.68,4.975,0.0034681263741240123,-0.0194368323421141,0.58,3.757,-0.004523780289588448,-0.1493215158385878,0.58,2.8786666666666663,-0.050674043624720645,0.0001668866131177,0.44,1.005666666666667,7.949644007484743e-05,1,-1,-1,1
-0.0190144275978987,0.74,5.366666666666666,-0.004115311049855194,0.0393323164365844,0.82,5.976666666666668,0.0091543084134214,-0.065082865813387,0.7,3.1583333333333337,-0.022086649488707758,-0.0262862123477987,0.52,1.2856666666666667,-0.012521437553698335,1,1,1,1
-0.0581231821571486,0.51,3.0536666666666665,-0.012579656818619852,-0.0107858474014044,0.49,2.763333333333333,-0.002510326941250702,-0.0740512400941715,0.47,1.9626666666666668,-0.02513017464310385,-0.0177786904639383,0.54,1.922333333333333,-0.008468879406636083,-1,-1,-1,1
-0.0212996019179216,0.63,4.331,-0.004609893549465902,-0.0132084032709349,0.43,2.035333333333333,-0.0030741590667799014,-0.0825755116174749,0.49,1.9533333333333331,-0.028022988211295695,-0.0143413375179275,0.51,1.925,-0.006831496291335349,1,-1,1,-1
0.0334389579953672,0.31,0.8200000000000004,0.007237226186560877,0.1757065529158143,0.94,7.652666666666667,0.040894412568958524,0.1028627644619413,0.83,3.4916666666666667,0.03490771028160676,-0.1440626172439167,0.96,2.720333333333333,-0.06862422937830032,-1,1,1,1
0.5068772347553363,0.89,8.570000000000002,0.10970393267789989,-0.0233277510017175,0.35,1.0656666666666668,-0.00542936309397206,0.3821651166919544,0.83,5.371000000000001,0.12969230647262164,-0.3700254126854744,0.33,0.003,-0.17626160958144388,1,-1,1,-1
-0.0450566606223179,0.47,2.4193333333333333,-0.009751656860240768,-0.0204852630992737,0.74,5.246333333333334,-0.004767794865150766,-0.105145264377612,0.56,2.133666666666667,-0.035682303947164956,3.458832177205551e-05,0.86,3.490666666666667,1.6476147473269825e-05,-1,1,-1,1
0.0149725585045863,0.34,1.139,0.0032405253926937392,0.0149260769786021,0.48,2.5493333333333323,0.0034739350346907317,0.1668156526592472,0.88,5.123666666666666,0.05661088834162806,-0.0622523059648161,0.61,1.992,-0.029653886661135657,-1,-1,1,-1
-0.0864405308596794,0.54,3.044666666666666,-0.018708408126968782,0.010459404577138,0.34,1.11,0.002434349766158534,-0.130837551747871,0.5,2.109,-0.04440128917650535,0.006070863439398,0.66,2.8766666666666665,0.002891855869064308,1,-1,-1,1
0.0111493154053183,0.38,1.5360000000000005,0.0024130571719601854,0.0119747627584794,0.36,1.0546666666666666,0.002787038277936539,-0.0298863112806513,0.97,4.900333333333332,-0.01014227744148266,-0.0452466178859207,0.93,3.035333333333333,-0.021553226949490554,-1,1,1,1
0.2812446344342794,0.84,7.628333333333332,0.06087004964208235,-0.0214072196812924,0.39,1.1793333333333331,-0.004982373503283881,-0.1042370900585409,0.69,3.681666666666667,-0.035374104122076075,-0.011966984240715,0.53,1.735,-0.0057004730804722965,1,1,-1,-1
0.3937860160958788,0.92,7.925999999999998,0.08522749028200638,-0.1224807015436697,0.78,4.779999999999999,-0.028506485714634346,0.1962667858888558,0.89,4.4206666666666665,0.0666054829028559,-0.1511015260648841,0.44,0.6523333333333335,-0.07197721367599054,1,1,1,-1
0.1835009188795542,0.8,7.515333333333334,0.03971528226319391,0.0358520970778858,0.3,0.7086666666666664,0.008344312861614706,-0.1484680046104958,0.62,3.1303333333333327,-0.05038439437381648,0.0238907309810056,0.57,1.976,0.011380349977120965,-1,-1,-1,1
-0.0678460563803478,0.59,4.163,-0.014683987938821742,-0.0116253860912941,0.36,0.9853333333333332,-0.002705723418970016,-0.1676358506213167,0.63,3.4390000000000005,-0.05688923233698198,0.0147738657537594,0.42,1.14,0.007037531121440265,-1,1,1,-1
-0.0459301279406227,0.63,4.217666666666666,-0.009940702241081177,-0.0020327955301084,0.44,1.7526666666666666,-0.00047311826279135673,-0.0132400928940628,0.43,1.385333333333333,-0.004493183993888375,-0.0265096307132113,0.95,4.331666666666666,-0.012627862894627969,1,1,-1,1
0.1314290772778186,0.95,7.8146666666666675,0.028445322963782053,0.0084625449712119,0.97,6.853,0.0019695953263730377,-0.0089440058916787,0.32,0.4556666666666666,-0.0030352554498884955,-0.1507112927817959,0.97,3.169333333333334,-0.07179132604711072,1,1,-1,1
0.0343785907221955,0.3,0.7666666666666667,0.007440591811090611,-0.096415213720534,0.74,5.535333333333332,-0.0224399344383072,0.1793847369038212,0.93,5.065666666666668,0.060876357519029325,-0.0325784271950553,0.59,1.676333333333333,-0.015518734168437695,-1,-1,1,-1
0.0010101477542794,0.63,3.834666666666666,0.00021862726047203366,0.2148546261131168,0.94,7.483333333333333,0.05000583971861826,-0.1071086674076169,0.6,2.1936666666666667,-0.03634860826531109,-0.054084874424499,0.76,2.5113333333333334,-0.02576333055312525,1,1,-1,1
0.362252102738628,0.93,8.419,0.07840257475845878,-0.0300966132174882,0.46,1.927,-0.007004766170753084,0.0799768042488864,0.94,4.305666666666666,0.027141085761912,-0.1106806913537044,0.81,2.226,-0.05272274859719862,1,-1,1,1
0.3356820326266003,0.93,7.865000000000001,0.07265198865406622,-0.0335548111617489,0.8,4.927666666666666,-0.007809636399727868,-0.007562863583526,0.75,2.7823333333333333,-0.002566548276764615,-0.1221283756802522,0.98,2.559333333333333,-0.058175853157594645,1,1,-1,1
0.3607692399122495,0.91,8.592666666666668,0.07808163731538323,-0.0519167620641787,0.57,3.186000000000001,-0.012083245911233687,0.3666725287847558,0.79,4.629666666666667,0.1244347113359781,-0.3983629537521832,0.34,0.007,-0.18976019759394888,-1,-1,1,-1
-0.0006564762680232,0.36,1.343,-0.0001420817968804978,0.0371676885741796,0.47,2.550333333333333,0.008650507141388831,-0.1462889883449563,0.52,2.195,-0.049644919123523104,-0.014593015391898,0.7,3.055333333333333,-0.006951383049491021,-1,-1,-1,1
0.261435361204871,0.94,9.427666666666669,0.056582709379491745,-0.026350047234706,0.31,0.7436666666666665,-0.006132780394046568,0.0048462339830636,0.35,0.9456666666666664,0.0016446275065867368,-0.0378351950459299,0.57,2.405,-0.01802279559456125,1,-1,-1,-1
0.0226245886255682,0.64,4.985333333333331,0.0048966617106853275,-0.0044244412855766,0.36,0.99,-0.0010297562857897137,-0.1126838246044861,0.66,3.6603333333333343,-0.03824060458896358,-0.01398462230659,0.36,0.6496666666666666,-0.006661574996318843,-1,1,1,-1
-0.0607278029367783,0.57,3.7346666666666666,-0.013143377426032568,0.0015864788488864,0.52,2.598333333333333,0.0003692413259588087,-0.1095282554841774,0.54,2.059,-0.03716972443907147,-0.0004956877257136,0.92,3.965666666666666,-0.0002361208538352755,-1,1,-1,1
-1.1109984515922378e-05,0.38,1.405,-2.4045447493327717e-06,0.1622126993619845,0.94,7.505666666666666,0.03775381704068693,0.2179386019169058,0.86,3.701,0.07396007306131268,-0.227528093446037,0.97,2.529333333333333,-0.10838300992555039,-1,1,1,1
0.0111375690878692,0.41,1.5356666666666667,0.0024105149050555152,-0.014435959174218,0.69,5.345666666666667,-0.0033598637074279476,-0.1495436399406271,0.59,2.985333333333334,-0.05074942409734463,-0.0092659268395594,0.41,0.9953333333333334,-0.004413824356417655,1,-1,-1,-1
-0.0707690240973977,0.55,3.039666666666667,-0.01531660868338072,-0.0243165182239604,0.69,5.132666666666666,-0.005659491419012036,0.0197229282132134,0.43,1.4520000000000002,0.0066932117523101995,-0.045421724723742,0.73,3.092999999999999,-0.021636639093697348,1,1,-1,1
0.2676847515193348,0.94,9.123666666666669,0.05793527100058483,0.0061101200634676,0.33,0.916,0.0014220856682620958,-0.0759423846549758,0.76,4.268333333333333,-0.025771957184867234,-0.0014624893274762,0.37,0.6349999999999999,-0.0006966568079359316,1,-1,1,-1
0.4835448259992914,0.87,8.365,0.1046540767682694,0.0171530132712427,0.49,2.081,0.003992238137248695,-0.0821896864232574,0.61,2.443,-0.02789205381370742,-0.0777350060919226,0.85,3.1613333333333333,-0.037029071044458815,-1,1,-1,1
-0.0411542451363113,0.5,2.784333333333332,-0.008907053282878085,-0.0187605959756305,0.63,3.7596666666666665,-0.004366391230921049,0.0891414821787526,0.95,4.822333333333334,0.03025122890917666,-0.0493445015688673,0.74,2.3186666666666667,-0.02350525388891502,-1,1,1,-1
0.5553339668524542,0.89,8.346,0.12019147031280505,-0.0409147291409843,0.46,2.0489999999999995,-0.009522603374048713,-0.1124337692455563,0.58,2.254,-0.03815574531000541,-0.0648784811273399,0.83,3.1873333333333327,-0.030904865229958226,1,-1,-1,1
0.0227941887336358,0.37,1.4433333333333331,0.0049333684269508415,-0.0187401322656515,0.47,2.268666666666667,-0.004361628452386694,0.0259520431643887,0.8,3.8926666666666665,0.008807136467087875,-0.0582079309233072,0.92,3.403666666666666,-0.027727348563674432,-1,1,1,1
0.0095801075556476,0.68,5.058999999999999,0.0020734319915533352,0.0243799637531809,0.52,2.7506666666666666,0.005674257900993173,-0.0065985988454955,0.36,1.0166666666666666,-0.0022393134966572584,-0.021018794553945,0.6,2.6926666666666668,-0.010012303027114406,1,1,-1,-1
-0.0348055797521222,0.75,5.564666666666668,-0.0075330054619342736,-0.0466805333267652,0.79,5.610666666666666,-0.010864552045013336,-0.093233816191512,0.54,1.8166666666666664,-0.031640011437433765,-0.0101740958364988,0.68,2.4683333333333337,-0.004846430668537546,1,1,1,1
-0.0379397084952781,0.79,5.711666666666667,-0.00821132799265319,0.2162113389756603,0.93,6.9626666666666654,0.050321604695039206,0.5438052632514818,0.87,4.696000000000001,0.18454682487382726,-0.5153296920032222,0.38,0.0,-0.24547730470287069,1,1,1,-1
0.0207014505626208,0.96,7.850666666666667,0.004480435070146374,0.0532945318730426,0.79,5.179666666666667,0.012403911737600054,-0.074340353633949,0.98,4.226333333333334,-0.025228288783218925,-0.0012591326836621,0.53,0.9673333333333336,-0.0005997878683200967,1,-1,1,1
-0.0708173326548751,0.58,3.587,-0.015327064151438632,0.0598179065436816,0.8,5.900666666666667,0.013922179387246688,-0.0192499329401911,0.94,4.769333333333332,-0.006532695145143366,-0.0020027739061692,0.57,1.2933333333333332,-0.0009540213732000157,-1,1,-1,1
0.018313198556056,0.7,4.728999999999999,0.003963543366630612,0.2656704384525392,0.93,7.379333333333334,0.06183284764945381,0.0071820724843876,0.4,0.9563333333333334,0.002437322259594368,-0.1260887101586019,0.93,3.3956666666666675,-0.060062358531830014,1,1,-1,1
0.0376124080615314,0.61,4.393666666666666,0.008140490041592856,-0.0649687901887814,0.69,5.203333333333332,-0.015121009808661516,0.0165003091297515,0.4,1.326,0.0055995773949029815,0.0057495240365366,0.53,2.024333333333333,0.002738785840821586,-1,-1,1,-1
-0.0401497993365222,0.54,3.068,-0.008689660101959531,0.2283613192601494,0.89,6.816666666666666,0.053149423568116014,0.1265157596833113,0.92,4.240333333333334,0.04293463731199303,-0.1169893509286779,0.7,1.7399999999999998,-0.05572787865817475,-1,1,1,1
-0.0084950364815186,0.37,1.381666666666667,-0.0018385890041296806,0.2629495746706185,0.9,8.100333333333335,0.061199586543391866,-0.011690151040046,0.39,1.161333333333333,-0.003967192674518639,-0.0315085288491863,0.56,2.144,-0.015009088079098174,-1,1,-1,-1
0.4393002642729042,0.91,7.538666666666667,0.09507818326155541,-0.0387734946753743,0.99,6.6196666666666655,-0.009024246743687389,-0.0595602955420444,0.77,2.895333333333334,-0.02021249916764411,-0.0703435104323213,0.63,1.47,-0.033508132002136856,1,1,1,1
0.0703505813536118,0.79,6.409666666666666,0.01522604471355477,-0.0512997761953943,0.71,4.569999999999999,-0.011939646971703096,0.1336189743617604,0.93,4.513666666666666,0.045345198231295375,-0.0602221945714087,0.57,1.3690000000000002,-0.028686843075575827,-1,-1,1,-1
0.0081509757322504,0.42,1.984,0.0017641236016875184,0.0346732772887863,0.42,1.9133333333333336,0.008069951194392284,-0.0913287910120472,0.61,2.6846666666666668,-0.030993518341591222,-0.0182114583739338,0.95,3.9573333333333327,-0.008675028405531582,-1,-1,-1,1
-0.011448536997733,0.48,2.309333333333333,-0.002477817992094238,0.012307876444769,0.39,1.5643333333333336,0.002864568047278838,0.1924320570266591,0.91,5.639,0.06530412176571082,-0.0482944127866218,0.52,1.4703333333333328,-0.023005044085435012,1,-1,1,-1
0.1017869765081851,0.82,6.326333333333333,0.02202985427769472,-0.0604947741637893,0.76,4.638666666666667,-0.014079715365569111,0.0476959267486942,0.96,3.908,0.01618618361333445,-0.1059220193589531,0.89,2.242,-0.05045595513785865,1,1,1,1
-0.0023553045918787,0.42,1.976,-0.0005097608625254779,0.006455412796934,0.36,1.2606666666666666,0.0015024500215836474,0.1612140320465922,0.85,5.113333333333333,0.0547099113410888,-0.0676168434931816,0.65,2.239333333333333,-0.03220928417436943,-1,-1,-1,-1
-0.0416033583823325,0.61,3.591666666666666,-0.009004255299319096,0.1932752333158065,0.94,7.654,0.044983394184309494,-0.098788968282061,0.73,3.5796666666666663,-0.03352521878881596,-0.0280151292592963,0.42,0.8026666666666668,-0.013345007144342044,1,1,-1,-1
0.3903151681179935,0.85,8.149,0.08447629127997397,0.0211020246038931,0.5,2.8689999999999998,0.00491134158556615,0.4459981393802754,0.41,1.9756666666666665,0.1513548067375021,-0.3998482491773589,0.32,0.006,-0.19046771808678584,1,-1,-1,-1
-0.007613274975041,0.45,2.3323333333333327,-0.0016477485040798528,0.0307136910123571,0.43,2.05,0.007148386505406184,-0.1017535344092031,0.61,2.7199999999999998,-0.034531279786867694,-0.003989460079854,0.71,3.000333333333334,-0.0019003793548463647,-1,-1,1,1
-0.0158099267829801,0.46,2.28,-0.003421757823232592,0.0088061880565462,0.52,2.6373333333333333,0.002049575736180883,-0.073193195891529,0.63,2.559666666666666,-0.024838987073030925,-0.0150298777438391,0.96,3.899,-0.00715948243585432,1,1,1,1
-0.0147938047986304,0.74,5.385666666666666,-0.0032018375543386066,0.0609562315442504,0.82,6.025000000000001,0.014187116189194673,-0.1299350009605526,0.56,2.1323333333333334,-0.04409499776422463,-0.0031674526230771,0.62,2.196,-0.001508816093372207,1,1,-1,-1
0.2759607534327717,0.94,8.017999999999999,0.05972645414021052,0.0098338969343867,0.69,4.142,0.0022887674461868684,-0.054116910566349,0.98,4.071,-0.018365221324424846,-0.0428412593389926,0.71,1.6833333333333331,-0.02040743437804246,1,-1,1,1
0.0045570957458354,0.44,2.176333333333333,0.0009862966624436817,-0.0259879239579592,0.53,3.0523333333333325,-0.0060484988551149955,-0.0150276013418308,0.66,3.012666666666666,-0.005099796380275257,-0.0248899372383855,0.97,3.698,-0.011856321889297002,-1,-1,-1,1
0.0143208843010298,0.38,1.5159999999999998,0.003099482911294088,0.2403208307711857,0.86,7.559333333333333,0.055932912229975186,-0.004004902834514,0.31,0.6026666666666667,-0.0013591117114582938,-0.039348267592421,0.62,2.6790000000000007,-0.018743547719455734,-1,1,-1,-1
-0.0213494890787631,0.54,2.830333333333333,-0.004620690676184543,0.2150780698145755,0.82,6.661666666666666,0.05005784460268064,-0.0355471577214125,0.66,2.5610000000000004,-0.012063353435661978,-0.0700492550777012,0.82,2.886,-0.03336796346058486,1,-1,1,1
-0.0261621172450934,0.5,2.69,-0.005662292468811323,0.188190291524247,0.82,6.550666666666667,0.04379991124606753,0.0110053150886608,0.95,4.991,0.0037347853976344154,-0.0167872596208106,0.45,0.8746666666666666,-0.007996611313128362,-1,1,1,-1
-0.0043869239321194,0.61,3.5396666666666663,-0.0009494662113689016,0.346653731752518,0.91,7.036333333333334,0.08068111569890478,-0.0314742675953274,0.96,4.227666666666667,-0.010681169423071107,-0.0688154710343091,0.67,1.5676666666666668,-0.03278025041734844,1,1,1,1
0.4771695131346565,0.9,7.527666666666668,0.10327426160722741,0.1899752082946229,0.86,6.127,0.04421533754404959,0.4339833365579375,0.94,4.818333333333333,0.14727743959491493,-0.5843910507808712,0.41,0.0,-0.2783746837495824,1,-1,-1,-1
0.0077478911666881,0.44,2.181,0.001676883617304926,0.0241291531223257,0.47,2.389333333333334,0.0056158835646655594,0.2021614602507107,0.84,4.526,0.06860591120073797,-0.1077210059265225,0.87,2.970333333333334,-0.05131290240997673,-1,-1,-1,1
-0.0287117661529991,0.78,5.657666666666668,-0.006214115460586006,0.2464407113692468,0.89,6.622333333333332,0.05735726959113624,-0.0846226225682387,0.75,3.301333333333333,-0.02871769981424904,-0.049196855160515,0.56,1.448,-0.023434922520601094,1,1,-1,-1
-0.0314586505453777,0.51,2.834,-0.0068086263200072845,-0.0588485260321212,0.74,5.290000000000001,-0.013696563177047328,0.1033459812430521,0.95,4.525999999999999,0.03507169567988436,-0.0325984881640715,0.78,2.226666666666666,-0.015528290211258908,-1,-1,1,1
-0.0750744990413192,0.76,6.115666666666667,-0.016248446811053464,0.0161952226976844,0.48,2.550333333333333,0.0037693194001853195,-0.1156046545924809,0.58,2.9050000000000007,-0.039231823204719095,0.0230154562498814,0.44,1.2633333333333332,0.010963412848899845,1,-1,-1,-1
0.0040132008383002,0.67,5.2076666666666656,0.000868580958859371,-0.0048982721658203,0.5,2.4666666666666672,-0.0011400369508135315,0.0015534426166015,0.79,4.514666666666667,0.0005271793450533799,-0.0005184091268033,0.48,1.152,-0.0002469441935052465,-1,1,1,1
-0.0670233990016764,0.5,2.9393333333333334,-0.014505939402610985,-0.0550712200311056,0.58,3.564,-0.012817422886367643,-0.0271219559387658,0.34,0.9096666666666666,-0.009204160369724837,-0.0039664440383302,0.45,1.5096666666666665,-0.0018894156632022268,-1,1,-1,-1
0.4838043817857738,0.91,8.302666666666667,0.10471025267946449,-0.0615214486650925,0.63,3.435000000000001,-0.014318666332016214,-0.0806854865678106,0.54,1.6529999999999996,-0.02738158558903707,-0.0677572369933714,0.87,3.295666666666666,-0.03227616061979687,1,1,1,1
0.168453728754109,0.8,7.331666666666667,0.03645860427624468,-0.0520943109917335,0.61,3.887,-0.01212456912299848,0.0041760111277959,0.42,1.4613333333333332,0.0014171793587737104,0.0053283020070202,0.52,1.906666666666667,0.0025381367222248796,-1,-1,-1,-1
-0.0492974400997567,0.57,3.686,-0.010669492885209077,-0.048548817066341,0.73,5.154666666666666,-0.011299381394142369,-0.0121932777312137,0.49,1.5990000000000002,-0.004137934739075184,-0.0176716478179486,0.76,3.197,-0.0084178896409898,-1,1,1,1
0.2300532150580645,0.94,7.972999999999999,0.04979064098084084,0.1848527690747587,0.86,6.039666666666668,0.04302312735416039,-0.0784969921529086,0.73,3.063666666666666,-0.026638893815313845,-0.0447726400705222,0.46,0.9533333333333333,-0.021327447611683155,1,1,1,-1
0.1260357395074027,0.8,6.537333333333335,0.02727803762700722,0.2256002876414395,0.85,6.306,0.05250681369240147,-0.0726589338004002,0.76,3.398333333333333,-0.024657678837838877,-0.0203530116361063,0.46,0.996,-0.009695157326557265,-1,-1,1,1
0.0237887602203965,0.65,4.629333333333333,0.0051486245007013615,0.221208509710534,0.87,6.931666666666664,0.051484659563046105,0.0215190848180936,0.38,0.9489999999999998,0.007302758994322649,-0.0740287175560405,0.81,3.232666666666667,-0.035263580457834905,-1,1,-1,1
0.0183306919601826,0.34,1.143,0.003967329481091914,-0.0164813776835703,0.63,4.483999999999999,-0.0038359198761339277,0.0143746815936505,0.31,0.591666666666667,0.004878220248952727,-0.028274565167309,0.93,4.492333333333334,-0.013468589442102798,-1,-1,-1,1
-0.0130341502389188,0.47,2.075333333333333,-0.0028209938073351735,-0.0923407623881082,0.8,5.831666666666666,-0.021491635749298167,0.0911509954897971,0.81,4.012333333333334,0.030933181303086196,-0.0351386823071093,0.64,2.051333333333333,-0.016738311720462067,1,1,1,-1
0.0012202831449119,0.39,1.5583333333333331,0.0002641070673493719,-0.0123001139553782,0.81,6.0470000000000015,-0.002862761384758621,-0.0090743051641246,0.67,2.831666666666666,-0.003079474067541228,-0.0299783079829083,0.92,3.300333333333333,-0.014280167351876297,-1,1,-1,1
-0.0420635373194131,0.55,3.048,-0.009103852274033585,-0.0834891207757202,0.78,6.318,-0.019431481031090294,-0.0381357189362985,0.47,1.772,-0.012941812666347708,-0.0053997335958193,0.55,2.035333333333333,-0.0025721631603695247,1,-1,-1,-1
0.1720774237406539,0.83,7.589666666666665,0.03724288410495123,0.001010372281726,0.42,1.899333333333333,0.00023515674430731035,-0.0026750784495757,0.37,1.1273333333333335,-0.0009078198897999555,0.0131617138736352,0.51,1.9779999999999995,0.006269582554831997,1,-1,-1,-1
-0.0642989380954692,0.51,3.002666666666666,-0.013916281680100734,0.0084073839366154,0.54,2.9436666666666667,0.0019567569998047585,0.0014779111386662,0.46,1.4746666666666668,0.0005015468339819652,-0.0487988694644356,0.8,3.702666666666667,-0.023245342029703908,-1,1,1,1
0.5018971538858032,0.9,7.531333333333334,0.10862608893393008,0.0298900476546455,0.84,5.300666666666667,0.006956689549766297,0.0567208889912018,0.96,3.5619999999999994,0.01924891256984095,-0.1866142455628008,1.0,2.083666666666667,-0.08889369801658847,1,1,1,1
0.5363894017189494,0.88,8.007,0.11609127966403532,0.0276847497163661,0.66,4.057999999999999,0.006443422615614551,0.2911698697611768,0.97,5.344333333333335,0.0988119803071887,-0.4118255212869609,0.36,0.0053333333333333,-0.19617309179372058,-1,-1,1,-1
0.545340941460096,0.88,8.101,0.11802867011243512,-0.0826737098058592,0.57,2.978333333333333,-0.019241700103393607,0.0175199680506517,0.76,3.1863333333333346,0.00594561085397854,-0.1104991897139378,0.97,2.850333333333333,-0.052636290289011754,1,-1,-1,1
0.5484911165954802,0.88,8.125666666666667,0.11871046557942347,-0.0768441569373719,0.56,2.887666666666667,-0.01788491439369559,0.0215758120912359,0.79,3.205666666666666,0.007322010073430576,-0.1124406280235343,0.96,2.8626666666666662,-0.053561094450080095,1,-1,1,-1
0.0452474779220919,0.65,4.919999999999999,0.009792955633933554,-0.0835670554061724,0.79,6.106333333333335,-0.0194496197452033,-0.0021768461350568,0.46,1.8300000000000003,-0.0007387387905398327,0.0185994378408018,0.41,1.0333333333333337,0.008859842429029024,-1,1,-1,-1
-0.0769650071689089,0.58,3.4853333333333336,-0.016657611322961816,0.0411259416815248,0.96,7.4176666666666655,0.009571761545040433,-0.0051827059134441,0.63,2.098666666666667,-0.0017588132833841435,-0.0641396437993591,0.98,3.082666666666667,-0.030552920060291068,-1,1,1,1
-0.0579258615133779,0.52,3.0836666666666663,-0.012536950519863647,0.0213079972375531,0.61,4.133333333333333,0.004959280206630799,-0.1310444659339462,0.52,2.027,-0.04447150798209986,0.0212472658603157,0.71,3.14,0.010121135336527448,-1,-1,-1,-1
-0.0272670548347342,0.62,4.034,-0.0059014351855003954,0.0177638355649305,0.83,6.941000000000001,0.004134402549843795,-0.0005865373855867,0.34,0.8616666666666668,-0.00019904848204781742,0.0105183591481272,0.42,1.151,0.005010420500984646,1,1,-1,-1
-0.0454361219577528,0.59,4.054333333333334,-0.009833784045961606,-0.0623275855463716,0.56,3.446333333333334,-0.014506288783558337,0.3614668127862099,0.74,4.715666666666667,0.1226680893048076,-0.4089604362992656,0.33,0.0,-0.19480830852693434,-1,-1,1,-1
0.1352112386023423,0.82,6.495666666666667,0.02926389981607012,-0.0172110701821868,0.69,4.028,-0.004005750457815162,0.1924986472833372,0.91,4.129,0.0653267199663314,-0.1389043326706738,0.8,2.131333333333333,-0.06616708046260744,1,1,1,1
-0.01817647205434,0.46,2.4866666666666664,-0.003933951516945793,-0.0136943176246058,0.43,2.0826666666666664,-0.0031872520716931412,-0.0111603149260733,0.32,0.7356666666666667,-0.0037873864476489095,0.0036486417773544,0.63,3.1059999999999994,0.0017380305525373247,-1,-1,-1,-1
-0.0157604718778645,0.44,2.2080000000000006,-0.003411054250040925,0.0129194153465053,0.48,2.276333333333333,0.0030068992451457396,-0.1467631404741061,0.58,2.510333333333333,-0.04980582832366318,0.0104736432156733,0.61,2.6133333333333324,0.004989120066046792,-1,1,1,-1
-0.032854603933015,0.77,6.062666666666667,-0.007110753868767229,-0.0426681993676822,0.65,4.013333333333334,-0.009930710719437965,0.3921743295881752,0.76,4.638333333333333,0.13308905266893326,-0.436162810109618,0.34,0.0,-0.2077661596038397,1,1,1,-1
-0.0222861517988928,0.59,4.018,-0.004823413499277211,-0.0564258942991737,0.6,3.864666666666666,-0.01313271339486377,0.0352954192406771,0.39,1.094,0.011977922969173837,-0.0355724998076114,0.98,4.232333333333334,-0.016944960691807436,-1,-1,-1,1
0.0283161891682768,0.67,4.800333333333333,0.006128500349223097,-0.1302888454341664,0.78,6.029333333333335,-0.030323773985088065,0.0094534523299634,0.44,1.45,0.003208142196270065,-0.0057507847205416,0.38,0.8099999999999999,-0.002739386367661843,1,1,1,-1
0.0099007048570483,0.81,6.161333333333332,0.0021428191771635853,0.2459256345940081,0.89,6.762333333333334,0.05723738924631272,0.0012256589822734,0.34,0.616,0.00041594204551131865,-0.1075239649366714,0.92,3.4626666666666663,-0.051219041932198686,1,1,-1,1
0.256920712616008,0.84,7.605,0.05560559959649654,-0.0022995028938805,0.35,1.1003333333333338,-0.0005351924472100865,-0.061178385761226,0.65,2.8683333333333323,-0.02076161745039833,0.0081595517168286,0.72,2.996,0.0038868025540011804,1,-1,1,-1
-0.1088729237723065,0.71,5.618,-0.023563472732659546,-0.0011992797692728,0.35,1.0773333333333333,-0.00027912357767183267,0.1150444874995368,0.95,4.674333333333334,0.03904172379710481,-0.0779986304636191,0.98,2.917,-0.03715464851694344,-1,1,1,1
0.5046375484471888,0.92,9.369333333333334,0.10921919519292046,-0.0188064471008235,0.4,1.3260000000000003,-0.00437706274430104,0.1338173490337846,0.56,3.1026666666666665,0.045412519050587484,-0.3110742572658059,0.31,0.0093333333333333,-0.14818022602039385,1,1,-1,-1
0.2743991587367382,0.94,8.264999999999999,0.059388476682046484,-0.0565679494715629,0.74,4.567333333333334,-0.013165775695221012,-0.0679156205987827,0.63,2.314666666666666,-0.023047978730291727,-0.0432593563537531,0.69,2.2023333333333333,-0.020606594895824316,1,1,1,1
-0.0081655576603481,0.99,8.583,-0.001767279582561499,-0.0264338828312391,0.56,3.022333333333333,-0.006152292514771127,-0.0726066801716172,0.56,2.071,-0.0246399459434892,-0.024832999551986,0.79,2.914333333333333,-0.011829199621726828,1,-1,-1,1
0.1850599801572032,0.8,7.673999999999999,0.04005271141115413,-0.029612981944846,0.48,2.6049999999999995,-0.006892204536218277,0.649297316168933,0.37,1.834,0.22034681566268863,-0.6290518789210988,0.35,0.0066666666666666,-0.2996488697469859,-1,-1,-1,-1
0.0304713942210723,0.31,0.868666666666667,0.006594953473978387,-0.0281743402934235,0.57,3.1846666666666668,-0.006557371234580701,0.1462118776281595,0.83,4.322666666666667,0.04961875067884217,-0.0863378039513969,0.81,2.8446666666666665,-0.04112701390359873,-1,1,1,1
-0.0084403396486063,0.64,4.466999999999999,-0.0018267509154090427,-0.0082870530095848,0.39,1.5766666666666669,-0.0019287508583539482,0.0159484532347689,0.35,0.907,0.005412298491793422,-0.0591643415504803,0.82,4.017333333333334,-0.02818293477691007,1,-1,-1,1
-0.0555729985019404,0.98,7.7826666666666675,-0.012027718090966635,0.2022505371796654,0.89,6.118666666666668,0.04707233038531886,0.0713769549927394,0.85,3.753333333333333,0.024222623985491985,-0.0541330191252804,0.47,0.861,-0.025786264281895278,1,1,1,-1
0.0720905315120363,0.93,7.771333333333333,0.015602623817832036,0.0499774406000899,0.98,6.707333333333334,0.01163188305230672,-0.0141637775523979,0.47,1.1813333333333331,-0.0048066474382492995,-0.0830479300746551,0.94,2.9206666666666665,-0.03955988244463767,-1,1,-1,1
0.0073081834213954,0.34,1.1793333333333331,0.0015817172425301243,0.0210260698786439,0.39,1.7130000000000003,0.004893663679879895,0.0123599947576709,0.4,1.5386666666666668,0.004194512157434694,-0.0233588341892623,0.4,1.0766666666666669,-0.011126980934266681,-1,-1,-1,-1
-0.2013828368495271,0.77,5.528666666666666,-0.0435854831533099,0.0047184085636864,0.74,4.730666666666667,0.0010981750155029748,-0.0374201800497218,0.99,4.857333333333332,-0.012698985980923706,-0.0018314797988232,0.52,1.0403333333333336,-0.0008724254231989099,1,1,1,1
0.0763560870680466,0.82,6.401666666666667,0.016525822153571595,0.185202461922298,0.85,6.222666666666666,0.04310451580178726,0.4589205791715578,0.76,4.315333333333333,0.15574019134898118,-0.5777293468503233,0.38,0.0,-0.2752013810057747,1,1,-1,-1
0.1284238259293975,0.83,7.145,0.02779489349289352,0.033953590509328,0.4,1.565,0.007902449370520672,-0.038952726812055,0.96,5.506,-0.013219074067729264,-0.0009185673117511,0.47,0.913,-0.0004375595494998407,1,-1,1,1
-1.638940860448912e-05,0.39,1.625,-3.547175637204012e-06,0.0336968856367556,0.46,1.9686666666666668,0.00784270319262788,-0.0470127650784784,0.99,4.914333333333332,-0.015954344523804485,-0.0166197146934847,0.88,2.874666666666666,-0.00791680128507288,-1,1,1,1
-0.0953808193895149,0.52,2.443,-0.020643363464766674,0.3484880716220084,0.91,7.211333333333331,0.08110804486102073,0.1358898413368208,0.86,3.8533333333333326,0.04611584411922314,-0.1750047175416726,0.81,2.2339999999999995,-0.08336349921042076,1,1,-1,-1
0.0087936405767092,0.44,2.1450000000000005,0.001903216178739222,-0.0404950646357109,0.7,5.162,-0.009424929535854294,-0.0436139544157554,0.49,1.68,-0.014800917445143107,-0.0170514889722221,0.95,3.933666666666668,-0.008122476967707175,-1,-1,-1,1
-0.0514201492797328,0.75,5.4863333333333335,-0.011128912896619257,-0.0231268068648029,0.7,4.707999999999998,-0.005382594818674802,-0.0045226324957736,0.73,3.0693333333333337,-0.0015348094686980513,-0.0617878140128334,0.75,2.563333333333333,-0.02943262591447529,1,1,1,-1
-0.0149446081673962,0.63,4.334666666666666,-0.0032344760740438154,0.0448817089206512,0.83,6.203666666666667,0.01044588884673192,0.3589729584258645,0.84,4.943,0.12182176997875382,-0.285262819900109,0.32,0.0,-0.13588494753487118,-1,1,1,-1
-0.0265979678598449,0.45,2.284333333333333,-0.0057566240410733905,-0.0144304434223854,0.51,2.8870000000000005,-0.003358579956609739,-0.1102736483519475,0.73,4.075333333333334,-0.037422682430334885,0.003086732878492,0.58,1.8796666666666664,0.0014703652421122516,-1,-1,-1,1
-0.054830585568887,0.5,2.500333333333333,-0.011867036938130475,0.023111134981874,0.38,1.4613333333333332,0.005378947302770635,-0.1194769407711886,0.99,5.715999999999999,-0.040545929866744615,0.0183670489783147,0.52,1.4483333333333337,0.00874914399171495,1,-1,1,-1
-0.1041985955227158,0.78,5.573333333333334,-0.022551803325460737,0.3336951475287657,0.92,7.082000000000002,0.07766510018461928,-0.0277210907843994,0.46,1.224,-0.009407483950618203,-0.1641785851736008,0.98,3.186,-0.07820647093258157,1,1,-1,1
-0.1130242254675693,0.73,6.006666666666665,-0.024461942994245835,0.034094867501488,0.67,5.009,0.007935330555132271,0.0079087925916289,0.35,0.9406666666666668,0.002683943426078607,0.0190093828116304,0.48,1.6583333333333328,0.009055119720590312,-1,-1,-1,-1
-0.0610514153002812,0.79,6.394333333333332,-0.013213417164464685,-0.0243354891080289,0.56,3.3206666666666664,-0.005663906753255527,0.2651002433405089,0.79,4.878666666666666,0.08996494055473189,-0.2700696507417461,0.31,0.0,-0.1286476812318335,1,-1,1,-1
-0.0234819701298549,0.65,5.110333333333333,-0.005082225623160003,-0.0282327201524328,0.34,1.072,-0.006570958718942698,7.757343714120957e-05,0.38,1.2206666666666668,2.6325474368090605e-05,-0.0143810630522209,0.62,2.6830000000000003,-0.006850419550052149,-1,-1,-1,1
0.007639694359137,0.42,1.9853333333333332,0.0016534664770633074,-0.0216275429440846,0.34,1.041,-0.005033652128113998,-0.0121138883404028,0.71,3.326,-0.0041109929990941875,-0.0563237010201338,0.91,3.711,-0.026829795627662616,-1,1,1,1
0.0060784014205657,0.81,6.551000000000001,0.001315554328560167,-0.0084796169994518,0.72,4.815666666666667,-0.00197356871583772,-0.120553058889935,0.52,1.971666666666667,-0.040911123430367784,-0.0334094487198832,0.58,2.063333333333334,-0.01591459128133145,1,1,-1,-1
0.0278030777651365,0.34,1.0853333333333337,0.0060174471494211035,0.2710590367673182,0.87,6.933333333333334,0.06308700441820307,0.233641416042071,0.9,4.092,0.0792890109812147,-0.1974420105546079,0.95,2.583333333333333,-0.09405150399476271,-1,1,1,1
-0.0322729822047894,0.32,0.8843333333333335,-0.006984872912704833,0.3091744454762839,0.83,7.542666666666666,0.07195808647582978,-0.061435162592712,0.47,1.7480000000000002,-0.020848757741517558,-0.0461644546776751,0.57,2.152,-0.021990438515781575,-1,-1,-1,-1
0.0277843810704738,0.35,0.9459999999999998,0.006013400605619297,-0.1263583331409599,0.73,5.596666666666666,-0.029408976052635524,-0.0063347533934543,0.45,1.4933333333333332,-0.0021497743845485077,-0.020454394292054,0.86,3.794666666666666,-0.009743450955882051,1,-1,-1,1
0.2225794971138448,0.94,8.480333333333334,0.04817309694061177,-0.0427058429149691,0.58,3.2376666666666667,-0.009939471979207526,-0.0586611987265359,0.79,3.9293333333333336,-0.01990737990203757,-0.0250849702897624,0.45,0.9933333333333336,-0.011949225885559802,1,-1,1,-1
0.0121251324018771,0.44,2.1983333333333337,0.0026242541931641647,-0.0243750643214823,0.7,5.023000000000001,-0.0056731175941696025,-0.0459975366903882,0.45,1.6599999999999997,-0.015609814619066917,0.0061787873692531,0.63,2.5483333333333333,0.002943265434289993,-1,1,-1,1
0.1177090516030592,0.83,7.261,0.02547588446909531,-0.0715210742015237,0.57,3.463,-0.0166460058958277,0.4020239126239611,0.64,3.687333333333334,0.13643162656150112,-0.4819625022704485,0.34,0.0,-0.2295828434905341,1,-1,1,-1
-0.0414066797308692,0.77,6.603666666666666,-0.008961687947582094,-0.0043449463359492,0.48,2.4170000000000007,-0.0010112544188230954,0.4185121587571281,0.84,5.485333333333333,0.1420271102341315,-0.315306974212973,0.32,0.0,-0.15019648078677794,-1,-1,1,-1
-0.034436767899435,0.51,2.888,-0.0074531831541173954,0.0143435142280798,0.69,4.504666666666667,0.0033383478236743004,0.1494686729465137,0.82,4.071666666666667,0.05072398315061446,-0.0814878349359373,0.82,2.6586666666666674,-0.03881673110739607,-1,1,-1,1
-0.0430050062609814,0.49,2.8003333333333336,-0.009307615312304571,-0.0158034801557427,0.48,2.6116666666666672,-0.0036781441943371236,0.3167273653214106,0.68,4.575,0.10748522232247776,-0.4342137331629482,0.33,0.001,-0.2068377167779138,-1,-1,-1,-1
-0.0733547163085805,0.73,5.068666666666667,-0.0158762325623231,0.0866688107740802,0.84,6.044333333333333,0.020171530576633574,0.0630019548590761,0.82,3.8673333333333337,0.021380467449999448,-0.051211278390292,0.58,1.416,-0.024394493049235445,1,1,1,1
-0.0707793798435849,0.54,3.286,-0.015318849987595336,-0.0202666460671605,0.6,3.845,-0.0047169133530074936,0.2163678590706768,0.91,5.556000000000001,0.07342702267626926,-0.0346430874409062,0.42,0.8139999999999998,-0.016502235100255686,-1,-1,1,-1
-0.0851510715107357,0.56,3.371666666666667,-0.01842932918653128,0.0162452249210107,0.46,2.3386666666666667,0.003780957051235538,-0.1118456950844035,0.67,3.5893333333333333,-0.037956175304775616,-0.0018357842877803,0.59,2.036333333333333,-0.0008744758665630496,1,-1,-1,1
0.4684898331369318,0.88,8.376666666666667,0.10139571002738439,-0.0893125774651575,0.61,3.562333333333333,-0.02078684789978877,-0.0428757282578509,0.45,1.6936666666666664,-0.014550391562650724,0.0220315646698225,0.44,1.2746666666666664,0.010494736083441515,1,1,-1,-1
-0.067943505422757,0.56,3.716,-0.014705078929805278,-0.0468182562968584,0.69,5.095666666666668,-0.010896606057033662,0.3869654917914278,0.36,1.493333333333333,0.13132137121817838,-0.3467277658809875,0.31,0.0,-0.16516377525861753,-1,1,-1,-1
0.3249713412722714,0.85,8.012666666666666,0.07033386331186926,-0.0145019101122405,0.39,1.5396666666666663,-0.0033752133049474785,0.0206595666512487,0.4,1.1143333333333334,0.007011071216855801,-0.0093894923836908,0.61,2.503,-0.004472684804783456,1,-1,1,1
-0.0031529587126715,0.51,2.785,-0.0006823979193266987,-0.0717599927398957,0.98,7.654,-0.016701612434778114,0.0843287957360865,0.81,4.011666666666667,0.028617986161953348,-0.027650076929906,0.46,0.9856666666666668,-0.013171114463045358,-1,1,1,-1
-0.029447625247081,0.63,4.3100000000000005,-0.006373378159682262,0.0123018839324604,0.39,1.6023333333333334,0.0028631733339536617,0.0191683455502083,0.4,1.3123333333333336,0.006505007487835596,-0.0526341640964647,0.76,3.585,-0.025072284671708717,1,-1,-1,1
0.510472381177669,0.9,8.666333333333332,0.11048203371310056,0.0154549910301149,0.39,1.4673333333333336,0.0035970359041639782,-0.0624964338912874,0.53,1.8396666666666668,-0.021208912859014536,-0.0952330102938008,0.79,3.242666666666667,-0.04536424554693966,1,1,1,1
0.4586474421764075,0.9,7.971333333333332,0.09926551178353524,-0.0243329295166603,0.83,5.861333333333332,-0.005663311027121821,-0.0066417882436089,0.4,1.0623333333333336,-0.002253970335839695,-0.0579562193817104,0.63,2.28,-0.027607445767944588,1,1,-1,-1
-0.015032466523345,0.44,2.126666666666667,-0.003253491343433159,0.0335815136211259,0.64,4.429,0.007815851201465468,-0.033508887915167,0.66,2.730666666666667,-0.011371642180920322,-0.0181646750078967,0.89,3.515666666666667,-0.00865274314858263,-1,-1,1,1
-0.0038159961457333,0.79,6.489999999999999,-0.0008258997555349257,0.0019689853297353,0.4,1.5670000000000002,0.000458266906271855,-0.0355857396673844,0.64,2.755333333333333,-0.012076446680813735,-0.0246879798930197,0.89,3.543333333333333,-0.01176011950551308,1,-1,-1,1
0.4174746717419584,0.91,7.647333333333334,0.09035444905237185,0.1979989565624249,0.93,6.693,0.04608280615331754,-0.0124001168039924,0.46,1.1793333333333331,-0.004208128054073505,-0.2013434514579817,0.91,2.895333333333334,-0.09590995541388207,1,1,-1,1
-0.035069446982447,0.43,2.086,-0.007590114503111529,0.0204885120101965,0.41,1.847333333333333,0.004768551025359204,0.2595080610229292,0.79,5.3740000000000006,0.08806716655259313,-0.2903929045211807,0.31,0.009,-0.13832866340302355,-1,-1,1,-1
-0.05488550701617,0.45,1.892,-0.011878923640357723,-0.0206664833709098,0.98,8.017333333333333,-0.00480997255534594,-0.011643264854191,0.45,1.3393333333333337,-0.003951281286169344,-0.018514436944363,0.85,3.3603333333333323,-0.0088193522510344,1,1,-1,1
-0.0500363526500176,0.58,3.5466666666666664,-0.010829416446794565,-0.0101517229094301,0.48,2.5596666666666663,-0.002362739112768841,-0.1227407399482962,0.63,2.979333333333334,-0.04165353918181385,0.0230417207280804,0.56,2.1576666666666666,0.010975923933391514,1,-1,1,-1
0.0893481107972196,0.95,8.83066666666667,0.019337698479449272,0.0025487184318364,0.35,1.0476666666666667,0.0005931955373546331,-0.1462228743994444,0.55,1.9596666666666664,-0.049622482564797746,-0.0125595849722985,0.94,3.719,-0.005982758445766477,1,-1,-1,1
-0.0213449766441811,0.43,2.008,-0.004619714045581205,-0.0690384030699124,0.74,5.312666666666668,-0.01606818238358908,0.0048438924021123,0.78,4.323,0.0016438328630645985,0.018016927988335,0.44,1.0799999999999998,0.008582363854117949,-1,1,1,-1
0.0124627463237334,0.38,1.5883333333333334,0.0026973243024822975,-0.0057361787399508,0.39,1.6419999999999997,-0.00133505356555045,0.1670682072122655,0.66,4.405666666666667,0.05669659575201295,-0.2649892901026032,0.3,0.0,-0.1262276513830439,-1,-1,-1,-1
-0.0715575627206503,0.54,2.852333333333333,-0.0154872728641877,-0.0507753574141158,0.81,6.1530000000000005,-0.0118175923434344,-0.0365356205753202,0.73,3.731333333333333,-0.012398800136018809,-0.0024634432474657,0.47,1.0563333333333331,-0.0011734612192161164,1,1,1,1
0.005443448782159,0.35,1.233,0.0011781309117617266,-0.1029643652432419,0.77,6.616666666666666,-0.023964201461373562,-0.0060853076711104,0.31,0.66,-0.0020651219930624834,-0.0256600227686543,0.5,1.5980000000000003,-0.012223152140482847,-1,-1,-1,1
0.0227879636875742,0.8,6.547333333333335,0.004932021134180062,-0.0047209977289948,0.6,3.7746666666666666,-0.0010987776247544448,-0.02050657983554,0.32,0.5143333333333333,-0.006959153309850289,-0.017177903767017,0.93,4.171000000000001,-0.008182694656659249,1,-1,1,1
-0.0348827484459284,0.5,2.628,-0.0075497071573541585,0.0165126176013048,0.99,7.651000000000001,0.00384319073805259,0.0209039049719508,0.71,2.8339999999999987,0.007093990350464338,-0.0585204529055722,0.74,2.432,-0.027876218413514817,-1,1,1,-1
0.0112726301760728,0.39,1.654333333333333,0.002439746307674817,0.0198392874132582,0.44,2.1206666666666667,0.0046174487581043715,0.0116728727569812,0.78,4.197333333333334,0.00396132908235733,-0.0336508724652637,0.66,2.5013333333333336,-0.016029593485215536,-1,-1,1,-1
0.0241566688843297,0.33,1.0446666666666669,0.005228251330498178,-0.0769723428688857,0.59,3.399666666666667,-0.017914748729876397,-0.0664601609325559,0.7,3.419666666666667,-0.022554051072203093,-0.0182748484270569,0.81,3.141,-0.00870522425806463,-1,1,-1,1
-0.0400864388030601,0.78,5.499666666666667,-0.008675946920106498,0.2879735436136643,0.91,6.561666666666667,0.06702373193289267,0.1050082493733253,0.93,3.73,0.03563580626553165,-0.1663353656234187,0.81,1.879,-0.07923385332461698,1,1,1,1
-0.0356551736674664,0.59,4.088333333333333,-0.007716883898963432,0.0246522072159651,0.34,1.0656666666666668,0.0057376205718870305,-0.0358521662219453,0.74,3.810333333333334,-0.012166861720955687,-0.0117002819363527,0.8,3.1183333333333323,-0.005573429434726976,-1,-1,-1,-1
-0.124729359261368,0.53,3.164,-0.02699529648036269,-0.0076977205839456,0.64,4.159,-0.0017915880550639553,-0.1189340445473852,0.58,2.7753333333333337,-0.04036169153528776,0.0120524877043766,0.52,1.8296666666666668,0.00574120265636927,-1,1,-1,-1
-0.0042272780782854,0.44,2.1316666666666664,-0.0009149139040241761,-0.1151907817119575,0.99,8.734,-0.02680981029618534,0.6617069148405947,0.39,1.894,0.2245581615020439,-0.6453766010250064,0.36,0.0,-0.3074251513086265,-1,1,-1,-1
-0.0111564909882888,0.97,7.576666666666665,-0.002414610190358221,0.0216798924960661,0.97,6.341999999999999,0.005045836102706895,0.200921811349517,0.9,3.406,0.06818522150879612,-0.1486961609555288,0.79,1.7020000000000002,-0.07083141797853017,1,-1,1,1
0.0188224110689589,0.39,1.6233333333333333,0.004073752725828226,-0.0339463645313617,0.7,5.257333333333334,-0.007900767577102815,-0.0247189763328543,0.48,1.7029999999999998,-0.008388680479265501,0.0119933001101291,0.85,3.729333333333334,0.0057130086451698675,-1,-1,-1,1
-0.0256303367206855,0.68,4.399333333333334,-0.00554719869294423,0.3275973388506497,0.92,7.200333333333332,0.0762458799010768,-0.0603216033365439,0.62,2.018666666666667,-0.020470858079778446,-0.116435677145672,0.89,2.9236666666666675,-0.05546413614528248,1,1,1,1
0.0179283700809316,0.68,4.895666666666666,0.003880254565649121,-0.0463382187591427,0.59,3.734333333333333,-0.010784880837967198,-0.0209514213706554,0.71,3.7030000000000007,-0.007110115609087143,0.0099881804974033,0.48,1.408333333333333,0.004757869894624681,1,-1,1,-1
0.4687636843178877,0.91,7.841,0.10145497990470259,-0.052003812838941,0.81,5.162333333333333,-0.012103506341129451,-0.0652014242578351,0.6,1.978333333333333,-0.022126883715853807,-0.0798720507465806,0.94,2.9369999999999994,-0.038047052290243195,1,1,-1,1
-0.0663389784016867,0.76,6.212666666666666,-0.014357809586796944,0.0176753422459214,0.46,2.0933333333333333,0.00411380637834592,0.3029979946164278,0.9,4.362666666666667,0.10282599604730173,-0.1770778956205019,1.0,2.793,-0.08435105761207581,-1,-1,1,1
-0.0831474604562334,1.0,8.717,-0.017995685698198427,-0.0080974772901903,0.34,0.9243333333333336,-0.0018846284989238458,0.2166508855776525,0.89,4.783666666666666,0.07352307110894751,-0.0718213465014092,0.61,1.741333333333333,-0.03421209923061574,1,-1,-1,-1
-0.0980229015773517,0.75,5.751000000000001,-0.021215191881175696,-0.0345966745990251,0.73,4.538333333333332,-0.00805212247971431,0.2380405826244773,0.89,4.294666666666667,0.08078192081445161,-0.118204368054956,0.72,1.889,-0.056306652080228434,-1,1,1,1
0.4561746222270741,0.92,8.891999999999998,0.09873031695795349,-0.0206737164346298,0.32,0.7810000000000001,-0.004811655997921044,0.0619481626003377,0.82,4.845,0.021022850434187564,-0.0257120981723271,0.46,1.0976666666666666,-0.012247958259620327,1,-1,-1,-1
-0.0718376464688859,0.58,4.026000000000001,-0.015547891662101248,0.0009936439782101,0.45,1.959,0.00023126335425323682,-0.1334994473602124,0.51,2.372333333333333,-0.04530463531270485,-0.0115650293897735,0.43,1.2576666666666665,-0.0055090018826109725,-1,1,-1,-1
-0.0734252998584121,0.73,5.549000000000001,-0.015891509028630825,0.010929993327732,0.49,2.238,0.0025438758492655326,-0.0383919325985053,0.7,3.416666666666667,-0.013028761839231483,0.0130936636473242,0.65,2.3400000000000003,0.006237166828747385,1,1,1,1
-0.0931163952505498,0.73,5.645333333333334,-0.020153271947014557,0.0125003482035768,0.35,1.152666666666667,0.0029093644386594735,-0.1190034240254069,0.63,3.130333333333333,-0.04038523629155538,0.0293878490798782,0.64,2.5046666666666666,0.013998902246638122,1,-1,-1,-1
-0.096864667237082,0.58,3.931666666666667,-0.020964514096935668,-0.0276396151842919,0.32,0.8460000000000002,-0.006432917884031584,-0.0675862453503803,0.75,4.055666666666666,-0.022936201297463567,0.0102812872393007,0.59,2.2030000000000003,0.004897491294493028,-1,-1,1,-1
0.1256369349351187,0.82,7.127666666666667,0.027191723965730635,-0.0213462367132493,0.53,2.664666666666667,-0.004968180164370511,-0.0117447617306691,0.42,1.364,-0.003985725466015362,-0.0363464015208072,0.72,3.083,-0.017313608781774376,1,1,-1,1
-0.0409265736404638,0.49,2.6113333333333344,-0.00885777811970137,0.0405516525620299,0.84,6.5103333333333335,0.009438099961014362,-0.0295750671079044,0.76,3.715333333333333,-0.010036653006188516,-0.0103773411517162,0.53,1.538333333333333,-0.004943246576775065,-1,1,1,-1
-0.0090868913147525,0.65,4.471333333333334,-0.001966684721057117,-0.0184621676563385,0.58,3.686666666666667,-0.004296934226564271,-0.1387492103990228,0.6,2.864,-0.047086205234186836,-0.0039252446138347,0.57,1.908,-0.001869790316870734,1,-1,-1,1
0.0226393385247913,0.33,1.0466666666666666,0.004899854045713271,-0.0093412959198739,0.49,2.6123333333333334,-0.0021741181699642237,0.1909010531110739,0.86,4.507333333333333,0.06478455726241548,-0.1029009054053951,0.86,2.9893333333333345,-0.049016847471392164,-1,-1,1,1
-0.0037615451960022,0.42,1.5053333333333334,-0.0008141148835502297,-0.0124331512524626,0.99,7.721666666666667,-0.0028937248407239495,0.0452928472637665,0.95,4.767,0.015370669827735517,-0.027664540478429,0.49,1.027,-0.013178004174550364,1,1,1,-1
-0.0153459078425637,0.99,8.349333333333334,-0.003321329752863083,-0.0275790975012153,0.79,5.703333333333332,-0.00641883283678444,-0.008025053971483,0.46,1.5186666666666668,-0.0027233981168611823,-0.0067510267806354,0.55,1.5923333333333336,-0.003215851684472538,1,-1,-1,1
0.033735783444255,0.38,1.5883333333333334,0.007301468407021997,-0.0139626900918446,0.32,0.8736666666666666,-0.0032497137967414445,-0.0494850642220972,0.7,3.365333333333333,-0.016793348829068327,-0.0189995183400237,0.84,3.544666666666666,-0.009050420779427193,-1,-1,1,1
-0.0492862102826681,0.98,8.627999999999998,-0.010667062404979544,-0.0055733837476943,0.47,1.8103333333333331,-0.0012971642241057545,-0.0025362527180448,0.75,3.265333333333333,-0.000860707716203787,-0.0782690904709793,0.76,2.6179999999999994,-0.03728348214455495,1,1,1,-1
-0.0535093182966681,0.43,2.0423333333333327,-0.01158107377793651,0.0256862564743265,0.37,1.3836666666666668,0.0059782879589953385,-0.0710262191191111,0.97,6.083,-0.024103597568828714,-0.0090016018065693,0.42,0.8633333333333334,-0.004287913123917779,-1,-1,1,-1
0.0419829444271817,0.64,4.319666666666666,0.009086409476019708,-0.1140016771098331,0.76,5.563,-0.02653305491410109,0.2147083026284844,0.63,3.6593333333333335,0.0728638323344283,-0.2913210137823818,0.31,0.0,-0.13877076826025345,1,1,-1,-1
-0.0736434461448367,0.48,2.416,-0.015938722641472225,0.3394978181722168,0.91,7.586333333333334,0.07901562925343988,-0.0662958131029021,0.75,3.4180000000000006,-0.022498277669135668,-0.0345766606229898,0.59,1.6320000000000003,-0.01647059268477848,-1,1,1,1
-0.0142446771095331,0.32,0.96,-0.0030829893147537716,-0.0098966581492345,0.33,1.038333333333333,-0.002303374659012589,-0.024518963884361,0.36,1.138,-0.008320803860926101,-0.0336423661459894,0.4,1.0803333333333331,-0.016025541499931552,-1,-1,-1,-1
0.0112247263739826,0.3,0.7773333333333338,0.002429378441218839,-0.1280371894143268,0.79,6.564333333333335,-0.029799717547176963,0.3272091718138934,0.41,1.598666666666667,0.11104234881213997,-0.3128022930668708,0.31,0.0303333333333333,-0.14900337589407284,-1,1,1,-1
0.0159505351776705,0.42,1.6376666666666666,0.0034521898347876366,-0.0040548658439441,0.65,4.734666666666667,-0.0009437403100923484,-0.1409632265679166,0.54,2.056333333333333,-0.047837558120596306,-0.0046991493721222,0.64,2.532,-0.0022384398573671396,1,-1,1,1
-0.0634527821215993,0.74,5.458,-0.013733147320087047,-0.0238714553640875,0.74,5.041333333333333,-0.00555590629991017,0.0026389860967188,0.36,0.7996666666666669,0.0008955715178696411,-0.0557554395715378,1.0,3.965,-0.026559104280099,1,1,-1,1
-0.024016773639589,0.41,1.7376666666666667,-0.005197973666680036,0.0015757009648673,1.0,8.297666666666666,0.0003667328524364316,-0.118031495203895,0.58,2.214,-0.04005540061298742,0.0114266612157902,0.54,1.7936666666666667,0.005443090201345252,-1,1,1,-1
0.0090617907755874,0.34,1.1523333333333332,0.00196125218696417,0.0164426107971809,0.38,1.5116666666666667,0.003826897167420374,-0.070526233267341,0.47,1.6870000000000005,-0.023933921385714364,-0.0316554584377799,0.96,4.415,-0.015079077990311817,-1,-1,-1,1
0.008014149617054,0.66,4.159666666666667,0.0017345101925602968,0.1410297968897182,0.95,7.302666666666667,0.03282365172395046,-0.0394721986189945,0.63,2.039333333333333,-0.013395363042957189,-0.1360139666384352,0.98,2.9733333333333336,-0.06479025456996272,1,1,1,1
-0.0882094210718862,0.52,3.0926666666666667,-0.019091250755220175,0.0635499240550905,0.42,1.918,0.014790779113855956,-0.071866267216099,0.66,2.8646666666666665,-0.024388677945052888,-0.0252294336197067,0.85,3.675,-0.012018040994437533,-1,-1,1,-1
-0.0374880104057364,0.51,2.828333333333333,-0.008113566536016184,0.2788706088462511,0.93,7.969666666666666,0.06490509057439267,-0.1405760454066715,0.61,2.6843333333333343,-0.04770616355936769,-0.0034327040846644,0.49,1.385333333333333,-0.0016351686301449963,-1,1,-1,-1
0.0269745297257397,0.69,4.737333333333334,0.005838123691782951,0.0929497740608384,0.81,6.300333333333334,0.021633378753134074,-0.0497842993175861,0.79,3.957666666666667,-0.016894897840258674,-0.0224634610612712,0.41,0.7546666666666668,-0.010700469934467239,1,-1,1,-1
-0.020671160815282,0.7,4.572000000000001,-0.004473879430683713,-0.0162486402959336,0.99,7.119333333333333,-0.0037817519547201084,0.1365797359992804,0.86,3.815333333333333,0.046349968130258025,-0.0736844461087993,0.63,1.4699999999999998,-0.03509958674998855,1,1,1,1
0.1034300018322982,0.82,6.289333333333334,0.022385455845856665,-0.0030183423796952,0.96,7.241,-0.0007024970696953333,-0.0439658606631072,0.49,1.4943333333333333,-0.014920341042137615,-0.0427387227805189,0.71,2.319,-0.02035859108723617,1,-1,-1,1
-0.0858486884588027,0.55,3.1653333333333338,-0.0185803151007885,0.3328125275237745,0.85,6.856000000000001,0.07745967684652089,-0.0169162201091452,0.77,2.9916666666666667,-0.0057407217637866935,-0.0931121437584336,0.94,2.835333333333333,-0.04435397074846521,-1,-1,1,1
0.005610590536494,0.36,1.3163333333333331,0.0012143055641390098,-0.0281342071926204,0.53,3.056333333333333,-0.006548030549474324,-0.0310189594962428,0.74,3.5673333333333326,-0.010526655170077304,-0.040838962557427,0.91,3.461666666666668,-0.01945364028315285,-1,-1,-1,-1
0.0066254180519083,0.81,6.798000000000001,0.0014339456698628913,0.0123467778780204,0.42,1.7773333333333334,0.002873622070788529,0.0205451049607843,0.82,4.542666666666666,0.0069722272722080505,-0.013592533013252,0.51,1.4600000000000002,-0.006474803256935227,1,-1,1,-1
-0.0267588105635363,0.49,2.7616666666666663,-0.005791435383796268,0.0037509521537579,0.35,1.132,0.0008730066258581363,-0.0899782000452233,1.0,5.046000000000001,-0.030535179131815388,0.0148832432613095,0.82,2.7003333333333344,0.007089633098417652,-1,-1,1,1
-0.0261257962888543,0.52,2.802333333333334,-0.005654431488943143,-0.0161096834813041,0.47,2.1106666666666665,-0.0037494107744258844,-0.1277505770494951,0.73,4.417666666666666,-0.04335368736470078,-0.0037954505787982,0.42,1.022666666666667,-0.001807962926790772,1,1,-1,-1
-0.0121327502971624,0.68,4.423666666666667,-0.0026259029416464854,0.2730400315689376,0.87,6.508000000000001,0.06354806644104749,0.0856582265369443,0.92,4.383333333333334,0.029069144416143174,-0.0936083242203873,0.58,1.2346666666666664,-0.044590326317214116,1,1,1,1
-0.0872486154633183,0.74,6.055333333333334,-0.01888330266331236,0.0288752234339366,0.36,1.3553333333333333,0.006720496649285655,0.5111053056032144,0.4,2.018333333333333,0.17344970286104225,-0.4947117405949778,0.33,0.0053333333333333,-0.23565594331281334,1,-1,-1,-1
-0.0349479162867174,0.66,4.904000000000001,-0.007563811496488922,-0.0378225548742454,0.56,2.889333333333334,-0.008802922473702759,0.1961353682490205,0.86,4.510000000000001,0.06656088475384386,-0.0781574221662406,0.72,2.2506666666666666,-0.03723028894631047,-1,1,1,1
-0.0304337081867096,0.72,5.4910000000000005,-0.006586797048924856,0.0156631335437178,0.47,2.388,0.003645479548883907,0.0144425996683807,0.39,1.098666666666667,0.0049012690605218885,-0.0384047399808205,0.95,4.291,-0.018294098330836034,1,-1,-1,1
0.0546157505875051,0.81,6.300333333333334,0.011820539994258545,0.0595885465836323,0.82,5.782333333333333,0.01386879753735319,-0.0906710530654051,0.55,1.6853333333333331,-0.0307703070969518,-0.0841689613369993,0.77,2.829999999999999,-0.04009388569932728,1,1,1,-1
-0.1193683051266512,0.55,3.5719999999999987,-0.02583499832224669,-0.0024010511682301,0.32,0.9083333333333332,-0.0005588270638934383,-0.1639659036765519,0.63,3.310666666666667,-0.055643791915787416,0.0080336548295478,0.4,1.0006666666666668,0.0038268315702993942,-1,-1,1,-1
0.0291210563797186,0.67,4.7700000000000005,0.0063026985422456735,-0.0299970035660255,0.54,2.768666666666666,-0.006981582754339938,0.0367955139871156,0.81,4.622999999999999,0.012486998075968292,-0.0278987661292855,0.5,1.2243333333333333,-0.013289577566025293,1,1,1,1
0.520474562124905,0.91,9.149666666666668,0.11264681545911326,-0.0298141401247961,0.32,0.8219999999999998,-0.006939022628463486,-0.2129521411904473,0.56,2.585333333333333,-0.07226785793098506,-0.0108578169434185,0.5,1.469,-0.005172121225669391,1,-1,-1,1
-0.0050330667096902,0.59,4.078999999999999,-0.001089311520865102,-0.0402244118743739,0.61,3.701333333333333,-0.009361937089065209,-0.0114069294525681,0.36,0.901,-0.0038710780389370407,-0.0389805551918009,0.83,3.8813333333333326,-0.018568387913198193,-1,1,-1,1
-0.0238265065118704,0.32,0.9043333333333337,-0.005156793967260049,-0.0194565602494756,0.51,2.8319999999999994,-0.004528371815455727,0.1501553710792045,0.85,4.474333333333333,0.05095702238101314,-0.1174840591683241,0.78,2.78,-0.055963532933810574,-1,-1,1,-1
0.0131346294665275,0.38,1.19,0.002842740624247227,0.3443793589473136,0.9,7.949333333333334,0.0801517720956744,-0.1111199956082067,0.5,1.8493333333333333,-0.03770990050165223,-0.0333942058369221,0.6,2.258,-0.015907330333857907,1,1,-1,-1
-0.0623599198528754,0.97,8.036666666666667,-0.013496618076843022,0.3213119257207149,0.9,6.776666666666666,0.07478299605618653,-0.0403846697794703,0.31,0.4346666666666667,-0.013705021052605527,-0.1058253607365151,0.75,2.653000000000001,-0.05040991180195046,1,1,-1,1
-0.0339663661957203,0.51,2.9756666666666667,-0.007351373656082244,0.2395940637339038,0.93,8.807333333333334,0.05576376252798105,0.3369757321656338,0.34,0.99,0.11435674796318089,-0.3201821073725125,0.31,0.0046666666666666,-0.15251875052330202,-1,1,1,-1
-0.0130624012283235,0.36,1.343,-0.002827108196436182,0.0168333457376457,0.36,1.3273333333333333,0.0039178378614087815,-0.0089516912658567,0.32,0.6029999999999999,-0.003037863573601821,-0.02700366810532,0.97,4.832000000000002,-0.012863197612031602,-1,-1,-1,1
0.0458909775903526,0.66,4.680666666666666,0.009932228892712275,0.0096043042221674,0.44,1.7216666666666665,0.0022353314249314703,-0.0571980490643477,0.67,2.942666666666667,-0.0194108425517781,-0.0256836141857772,0.81,3.4046666666666665,-0.012234389912300222,1,1,1,-1
-0.0828326330360433,0.52,3.2213333333333334,-0.017927547293587767,-0.0440852060846765,0.45,1.962,-0.010260508648633666,0.0024121975158466,0.4,1.5016666666666665,0.0008186080985247077,0.0071379769274046,0.4,1.0876666666666668,0.003400175391329098,-1,1,-1,-1
-0.0051274681011763,0.79,6.633,-0.0011097429057965835,-3.511283734758397e-05,0.3,0.6663333333333331,-8.172255576869812e-06,-0.0237359908657031,0.51,1.7423333333333333,-0.008055092595663173,-0.0099406717831058,0.9,4.091666666666666,-0.004735239118023562,1,-1,1,1
0.3468086964217463,0.93,8.847000000000001,0.07506014331601608,-0.0057191923150161,0.31,0.6156666666666669,-0.0013311000996277299,0.1395942076246923,0.86,4.760666666666666,0.04737296515646508,-0.0686259615633659,0.54,1.493,-0.03268997757868865,1,1,1,-1
-0.1022375319891049,0.57,3.8609999999999993,-0.0221273684384369,-0.0025415688357068,0.39,1.308,-0.000591531521249523,-8.50843657236311e-05,0.31,0.6616666666666666,-2.8874397880621894e-05,-0.0038158224928244,0.7,3.405,-0.0018176670882710673,-1,1,-1,1
0.0298622908853509,0.81,6.017666666666667,0.006463124646889479,0.1129253506855505,0.84,5.609999999999999,0.02628254782644242,0.0255320713318183,0.96,3.6923333333333335,0.008664613999074415,-0.1161490792048423,0.96,2.231333333333333,-0.05532761521287746,1,1,1,1
-0.1318976408342189,0.73,6.273,-0.028546734629806995,0.0018985491261065,0.44,2.197666666666667,0.00044187339605162196,0.4966630117439554,0.39,1.888,0.168548537580506,-0.4734686054535043,0.33,0.0196666666666666,-0.22553677564425378,-1,-1,-1,-1
0.5531752478198992,0.9,8.719,0.11972425665399432,-0.0027604123996306,0.3,0.6316666666666667,-0.0006424657570116295,-0.1078794587565386,0.61,2.302333333333333,-0.036610185535146986,-0.036469859708784,0.89,3.6156666666666655,-0.017372418091034698,1,-1,1,1
-0.1253804684641792,0.74,6.017333333333334,-0.02713621667810177,0.0236522284659148,0.66,4.259666666666667,0.005504882845910802,-0.0485507655379151,0.46,1.6219999999999997,-0.016476283387997257,0.0155907832663784,0.64,2.6826666666666674,0.007426669787956364,-1,1,-1,-1
0.2667440929895655,0.94,9.291,0.057731683360527336,0.0013857460131307,0.5,2.741,0.0003225222294578167,-0.0088494804643499,0.44,1.7139999999999995,-0.003003177114752367,-0.0200091309386521,0.38,0.7993333333333336,-0.009531349752376439,1,-1,-1,-1
0.0464730793124354,0.79,7.231,0.01005821373431181,-0.0549049337614122,0.56,3.1246666666666667,-0.012778720975684475,0.0113541272871533,0.41,1.4889999999999997,0.0038531589921159404,-0.0129647258252094,0.45,1.1546666666666665,-0.0061757472957025055,-1,1,-1,1
0.4852129084321479,0.91,9.047,0.10501510147083591,-0.1030933033357217,0.6,3.5196666666666667,-0.02399421085750718,-0.0008609771056682,0.38,1.2026666666666663,-0.0002921828858185311,0.0091547121363744,0.37,0.7616666666666669,0.004360847231278487,1,1,-1,-1
-0.0175747198229723,0.37,1.3353333333333337,-0.00380371369651852,0.2905394616913002,0.93,8.050666666666666,0.06762093056176377,-0.0598488046168168,0.52,1.6246666666666667,-0.020310408175324878,-0.0439925231665276,0.81,3.1726666666666667,-0.02095583891550784,-1,1,1,1
-0.0395596785898835,0.59,3.424333333333334,-0.008561939695079682,0.2941820634995098,0.84,7.063666666666666,0.06846871943871437,0.0034960566062891,0.38,0.8989999999999997,0.0011864286535444143,-0.0961814162664276,0.99,3.7836666666666665,-0.045816018742890256,1,-1,-1,1
0.0114527151875165,0.71,4.998,0.0024787222817709005,0.0306352719607279,0.64,4.000666666666667,0.007130135045814194,-0.0608287175261619,1.0,4.303333333333333,-0.020642953349660355,-0.0032905232696402,0.82,2.404333333333333,-0.0015674407972756654,1,-1,1,-1
0.028393526059613,0.69,5.066333333333333,0.006145238447797912,0.0027377361581972,0.72,4.690333333333332,0.0006371880279952559,0.1481077581483427,0.98,5.686333333333335,0.05026214042510535,-0.2579390030126918,0.32,0.0,-0.12286924704681157,-1,1,-1,-1
0.0164701509570264,0.96,8.206333333333333,0.0035646507830571893,-0.0515089330747313,0.76,4.7636666666666665,-0.011988326702614106,-0.0516249131102348,0.65,2.741333333333333,-0.017519532161047156,-0.0172976467740932,0.6,1.6773333333333336,-0.008239734239454913,1,1,-1,1
0.3332687271216725,0.83,8.256,0.07212967459754403,0.0225159783752615,0.44,2.1460000000000004,0.005240428964040183,0.0049078916877458,0.39,1.3266666666666669,0.0016655517866499218,0.001083120344566,0.43,1.2766666666666666,0.0005159443885706547,-1,-1,-1,-1
0.0532860611157781,0.31,0.8973333333333336,0.011532754009237416,-0.0488698192148873,0.55,2.9613333333333336,-0.011374092291831334,-0.0269900605731576,0.76,3.7416666666666663,-0.009159400098753885,-0.0158489849556451,0.8,3.072333333333333,-0.007549664165603288,-1,1,1,1
0.0039308762930465,0.7,4.638000000000001,0.0008507633774984525,0.1161316156405218,0.95,7.209333333333333,0.02702878249838896,-0.0725637248085857,0.72,2.938333333333333,-0.024625368526912963,-0.0434871641690799,0.67,1.9813333333333327,-0.020715111151270976,1,1,-1,-1
0.3950384699049944,0.91,7.425333333333334,0.085498560077484,0.0499910552106195,0.92,6.389666666666666,0.011635051753136165,0.0426004433650741,0.93,3.693666666666667,0.014456970339410012,-0.1019296197166423,0.62,1.3026666666666669,-0.048554175522402244,1,-1,1,-1
0.0361401632535128,0.31,0.9026666666666664,0.007821850666553219,0.0067067771686257,0.47,2.575333333333333,0.0015609532370330025,-0.2287000447507603,0.55,2.651666666666667,-0.07761209749037862,0.0041699733077411,0.47,1.5870000000000002,0.00198636683302308,-1,-1,-1,-1
0.0045425485724608,0.45,1.884,0.0009831482035682082,0.3286548174993156,0.92,8.151000000000002,0.07649200030708196,0.3444786054582005,0.69,3.870333333333334,0.11690293781668641,-0.4412093749636403,0.34,0.0,-0.21017009082999907,1,1,1,-1
-0.0569190391578819,0.47,2.034333333333333,-0.012319042978683085,0.3468575097010866,0.83,7.177999999999999,0.08072854352309762,-0.1355385050758526,0.65,2.966333333333333,-0.04599661395393006,-0.013698045106067,0.61,1.936,-0.006525063943559166,1,-1,-1,1
-0.0772977614986194,0.73,5.062333333333333,-0.01672962966602759,0.1153661325118342,0.95,7.577333333333334,0.026850621909841492,-0.0232215655091594,0.42,1.1369999999999998,-0.007880516193777883,-0.0396718121063464,0.72,2.5909999999999997,-0.018897668152379112,1,1,-1,1
0.3442829011154416,0.93,8.202666666666666,0.07451348298242515,-0.0589223847794597,0.59,3.148333333333333,-0.013713753259234726,0.1364445051496208,0.92,4.216333333333334,0.04630407592285193,-0.1074678328354978,0.73,1.8756666666666668,-0.051192303405160115,1,-1,1,1
-0.01469939768781,0.72,5.4833333333333325,-0.0031814049315660423,-0.0341365890789413,0.8,5.556666666666666,-0.007945040946538222,-0.0449974382623259,0.71,3.310333333333333,-0.015270419247354873,0.0024290560557682,0.57,1.713,0.0011570808800561707,-1,1,-1,-1
0.4044817131823164,0.88,7.224333333333332,0.08754237040022697,0.0644678764672948,0.95,6.783333333333333,0.01500442581080834,-0.0211931803018123,0.81,3.5163333333333333,-0.007192159395980878,-0.0297833063854805,0.44,0.7776666666666668,-0.014187278338702512,1,1,1,-1
0.4900129238916335,0.88,8.036,0.10605397348305887,-0.1341421025004532,0.76,5.617,-0.031220591329620944,0.167164406914261,0.53,2.511666666666667,0.05672924227229656,-0.2847730389535381,0.31,0.0,-0.13565164037534838,1,-1,-1,-1
-0.0335486933707578,0.78,6.099,-0.007260976320535715,0.2896728538833795,0.88,6.621666666666667,0.0674192339451921,0.5934792351669826,0.8,4.417333333333334,0.2014042817896828,-0.6676176652308716,0.43,0.0,-0.31801968249846757,-1,1,1,1
-0.0024010995190399,0.8,5.899666666666667,-0.0005196723031304334,0.2378824307226361,0.89,6.212333333333333,0.05536539248788945,0.122950566548889,0.93,3.6106666666666665,0.04172474635013351,-0.1484350972831851,0.89,2.103333333333334,-0.07070706029521165,1,1,1,1
0.1439963128042407,0.82,6.202666666666667,0.031165261965981253,0.2675895674060236,0.92,6.696333333333333,0.06227951084951344,-0.0670791425829211,0.95,4.327,-0.022764109903827958,-0.0175576856197946,0.42,0.6263333333333333,-0.008363603746590603,1,1,1,-1
0.2862681292142204,0.84,7.570666666666668,0.061957289500886505,0.0079252478892888,0.63,4.326333333333333,0.0018445433680047672,-0.0935052959409286,0.5,2.1256666666666666,-0.03173214133973154,0.0181909558225001,0.37,0.7283333333333333,0.008665262014920723,1,-1,-1,-1
-0.0309071030019287,0.66,5.005,-0.006689254348992654,0.0219275751529937,0.36,1.2143333333333337,0.005103482426025444,0.0455105000659266,0.95,5.1690000000000005,0.01544453291122863,-0.027100929193514,0.69,2.0936666666666666,-0.012909527932509587,-1,-1,1,1
0.0299442833890368,0.36,1.3260000000000003,0.006480870364171085,-0.0136066804578307,0.82,6.625333333333335,-0.003166855163353629,0.0307893338441509,0.38,1.0896666666666668,0.010448728956657143,-0.0424389337421207,0.73,3.144000000000001,-0.02021578657535294,-1,1,-1,1
0.2379349005442161,0.94,8.736333333333334,0.051496481832775165,-0.0126036271499228,0.35,1.0143333333333333,-0.0029334018565671843,-0.0098814710608055,0.95,5.247000000000001,-0.003353395475525118,-0.0348365806391,0.46,0.9640000000000002,-0.016594405587437036,1,-1,1,-1
-0.0376972445569383,0.49,2.8106666666666658,-0.00815885128676742,0.0525529268446585,0.32,0.94,0.012231308601913451,-0.1533565322851,0.57,2.4963333333333337,-0.05204337475083948,-0.0001335614440565,0.81,3.6390000000000007,-6.362199540989745e-05,-1,-1,-1,1
-0.0423756441126883,0.54,2.6933333333333342,-0.009171401850716202,0.3204212453389186,0.92,7.157333333333333,0.07457569672445524,-0.0477595531540639,0.99,3.922333333333333,-0.01620777599553926,-0.0812878629606097,0.88,2.232333333333333,-0.03872147445465265,1,1,1,1
0.0245434414604295,0.66,4.149,0.00531196089514373,0.2290398803575097,0.87,6.670333333333334,0.05330735369085875,0.1101198431145529,0.9,3.894333333333335,0.037370486782134595,-0.1290056455791917,0.79,2.0466666666666664,-0.06145184075292089,1,-1,-1,-1
-0.0820698703435836,0.48,2.6213333333333333,-0.017762461822540317,0.0499343287861777,0.44,2.176333333333333,0.011621849093552966,0.018121759811986,0.4,1.227,0.006149836091015487,-0.044722758529418,0.92,4.423000000000001,-0.021303686539005415,-1,-1,-1,1
-0.0905055143447466,1.0,9.178666666666668,-0.019588196454408343,0.0185647470223915,0.46,2.026,0.004320808822285488,0.0130342507661731,0.41,1.2970000000000004,0.004423329004070542,-0.0089687391664985,0.56,2.2199999999999998,-0.004272259004942717,1,1,1,-1
-0.0466868005435854,0.61,4.437333333333333,-0.010104469628138319,-0.0163335435876184,0.34,1.0616666666666668,-0.0038015125736668843,-0.0657978963069236,0.74,4.376666666666667,-0.022329303644868664,-0.0164162177629403,0.4,0.8899999999999999,-0.007819865519871457,-1,-1,1,-1
0.0088013114726464,0.33,1.0286666666666668,0.0019048763982041582,-0.0091739051228225,0.51,2.4770000000000008,-0.002135159188632739,0.2146023289383158,0.92,4.786,0.07282786889427356,-0.1322435391620748,0.91,2.9650000000000007,-0.06299421139830551,-1,1,1,1
0.0166669501663078,0.32,0.9393333333333336,0.0036072442272399646,-0.0956144762450872,0.59,3.3296666666666663,-0.022253568658904332,0.2344765274652696,0.87,4.922333333333333,0.07957241603810156,-0.1153572440327015,0.72,2.3720000000000003,-0.05495042451953616,-1,1,-1,-1
0.0186038962995729,0.96,7.946,0.004026459361861269,0.1785848183841434,0.94,6.953999999999999,0.04156430776405254,-0.0307181536002064,0.36,0.6903333333333332,-0.0104245730889203,-0.0924081521976512,0.74,2.545666666666667,-0.044018624360403116,1,1,-1,1
0.3518606193344329,0.83,7.7206666666666655,0.07615353590322674,0.0054395166802603,0.49,2.430666666666667,0.0012660076451723238,-0.0437373759547337,0.77,3.833666666666666,-0.014842802021624215,-0.0018486728994284,0.56,1.757333333333333,-0.000880615356869612,-1,-1,1,-1
-0.0898606179828553,0.57,3.9133333333333336,-0.019448620907869356,-0.0164688264886614,0.31,0.807,-0.0038329986774972213,-0.0033024538466147,0.33,0.8410000000000001,-0.0011207272398230867,-0.0306511507762969,0.61,2.681666666666666,-0.014600676024232696,-1,-1,-1,1
-0.0568830225364256,0.61,3.5793333333333326,-0.012311247866287803,0.129685625352657,0.84,6.187666666666667,0.03018337893166655,-0.0120743926718995,0.74,2.852999999999999,-0.00409758967126508,-0.075500845143642,1.0,3.0020000000000007,-0.03596482845109219,1,1,1,1
0.4772162035474778,0.92,8.875,0.10328436685866432,-0.0468600348816994,0.56,3.256666666666667,-0.010906329716491336,0.303696900182496,0.6,3.397333333333333,0.10306317801632746,-0.4505186238186512,0.34,0.019,-0.2146045516289745,1,-1,-1,-1
0.0369988968100081,0.67,5.100666666666667,0.008007707205001796,0.0247803358829274,0.69,4.578666666666666,0.0057674415801631275,-0.1103575580689952,0.53,1.9993333333333336,-0.03745115819712799,0.0044325705803296,0.75,2.9960000000000004,0.0021114550468358147,-1,1,-1,1
0.0153728954045337,0.33,1.0006666666666668,0.0033271706971361604,-0.0561749317761304,0.79,5.710999999999999,-0.013074303706742481,0.1418905740520086,0.94,4.511333333333334,0.048152264588718095,-0.053748466869163,0.84,2.499000000000001,-0.025603082810278236,-1,1,1,1
0.3943562135454925,0.87,7.3916666666666675,0.0853508986703427,0.0300989865619865,0.84,5.903333333333332,0.007005318549292593,-0.1319382274020908,0.52,1.6886666666666663,-0.04477481663371984,-0.0501967149152737,0.66,2.2753333333333328,-0.02391120572626102,1,1,-1,-1
0.3211033047893332,0.93,7.751666666666667,0.06949670041556215,0.2567944677607814,0.9,6.312666666666667,0.05976703051631229,-0.0896941645861688,0.76,2.8463333333333325,-0.030438788299173063,-0.0683942288443035,0.63,1.6543333333333332,-0.03257959169530247,1,1,1,-1
0.3871282906753368,0.9,8.760333333333334,0.08378655229694254,-0.0525648080899845,0.56,3.148333333333333,-0.012234073874694296,-0.104139117201075,0.67,3.452,-0.03534085586026073,0.0068316686174401,0.39,0.7530000000000001,0.003254265424360405,-1,-1,-1,-1
-0.089019440375301,0.58,3.948666666666667,-0.019266564020517064,0.0053632866282724,0.36,1.2726666666666668,0.001248265659205301,-0.1232764503377858,0.58,2.7066666666666674,-0.041835338914389265,0.0278493103899899,0.7,2.9653333333333336,0.013266019324043971,-1,-1,-1,1
0.0288471846303832,0.41,1.82,0.0062434242132930785,0.0163495729192275,0.67,4.325000000000001,0.0038052432831318936,-0.1025687822235577,1.0,5.108666666666668,-0.034807943890346395,0.0197697998293508,0.6,1.7326666666666664,0.00941734437571271,-1,1,1,-1
0.0310097572676597,0.44,1.87,0.006711471911519976,0.0298864751308993,0.49,2.644,0.00695585807104473,-0.1316212345446121,0.97,5.665333333333334,-0.044667241313456126,0.0134531567571083,0.5,1.3006666666666669,0.006408411375720824,1,-1,-1,-1
-0.0284343113602807,0.32,0.9236666666666664,-0.0061540656500707796,-0.0739453533459069,0.61,3.8933333333333335,-0.017210239100950268,0.1379378005621108,0.63,3.939666666666667,0.04681084359428992,-0.2609318200674955,0.3,0.0,-0.12429487548523153,-1,1,-1,-1
0.0152819476662098,0.46,2.037,0.0033074867897160366,-0.0914076213488161,0.77,5.707999999999999,-0.021274454010697205,0.003269810916212,0.35,0.7906666666666667,0.0011096494706886425,-0.004210972251017,0.91,4.154999999999999,-0.002005896680123314,1,1,-1,1
-0.022360296546128,0.52,2.599,-0.004839460719001009,-0.0390282171478224,0.79,5.553,-0.009083531532478782,0.0219756354369513,0.97,4.583,0.007457694911273135,-0.0175856632885627,0.71,2.048666666666666,-0.008376930909429531,1,1,1,-1
-0.0519637174374669,0.58,3.4696666666666665,-0.011246557881426467,0.0516125175854043,0.83,6.9623333333333335,0.012012435238379674,0.0146739638013571,0.39,1.2683333333333335,0.004979785248238033,0.0083016374252979,0.42,1.1356666666666666,0.003954485082861993,1,1,-1,-1
-0.0215958457298981,0.68,4.792333333333334,-0.004674009885684871,-0.0142601472659982,0.51,2.699000000000001,-0.003318944774184057,0.1855860439794519,0.86,4.492000000000001,0.06298084529840928,-0.0712245963693853,0.74,2.366,-0.033927837298374126,1,-1,1,1
0.4782362457848261,0.91,8.832666666666666,0.10350513559172586,0.0123448677738664,0.37,1.2799999999999998,0.002873177508044413,-0.0035480310361258,0.37,0.9130000000000004,-0.001204066798389943,-0.0886435100280911,1.0,4.193666666666667,-0.04222533701970666,1,-1,-1,1
-0.0199101506803585,0.4,1.5976666666666668,-0.00430917326736757,0.0008692810542676,0.99,7.828666666666668,0.000202318795068678,-0.023938859034851,0.63,2.193,-0.00812393833698675,-0.0337184902969545,0.93,3.2620000000000005,-0.016061803240117852,-1,1,1,-1
0.0351005007131686,0.38,1.5520000000000005,0.007596835492240434,-0.0331803165854474,0.67,4.964333333333333,-0.00772247553148496,0.0076127796538898,0.37,0.9856666666666666,0.00258348789268657,-0.0352872853410932,0.81,3.927000000000001,-0.01680909877740659,-1,-1,-1,-1
0.0191556791802909,0.43,1.7280000000000002,0.004145882267149812,-0.1219938380370457,0.78,5.923333333333332,-0.028393171801326902,-0.0379148494586842,0.52,1.917,-0.012866857965538919,0.0077397739136375,0.62,2.5529999999999995,0.0036868413926311135,1,1,1,-1
0.4208459467652563,0.88,8.053666666666667,0.09108409738304322,-0.0272586975847852,0.65,4.320666666666666,-0.006344262104207209,-0.0255422008366765,0.36,0.87,-0.008668051567787795,-0.034837994136105,0.66,2.569333333333333,-0.016595078906751597,1,-1,-1,1
-0.0822755966495369,0.76,6.542666666666666,-0.017806987366934254,-0.0280546362494584,0.58,3.738,-0.006529510995569428,0.0382051980870732,0.45,1.5493333333333337,0.012965391247757044,-0.0048654586079508,0.48,1.6226666666666667,-0.002317661263763695,-1,-1,1,-1
-0.0030155580167674,0.99,7.796666666666669,-0.0006526601531383322,0.0712789704514405,0.82,5.059333333333333,0.016589658022193535,0.0283764691021666,0.98,3.5496666666666665,0.009629894426956597,-0.0868055208594063,0.99,2.140333333333333,-0.04134981085809944,1,1,1,1
-0.0261585626725233,0.51,3.06,-0.0056615231492144055,-0.0764566630540333,0.57,3.6910000000000007,-0.017794728032002015,-0.0045692430309203,0.37,1.092,-0.0015506273116802285,0.0270820732047529,0.61,2.807333333333333,0.012900545882046728,-1,-1,-1,-1
-0.0008615257903974,0.39,1.5613333333333332,-0.00018646086434647447,-0.1278484570865767,0.78,5.548333333333335,-0.029755791480971506,0.2046445937885161,0.92,4.991666666666666,0.06944859228734558,-0.0442702306765365,0.57,1.5499999999999998,-0.021088124891089282,-1,1,1,-1
-0.0193899829078993,0.7,4.799333333333333,-0.004196592850694051,0.2721915962996739,0.93,7.720999999999999,0.06335059934967527,-0.1376110284224885,0.53,1.979,-0.04669994955758283,-0.0064815565730955,0.49,1.3929999999999998,-0.0030874895480167866,1,1,-1,-1
-0.0630083277377719,0.55,3.177,-0.013636953625719744,0.0009140004025249,0.99,7.6223333333333345,0.00021272689566083505,-0.0075416505278873,0.76,3.3723333333333323,-0.0025593493724351737,-0.0087904569647889,0.59,1.5653333333333328,-0.004187334276111271,-1,1,1,1
0.3379063690425354,0.85,6.748666666666668,0.07313340394695174,-0.0104255121128211,0.95,6.848333333333333,-0.0024264615434613523,-0.0349125149444975,0.63,2.2076666666666664,-0.011847979813294865,-0.0624369369821473,0.77,2.25,-0.02974183564836135,1,-1,-1,1
0.1330046942974494,0.95,7.919666666666666,0.02878633528707403,0.0626641955294093,0.8,5.409999999999999,0.014584632290347007,-0.0124086718740108,0.69,2.4250000000000003,-0.004211031319479634,-0.0558582621070389,0.81,2.424666666666667,-0.02660808379606558,1,-1,1,1
-0.0459179558772731,0.47,2.4590000000000005,-0.009938067829577372,0.0346656768838968,0.64,4.492666666666667,0.00806818225585195,-0.0332188374589677,0.47,1.583333333333333,-0.011273210087003584,0.0148564082079625,0.95,4.090999999999999,0.007076850220447683,-1,-1,-1,1
-0.0260070570473502,0.43,2.0476666666666667,-0.005628732639472268,0.0063281447324863,0.67,4.6306666666666665,0.00147282931223611,-0.1336939922212741,0.62,2.910000000000001,-0.045370656439807935,0.0065872433530784,0.49,1.6093333333333335,0.0031378334468751615,-1,1,1,-1
-0.0498828508289896,0.98,8.848000000000003,-0.010796193898442951,-0.0032907904107464,0.37,1.211,-0.0007659073523542074,-0.0233397589620243,0.71,3.2173333333333343,-0.007920626556661599,-0.0227274919876174,0.71,2.476666666666667,-0.010826241069263916,1,-1,1,1
-0.0244495633076748,0.94,8.354333333333333,-0.005291642755279551,0.0360998030610337,0.69,4.110333333333334,0.008401964613940091,-0.0777653274388749,0.61,2.41,-0.02639059463733275,-0.0051154492418707,0.66,2.261333333333333,-0.00243674430510189,-1,1,-1,-1
-0.1092325231337589,0.58,3.8129999999999993,-0.02364130117204257,0.0630036186276274,0.44,2.0706666666666664,0.014663630529078694,0.186096023035887,0.92,5.134,0.06315391279513508,-0.0557999512175895,0.67,2.12,-0.026580307403206823,-1,-1,1,1
0.3505360448151977,0.86,8.139999999999999,0.07586685695234589,0.0286550668169769,0.46,2.095666666666667,0.006669256810051829,0.0196146769467733,0.41,1.4186666666666663,0.006656475389387481,-0.0311070012128951,0.57,2.3340000000000005,-0.01481782038494043,1,1,-1,-1
0.4553104919935711,0.91,8.009000000000002,0.09854329241145376,-0.0962000087496628,0.81,5.369666666666666,-0.022389847058413553,0.0247439457802998,0.4,0.9979999999999998,0.008397154160114726,-0.0915605335371689,0.84,3.1103333333333336,-0.04361486120174982,1,1,-1,1
-0.0778174587043127,0.54,3.047666666666666,-0.016842108237478504,0.3456824159289207,0.92,7.413999999999999,0.08045504905901128,-0.0377876799099685,0.66,2.338,-0.012823701457093602,-0.0533784917275439,0.9,3.027,-0.025426845147319837,-1,1,1,1
0.0493560633079974,0.69,4.763999999999999,0.010682180763159058,0.3206997479560014,0.91,7.722666666666666,0.07464051616764344,-0.1058456366910753,0.5,1.789333333333333,-0.03591998367447465,-0.0017847130262751,0.51,1.5663333333333331,-0.0008501480705586353,1,-1,-1,-1
-0.0648698559670335,0.5,2.8843333333333336,-0.014039845990060189,0.0181804633773348,0.48,2.602333333333333,0.004231369620026586,-0.0081009716551458,0.35,0.8413333333333334,-0.0027491616914687095,-0.0044148991565764,0.93,4.540000000000001,-0.0021030372639280707,-1,-1,-1,1
0.0073831225689323,0.31,0.873,0.0015979363950834947,0.0246971139057596,0.44,2.220333333333332,0.005748072274849084,0.2693723002693131,0.74,4.937999999999999,0.09141471420564716,-0.3692129320001314,0.32,0.0043333333333333,-0.17587458439765163,-1,-1,1,-1
0.0085138999085678,0.63,3.987333333333333,0.0018426716339839857,0.0020773965276488,0.69,4.306666666666668,0.0004834988181214594,0.2109070430906223,0.92,4.247333333333333,0.07157382941308954,-0.1272224871240102,0.97,2.681333333333334,-0.06060243320232054,1,1,1,1
-0.0017309259299818,0.48,2.6800000000000006,-0.00037462598174252594,0.0188362438840534,0.41,1.776333333333333,0.0043839977272394125,0.1955952201480508,0.88,5.749,0.06637757903076283,-0.0504313555078348,0.47,1.1606666666666663,-0.0240229767752217,-1,-1,-1,-1
-0.0036092030948626,0.7,5.323666666666667,-0.0007811433345014834,0.0179145818741564,0.39,1.582,0.004169487648608924,0.0195019189665008,0.4,1.2820000000000005,0.00661820961918501,-0.046690533639548,0.78,3.658,-0.022241036235310294,1,-1,-1,1
0.4617063971091548,0.87,8.377666666666666,0.09992756437338733,-0.0161871071262191,0.37,1.3030000000000002,-0.003767430560399738,0.007180516644598,0.36,0.9476666666666668,0.002436794266739966,-0.0736330932665816,0.74,3.52,-0.03507512482300851,1,-1,-1,-1
-0.04892821847511,0.97,8.557333333333332,-0.010589581890048645,0.0011758827227357,0.55,2.614,0.00027367808654981556,-0.0423321318298728,0.64,2.419666666666667,-0.01436591560852646,-0.0510921296573467,0.82,2.9420000000000006,-0.024337736548928856,1,1,1,1
0.4651081462651234,0.87,8.921999999999999,0.100663808250218,0.0288701679017764,0.45,2.2060000000000004,0.006719320011223591,-0.0734506954654179,0.48,2.008666666666666,-0.024926372635435057,0.0068407903327618,0.43,1.2156666666666665,0.0032586105535586346,-1,-1,-1,-1
0.443632357534641,0.92,8.672666666666666,0.09601578241762987,-0.003866411461211,0.37,1.2009999999999998,-0.0008998789335527478,0.0358598401686998,0.81,3.903333333333334,0.012169465966636072,-0.0742649623474642,0.73,2.3286666666666664,-0.0353761156669422,1,-1,1,1
0.414570404665433,0.89,8.911,0.08972587570562138,0.0034755490530882,0.5,2.298666666666666,0.0008089085724010562,-0.0656348429095743,0.49,1.911333333333333,-0.02227396952289679,-0.0268646966277681,0.57,2.156333333333333,-0.01279699854710405,-1,1,-1,-1
-0.0432421724575138,0.56,3.509333333333333,-0.009358945422780774,0.0253987309734933,0.7,4.6466666666666665,0.005911368505736228,-0.0168306063036376,0.71,2.963666666666667,-0.0057116676941785325,0.0010593109730501,0.9,3.3189999999999995,0.000504602794175671,-1,1,1,1
0.3148830439764163,0.84,7.402666666666666,0.06815044332080707,-0.0242506428092275,0.64,4.240666666666667,-0.005644159398984706,-0.1566286634374587,0.56,2.4166666666666665,-0.05315381162143535,0.0051269782055889,0.47,1.3660000000000003,0.0024422361271014327,1,-1,-1,-1
0.011930385588611,0.33,1.069,0.0025821049510462144,0.0097587849840192,0.36,1.3246666666666669,0.0022712856901782614,-0.0158523963313285,0.31,0.5996666666666666,-0.005379700431908629,-0.0021023011654639,0.94,4.836000000000001,-0.0010014311843078415,-1,-1,-1,1
-0.0838250902048138,0.57,3.0866666666666664,-0.018142345763440235,0.0720745822953388,0.83,6.066333333333334,0.016774830848415422,0.0040573756278972,0.96,4.678999999999999,0.0013769189819382262,-0.0173747937762311,0.58,1.4713333333333334,-0.008276483214809121,1,1,1,-1
-0.0300388518395955,0.72,4.888666666666666,-0.006501337905860056,0.2563622986029541,0.89,6.670666666666665,0.05966644631187322,0.266076228390677,0.99,5.182333333333332,0.09029615276304322,-0.3999296086411696,0.36,0.0,-0.19050647366830625,1,1,1,-1
-0.0475278030573345,0.55,3.5643333333333334,-0.010286488619768134,0.0240687599203766,0.44,2.143333333333333,0.005601827489488612,-0.1150970956086885,0.63,3.326,-0.03905957698861038,0.007425534765729,0.56,1.9106666666666663,0.0035371535709167326,-1,-1,-1,1
-0.0735765263337726,0.57,3.575666666666665,-0.015924239121707647,0.0200309520990749,0.37,1.4099999999999997,0.0046620573091607645,-0.1280561900162302,0.65,3.4590000000000005,-0.043457400782835075,0.0078755516679389,0.48,1.5766666666666669,0.0037515191274516174,1,-1,1,-1
0.0197977995740075,0.33,1.0593333333333337,0.0042848570081980945,-0.0202556033949221,0.45,1.8796666666666668,-0.0047143432519675095,-0.048248155730497,0.77,4.129666666666667,-0.01637358912792191,-0.009767574366656,0.68,2.5173333333333336,-0.004652784161710154,-1,1,1,1
-0.047348747256442,0.79,6.141000000000001,-0.010247735398712194,-0.0891597764226492,0.59,3.029333333333333,-0.02075128457690977,0.2300841432687681,0.88,4.458666666666667,0.07808180788869962,-0.0898785270527797,0.71,2.0409999999999995,-0.04281363739359783,1,1,1,1
-0.0491555418969889,0.58,3.455,-0.010638781719237956,-0.0073481005219626,0.99,7.166333333333332,-0.0017102165477419263,0.1884726208570351,0.83,3.444000000000001,0.06396043971117214,-0.1241003866855372,0.97,2.4526666666666666,-0.05911522062260525,-1,1,-1,1
-0.0634965060480432,0.99,9.344666666666663,-0.013742610531993438,0.0376474975468694,0.42,1.867,0.008762179163620501,0.0170474060735146,0.35,0.9386666666666666,0.005785241290956456,0.0241120387993212,0.56,2.331,0.01148576995891671,1,-1,-1,-1
-0.0695902836185204,0.58,4.0233333333333325,-0.015061492735626847,-0.0257873714856828,0.51,2.6506666666666674,-0.0060018217368920605,-0.0794680928828253,0.53,2.3746666666666667,-0.02696844847108757,0.02299897612265,0.35,0.6496666666666665,0.010955562540103938,-1,1,1,-1
-0.0204726066861553,0.64,4.3693333333333335,-0.0044309061674927775,-0.0714567203724763,0.62,3.868,-0.016631028013718102,0.3329241360528572,0.63,3.653666666666667,0.11298179032887368,-0.4367010879385837,0.33,0.0,-0.20802256825384816,1,1,1,-1
-0.022558536186426,0.44,1.9963333333333333,-0.00488236591706902,0.2736000192555785,0.87,6.7363333333333335,0.06367839947138132,0.1232180679131649,0.94,4.074333333333333,0.04181552613981662,-0.127137262846074,0.92,2.4660000000000006,-0.06056183661654707,-1,1,1,1
-0.0594157658385281,0.73,5.517000000000001,-0.012859411961363745,0.0151267031547421,0.39,1.4726666666666668,0.003520629306947798,0.2300707803683943,0.89,4.872666666666666,0.0780772730285176,-0.0881840291490454,0.76,2.483,-0.04200646329769738,1,-1,-1,-1
0.0006783559902403,0.32,0.966,0.0001468172464302778,0.030665428559099,0.38,1.5746666666666664,0.007137153773089864,-0.0143409903489386,0.31,0.6433333333333332,-0.004866786721810212,-0.0310596486743217,0.73,3.873333333333333,-0.014795264002647277,-1,-1,-1,-1
0.0149261128416486,0.38,1.2166666666666663,0.0032304731127120643,-0.1351285883584418,0.75,5.511,-0.03145018868384915,0.0332187625852815,0.42,1.149333333333333,0.011273184677722013,-0.0370085941503992,0.8,3.604999999999999,-0.017629044248483973,1,1,1,1
0.010356221893593,0.68,4.629333333333332,0.002241407172213032,0.0199234734899995,0.64,4.050000000000001,0.0046370424505289805,0.2552379081174143,0.89,4.114000000000001,0.08661803905477025,-0.1816573174266289,0.97,2.6780000000000013,-0.08653246524200639,1,-1,1,1
-0.029529334738017,0.46,2.2066666666666666,-0.006391062624239276,0.1064275009903736,0.95,7.688333333333333,0.024770220927781094,-0.0411959162660329,0.71,3.113,-0.013980327257606236,-0.0065272013546926,0.67,2.173,-0.003109232440254669,-1,1,-1,-1
0.0836153712443765,0.66,4.630333333333335,0.018096956084954877,-0.0219683274124635,0.56,3.3023333333333325,-0.005112967215774145,-0.02366914660149,0.77,3.731,-0.008032408194545395,0.0043100082168727,0.72,2.522333333333334,0.002053072463595831,1,-1,1,1
-0.0102046311180705,0.6,4.346000000000001,-0.002208598233297994,0.0160060184867143,0.42,1.9513333333333336,0.003725283506618489,-0.2056536510160875,0.56,2.775,-0.06979102793489866,0.0135628677948071,0.42,1.162333333333333,0.006460672229788376,-1,-1,-1,-1
-0.011227425074078,0.48,2.5943333333333327,-0.002429962523504023,-0.085435595653708,0.75,5.451,-0.019884508794680216,-0.1502582956599267,0.58,2.3833333333333333,-0.05099195106938254,0.0166356495944191,0.62,2.255666666666667,0.00792439187531595,-1,1,1,1
0.0639191765281372,0.71,4.843999999999999,0.013834089514898536,-0.0296522772262646,0.97,7.307333333333334,-0.006901350225002665,-0.0972621928698596,0.56,1.839666666666667,-0.033007089278754745,0.0028313840342222,0.8,2.7116666666666664,0.0013487298172123571,1,1,-1,1
0.4776788445438242,0.91,8.463333333333331,0.1033844966992592,-0.0053817420170201,0.65,4.241333333333333,-0.001252561015690557,-0.1127492653462163,0.51,1.918,-0.03826281268792807,-0.0075605759856882,0.53,1.7476666666666665,-0.0036014804575948724,1,-1,-1,-1
-0.0222559690960437,0.99,9.003333333333332,-0.00481688102755752,-0.0091239790039154,0.54,3.0409999999999995,-0.002123539250328377,-0.112586631115827,0.51,2.0636666666666663,-0.03820762081528106,0.0072714527143808,0.47,1.416666666666666,0.003463756583987811,1,-1,1,-1
-0.0724175642634694,0.7,5.372333333333333,-0.01567340383414901,-0.0313017512116875,0.56,2.9500000000000006,-0.007285253207346001,0.0985631588968543,0.81,3.7563333333333326,0.03344858767124007,-0.0184888254326054,0.87,2.973333333333333,-0.008807152207114591,-1,1,1,1
0.0212977048812608,0.38,1.5473333333333334,0.004609482971977204,-0.1148583161356047,0.8,6.513000000000001,-0.026732431369681318,-0.0387740941935599,0.45,1.7926666666666664,-0.013158452950594318,0.0132921219203159,0.39,0.9183333333333332,0.006331702429365725,-1,1,-1,-1
-0.0701948833738033,0.77,6.175666666666667,-0.0151923468484233,0.0433062115351516,0.42,1.8453333333333333,0.010079203375901439,-0.0348719211738259,0.51,1.6980000000000004,-0.011834203831351793,0.0151060493187191,0.89,3.9833333333333343,0.007195766766423027,1,-1,1,1
0.4619047805905278,0.91,8.531666666666668,0.09997050070311904,-0.0006236937504786,0.47,1.871333333333333,-0.00014516014983785694,-0.1107292053922697,0.58,1.958,-0.03757728116451724,-0.0342950056901298,0.93,3.617666666666667,-0.01633642635427659,1,1,1,1
0.0212360430640983,0.38,1.5890000000000002,0.0045961374449442986,-0.0013856463186547,0.34,1.1036666666666668,-0.00032249902629911405,0.0066660896026347,0.78,5.014333333333332,0.0022622172928873623,-0.0702852510591413,0.36,0.555,-0.033480380149053614,-1,-1,1,-1
-0.0553988296176974,0.58,3.535333333333333,-0.011990022550031952,-0.0028466950128165,0.48,2.217,-0.000662547402929768,-0.1228403913253424,0.64,3.414666666666668,-0.04168735706933892,0.0154813758713059,0.54,1.7516666666666665,0.007374553574057336,1,1,-1,1
0.0303489577360664,0.78,6.463,0.006568454426502148,-0.0481350783892646,0.54,2.7996666666666656,-0.011203086749034828,-0.0718534757596782,0.63,3.430666666666667,-0.02438433701121592,-0.0137420851124889,0.38,0.7443333333333333,-0.0065460424011239155,1,1,-1,-1
0.0108788929054908,0.65,4.863666666666666,0.0023545293674317675,-0.0316763497804304,0.65,4.119000000000001,-0.007372438279067563,-0.0004706898486197,0.36,0.8736666666666669,-0.0001597342338022532,0.0019875416226486,0.86,3.9596666666666662,0.0009467654747700773,-1,1,-1,1
-0.0256282917883936,0.74,5.666666666666666,-0.005546756106260317,0.0152476254409665,0.45,2.072,0.003548773082917335,0.2325759002706204,0.9,5.004333333333333,0.07892741545104554,-0.0728178543881064,0.62,1.8806666666666667,-0.03468678577388608,1,-1,1,-1
-0.0105330720388288,0.39,1.604666666666667,-0.0022796830210709703,-0.0587181312650657,0.61,3.6456666666666666,-0.013666214750581095,-0.0499499813882784,0.61,2.6053333333333333,-0.01695112403399201,0.0009863379710073,0.98,3.84,0.0004698421038146902,-1,1,-1,1
0.5048607195027071,0.9,8.439666666666666,0.10926749632142162,-0.0290209446607219,0.3,0.5783333333333337,-0.006754412196937814,0.2224385317589141,0.88,4.198333333333333,0.07548717811272806,-0.2271089055402391,0.96,2.7926666666666664,-0.10818332976181036,1,-1,1,-1
0.0182019569036246,0.36,1.3123333333333336,0.00393946722765151,-0.0972821238001717,0.77,5.7476666666666665,-0.022641701406405874,-0.0712932335480061,0.7,3.799666666666666,-0.024194212111162194,0.0067792210970567,0.47,1.308,0.0032292820474235577,-1,1,-1,-1
-0.0450207106809514,0.63,4.218666666666667,-0.009743876179482145,-0.0114417423796535,0.32,0.8433333333333335,-0.002662981690873376,-0.0178201023803556,0.68,3.2376666666666667,-0.0060474650310626534,0.0071411551109541,0.95,3.755666666666667,0.003401689319099395,1,-1,-1,1
0.0055458751962405,0.8,6.150333333333333,0.0012002991601350419,0.2629708281846028,0.88,6.910666666666667,0.06120453314302057,0.163511151160947,0.66,3.4380000000000006,0.05548946620669721,-0.301462524314286,0.32,0.001,-0.1436016769185732,1,1,-1,-1
-0.0750505992876773,0.75,6.310000000000001,-0.016243274164138642,0.0243660092014948,0.3,0.6706666666666669,0.005671010081350728,0.0916274747794454,0.82,3.983000000000001,0.031094880252995154,-0.0302815611575142,0.91,3.2596666666666674,-0.014424622005081843,-1,-1,1,1
-0.0861882885701312,0.57,3.5333333333333328,-0.01865381508302497,-0.0110768375339329,0.72,4.728,-0.002578052762147194,0.1061971174132789,0.82,3.621666666666667,0.03603926286441703,-0.0798627162458478,1.0,2.998333333333333,-0.03804260580071195,-1,1,1,1
0.2886456697395436,0.84,7.403666666666667,0.06247186290810399,-0.0145529417676844,0.48,2.329999999999999,-0.0033870905487791286,-0.08277820132662,0.63,2.794,-0.028091773390081343,-0.0117730546701815,0.71,2.765,-0.005608094727321919,1,-1,-1,-1
-0.0049909690136082,0.63,4.1546666666666665,-0.0010802002755768746,-0.0139463516812998,0.96,7.304000000000002,-0.0032459111514191604,0.0783928858420877,0.81,3.696,0.026603564092691354,-0.0457196029760262,0.54,1.328,-0.021778533402593232,-1,1,1,-1
0.049561051514589,0.35,1.1803333333333337,0.010726546559990599,-0.0524427244879843,0.93,7.596333333333334,-0.01220565981098836,0.236790187816263,0.91,4.270666666666667,0.08035758437034486,-0.0691871246509574,0.75,2.0266666666666664,-0.03295728762190627,-1,-1,1,1
0.0405053502275798,0.66,4.524333333333333,0.008766612326959293,-0.0365537809012623,0.62,3.9453333333333336,-0.00850762462938851,0.1336388976539213,0.82,4.489,0.04535195943895149,-0.0337177600908835,0.6,1.8356666666666668,-0.016061455406447548,1,-1,-1,-1
-0.0604187626366314,0.5,2.822,-0.013076491533438796,-0.0190523259017725,0.64,4.208333333333333,-0.004434289233359686,-0.1012637706220633,0.61,2.8596666666666675,-0.03436507258373323,0.0517571082138741,0.66,2.533,0.024654499091966126,-1,1,-1,1
-0.0631765842219191,0.57,3.082333333333333,-0.013673369540153964,0.3613433759030373,0.91,7.393999999999999,0.08410002272549899,-0.0557057552892379,0.7,2.7706666666666666,-0.01890441479797364,-0.048423846808423,0.75,2.418666666666667,-0.023066699983206207,1,1,1,1
0.4107868835879582,0.85,7.735666666666665,0.08890700456068022,-0.0248907591613267,0.51,2.691,-0.005793141789000766,0.0093985492346908,0.33,0.666,0.0031895101737557524,-0.0372545128061743,0.96,4.203333333333332,-0.017746187602986137,1,-1,-1,1
0.3790499601032975,0.83,7.11,0.08203815135790138,-0.0439009573909041,0.74,4.552333333333333,-0.010217626115379312,-0.0142877526470095,0.69,2.492,-0.00484871987046006,-0.0940203766949823,0.96,2.978,-0.044786607518218724,-1,1,1,1
-0.0748359092801198,0.7,4.990666666666668,-0.016196808597092462,0.2420169506221672,0.88,6.573,0.05632767169569454,0.1397546766626867,0.91,4.617666666666668,0.04742742224515775,-0.0413540931012977,0.42,0.6703333333333333,-0.01969902272364051,-1,1,1,-1
-0.0412525323790968,0.57,3.636333333333333,-0.008928325686383918,-0.0382463773067573,0.7,4.984666666666668,-0.008901564038991592,0.0951454489820236,0.8,4.4303333333333335,0.03228874690517135,-0.0051159473621023,0.56,1.5009999999999997,-0.0024369815846799325,-1,-1,-1,1
0.3577143229758963,0.85,7.236,0.07742045867301624,-0.0387631788869993,0.62,3.6343333333333327,-0.009021845819539824,0.0135879192582786,0.79,3.690333333333333,0.00461122303370868,-0.0630047093562762,0.72,2.114333333333333,-0.030012294025296943,1,-1,-1,1
-0.0234840154306024,0.61,4.42,-0.00508266828958912,-0.0550142157530997,0.58,3.821333333333333,-0.01280415555840358,-0.0286586715934236,0.46,1.9013333333333329,-0.0097256632200381,0.0003768521762073,0.45,1.408,0.00017951353846345198,-1,-1,-1,-1
0.0417245729323596,0.68,4.798000000000001,0.009030489882219972,-0.0451995465206462,0.63,3.689666666666667,-0.010519863218936186,0.1332021557980143,0.93,5.376333333333333,0.04520374586279883,-0.0023199154803652,0.44,0.915,-0.001105091765709774,1,1,1,-1
0.3234694212338631,0.85,7.142666666666667,0.07000880129786766,0.161321991827454,0.93,7.486999999999999,0.03754651138935574,-0.0074148499248796,0.42,1.2749999999999997,-0.002516318070131768,-0.0081013917766084,0.46,1.086,-0.0038590980658094825,1,1,-1,1
-0.0357263018436082,0.76,6.495333333333333,-0.007732278239272933,-0.0014858903620548,0.31,0.7316666666666668,-0.00034583009278670496,0.0719433260986388,0.8,3.839,0.0244148287991583,0.0096521663748561,0.9,3.3073333333333337,0.00459780956349113,-1,-1,1,1
0.0023134566908311,0.38,1.578,0.0005007036806193832,-0.0347997544987235,0.45,1.956,-0.008099387838148085,0.2108884441924612,0.61,3.909666666666667,0.0715675176543889,-0.3310449788347679,0.31,0.003,-0.1576932794690774,-1,1,-1,-1
0.2124934686649524,0.83,7.356,0.045990167998303355,0.030056017366044,0.46,1.9176666666666664,0.0069953177838261455,-0.113922010217601,0.52,1.9826666666666664,-0.038660797696581845,-0.0047049547089152,0.78,3.300333333333333,-0.0022412052296151433,1,1,-1,1
-0.0001371582527103,0.34,1.1246666666666667,-2.968529397224171e-05,-0.0349268736703023,0.57,3.248,-0.00812897389377151,-0.0748989761135177,0.63,2.712000000000001,-0.025417864007796834,-0.0041848988847701,0.81,3.4356666666666684,-0.001993476631812223,-1,1,1,1
-0.0196899114587405,0.32,0.9143333333333334,-0.0042615066785276195,0.0245154524712924,0.44,2.089,0.005705791907237924,0.2345039685208219,0.88,4.615666666666668,0.07958172848874444,-0.1293441421065067,0.94,3.155000000000001,-0.06161308357759409,-1,-1,1,1
-0.0063159001343988,0.63,4.196,-0.0013669564060790173,0.0312883634134557,0.5,2.390333333333334,0.007282137295416732,-0.0443304756793629,0.74,4.004333333333333,-0.015044077511970552,0.0050766018694523,0.61,2.183666666666667,0.002418239358804331,1,1,-1,-1
-0.0258903135977659,0.48,2.5166666666666666,-0.0056034657411868005,-0.0833116262844004,0.98,8.289333333333335,-0.019390170488960273,0.0065355359079671,0.34,0.7529999999999999,0.0022179123340085242,0.0168235430622258,0.67,2.657,0.008013894930863108,-1,1,-1,1
0.034425253674132,0.38,1.5433333333333332,0.007450691119141535,-0.0818157821260427,0.77,6.367000000000001,-0.01904202372302801,-0.1279841256445095,0.62,2.9713333333333334,-0.04343294487575528,0.0200499042310352,0.37,0.7146666666666667,0.009550772110671298,-1,-1,1,-1
0.0167619839656645,0.43,1.711,0.0036278124848216744,-0.0162090425074383,0.65,4.486000000000001,-0.003772535859630468,0.1767822286355898,0.92,5.349666666666666,0.05999316518885895,-0.0324226373067038,0.53,1.2566666666666668,-0.015444523653332643,1,-1,1,1
0.0101078995110515,0.41,1.8076666666666668,0.002187662517553412,-0.0033736900042695,0.44,2.2253333333333334,-0.0007852016252374556,-0.0042870912312491,0.43,1.7213333333333334,-0.0014548757213950932,-0.0095451576534766,0.5,1.929,-0.004546835957833306,-1,-1,-1,-1
-0.033762763533895,0.72,5.559333333333334,-0.007307307734051428,0.0411522864914688,0.42,1.9086666666666663,0.009577893106493447,-0.0784769824305327,0.53,2.066666666666666,-0.026632103276529793,0.034527200096746,0.65,2.7033333333333336,0.016447032162534327,1,-1,1,1
-0.0022524464985602,0.8,5.935,-0.0004874991853952424,0.2558379821786527,0.88,6.458,0.05954441550644085,0.0313122739674405,0.81,3.595333333333333,0.010626194946550649,-0.0816739587629897,0.55,1.3263333333333334,-0.0389053911945496,1,1,1,-1
-0.0125771764165589,0.77,6.4833333333333325,-0.0027220905187155314,0.0504842542250791,0.66,4.582333333333334,0.011749840209464133,0.0166473450973377,0.36,0.8879999999999999,0.005649475810372595,-0.021804731174146,0.77,3.307666666666667,-0.01038668394517146,-1,-1,-1,1
-0.0355563670526157,0.43,1.8703333333333327,-0.007695499087256621,0.0198878238768624,1.0,7.659,0.00462874526432073,0.0284143452676506,0.75,2.9090000000000003,0.009642748157052319,-0.0211908613349862,0.93,2.923666666666667,-0.010094267040239092,-1,1,1,1
0.3340534781563358,0.93,7.681666666666666,0.07229951902687054,0.1733246856476746,0.83,5.586666666666667,0.04034005041722664,0.0642198801270979,0.94,3.437666666666667,0.02179378496701488,-0.1691418952834533,0.95,2.0700000000000003,-0.0805707437603997,1,-1,1,1
0.3511032163007117,0.84,7.781666666666667,0.07598961042833043,-0.018563005485201,0.57,3.2673333333333336,-0.004320403492266826,-0.0797117638077327,0.74,3.892666666666668,-0.027051141115945136,0.0112208689531048,0.46,1.1443333333333334,0.005345061054652107,-1,-1,-1,-1
-0.0595211225710405,0.56,3.368333333333333,-0.012882214421403764,0.0981972076610935,0.82,5.984999999999999,0.022854680469068727,-0.0389109605103721,0.99,4.850666666666667,-0.013204900173353518,0.00459620461254,0.56,1.2553333333333332,0.002189402119958123,-1,1,1,1
-0.0063957562024246,0.62,3.794333333333333,-0.0013842397325137758,0.0898287941142408,0.84,6.258333333333334,0.020906993541896336,0.1831779132330933,0.96,5.542000000000001,0.06216361730678537,-0.2513246357537957,0.32,0.0,-0.11971849312708871,1,1,-1,-1
0.41507219603674,0.86,8.174999999999999,0.08983447889992895,-0.009308681696607,0.46,2.267333333333333,-0.0021665274485041554,0.00707222469748,0.31,0.6190000000000001,0.0024000440983422957,-0.016621757097377,0.72,3.297333333333333,-0.007917774184190427,1,-1,-1,1
-0.0036473158433578,0.35,1.1966666666666663,-0.0007893921137095402,-0.1071450597789773,0.96,8.803333333333335,-0.024937227477375756,-0.0193505731462144,0.34,0.614,-0.006566848603617083,0.0257266348573177,0.44,1.3163333333333334,0.012254882809682512,-1,1,1,-1
0.5526528915492648,0.89,7.956,0.11961120257853318,-0.1175845273280566,0.76,5.264,-0.027366937046357228,-0.108453530775181,0.58,2.068,-0.03680500374572464,-0.0469568702437175,0.59,1.7506666666666664,-0.022367905679764575,1,-1,1,1
0.0081186961643648,0.3,0.7956666666666669,0.0017571373034295133,-0.0346688967834567,0.31,0.8033333333333333,-0.008068931663878273,-0.1373292404035848,0.56,2.9513333333333334,-0.04660432142065522,-0.0283854508564853,0.36,0.692,-0.013521409841415144,-1,-1,-1,-1
-0.0072162278770404,0.67,4.491333333333333,-0.0015618152146709527,0.0250949316882671,0.68,4.197666666666667,0.005840661448418067,0.2125745743642011,0.87,4.018999999999999,0.072139726109412,-0.1020197204192099,0.9,2.728,-0.048597094993104877,1,1,1,1
-0.0064492043363004,0.36,1.2536666666666667,-0.0013958075640880232,0.0743426845212988,0.84,6.521000000000001,0.017302715020279073,-0.0247989758109348,0.72,3.1623333333333346,-0.008415829259663554,0.0006663570461586,0.84,3.0390000000000006,0.00031741918658891624,-1,1,-1,-1
0.0389023969763808,0.67,4.674666666666666,0.008419683596494143,0.0347528095874611,0.67,4.702999999999999,0.008088461754075982,-0.1149919729988366,0.53,1.925,-0.039023902372747665,0.0138231960719212,0.79,3.3493333333333326,0.006584679607580826,1,-1,-1,-1
-0.0561023446647879,0.56,3.7663333333333338,-0.01214228499559465,0.0172060429388603,0.37,1.4346666666666663,0.0040045804037718334,0.2085803994456032,0.63,3.765,0.07078425504462195,-0.3319482181998858,0.31,0.0003333333333333,-0.1581235375510225,-1,-1,1,-1
0.0082660445292821,0.33,1.0743333333333334,0.0017890280532930154,-0.0133694905237466,0.42,1.6593333333333329,-0.0031116509443835675,-0.0782329611669712,0.49,2.315333333333333,-0.02654929174005677,-0.0064710053096619,0.44,1.1396666666666664,-0.003082463453559039,-1,1,-1,1
-0.012113271365165,0.37,1.1043333333333334,-0.002621687097457879,-0.0130328169654712,0.82,6.878,-0.003033292640924219,-0.0293086275547493,0.32,0.6826666666666666,-0.009946233554818041,0.022468245665399,0.56,2.107,0.010702749080698454,1,1,-1,1
-0.0573231208844213,0.6,3.621,-0.01240649877958534,0.0410284775771998,0.81,6.374000000000001,0.009549077489000472,0.5240962030437881,0.73,4.3966666666666665,0.17785831939517593,-0.5525093301890083,0.36,0.0,-0.26318782577957517,1,-1,1,-1
-0.0236826728455543,0.63,4.097666666666667,-0.005125663907031612,-0.0640234599745053,0.77,6.132666666666666,-0.014900991128908397,0.0132643763654738,0.42,1.390666666666667,0.004501424880559863,0.0009035359275766,0.62,2.35,0.0004303993494757238,1,-1,-1,1
0.0108582145960267,0.33,1.062,0.0023500539408120706,-0.0130027689225844,0.51,3.0479999999999987,-0.0030262991791419978,-0.1109770788849298,0.61,3.1326666666666667,-0.037661400001042095,-0.0037822451044994,0.39,0.9086666666666666,-0.0018016724989569103,-1,-1,1,-1
0.006359259980238,0.69,5.157,0.0013763408196661923,-0.0087636306670566,0.41,1.7546666666666666,-0.002039670815648526,-0.0104131136204709,0.3,0.5113333333333332,-0.003533814741361961,0.0205739850139874,0.95,4.633666666666667,0.009800417997648195,1,-1,-1,1
-0.0560433292063287,0.75,5.556333333333333,-0.012129512222548553,-0.0318932204569257,0.81,5.926999999999998,-0.007422913339738504,0.0230961127585838,0.44,1.1966666666666663,0.007837942301329717,-0.0492327309061244,0.7,2.8463333333333334,-0.023452011932434066,1,1,1,-1
-0.0091749969176118,0.6,3.979666666666666,-0.0019857535023356607,-0.0102301264113675,0.81,5.929333333333333,-0.002380986953284017,-0.0474914885045363,0.61,2.2666666666666666,-0.016116805048264047,-0.0121262371466306,0.79,2.9350000000000014,-0.0057763332040337715,-1,1,1,1
-0.099321290722234,0.57,3.816666666666666,-0.02149620350602927,0.0260815235226031,0.33,1.0086666666666668,0.006070283467864506,-0.0036566309913856,0.44,1.5630000000000002,-0.0012409214930370735,-0.0111220610062456,0.84,4.052333333333333,-0.005297993888031192,-1,-1,-1,1
0.0072569058643507,0.36,1.2783333333333335,0.001570619191009554,0.0679889869067453,0.83,6.563666666666667,0.015823938461999826,-0.0585857044989324,0.67,2.927333333333333,-0.0198817600323121,0.0029677478114318,0.65,2.405,0.0014136867040519109,-1,1,1,-1
-0.0638582582619142,0.6,3.5743333333333327,-0.01382090491531831,-0.0761956693790839,0.77,5.826333333333335,-0.017733983666785406,0.7089610235481851,0.85,5.415333333333335,0.24059440887502245,-0.5530595586178286,0.37,0.0,-0.2634499270979616,1,-1,1,-1
-0.0347739624682634,0.37,1.4409999999999996,-0.0075261625024520265,0.0065188073236361,0.42,2.0296666666666665,0.0015172046331023861,0.3054981638392609,0.47,2.547,0.10367445839752312,-0.3560912124857593,0.31,0.0003333333333333,-0.16962405315631385,-1,-1,-1,-1
0.0288936483853055,0.68,4.875333333333334,0.006253480408940569,0.0274982901643765,0.83,6.787999999999999,0.006400025521311875,0.3113924825196559,0.51,2.349,0.10567476599064465,-0.308674157633293,0.31,0.0,-0.14703693853288782,1,1,1,1
0.0065123920679077,0.97,8.219666666666665,0.0014094833462676322,-0.0434602800489214,0.74,4.848333333333334,-0.010115061693428202,-0.0206636614894524,0.65,2.462,-0.0070124608492112255,-0.0132176452488663,0.67,2.058,-0.006296225466065549,1,-1,1,1
0.0024031707023245,0.32,0.9696666666666668,0.0005201205713422165,0.0147144576062221,0.37,1.459666666666667,0.0034246821765697363,-0.235731012955684,0.55,2.7656666666666663,-0.07999814070417417,0.0389785270359688,0.41,1.154,0.018567421801144283,-1,-1,-1,-1
0.3752241788826405,0.86,7.254666666666667,0.08121013380908816,-0.082016927771745,0.73,4.397333333333334,-0.019088838898018903,0.5184690884232799,1.0,5.482666666666666,0.17594869069793462,-0.638769106260817,0.42,0.0,-0.3042776711018361,1,1,1,1
0.0260371124039655,0.4,1.771666666666667,0.005635237549522778,-0.003340058302397,0.41,1.7496666666666667,-0.0007773740930882751,0.0991874688857255,0.81,4.451666666666667,0.03366045473831168,-0.0428252023962936,0.81,2.941333333333334,-0.020399785653203426,-1,-1,-1,1
-0.104975970882946,0.62,3.990333333333333,-0.02272005143039943,0.009972109907413,0.34,1.04,0.0023209355027990083,-0.0074407686891251,0.74,3.620333333333333,-0.0025251139129994164,-0.0166339629680152,0.98,3.5610000000000004,-0.007923588450809087,1,-1,-1,1
0.0261356209652738,0.7,4.892333333333332,0.005656557853211656,-0.0570047695344708,0.75,4.956999999999999,-0.013267442363734581,-0.0164362420149717,0.71,3.120333333333333,-0.005577835452685018,-0.0169471164521461,0.76,2.642333333333333,-0.00807275911657054,1,1,-1,-1
-0.0357400703075283,0.54,3.1996666666666678,-0.007735258161304147,-0.0469471853018026,0.73,5.058333333333335,-0.010926613338109967,-0.0005065596933668,0.99,4.778666666666666,-0.0001719070949423139,0.0138522645452037,0.65,1.8493333333333333,0.006598526375162716,-1,-1,1,-1
-0.0542978176487896,0.76,6.206,-0.01175172945925441,0.0057323311875041,0.4,1.6760000000000004,0.0013341580759143208,-0.0197807722106715,0.44,1.6409999999999998,-0.006712841805180735,0.032464288336778,0.61,2.728333333333333,0.015464364121986736,1,-1,-1,-1
-0.0584418310433649,0.61,4.5216666666666665,-0.012648622306837595,0.0388778363661002,0.49,2.5206666666666666,0.00904853150756146,-0.0082725685810307,0.34,0.9606666666666668,-0.0028073951621063833,0.0233807483508252,0.34,0.6063333333333332,0.011137419745378793,-1,1,-1,-1
-0.0123884908319764,0.65,4.341666666666667,-0.0026812531142139857,-0.0395578158762663,0.76,5.452666666666665,-0.009206791755490256,0.0167786579303446,0.43,1.125,0.0056940383919329785,0.0064201094461893,0.84,3.652333333333333,0.003058219208409468,1,1,1,1
-0.0568465015545722,0.76,5.938333333333333,-0.012303343594681465,0.0202808473770943,0.66,4.671,0.0047202186038237835,0.0040027443185143,0.35,0.8463333333333333,0.0013583791932185803,-0.007896201068235,0.69,3.108666666666666,-0.0037613554695197656,1,-1,-1,-1
-0.0168814030303949,0.34,1.1053333333333333,-0.0036536584690943065,-0.0028760607656161,0.5,2.779666666666666,-0.0006693820666941883,0.2154410353898423,0.9,5.792,0.07311249396705229,-0.0274519103112086,0.42,0.8776666666666665,-0.013076717791953458,-1,-1,1,-1
-0.0189363821275698,0.44,1.7826666666666666,-0.004098419592840145,0.0215313870104401,0.68,4.531333333333333,0.005011272539213318,0.1383093676372953,0.83,4.782,0.04693693932852933,-0.0506246603985303,0.59,1.6453333333333335,-0.024115057562124075,1,1,-1,1
-0.0047633854942605,0.41,1.831,-0.001030944153239538,-0.049165696685848,0.7,4.939000000000001,-0.011442955604932265,0.1898161144934347,0.73,4.710333333333334,0.06441637035692074,-0.2858578953112012,0.31,0.0,-0.13616841171377778,-1,1,-1,-1
0.2063360552402846,0.83,6.472666666666667,0.044657513024883994,-0.0271500706502756,0.98,7.087666666666667,-0.006318979981245834,-0.012160468176575,0.45,1.188333333333333,-0.004126800424011933,-0.0552421858710512,0.84,2.895333333333333,-0.02631461587397891,1,1,-1,1
-0.0606228110942215,0.71,5.618333333333334,-0.013120653939480366,-0.020025628180841,0.58,3.535333333333333,-0.004660818206206847,0.043069201834136,0.8,4.423666666666667,0.0146160491364427,0.003750480256033,0.46,1.1619999999999997,0.001786541313025209,-1,-1,1,-1
-0.0726795021517801,0.57,3.6433333333333335,-0.015730095305958546,-0.0016891162766841,0.7,4.718333333333334,-0.0003931294351256129,-0.0888487311175987,0.52,1.8470000000000009,-0.030151880332645112,0.037573850490292,0.89,3.7430000000000008,0.017898304112482315,-1,1,-1,1
-0.0436687548013612,0.99,8.765999999999998,-0.009451271054160933,-0.0217707067759431,0.6,3.638333333333334,-0.005066972460838183,0.0073824353219116,0.43,1.399333333333333,0.0025053177866451335,-0.0110316308129863,0.6,2.303666666666666,-0.0052549174644337835,1,-1,-1,-1
-0.0126226232815156,0.48,2.7453333333333334,-0.002731926627879199,0.0103695955024019,0.44,2.228333333333333,0.002413447362157391,0.163869688641367,0.59,3.309333333333333,0.05561114019200245,-0.33913503298864,0.31,0.0003333333333333,-0.16154697685816627,-1,-1,1,-1
0.0167152979065297,0.64,3.985,0.00361770817565736,0.0637923107228326,0.83,5.847666666666668,0.014847192834501937,0.0899641656970606,0.95,4.1690000000000005,0.030530416407789668,-0.0581598944730425,0.81,2.153,-0.027704466400039277,1,1,1,1
0.0050630408613159,0.78,5.772666666666668,0.0010957988556407705,0.2445469514953746,0.86,6.381,0.05691651085844529,-0.0163431014531876,0.48,1.3949999999999998,-0.005546227088246898,-0.0797444684477608,0.98,3.3429999999999995,-0.037986278460735455,1,1,-1,1
-0.0024835677132752,0.67,4.758,-0.0005375209745800878,0.2778049786608232,0.88,6.825000000000002,0.0646570729579427,-0.0330774476370099,0.47,1.350666666666667,-0.011225227758631523,-0.0567836936998555,0.92,3.432333333333333,-0.027048913145929793,-1,1,-1,-1
-0.091169945374983,0.53,3.111666666666666,-0.019731999908207853,0.2519416051911811,0.93,8.449,0.058637562316245916,0.2090434443717623,0.53,2.3896666666666677,0.07094139488248534,-0.240098509003253,0.3,0.0043333333333333,-0.11437092752056668,-1,1,1,-1
0.0230725875962701,0.33,1.0096666666666667,0.004993622563435743,0.2812972735552135,0.85,7.439333333333332,0.06546987900218904,-0.052490110802811,0.72,3.375666666666667,-0.017813147353548997,-0.0216473357222384,0.6,1.8263333333333327,-0.010311708619848023,-1,-1,1,1
0.0062508534988205,0.5,2.4483333333333337,0.0013528782995058347,0.2794871145902684,0.85,7.493666666666667,0.06504857776840221,-0.0029951751171619,0.4,1.126333333333333,-0.0010164485251730707,-0.0534337487001179,0.76,3.123333333333334,-0.025453166806839934,1,1,-1,1
-0.0326751075407649,0.51,2.461666666666667,-0.007071905290095441,0.1806453068823641,0.82,6.574666666666668,0.04204387136223094,0.1317615113442469,0.93,4.907333333333335,0.044714845924381144,-0.0363372661215748,0.5,1.1296666666666664,-0.017309257134245127,1,-1,1,-1
0.038108161096658,0.38,1.5646666666666664,0.008247786352930738,0.0447647268108879,0.42,1.893,0.01041866211795909,0.0500141287708304,0.95,5.219333333333333,0.016972893216039193,-0.0198890400294784,0.74,2.4010000000000007,-0.009474144446412635,-1,-1,1,1
0.2020797013590822,0.83,6.938666666666665,0.04373630621656851,0.0073546311687406,0.68,4.187666666666667,0.0017117365079212694,-0.0961324968344761,0.57,2.1743333333333337,-0.03262371340784825,-0.0306443352279801,0.76,2.7863333333333333,-0.014597429437713728,1,1,-1,1
0.0160516852955192,0.34,1.1443333333333334,0.0034740818531265377,-0.0438101293522255,0.61,4.217666666666667,-0.010196486554987779,-0.0274223323958093,0.46,1.738,-0.009306096715619659,0.0230320585235812,0.68,3.1580000000000004,0.010971321342167377,-1,-1,-1,-1
0.0083011373518997,0.32,0.955333333333333,0.001796623227007568,0.0136743920229556,0.41,1.811,0.0031826145339289213,-0.0849416796366395,0.6,2.4260000000000006,-0.028825975649195656,0.0205220098094862,0.95,4.16,0.009775659608387258,-1,-1,1,1
1.159561403518694e-05,0.49,2.364333333333333,2.509650018291075e-06,-0.0821824951033738,0.75,5.4336666666666655,-0.019127373481136092,-0.0448540287794849,0.63,2.819333333333333,-0.015221751522888835,-0.0029520127716211,0.58,2.115,-0.0014061913176574106,1,1,1,-1
0.0255744049450301,0.98,7.743666666666666,0.005535093324365157,0.0557566436237042,0.99,6.625333333333333,0.012976950204586985,-0.0200808356200323,0.65,2.0369999999999995,-0.006814671914597574,-0.0478104025543149,0.81,2.326333333333333,-0.022774485805718104,1,1,1,1
0.0215420170691946,0.59,3.709000000000001,0.004662359696319376,0.0252336851907273,0.98,7.462666666666667,0.00587295530929481,0.2533879198983069,0.96,5.191666666666666,0.08599022341016077,-0.2379125866691915,0.32,0.0003333333333333,-0.1133296633916372,-1,-1,1,-1
0.2930491592113853,0.94,7.946666666666666,0.06342491441533915,-0.0245909780950679,0.94,6.985999999999999,-0.005723369942700739,-0.1098814249552126,0.54,1.7939999999999998,-0.03728957672614242,-0.0191394410633987,0.57,1.494333333333333,-0.0091170729703135,1,-1,-1,1
0.0080694923510318,0.99,8.515333333333334,0.0017464880742764526,0.0316728990244943,0.63,3.842999999999999,0.00737163514091145,0.002803388607987,0.45,1.3440000000000003,0.000951363477797398,-0.0180617692785216,0.84,3.2783333333333338,-0.008603724003213215,1,-1,-1,1
0.1716712579706882,0.92,7.993666666666667,0.03715497725250422,0.0706544686069916,0.83,5.464,0.016444309794406007,-0.0678259999314387,0.57,1.6020000000000003,-0.02301756488416137,-0.0407008701652991,0.97,3.0683333333333334,-0.019387859970577116,-1,1,1,1
-0.0740662607950737,0.7,5.040333333333334,-0.01603023282726153,0.3128170284787179,0.87,6.606,0.07280587097587392,-0.0334095374122465,0.66,2.4120000000000004,-0.01133792639863096,-0.0470058884217712,0.77,2.633,-0.02239125548944329,-1,1,1,-1
-0.0246903095767523,0.68,5.192333333333333,-0.005343747704337052,-0.0444277961868504,0.71,5.214,-0.010340243984327457,0.0109233927084684,0.38,1.0223333333333335,0.0037069840573895297,0.0073324323388752,0.74,3.335333333333333,0.003492804228815901,-1,-1,-1,-1
0.0379627904026556,0.67,4.956666666666666,0.008216323632305936,-0.0730271305508125,0.76,5.171666666666666,-0.016996529474361647,-0.0253703218554837,0.74,3.424666666666667,-0.008609722378305474,0.0078335287619342,0.59,1.893,0.003731501515693762,-1,1,1,-1
-0.0354490635643549,0.43,2.035333333333333,-0.00767227528897744,0.0042507922711445,0.5,2.758666666666666,0.0009893407502246756,0.0151435505945087,0.95,5.964666666666668,0.005139145146964747,0.0102338017109008,0.39,0.6953333333333332,0.004874871562494496,-1,-1,1,-1
-0.0023508472326938,0.33,1.0286666666666668,-0.0005087961519438762,0.0098875863499858,0.4,1.6586666666666663,0.0023012632642179,0.2142921346633537,0.85,4.707999999999999,0.07272260075435888,-0.0814820199181953,0.88,3.0949999999999998,-0.0388139611236279,-1,-1,-1,1
0.0231923925295811,0.67,4.257000000000001,0.0050195520616203955,-0.0297924657256078,0.98,7.152666666666668,-0.006933978070887905,0.0620722827395905,0.95,4.447,0.02106497208903335,-0.035439771751961,0.49,0.9440000000000002,-0.016881735680974355,1,1,1,-1
-0.008980115771894,0.46,2.3160000000000003,-0.001943575186514598,0.2846010633942297,0.86,7.611333333333333,0.06623881187620993,-0.0794272423179283,0.66,3.3103333333333325,-0.026954585342950546,0.0216459778371487,0.44,1.0913333333333333,0.010311061791269954,-1,-1,-1,-1
0.0577022128241306,0.78,5.995333333333335,0.012488546016630178,-0.0783173325746879,0.76,5.422666666666666,-0.018227785227476066,0.0166503893716312,0.78,3.927666666666667,0.005650508921290924,-0.0291957881070554,0.42,0.8093333333333332,-0.013907414000028692,1,-1,1,-1
0.0422270358709224,0.39,1.604666666666667,0.00913923842448157,-0.0501688073515662,0.79,5.735333333333333,-0.011676422261328725,0.1871501975336031,0.84,4.056666666666667,0.06351165952831905,-0.0596949927749288,0.81,2.593333333333333,-0.02843571049376917,-1,1,1,1
0.1351167271003781,0.83,6.343333333333332,0.02924344459982082,0.2850578847315645,0.91,6.612666666666667,0.06634513369477195,0.1346891629290754,0.94,4.455333333333333,0.04570837953066967,-0.1758373085070439,0.44,0.565,-0.08376010392633537,1,1,1,-1
0.0216813428791384,0.97,7.941666666666667,0.004692514116810851,0.0153502090704256,0.97,6.963666666666666,0.003572648670915078,0.1683100101009897,0.7,3.3683333333333323,0.05711801642540429,-0.219519006597483,0.31,0.0,-0.10456788131327949,1,1,-1,-1
0.0439767655318241,0.38,1.4696666666666662,0.009517934115987104,0.2883280333319113,0.84,6.862333333333334,0.06710623681702407,0.0485813812202904,0.96,4.188,0.01648667318624953,-0.0307269162663383,0.9,2.5226666666666664,-0.014636766916283872,-1,-1,1,1
-0.005248666996434,0.63,3.876666666666667,-0.0011359741005204983,0.236779679953889,0.83,6.555333333333334,0.05510873532770097,0.5201048679102955,0.95,5.543666666666668,0.17650381204545065,-0.5668947107115421,0.39,0.0003333333333333,-0.27004030195666046,1,-1,-1,-1
0.0090342515196342,0.8,6.086666666666667,0.0019552918390259803,0.0248550106644067,0.8,5.834,0.00578482158831669,0.5554226459091627,0.82,4.885000000000001,0.1884893227268276,-0.4567294965016861,0.36,0.0,-0.21756310090285286,1,-1,-1,-1
0.051510685325538,0.62,4.615666666666668,0.011148507701027334,0.0282672964596639,0.5,2.826333333333333,0.006579006101066785,-0.1546713937918458,0.57,2.708333333333333,-0.052489588740692934,-0.0047539920033543,0.55,1.86,-0.0022645641453842664,-1,-1,-1,1
-0.0548050431959303,0.6,4.189,-0.011861508777520484,-0.0102737450903083,0.48,2.505,-0.002391138881158743,-0.0114116542147266,0.76,4.272333333333334,-0.003872681443526069,-0.0208213587008785,0.48,1.38,-0.009918254456239173,-1,-1,1,-1
-0.0158519651168402,0.64,4.3276666666666666,-0.003430856220697425,0.0187509644727128,0.43,1.9306666666666668,0.00436414956919905,-0.0297179070890725,0.66,2.997,-0.010085127463445505,0.0146276266519178,0.95,3.7119999999999993,0.006967870123598867,1,-1,-1,1
-0.0031992439781673,0.45,2.215666666666667,-0.0006924154843340933,-0.0296823337441782,0.74,5.156,-0.006908345659285267,-0.0189604707229631,0.68,2.8199999999999985,-0.006434462677162155,-0.0104214533173321,0.89,3.418666666666668,-0.004964259407372705,-1,1,1,-1
0.0192488201312333,0.8,6.584333333333334,0.004166040853709085,-0.0116929378496148,0.35,1.052,-0.0027214455956827356,0.2482715820590613,0.86,4.236666666666666,0.08425393292711345,-0.1315157875402772,0.98,3.034666666666666,-0.06264754690490601,1,-1,1,1
-0.1179987758422762,0.56,3.206,-0.02553858976784395,0.305795389613948,0.91,7.054333333333333,0.07117163598644974,0.1747627871775856,0.9,3.975333333333333,0.05930784355944894,-0.1531086168551703,0.75,1.997333333333333,-0.07293329139698924,-1,1,1,-1
-0.0109384183133673,0.99,8.452000000000002,-0.0023674125093259973,-0.0241796471296016,0.56,2.9476666666666675,-0.005627635674826129,0.3518137015634934,0.97,5.568,0.11939219047357028,-0.3827786471757024,0.35,0.0,-0.1823366129772996,1,-1,1,-1
-0.061222246161825,0.7,5.305666666666667,-0.013250390253901527,0.2223105532485441,0.85,6.835666666666668,0.05174115212046332,0.0054015425510115,0.34,0.7449999999999999,0.001833078115592014,-0.0057495304466397,0.68,2.684,-0.0027387888942742716,-1,1,-1,1
-0.056699885050385,0.55,3.483,-0.012271611242147255,-0.0037900545149618,0.6,3.9923333333333337,-0.0008821074138763206,-0.1247649306431077,0.55,2.089,-0.042340472521577896,0.0386045478393013,0.69,2.8663333333333325,0.018389276806517602,-1,-1,1,1
-0.0637704752966539,0.54,3.0910000000000006,-0.01380190596280897,0.2332787954104773,0.86,6.591666666666666,0.05429393010559202,0.1918581553653249,0.89,4.381,0.06510936136792471,-0.0919599805071711,0.61,1.6069999999999998,-0.04380513777049691,-1,1,1,-1
0.0214689716086544,0.72,5.432666666666666,0.004646550396283646,0.0233849345576095,0.49,2.5276666666666667,0.005442672147550317,-0.0407985048123653,0.68,3.087,-0.013845460924197962,0.0424274506660311,0.87,3.3763333333333327,0.020210316611925804,1,-1,-1,1
-0.1080303390746384,0.55,3.3896666666666664,-0.02338111130742602,-0.0256061106333045,0.58,3.228,-0.0059596346018265245,0.1524998648069555,0.84,4.593666666666667,0.05175265438870292,-0.0208063645898444,0.62,2.055333333333333,-0.009911112011275914,-1,1,1,-1
-0.074961896534873,0.53,3.111333333333333,-0.016224076141116983,-0.0827143372098664,0.96,8.466666666666665,-0.019251155833948357,0.0054498778583528,0.36,0.9573333333333334,0.001849481280662177,0.0099897193764657,0.46,1.391333333333333,0.004758602939683726,-1,1,-1,-1
0.5021334866574962,0.9,7.956333333333334,0.10867723866545809,0.0196568019532668,0.82,6.088666666666668,0.004574976604591122,-0.0127462313562587,0.46,1.2406666666666666,-0.004325586170020119,-0.0139485148642624,0.65,2.204666666666667,-0.0066443752157514975,1,-1,1,1
-0.0097769658847397,0.68,4.819,-0.002116038231094213,0.1124406060612823,0.83,6.067000000000001,0.026169727067475584,-0.0154775203358523,0.97,4.54,-0.005252481775963855,0.0057201815891219,0.54,1.2379999999999998,0.002724808565658677,-1,1,1,-1
-0.0158855085914897,0.96,8.363999999999999,-0.003438116067525046,0.1028616712223735,0.81,6.202666666666664,0.023940300180584278,-0.0114195393947458,0.32,0.5853333333333333,-0.0038753573737430754,-0.0066473430431117,0.59,1.9610000000000003,-0.0031664619349126024,1,-1,-1,1
-0.0168734543762143,0.63,4.3806666666666665,-0.0036519381341427286,0.0309407210219454,0.65,4.254333333333332,0.007201226076404353,0.2042120432347056,0.87,4.214333333333333,0.06930180107972495,-0.079430782708997,0.8,2.4406666666666674,-0.03783685425547351,-1,-1,1,1
0.0341622524863847,0.33,1.0060000000000002,0.007393769516401249,-0.0604689600332788,0.97,7.989999999999999,-0.014073707315865288,-0.0285608979406326,0.63,2.6036666666666672,-0.009692482560713457,0.0134435538990604,0.74,2.727666666666666,0.006403837054179445,-1,1,-1,-1
-0.061566228502361,0.79,6.771333333333335,-0.013324838686265555,0.0337830396613967,0.42,1.963666666666667,0.007862754910504545,-0.0072818119621669,0.36,1.067666666666667,-0.0024711700451576927,-0.0097695860996167,0.48,1.732333333333333,-0.004653742450729083,1,-1,-1,-1
-0.0094518210948368,0.79,5.980333333333334,-0.002045666828126599,-0.0905677005543266,0.75,4.74,-0.02107896860093245,0.0279586095726656,0.77,3.232333333333333,0.009488088794271833,-0.0168482454324685,0.79,2.491,-0.008025661905211857,1,1,1,1
-0.0297198809943051,0.99,9.190333333333331,-0.006432302735726914,0.0348687344635236,0.48,2.468666666666667,0.008115442419452626,0.006989437919524,0.3,0.5466666666666667,0.002371949414370381,0.0404882896243545,0.64,2.914,0.019286597227457257,1,-1,-1,-1
0.3160947516893007,0.84,8.111,0.06841269439906612,-0.0068306825572173,0.53,2.6743333333333337,-0.0015897913082175746,0.0334597035285364,0.43,1.279,0.011354950870630732,-0.0015582310115891,0.64,2.802,-0.00074226336026244,-1,1,1,1
-0.0661167273057632,0.72,5.639666666666666,-0.014309707566045214,-0.0367665993255315,0.55,2.697333333333334,-0.008557156558049759,0.1907437727688412,0.93,4.823333333333334,0.06473118229579496,-0.0568958899536315,0.71,2.044666666666666,-0.02710235783270425,-1,1,1,1
-0.0708411343190622,0.5,2.8693333333333326,-0.015332215568757392,0.0240731031474576,0.37,1.372,0.005602838343763445,0.0332685593641874,0.95,5.999333333333332,0.011290083810659933,-0.0205521855005821,0.43,0.9176666666666666,-0.009790033799187274,-1,-1,1,-1
-0.0541801842582616,0.47,2.531333333333333,-0.011726269950185343,-0.0349416844435077,0.35,1.1350000000000002,-0.008132420992697965,-0.1424613425397849,0.55,2.2066666666666674,-0.04834596170655647,0.0532939607431242,0.98,4.270666666666667,0.02538657881192091,-1,-1,-1,1
-0.0910481008139885,0.59,3.5356666666666663,-0.019705628971420835,0.2852315537845404,0.88,7.923333333333333,0.0663855538941612,-0.0004758185568692,0.3,0.5670000000000001,-0.0001614747223320814,-0.0109613589213106,0.43,1.2016666666666669,-0.005221443448027186,1,1,-1,-1
-0.0316193462724712,0.66,4.110333333333333,-0.006843405852442195,0.2674045510506717,0.92,7.039000000000001,0.06223644964865208,0.1044462443245644,0.93,4.380333333333334,0.035445083125612495,-0.0808969571486311,0.57,1.1636666666666664,-0.038535266466628165,1,1,1,1
-0.088423467959156,0.53,3.315333333333333,-0.019137577131117276,0.0001872787363361,0.35,1.2029999999999998,4.3587753456134006e-05,-0.0362736354699886,0.46,1.8516666666666663,-0.012309892354832397,0.0162592484347858,0.66,2.9450000000000007,0.007745093178602702,-1,-1,-1,1
-0.0205603898234789,0.49,2.5859999999999994,-0.004449905157241946,-0.0626063633889089,0.97,7.941333333333333,-0.014571172283454137,-0.0050275940935082,0.49,1.4503333333333333,-0.001706174230760018,-0.0149485258882102,0.77,2.9516666666666675,-0.007120730478491392,-1,1,1,1
-0.0508331586553114,0.62,3.783,-0.011001869945133842,0.3000990958429419,0.84,7.050000000000001,0.069845865355134,-0.0004745033240485,0.34,0.662,-0.00016102838233239336,-0.0457466033289679,0.96,3.858333333333333,-0.021791395021027036,1,-1,-1,1
0.0838594553264568,0.81,5.965,0.018149783440125425,0.0360101866682693,0.96,6.765666666666667,0.00838110705525584,0.0466134238832358,0.77,2.699333333333334,0.015818823309495713,-0.0810882493476099,0.96,2.519,-0.03862638850780818,1,1,1,1
0.5507934048899328,0.89,8.508666666666667,0.11920875207315731,-0.0335246322571265,0.55,3.1623333333333337,-0.007802612480835673,-0.1248770369041221,0.61,3.027333333333333,-0.04237851712304972,0.0400934571751387,0.39,0.839,0.019098518785739753,1,-1,-1,-1
-0.0489832996172854,0.5,2.789999999999999,-0.010601503155196701,-0.0861376569401874,0.75,5.380333333333332,-0.020047908414225074,0.0226841914926971,0.78,4.347,0.007698151889477371,-0.0027199275301552,0.44,0.8573333333333335,-0.0012956375102202724,-1,1,1,1
0.558366890548295,0.89,7.911000000000001,0.12084788893674726,-0.1130927120458924,0.73,4.682333333333333,-0.02632149995659549,-0.1110343050888538,0.52,1.6476666666666666,-0.03768082039828248,-0.0237402754294033,0.82,2.9740000000000006,-0.011308680473387645,1,-1,-1,1
0.0025962634764904,0.59,3.924,0.0005619118281697393,-0.013726296942818,0.79,5.811999999999999,-0.0031946950236544738,0.0117694392703819,0.78,4.153666666666667,0.003994100084481658,0.0139695759519876,0.42,0.902,0.006654407665131225,-1,1,1,-1
-0.0158784832061122,0.44,2.2266666666666666,-0.0034365955565380775,0.0058219047314758,0.38,1.5110000000000003,0.0013550056618560787,-0.0108470856353055,0.35,0.8706666666666664,-0.003681088338794552,0.0060209198021805,0.9,4.599,0.0028680652169022877,-1,-1,-1,1
-0.0834126531145607,0.6,3.447333333333334,-0.018053081603046774,0.1941417942375771,0.94,7.725333333333333,0.04518507988847331,-0.0893784241800079,0.62,2.3603333333333327,-0.03033163801325459,-0.0156502297212925,0.6,1.9896666666666665,-0.007454987107437272,1,1,1,-1
0.048088586910354,0.8,6.621666666666668,0.010407859614242171,-0.0034419173900781,0.43,1.836,-0.0008010810492968145,0.2432170991492768,0.91,5.340333333333333,0.0825386336547186,-0.0481349438121339,0.5,1.2486666666666664,-0.022929081037606644,1,-1,1,-1
0.0182088477842823,0.64,4.888999999999999,0.003940958627651213,0.0421762214984919,0.38,1.4943333333333333,0.009816206475722565,0.0045442035008034,0.43,1.4313333333333331,0.0015421298474376482,-0.007365515019015,0.89,4.231,-0.0035085631638803578,-1,-1,-1,1
-0.0297663886818568,0.47,2.365666666666667,-0.006442368439756095,-0.0176692439454271,0.99,8.096333333333332,-0.0041123870435957645,0.3754004851438774,0.75,4.240333333333334,0.12739664779110274,-0.4073907476253886,0.34,0.0003333333333333,-0.19406058730910952,-1,1,1,-1
-0.0113644476269557,0.32,0.9313333333333332,-0.002459618447829575,0.0279498137152842,0.36,1.281,0.006505114318906507,0.2521871490479235,0.88,4.723333333333334,0.08558272745009166,-0.1104670426432115,0.94,3.2413333333333325,-0.05262097703150216,-1,-1,1,1
0.4039365559321259,0.92,7.978999999999999,0.0874243814865946,0.0071583614774954,0.95,7.148,0.001666056175598041,0.0001317504977362,0.35,0.7173333333333333,4.471110832466887e-05,-0.0571697504396979,0.61,2.072,-0.02723281127838651,1,1,-1,-1
-0.0218542985971401,0.43,2.093333333333333,-0.004729947090996552,0.0100050559502344,0.39,1.607666666666667,0.0023286034528287288,-0.0486255888995925,0.52,1.9296666666666664,-0.016501675591341133,0.0148605552554133,0.83,3.9353333333333342,0.007078825666548489,-1,-1,1,1
0.3817129386949531,0.93,9.008333333333333,0.0826145024033033,-0.023359459549594,0.39,1.4313333333333331,-0.005436743026122032,-0.0495110009201806,0.68,3.365666666666667,-0.016802150757998516,-0.0064313611942607,0.49,1.4699999999999998,-0.003063578978732475,1,1,1,-1
0.0133269223017284,0.64,4.909666666666667,0.002884358749506896,-0.0792679745733266,0.61,3.825,-0.018449040186113475,-0.0253509756956474,0.34,0.8713333333333335,-0.008603157027411398,0.0274772469851605,0.51,1.8353333333333333,0.013088786916881366,-1,1,-1,1
-0.0149335539087909,0.7,4.711333333333333,-0.0032320835901074926,0.0411498132881664,0.82,5.673333333333333,0.009577317486549074,0.2003015930982328,0.87,3.88,0.06797474302184854,-0.1011150688138169,0.8,2.2113333333333336,-0.048166164190488504,1,1,1,1
-0.0407807944632412,0.47,2.412666666666667,-0.008826226990656114,-0.0107858032181455,0.69,4.8983333333333325,-0.0025103166579209793,0.013500136273679,0.72,3.235666666666667,0.004581432827212808,0.0223844440209455,0.95,3.340666666666666,0.0106628301664008,-1,-1,-1,1
0.4279323228954723,0.87,7.470666666666667,0.09261780865791383,-0.0435823847095111,0.63,3.625333333333333,-0.010143480658366524,-0.0447063504578375,0.98,4.354666666666668,-0.01517163511688024,-0.0291063738541681,0.67,1.7656666666666667,-0.01386482151963915,1,-1,1,-1
-0.0010884484409094,0.32,0.8803333333333333,-0.00023557395419923781,0.1220283648601112,0.95,7.897333333333333,0.028401207666374082,-0.0148499080258943,0.71,3.0659999999999994,-0.005039494026706057,0.0191055680725265,0.81,2.735,0.009100937570722589,-1,1,-1,1
0.0350724668531059,0.81,6.393333333333334,0.007590768096653997,0.0662109297504995,0.81,6.265666666666666,0.015410108688937557,0.2235215451068501,0.67,3.6436666666666655,0.07585471165490552,-0.3066242726326731,0.32,0.0,-0.14606047578930528,1,-1,-1,-1
-0.0106231492571444,0.37,1.363,-0.002299178520999423,-0.0261045159097932,0.69,4.888999999999999,-0.006075634777488956,0.2117953420645904,0.93,4.654,0.0718752843019303,-0.0618682821429055,0.83,2.539333333333333,-0.029470956909159088,-1,-1,1,1
-0.0235849018496945,0.53,2.8666666666666667,-0.005104503235349776,0.0107085532002928,0.6,3.991666666666667,0.002492337282373493,-0.1017874611437843,0.65,3.277666666666666,-0.03454279323031593,0.0231594635654479,0.58,2.147333333333333,0.011032010735323472,1,-1,-1,-1
0.0540903776271743,0.81,6.237666666666667,0.011706833013713763,-0.063362046379372,0.98,7.504333333333334,-0.014747051961647748,0.0285386579891291,0.34,0.701,0.009684935166981408,-0.0305872787457928,0.68,2.415,-0.014570250581768675,1,1,-1,1
0.0065493869158554,0.32,0.972,0.0014174901771734285,-0.0816751973472236,0.6,4.3183333333333325,-0.019009303645998794,0.5421723996422219,0.4,1.7743333333333335,0.18399269306432767,-0.5010524964593523,0.33,0.0023333333333333,-0.2386763624416142,-1,-1,1,-1
-0.0144576196732324,0.51,2.5289999999999995,-0.0031290766808269453,0.2569639449676382,0.85,6.910333333333333,0.05980647509423624,-0.0472045066832675,0.68,3.015,-0.016019414332339377,0.0086995149044946,0.63,2.0666666666666664,0.004144014024645863,1,1,1,1
-0.0547540721158994,0.43,2.1053333333333333,-0.011850477057117953,0.0213714891352669,0.37,1.4740000000000002,0.004974057480538951,-0.03132455769864,0.42,1.649333333333333,-0.010630363577756824,-1.4468910976672689e-05,0.45,1.527,-6.892265909873448e-06,-1,-1,-1,-1
-0.0075607518089353,0.42,1.8296666666666668,-0.0016363808641792937,-0.0194191248593424,0.96,7.896999999999999,-0.004519659002738261,-0.0016608930004755,0.5,1.432333333333333,-0.0005636439188915525,0.0200557937271801,0.94,3.623,0.009553577572227545,-1,1,1,1
0.4258383057699131,0.88,7.242666666666667,0.09216459849573404,-0.0397071912257285,0.93,6.771333333333333,-0.009241557773417126,-0.0004944484884576,0.49,1.23,-0.00016779701259771627,-0.0897699069998321,0.97,3.0333333333333328,-0.04276189623012905,1,-1,-1,1
-0.0602852582497117,0.76,6.400999999999998,-0.013047597049191713,0.0182878666341913,0.31,0.7376666666666666,0.004256366940981622,0.0480199460898171,0.98,4.706999999999999,0.01629614345492261,0.0300546462217901,0.92,2.9406666666666674,0.014316531072844177,-1,-1,1,-1
-0.0730827764723858,0.54,3.224,-0.015817376359209653,0.0174947219635059,0.69,4.507000000000001,0.004071768331244966,0.0529229616277153,0.76,3.616333333333333,0.017960040461759252,-0.0203435772822304,0.82,2.942333333333332,-0.009690663271980154,-1,1,-1,-1
-0.0169987617504521,0.98,8.472333333333335,-0.003679058530966357,0.0061548696708149,0.7,4.2956666666666665,0.001432500811435704,-0.0677989474966054,0.65,3.008666666666666,-0.02300838431661088,-0.0166989676490898,0.46,1.1146666666666667,-0.007954553431385371,1,1,-1,-1
-0.0713738863664437,0.74,5.411,-0.015447519612286128,0.014903646996462,0.99,7.140000000000001,0.003468714620720223,0.1013826661201147,0.81,3.6746666666666665,0.034405421194053744,-0.0505025624659261,0.52,1.0333333333333337,-0.024056896210526105,-1,1,1,1
-0.0139513255424235,0.4,1.751333333333333,-0.0030194989499030362,-0.0262782253190199,0.65,4.922000000000001,-0.006116064369499848,-0.0754691016914517,0.47,2.01,-0.025611342946485257,0.0010594973939781,0.39,0.9316666666666666,0.0005046915957868643,-1,-1,-1,-1
0.1727515165082218,0.83,6.425666666666666,0.037388778657954036,0.0185178777383923,0.82,5.27,0.004309900339904678,0.0124897641087944,1.0,3.756333333333333,0.004238550939944056,-0.0488219315048725,0.97,2.272333333333333,-0.023256327632930826,1,1,1,1
-0.0177245828900112,0.69,4.744999999999999,-0.0038361487058068628,0.0460850144923208,0.99,6.889333333333332,0.010725949400409506,0.1112905096716647,0.93,3.6486666666666654,0.037767766489964584,-0.0809479639498693,0.99,2.204,-0.03855956355698366,-1,1,-1,1
-0.0079319815475686,0.48,2.630666666666667,-0.001716726477402029,-0.0618137187454905,0.62,4.173666666666666,-0.014386690051399548,0.0290071691295832,0.41,1.2346666666666666,0.009843930030090771,-0.0020235989960566,1.0,4.292333333333334,-0.0009639414050069974,-1,-1,-1,1
-0.1091965978488076,0.99,9.358,-0.023633525827695855,0.0495296410650882,0.44,2.1173333333333333,0.011527660992123677,0.0289854328192118,0.46,1.677,0.009836553553004968,0.0118349951907684,0.39,0.9206666666666669,0.005637600095014704,1,-1,1,-1
0.3988368426945055,0.89,8.991666666666667,0.08632064559289924,-0.0283617891643976,0.3,0.6183333333333333,-0.006600998585627041,-0.0108344974714242,0.4,1.125,-0.0036768163947140642,0.0067012392981355,0.94,4.237000000000001,0.003192135416612039,-1,-1,-1,1
-0.0269314435119116,0.36,1.2866666666666666,-0.005828798500637949,0.0132403988960394,0.52,2.625333333333334,0.0030816058140509155,0.2223940976828,0.87,4.586333333333334,0.07547209887716858,-0.0974267176578651,0.83,2.96,-0.046409218075000355,-1,1,1,-1
0.0047944238617807,0.48,2.296666666666667,0.0010376618172958287,0.0169153649177236,0.66,4.4383333333333335,0.003936927224514553,-0.1105840597444274,0.72,4.187,-0.037528024251677894,0.0079482091201963,0.4,0.8613333333333333,0.0037861295056686997,1,1,-1,-1
-0.0818994400704737,0.55,3.063333333333333,-0.017725575432847657,0.0321543084525364,0.38,1.4343333333333337,0.007483679657397824,0.1613854624712525,0.94,4.805666666666667,0.05476808830754305,-0.0731258513845438,0.98,3.039,-0.034833500146675536,1,-1,1,1
-0.0243192194650312,0.51,2.982,-0.005263432310702662,-0.0304081495891264,0.64,4.066999999999999,-0.0070772739782343054,0.0180899778904373,0.4,1.161,0.006139050515541038,-0.0013495605520201,0.9,4.239333333333334,-0.0006428631844507439,-1,1,-1,-1
-0.0379106141476484,0.99,9.378000000000002,-0.008205031074711676,-0.0022053964248682,0.35,1.1216666666666668,-0.0005132898561835538,0.1939252873402228,0.65,3.698,0.06581086734504901,-0.3044618349892561,0.31,0.0016666666666666,-0.145030398593034,1,-1,1,-1
-0.048743447159814,0.97,7.902333333333333,-0.010549591654654026,0.1855650829059909,0.86,5.888666666666666,0.043188913178363215,0.1737847628038058,0.83,3.911333333333333,0.058975939282261386,-0.1406043722431459,0.46,0.6203333333333333,-0.06697689433247477,-1,1,1,1
-0.0248401679009138,0.98,8.701333333333334,-0.005376181687119829,-0.0080133480202952,0.37,1.1676666666666666,-0.0018650480278763952,0.1914603840317328,0.93,4.779,0.06497437290495665,-0.0418958575218397,0.68,1.8820000000000003,-0.019957092211586355,1,-1,1,1
0.0205168364467738,0.4,1.71,0.004440478857581322,-0.025387159054925,0.7,4.686666666666667,-0.005908675226491411,0.0516715446844999,0.77,3.7036666666666673,0.01753535714390598,0.0127184153085417,0.88,3.119666666666666,0.006058417278259651,-1,1,-1,1
-0.0443553939165441,0.61,3.4716666666666667,-0.009599881025374964,-0.019733792255141,1.0,7.201666666666666,-0.004592895533147876,0.2334501204756311,0.91,4.009,0.07922409254113222,-0.1136367954739745,0.72,1.848,-0.054130888828831956,1,1,1,-1
0.0139097222014159,0.7,5.114000000000001,0.0030104946983641476,-0.055355693720025,0.77,6.141,-0.012883632052768268,0.0056264599180315,0.4,1.251333333333333,0.001909406516119699,0.0413253133322126,0.54,2.042333333333333,0.019685313480306364,1,-1,-1,-1
-0.001767163679033,0.7,5.1803333333333335,-0.00038246895299814043,0.0280532580484111,0.42,1.8163333333333327,0.006529190229375476,-0.0664504366570737,0.99,5.808666666666668,-0.02255075102292864,0.007695939153839,0.42,0.828333333333333,0.0036659607042977774,1,-1,1,-1
0.4761727626800489,0.91,8.646333333333335,0.1030585339373475,-0.0225578881356285,0.47,1.8843333333333336,-0.005250183153640245,-0.0330122686626257,0.45,1.382,-0.011203108493548991,-0.0248277617807408,0.94,3.9123333333333337,-0.011826704609334035,1,1,-1,1
-0.0102252247466332,0.37,1.4176666666666666,-0.0022130553323478786,-0.0383588529489262,0.7,5.075,-0.008927741920456362,-0.1027615479295533,0.63,3.1820000000000004,-0.034873361239883154,0.0090794145584134,0.39,0.8703333333333332,0.00432497922915218,-1,1,1,-1
0.3605465528116518,0.93,7.749,0.07803344092971601,-0.0468607845093647,0.97,6.670999999999999,-0.010906504186836972,-0.0126951809724062,0.79,3.240666666666667,-0.004308261611239208,-0.0593575635052829,0.52,0.9773333333333334,-0.028274976057298905,1,1,1,1
-0.0200918399634435,0.99,8.667333333333335,-0.0043484964555345704,0.0253243064970334,0.51,2.5669999999999997,0.005894046754241631,-0.0960358050218652,0.52,1.7383333333333328,-0.032590899883937235,0.0512752390399531,0.88,3.512000000000001,0.02442496070543592,1,-1,-1,1
0.0499038062166001,0.38,1.529,0.010800729293355236,-0.0854833140889139,0.78,5.735666666666666,-0.01989561491078159,-0.0340688426287543,0.61,2.319333333333333,-0.011561669515057913,0.0451940817418319,0.87,3.5600000000000005,0.02152820135665062,-1,1,1,-1
0.0213376484369236,0.65,4.643333333333333,0.00461812799456036,0.0112010084578251,0.36,1.2846666666666668,0.0026069526347270704,0.534359949457988,0.75,5.123666666666667,0.18134144458731807,-0.6168726587320804,0.36,0.003,-0.29384729807010235,1,-1,1,-1
0.0160774874331872,0.33,1.018,0.003479666234865525,-0.0031683732633744,0.67,4.3580000000000005,-0.000737415658407288,0.079522133056157,0.95,5.097,0.026986787650712954,-0.0270759594576466,0.67,1.939,-0.012897633598542443,-1,1,1,1
-0.0071629299298905,0.5,2.3176666666666663,-0.0015502798881557953,0.2000550571627855,0.94,7.492,0.04656134850042463,-0.007532715462498,0.74,3.0113333333333334,-0.002556317151051776,-0.0355072430389764,0.89,2.775666666666666,-0.01691387562931886,1,1,-1,1
0.2069821225314241,0.83,7.272333333333335,0.044797341996778484,0.0119880699595911,0.36,1.1776666666666664,0.002790135431476741,-0.0136453695685028,0.74,3.652,-0.004630719484104361,0.0094796252185664,0.76,2.8783333333333325,0.004515619581711374,1,-1,1,-1
-0.0219370320639766,0.66,4.989666666666667,-0.004747853175653169,0.0453351373529269,0.68,4.619000000000001,0.0105514209915055,-0.0054186975523962,0.38,1.0470000000000002,-0.0018388998706396263,0.0065642731245176,0.72,3.322333333333333,0.003126891578236475,-1,1,-1,-1
-0.0388231623807913,0.5,2.844666666666667,-0.008402534775942936,0.0209404172654839,0.82,6.772999999999999,0.004873728661850985,-0.1003974717476006,0.54,2.248,-0.034071083691978185,0.0308681586391679,0.35,0.6046666666666667,0.01470404772220303,-1,1,1,-1
0.0035364214400388,0.65,4.3180000000000005,0.0007653911301934121,-0.082173932581302,0.96,8.286333333333333,-0.019125380616872214,0.0097721807278261,0.42,1.4143333333333332,0.0033163064929357298,-0.0049297172728018,0.42,0.8159999999999997,-0.0023482708795033017,1,1,-1,1
0.0543536106385822,0.68,4.61,0.011763804790274278,-0.0723377879444946,0.76,5.373666666666666,-0.01683609003441866,0.0321244103266296,0.7,2.7000000000000006,0.010901803140478018,-0.0019606516752146,0.97,3.1819999999999995,-0.0009339564480011348,1,-1,1,1
0.3932657630232548,0.87,7.731999999999999,0.08511489140373527,0.1572545138004093,0.86,6.855999999999999,0.03659983568607201,-0.0112999442086907,0.37,0.9796666666666664,-0.003834771315923961,0.0088194676780857,0.41,0.9616666666666668,0.0042011535297233095,1,1,-1,-1
0.0022799118025864,0.36,1.273,0.0004934435278459794,0.2959772024346518,0.88,7.493999999999998,0.06888652487063511,0.0183159964442984,0.43,1.076,0.006215752617003324,-0.0420026744728447,0.99,3.960333333333333,-0.020007974467424083,-1,1,1,1
0.0217457539607701,0.36,1.280333333333333,0.004706454669825518,0.2642641517972137,0.93,8.039666666666667,0.061505544736052194,0.0261130339704716,0.42,1.0576666666666668,0.0088617706240264,-0.0639146049986409,1.0,3.85,-0.030445722824985005,1,1,-1,1
-0.0439912254037948,0.54,2.9073333333333338,-0.00952106368013486,-0.1017029988147442,0.74,5.604333333333333,-0.023670627668753923,0.0339283564381074,0.41,1.126,0.01151399384478674,0.0066329507092479,0.89,4.042666666666667,0.0031596061465113253,1,-1,-1,-1
-0.0373579988255219,0.54,3.0739999999999994,-0.008085428003319833,-0.037680866383515,0.35,1.1463333333333332,-0.008769945515814464,-0.1206727263726534,0.59,2.563999999999999,-0.04095173402292491,0.0305413524293656,0.68,3.108,0.01454837358041124,1,-1,1,-1
0.0402226297109713,0.8,6.095000000000001,0.008705422850703469,-0.0160499561248732,0.81,5.477666666666666,-0.003735509669913813,-0.0089945675798137,0.75,3.128333333333333,-0.0030524141639284882,-0.0281782461565645,0.67,2.0816666666666666,-0.0134227078802287,1,1,1,-1
0.4100529345810582,0.93,8.890333333333333,0.08874815526360963,-0.0260040587204972,0.48,2.313666666666666,-0.006052254102856081,0.0095640976762136,0.39,1.063666666666667,0.0032456910188310133,-0.0185168930437873,0.83,3.620666666666666,-0.008820522214023368,1,-1,-1,1
0.2928861277805277,0.84,6.956,0.06338962936426792,0.2157873318844458,0.88,6.017666666666668,0.050222920151790564,0.1053537768701762,0.84,3.135333333333333,0.035753065157196603,-0.1784286528326228,0.91,2.2656666666666667,-0.0849944908255793,-1,1,1,1
0.3099045177179942,0.83,6.771000000000002,0.06707293604283132,0.2018074502223106,0.93,6.478999999999999,0.04696920514304817,0.0819452036396541,0.81,3.087333333333333,0.02780908565488429,-0.1239447783632408,0.84,2.165666666666666,-0.05904109659649263,-1,1,-1,-1
0.0106268297134508,0.39,1.57,0.0022999750857357663,0.3002857700417456,0.84,7.230999999999999,0.06988931240690967,-0.0555477772697576,0.58,2.259,-0.01885080306622866,0.0174289174999624,0.8,3.1983333333333333,0.008302265051229987,-1,-1,-1,-1
-0.0088390113228304,0.45,1.8123333333333336,-0.0019130358134293237,0.2836452509510092,0.92,7.523333333333332,0.06601635353448643,0.1674306771350666,0.92,4.661666666666667,0.056819604258707496,-0.0760257219767497,0.55,1.313,-0.0362148535365698,1,1,1,-1
-0.0326542027731555,0.76,5.403333333333334,-0.007067380850919206,-0.0110487467713831,0.98,7.343333333333335,-0.0025715148430199624,0.3180565336066276,0.77,4.188333333333334,0.10793629148884284,-0.3110554209612077,0.33,0.0,-0.14817125334648223,1,1,-1,-1
0.0355672483364246,0.47,2.463666666666668,0.007697854134089601,-0.0922192218396835,0.74,5.375999999999999,-0.02146334807733229,-0.0101436457197205,1.0,5.074333333333335,-0.003442367583988818,0.0347761859978834,0.59,1.4893333333333334,0.01656563659940004,-1,-1,1,1
0.0089312580110734,0.67,4.317666666666667,0.0019330008538432102,0.1871025432552029,0.94,7.340999999999998,0.0435467458077428,-0.0369610732262049,0.74,3.342999999999999,-0.01254318258532698,-0.0371583111863376,0.58,1.496333333333333,-0.017700361960272314,1,1,-1,-1
-0.0251276036650685,0.45,2.172333333333333,-0.005438391688985997,-0.0762174769498305,0.75,5.511333333333334,-0.017739059219065267,0.2191586231066202,0.85,4.029333333333335,0.07437410185444052,-0.0449585521512969,0.86,2.747,-0.021416006833494865,-1,-1,1,1
-0.0378485438364579,0.77,6.378000000000001,-0.008191597136919172,-0.1130514954681509,0.57,3.627,-0.026311907100171693,0.0190040796572092,0.4,1.4336666666666664,0.006449261890952639,0.0006461772414776,0.38,0.8539999999999999,0.00030780653639741264,1,-1,-1,-1
0.0121374977519614,0.35,1.2596666666666667,0.002626930437903863,-0.1011091179014993,0.7,5.243333333333334,-0.023532406238306176,-0.0118008324319969,0.39,1.362666666666667,-0.00400475372961955,0.0388304739050309,0.36,0.7586666666666668,0.018496896690522034,-1,1,-1,-1
0.4307420904602921,0.88,7.368666666666666,0.09322592938347833,0.0499753671179776,0.95,7.007000000000001,0.011631400464540087,-0.0579142834534414,0.67,2.646333333333333,-0.01965390526430569,-0.056237188498026,0.49,0.9696666666666668,-0.02678858538676321,1,1,1,1
0.0190425372321039,0.35,1.2633333333333332,0.004121394845312956,-0.0016398647121067,0.41,1.8193333333333328,-0.0003816664943981836,0.0607319208477248,0.82,5.304333333333335,0.020610104238276084,-0.0239604748265266,0.38,0.7060000000000001,-0.01141357245873571,-1,-1,1,-1
-0.0158188987191376,0.63,4.364333333333334,-0.003423699628097212,-0.006575281790129,0.39,1.6143333333333334,-0.0015303486513193903,0.0030890918178032,0.39,1.3139999999999998,0.0010483202816219644,0.0023644263031807,0.6,2.5243333333333333,0.0011262944966690211,1,-1,-1,1
0.535651366600395,0.89,8.224666666666666,0.11593154600584706,-0.0901340947517321,0.56,2.7086666666666672,-0.02097805002795191,-0.0574935776620497,0.69,2.984,-0.019511133718581493,-0.0285606352396028,0.69,2.335,-0.013604858924324673,1,1,1,1
0.3356775977444517,0.84,7.542333333333334,0.07265102880821143,-0.0266101836636525,0.65,3.683666666666667,-0.006193325241538117,0.0713018031561794,0.82,4.052666666666667,0.024197120310265198,-0.0529048194005568,0.54,1.4229999999999998,-0.025201211328920715,-1,1,1,-1
-0.0079477630159123,0.47,2.513333333333333,-0.0017201420759375824,0.0609671351658178,0.84,7.1676666666666655,0.014189653927209982,-0.0174612163382068,0.32,0.6869999999999998,-0.00592567275716282,0.0270326960215583,0.51,1.9163333333333332,0.01287702506026502,-1,1,-1,-1
0.0146160127606904,0.68,4.935999999999999,0.003163357850727039,-0.011702539769844,0.52,2.9483333333333346,-0.0027236803722507745,-0.0592981210834548,0.66,3.2060000000000013,-0.02012352712716323,0.0120605572644809,0.58,1.9699999999999995,0.00574504659141761,1,-1,1,1
-0.0025155150034281,0.79,6.297666666666666,-0.0005444353576453813,-0.0072174465578731,0.55,2.738666666666667,-0.0016798077950654915,-0.0030447370777646,0.72,3.0859999999999994,-0.0010332679697092671,0.015206936190625,0.86,3.1640000000000006,0.007243824229013809,1,1,1,1
-0.0799339300914399,0.73,5.483,-0.017300178197318338,-0.0865437672473552,0.76,4.844,-0.020142427612139018,0.1827621810416575,0.93,4.532,0.06202253361173509,-0.045282422311478,0.61,1.5773333333333333,-0.021570282388015886,-1,1,1,-1
0.0453016219529653,0.4,1.8013333333333337,0.009804674079171507,-0.1198555094610158,0.71,5.677333333333333,-0.027895491495470253,0.3266839146935476,0.5,2.7099999999999995,0.11086409652156334,-0.393712430253461,0.32,0.001,-0.18754492067193415,-1,-1,-1,-1
0.0141716605225175,0.42,1.7879999999999998,0.00306718626384304,-0.0441992290823201,0.53,3.252,-0.01028704666574576,0.005716323460575,0.38,1.2046666666666666,0.0019399027848559722,0.0159215739147851,0.64,2.8423333333333334,0.0075842419171231095,1,-1,-1,1
-0.0169408452622197,0.58,3.685000000000001,-0.0036665236091148077,-0.02864057922153,0.43,2.0769999999999995,-0.006665884928380337,-0.0300193479411494,0.49,2.047,-0.010187425024534624,0.0214886718723614,0.37,0.8260000000000001,0.010236129093137298,1,-1,1,-1
-0.0620732293680021,0.59,3.629,-0.013434569376496248,0.0145458895092052,0.46,1.966,0.003385449187298834,-0.0278433722612909,0.68,3.197333333333334,-0.009448981633384788,0.0025385119677645,0.76,3.059333333333333,0.0012092202049924063,1,1,1,1
-0.0025548261839312,0.38,1.5799999999999998,-0.0005529435146579614,0.0094531103605404,0.46,2.1373333333333333,0.0022001421616247626,-0.1451710554332188,0.5,2.365,-0.04926553520941836,0.023070282384529,0.37,0.8263333333333336,0.010989529278768756,-1,1,-1,-1
0.290781696049267,0.84,7.853000000000001,0.06293416515885161,-0.0335843164739841,0.35,1.1266666666666667,-0.007816503544928195,-0.0209424840422708,0.33,0.7643333333333334,-0.007107082619729204,0.0477450906707148,0.66,3.005333333333334,0.02274337448921527,1,-1,-1,1
0.0224896808609325,0.38,1.5659999999999998,0.00486746349203488,-0.0436991720169284,0.37,1.1213333333333333,-0.010170662048320882,-0.0090787334773829,0.71,3.3163333333333336,-0.0030809768686477852,0.0050312103391552,0.98,3.870666666666666,0.0023966171028261107,-1,1,1,1
0.0170611614031708,0.64,4.366333333333333,0.0036925637484659765,-0.034424140636426,0.32,0.801666666666667,-0.00801196646429202,0.2268792950001543,0.92,4.916,0.07699420427000947,-0.0860194412104973,0.81,2.767000000000001,-0.04097536180831569,1,-1,1,-1
0.0360239481785669,0.66,4.718,0.007796698124904399,-0.0093484457865331,0.31,0.7516666666666667,-0.0021757822490331155,-0.0295168046083529,0.72,3.6826666666666665,-0.010016880929623545,-0.0017155027709341,0.77,3.1223333333333327,-0.0008171797646322617,1,-1,-1,-1
0.0062031340861852,0.33,1.0693333333333332,0.0013425503406388345,0.0026432161816893,0.33,0.8266666666666672,0.0006151891961294102,-0.2301573535536247,0.55,2.638,-0.07810665267511749,0.0171635141386881,0.53,2.1206666666666667,0.008175840157039552,-1,1,-1,-1
-0.0454240171263542,0.61,3.981,-0.009831164185534317,-0.0144148858826677,0.35,0.8623333333333334,-0.003354959053250042,-0.0860870259475632,0.67,3.325333333333333,-0.02921466262842442,0.0338528217040208,0.65,2.551333333333333,0.016125792007416307,1,1,1,1
-0.0220510467339267,0.61,3.5963333333333334,-0.0047725294815096275,0.1130991122691478,0.95,7.611000000000001,0.026322989561655727,-0.0500067449818635,0.65,2.6716666666666677,-0.016970387438876917,-0.0054771301209983,0.63,2.003,-0.0026090309960272264,1,1,-1,-1
-0.0058708572184871,0.65,4.287666666666667,-0.0012706353351405687,0.0312453876772105,0.63,4.048,0.0072721350077427594,0.1614481458163132,0.83,3.83,0.054789360650944544,-0.0590864870019327,0.9,2.928666666666667,-0.028145848761815473,1,-1,1,1
-0.0348779418568838,0.79,6.028000000000001,-0.007548666862614519,-0.0196404687180598,0.81,5.729333333333332,-0.004571175163790783,-0.0564142629580879,0.72,3.6296666666666666,-0.01914485535550564,0.0066442125075203,0.41,0.7996666666666667,0.0031649707042476936,1,1,-1,-1
0.1331369602450554,0.95,8.993666666666666,0.028814961734696498,0.0296547310960957,0.41,1.6653333333333329,0.006901921345223273,-0.1499387636314622,0.55,2.2263333333333337,-0.05088351405105351,0.0469069889771041,0.67,2.591666666666667,0.022344144737840535,1,-1,-1,1
0.0964524890152045,0.94,7.875666666666666,0.0208753059636764,0.346470198536676,0.91,6.705333333333333,0.08063839968789552,-0.1501438602890694,0.56,1.7473333333333334,-0.050953116056608475,-0.0426828898228552,0.65,1.989333333333333,-0.020331995057211977,-1,1,1,-1
-0.0401860203969604,0.56,3.4626666666666663,-0.00869749946128241,0.0321497479065131,0.69,4.785333333333333,0.00748261822373174,-0.0128455372947868,1.0,4.857666666666668,-0.00435928682884953,0.0394066856411781,0.64,1.846,0.01877137515765195,-1,-1,1,-1
0.4873191011685058,0.91,8.522,0.10547094681229738,-0.0036238132573844,0.42,1.654,-0.0008434159794332924,-0.0365692566466115,0.68,2.8986666666666667,-0.012410214939400675,-0.0378883115497949,0.9,3.2296666666666667,-0.018048097641787237,1,-1,-1,1
0.4369046478248091,0.92,8.426,0.09455969766479992,0.0002497627340154,0.42,1.596666666666667,5.8130446017403634e-05,0.1240970755252375,0.94,4.243999999999999,0.04211382789379009,-0.1129579064456107,0.91,2.567333333333333,-0.0538075000323757,1,1,1,1
0.0154207962325303,0.98,7.9403333333333315,0.0033375379199061693,0.0919613046486,0.84,5.5023333333333335,0.021403319741190217,-0.0173673869594068,0.67,2.4490000000000003,-0.005893830634425924,-0.0304997570350331,0.78,2.4056666666666677,-0.014528559613843346,1,1,-1,-1
0.0100606111551029,0.37,1.3923333333333334,0.0021774278527041655,0.0355645489289093,0.79,6.500333333333333,0.008277388137166214,-0.104850009070895,0.53,2.0276666666666667,-0.03558210552492834,0.054391891348692,0.71,3.010666666666667,0.025909578068489824,-1,-1,-1,-1
-0.0317936476940108,0.61,4.087666666666666,-0.006881130078552829,-0.0293041472325998,0.4,1.721666666666667,-0.006820325520162099,-0.0122783523016172,0.31,0.6736666666666667,-0.00416680581279668,0.0160670143927643,0.57,2.6229999999999998,0.007653522490478484,1,-1,-1,-1
0.0017659833079317,0.41,1.7213333333333334,0.0003822134841331904,0.1999225090933833,0.94,7.725,0.04653049890861715,-0.0120286866059693,0.72,2.8990000000000005,-0.004082078770737089,-0.0264375260293863,0.81,2.6870000000000003,-0.012593515827660008,-1,1,1,1
-0.0904200692566954,0.55,2.974666666666666,-0.019569703490936133,0.08815008298237,0.81,6.811999999999999,0.020516285827974476,-0.0980360065909651,0.58,2.6573333333333338,-0.03326969222676591,0.0115742525351356,0.47,1.365,0.005513395328010111,1,-1,-1,-1
-0.0955933772365491,0.5,2.893666666666667,-0.020689367566238022,-0.0007790022044811,0.5,2.9120000000000004,-0.00018130705436718547,-0.0729774473480615,0.49,2.196333333333334,-0.02476577022251716,0.0144386997981726,0.46,1.533333333333333,0.006877874814648039,-1,-1,-1,-1
-0.0906742447979902,0.59,3.5736666666666657,-0.019624714950434864,0.0043017860789678,0.36,1.2103333333333337,0.0010012091852999877,0.1974884045521072,0.93,4.865333333333333,0.06702005381774864,-0.0520506949403656,0.88,2.9183333333333343,-0.02479434913250138,1,-1,1,1
0.5499903889312465,0.89,8.059000000000001,0.1190349545485683,-0.0261026101270269,0.53,2.3426666666666662,-0.006075191220516159,-0.0532292828664022,0.98,4.491666666666666,-0.01806399424045768,-0.0395590154364726,0.7,1.9570000000000003,-0.01884393745738957,1,1,1,-1
0.5093207862769962,0.87,7.477999999999999,0.110232792909227,0.195044663535139,0.89,6.204999999999999,0.04539521610102557,0.085081091282154,0.99,4.744666666666666,0.028873286659714947,-0.2565256493103387,0.33,0.0,-0.12219599599446722,-1,1,1,-1
0.5513752442459019,0.87,8.052333333333333,0.1193346801306038,-0.0610652947838969,0.59,3.292,-0.014212499858979306,0.1912527680028564,0.96,5.559333333333333,0.06490391592060722,-0.2955306497312202,0.34,0.0,-0.14077602839281864,1,-1,-1,1
0.0296689134524543,0.42,1.9866666666666668,0.006421271781096141,-0.0648008522185268,0.63,3.9836666666666662,-0.015081923476776808,0.4090831219575763,0.78,5.398333333333334,0.1388272537403354,-0.3909660867830262,0.36,0.0003333333333333,-0.1862366999282584,-1,1,-1,1
-0.0166322967485976,0.51,2.651666666666667,-0.0035997441543566874,-0.0490448651102433,0.63,4.016,-0.011414832941194714,0.3181755155694166,0.72,4.787666666666667,0.10797666944200694,-0.4085526305825366,0.36,0.0,-0.19461405026908796,1,1,-1,1
0.2593108429479969,0.94,8.838333333333333,0.05612289782780984,-0.0296226015941352,0.66,4.097333333333333,-0.0068944434390951085,-0.0170673098990259,0.34,0.7696666666666668,-0.005791995892372026,-0.0194358471986064,0.59,2.126666666666667,-0.009258266036223093,1,1,-1,1
-0.0181419570821006,0.66,4.570666666666666,-0.0039264814079503505,0.3520554555119588,0.91,7.215333333333333,0.08193832731871249,-0.0255712546010749,0.5,1.336,-0.008677911310480057,-0.0555413945926752,0.95,3.377666666666666,-0.026457143951960086,-1,1,1,1
0.0091287670383843,0.71,5.557333333333334,0.001975747924632158,0.0351531740999657,0.44,2.192,0.008181643660388704,-0.0273006462237741,0.45,1.841,-0.009264801056681246,0.0325315143556583,0.47,1.6446666666666665,0.01549638723685227,1,-1,-1,-1
0.0527730501497742,0.7,4.978666666666667,0.011421722547142493,-0.0663255981252746,0.79,5.328666666666667,-0.015436796912847519,0.0036413937553199,0.97,5.031000000000001,0.0012357505546041413,0.000370513619418,0.42,0.7129999999999999,0.00017649416686408816,-1,1,1,-1
-0.0474367277845821,0.75,5.259666666666666,-0.010266777109947669,-0.0043487972681672,0.97,7.355999999999999,-0.0010121506950762267,-0.0916989566780059,0.53,1.7160000000000002,-0.03111913849083643,0.0306680241960495,0.73,2.4790000000000005,0.014608713677925591,1,1,-1,1
0.4236895542122392,0.9,7.347999999999999,0.09169954210720166,0.2374858030562112,0.88,6.171000000000001,0.05527308030511722,0.1502080422778413,0.91,3.3406666666666665,0.05097489698269058,-0.204784162486399,0.98,2.0683333333333334,-0.0975489381517757,1,-1,1,1
-0.0011581074015714,0.77,6.515666666666666,-0.00025065031077414925,0.0072079982233779,0.65,4.434666666666668,0.0016776087644515259,0.0076814041915592,0.36,0.8913333333333332,0.0026067764509097834,0.0223604525428458,0.72,3.2553333333333336,0.01065140182553253,-1,-1,-1,-1
0.0020518890028664,0.33,1.0316666666666667,0.0004440923316306205,0.0204120397568923,0.83,7.15,0.004750752668810724,0.0119111822045078,0.33,0.8136666666666668,0.004042202245694353,-0.0045735598260479,0.48,1.6783333333333337,-0.0021786152756525985,-1,1,-1,-1
0.0250307780940367,0.3,0.8056666666666662,0.005417435636518778,-0.0687872075846809,0.53,3.323,-0.016009718475225698,0.0067079879382072,0.47,1.8733333333333333,0.0022764359945438547,0.0365611850772338,0.41,1.1856666666666664,0.01741592093134438,-1,-1,1,-1
-0.0528339926117484,0.57,3.3086666666666664,-0.011434912383432675,-0.0171671121715002,0.68,4.552333333333333,-0.003995519552963311,-0.0202446320237874,0.7,3.554333333333333,-0.006870258184686277,-0.005424773748148,0.54,1.5956666666666666,-0.002584091037218818,1,1,1,1
0.0182159676496089,1.0,7.667333333333333,0.003942499587025414,0.0465203551395454,0.99,6.482333333333335,0.010827271745764321,0.0357637376685535,0.68,2.2063333333333333,0.012136852432963386,-0.064439005538579,0.99,2.5409999999999995,-0.030695521028205806,1,1,-1,1
0.0164998178477304,1.0,8.158,0.0035710716170528714,0.0165341279928545,1.0,7.355666666666667,0.003848197124052176,0.4589718128082896,0.5,2.2716666666666665,0.15575757809682,-0.5053900844609315,0.36,0.0153333333333333,-0.24074257253597162,1,1,-1,-1
0.0132045874953694,0.37,1.451,0.0028578817084390527,-0.0430456869522233,0.69,5.471333333333334,-0.010018568188415117,-0.0968319663660222,0.5,2.284,-0.032861086765308974,0.0390503085128663,0.35,0.6469999999999998,0.018601614908488617,-1,-1,1,-1
0.4262112522668708,0.92,8.461,0.09224531566862985,-0.0376632875157332,0.49,2.2736666666666663,-0.008765854163160655,-0.0157885062110749,0.69,2.732,-0.005358018554901573,-0.0438223215884909,0.88,3.1099999999999994,-0.020874763391855764,1,-1,1,1
0.0457700108637535,0.64,4.398666666666667,0.009906047946476844,0.2962945016261491,0.92,7.364000000000002,0.06896037393220714,-0.0942137142186698,0.59,2.22,-0.03197255156132085,-0.0141728655914077,0.67,2.304,-0.006751244687203208,-1,1,-1,-1
0.0273281175163293,0.33,1.0176666666666667,0.00591465104104,-0.0854792609808319,0.76,5.767333333333334,-0.01989467157957771,0.1247130140262227,0.82,3.916333333333335,0.042322853996249486,-0.0203613475476269,0.81,2.704333333333333,-0.009699128138105818,-1,-1,1,1
0.1498207744108954,0.82,6.753333333333335,0.032425855853749526,-0.0023313728954281,0.49,2.326666666666666,-0.0005426099565188335,0.2097866930088097,0.92,4.274,0.07119362520338877,-0.1389508843616225,0.96,2.6800000000000006,-0.06618925536112537,1,-1,1,1
-0.0475386421107248,0.98,8.572666666666667,-0.010288834526630566,0.0014654711966464,0.37,1.1566666666666665,0.0003410776816747244,0.2320336403734453,0.88,4.215333333333333,0.07874339306464617,-0.1262449744266067,0.89,2.653333333333334,-0.060136795017688364,1,-1,-1,-1
0.013136961658561,0.77,6.473666666666667,0.002843245382836274,0.2516516121394758,0.86,7.213333333333333,0.058570068558604166,-0.0154703441713938,0.31,0.5893333333333334,-0.005250046458663558,0.0079579669137404,0.43,1.1609999999999998,0.003790777630735473,-1,1,-1,-1
-0.0728561643654597,0.97,8.613000000000001,-0.015768330480607082,0.2624542289614515,0.85,6.968999999999999,0.06108429845960227,0.4130293500555124,0.3,0.94,0.14016645347765974,-0.413564925044104,0.33,0.0,-0.19700165679340795,1,-1,-1,-1
0.0053411640165306,0.69,4.7716666666666665,0.0011559933205008187,0.0470955158019243,0.96,6.856,0.010961136175009756,0.0422650914381304,0.98,3.732333333333334,0.014343164649184172,-0.0175710046207777,0.86,2.0826666666666664,-0.008369948252861834,-1,1,1,1
0.0091023856882026,0.7,5.475666666666665,0.00197003818336575,0.0139022386926921,0.5,2.682666666666667,0.00323564417659189,-0.0429033168593817,0.58,2.4923333333333333,-0.014559754084787373,0.0184972621327488,0.77,3.311666666666666,0.008811171029324771,1,-1,-1,-1
-0.0220614728901473,0.69,5.141333333333334,-0.0047747860246362215,0.263165822443888,0.86,6.8870000000000005,0.06124991662790179,-0.108825361546013,0.62,2.596333333333333,-0.0369311889682382,0.0020453519145895,0.44,1.0740000000000005,0.0009743034079999163,-1,1,1,-1
0.0325021840498063,0.38,1.5446666666666666,0.007034479290840007,-0.1045420923764854,0.73,5.749,-0.024331405889651277,-0.020687775526723,0.32,0.6340000000000002,-0.007020644236379218,0.0081362500628956,0.78,3.657000000000001,0.003875702810882641,-1,-1,-1,1
-0.0745704465042429,0.73,5.848666666666668,-0.01613935423044026,0.0419890911781446,0.39,1.6683333333333334,0.009772653265000195,-0.029085806878021,0.39,1.0670000000000002,-0.00987061669123607,0.0144230972643215,0.47,1.6976666666666669,0.006870442547468916,1,-1,1,-1
0.0627140640749397,0.81,6.814000000000002,0.013573265855105071,0.0504538306583755,0.47,2.007,0.011742759347265486,-0.0301446909271216,0.71,3.294333333333334,-0.010229961667050856,0.0149289358029207,0.73,2.7066666666666666,0.0071113987411388,1,1,1,1
0.0042834174660519,0.61,4.390666666666666,0.0009270642062942856,-0.0029188384906473,0.32,0.8443333333333334,-0.0006793382687091781,0.027704373333536,0.78,3.7426666666666666,0.009401810683577023,0.0165612539586956,0.95,3.5533333333333337,0.007888953513384832,-1,-1,1,1
0.1138759859190976,0.95,8.535666666666666,0.024646290336807514,0.0076503342208402,0.5,2.102333333333333,0.0017805592263104646,-0.0206578356869977,0.67,2.736,-0.007010483793419363,-0.0291134207708929,0.91,3.227666666666667,-0.013868178318501925,1,1,-1,-1
-0.0148823648287579,0.51,2.894666666666666,-0.003221004687752577,-0.0500336335938245,0.73,4.909999999999999,-0.011644961559801935,0.067706838871465,0.96,5.002,0.022977126152224022,0.0056292134089455,0.6,1.685666666666667,0.002681475871987131,-1,1,1,-1
0.0149530065073661,0.34,1.1286666666666665,0.003236293734927932,-0.0440260297692107,0.61,4.075333333333332,-0.010246735794868055,-0.0305897787165543,0.74,4.0183333333333335,-0.010381007535637697,0.0172704039778559,0.64,2.196,0.008226757133154468,-1,-1,-1,1
-0.0702304210195623,0.59,3.4650000000000003,-0.01520003829564278,0.0350534504520299,0.65,3.9693333333333336,0.00815843371213184,0.0025961961759932,0.98,4.667,0.0008810502461200875,0.0317080067293118,0.8,2.413,0.015104109369586411,1,1,1,1
-0.1068276165410955,0.53,3.2303333333333337,-0.023120804900266762,-0.0073817583561694,0.35,1.1486666666666667,-0.001718050162000411,-0.1055423341510826,0.6,2.6286666666666667,-0.03581705432730882,0.0605594354129919,0.9,3.977,0.02884748775433626,-1,-1,-1,1
-0.0152489851809143,0.72,5.098666666666668,-0.00330035268697911,-0.0395390134393824,0.73,4.671,-0.009202415626094558,0.0348844762432287,0.96,4.945666666666666,0.011838464544424896,-0.0165484400440065,0.5,1.1129999999999998,-0.007882849604975548,1,1,1,-1
-0.0759072931854829,0.58,3.801,-0.016428689257274157,-0.0462579622129091,0.75,5.468666666666667,-0.010766201714971658,-0.1233697564944154,0.53,2.181,-0.04186700347542021,0.0368654987610614,0.59,2.098333333333333,0.01756088075812986,-1,1,-1,1
-0.0082054965258837,0.72,5.271333333333333,-0.0017759235900558661,-0.0397998940014896,0.6,3.647333333333334,-0.009263133665126063,0.209167194318967,0.92,5.275333333333334,0.07098339090822879,-0.0456244064742573,0.46,0.977,-0.021733186547882546,1,-1,1,-1
0.0141702919417183,0.44,2.107,0.0030668900605702056,-0.0656674060508137,0.81,6.003666666666667,-0.015283607530915252,0.1279959878337937,0.94,5.374333333333332,0.04343697045166708,-0.0048102959398693,0.41,0.7226666666666667,-0.0022913845261896817,-1,1,1,-1
-0.0345673731280009,0.54,2.859333333333333,-0.007481450170703554,-0.0625220964006594,0.76,5.676999999999999,-0.014551559759468933,-0.0249668695016422,0.63,2.5276666666666667,-0.00847280599311983,0.0364822377861013,0.97,3.482333333333333,0.017378314388306924,1,-1,-1,1
-0.0395288609912953,0.48,2.616,-0.008555269812257965,-0.0730096107876772,0.54,3.160666666666667,-0.016992451877881173,-0.0192048871355123,0.7,3.452666666666667,-0.006517408312173684,0.0267416456377449,0.65,2.5756666666666663,0.012738383206593599,-1,-1,1,-1
-0.0370186892894262,0.5,2.4946666666666664,-0.008011990910563479,0.2520531170140074,0.88,7.294666666666668,0.05866351587582182,0.3804369396320428,0.82,4.901,0.12910582890283948,-0.3461115774304879,0.33,0.0,-0.16487025388314683,1,1,1,-1
0.0108592358761518,0.41,1.7726666666666668,0.0023502749774623817,0.2955505132622162,0.92,7.973666666666665,0.06878721609263724,0.0063379428331573,0.39,1.0113333333333334,0.0021508567590860323,-0.0120253979002979,0.85,3.5823333333333336,-0.00572829842788533,-1,1,-1,1
-0.0089127433839162,0.53,2.713,-0.0019289937150886154,-0.0715931513794396,0.97,7.929000000000001,-0.016662781330787777,-0.0220175734037741,0.69,3.1493333333333333,-0.007471927062268762,0.0195192482911596,0.47,1.216666666666667,0.009297994147618439,1,1,1,-1
0.3593732768774895,0.93,7.741,0.07777950767868713,0.2160074629497854,0.9,6.533666666666666,0.05027415404407206,-0.0701221008532813,0.58,1.738333333333333,-0.02379677421395405,-0.0968570910029038,0.91,2.7206666666666672,-0.04613787641136895,1,-1,-1,1
0.3943574007584267,0.85,7.479666666666666,0.0853511556199922,0.0272867541851065,0.81,5.809000000000001,0.006350792072326106,0.0091400894814992,0.43,1.1283333333333336,0.0031017987630128866,-0.0425220596478133,0.85,3.234333333333333,-0.020255383601484076,-1,-1,-1,-1
-0.0114985011555273,0.68,5.207333333333333,-0.0024886317833382257,0.0958819821834158,0.81,6.848000000000002,0.02231582870569893,0.1336102046841261,0.57,2.6743333333333346,0.04534222213622616,-0.2381857219809868,0.3,0.0023333333333333,-0.11345977140054711,-1,1,1,-1
-0.0584935668108466,0.51,3.0476666666666667,-0.012659819529288494,-0.0127994341493997,0.49,2.7503333333333333,-0.0029789745007720633,-0.0219866501711769,0.32,0.6909999999999997,-0.007461432893167627,0.0273517856812084,0.72,3.502333333333333,0.013029023423303207,-1,-1,-1,1
-0.0527067520835218,0.54,2.944333333333333,-0.01140737359221194,-0.0730491467287026,0.57,3.0983333333333336,-0.017001653578425428,0.2778943629991124,0.89,5.492666666666666,0.09430677819332642,-0.050119824224152,0.46,1.0710000000000002,-0.023874578844662327,1,1,1,-1
-0.0353381439299687,0.74,5.147333333333332,-0.007648268844676911,-0.009561394001742,0.98,7.373666666666666,-0.00222534438558444,0.4937426765247004,0.76,4.255333333333334,0.1675574868704442,-0.5101570662067543,0.37,0.0,-0.2430133243453299,1,1,-1,-1
0.4290387851044412,0.88,7.493,0.09285728134944625,-0.115246997146313,0.76,4.983666666666666,-0.026822894026570617,-0.0493478241375622,0.61,2.1250000000000004,-0.016746774763758784,-0.0088585634890794,0.9,3.001666666666667,-0.004219776819739065,1,-1,-1,1
-0.0846095576224699,0.58,3.868333333333333,-0.01831212880926215,0.0393960599128078,0.36,1.2533333333333334,0.00916914424038403,0.2614598112520641,0.88,4.7476666666666665,0.08872951635329196,-0.0740997350134806,0.8,2.8439999999999994,-0.03529740962450194,-1,-1,1,-1
0.0081472367418835,0.34,1.0763333333333334,0.0017633143683675571,0.0595398769458492,0.83,6.321333333333334,0.013857470035822628,-0.0294962529038773,0.99,4.910666666666667,-0.010009906462726995,0.0167402003924985,0.59,1.5990000000000002,0.007974194649181547,-1,1,1,-1
0.0092268148137519,0.5,2.553666666666666,0.001996968499971938,0.0037280905836225,0.47,2.407666666666667,0.0008676857629445079,0.235287787930301,1.0,6.539666666666666,0.07984772698686296,-0.3446723630602406,0.33,0.0,-0.16418468410135414,1,-1,1,-1
-0.0719993716159592,0.73,4.996333333333333,-0.01558289399290314,0.2936344439339073,0.92,7.171000000000001,0.0683412649979155,0.6228244091433419,0.8,4.644666666666668,0.21136291781009725,-0.6532735593438277,0.43,0.0,-0.3111868674944718,1,1,-1,1
-0.0266342186877741,0.73,5.528666666666665,-0.005764469843003286,0.0408198230276406,0.64,4.411333333333333,0.009500514671664044,-0.126314578900295,0.57,2.5036666666666667,-0.042866364205349484,0.0412454166182794,0.59,2.055,0.01964725467970689,1,-1,-1,1
0.0092342662737276,0.61,4.242333333333333,0.0019985812266984024,0.0263640802944644,0.66,4.300999999999999,0.006136046485867514,0.0002936627874969,0.69,3.002333333333333,9.965798177846649e-05,0.009179602338178,0.8,3.0060000000000007,0.004372703679193427,-1,1,1,1
0.0029925923905707,0.46,2.424,0.0006476896803345877,-0.0351621724386115,0.64,4.574,-0.008183737957766406,-0.0542007692223907,0.47,1.7970000000000004,-0.01839367976305442,0.0359890412412684,0.63,2.7673333333333336,0.017143380208512773,-1,-1,-1,-1
0.017585364006333,0.65,3.983333333333334,0.003806017427471,-0.0094225433835513,1.0,7.087666666666667,-0.002193027921733112,0.1832358506902722,0.84,3.307333333333333,0.06218327907633078,-0.1063239583483333,0.97,2.481666666666667,-0.050647418780065075,1,1,1,1
-0.0444020722006897,0.77,6.11,-0.009609983651790808,0.0459669420843731,0.5,2.664,0.01069846891272424,-0.0434347263107564,0.65,3.0129999999999995,-0.0147400942425357,0.0568040460785455,0.73,2.9536666666666664,0.027058608001752464,1,-1,-1,-1
0.1490241557801273,0.84,6.683333333333332,0.032253442909061,0.3238542650870366,0.91,7.057666666666668,0.07537470691279002,-0.1022011879745719,0.63,2.6443333333333343,-0.034683196382228144,-0.0335826543644424,0.46,1.0420000000000005,-0.015997097792106015,1,1,-1,-1
0.0179750447202735,0.31,0.8693333333333337,0.0038903564032165554,-0.0342535856451076,0.51,2.9136666666666664,-0.007972271039932909,0.1875163562628055,0.87,5.729666666666668,0.0636359198756171,-0.002030956153619,0.37,0.6206666666666666,-0.0009674459870963231,-1,-1,1,-1
0.1091043598058121,0.82,6.973000000000001,0.02361356265838129,-0.0172360344209714,0.69,4.599,-0.004011560701448003,-0.0348038619589132,0.31,0.551,-0.011811107122172397,0.0416326955030643,0.68,2.903,0.019831734980921008,1,1,-1,1
0.0930802202224487,0.95,8.436333333333332,0.02014544255051515,0.0034812140503017,0.5,2.3753333333333333,0.0008102270589879616,0.191542524180547,0.87,4.367666666666667,0.06500224814758983,-0.077420407297867,0.61,1.6916666666666669,-0.03687921190529813,1,-1,1,-1
0.0211949326355842,0.79,5.958,0.004587239874935561,0.0169580654285486,0.99,6.630666666666667,0.003946865455488895,0.2435853064289581,0.91,3.467666666666668,0.0826635892021407,-0.1516605891091549,0.95,2.123666666666667,-0.07224352336354821,-1,1,1,1
-0.040713959372522,0.61,3.911,-0.008811761806998143,0.0248949997244665,0.96,7.526333333333334,0.005794128748995632,-0.0390333171405019,0.51,1.5476666666666667,-0.013246423360271027,0.0348372368020517,0.91,3.3483333333333323,0.016594718150666612,-1,-1,-1,-1
-0.0240936864994329,0.49,2.8239999999999994,-0.005214619991706751,-0.0338935039380745,0.32,0.8526666666666665,-0.007888464661391058,-0.0763072280459562,0.52,1.987333333333333,-0.025895771156396408,0.0535117447805433,0.91,4.363,0.025490320240646142,-1,-1,1,1
0.0666183818424146,0.69,4.587,0.014418281145095241,0.0037040146689406,1.0,7.318999999999999,0.0008620822702367066,-0.0876695986746347,0.59,1.7819999999999998,-0.02975172762512324,0.0072897738253971,0.85,3.013666666666667,0.003472483845430793,1,1,1,-1
0.0008656613863831,0.7,4.607333333333333,0.0001873559354060718,0.163867464789523,0.91,7.051666666666667,0.03813895156740564,0.1218329740644263,0.84,3.624,0.041345477964099035,-0.0591908508488494,0.66,1.7743333333333335,-0.028195562481492575,1,-1,1,-1
-0.0123842584625686,0.59,4.059333333333333,-0.002680337098388565,-0.0086924300106892,0.46,2.2343333333333333,-0.002023099384655487,0.1656874027340853,0.82,4.724333333333332,0.05622800322553371,0.0006874031122006,0.61,2.067333333333333,0.00032744448038967875,-1,-1,-1,-1
-0.0721641237896286,0.55,3.387,-0.015618551466013939,-0.0316863242827967,0.74,5.263333333333334,-0.007374759771397634,-0.1010586152172043,0.58,2.482999999999999,-0.03429545064159523,0.0522757863389831,0.68,2.595666666666667,0.02490157142281738,-1,1,-1,1
0.0029089358911127,0.46,2.365,0.0006295838228303756,0.0383425307642486,0.83,6.712999999999999,0.008923943051585762,0.031123505994751,0.4,1.2216666666666665,0.010562134275660074,-0.0156139941333957,0.71,2.9649999999999994,-0.0074377262847265665,-1,1,-1,1
0.0014817487254421,0.39,1.617666666666666,0.00032069631712682234,0.0398592943923903,0.82,6.980999999999998,0.009276958670807064,0.0324070109580629,0.43,1.339666666666667,0.010997707047193678,0.0098858682664422,0.52,1.940333333333334,0.004709133462231589,-1,-1,1,-1
0.0007041353993333,0.44,1.8196666666666668,0.00015239670900168251,-0.0263166002132653,0.79,6.651333333333333,-0.006124995844914504,-0.0368132733433073,0.51,1.9113333333333336,-0.012493024926053165,0.0247252715250045,0.52,1.873666666666667,0.011777883374837232,1,-1,1,1
-0.0456691323795008,0.48,2.156,-0.009884214718061193,-0.0532598073351398,0.96,8.264999999999999,-0.0123958298558734,0.0362423060516294,0.43,1.433,0.0122992603417313,-0.0033550515806868,0.61,2.169,-0.0015981788589836423,1,1,-1,1
0.1381124762033057,0.95,8.338666666666667,0.029891817490479602,-0.0671771050821865,0.7,4.513000000000001,-0.015634978917009754,-0.0027435853998818,0.49,1.4043333333333334,-0.0009310685433440336,-0.0209527965234856,0.78,2.907666666666667,-0.009980864864547266,1,-1,1,1
0.1407620343437248,0.81,6.703666666666667,0.030465263934573748,0.2530477740648731,0.87,6.496666666666665,0.058895015015311594,0.0231700761452973,0.33,0.585333333333333,0.007863042661876575,-0.0798304553888735,0.94,3.5256666666666665,-0.03802723834112181,-1,1,-1,1
-0.0740961318111317,0.55,3.2353333333333327,-0.01603669784030602,0.2999077841952653,0.84,6.917,0.06980133897111757,-0.0624316534424695,0.62,2.1766666666666667,-0.021186928838352867,0.0108228035592619,0.84,3.190333333333333,0.005155442599724362,-1,-1,1,-1
-0.0102287035085328,0.68,4.359333333333334,-0.002213808244167681,0.3324657958666552,0.91,6.879333333333334,0.07737897759426393,-0.0562175489154492,0.99,4.199666666666667,-0.019078098090671524,-0.0212519482132833,0.63,1.5233333333333334,-0.01012336577541733,1,1,1,-1
-0.1033147711194963,1.0,9.413333333333332,-0.022360516350663617,-0.0097420663608909,0.3,0.6626666666666666,-0.0022673945531634615,0.0670453771938548,0.38,1.2220000000000002,0.022752651214911348,0.0360536048056703,0.6,2.6736666666666675,0.017174135063156952,1,-1,-1,-1
-0.0225697629302192,0.59,4.02,-0.004884795732142241,-0.0061459905498812,0.45,1.771,-0.0014304342611068364,0.0272966487874564,0.97,4.847333333333335,0.009263444478821634,0.0393273270653544,0.86,2.8033333333333337,0.018733572699147116,-1,1,1,1
-0.0381588872519564,0.97,8.850666666666667,-0.008258765064035313,0.0004906503014215,0.34,0.9466666666666668,0.00011419526204596528,-0.0369552551243126,0.66,2.856666666666666,-0.012541208142813136,0.0226460306383402,0.86,3.2430000000000003,0.010787436954600363,1,-1,-1,1
-0.0310640241710578,0.68,5.454333333333333,-0.0067232169501779,0.0055282160729832,0.38,1.163,0.0012866517788169254,-0.1142960832757036,0.62,3.1833333333333345,-0.03878774386611855,0.0395138209689931,0.56,2.1613333333333333,0.018822409072286776,-1,1,-1,-1
0.2388395047229377,0.84,7.471,0.051692266194585224,-0.0030581172039383,0.48,2.0716666666666668,-0.0007117543685579117,0.0040299969593047,0.42,1.2573333333333332,0.0013676277030568705,-0.0033394952808025,0.93,4.105666666666667,-0.001590768615355135,1,1,-1,1
0.0120892710160895,0.38,1.4340000000000004,0.002616492678575572,0.1674154250178201,0.94,7.705666666666667,0.03896471331018911,0.0951674429217526,0.94,4.915999999999999,0.032296210811863214,-0.0403883692269222,0.46,0.8939999999999999,-0.01923900014499307,-1,1,1,-1
0.381432726114788,0.93,8.860666666666667,0.08255385572217001,-0.0117120793663696,0.38,1.3113333333333332,-0.002725900643433524,0.0072956738572704,0.79,4.492333333333333,0.0024758742451736863,-0.0173656092931167,0.48,1.1123333333333334,-0.00827210818617212,1,-1,-1,1
0.0301895690988818,0.67,5.475,0.006533957788806905,-0.0026043025666255,0.33,0.998,-0.0006061323373921545,-0.089513696529389,0.5,2.295666666666666,-0.030377544304087893,0.008503561006304,0.49,1.534,0.004050671382992783,-1,-1,-1,1
-0.0111001774288741,0.78,6.061000000000001,-0.002402422191948971,-0.0590963009861011,0.81,5.968333333333335,-0.013754230981828427,-0.0080872037130093,0.45,1.543,-0.0027444893755165876,-0.0091961962864037,0.58,1.9273333333333336,-0.004380608206621274,1,1,-1,1
-0.0404481558441602,0.57,3.4690000000000003,-0.008754233690954372,0.005610141078562,0.99,7.765000000000001,0.0013057192234981654,0.0001133394131009,0.46,1.319666666666667,3.846308639194135e-05,0.0137592511496285,0.82,3.141666666666667,0.0065542194431124695,-1,1,1,1
0.0384707099991441,0.67,4.839666666666667,0.008326253164347075,0.0321120018165406,0.36,1.2480000000000002,0.007473833097903564,-0.0637280902951067,0.98,5.859666666666668,-0.021626890201310423,0.0410597760833298,0.44,0.997,0.01955882480875208,1,-1,1,-1
-0.009881890780524,0.61,3.937,-0.00213874722829136,0.2209215202676349,0.86,6.345666666666669,0.05141786487334279,0.192986775607824,0.87,3.983,0.06549237215563976,-0.1396110846667868,0.81,2.136,-0.06650374178407094,-1,1,-1,1
0.0068140499509061,0.39,1.6320000000000003,0.0014747714551411504,0.0138526994825554,0.66,4.883,0.003224114288468473,-0.0934144070067526,0.5,1.9713333333333336,-0.0317012970920719,0.0468118413158418,0.66,2.923666666666667,0.02229882114830573,-1,-1,-1,-1
0.3414731008264322,0.93,8.647333333333332,0.07390535517433248,-0.0158854818463991,0.67,4.398,-0.003697229486908207,-0.0382483061440485,0.31,0.5236666666666666,-0.012980020482850697,0.0103508671068577,0.64,2.6796666666666664,0.004930635665202737,1,1,-1,-1
-0.03109878002941,0.98,8.931333333333333,-0.006730739194388913,0.0007789649897578,0.51,2.673333333333334,0.00018129839291305632,0.2449389886551469,0.71,4.053,0.08312297746778122,-0.2765140419101448,0.31,0.0,-0.13171746703889622,1,-1,1,-1
0.0230025807090541,0.44,2.163666666666667,0.004978470904778512,-0.0583341317959318,0.74,5.316000000000001,-0.013576841688185712,0.0129711325767116,0.76,4.109666666666667,0.004401909091017001,-0.0104309562412685,0.5,1.2589999999999997,-0.004968786125298924,-1,1,1,1
0.3063921630616315,0.85,6.710999999999999,0.0663127537100254,0.2476511139249284,0.91,6.440666666666666,0.057638981915834116,0.0807965669287575,0.84,3.3086666666666664,0.02741928203904202,-0.1425815619500734,0.76,1.856666666666667,-0.06791872867207224,1,1,1,1
0.4149132455878757,0.87,7.264333333333335,0.08980007709975785,0.179844590590295,0.86,6.471333333333333,0.04185751051310399,0.4206149673563319,0.77,4.184,0.1427407235007265,-0.4978653878129315,0.37,0.0,-0.2371581832012965,1,-1,-1,-1
-0.0492068554363571,0.57,3.372,-0.010649887558447781,0.0742198958708364,0.95,7.219333333333333,0.017274136861710334,0.2057908923819962,0.92,4.214333333333333,0.0698376024350577,-0.0581220687939776,0.68,1.6576666666666666,-0.02768644813738239,-1,1,1,1
-0.0265629545816337,0.4,1.7246666666666668,-0.005749046083232044,-0.0449083839124537,0.56,3.534,-0.010452097255592844,-0.0298748093616136,0.47,1.769,-0.01013837412759108,-0.0003687913773768,0.78,3.560666666666667,-0.00017567377684798733,-1,-1,-1,1
-0.0071349516444507,0.34,1.0913333333333337,-0.001544224520639019,-0.1172184173371793,0.98,8.759333333333334,-0.027281727628927433,-0.016154034664285,0.31,0.6029999999999998,-0.005482065010497883,0.0394036009806093,0.49,1.7160000000000002,0.018769905779554584,-1,1,-1,-1
0.0118752423978287,0.8,6.4063333333333325,0.002570170256657846,-0.022464551448543,0.55,3.03,-0.005228459723716018,-0.0006694076877833,0.66,2.575666666666667,-0.00022717151097047914,0.0148551669564702,0.98,3.503,0.007076258950285073,1,-1,1,1
0.019533082708067,0.8,6.694000000000001,0.0042275640795585625,-0.0251656069501877,0.56,3.252,-0.0058571105977038365,0.0347258686878486,0.43,1.4886666666666668,0.011784639172137424,0.014697393624325,0.67,2.9733333333333336,0.007001103621706117,1,1,-1,-1
-0.0268252793559717,0.99,7.892333333333332,-0.005805821289160581,0.2676340232262877,0.9,6.429666666666666,0.062289857615896393,-0.0037497733088496,0.48,1.1566666666666665,-0.0012725304532861805,-0.0685527195419339,0.87,2.931,-0.03265508874093854,1,1,1,1
0.4171139822415082,0.89,8.471333333333334,0.09027638467314575,-0.0481657832457194,0.6,3.5116666666666663,-0.011210233079361705,-0.0621663562395227,0.63,2.5619999999999994,-0.021096897057198336,0.0052451149318057,0.6,2.08,0.002498510557991279,-1,-1,1,-1
-0.0235548331468793,0.56,3.462333333333333,-0.005097995436768246,0.0893455310643922,0.95,8.099,0.02079451760851831,0.5769739876429822,0.63,3.455333333333334,0.19580302849158396,-0.6230625021852658,0.37,0.0,-0.29679583007010046,-1,1,1,-1
0.0239659073865714,0.36,1.3056666666666668,0.005186964634089898,-0.0562675771707521,0.77,6.087666666666668,-0.013095866243411724,-0.0708127261790361,0.51,1.8026666666666669,-0.024031146184323452,0.0663699464333231,0.87,3.701000000000001,0.031615324745588674,-1,-1,-1,1
-0.0245734873607954,0.61,3.865333333333333,-0.00531846375856899,0.0096553948987798,0.47,2.312,0.002247222405507566,0.2251790737928134,0.86,4.287999999999999,0.07641721385339997,-0.0912455556482121,0.96,3.114333333333333,-0.043464821480728597,1,-1,1,1
-0.0814055951933347,0.58,4.000333333333334,-0.017618692105998045,0.0193445952047683,0.44,2.194666666666667,0.0045023127718083564,-0.0246635319423997,0.32,0.7039999999999998,-0.008369864761752431,0.0348810524272855,0.65,3.2380000000000004,0.016615589724249834,-1,-1,-1,-1
-0.0262186516353097,0.62,3.898000000000001,-0.005674528261845644,-0.0623825255275463,0.76,5.353333333333333,-0.014519075661562629,0.0018744904652039,0.71,3.3423333333333334,0.0006361307750890005,0.0141091200316116,0.59,2.0003333333333333,0.006720879489062395,1,1,1,-1
-0.0017283957037079,0.45,2.2636666666666665,-0.00037407836241031076,-0.0759953271979467,0.56,3.305,-0.017687355492284056,0.0738324163760393,0.8,3.796,0.025055914195260945,-0.0073480233831335,0.91,3.296,-0.003500231022927362,-1,-1,1,1
-0.0641862871262328,0.6,3.786666666666666,-0.01389190052131546,-0.0477243606229462,0.48,2.495333333333334,-0.011107495198768214,0.5801925166003512,0.81,5.590333333333335,0.19689527481574695,-0.5131142025526457,0.35,0.003,-0.24442195627764982,1,-1,1,-1
0.0341805940129233,0.44,2.278,0.007397739190820681,-0.0452350003877151,0.48,2.618666666666667,-0.01052811484668154,0.2921707641550854,0.65,4.315,0.09915164579943758,-0.3830819605517774,0.32,0.0,-0.18248109630747564,-1,1,-1,-1
0.4956421364874375,0.91,8.007666666666665,0.10727230943759775,-0.014289757300991,0.69,3.911,-0.0033258362928387823,-0.0425411033407563,0.98,4.410000000000001,-0.014436832591918736,-0.046745301921639,0.62,1.3896666666666662,-0.022267125107113202,1,1,1,1
0.0119449104839546,0.65,4.987333333333334,0.0025852485882657808,0.0334373365819233,0.33,0.9766666666666663,0.007782295052156983,-0.0208158353319727,0.68,3.326333333333333,-0.007064102864034801,0.0133700323120966,0.84,3.4056666666666664,0.006368815045385047,-1,-1,-1,1
-0.0408217457505086,0.77,5.394,-0.008835090117570119,0.2574880159949897,0.89,6.312333333333333,0.05992844878532686,-0.0133291986975128,1.0,3.694000000000001,-0.004523423114793912,-0.0705358246284468,0.92,2.1873333333333336,-0.033599740871669434,1,1,1,1
-0.036626701587048,0.75,6.139,-0.007927152631067618,0.0227113942813131,0.33,0.920666666666667,0.005285910584116355,0.1894088276532795,0.91,4.715333333333334,0.06427815269290969,-0.0287208558697278,0.89,2.941666666666668,-0.013681180023324408,-1,-1,-1,-1
0.4463005583411501,0.87,8.234,0.0965932637120693,-0.0101382503494706,0.46,1.880666666666667,-0.0023596034731686046,-0.0038287271829799,0.3,0.4936666666666667,-0.0012993243954689292,0.0079929930404372,0.95,4.406666666666667,0.003807462326589672,1,1,-1,1
-0.0749182737969471,0.76,6.688,-0.016214634829539915,-0.0073844809523736,0.32,0.8669999999999997,-0.0017186838263150627,-0.1108498657173666,0.55,2.3006666666666664,-0.0376182286900188,0.0287009626800354,0.56,2.2776666666666667,0.013671703902186014,-1,-1,1,-1
0.23974365523945,0.94,7.956666666666666,0.0518879523698423,0.195932294550448,0.93,6.912333333333333,0.04560180571505346,-0.030913078776075,0.31,0.4269999999999999,-0.01049072328040509,-0.0938157531244541,0.8,2.858,-0.04468913507804809,1,1,-1,1
-0.013941083846539,0.51,3.031666666666666,-0.0030172823297063074,-0.0883938414594753,0.71,5.578333333333333,-0.020573018827196775,0.2520193370590067,0.57,2.9750000000000005,0.0855257784431159,-0.3755208378568707,0.32,0.0053333333333333,-0.17887935542493824,-1,-1,1,-1
0.2902851780291868,0.94,8.741666666666667,0.06282670328107655,-0.0527208338338121,0.51,2.543,-0.012270387723173936,-0.0063490927356406,0.39,0.98,-0.0021546406119466,-0.0178892342317227,0.98,3.958333333333333,-0.00852153693168947,1,-1,-1,1
-0.0427914222204242,0.61,4.260666666666667,-0.00926138911077143,-0.0642947185453843,0.73,5.2126666666666654,-0.014964124573428855,-0.0308994290361455,0.52,1.9610000000000003,-0.010486091077786672,0.0304506100261359,0.56,2.151,0.014505148435590847,-1,1,1,-1
-0.032009100480939,0.47,2.6413333333333338,-0.006927760734679743,0.0092255248110435,0.36,1.3703333333333336,0.002147173292784005,-0.0208119312846686,0.31,0.7123333333333334,-0.007062777978854726,0.0305860126279575,0.42,1.3329999999999995,0.01456964746652329,-1,-1,-1,-1
-0.0143358686359702,0.45,2.342333333333333,-0.003102725985472233,-0.0246257571421235,0.66,4.706333333333333,-0.005731464511033249,-0.0103287897424205,0.31,0.6873333333333332,-0.003505198424075505,0.0129542478979565,0.42,1.2523333333333335,0.006170756134935276,-1,1,1,1
-0.031800864756319,0.46,2.2416666666666663,-0.006882692074364246,0.0306757455882475,0.66,4.3950000000000005,0.0071395549860183705,-0.0311605354982047,0.73,3.870000000000001,-0.01057470068086214,0.0111277106307521,0.53,1.541,0.005300685086729734,1,1,1,1
0.0137282973603127,0.64,4.367999999999999,0.002971228743632345,0.0086931916615027,0.63,4.427999999999999,0.0020232766533007586,-0.1118884961764981,0.58,2.8946666666666663,-0.037970700367662945,-0.0061702966006681,0.4,0.9153333333333332,-0.002939220856577035,1,-1,-1,-1
-0.0847844295689386,0.53,3.2516666666666665,-0.018349976514637826,-0.0026681875202443,0.38,1.4600000000000002,-0.0006210010921817822,-0.0126504867740673,0.46,1.627,-0.004293094100089338,0.0155216127371122,0.99,4.416333333333332,0.007393720405546177,-1,-1,-1,1
0.0126880482454136,0.74,5.5793333333333335,0.0027460866164184055,-0.0453592391228889,0.58,3.035333333333333,-0.010557030501840271,0.0425367773391784,0.76,3.288,0.014435364511505486,-0.0167465289246964,0.96,3.2780000000000005,-0.007977209245566684,1,1,1,-1
-0.0106205370219811,0.42,1.975333333333333,-0.0022986131524035504,-0.0204861152638469,0.32,0.8566666666666666,-0.004767993200210299,-0.0561922338854934,0.67,3.1993333333333336,-0.019069507132261163,0.026236197677766,0.96,3.9340000000000006,0.012497613065053979,-1,-1,-1,1
-0.0395093869248763,0.6,3.683,-0.008551055021131222,-0.0629261787525319,0.79,5.997666666666666,-0.014645606965649266,-0.0367836119375606,0.49,1.9263333333333332,-0.012482958972996516,0.0058077030175556,0.55,2.0176666666666665,0.0027664993990980115,1,1,-1,-1
-0.0508988813151889,0.62,3.95,-0.011016094364303298,-0.0519009671009444,0.54,3.0373333333333337,-0.0120795697492904,0.2402729541368824,0.86,4.675333333333334,0.08153950280637623,-0.0705284870504407,0.69,2.148,-0.03359624561630197,1,-1,1,1
0.1307978654756034,0.82,7.287000000000001,0.028308709179797185,0.0261978755984494,0.33,0.975,0.006097363560860202,-0.0100070465764685,0.44,1.5446666666666669,-0.0033960110297750644,-0.009806729970859,0.77,3.5126666666666666,-0.004671435934221846,1,-1,-1,1
0.022138427092873,0.3,0.7386666666666667,0.004791441297543036,0.2617384170647119,0.87,7.014,0.060917698486287315,0.106175433261531,0.82,3.563666666666665,0.036031904087984394,-0.0930960632269788,1.0,2.934333333333333,-0.044346310787122076,-1,1,1,1
0.4259502237266641,0.92,7.853333333333331,0.09218882100791449,-0.1497898088609375,0.76,4.709999999999999,-0.034862480314661576,0.2045218085218207,0.88,3.638,0.0694069236374792,-0.1631258132355668,0.79,2.0296666666666665,-0.0777049830078109,1,-1,1,-1
-0.0063678752977942,0.69,5.067000000000001,-0.0013782054412202463,-0.1072685291398212,0.78,5.290000000000002,-0.024965964066297374,0.1642592394751498,0.81,3.9896666666666665,0.05574333892996929,-0.0354276020184498,0.65,1.914,-0.016875938628276556,-1,1,-1,-1
0.0696933531448111,0.81,6.351000000000001,0.015083800173400797,-0.0924769573923045,0.73,4.889333333333334,-0.021523334138453313,0.721254726713191,0.91,5.483999999999999,0.24476642418704414,-0.5424577281440834,0.38,0.0,-0.25839974503006036,1,-1,1,-1
0.0403663298831105,0.38,1.5236666666666667,0.008736524018657424,0.2754623726774552,0.89,7.838666666666668,0.06411184858252476,-0.1523339596442436,0.62,3.070666666666667,-0.05169635248602255,-0.0055974344698882,0.4,0.715,-0.002666337974002293,-1,1,-1,1
0.0092842748579244,0.35,1.2773333333333334,0.002009404633191872,0.0006301903197776,0.31,0.8313333333333334,0.00014667217873369116,-0.1811181277398499,0.57,3.0456666666666665,-0.061464604446140346,-0.0016408041377489,0.44,1.1096666666666666,-0.0007815970698567846,-1,-1,-1,1
0.0042546124674389,0.63,4.144666666666667,0.0009208299124417458,-0.0346872999708431,0.53,2.585333333333333,-0.008073214870879232,0.281846919232227,0.9,4.834,0.09564812545906487,-0.0941055567418205,0.76,2.375,-0.04482718303450816,1,1,1,1
-0.0420116371813774,0.75,5.123,-0.009092619476703891,0.0111963560807728,0.97,6.9346666666666685,0.002605869828061947,0.0309202324164958,0.75,2.7869999999999995,0.010493150953903603,-0.0367908553538627,0.96,2.595999999999999,-0.017525324370253684,1,1,-1,1
0.1126381446114361,0.95,8.776333333333332,0.02437838313922511,0.0196704939948297,0.33,0.8773333333333334,0.004578163326926132,0.0472396762332483,0.95,5.195666666666666,0.016031349540068685,0.0244498372219483,0.51,1.29,0.011646680241413809,1,-1,1,-1
-0.0223586383877476,0.63,4.669666666666668,-0.004839101842170765,-0.0212467095323685,0.4,1.3116666666666663,-0.004945015942380936,0.0170148189136645,0.77,4.524666666666666,0.005774182448226552,0.0037760588080661,0.58,1.8286666666666669,0.0017987256565798753,-1,1,-1,1
-0.0040038310039826,0.32,0.894,-0.0008665530365091451,-0.0445106158385621,0.81,6.091000000000002,-0.010359519651339934,-0.0246452342788177,0.65,2.72,-0.008363655230611675,0.0362714690794829,0.92,3.4540000000000006,0.017277914712489153,-1,1,-1,1
0.0182343282685988,0.43,1.812,0.003946473393642641,-0.0184857649926875,0.4,1.733,-0.004302426333672234,0.0121181604244938,0.35,0.9646666666666668,0.004112442781962919,-0.0151227035979073,0.7,3.5946666666666665,-0.007203700032505554,1,-1,-1,-1
0.0359601678106669,0.8,6.357333333333334,0.007782894077875831,0.0503805984598857,0.82,6.156666666666667,0.011725715089731114,0.2860039542163068,0.64,3.288666666666667,0.0970588650363436,-0.3816884707349066,0.33,0.0,-0.18181730741720886,1,1,1,-1
-0.0779046424050387,0.52,3.0476666666666663,-0.01686097749058211,0.0801665199927796,0.66,4.836333333333332,0.018658170047722362,-0.1579304363546718,0.56,2.397,-0.05359558384177393,0.0530705040010963,0.64,2.461666666666666,0.025280135190290137,-1,-1,-1,1
-0.0499036836697279,0.57,3.2066666666666666,-0.010800702770416552,-0.0387990148069761,0.96,8.212333333333333,-0.009030186367299709,-0.0017021625350874,0.3,0.495,-0.0005776492294159646,0.0359717636273639,0.68,2.7553333333333336,0.01713515001693098,1,1,-1,1
-0.0135830432337336,0.72,5.265000000000001,-0.0029397912518082897,0.0256166174677963,0.68,4.748333333333334,0.005962079990557742,0.018115605996176,0.44,1.1389999999999998,0.006147747719965521,0.0022648726658829,0.99,3.984,0.0010788721203991158,1,-1,1,1
-0.0492239809642356,0.45,2.3223333333333325,-0.010653594053095078,0.0089101030192757,0.38,1.5279999999999998,0.0020737611822409636,-0.0655853988055206,0.51,2.019,-0.022257190074391114,0.028187561661964,0.61,2.786666666666667,0.013427145321332714,-1,-1,1,-1
-0.0370973509242267,0.63,4.076333333333333,-0.00802901572465412,-0.0228114938369263,0.63,3.774,-0.005309208022130388,0.0202667240399434,0.73,3.366333333333334,0.006877755374787516,0.0024066989047382,0.78,2.8599999999999994,0.00114643105090632,1,1,1,1
0.1381111228642799,0.82,6.872333333333334,0.029891524585998606,0.0236080368286926,0.44,1.905333333333333,0.005494597566194864,0.2134692170182743,0.91,4.751,0.07244333380202374,-0.0722600161242321,0.68,2.072666666666667,-0.034421059510484325,1,-1,1,-1
0.023625139378202,0.4,1.803,0.005113211882761496,0.0293627043662993,0.45,2.210000000000001,0.006833954263909125,-0.1246660851802037,0.51,2.231,-0.04230692813066294,0.0189649165702254,0.59,2.5683333333333334,0.009033938225986467,-1,1,-1,-1
0.0571671375506754,0.66,4.628666666666667,0.012372739155023793,-0.0420861156502949,0.72,5.086,-0.00979523499987323,0.3349507571748358,0.68,3.981333333333333,0.1136695484631866,-0.3472340744046653,0.32,0.0,-0.165404955329685,1,1,1,-1
0.0120208414154987,0.98,8.778333333333334,0.0026016823935959906,-0.0120811702843401,0.53,2.7943333333333324,-0.002811803849799271,-0.0413011573770081,0.73,3.651,-0.014016042088243478,0.0052779239098115,0.46,0.9760000000000002,0.002514139115041062,1,-1,1,1
0.0149331369512222,0.38,1.5323333333333335,0.003231993347575554,0.0033423643136627,0.69,4.858666666666666,0.0007779108003113311,-0.0032942368705723,0.42,1.348,-0.00111793871065435,0.0043592091311279,0.81,3.722333333333333,0.002076509319666232,-1,1,-1,1
0.001291497455478,0.46,1.9826666666666668,0.00027952004981605835,-0.0556409880653525,0.79,5.733,-0.0129500322209339,0.0105809863938173,0.74,3.1960000000000006,0.0035907843762614214,0.0303333003251453,0.85,3.0493333333333337,0.014449267958176998,1,1,1,1
0.3641266784363512,0.86,7.542,0.07880829099908246,-0.0193232105487446,0.65,4.168666666666668,-0.004497335649831025,-0.0867857593928196,0.64,2.919333333333334,-0.029451786186192534,-0.0077358860898335,0.54,1.6706666666666663,-0.003684989427717437,1,-1,-1,-1
-0.0624225083777827,0.55,3.4170000000000007,-0.01351016417213403,-0.0182556127701691,0.53,2.950666666666668,-0.004248860090494953,0.2434256887154582,0.86,4.269,0.08260942102060473,-0.0765034057069042,0.94,3.0776666666666666,-0.03644239818691378,-1,-1,1,1
-0.0235252192452657,0.43,2.148333333333333,-0.005091586071252913,-0.0455108936674192,0.32,0.8956666666666665,-0.010592326985716721,0.0273528062838595,0.44,1.9573333333333331,0.009282502197373475,-0.0452596417008126,0.37,0.7856666666666665,-0.02155943084386385,-1,-1,-1,-1
-0.0257289645256748,0.44,2.04,-0.00556854480465891,-0.0623802240904489,0.59,3.4440000000000004,-0.014518540018943723,-0.0767799247836524,0.62,2.683666666666667,-0.02605618645202717,0.0346536144225342,0.74,3.0823333333333327,0.016507249628075055,1,1,1,1
0.0059909725470218,0.3,0.7436666666666667,0.0012966320124652368,-0.0992682083062375,0.76,5.544666666666667,-0.02310394802066155,0.0716423421419598,0.81,4.522,0.02431268629099103,-0.006360350897907,0.48,1.2759999999999998,-0.003029753223249033,-1,1,1,-1
0.0010996384837381,0.34,0.817,0.00023799582604703358,-0.1017355589308772,0.78,5.690999999999999,-0.023678205797175087,-0.0226241279408672,0.68,3.0699999999999994,-0.007677768604264983,0.0445181390394768,0.83,3.123333333333333,0.021206216042622437,1,1,-1,1
-0.0182614023721308,0.37,1.102666666666667,-0.003952333068190114,-0.0560977068614052,0.54,3.2040000000000006,-0.013056330173763958,-0.0985472218529186,0.59,2.4963333333333333,-0.03344317924463048,0.0580255686301578,0.9,3.906333333333333,0.02764048028323879,1,-1,-1,1
-0.0753720871196717,0.55,2.995,-0.016312854088151012,0.3055097987770008,0.88,7.703333333333333,0.07110516681203238,0.1861227103838754,0.58,3.100333333333332,0.06316296946609504,-0.2897872890557031,0.31,0.0023333333333333,-0.13804017846908948,1,1,-1,-1
-0.0504482810159805,0.73,5.140333333333333,-0.010918570503495343,0.2788569643135403,0.9,7.200666666666666,0.06490191490939484,-0.0691395985485261,0.66,2.801999999999999,-0.02346335029729376,-0.0241978153618709,0.5,1.1656666666666666,-0.011526629625472165,1,1,1,1
0.3702861868737042,0.86,6.909666666666666,0.08014139939813393,-0.0061311967780062,0.99,6.846,-0.0014269911191154435,-0.0319785463217034,0.72,2.6790000000000007,-0.010852302444564265,-0.040211715741705,0.66,1.734666666666666,-0.01915485125528148,1,1,1,1
0.0082092151526502,0.62,4.337666666666666,0.001776728416061996,0.2965886543696951,0.83,7.217333333333332,0.06902883582764154,-0.0380330439348268,0.46,1.6443333333333332,-0.01290696867568417,0.003192538630784,0.52,1.7653333333333334,0.0015207658134314321,-1,-1,-1,-1
0.3789492427427685,0.86,7.09,0.08201635300164987,-0.0634797533055602,0.98,7.161666666666668,-0.014774447386131834,-0.0421698923622897,0.67,2.7463333333333333,-0.01431085770336265,-0.0071470815567993,0.41,0.7496666666666667,-0.003404512381645805,1,1,1,-1
-0.0048175232614315,0.99,8.323666666666666,-0.0010426612428182918,0.0518137900492297,0.66,4.077,0.012059279929359358,-0.0493877253426502,0.64,2.552,-0.016760315715281762,0.0195687614040633,0.74,2.452,0.009321579719518639,1,-1,-1,1
-0.0696312342300116,0.73,5.908,-0.01507035571628195,0.0173421655590932,0.51,2.7313333333333336,0.004036261946089945,-0.0136907671219179,0.76,3.708666666666667,-0.004646125687217777,0.0495119967189299,0.66,2.4240000000000004,0.02358504020557056,-1,-1,1,-1
0.0197577335841163,0.64,4.728666666666667,0.004276185487055862,-0.0159883442138175,0.67,4.383,-0.0037211699491233145,5.673962510099884e-05,0.38,0.9983333333333334,1.925527089295253e-05,0.0366097951565866,0.87,3.991333333333333,0.01743907634320224,-1,1,-1,1
0.0004129040269775,0.69,5.150666666666667,8.936521996265594e-05,-0.0439385499470663,0.6,4.070333333333333,-0.010226375507338275,-0.0482405954861602,0.51,2.0816666666666666,-0.016371023468517872,0.0085289696320897,0.39,0.914,0.004062774782177549,1,-1,1,-1
-0.0761502132716387,0.56,3.493666666666667,-0.01648126468767519,0.0522996863474682,0.83,6.627,0.01217236873200302,0.2497597156548101,0.69,3.881333333333333,0.08475894887425868,-0.279759507300529,0.31,0.0,-0.13326344451487096,-1,1,1,-1
0.0026981286063536,0.78,6.303666666666667,0.0005839585972540366,0.032792307925261,0.81,6.758,0.007632169359252476,-0.0099845265114177,0.37,1.0656666666666668,-0.0033883685761580697,0.000132469842739,0.38,0.5773333333333334,6.31020111097723e-05,1,-1,-1,1
-0.0675060167967531,0.58,3.683666666666667,-0.014610392841175464,-0.0197903084194202,0.99,8.237666666666666,-0.00460604925621907,-0.033806339037516,0.51,1.788,-0.01147258577947332,0.0030589681707664,0.49,1.281,0.0014571395232683612,-1,1,1,1
0.2884720504034579,0.84,7.1113333333333335,0.06243428630641124,-0.0305038308308738,0.65,4.087666666666666,-0.007099543086074599,-0.0637769876305052,0.54,1.642,-0.02164348409732869,0.0197698385368152,0.95,3.5946666666666665,0.009417362814013822,1,-1,1,1
-0.0568463983466607,0.52,3.060666666666666,-0.012303321257292846,-0.0519257640945518,0.54,3.087999999999999,-0.012085341067833865,0.27206547808274,0.89,5.085000000000002,0.0923286763312008,-0.0506137347784005,0.61,1.901333333333333,-0.02410985314284979,-1,-1,1,-1
0.0752851700351655,0.66,4.676,0.01629404253905505,-0.0066902250823828,0.51,2.784333333333333,-0.001557100860257855,-0.0963168036765571,0.6,2.5386666666666664,-0.032686260140671684,0.0630294334657088,0.85,3.5596666666666663,0.030024071355109053,1,-1,-1,1
0.0160801526424529,0.96,7.785333333333335,0.003480243068697879,0.2074857245165189,0.94,6.688,0.04829078187319052,-0.0831118628324507,0.51,1.3880000000000003,-0.028205005415669886,-0.0161038181169237,0.84,2.745333333333334,-0.007671053944904402,1,1,-1,-1
-0.0435028017613721,0.43,2.073,-0.00941535367638514,0.024796130387517,0.37,1.4119999999999997,0.00577111763536022,-0.046018822621958,0.49,1.895333333333333,-0.015617038254715828,0.0564019172069514,0.88,4.237333333333334,0.026867053909151277,-1,-1,-1,1
0.0529024995223164,0.66,4.636333333333332,0.011449739400685778,0.0141071857559955,0.49,2.2190000000000003,0.0032833441036716807,-0.0072013277545917,0.77,3.660333333333333,-0.0024438567660039004,0.0090747150508252,0.79,3.050333333333333,0.00432274061865858,1,1,1,-1
-0.0411150959786024,0.54,3.3416666666666663,-0.008898580192616364,-0.0166208720078095,0.65,4.197333333333334,-0.0038683861578508037,-0.1134479053419843,0.59,2.698666666666667,-0.0384999045324938,0.0470998619984497,0.61,2.423333333333334,0.022436019803773122,-1,1,-1,-1
0.4718365088417933,0.91,9.034,0.10212003430365238,0.0128193501407194,0.42,1.8396666666666668,0.0029836098018022864,0.4332395946962077,0.59,3.597666666666666,0.14702504189231214,-0.5659247823069484,0.35,0.0,-0.26957827654999533,1,-1,1,-1
-0.0477888896472915,0.75,6.139666666666666,-0.010342995844247393,-0.0282624147459906,0.56,2.8556666666666666,-0.00657786991798376,0.0104989225627667,0.73,3.302,0.003562935032974785,0.0166731845558163,0.78,2.8276666666666666,0.007942271654608491,-1,1,1,1
-0.0089301208074479,0.8,6.0360000000000005,-0.0019327547277570127,0.2953814220296742,0.92,7.274000000000001,0.06874786134740654,0.4977930844497051,0.67,3.6786666666666665,0.16893204127900963,-0.6086565006326636,0.38,0.0,-0.28993353106510533,1,1,-1,-1
-0.0443033139106274,0.45,2.318,-0.009588609299064927,-0.0018135872569472,0.31,0.7970000000000002,-0.00042209914362692724,-0.0935740267496112,0.67,3.6510000000000007,-0.03175546596229504,0.0611113606471165,0.65,2.583,0.029110397345948853,-1,-1,1,1
-0.0711625312267241,0.78,6.224333333333331,-0.01540177581392809,-0.0207912372352789,0.63,3.829,-0.004839008103049881,0.0053755930139893,0.35,0.822,0.0018242718296142737,0.0172115223060402,0.81,3.683666666666668,0.008198708848108966,1,1,-1,1
-0.00911099291512,0.4,1.776333333333333,-0.0019719010538549833,0.0031576736250165,0.38,1.5193333333333336,0.0007349253959891513,-0.1797416342033013,0.57,2.4456666666666678,-0.06099747488930134,0.0542135792897116,0.61,2.7293333333333334,0.02582463911714709,-1,-1,1,-1
-0.0287837985845067,0.68,5.106666666666667,-0.006229705509763396,0.002267742212493,0.54,3.0776666666666657,0.0005278003813674769,-0.0171495276920732,0.3,0.6146666666666666,-0.005819897484505009,0.0200536647603511,0.39,1.0086666666666668,0.009552563438854106,1,1,-1,-1
0.0047513902798849,0.3,0.7653333333333336,0.0010283480173311009,0.0204185869507926,0.47,2.4766666666666666,0.004752276480211521,-0.1210178653705189,0.59,2.2766666666666664,-0.04106886107280922,0.0657253332361174,0.96,4.183000000000001,0.03130826324169814,-1,-1,1,1
0.3638561181152244,0.88,7.209999999999999,0.07874973336575625,0.2295333473562335,0.92,6.632000000000001,0.053422204518560355,-0.0998745603185242,0.59,1.6743333333333332,-0.033893627439809365,-0.0945437837533593,0.85,2.7583333333333337,-0.04503593247648649,1,1,1,-1
-0.0378117303123337,0.6,4.244666666666667,-0.00818362955010477,0.0190558178559783,0.36,1.2633333333333332,0.00443510196011116,0.1700889745116631,0.85,5.285666666666667,0.057721729290539786,-0.0124528845400395,0.47,1.259,-0.005931931693634742,-1,-1,1,-1
-0.0206469263662114,0.65,4.543333333333334,-0.004468634345311887,-0.0054624373308049,0.37,1.2366666666666668,-0.001271342258618237,-0.0614391561394906,0.75,4.296333333333334,-0.02085011299941552,0.0244201213135786,0.59,1.9513333333333331,0.011632525068120698,1,1,-1,1
0.0330082740523804,0.8,6.393333333333334,0.007144012842091616,-0.0075543103304824,0.64,3.731,-0.0017582103695171166,-0.0034654583723092,0.68,3.1303333333333336,-0.0011760447766139596,-0.0169686065745704,0.72,2.4603333333333337,-0.00808299593663411,1,1,-1,1
-0.0054082972799596,0.39,1.538333333333333,-0.00117052303796824,0.0385609783406675,0.82,6.074333333333335,0.008974785124157999,0.0717028992897175,0.96,4.408666666666667,0.02433323708388935,0.0179010420284839,0.85,2.4963333333333333,0.008527161575812249,-1,1,1,1
-0.0226043048676696,0.48,2.2796666666666665,-0.004892271677244515,-0.038037621071846,0.58,3.735666666666667,-0.00885297755513464,-0.0377256294049306,0.47,1.6843333333333337,-0.012802643875528293,0.0120765457358658,0.81,3.834,0.00575266269994539,1,-1,-1,-1
-0.011524086505549,0.51,2.6833333333333345,-0.0024941692455161743,-0.0804385972092709,0.62,3.9313333333333342,-0.018721494026009845,0.0026062530784125,0.38,1.1526666666666665,0.0008844631763268506,0.0277605333618913,0.65,3.075333333333334,0.013223730385689842,1,1,-1,-1
0.1621087344914178,0.83,6.273666666666667,0.035085350999695536,-0.0013521580445239,0.98,6.713333333333332,-0.0003147048759057393,0.0539663074479173,0.78,2.7346666666666666,0.01831411235362069,-0.0721560730385251,0.93,2.4613333333333336,-0.0343715462204143,1,1,1,1
0.0517324668040251,0.67,4.777666666666668,0.011196508082020766,-0.0209935004061776,0.96,7.537333333333334,-0.004886083373840722,-0.014987384084157,0.69,3.2233333333333336,-0.005086148172524461,-0.0014496029992729,0.45,0.9953333333333336,-0.0006905184053483259,-1,-1,-1,-1
0.0051057875614664,0.34,1.1456666666666664,0.0011050505655104718,-0.0006333796836679,0.37,1.3763333333333336,-0.00014741447980669073,-0.0409122345501375,0.7,3.5689999999999995,-0.013884056471938893,0.0276867096279711,0.8,3.3283333333333327,0.013188564449189295,-1,-1,1,1
0.0020368921268651,0.54,2.873333333333334,0.00044084654317847274,-0.0100351993671718,0.96,8.108666666666668,-0.002335619112222302,-0.1266216225469767,0.53,2.0276666666666663,-0.04297056314184743,0.0250612597392543,0.53,1.7363333333333333,0.011937931364553019,1,1,-1,-1
0.0077408625769143,0.31,0.8096666666666669,0.0016753624127873513,-0.0473799456712704,0.99,8.117666666666668,-0.011027335142725816,0.0286715040291316,0.43,1.2336666666666665,0.00973001806068666,0.0104838910810349,0.99,3.812,0.004994001636829459,-1,1,-1,1
0.0325756758863455,0.8,6.632333333333334,0.007050385200467145,-0.0153889663826114,0.35,1.056,-0.0035816691513029064,-0.0039321415122222,0.98,5.206666666666666,-0.0013344192858604136,0.0316134863505337,0.62,1.880666666666667,0.015059084586070158,1,-1,1,-1
-0.0105287431010596,0.46,2.457666666666667,-0.002278746104861213,0.0133120911167774,0.34,1.091,0.003098291653048903,-0.095127496007545,0.7,3.8373333333333326,-0.032282654348403404,0.0525689168320768,0.66,2.5556666666666663,0.025041204136568355,-1,-1,-1,1
-0.0093439136127537,0.7,5.324666666666667,-0.002022312306877287,-0.0725041219190827,0.58,3.4153333333333333,-0.01687480304806648,0.5030552133673001,0.49,2.7873333333333337,0.17071780770946401,-0.5363448295097668,0.34,0.0,-0.25548786569541393,1,1,-1,-1
0.0122226279605671,0.3,0.7686666666666667,0.0026453552517115755,0.0053616041406081,0.39,1.541,0.0012478740725311314,-0.0315472847532412,1.0,4.932666666666666,-0.010705948669549402,0.0471114683071274,0.98,3.1340000000000003,0.022441548469045013,-1,-1,1,1
0.4342537008293154,0.91,8.348999999999998,0.09398595062945182,0.1546621952681963,0.89,7.275,0.035996492544867316,0.4208900830661325,0.32,1.0719999999999998,0.1428340873096993,-0.4705013140311378,0.34,0.003,-0.2241233063411384,1,1,-1,-1
0.0379383974646794,0.78,6.967666666666665,0.008211044245026196,-0.0164509627251131,0.32,0.8239999999999997,-0.003828841017441547,-0.0258852700707956,0.72,3.633333333333334,-0.008784476218571834,0.0519752642021948,0.66,2.447666666666666,0.02475841769950761,-1,-1,1,1
-0.0110972892988394,0.47,2.523,-0.00240179711115787,-0.0084373041121557,0.69,4.855,-0.001963720701399126,0.0040746719531273,0.33,0.7256666666666665,0.0013827886969242763,-0.0098164313249644,0.8,3.785666666666667,-0.004676057174361347,-1,1,-1,1
0.0018898556566311,0.77,5.889333333333334,0.0004090232969844851,-0.1103562320802282,0.97,8.099333333333336,-0.02568460429820659,0.5776582112170505,0.42,1.7226666666666666,0.19603522795089617,-0.5327122974278788,0.35,0.0003333333333333,-0.253757508996497,1,1,1,-1
0.5207712495898971,0.89,7.766,0.11271102781558569,-0.041179122739499,0.69,4.255333333333334,-0.009584139046559642,-0.0584868794592177,0.98,4.646333333333333,-0.019848222572250877,-0.0101892238459749,0.51,0.9483333333333334,-0.0048536368960251895,1,-1,1,1
0.0368398773014204,0.67,5.151666666666667,0.007973290458167628,0.004408983062039,0.61,3.966666666666667,0.0010261584975431212,-0.0263404045910404,0.72,3.93,-0.00893893156550879,0.008027594563053,0.52,1.406666666666666,0.0038239447622850113,-1,-1,-1,1
-0.0335353454577198,0.59,4.210333333333334,-0.007258087418740751,-0.0382616709868046,0.53,3.298666666666667,-0.008905123530946633,0.0076332336447024,0.39,1.39,0.0025904291992820488,0.0115182316337117,0.37,0.8179999999999997,0.005486709770973592,-1,-1,-1,-1
0.0162742136402025,0.78,6.015666666666666,0.0035222438790968795,-0.056597848189984,0.74,4.8740000000000006,-0.013172734402828129,-0.0137142617483965,0.71,3.237,-0.004654098869919792,0.0038590480678568,0.59,1.742333333333333,0.0018382575914340773,1,1,1,1
0.0380716308003297,0.65,4.946999999999998,0.008239880065383542,0.0385808160029936,0.84,7.117666666666666,0.008979402194688978,0.4835526836010599,0.36,1.512333333333333,0.1640993908080768,-0.4528033519135722,0.33,0.001,-0.21569288188322389,-1,1,-1,-1
0.0136787426939661,0.3,0.7673333333333333,0.0029605035790204698,-0.0173389423848693,0.67,5.004333333333334,-0.004035511775909571,-0.1211246014429678,0.58,2.3920000000000003,-0.04110508323651572,0.0559403126274915,0.66,2.671,0.026647168562425303,-1,-1,1,1
0.416333923475995,0.87,7.554,0.09010755579619299,-0.0288287847380921,0.72,4.467999999999999,-0.006709688383142393,-0.0412944072087446,0.73,3.201666666666667,-0.01401375133785069,-0.0350204158883666,0.58,1.7256666666666662,-0.016681975510536018,1,1,1,-1
0.0391026837898547,0.64,4.421,0.008463031866242768,-0.0056997039176058,0.96,7.651000000000001,-0.001326564317946403,-0.0393008097485725,0.68,3.248,-0.013337200178431059,0.0085832195538492,0.41,0.7993333333333333,0.004088616733030597,-1,1,-1,-1
-0.0552659501900363,0.52,3.149666666666667,-0.01196126332632476,-0.0463792397853204,0.62,4.389333333333334,-0.010794428181197569,-0.1225751898708766,0.51,2.302666666666666,-0.04159735778157742,0.0191783002048682,0.44,1.0809999999999995,0.009135583522798687,-1,-1,-1,1
-0.0513978742576179,0.75,5.7620000000000005,-0.011124091891928308,-0.0091141551439921,0.47,2.250666666666667,-0.002121252818922967,0.2619917108834926,0.9,5.138333333333332,0.08891002285950851,-0.0626423461546232,0.59,1.5696666666666668,-0.0298396823100288,1,-1,1,1
0.1084781934330152,0.95,8.49,0.023478040861590332,0.001240283231636,0.4,1.41,0.0002886668330530926,0.0296439052743338,0.97,4.301666666666667,0.010060014061888351,-0.0203075174845128,0.89,2.543,-0.009673486186923326,1,-1,1,1
0.4182252528321628,0.86,8.17333333333333,0.09051689804740085,0.0085637137859175,0.46,1.7756666666666667,0.001993141626605025,0.1526873277382536,0.84,4.640666666666666,0.05181627217817733,-0.060819226470101,0.57,1.602,-0.02897123922737316,-1,1,-1,-1
0.4215107629953349,0.92,7.869333333333333,0.09122798420601906,-0.1057877989791649,0.77,4.547000000000001,-0.024621334972570904,0.1792037405113342,0.92,3.888333333333334,0.060814934226898286,-0.1145876021423533,0.78,1.8983333333333328,-0.05458380559623159,1,1,1,1
-0.0507551768022924,0.75,5.758333333333334,-0.01098499225687502,0.074604820733577,0.83,5.873333333333333,0.017363725302686154,-0.0245708427853497,0.72,3.222000000000001,-0.008338409586913679,0.0249227323256047,0.61,1.8666666666666667,0.011871943829470427,-1,1,-1,-1
0.3732771555463952,0.93,8.59,0.08078873765562931,-0.0184476569763609,0.5,2.419,-0.004293556972137429,0.2810824202080688,0.94,5.647000000000001,0.09538868356495012,-0.2246055616390858,0.31,0.0,-0.10699086186575199,1,-1,1,-1
0.2682414877288988,0.94,8.990666666666666,0.058055765959650875,0.013091355027007,0.53,2.6206666666666663,0.0030469169457649097,-0.0324883327712091,0.46,1.6729999999999998,-0.011025304577823265,0.0076612144846994,0.61,2.2643333333333326,0.003649419607754412,1,1,-1,1
0.0247765345230326,0.38,1.5523333333333331,0.005362409453283925,-0.0931167005817474,0.77,6.054333333333334,-0.021672229677595748,0.2570008668535601,0.59,3.1856666666666658,0.08721632020268336,-0.3773187604500964,0.32,0.0016666666666666,-0.17973579587286548,-1,1,1,-1
0.0183520548603293,0.38,1.493,0.0039719530743385694,-0.0943924320516611,0.98,8.557333333333334,-0.021969146828334292,0.0165978138309114,0.33,0.7399999999999999,0.005632666782272537,0.0200623427357466,0.59,2.182666666666667,0.009556697192533395,1,1,-1,1
0.0278211107470378,0.38,1.4540000000000006,0.006021350045224733,-0.0069166918427177,0.99,7.903333333333332,-0.0016098093391199277,0.0198490524426149,0.76,3.4166666666666674,0.006736013519134845,0.014568396347026,0.66,2.0076666666666663,0.006939655767183563,1,1,1,1
0.013545542024598,0.39,1.467,0.002931674828658338,0.0087018651933572,0.98,8.288333333333334,0.0020252953542780516,-0.1025894093263541,0.58,2.461333333333334,-0.03481494394456555,0.0255214355231623,0.54,1.7769999999999997,0.012157136104501441,1,-1,-1,-1
0.0166357411897655,0.69,5.173999999999999,0.0036004896381071636,-0.0025311625529997,0.32,0.8596666666666668,-0.0005891095352093252,0.494983745814161,0.91,6.4446666666666665,0.16797865858814504,-0.2581226470977367,0.31,0.0066666666666666,-0.12295672590883135,1,-1,1,-1
-0.0242659695644293,0.74,5.269666666666667,-0.0052519073829485965,0.2286139520485095,0.89,6.923666666666666,0.053208221998249663,-0.0175426871264301,0.44,1.2323333333333335,-0.0059533208442679,-0.0609075511500947,0.82,3.0656666666666665,-0.029013312689702326,1,1,-1,1
0.0017671603716857,0.62,4.625,0.0003824682371857491,0.0111291444354528,0.3,0.7026666666666664,0.0025902268101577054,-0.0490068406069523,0.69,3.633,-0.016631057921424316,0.0163117228176399,0.57,2.183333333333334,0.007770089351477775,-1,-1,1,-1
0.0042868337414425,0.34,1.1376666666666666,0.0009278035940981992,-0.0249708172882625,0.6,3.718333333333334,-0.005811774731358808,-0.1657112041478705,0.56,2.559333333333333,-0.05623608052018014,0.0221081195690429,0.62,2.430333333333334,0.010531203010564174,-1,1,-1,1
0.0408229918911411,0.78,6.2413333333333325,0.008835359820998645,-0.0135385205178177,0.67,4.255,-0.003150991436808936,-0.1379589546409954,0.56,2.319,-0.04681802248415196,0.0216921837910648,0.6,2.193,0.010333071997948435,1,1,1,-1
0.4811496629104157,0.87,7.986333333333333,0.10413568929249051,-0.068588152785638,0.58,3.401000000000001,-0.01596338992947253,-0.1032675305170154,0.65,2.9323333333333337,-0.03504507248702934,0.0227130125404515,0.49,1.4663333333333337,0.010819343784440183,1,-1,1,-1
0.393733177242547,0.93,9.019,0.08521605431761257,-0.0287097908874895,0.4,1.5233333333333332,-0.006681993436431764,0.0011032031939336,0.36,0.8680000000000002,0.0003743852080684256,0.0186427813382494,0.87,4.006666666666667,0.008880489104535868,1,-1,-1,1
0.1713048060434596,0.8,6.747333333333333,0.03707566570564855,0.0118426469693755,0.82,5.829666666666666,0.0027562892962006273,0.0114947688342235,0.44,1.1093333333333333,0.003900887384448814,-0.0482217006751222,0.75,2.976,-0.022970407670287282,-1,1,1,-1
-0.036818662464805,0.56,3.609,-0.007968698910454992,-0.0094130456092402,0.61,4.060333333333333,-0.0021908173843643033,-0.0766715932509325,0.62,2.6936666666666667,-0.026019422849781693,0.0441814023202367,0.64,2.6033333333333326,0.021045811502545926,-1,-1,1,-1
-0.0200073679035983,0.49,2.612333333333333,-0.004330214085502911,-0.04015761946048,0.98,8.118999999999998,-0.009346391644203159,0.5920171607191027,0.7,4.034,0.20090810932626807,-0.5962467313982525,0.37,0.0,-0.2840221373478017,-1,1,1,-1
-0.0341915339470864,0.74,5.877666666666667,-0.007400106931406837,0.0374012399649976,0.33,0.9916666666666668,0.008704864516077876,-0.1246655843212209,0.56,2.4396666666666675,-0.042306758158172364,0.048077929400514,0.74,3.206666666666668,0.02290192222197685,1,-1,-1,1
-0.0619795965427441,0.74,6.016666666666668,-0.013414304333100674,0.0336000196087273,0.47,2.2270000000000008,0.007820158334463121,0.5772787273716806,0.42,2.2460000000000004,0.19590644556593875,-0.5642204393924699,0.34,0.0003333333333333,-0.2687664127831138,1,1,-1,-1
0.1348778676806779,0.95,7.869,0.029191748023408345,0.0094359948570321,0.96,6.882333333333333,0.0021961586536099575,-0.0210150892655871,0.65,2.4386666666666668,-0.0071317220712714055,-0.0357343375516876,0.52,1.134,-0.017022052103056393,1,1,1,1
-0.0878813112940495,0.73,5.866666666666669,-0.019020237637031638,0.0493884407347589,0.43,1.8723333333333336,0.011494797649991376,0.0090022341780837,0.99,4.980999999999999,0.003055015915812705,0.0558575503042391,0.73,2.224333333333333,0.026607744728793722,-1,-1,1,1
0.1133487114685536,0.95,8.068666666666667,0.024532171814887357,0.0618527496518801,0.83,5.635000000000001,0.014395774208833343,0.0269106251921507,0.41,1.0233333333333334,0.00913244275144942,-0.0519181728835831,0.86,3.1333333333333333,-0.02473122224923139,1,1,-1,1
0.4127105542982496,0.87,7.515,0.08932334648260165,0.0594844108248375,0.84,5.436333333333333,0.01384456070262696,0.1647480202212863,0.88,3.566,0.05590921252637329,-0.133413786585645,0.77,1.9576666666666669,-0.06355165877196023,-1,1,1,-1
-0.0477575999770181,0.76,6.043000000000001,-0.010336223790491924,-0.0463257745102057,0.72,4.923333333333333,-0.010781984530221722,-0.033993140653791,0.6,2.343666666666666,-0.011535979143779372,0.0239611635952958,0.77,2.902666666666667,0.011413900553746827,-1,-1,-1,1
-0.0114404242129302,0.42,1.858666666666667,-0.002476062134192539,0.06024696524931,0.83,6.361666666666667,0.014022039656730649,-0.0035606072365044,0.69,2.7416666666666667,-0.0012083346825125989,0.0344904253819029,0.95,3.388,0.01642951452669656,-1,1,1,1
-0.0152232560417107,0.54,2.857,-0.0032947841043687383,0.0289556218582198,0.8,6.242999999999999,0.0067392087933575194,0.0470563593448356,0.79,3.729666666666667,0.01596913875987131,-0.004724020503529,0.65,2.112,-0.0022502872210983455,1,-1,1,-1
0.2393312799394324,0.84,7.516333333333334,0.05179870158276958,0.0154732499847964,0.31,0.7433333333333334,0.0036012855420598454,-0.0516816227050469,0.75,3.707,-0.017538777240802137,0.0324385580736619,0.8,2.956666666666666,0.015452107510855942,1,-1,-1,1
0.0142399866879854,0.33,1.031,0.0030819741622584176,-0.024564818772502,0.64,4.064333333333333,-0.005717281552075678,0.2281929934305591,0.87,5.100333333333334,0.07744002355598578,-0.0622201421038621,0.55,1.6130000000000002,-0.029638565405600902,-1,1,1,-1
0.001601987922696,0.43,1.7083333333333333,0.0003467198034788057,-0.0309586298888957,0.65,4.126,-0.007205394233946315,0.1753517127232493,0.82,4.701000000000001,0.059507702492202705,-0.0414669746837037,0.64,1.9636666666666671,-0.01975279386671574,1,1,-1,1
0.2868387159444792,0.94,7.801666666666666,0.062080782141611286,0.0288956403984679,0.96,6.697666666666666,0.00672524854815962,-0.0811455854749476,0.6,1.965,-0.027537725660084496,-0.0364987672615986,0.75,2.1953333333333336,-0.017386188204149857,1,1,-1,1
0.2730939557505234,0.92,7.689000000000001,0.05910599033088926,0.0245711018869005,0.94,6.515333333333334,0.005718743900907672,0.0315719500316142,0.73,2.5176666666666656,0.010714319126983281,-0.0579932270513219,0.8,2.1520000000000006,-0.027625074371788953,-1,-1,1,1
0.0056644908282237,0.67,5.408333333333333,0.0012259712566771415,0.0004309408585343,0.49,2.7696666666666663,0.0001002983267799155,0.0207522485535218,0.38,1.2673333333333332,0.007042523929699179,0.0054662969355985,0.47,1.6539999999999997,0.0026038706080376427,-1,-1,-1,-1
-0.0636888870455916,0.76,6.132666666666666,-0.01378424773831568,-0.016292229271285,0.55,3.015666666666667,-0.0037918969693020773,0.4973268191150932,0.6,3.515000000000001,0.1687738085569928,-0.5799996137370185,0.35,0.0,-0.27628282266331966,1,1,1,-1
-0.0374026442040538,0.78,5.653333333333332,-0.008095090645997418,0.3291004270300028,0.91,6.970333333333333,0.07659571265980973,-0.0753424914304492,0.62,2.0766666666666667,-0.025568376239019513,-0.034845369614171,0.77,2.5033333333333334,-0.016598592215813023,1,1,1,1
-0.0639439903534579,0.54,3.359666666666667,-0.01383945999523541,0.0399350394275437,0.41,1.7643333333333333,0.009294587772660184,0.1695826256422741,0.84,4.545333333333333,0.05754989374123769,-0.0382118675500975,0.73,2.672,-0.018202223546246524,-1,-1,1,-1
-0.0176923489039149,0.63,4.093333333333333,-0.003829172272859829,-0.0383526190438132,0.74,5.245333333333334,-0.008926291024724949,-0.0668042573421696,0.64,3.181666666666667,-0.02267082430728546,0.0129008204444356,0.5,1.534333333333333,0.006145305966837129,1,1,-1,-1
0.0135782219505671,0.31,0.8469999999999998,0.0029387477768055624,-0.0353640541631632,0.61,4.028666666666667,-0.008230724449715319,0.1477534634408934,0.83,4.362333333333334,0.05014190627558935,-0.0334494750631169,0.75,2.580333333333333,-0.015933657830390413,-1,-1,1,1
-0.0352805456046763,0.58,3.5146666666666664,-0.007635802783139766,-0.0567302884863485,0.53,3.051,-0.013203558911250874,0.00570448181109,0.43,1.3733333333333333,0.0019358841793708779,0.0261885726680963,0.98,4.328666666666666,0.012474926891150977,1,-1,-1,1
-0.0577977613256379,0.76,6.063666666666668,-0.01250922567169871,0.0238646077993225,0.46,2.2806666666666664,0.005554312579391808,-0.0132014531169686,0.32,0.6116666666666671,-0.0044800711230530855,0.0198901774039672,0.95,4.498333333333334,0.009474686234763434,1,-1,-1,-1
0.3863722361329005,0.85,7.3306666666666676,0.08362291867732598,-0.0723575819369921,0.79,5.459999999999999,-0.016840696941117055,-0.0531483057827266,0.53,1.793,-0.0180365136979,-0.0347967114495397,0.58,1.983333333333333,-0.016575413898532197,1,1,1,-1
0.388692953176192,0.86,7.5836666666666686,0.08412519372308651,-0.0575999117182073,0.71,4.941333333333333,-0.013405957345646341,-0.1055720983694188,0.61,2.549666666666666,-0.03582715517104828,0.008041658389345,0.44,1.0983333333333334,0.0038306440661006894,1,-1,1,-1
-0.035743019763105,0.61,4.182333333333334,-0.00773589651484192,-0.0124580806680709,0.55,3.108333333333334,-0.0028995269795176995,0.2603768309064413,0.92,4.488666666666665,0.0883619940108445,-0.0943349481724586,1.0,2.8726666666666665,-0.04493645364512655,-1,-1,1,1
0.0273825504669948,0.66,4.878,0.00592643201746943,0.0127605139744304,0.34,1.1196666666666666,0.0029699161152648753,-0.1226944681734178,0.5,2.2849999999999997,-0.041637836301183326,0.026574857744013,0.45,1.4773333333333334,0.012658933791499311,1,-1,-1,-1
-0.0109605961040468,0.96,9.088666666666668,-0.0023722124701228615,0.0007125328622639,0.35,0.9926666666666668,0.00016583680207033548,-0.083804446162365,0.64,2.918333333333334,-0.028440041858186108,0.0011131463357856,0.59,1.998,0.0005302472698328766,1,1,1,1
-0.0804297203824271,0.58,3.8856666666666655,-0.01740748257197835,-0.0282043969205521,0.42,1.493,-0.006564366694282294,0.2393926145126546,0.86,4.9946666666666655,0.08124074901813506,-0.0606481376672536,0.65,2.063333333333333,-0.02888974107417232,-1,1,1,1
0.3725261639042152,0.86,7.930333333333333,0.08062619980443712,-0.0144175399444512,0.5,2.2870000000000004,-0.0033555767666805137,0.0130874631759581,0.4,1.1789999999999998,0.004441387272228872,-0.0291593944550379,0.81,3.6013333333333324,-0.013890077883472277,1,1,-1,1
0.0045789323640208,0.39,1.6190000000000004,0.0009910227829459772,-0.053874816531763,0.56,3.0066666666666664,-0.012538968739444028,0.282033702373095,0.9,4.988,0.09571151255352042,-0.094299398065448,0.72,2.4026666666666663,-0.04491951935124385,-1,1,1,-1
-0.0006083746749865,0.42,1.6336666666666666,-0.0001316711223376867,-0.070264433114191,0.59,3.47,-0.016353531891735714,-0.0637379942701552,0.7,3.8896666666666673,-0.02163025123378352,0.0211337561843698,0.54,1.8693333333333333,0.010067065001087276,1,1,-1,-1
0.2215077353927252,0.84,6.804,0.047941134509398596,0.1996476095850541,0.86,6.346666666666667,0.04646651806258687,-0.0214242602223881,0.31,0.441666666666667,-0.00727057913281715,-0.0782940294869303,0.99,3.619999999999999,-0.03729536184508957,1,1,-1,1
-0.0487940223302421,0.55,3.269333333333333,-0.010560537687956341,0.335741228340936,0.87,7.005000000000001,0.07814131049945262,-0.0340762675806507,0.77,3.629,-0.01156418926135299,-0.0051271351865298,0.54,1.5326666666666666,-0.002442310904974433,-1,1,1,-1
-0.0165955007198042,0.4,1.745,-0.0035917803540737384,-0.0256645613578321,0.51,2.948000000000001,-0.0059732385796185845,0.5366124477765286,0.78,5.387333333333333,0.18210585685180192,-0.5380672207463504,0.35,0.0003333333333333,-0.2563083267807374,-1,-1,1,-1
0.0155289495336949,0.38,1.4646666666666666,0.003360945644018263,-0.0401043381866088,0.99,8.207333333333333,-0.009333990818168329,-0.1201003169380672,0.54,2.0666666666666664,-0.04075748003014615,0.0541231385783502,0.63,2.212666666666667,0.02578155768325163,-1,1,-1,1
0.0208924118421371,0.48,2.3203333333333327,0.004521765005514754,-0.0098362362307331,0.48,2.497,-0.002289311900268536,0.2160265115196988,0.92,5.6080000000000005,0.07331118229926592,-0.0365748456467966,0.52,1.4360000000000002,-0.017422428143812473,1,-1,1,-1
-0.0303769811512282,0.97,8.425,-0.00657451956148853,-0.045920022712063,0.59,2.9246666666666665,-0.010687548772656126,0.0250054938893575,0.77,3.665,0.008485913641385194,-0.0179017960083878,0.66,1.9106666666666667,-0.008527520734148128,1,1,-1,1
0.0863016475058104,0.79,6.778666666666667,0.018678349467675708,-0.0035723199913781,0.43,1.7553333333333332,-0.0008314312991260434,0.1248551253932372,0.95,4.462666666666666,0.042371081189572696,-0.0474737994318057,0.91,2.719,-0.02261414490444589,-1,-1,1,1
-0.0051421647305407,0.37,1.3436666666666668,-0.001112923711577223,0.279594116678779,0.93,7.973,0.06507348172036459,-0.0611528865926578,0.63,2.7116666666666664,-0.0207529640023459,0.0080666754989335,0.66,2.3736666666666664,0.0038425609665404233,-1,1,-1,-1
-0.055549063913582,0.53,2.766666666666666,-0.01202253790474026,-0.0533319273723527,0.62,3.972,-0.012412615266020773,0.1830154565990063,0.83,3.949,0.06210848570356921,-0.0371391676275703,0.94,3.124,-0.017691242925833704,1,-1,1,1
-0.0458932666677918,0.53,2.929666666666667,-0.009932724319967765,-0.0134030383784427,0.34,1.0670000000000002,-0.0031194589617168944,-0.0623582734368755,0.69,3.903000000000001,-0.021162026455171384,0.0127690645836189,0.57,2.1503333333333337,0.006082544061024243,1,-1,-1,-1
0.4435938149632337,0.87,7.655666666666666,0.0960074406114311,-0.1638288632930287,0.78,5.210333333333334,-0.038129967351978156,0.4382022113931612,0.66,3.739333333333334,0.14870916526583872,-0.5289006242033341,0.36,0.0,-0.2519418184122186,1,1,-1,-1
-0.0127792289416057,0.45,2.2090000000000005,-0.0027658209431364136,0.2392928223557673,0.85,7.025999999999999,0.05569365080479303,-0.10727143099915,0.59,2.551,-0.03640384403821056,0.0226242815090467,0.63,2.198666666666667,0.010777076756611676,-1,1,-1,1
-0.0193090090053607,0.78,6.314333333333334,-0.004179067590248986,-0.0397943449100721,0.61,3.975,-0.00926184215476379,-0.0035772096427395,0.31,0.5706666666666665,-0.0012139689077821992,-0.0138817394975383,0.79,3.6153333333333326,-0.006612566769045741,1,-1,-1,1
0.4840843803317947,0.88,8.143333333333333,0.10477085303697987,-0.1142382494027716,0.81,6.078666666666668,-0.026588115381620744,-0.0058581188893731,0.35,0.6663333333333334,-0.0019880227607639855,-0.01057694224193,0.41,0.9863333333333332,-0.005038326558390274,1,1,1,-1
-0.0150528615650316,0.97,8.610666666666669,-0.0032579054621323933,-0.0192877666549988,0.62,3.760999999999999,-0.0044890863433035355,0.0233448339802011,0.44,1.1666666666666663,0.007922348824822642,-0.0075302937212304,0.77,3.076999999999999,-0.003587055500572691,1,-1,1,1
-0.0803912889212403,0.53,3.105999999999999,-0.017399164813472614,0.0057596334751606,0.61,3.878666666666667,0.0013405124832882806,0.2677376775214881,0.91,4.585666666666667,0.09085998541142046,-0.0566980730497723,0.85,2.672666666666667,-0.027008127748279542,-1,-1,1,1
-0.017000965931655,0.79,5.920666666666666,-0.0036795355840468914,-0.0779684326132992,0.97,7.546666666666668,-0.01814658131829028,0.0290797455539498,0.38,0.9566666666666664,0.009868559708364696,0.0161475717537222,0.62,2.2709999999999995,0.007691895990295757,1,1,-1,-1
0.0432090331753591,0.31,0.8440000000000006,0.009351773055727739,-0.0181290984503093,1.0,8.089666666666668,-0.004219414809676618,-0.0122368419352858,0.53,1.6393333333333333,-0.004152718773145748,0.051398393685647,0.93,3.642333333333333,0.0244836254223263,-1,1,1,1
-0.0429681483942601,0.56,2.993,-0.00929963812837877,0.307876156701651,0.83,6.650666666666667,0.0716559192777235,0.0202153104408333,0.78,3.136666666666668,0.006860307554561626,-0.0546444231458442,0.93,2.890666666666666,-0.026029871592962904,1,-1,1,1
0.0170630761235743,0.69,5.125333333333334,0.0036929781532642984,0.0185170661195455,0.48,2.5346666666666664,0.004309711441565834,-5.537983950443248e-05,0.45,1.6036666666666668,-1.8793811375523336e-05,0.0071450828563164,0.76,3.5949999999999998,0.003403560300647826,1,-1,-1,-1
0.0549366418236809,0.67,4.835999999999999,0.01188999079645792,-0.1234842830288265,0.75,4.992999999999999,-0.028740061950804852,0.2137860907222322,0.86,4.800000000000001,0.07255086868611403,-0.0315829834064878,0.43,0.8400000000000001,-0.015044554508323649,-1,1,1,-1
-0.0058808426154774,0.42,1.7959999999999998,-0.0012727964843184652,0.2904038540230482,0.93,7.500333333333334,0.06758936887074551,0.0258888447809013,0.96,4.404333333333335,0.008785689339231805,-0.0354727817050812,0.69,1.7416666666666665,-0.016897459972522188,-1,1,1,1
-0.0033566466372842,0.99,8.82066666666667,-0.0007264822948654791,-0.0620369989698419,0.54,2.886666666666667,-0.014438656887363205,0.4083125520735078,0.71,4.346333333333333,0.13856575162724813,-0.4268599612872026,0.34,0.0,-0.20333474746046465,1,-1,-1,-1
-0.019342286309893,0.77,6.2286666666666655,-0.004186269829619384,0.0195402782095062,0.71,4.511333333333334,0.004547856557146398,-0.0186587371400284,0.66,2.8686666666666665,-0.006332065774352754,0.0124951415070144,0.73,2.492666666666667,0.005952060800338441,-1,1,-1,1
-0.050650144179138,0.51,2.9336666666666678,-0.010962259944138436,-0.0420172575833635,0.53,2.961,-0.00977920878940433,0.2930051282532417,0.89,4.808999999999999,0.09943479724262663,-0.0887609806430078,0.77,2.4676666666666667,-0.04228129414847106,-1,-1,1,1
0.4198649661916995,0.89,7.803666666666667,0.09087178280384982,-0.0365021458317196,0.7,4.1706666666666665,-0.008495606945347336,0.0042337377497778,0.79,3.930333333333334,0.0014367695788715339,-0.0237043031256229,0.51,1.2556666666666667,-0.01129154506606881,1,1,-1,-1
0.0248502540532316,0.33,1.001,0.005378364642871204,0.255418897913886,0.86,6.884666666666667,0.05944687671497221,0.1351585789489906,0.83,3.683333333333333,0.045867681475454634,-0.0631387565593826,0.93,2.9039999999999995,-0.03007614741203584,-1,1,1,1
-0.0250374141732763,0.48,2.3276666666666666,-0.005418871889599858,0.0009764054159706,0.42,1.927,0.0002272512052205508,0.0123430539656814,0.4,1.257333333333333,0.004188763096909209,0.0220049300095324,0.84,4.329666666666666,0.010482048662706502,1,-1,-1,-1
-0.0500154926717399,0.48,2.311,-0.010824901701416931,0.0090458776522184,0.37,1.404,0.00210536173306742,-0.0238097305225153,0.78,4.839,-0.008080117030790208,-0.0036789425400568,0.4,0.8889999999999999,-0.0017524643211985337,1,-1,1,-1
0.3419753397148719,0.85,7.539000000000001,0.07401405522520813,-0.0034296881486166,0.36,1.1206666666666665,-0.0007982347829656344,0.2096524857571182,0.86,4.095666666666666,0.07114808036620456,-0.1134673416599896,0.97,2.962333333333333,-0.054050169502594544,1,-1,1,1
0.5368394935033276,0.9,8.336,0.11618869346648421,-0.0321748900970337,0.71,4.575,-0.007488469884327058,-0.003603696386463,0.33,0.6573333333333334,-0.001222957501283837,-0.0390848942759345,0.7,2.952333333333333,-0.018618089837123278,1,1,-1,-1
0.5382524371559931,0.88,8.124,0.11649449823482126,-0.1152761426011066,0.79,5.319,-0.02682967741758854,0.0088205589703547,0.47,1.371,0.0029933622596045725,-0.0294132953023549,0.62,2.2506666666666666,-0.014011023555007078,-1,1,1,-1
0.0055275366290006,0.44,2.22,0.0011963301261995048,0.0339995832591386,0.41,1.8153333333333332,0.00791315384599255,-0.1065672768668704,0.58,2.220333333333333,-0.03616488090542107,0.0504362184649549,0.99,4.239666666666667,0.0240252932449017,-1,-1,1,1
0.0392844226363884,0.64,4.152333333333333,0.008502365781475153,-0.0467067521280917,0.99,8.137666666666666,-0.01087065427888405,0.4065841938023871,0.57,2.858666666666666,0.13797921256127327,-0.5037104933717931,0.35,0.0046666666666666,-0.23994249930137507,1,1,-1,-1
0.0372612747905503,0.66,4.613,0.008064493926400832,0.1880448440304709,0.82,7.290333333333333,0.04376605940776728,0.0073747765462968,0.4,1.3299999999999996,0.0025027186894725877,-0.0101683088782936,0.41,0.7876666666666668,-0.004843674050930052,1,-1,-1,1
0.0859159652293239,0.95,7.689666666666666,0.018594875877635395,0.2349254712591992,0.88,5.928333333333332,0.05467718184212365,0.1400477940246771,0.87,3.521,0.047526895130262405,-0.1095293798768153,0.71,1.632,-0.05217432136196287,1,1,1,1
0.3156591321782267,0.82,7.694333333333334,0.06831841284479766,0.0142843092048623,0.37,1.273666666666667,0.003324568288389858,-0.0720073426507514,0.59,2.368666666666667,-0.02443655358232997,0.0546297718211303,0.98,3.834333333333333,0.02602289243426721,-1,-1,-1,1
-0.0192174195723041,0.32,0.91,-0.004159244800214041,-0.0283943914248743,0.54,2.812666666666666,-0.006608586522835356,0.2872442708665597,0.9,4.800333333333333,0.09747978133692096,-0.1043090458681081,0.84,2.906666666666667,-0.0496876151969741,-1,1,1,-1
0.3290958476806622,0.93,8.413,0.07122653424346885,-0.0167679380897396,0.45,1.8523333333333332,-0.0039026147106824747,0.2194020265380745,0.87,4.144333333333333,0.07445670372219315,-0.1588352160856225,0.88,2.499,-0.07566115700616931,1,-1,-1,1
-0.0110132982485771,0.61,4.086333333333333,-0.0023836188464978502,0.003711058693514,0.71,4.533333333333333,0.0008637217153357663,0.2622997870622141,0.88,4.192333333333334,0.0890145721981125,-0.1075082519009384,0.91,2.6686666666666667,-0.05121155702744685,-1,1,1,1
-0.0379986589515235,0.62,4.2123333333333335,-0.008224086697206963,0.0193477582787027,0.63,4.197,0.00450304895408678,0.1981313718017379,0.85,5.200333333333333,0.06723825244956719,-0.0248646872446401,0.43,0.8846666666666666,-0.011844294054486454,1,-1,-1,-1
-0.0192931704582592,0.59,3.774333333333333,-0.004175639638102393,-0.0124284381808541,0.96,7.825000000000002,-0.002892627907845656,-0.0395288652629925,0.61,2.699666666666667,-0.013414593546839328,-0.0029500899777721,0.51,1.276333333333333,-0.0014052753947853616,-1,1,-1,1
-0.0954804678731835,0.55,3.392666666666668,-0.020664930482960166,-0.0484722518578157,0.59,3.688666666666668,-0.011281561402947378,0.2688977630074909,0.88,5.2396666666666665,0.09125367430612508,-0.0474127485691833,0.52,1.2363333333333333,-0.02258506332533471,-1,-1,1,1
-0.0925748784987479,0.57,3.4376666666666664,-0.020036070949987526,0.0387288426991458,0.65,4.283,0.009013854323441216,0.0179782257054061,0.35,0.8396666666666667,0.006101126073992036,0.0259334120187819,0.88,4.186666666666666,0.012353381112920246,1,1,-1,1
0.019944132068157,0.33,1.0650000000000002,0.004316527892163745,-0.1293649256732658,0.8,6.747000000000001,-0.03010873843145686,0.0401734209373974,0.32,0.8109999999999999,0.013633331229616819,-0.0309858362663111,0.35,0.607,-0.014760103461243897,-1,1,-1,-1
-0.0633898429981769,0.75,5.566666666666667,-0.01371952534441858,-0.0420344289573604,0.74,5.384333333333333,-0.009783205300865922,-0.0158115099160059,0.31,0.4923333333333333,-0.005365825137500585,0.0599368037600012,0.95,4.0683333333333325,0.028550897159284938,1,-1,-1,1
0.3554724306306482,0.86,8.462666666666665,0.07693524373328253,-0.0013515660204674,0.37,1.409,-0.0003145670866450914,-0.0061101270667831,0.31,0.7013333333333333,-0.0020735447520466416,-0.0129615738948964,0.38,0.8876666666666665,-0.006174245873661717,1,-1,1,-1
0.3990033421803796,0.88,7.4,0.08635668123848915,0.2565736994996355,0.91,6.847666666666667,0.05971564832137641,-0.0624495762549042,0.69,2.873333333333333,-0.021193011159270206,-0.0847477939364449,0.46,0.7819999999999998,-0.040369612614719476,1,1,1,1
-0.0563891186924658,0.7,4.904000000000001,-0.01220435177719184,0.1091133902087575,0.95,7.005333333333334,0.025395341960482334,0.0289414463965198,0.75,2.727333333333333,0.009821626233992218,-0.0080457192380616,0.89,2.641,-0.0038325784514334693,-1,1,1,1
-0.0525350051614044,0.7,5.658333333333334,-0.011370202238894605,0.0396900765557798,0.3,0.7046666666666669,0.00923757445940721,-0.0295109861873621,0.75,3.7073333333333336,-0.010014906378819806,0.0417594179050668,0.74,3.0006666666666666,0.019892099198569952,1,-1,1,-1
-0.0192683518702314,0.43,2.090333333333333,-0.00417026812696819,-0.0120703978936536,0.51,2.611333333333333,-0.0028092966548098003,-0.1638115035934975,0.57,2.717333333333334,-0.055591394399592785,0.0252692501933298,0.57,2.3136666666666668,0.01203700761974008,-1,1,-1,-1
-0.0111430099426719,0.46,1.9553333333333327,-0.0024116924745497806,0.2611529825242344,0.86,6.953333333333334,0.06078144288720402,0.0006126913858897,0.79,3.792,0.00020792415508711222,-0.0091027782546204,0.63,1.869,-0.004336108526108652,1,1,1,1
-0.0102502169766642,0.37,1.454666666666667,-0.00221846442498964,0.0123824974551325,0.33,1.022,0.0028819355405992468,-0.1084443884990991,0.73,4.675666666666666,-0.03680190120491261,0.0020200284873289,0.39,0.8510000000000001,0.00096224059313356,-1,-1,-1,-1
-0.0270120380733045,0.79,6.249333333333332,-0.005846241659910074,-0.0046639567943129,0.49,2.07,-0.0010855017652176733,0.0524905824224735,0.97,4.6946666666666665,0.01781330740332627,0.0055621131240237,0.8,2.393333333333333,0.0026495126504941704,1,1,1,1
-0.0244579389896513,0.6,3.8693333333333344,-0.005293455512272129,0.0930995699726651,0.95,7.709999999999998,0.021668242653869293,-0.0177719253604471,0.47,1.488,-0.006031115582727349,-0.0090326560061737,0.71,2.723666666666667,-0.004302705792255906,-1,1,-1,-1
-0.047825091312788,0.56,3.4759999999999995,-0.010350831005904185,-0.056816181031122,0.98,8.335,-0.013223549771604547,0.0112314735412357,0.42,1.3766666666666667,0.0038115349753996726,0.0153837167355528,0.48,1.486,0.007328033643620002,-1,1,-1,-1
0.4981342610615211,0.88,8.420333333333334,0.10781168238188113,-0.0493759784595573,0.66,4.693,-0.011491897146764919,-0.021784987210569,0.32,0.6846666666666666,-0.007392996153787205,-0.0007648892084568,0.43,1.2113333333333332,-0.0003643549832310331,1,-1,-1,-1
-0.065444395856097,0.55,3.1613333333333333,-0.014164194216788134,-0.0568293624819151,0.98,7.495333333333334,-0.013226617657679626,0.160332460006491,0.84,4.119,0.05441073931777026,-0.0248288048524421,0.53,1.1496666666666664,-0.011827201476550926,-1,1,1,1
0.1880527735867785,0.83,7.147000000000001,0.040700444602555924,0.0408282858020077,0.5,2.6023333333333327,0.009502484320380629,-0.1006788145140955,0.58,2.3123333333333327,-0.03416656072717165,0.0506517880159416,0.82,3.306666666666666,0.024127979802989433,1,-1,-1,1
-0.0058478333781117,0.34,1.129333333333333,-0.0012656522629855354,0.0227069066699479,0.47,2.4936666666666665,0.00528486612545746,-0.0908241088018664,0.51,1.9343333333333337,-0.030822248393039615,0.0585118115362961,0.97,4.330666666666668,0.027872102097160924,-1,-1,-1,1
0.3291598459876725,0.86,7.091333333333334,0.07124038545927093,-0.0820084054783665,0.77,4.727333333333334,-0.019086855396688585,-0.0179571626448984,0.99,4.395,-0.006093978072305588,-0.0310885065570833,0.58,1.3350000000000004,-0.014809010455432118,1,1,1,-1
0.0058676613107735,0.31,0.8533333333333334,0.0012699436417272182,0.0376147471154246,0.47,2.467333333333334,0.008754556740705195,0.0064613913900735,0.69,3.3396666666666666,0.002192750504427745,0.0057179400195361,0.97,3.7596666666666665,0.0027237407939607427,-1,-1,-1,1
-0.0518898808757533,0.58,3.5133333333333336,-0.011230577362594711,0.039345218911527,0.5,2.4513333333333334,0.009157311369911679,-0.0219803201146553,0.46,1.586666666666667,-0.007459284712722759,0.0278059581317187,0.91,4.277333333333333,0.013245368475318703,1,1,-1,-1
-0.0050768840737394,0.72,5.409999999999999,-0.001098794955563243,0.0299843226210252,0.49,2.317,0.006978631357320301,0.0036919904996692,0.75,3.4876666666666667,0.0012529211653900432,0.0025803637985295,0.79,3.048333333333333,0.0012291563250578666,1,-1,1,-1
0.0092219644306021,0.34,1.111333333333333,0.0019959187268315352,-0.092501343279495,0.77,5.765,-0.02152900977499093,-0.1363658445770164,0.55,2.234333333333333,-0.046277381516052506,0.0565208831099037,0.68,2.8803333333333327,0.026923723318388597,-1,1,-1,-1
-0.0166433039132196,0.51,2.7156666666666665,-0.0036021264456964222,0.0037942170545233,0.48,2.660333333333334,0.0008830762144551138,-0.0031773503035694,0.34,0.8623333333333336,-0.0010782718551299827,0.0194279919098723,0.69,3.4243333333333346,0.009254524169344408,1,-1,-1,1
-0.0200160634208641,0.65,4.538333333333333,-0.00433209606475808,-0.0910557083220684,0.73,5.496666666666667,-0.021192548832629624,0.0097251102844013,0.38,0.994,0.0033003325745747506,0.0016101319882365,0.36,0.6973333333333332,0.000766986391084368,1,1,1,-1
-0.0541620776595173,0.57,3.548,-0.011722351121416816,-0.0757059318562998,0.73,4.749666666666666,-0.017620000847278224,0.264597983413521,0.88,4.142666666666667,0.08979449263697402,-0.07160544461669,0.89,2.7096666666666667,-0.03410925436535071,-1,1,1,1
-0.0111484131160777,0.65,4.395,-0.0024128618886226838,-0.0168930328229279,0.72,5.172999999999999,-0.0039317295931061095,-0.1741676355874579,0.55,2.2710000000000004,-0.059105871743986974,0.0333988138268517,0.57,2.128333333333333,0.015909525349913783,1,-1,-1,-1
-0.0388416503681465,0.98,7.704666666666668,-0.008406536149019284,0.2205367411930225,0.93,6.455333333333333,0.05132831036348543,0.0977859613486185,0.85,3.5973333333333324,0.033184836380991324,-0.0537207343363186,0.52,1.0583333333333331,-0.025589872417939374,1,1,1,-1
-0.0021464282493033,0.48,2.636,-0.000464553552643119,-0.0038221540353644,0.49,2.571333333333333,-0.0008895783420165965,0.0447098070929374,0.96,5.312666666666669,0.015172808167373753,0.0339198944728651,0.66,2.000666666666666,0.016157742121625435,-1,-1,1,1
-0.0533800377050687,0.32,0.8260000000000001,-0.011553093453816755,0.2903481394211811,0.93,7.793333333333334,0.06757640170545169,-0.0301376854847745,0.68,2.733666666666666,-0.010227584286342432,-0.0090451734670846,0.95,3.1733333333333342,-0.004308668484904542,-1,1,-1,1
-0.0154995550373184,0.48,2.11,-0.00335458376459169,0.1237173696571511,0.95,7.668333333333333,0.028794311155429457,-0.0241309242417453,0.66,2.5996666666666663,-0.008189117963769225,0.0256041239231095,0.83,2.945666666666667,0.012196524724765737,1,1,-1,-1
-0.0109814476509282,0.37,1.3856666666666668,-0.0023767253906851974,-0.0770651663535408,0.78,6.407666666666668,-0.017936352715695828,-0.0099582322392064,0.42,1.351666666666667,-0.003379445300167783,0.043194983362865,0.68,3.055333333333334,0.020575930820875624,-1,-1,-1,-1
0.0249697898575038,0.33,1.0866666666666664,0.005404235893196357,-0.018804356734988,0.4,1.7439999999999998,-0.004376576226971559,-0.0670198152863466,0.52,2.1896666666666667,-0.02274397647564871,-0.0003841732828844,0.55,2.3123333333333336,-0.00018300094771315123,-1,-1,1,-1
0.0036960923494593,0.64,4.102666666666667,0.0007999488603430815,0.3164370274214558,0.87,7.0876666666666654,0.0736483992015255,-0.0843230409035302,0.67,2.977333333333333,-0.028616033190645946,-0.02713406711488,0.48,1.27,-0.012925313181732779,1,1,1,-1
-0.0193193163951059,0.73,5.321666666666667,-0.0041812984286318505,-0.0790756710092441,0.74,5.326333333333333,-0.01840428294082258,-0.0904084175683757,0.53,1.926,-0.030681178597558218,0.0443509678881297,0.74,2.8396666666666657,0.021126584062758746,1,-1,-1,1
-0.0652403675936796,0.5,2.8830000000000005,-0.014120036181607423,-0.0215610643773898,0.6,4.136,-0.005018179728887587,-0.1401019557370175,0.57,2.571333333333333,-0.04754527555560509,0.008843163871044,0.42,1.1383333333333332,0.004212441211511081,-1,-1,1,-1
0.5504760340206216,0.9,8.154333333333335,0.11914006318738077,-0.050131554142899,0.7,4.234333333333334,-0.011667751850012398,-0.0183331417646206,0.41,1.0316666666666667,-0.006221571086666504,-0.0392471346367599,0.95,3.645,-0.018695373034865338,1,1,-1,1
0.096091707980582,0.79,6.750333333333333,0.02079722177362041,-0.0512327270449013,0.81,5.965000000000001,-0.011924041773279034,-0.0480669788393999,0.53,1.954,-0.01631210458142715,0.0129860676637583,0.45,1.2193333333333336,0.006185913480740326,-1,1,1,-1
0.0123354304481715,0.96,8.271666666666667,0.0026697692037645332,-0.0328107859919546,0.7,4.475333333333333,-0.00763646999386345,0.0219115516246328,0.73,3.285,0.007435947302545561,-0.0132915644376185,0.54,1.3276666666666666,-0.006331436872476417,1,-1,1,1
0.0393948793483904,0.38,1.5903333333333338,0.008526272035034041,0.0134851185118283,0.36,1.289,0.003138562511258351,0.2753825196891455,0.89,5.829666666666668,0.09345435410190936,-0.0443237599996677,0.47,1.2193333333333334,-0.021113623584777464,-1,-1,1,-1
0.0025134501632564,0.69,5.090333333333333,0.0005439884622796895,0.0348154299353711,0.38,1.2536666666666665,0.008103036181154238,0.1446669854325408,0.83,5.161333333333333,0.04909447302148905,-0.0184434277995879,0.53,1.4036666666666664,-0.00878552704410544,1,1,-1,1
-0.0655655367846455,0.56,3.5753333333333326,-0.014190412865720823,0.0271176146019005,0.49,2.2493333333333334,0.006311426073832687,0.2437182650964748,0.88,4.881333333333333,0.08270871031734094,-0.061332625876747,0.71,2.275666666666666,-0.02921579704062396,-1,1,1,1
-0.0070442307565693,0.33,0.961,-0.0015245897106806977,0.2521327028620899,0.86,6.765666666666667,0.05868203889873773,0.0065744026230163,0.99,4.241666666666666,0.0022311022189550563,-0.0135938318238735,0.93,2.594,-0.006475421945389691,-1,1,1,1
-0.0416150589625599,0.62,3.661666666666666,-0.009006787667272411,0.3275990836679314,0.92,7.278000000000001,0.07624628599451265,-0.0377873402056461,0.72,2.968666666666666,-0.012823586174365884,-0.0393898931682601,0.75,2.391333333333333,-0.018763376062984647,1,1,-1,-1
0.0006945540754892,0.41,1.883,0.000150323013767637,0.0261498004352187,0.44,2.1766666666666667,0.006086174418925249,-0.0041330595024855,0.41,1.3086666666666666,-0.0014026032106378675,0.0259657747662194,0.88,4.354,0.012368797108033697,-1,-1,-1,1
-0.0119784841825616,0.8,5.919333333333332,-0.0025925149764939055,0.2622360264945067,0.93,7.095666666666667,0.061033513434463914,-0.0610322732313988,0.63,2.199666666666667,-0.020712032414584833,-0.0415534515780442,0.67,2.1456666666666666,-0.019793987136327785,1,1,1,-1
-0.0482394036297906,0.75,6.4783333333333335,-0.01044050102344604,-0.0271527449793329,0.55,3.3993333333333333,-0.006319602411735759,-0.019296250297863,0.46,1.907,-0.006548413494840437,0.0001389586868947,0.41,1.067,6.619297209784643e-05,-1,-1,-1,-1
0.0099588836478035,0.46,2.2456666666666667,0.002155410869405141,0.1011780947025862,0.95,7.651999999999999,0.02354846008327965,-0.0148188935581736,0.67,2.4773333333333336,-0.005028968895873772,0.0145256336771617,0.87,3.011666666666667,0.006919285768902691,-1,1,1,1
0.0349801092301964,0.38,1.6049999999999998,0.007570779046542394,0.0385010480750322,0.41,1.896,0.008960836794015574,-0.1583494523080069,0.57,2.902666666666667,-0.053737781920728,0.0217074583358569,0.49,1.754,0.010340348027535537,-1,-1,-1,-1
0.0300301903559194,0.4,1.480333333333333,0.0064994632925277915,0.2286576011948895,0.85,6.789000000000001,0.053218381017197586,0.0912923486236989,0.94,5.143333333333333,0.03098115118092733,-0.0302018870349217,0.46,0.949,-0.014386669235870068,1,1,1,-1
-0.0248304061681063,0.58,3.277333333333333,-0.00537406894579845,0.2125658784512412,0.85,6.547333333333333,0.04947315047284025,0.1928894091465522,0.86,4.771333333333334,0.06545932968163082,-0.050316082965769,0.49,0.934,-0.023968066698485068,1,1,-1,1
0.0192907803727917,0.44,2.018333333333333,0.004175122349581145,-0.0827801961571301,0.97,7.490666666666666,-0.01926648402129291,0.2527995557501019,0.87,4.196333333333333,0.08579055499435395,-0.0522965406602147,0.7,1.8436666666666668,-0.024911457743974356,-1,1,1,1
0.0379069358711374,0.68,4.820666666666668,0.00820423498175057,-0.0029333368566852,0.66,4.549,-0.0006827126571567947,0.0223442001266334,0.44,1.3753333333333333,0.007582771750056846,0.0291227384844905,0.92,3.971333333333333,0.01387261681148113,1,-1,-1,1
0.0010709321102477,0.32,0.9386666666666664,0.00023178287772565638,0.0070946647287906,0.69,4.962666666666666,0.0016512312241229335,-0.117530342095188,0.62,2.9756666666666667,-0.03988532830726067,0.0060876642697573,0.47,1.4723333333333328,0.002899858944798872,-1,1,1,-1
-0.0145719155709334,0.52,2.7183333333333337,-0.0031538138530789266,0.0140964461024424,0.5,2.661,0.003280844528010103,0.2872326972323122,0.9,4.5793333333333335,0.0974758536856146,-0.1160698949060936,0.99,3.015666666666667,-0.055289895771259305,1,-1,1,1
-0.0352016112143029,0.63,4.199666666666666,-0.007618718936295324,-0.0004930423271383,0.37,1.3176666666666663,-0.00011475198850217916,0.1464575108923203,0.83,4.894666666666667,0.04970210926701256,-0.0254925447738965,0.62,2.095333333333333,-0.012143373995756946,1,-1,-1,-1
-0.0887733432102035,0.54,3.416333333333334,-0.01921330097183209,-0.0004350030805532,0.31,0.7910000000000001,-0.0001012437791858209,0.5557329013306962,0.86,6.244,0.18859461161756316,-0.3382156239078524,0.32,0.0,-0.16110901633197622,-1,-1,1,-1
0.161306968351413,0.82,7.448666666666665,0.034911823974578766,0.0036596657248235,0.38,1.1773333333333331,0.0008517603784937656,-0.0087953165780454,0.4,1.3743333333333332,-0.0029847959516489495,0.0145843772617677,0.56,2.146666666666666,0.006947268276104267,1,1,-1,1
0.0272744338953829,0.65,4.897000000000001,0.005903032242770134,-0.0182897933101142,0.48,2.078,-0.004256815360683506,-0.0020091389673591,0.7,3.048666666666666,-0.000681825355899388,0.0388602012932106,0.94,3.6429999999999993,0.01851105733222277,-1,1,1,1
-0.0325224239711832,0.48,2.532,-0.0070388598366998125,0.2390233485631325,0.86,7.190666666666667,0.0556309327543296,-0.0227813187027307,0.32,0.5756666666666669,-0.0077311131707150345,-0.0037893878638999,0.81,3.7356666666666674,-0.0018050749524793532,-1,1,-1,-1
-0.0007262566843968,0.35,1.2016666666666669,-0.00015718444023314374,-0.1078219786664025,0.73,5.657666666666666,-0.02509477538779063,0.0242055630688778,0.39,0.9006666666666665,0.008214447543106598,0.0295286963692706,0.88,4.122,0.014065994854557434,-1,-1,1,1
0.0496309970348507,0.66,4.828000000000001,0.010741684936938252,-0.0827980066743934,0.54,3.3183333333333334,-0.019270629288665953,-0.0191239125596054,0.36,1.0506666666666669,-0.006489928620657326,0.0119228377259474,0.48,1.7456666666666665,0.005679443887655849,1,-1,-1,-1
0.2447826188964708,0.94,8.463999999999999,0.05297854017275087,-0.0464686846992101,0.52,2.539,-0.010815245829430376,0.1987586603719453,0.87,4.456666666666666,0.0674511303338658,-0.0905766247396202,0.6,1.4869999999999994,-0.04314617623474003,1,-1,1,1
-0.0001563093771346,0.56,3.406333333333333,-3.3830190449124515e-05,0.0098729539652211,1.0,7.8356666666666674,0.002297857683893744,-0.0391797425823137,0.64,2.839,-0.013296114586511731,0.0168867155304366,0.53,1.5590000000000002,0.008043987136820684,-1,1,-1,-1
-0.0310547838980332,0.4,1.7936666666666663,-0.006721217068904271,0.0151695410750984,0.38,1.603333333333333,0.003530599518983578,-0.0349275644066784,0.32,0.7859999999999999,-0.011853087028412531,0.0212942085072413,0.39,1.0526666666666666,0.010143496466929466,-1,-1,-1,-1
-0.0092620994734557,0.51,2.745,-0.0020046051931735505,-0.0141618740962737,0.31,0.8019999999999997,-0.0032960724141013996,-0.1206402390067453,0.6,3.0176666666666665,-0.04094070904646365,-0.0141728016985438,0.47,1.3223333333333334,-0.006751214251836756,1,-1,1,1
0.0419810199771388,0.67,4.682333333333333,0.009085992965426072,-0.0350514123267311,0.72,4.925666666666667,-0.008157959353404442,-0.0163289926629561,0.45,1.4550000000000003,-0.005541439101414137,0.0293191524253439,0.82,3.5170000000000003,0.013966178594461918,1,1,-1,1
-0.0291918483332143,0.72,5.057333333333333,-0.00631802011356102,-0.1027266059531903,0.76,4.948999999999999,-0.02390886472897445,0.2763699242959037,0.88,4.490666666666666,0.09378944167342987,-0.0712372392853335,0.59,1.566,-0.03393385975153122,1,1,1,-1
-0.0207630552057977,0.59,3.907666666666667,-0.0044937682229579945,-0.0514030726431595,0.71,5.080666666666665,-0.01196368846293787,-0.0837293733945672,0.54,1.9053333333333329,-0.02841456501589014,0.0799500639390369,0.98,3.794333333333333,0.03808421387536552,-1,-1,-1,1
-0.0685704171496208,0.54,3.240666666666668,-0.014840762044301532,-0.0739858108829212,0.77,5.565,-0.01721965529620725,-0.0092575721851493,0.7,3.333666666666667,-0.0031416679246436237,0.0127477566432447,0.57,1.9223333333333328,0.006072394023382329,-1,1,1,-1
0.0413593137731567,0.8,6.964666666666664,0.008951436487307646,-0.0111641518257653,0.32,0.8630000000000001,-0.0025983745237099024,-0.0941202271475294,0.64,3.658,-0.03194082560478532,-0.017701533931698,0.38,0.7690000000000002,-0.008432125891617485,1,-1,-1,-1
0.4445581410400105,0.85,7.826999999999999,0.09621615064169578,-0.0092375894506409,0.42,1.4446666666666668,-0.0021499812492375603,-0.0854757619524333,0.62,2.724666666666667,-0.02900722287547604,-5.5931306778944645e-05,0.79,3.1189999999999998,-2.66428786263666e-05,1,1,-1,1
-0.0437210934361766,0.47,2.4126666666666665,-0.009462598755774942,-0.003053672995672,0.68,4.383333333333335,-0.0007107200116522162,0.2193564194973665,0.86,4.1626666666666665,0.07444122642705955,-0.0714702524269932,0.9,2.926333333333333,-0.03404485556423633,-1,1,1,1
-0.0403146715078541,0.79,6.487666666666665,-0.008725343546281083,0.0114681601037979,0.31,0.745,0.0026691302225722007,-0.0139701364164874,0.97,5.485666666666665,-0.004740933001092927,0.0276536310900776,0.54,1.5153333333333332,0.013172807487283911,1,-1,1,-1
0.5433486327585211,0.9,8.62133333333333,0.11759747280333388,-0.1362859609521711,0.77,5.595666666666668,-0.03171955867351965,0.4484988357173629,0.36,1.4353333333333331,0.15220344797025473,-0.4353005695807117,0.33,0.0,-0.20735543131799478,1,1,-1,-1
-0.0944587396868597,0.71,5.468999999999999,-0.020443796858322864,-0.0370480482751256,0.68,4.683000000000001,-0.008622661738538479,0.4628788818199689,0.82,5.077333333333334,0.15708348872952915,-0.3533002610220039,0.33,0.0,-0.16829458339450762,-1,-1,1,1
0.1651197098108765,0.83,7.703666666666666,0.035737019315200284,0.0090923629729973,0.43,2.069333333333333,0.002116180850822485,0.644995386684929,0.36,1.7556666666666667,0.2188869044026225,-0.6418390540922595,0.38,0.0016666666666666,-0.3057400407865936,1,-1,-1,1
-0.0566956447523963,0.49,2.7013333333333334,-0.012270693510331363,0.0136513163331715,0.67,4.528333333333333,0.003177243836236181,-0.0990512195748363,0.55,2.089,-0.033614216903897376,0.0430008611617478,0.7,2.9120000000000013,0.020483460708144486,-1,1,1,1
0.4468968451104151,0.87,7.792,0.09672231863722046,-0.0278306768630125,0.66,4.053000000000001,-0.006477386089605348,-0.0597645856961048,0.66,2.8963333333333336,-0.02028182747656744,-0.0313256026893338,0.53,1.6036666666666668,-0.014921951200752036,1,-1,1,-1
0.0140503978871073,0.48,2.700000000000001,0.0030409412737759547,0.0145789400420095,0.41,1.7776666666666665,0.0033931414566063453,0.1833475417595478,0.98,6.583666666666667,0.06222118277751663,-0.2521528333854705,0.31,0.0,-0.12011300507844656,-1,-1,1,-1
0.5434873334514991,0.9,8.466666666666665,0.11762749192915276,-0.007723555448023,0.5,2.175333333333333,-0.0017976009303535317,-0.0511401285095844,0.69,3.289333333333333,-0.017355014704443606,-0.035449359019541,0.67,2.215333333333333,-0.01688630257599617,1,1,-1,1
-0.0480114183823645,0.49,2.656333333333334,-0.010391157954710156,0.075359672261329,0.82,6.511000000000001,0.01753941146402693,-0.0639049453368374,0.5,1.879,-0.021686908076494604,0.0336575198787141,0.68,2.6686666666666667,0.016032759980688958,-1,1,-1,1
-0.0109299546383052,0.65,4.587000000000001,-0.002365580707904361,0.0314988757875294,0.3,0.7163333333333335,0.0073311325077943,-0.0685036980509652,0.65,3.0173333333333336,-0.023247549852371843,0.0297216876846113,0.75,3.1770000000000005,0.014157926269835946,1,-1,1,1
0.4887722380142865,0.89,7.784666666666666,0.10578545063249409,-0.0664056348853758,0.74,4.533,-0.015455424882231391,-0.0365883369478718,0.71,2.798,-0.01241669006800493,-0.0384654158276114,0.71,2.310666666666667,-0.018323001271151572,1,1,1,-1
0.0270075414686514,0.65,4.971666666666666,0.005845268455393637,0.0331220106980179,0.41,1.7523333333333335,0.007708905263466079,-0.0194801615135662,0.7,3.4363333333333346,-0.006610825967117329,0.0233681338565299,0.71,2.887333333333333,0.011131410830876385,-1,-1,-1,1
-0.0877934518206626,0.52,2.814,-0.01900122212579408,0.3268587143231309,0.91,7.311666666666668,0.07607397045512473,0.0512710227948387,0.94,4.820666666666667,0.01739943524681456,-0.0271156113126451,0.44,0.7906666666666666,-0.01291652176012627,-1,1,1,-1
-0.0195906738944078,0.61,4.011666666666667,-0.004240028596005471,0.0355996302758896,0.44,2.1590000000000003,0.008285553063590868,-0.1165317937354455,0.58,2.850333333333333,-0.03954645896978567,0.035774896601421,0.58,2.144333333333333,0.017041372406862605,1,-1,-1,1
-0.0744692212034081,0.52,3.071666666666666,-0.01611744594017459,0.0268764549654356,0.65,4.300999999999999,0.0062552979357244805,-0.082916086389341,0.66,3.2849999999999997,-0.028138566336458035,0.0213826594368704,0.48,1.494333333333333,0.010185630068273901,-1,1,1,-1
0.371239940464056,0.86,7.511333333333334,0.08034782121488364,0.0060572596693955,0.82,6.045333333333336,0.0014097827989161932,-0.0695815867323574,0.47,1.6536666666666664,-0.023613344277620674,-0.0260549361789432,0.45,1.1693333333333331,-0.012411269148008452,1,1,-1,-1
-0.0384014692856231,0.66,5.2253333333333325,-0.00831126732940749,0.0389432224002238,0.33,1.031,0.009063749627838283,-0.1212492121752846,0.61,3.047333333333334,-0.04114737137998967,0.0549195788221603,0.44,1.3560000000000003,0.026160942002535482,-1,-1,1,-1
-0.0616153687407741,0.48,2.508,-0.013335474155836897,-0.0910831819404105,0.73,4.977666666666665,-0.0211989431159651,0.2321081612404967,0.92,5.413666666666665,0.07876868261281818,-0.0072649253515449,0.47,0.918,-0.0034606472746259815,-1,1,1,1
0.0349781491581504,0.64,4.444333333333334,0.007570354826243998,-0.0332890342076126,0.51,2.877,-0.007747778761333593,-0.0993413457320531,0.51,2.13,-0.03371267468786047,0.0353063081331384,0.64,2.609,0.016818160284615746,1,-1,-1,1
-0.0490797334309478,0.6,4.087999999999999,-0.010622374419235615,-0.0967901217821554,0.75,5.413,-0.02252719154222819,-0.0277012016391118,0.48,1.8463333333333332,-0.009400734331112253,0.0167923266375069,0.58,2.2636666666666665,0.007999024986589826,-1,1,-1,-1
0.0086106539165182,0.99,8.120333333333333,0.0018636121979839276,-0.0587887934914217,0.75,4.4783333333333335,-0.013682660865934733,0.027130674430952,0.77,3.1180000000000003,0.009207119094399604,-0.010765252836161,0.73,2.1123333333333334,-0.005128028312114437,1,1,1,1
0.0162999482108165,0.46,2.514333333333333,0.0035278136372326845,0.0296545213506416,0.33,1.034333333333333,0.006901872528505899,-0.0171670888126533,0.3,0.5323333333333332,-0.00582585706096241,0.0430468344439827,0.92,4.847,0.020505360081664956,-1,-1,-1,1
-0.0097431715531204,0.44,2.179,-0.0021087240910487486,0.0020429586370307,0.38,1.139333333333333,0.0004754836514496961,0.2342694579309139,0.86,4.502,0.0795021445132087,-0.0895978503643348,0.97,3.288333333333333,-0.04267993704983431,-1,1,1,1
0.1499938779464589,0.82,6.588333333333334,0.03246332082023383,-0.0461044062690296,0.81,5.642,-0.010730462694330619,-0.0539328936187613,0.49,1.601,-0.018302772970767447,-0.0090238421117336,0.7,2.658333333333334,-0.004298507293538162,1,1,-1,-1
-0.0611652963242903,0.97,8.509666666666666,-0.013238064545200209,0.0062008292125388,0.49,2.288,0.00144319755796876,0.2043787919865529,0.87,4.526,0.06935838926447531,-0.0539315186212028,0.55,1.432,-0.02569027951446424,1,-1,1,-1
0.0024348941861553,0.64,4.893666666666666,0.0005269865157876449,-0.0049263995436975,0.31,0.7736666666666667,-0.0011465833918898887,0.4891899561023818,0.87,6.187333333333334,0.1660124667037516,-0.2763369195687826,0.31,0.0,-0.1316330948095546,-1,-1,1,-1
0.3832863104878772,0.85,7.572666666666667,0.08295502878999646,-0.0168435056129394,0.44,1.5713333333333328,-0.003920202497929246,0.011245567213252,0.96,5.217,0.003816317831685156,-0.0199187366908435,0.55,1.2923333333333331,-0.009488290451394885,1,1,1,1
0.3832204933980998,0.83,7.310666666666666,0.08294078393327196,-0.047625012749179,0.63,3.4340000000000006,-0.01108437270919532,-0.048541883891862,0.65,2.5356666666666663,-0.016473269295104974,-0.0021898127992439,0.96,3.2633333333333336,-0.0010431173520637734,-1,1,-1,1
-0.0392276267519617,0.64,4.286666666666666,-0.008490073392994665,0.1783349267942444,0.94,7.407999999999999,0.04150614732777252,0.6240879003589264,0.83,4.733000000000001,0.2117916986767956,-0.5549478511619031,0.38,0.0036666666666666,-0.2643494152730133,-1,1,1,-1
-0.0138401656662159,0.59,4.039333333333333,-0.002995440509831549,0.0957050202522999,0.8,6.974333333333332,0.02227464211305363,-0.0029602946496849,0.42,1.5080000000000002,-0.0010046114210514464,-0.021019445736727,0.4,0.7843333333333337,-0.010012613218040088,-1,-1,-1,1
0.1174443391103796,0.95,8.71,0.025418592486964885,0.0110818880100471,0.42,1.6700000000000002,0.002579228223451604,-0.0425965476724381,0.65,2.547333333333333,-0.014455648289486553,0.0333552767835727,0.85,3.2470000000000003,0.01588878647884793,1,-1,1,1
-0.0421391085480475,0.97,8.733333333333333,-0.009120208228513364,0.0168981113565045,0.38,1.2943333333333336,0.003932911584579281,-0.00586571944917,0.72,3.0176666666666665,-0.0019906021017019435,0.0237498086287155,0.87,3.155333333333333,0.011313221612989473,1,-1,1,1
-0.0221552941962137,0.71,5.055666666666666,-0.004795091861116388,0.0021232138706386,0.97,7.060000000000001,0.0004941624689412218,-0.0107582594622961,0.67,2.426333333333333,-0.0036509441138259215,0.0031645595339155,0.84,2.6780000000000013,0.0015074379703168596,-1,1,-1,-1
-0.0079115093477382,0.68,5.325000000000001,-0.0017122956592907229,0.0244265283090159,0.41,1.7090000000000003,0.00568509546012689,-0.0234231030488656,0.98,5.750000000000001,-0.007948910370074154,0.0380670228140203,0.45,1.0303333333333335,0.01813322675455301,-1,-1,1,-1
-0.0517091291970186,0.58,3.935000000000001,-0.011191457101048737,-0.0843966391298098,0.62,3.868,-0.019642699277479907,-0.0138310057148439,0.36,0.965,-0.004693717332238869,0.022527427875171,0.69,3.117,0.01073094052700289,-1,1,-1,1
-0.0119019121975456,0.32,0.9173333333333336,-0.002575942427337573,0.2271977001436678,0.89,8.211,0.052878599746051025,0.0112077137337729,0.44,1.4563333333333333,0.003803471800356724,0.0079706207341331,0.39,0.9053333333333332,0.0037968052782248293,-1,1,1,-1
-0.0016080625815464,0.41,1.443,-0.00034803454779926656,0.1095457714793086,0.82,6.604,0.02549597553260346,0.246152321994522,0.89,4.5216666666666665,0.08353473665884974,-0.0804700249395551,0.69,1.922,-0.03833189730393268,1,-1,1,1
-0.0317781274835011,0.74,5.870333333333333,-0.006877771024304268,0.0081534185165961,0.37,1.3476666666666672,0.0018976484094182964,-0.0740420553047087,0.73,4.400666666666668,-0.02512705767486717,0.0149583515149633,0.41,0.9523333333333333,0.007125410915908051,1,-1,-1,-1
-0.0325581898140772,0.7,5.104666666666666,-0.007046600672847063,0.0836907174660535,0.84,6.033000000000001,0.019478401183413676,-0.0380758544878365,0.64,2.4760000000000004,-0.01292149694924628,0.0056816966409924,0.82,2.7783333333333338,0.0027064762601752964,-1,1,-1,1
0.001209663337697,0.76,6.091666666666668,0.00026180861214982447,-0.0358132605072381,0.53,3.0170000000000003,-0.008335273934400696,0.0133537236347303,0.44,1.521,0.004531745945776933,0.0304609559984423,0.73,3.374,0.014510076739617794,1,-1,-1,-1
-0.0668293354847531,0.71,5.3646666666666665,-0.014463938046984771,-0.0646829488332194,0.78,5.391666666666666,-0.015054482327872432,-0.1022926538186563,0.59,2.0943333333333336,-0.03471423641117023,0.0589961747358631,0.71,2.7646666666666677,0.028102828512836235,-1,1,1,-1
-0.0250933754282876,0.43,2.062666666666667,-0.005430983638424588,-0.0523020153070232,0.6,4.072,-0.01217291078027224,0.0274313323648787,0.4,1.3026666666666669,0.009309150962843729,0.0236677664817892,0.7,3.3753333333333333,0.011274140835359103,-1,-1,-1,-1
-0.0055840325071421,0.47,2.137333333333333,-0.0012085575840280372,-0.0109169653298684,0.65,4.135666666666666,-0.002540843678235253,-0.0473327794968252,0.64,2.56,-0.01606294524691377,0.0502566152189762,0.93,3.757000000000001,0.023939739236617498,1,1,1,1
-0.0121470731836574,0.51,2.4850000000000003,-0.0026290028578945667,0.362486641450884,0.91,7.659999999999999,0.08436610940362033,-0.0795627733835018,0.61,2.499666666666667,-0.027000579432220312,-0.0140880671095029,0.67,2.398,-0.006710850929374181,1,1,-1,-1
0.1635725414036741,0.83,7.478333333333334,0.03540216415275245,-0.0127415996518758,0.46,2.290666666666666,-0.0029655139452992463,0.2826218390819428,0.6,3.619666666666666,0.09591110378505915,-0.3735131759322714,0.32,0.0003333333333333,-0.17792300564410293,1,-1,-1,-1
-0.0031024145110019,0.35,1.1466666666666667,-0.0006714585886228914,0.3159416697259241,0.92,7.725666666666666,0.07353310832799735,-0.0409768793705334,0.67,2.488,-0.013905994465472225,0.0023005553268795,0.96,3.299,0.0010958695563745631,-1,1,1,1
0.0117608980890828,0.98,8.501333333333333,0.002545422606756355,-0.0379964559676064,0.72,4.894,-0.0088433966787912,-0.1441273928919884,0.55,2.143333333333333,-0.04891135583448511,0.0043192496762576,0.47,1.261333333333333,0.002057474632879941,1,-1,-1,-1
0.1782941490450333,0.8,7.201,0.03858837600615651,-0.0509988930423368,0.57,3.385,-0.011869618622777044,-0.0335665892064116,0.68,3.404666666666667,-0.01139122380472926,0.0314504651311753,0.44,1.15,0.014981429426356933,-1,-1,1,-1
-0.0675315414850161,0.52,3.177666666666666,-0.014615917174270006,-0.0100043006588099,0.37,1.379333333333333,-0.0023284276642846435,-0.0132697050756507,0.46,1.7613333333333336,-0.004503233242137573,0.0027634022737799,0.78,3.696333333333334,0.0013163467048450852,-1,-1,-1,1
0.0281841508381739,0.36,1.3363333333333336,0.006099923165078098,-0.100256493796266,0.62,3.7603333333333335,-0.023333964226058882,-0.0463741195942359,0.66,2.933333333333334,-0.0157376125347975,0.0153938255055185,0.79,3.217,0.007332848956309234,-1,1,1,1
-0.0510713947496981,0.73,4.902666666666666,-0.011053431614642752,6.443846385462138e-05,0.99,7.067333333333334,1.499758024075169e-05,0.1841319183573029,0.86,3.827666666666667,0.06248737036414559,-0.0692391898979274,0.6,1.4596666666666664,-0.032982088902898256,1,1,1,-1
-0.0029650135708836,0.8,6.839,-0.0006417207695790081,-0.0198667139337276,0.55,3.404000000000001,-0.004623832079755124,0.0267292189949341,0.43,1.6743333333333332,0.009070880387178449,0.0227592985441853,0.42,1.1789999999999996,0.010841392122850246,1,-1,-1,-1
-0.0609056422302165,0.56,3.3346666666666662,-0.013181867357197551,0.1185478983984058,0.84,6.182999999999999,0.027591154603153388,0.1559383317543434,0.84,3.726333333333333,0.05291953930221026,-0.0625011748312864,0.83,2.478,-0.02977243534853635,-1,1,1,1
-0.0106497838525774,0.7,4.782666666666668,-0.002304943072381762,0.3285759025486383,0.92,7.550999999999999,0.07647363343062061,0.0016291643726928,0.37,0.8470000000000002,0.0005528764292944668,-0.0453775198169403,0.76,3.072,-0.021615582085834785,1,1,-1,-1
0.4483148014764113,0.88,8.025,0.09702920831197677,0.0025116939819316,0.46,2.0603333333333333,0.0005845783679638531,-0.082043730137352,0.99,5.384666666666666,-0.027842521801138866,-4.208022403084932e-06,0.41,0.7083333333333334,-2.0044915200270028e-06,1,-1,1,-1
0.0126256301711968,0.99,8.281333333333334,0.002732577411936044,-0.0386719059319209,0.58,2.7076666666666664,-0.009000602708116697,0.0521095078932436,0.98,4.041,0.017683985200762108,-0.0150645465544996,0.95,2.459,-0.0071759969242105245,1,1,-1,1
0.3013412540143214,0.91,8.698333333333332,0.06521958055468383,0.0055730113816558,0.4,1.4550000000000003,0.0012970775586390864,-0.0157336999721744,0.73,3.166666666666667,-0.005339419401756402,-0.0061443677794073,0.97,3.206000000000001,-0.0029268696622717326,-1,-1,-1,1
0.0367224376148946,0.65,4.901333333333333,0.007947872872644066,-0.086072321227014,0.59,3.289,-0.02003270200578065,-0.015151962048602,0.73,4.009333333333333,-0.005141999674587759,0.0270033498464865,0.53,1.6913333333333336,0.012863046009432609,-1,1,1,-1
-0.0768093230413557,0.57,3.378,-0.016623916455887428,-0.0731910502514638,0.98,7.415,-0.017034680583443082,0.7488591023683568,0.92,5.362000000000001,0.25413429946159694,-0.5643372338345491,0.39,0.0,-0.2688220478169393,-1,1,1,-1
-0.0339437701290536,0.75,5.644,-0.007346483167406844,0.0199878893250824,0.66,4.441666666666667,0.004652034764088943,0.4948444036866224,0.83,5.379000000000001,0.16793137116938292,-0.3408952550513753,0.33,0.0,-0.1623854586579615,1,-1,-1,-1
0.0075514054205791,0.36,1.2806666666666664,0.0016343580162612864,0.2598215427094539,0.89,7.653333333333334,0.06047156002744261,0.0022474621074339,0.44,1.3933333333333338,0.0007627031659665285,-0.0168429062390162,0.8,3.332999999999999,-0.008023118580349547,-1,1,-1,1
0.4616149925875659,0.89,7.464999999999999,0.0999077816039211,0.2254580587145422,0.85,6.174666666666666,0.052473710951955785,-0.0793527240031648,0.6,1.7346666666666668,-0.026929296660928,-0.099129686893991,0.98,2.920000000000001,-0.04722042749018281,1,-1,1,1
0.1870080029873966,0.8,7.164666666666666,0.040474323886059815,0.0093450305228364,0.51,2.693,0.0021749873714356272,-0.0250443576450336,0.48,1.6030000000000004,-0.008499102522033043,0.0504288022845687,0.92,3.9613333333333336,0.024021760547289574,-1,-1,-1,-1
-0.0501072713590224,0.59,3.786666666666667,-0.01084476545192797,0.3198713542975113,0.88,7.2076666666666656,0.07444771361430876,-0.0767080843290282,0.61,2.374,-0.026031806533894128,-0.0188112659931265,0.6,2.06,-0.008960746771821154,-1,1,1,-1
0.0145945098103066,0.63,4.166333333333333,0.003158703946271418,0.0041572974727772,0.6,3.8663333333333343,0.0009675805210582891,-0.0604748064021325,0.51,1.821,-0.020522849373768987,0.0569998256347235,0.93,3.971333333333334,0.02715186759558584,1,-1,-1,1
0.3372589789858811,0.85,7.107333333333333,0.07299328868763096,-0.116849433134142,0.73,4.409666666666667,-0.027195849259680355,0.1607430436684893,0.92,4.787999999999999,0.05455007579773333,-0.0412839371202569,0.44,0.7850000000000001,-0.019665603921266175,1,1,1,-1
-0.0307656735492098,0.45,2.314333333333333,-0.006658644635050311,-0.016872444211863,0.65,4.937999999999999,-0.0039269377447593195,0.0157135617506271,0.3,0.6170000000000001,0.005332585255240535,0.0019207236299045,0.55,2.102333333333333,0.0009149367231592056,-1,-1,-1,1
-0.0050876415431548,0.43,1.9756666666666665,-0.0011011232051266729,0.110140718927278,0.84,6.625333333333334,0.025634445191192495,-0.0890317717738304,0.57,1.9176666666666664,-0.03021399737014565,0.0527697405778821,0.88,3.5403333333333333,0.025136866530188616,-1,1,1,1
-0.0006910413904588,0.96,8.683,-0.00014956275993165705,-0.0327476554958999,0.35,0.9756666666666668,-0.00762177683354301,0.0783958543952945,0.8,3.5180000000000007,0.02660457150675261,-0.0253442216798585,0.96,3.0996666666666663,-0.012072720288208865,1,-1,1,1
-0.0357184039496845,0.7,5.156000000000001,-0.007730568890413103,-0.0237701540330981,0.74,4.7043333333333335,-0.005532329157484241,0.0406777319528304,0.98,4.527666666666667,0.013804475208787938,-0.0061835930088975,0.67,1.8243333333333331,-0.0029455546007897825,-1,1,1,-1
-0.0206686839105498,0.37,1.3393333333333333,-0.004473343351784604,0.2121154011790045,0.85,6.847333333333333,0.049368305188938894,0.168739245314101,0.85,4.833666666666667,0.05726368253247744,-0.0360930828989469,0.49,1.1686666666666663,-0.017192940453342558,-1,1,-1,-1
-0.0050306945521954,0.42,1.6429999999999998,-0.0010887981125124139,0.0024443268847318,0.47,2.469,0.0005688991697737792,-0.0150204581058916,0.77,4.751666666666667,-0.0050973722376621055,0.0115972770326528,0.47,1.3453333333333335,0.005524363047666803,1,-1,-1,-1
-0.0159654026123603,0.51,2.5289999999999995,-0.0034554076081309004,-0.0435457144320476,0.8,5.886666666666667,-0.010134945920015992,-0.078611028321144,0.57,2.0933333333333333,-0.02667759335390012,0.0631644947787894,0.98,3.678000000000001,0.030088407813145798,1,1,-1,1
-0.0244443181899702,0.74,5.650666666666667,-0.005290507549355713,-0.0686987757589463,0.8,6.129333333333332,-0.015989136615836824,0.0074226274909598,0.35,0.8863333333333333,0.002518957480270547,0.0015128389064289,0.53,1.9550000000000003,0.0007206408304481759,1,1,-1,-1
0.1431780124759116,0.83,6.541333333333333,0.030988156430411782,0.2827930193613612,0.9,6.889333333333335,0.06581800287736517,-0.0225031008418945,0.48,1.2813333333333334,-0.007636696609658757,-0.0457124052856685,0.75,2.6346666666666665,-0.021775104782708696,1,1,1,1
0.0114857824404679,0.49,2.526,0.0024858790594734434,-0.0123450791247421,0.98,7.381666666666667,-0.0028732266984118995,0.2602632008511349,0.9,3.9623333333333335,0.08832343229154144,-0.0773025675667091,0.82,2.1876666666666664,-0.036823078948008,-1,1,1,1
0.0011988669055593,0.48,2.4060000000000006,0.00025947192984652974,0.0175118743026461,0.96,7.397333333333333,0.004075760412483154,0.0322747667924536,0.99,4.164333333333334,0.010952828406767576,0.0104548542168123,0.74,1.981,0.004980169926223616,-1,-1,1,-1
0.0008869955789323,0.4,1.813666666666667,0.00019197331543949252,-0.0022577382954607,0.39,1.6803333333333337,-0.0005254720429894512,-0.0044067232319675,0.46,2.134,-0.001495474272710832,-0.0352043645459168,0.33,0.4679999999999999,-0.016769599455672198,-1,-1,-1,-1
0.3682961498507051,0.86,7.212666666666666,0.07971069375063529,-0.0804165941908428,0.72,4.242333333333334,-0.018716372984714402,0.1650893702520974,0.85,3.7576666666666654,0.05602505374493767,-0.0963933313634464,0.77,2.1253333333333333,-0.04591696450178842,1,1,1,1
-0.0639931628230763,0.56,3.660333333333333,-0.01385010244063785,0.0187587648809171,0.42,1.8863333333333328,0.004365965057045231,-0.0690306576575698,0.5,1.8663333333333332,-0.023426379902037373,0.055608588146172,0.91,4.210333333333335,0.02648915160193982,-1,-1,-1,1
-0.0110151730447487,0.37,1.4299999999999995,-0.0023840246104558497,-0.0676805568768013,0.56,3.182333333333333,-0.01575215363278387,-0.056151684298908,0.68,3.764,-0.01905574614471658,0.0132144477697735,0.42,1.096666666666667,0.00629470234686298,-1,1,1,-1
-0.0604640256972843,0.54,2.994666666666667,-0.013086287861658306,-0.0541834721431286,0.55,3.127666666666667,-0.012610806071082744,-0.1187972200580227,0.59,2.9443333333333337,-0.04031525850717425,0.0295832968898315,0.54,1.8046666666666664,0.014092003813153554,1,-1,-1,1
-0.0609666339098224,0.6,3.6716666666666673,-0.013195067845707608,-0.0481998136591563,0.73,5.168666666666667,-0.01121815340870564,-0.1439304388081224,0.55,2.304,-0.04884451710878746,0.0469970319190431,0.61,2.219666666666667,0.02238703669426707,1,1,-1,1
-0.0517295350817814,0.5,2.735333333333334,-0.011195873566525493,0.2121367214543283,0.85,6.923333333333334,0.04937326732678012,-0.0807717431325369,0.51,1.8536666666666668,-0.027410857786679264,0.0143702147005355,0.72,2.7976666666666667,0.006845251937602244,-1,1,-1,1
-0.0171447065545752,0.32,0.9416666666666668,-0.0037106455068027016,-0.0609128604062791,0.54,3.4243333333333337,-0.014177021874666556,-0.1290289186111164,0.51,2.425666666666667,-0.04378750787407007,-0.0014076341094491,0.38,0.8626666666666665,-0.0006705265241988621,-1,-1,1,-1
-0.0227703546048008,0.4,1.4216666666666669,-0.004928209983276776,-0.0070507591488799,0.3,0.6896666666666665,-0.0016410125221499466,0.0600181441766043,0.95,6.327,0.02036787558175905,-0.0257755251289159,0.41,0.6323333333333333,-0.012278171691119683,1,-1,1,1
-0.1035248406671414,0.59,3.473666666666667,-0.022405981907079184,-0.0389258250884725,0.57,3.0,-0.00905970053102008,0.2071633731392443,0.91,4.599,0.07030337020721225,-0.0652495758627411,0.99,2.886000000000001,-0.031081636211427583,1,1,-1,1
0.42081625355629,0.88,7.731999999999999,0.09107767085296045,-0.0396272019697225,0.64,3.5163333333333333,-0.00922294086026329,-0.025342350800475,0.74,3.3289999999999997,-0.008600230066003524,-0.0360765404088425,0.7,2.268,-0.01718506043799138,1,1,-1,-1
-0.0202277698729616,0.4,1.6266666666666665,-0.004377915897995592,0.2394838327440389,0.9,7.479,0.055738107072890654,0.1725638770772946,0.86,4.711666666666668,0.05856161709822392,-0.0163600042908804,0.44,0.9056666666666666,-0.007793088231810266,-1,1,1,-1
0.023301315746278,0.8,6.391666666666667,0.005043126419299617,0.0065211521984136,0.5,2.477333333333333,0.001517750385523012,0.2559690892951609,0.91,4.549333333333333,0.08686617413892488,-0.0932200551547484,0.79,2.334333333333333,-0.044405374343338834,1,-1,1,1
-0.1004818584616131,0.73,6.029333333333333,-0.021747386310106954,-3.7560504779099446e-05,0.43,1.923333333333333,-8.741932234427118e-06,0.0244865904880382,0.43,1.3903333333333334,0.008309817561407716,0.0415408076000431,0.93,4.266666666666667,0.019787964177261776,-1,-1,-1,1
-0.0509881889560341,0.45,2.205666666666667,-0.011035423303831688,-0.078049182596529,0.77,5.749999999999999,-0.018165375285130653,-0.0318783807874991,0.71,3.722,-0.01081831007165366,0.0160130895221133,0.43,1.0606666666666666,0.0076278353777247026,-1,1,1,-1
0.0161716877530981,0.41,1.826,0.0035000541016805145,-0.0096149763173034,0.64,4.391333333333334,-0.0022378152768665533,0.0063092258373544,0.73,3.369333333333333,0.0021411113028474275,0.0156193507692576,0.81,3.063333333333333,0.007440277918280888,-1,-1,1,1
0.3968188343900305,0.93,8.99033333333333,0.08588388609375855,-0.0205900257093132,0.67,4.359999999999999,-0.004792177594910474,-0.0185944012163277,0.37,1.0456666666666667,-0.006310232608610114,-0.0166555789023687,0.41,1.0066666666666668,-0.007933885201386576,1,1,-1,-1
-0.1014192864018261,0.53,3.303333333333333,-0.021950274750526157,0.0030262819747564,0.38,1.5226666666666664,0.0007043449522624607,0.0183489766680922,0.4,1.1376666666666668,0.006226944850687093,0.0305941737115378,0.68,3.220666666666667,0.014573534998780474,-1,-1,1,1
-0.050416206808205,0.47,2.549666666666666,-0.010911628651525607,-0.0173620692639047,0.43,1.6953333333333336,-0.004040894387525424,-0.0234913453093669,0.34,0.792,-0.007972069197964908,0.0632928287041201,0.87,4.497,0.030149539679950644,-1,1,-1,1
-0.0396448704124097,0.97,8.972666666666665,-0.008580377844048108,-0.004852092849884,0.4,1.5183333333333338,-0.0011292890534431008,0.0092567734687964,0.44,1.1896666666666669,0.003141396870689454,0.0142424186986671,0.84,3.8483333333333336,0.006784376310644848,1,-1,1,-1
-0.0693026262251006,0.75,5.92,-0.014999234766323375,-0.0497200778289901,0.79,5.549000000000002,-0.011571983753352923,-0.0040740331433521,0.71,3.438333333333334,-0.001382571909181166,-0.0009863187250978,0.42,0.8916666666666664,-0.00046983293602547886,-1,1,1,-1
0.3297741840433943,0.86,6.959333333333333,0.07137334724189845,0.2591421033230663,0.87,6.138999999999999,0.0603134254893651,-0.0675489218287339,0.61,1.99,-0.02292353511366871,-0.0651414742949998,0.98,2.9096666666666677,-0.031030142028392764,1,1,-1,1
0.4728930969736211,0.89,7.949999999999999,0.10234871270018414,-0.0210816409115759,0.64,3.9086666666666674,-0.00490659743055619,-0.1321615494819374,0.55,1.856,-0.04485060365445129,0.0396525739422735,0.82,3.206333333333333,0.01888850405270209,1,-1,-1,-1
0.0353797377738658,0.64,4.819000000000001,0.007657271040746941,-0.0272905000313343,0.51,2.81,-0.006351663890585115,0.6506591866356377,0.83,5.7046666666666646,0.22080898270575303,-0.4940270685398122,0.35,0.0023333333333333,-0.23532979977147364,-1,-1,1,-1
-0.0260159218609321,0.37,1.4526666666666666,-0.0056306512596937105,0.0136965734988903,0.38,1.5786666666666669,0.0031877771099012397,-0.0079834014364763,0.44,1.873,-0.0027092628305686746,-0.0208549100594721,0.47,1.4109999999999998,-0.00993423664629048,-1,-1,-1,1
-0.037923832550951,0.58,3.5306666666666664,-0.008207891946588703,0.0006445294625692,0.53,2.777999999999999,0.00015000950913755977,0.0039406667677255,0.78,4.683333333333333,0.0013373124333539946,-0.0129734002243434,0.38,0.7060000000000001,-0.006179879345829587,1,1,1,-1
-0.0009621140659414,0.39,1.6103333333333334,-0.0002082312826091756,-0.1005852472232664,0.76,5.724999999999999,-0.023410479177004704,0.4811279341020853,0.66,4.260000000000001,0.1632765230438433,-0.5381830106554553,0.35,0.0,-0.25636348330526904,-1,1,-1,-1
-0.0449378478697903,0.97,7.681333333333333,-0.009725942100707614,0.2426552613255559,0.88,5.852,0.05647623383420549,0.1898847965177608,0.9,3.555333333333333,0.06443967842392896,-0.1499075238950913,0.78,1.7543333333333335,-0.07140845072869992,1,1,1,1
0.0009299445874944,0.42,1.8840000000000003,0.0002012688111153901,0.3082433495321783,0.86,7.487,0.07174138071814651,-0.1416052782656565,0.56,2.2070000000000003,-0.04805544604892251,0.0548429210017111,0.65,2.5436666666666667,0.026124426048884302,-1,-1,-1,-1
0.0091972220213429,0.8,6.610333333333334,0.0019905637031422774,-0.0019873556361726,0.48,2.388333333333334,-0.0004625424604728703,-0.0390368871315311,0.7,3.266,-0.013247634879455903,0.0348514003909903,0.69,2.5276666666666667,0.016601464976420142,1,-1,1,1
0.0025029294335512,0.68,4.851333333333333,0.0005417114505218844,-0.0600011245083509,0.81,5.423333333333333,-0.01396482202585574,0.1783319896001436,0.84,3.518,0.060519095121224366,-0.0758253876114145,0.95,2.672666666666667,-0.036119424259342094,-1,1,1,1
0.2409920131700591,0.94,7.882666666666667,0.05215813569035297,0.237168379830071,0.89,6.306666666666667,0.05519920237539102,-0.0557131871995251,0.67,2.640333333333333,-0.01890693690568192,-0.0420030279973413,0.59,1.608666666666667,-0.020008142868822097,1,1,-1,-1
-0.0450282935327219,0.68,5.4833333333333325,-0.00974551734346249,-0.0609150541629759,0.54,3.3286666666666678,-0.014177532455461331,-0.0060964222314694,0.31,0.6693333333333331,-0.002068893852150161,0.0172339471253686,0.5,1.9379999999999995,0.008209390911053535,-1,-1,-1,-1
0.0084433773569632,0.46,2.3473333333333333,0.0018274083695818293,0.3325550405154347,0.9,7.967333333333331,0.07739974863225993,-0.0743926421379963,0.53,1.9753333333333327,-0.025246033512906968,0.021552473912314,0.49,1.5626666666666664,0.01026652119560131,-1,1,1,-1
7.149226871361325e-05,0.31,0.8216666666666665,1.5473141218769218e-05,-0.1283256446667451,0.97,8.602333333333332,-0.02986685339330405,-0.0088095094058009,0.42,1.4076666666666666,-0.0029896124576213223,0.0511004316204433,0.51,1.6569999999999996,0.02434169118914525,-1,1,-1,1
-0.0232563263393652,0.65,4.233333333333333,-0.005033389318225107,0.0402145284027319,0.79,6.149666666666666,0.00935963678346912,-0.0201538755500076,0.66,2.87,-0.006839458889047497,0.0064841939116735,0.61,1.941,0.0030887458442786994,1,-1,1,1
0.1639952452809998,0.82,7.289666666666667,0.03549365036385287,0.0105758517305161,0.39,1.536,0.002461451987753003,-0.0517930632292991,0.72,4.0440000000000005,-0.01757659591653553,0.0076678245963368,0.39,0.8186666666666664,0.0036525683345087863,1,-1,1,-1
-0.1039590706763133,0.71,5.061666666666667,-0.022499962730100187,0.3303264889979269,0.91,6.97,0.0768810695979509,-0.0891914025885129,0.57,1.814333333333333,-0.03026816999772475,-0.0314254455527809,0.96,3.1173333333333337,-0.014969511349901482,-1,1,-1,1
0.3972228857017272,0.86,7.775666666666667,0.08597133531194683,0.0106458998739924,0.64,4.2636666666666665,0.0024777551798165452,-0.0516812137548188,0.49,1.8823333333333336,-0.017538638458647518,-0.0062331011131511,0.53,1.822,-0.0029691377868194483,1,-1,-1,-1
0.4353564466017445,0.92,7.931,0.09422461896901098,-0.0580123219310078,0.81,5.147,-0.013501942800428986,-0.0072074741379339,0.7,2.560333333333333,-0.00244594261475696,-0.0512991819672823,0.79,2.387666666666667,-0.024436365919144106,1,1,1,1
0.064426909195161,0.78,6.746666666666667,0.013943978589613907,-0.0181194000197315,0.62,4.0216666666666665,-0.004217157571032194,-0.0577224720372258,0.63,3.1636666666666664,-0.019588811764427647,0.0244822108545419,0.45,1.2130000000000003,0.011662101421671492,-1,-1,-1,-1
-0.0097845687339988,0.49,2.673000000000001,-0.002117683723150456,-0.0374371178546226,0.74,5.122333333333334,-0.008713214831965818,0.0037935958893347,0.69,2.8126666666666664,0.001287402170484995,0.0452825391983648,0.98,3.5093333333333336,0.021570338067085755,-1,1,1,1
-0.0355815254780973,0.42,1.813,-0.007700944149741322,0.0186176956619972,0.83,6.165666666666666,0.00433313223013265,0.2636918958257217,0.87,4.003333333333334,0.08948700096911827,-0.0939436420821957,0.91,2.7716666666666665,-0.04475005498453675,-1,1,1,-1
0.0208451224185202,0.65,4.2876666666666665,0.004511530109589019,-0.0648356226434501,0.71,4.948333333333333,-0.01509001603837121,0.0978957136925102,0.78,4.004666666666667,0.0332220821525136,-0.009476957341165,0.62,1.9513333333333336,-0.004514348738280584,1,-1,-1,-1
-0.0397604056689822,0.52,2.9643333333333337,-0.008605383251945488,-0.0369618768361847,0.69,4.701333333333333,-0.008602605967611152,0.0718760451516962,0.97,4.392,0.024391996204529625,0.0164471537961041,0.95,2.735666666666667,0.007834601899624245,-1,-1,1,1
-0.0090677813636861,0.36,1.2866666666666668,-0.0019625487357701112,-0.1065358869377117,0.79,6.046666666666667,-0.024795446962744317,0.0182251442232785,0.32,0.6259999999999998,0.006184920828392619,0.0414633265638029,0.9,4.324666666666666,0.019751056084759105,-1,1,-1,-1
-0.0075321632060934,0.66,4.9093333333333335,-0.0016301934050738619,0.0345062304127055,0.41,1.934666666666667,0.008031072258146366,0.45561118498298,0.37,1.4360000000000004,0.15461710882104412,-0.432394338365324,0.32,0.003,-0.2059710480451748,1,-1,1,-1
0.0175352380693871,0.31,0.8493333333333336,0.003795168622207958,-0.0886060199729739,0.59,3.3349999999999995,-0.020622401821315597,0.2213464365754314,0.86,4.556333333333333,0.07511656254095761,-0.0535932834272809,0.8,2.732,-0.025529161175955842,-1,1,1,1
-0.0764255868354357,0.97,9.211000000000002,-0.016540864055791693,-0.0166335626026474,0.31,0.722,-0.0038713398007994256,-0.0044603567452132,0.32,0.6240000000000001,-0.001513675447368726,0.0420280418159766,0.88,4.234,0.020020058201616238,1,-1,-1,1
0.0010501134822491,0.38,1.541,0.00022727708182912717,-0.0342099394908474,0.67,4.700666666666666,-0.007962112717378938,-0.1050572759217285,0.54,2.2796666666666665,-0.035652444011529616,-0.0014059359754861,0.47,1.5429999999999997,-0.0006697176180660887,-1,1,1,-1
-0.0158881193805653,0.61,4.008,-0.003438681123142752,-0.0630204109665037,0.55,3.425,-0.01466753882289363,-0.1035261296153544,0.53,2.321333333333333,-0.035132831186215796,0.0221155078784975,0.43,1.2503333333333335,0.010534722431857707,1,-1,-1,-1
-0.0096077732376307,0.45,2.2756666666666665,-0.002079419702000081,-0.0885612738516239,0.59,3.3816666666666677,-0.020611987489482314,0.1632351101982205,0.84,5.121,0.0553957884020697,-0.0353408518436331,0.47,1.0186666666666668,-0.016834615181506536,-1,1,1,1
0.0128735476168007,0.8,5.765333333333333,0.0027862344257005996,-0.0061553684804946,0.98,6.791333333333332,-0.0014326169057332504,0.1969449840882458,0.87,3.5926666666666662,0.06683563757915348,-0.0929242825501683,0.73,1.743333333333333,-0.04426448305975097,1,1,1,1
-0.0359847827293671,0.51,3.050333333333334,-0.007788221508659465,-0.0688143311419899,0.57,3.6956666666666673,-0.016016031284421056,-0.0118698958025904,0.36,0.9993333333333332,-0.004028191211047936,0.0578281811472858,0.63,2.998333333333334,0.027546454753506262,-1,-1,-1,-1
-0.0039804447272295,0.74,5.748,-0.0008614915218965444,-0.0250199164718956,0.37,1.2536666666666667,-0.005823202206538137,0.0213839892791849,0.97,5.528999999999999,0.007256912706239391,0.0106248354259397,0.53,1.440333333333334,0.005061140477143216,1,-1,1,-1
0.0483677513279383,0.64,4.957333333333335,0.010468279440529134,-0.0124940304089664,0.39,1.358,-0.002907894018262305,-0.170588228569994,0.56,2.593333333333333,-0.05789115713079174,0.0355191180670573,0.61,2.396333333333333,0.01691953229908155,-1,1,-1,1
0.4417061048601134,0.87,8.014666666666667,0.09559888167867875,0.0184188408640553,0.49,2.1466666666666665,0.004286850233170082,-0.0327612379001842,0.46,1.4523333333333333,-0.011117918199734544,-0.0196512700907764,0.99,3.9663333333333335,-0.009360882733381808,1,1,-1,1
0.052265993365351,0.67,5.105333333333332,0.01131197975435543,-0.0622471587591073,0.79,5.885,-0.014487570038210473,0.2854550483203248,0.68,3.811,0.09687258725070336,-0.2746603962845836,0.31,0.0053333333333333,-0.13083448292387617,-1,1,1,-1
-0.0121938804011199,0.51,3.0280000000000005,-0.002639133389473529,-0.0216295195717037,0.46,2.2626666666666666,-0.005034112173707116,-0.0227016518436169,0.77,3.984333333333333,-0.007704077268544439,0.0382606770201214,0.7,2.5943333333333327,0.01822547393785285,-1,-1,1,1
-0.0379679930018843,0.45,2.102333333333333,-0.008217449635914701,0.3179765439782551,0.87,6.8616666666666655,0.07400671039815263,0.0528026195418025,0.95,4.476333333333333,0.017919200934533804,-0.0445892815977098,0.68,1.835,-0.0212401048010536,-1,1,1,-1
0.5343642708707828,0.9,8.272,0.11565297862583925,-0.0584343117623071,0.46,1.9426666666666663,-0.013600157841215354,0.153411590913735,0.89,4.576666666666666,0.05206205955546189,-0.077337016058588,0.69,1.9193333333333336,-0.036839488487510064,1,-1,-1,1
-0.087634762023697,0.7,5.524333333333335,-0.018966876738766812,0.033137310092483,0.33,0.941333333333333,0.007712466085409986,0.0190118332986291,0.98,4.920666666666666,0.006451893181971592,0.0407591462998202,0.83,2.688333333333334,0.01941561980792538,-1,-1,1,1
0.0021427547678616,0.98,8.277333333333335,0.0004637584974835235,-0.015124571867314,0.64,3.386333333333334,-0.003520133265417523,0.0097042268926639,0.75,3.063666666666665,0.0032932455456359533,-0.0149645745125739,0.89,2.756666666666667,-0.007128375240891314,1,1,-1,1
-0.0565945251768269,0.76,6.522333333333334,-0.012248808102287661,0.0279960954322739,0.5,2.7373333333333334,0.006515886049371696,-0.0018867524773867,0.34,0.7703333333333333,-0.0006402920356869022,0.0353613579581413,0.8,3.956666666666665,0.01684438326938797,-1,-1,-1,-1
-0.0119588168625592,0.46,2.247333333333333,-0.0025882583593062358,0.0759004290957525,0.83,6.1066666666666665,0.017665268654435722,0.0795219446156654,0.96,4.2956666666666665,0.02698672370117669,-0.0104174448130982,0.86,2.440333333333333,-0.00496234995633486,-1,1,1,1
0.0247313803122275,0.63,3.9646666666666666,0.005352636683542792,-0.0610647839075602,0.98,7.939999999999999,-0.014212380956255771,0.0254186901999597,0.38,0.9853333333333332,0.008626136754922718,0.0377171131868259,0.66,2.651,0.017966547299621213,1,1,-1,-1
0.0003109707142057,0.34,1.1486666666666665,6.730369398516651e-05,0.0201786975436193,0.38,1.5243333333333335,0.004696443978662373,-0.0021265387988163,0.47,1.531,-0.0007216663938595693,0.0133724172546703,0.98,4.574333333333334,0.006369951112807413,-1,-1,1,1
0.0482895376922081,0.33,1.0486666666666669,0.010451351587312798,-0.0940400046828955,0.8,6.123000000000001,-0.02188712194093127,0.0049914551050609,0.48,1.4893333333333334,0.0016939100324839212,0.0264489061736736,0.81,3.674666666666666,0.012598936759521933,-1,1,1,-1
-0.0058552475445665,0.46,2.026333333333333,-0.0012672569182390163,-0.1001585798644528,0.77,6.236666666666667,-0.02331117547596749,0.0024312304466753,0.44,1.5636666666666668,0.0008250671514060245,0.0189134199714717,0.6,2.4739999999999998,0.009009407820578847,1,-1,-1,-1
-0.0094506985976092,0.98,7.626666666666667,-0.002045423884960396,0.0715813946628669,0.96,6.422666666666666,0.016660045041161683,0.0402163520617997,0.76,2.5036666666666667,0.013647900420524125,-0.0618631865943348,0.93,2.3903333333333334,-0.029468529644538926,1,1,1,1
-0.0474735787639692,0.6,4.324666666666667,-0.010274752803241034,0.0191418360797117,0.34,1.1123333333333334,0.0044551220713217425,0.2242715341300467,0.69,4.668666666666666,0.07610922940652418,-0.2969222920035879,0.31,0.0166666666666666,-0.14143893720524015,-1,-1,-1,-1
0.1293476675104505,0.95,7.983666666666666,0.027994841424391768,0.2920089307612095,0.92,6.910666666666666,0.06796293871914301,-0.127318896890709,0.57,2.0776666666666666,-0.0432071915360494,-0.0494426288505789,0.51,1.136,-0.023551996820685064,1,1,-1,1
0.0126404946288152,0.42,1.829666666666667,0.00273579454094885,0.000824887881107,0.99,7.775666666666668,0.00019198660933998402,0.0679434815152895,0.8,3.6270000000000007,0.023057433665774812,0.0245343029639379,0.68,2.02,0.01168691549858041,-1,1,1,1
0.4889493874862847,0.91,8.969666666666667,0.1058237912649342,0.0141526386566493,0.3,0.6646666666666667,0.003293922933208465,-0.130920428772558,0.57,2.4513333333333334,-0.044429414486785584,0.0322356984509242,0.71,2.8836666666666657,0.015355475327235557,1,-1,-1,1
-0.0503497683831821,0.61,3.987666666666668,-0.010897249318609905,0.1885628174314995,0.94,7.745333333333333,0.0438866139210162,-0.0744444491358427,0.5,1.7076666666666669,-0.025263614837702595,0.0076971502545206,0.63,2.2916666666666665,0.0036665376121213632,-1,1,-1,-1
0.557442066148699,0.9,8.386666666666665,0.12064772829287629,-0.0884445439784165,0.54,2.816999999999999,-0.020584819466919417,-0.0801712858195689,0.62,2.3786666666666663,-0.02720708541066739,0.0105148558180525,0.75,2.787333333333333,0.005008751689663337,1,-1,1,1
0.0144716620545723,0.62,4.254666666666667,0.003132115887071616,-0.1031031177228589,0.78,5.394666666666667,-0.023996495084191046,0.1804615687682522,0.83,4.359333333333334,0.061241793300793365,-0.0131320163491097,0.52,1.3776666666666668,-0.0062554361386832815,-1,1,1,-1
-0.064938865955674,0.5,2.826999999999999,-0.014054781888989589,-0.0040957477524035,0.46,2.240666666666667,-0.0009532552746932767,0.0757011332928931,0.78,3.917333333333333,0.025690085647613912,0.0099257831614867,0.97,3.4266666666666667,0.0047281469229443485,-1,-1,-1,1
-0.0074377930194913,0.96,7.665,-0.0016097687738457602,0.2393486840920617,0.87,5.731999999999999,0.05570665221454657,0.2017298569950489,0.89,3.3673333333333333,0.06845944147008227,-0.1875913486789557,0.87,2.0656666666666665,-0.08935914109718819,1,1,1,-1
0.0102917682788203,0.32,0.9703333333333334,0.0022274574137093094,-0.026608962779318,0.61,4.454,-0.006193041089656212,0.4192216632478067,0.47,2.590333333333333,0.14226788907508198,-0.4742552666937395,0.33,0.0116666666666666,-0.2259115017350725,-1,-1,-1,-1
0.4658267485044174,0.9,7.629333333333333,0.10081933603145629,0.133441212904156,0.94,6.883666666666667,0.031057464412379554,-0.1106745173556749,0.56,1.6583333333333328,-0.03755872212473927,-0.0591632352718161,0.68,2.0506666666666664,-0.028182407801055673,1,1,1,1
0.2771416137661644,0.82,7.055333333333334,0.059982028890137984,-0.0196982543176158,0.68,4.259333333333334,-0.004584624338619909,0.0926352309551035,0.94,4.660666666666667,0.03143687437300919,-0.017918754589201,0.52,1.1799999999999995,-0.008535598954313219,-1,-1,1,-1
-0.0346141858502342,0.52,2.9470000000000005,-0.007491581893685413,0.3128815423561963,0.92,7.837333333333332,0.07282088610808295,0.1617647050155852,0.75,4.3373333333333335,0.05489678880410538,-0.2034478428769812,0.3,0.0,-0.09691238229048561,-1,1,-1,-1
0.1518544586378176,0.82,6.347666666666667,0.032866008108024806,0.2471227727565113,0.86,6.5683333333333325,0.05751601438070316,-0.034984027900021,0.49,1.3886666666666667,-0.011872248590688259,-0.0505017660924074,0.95,3.212666666666667,-0.024056516857991327,1,-1,-1,1
-0.0129846089196785,0.62,4.041666666666667,-0.00281027153145049,0.3019221378469332,0.91,7.068999999999999,0.07027016502184866,0.146960120827317,0.92,4.595000000000001,0.04987267596417744,-0.0601449448819618,0.47,0.89,-0.0286500451851208,-1,1,1,-1
0.0059273789171356,0.68,4.41,0.0012828683813265321,-0.027150117303087,0.96,7.263333333333333,-0.006318990839345805,0.1579855378014265,0.83,4.242,0.05361428317723775,-0.006584707215691,0.44,0.823,-0.003136625357801553,1,1,-1,-1
-0.0763110743731272,0.52,3.1983333333333346,-0.016516080012251178,0.0399094377107163,0.44,2.244,0.009288629160684483,-0.0321620248290668,0.45,1.8713333333333333,-0.010914568072086973,0.0163007402260115,0.51,1.7496666666666665,0.007764857793829481,-1,-1,-1,1
-0.026294032599429,0.32,0.9289999999999998,-0.005690843037191455,0.0312258538399525,0.44,2.209666666666668,0.007267588650269876,-0.0472635750983947,0.5,1.8456666666666663,-0.01603945990600094,0.0303890606119257,0.75,3.5443333333333333,0.014475829371425093,-1,1,1,1
0.2747840925901466,0.94,8.092,0.05947178829015242,-0.0801200533593045,0.74,4.3566666666666665,-0.018647355279300313,0.0855928449993959,0.81,3.418666666666668,0.0290469564088264,-0.0732327259416207,0.7,1.9976666666666667,-0.03488440984316627,1,1,1,-1
0.0854482392670945,0.79,6.882333333333334,0.018493645492931123,0.0221297990088056,0.44,1.9283333333333332,0.005150548546517944,0.1520668172458963,0.84,4.277666666666666,0.05160569451572377,-0.018831414058448,0.71,2.3686666666666665,-0.008970344302968397,-1,-1,1,1
-0.089704030187069,0.7,5.779333333333333,-0.01941473045900078,-0.0288376395359999,0.54,2.9960000000000004,-0.006711749272465227,0.0153290401917907,0.37,1.192666666666667,0.005202093261922009,0.0056175669906415,0.41,1.1376666666666668,0.002675928100494294,-1,1,-1,-1
-0.0961867840100354,0.57,3.787,-0.020817799171103,0.0132405768040211,0.68,4.898666666666666,0.0030816472208299015,0.0049811455308133,0.38,1.1463333333333332,0.0016904113550680027,0.0051264261450718,0.48,1.4503333333333337,0.0024419731530677734,-1,1,1,1
-0.057595362036543,0.79,5.775666666666666,-0.012465420196797791,-0.0616021419292494,0.8,5.15,-0.01433744709790802,0.2294434741903948,0.92,4.067333333333333,0.077864389168804,-0.0931846641698905,0.79,2.0323333333333333,-0.044388515847295404,1,1,1,1
-0.063359548559184,0.52,3.1083333333333334,-0.013712968689536661,-0.1279197246558743,0.75,6.153333333333333,-0.0297723784854587,0.0193256944410016,0.42,1.5733333333333333,0.006558405717230618,0.0227226713346493,0.39,0.931,0.01082394475116721,-1,-1,-1,-1
0.1459172802753983,0.82,6.881333333333333,0.03158101882322901,0.0050615875860913,0.5,2.527333333333333,0.0011780474180647733,0.1720585913120906,0.93,5.446666666666666,0.05839014232605126,-0.0372923369445925,0.44,0.7090000000000001,-0.01776420513175595,1,-1,1,1
-0.0161639634698307,0.39,1.5053333333333334,-0.003498382327543803,-0.0684458169705317,0.98,7.813999999999998,-0.015930262311579506,0.6864537905052561,0.89,5.583000000000001,0.23295630995348446,-0.4945282241879472,0.37,0.0,-0.23556852527021713,-1,1,-1,-1
-0.0084091038657918,0.62,3.843333333333333,-0.0018199905245686895,-0.0863685502436339,0.73,5.137666666666667,-0.02010164713855754,0.0111232937138594,0.68,2.843666666666666,0.003774822856178306,0.0464221710829613,0.94,3.2963333333333336,0.02211320172839882,1,-1,-1,1
-0.0050506184828431,0.36,1.2623333333333335,-0.0010931102681915094,-0.0269817975496629,0.99,8.401666666666667,-0.006279815650226201,0.3009196766634039,0.67,3.912666666666667,0.10212069397461573,-0.3201351763492589,0.32,0.0036666666666666,-0.1524963949298363,-1,1,-1,-1
0.0521940362544892,0.8,6.234666666666666,0.011296406006898633,0.032283520452081,0.66,4.188333333333334,0.007513752803393516,-0.0267766854329956,0.99,4.956666666666665,-0.00908698869105904,0.0036811867178239,0.51,1.011666666666667,0.0017535333353036599,1,-1,1,1
0.4578933885519767,0.88,7.672333333333333,0.09910231122454778,-0.0472612132771477,0.72,4.378,-0.010999701048094864,-0.0673067272613856,0.61,2.2753333333333337,-0.022841343488419312,-0.0049857635462298,0.82,2.842999999999999,-0.002374968522494266,1,1,-1,1
0.0112649762268741,0.38,1.6036666666666668,0.0024380897560089695,0.0028292941799952,0.3,0.7396666666666668,0.000658497486608328,-0.0322850263038292,0.44,1.851333333333333,-0.01095631009474868,0.0138346854069315,0.46,1.6346666666666665,0.006590152552444907,-1,-1,-1,-1
-0.0231254018410265,0.73,5.409,-0.005005053201771644,-0.0784331200167818,0.75,5.213666666666667,-0.01825473390610367,-0.0149776872002642,0.49,1.5683333333333336,-0.005082857418913717,0.0370848713785521,0.71,2.848666666666666,0.01766537890699044,1,1,1,1
-0.0174137164364061,0.51,2.816333333333332,-0.0037688675770448416,-0.0112732189187836,0.98,7.973666666666666,-0.002623759090338583,-0.0263669976239873,0.74,3.646333333333333,-0.008947956229530561,-0.0011977751746528,0.38,0.6259999999999999,-0.0005705602181989953,-1,1,1,-1
-0.0175621112775998,0.52,2.8393333333333333,-0.0038009848167861746,-0.0199939930653565,0.78,5.858333333333333,-0.004653455364907983,0.0341576606008215,0.73,3.016666666666666,0.011591810956938653,0.0026908693565572,1.0,3.2063333333333333,0.001281795648893212,1,-1,-1,1
0.002447470691191,0.72,4.839666666666667,0.0005297084609987486,0.0412781761910237,0.99,7.149,0.009607193011513191,0.0109286461753863,0.63,2.185666666666667,0.003708766884266712,-0.0366153247970411,0.98,2.924000000000001,-0.017441710387496232,1,1,-1,-1
0.0631588743847659,0.8,6.754999999999999,0.01366953658288231,-0.0116815621671486,0.55,3.276666666666667,-0.0027187979889526145,-0.0883558782357654,0.58,2.7836666666666665,-0.029984624808253126,0.0289014729963534,0.48,1.517666666666666,0.0137672169936664,1,-1,-1,-1
0.0333689471450853,0.62,4.206333333333334,0.007222073670173443,-0.0676427605017977,0.81,5.660999999999999,-0.015743356803483207,0.0134232340589828,0.69,2.6229999999999998,0.004555335140215273,0.0217319470714003,0.98,3.2400000000000007,0.010352013236992821,-1,1,1,1
-0.0092805421721227,0.97,8.040333333333333,-0.0020085967643750863,0.0004562668494791,0.98,7.190333333333332,0.00010619276557703074,0.0059516221614197,0.41,1.090666666666667,0.002019754215270953,0.0126374291901758,0.54,1.6483333333333332,0.006019839539846154,1,1,-1,-1
0.0173059179314425,0.31,0.8613333333333336,0.003745536641819444,-0.0527866896167052,0.7,5.451999999999999,-0.01228571517403442,0.3742672785439973,0.7,4.364,0.12701208056811647,-0.4085451112180444,0.33,0.0113333333333333,-0.19461046841972576,-1,-1,1,-1
-0.0110476718094822,0.72,5.553666666666667,-0.0023910583497007377,-0.0254056983032988,0.32,0.8266666666666668,-0.005912990100690098,-0.0520550011520257,0.67,3.417,-0.017665487685740205,0.0363348601184188,0.71,2.791333333333333,0.01730811103461414,1,-1,-1,1
-0.0013928197137719,0.31,0.8080000000000002,-0.0003014493246788604,0.3206417803013002,0.87,7.316,0.07462702462081341,-0.0185900803723351,0.78,3.9140000000000006,-0.006308766278485169,-0.0254038396391567,0.53,1.5186666666666668,-0.01210111930380511,-1,1,1,-1
0.0017894473853026,0.78,5.962666666666666,0.00038729183720913535,0.0327287288810618,0.66,4.267,0.007617371802638478,-0.0183601346527955,0.75,3.4596666666666667,-0.006230731446345753,0.0019722751216502,0.73,2.330333333333334,0.0009394932768441959,1,-1,-1,1
-0.0039880334034929,0.44,2.0776666666666666,-0.0008631339464775501,-0.0355899942501656,0.8,5.804666666666666,-0.008283310349218849,0.0239839055455828,0.98,4.975333333333333,0.008139225409563968,0.0334756710200503,0.58,1.5773333333333337,0.015946136274776427,-1,1,1,-1
-0.0632520605338706,0.55,3.0336666666666665,-0.013689704951723789,-0.0064659877103099,0.58,3.5849999999999995,-0.00150491125517624,0.0544530626172625,0.77,3.88,0.0184792985462965,0.0112500958755177,0.81,2.8970000000000007,0.0053589832994790825,1,-1,-1,1
0.2746481520868933,0.94,8.963333333333333,0.05944236655487899,0.0025767773591591,0.41,1.6336666666666668,0.0005997260470660535,-0.0029674604612679,0.34,0.7123333333333334,-0.0010070432249795287,-0.0050954803963909,0.97,4.223666666666666,-0.0024272321453283003,1,-1,-1,1
-0.0421712465566876,0.68,5.380999999999999,-0.00912716388896625,0.0329441726502928,0.41,1.7746666666666664,0.007667514761100394,0.5831018961720842,0.82,5.656333333333334,0.19788260759569432,-0.5055213194496813,0.35,0.0046666666666666,-0.24080508632436945,-1,1,1,-1
-0.0530613178798624,0.54,3.2643333333333326,-0.011484112612204445,-0.0018221127434925,0.66,4.162333333333333,-0.0004240833881434175,0.0650348108772673,0.79,4.120333333333334,0.0220703414709674,-0.0026911355333498,0.71,2.340333333333333,-0.0012819224422114235,-1,1,-1,1
0.1796129848632395,0.82,7.103000000000001,0.03887381292439478,0.0007463301009695,0.49,2.519333333333333,0.00017370286170432416,0.0088587735449634,0.38,0.9883333333333334,0.0030063308328871705,0.0045905646348769,0.98,4.2363333333333335,0.002186715516533546,1,-1,-1,1
-0.0247747963827276,0.68,5.477666666666666,-0.005362033265887984,-0.0010449389488125,0.37,1.3643333333333336,-0.00024320188275838708,0.0050740091714456,0.36,0.9643333333333332,0.0017219257429987975,0.0148719065576639,0.78,3.986333333333334,0.007084232859505901,-1,-1,-1,-1
0.0981013542042621,0.95,9.354333333333331,0.021232171459485492,-0.0339327454770534,0.48,2.152333333333333,-0.007897597842016444,0.0132951768526154,0.4,1.1353333333333333,0.004511877394521503,0.0269159932004416,0.44,1.361,0.012821433670086072,1,1,1,-1
0.0041702785046418,0.77,5.857,0.0009025774308884576,0.0142021718133822,0.97,7.069999999999999,0.003305451412446508,-0.072632726136544,0.58,1.6863333333333337,-0.024648784953430508,0.0242783175997973,0.86,2.874,0.011564976867432752,-1,1,1,1
0.0090361362143869,0.57,3.588,0.00195569974534351,0.3275748896783437,0.89,7.793,0.07624065502073582,-0.0738254340646671,0.65,2.8209999999999997,-0.02505354466432571,0.0040628084812857,0.47,1.2433333333333332,0.0019353188667105582,-1,-1,1,-1
-0.0089651520563087,0.37,1.4586666666666666,-0.0019403365750035218,-0.0205561357751953,0.31,0.7953333333333333,-0.004784289961098568,0.0233891817356417,0.33,0.7759999999999999,0.007937398766428409,0.0393794109919305,0.94,4.866333333333334,0.01875838287816968,-1,-1,-1,1
0.5865910513325883,0.89,8.803333333333335,0.12695647149335956,-0.0413400338254483,0.39,1.1723333333333332,-0.00962158992261708,-0.0720412428348464,0.53,2.0306666666666664,-0.024448058015552932,0.0290592599316168,0.61,2.566,0.013842378802090868,1,1,1,-1
0.57097018670241,0.89,8.244,0.1235756325756543,-0.0762576270290216,0.63,3.535333333333333,-0.01774840385576703,-0.1307699517848874,0.56,1.9356666666666664,-0.044378348319964865,0.0065436805741718,0.7,2.6056666666666666,0.0031170823166428046,1,1,1,1
0.0286871493112723,0.96,8.402666666666669,0.006208787613599856,-0.0370643955204847,0.74,4.715,-0.008626466440099047,-0.0011118170297683,0.42,1.182333333333333,-0.0003773084163576825,0.0082959426720243,0.73,2.756666666666667,0.003951772387074725,1,1,-1,1
0.0172259740260116,0.46,2.461333333333333,0.0037282343046497095,0.0067494395980396,0.39,1.56,0.0015708826048379814,-0.0121267096143751,0.7,3.234000000000001,-0.004115344051874145,0.0420313818168467,0.9,3.763,0.02002164921106906,-1,-1,1,1
-0.0352694581016499,0.43,2.0216666666666665,-0.007633403104081066,-0.0166297201957732,0.55,2.943,-0.0038704455087575883,-0.0099750230801118,0.68,3.0936666666666666,-0.0033851434729981187,0.0323101565020804,0.97,3.7363333333333335,0.015390943420758755,-1,1,-1,1
0.0196536140098974,0.33,1.0146666666666666,0.004253650786388006,-0.112369120689264,0.97,8.533000000000001,-0.02615308937100127,-0.1407697082254642,0.53,2.2433333333333336,-0.047771885354869655,0.0386761767322806,0.39,0.8513333333333334,0.01842339723051075,-1,1,-1,-1
0.3698780981055494,0.85,7.308333333333334,0.08005307634931942,-0.1033625482724192,1.0,7.914999999999998,-0.024056875643428316,0.2487327959685338,0.32,0.8816666666666666,0.08441045138754885,-0.2934982978847892,0.38,0.4316666666666666,-0.1398079175674353,1,1,-1,-1
-0.0218138456475798,0.48,2.744666666666667,-0.004721191819796954,0.0172305224479023,0.37,1.449333333333333,0.004010277830109306,0.0219156713218945,0.35,0.7686666666666666,0.007437345371119854,0.0330373632192371,0.68,3.3156666666666674,0.015737348348826306,-1,-1,1,1
-0.0519598338847422,0.59,3.555666666666666,-0.011245717360334872,0.2389604667152305,0.93,8.580333333333334,0.05561629746504454,0.2996679280195811,0.42,1.545666666666666,0.10169589809019122,-0.2546311595613257,0.3,0.0,-0.1212935557807719,1,1,1,-1
-0.0434985921067152,0.78,6.559000000000001,-0.00941444257673534,-0.0706026888477295,0.54,3.2926666666666664,-0.016432258434892967,-0.0029634170402284,0.33,0.8260000000000001,-0.001005671041654185,-0.0113333647723086,0.47,1.3670000000000002,-0.005398648439421541,1,-1,-1,1
-0.0558533856070759,0.69,4.737,-0.012088402544708938,0.1743507881800274,0.94,6.827333333333334,0.04057886826209207,0.0609305157359632,0.96,3.7506666666666666,0.020677499790576245,-0.0474278974077044,0.86,2.0973333333333333,-0.02259227947473818,-1,1,1,1
0.0055884238623606,0.63,4.118333333333333,0.0012095080093070252,0.0364716187348239,0.96,7.154666666666667,0.008488501987255172,0.0100390459242452,0.73,2.7543333333333333,0.0034068703914423536,-0.0044308278741009,1.0,2.789,-0.0021106249087037635,-1,1,-1,1
0.4156473553755093,0.87,7.200666666666667,0.08995896119475891,0.038544519120192,0.92,6.966333333333332,0.00897095436120967,0.0152528310169633,0.35,0.6546666666666667,0.005176230766298926,-0.0567605389669894,0.85,3.1810000000000014,-0.027037883388663156,1,-1,-1,-1
-0.007794531218787,0.43,1.947,-0.0016869779691217348,0.1860618586855942,0.82,6.617,0.04330453410056693,0.0654104557207486,0.8,3.462000000000001,0.02219782104468503,0.0123389811068745,0.85,2.902,0.005877673791938729,-1,-1,1,1
-0.039962335895348,0.62,4.010333333333333,-0.008649087207143948,0.0248719476916789,0.43,1.9126666666666667,0.005788763557295462,0.023230020961245,0.97,5.062333333333334,0.007883385652646192,0.0302872451014115,0.73,2.4173333333333336,0.014427329551822585,1,-1,1,-1
0.0392940381927005,0.81,6.845000000000001,0.008504446885675527,-0.0252751592328859,0.31,0.7023333333333334,-0.005882608088674921,0.1537280779897614,0.81,4.275,0.0521694632327361,-0.0208996445800511,0.82,2.858333333333333,-0.009955545935681938,1,-1,-1,1
-0.0108698364869863,0.4,1.7736666666666665,-0.002352569277970657,-0.0246079347478422,0.39,1.2786666666666668,-0.005727316479371304,-0.2005658412835669,0.55,2.467333333333334,-0.06806441880632054,0.0552688637042422,0.65,2.9930000000000003,0.026327323860125765,-1,1,-1,-1
-0.0545382649666801,0.54,3.082666666666666,-0.011803769706015883,-0.0294368123892916,0.36,1.2796666666666665,-0.006851202363178189,-0.140213642400901,0.64,3.4066666666666667,-0.047583177761768396,0.0128428292574402,0.41,1.0740000000000005,0.006117681864246002,1,-1,1,-1
-0.0102904777792534,0.42,1.8380000000000003,-0.0022271781096334883,0.3579548002866106,0.87,7.102,0.08331135658311749,-0.0450657880361453,0.69,2.6640000000000006,-0.015293614561176947,-0.0067893976770339,0.9,3.192666666666668,-0.003234129661412547,-1,1,1,1
-0.0366779963367944,0.38,1.527666666666667,-0.007938254403621331,-0.0079892434191117,0.46,2.426,-0.0018594378585955686,-0.1628495951325006,0.57,2.9236666666666675,-0.055264959250299,-0.0061749950809739,0.45,1.3936666666666666,-0.002941458977724652,-1,-1,-1,-1
-0.0086432718998197,0.49,2.2153333333333336,-0.001870671739819386,0.3096906402604782,0.92,7.400333333333332,0.07207822702904466,0.0050285607551092,0.96,4.577333333333334,0.001706502278944262,-0.0378488266214318,0.6,1.3676666666666668,-0.018029288995708097,1,1,1,1
-0.0861626138148388,0.59,3.7086666666666654,-0.01864825827077737,-0.0315709681548916,0.46,2.379,-0.007347911477986694,-0.0066781479645438,0.3,0.5786666666666668,-0.0022663094423273997,0.0423389803847094,0.69,3.334666666666666,0.020168173792402377,1,-1,-1,1
0.0264385764711843,0.69,4.669,0.005722126807873522,0.2350292479664837,0.89,6.965666666666667,0.05470133511024208,-0.0231239680533628,0.71,3.104666666666666,-0.007847395329012186,-0.0384479091055005,0.54,1.5093333333333334,-0.018314661943873028,1,1,1,-1
-0.0202249609357476,0.96,8.781,-0.004377307956983664,0.012180222003538,0.64,4.223333333333334,0.0028348574115664546,0.0154483323095406,0.33,0.7230000000000001,0.005242576469884338,0.0019934650847743,0.61,2.2749999999999995,0.000949587116021669,1,-1,-1,1
-0.0423554094027278,0.47,2.316666666666667,-0.009167022432768313,0.3133580181578654,0.9,7.277000000000001,0.07293178235918588,-0.0007906744971428,0.7,2.6623333333333337,-0.0002683248541655525,-0.0089437006888162,0.94,3.137333333333333,-0.004260331925811256,-1,1,1,1
0.0112781473254415,0.96,8.377999999999998,0.002440940389676172,-0.1009994005902381,0.76,5.295666666666667,-0.023506870338146423,0.0146014741506975,0.33,0.6446666666666666,0.004955185017660169,0.0112724891748587,0.68,2.7276666666666665,0.005369650347877294,1,-1,-1,-1
-0.0491075745333482,0.74,5.945666666666667,-0.010628400096093811,-0.0693474823985953,0.78,5.762333333333333,-0.016140118332328292,0.2386768068177116,0.67,3.606666666666666,0.08099783110937461,-0.2759320281903967,0.31,0.0,-0.13144022479681142,-1,1,1,-1
0.0171116093131962,0.62,4.251333333333334,0.00370348223867562,-0.1202983719403745,0.77,5.498,-0.027998564492132387,0.2198614384249708,0.86,4.704,0.07461261064469897,-0.0223022019789354,0.49,1.0073333333333336,-0.010623654168744966,-1,-1,1,1
0.3303011562847704,0.93,7.976,0.07148740035639461,0.2722946765618443,0.92,6.9593333333333325,0.06337459052529712,-0.123799656848919,0.52,1.7209999999999996,-0.04201289530618589,-0.0438153436438739,0.55,1.4196666666666666,-0.020871439447857333,1,1,-1,1
-0.0232620385682524,0.67,4.695666666666666,-0.005034625621476297,0.3181244383386996,0.9,7.303,0.07404113172673868,0.0082817057290014,0.44,1.1863333333333332,0.0028104959626324994,-0.0286214732087293,0.97,3.4656666666666665,-0.013633839091616636,-1,-1,-1,1
0.019830533770067,0.67,5.034666666666667,0.004291941702073743,-0.0785418723269453,0.73,5.352000000000001,-0.018280045209329705,0.0316522064982169,0.41,1.2073333333333334,0.010741555119512232,0.0249551402713343,0.78,3.461666666666667,0.011887381354790838,1,-1,-1,-1
-0.036933825632202,0.96,8.548333333333334,-0.007993623786730393,0.0119201706685043,0.42,1.627,0.00277433236905952,0.2431250816255108,0.9,4.624666666666666,0.08250740640667353,-0.0793423470473337,0.64,1.8223333333333327,-0.037794727927024756,1,-1,1,-1
0.0133598628902156,0.67,4.666333333333332,0.0028914881130963146,0.107646643481793,0.95,7.263333333333334,0.02505396740847348,-0.0250940218899571,0.71,3.0203333333333333,-0.008515956677977742,-0.0174795803610916,0.62,1.813,-0.008326398305710605,-1,1,-1,-1
0.003034071331158,0.41,1.799,0.0006566670077695754,0.2942095618196649,0.83,7.36,0.06847511947121579,-0.0453044125589292,0.47,1.6693333333333331,-0.015374594649073661,0.0148644901366807,0.68,2.692,0.007080700047285397,-1,-1,-1,1
0.0011881880373008,0.43,1.9306666666666668,0.0002571606920078998,0.0022664185657332,0.45,2.410333333333334,0.0005274923122841527,0.2818859648259688,0.32,1.1050000000000002,0.09566137604863673,-0.2987227312662559,0.3,0.0003333333333333,-0.14229657646868513,1,-1,-1,-1
0.3780774777727327,0.85,8.162333333333333,0.08182767606170027,0.0160031516136762,0.41,1.816,0.0037246162629280444,-0.0163784091233631,0.31,0.658,-0.005558209168717436,0.0285570666472583,0.53,1.9463333333333337,0.013603159025320395,1,-1,-1,1
0.0239226058942905,0.39,1.6529999999999996,0.005177592850020074,-0.0353999293429394,0.54,2.8456666666666663,-0.008239074134905811,-0.0592738989603591,0.64,2.648333333333333,-0.020115307059776818,0.0477969121059143,1.0,3.984,0.022768059630467578,-1,1,1,1
-0.0003268874565716,0.68,4.799333333333334,-7.074857000885104e-05,-0.0121682297860279,0.6,3.402666666666667,-0.002832066310822991,-0.0483484738915342,0.62,2.487,-0.016407633296575044,0.0317338188922962,0.96,3.707666666666667,0.01511640499372041,1,1,-1,-1
0.2703002992787695,0.94,8.505333333333333,0.05850135654485938,-0.0966057137271372,0.73,4.651666666666667,-0.022484271918811718,0.0063821628448655,0.35,0.7733333333333335,0.0021658633493272486,-0.0156644164208636,0.69,2.822,-0.0074617449419408614,1,1,-1,-1
-0.0355973893467926,0.61,3.9306666666666663,-0.007704377582265078,0.218496300613828,0.94,7.491,0.05085341277154414,-0.0445825313662964,0.65,2.419,-0.015129615626178646,0.0040980014220681,0.73,2.4039999999999995,0.001952083024456348,-1,1,1,1
-0.0154955454169916,0.47,2.5166666666666666,-0.003353715958566415,-0.0398729123546774,0.55,3.3149999999999995,-0.009280128151733506,-0.0295104301203346,0.65,2.926666666666667,-0.010014717670818473,0.0231988691347724,0.76,3.105333333333333,0.011050781578723662,-1,-1,1,1
0.0068136990779792,0.64,3.9526666666666666,0.0014746955153724808,0.2740244027545904,0.88,6.667,0.06377717162078639,0.0378776085114451,0.78,3.065666666666667,0.012854219804357511,-0.0718502443829525,0.9,2.7150000000000003,-0.034225864736820696,1,1,1,1
0.010297610443712,0.37,1.390666666666667,0.00222872183913627,0.328634211589728,0.91,8.180666666666665,0.0764872044326308,-0.023947525516522,0.4,1.1729999999999998,-0.008126879411270672,0.0241552484526401,0.63,2.6420000000000003,0.011506352877771311,-1,1,-1,-1
0.004444583919045,0.35,1.188,0.000961945618393263,0.0094181027286142,0.67,4.711333333333333,0.0021919943918387477,0.0347938022028921,0.97,5.051,0.011807693223561708,0.0069329082924463,0.68,1.9620000000000004,0.003302490944712066,-1,-1,1,1
-0.0411565439603167,0.42,1.4526666666666668,-0.00890755081959237,-0.0313918706026754,0.97,7.506666666666666,-0.007306227835180674,0.071786383962487,0.98,4.187666666666667,0.02436156860681931,0.0128837303780215,0.82,2.195666666666667,0.006137165113504541,1,1,1,1
0.0457114868777415,0.66,4.721333333333333,0.009893381543290279,0.0284269345505689,0.33,0.9693333333333334,0.006616160696856493,0.0807300982897576,0.92,5.808666666666668,0.02739672511083619,-0.0017709343275682,0.48,1.2136666666666671,-0.0008435845872713934,1,-1,-1,-1
-0.0423544759335952,0.76,5.623666666666666,-0.009166820401136474,-0.0319245388989886,0.64,3.562,-0.007430202477619156,0.0222287208578579,1.0,4.307333333333332,0.007543582478029859,0.0222785842576538,0.89,2.538333333333333,0.010612403866941292,1,1,1,1
-0.0055980270266688,0.65,5.192333333333333,-0.0012115864314939482,-0.0056104187104558,0.31,0.8169999999999998,-0.0013057838402868904,-0.0100578167428351,0.45,1.98,-0.00341324049339822,-0.0312293558015182,0.37,0.7806666666666666,-0.014876103994635946,-1,-1,-1,-1
0.4045589754514189,0.93,9.122000000000002,0.08755909234823919,-0.040934654533336,0.69,4.710333333333333,-0.009527240863100242,0.4088972152855948,0.34,1.275,0.1387641640860869,-0.3799728183325032,0.32,0.0046666666666666,-0.18100005637562447,1,1,-1,-1
-0.0125131649657297,0.37,1.4416666666666669,-0.0027082364581839497,-0.062065242991629,0.71,5.444333333333333,-0.014445230476454796,0.5916856417097924,0.4,1.7926666666666666,0.2007956043825172,-0.5639114019908322,0.37,0.0023333333333333,-0.26861920281329527,-1,1,1,1
0.3825552250165414,0.85,6.7923333333333344,0.0827967992507118,-0.031629992703829,0.98,6.808666666666666,-0.0073616490092050044,-0.0737292646874843,0.59,1.6516666666666666,-0.025020908435130235,-0.0246628783319033,0.92,2.8950000000000005,-0.011748162376587061,1,1,1,1
-0.0635910541491333,0.52,3.0979999999999994,-0.013763073669427134,-0.0624772516967602,0.59,3.832333333333333,-0.014541122483269763,-0.0278959599024068,0.7,3.752333333333333,-0.00946682787881742,0.0108736963245592,0.46,1.3196666666666668,0.005179685369058094,-1,-1,1,-1
-0.0667956596902379,0.5,2.882333333333334,-0.014456649562039982,-0.0291625730211162,0.71,5.304,-0.00678737515993103,-0.0021891753557998,0.37,1.1356666666666666,-0.0007429228591670555,0.0090293208526168,0.48,1.538333333333333,0.004301117091820782,-1,1,-1,1
0.2698315133927806,0.84,7.608333333333334,0.058399896759825445,0.003815959628843,0.32,0.8320000000000002,0.0008881366392929232,-0.1148446497732145,0.59,2.206000000000001,-0.038973906472825386,0.0514013058130942,0.89,3.837666666666666,0.024485012614269212,1,-1,1,1
0.0627632984248602,0.78,6.613666666666668,0.013583921693321453,-0.0709483630746836,0.76,5.308000000000001,-0.0165127115780281,-0.1248604016466803,0.52,2.040666666666666,-0.04237287174932993,0.0423501753346944,0.49,1.535,0.020173506506956276,-1,1,-1,-1
-0.0335731355139794,0.42,1.8393333333333333,-0.007266266357354552,-0.0979166957365844,0.73,5.242333333333333,-0.022789393374301786,0.2492904012541199,0.92,4.491666666666668,0.084599681415174,-0.0439487553867428,0.85,2.5826666666666664,-0.0209349901331048,-1,-1,1,1
-0.0721395646599227,0.59,3.713000000000001,-0.015613236109696577,-0.0044858321608618,0.45,2.274,-0.0010440445621244347,-0.1487306013906932,0.53,2.474,-0.05047350973418971,0.0036003120561376,0.48,1.6509999999999996,0.001715008689280769,1,-1,-1,-1
-0.0073284753199223,0.37,1.3656666666666664,-0.0015861090378550343,-0.0529939894252189,0.73,5.033000000000001,-0.012333962685320395,-0.0170891407249289,0.99,5.396333333333333,-0.005799404444434732,0.0224029579513906,0.52,1.1749999999999998,0.010671649277380903,-1,1,1,1
-0.053584115573861,0.59,3.533666666666667,-0.01159726222535341,0.0621742796483477,0.82,6.540000000000001,0.01447060795925779,-0.0462315479316117,0.47,1.7359999999999998,-0.015689229134649877,0.0047771776347542,0.59,2.092,0.0022756086211678317,1,1,-1,1
0.0341798087314826,0.67,4.847666666666667,0.0073975692315950605,-0.010336168194394,0.46,2.271333333333333,-0.0024056674011823462,-0.0122699140511564,0.75,4.185666666666666,-0.004163942191505632,-0.0248309796251304,0.48,1.3850000000000002,-0.011828237429545968,1,-1,1,-1
-0.0172427263186443,0.46,2.468666666666666,-0.003731860019629916,-0.0168193878153319,0.34,1.0766666666666669,-0.00391458925727744,0.0020946160806438,0.78,4.881666666666665,0.0007108330373656427,0.0052439536911308,0.4,0.901,0.0024979574009824567,-1,-1,1,-1
-0.0658068481984814,0.58,3.2293333333333334,-0.014242640129607789,0.2905612421904031,0.88,7.013666666666667,0.06762599981331695,0.0097851949550245,0.79,3.7240000000000006,0.003320723026702415,-0.0350016953394616,0.59,1.5663333333333334,-0.016673057976850165,1,1,1,1
-0.0244054604558998,0.72,4.938,-0.005282097532195379,0.2736767115743852,0.89,6.808666666666666,0.06369624904656282,-0.0431931022292131,0.71,3.095,-0.01465809621847235,-0.0232246068843684,0.64,1.8060000000000005,-0.011063041756039244,1,1,-1,1
0.1721934559739777,0.83,6.746,0.03726799707401003,-0.0594943711307758,0.78,5.617333333333334,-0.01384687889084245,0.3859475557452447,0.77,4.274,0.1309759224372591,-0.3890594451896221,0.34,0.0,-0.18532847118334783,1,-1,1,-1
0.0308088057618844,0.31,0.8290000000000003,0.0066679797817703786,-0.0737674210653187,0.99,7.961333333333333,-0.017168826666576258,0.5679792643908446,0.93,5.681333333333333,0.1927505614983891,-0.3517549340874045,0.35,0.003,-0.1675584668914674,-1,1,1,1
0.2624523789166888,0.84,6.558000000000001,0.05680282351155244,0.006253222068115,0.99,6.879333333333333,0.0014553916111559825,-0.0585730719171329,0.57,1.7409999999999997,-0.019877473014479435,-0.0325621271214506,0.9,2.8356666666666666,-0.015510969628188938,1,1,-1,1
-0.0444468231042787,0.48,2.5613333333333324,-0.009619669133359085,0.0495616721978944,0.64,4.422,0.011535116003552053,-0.038913190457293,0.64,2.526,-0.013205656932531297,0.0412393806447202,1.0,3.770000000000001,0.019644379443632662,-1,-1,1,1
-0.0033379026185382,0.44,2.102333333333333,-0.0007224255086663179,-0.0659083573153402,0.98,8.445,-0.0153396871719818,0.0140299673388257,0.38,1.0666666666666669,0.004761237340703005,0.0169766061811684,0.57,2.187333333333333,0.008086806549328923,-1,1,-1,-1
-0.012073052197921,0.5,2.5503333333333336,-0.002612982423992268,-0.0443711185754747,0.65,4.793666666666668,-0.010327052685627676,-0.1045181303453071,0.55,2.384,-0.035469478507153235,-0.0013025840016931,0.43,1.2063333333333333,-0.0006204859041630817,1,-1,1,-1
-0.0218485140411077,0.63,4.163666666666667,-0.004728695133911014,-0.0010585614485441,0.65,4.635666666666666,-0.0002463724197417829,-0.1129041128978856,0.54,2.1910000000000007,-0.0383153620579529,0.0318008118508321,0.56,1.9396666666666669,0.015148317090288212,1,1,-1,1
-0.0291656316194706,0.34,1.044,-0.00631234600471894,0.3172858790168185,0.87,7.259333333333334,0.07384596318974632,-0.0981190349780907,0.58,1.9546666666666668,-0.03329786890370134,0.0180755931743799,0.9,3.547333333333333,0.008610309016164044,-1,1,1,1
-0.0834184563636406,0.6,3.662333333333333,-0.018054337605886758,0.0006109101490605,0.55,3.2336666666666662,0.00014218486028926862,-0.0099550315170739,0.69,2.961333333333334,-0.0033783590968027685,0.03752096049097,0.89,3.546666666666667,0.017873109960697985,1,-1,1,-1
0.1398747028431568,0.95,8.441,0.030273217915288076,-0.042789155719924,0.54,2.73,-0.009958862424023407,-0.0104295119951647,0.69,2.638666666666667,-0.0035393797260859735,-0.0086308628161808,0.88,3.12,-0.004111311601589305,1,-1,1,-1
-0.0767331252601213,0.99,9.505333333333333,-0.01660742489601933,0.0361282617520146,0.42,1.914,0.008408588165713387,-0.018600077518195,0.32,0.7243333333333332,-0.006312158929588276,0.0293611397428057,0.45,1.480333333333333,0.013986179253616953,1,-1,-1,-1
-0.0626685699357985,0.99,8.678333333333335,-0.013563419514343696,-0.0133365519916377,0.35,0.9933333333333336,-0.003103984742417141,0.2565132901757758,0.9,4.571,0.08705085522128611,-0.0843605126328577,0.74,2.1536666666666666,-0.04018513116130886,1,-1,1,1
-0.0459196662041936,0.95,8.121666666666668,-0.009938437997295468,0.2386087825869376,0.86,6.251333333333333,0.05553444556141488,-0.0058417641616628,0.3,0.4183333333333333,-0.001982472588166233,-0.0471245308629293,0.8,3.0176666666666665,-0.022447770817651234,-1,1,-1,1
0.4141177544186405,0.89,9.206666666666669,0.08962790817266496,0.0076907404136932,0.48,2.5350000000000006,0.0017899634715901678,0.0367857146728325,0.43,1.4043333333333334,0.012483672561378613,0.0349055605777408,0.44,1.3553333333333335,0.016627264182000626,-1,-1,1,-1
-0.0147683275111951,0.67,5.058333333333335,-0.003196323480251285,0.0161106650944313,0.69,4.582666666666667,0.00374963923768773,-0.07887300722254,0.55,1.9613333333333327,-0.02676649902970673,0.058396410023402,0.75,3.0743333333333336,0.02781713058516875,-1,1,1,1
0.3721155614833362,0.93,8.329666666666666,0.08053733272331987,0.0383950339243091,0.83,5.960666666666667,0.008936162777333364,-0.0399188841178208,0.48,1.6706666666666663,-0.013546951113349685,-0.0310518984523053,0.48,1.3090000000000002,-0.014791572184300774,1,1,-1,-1
0.3291882736208764,0.84,7.339666666666668,0.07124653807956112,-0.1033477759250045,0.73,4.738,-0.024053437487823057,0.3552525488639251,0.94,5.254,0.12055920446443545,-0.2886139998768904,0.33,0.0,-0.13748128215529004,-1,-1,1,-1
-0.0347384398644345,0.61,4.504000000000001,-0.0075184743107721014,0.0114348883515453,0.39,1.6363333333333332,0.0026613864660592497,-0.0359620782486764,0.45,1.848,-0.012204161682760749,0.0204867587600663,0.53,1.917,0.009758867770591326,-1,-1,-1,1
0.0116349992198642,0.3,0.7733333333333334,0.0025181741920990114,-0.0145905292280299,0.45,1.8663333333333332,-0.003395838754724098,-0.0106958119314355,0.76,3.696,-0.00362975179679569,0.0397699697503548,0.89,3.5829999999999997,0.018944425547229585,-1,1,1,1
0.304691280339858,0.84,7.615999999999999,0.06594463000904185,-0.0391575923485993,0.51,2.407,-0.009113642662365312,-0.0162933706608208,0.34,0.7473333333333333,-0.0055293503486308114,0.0023315693735606,0.8,3.88,0.0011106430978672156,1,1,-1,-1
-0.0115806486620684,0.99,8.896000000000003,-0.0025064110480384682,0.019778493108796,0.46,2.1203333333333334,0.004603299329256882,0.6294028141610148,0.77,4.820333333333334,0.21359537828958358,-0.660702435310931,0.38,0.0,-0.3147256126467015,1,-1,1,-1
-0.022074250586217,0.44,2.024,-0.004777551513818401,0.2887598353334857,0.87,6.918999999999999,0.0672067355685359,0.0074695506503283,0.96,4.822,0.002534881416024182,-0.0108199683091074,0.57,1.3093333333333337,-0.005154092028280712,-1,1,1,1
0.0110699038271446,0.69,5.012,0.002395870046896227,0.0116463774930428,0.48,2.423333333333334,0.002710609013896708,0.1221581480967426,0.8,4.3806666666666665,0.04145582966396414,-0.0102632280687804,0.7,2.332333333333333,-0.004888888808408324,1,-1,-1,1
-0.0493101583307167,0.76,5.710666666666665,-0.010672245504299753,-0.0307750044003762,0.57,2.852666666666666,-0.007162656747147567,0.1842014349954928,0.94,4.351333333333334,0.06251096166735796,-0.0665846387477455,0.99,2.7336666666666667,-0.031717593432028936,1,1,1,1
-0.0207627012256368,0.4,1.6290000000000002,-0.004493691610687649,0.3896272263493339,0.91,7.809666666666667,0.09068288164564271,-0.0939992616762923,0.58,2.2303333333333337,-0.031899774524288785,-0.0009237304553169,0.75,2.899666666666666,-0.000440019012996694,-1,1,-1,-1
-0.0297514632308582,0.79,6.490333333333331,-0.0064391381098867165,-0.0137272081226988,0.67,4.871333333333334,-0.0031949070940943724,-0.0122157304063134,0.32,0.6733333333333332,-0.0041455543231056855,0.0225688308522511,0.56,2.283,0.010750662835610394,1,-1,-1,-1
0.0056405147676388,0.62,4.450666666666667,0.001220782094576467,0.0042205985585663,0.63,4.3103333333333325,0.0009823133848892857,-0.075253828104751,0.64,2.973666666666667,-0.025538287278235053,0.0152236261236617,0.53,1.816,0.007251774478807479,-1,-1,1,-1
0.4243301883536921,0.92,8.080666666666668,0.09183819517722765,-0.1157746843518756,0.76,4.669666666666667,-0.026945709356639595,0.0673775119781443,0.82,3.922,0.0228653651292716,-0.0334553149625971,0.47,0.994,-0.01593643966657486,1,1,1,-1
0.0064448082369592,0.43,1.942,0.0013948561120339473,0.3052729760878589,0.92,7.627666666666666,0.07105004806663136,0.0541204798508663,0.78,3.82,0.018366432603846454,-0.0136342167231899,0.64,1.819333333333333,-0.0064946592926427675,-1,1,-1,1
-0.0146731594123217,0.62,4.075666666666666,-0.0031757261560946166,-0.0016834555739064,0.46,2.2629999999999995,-0.0003918119480371693,0.4155751464048061,0.94,6.412999999999999,0.1410303999393553,-0.3006755952932338,0.32,0.0003333333333333,-0.14322682327035927,1,-1,1,-1
-0.0208439245768774,0.42,1.979,-0.004511270859557789,-0.0449528033956065,0.32,0.8436666666666663,-0.010462435564779415,0.4817551620520239,0.91,6.803666666666667,0.1634893803559281,-0.3724609575028035,0.36,0.0,-0.1774217813831441,-1,-1,-1,1
-0.0129082961961053,0.36,1.3326666666666662,-0.0027937550945002637,0.0144288550515996,0.38,1.1969999999999998,0.003358210274949328,-0.0508172116526948,0.75,4.3293333333333335,-0.017245429004075618,0.0509669968241413,0.65,2.419666666666666,0.024278129522394658,-1,1,-1,1
0.0225148315705299,0.68,5.042666666666666,0.004872906884563263,-0.0188815440312808,0.4,1.3373333333333333,-0.0043945410045356185,-0.0894357642935439,0.72,4.385666666666667,-0.03035109706708519,0.0177446272551986,0.39,0.8333333333333333,0.008452653396761805,1,1,-1,-1
-0.0085440261307976,0.78,6.238,-0.0018491918815483348,-0.0115508853779058,0.53,2.5723333333333325,-0.002688383923889018,-0.0692618413631134,0.58,2.268333333333333,-0.023504834859544667,0.0759565400273105,0.95,3.7916666666666665,0.036181898714160075,1,1,-1,1
-0.0098196850196661,0.66,5.094333333333333,-0.002125283974995665,0.0033434310146143,0.47,2.399,0.0007781590671407608,-0.0102115623356576,0.36,0.8783333333333333,-0.0034654159004990806,0.032097261522674,0.98,4.49,0.015289530894874009,-1,-1,-1,1
0.0595025704362797,0.8,6.299333333333333,0.012878199164842058,0.0028037001857832,0.65,3.74,0.000652540672014768,0.0076109396722072,0.74,2.973333333333334,0.0025828634728798923,-0.01250784611037,0.93,3.136333333333333,-0.005958112638292757,1,1,1,-1
0.012103600304627,0.39,1.6800000000000002,0.0026195939804239355,-0.0112113126661417,0.46,2.398333333333333,-0.0026093508637009062,0.0130383520824455,0.37,1.067,0.004424720834836116,-0.0033621148410416,0.78,4.038,-0.0016015434431347535,-1,-1,-1,-1
-0.0111699114933558,0.37,1.376,-0.002417514803316592,0.1571903345456942,0.94,8.638,0.03658489843485893,0.5304207715816482,0.5,2.4533333333333336,0.1800046374270763,-0.5652828831964225,0.35,0.0,-0.26927250790132584,-1,1,1,-1
-0.0824566786576967,0.77,5.444333333333334,-0.01784617912199883,0.2506535842828947,0.85,6.418,0.05833778488878626,0.2600373729977918,0.88,4.150666666666667,0.08824679490658241,-0.1212281809173478,0.61,1.3396666666666668,-0.05774704537194889,1,-1,1,1
0.4067016362818911,0.93,9.103333333333332,0.08802283051476222,-0.0115353849099117,0.45,2.082333333333333,-0.002684776303554753,0.0210511384938759,0.33,0.7353333333333335,0.0071439558083633775,0.0226141186736068,0.75,3.4073333333333338,0.010772235689833189,1,-1,-1,1


==> data/results/error_train_C_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.1266028721746837,0.561,3.494666666666667,-0.030781816532150872,-0.2037184118592665,0.4303333333333333,1.74,-0.08632870786471264,-0.1113279387176586,0.3186666666666666,0.594,-0.09111673784366513,-0.0209773586252517,0.3656666666666667,0.6583333333333333,-0.013222461937029919,1,1,1,1
-0.0932671653473344,0.5646666666666667,3.5276666666666667,-0.022676679627253483,-0.123538221035494,0.4306666666666667,1.82,-0.05235115911499948,-0.0872625518686522,0.3206666666666667,0.618,-0.07142033845026208,-0.0249143836838018,0.375,0.6543333333333334,-0.01570405005838412,1,1,1,1
-0.0831733972969375,0.5696666666666667,3.5363333333333333,-0.02022251321768972,-0.1324388902514339,0.433,1.8103333333333331,-0.056122950115776254,-0.0869845901023349,0.3276666666666666,0.618,-0.07119283967786202,0.0110199916463812,0.3803333333333333,0.69,0.006946128094280734,1,1,1,1
-0.0540993002615017,0.569,3.566666666666667,-0.013153530457583771,-0.1174481193585701,0.4366666666666666,1.826,-0.04977038792335697,-0.0738965228373866,0.3296666666666666,0.6313333333333334,-0.06048086559842646,0.0297837726431591,0.3806666666666667,0.709,0.01877332638253444,-1,1,1,1
0.1241310054300615,0.585,3.87,0.030180814775098316,-0.0560017044423839,0.421,1.8816666666666668,-0.023731555427952012,-0.0388275657957998,0.357,0.8450000000000001,-0.03177855598939949,0.0378271541326697,0.416,1.0163333333333333,0.02384323568284269,1,-1,1,1
0.0314128989319946,0.5946666666666667,3.9153333333333338,0.0076376315565217685,-0.0665227359589244,0.4126666666666667,1.8363333333333332,-0.028189999060696958,0.0873658613285417,0.3593333333333333,0.9843333333333334,0.07150489243627807,0.0148971472476786,0.4316666666666666,1.1306666666666667,0.00938997926152854,1,-1,1,1
0.131130422012728,0.5896666666666667,4.013,0.03188263048732367,-0.1431846228828885,0.413,1.7586666666666666,-0.06067661418897748,0.0669785445872583,0.3626666666666666,0.989,0.054818822288491956,0.0144442725241629,0.4379999999999999,1.186,0.009104522979786709,-1,1,1,1
0.0758809806063172,0.594,3.956,0.018449458398388744,-0.1426603019205885,0.4166666666666666,1.7583333333333333,-0.06045442538056968,0.0232689887348841,0.3686666666666667,0.9933333333333334,0.01904458459273827,0.0319851024457624,0.4406666666666667,1.2253333333333332,0.020160869973972782,1,1,1,1
0.0837829203875695,0.5976666666666667,3.945,0.02037071070820207,-0.3069661982413123,0.5943333333333333,3.409666666666667,-0.13008149342251177,0.0499214335638331,0.369,1.0106666666666666,0.040858370569060255,-0.0142539964487802,0.396,1.0293333333333332,-0.00898458804378163,1,1,1,-1
0.1170533900813888,0.597,3.959,0.028459986065561795,-0.0483976170222559,0.6356666666666667,4.208666666666667,-0.020509210253165072,0.0232112374039834,0.37,0.992,0.018997317815517622,-0.023301277483999,0.3773333333333333,0.8536666666666667,-0.014687275939758706,-1,1,1,-1
0.0439176800128935,0.6006666666666667,3.9283333333333337,0.010678003946145265,0.2122806904502328,0.639,4.512333333333333,0.08995710080371928,0.0145270777066067,0.372,1.001,0.011889737169969522,-0.0169428442827798,0.369,0.7886666666666666,-0.01067942430866426,1,1,1,-1
0.1295068081845198,0.591,4.0136666666666665,0.03148787022540789,0.2233828185164466,0.64,4.537,0.09466179274470549,0.0358482490734965,0.37,1.022333333333333,0.029340123877332563,-0.0554339197287074,0.3686666666666667,0.7473333333333334,-0.03494114329298267,-1,1,-1,-1
0.0209907113426131,0.5920000000000001,3.948,0.005103614272953749,0.1128847108073545,0.5383333333333333,3.506,0.04783657565725029,0.0502354915815858,0.3703333333333333,1.042,0.041115412443731514,-0.0398779597518162,0.421,0.9643333333333334,-0.02513590077590019,1,-1,1,1
-0.0093736529279309,0.599,3.9253333333333336,-0.002279079926919112,-0.0262673989795629,0.513,3.0483333333333333,-0.011131201113226179,0.0624659664683134,0.3693333333333333,1.05,0.05112548706465616,-0.0148880794986248,0.4426666666666666,1.184,-0.009384263672218165,1,-1,-1,1
0.0246722908752334,0.5986666666666667,3.962,0.005998741719709267,-0.0333488362519847,0.5033333333333334,2.921666666666667,-0.014132065512147131,0.0526003050100255,0.3686666666666667,1.038333333333333,0.043050902202100144,-0.0018365860378213,0.4506666666666667,1.27,-0.001157638071265102,-1,-1,-1,1
0.0450404006060072,0.5936666666666667,3.983,0.010950978632425756,-0.0971519057748464,0.5026666666666667,2.85,-0.0411695654584758,0.0404421075840886,0.3696666666666667,1.026333333333333,0.03309998331982233,0.0642926339419545,0.45,1.3363333333333334,0.040524973630644175,-1,-1,1,-1
-0.0403991021465977,0.654,4.6850000000000005,-0.009822508202060067,0.0226572322759381,0.5356666666666667,2.9716666666666667,0.009601339261979073,0.0545727712398577,0.3693333333333333,1.0286666666666666,0.04466527403399858,0.0488474074528264,0.449,1.3056666666666668,0.03078952871550285,1,1,-1,-1
0.0661035987040099,0.6656666666666666,4.964666666666667,0.016072217102738436,0.1578695644898657,0.54,3.1506666666666665,0.06689957667149908,0.0468401199912654,0.3696666666666667,1.0176666666666667,0.03833645878088084,0.0547297527687651,0.4413333333333333,1.3073333333333332,0.03449729233007148,1,1,1,-1
-0.0835824042085935,0.6766666666666667,4.985666666666666,-0.020321957847173368,0.1869677542871191,0.5396666666666667,3.174,0.07923036750907152,0.0480435018116399,0.3686666666666667,1.017,0.039321370808498436,0.0498092391494362,0.4406666666666667,1.3,0.03139579107795981,1,-1,-1,-1
0.038709097801119,0.6693333333333333,5.107,0.009411605962580973,0.1687337214642128,0.5403333333333333,3.159333333333333,0.07150342482187004,0.0505599833297154,0.3696666666666667,1.0193333333333334,0.041380993841243434,0.0590455450814977,0.44,1.3090000000000002,0.037217625266294456,-1,1,1,-1
0.0537453295279188,0.6696666666666666,5.0520000000000005,0.013067467148025789,-0.0094054976942548,0.557,3.1456666666666666,-0.003985719579094673,-0.0285950094160054,0.45,1.5623333333333334,-0.023403684704907085,0.0364765051714781,0.4776666666666667,1.4646666666666666,0.02299189377661494,1,1,1,1
0.0536546303408602,0.6746666666666666,5.025666666666667,0.013045414838408351,0.1248264322439207,0.5513333333333333,3.2633333333333336,0.05289705778005065,-0.0298936959371289,0.486,1.8433333333333333,-0.024466599195638976,-0.0029485486657483,0.4996666666666667,1.575,-0.0018585310571659,1,-1,1,1
0.1473983812784034,0.6716666666666667,5.106,0.03583796995843449,0.1012915541884775,0.5516666666666666,3.231333333333333,0.042923803061750754,0.0160619617356807,0.4996666666666667,1.99,0.013145968330884576,-2.296679477842289e-05,0.5106666666666667,1.651333333333333,-1.447644458953566e-05,-1,1,1,1
0.1526171619527083,0.662,5.1066666666666665,0.03710684756348862,0.0954983401850673,0.557,3.222666666666667,0.04046884243873324,-0.016512033401816,0.5103333333333333,2.0463333333333336,-0.013514331048154637,0.076177493886038,0.5106666666666667,1.716,0.048016246056544754,-1,1,1,1
0.0035614006693913,0.6963333333333334,5.184,0.0008659075431671279,0.0001342941567252,0.6066666666666667,3.691666666666667,5.690914688593169e-05,0.0554481894706386,0.51,2.0403333333333333,0.045381763123407866,-0.0276922962085133,0.5479999999999999,1.8743333333333327,-0.01745502563536555,1,1,-1,1
0.0571094018045652,0.7046666666666667,5.337,0.013885396898290424,0.1158749438266646,0.6186666666666667,3.936333333333333,0.04910373138664882,-0.0056031708255028,0.5186666666666667,2.0166666666666666,-0.004585934609778508,0.0151896870962673,0.562,2.0006666666666666,0.009574373163646052,1,1,1,1
0.0726535102385845,0.7090000000000001,5.408,0.017664741598398422,0.1511230405218357,0.6213333333333333,3.995333333333333,0.06404063676801755,0.013572723477039,0.5213333333333333,2.041,0.011108642638379853,0.0054345695435351,0.5706666666666667,2.0466666666666664,0.003425521306912048,1,1,1,1
0.1055176791600907,0.7026666666666667,5.432,0.025655230288320164,0.0684546781816326,0.628,3.992333333333333,0.02900868832021709,0.0112858967976059,0.5233333333333333,2.050333333333333,0.009236981405414312,0.049838944574529,0.5713333333333334,2.0900000000000003,0.031414515020264926,-1,1,1,1
-0.0374815358575535,0.7296666666666667,5.556333333333333,-0.009113140486406414,0.2026602675114963,0.655,4.427666666666667,0.08588030345470547,-0.0197168911221274,0.5286666666666666,2.026,-0.016137357972855447,0.0006180143099148,0.579,2.064,0.0003895471701356875,1,1,1,1
0.1110508440274831,0.727,5.682666666666666,0.027000546258365545,0.1098106205578766,0.6703333333333333,4.52,0.04653388417897452,-0.0330738771900671,0.5313333333333333,2.023,-0.0270694295799704,0.0427953769403091,0.5806666666666667,2.106333333333333,0.026974809020661218,-1,1,1,1
0.1229350052881352,0.73,5.687,0.029890023134207216,0.0831341997578292,0.6773333333333333,4.576,0.0352293539840584,-0.0531514014735927,0.536,2.034,-0.043501949015468104,0.0812930601172632,0.5726666666666667,2.133666666666666,0.0512406929941734,1,1,1,-1
0.1244058066795892,0.731,5.697666666666667,0.0302476290700702,0.097493807599883,0.6793333333333333,4.6113333333333335,0.0413144514435108,-0.0857501134105609,0.5393333333333333,2.0243333333333333,-0.07018247794482253,0.0861127787842499,0.57,2.131333333333333,0.05427866110826715,1,1,1,-1
-0.0120369198454755,0.7883333333333333,6.4590000000000005,-0.0029266181085086302,-0.1004955787083767,0.625,4.056333333333333,-0.04258649660985986,0.0363413218897985,0.5336666666666666,2.1546666666666665,0.02974368103520619,0.0178419656048425,0.53,1.8986666666666667,0.011246159028231626,1,-1,-1,-1
0.0902687152964567,0.7963333333333334,6.727333333333333,0.021947646093009608,-0.0340852904169834,0.6036666666666667,3.8676666666666666,-0.014444148921229687,0.0115379373859192,0.5216666666666666,2.159,0.009443264899709022,-0.0083257815621213,0.5146666666666667,1.77,-0.005247911892427471,1,-1,-1,-1
0.1074309209316162,0.7986666666666666,6.794333333333333,0.02612040976001087,-0.0712239807422094,0.599,3.777,-0.03018222148081423,-0.0191833724571317,0.52,2.139,-0.015700697769737856,-0.0583858322731607,0.5086666666666667,1.6786666666666668,-0.036801794672298375,1,-1,-1,-1
0.1809723223452941,0.789,6.868333333333334,0.0440010303727063,-0.1778212315022647,0.6056666666666667,3.670666666666667,-0.07535439240075822,-0.0453313841645846,0.519,2.113,-0.03710162870697043,-0.0851716288106183,0.51,1.652,-0.05368543486249946,-1,1,-1,1
0.0957303073309585,0.6906666666666667,5.6386666666666665,0.02327556007388301,-0.1335041606381359,0.6116666666666667,3.822333333333333,-0.056574374290799055,0.0125752254295807,0.485,2.033333333333333,0.01029223689929282,-0.04847458998204,0.527,1.7646666666666666,-0.030554534171861936,-1,1,-1,1
0.0381432140307049,0.665,5.2090000000000005,0.00927401879650646,-0.1209233923348582,0.61,3.869333333333333,-0.051243086550751354,-0.0613929559996166,0.474,1.8866666666666667,-0.0502472779223158,0.0089819557408403,0.535,1.85,0.005661512015167889,-1,-1,-1,1
-0.1325117939267981,0.6636666666666666,5.0233333333333325,-0.03221849282670963,-0.0999773478056988,0.6046666666666667,3.895333333333333,-0.04236688855482233,-0.0765985474357879,0.4696666666666667,1.8383333333333332,-0.06269234700925234,0.0426233954453334,0.5383333333333333,1.8906666666666667,0.02686640553613232,-1,-1,-1,1
-0.1797026425958918,0.6693333333333333,4.976666666666668,-0.043692324508223516,-0.1000502078124454,0.599,3.8956666666666666,-0.04239776406666264,-0.0494283025091275,0.465,1.826,-0.040454765745763066,0.0215988423848381,0.54,1.885333333333333,0.013614195972873758,1,-1,-1,1
0.205797715478968,0.6920000000000001,5.418333333333334,0.050036996884784184,-0.0599966321539038,0.5463333333333333,3.297333333333333,-0.025424465480611835,-0.0602745326650364,0.4606666666666667,1.7993333333333337,-0.049331900462272905,0.0542882414967962,0.5403333333333333,1.9456666666666669,0.034218998666285284,1,-1,-1,1
0.1122535078126514,0.7023333333333334,5.474666666666667,0.027292958076115093,-0.0684009436552499,0.529,3.0773333333333333,-0.028985917515222077,-0.0792646008490285,0.4616666666666666,1.783,-0.06487438767873366,0.0835861175330241,0.54,1.977666666666667,0.05268605439266829,1,-1,1,-1
0.0441095045935302,0.7096666666666667,5.526,0.010724643559813495,-0.0101831502083151,0.5196666666666667,3.0196666666666667,-0.004315261401524295,-0.091573538823918,0.4636666666666666,1.77,-0.07494868068649634,0.0892889860402219,0.537,1.9826666666666664,0.05628069007180183,1,-1,1,-1
0.1169456368469408,0.7013333333333334,5.599333333333333,0.02843378728952654,-0.0674579540560418,0.5203333333333333,2.9626666666666663,-0.028586311643143434,-0.0940757147079436,0.4683333333333334,1.7676666666666667,-0.07699659522340078,0.0957839255575965,0.5303333333333333,1.9893333333333332,0.060374584450306634,-1,1,1,-1
0.0414301186183756,0.6356666666666667,4.861666666666666,0.010073186242224145,0.0103253132446989,0.5626666666666666,3.236,0.0043755051032355365,-0.0086074244568945,0.4336666666666666,1.6483333333333334,-0.007044776421640572,0.0149562470813153,0.511,1.958,0.009427231105991236,-1,1,-1,-1
-0.0820177603508609,0.6216666666666666,4.525,-0.019941535354858753,0.0322806256878323,0.5746666666666667,3.4166666666666665,0.013679395393186954,-0.1299125531550968,0.4263333333333333,1.4756666666666665,-0.10632738003399836,-0.0272045116355266,0.503,1.8663333333333332,-0.017147564955257658,-1,1,-1,-1
-0.1936125820044303,0.6296666666666667,4.414333333333333,-0.04707434258958414,0.0419552302672308,0.5793333333333333,3.4866666666666664,0.017779153018523626,-0.0386331593040767,0.416,1.4836666666666667,-0.031619443321497104,-0.0374512382594667,0.5,1.841,-0.023606288152233725,1,1,-1,-1
-0.1656581706301683,0.626,4.445666666666667,-0.040277596612134876,0.0814292867494534,0.5770000000000001,3.5286666666666666,0.03450687173175958,-0.0055757136211045,0.41,1.4683333333333333,-0.0045634621655394675,-0.0744370870164088,0.4996666666666667,1.808,-0.04691923169931695,-1,-1,-1,-1
-0.0347251186821289,0.6903333333333334,5.163333333333333,-0.00844295404969652,-0.0354080986185172,0.5526666666666666,3.386,-0.015004708576829923,-0.0218378887022259,0.3929999999999999,1.3023333333333331,-0.017873295803906196,-0.07568298643372,0.517,1.8073333333333328,-0.04770454780689088,1,-1,-1,1
0.0610140257415583,0.705,5.4816666666666665,0.014834754646586441,-0.1085763253873648,0.5496666666666666,3.3003333333333336,-0.04601083323713059,-0.0477856558488891,0.389,1.2393333333333334,-0.03911033588534589,0.0145375411570478,0.5216666666666666,1.894,0.009163312123371015,1,-1,-1,1
0.0738682186458365,0.7090000000000001,5.5616666666666665,0.017960081906953987,-0.0863485188107748,0.5453333333333333,3.272333333333333,-0.03659146950407048,-0.0545538089896782,0.3876666666666666,1.222,-0.04464975431452445,0.0188917555341874,0.528,1.8996666666666664,0.011907863279496658,1,-1,-1,1
0.1292118800451023,0.701,5.619666666666666,0.03141616234294222,-0.0935559125538167,0.5446666666666666,3.2583333333333333,-0.039645709831345646,-0.0034043272313004,0.3816666666666666,1.2253333333333332,-0.002786283438294245,0.0020865453006928,0.5303333333333333,1.8943333333333328,0.0013151925517013543,-1,-1,-1,1
-0.0021642788486637,0.6843333333333333,5.572666666666667,-0.0005262158219606535,0.0258429778415933,0.519,3.105,0.010951346341647171,-0.0850409062623469,0.3783333333333333,1.1769999999999998,-0.06960202489283031,0.0863564779885894,0.4196666666666667,1.3056666666666668,0.054432269744655946,-1,-1,-1,-1
-0.1069788616074216,0.6786666666666666,5.496333333333333,-0.02601049750494128,-0.0122457676739839,0.5116666666666666,2.994333333333333,-0.005189326239381886,-0.1099185561762881,0.3756666666666667,1.1546666666666667,-0.08996322381095516,0.0506744060988609,0.3756666666666667,0.9013333333333332,0.03194112365592193,-1,-1,-1,-1
-0.2130410281159651,0.6859999999999999,5.409000000000001,-0.05179811270188363,0.0399696468265911,0.5053333333333333,2.978,0.016937732494852885,-0.0859737076973667,0.3716666666666666,1.1546666666666667,-0.07036547946491621,0.0205549386963822,0.3556666666666667,0.7106666666666667,0.012956201940683367,1,-1,-1,-1
-0.1830211487712221,0.688,5.444,-0.04449917546267014,-0.0692995881198932,0.5156666666666667,2.8713333333333333,-0.029366731476780084,-0.11117865432377,0.373,1.1336666666666666,-0.09099455551334645,0.0389665269502086,0.345,0.645,0.024561405876770706,1,1,1,-1
-0.1374925502392301,0.6566666666666667,5.107333333333333,-0.03342949795137293,-0.058917594999162,0.5173333333333333,2.876,-0.024967207432815806,-0.0540942506932298,0.4096666666666667,1.2386666666666668,-0.04427362723174816,-0.0629522712933411,0.4296666666666667,0.9923333333333332,-0.039680115399457094,-1,1,1,1
-0.1779054846675487,0.65,4.937666666666667,-0.04325536929007311,-0.0677140638507247,0.5223333333333333,2.856666666666667,-0.028694841978937263,0.0515191082065291,0.42,1.413,0.04216599292562969,-0.0057275248757151,0.462,1.3216666666666663,-0.0036101770969092276,-1,1,1,1
-0.2050049850348827,0.6503333333333333,4.900333333333333,-0.049844254945599624,-0.05719709871504,0.523,2.861333333333333,-0.024238121535577917,0.1426656093415457,0.4183333333333333,1.4946666666666668,0.11676516313347005,0.0161601000533102,0.4746666666666667,1.4513333333333334,0.010186044471598744,1,1,-1,1
-0.2259190728875646,0.654,4.8773333333333335,-0.05492923922881775,-0.0300046609761697,0.523,2.8873333333333333,-0.01271492148574628,0.1211478288991696,0.4193333333333333,1.4696666666666665,0.09915386104587882,0.0241916977424681,0.48,1.5053333333333332,0.01524852619942655,1,1,1,1
-0.0800092120241569,0.63,4.723,-0.019453183352834233,0.0127042238197394,0.4956666666666667,2.827,0.005383603851869117,0.050315055016074,0.4276666666666666,1.4713333333333334,0.04118053141283943,0.0215316780127783,0.4556666666666667,1.506,0.013571860883459014,-1,-1,1,-1
-0.047271564267036,0.6226666666666667,4.650666666666667,-0.011493456613274632,-0.0924793762034572,0.49,2.6606666666666663,-0.03918951153661256,0.0094940108753216,0.4346666666666667,1.5003333333333333,0.0077704061529917596,0.0131925622204875,0.441,1.419,0.0083155441506498,-1,-1,1,-1
-0.1331335483044551,0.6233333333333334,4.565666666666667,-0.0323696641931435,-0.1053178604827982,0.4903333333333333,2.648333333333333,-0.04463001025571015,-0.0145948149122498,0.439,1.5156666666666667,-0.011945176921032351,-0.0252400150420175,0.4386666666666666,1.358,-0.015909302221748838,1,1,1,-1
-0.1755207425300158,0.6336666666666667,4.524666666666667,-0.04267555073072208,-0.1184641351757354,0.4906666666666667,2.636,-0.05020093974174923,0.0306200832616689,0.4336666666666666,1.5613333333333337,0.025061113422574666,-0.0509817127393676,0.44,1.3326666666666669,-0.03213482537164724,1,1,-1,1
-0.1578702517210688,0.614,4.4206666666666665,-0.03838406697169828,-0.0011151118425876,0.4723333333333333,2.5506666666666664,-0.0004725452334751622,0.0199730712534709,0.432,1.552,0.016347029490510867,-0.0010549737805731,0.4756666666666667,1.449,-0.0006649717396450811,-1,-1,-1,1
-0.1871955336408515,0.611,4.343999999999999,-0.04551412201944512,0.0250925715872312,0.4639999999999999,2.478333333333333,0.010633350527123388,0.0292747116420657,0.4303333333333333,1.5506666666666669,0.023959989350956085,-0.0040646523218055,0.492,1.589,-0.0025620342185330137,-1,-1,-1,1
-0.1693923597247399,0.608,4.313999999999999,-0.04118551537915039,-0.036233208284965,0.4673333333333333,2.4170000000000003,-0.01535436107363188,0.0315120413606173,0.4293333333333333,1.5483333333333331,0.02579113962449269,0.0067062153091723,0.4986666666666666,1.658,0.004227065869023066,-1,1,-1,1
-0.2075789351379651,0.613,4.275333333333333,-0.050470076923213786,-0.0379705108203114,0.4683333333333334,2.415,-0.016090568869862657,0.0365970186520532,0.428,1.5523333333333331,0.029952956937753187,0.0215796140795165,0.5,1.6843333333333337,0.013602075975319712,1,1,-1,1
0.2263660393733149,0.6446666666666667,4.795,0.05503791322747239,0.0097797031942623,0.5033333333333334,2.562,0.004144294726999483,0.0704991629735793,0.4406666666666667,1.5936666666666668,0.05770028462623949,-0.0013532162598739,0.477,1.6526666666666665,-0.0008529601275545691,1,1,1,-1
0.1172443118796282,0.657,4.864333333333334,0.028506406179611688,0.121415134186734,0.5106666666666667,2.7503333333333333,0.0514514694764182,0.0804496331514756,0.4473333333333333,1.657,0.06584428147971552,-0.0482897592019091,0.4663333333333333,1.5623333333333336,-0.030438031517798975,1,1,1,-1
0.2693144244319008,0.653,5.0136666666666665,0.06548024590537133,0.0730202559519352,0.5153333333333333,2.756333333333333,0.030943419825184646,0.1011383984820692,0.4456666666666667,1.6813333333333331,0.08277707327169896,-0.0154835361131209,0.46,1.5396666666666663,-0.009759592261531107,-1,1,-1,-1
0.2215895806050403,0.653,4.964333333333333,0.05387658035284735,0.0842092782836791,0.5173333333333333,2.790666666666666,0.03568493450396663,0.0831558472064877,0.449,1.6776666666666666,0.06805919176584542,-0.056045079731771,0.4593333333333333,1.4916666666666667,-0.03532637005209503,1,1,1,-1
0.0319605224032519,0.682,5.097,0.00777077897199022,-0.0219467194250126,0.5486666666666666,3.0176666666666665,-0.009300248870679316,-0.0007395685035629,0.4883333333333333,1.8943333333333328,-0.0006053024086565943,-0.0342044204746652,0.5003333333333333,1.5493333333333332,-0.02155975191557278,1,1,1,1
0.0990521035805267,0.6883333333333332,5.228,0.024083210966433944,3.803935348623e-05,0.56,3.155666666666667,1.6119741973758735e-05,0.0002742171018126,0.5083333333333333,2.034333333333333,0.00022443393873909133,0.0090815087304392,0.5163333333333333,1.6916666666666669,0.005724262318445083,1,1,1,1
0.1688691101060682,0.6836666666666666,5.2876666666666665,0.04105829414407251,0.0739497885755806,0.5583333333333333,3.2233333333333336,0.031337323103661205,-0.0558643755953007,0.5213333333333333,2.0783333333333336,-0.04572239210164828,0.0814580429692839,0.521,1.7846666666666666,0.051344685089654875,-1,-1,1,1
0.1725784562285914,0.6823333333333333,5.29,0.04196017267049496,0.057349376719241,0.5603333333333333,3.21,0.024302651605388057,-0.0129588512584035,0.525,2.1506666666666665,-0.010606216790392354,0.0984798839273579,0.5216666666666666,1.8026666666666664,0.06207390263258134,-1,1,1,1
0.0710439994105529,0.698,5.281666666666666,0.01727341029474032,-0.0914995101660474,0.5766666666666667,3.223666666666667,-0.038774278725213364,0.0106666378030677,0.501,2.062,0.008730146731992672,-0.0571110310060785,0.5913333333333334,2.153,-0.035998261132523676,1,1,-1,1
0.1782595817889118,0.6986666666666665,5.384666666666666,0.04334146332915085,-0.0150397094619876,0.5793333333333333,3.3236666666666665,-0.0063733006391735415,-0.0584936378413469,0.493,1.935,-0.04787432091264349,-0.0107078159231193,0.62,2.402333333333333,-0.006749357295238072,1,1,-1,1
0.1895630032828332,0.6970000000000001,5.392666666666667,0.04608974099959248,-0.0160592385815312,0.5796666666666667,3.3246666666666664,-0.006805341271718085,-0.0809413931831017,0.493,1.9006666666666665,-0.0662467641844147,0.0398055931394578,0.6283333333333334,2.51,0.02509028660709493,-1,1,1,1
0.1744566157413425,0.698,5.375,0.0424168223542387,-0.0186406696533705,0.581,3.337,-0.007899261093887413,-0.0899881509388715,0.494,1.8876666666666668,-0.07365111446937035,0.0887040532809191,0.6306666666666667,2.574,0.05591199488554073,1,1,1,1
0.1981885752005139,0.6970000000000001,5.524333333333333,0.048186934907551965,0.0611371629364216,0.4386666666666666,2.159,0.02590778236805503,-0.0172856037788504,0.482,1.9223333333333332,-0.014147462408168658,0.0386765594244233,0.6033333333333334,2.6026666666666665,0.0243786333627872,-1,-1,-1,-1
0.1729309887210268,0.6890000000000001,5.5536666666666665,0.04204588629071043,0.0273344158424913,0.3883333333333333,1.602,0.011583365383533285,-0.0310782029784819,0.4743333333333333,1.8876666666666664,-0.025436063094855296,0.0564497125374745,0.5843333333333333,2.5386666666666664,0.03558141845773404,-1,-1,-1,-1
0.1214000775437611,0.6896666666666667,5.514666666666667,0.029516825722443605,-0.1299152977829709,0.3763333333333333,1.3236666666666668,-0.05505354026228675,-0.0321307422989072,0.4693333333333333,1.8573333333333333,-0.026297517554840995,-0.0106175615148722,0.579,2.445,-0.0066924680796311125,1,-1,-1,-1
0.1088198402610229,0.6903333333333334,5.506666666666666,0.02645810715376956,-0.0704871064348455,0.3676666666666666,1.2953333333333332,-0.029869960030153717,-0.0544020383048797,0.47,1.836666666666667,-0.04452553707078107,-0.044036330626604,0.58,2.4136666666666664,-0.02775700773193746,1,-1,1,1
0.122261992204006,0.6990000000000001,5.523,0.029726388890184557,-0.0138865004453123,0.4183333333333333,1.5650000000000002,-0.0058846111613845165,0.0356237971533215,0.4546666666666666,1.8266666666666669,0.029156420424231184,0.0003819265208173,0.5616666666666666,2.345,0.00024073616580926526,1,1,-1,-1
0.1179379724142757,0.7016666666666667,5.549666666666667,0.02867506057857076,0.0002445592033046,0.4363333333333333,1.7656666666666667,0.00010363560085229153,0.010909553259168,0.4493333333333333,1.7563333333333333,0.008928961730155883,-0.0704253543284689,0.5596666666666666,2.26,-0.04439055381782377,1,1,-1,-1
0.0693692661391942,0.7053333333333334,5.556666666666667,0.016866221015273398,0.0974733272130554,0.4386666666666666,1.886,0.04130577257489377,-0.0190007342471669,0.4503333333333333,1.7293333333333334,-0.015551216892886237,-0.0336021423277115,0.555,2.2576666666666663,-0.021180123573612986,1,1,1,-1
0.1019118374616141,0.7043333333333334,5.588666666666667,0.024778517495790953,0.0670686102799187,0.4403333333333333,1.8733333333333333,0.028421321425513547,-0.043169735764347,0.451,1.7053333333333331,-0.03533242007108481,-0.0524191177126103,0.5546666666666666,2.236,-0.03304085138218226,-1,1,1,-1
0.0272714132013112,0.7096666666666667,5.595666666666667,0.0066306839909363695,0.0701916032450986,0.4536666666666666,2.0243333333333333,0.029744736157122673,-0.050904976553683,0.4693333333333333,1.747,-0.041663354742812075,0.0022771004927615,0.508,1.9186666666666667,0.0014353034207122317,1,1,1,-1
0.1237725762027031,0.703,5.7,0.030093667441654853,0.1130992728682216,0.4553333333333333,2.0883333333333334,0.04792749952270945,0.0078276271772061,0.472,1.8276666666666668,0.006406548631536875,0.0081654896675085,0.4876666666666666,1.7593333333333334,0.005146876604181941,-1,1,1,-1
0.1190116174178346,0.695,5.695333333333334,0.028936103183312068,0.0434477600268357,0.4603333333333333,2.074,0.01841163470940453,0.0437724205508098,0.4706666666666667,1.868,0.0358256895263809,-0.0630725612958862,0.483,1.649333333333333,-0.039755936669831106,-1,1,-1,-1
0.0596521699101906,0.6940000000000001,5.638333333333334,0.014503637384992569,0.0815885948520445,0.46,2.113,0.03457438091035346,0.0461930727705954,0.4696666666666667,1.8736666666666664,0.03780688073733346,-0.0629192503327311,0.4803333333333333,1.628,-0.039659301606710835,-1,-1,-1,-1
-0.1944620297743178,0.6729999999999999,5.307666666666666,-0.047280874597564526,0.0539286510045702,0.4379999999999999,2.098666666666667,0.02285306819163589,0.086624948194323,0.4196666666666667,1.682,0.07089848950999425,-0.1072031201199459,0.466,1.4973333333333334,-0.06757233837869915,-1,-1,-1,-1
-0.0910059018335189,0.662,5.255,-0.022126883264679067,-0.0581805982691856,0.4306666666666667,1.9976666666666667,-0.024654894103751893,-0.0001806251592226,0.4033333333333334,1.471,-0.00014783328848471156,-0.0478653747804549,0.4543333333333333,1.4753333333333332,-0.030170533261245747,-1,-1,-1,-1
-0.1771781399550569,0.6626666666666666,5.174333333333333,-0.043078525028083056,-0.1028837711216119,0.43,1.9513333333333331,-0.04359852867551984,-0.1764207449043666,0.415,1.3033333333333337,-0.14439217099315185,0.046667846985549,0.4429999999999999,1.4723333333333335,0.02941570678525568,1,-1,1,-1
-0.2592673046558724,0.675,5.094666666666667,-0.06303742140771278,-0.0983996428999012,0.4296666666666667,1.953,-0.04169831262854123,-0.1325720556874876,0.418,1.348666666666667,-0.10850405911231113,-0.0143201904952752,0.4416666666666666,1.4003333333333332,-0.009026311516973555,1,-1,1,-1
-0.0390049302776613,0.5993333333333333,4.376,-0.009483533722676433,-0.1120020596362341,0.4316666666666666,1.977666666666667,-0.047462539091764296,-0.0086994265098669,0.3586666666666667,1.1336666666666666,-0.0071200758212191925,-0.0126762168678273,0.391,0.9966666666666668,-0.007990081021860397,-1,1,-1,-1
-0.2428443758571599,0.5866666666666667,3.994666666666667,-0.05904440314107322,-0.1262962594592291,0.4333333333333333,1.975,-0.05351991893002673,-0.0271865784494632,0.3336666666666666,0.916,-0.022250949491918092,0.0386971676343337,0.366,0.8413333333333333,0.024391623142673145,-1,1,-1,-1
-0.1891056926332881,0.579,3.934,-0.04597855195410959,-0.1188767827585215,0.4383333333333333,1.9856666666666667,-0.05037580529415708,-0.1058074429667964,0.3286666666666666,0.7986666666666667,-0.08659846893567723,-0.033738543364665,0.359,0.7113333333333334,-0.021266099961370313,-1,1,-1,-1
-0.0917776807157175,0.5723333333333334,3.933666666666667,-0.0223145311082639,-0.112314243928526,0.437,1.9956666666666665,-0.04759483183017342,-0.0696746774566393,0.3216666666666666,0.7796666666666667,-0.057025481593252,-0.0011137743688552,0.353,0.6956666666666667,-0.0007020349635868754,-1,-1,-1,-1
-0.1337240781094619,0.622,4.1803333333333335,-0.03251324371706935,-0.1086677590417537,0.4403333333333333,1.9886666666666664,-0.04604957960849046,-0.0110051282679988,0.3523333333333333,0.8356666666666667,-0.009007185427857929,-0.0329826199271625,0.4046666666666667,0.8450000000000001,-0.020789625822836305,1,1,1,1
0.1044508808947988,0.625,4.449666666666667,0.0253958523775748,-0.1113345282551312,0.447,1.978,-0.047179662737762626,0.0148052366344282,0.3656666666666667,0.9626666666666668,0.012117397309887002,0.0116950717774226,0.424,1.0536666666666668,0.007371645028829159,1,1,1,1
0.0576241476994416,0.63,4.473,0.014010550565222253,-0.0754762212422566,0.4503333333333333,2.009333333333333,-0.031984171655807095,0.0459384577656275,0.368,1.009,0.037598490202792434,0.0204905834912083,0.4313333333333333,1.125,0.012915637527114285,1,1,1,1
0.0914997199712921,0.6283333333333334,4.505333333333334,0.022246948623829917,-0.0550813550786473,0.4493333333333333,2.029,-0.023341543692486595,0.0324757927671891,0.3706666666666667,1.017,0.02657992530821736,0.0740139368447314,0.432,1.1833333333333331,0.04665251141586253,-1,-1,1,1
0.0813439326152734,0.6386666666666667,4.520333333333332,0.019777703039091776,-0.264932632160058,0.6293333333333333,3.8706666666666663,-0.11226914443734742,0.0236109130927799,0.3663333333333333,0.9843333333333334,0.01932443377021894,-0.095112565556983,0.3989999999999999,0.9603333333333332,-0.05995141239071899,1,1,-1,-1
0.1626527080498165,0.639,4.587,0.039546858073952376,0.1332697181583695,0.662,4.7,0.056475025802058564,0.0238820459491211,0.3603333333333333,0.985,0.019546343397547076,-0.0251443515430147,0.3806666666666667,0.8686666666666666,-0.015849003544640607,1,1,-1,-1
0.1406781059938069,0.6403333333333333,4.580333333333333,0.034204023766672156,0.2240471491828426,0.6723333333333333,4.930000000000001,0.09494331274823119,0.0180462248209498,0.3596666666666667,0.98,0.014769995340060205,-0.0210952654966355,0.372,0.799,-0.01329678107066526,1,1,-1,-1
0.15584269810173,0.6406666666666666,4.596666666666667,0.037891094083741424,0.1606670681362922,0.68,4.970666666666667,0.06808506046178928,0.0139095086085099,0.355,0.9756666666666668,0.011384285598155687,-0.0318389644890365,0.369,0.7626666666666666,-0.02006875620479512,1,1,-1,-1
0.1226839346022341,0.626,4.621,0.02982897861241039,0.0498307925627523,0.5766666666666667,3.904333333333333,0.02111653971065091,0.0524810895423315,0.37,1.0216666666666667,0.04295332988878953,-0.0431271576110318,0.4196666666666667,0.9376666666666668,-0.027183937222568982,-1,-1,1,1
0.026719908873372,0.6256666666666667,4.5343333333333335,0.006496592996413843,-0.0682671275817181,0.5513333333333333,3.459,-0.028929210963202077,0.0139129264320434,0.3803333333333333,1.0590000000000002,0.01138708292768936,-0.0073788125617111,0.4383333333333333,1.136,-0.004651017794025657,-1,-1,1,1
-0.0156033436973688,0.633,4.492666666666667,-0.0037937469721681617,-0.0556521654196267,0.541,3.338,-0.023583433066759793,0.076023646506284,0.381,1.123,0.06222181734811728,-0.0506697468665824,0.4496666666666666,1.193,-0.03193818684568959,1,-1,1,1
0.0198856248476131,0.6333333333333333,4.527333333333333,0.004834927084764903,-0.1520331682114828,0.542,3.241,-0.06442631691701364,0.0832146134670144,0.3796666666666667,1.13,0.06810728921574111,0.0562237633490518,0.4466666666666666,1.2996666666666667,0.03543899802258804,1,1,-1,-1
0.0852434696277457,0.6833333333333332,5.232333333333333,0.020725823968865256,0.0361110462918268,0.5676666666666667,3.393333333333333,0.015302593111563317,0.0662626360560065,0.3746666666666667,1.102,0.054232884466293096,0.0553473562657187,0.432,1.2856666666666667,0.03488658055632202,1,1,-1,-1
0.0318195870824,0.7,5.429666666666666,0.007736512409827418,0.053010762482387,0.5770000000000001,3.470333333333333,0.02246409927439012,0.0693176448493657,0.3703333333333333,1.1,0.056733267016629924,-0.009981293690128,0.4296666666666667,1.2143333333333333,-0.006291415342500054,1,1,-1,-1
0.1147014786097333,0.7016666666666667,5.535333333333333,0.027888149849077934,0.0882193607108279,0.5786666666666667,3.5236666666666663,0.03738426659283986,0.0609469279902481,0.3693333333333333,1.090666666666667,0.04988222474996137,-0.0121711656808793,0.425,1.211,-0.007671736838735598,1,1,-1,-1
0.0274091972524832,0.7066666666666667,5.525333333333333,0.006664184363490169,0.0865308500789674,0.58,3.535,0.036668735091617256,0.0401576555826874,0.3686666666666667,1.0686666666666669,0.032867172591991366,-0.0137329810710848,0.4203333333333333,1.208,-0.008656181301862659,1,1,-1,-1
-0.0374217519547492,0.7413333333333334,5.869666666666666,-0.0090986048199078,-0.025497349379437,0.618,3.8013333333333335,-0.010804881138689309,-0.0138891117845296,0.428,1.313,-0.011367591746775131,-0.1128177828504786,0.536,1.7716666666666667,-0.07111137613697832,1,1,1,1
-0.0406601594186373,0.7553333333333333,6.0103333333333335,-0.009885980830399961,0.0953042167539988,0.6276666666666667,3.9876666666666662,0.04038657974672883,0.0330185115496564,0.456,1.518,0.02702411537941161,-0.0659535501177668,0.5870000000000001,2.1623333333333337,-0.04157188336354253,1,1,1,1
0.1146120109466943,0.7546666666666667,6.135000000000001,0.02786639696826314,0.0704900428782697,0.6323333333333333,4.003,0.029871204391741926,0.0437345762686196,0.4706666666666667,1.6086666666666667,0.03579471574227131,-0.0433599049665276,0.6133333333333334,2.3503333333333334,-0.027330642682677913,-1,1,1,1
0.1083442562426029,0.7509999999999999,6.109,0.026342475179951235,-0.0041640089310792,0.6403333333333333,4.0183333333333335,-0.0017645607349694213,0.0196068552017314,0.4803333333333333,1.6426666666666667,0.016047298691891514,0.0101974186737963,0.6226666666666667,2.4493333333333336,0.006427643378700728,-1,1,1,1
-0.1207371861147299,0.7786666666666666,6.208333333333333,-0.029355652425197873,0.0814131825996593,0.6363333333333333,4.0633333333333335,0.03450004735869336,0.0043766585824762,0.51,1.836666666666667,0.0035820914074595747,-0.0013893596270437,0.5876666666666667,2.334,-0.0008757420375755712,1,-1,1,-1
0.0146579372446327,0.778,6.344333333333333,0.0035638838776225587,0.1053659591866806,0.63,4.087666666666666,0.044650392797073196,-0.0103473616187284,0.523,1.936,-0.00846883403076725,-0.0212239209338869,0.5736666666666667,2.197666666666667,-0.013377875247126582,-1,-1,1,-1
0.100229288334555,0.7673333333333333,6.430000000000001,0.024369427894221703,0.0826393249442776,0.6293333333333333,4.065,0.0350196434192705,-0.0301835716857927,0.53,1.978,-0.02470384900824191,-0.0032321791261957,0.5663333333333334,2.154333333333333,-0.0020373091881234155,-1,-1,1,-1
0.0072074394536478,0.7676666666666666,6.3406666666666665,0.0017523937262865388,0.0636520372101019,0.6283333333333334,4.048333333333334,0.02697349775679962,0.0244618440785244,0.5303333333333333,2.0363333333333333,0.02002088118893716,-0.0480097757719004,0.5663333333333334,2.1103333333333336,-0.030261552185370882,1,-1,1,1
0.1726071593916636,0.7886666666666666,6.676666666666667,0.04196715146556023,-0.0942680957788764,0.5886666666666667,3.617,-0.03994750806853591,-0.0350448025677878,0.541,2.0506666666666664,-0.028682540296110146,0.0141776189386395,0.6016666666666667,2.194333333333333,0.008936445723353123,1,-1,1,1
0.0814529648880943,0.7986666666666666,6.733666666666666,0.01980421279641723,-0.1457656066742534,0.5793333333333333,3.437,-0.06177034446939133,-0.0164320426676343,0.5479999999999999,2.091333333333333,-0.013448862354129495,0.0557505002643732,0.6186666666666667,2.333,0.03514069053616164,1,-1,1,1
0.1736467009251088,0.7966666666666667,6.817333333333334,0.042219902261892164,-0.1955064100265318,0.5796666666666667,3.3826666666666667,-0.0828487499132812,0.0178693241655234,0.5493333333333333,2.126333333333333,0.014625210384634607,0.0937139587705342,0.6233333333333334,2.397,0.05906984167778711,-1,1,1,1
0.1811136102621624,0.792,6.824,0.044035382663934336,-0.1652117070386953,0.5766666666666667,3.3796666666666666,-0.0700109188099645,0.055166160430863,0.5476666666666666,2.1546666666666665,0.04515093547692906,0.0507544617847419,0.6296666666666667,2.3956666666666666,0.03199158440640603,-1,-1,-1,1
0.0069168836976425,0.7193333333333334,5.962999999999999,0.0016817489311086295,-0.1298861867436591,0.5736666666666667,3.461,-0.05504120402627622,-0.0175836966254068,0.4976666666666666,2.0126666666666666,-0.01439143753306193,0.0863499389552209,0.5656666666666667,2.284666666666667,0.05442814805701335,-1,-1,-1,-1
-0.0944415188313225,0.7020000000000001,5.647666666666667,-0.022962208169118925,-0.1161229876950198,0.5693333333333332,3.466333333333333,-0.04920884366615973,-0.0250347835385134,0.4716666666666666,1.863,-0.020489805478539836,0.0360511953064097,0.5346666666666667,2.0676666666666668,0.022723812193858335,-1,-1,-1,-1
-0.2425082382219647,0.7,5.492333333333334,-0.05896267571389563,-0.1497881952446311,0.57,3.449,-0.06347497622251912,-0.0044015725956996,0.457,1.787,-0.0036024823680545367,-0.0283944542241223,0.5223333333333333,1.9343333333333332,-0.017897610319215808,-1,1,-1,-1
-0.2593175205443208,0.7056666666666667,5.486000000000001,-0.06304963073786987,-0.1836955064438354,0.5716666666666667,3.421666666666667,-0.07784370380231277,0.0158677907479325,0.4486666666666666,1.7513333333333334,0.012987048412027838,0.0032811217168542,0.5136666666666667,1.9103333333333328,0.002068158712777232,1,1,-1,-1
-0.3324735193666219,0.6953333333333334,5.382333333333333,-0.08083654579985389,0.0278279817716691,0.5353333333333333,3.2343333333333333,0.011792521289094736,0.0155299848248977,0.474,1.769,0.012710569981853536,0.0080318468258999,0.51,1.9016666666666664,0.005062638763856368,-1,-1,1,-1
-0.3940118930214265,0.6990000000000001,5.324,-0.09579878871734063,-0.0533956559964132,0.5276666666666666,3.0603333333333333,-0.022627203627247263,0.0278062413082222,0.486,1.842666666666667,0.02275811470941299,-0.0139976995567465,0.511,1.873,-0.008823038824929295,1,-1,1,1
-0.3167313827280438,0.6933333333333332,5.369,-0.07700905315684212,-0.0748179861263507,0.5253333333333333,3.011,-0.031705234732488694,0.0617189642629483,0.49,1.91,0.05051410051695845,-0.0138386494333719,0.5146666666666667,1.8693333333333333,-0.008722786250714876,-1,-1,1,1
-0.1517538728274789,0.684,5.391333333333334,-0.036896950212737,-0.09021079292055,0.526,3.003,-0.03822816561942487,0.1122909699159013,0.4823333333333333,1.965,0.09190493407038312,-0.0250168999625457,0.5196666666666667,1.8626666666666667,-0.01576866818394667,-1,1,-1,1
0.0733497711807986,0.621,4.665333333333334,0.017834028252117978,0.0201391402313282,0.5566666666666666,3.1743333333333337,0.008534260294930386,0.0533871225322994,0.48,1.9326666666666663,0.04369487573411401,-0.0357556658715334,0.52,1.879,-0.022537533893823937,-1,1,-1,1
-0.2493120985270795,0.619,4.306,-0.06061694449962629,0.0723715960547108,0.5643333333333334,3.319,0.03066854054323872,0.0421578014549224,0.48,1.9193333333333331,0.03450419892328566,-0.0266119350994249,0.5226666666666666,1.886,-0.016774051738777204,-1,1,1,1
-0.177033067726553,0.613,4.289,-0.043043252631454046,0.0862897259656545,0.5663333333333334,3.3616666666666664,0.036566555161254816,0.0307727561585522,0.4806666666666667,1.91,0.025186069084930263,-0.0267023782792188,0.5276666666666666,1.888,-0.01683105994098476,-1,1,1,1
-0.100123923046028,0.6076666666666667,4.284666666666666,-0.02434380971570345,0.0429903574967447,0.5696666666666667,3.362,0.018217803582230394,0.033586277188041,0.481,1.9136666666666664,0.02748880513676472,-0.0349049625165476,0.5293333333333333,1.8806666666666667,-0.022001318017843108,-1,1,1,1
-0.0210841327592907,0.6293333333333333,4.383333333333334,-0.005126328456755012,-0.0918494105715805,0.521,3.007,-0.03892255422773337,0.0043073277482628,0.447,1.7833333333333334,0.0035253473455621725,-0.0094676012230758,0.5163333333333333,1.9286666666666668,-0.00596762438224253,1,-1,-1,-1
0.0684951899441701,0.629,4.493666666666667,0.016653700930948385,-0.0744916544385794,0.5026666666666667,2.812,-0.031566946824766004,0.0128677258037741,0.4316666666666666,1.6723333333333334,0.010531634845770082,-0.0564633598188115,0.5086666666666667,1.8956666666666664,-0.035590020620725395,-1,-1,-1,-1
0.0883702890086057,0.6283333333333334,4.521333333333333,0.021486068810530487,-0.0734104038102292,0.4956666666666667,2.732666666666667,-0.03110875078459726,-0.0796758640239352,0.4303333333333333,1.5766666666666669,-0.06521098745166004,-0.0309280816697661,0.5026666666666667,1.8756666666666664,-0.019494607970879756,-1,-1,-1,-1
0.0934128234411053,0.6223333333333333,4.531000000000001,0.022712094469285602,-0.0409864168941087,0.4906666666666667,2.707333333333333,-0.01736860393805336,-0.1053534023337987,0.431,1.555,-0.08622685780370302,-0.0108021612822117,0.5,1.8753333333333333,-0.006808825121565501,-1,-1,1,-1
-0.1222314726563675,0.6223333333333333,4.33,-0.029718968465198017,-0.1817226987799336,0.4933333333333333,2.5756666666666663,-0.07700769720410751,-0.0123191658113681,0.414,1.5286666666666666,-0.010082664016027663,0.0279029612875181,0.4823333333333333,1.784,0.017587812181010496,1,1,-1,-1
-0.1014287826598048,0.6193333333333333,4.355,-0.02466106909964594,-0.209655541603742,0.5,2.550333333333333,-0.08884465492412619,0.0364483076716783,0.4016666666666666,1.4763333333333333,0.029831243919715027,-0.0522394120389946,0.4793333333333333,1.6893333333333334,-0.032927579188494746,-1,1,-1,-1
-0.0842387111107942,0.6123333333333334,4.373,-0.02048153020367134,-0.1388238192291484,0.498,2.621666666666667,-0.058828658762448985,-0.0661467158861179,0.405,1.374,-0.05413800920090872,-0.0768892654795121,0.4836666666666667,1.6649999999999998,-0.04846489037686644,-1,-1,1,1
-0.0948345155304117,0.6093333333333333,4.363,-0.023057760126837648,-0.0943334462366993,0.4893333333333333,2.6503333333333337,-0.039975201297295794,-0.0876725553502275,0.4093333333333333,1.352666666666667,-0.07175590722280921,-0.066788772563783,0.4866666666666666,1.6753333333333331,-0.042098341303204605,-1,-1,1,1
-0.07613453338314,0.6003333333333333,4.288666666666667,-0.018511106407816266,-0.0576387885916052,0.4783333333333333,2.568,-0.02442529419205405,-0.0463113925958145,0.3916666666666666,1.323,-0.03790372000895187,0.0050641719874109,0.4693333333333333,1.6756666666666666,0.003192052085409316,-1,-1,-1,-1
-0.0956020007898708,0.598,4.248,-0.02324436403275223,0.0737724231334069,0.467,2.573,0.031262161858769476,-0.0940261409493834,0.3853333333333333,1.232,-0.07695602140864517,0.0170431944679076,0.4596666666666666,1.612,0.010742677100730702,-1,-1,-1,-1
-0.1190674460754381,0.6003333333333333,4.230333333333333,-0.028949677184170564,0.0505852036893612,0.4626666666666666,2.5016666666666665,0.02143623264937213,-0.0742630821553151,0.38,1.2086666666666666,-0.060780877344449626,-0.0234631572226333,0.4589999999999999,1.5710000000000002,-0.014789312078850678,1,-1,-1,-1
-0.1387467569873086,0.6023333333333334,4.209666666666667,-0.03373444175991046,-0.0335250439415153,0.4773333333333333,2.4170000000000003,-0.01420673614213178,-0.1239718447792397,0.3873333333333333,1.1586666666666663,-0.10146518664459737,-0.0654345321037719,0.4623333333333333,1.5286666666666666,-0.04124473560117271,1,1,1,1
-0.085632086416755,0.5913333333333334,4.167,-0.020820311009286364,-0.055114420853731,0.4626666666666666,2.4006666666666665,-0.023355555806617412,-0.0615932280501951,0.3693333333333333,1.134,-0.05041119127722174,-0.0786262778208246,0.4616666666666666,1.5253333333333332,-0.04955976509286182,-1,-1,-1,-1
-0.1659067955477802,0.5956666666666667,4.089333333333333,-0.040338046477669455,-0.1214649503492952,0.4613333333333333,2.32,-0.051472579816448046,-0.0370525238928456,0.36,1.0816666666666668,-0.030325766783060364,-0.0760148973456782,0.46,1.534333333333333,-0.04791375810253646,1,-1,-1,-1
-0.1578977261473024,0.599,4.097333333333333,-0.038390747015627155,-0.1252256928766186,0.4606666666666667,2.308333333333333,-0.05306625041319306,-0.0418390440552147,0.3563333333333333,1.0466666666666666,-0.03424331082314259,-0.0807421485805508,0.46,1.5316666666666667,-0.050893442086421756,1,-1,-1,1
-0.1452201492861382,0.5976666666666667,4.109333333333334,-0.03530836161386348,-0.1245048545492228,0.461,2.308666666666667,-0.052760784447620786,-0.0573323837573709,0.3563333333333333,1.031,-0.046923888477099406,-0.0781520651698004,0.4589999999999999,1.534,-0.04926085907517675,-1,1,1,-1
-0.1695992981439822,0.5913333333333334,4.101666666666667,-0.04123582972309182,0.0628346819963758,0.442,2.2863333333333333,0.02662713132470606,-0.0672485458944973,0.366,1.0313333333333334,-0.055039805795529986,-0.0205900001629713,0.4446666666666667,1.4673333333333334,-0.012978301906447063,-1,-1,1,-1
-0.2248489003680083,0.5913333333333334,4.047,-0.054669040912706246,-0.0608021108818057,0.4429999999999999,2.163,-0.025765799075143883,-0.0390651452615273,0.3723333333333333,1.0596666666666668,-0.03197300372772178,-0.1204597362298729,0.45,1.3676666666666668,-0.07592825701739402,1,1,1,1
-0.2109506998509944,0.591,4.054333333333333,-0.05128987698780349,-0.0827868754710521,0.4486666666666666,2.140333333333333,-0.035082170150187685,0.0352717675876037,0.369,1.1336666666666666,0.028868300604335154,-0.1303367535625006,0.4586666666666666,1.3573333333333333,-0.0821539448203782,-1,1,-1,1
-0.2165202947705138,0.5936666666666667,4.048666666666667,-0.052644050443951415,-0.0787362804435916,0.449,2.144333333333333,-0.03336567024420244,-0.0017032345198566,0.37,1.096666666666667,-0.0013940182044117758,-0.1166362296583347,0.4606666666666667,1.371,-0.07351822194046637,1,1,1,1
-0.1121034665437905,0.6183333333333334,4.1546666666666665,-0.027256477522941268,-0.0812281163453656,0.4506666666666667,2.1426666666666665,-0.034421622780096243,-0.012985325457097,0.3726666666666666,1.0883333333333334,-0.010627884690200455,-0.0219173746280523,0.4383333333333333,1.4086666666666663,-0.013814973417587249,1,1,1,-1
0.0547499998414009,0.612,4.321,0.013311739467710875,-0.056290349726185,0.4503333333333333,2.167333333333333,-0.023853873161309398,0.0005618671103699,0.3733333333333333,1.102666666666667,0.00045986208662669975,-0.1145483712303299,0.436,1.2946666666666669,-0.0722022016975284,-1,-1,1,-1
0.0573341708444843,0.6076666666666667,4.326666666666667,0.013940046522189563,-0.041230318948231,0.4473333333333333,2.184,-0.017471961062162856,-0.0035635948722321,0.3776666666666666,1.1016666666666668,-0.002916636591805484,-0.0667743231190729,0.43,1.289,-0.04208923352008931,-1,-1,1,-1
0.0396958187939411,0.607,4.309666666666667,0.00965151414197491,-0.0393608875040754,0.4416666666666666,2.182333333333333,-0.016679761675064228,0.0286825026425472,0.372,1.1343333333333334,0.023475293839844216,-0.0656000089037056,0.4293333333333333,1.284333333333333,-0.041349039042214666,-1,-1,-1,-1
-0.0435329642192803,0.5983333333333334,4.209333333333333,-0.010584465381240651,0.0192053904128997,0.471,2.232,0.008138569917422782,-0.0146714644311443,0.3993333333333333,1.1853333333333331,-0.012007910985808898,-0.0395561281824292,0.483,1.5123333333333333,-0.024933043697829758,-1,1,1,1
-0.0573481857404774,0.6003333333333333,4.175666666666666,-0.01394345405907847,0.0524918034259727,0.481,2.363,0.02224418265337362,0.0312291108902627,0.408,1.2886666666666668,0.025559574199027792,0.0245206558981756,0.5016666666666666,1.731,0.015455875311887357,1,1,1,1
-0.0651887892988352,0.6003333333333333,4.163,-0.01584979327626221,0.1047926820568592,0.48,2.4126666666666665,0.044407458084328326,0.046840490401963,0.4113333333333333,1.3270000000000002,0.03833676194480193,0.0671251032118476,0.5083333333333333,1.8286666666666669,0.04231033744970407,1,-1,1,1
-0.0714977160841678,0.6033333333333334,4.1530000000000005,-0.01738372551243555,0.1278073820316989,0.4793333333333333,2.433666666666667,0.054160279601975406,0.0302730685842538,0.4143333333333333,1.3316666666666668,0.024777098055415794,0.0241780286243127,0.513,1.8233333333333333,0.015239910272238037,1,-1,1,1
0.1133904784269619,0.6463333333333334,4.626666666666667,0.027569397466872855,-0.0573590127400867,0.517,2.6103333333333336,-0.024306735012582206,-0.0487550923384283,0.4833333333333333,1.7206666666666666,-0.03990377454495717,-0.0407531225214676,0.5906666666666667,2.2823333333333333,-0.025687533925580517,1,1,1,1
0.0077361331746788,0.6663333333333334,4.781666666666666,0.0018809386229617238,0.0342527984450304,0.527,2.7886666666666664,0.014515132940230647,0.0073873049999089,0.5143333333333333,1.9583333333333333,0.0060461654172451595,-0.0040272859300753,0.6273333333333333,2.5176666666666665,-0.0025384814108986927,1,1,1,1
0.1550764418090864,0.6609999999999999,4.915,0.037704788984879084,0.0705980774422645,0.529,2.8406666666666665,0.029916985645528853,-0.0052952802271795,0.532,2.0506666666666664,-0.004333940480945298,0.0266783125540572,0.6466666666666667,2.646333333333333,0.016815890817902066,-1,1,1,1
0.1455678843862582,0.664,4.895,0.03539290881148877,0.0467016133804665,0.5316666666666666,2.8423333333333334,0.01979050347750715,0.0269346157289462,0.5406666666666667,2.1283333333333334,0.02204472972879153,0.0239991557284264,0.6579999999999999,2.699,0.015127162995534864,1,1,1,1
0.2100013368960125,0.6743333333333333,5.091666666666667,0.05105905192198387,0.0802861385675348,0.5296666666666667,2.879,0.03402244568237969,0.002938971039216,0.49,1.969,0.002405411047711172,0.0259558136708197,0.6136666666666667,2.643333333333333,0.016360484865521833,1,-1,-1,-1
0.244887127059143,0.6736666666666666,5.152333333333333,0.0595410711205604,0.059505670928694,0.529,2.873,0.025216413357108544,-0.0387344801007643,0.4666666666666666,1.790333333333333,-0.031702369679213194,0.0714050527849816,0.5856666666666667,2.539333333333333,0.04500807796766658,-1,-1,-1,-1
0.2464459256085529,0.6706666666666666,5.163666666666667,0.059920072403345785,0.073235153088127,0.524,2.892333333333333,0.031034485683797765,0.0190155025492799,0.451,1.731,0.015563304061008868,-0.1192238627094961,0.5833333333333334,2.36,-0.07514926043950769,-1,-1,-1,-1
0.2546622424326275,0.6673333333333333,5.175333333333333,0.06191776133965778,0.0759236952257809,0.5196666666666667,2.897,0.03217379541366073,-0.0565198577869989,0.4496666666666666,1.6503333333333332,-0.046258873776510036,-0.08435831023314,0.5793333333333333,2.368333333333333,-0.05317278338308771,-1,-1,-1,-1
0.138503507950932,0.6673333333333333,5.193,0.03367529896890777,0.1738387380442301,0.387,1.758,0.07366675154800455,-0.0790511292255571,0.4533333333333333,1.761,-0.06469967108758005,0.0686914730314032,0.4943333333333333,1.8983333333333332,0.04329765266361546,1,-1,1,-1
0.0943445868452119,0.669,5.1883333333333335,0.022938640436718376,-0.012054083390075,0.351,1.2086666666666666,-0.005108097172274983,-0.0802183244419478,0.45,1.8046666666666664,-0.0656549660635696,0.0057482526862093,0.462,1.5746666666666669,0.00362324226351069,1,-1,-1,-1
0.0936569929723969,0.6663333333333334,5.203333333333333,0.022771461066471398,-0.0668727029669524,0.3366666666666666,1.0113333333333334,-0.02833830278701507,-0.0811033760047543,0.4473333333333333,1.8026666666666664,-0.0663793395870109,0.0097259937622391,0.4463333333333333,1.4506666666666663,0.006130494530717109,-1,-1,-1,-1
0.1030954985654268,0.6603333333333333,5.223,0.025066309062506224,-0.052325749827966,0.3303333333333333,0.9636666666666668,-0.022173814970740655,-0.0470955987200354,0.442,1.7979999999999998,-0.03854555623316554,-0.000622817664011,0.4396666666666667,1.3893333333333333,-0.0003925748233231878,-1,-1,-1,-1
0.0898390382140315,0.679,5.240666666666667,0.021843175784460576,-0.0496497144101997,0.3983333333333334,1.3443333333333334,-0.02103980514949993,-0.0544476176992676,0.4623333333333333,1.7536666666666667,-0.04456284168431612,-0.016528311842717,0.4936666666666667,1.5663333333333334,-0.010418135959243732,1,1,1,1
0.074436159835229,0.6846666666666666,5.282333333333333,0.018098169307284133,0.0214103599824078,0.4203333333333333,1.6353333333333333,0.009072958577138752,0.0234848932103979,0.4736666666666667,1.8133333333333328,0.019221292360089976,0.0185804404532561,0.516,1.7776666666666665,0.011711634961071363,1,1,1,1
0.076392686701129,0.6886666666666666,5.332333333333334,0.01857387297807653,0.0356959667699465,0.428,1.7253333333333332,0.0151266969887829,0.0325903580585775,0.4796666666666667,1.862,0.026673691668590686,0.0692526191722684,0.522,1.8666666666666667,0.04365135465352041,1,1,1,1
0.1091274377437914,0.6863333333333334,5.3580000000000005,0.02653289541976772,0.0420178841863343,0.4313333333333333,1.765,0.01780570354888316,0.0300952381954198,0.4803333333333333,1.856666666666667,0.024631552156455804,0.0453890238452932,0.5283333333333333,1.8923333333333328,0.028609638175842153,-1,1,1,1
0.0276992903197035,0.6686666666666666,5.266666666666667,0.006734716661999979,0.0260900463634778,0.4556666666666667,2.010333333333333,0.011056045303580312,0.0104855708835966,0.4353333333333333,1.7066666666666668,0.008581951883299301,-0.0027184505410091,0.498,1.852666666666667,-0.0017134954618606053,-1,1,-1,-1
-0.0427448156251051,0.6643333333333333,5.214,-0.010392837458356724,0.0847104586310885,0.4606666666666667,2.131333333333333,0.03589731713253792,-0.0598719760404924,0.4186666666666667,1.5153333333333334,-0.04900242659570981,0.0216306855211216,0.4796666666666667,1.7426666666666668,0.013634267358646677,-1,1,-1,-1
-0.1064739246605332,0.6643333333333333,5.158666666666666,-0.025887728754182,0.1224417082531559,0.4566666666666666,2.172333333333333,0.05188649551001427,0.0443560226867358,0.4046666666666667,1.5033333333333334,0.036303340720112535,-0.0765952523321482,0.4803333333333333,1.6583333333333334,-0.04827956782413447,1,-1,-1,1
-0.144389546774434,0.6723333333333333,5.123666666666667,-0.03510641158155185,0.1183065611000047,0.4536666666666666,2.1693333333333333,0.05013416538283559,-0.0013576907156018,0.4,1.4193333333333331,-0.0011112066784961048,-0.0789309737778123,0.4793333333333333,1.6576666666666666,-0.04975182124090265,1,-1,-1,-1
-0.0736556609199166,0.6556666666666666,5.141,-0.017908401302798898,0.0380444371281396,0.4706666666666667,2.200333333333333,0.016121896242650275,-0.006758938306526,0.4046666666666667,1.413,-0.005531876516092812,-0.1094582949615001,0.489,1.626,-0.06899382160909513,-1,1,1,1
-0.139327530935966,0.6536666666666666,5.043,-0.033875649276194596,0.1276772818764233,0.47,2.2903333333333333,0.054105147725600385,-0.0330000124531331,0.415,1.387,-0.027008974729654925,-0.1017529746540466,0.4973333333333333,1.634,-0.06413699924656545,-1,-1,1,1
-0.2153704643361953,0.6626666666666666,4.967666666666667,-0.052364484357777324,0.114381156077806,0.4706666666666667,2.277333333333333,0.048470716604105804,-0.0121944486592233,0.42,1.408,-0.009980588829982888,-0.0093239792691692,0.4923333333333333,1.7266666666666666,-0.005877096501550921,1,1,1,-1
-0.1544071505950954,0.664,5.026666666666667,-0.03754205966443187,0.0934964826023359,0.4726666666666667,2.2783333333333333,0.039620525505231104,0.0126768486526827,0.421,1.4323333333333332,0.010375410778957445,-0.0016663929537648,0.4883333333333333,1.7336666666666667,-0.0010503618590362708,1,1,1,-1
0.028300366349752,0.5760000000000001,4.075333333333334,0.006880860361277967,0.0723039607750117,0.4523333333333333,2.312,0.03063987908721615,0.0224573092311539,0.353,1.1033333333333333,0.018380262685709827,0.0351194887810115,0.4293333333333333,1.3903333333333334,0.022136538348345187,-1,-1,-1,-1
-0.1043119845677535,0.5576666666666666,3.680333333333333,-0.025362081569830414,-0.0156321431302024,0.4433333333333333,2.2353333333333336,-0.006624353220065773,-0.0276192069587647,0.326,0.8420000000000001,-0.022605035796935322,-0.0344988382549091,0.4103333333333333,1.163333333333333,-0.02174532951675721,-1,-1,-1,-1
-0.0707388307919902,0.5489999999999999,3.592,-0.01719921257499976,0.0003217883526236,0.4383333333333333,2.2063333333333333,0.00013636260185996682,-0.0766405640417294,0.317,0.7253333333333333,-0.06272673564621761,-0.0076600474182078,0.4,1.1013333333333333,-0.004828285926388011,-1,-1,-1,-1
-0.1678589516459809,0.5529999999999999,3.497333333333333,-0.04081268745401334,-0.1091558895579112,0.445,2.098333333333333,-0.0462564321769187,-0.0594861968273781,0.311,0.6956666666666667,-0.04868668425976287,-0.0771270777125388,0.3993333333333333,1.028,-0.04861478833377939,1,1,-1,-1
0.0587911896992028,0.5866666666666667,3.8386666666666662,0.014294301416248736,0.0056170446696381,0.4696666666666667,2.2276666666666665,0.0023803062468561636,-0.0006577928901086,0.3383333333333334,0.7573333333333333,-0.0005383728739957817,-0.0111172585819383,0.3816666666666666,0.9343333333333332,-0.00700743745053053,1,1,1,-1
0.0411734646705745,0.5976666666666667,3.9823333333333335,0.010010784224025338,0.1906708499169846,0.461,2.408333333333333,0.08079960937537174,0.0375805816845937,0.3486666666666667,0.8563333333333333,0.030757957515514703,-0.0233993062032169,0.375,0.86,-0.014749065463966687,1,-1,1,-1
0.1264471875299375,0.591,4.068,0.030743963866653377,0.0851164099123686,0.4686666666666667,2.303,0.03606934502755777,0.066463266318664,0.3533333333333333,0.924,0.054397091001118385,0.0098802190775471,0.37,0.849,0.006227705928863857,-1,1,1,-1
-0.0107731635521926,0.602,3.993333333333333,-0.0026193524541598804,0.0838436423158506,0.4723333333333333,2.3303333333333334,0.035529990822816666,0.0710683806752079,0.3536666666666667,0.9303333333333332,0.05816616282979451,-0.0060991498378137,0.37,0.8320000000000001,-0.0038444199777209185,1,1,1,1
0.0592718608725659,0.6196666666666667,4.226666666666667,0.014411170264613736,-0.2467934431541141,0.6276666666666667,3.8896666666666655,-0.10458239322863133,0.0579017703406687,0.3583333333333333,0.926,0.04738990490244274,-0.1108720880501359,0.4256666666666667,0.9246666666666667,-0.06988496456161251,1,1,1,1
0.0488396878261045,0.627,4.288666666666667,0.011874725149018344,0.0995120932238551,0.6566666666666667,4.593999999999999,0.04216973000389837,0.0456664475322922,0.3626666666666666,0.9346666666666666,0.03737586248321825,-0.0404792198293118,0.445,1.1529999999999998,-0.025514887407676184,1,1,1,1
0.2063362290077108,0.6123333333333334,4.432666666666666,0.05016792933803035,0.08330748804803,0.6713333333333334,4.7683333333333335,0.03530278747514341,0.0116790037594511,0.368,0.9383333333333332,0.009558721162743415,0.0428160328609219,0.4503333333333333,1.2776666666666665,0.026987828873587236,-1,1,1,1
0.1173253635365254,0.6126666666666667,4.344333333333334,0.02852611281966954,0.1832230881278134,0.6686666666666666,4.869,0.07764350951245165,-0.0118425552730355,0.3703333333333333,0.9333333333333332,-0.009692580466695844,0.0528247060958557,0.4506666666666667,1.29,0.033296502108060975,1,-1,1,1
0.0411783018767604,0.6126666666666667,4.317666666666667,0.010011960326832367,0.0702282057058587,0.5883333333333334,4.075333333333334,0.029760246994426233,0.0247600971688266,0.3696666666666667,0.981,0.02026498746588036,-0.1016573868302717,0.4233333333333333,1.15,-0.06407674826911465,1,-1,-1,-1
0.0293807104408001,0.6096666666666667,4.327666666666667,0.007143531760678381,-0.0761444124774626,0.5703333333333334,3.707,-0.032267327632802004,0.0240109179008667,0.3686666666666667,0.9886666666666668,0.019651819093745724,-0.065793335222192,0.4086666666666667,1.0853333333333337,-0.04147089660937926,-1,-1,-1,-1
-0.0455800574032823,0.6123333333333334,4.259333333333333,-0.011082189056318272,-0.1830631272314535,0.5686666666666667,3.583666666666667,-0.07757572370278623,0.0303946192221759,0.364,0.9993333333333332,0.024876581596904576,-0.0238533063355281,0.3986666666666666,1.0406666666666669,-0.015035231114091255,1,-1,-1,-1
-0.0461841162660574,0.62,4.263,-0.01122905799198434,-0.1430443829669268,0.5653333333333334,3.583,-0.0606171854381565,0.0227946314466224,0.3616666666666666,0.995,0.018656345223747626,0.0259808197204038,0.39,1.0156666666666667,0.016376246694488387,1,-1,-1,-1
-0.0614231546024131,0.6846666666666666,5.058000000000001,-0.014934228926407389,-0.0971372539308492,0.5863333333333334,3.5396666666666667,-0.041163356521597826,0.0188446723359148,0.3793333333333333,1.0126666666666668,0.015423487479957806,-0.1622463917220216,0.5006666666666667,1.5053333333333332,-0.10226724809778744,1,1,1,1
0.0894994218264102,0.698,5.381,0.02176060254456878,0.033885760246862,0.5943333333333333,3.6383333333333336,0.014359595043112343,0.0232550988808002,0.3893333333333333,1.0676666666666668,0.019033216393454,-0.0565167637624397,0.541,1.9386666666666663,-0.03562368222820066,1,1,1,1
0.1057957514568155,0.7016666666666667,5.437,0.025722839895222654,-0.0124192366816924,0.6006666666666667,3.646666666666667,-0.0052628363121994285,0.0485364407227648,0.3926666666666666,1.106,0.039724818371215095,-0.0241942596871673,0.5576666666666666,2.1016666666666666,-0.01525014104602736,1,1,1,1
0.1188851484107331,0.7036666666666666,5.473333333333333,0.028905353914304724,0.0761692170751757,0.5946666666666667,3.728666666666667,0.0322778389501156,0.0771556999975535,0.3923333333333333,1.128,0.06314835045721048,-0.0237153849779621,0.5666666666666667,2.173666666666667,-0.014948296436885295,1,-1,-1,1
-0.0191967162487642,0.7186666666666666,5.536666666666666,-0.004667428056244218,0.0645033295697818,0.5893333333333333,3.686333333333333,0.027334245559394097,0.0237135846863543,0.4353333333333333,1.393333333333333,0.019408465692335414,-0.005077655923662,0.5529999999999999,2.131333333333333,-0.00320055128862296,1,-1,1,-1
0.0776039092482596,0.72,5.646,0.018868365745775637,0.0667021868826629,0.583,3.682333333333333,0.028266044059428716,0.0444163212610551,0.452,1.5426666666666666,0.03635269229755019,-0.003665956486579,0.5429999999999999,2.111,-0.0023107280078745926,1,-1,1,-1
0.0727793292377638,0.72,5.638333333333334,0.017695332826563073,0.0312142569415252,0.5846666666666667,3.645,0.013227505771940538,0.0509126904077501,0.4603333333333333,1.6143333333333334,0.04166966817344676,-0.0482422884513402,0.5393333333333333,2.056,-0.030408109724319985,1,1,1,-1
-0.0083500043557318,0.7246666666666667,5.623,-0.002030193294241818,0.0592710187566876,0.5813333333333334,3.665666666666666,0.025116976008161634,0.0550734203723184,0.4639999999999999,1.6443333333333332,0.04507503205412838,-0.0697731765744311,0.54,2.026,-0.043979472724012376,1,-1,1,1
-0.0864097198797013,0.7543333333333334,5.938999999999999,-0.021009382316868126,-0.0111066400533683,0.6293333333333333,3.897,-0.00470660396267042,0.0391877547620886,0.4653333333333333,1.592666666666667,0.03207335389901274,-0.051129403930008,0.588,2.17,-0.03222791817620685,1,1,1,1
0.0150140748136911,0.7593333333333334,6.089666666666667,0.003650474024612557,0.1312638171112023,0.639,4.141333333333333,0.055624995390344746,0.0302583060152858,0.4686666666666667,1.5803333333333334,0.02476501557960559,-0.0320509105893398,0.6096666666666667,2.332666666666667,-0.020202350204593968,1,1,1,1
0.0604925013610451,0.76,6.1306666666666665,0.0147079528803844,0.0694588169461969,0.6456666666666666,4.155333333333333,0.02943420706086774,0.0868817673917354,0.4639999999999999,1.623,0.07110868407349186,-0.0376610661155427,0.6203333333333333,2.398333333333333,-0.023738546978993434,1,1,-1,1
0.1028605285252943,0.7556666666666666,6.166,0.025009179200113127,0.0566469695904467,0.649,4.181,0.02400499613443502,0.0762052257083516,0.462,1.6086666666666667,0.0623704314762798,0.0167810829613759,0.6223333333333333,2.4643333333333337,0.01057746281039574,-1,1,-1,1
0.0065981095998779,0.74,6.044,0.0016042432187654463,0.0104878781659101,0.629,4.117333333333333,0.004444394407173302,0.0022971330708427,0.496,1.7133333333333334,0.0018800965347864458,-0.0144655881516615,0.6386666666666667,2.4956666666666667,-0.009117958659573624,-1,-1,1,1
-0.0938993145090778,0.7486666666666666,5.932,-0.02283037834817105,-0.0873543464015877,0.6283333333333334,4.011666666666667,-0.03701770390996965,0.0167301876754832,0.512,1.8316666666666668,0.013692880170613658,0.0342730159760802,0.6473333333333333,2.572,0.02160298907534653,1,-1,1,1
-0.0731975156435993,0.7523333333333333,5.941333333333334,-0.017797009328837893,-0.0956211307153576,0.6263333333333333,3.9956666666666663,-0.040520876752771134,0.0092582715328202,0.5203333333333333,1.8793333333333333,0.007577464469910628,0.0604567108410312,0.649,2.590333333333333,0.038107112159072774,1,-1,1,1
-0.0506071727020058,0.7533333333333333,5.963666666666667,-0.012304465756311018,-0.1137796373996145,0.629,3.9773333333333336,-0.04821581411507288,0.0570486914890171,0.5203333333333333,1.925,0.046691699555417986,0.0422265460049331,0.6506666666666666,2.583,0.026616263146226848,1,1,1,1
-0.1342175404796997,0.7323333333333334,5.952,-0.03263322257604201,-0.0668317692273245,0.5926666666666667,3.734333333333333,-0.028320956505852285,0.0622117584924222,0.52,2.01,0.05091742966447568,0.069264445130678,0.574,2.319666666666667,0.0436588087990939,-1,-1,-1,-1
-0.1929080312841069,0.7243333333333334,5.854666666666666,-0.046903040385786854,-0.0228304861188086,0.5760000000000001,3.602,-0.009674758155495376,0.0500627689754926,0.5083333333333333,2.0586666666666664,0.04097404702728396,0.0331640658051202,0.539,2.050333333333333,0.020903994903223703,-1,-1,-1,-1
-0.169948041005056,0.7203333333333333,5.832666666666666,-0.04132062194448518,-0.1769544003057026,0.5806666666666667,3.4613333333333336,-0.07498705978485444,2.433787281042044e-06,0.5013333333333333,2.036,1.9919416474274445e-06,0.0039148505817534,0.5223333333333333,1.904,0.0024676110911352966,-1,1,-1,-1
-0.1829291553825234,0.72,5.821666666666667,-0.04447680848501432,-0.1945575669108574,0.5896666666666667,3.4483333333333333,-0.08244666352651374,-0.0264881406710904,0.4973333333333333,2.022333333333333,-0.021679310668051035,0.027719754224343,0.5136666666666667,1.8646666666666667,0.017472332989244582,-1,1,-1,-1
-0.0007103304889204,0.6673333333333333,5.279,-0.000172707478207695,-0.0227426047454772,0.5546666666666666,3.444666666666667,-0.009637517116083008,0.0197995515281041,0.4486666666666666,1.8013333333333332,0.01620501166902718,0.0145597357415367,0.4903333333333333,1.759,0.009177301827883165,-1,-1,-1,-1
-0.0847851104309489,0.6553333333333333,5.042,-0.02061437998296456,-0.0297477501765821,0.5426666666666666,3.314,-0.01260605171220706,-0.0215623996070493,0.4283333333333333,1.6126666666666667,-0.01764782079778347,-0.0033719751651333,0.4793333333333333,1.6823333333333332,-0.002125425515675488,-1,-1,-1,-1
-0.1941877261671329,0.6563333333333334,4.9383333333333335,-0.04721418129775674,-0.0529884820478137,0.5393333333333333,3.252333333333333,-0.022454657608760475,-0.0290882634206233,0.4206666666666667,1.5423333333333331,-0.023807390156986727,-0.0845091790710736,0.48,1.6093333333333333,-0.05326787912429602,1,-1,-1,1
-0.2089510887233912,0.66,4.924333333333333,-0.05080369794772135,-0.0741467509662769,0.54,3.231666666666667,-0.031420788847044794,-0.0140758967100569,0.415,1.51,-0.011520466517371417,-0.0829522482303244,0.4793333333333333,1.6156666666666666,-0.05228651349346712,1,1,-1,-1
-0.195320135081781,0.6156666666666667,4.363333333333333,-0.0474895115714805,-0.0703779670824356,0.517,2.998,-0.029823710605839302,-0.0132563248977677,0.411,1.5036666666666667,-0.010849685123010008,-0.004164715666824,0.4706666666666667,1.646,-0.002625106209360607,-1,-1,-1,-1
-0.1244327831718337,0.6003333333333333,4.206333333333333,-0.03025418804792503,-0.1632595809008967,0.5176666666666666,2.9146666666666667,-0.06918367631613676,-0.0719282637143732,0.4106666666666667,1.4473333333333334,-0.05886993708770603,-0.0587784273829763,0.47,1.5910000000000002,-0.03704925546986285,-1,1,-1,-1
-0.1107883249851724,0.5946666666666667,4.141666666666667,-0.026936718219887443,-0.057471201237869,0.5093333333333333,2.9320000000000004,-0.024354276557612117,-0.0988550414288156,0.4196666666666667,1.424,-0.0809082517663225,-0.0673472442991296,0.47,1.5863333333333334,-0.04245035756013403,-1,-1,1,1
-0.0724389670623351,0.59,4.112,-0.017612578258214308,-0.0819372693827897,0.5076666666666667,2.89,-0.03472213693019403,-0.0664084109724538,0.4206666666666667,1.459,-0.054352194452619136,-0.0545267682781811,0.4686666666666667,1.5893333333333333,-0.034369347017770654,-1,-1,1,-1
-0.1163971074048531,0.6063333333333333,4.090999999999999,-0.028300419599214352,-0.0886284272619235,0.4913333333333333,2.697666666666666,-0.03755761462979174,-0.0116001657061679,0.3953333333333333,1.3976666666666666,-0.009494195884400407,-0.0469273262953524,0.4573333333333333,1.517,-0.02957926194768648,1,-1,-1,-1
-0.0147223357924,0.608,4.199,-0.0035795415341058558,-0.1016358251417264,0.4876666666666666,2.644,-0.04306969300011264,-0.009816454742948,0.385,1.3133333333333332,-0.008034311455597996,-0.1131334167038846,0.4576666666666666,1.459666666666667,-0.07131032666679742,1,-1,-1,1
-0.0375303518997665,0.6106666666666667,4.181333333333333,-0.009125009462436856,-0.0237962296643026,0.4803333333333333,2.636,-0.010084006350836594,-0.0478073401281984,0.3816666666666666,1.2486666666666666,-0.039128083459009005,-0.125435941123607,0.4583333333333333,1.4513333333333334,-0.0790648616287609,1,-1,-1,1
-0.0361578682974306,0.616,4.185,-0.008791308198675657,-0.076909271449943,0.482,2.5843333333333334,-0.03259144800165005,-0.1091137124482579,0.39,1.1896666666666669,-0.08930449666827418,-0.0875089509800097,0.4543333333333333,1.4633333333333334,-0.055158697248458365,1,1,1,-1
0.2724393402322071,0.6246666666666667,4.571333333333333,0.0662400279165624,-0.0049720912892521,0.4603333333333333,2.419666666666666,-0.002106997656564553,-0.1014907775736895,0.3929999999999999,1.1986666666666668,-0.08306547916228305,-0.0894866045226059,0.4703333333333333,1.463,-0.05640525307842511,1,-1,1,1
0.2918510687626989,0.623,4.594333333333333,0.07095973336979304,-0.0403919572588917,0.4553333333333333,2.3273333333333333,-0.017116692823502436,-0.0585760143509919,0.3893333333333333,1.2426666666666668,-0.04794174225287718,-0.035115792882544,0.4796666666666667,1.5186666666666668,-0.022134208747288987,-1,-1,-1,1
0.2317891475112885,0.6283333333333334,4.593,0.05635647035709886,-0.0052806171360488,0.4503333333333333,2.304333333333333,-0.002237740074266225,-0.0684888114550794,0.3876666666666666,1.233,-0.056054905448337626,0.0092569753730071,0.481,1.5633333333333332,0.005834862563405362,1,-1,-1,1
0.1630980342435011,0.632,4.5793333333333335,0.03965513325725191,-0.0247482361266513,0.45,2.279333333333333,-0.010487433252820274,-0.0735618060260692,0.3836666666666666,1.227,-0.06020691546245904,0.0456972235013408,0.4753333333333333,1.598666666666667,0.02880390277768719,1,-1,-1,-1
0.0101442087050687,0.609,4.436333333333334,0.0024664303886599613,-0.0943333080621138,0.4426666666666666,2.1296666666666666,-0.03997514274375949,-0.0909043813326182,0.375,1.158,-0.07440100641521104,0.0202310113834758,0.4503333333333333,1.5446666666666669,0.012752023872234204,-1,-1,-1,-1
-0.114149905453174,0.604,4.312333333333333,-0.027754042119785338,-0.1131033144488409,0.442,2.103333333333333,-0.047929212202625866,-0.0703606411080488,0.37,1.1396666666666666,-0.057586910924610386,-0.0219050410832215,0.4433333333333333,1.4423333333333332,-0.013807199329820184,-1,-1,-1,-1
-0.0883130282571649,0.5996666666666667,4.304666666666666,-0.021472146614966773,-0.0756337183831932,0.4396666666666667,2.115666666666667,-0.03205091341245714,-0.0845304705032394,0.3686666666666667,1.1173333333333335,-0.06918425697415374,-0.0253900196250176,0.4386666666666666,1.3986666666666667,-0.016003853205241645,-1,-1,-1,-1
-0.1608125874279826,0.6066666666666667,4.2363333333333335,-0.039099457044217724,-0.0339808074800389,0.4363333333333333,2.121,-0.01439987272224498,-0.1246702973133822,0.37,1.0783333333333334,-0.10203683754537535,-0.0600739036488835,0.4406666666666667,1.3653333333333333,-0.037865820887954336,1,-1,1,1
-0.1196038084185096,0.593,4.180666666666666,-0.029080086605027942,-0.0156577262454349,0.4313333333333333,2.086333333333333,-0.006635194445760687,-0.1002678218948733,0.3646666666666667,1.0713333333333332,-0.08206454684228633,-0.0159467377947779,0.4646666666666667,1.4143333333333332,-0.010051557838050606,-1,-1,-1,1
-0.2419654427022166,0.5996666666666667,4.060333333333333,-0.05883070215108178,-0.1236491686415648,0.4456666666666667,1.9793333333333332,-0.05239817481370517,-0.0558685129222134,0.359,1.0676666666666668,-0.04572577831121993,0.0501175626774612,0.471,1.505,0.031590133758867885,1,1,-1,1
-0.2122238774322573,0.5993333333333333,4.0873333333333335,-0.05159943330391303,-0.0496424128525752,0.4493333333333333,2.052,-0.021036711005826957,-0.0858192262838482,0.3596666666666667,1.037,-0.07023904361584347,0.0953779946084687,0.47,1.5493333333333337,0.06011871779808457,-1,1,1,-1
-0.1911132847607097,0.5963333333333334,4.110666666666666,-0.046466671468905554,-0.0187288982320179,0.4476666666666666,2.084,-0.007936649266718016,-0.0642474179308318,0.3566666666666666,1.0396666666666667,-0.05258352219726709,0.0868356575865139,0.4706666666666667,1.5426666666666666,0.05473430653144811,-1,-1,-1,1
-0.2790223575135684,0.5920000000000001,4.004666666666667,-0.06784060163738011,0.0118364461196749,0.4193333333333333,1.9773333333333332,0.005015870141024499,-0.0838266244283718,0.3683333333333333,1.01,-0.06860819171124924,-0.0098874183096473,0.4936666666666667,1.6516666666666666,-0.0062322437533879685,-1,-1,1,1
-0.2905309459152838,0.597,3.994333333333333,-0.07063876293214796,-0.0405117694697878,0.4113333333333333,1.836,-0.01716746503038681,-0.0495215800631969,0.38,1.0416666666666667,-0.040531109083641575,0.0058993639571855,0.5003333333333333,1.7286666666666666,0.0037184908152675267,1,-1,1,1
-0.3038049216903782,0.599,3.981333333333333,-0.07386615485416849,-0.0227044204899566,0.409,1.828,-0.00962133596971639,-0.0189960431350697,0.3863333333333333,1.0716666666666663,-0.015547377435908238,0.0509764570720099,0.5016666666666666,1.786,0.03213151261607909,1,-1,1,1
-0.3005691808107964,0.6,3.984666666666667,-0.07307942718843718,-0.0547465696050648,0.41,1.796,-0.023199673367254436,0.0736457840879827,0.374,1.1643333333333332,0.06027564759870561,0.0859369425465048,0.4976666666666666,1.821,0.054167827899841356,1,1,-1,-1
-0.1178365811740445,0.5783333333333334,3.968333333333333,-0.028650408637416865,-0.1016385480807555,0.3993333333333333,1.649,-0.04307084688603699,-0.0305945723802851,0.3546666666666667,1.0476666666666667,-0.025040233953162194,0.089967266538828,0.4823333333333333,1.8326666666666669,0.05670822426405485,-1,-1,-1,-1
-0.2540713282671047,0.5783333333333334,3.828333333333333,-0.0617740883635481,-0.1053767934274696,0.3986666666666666,1.6363333333333332,-0.044654983967794944,-0.0920776869999367,0.3496666666666667,0.9443333333333334,-0.07536130251097076,0.0218429329532376,0.474,1.7660000000000002,0.013768051294104015,1,-1,-1,-1
-0.2488869087799212,0.5803333333333334,3.835333333333333,-0.06051356522739051,-0.0175114859296996,0.3906666666666667,1.6376666666666668,-0.007420752691447501,-0.1375386132940605,0.3526666666666667,0.8993333333333333,-0.1125689554234811,-0.0182660847731717,0.473,1.7266666666666666,-0.01151349009026758,1,-1,1,-1
-0.2531399884961636,0.579,3.832666666666667,-0.061547645396925275,-0.057154398423393,0.391,1.598666666666667,-0.024220026651714997,-0.0986080268963377,0.35,0.9386666666666666,-0.08070608186487087,-0.0339438601925703,0.4783333333333333,1.711666666666667,-0.021395515394004503,-1,1,-1,1
-0.0773518819354155,0.6103333333333333,4.044,-0.018807088632770225,0.0267683479130358,0.4173333333333333,1.6843333333333337,0.011343485676699003,-0.0564228596659489,0.3746666666666667,0.989,-0.046179485327672805,-0.0077881772939099,0.4543333333333333,1.5803333333333334,-0.004909048830561657,1,1,1,-1
0.1567212191959335,0.603,4.274,0.038104694886605395,0.0426841374235207,0.4273333333333333,1.7713333333333334,0.01808803827038451,0.023794448029343,0.382,1.0896666666666666,0.019474648576067323,-0.0423564108600498,0.4486666666666666,1.491,-0.02669811964372084,-1,1,1,-1
0.1422349704546608,0.603,4.257666666666667,0.03458255480136549,0.0808653968685249,0.43,1.838,0.034267915005392724,0.051941942115,0.3836666666666666,1.133,0.042512062805601734,-0.0294496014754235,0.444,1.459666666666667,-0.01856269140103978,1,1,1,-1
0.1174806058202726,0.608,4.232333333333333,0.02856385793093167,0.0964459280683622,0.4293333333333333,1.8533333333333333,0.04087039690210507,0.004602537887878,0.389,1.1316666666666666,0.003766963108954038,0.0138634376027146,0.44,1.4636666666666664,0.008738410745270065,1,-1,1,-1
0.0616938629776457,0.638,4.551,0.015000048093042322,0.0498734779334202,0.4616666666666666,2.1323333333333334,0.02113462827152695,0.0784333003415964,0.3883333333333333,1.1656666666666666,0.06419400689312424,-0.0841001773716532,0.5233333333333333,1.8243333333333327,-0.05301007691481019,1,1,-1,1
-0.0069452778674659,0.652,4.676,-0.001688652598545816,0.0963539444820456,0.471,2.2706666666666666,0.040831417488909165,0.0945429683305896,0.3866666666666666,1.1589999999999998,0.07737902057261266,-0.0258525988380169,0.5546666666666666,2.146,-0.0162954264269237,1,1,-1,1
0.0923745756182645,0.6509999999999999,4.766,0.022459658221603212,0.1083854658374372,0.4743333333333333,2.316333333333333,0.04592995366331832,0.0934921079420185,0.3896666666666666,1.153333333333333,0.07651894024023032,-0.0315945543392919,0.5693333333333332,2.2623333333333333,-0.019914699444849582,-1,1,1,1
0.1003899393848586,0.6503333333333333,4.768333333333333,0.024408488075647286,0.0565539345896235,0.48,2.3266666666666667,0.023965571168699434,0.1058030894154657,0.3896666666666666,1.164,0.0865949057564802,0.0457963583815979,0.57,2.3426666666666667,0.028866389538020006,-1,1,1,1
0.0572224083718042,0.6613333333333334,4.862,0.01391287295282163,0.1022636145002189,0.477,2.366,0.04333572808076757,0.0895514286932732,0.3906666666666667,1.148,0.07329367763167235,-0.0155728776781116,0.5783333333333334,2.345,-0.00981590609320018,1,-1,1,1
0.0939043165507307,0.6626666666666666,4.914333333333333,0.022831594528545163,0.1043635384227794,0.4716666666666666,2.365333333333333,0.044225602084763255,0.0530558554119786,0.3963333333333333,1.1529999999999998,0.04342374900971604,0.0097189240569202,0.58,2.3756666666666666,0.006126038349595591,1,-1,1,1
0.1193441272515398,0.6596666666666667,4.94,0.029016948558463804,0.1112571340996755,0.469,2.372333333333333,0.047146865812949634,0.0169753998474933,0.4003333333333333,1.148,0.013893574923884752,0.0501630958304097,0.5713333333333334,2.412,0.03161883424459108,-1,-1,1,-1
0.1240126550220761,0.6586666666666666,4.944999999999999,0.030152039436256987,0.0971016606561172,0.467,2.3583333333333334,0.041148273341887934,0.0792309630068746,0.3966666666666666,1.2103333333333337,0.0648468566700716,0.0420006939986019,0.5703333333333334,2.4040000000000004,0.026473903966958146,-1,-1,-1,-1
-0.1188542957086289,0.647,4.797,-0.028897852487209278,0.0994347207230246,0.3476666666666667,1.2896666666666663,0.04213694225555498,0.1219021304105894,0.392,1.2976666666666667,0.09977122173595164,-0.0042186160937807,0.5116666666666666,2.0696666666666665,-0.0026590807605210522,-1,-1,-1,-1
-0.1934125868627481,0.6463333333333334,4.759,-0.04702571641189293,0.021062786949701,0.308,0.814,0.008925669333479587,0.0934757642126618,0.3893333333333333,1.2936666666666667,0.07650556365821204,0.0733804004504476,0.483,1.905333333333333,0.04625318035570432,-1,-1,-1,-1
-0.1474400728734961,0.633,4.810999999999999,-0.03584810671922854,-0.1060923656867084,0.2986666666666667,0.5906666666666667,-0.04495821835863928,0.0875819551090406,0.3863333333333333,1.2913333333333334,0.07168175514095187,-0.0603263499867181,0.479,1.7376666666666667,-0.03802494302305205,-1,-1,-1,-1
-0.0089279242568256,0.6226666666666667,4.795,-0.002170706886549603,-0.0498147857260421,0.2906666666666667,0.5633333333333332,-0.021109756575451784,0.0715247704314725,0.3863333333333333,1.2786666666666666,0.0585396966098599,-0.0939180500142982,0.4776666666666667,1.696,-0.05919848459945133,-1,-1,1,-1
-0.0584707106008917,0.643,4.718999999999999,-0.014216381155537826,-0.0345532267315219,0.3543333333333333,0.9236666666666667,-0.014642443896280792,-0.0272522465672118,0.3606666666666667,1.0833333333333333,-0.022304695790812217,-0.0605452072410317,0.528,1.91,-0.03816289326581145,1,1,-1,1
0.0735368926568984,0.6513333333333334,4.830666666666667,0.017879524368024275,0.1373713159390415,0.3686666666666667,1.237,0.05821313888351533,-0.1373384723289685,0.3603333333333333,0.9566666666666668,-0.11240514935594656,-0.004868579279444,0.546,2.118333333333333,-0.003068765966196015,1,1,-1,1
0.111527753318759,0.6503333333333333,4.857,0.027116500454778068,0.0223795839288352,0.382,1.2553333333333332,0.009483681644155481,-0.1120996209772878,0.359,0.9656666666666668,-0.09174832386743553,0.0316706031779374,0.5516666666666666,2.201,0.019962634596853657,-1,1,-1,1
0.1243018882069826,0.65,4.869666666666666,0.030222362665737256,-0.0053140797542998,0.389,1.2996666666666667,-0.0022519203565932564,-0.0778215782440855,0.354,0.9603333333333332,-0.06369334081923388,0.0833334525511193,0.55,2.257,0.05252679444170216,-1,1,-1,-1
-0.2428392393344802,0.62,4.462000000000001,-0.059043154263413306,0.0603690122994546,0.4096666666666667,1.5823333333333334,0.02558226710740874,-0.0496407303974683,0.3696666666666667,0.9983333333333332,-0.0406286280882764,0.0069332831952859,0.5026666666666667,2.0123333333333333,0.004370191442404108,-1,1,1,-1
-0.0611206103852861,0.603,4.389666666666667,-0.014860669295219743,0.0700495897092778,0.4156666666666667,1.6626666666666663,0.02968455580849921,0.0075270053148672,0.372,1.0686666666666669,0.006160503624898633,0.0261478487812103,0.484,1.8713333333333333,0.01648152855758402,-1,1,1,-1
-0.0900387286738029,0.5983333333333334,4.290333333333334,-0.021891727882768608,0.0312272044840107,0.4213333333333333,1.6863333333333332,0.01323299248569702,0.0072604952392982,0.3779999999999999,1.0710000000000002,0.005942377528538384,-0.0518452943128344,0.4803333333333333,1.7616666666666667,-0.032679158654434326,-1,1,1,-1
-0.1598045681905633,0.6076666666666667,4.219666666666667,-0.038854370477901065,0.1019009117663467,0.4136666666666667,1.7566666666666668,0.04318202740114605,0.0091459208179371,0.3806666666666667,1.0726666666666669,0.007485510637364477,-0.107139010739657,0.483,1.706,-0.06753192891362683,1,-1,1,1
-0.1411129031182687,0.624,4.254666666666667,-0.034309738945830365,0.0441204446766811,0.4316666666666666,1.818,0.018696694837704066,0.0177347048752036,0.4006666666666667,1.2533333333333334,0.01451503075923188,0.0493532348245007,0.4156666666666667,1.273,0.031108362143874538,1,1,1,-1
-0.0393528798561089,0.6256666666666667,4.361,-0.00956813306787482,0.0961881625939353,0.434,1.8976666666666664,0.040761164947387185,0.0351820772645796,0.4083333333333334,1.348666666666667,0.02879489324815634,-0.0150618078710722,0.3923333333333333,1.0003333333333333,-0.009493768249658278,1,1,1,-1
0.0003223609208022,0.62,4.401,7.837780099946875e-05,0.0263963772498667,0.4403333333333333,1.8983333333333328,0.011185857574153454,0.1038945742959458,0.4006666666666667,1.4206666666666663,0.0850328749327802,-0.0455467177172552,0.3843333333333333,0.9003333333333334,-0.02870903587680964,-1,1,-1,-1
-0.0152809874327317,0.6176666666666667,4.3886666666666665,-0.0037153703032537506,0.0311105793366024,0.4416666666666666,1.9193333333333331,0.013183570844381431,0.0781458557874252,0.3996666666666666,1.399333333333333,0.06395874690009203,0.0188210787521631,0.3753333333333333,0.888,0.01186331424561481,-1,1,-1,-1
-0.1043384473360435,0.5486666666666666,3.565,-0.02536851564248962,0.0496068076635538,0.4253333333333333,1.956,0.021021622777259674,-0.0385540033179746,0.34,0.9606666666666668,-0.031554657829934975,0.0371125316268217,0.4029999999999999,0.9236666666666667,0.02339279437363297,-1,-1,-1,1
-0.0088191270730542,0.5226666666666666,3.2873333333333337,-0.0021442542880220983,0.012221142469065,0.4116666666666666,1.9263333333333328,0.005178890942433758,-0.0593466650969896,0.317,0.7506666666666667,-0.04857248403073567,0.0061249902467042,0.419,1.023,0.0038607077205724248,-1,-1,-1,1
-0.1091045596787818,0.5203333333333333,3.1536666666666666,-0.026527332920373833,-0.0678803963209717,0.4106666666666667,1.8353333333333333,-0.028765327837831003,-0.0935341809994519,0.3073333333333333,0.6393333333333333,-0.07655337508011506,0.0573582411240245,0.421,1.094666666666667,0.03615408277019425,-1,-1,-1,1
-0.0825879074095659,0.5176666666666666,3.14,-0.02008015908318292,-0.1000950653393499,0.4193333333333333,1.8023333333333331,-0.04241677311106039,-0.1100057725391701,0.303,0.5873333333333334,-0.09003460634586898,-0.0253137072059808,0.429,1.0856666666666668,-0.01595575191307886,-1,1,-1,1
0.0105174324323518,0.5493333333333333,3.2516666666666665,0.002557174809393342,-0.0137589882051114,0.437,1.8853333333333333,-0.005830575952524342,-0.0453959497175301,0.3339999999999999,0.657,-0.03715447260787465,0.0140356158645826,0.4373333333333333,1.1996666666666669,0.008846938256030789,1,1,1,1
0.0244298242150744,0.5579999999999999,3.383,0.005939789153152328,0.0662041922174272,0.442,1.975,0.0280550114110738,-0.0012160754545731,0.345,0.785,-0.0009953011765848623,0.0553018777874043,0.4386666666666666,1.247,0.034857914533148716,1,1,1,1
0.0654616355379804,0.5593333333333333,3.4406666666666665,0.015916132236276213,0.0942173158269739,0.442,2.001333333333333,0.03992598930843384,0.005013888413111,0.35,0.8303333333333334,0.004103634374058168,0.0577462710857104,0.4386666666666666,1.247,0.03639866606070647,1,1,1,1
0.0942564472536289,0.5546666666666666,3.4676666666666667,0.02291721045894044,0.0801906787820945,0.4433333333333333,2.001333333333333,0.03398199317808766,0.0329384423492358,0.3496666666666667,0.8576666666666667,0.026958582464420896,0.0489236037313893,0.4393333333333333,1.2436666666666667,0.030837556801928782,-1,1,-1,1
0.0531829727793891,0.581,3.6873333333333336,0.012930737530746856,-0.1992927413403311,0.5856666666666667,3.425,-0.08445326413899489,0.0300294540216744,0.351,0.8510000000000001,0.024577710871128287,-0.0207523431786953,0.3986666666666666,1.0576666666666668,-0.0130806300586468,1,1,1,-1
0.0764600341721526,0.589,3.812,0.01859024762630799,0.012857748454147,0.6173333333333333,4.044333333333333,0.00544866219977616,0.038058426015708,0.35,0.8576666666666667,0.031149050866830983,-0.0675580770726307,0.3856666666666667,0.891,-0.042583249807079795,1,1,-1,-1
0.0983628549814112,0.5903333333333333,3.852333333333333,0.023915629271338265,0.1639857608005215,0.6216666666666666,4.253,0.06949140585241079,0.0022373192943414,0.353,0.8386666666666667,0.0018311417418055884,-0.0425370780178138,0.379,0.8573333333333333,-0.026811997880703937,1,1,1,-1
0.1027821070678385,0.5903333333333333,3.854333333333333,0.02499011205831671,0.209071495631183,0.6243333333333333,4.332,0.08859715675405681,-0.0043581266037449,0.355,0.8476666666666667,-0.0035669238451456193,-0.0792886569404003,0.3779999999999999,0.811,-0.049977276317841796,1,1,1,-1
0.2054559898197459,0.5943333333333333,4.036333333333333,0.04995391080335635,0.0039411208468207,0.5506666666666667,3.558666666666667,0.001670108593226975,-0.0201825282975277,0.3576666666666666,0.8536666666666667,-0.01651846033520866,-0.0486639427915016,0.426,1.0033333333333334,-0.030673887154308535,1,-1,1,1
0.221079358479336,0.5906666666666667,4.057333333333333,0.05375252658065169,-0.0463235507299417,0.5313333333333333,3.261,-0.019630293804685523,-0.0242903324950115,0.3593333333333333,0.8603333333333333,-0.01988050693812371,0.0276794657060186,0.4416666666666666,1.221,0.01744693830492992,-1,-1,1,1
0.2153095653853167,0.5916666666666667,4.051333333333333,0.05234967758206406,-0.1648322929660808,0.528,3.099333333333333,-0.06985013645192645,-0.0205359103953115,0.359,0.8616666666666667,-0.016807687139668518,0.0076256204087472,0.4506666666666667,1.282333333333333,0.004806585872042247,1,-1,-1,1
0.2012776624148089,0.594,4.036666666666666,0.04893800567118395,-0.186625490480877,0.5326666666666666,3.077,-0.07908532812911527,-0.0137174084490624,0.3596666666666667,0.871,-0.011227060555909147,0.0626157418035864,0.4496666666666666,1.337,0.03946799391893793,1,1,1,-1
0.0226703016140517,0.6456666666666666,4.617,0.00551198446785164,-0.0612529681450273,0.5506666666666667,3.170333333333333,-0.025956856548104302,-0.0226685140212781,0.36,0.856,-0.018553123979242612,0.0742380688450048,0.4343333333333333,1.336,0.04679378643982661,1,1,1,-1
0.0273800311874339,0.6593333333333333,4.827,0.006657093019921963,0.0445950736245244,0.5556666666666668,3.266,0.018897825915688348,-0.009900197504943,0.3573333333333333,0.866,-0.008102851009809578,0.0132133522857569,0.4286666666666667,1.271,0.008328648557720482,1,1,-1,-1
0.1556840934019856,0.6579999999999999,4.952666666666667,0.03785253144543151,0.1233652385679917,0.5436666666666666,3.3430000000000004,0.052277855220832864,-0.0140855562146668,0.3586666666666667,0.8613333333333333,-0.011528372372445876,-0.0177621594714736,0.427,1.2393333333333334,-0.011195855575844557,-1,-1,1,-1
0.171380031187434,0.6536666666666666,4.971,0.04166879144737751,0.0969284069578577,0.5403333333333333,3.3183333333333334,0.041074854509652696,-0.0002335308382763,0.3516666666666666,0.8756666666666667,-0.00019113412513275808,-0.0764533143809098,0.435,1.1813333333333331,-0.04819010140506823,-1,-1,-1,1
0.2031986952436018,0.6586666666666666,4.935333333333333,0.04940507943556546,-0.0812289764567077,0.5823333333333334,3.4036666666666666,-0.03442198726507384,-0.0357677003448302,0.418,1.2856666666666667,-0.029274198490784796,-0.0152074777716828,0.481,1.465,-0.009585586993409743,1,1,1,1
0.0684334377405964,0.6686666666666666,4.917,0.016638686698109823,0.1248483024622437,0.5866666666666667,3.641333333333333,0.0529063256104412,0.0162480423413977,0.4443333333333333,1.534333333333333,0.013298266648487548,-0.0289276386232966,0.5036666666666667,1.6173333333333333,-0.018233687446438766,1,1,1,1
0.1804151023929527,0.6626666666666666,5.019333333333334,0.04386554969958728,0.0590418520699036,0.5923333333333334,3.641333333333333,0.025019863215188523,0.0733858597365928,0.4516666666666666,1.6436666666666668,0.06006291161115766,-0.0103255934553523,0.512,1.6969999999999998,-0.006508434587960564,-1,1,1,1
0.1946784006324238,0.6566666666666667,5.026666666666667,0.047333482314456866,0.1025054961594671,0.5906666666666667,3.679666666666667,0.043438229032490554,0.0364938469779887,0.4596666666666666,1.6649999999999998,0.0298685157230239,-0.033075307576005,0.52,1.731666666666667,-0.020848048760192084,-1,-1,1,1
0.1607549481229062,0.6509999999999999,4.967333333333333,0.03908544280833645,0.1010571701044096,0.6173333333333333,3.9836666666666662,0.04282447931905627,0.0687754212066804,0.4553333333333333,1.686,0.05628948219430879,-0.0032807246873365,0.5233333333333333,1.7796666666666667,-0.0020679084568808893,-1,1,-1,1
0.12091020237761,0.6506666666666666,4.917333333333334,0.029397719044774284,0.0235518272337804,0.6296666666666667,4.060666666666666,0.009980437184783244,0.0741922648464585,0.4503333333333333,1.688,0.06072291667222119,0.039486255195416,0.5193333333333333,1.8186666666666669,0.024889001312526946,-1,1,-1,-1
0.1037528048583533,0.6546666666666667,4.898,0.025226124407661858,0.1012932418847176,0.63,4.141,0.04292451824814135,0.0705910483326974,0.4493333333333333,1.6836666666666666,0.05777548851732803,0.0362933946556609,0.519,1.8146666666666669,0.02287647544064063,1,1,-1,-1
0.1119765366097995,0.6596666666666667,4.906333333333333,0.02722561618564745,0.1225342232317991,0.6293333333333333,4.162333333333334,0.05192570010861441,0.0555541717111378,0.4496666666666666,1.6686666666666663,0.04546850465599064,0.0402527391542095,0.5136666666666667,1.8186666666666669,0.025372131965510643,1,-1,1,-1
0.0078361290206512,0.7040000000000001,5.275666666666667,0.0019052512924282792,0.1272775680916904,0.6146666666666667,4.093666666666667,0.05393576306254135,-0.0494696896890085,0.432,1.461,-0.04048863922678449,-0.0895534002763733,0.609,2.3263333333333334,-0.05644735582012499,1,-1,-1,1
0.0138520924301195,0.7186666666666666,5.476333333333333,0.003367953352448496,0.1010804592456051,0.6103333333333333,4.035666666666667,0.042834348439124204,-0.0557990595854613,0.4283333333333333,1.3943333333333332,-0.04566893398669455,-0.0358089361880074,0.6513333333333334,2.670333333333333,-0.02257111127334698,1,-1,-1,1
0.1076995082089693,0.7196666666666667,5.579,0.026185713209706276,0.0541040820049203,0.6163333333333333,3.983333333333333,0.022927409688025032,0.0180779899437513,0.4206666666666667,1.3943333333333332,0.014795993615068389,-0.0247291237379401,0.6693333333333333,2.816333333333333,-0.015587276892306679,1,1,-1,1
0.1199728748801245,0.7176666666666667,5.585666666666667,0.029169820241512313,0.0524638821159637,0.6203333333333333,3.9776666666666665,0.02223235058285546,0.0144000866603615,0.4196666666666667,1.373,0.01178580090740598,-0.0196996916404441,0.6796666666666666,2.8913333333333333,-0.012417122076248682,-1,1,-1,1
0.0635863091793949,0.7013333333333334,5.529333333333333,0.015460171396555006,-0.0472410135193737,0.6043333333333333,3.878,-0.020019082311344093,-0.0155260797235801,0.476,1.5536666666666668,-0.012707373838126208,0.048609633252187,0.6286666666666667,2.7706666666666666,0.03063965473118828,-1,-1,1,-1
-0.0456885813361207,0.6993333333333334,5.424,-0.011108575217489798,-0.2090716534740342,0.6176666666666667,3.719,-0.08859722364231333,0.0744284507065045,0.4936666666666667,1.793,0.060916223809136485,-0.0244971287019573,0.612,2.554666666666667,-0.015441045634708314,-1,1,1,-1
-0.0510350782727329,0.7,5.415,-0.012408505345184112,-0.1301145470308133,0.617,3.795333333333333,-0.05513797509540892,0.0595930429471345,0.5033333333333334,1.8513333333333333,0.04877413283732207,-0.1123412833547963,0.61,2.4353333333333333,-0.0708110286739241,1,-1,1,-1
-0.0552710142299819,0.7020000000000001,5.406666666666666,-0.01343841723610923,-0.1008386566859269,0.61,3.8216666666666663,-0.04273188100702082,0.0811093186580618,0.5073333333333333,1.901333333333333,0.06638420337223634,-0.1174761470238179,0.6123333333333334,2.421666666666667,-0.07404763918473196,1,-1,1,1
0.0059446326728869,0.6353333333333333,4.771,0.001445358933368854,0.0062575813976364,0.5436666666666666,3.336,0.002651743214989336,0.0439280433145952,0.452,1.773,0.035953059517541,-0.0134794075960886,0.5716666666666667,2.371666666666667,-0.008496348708957392,-1,-1,-1,-1
-0.1122941861269879,0.621,4.481333333333334,-0.027302848471074028,-0.0094328581507778,0.5216666666666666,3.0836666666666663,-0.003997313979603995,0.0089245006430547,0.428,1.5893333333333333,0.0073042885267204935,-0.0176163834702616,0.547,2.2336666666666667,-0.011103969954695009,-1,-1,-1,-1
-0.1627237568456125,0.6153333333333333,4.36,-0.0395641326504249,-0.066100196934403,0.5153333333333333,2.961,-0.028010941862692942,-0.0141248947012624,0.4173333333333333,1.496,-0.011560569093337188,-0.0105465127782591,0.5353333333333333,2.167333333333333,-0.00664768459509794,-1,-1,-1,-1
-0.2107861814562097,0.6223333333333333,4.316,-0.05124987651263702,-0.1391525480543429,0.518,2.8906666666666667,-0.05896796249281839,-0.0162093630485815,0.4113333333333333,1.4506666666666663,-0.013266609447032934,-0.0080022393665011,0.53,2.134333333333333,-0.00504397657134937,1,1,-1,-1
-0.0941195541819537,0.585,4.018666666666666,-0.02288392671628558,-0.1021104950196303,0.53,2.969666666666667,-0.04327084142281904,-0.0788871538537008,0.4253333333333333,1.466,-0.06456546487535386,0.0617352378716393,0.4516666666666666,1.5593333333333337,0.038912994124466145,-1,1,1,-1
-0.3412468162599182,0.5893333333333333,3.7846666666666655,-0.0829696570848721,-0.0395817130734204,0.5293333333333333,3.042,-0.016773339795426823,-0.0570959131010748,0.4316666666666666,1.512,-0.04673034824770473,0.0188785280983281,0.4216666666666666,1.2596666666666667,0.01189952575377197,1,-1,1,-1
-0.3433528384886246,0.5866666666666667,3.7873333333333337,-0.08348170857899005,-0.0514796947889943,0.5296666666666667,3.0336666666666665,-0.02181528656071499,-0.004433381556069,0.4296666666666667,1.5736666666666668,-0.0036285165220723225,0.0060207756789898,0.4096666666666667,1.1443333333333332,0.003795019128433425,-1,1,-1,-1
-0.3018445108439702,0.5826666666666667,3.794333333333333,-0.07338950684480494,-0.0460109756233055,0.5303333333333333,3.0403333333333333,-0.019497835452883628,-0.007267559276979,0.4273333333333333,1.5730000000000002,-0.005948159114696299,-0.04909959241071,0.407,1.0666666666666669,-0.03094848609742478,-1,1,-1,-1
-0.1304297401930774,0.5596666666666666,3.656333333333333,-0.031712268955634726,0.0909451535499852,0.4733333333333334,2.689,0.03853936186166562,-0.073780290311425,0.3843333333333333,1.276333333333333,-0.060385734684130006,0.0079631876765138,0.45,1.2623333333333333,0.005019361485453275,-1,-1,-1,1
-0.1926529329605095,0.5553333333333333,3.532,-0.04684101659707059,-0.0170561503231367,0.4589999999999999,2.4113333333333333,-0.007227797453869243,-0.0655804732449933,0.37,1.153333333333333,-0.053674565945949125,-0.009623963180231,0.4683333333333334,1.4173333333333331,-0.0060661825498278124,-1,-1,-1,1
-0.2126927742589952,0.5573333333333333,3.5113333333333334,-0.05171343937538066,-0.1186474743579988,0.466,2.309333333333333,-0.050278632447878835,-0.0356845730585504,0.3593333333333333,1.0913333333333337,-0.02920616267480853,0.0564155904485563,0.472,1.5216666666666667,0.03555991060109714,1,1,-1,1
-0.2300261075923284,0.5576666666666666,3.494,-0.05592781048238916,-0.1053141410246656,0.4656666666666667,2.322666666666666,-0.044628434079989884,-0.1073512397252174,0.3596666666666667,1.0196666666666667,-0.08786199475086089,0.0924155904485564,0.4703333333333333,1.5576666666666668,0.058251453337086714,1,-1,1,-1
-0.0466266926697445,0.5806666666666667,3.6766666666666663,-0.011336664600157954,-0.034738698694082,0.4503333333333333,2.2903333333333333,-0.014721040399791762,-0.0741275070231486,0.3543333333333333,1.0066666666666666,-0.0606699154069699,0.0458904993873554,0.4826666666666666,1.6106666666666667,0.028925728556224318,1,-1,-1,1
0.0964666208211348,0.5816666666666667,3.818,0.023454584975731066,-0.1389729833502624,0.4503333333333333,2.185,-0.05889186927797392,-0.0460273349524327,0.3496666666666667,0.9926666666666668,-0.03767123204481063,0.0026144562064533,0.4906666666666667,1.6423333333333332,0.0016479456872252243,1,1,-1,1
0.1365916141880583,0.5760000000000001,3.8586666666666662,0.03321044724771981,-0.0998483004719696,0.4483333333333333,2.201,-0.04231220282724105,-0.107829831620138,0.355,0.9296666666666666,-0.08825369994836911,-0.0044840983526128,0.494,1.666,-0.0028264197055748196,-1,-1,1,1
0.1081168543266111,0.5723333333333334,3.83,0.02628718540700311,-0.1163963374924286,0.4483333333333333,2.184333333333333,-0.049324679709598376,-0.0896434892918269,0.36,0.9453333333333334,-0.0733690249480852,-0.0689918180593551,0.5,1.6563333333333332,-0.043486966331318586,-1,1,1,1
-0.1386380745925617,0.5603333333333333,3.590333333333333,-0.03370801707081843,-0.0185861399513047,0.4406666666666667,2.197,-0.007876153321366389,-0.0889688969415199,0.3513333333333333,0.9516666666666668,-0.07281690249758198,0.0226121179541904,0.461,1.6686666666666663,0.014252884469687421,-1,-1,-1,-1
-0.2013662597229704,0.5589999999999999,3.535333333333333,-0.04895954693670363,0.019260057760881,0.4366666666666666,2.193,0.00816173601944834,-0.1038862003781713,0.345,0.9056666666666668,-0.08502602127071322,-0.0485944181174249,0.4479999999999999,1.4836666666666667,-0.030630064317835836,-1,-1,-1,-1
-0.2320052810181136,0.5589999999999999,3.511,-0.05640902036516156,0.0682210506336837,0.4313333333333333,2.184,0.028909685170958477,-0.0761529975558731,0.3406666666666667,0.903,-0.0623276851636088,0.0153050789596909,0.4383333333333333,1.463,0.009647107035875553,1,-1,-1,-1
-0.2287853677904401,0.5589999999999999,3.515,-0.05562614098398184,-0.0065532361708986,0.4363333333333333,2.1096666666666666,-0.002777031323790186,-0.0792965826031499,0.3403333333333333,0.8973333333333334,-0.0649005632563975,-0.0654747648774811,0.4396666666666667,1.3826666666666665,-0.04127009514850632,1,1,-1,1
-0.1188838520156818,0.5773333333333334,3.631333333333333,-0.02890503871296737,-0.0588555654067866,0.435,2.061,-0.024940921470195786,-0.0337550155547043,0.3303333333333333,0.8673333333333333,-0.027626909638622257,-0.0254074206165635,0.4246666666666667,1.3030000000000002,-0.016014821409222547,1,-1,-1,-1
-0.0119526983459139,0.5813333333333334,3.74,-0.0029061407630658603,-0.1051699184260432,0.4423333333333333,2.0156666666666667,-0.04456731760813871,-0.0911518506032711,0.3293333333333333,0.8053333333333333,-0.07460354849870034,0.041504009435568,0.4133333333333333,1.2666666666666666,0.026160833439502866,1,1,-1,-1
0.0154537188524925,0.5770000000000001,3.77,0.0037573676669871627,-0.0869693057676035,0.4463333333333333,2.035333333333333,-0.03685453721284151,-0.1212215204052375,0.3329999999999999,0.7766666666666667,-0.09921417411479068,0.0034491364648057,0.4103333333333333,1.2020000000000002,0.00217406187481662,-1,1,1,-1
0.0085673378243589,0.5736666666666667,3.761333333333333,0.0020830350571707412,-0.0856296444718247,0.4493333333333333,2.0356666666666663,-0.0362868358078215,-0.1168820062510304,0.3379999999999999,0.7806666666666667,-0.0956624836935699,0.0057293395356663,0.41,1.2006666666666663,0.0036113209145157265,-1,1,1,-1
-0.0534744035902385,0.56,3.71,-0.01300159508395469,0.0177054986400191,0.4136666666666667,1.943,0.007502968463887274,-0.0455447799154807,0.357,0.8573333333333333,-0.03727628319995143,-0.0434420171208211,0.3989999999999999,1.0546666666666666,-0.027382399667630557,-1,-1,1,-1
-0.1517415152613881,0.5579999999999999,3.612333333333333,-0.03689394563372819,-0.2139350065620529,0.4203333333333333,1.711666666666667,-0.09065814186834267,0.0681534639026536,0.3596666666666667,0.9756666666666668,0.05578043908012085,-0.0040336951790267,0.3916666666666666,1.028,-0.002542521292745534,-1,1,1,-1
-0.1890575446064071,0.5623333333333334,3.5746666666666664,-0.045966845397185735,-0.1780889630656417,0.417,1.7473333333333334,-0.0754678476339401,0.0671649220316648,0.36,0.9773333333333334,0.05497136355475063,-0.0928562856357936,0.3966666666666666,0.939,-0.05852923260582942,1,-1,1,1
-0.19420833129328,0.569,3.571333333333333,-0.047219191162081196,-0.1229284297215518,0.411,1.7733333333333334,-0.0520927509734903,0.0660587469051459,0.36,0.9766666666666668,0.05406601068310694,-0.0966878889170372,0.406,0.9356666666666666,-0.060944371205932116,1,-1,1,1
0.0030292035649193,0.5766666666666667,3.758,0.0007365108450717203,-0.0775412771821286,0.4053333333333333,1.75,-0.03285926983338692,0.0589488906799695,0.3493333333333333,0.9586666666666666,0.04824692417851874,-0.0230557172825396,0.4539999999999999,1.301,-0.01453249427848998,1,-1,-1,1
0.022070547226566,0.5803333333333334,3.768333333333333,0.0053661621085100255,-0.0936364288677558,0.4066666666666666,1.729666666666667,-0.039679829817266185,0.0181631183444497,0.3416666666666666,0.9093333333333332,0.014865667250086086,-0.0486335238924806,0.476,1.476,-0.0306547134946664,1,1,-1,1
-0.0017738347146107,0.5870000000000001,3.7696666666666663,-0.0004312844867229268,-0.1085656245347883,0.4083333333333334,1.7146666666666666,-0.046006298591648384,0.0048643918259613,0.3396666666666667,0.896,0.003981278373428461,0.1500923488710461,0.47,1.6746666666666663,0.09460630413201082,1,1,-1,-1
-0.032578120850637,0.5896666666666667,3.776333333333333,-0.007920939878859052,-0.0970522455002202,0.4093333333333333,1.7246666666666668,-0.04112733293439807,-0.0370625852504782,0.34,0.8533333333333334,-0.030334001536136013,0.1406911593574153,0.466,1.664,0.08868054042040832,1,1,1,-1
-0.1201456973142613,0.5603333333333333,3.6926666666666663,-0.02921183973418937,-0.1052512985377924,0.4163333333333333,1.7183333333333333,-0.04460180364123251,-0.0164967678877023,0.3493333333333333,0.8773333333333333,-0.013501836935144297,-0.0231803591685346,0.4376666666666666,1.4243333333333332,-0.014611058630788588,-1,1,1,-1
-0.2717239400236186,0.5596666666666666,3.5466666666666664,-0.0660660878029649,-0.0952525831644357,0.4206666666666667,1.731,-0.040364699244968,-0.0091881080419288,0.3596666666666667,0.8893333333333333,-0.007520038917265108,-0.0189150938747617,0.426,1.3226666666666669,-0.011922573917066904,-1,1,1,-1
-0.2235040945202548,0.5553333333333333,3.5323333333333333,-0.054342069129476915,-0.0872963993322828,0.4283333333333333,1.7406666666666666,-0.036993147977238856,0.0173629130381289,0.361,0.9263333333333332,0.014210736439752337,-0.0112709981824219,0.4206666666666667,1.282,-0.0071043426926024065,-1,1,1,-1
-0.142305505021794,0.5506666666666667,3.545333333333333,-0.03459970434992923,-0.0479126831876133,0.4263333333333333,1.7813333333333332,-0.020303712326087686,0.0444466662187413,0.3596666666666667,0.9543333333333331,0.0363775282334906,-0.0329650429753247,0.4196666666666667,1.252,-0.02077854670745309,-1,-1,-1,-1
-0.1111641132469896,0.599,3.797333333333333,-0.02702808617332718,0.0020209887142603,0.4526666666666666,1.9963333333333333,0.0008564240351126739,-0.0140361450398738,0.4146666666666667,1.3003333333333331,-0.011487931624938824,-0.0961923859513407,0.5086666666666667,1.6746666666666667,-0.060632045463656796,1,1,1,1
0.1687815001229915,0.5996666666666667,4.064333333333333,0.041036992933609205,0.0262746783180958,0.4613333333333333,2.106333333333333,0.01113428584122852,0.0082992969008206,0.4386666666666666,1.491,0.006792588353913944,-0.0433468737591082,0.5456666666666667,2.019,-0.02732242884378739,1,1,1,1
0.1232709381252958,0.6036666666666667,4.069333333333334,0.029971700767447124,0.1130877785623267,0.4596666666666666,2.1876666666666664,0.0479226286395789,0.0606487250707203,0.4473333333333333,1.601,0.049638159535462606,0.0045579536178999,0.5589999999999999,2.1653333333333338,0.002872972203034266,1,-1,1,1
0.0357509691636979,0.6096666666666667,4.065333333333333,0.008692376047560088,0.1086480798853353,0.46,2.1790000000000003,0.04604124027317971,0.0965428099680032,0.4496666666666666,1.6446666666666665,0.07901579790186145,-0.0168589104713956,0.569,2.220333333333333,-0.010626519095663731,1,1,1,1
0.2316734173824617,0.6183333333333334,4.3646666666666665,0.0563283321045332,-0.0298403416614916,0.4736666666666667,2.1646666666666667,-0.012645288731475768,0.0739390973502804,0.455,1.623,0.06051571085627323,0.010817591794062,0.6043333333333333,2.511,0.006818551291540203,1,1,1,1
0.1860821136334802,0.6226666666666667,4.372333333333333,0.04524340864777027,0.0891216362715732,0.474,2.280333333333333,0.03776661928539306,-0.0025927102452636,0.4646666666666667,1.602,-0.0021220126990889516,0.0016839924635316,0.6216666666666666,2.615,0.0010614551931475433,1,1,1,1
0.0748560768923223,0.631,4.3773333333333335,0.018200266594558406,0.1426282134986105,0.4636666666666666,2.3273333333333333,0.06044082743435806,0.0763258269199211,0.465,1.6673333333333331,0.06246913795647499,-0.0412509934600544,0.6333333333333333,2.6526666666666667,-0.02600135225002356,1,-1,1,1
0.1202472360673594,0.6306666666666667,4.421333333333333,0.02923652754114889,0.1303346141118053,0.4576666666666666,2.314333333333333,0.05523123179504746,0.1030851393571039,0.4603333333333333,1.6866666666666668,0.08437039009767508,-0.0487418011776901,0.6403333333333333,2.697,-0.030722962901462744,-1,-1,-1,1
-0.19636844663607,0.5966666666666667,4.136,-0.047744394682569274,-0.0143052885281556,0.345,1.148,-0.00606207884204746,0.0658078049301922,0.4466666666666666,1.763,0.05386062635272948,0.1254913292532675,0.532,2.306666666666666,0.07909977390962918,-1,-1,-1,-1
-0.1846742386565578,0.5846666666666667,4.001,-0.04490110243863438,-0.0264911548442976,0.3043333333333333,0.73,-0.011226020989855898,0.0393725900311039,0.43,1.7486666666666666,0.03222463296646986,0.0440513075899127,0.4896666666666667,1.8896666666666664,0.027766448020908975,-1,-1,-1,-1
-0.2476134142932879,0.584,3.9383333333333335,-0.060203931859925,-0.0050136169399045,0.2863333333333333,0.5616666666666668,-0.002124594768830182,-0.0803870140182667,0.4306666666666667,1.6523333333333334,-0.06579303063280043,0.0933390083173886,0.467,1.7453333333333334,0.05883350267135844,-1,-1,1,-1
-0.2280610146939823,0.5816666666666667,3.9286666666666665,-0.05545002409392508,-0.0520278378154451,0.2806666666666667,0.4526666666666666,-0.022047570323221646,-0.0622075092707212,0.4296666666666667,1.6763333333333332,-0.050913951874226177,0.0620803592382608,0.46,1.6556666666666664,0.039130531242238226,-1,-1,-1,-1
-0.2226178615076213,0.5876666666666667,3.936333333333333,-0.05412659327548539,-0.0634645462294755,0.345,0.8073333333333333,-0.026894045664344928,-0.0098351244151371,0.41,1.5793333333333337,-0.008049591713600398,0.1278829093514231,0.4223333333333333,1.401,0.08060723618751361,1,1,-1,-1
-0.2030190268062153,0.5913333333333334,3.953333333333333,-0.04936139542760221,-0.0353027949475932,0.3656666666666667,1.0473333333333334,-0.014960084579610856,-0.0328400581333452,0.4036666666666667,1.501,-0.026878059561450483,0.0239264582422966,0.4176666666666666,1.258,0.015081340270165049,1,1,-1,-1
-0.1848214773004857,0.591,3.969333333333333,-0.04493690157056543,0.0487754479321718,0.3706666666666667,1.1823333333333332,0.020669321722455933,-0.1130713071293885,0.4053333333333333,1.4229999999999998,-0.09254360377117846,0.0231204609642134,0.4123333333333333,1.2093333333333334,0.014573303556811822,-1,1,1,-1
-0.1602499617455435,0.589,3.994,-0.038962662039210096,0.0727494837353819,0.369,1.2063333333333333,0.03082867606998171,-0.1421064909150733,0.4176666666666666,1.394,-0.11630755071671946,-0.0842400426308678,0.4263333333333333,1.102,-0.05309823687333097,-1,-1,1,1
0.0433841996896822,0.611,4.183333333333334,0.010548295250358768,0.0080203818220656,0.39,1.338,0.0033987561210661295,-0.1115328834734137,0.4136666666666667,1.411,-0.091284475590341,0.0234224220326586,0.4566666666666666,1.3323333333333334,0.014763635848179303,1,1,-1,1
0.0981987702294597,0.6166666666666667,4.304,0.02387573423070028,-0.0009358267717147,0.3983333333333334,1.4123333333333332,-0.00039657051736269284,-0.0449655117241214,0.4036666666666667,1.4653333333333334,-0.03680217913819279,-0.0016258550057104,0.4693333333333333,1.4156666666666666,-0.001024809954016667,1,1,-1,1
0.1477859687220517,0.612,4.352333333333333,0.03593220672712395,0.0951521743479375,0.391,1.508,0.04032214951513552,-0.129181916716869,0.406,1.3806666666666667,-0.10572938810521693,0.1094633455888136,0.469,1.526333333333333,0.06899700512369313,-1,-1,1,-1
0.1312512017425948,0.6116666666666667,4.336666666666667,0.031911996483700376,0.0965271345518112,0.3863333333333333,1.5096666666666667,0.04090480935762348,-0.1371603173025148,0.41,1.373,-0.11225933775619995,0.096504142015583,0.4683333333333334,1.5136666666666667,0.06082855174296118,-1,-1,1,-1
0.1268128880794234,0.6093333333333333,4.328333333333333,0.030832879126051677,0.0242190644699631,0.42,1.667,0.010263188890498815,-0.0445145646508648,0.385,1.301,-0.0364330999409259,0.0947585794030714,0.4693333333333333,1.521,0.059728287614623614,-1,1,-1,1
0.1176809083820753,0.6096666666666667,4.313999999999999,0.02861255885376558,-0.0283555920774294,0.4343333333333333,1.7686666666666668,-0.012016104005731358,-0.1368686648720414,0.3813333333333333,1.1753333333333331,-0.1120206338122034,0.0982449277616832,0.4686666666666667,1.5246666666666668,0.06192580491384546,1,1,-1,-1
0.1135061678167854,0.608,4.309,0.027597525814287833,0.047572547512892,0.4373333333333333,1.8773333333333333,0.02015957477352485,-0.134212956204262,0.379,1.1576666666666666,-0.10984705983554964,0.0983031880534972,0.4679999999999999,1.5256666666666667,0.06196252757777626,-1,1,-1,-1
0.0711212601249489,0.6136666666666667,4.267,0.017292195217189783,0.0734046795505369,0.4306666666666667,1.903333333333333,0.031106325044389444,-0.1599981439374964,0.3793333333333333,1.132,-0.13095103623178325,0.1095055706087009,0.4666666666666666,1.537,0.06902362042489593,1,-1,1,-1
0.1341883527155847,0.5093333333333333,3.2383333333333337,0.03262612595663253,-0.0892784558405834,0.415,1.7766666666666666,-0.03783307391085865,0.0029627287177741,0.3216666666666666,0.8533333333333334,0.0024248556021858802,0.0865648121096454,0.3779999999999999,1.0043333333333333,0.05456358703941447,-1,-1,-1,-1
0.0459872357625927,0.4826666666666666,2.793333333333333,0.011181189097445785,-0.1143688169384626,0.4053333333333333,1.7413333333333334,-0.04846548771023237,-0.0792813890021388,0.3016666666666667,0.6203333333333333,-0.06488812800091558,0.0544871890544628,0.3443333333333333,0.69,0.03434439941648007,-1,-1,-1,-1
0.0227924444266545,0.4733333333333334,2.646333333333333,0.005541681879795602,-0.0331894690789384,0.3966666666666666,1.728,-0.014064531301569034,0.1036485112006292,0.283,0.6603333333333333,0.0848314837383755,-0.2490126601329763,0.3436666666666667,0.3836666666666666,-0.15695781720027396,-1,-1,-1,-1
0.0344844106197861,0.4693333333333333,2.605,0.008384429062975663,-0.1344815381934834,0.4,1.6276666666666666,-0.05698855257090175,0.0610185183105529,0.2703333333333333,0.5246666666666667,0.04994081809609256,-0.2369786919794539,0.356,0.397,-0.1493725587936298,-1,1,-1,1
-0.0238677778034994,0.5223333333333333,2.841666666666667,-0.005803134990205817,-0.0976507186753381,0.4116666666666666,1.6503333333333332,-0.041380944846193805,-0.0785808635736534,0.3186666666666666,0.513,-0.06431478053256799,-0.0101692991682472,0.4086666666666667,0.92,-0.006409919074203998,1,1,1,1
0.0426760836136539,0.5356666666666667,3.0843333333333334,0.010376126177403657,-0.0598738175836872,0.4183333333333333,1.681,-0.025372420979297525,-0.0204599875348687,0.336,0.6983333333333334,-0.01674554781102387,-0.0030131553231478,0.429,1.1043333333333334,-0.0018992539662606276,1,1,1,1
-0.0060878546740488,0.544,3.151333333333333,-0.001480181471652584,0.0071123201928491,0.412,1.746,0.0030139514959155018,0.0421924167571835,0.3413333333333333,0.8003333333333333,0.034532529937565046,0.0213536896611206,0.4373333333333333,1.2026666666666666,0.013459671153232652,1,-1,1,1
0.0871906730476541,0.5326666666666666,3.244,0.021199260766884304,0.0087826239799173,0.4086666666666667,1.7473333333333334,0.0037217675757833697,0.0654982938186884,0.3429999999999999,0.836,0.05360730590925917,-0.0016419674344181,0.4403333333333333,1.2066666666666666,-0.0010349659502555937,-1,-1,1,1
0.0842387720443156,0.5433333333333333,3.2036666666666664,0.02048154501885242,-0.3247567932129103,0.575,3.184,-0.13762052272293404,0.0813698633306088,0.3443333333333333,0.858,0.06659744706378835,0.0007298377327771,0.3856666666666667,0.9723333333333334,0.0004600317806569238,1,1,1,-1
0.1725300077141822,0.5436666666666666,3.283,0.04194839305399668,-0.049385253914564,0.6116666666666667,3.941666666666667,-0.020927736079939033,0.082880552402684,0.342,0.8606666666666667,0.06783387577817118,-0.0417606966330413,0.3656666666666667,0.7533333333333334,-0.026322628675926385,1,1,-1,-1
0.1852677452398521,0.5413333333333333,3.294666666666666,0.04504540572689139,0.0645291505720191,0.6203333333333333,4.173333333333334,0.027345187593246483,0.0768785428620121,0.342,0.8556666666666666,0.06292151023766168,-0.0618310645045148,0.3573333333333333,0.6626666666666666,-0.038973395628220046,-1,1,1,-1
0.1821333516955947,0.5406666666666667,3.293333333333333,0.044283319327415666,0.1451492038636503,0.6186666666666667,4.256333333333333,0.06150913460780894,0.0809437415769228,0.3413333333333333,0.861,0.06624868623548846,-0.0335456639226069,0.3516666666666666,0.6443333333333334,-0.02114452406963822,-1,-1,-1,-1
0.1211796751855476,0.5539999999999999,3.397,0.029463237799537557,0.0662490893233798,0.5323333333333333,3.422333333333333,0.02807403722768203,0.0830759626468431,0.3406666666666667,0.8670000000000001,0.06799380997073867,0.024755389997195,0.3906666666666667,0.7826666666666667,0.015603833057428821,1,-1,-1,1
0.194429630659692,0.551,3.474,0.04727299718068539,-0.1201407032391319,0.5146666666666667,3.011,-0.05091141040190856,0.0094498664879194,0.348,0.821,0.007734276025904825,0.0392210373273577,0.4063333333333333,0.9326666666666666,0.024721829018432694,-1,-1,1,1
0.1917229610256838,0.5533333333333333,3.4710000000000005,0.04661490620173646,-0.1321875109920061,0.5076666666666667,2.909333333333333,-0.05601642441467575,0.012642202880198,0.3506666666666667,0.8446666666666667,0.010347054826217804,0.0507788362505348,0.411,0.9846666666666668,0.03200694813507844,1,-1,1,1
0.1915816957373022,0.5533333333333333,3.4716666666666667,0.046580559412326146,-0.0689352181844817,0.5016666666666666,2.897333333333333,-0.029212324295702342,0.0434241797792744,0.35,0.8743333333333333,0.035540670658233714,0.0067455101220458,0.4176666666666666,1.0,0.004251834200290336,1,-1,-1,1
-0.0215043032293129,0.6246666666666667,4.2716666666666665,-0.005228487358036536,-0.0079906032043366,0.5203333333333333,2.914333333333333,-0.0033861369887693508,0.0488489657965949,0.3406666666666667,0.8606666666666667,0.03998060560261232,-0.0754599266433666,0.4486666666666666,1.1803333333333332,-0.047563948618960745,1,1,-1,1
0.0548177213697416,0.6406666666666666,4.587999999999999,0.013328205063039424,0.0508685086372788,0.532,2.9683333333333333,0.021556287335947544,0.0262514700211765,0.3329999999999999,0.8353333333333333,0.021485606753185733,0.0970223127091025,0.4496666666666666,1.358,0.061155165421753824,1,1,-1,1
0.0076855509197146,0.6493333333333333,4.672666666666667,0.0018686402156243124,0.1421399351837449,0.5296666666666667,3.055,0.060233912234028374,-0.0150587410389335,0.331,0.7926666666666667,-0.012324878869624708,0.0966664444922571,0.45,1.3586666666666667,0.06093085434256138,1,-1,-1,1
0.0337578207008668,0.6503333333333333,4.715,0.008207768319075442,0.1417207208935331,0.5286666666666666,3.054666666666667,0.06005626394165209,-0.0691767280000033,0.3406666666666667,0.7383333333333333,-0.05661793313217103,0.0902531623005351,0.451,1.3613333333333335,0.05688843026113304,1,-1,1,1
0.052561209929248,0.6629999999999999,4.874,0.01277956410434036,0.1401737604267441,0.529,3.014,0.05940071642880408,-0.0707462969729444,0.4166666666666666,1.243,-0.05790255230577961,0.0082325750556577,0.49,1.5773333333333333,0.005189161908408275,1,1,1,1
0.0825489267281645,0.667,4.939333333333334,0.02007068144525429,0.1411218694207141,0.5313333333333333,2.9976666666666665,0.059802491720577354,-0.0006237187890796,0.4453333333333333,1.5313333333333332,-0.0005104848077432312,-0.046970761369111,0.5113333333333333,1.6756666666666666,-0.02960663997080965,1,1,1,1
0.1828422658136981,0.657,5.03,0.04445568243376291,0.1063095086743604,0.5353333333333333,2.997666666666667,0.04505023593022152,0.0260649327593363,0.4579999999999999,1.6563333333333332,0.021332934683793756,0.0055307951462819,0.518,1.770333333333333,0.0034861742896071966,-1,1,1,1
0.1158947358782915,0.6566666666666667,4.957333333333334,0.028178274596530217,0.0232102366106623,0.5413333333333333,2.9843333333333333,0.009835683076191138,0.0731412947336074,0.4606666666666667,1.722,0.059862746535621056,0.0347899171807666,0.5203333333333333,1.8146666666666669,0.021928802569136138,-1,1,1,1
0.0612276605183703,0.6579999999999999,4.870666666666667,0.014886697121443098,0.023923307519865,0.5683333333333334,3.299,0.010137857482743606,-0.0340479848180053,0.4866666666666666,1.8223333333333331,-0.027866691349017064,0.083185622374164,0.5066666666666666,1.8273333333333333,0.05243361403120077,1,1,1,-1
0.0779854231585792,0.6583333333333333,4.876333333333333,0.01896112581503945,-0.047285878693231,0.5806666666666667,3.3756666666666666,-0.020038094596251856,0.0617804719189267,0.4916666666666666,1.956,0.0505644416714765,0.0529995729862404,0.501,1.788333333333333,0.03340672431684637,1,1,1,-1
0.0906093727204098,0.6546666666666667,4.883,0.022030472447138214,-0.0687505407656363,0.5876666666666667,3.439,-0.029134064491911374,0.0742925839722887,0.4936666666666667,1.983,0.060805023208947415,0.0007520719427538,0.5003333333333333,1.732,0.0004740464619315697,-1,1,1,-1
0.1025304296809581,0.6506666666666666,4.892,0.02492892002518847,-0.0286124973693722,0.5866666666666667,3.477,-0.012124971445324153,0.0503932151945396,0.497,1.986,0.04124450188218518,-0.017620936762756,0.5086666666666667,1.7093333333333334,-0.011106839988895735,-1,-1,1,1
-0.019971105186828,0.701,5.241,-0.004855710500445936,0.0711643629596512,0.589,3.5416666666666665,0.03015695755848617,-0.0315533056179364,0.4673333333333333,1.813,-0.025824912499116677,-0.0837119508079347,0.5793333333333333,2.0763333333333334,-0.052765369701980605,1,1,-1,1
-0.0196786307021747,0.715,5.439000000000001,-0.004784599191734777,0.0976068072427951,0.5870000000000001,3.5483333333333333,0.041362336723357346,-0.0547373703469693,0.4596666666666666,1.6903333333333337,-0.04479999074450936,-0.0136921981544726,0.6086666666666667,2.3626666666666667,-0.008630474988106993,1,-1,-1,1
-0.0031953945744245,0.72,5.526666666666667,-0.0007769179944199873,0.1039045665874303,0.5893333333333333,3.552,0.044031105941138515,-0.0279109784483273,0.4536666666666666,1.6546666666666667,-0.022843837185256673,-0.0039779509306936,0.621,2.466666666666667,-0.002507384542930641,1,1,-1,1
0.0084151499154314,0.7213333333333334,5.557666666666666,0.0020460325768118888,0.0896432204960353,0.5896666666666667,3.5403333333333333,0.03798764836042599,-0.0081912013528457,0.4506666666666667,1.648,-0.006704117177492763,0.0475833027885879,0.6236666666666667,2.5409999999999995,0.029992737465188088,1,1,-1,1
-0.0373146681988449,0.6983333333333333,5.544,-0.00907256881873974,0.03737206323227,0.5736666666666667,3.508,0.01583696780097126,-0.0164858069854503,0.4583333333333333,1.693,-0.013492865946652733,0.059225619367901,0.5506666666666667,2.2453333333333334,0.037331129804227044,-1,-1,1,-1
-0.1614733582223282,0.6923333333333334,5.444,-0.03926011473714341,-0.0389838641484763,0.5703333333333334,3.4466666666666668,-0.016519992418929572,-0.0336929693483103,0.46,1.715,-0.027576127705647338,0.0418902143521864,0.5183333333333333,1.9853333333333327,0.026404266366455525,-1,-1,1,-1
-0.2005297044362981,0.6906666666666667,5.403666666666667,-0.04875614956576708,-0.0304180142586716,0.5666666666666667,3.4613333333333336,-0.012890086088907815,-0.0214858966828916,0.4583333333333333,1.7433333333333332,-0.017585206713978056,0.008530869789199,0.5046666666666667,1.846666666666667,0.005377183233243637,-1,-1,-1,-1
-0.252310909463346,0.6983333333333333,5.357333333333333,-0.06134606577838683,-0.0438123659316658,0.56,3.4513333333333334,-0.018566141886034056,-0.017918477174962,0.4506666666666667,1.7533333333333334,-0.014665439835811301,0.0007988390465802,0.4996666666666667,1.8006666666666669,0.0005035247323514367,1,-1,-1,-1
-0.0308572764669543,0.6203333333333333,4.54,-0.007502539291344612,-0.0890576118691761,0.5663333333333334,3.4763333333333337,-0.03773948799234837,0.0145978297311588,0.425,1.6,0.011947644410032342,-0.0093464064382366,0.5376666666666666,1.918,-0.005891232808921481,-1,1,-1,1
-0.1089463299875044,0.603,4.203333333333333,-0.026488861460420544,-0.0954469565256461,0.5726666666666667,3.4796666666666667,-0.040447067848588404,-0.047792147779224,0.4193333333333333,1.4839999999999998,-0.039115649228260864,0.0236259588828824,0.5513333333333333,2.075333333333333,0.014891929324157139,-1,1,-1,1
-0.0004332877760884,0.59,4.121333333333333,-0.00010534820103270788,-0.0943786835419935,0.5806666666666667,3.4886666666666666,-0.039994371278436365,-0.0483123322315015,0.4156666666666667,1.4506666666666663,-0.03954139599869848,-0.0086156293112478,0.5589999999999999,2.115,-0.005430608908711759,-1,1,-1,1
-0.0875147131838307,0.5923333333333334,4.035333333333333,-0.021278046846927405,-0.0716520983100603,0.5803333333333334,3.5123333333333333,-0.030363642669549412,-0.0143992777461938,0.4103333333333333,1.44,-0.011785138848797823,0.0261954054825337,0.561,2.1726666666666667,0.016511504527596872,1,-1,-1,1
-0.1538570258765412,0.61,4.012333333333333,-0.03740830410371306,0.0712635677055937,0.5143333333333333,3.113,0.030198997045507003,0.069667712121344,0.4403333333333333,1.5603333333333331,0.057019780790404075,0.0340579884217031,0.5036666666666667,1.972,0.02146745277146977,1,-1,1,-1
-0.0599889627213059,0.6123333333333334,4.121666666666667,-0.014585524109543288,-0.0449340205160799,0.4976666666666666,2.8016666666666667,-0.01904145970369844,0.0852696189817532,0.4483333333333333,1.665333333333333,0.06978921561185106,0.0060950500924086,0.4823333333333333,1.761,0.00384183582360796,1,-1,1,-1
-0.0311073545650772,0.6083333333333334,4.149666666666667,-0.0075633424785306585,-0.1903338787048536,0.5013333333333333,2.655666666666667,-0.08065681281091112,0.0183760594364597,0.4573333333333333,1.6789999999999998,0.015039949625923709,-0.0416636375825569,0.4776666666666667,1.665333333333333,-0.026261450353926907,-1,1,1,-1
-0.0140965186628871,0.601,4.168666666666667,-0.003427382363208345,-0.2103546396321651,0.5086666666666667,2.637,-0.08914090811456549,0.0293118205010127,0.4596666666666666,1.716,0.023990361225359746,-0.014949584988487,0.4713333333333333,1.6366666666666665,-0.009423031851432223,-1,1,1,-1
-0.1116308224541096,0.5766666666666667,3.892,-0.027141560353973027,-0.12512413550427,0.5013333333333333,2.740666666666667,-0.05302321396573122,0.023910331236578,0.4103333333333333,1.5673333333333337,0.019569493589239564,-0.0106195163173605,0.4516666666666666,1.4946666666666666,-0.006693700231970103,-1,-1,-1,-1
-0.1004551705804908,0.569,3.8016666666666663,-0.024424348179463515,-0.0714627141716413,0.4916666666666666,2.731666666666667,-0.030283388323314477,0.000347086096559,0.3903333333333333,1.3823333333333332,0.0002840738204050758,-0.0093525509154317,0.441,1.4196666666666666,-0.0058951057996676735,-1,-1,-1,-1
-0.1077479770802574,0.5670000000000001,3.7626666666666666,-0.026197497775710846,-0.1538875215678965,0.497,2.648333333333333,-0.06521212674010601,-0.0535023043170184,0.386,1.2906666666666666,-0.043789146665593505,-0.1179266574447601,0.4496666666666666,1.313,-0.07433160519778248,-1,1,-1,1
-0.1364949838895559,0.5686666666666667,3.7353333333333336,-0.0331869528666773,-0.1325777026796553,0.498,2.670666666666667,-0.056181773947429695,-0.0877250267500664,0.385,1.2483333333333335,-0.07179885262212658,-0.0883238385683518,0.45,1.3436666666666668,-0.055672337707788705,1,1,-1,1
-0.1243567869491002,0.5706666666666667,3.745,-0.030235710569925228,-0.0154549554684266,0.5083333333333333,2.786,-0.006549267312262597,-0.0768721716093041,0.4006666666666667,1.2583333333333333,-0.0629162956637693,-0.0907430797479289,0.4596666666666666,1.3403333333333334,-0.057197235335984246,1,1,1,1
-0.1561403815575852,0.5783333333333334,3.7123333333333335,-0.037963471885013964,0.0551843979770283,0.507,2.8560000000000003,0.02338520965370571,-0.0149007817707338,0.4026666666666667,1.32,-0.012195596558317114,-0.0330831433993923,0.4603333333333333,1.3976666666666666,-0.020852987841338322,1,-1,1,1
-0.0691687694074145,0.5776666666666667,3.798333333333333,-0.016817472882573663,0.0688878553790628,0.501,2.869,0.029192253602261607,-0.0025655059192142,0.4066666666666666,1.332,-0.0020997472240122665,-0.0373904606166974,0.4653333333333333,1.393,-0.02356797875005894,-1,-1,1,1
-0.0522170103229986,0.5693333333333332,3.814666666666666,-0.012695876515362215,0.0623356021184693,0.5003333333333333,2.862,0.02641563880133654,-0.0050187713637372,0.4093333333333333,1.3293333333333337,-0.004107630841946067,-0.0298284033495566,0.4679999999999999,1.4003333333333332,-0.018801458037577674,-1,-1,1,1
-0.1524394632924717,0.585,3.734,-0.037063642480827746,0.0203800762795416,0.4723333333333333,2.5983333333333336,0.008636360529908958,-0.0302092689698227,0.374,1.218,-0.024724881039547134,-0.0229065460193147,0.4379999999999999,1.393333333333333,-0.014438468553644163,1,-1,-1,-1
-0.0802052878146963,0.589,3.8216666666666663,-0.019500856592051526,0.0183100478957753,0.4616666666666666,2.478333333333333,0.007759155205250939,-0.054950774027159,0.3603333333333333,1.088,-0.044974651727248224,0.0016805034003528,0.4236666666666667,1.3003333333333331,0.0010592559646411459,1,-1,-1,-1
-0.0310634545799377,0.5796666666666667,3.8726666666666665,-0.007552668776859311,-0.0182913893232408,0.4603333333333333,2.427,-0.007751248357544821,-0.1164994556238998,0.3586666666666667,1.0156666666666667,-0.09534938380502718,0.0178941835777697,0.4163333333333333,1.2516666666666665,0.011279073093905634,-1,-1,-1,-1
-0.0568264335949222,0.5783333333333334,3.851,-0.013816596914814188,-0.0815239806317795,0.4643333333333333,2.366333333333333,-0.034546999673212175,-0.0514105979913925,0.3526666666666667,1.0333333333333334,-0.042077182363430776,0.0504600375069383,0.4103333333333333,1.2336666666666667,0.03180600270967567,-1,1,-1,-1
-0.2824978326627296,0.5673333333333334,3.631,-0.06868561752498113,-0.0647932348732061,0.4516666666666666,2.283666666666667,-0.02745709724481287,-0.0034855442500055,0.3286666666666666,0.8816666666666666,-0.0028527557891437887,-0.0041390438484847,0.451,1.286,-0.0026089247326118075,-1,-1,-1,1
-0.2797398269046307,0.5643333333333334,3.5926666666666667,-0.06801504484537178,-0.0036055700098369,0.444,2.2546666666666666,-0.0015279139338667507,-0.0512744113358196,0.321,0.769,-0.0419657199224966,-0.0006974356908324,0.4653333333333333,1.4243333333333332,-0.0004396081051146603,-1,-1,-1,1
-0.2121089235512405,0.5606666666666666,3.604,-0.05157148378575174,-0.0761099119139347,0.446,2.1820000000000004,-0.032252707505721755,-0.1009520739813971,0.3233333333333333,0.7176666666666667,-0.08262457533742347,0.0417287022504504,0.4713333333333333,1.522333333333333,0.02630246195648547,-1,1,1,1
-0.18665333809912,0.5579999999999999,3.5900000000000003,-0.04538229433336308,-0.0991097885623295,0.4506666666666667,2.159666666666667,-0.04199924741825242,-0.1025270451757945,0.325,0.7163333333333333,-0.08391361597793315,0.0846249943601085,0.4626666666666666,1.5656666666666663,0.053340879890424256,-1,1,1,-1
-0.1973056308230076,0.56,3.5933333333333333,-0.04797225864176399,-0.1111973418533311,0.4333333333333333,2.0316666666666667,-0.047121527958996566,-0.0051526826565709,0.3493333333333333,0.824,-0.004217231004348958,0.0030155516985843,0.4126666666666667,1.224,0.0019007644511392057,1,-1,1,-1
-0.2072602876966787,0.5626666666666666,3.587,-0.05039260200572073,-0.224244491146939,0.4393333333333333,1.9206666666666663,-0.0950269393414902,0.0109055922376969,0.3596666666666667,0.9156666666666666,0.008925719818384836,-0.007799676825424,0.3926666666666666,1.030333333333333,-0.004916297222528214,1,1,1,-1
-0.1978749642563402,0.5686666666666667,3.5966666666666667,-0.048110684547823086,-0.2270702023122879,0.4393333333333333,1.918,-0.09622437648758371,0.0380356704507141,0.3616666666666666,0.96,0.031130426495681058,-0.0862147871491463,0.3896666666666666,0.9246666666666667,-0.054342959085252565,1,1,1,-1
-0.1900345667729759,0.569,3.604333333333333,-0.04620439543505272,-0.2209719915573753,0.4393333333333333,1.924,-0.09364016895349993,0.0780778820355427,0.36,1.0,0.06390311354693855,-0.123501837880353,0.3896666666666666,0.8873333333333334,-0.07784575645097995,1,1,-1,1
-0.0886387427222081,0.58,3.6876666666666655,-0.02155133978596367,-0.2047611902574859,0.44,1.93,-0.08677060072498932,0.0722168860819695,0.3613333333333333,0.978,0.05910616106622399,-0.120340761018983,0.4636666666666666,1.2853333333333334,-0.07585326448732647,1,1,1,1
-0.0263151334286431,0.5843333333333333,3.7393333333333336,-0.006398177192235458,-0.1714034428314419,0.4403333333333333,1.9573333333333331,-0.07263475897025776,0.0150241799090518,0.3676666666666666,0.9586666666666666,0.012296592192917273,-0.0141822044986625,0.4876666666666666,1.606,-0.008939336096442856,1,1,1,1
0.0281639242984708,0.5816666666666667,3.790333333333333,0.006847686278276017,-0.1764367169951148,0.441,1.9503333333333333,-0.07476768378011193,0.0163066057400782,0.37,0.9746666666666666,0.013346198065401124,0.0254242725241484,0.4963333333333333,1.7226666666666666,0.01602544351425437,-1,1,1,1
0.0183012215099411,0.581,3.778,0.004449700335834166,-0.1660400592487902,0.44,1.9593333333333331,-0.07036194538287815,0.0186348379754752,0.37,0.975,0.015251747819356907,0.0314972166473865,0.5,1.7613333333333334,0.01985334548941364,-1,-1,1,1
0.0179854554515177,0.604,4.016333333333333,0.004372925988534539,-0.0138865906771894,0.417,1.923333333333333,-0.005884649398484871,0.0525685820741541,0.365,1.0033333333333334,0.04302493845513133,0.0081761689978567,0.511,1.8363333333333332,0.005153608006431606,1,-1,-1,1
0.0454557681079448,0.6083333333333334,4.113,0.011051969755442457,-0.0668228472582306,0.4096666666666667,1.7896666666666663,-0.028317175688711328,0.0565202207322073,0.3573333333333333,1.0076666666666667,0.046259170830275566,0.065471960631702,0.5113333333333333,1.8976666666666664,0.0412683275745358,1,-1,-1,1
0.1462935859809881,0.603,4.211666666666667,0.03556935357109299,-0.1328319005793516,0.4166666666666666,1.7226666666666666,-0.05628949408927856,0.0647765383254068,0.3486666666666667,1.0126666666666666,0.053016582620693205,-0.0089324521841813,0.5183333333333333,1.8863333333333328,-0.0056303089020703564,-1,1,-1,1
0.1215524364922799,0.5963333333333334,4.187666666666667,0.02955386978882044,-0.1208368392292091,0.4196666666666667,1.735,-0.051206408384530784,-0.028665382038164,0.353,0.919,-0.0234612814217641,0.0049150057384332,0.5193333333333333,1.9096666666666664,0.0030980295211469624,-1,1,1,1
0.022397896677587,0.6223333333333333,4.2683333333333335,0.005445752804756834,0.0193854125083932,0.4479999999999999,1.9503333333333333,0.008214856958683382,-0.0115334310989629,0.4173333333333333,1.2976666666666667,-0.00943957671350909,-0.0399200547425824,0.541,2.003,-0.025162434117065258,1,1,1,1
0.1102563294367966,0.6256666666666667,4.392666666666667,0.026807370527495204,0.1008982871312458,0.4529999999999999,2.0803333333333334,0.042757150295382115,0.0699392488649786,0.4406666666666667,1.5603333333333331,0.05724202098068932,0.0158890918086078,0.5506666666666667,2.111666666666667,0.010015222383641243,1,1,1,1
0.1980023746153607,0.617,4.473333333333333,0.04814166269411863,0.0602407951160977,0.4583333333333333,2.096,0.025527933168398353,0.1147131833047623,0.447,1.655333333333333,0.09388740302558399,0.0519540672222764,0.5503333333333333,2.1376666666666666,0.03274772046340991,-1,1,1,-1
0.1664870984396937,0.6146666666666667,4.438000000000001,0.040479139462726785,0.0674381118326357,0.4596666666666666,2.1163333333333334,0.028577903205770604,0.0383421541176514,0.4566666666666666,1.6583333333333334,0.03138126911663818,0.0831109733600219,0.5503333333333333,2.1566666666666667,0.05238656121746174,-1,1,1,1
0.032131542567015,0.647,4.5873333333333335,0.007812360266425551,0.0445719758923828,0.4843333333333333,2.348,0.018888037908054715,0.0734481691002764,0.4426666666666666,1.6426666666666667,0.06011390892612964,-0.0614274283550959,0.5870000000000001,2.284333333333333,-0.038718975435599795,1,1,-1,1
0.2754094023330511,0.643,4.819999999999999,0.06696215929562882,0.046322338369737,0.4933333333333333,2.448,0.01962978004901178,0.0488023836956283,0.4316666666666666,1.602,0.03994248032039771,-0.0452282199163707,0.6006666666666667,2.4036666666666666,-0.028508280141807157,-1,1,-1,1
0.1933879854871438,0.6483333333333333,4.756666666666666,0.047019734912284894,0.0091810535965572,0.4993333333333333,2.4793333333333334,0.003890608053507675,-0.0100574177339087,0.431,1.5423333333333331,-0.008231528451891028,0.060710614652581,0.6,2.5083333333333333,0.038267152969923134,1,1,-1,-1
0.1153437212652317,0.6546666666666667,4.773,0.028044302669713753,0.0503836507241759,0.4966666666666666,2.517333333333333,0.021350821581752142,-0.0540447150349328,0.4396666666666667,1.4963333333333333,-0.044233084600285195,0.0665506684632877,0.5986666666666667,2.511,0.0419482593762045,1,-1,1,-1
0.0821628106918375,0.6683333333333333,4.9446666666666665,0.019976802429824535,0.2192219498974892,0.5013333333333333,2.7023333333333337,0.09289856276371797,-0.0282509069227987,0.4123333333333333,1.401,-0.023122052825021274,0.0198072788403416,0.6046666666666667,2.508,0.012484936508035338,1,1,-1,1
0.0846092246421683,0.6709999999999999,4.991333333333333,0.020571615676058575,0.2452582000702836,0.497,2.729,0.10393181113113842,-0.0383746756573386,0.3996666666666666,1.288333333333333,-0.031407886483671855,-0.0119048383614228,0.6096666666666667,2.533333333333333,-0.007503865234535356,1,-1,-1,1
0.1132035583025192,0.6703333333333333,5.020666666666667,0.02752395030696306,0.1968841247529718,0.5013333333333333,2.681,0.0834325770256873,-0.0989856532599693,0.4003333333333333,1.227666666666667,-0.08101515147286155,6.654207084766384e-05,0.61,2.5483333333333333,4.19428401216946e-05,-1,1,1,1
0.0822579012892417,0.6729999999999999,5.015666666666666,0.019999922452877326,0.1665266278593296,0.5056666666666667,2.698,0.07056813607056332,-0.1029385694166731,0.4,1.222,-0.08425042942121036,0.0480250233655481,0.6083333333333334,2.5930000000000004,0.030271163058228596,1,1,-1,-1
0.0865184916099144,0.6546666666666667,5.143666666666666,0.021035828726699055,0.139966529693202,0.3746666666666667,1.6016666666666668,0.05931289932237138,0.0081864712357919,0.3783333333333333,1.2356666666666667,0.006700245796772656,0.0631869063787657,0.522,2.208,0.03982801073468695,-1,-1,-1,-1
-0.0264156768759358,0.6473333333333333,5.071666666666667,-0.006422623003731768,0.0057143964164032,0.3356666666666667,1.076,0.002421560497907412,-0.0400862622750848,0.37,1.1496666666666668,-0.03280874049159008,0.049111145523597,0.4856666666666667,1.8956666666666664,0.030955768262836147,-1,-1,-1,-1
-0.018283616429457,0.6406666666666666,5.056666666666667,-0.00444541989299597,-0.0634226343487441,0.3203333333333333,0.854,-0.026876284881337146,-0.0345487471443752,0.3646666666666667,1.12,-0.02827654201309473,-0.0346839545610457,0.4753333333333333,1.728,-0.02186201214375241,-1,-1,-1,-1
-0.0741156535754514,0.6436666666666666,5.0056666666666665,-0.01802024244262132,-0.1272961444326782,0.3216666666666666,0.791,-0.05394363506340614,-0.0354299744749007,0.362,1.101,-0.02899778558035238,-0.02893292431551,0.4693333333333333,1.6826666666666663,-0.018237019127292923,1,1,-1,-1
-0.2217651041451072,0.6496666666666667,4.855666666666666,-0.05391925658376222,-0.0213646444093973,0.3806666666666667,1.2066666666666668,-0.009053585922937923,-0.0523257351094941,0.377,1.0983333333333334,-0.04282617951402515,0.040101105543679,0.436,1.448,0.025276554172356053,1,1,1,-1
-0.1760877527111484,0.6509999999999999,4.890333333333333,-0.04281341176868814,0.0064788853130801,0.4026666666666667,1.461,0.002745524041627894,-0.0375647864959252,0.3863333333333333,1.1133333333333333,-0.030745029888526572,-0.0386264078844031,0.4293333333333333,1.306,-0.0243470218124082,1,1,1,-1
-0.1607675710764216,0.6516666666666667,4.901333333333333,-0.039088511912793014,0.0371600063227373,0.4093333333333333,1.561,0.015747105530660666,0.0285443310991801,0.3856666666666667,1.1796666666666666,0.023362206860605663,-0.0524588026647276,0.4263333333333333,1.264,-0.033065865626264075,1,1,-1,-1
-0.1284822687321201,0.6473333333333333,4.936000000000001,-0.031238766986974215,0.0807764795494738,0.4093333333333333,1.6053333333333335,0.03423023496856926,0.0036354058475969,0.39,1.1576666666666666,0.0029754105338363943,-0.0058011561945827,0.4203333333333333,1.2573333333333332,-0.0036565884363201004,-1,1,1,-1
-0.1520434502962215,0.6386666666666667,4.874,-0.036967357150285624,0.0008899150670786,0.42,1.638,0.00037711474946755075,0.0954779549023145,0.3879999999999999,1.2483333333333335,0.07814426357741908,-0.0218474380845083,0.4276666666666666,1.24,-0.013770890971291803,-1,1,-1,1
-0.2094803602280501,0.6476666666666666,4.816333333333334,-0.05093238332485582,0.0936314193413792,0.4183333333333333,1.7306666666666668,0.03967770695593441,0.1135306556579098,0.3816666666666666,1.2663333333333333,0.09291955916866675,-0.0321230882819705,0.4303333333333333,1.229666666666667,-0.02024784529339715,1,-1,-1,1
-0.1486988112550982,0.6386666666666667,4.877,-0.03615415233461547,0.1340021727615183,0.4096666666666667,1.771,0.05678541433730337,0.0865570069391905,0.38,1.2393333333333334,0.0708428827539186,-0.0140942457251362,0.436,1.2476666666666667,-0.008883893866762931,-1,-1,-1,1
-0.2321695989266672,0.6476666666666666,4.7943333333333324,-0.056448972094748424,0.094406916780749,0.409,1.731666666666667,0.04000633553340161,0.0677058939511625,0.3793333333333333,1.2206666666666666,0.05541412389988435,-0.0202961297796571,0.44,1.2416666666666667,-0.012793069340841068,1,-1,-1,1
-0.0297208808140285,0.5683333333333334,3.936333333333333,-0.007226239694854962,0.0843607103399348,0.4156666666666667,1.7476666666666667,0.03574910609074927,0.0494395290038928,0.325,0.9183333333333332,0.04046395410936897,0.0145643687792804,0.3956666666666667,1.0843333333333334,0.009180222127159793,-1,1,-1,-1
-0.1048744325792356,0.5493333333333333,3.588,-0.025498833376491063,0.0991826886982762,0.4186666666666667,1.7706666666666666,0.04203013993543829,-0.0392125598656813,0.307,0.6926666666666667,-0.03209365572214244,-0.0090053996144333,0.3783333333333333,0.9136666666666666,-0.00567628917237713,-1,1,-1,-1
-0.099687391019168,0.542,3.4873333333333334,-0.02423767271793714,0.1064332246119217,0.4213333333333333,1.7950000000000002,0.04510266239935832,-0.0564959408400554,0.2993333333333333,0.6176666666666667,-0.0462392988682725,0.0012248357907885,0.3693333333333333,0.8466666666666666,0.0007720392692012988,-1,1,-1,-1
-0.1540426476045531,0.5433333333333333,3.4313333333333333,-0.03745343557567651,0.12320747692251,0.4196666666666667,1.811,0.05221100137644665,-0.1455201528734898,0.3023333333333333,0.5283333333333333,-0.1191014741948211,-0.0530541735438941,0.37,0.792,-0.033441140174829916,1,-1,1,1
-0.0358623772306558,0.5806666666666667,3.672,-0.008719463447856726,0.1412469100639102,0.4203333333333333,1.825,0.059855479553435335,-0.0540744877452274,0.33,0.6233333333333333,-0.044257452178361786,-0.0502689473033072,0.3896666666666666,0.7926666666666667,-0.03168555461183889,1,1,1,1
0.002184634485105,0.59,3.8436666666666666,0.0005311650261577488,0.1199860880378815,0.4233333333333333,1.8216666666666663,0.05084588991007687,-0.0210828362724377,0.3396666666666667,0.7303333333333334,-0.017255320522088453,0.0170536991866016,0.4,0.8623333333333334,0.010749298441652216,1,1,1,1
0.0690489833814003,0.59,3.906333333333333,0.016788348492166493,0.060374165110324,0.428,1.8116666666666668,0.025584450687676064,0.0780715880554089,0.3373333333333333,0.8286666666666667,0.06389796221705273,0.0753106904388313,0.3993333333333333,0.9196666666666666,0.04746988196026714,1,1,-1,-1
0.082089813259111,0.5870000000000001,3.9186666666666663,0.01995905406801482,0.1123637250734073,0.4256666666666667,1.8633333333333333,0.04761580020147714,0.0652099784836163,0.3326666666666666,0.8156666666666667,0.05337133322257629,0.0981330346318228,0.397,0.9423333333333334,0.061855276365565155,-1,-1,-1,-1
0.0739195518298054,0.5770000000000001,3.8493333333333335,0.017972562892762604,-0.2129797791415626,0.5676666666666667,3.1806666666666668,-0.09025335003742639,0.0284984714500151,0.349,0.8356666666666667,0.023324672871575584,-0.0532646392124127,0.4256666666666667,1.0006666666666666,-0.03357380102793126,-1,1,1,1
0.0428623646255759,0.5726666666666667,3.7916666666666665,0.010421417945543755,-0.004973221131693,0.6023333333333334,3.8216666666666663,-0.002107476444108219,0.0008515432891211,0.3596666666666667,0.8853333333333333,0.0006969485605419951,0.0510427399818078,0.4323333333333333,1.154,0.03217329210164423,-1,1,1,1
0.0445597572782503,0.5710000000000001,3.783,0.010834116554352194,-0.0449509746974747,0.6186666666666667,3.9916666666666663,-0.019048644290301876,0.044625667996485,0.36,0.9283333333333332,0.036524032859769434,0.0489933818423915,0.4363333333333333,1.1843333333333337,0.03088153938492442,-1,1,1,1
-0.0093804979024643,0.5776666666666667,3.7266666666666666,-0.002280744192086522,0.0508912335618179,0.6193333333333333,4.093999999999999,0.021565917360813137,0.0590781554147645,0.3613333333333333,0.952,0.04835272134936745,0.0227632918804594,0.4396666666666667,1.1866666666666668,0.014348172514367987,1,1,1,1
-0.029328455684078,0.5973333333333334,3.855333333333333,-0.007130826706624532,0.0144981278528173,0.5433333333333333,3.4803333333333333,0.006143797374857587,0.0424628409666354,0.3483333333333334,0.9503333333333333,0.03475385957038704,0.0596680621665688,0.385,1.016,0.03761001062851041,1,-1,-1,-1
0.1333121220380166,0.588,4.037,0.03241308203832767,-0.0285250169761703,0.521,3.164,-0.012087900327207277,-0.0059929976234376,0.3413333333333333,0.9106666666666666,-0.004904989705570257,0.0163786685048521,0.3646666666666667,0.8016666666666666,0.01032381267601269,-1,-1,-1,-1
0.0712257238920996,0.584,3.983333333333333,0.01731759420269031,0.0032360459320166,0.5103333333333333,3.066333333333333,0.0013713226082620546,-0.052142267073924,0.3413333333333333,0.8676666666666667,-0.042676019463526685,-0.0156905825927606,0.3586666666666667,0.7206666666666667,-0.009890097929338895,-1,-1,1,-1
0.0475706659033079,0.5893333333333333,3.96,0.011566179226387897,-0.0900158576498393,0.514,2.9733333333333336,-0.03814555889829385,-0.0482424985312378,0.3403333333333333,0.8723333333333333,-0.03948424036433684,-0.01882782525129,0.355,0.6869999999999999,-0.011867566703205263,1,1,-1,-1
0.0570779240427663,0.6509999999999999,4.749333333333333,0.013877743496184352,-0.1161430221462671,0.516,2.9006666666666665,-0.04921733356294015,-0.0485271351883285,0.3583333333333333,0.8473333333333333,-0.039717202224257786,-0.0604448622942308,0.4343333333333333,1.058,-0.038099643775570534,1,1,1,1
0.0808041754556558,0.667,5.001666666666667,0.019646468213421,-0.1249336466075328,0.5216666666666666,2.872333333333333,-0.0529424914617228,0.0584337953387479,0.36,0.94,0.04782534260868826,-0.0415481627900378,0.4656666666666667,1.3496666666666668,-0.026188664209777553,1,1,1,1
-0.0052150340317718,0.6776666666666666,5.073666666666667,-0.0012679666583979984,-0.1101364558264532,0.5263333333333333,2.877,-0.04667196172167794,0.0610805408393585,0.3613333333333333,0.937,0.04999158065006308,0.0401520476418368,0.4746666666666667,1.5076666666666665,0.025308664027839628,1,1,1,1
0.0433439766481651,0.679,5.139333333333334,0.010538515548973825,-0.0566198210776307,0.5246666666666667,2.927666666666666,-0.023993491548224753,0.0571224092255919,0.363,0.9433333333333334,0.04675203409277926,0.0179208524538259,0.4806666666666667,1.5373333333333334,0.011295883036704249,1,-1,1,1
0.0529979030420388,0.6913333333333334,5.329666666666666,0.012885740268023542,0.0084912436603636,0.522,2.9793333333333334,0.003598290830335073,-0.0213775262069424,0.4093333333333333,1.2473333333333334,-0.017496510521802087,0.0368037216336085,0.4226666666666666,1.2813333333333332,0.023198145063680245,1,-1,1,-1
-0.0101822932808346,0.6973333333333334,5.366333333333333,-0.00247569015033672,-0.0130751381682117,0.5243333333333333,2.957666666666667,-0.005540784325346477,0.0495751507219548,0.4226666666666666,1.4423333333333332,0.04057495417523656,0.0038295657650768,0.401,1.0566666666666666,0.002413854311625627,1,1,1,-1
-0.0211070017187937,0.6996666666666667,5.395,-0.0051318887422652105,-0.017029255108655,0.5266666666666666,2.954,-0.007216400206596603,0.0374548409026722,0.4296666666666667,1.496,0.030655044536126337,-0.017855846744141,0.3913333333333333,0.951,-0.011254908596720964,1,1,1,-1
0.025890362090652,0.6970000000000001,5.440333333333333,0.006294899650663435,-0.0254497772245665,0.5296666666666667,2.944666666666667,-0.010784721730303839,0.0628661319890273,0.431,1.5326666666666668,0.051453003923990395,-0.0991017036636989,0.3993333333333333,0.869,-0.06246584844150533,-1,1,1,1
-0.0811385849829902,0.6563333333333334,5.117,-0.01972777547399253,-0.0299953566810589,0.521,2.9433333333333334,-0.012710978652267576,0.032377772225778,0.4039999999999999,1.4923333333333335,0.026499700055886942,-0.0351442011096192,0.4436666666666666,1.1233333333333333,-0.02215211503892039,-1,-1,-1,1
-0.0954362040363783,0.6459999999999999,4.938000000000001,-0.023204052741547156,-0.0234792160482233,0.5123333333333333,2.9530000000000003,-0.009949667114623854,-0.0893194908845382,0.3989999999999999,1.346666666666667,-0.07310384732709681,0.0176061066781851,0.4586666666666666,1.3073333333333332,0.011097492280622987,-1,-1,-1,1
-0.0559331716256448,0.6409999999999999,4.901,-0.013599412062834637,0.0337657316326778,0.5036666666666667,2.9313333333333333,0.014308731132115077,-0.1253797554526496,0.3986666666666666,1.3030000000000002,-0.10261749602186639,-0.0242419532355231,0.4696666666666667,1.3623333333333332,-0.0152802032735481,-1,-1,-1,1
-0.1930197981352917,0.6533333333333333,4.765666666666666,-0.046930215019730374,-0.0379258198424103,0.5073333333333333,2.860666666666667,-0.016071630403082945,-0.1196923864353769,0.4,1.3090000000000002,-0.09796264910979631,0.0243734722193114,0.47,1.4143333333333332,0.015363102402471048,1,1,1,1
0.1039063783867364,0.6913333333333334,5.36,0.025263463783093732,-0.0471969490136099,0.502,2.8103333333333333,-0.020000409321452955,-0.0050384535153649,0.442,1.526,-0.004123739767259133,0.100935847365962,0.4723333333333333,1.4933333333333332,0.06362194705827892,1,-1,1,1
0.0169730643197398,0.706,5.493333333333334,0.004126776453837052,-0.0327501184161991,0.5006666666666667,2.796,-0.013878349921753493,0.0465778965534502,0.4566666666666666,1.6969999999999998,0.038121841098068376,0.1506703429756195,0.469,1.528,0.09497062574104073,1,-1,1,-1
0.0566400118120524,0.7083333333333333,5.563666666666666,0.013771270920077064,-0.0203972088050599,0.5,2.796,-0.008643620692488058,-0.0265056212566638,0.4676666666666667,1.7166666666666666,-0.021693617713985702,0.1507423065785869,0.4686666666666667,1.519,0.09501598588471215,1,-1,1,-1
0.034607250031839,0.7113333333333334,5.585333333333334,0.008414295843877068,-0.0687102094161482,0.5046666666666667,2.744333333333333,-0.02911697348253244,0.0225195962736155,0.4706666666666667,1.7896666666666663,0.018431241731800174,0.1409818689332365,0.4696666666666667,1.5056666666666667,0.08886378066383911,1,1,1,1
-0.020816952960545,0.6890000000000001,5.485333333333333,-0.005061367216896729,0.0009783467840214,0.5583333333333333,3.135333333333333,0.00041458900517303814,0.0368603727469036,0.4176666666666666,1.549,0.03016850001074043,-0.0416409143157749,0.5333333333333333,1.836666666666667,-0.026247127410057875,-1,1,-1,1
-0.1341967029989037,0.6920000000000001,5.346666666666667,-0.03262815621775301,0.0298422359996815,0.5760000000000001,3.369,0.012646091485466927,-0.0369495531995709,0.402,1.3230000000000002,-0.03024149006175605,-0.0199666865868874,0.5596666666666666,2.081,-0.012585414499512889,1,1,-1,1
-0.1601738354223272,0.6983333333333333,5.315666666666667,-0.03894415292899592,0.1512356980270994,0.5713333333333334,3.4873333333333334,0.06408837706194541,-0.0651984140353068,0.3976666666666666,1.2523333333333333,-0.053361868259719156,-0.0066668559804594,0.5696666666666667,2.1783333333333337,-0.0042022568720911585,1,-1,-1,1
-0.1091285780064428,0.6990000000000001,5.367333333333334,-0.026533172659573823,0.1545237777113111,0.5710000000000001,3.491,0.06548174974683704,-0.1135063156187394,0.3989999999999999,1.2029999999999998,-0.09289963797912763,0.0785553086757167,0.5713333333333334,2.277333333333333,0.04951503177649647,1,-1,1,1
-0.0762363290325227,0.6736666666666666,5.299666666666667,-0.018535856675714977,-0.0332321294927075,0.5423333333333333,3.273333333333333,-0.014082609286587907,0.0474977980062414,0.4273333333333333,1.3783333333333334,0.03887473763492563,-0.0229182276183519,0.53,2.0936666666666666,-0.014445831706526868,-1,-1,1,-1
-0.1568974109170788,0.67,5.172666666666667,-0.03814753357692591,-0.1166767362967058,0.5386666666666666,3.1526666666666667,-0.04944350287456976,0.0362702525187832,0.44,1.482,0.029685514061829107,-0.0023808352167791,0.5126666666666666,1.9643333333333333,-0.0015006895574692166,-1,-1,1,-1
-0.1287456486075626,0.6663333333333334,5.154333333333333,-0.0313028043256607,-0.0647706046678049,0.5323333333333333,3.134,-0.02744750735859116,0.0899167084978256,0.4406666666666667,1.5483333333333331,0.07359264215553186,-0.0657823906505079,0.508,1.8666666666666667,-0.04146399802004324,-1,-1,1,-1
-0.1643598752409838,0.6683333333333333,5.121,-0.039961933232719016,-0.0506961356201243,0.529,3.108,-0.021483241705432962,0.1259537247807491,0.437,1.5850000000000002,0.10308726321059859,-0.0969500310465723,0.5096666666666667,1.8363333333333332,-0.06110960479857792,1,-1,-1,1
-0.1649242767985175,0.6356666666666667,4.665,-0.040099160018304825,-0.1546716668669554,0.5253333333333333,2.9856666666666665,-0.06554441997677579,0.1309383709808436,0.4316666666666666,1.602666666666667,0.1071669641939187,-0.0697541171205837,0.529,1.8803333333333327,-0.043967459157026184,-1,-1,-1,1
-0.042438771762459,0.6216666666666666,4.578666666666667,-0.010318426934575206,-0.2299073076188382,0.53,2.920333333333333,-0.09742664207052869,0.1059642937299401,0.431,1.5823333333333334,0.08672684398717431,0.0077634142057136,0.5373333333333333,1.964,0.0048934401451705065,-1,1,-1,1
-0.1239037093267914,0.62,4.472333333333334,-0.03012555072911617,-0.1703156022483991,0.5273333333333333,2.9810000000000003,-0.07217377033874536,0.1022192955605538,0.431,1.5763333333333334,0.08366173723719321,-0.0017810922393715,0.5416666666666666,1.986,-0.0011226591851788237,-1,-1,1,1
-0.0776137660627798,0.6173333333333333,4.476,-0.01887076230006339,-0.1290727963208007,0.522,2.9803333333333333,-0.054696517733299393,0.1125147832893938,0.43,1.5806666666666669,0.09208811490273591,-0.0565807745307116,0.5493333333333333,1.9953333333333332,-0.03566402953608414,-1,-1,-1,1
-0.0301989290470867,0.6016666666666667,4.326666666666667,-0.00734247080992171,0.0309729168442909,0.492,2.8040000000000003,0.013125234315178083,0.0135614698222799,0.384,1.2796666666666667,0.01109943204558276,-0.0572169178813424,0.521,2.044,-0.03606500381461343,-1,-1,-1,-1
-0.1114595115368368,0.601,4.247333333333334,-0.027099908366661315,-0.1099069855095327,0.49,2.646666666666667,-0.0465747202609172,-0.0241326878509613,0.365,1.101,-0.01975148213204328,-0.032530273385249,0.504,1.9573333333333331,-0.02050450246485555,-1,-1,-1,-1
-0.1020984345956481,0.6,4.249,-0.024823886124848076,-0.0951782422032367,0.487,2.6300000000000003,-0.04033319615664546,-0.0115441538837643,0.3556666666666667,1.0436666666666667,-0.009448352813946743,-0.0650976392434936,0.4986666666666666,1.8883333333333328,-0.04103238508071563,-1,-1,-1,-1
-0.0497397519785129,0.597,4.2603333333333335,-0.012093563862000887,-0.1306940380114447,0.4896666666666667,2.5983333333333336,-0.055383543019881666,-0.0213428648397447,0.3506666666666667,0.9983333333333332,-0.017468141805515463,-0.0307927764468489,0.4926666666666666,1.8753333333333333,-0.01940932229731786,-1,1,-1,-1
-0.2629161122148282,0.6023333333333334,4.049,-0.06392458078183763,0.0336423890688939,0.4753333333333333,2.623,0.01425646288567135,-0.0491317797964884,0.3666666666666666,0.9663333333333332,-0.04021207570242408,-0.0194920070928972,0.5329999999999999,1.98,-0.012286214221074652,1,-1,1,1
-0.1939474102059106,0.6006666666666667,4.109666666666667,-0.0471557516452455,-0.0640869852882621,0.4743333333333333,2.5083333333333333,-0.027157813475899906,0.0169018138312546,0.3783333333333333,1.0226666666666666,0.013833348193489737,-0.0192761943612342,0.5496666666666666,2.1243333333333334,-0.012150183003755163,-1,-1,1,1
-0.2009464900788948,0.6,4.102333333333333,-0.048857485490957975,-0.1345538569971083,0.491,2.4376666666666664,-0.05701919873986744,0.0300920631562142,0.3813333333333333,1.0406666666666669,0.024628953534597965,0.0758999907059698,0.5503333333333333,2.2246666666666663,0.04784133007682556,-1,1,1,1
-0.1833969202147827,0.599,4.115333333333333,-0.04459053932697287,-0.0835010869879053,0.4993333333333333,2.486,-0.03538482790620155,0.0753567303533999,0.3803333333333333,1.0813333333333337,0.06167597750803761,-0.0016615363142538,0.5576666666666666,2.2093333333333334,-0.001047300618952461,-1,1,-1,1
-0.1477251569558451,0.62,4.176666666666667,-0.03591742114921238,-0.0011844645070508,0.473,2.5676666666666668,-0.0005019344568420668,0.0499654376250653,0.369,1.0863333333333334,0.0408943858457063,0.1014805901743876,0.4743333333333333,1.848,0.06396530968932093,1,-1,-1,-1
0.0064431277804271,0.6146666666666667,4.348333333333333,0.001566561435957462,0.010278061865085,0.4629999999999999,2.47,0.004355481628137415,-0.0159150781373165,0.3593333333333333,1.034333333333333,-0.013025750939995598,-0.053047596877219,0.4506666666666667,1.4853333333333334,-0.03343699476613774,-1,-1,-1,-1
-0.0089503870051377,0.612,4.337,-0.0021761684071729026,0.0105113366985456,0.4596666666666666,2.4330000000000003,0.004454335309384064,-0.0469228254392568,0.36,1.0086666666666668,-0.03840414934184584,-0.0471175006288819,0.4393333333333333,1.3896666666666666,-0.029699132753702395,-1,-1,1,-1
7.144890167687379e-05,0.609,4.344666666666667,1.737185693391407e-05,-0.0140666078639144,0.46,2.4076666666666666,-0.005960934359581788,-0.0462579307503121,0.3593333333333333,1.01,-0.037859963975943524,-0.0918085267987929,0.4366666666666666,1.3203333333333334,-0.05786880859397353,-1,1,-1,-1
-0.2814807620277184,0.5926666666666667,3.997,-0.06843833023086701,-0.1723475922415258,0.46,2.250666666666667,-0.07303485632945021,-0.0522339870178376,0.3716666666666666,1.0033333333333334,-0.04275108796996698,-0.0021507134269589,0.47,1.4409999999999998,-0.0013556390455751203,-1,1,1,1
-0.1715439284308901,0.583,3.957,-0.04170864089780096,-0.1781496321517082,0.4693333333333333,2.2456666666666667,-0.07549355706177067,-0.0228657233577278,0.3813333333333333,1.0293333333333334,-0.01871453064513968,0.0671080900447702,0.4796666666666667,1.598666666666667,0.042299613699487086,-1,1,1,1
-0.1640578991235943,0.5803333333333334,3.9213333333333336,-0.03988851172748058,-0.1011291879668716,0.462,2.3216666666666663,-0.04285499795972691,0.0553533407544033,0.3796666666666667,1.1043333333333334,0.045304133862401445,0.0230276264188624,0.4866666666666666,1.6176666666666668,0.014514788027556033,-1,-1,-1,1
-0.0537778979456584,0.5723333333333334,3.912,-0.013075385728721332,-0.1164479038651138,0.46,2.3086666666666664,-0.04934653172720717,0.0742408451847989,0.3773333333333333,1.1223333333333334,0.060762677418749925,-0.0040343068586945,0.4913333333333333,1.6346666666666667,-0.002542906847060051,-1,-1,-1,1
-0.1039409369313033,0.5776666666666667,3.8756666666666666,-0.02527186623684698,0.0140638982533842,0.434,2.1476666666666664,0.005959786121807137,0.0059192056526562,0.3523333333333333,1.0576666666666668,0.0048445944109649355,0.0515844472169959,0.4666666666666666,1.696,0.03251474134824604,1,-1,-1,-1
-0.1019443784276674,0.5786666666666667,3.882333333333333,-0.024786429401971483,-0.0530478279138151,0.4303333333333333,2.041,-0.02247980630240213,-0.1428565930820913,0.351,0.9076666666666668,-0.11692147443879143,-0.0907593238569133,0.4606666666666667,1.5496666666666667,-0.05720747433301834,1,-1,-1,-1
-0.1092594579284278,0.5803333333333334,3.874333333333333,-0.02656499438428735,-0.0968754299442953,0.43,1.993,-0.04105240471198524,-0.1589477495734615,0.3533333333333333,0.8916666666666667,-0.13009133731880007,-0.0863724061877342,0.46,1.5476666666666667,-0.05444230961720043,1,-1,1,-1
-0.1027167397127342,0.5820000000000001,3.880666666666667,-0.02497421884912288,-0.1007655822906883,0.4306666666666667,1.989,-0.04270091464486745,-0.1544969649181827,0.3533333333333333,0.8963333333333333,-0.1264485771697763,-0.0845152196076461,0.4593333333333333,1.5433333333333334,-0.05327168659912334,1,1,1,-1
-0.026900676343232,0.596,3.961,-0.006540544219609901,-0.1154687691714395,0.4366666666666666,1.9766666666666663,-0.04893160883359651,-0.1366492828584652,0.3603333333333333,0.9206666666666669,-0.11184107984175458,-0.0015134747943856,0.446,1.506,-0.0009539743882401049,1,1,1,-1
0.0542512260925236,0.5983333333333334,4.044,0.013190469217160711,-0.1031049861646666,0.4386666666666666,1.99,-0.043692271841161354,-0.0868515074417214,0.3593333333333333,0.973,-0.0710839177123758,0.0026144232569196,0.4406666666666667,1.462,0.001647924918454333,1,1,-1,-1
0.0892512260925237,0.5963333333333334,4.079,0.02170025702938951,-0.0927716528313333,0.4373333333333333,2.0003333333333333,-0.03931336810604739,-0.0831848407750546,0.358,0.9766666666666668,-0.0680829216526707,-0.0833855767430804,0.4493333333333333,1.376,-0.05255964939529839,-1,-1,-1,1
0.0944333939246808,0.59,4.084,0.02296023270536135,-0.0966760838069622,0.44,1.9963333333333333,-0.04096792882049991,-0.0878031157101963,0.357,0.972,-0.0718627648025783,-0.0779856093628779,0.4546666666666666,1.3813333333333333,-0.04915593854583133,-1,1,-1,1
0.0132271834972361,0.5893333333333333,3.994333333333333,0.0032160149975683804,-0.0975708862595152,0.4476666666666666,1.991,-0.04134711467227477,-0.0191562237613036,0.3773333333333333,1.0306666666666666,-0.015678477825408876,-0.0307362988799804,0.4903333333333333,1.6053333333333333,-0.019373723321700606,-1,1,1,1
-0.0511494361949589,0.5993333333333333,3.922333333333333,-0.012436309963835272,-0.0215715027800209,0.4433333333333333,2.063,-0.009141245235044048,-0.0207775579014297,0.389,1.0883333333333336,-0.01700546437976804,0.050637518350485,0.5003333333333333,1.77,0.03191787254706899,1,-1,1,1
0.0254474779616904,0.5983333333333334,3.995,0.0061872182231529505,-0.0468429467352708,0.447,2.0356666666666667,-0.019850395589305413,0.0919448084784806,0.385,1.1976666666666669,0.07525254762388645,0.0399622869560984,0.5053333333333333,1.803,0.02518905395256064,-1,1,-1,1
0.0827335893485829,0.5883333333333334,4.051666666666667,0.02011557972287174,-0.0351846398494575,0.4466666666666666,2.047,-0.01491001459891255,0.0896872515673383,0.3793333333333333,1.194,0.07340484233436885,0.0433928381346717,0.508,1.8303333333333331,0.027351401138021616,-1,-1,-1,1
0.0023103388242873,0.626,4.262666666666666,0.0005617283762582577,0.020988816880533,0.4676666666666667,2.152,0.008894323416173163,-0.0219433618400068,0.4526666666666666,1.533,-0.017959620659602164,-0.0794926713911814,0.5803333333333334,2.2356666666666665,-0.05010587083530454,1,1,1,1
0.2824042613049879,0.625,4.517,0.06866286688499017,-0.011799167631481,0.4773333333333333,2.2156666666666665,-0.005000072827038207,0.0567433849352516,0.4803333333333333,1.793,0.046441820346821885,-0.0431795048803116,0.6136666666666667,2.483,-0.02721693278640162,-1,1,1,1
0.3006970745147255,0.6213333333333333,4.523666666666667,0.07311052285366451,0.0402453814780718,0.4793333333333333,2.284333333333333,0.01705457915568539,0.0365564389483288,0.4966666666666666,1.878,0.029919744338394758,-0.0184292486768935,0.6313333333333333,2.607666666666667,-0.011616335665108526,-1,1,1,1
0.2939528606771331,0.6226666666666667,4.510000000000001,0.07147075631885856,0.0705906427100133,0.4743333333333333,2.311,0.029913835067126495,0.0398280614823234,0.5053333333333333,1.936,0.032597415156583806,-0.0067543440331268,0.64,2.6636666666666664,-0.0042574023967020145,1,-1,1,1
0.3089530018873416,0.6243333333333333,4.542333333333334,0.07511784257178264,0.0943383753378301,0.481,2.363,0.03997729007723313,-0.0226238697389382,0.478,1.9363333333333328,-0.018516584711408865,0.0493507962492465,0.5646666666666667,2.3916666666666666,0.031106825059580217,1,1,-1,-1
0.2941106603793653,0.622,4.546666666666667,0.07150912323265367,0.1537288290887022,0.4763333333333333,2.432666666666667,0.06514487844108552,-0.0329538802286037,0.4623333333333333,1.867,-0.026971217650371793,0.0257906500613382,0.53,2.123,0.016256378834883508,-1,-1,-1,-1
0.3017856531556644,0.6206666666666667,4.565666666666667,0.07337519637513065,0.1459931094960351,0.4713333333333333,2.431,0.06186675217481542,0.0140186025615474,0.45,1.83,0.011473573922665646,-0.00799629863435,0.5156666666666667,1.9923333333333333,-0.005040232005307989,-1,-1,-1,-1
0.2973117941436252,0.618,4.566333333333334,0.07228743663529404,0.1715716434905894,0.462,2.4593333333333334,0.07270603650199223,-0.0881071836769717,0.45,1.737,-0.07211163028535345,-0.0078512106615928,0.5086666666666667,1.937,-0.004948780062688597,-1,-1,1,-1
0.2504659149762798,0.6293333333333333,4.5840000000000005,0.06089747973268211,0.0302783907856252,0.486,2.3826666666666667,0.012830918564943382,-0.0020813107195243,0.4193333333333333,1.5766666666666669,-0.0017034559822675043,-0.0548222721470803,0.498,1.8363333333333332,-0.03455560920304222,1,1,-1,-1
0.0676748242254694,0.642,4.591666666666667,0.01645423983967497,-0.0180344220339181,0.497,2.458,-0.007642354645639921,-0.0564211912988201,0.4086666666666667,1.4343333333333337,-0.04617811984680562,-0.0252943424120515,0.4906666666666667,1.8083333333333331,-0.015943545883939408,1,1,-1,-1
0.015255574384267,0.648,4.633333333333334,0.0037091914561081366,0.0715715879060518,0.4973333333333333,2.5506666666666664,0.03032952518804989,-0.0167623058150021,0.4003333333333333,1.4056666666666666,-0.013719167373379458,-0.0300796848292757,0.4873333333333333,1.781,-0.018959845938572358,1,1,-1,-1
0.0587828723895782,0.647,4.678333333333333,0.014292279172246623,0.0671143394306588,0.4943333333333333,2.547,0.028440699833479296,-0.0735492508228063,0.4013333333333333,1.3493333333333335,-0.06019663961277157,-0.0619905702965501,0.49,1.7496666666666667,-0.039073935419792455,-1,-1,1,1
0.1561277100408329,0.65,4.867333333333334,0.037960390973047646,0.1714463135888029,0.3643333333333333,1.534333333333333,0.0726529260915031,-0.067256202761152,0.3906666666666667,1.292,-0.0550460725846192,-0.0050146399284378,0.514,1.8376666666666668,-0.003160831006715159,1,-1,-1,1
0.1830834397201366,0.6436666666666666,4.913666666666667,0.04451432068432399,-0.0245286672948801,0.3279999999999999,0.9703333333333332,-0.010394387693701804,-0.078580017528443,0.3873333333333333,1.255,-0.06431408808392905,0.0499680374198741,0.5223333333333333,1.9473333333333331,0.03149588490407212,-1,-1,-1,1
0.1750149694973473,0.6416666666666667,4.9126666666666665,0.04255257869674618,-0.076569555873871,0.3156666666666666,0.794,-0.032447488472139914,-0.0265822923164533,0.3803333333333333,1.2486666666666666,-0.02175636940898253,0.0560065139181149,0.525,1.9856666666666667,0.03530206122407487,-1,-1,-1,1
0.16396377065902,0.639,4.905,0.03986562563432006,-0.0740315665304049,0.3086666666666666,0.7253333333333334,-0.031371977728677024,-0.0808266510700665,0.3853333333333333,1.1953333333333334,-0.06615285310375082,0.0792946501893854,0.5226666666666666,2.010333333333333,0.049981053986327156,-1,-1,1,-1
0.0503480997120284,0.6676666666666666,5.066999999999999,0.012241475579951379,-0.0612807290584355,0.3643333333333333,0.997,-0.02596862064817656,-0.0086797354081737,0.4026666666666667,1.2833333333333334,-0.007103959570693954,0.0625417998118256,0.4596666666666666,1.671,0.03942138675599281,1,1,1,-1
0.1246787825574307,0.6709999999999999,5.193333333333333,0.030313999550021287,0.0246639069294407,0.3786666666666666,1.2286666666666666,0.01045169750088692,-0.0123749574524061,0.4136666666666667,1.3183333333333336,-0.01012832687827844,-0.0147912599925825,0.4386666666666666,1.4023333333333334,-0.009323236340022713,1,1,1,-1
0.0095154185840478,0.6786666666666666,5.197,0.002313548374136718,0.0004398840533401,0.387,1.288,0.00018640741201819761,0.0325012158307038,0.4166666666666666,1.3916666666666666,0.02660073290279006,0.0034590958328171,0.429,1.3303333333333334,0.002180339469951457,1,1,1,-1
0.0989385968224683,0.6736666666666666,5.285,0.024055613297110204,0.0884597908133337,0.3823333333333333,1.3756666666666668,0.03748615242579759,0.0948741007350697,0.4053333333333333,1.4536666666666669,0.07765003703836323,-0.0781768783064225,0.43,1.2483333333333335,-0.049276499307123266,-1,-1,-1,1
-0.1034894886801156,0.6396666666666667,4.917333333333334,-0.025162102556109577,0.0654237569269724,0.4263333333333333,1.7636666666666667,0.027724290345746003,0.0975754400670712,0.4066666666666666,1.4523333333333333,0.07986095759052576,-0.0819047285375427,0.429,1.2406666666666666,-0.051626240219146385,-1,1,1,-1
-0.2151324662538867,0.6356666666666667,4.732666666666666,-0.05230661826691551,0.0061514109539317,0.4453333333333333,1.91,0.0026067519099089594,0.099462415973436,0.4056666666666667,1.4523333333333333,0.08140535957046004,-0.100062583627664,0.4296666666666667,1.2206666666666666,-0.06307151090724061,-1,1,-1,1
-0.2713898680566551,0.6436666666666666,4.672333333333333,-0.06598486261573995,0.0681253847927207,0.4503333333333333,2.026,0.02886914534757309,0.108576893154243,0.4013333333333333,1.4603333333333337,0.08886513505387991,-0.1046412509940357,0.4306666666666667,1.215,-0.0659575394132935,1,1,-1,1
-0.2560388772942792,0.6476666666666666,4.6866666666666665,-0.06225247192730273,0.1001950767838515,0.4493333333333333,2.0576666666666665,0.042459154448597373,0.1048551500322207,0.402,1.4563333333333333,0.08581906147812816,-0.0967029383091684,0.4323333333333333,1.2226666666666666,-0.060953857148284774,1,-1,1,1
0.0455054817727158,0.5413333333333333,3.5986666666666665,0.011064056976544443,0.0681560335978184,0.4083333333333334,1.934,0.028882133234713645,-0.0159445038514736,0.352,1.0813333333333333,-0.013049834517879087,0.0207031680099364,0.3846666666666667,0.985,0.013049633935217853,-1,-1,-1,-1
-0.0254938573819947,0.513,3.134666666666667,-0.006198494766742772,-0.0208471116967021,0.4,1.7646666666666666,-0.008834273736292956,-0.0610204888354541,0.3333333333333333,0.89,-0.049942430879037304,0.0257376714121823,0.3633333333333333,0.8140000000000001,0.016222985299288614,-1,-1,-1,-1
-0.1165011504593573,0.507,2.960666666666667,-0.02832571629399055,-0.0976724911595017,0.3993333333333333,1.6823333333333332,-0.04139017126028026,-0.1087777262163498,0.3273333333333333,0.794,-0.08902950757061837,-0.0483614007327339,0.358,0.696,-0.030483188652754047,-1,-1,-1,-1
-0.190148173531969,0.511,2.884333333333333,-0.046232017418283186,-0.1134519125209667,0.4013333333333333,1.6649999999999998,-0.04807693582198895,-0.1566562847221324,0.3286666666666666,0.7453333333333333,-0.12821587995794792,-0.0650449204103591,0.3596666666666667,0.6786666666666666,-0.04099915531251944,1,1,1,1
0.030590902930256,0.5523333333333333,3.315333333333333,0.00743777408345617,-0.0643093464131474,0.4183333333333333,1.7076666666666669,-0.02725204231076807,-0.0323718585184403,0.3566666666666666,0.8663333333333333,-0.026494859961590938,0.0346631659973882,0.385,0.7756666666666666,0.02184890868317869,1,1,1,1
-0.0435776003305523,0.5686666666666667,3.466333333333333,-0.0105953180622603,0.0592290211174757,0.41,1.823,0.025099178883721863,0.0343892328317522,0.3663333333333333,1.0016666666666667,0.028145986970281596,0.0319653546948279,0.3989999999999999,0.862,0.020148422559131948,1,-1,1,1
0.121727511522208,0.5603333333333333,3.632333333333333,0.029596436970417802,-0.0234535015744588,0.4196666666666667,1.7406666666666666,-0.009938770223796706,0.031892865476894,0.37,1.03,0.026102826444234607,0.0935271467549775,0.4,0.9316666666666666,0.0589520902101593,-1,1,1,1
0.0994000005943664,0.5576666666666666,3.61,0.02416779753124206,0.0132160909185408,0.4226666666666666,1.7773333333333334,0.005600515150335899,0.0590597143060378,0.371,1.0643333333333334,0.04833762815992415,0.0431043683584025,0.4053333333333333,0.9273333333333332,0.027169572686459007,-1,1,1,1
0.0646264713103756,0.5496666666666666,3.524,0.01571307308298248,-0.2201733663360756,0.5646666666666667,3.136,-0.09330173963435423,0.009305482576845,0.3829999999999999,1.094,0.007616104512754168,-0.0186826835022813,0.4283333333333333,1.0503333333333331,-0.011776080864305063,-1,1,1,1
0.0170246102026752,0.551,3.4546666666666668,0.004139309154590601,0.0103227250926929,0.5983333333333334,3.788,0.004374408335317525,-0.0114224947636416,0.3896666666666666,1.1196666666666668,-0.009348780484824362,0.014427274983366,0.4366666666666666,1.148,0.009093809079136721,1,1,1,1
0.0375378025869928,0.552,3.4650000000000003,0.009126820998646886,-0.0294236107415737,0.613,3.9343333333333335,-0.012468692804208092,0.055049047355737,0.389,1.181,0.04505508387411277,-0.0133271424280589,0.4416666666666666,1.161,-0.008400372832081043,1,1,-1,1
0.0138306473160318,0.5583333333333333,3.4376666666666664,0.0033627392561486284,0.023308706408919,0.6173333333333333,4.041666666666667,0.009877411118195867,0.0619069448540285,0.3813333333333333,1.1866666666666668,0.050667953884176456,0.0452486026597021,0.44,1.2183333333333333,0.028521127805456632,1,1,-1,-1
0.0646206627262064,0.5716666666666667,3.575,0.01571166080244621,0.0370739541870248,0.5293333333333333,3.3306666666666667,0.015710639657903955,-0.0113884080383521,0.3633333333333333,1.136,-0.009320882086201989,0.0171349517261182,0.3863333333333333,0.981,0.010800513593675787,1,-1,-1,-1
0.0441028071885325,0.5760000000000001,3.6393333333333335,0.010723015174229984,-0.010423004584859,0.502,2.9523333333333333,-0.004416903262040248,-0.0228686146963645,0.352,1.072,-0.018716897071282226,0.0399330503228999,0.3626666666666666,0.8076666666666666,0.02517062549945841,1,-1,-1,-1
0.0449218834034037,0.5770000000000001,3.658,0.010922162739675624,-0.0211281470892017,0.494,2.8436666666666666,-0.008953366664994477,-0.0862694218013759,0.3513333333333333,1.005,-0.07060750769971551,-0.05925344219095,0.3576666666666666,0.6673333333333333,-0.03734866710362294,1,-1,-1,-1
-0.0061664160426504,0.5796666666666667,3.649,-0.0014992826309965243,-0.0229324476544747,0.49,2.7936666666666667,-0.00971796587317598,-0.0668762019591435,0.3496666666666667,1.0123333333333333,-0.05473505960929767,-0.0117574058727935,0.3506666666666667,0.6576666666666667,-0.007410935495190771,1,-1,-1,-1
-0.0280288037359639,0.622,4.237666666666667,-0.006814833497818797,-0.0094567652275734,0.5203333333333333,2.7823333333333333,-0.004007444959075857,-0.0588043607544531,0.361,0.999,-0.04812863315934123,-0.0383248417843986,0.4203333333333333,0.96,-0.024156938477797704,1,1,1,1
0.0641951956683293,0.6316666666666666,4.457333333333334,0.015608214105771144,0.0629476887379429,0.5283333333333333,2.937,0.026675019612713274,-0.0468178965246088,0.374,0.9966666666666666,-0.0383182699074619,0.0082668527129989,0.4466666666666666,1.2333333333333334,0.005210767823031815,1,1,1,1
0.1187989942927814,0.6303333333333333,4.511333333333334,0.028884406678221335,0.1560093688955954,0.5233333333333333,3.0296666666666665,0.06611129111319657,0.0099921880187896,0.3793333333333333,1.0533333333333337,0.008178140965150637,0.1737685607781711,0.445,1.3986666666666667,0.10952990897414612,-1,-1,1,-1
0.1073178209068395,0.6323333333333333,4.5103333333333335,0.026092910982513512,0.1343865463320339,0.5193333333333333,3.008,0.05694829835636239,0.008933363698022,0.38,1.054,0.007311542524820624,0.1474250917127126,0.4496666666666666,1.399,0.09292507691544974,1,-1,1,1
0.0484413523990694,0.6693333333333333,4.981333333333334,0.011777875150099424,0.0328459102264826,0.5429999999999999,3.047333333333333,0.013918943126512567,-0.0053100302963899,0.4283333333333333,1.437,-0.004346012726285512,-0.0484018643112666,0.4106666666666667,1.088666666666667,-0.030508693681129764,1,1,1,-1
0.0324089547068213,0.68,5.122333333333333,0.007879809364890921,0.0653230547256669,0.551,3.1686666666666667,0.02768161628973656,0.0050928447651676,0.4463333333333333,1.6116666666666668,0.00416825647444286,0.0090043278474659,0.3903333333333333,0.9636666666666668,0.005675613615545359,1,1,1,-1
0.0602727164755423,0.6829999999999999,5.195333333333334,0.014654515087814006,0.1078644128215922,0.5496666666666666,3.208666666666667,0.04570914969583999,0.0368755438373535,0.4516666666666666,1.6903333333333337,0.03018091684237541,-0.0766458343782553,0.3893333333333333,0.8670000000000001,-0.04831145073138206,1,-1,1,-1
0.1246472737045953,0.6746666666666666,5.258333333333334,0.03030633858854026,0.1063611047736263,0.55,3.2063333333333333,0.04507210054491114,0.0267960807156879,0.4556666666666667,1.715666666666667,0.021931345266358985,-0.1135748382135706,0.39,0.8283333333333334,-0.07158856375156478,-1,1,1,1
0.0379237484632044,0.6673333333333333,5.164333333333333,0.009220658641891612,0.0204216649140085,0.5276666666666666,3.116,0.00865398433250303,0.0178025764273643,0.4336666666666666,1.694,0.01457058046666833,-0.0257030832362341,0.436,1.0533333333333337,-0.0162011836583806,-1,-1,-1,1
-0.0072001731055033,0.6686666666666666,5.114000000000001,-0.0017506270096899824,-0.1240993026175933,0.5273333333333333,2.9683333333333333,-0.05258892578295674,-0.019786920376539,0.4216666666666666,1.6093333333333333,-0.016194673659188162,0.0332972565065003,0.4516666666666666,1.245,0.020987947750234895,1,-1,-1,1
-0.0148631401893126,0.67,5.104666666666666,-0.003613776263841715,-0.1417573199580437,0.53,2.949666666666667,-0.06007177333974439,-0.0858080376563801,0.4206666666666667,1.529,-0.0702298862448584,0.0235133089004471,0.4593333333333333,1.3003333333333331,0.014820923716083829,1,1,-1,1
-0.0075068029185612,0.6703333333333333,5.110666666666666,-0.0018251799995764424,-0.1472716301132837,0.5316666666666666,2.9433333333333334,-0.0624085443076822,-0.1073830892170883,0.4283333333333333,1.5063333333333333,-0.08788806207802677,0.0650283373616276,0.4603333333333333,1.35,0.04098870267476989,1,1,1,1
0.0012253848280883,0.6453333333333333,4.997333333333334,0.00029793613929588185,-0.0529225260552843,0.544,3.0396666666666667,-0.022426707775659818,-0.0822435231817406,0.418,1.5026666666666666,-0.06731249700127079,0.0578597687386772,0.4703333333333333,1.4303333333333332,0.036470205973004544,-1,1,-1,1
-0.1642504873782098,0.6446666666666667,4.825666666666667,-0.03993533701839216,0.0348531177410746,0.544,3.130333333333333,0.014769527173234737,-0.0527756930132807,0.4123333333333333,1.4846666666666666,-0.04319444912210607,0.1225626020758621,0.47,1.4996666666666667,0.07725373674551393,-1,1,-1,-1
-0.1409573531618937,0.6476666666666666,4.851,-0.034271919028031714,0.0462541529738653,0.536,3.143,0.01960088547307667,-0.0629701993592686,0.41,1.4549999999999998,-0.0515381782243644,0.1199744673193492,0.4693333333333333,1.499,0.0756223820112386,1,-1,-1,-1
-0.1079933430227404,0.6426666666666666,4.853666666666666,-0.026257155264478783,0.0288476461483555,0.5333333333333333,3.127,0.012224619238865841,-0.0863263108663532,0.4106666666666667,1.4323333333333332,-0.07065406875239838,0.1286814629032897,0.4693333333333333,1.5083333333333333,0.08111058096665685,-1,-1,1,1
0.0219032807564873,0.6936666666666667,5.259333333333333,0.005325493475125161,0.010855097526611,0.53,3.0683333333333334,0.004600009074610012,-0.022995013102381,0.4656666666666667,1.6566666666666667,-0.01882034828539364,-0.020635446854115,0.519,1.7306666666666668,-0.013006947893510855,1,-1,1,1
0.01725620140013,0.7093333333333334,5.468999999999999,0.004195617496005467,0.0128580494301799,0.5293333333333333,3.045333333333333,0.0054487897428479,-0.00318157764043,0.4893333333333333,1.837,-0.0026039732625207086,-0.0105443752849729,0.5423333333333333,1.8916666666666664,-0.006646337288979836,1,-1,1,1
0.1228480959396973,0.71,5.572,0.029868892273804203,0.0034219230609866,0.53,3.0283333333333333,0.0014500908070671187,0.0111327884773504,0.5016666666666666,1.938,0.009111669369288455,0.026287973992698,0.5516666666666666,1.9833333333333332,0.01656985236938576,1,1,1,1
0.0298065051577927,0.7146666666666667,5.546333333333333,0.007247058123340525,0.0231613606327232,0.53,3.042666666666667,0.009814971153382602,-0.0242976888392332,0.509,1.959,-0.01988652776358457,0.1110533269844273,0.5513333333333333,2.056,0.06999920320113748,1,1,1,-1
-0.1017380951416431,0.6493333333333333,4.926666666666667,-0.024736274345020737,-0.039964846927031,0.4896666666666667,2.6526666666666667,-0.016935698466003346,0.0535721178264498,0.447,1.781,0.04384628577469836,0.0210890086749526,0.5773333333333334,2.2423333333333333,0.013292837266870567,-1,-1,-1,1
-0.0618662841259771,0.627,4.65,-0.015041970018374923,-0.0615447605261962,0.476,2.4926666666666666,-0.026080507910792524,0.0350273382976726,0.4213333333333333,1.5613333333333337,0.028668246603618868,0.0093784865635897,0.586,2.3526666666666665,0.005911453573794419,-1,-1,-1,1
-0.107028998611911,0.621,4.527,-0.02602268765550544,0.0669013670860638,0.4629999999999999,2.478333333333333,0.028350449633941583,-0.0510124181487572,0.4146666666666667,1.4243333333333332,-0.04175129068921192,-0.008427261285433,0.5896666666666667,2.382,-0.005311876655715356,-1,-1,-1,1
-0.1749272132831993,0.6256666666666667,4.461,-0.04253124193212893,-0.0133254807768961,0.4623333333333333,2.3913333333333333,-0.005646870730271603,-0.0255220141951679,0.4106666666666667,1.4183333333333332,-0.020888581100572828,0.0265554846455771,0.5893333333333333,2.423,0.016738469853056277,1,-1,-1,-1
-0.2901173365197644,0.5993333333333333,4.006,-0.07053819926949041,0.0498963574878708,0.5003333333333333,2.549,0.02114432382311806,-0.0095990235569645,0.4263333333333333,1.4143333333333332,-0.007856354146763413,-0.0048603872121391,0.6143333333333333,2.590333333333333,-0.0030636023371586477,-1,1,1,1
-0.1078156332862225,0.584,3.951,-0.026213947488766372,0.0985209666391826,0.5106666666666667,2.719333333333333,0.04174972536806677,0.0170930141785741,0.4426666666666666,1.4493333333333331,0.01398983678137702,0.0563714435879845,0.6226666666666667,2.7136666666666667,0.03553208392406034,-1,1,1,1
-0.1257112328698171,0.5793333333333333,3.858333333333333,-0.030565026209594937,0.0619530378474468,0.516,2.744,0.026253521499855742,0.1365038160312288,0.44,1.5596666666666663,0.11172202201211251,-0.0111264111677087,0.6316666666666666,2.7136666666666667,-0.0070132065141736925,-1,1,-1,1
-0.1797418006640758,0.586,3.798,-0.04370184527540588,0.0262042797806367,0.5203333333333333,2.756,0.011104453413619533,0.1432821119459035,0.439,1.557,0.11726974182978157,-0.0508505951536348,0.64,2.7336666666666667,-0.03205217925220014,1,1,-1,1
-0.1660963886189157,0.589,3.8156666666666665,-0.04038414352927036,0.0087779559502325,0.496,2.741333333333333,0.003719789428755397,0.0020123420484954,0.4166666666666666,1.4203333333333332,0.0016470083340854628,0.0064567661747383,0.6063333333333333,2.7656666666666667,0.004069832933065713,1,-1,-1,-1
-0.1783154159617552,0.5943333333333333,3.814,-0.0433550386709671,-0.1147507299057277,0.4896666666666667,2.617,-0.04862732901205613,0.0119858937104453,0.4026666666666667,1.3686666666666667,0.009809896308297048,-0.0268328560946544,0.5913333333333334,2.6373333333333333,-0.01691330280001408,1,-1,-1,-1
-0.1742660171750372,0.5973333333333334,3.8243333333333336,-0.04237048082976519,-0.097496285960466,0.4853333333333333,2.5863333333333336,-0.04131550168567988,-0.0440380661109947,0.3986666666666666,1.2866666666666666,-0.03604310805712445,-0.0724879624468299,0.5873333333333334,2.569666666666667,-0.04569065826964009,1,-1,-1,-1
-0.1487552731545518,0.596,3.8513333333333337,-0.03616788029986762,-0.126162529968639,0.489,2.5586666666666664,-0.053463249068816415,-0.0691853257216719,0.4003333333333333,1.2666666666666666,-0.056624969967311915,-0.0340805494378657,0.5813333333333334,2.561,-0.021481673445425908,-1,1,1,-1
-0.1468582596376313,0.573,3.798666666666666,-0.0357066465139841,-0.0509084307518721,0.469,2.466,-0.021573204925951377,-0.0281010822295533,0.3813333333333333,1.2213333333333334,-0.02299942828481874,0.0410436770154438,0.527,2.2276666666666665,0.025870676417724815,-1,-1,-1,-1
-0.1836771539410637,0.5676666666666667,3.698333333333333,-0.04465867445692949,0.0031457453286782,0.4593333333333333,2.4166666666666665,0.0013330563841419027,-0.0277107445793884,0.371,1.1563333333333332,-0.022679955080246186,0.0055811104688312,0.505,2.018333333333333,0.003517889075493378,-1,-1,-1,-1
-0.0571346512678418,0.5596666666666666,3.7066666666666666,-0.013891535971857752,-0.0537878872601242,0.4589999999999999,2.357666666666667,-0.022793417460701383,-0.1216112762463301,0.373,1.0666666666666669,-0.09953317113570866,-0.0306356180247471,0.499,1.9303333333333328,-0.019310262101444427,-1,-1,1,-1
-0.1301015098981017,0.563,3.6366666666666654,-0.0316324640938122,-0.0970220767095071,0.462,2.316333333333333,-0.04111454846049444,-0.1173848596581075,0.3746666666666667,1.076,-0.09607404580991015,0.0065884086842677,0.4913333333333333,1.9006666666666665,0.004152809922811804,1,1,1,-1
-0.1219493425291893,0.5493333333333333,3.503333333333333,-0.029650372250405916,-0.0304341856435121,0.4376666666666666,2.142333333333333,-0.012896938953825238,-0.0532205283998052,0.363,1.0726666666666669,-0.04355852618815444,-0.0036492513907684,0.5333333333333333,2.0113333333333334,-0.002300198441333064,-1,-1,-1,1
-0.13708749291672,0.5456666666666667,3.4346666666666668,-0.03333101361233435,-0.07723197562456,0.431,2.0196666666666667,-0.032728198696704944,-0.0227189257203039,0.3553333333333333,1.0336666666666667,-0.018594383609280646,0.0031248192297979,0.5493333333333333,2.168333333333333,0.0019696380304222464,-1,-1,-1,1
-0.0860854952375058,0.541,3.420666666666667,-0.020930551376623,-0.089846056604081,0.429,1.9866666666666668,-0.038073603178923145,-0.0125440993790348,0.351,1.0096666666666667,-0.010266761675190342,0.0716073485560855,0.5513333333333333,2.261,0.045135589165869745,-1,-1,-1,1
-0.0959058986502827,0.541,3.4106666666666663,-0.02331825278442925,-0.0997397090262637,0.43,1.9766666666666663,-0.042266185586543985,-0.0435116188059672,0.3543333333333333,0.978,-0.035612235433116306,0.0777903877210612,0.5526666666666666,2.2789999999999995,0.04903288631726816,1,1,1,1
-0.023373565789643,0.57,3.502333333333333,-0.005682973865286611,-0.0721974791567994,0.4039999999999999,1.7336666666666667,-0.030594755917308654,-0.0532472712184726,0.3503333333333333,0.9846666666666668,-0.04358041394091251,0.064428157997219,0.488,1.9633333333333332,0.04061039723874942,1,-1,-1,-1
0.0385166712050759,0.5766666666666667,3.657333333333333,0.00936481997681651,-0.0368602407119287,0.3933333333333333,1.6556666666666666,-0.015620075393290165,-0.0693228409310547,0.3493333333333333,0.973,-0.056737519767722996,-0.0021494341187193,0.4643333333333333,1.684,-0.001354832671197582,1,-1,-1,-1
0.1130830149284625,0.5673333333333334,3.734,0.027494641777380414,-0.0932733310878215,0.3916666666666666,1.582,-0.03952596173099852,-0.1019564766629997,0.3503333333333333,0.943,-0.08344663219829071,-0.0762966007845153,0.4593333333333333,1.5646666666666669,-0.048091321592015554,-1,-1,1,-1
0.1056062337240217,0.5623333333333334,3.7256666666666662,0.02567676116114466,-0.0673530179739854,0.39,1.5893333333333333,-0.02854184341717585,-0.1107092852199546,0.3523333333333333,0.934,-0.090610398741229,-0.1079084199491178,0.4593333333333333,1.5326666666666668,-0.0680169034124586,-1,-1,1,1
-0.151701647835218,0.544,3.4126666666666665,-0.036884252395518846,-0.0020823098618305,0.437,1.834,-0.0008824097837065408,-0.1224113852095762,0.359,0.909,-0.10018802309371853,-0.0492018334259438,0.5103333333333333,1.777,-0.031012930718717805,-1,1,1,1
-0.1740922619352956,0.542,3.3513333333333337,-0.04232823453772336,0.0865364082033697,0.4493333333333333,2.0556666666666668,0.03667109042952424,-0.0987885169815894,0.363,0.9223333333333332,-0.08085380460159527,0.0085201040411335,0.5276666666666666,1.988,0.0053703973601238264,-1,1,1,1
-0.1774615414404592,0.54,3.317,-0.0431474303568386,0.1249415988318769,0.4506666666666667,2.1083333333333334,0.052945861335098564,-0.0806392762756638,0.3663333333333333,0.9376666666666666,-0.06599949555292614,0.047577213528068,0.5329999999999999,2.074666666666667,0.02998889927865148,-1,1,1,1
-0.2240297920734564,0.5473333333333333,3.2676666666666665,-0.05446988554750987,0.1066085602364306,0.4536666666666666,2.122333333333333,0.04517696347881579,-0.0139483629943111,0.3563333333333333,1.0003333333333333,-0.011416086105071594,-0.0170834261496368,0.54,2.0716666666666668,-0.010768035959766784,1,1,-1,1
-0.2172052705601115,0.5433333333333333,3.2983333333333333,-0.052810593261836854,0.0124614624269916,0.4063333333333333,1.846666666666667,0.00528073009998736,-0.0765854480935077,0.3493333333333333,0.9653333333333334,-0.06268162580709755,0.0749651548474381,0.4626666666666666,1.744,0.04725208374807535,-1,-1,-1,-1
-0.2332310738001854,0.5396666666666667,3.289,-0.05670705569308135,0.0057830422548843,0.39,1.6656666666666666,0.0024506501932485335,-0.1539914129210273,0.357,0.901,-0.12603480638302011,-0.0166447233328559,0.4379999999999999,1.43,-0.010491512523228372,-1,-1,1,-1
-0.1630610343902119,0.5346666666666667,3.292,-0.0396461372315212,-0.0999722045172757,0.3896666666666666,1.5596666666666663,-0.0423647090098333,-0.1292010724602662,0.3583333333333333,0.9326666666666666,-0.10574506618988667,-0.0091593718762239,0.425,1.3206666666666669,-0.005773341065670973,-1,-1,1,-1
-0.2063218900019863,0.5386666666666666,3.2506666666666666,-0.05016444299814025,-0.0919819962846222,0.3883333333333333,1.554,-0.03897873939619089,-0.1249859992572282,0.3573333333333333,0.9393333333333334,-0.10229522489706346,0.011379652984498,0.4196666666666667,1.293,0.0071728300560685255,1,-1,-1,-1
-0.1798528043117584,0.5483333333333333,3.268,-0.04372883434649623,-0.0769655079001618,0.3963333333333333,1.5646666666666669,-0.03261527903409321,-0.0312424350064888,0.3743333333333333,1.022333333333333,-0.02557047936819877,-0.048071227199991,0.4716666666666666,1.4323333333333332,-0.030300286288334918,1,1,1,1
-0.1331134317528133,0.5506666666666667,3.306666666666666,-0.0323647731192582,-0.0641218363513045,0.4083333333333334,1.5736666666666668,-0.02717258213236401,0.0434814332432333,0.3803333333333333,1.095,0.03558752995452783,-0.0057941618224865,0.4916666666666666,1.655,-0.003652179739283091,1,1,1,1
-0.0974882272673043,0.5503333333333333,3.3366666666666664,-0.023702975092431283,0.0082231687468574,0.4103333333333333,1.643333333333333,0.003484690097427719,-0.0090998591069466,0.3879999999999999,1.100666666666667,-0.007447811270131996,-0.0026467659251823,0.4993333333333333,1.7213333333333334,-0.0016683111695398602,-1,1,1,1
-0.0854721511294469,0.5476666666666666,3.3483333333333336,-0.020781424856181226,-0.0022771329783346,0.411,1.6326666666666665,-0.0009649689778239295,0.0633152709898789,0.3853333333333333,1.1726666666666667,0.05182060329812189,0.0600869476688001,0.5,1.79,0.037874042802826184,-1,1,-1,1
0.1047458450263012,0.5766666666666667,3.672333333333333,0.025467569011040622,-0.0445044850801175,0.447,1.8836666666666664,-0.01885943767225655,0.0064221120093406,0.4143333333333333,1.2666666666666666,0.005256199864095066,-0.1081329803529769,0.5863333333333334,2.337333333333333,-0.06815844846804138,1,1,1,1
-0.023851741345263,0.5920000000000001,3.744333333333333,-0.00579923593715292,0.0076716037848569,0.457,2.0326666666666666,0.00325095623882172,0.1075325052779625,0.4233333333333333,1.4043333333333332,0.0880103521716468,-0.0382036653365607,0.621,2.6623333333333337,-0.024080558462666896,1,1,1,1
0.1059355054208897,0.591,3.867,0.025756819226085206,0.0998314847161858,0.4566666666666666,2.121,0.042305076900549715,0.0399819021024507,0.4336666666666666,1.4036666666666666,0.03272332654608143,-0.0010853825791476,0.6353333333333333,2.793,-0.0006841390327673968,-1,-1,1,1
0.1444179629358495,0.585,3.9016666666666655,0.03511332059595425,0.1305487294398344,0.4496666666666666,2.1496666666666666,0.055321966350820206,0.0796572631038798,0.4366666666666666,1.4583333333333333,0.0651957634640801,0.0072588692004762,0.6436666666666666,2.8586666666666667,0.004575415018821214,-1,-1,1,1
-0.0160296354287563,0.615,4.062333333333333,-0.003897394177317169,0.0358535586336556,0.4679999999999999,2.164333333333333,0.015193478885617031,0.0876032404906728,0.423,1.451,0.07169917623542667,-0.0260971012894564,0.6506666666666666,2.8593333333333333,-0.01644954136653186,1,1,-1,1
0.0917686293246777,0.6193333333333333,4.229666666666667,0.022312330382059493,0.0361063822841303,0.4753333333333333,2.244,0.015300616668912723,0.037216545402045,0.4193333333333333,1.3983333333333334,0.03046001075655516,0.0497281260960886,0.6506666666666666,2.930333333333333,0.03134466384694638,1,1,-1,1
0.1263241534319004,0.6173333333333333,4.266,0.030714049750425815,0.0749040439212671,0.476,2.291333333333333,0.03174170300341725,-0.0017015790405821,0.421,1.36,-0.0013926632716536763,0.0581571676526149,0.6416666666666667,2.94,0.0366576626442616,-1,1,1,-1
0.1201872962574368,0.6176666666666667,4.261,0.029221953967893267,0.1422953577263217,0.4653333333333333,2.3593333333333333,0.06029977484875842,0.0085911307591735,0.4216666666666666,1.3706666666666665,0.007031440788188187,0.0443657424731913,0.6403333333333333,2.927,0.027964642815120146,1,-1,1,-1
0.141261500706622,0.644,4.671333333333333,0.03434586848715308,0.0661181296194803,0.4863333333333333,2.4040000000000004,0.028018541104789612,-0.0119096434422778,0.396,1.3210000000000002,-0.009747489011663743,0.0584670926386179,0.5536666666666666,2.426333333333333,0.03685301475717377,1,1,-1,-1
0.1283545027515789,0.6503333333333333,4.773666666666667,0.031207702376002015,0.1738057060404396,0.489,2.55,0.07365275374496165,-0.0274717712485048,0.3833333333333333,1.232,-0.022484366528149023,0.0057542125929708,0.518,2.0926666666666667,0.0036269989157046087,1,1,-1,-1
-0.0029473164077593,0.6593333333333333,4.787999999999999,-0.0007166010641580566,0.2067360817162762,0.4826666666666666,2.583333333333333,0.08760749036228044,-0.0537928690787974,0.3793333333333333,1.18,-0.04402696040337202,-0.0658771796190369,0.5073333333333333,1.9326666666666663,-0.041523745462550915,1,-1,-1,-1
0.0513919474938981,0.6576666666666666,4.847,0.012495273383722146,0.1834240770394766,0.483,2.5623333333333336,0.0777286815539999,-0.1116939799167013,0.3816666666666666,1.128,-0.09141632553348789,-0.0273993875313429,0.4993333333333333,1.903333333333333,-0.017270399252983487,-1,1,1,-1
-0.1035114835875266,0.6093333333333333,4.468333333333334,-0.025167450327395785,0.1492659861646734,0.3473333333333333,1.3453333333333333,0.06325368235567358,-0.0529347621044167,0.3989999999999999,1.2416666666666667,-0.04332463977184788,0.0295674878843925,0.4486666666666666,1.546,0.018636997636792902,-1,-1,1,-1
-0.0755125173980975,0.5926666666666667,4.266333333333333,-0.018359871435001236,0.0277624332128482,0.304,0.7859999999999999,0.011764744112089689,-0.0019234583762928,0.4003333333333333,1.3163333333333334,-0.0015742611840712504,0.0955377849018415,0.4233333333333333,1.395,0.06021943691671972,-1,-1,1,-1
-0.1527117641713378,0.5906666666666667,4.166,-0.037129848843691575,-0.0481424366133437,0.29,0.5623333333333334,-0.020401073758418597,0.0307304602393143,0.4,1.3563333333333332,0.025151451843028114,0.0758120057878615,0.4133333333333333,1.2876666666666667,0.0477858713676762,-1,-1,-1,-1
-0.1870614630312435,0.595,4.137,-0.045481524521170255,0.0336503977944192,0.2789999999999999,0.5223333333333333,0.014259856702263245,0.0386028710115586,0.3956666666666667,1.366,0.03159465376336019,-0.0053535684721772,0.413,1.2049999999999998,-0.0033744646604570833,1,-1,-1,-1
-0.1552397573108654,0.6093333333333333,4.140666666666666,-0.03774449699249585,-0.1006304835974047,0.3633333333333333,0.9573333333333331,-0.04264366456364533,-0.0436890023100673,0.376,1.2446666666666668,-0.03575741557771478,0.0059269515727011,0.4456666666666667,1.2336666666666667,0.0037358798585024233,1,1,-1,1
-0.0589727044276511,0.611,4.224,-0.014338434325502719,-0.0593270581240612,0.392,1.292,-0.02514072352381702,-0.0712509981860629,0.3696666666666667,1.1563333333333332,-0.05831562676538787,0.1424325087151703,0.4503333333333333,1.411,0.0897781488473468,1,1,-1,1
-0.0142589857732255,0.6083333333333334,4.262333333333333,-0.0034668840956496518,-0.0065417966677683,0.4013333333333333,1.4409999999999998,-0.0027721836641464654,-0.1066871901571686,0.371,1.1153333333333333,-0.08731850107708909,0.0562226277398831,0.4589999999999999,1.401,0.035438282224699635,-1,1,1,1
-0.0052110344073108,0.602,4.270666666666667,-0.0012669942025268068,0.0623667540490076,0.4006666666666667,1.5096666666666667,0.02642883989536785,-0.1190831302000736,0.375,1.102,-0.09746400122938834,0.0680606999301958,0.4606666666666667,1.4276666666666666,0.04290006336409434,-1,-1,1,1
-0.1464201217746565,0.58,3.9643333333333337,-0.03560011907837213,0.0838397168182421,0.3933333333333333,1.532,0.035528327334803114,-0.0931810872393608,0.3876666666666666,1.1236666666666666,-0.07626438426664056,0.0476213236483908,0.4716666666666666,1.5076666666666665,0.030016702797551326,-1,-1,1,1
-0.0927798225289353,0.5710000000000001,3.883333333333333,-0.02255818865649949,0.0866537810075478,0.3866666666666666,1.5366666666666666,0.03672082890151936,-0.0179426885272768,0.3903333333333333,1.2,-0.014685255701146805,0.1043362493242046,0.4726666666666667,1.5753333333333337,0.06576529056814015,-1,-1,1,1
-0.2051502187493961,0.5753333333333334,3.7723333333333335,-0.04987956660541936,0.0074873568892601,0.387,1.458,0.0031728788756624957,-0.0090291279699363,0.3903333333333333,1.2093333333333334,-0.00738992112555026,0.1238292595165158,0.47,1.5953333333333333,0.07805213706347094,1,1,1,-1
-0.2043008598679452,0.5846666666666667,3.773,-0.049673056209488524,-0.0134460187328198,0.396,1.437,-0.005697950482408761,-0.0136398332897984,0.3906666666666667,1.2046666666666668,-0.011163568897559442,0.1358968480645994,0.4696666666666667,1.6073333333333333,0.08565858709844808,1,1,1,-1
-0.0780635911745961,0.5246666666666667,3.2456666666666667,-0.018980131335896787,0.0092111521820632,0.396,1.477666666666667,0.003903362776910308,-0.0041058393754815,0.3329999999999999,0.9323333333333332,-0.003360438487527704,0.0464187297986946,0.4053333333333333,1.2073333333333334,0.029258683082706342,-1,1,-1,-1
-0.0158653510350599,0.5023333333333333,2.9993333333333334,-0.0038574505964252535,0.0010700317679863,0.3933333333333333,1.4763333333333333,0.00045344188117991865,-0.124387837297041,0.3153333333333333,0.677,-0.1018056571646306,0.0264777773459675,0.381,0.9756666666666668,0.0166894893388899,-1,-1,-1,-1
-0.0822872854186123,0.499,2.889,-0.02000706681590564,0.0096702863809157,0.39,1.4866666666666668,0.00409792772448519,-0.1044303020741471,0.3033333333333333,0.603,-0.08547134319226836,-0.0569879523996282,0.376,0.8506666666666667,-0.03592068214757498,-1,-1,-1,-1
-0.1103734896772925,0.4983333333333333,2.8526666666666665,-0.026835856492828058,0.0040651517298802,0.3896666666666666,1.481666666666667,0.0017226685252042715,-0.1912038396019371,0.31,0.5173333333333333,-0.15649144615796678,-0.0442971939093672,0.3703333333333333,0.8133333333333334,-0.027921435241078332,-1,-1,1,-1
0.0196240044791573,0.5329999999999999,3.046666666666667,0.0047713175469673045,-0.0457415602993642,0.4073333333333333,1.4956666666666665,-0.019383666701112322,-0.0186113242756403,0.3373333333333333,0.724,-0.015232502950115013,0.0346863377590646,0.3486666666666667,0.7043333333333333,0.021863514322632806,1,1,1,-1
0.0865530846961433,0.5403333333333333,3.2133333333333334,0.021044239578801284,0.0114509788038215,0.411,1.59,0.00485252263110629,0.0501926665457918,0.3453333333333333,0.8573333333333333,0.04108036214454755,0.0259882548230153,0.3389999999999999,0.6140000000000001,0.016380933193062143,1,1,1,-1
0.0172389642098731,0.547,3.236333333333333,0.00419142650081789,0.0582306302041568,0.407,1.6346666666666667,0.024676095880550638,-0.0039466888613791,0.3523333333333333,0.8596666666666667,-0.0032301811968764335,-0.029530227133199,0.3396666666666667,0.557,-0.01861351141656839,1,-1,1,1
0.004741469731067,0.5496666666666666,3.2616666666666663,0.001152825752271017,0.0297348975289841,0.4053333333333333,1.6056666666666668,0.012600605211570966,0.0703295621163986,0.3513333333333333,0.9336666666666666,0.05756147421602443,-0.0890092756398356,0.3466666666666666,0.4973333333333333,-0.05610438283557777,1,-1,-1,1
0.0019991192565966,0.5436666666666666,3.2183333333333333,0.0004860594481422169,-0.1755833155883857,0.5366666666666666,2.853,-0.07440604223745281,0.0109096239495991,0.3466666666666666,0.8596666666666667,0.00892901958698457,-0.0069996035389069,0.3929999999999999,0.7703333333333333,-0.004411994523280259,-1,1,-1,1
0.0105195880368538,0.5406666666666667,3.207333333333333,0.002557698916162459,-0.0442478561449743,0.5713333333333334,3.4123333333333337,-0.018750687342969106,0.0166605931697165,0.349,0.8563333333333334,0.013635920305818297,-0.0135047184835117,0.414,0.9406666666666668,-0.008512302683503144,-1,1,1,1
-0.00218127884547,0.5396666666666667,3.194666666666667,-0.0005303491466929444,0.1741883571403906,0.5746666666666667,3.674666666666667,0.07381490784149271,0.0166864729632446,0.3483333333333334,0.855,0.0136571017126557,0.014163112611325,0.4206666666666667,1.0273333333333334,0.0089273020859587,-1,1,-1,1
0.0024650827228458,0.5393333333333333,3.201,0.0005993523117431116,0.1976744934306125,0.5706666666666667,3.7,0.08376750751162,0.0105774295322003,0.3496666666666667,0.8493333333333334,0.008657133913074627,0.070295130904141,0.42,1.084,0.04430847130675812,-1,-1,1,-1
-0.003398712831947,0.5483333333333333,3.212333333333333,-0.0008263521438448034,0.0650043802713398,0.495,2.946,0.027546573248607046,0.0192104329572714,0.3436666666666667,0.8613333333333333,0.015722845529999554,0.0529867821302669,0.426,1.12,0.033398661976431016,1,-1,-1,1
0.0325980911636558,0.5503333333333333,3.2663333333333333,0.007925795396754302,-0.0160276026315768,0.475,2.6246666666666667,-0.0067919350672581615,0.0267200112752404,0.34,0.87,0.021869085968800734,0.0073050926103839,0.4306666666666667,1.1193333333333333,0.004604550587746873,1,-1,-1,1
0.0597855944320286,0.5483333333333333,3.2963333333333336,0.014536077795557982,0.0304776480828423,0.4629999999999999,2.5276666666666667,0.012915356809107836,0.0062870832033365,0.3386666666666666,0.85,0.005145685069159163,0.0365513629980815,0.432,1.1616666666666666,0.023039078209156447,-1,-1,-1,1
0.1161567964769121,0.5373333333333333,3.352333333333333,0.02824199117047899,-0.0602359474686711,0.4639999999999999,2.436666666666667,-0.025525878905680015,-0.0012828174072493,0.3389999999999999,0.8423333333333333,-0.0010499263594025785,0.068347069967918,0.4276666666666666,1.1933333333333331,0.043080568307129904,-1,1,1,-1
-0.0131291912002837,0.596,3.88,-0.003192189464588442,0.0451995950401342,0.489,2.5253333333333337,0.019154000859375776,-0.0107972709980802,0.34,0.8283333333333334,-0.008837063923856086,0.0216101564017638,0.3966666666666666,1.0910000000000002,0.013621327431167795,1,1,1,-1
0.0731194493265636,0.609,4.162333333333334,0.017778028534744864,0.1052175321700121,0.4946666666666667,2.602333333333333,0.044587494640523376,-0.0190193550592899,0.341,0.8206666666666667,-0.015566457161197955,-0.0763011096542476,0.3893333333333333,0.9263333333333332,-0.04809416362563282,1,1,1,-1
-0.0068750372900057,0.6173333333333333,4.208,-0.0016715745296888237,0.2023819950207182,0.4906666666666667,2.6966666666666668,0.08576238134671375,-0.015734019467861,0.345,0.8230000000000001,-0.012877562843556128,-0.0924976963595891,0.3893333333333333,0.909,-0.05830320638678326,1,-1,1,1
-0.0043975891141645,0.6193333333333333,4.244666666666666,-0.0010692157213401997,0.1844535957351061,0.4896666666666667,2.680333333333333,0.07816495541803167,-0.0120948376073612,0.347,0.8283333333333334,-0.009899061818853463,-0.0483504260005931,0.3836666666666666,0.9036666666666666,-0.030476271052659907,1,-1,1,-1
0.2596663395339149,0.616,4.474666666666667,0.06313444146890763,0.051812920229584,0.5173333333333333,2.801,0.02195649579875692,-0.0228106854014769,0.3896666666666666,1.1116666666666668,-0.018669484638818817,-0.0569683551978568,0.4366666666666666,1.0799999999999998,-0.035908329626977716,-1,1,1,1
0.2292511093096738,0.6156666666666667,4.425666666666667,0.05573937988409681,0.039393062558235,0.5273333333333333,2.899,0.016693396332951676,0.0038976671216863,0.406,1.2660000000000002,0.003190059183878803,0.0474427952863925,0.4516666666666666,1.3056666666666668,0.02990417268766603,-1,1,1,1
0.2200788276439302,0.6193333333333333,4.4093333333333335,0.053509260720397536,0.1636062255338246,0.5246666666666667,3.018333333333333,0.06933057213657726,0.0514781761958509,0.4116666666666666,1.3553333333333333,0.04213249197942212,0.0087353727211689,0.4613333333333333,1.3476666666666666,0.005506085650477808,1,-1,1,1
0.1124362470790067,0.6253333333333333,4.389333333333334,0.027337388715590688,0.1795852604878787,0.5173333333333333,3.030333333333333,0.0761019259279151,0.0819203376646382,0.411,1.3806666666666667,0.0670479846930768,-0.0193449507807084,0.4679999999999999,1.3766666666666665,-0.01219352159350162,1,-1,-1,1
-0.0370118433729249,0.6463333333333334,4.515333333333333,-0.008998940961229617,-0.0443217679818217,0.5623333333333334,3.205,-0.018782008583463322,0.0544784782917862,0.4006666666666667,1.3253333333333337,0.0445880996433748,-0.0047561795725727,0.491,1.5753333333333333,-0.002997918111974271,1,1,-1,1
0.1170872204881563,0.6373333333333333,4.66,0.028468211482224445,0.03699652432792,0.5733333333333334,3.4193333333333333,0.015677827603138468,0.0040490605819889,0.3983333333333334,1.268333333333333,0.003313967686924223,0.0267784948817768,0.4983333333333333,1.6676666666666666,0.016879037805980962,-1,1,-1,1
0.0957527847160335,0.6316666666666666,4.634666666666666,0.023281025153241926,0.0138029028564496,0.5796666666666667,3.474333333333333,0.005849185439373155,0.0014011626357006,0.3929999999999999,1.2636666666666667,0.0011467864223845528,0.0540163137169276,0.5,1.708,0.034047596976341084,-1,1,-1,1
0.10137976122083,0.6306666666666667,4.637666666666666,0.02464915018410521,0.0504724125757576,0.5783333333333334,3.509,0.021388435736922472,-0.0038613618130525,0.3923333333333333,1.2556666666666667,-0.003160344978017965,0.034354043426958,0.5036666666666667,1.7193333333333334,0.021654062349357135,-1,-1,-1,1
0.1151658422843953,0.6476666666666666,4.664666666666666,0.028001053744480236,-0.076864937228235,0.54,3.252333333333333,-0.032572660715614835,-0.0030156450859795,0.407,1.238,-0.0024681651874072356,0.0264868923255674,0.5323333333333333,1.9566666666666663,0.016695234698587923,1,-1,1,1
0.062151719743662,0.6553333333333333,4.726333333333333,0.015111369919533522,-0.0754410996660883,0.529,3.1103333333333336,-0.03196928836538131,0.0810846479836602,0.4126666666666667,1.3186666666666669,0.06636401157314467,-0.0452399633032323,0.5483333333333333,2.018,-0.02851568224083036,1,-1,1,1
0.039510369852314,0.6593333333333333,4.758666666666667,0.009606424680739224,-0.1260660528007076,0.528,3.041333333333333,-0.05342236543355757,0.0434228781266921,0.418,1.32,0.03553960531615991,0.0619322857186634,0.5503333333333333,2.1333333333333333,0.03903719744784898,1,-1,1,1
0.1149166386859743,0.6493333333333333,4.839333333333333,0.02794046318034862,-0.0562140635907364,0.522,3.04,-0.02382154577645908,0.0653252655287408,0.4193333333333333,1.354,0.05346569030480001,0.0575514575308209,0.55,2.13,0.036275871057753,-1,-1,1,-1
0.1133551186560382,0.6443333333333334,4.839333333333333,0.027560800205511438,-0.0482374280798905,0.5373333333333333,3.049,-0.02044132780561206,0.1002076701594965,0.4206666666666667,1.4,0.08201531544569082,-0.0125329019517295,0.524,2.059333333333333,-0.007899746673434342,-1,1,1,-1
0.1157446924063281,0.6403333333333333,4.844666666666667,0.02814179350770112,-0.040499996366436,0.5503333333333333,3.0586666666666664,-0.017162476002686063,0.0899755753269946,0.423,1.4126666666666663,0.07364082191618192,-0.0600168459732948,0.5153333333333333,1.9686666666666668,-0.037829856257842194,-1,1,1,-1
0.0731357604697588,0.6403333333333333,4.797666666666667,0.01778199437381818,8.364239178826338e-05,0.555,3.133666666666667,3.544470791762841e-05,0.0448645704522887,0.4283333333333333,1.413333333333333,0.03671956340391146,-0.036963326594035,0.5096666666666667,1.937,-0.023298747363135634,1,1,1,-1
0.0672490481357837,0.6433333333333333,4.793,0.01635071800599652,0.0766077706489287,0.5423333333333333,3.211,0.03246368255161443,0.0528388378548438,0.429,1.428,0.04324613023684831,-0.0679192090909373,0.5083333333333333,1.8946666666666665,-0.042810878768933636,1,-1,1,-1
-0.10381827688526,0.6173333333333333,4.443666666666667,-0.02524204306642222,0.0687105343248251,0.5546666666666666,3.2113333333333336,0.029117111167418136,0.0050471439306156,0.4576666666666666,1.637,0.004130852467784011,-0.0027289549613327,0.4883333333333333,1.770333333333333,-0.001720116614713099,-1,1,1,-1
-0.2314112060708764,0.6153333333333333,4.281000000000001,-0.056264578886717286,0.1691802914723186,0.5543333333333333,3.309333333333333,0.07169266550669111,0.0396001707613162,0.4679999999999999,1.7576666666666665,0.032410897205005826,-0.0947897863992768,0.4886666666666667,1.6676666666666666,-0.059747958028180746,-1,-1,1,1
-0.1560852867283113,0.6106666666666667,4.288333333333333,-0.03795007630482334,0.1764859923947792,0.55,3.320333333333333,0.074788564963819,0.0834913724392365,0.47,1.8246666666666669,0.06833380355713925,-0.0620714762706335,0.4836666666666667,1.6616666666666664,-0.0391249321244733,-1,-1,1,-1
-0.1568486492615859,0.6093333333333333,4.268666666666666,-0.03813567782430826,0.1610884419072613,0.5489999999999999,3.3063333333333333,0.06826362386626433,0.1349271708917145,0.461,1.8783333333333332,0.11043161132541193,-0.0572263324800574,0.482,1.653333333333333,-0.03607093803042131,-1,-1,-1,-1
-0.0573900631631092,0.6273333333333333,4.405666666666666,-0.013953636001384747,-0.0487527141489616,0.5106666666666667,2.9440000000000004,-0.02065968794359667,0.00915251278221,0.4306666666666667,1.718,0.00749090585340321,0.0179870353540292,0.4429999999999999,1.4183333333333332,0.01133759948415855,1,-1,-1,-1
0.0823553941921471,0.615,4.568333333333333,0.02002362656478942,-0.0030991765681331,0.495,2.8116666666666665,-0.0013133221790299127,-0.0576640074543843,0.4196666666666667,1.572,-0.04719530704292904,-0.0452169838649663,0.43,1.257,-0.02850119782678975,-1,-1,-1,-1
-0.0221238926152196,0.6173333333333333,4.474333333333333,-0.0053791323353158255,-0.0048156339429703,0.4893333333333333,2.747333333333333,-0.0020406965283691274,-0.0912132105240888,0.4176666666666666,1.5293333333333334,-0.07465376873886334,-0.0246557097013186,0.4226666666666666,1.2183333333333333,-0.015541002510378392,1,-1,-1,-1
-0.0087210052719335,0.6253333333333333,4.491666666666666,-0.002120397267813788,-0.1028880107785279,0.4976666666666666,2.6516666666666664,-0.04360032529321388,-0.0272375057927156,0.4106666666666667,1.5346666666666666,-0.0222926311527631,-0.0477740426056738,0.4193333333333333,1.1709999999999998,-0.03011296470715641,1,1,-1,-1
-0.1508398090194633,0.5760000000000001,3.857,-0.03667470766836413,-0.1084361713469359,0.4966666666666666,2.665,-0.045951440877344256,-0.0029451805878437,0.3736666666666666,1.2399999999999998,-0.002410493274337792,-0.0084933158849807,0.462,1.3483333333333334,-0.005353512232619392,-1,-1,-1,1
-0.1949100256421778,0.5636666666666666,3.63,-0.047389798876885776,-0.0859051504173438,0.49,2.6913333333333336,-0.03640358555110018,-0.0740579852075018,0.3623333333333333,1.0673333333333337,-0.060613015035655464,0.0266989976853773,0.4793333333333333,1.547,0.016828929082939554,-1,-1,-1,1
-0.2974025802078341,0.5670000000000001,3.53,-0.07230951006794334,-0.1137149755939312,0.4893333333333333,2.6653333333333333,-0.04818841271290264,-0.0417907322114816,0.3553333333333333,1.0423333333333331,-0.0342037698269571,0.0974062906725765,0.4793333333333333,1.6223333333333334,0.061397194654194055,1,-1,-1,1
-0.290625124361858,0.569,3.539,-0.07066166117777173,-0.1423287482356428,0.491,2.6383333333333336,-0.06031392457385359,-0.0358659813413271,0.351,1.013,-0.02935463691348418,0.0822592024542521,0.48,1.6163333333333334,0.05184967244219652,1,1,-1,1
-0.0444501812854287,0.5923333333333334,3.7896666666666663,-0.01080747459868859,-0.015592508911435,0.4726666666666667,2.565333333333333,-0.006607557630201365,0.0051603984792969,0.3856666666666667,1.0936666666666668,0.004223546046239352,0.0731745180123772,0.4716666666666666,1.606666666666667,0.04612340840731365,1,-1,1,-1
-0.0188056452235407,0.5996666666666667,3.9,-0.0045723443006967105,-0.0910876403608416,0.4696666666666667,2.4493333333333336,-0.038599742767626614,0.0381564024042204,0.397,1.219,0.031229239982068214,0.0601597109407792,0.4683333333333334,1.5850000000000002,0.037919906994374086,1,-1,1,-1
0.0452904663115032,0.596,3.9626666666666654,0.011011778806508221,-0.139494315918025,0.4763333333333333,2.4,-0.05911279170973639,0.0697946167586702,0.4006666666666667,1.281,0.057123646331287956,0.0347177892685326,0.469,1.557,0.02188333885794404,-1,1,1,1
0.0447133857451378,0.5936666666666667,3.962,0.010871469287355925,-0.1271029071329446,0.4793333333333333,2.4123333333333337,-0.053861747882738384,0.1104889823649837,0.4,1.3216666666666663,0.09043009110494461,0.0410859355276207,0.4633333333333334,1.5633333333333332,0.025897312829808745,-1,1,-1,-1
-0.0873130570212499,0.57,3.833,-0.021229016813939093,-0.1010648412974477,0.4786666666666667,2.4403333333333337,-0.04282773010123505,0.016645780979497,0.3716666666666666,1.2303333333333333,0.013623797217322575,-0.0017314488619075,0.4466666666666666,1.4916666666666667,-0.0010913679401431788,-1,-1,-1,-1
-0.0810147736346675,0.563,3.7483333333333335,-0.019697672379621896,-0.0497248633161704,0.4686666666666667,2.486666666666667,-0.021071650616439754,-0.0525333775974581,0.3643333333333333,1.1143333333333334,-0.04299612522899078,0.0061946935276826,0.4393333333333333,1.4406666666666663,0.0039046431366602037,-1,-1,-1,-1
-0.1946988999967338,0.5673333333333334,3.640333333333333,-0.047338466464187254,0.0245677480621862,0.461,2.473,0.010410948750275463,-0.0444504482513463,0.359,1.0793333333333337,-0.036380623651202953,-0.068842700642195,0.44,1.3703333333333334,-0.04339297454675834,1,-1,-1,1
-0.1979446625208409,0.5773333333333334,3.637,-0.04812763076044541,-0.031376343361146,0.4626666666666666,2.4170000000000003,-0.013296192303710421,-0.0970914539459117,0.3606666666666667,1.0266666666666666,-0.07946483746982988,-0.0698098378649749,0.4406666666666667,1.3693333333333333,-0.04400258109182157,1,1,1,1
-0.0739637341699697,0.544,3.494333333333333,-0.017983305245329626,0.0727269194027626,0.439,2.274666666666667,0.030819114098331355,-0.0714072485143693,0.369,1.0583333333333331,-0.05844351038890836,-0.0811379559379237,0.4446666666666667,1.3656666666666666,-0.05114292762989526,-1,-1,1,1
-0.2512951330095503,0.5436666666666666,3.312,-0.06109909314734513,-0.0080136231075069,0.434,2.136,-0.003395892015218485,-0.069730408486843,0.373,1.06,-0.057071094848355076,-0.0664582607355426,0.4453333333333333,1.3803333333333332,-0.04189001287889163,-1,-1,1,1
-0.2228262009843278,0.5413333333333333,3.306,-0.05417724826804776,-0.0531685513087256,0.4376666666666666,2.091,-0.022530964637068832,-0.058145377075738,0.3793333333333333,1.0716666666666663,-0.04758928568027744,-0.068229473761799,0.4483333333333333,1.3786666666666667,-0.04300644499222047,-1,1,1,1
-0.1708073603165827,0.5383333333333333,3.315,-0.04152955408745783,-0.0647352484400181,0.4403333333333333,2.0803333333333334,-0.027432524631050982,-0.0436196239618082,0.3803333333333333,1.086666666666667,-0.03570063262778176,-0.0731701523547856,0.449,1.3743333333333334,-0.04612065664326336,-1,1,1,1
-0.0642137152246946,0.5876666666666667,3.701,-0.015612716891343865,-0.0533545806578872,0.436,2.0856666666666666,-0.022609797341444755,-0.0355118129433278,0.3556666666666667,1.0643333333333334,-0.02906476655888384,-0.0914661639887128,0.4376666666666666,1.3383333333333334,-0.05765301025130281,1,-1,-1,-1
0.2251638854288802,0.5896666666666667,4.024,0.054745625370764585,-0.037356930311911,0.431,2.069,-0.015830555000827723,-0.0794967574551089,0.3476666666666667,0.9563333333333334,-0.06506439705875594,-0.0963250342590695,0.4333333333333333,1.2986666666666666,-0.060715656428759146,1,-1,-1,-1
0.2427468722817805,0.5883333333333334,4.042666666666666,0.059020696434290004,-0.0822911362328273,0.431,2.0246666666666666,-0.03487209327258397,-0.1108701792612579,0.349,0.9266666666666666,-0.09074208302776934,-0.0601478397199517,0.4293333333333333,1.2986666666666666,-0.03791242431896476,-1,1,1,-1
0.006754149671666,0.6003333333333333,3.967333333333333,0.0016421823016546369,-0.0991349564688577,0.4383333333333333,2.006333333333333,-0.042009912693081575,-0.1225401188324994,0.3493333333333333,0.9163333333333334,-0.10029338557421237,-0.019160401741028,0.4233333333333333,1.284,-0.012077196526257352,1,1,1,-1
-0.1170907755525689,0.5506666666666667,3.573,-0.028469075849190444,-0.0171305524036311,0.4116666666666666,1.8843333333333332,-0.007259326442402519,-0.0813329776789414,0.3383333333333334,0.8953333333333333,-0.06656725787415739,0.011760407863248,0.3986666666666666,1.1036666666666666,0.007412827711709974,-1,-1,-1,-1
-0.1413128947082409,0.5379999999999999,3.369,-0.03435836425997018,-0.0615995703121805,0.4056666666666667,1.778,-0.026103734373040987,-0.0907364066988621,0.3356666666666667,0.869,-0.07426352699320218,-0.01547922929744,0.3893333333333333,0.9963333333333334,-0.00975687758675113,-1,-1,-1,-1
-0.1260566378842829,0.5326666666666666,3.309333333333333,-0.03064900687766304,-0.0182562723165746,0.3996666666666666,1.7566666666666668,-0.007736367003513532,-0.0427357580573527,0.3306666666666667,0.8766666666666667,-0.034977229510533066,-0.0666403360996387,0.39,0.9476666666666668,-0.04200477873737933,-1,-1,-1,1
-0.1375199727201197,0.5306666666666667,3.27,-0.03343616536547737,-0.1008291500929599,0.4066666666666666,1.675,-0.042727852446815845,-0.0470178190831511,0.3296666666666666,0.8646666666666667,-0.038481897219397786,-0.0700675173995706,0.389,0.942,-0.044165001818806796,-1,1,-1,-1
0.0396071711478693,0.5733333333333334,3.609666666666667,0.009629960637457064,0.0074981682321271,0.4313333333333333,1.7886666666666668,0.0031774603430491316,0.0045727900108714,0.36,0.9026666666666666,0.0037426158557682036,-0.069494757216139,0.4563333333333333,1.2746666666666668,-0.043803979258256485,1,1,1,1
0.0091502137845047,0.5883333333333334,3.783666666666667,0.002224753649790452,0.023657946061844,0.4393333333333333,1.883,0.010025406616967788,0.0389260809737003,0.3723333333333333,1.023,0.031859186078681455,-0.0267102924606532,0.4826666666666666,1.5466666666666666,-0.016836048412824735,1,1,1,1
0.1078323598357675,0.5843333333333333,3.882333333333333,0.02621801432840805,0.101998904602566,0.4366666666666666,1.9613333333333327,0.04322355332339138,0.0327781778882299,0.3786666666666666,1.0656666666666668,0.026827413460060137,0.0258548452637918,0.49,1.663333333333333,0.016296842395436877,-1,-1,1,1
0.1034380243984589,0.585,3.874333333333333,0.02514958969562937,0.1221084028665593,0.4296666666666667,1.979666666666667,0.05174525239366252,0.0167967889661948,0.3823333333333333,1.0756666666666668,0.013747390228158235,-0.0120126618508327,0.4973333333333333,1.689,-0.007571828604476696,1,-1,1,1
-0.0143540140254079,0.6046666666666667,3.985,-0.0034899889602850575,0.114489823077029,0.4356666666666667,1.962,0.048516765861729795,-0.0399738226200179,0.4083333333333334,1.221,-0.032716713865641796,-0.0330724858002868,0.5113333333333333,1.768,-0.020846270136739283,1,1,1,1
-0.0034908717865222,0.6096666666666667,4.066,-0.00084875937665714,0.0842902253858906,0.441,1.947,0.03571923704282668,0.0457827177315661,0.4156666666666667,1.361,0.03747102423136791,-0.0394919937212778,0.5196666666666667,1.827,-0.02489261842377235,1,1,1,1
0.0805883986451618,0.601,4.149,0.019594004931360903,0.024091585035068,0.4473333333333333,1.9566666666666663,0.010209167583375036,0.0489123876695496,0.418,1.3833333333333333,0.04003251345465854,0.0058597417416959,0.5183333333333333,1.87,0.0036935161153765035,-1,1,1,-1
0.0854575627961109,0.595,4.1530000000000005,0.020777877895574844,0.0971711216727602,0.4426666666666666,2.029333333333333,0.04117770848110305,0.0704041522877634,0.4166666666666666,1.4043333333333332,0.057622522800667646,-0.0166900925589905,0.52,1.85,-0.010520109682498707,-1,-1,-1,1
0.013858532909925,0.619,4.226,0.0033695192700643173,0.1014303182527636,0.451,2.074333333333333,0.04298260639846707,0.0767309804649845,0.406,1.4209999999999998,0.06280073728165066,0.015636479150463,0.4726666666666667,1.7283333333333333,0.00985599541342056,1,1,-1,-1
0.0329180241631412,0.6256666666666667,4.352333333333333,0.008003582880747177,0.1832591558418943,0.45,2.1573333333333333,0.07765879374289415,0.0177465654285702,0.4003333333333333,1.3726666666666667,0.01452473807030072,-0.0039226525957074,0.4556666666666667,1.5583333333333331,-0.0024725288614981843,1,-1,-1,-1
0.0653478535410547,0.625,4.387666666666666,0.015888467646256517,0.1895988530526555,0.4476666666666666,2.165,0.08034533475538067,-0.0334139329624059,0.4056666666666667,1.3263333333333334,-0.0273477494071164,-0.0485248679480285,0.4486666666666666,1.4523333333333333,-0.030586225411137122,-1,-1,1,-1
0.0979270573417023,0.621,4.421333333333334,0.0238096708301099,0.171435190332325,0.4453333333333333,2.147333333333333,0.07264821244608331,-0.0027560351356137,0.4056666666666667,1.3573333333333333,-0.002255686522468697,-0.1189024725699039,0.4586666666666666,1.3823333333333332,-0.0749466816037443,-1,-1,1,1
0.0580595893702167,0.6066666666666667,4.418333333333334,0.014116422457305065,0.0627558615661889,0.336,1.1443333333333332,0.02659372999475618,-0.0190207446484593,0.3906666666666667,1.352666666666667,-0.015567594475276674,0.0039625373801288,0.4716666666666666,1.518,0.002497669064004127,-1,-1,-1,1
-0.0692908235333513,0.6086666666666667,4.307,-0.01684714873152593,-0.0439569876837656,0.3026666666666666,0.6980000000000001,-0.018627427505109723,-0.0323009015033586,0.3829999999999999,1.301,-0.02643678494631768,0.0578016551721556,0.474,1.5803333333333334,0.036433575793052723,1,-1,-1,1
-0.0980621852823357,0.6173333333333333,4.2843333333333335,-0.023842525404461145,-0.0387372400200157,0.2883333333333333,0.5513333333333333,-0.01641548177532131,-0.0282542450273386,0.3793333333333333,1.275,-0.023124784908267946,0.0505335860056177,0.479,1.5803333333333334,0.03185236184581321,1,-1,-1,1
-0.0121036365014095,0.6096666666666667,4.374666666666667,-0.002942839382381196,0.0001379855879722,0.2793333333333333,0.4906666666666667,5.847344579645473e-05,-0.0627006560528906,0.3793333333333333,1.2413333333333334,-0.0513175695697207,0.043576829056938,0.48,1.584,0.027467374412344946,-1,-1,1,1
-0.0720637797706498,0.602,4.303,-0.017521356422726116,-0.061896319576881,0.3406666666666667,0.763,-0.026229486288872214,-0.0654603598694441,0.375,1.2006666666666663,-0.05357625873683793,0.0353854054734661,0.4443333333333333,1.5226666666666666,0.022304151125874253,-1,1,-1,-1
-0.1241511960235293,0.6093333333333333,4.248,-0.030185723851275853,0.025747241519994,0.3573333333333333,1.0213333333333334,0.010910776651043567,-0.1224356095463659,0.375,1.1476666666666666,-0.10020784958624257,-0.0339171333551031,0.4343333333333333,1.3616666666666668,-0.021378668916932703,1,1,1,-1
-0.1125269638711294,0.611,4.254333333333333,-0.027359445305646983,-0.0144188835427052,0.368,1.0893333333333333,-0.006110216419483096,-0.1365961171945415,0.379,1.134,-0.11179756621958732,-0.0727202417004719,0.43,1.282,-0.0458370686754929,1,1,1,-1
-0.1042256867131854,0.6116666666666667,4.262,-0.025341099386086842,0.0216094527245092,0.3696666666666667,1.1423333333333334,0.009157327088624743,-0.1270781354934407,0.3816666666666666,1.143333333333333,-0.10400754106103795,-0.071190034728044,0.4303333333333333,1.2833333333333334,-0.04487254765022188,1,1,1,1
-0.0546689693114208,0.6133333333333334,4.3116666666666665,-0.013292037964383928,0.0932478975868822,0.3653333333333333,1.214,0.039515183906586246,-0.0710920294519621,0.3706666666666667,1.162,-0.058185518253209834,-0.0775852985247078,0.4446666666666667,1.279,-0.048903614365497526,1,-1,-1,1
-0.0291350463082444,0.6013333333333333,4.337000000000001,-0.007083801770931974,0.1002993849925562,0.3603333333333333,1.221,0.04250335660389093,-0.1530353811446179,0.3713333333333333,1.0800000000000003,-0.12525233885739537,-0.0315229769306231,0.4503333333333333,1.325,-0.019869582727412377,-1,-1,1,1
-0.1210688139814886,0.6103333333333333,4.246,-0.02943628336173326,0.061726371943735,0.36,1.1826666666666663,0.026157468450915107,-0.1282373397773832,0.37,1.0993333333333335,-0.1049562958306301,-0.0201215379983081,0.4516666666666666,1.337,-0.012683020538956808,1,-1,-1,1
-0.1040334198593768,0.618,4.262333333333333,-0.02529435223953724,0.0539065770792637,0.361,1.1746666666666663,0.02284371403738041,-0.1497066591450364,0.3706666666666667,1.0776666666666668,-0.12252793478341427,0.0220966362183159,0.45,1.379,0.013927965696375801,1,1,1,-1
-0.0544120272321944,0.6196666666666667,4.304333333333333,-0.013229565890833942,-0.0150248028237223,0.3963333333333333,1.3806666666666667,-0.006366983729433743,-0.0703302265303942,0.3566666666666666,1.0416666666666667,-0.05756201800796519,0.0065070423187985,0.442,1.367,0.0041015230239419016,1,1,-1,-1
-0.0061386005515906,0.6106666666666667,4.352333333333333,-0.001492519661659043,0.0946659737182546,0.4006666666666667,1.536,0.040116114764812943,-0.0873845482941799,0.3496666666666667,0.966,-0.0715201868481639,0.0036155700551903,0.4313333333333333,1.367,0.0022789684006198512,-1,1,-1,-1
-0.011814978010344,0.605,4.342333333333333,-0.0028726558821193238,0.0166588853165881,0.4093333333333333,1.5486666666666666,0.00705945049699772,-0.105339586379387,0.35,0.947,-0.08621555008786197,-0.0716986135065917,0.4303333333333333,1.290333333333333,-0.04519311534711167,-1,1,1,-1
-0.0384949136692185,0.606,4.315,-0.009359529919288982,-0.0023183015660086,0.412,1.558,-0.0009824147793402243,-0.140181668874214,0.3503333333333333,0.912,-0.1147321734366507,-0.0644942225573246,0.43,1.2973333333333334,-0.0406520390939986,1,1,1,-1
0.1304468800649814,0.5113333333333333,3.271666666666667,0.03171643628914992,-0.0041339715631312,0.407,1.5853333333333337,-0.0017518319534177609,-0.0156505769708947,0.3096666666666666,0.7403333333333334,-0.012809269042299454,-0.0309313465707732,0.376,0.8736666666666667,-0.019496665905344518,-1,-1,-1,-1
-0.0014529540424117,0.49,2.8496666666666663,-0.0003532665886241032,0.0066284002136263,0.3966666666666666,1.6033333333333333,0.002808883205155986,-0.0579366858521231,0.2926666666666666,0.571,-0.047418481623978354,-0.0035640195360369,0.3513333333333333,0.6920000000000001,-0.0022464750448300784,-1,-1,-1,-1
0.0033645042515479,0.4803333333333333,2.724,0.0008180347792575488,-0.0220708230076169,0.391,1.5770000000000002,-0.009352839610170314,-0.0737143442205361,0.2876666666666667,0.5186666666666667,-0.06033176087715442,-0.0529190422911562,0.3416666666666666,0.5630000000000001,-0.03335596415826131,-1,-1,-1,-1
-0.0388704416671066,0.4813333333333333,2.679333333333333,-0.009450834592991234,-0.052974896999181,0.391,1.5446666666666669,-0.022448900742289564,-0.1125347362036539,0.283,0.444,-0.09210444543466524,-0.1044016911214101,0.348,0.5113333333333333,-0.06580653988308482,1,1,-1,1
-0.0294979480460426,0.532,2.9773333333333336,-0.007172036536227739,-0.0648398187887577,0.4003333333333333,1.5243333333333335,-0.02747683787208434,-0.0364490982002254,0.309,0.5156666666666667,-0.029831890930548187,-0.0177179876863635,0.3893333333333333,0.744,-0.011168013188357034,1,1,1,1
0.0147634924439126,0.546,3.212333333333333,0.003589548230432544,-0.0152080572443487,0.4039999999999999,1.5686666666666669,-0.006444640516558623,0.0615346880776926,0.3103333333333333,0.6103333333333333,0.05036327903354486,0.0363164845434093,0.4046666666666667,0.93,0.02289102947326874,1,1,1,1
0.1442146540526074,0.5446666666666666,3.342,0.03506388872576192,0.0093518617885901,0.401,1.5933333333333335,0.003962990566096153,0.0400300538135781,0.3153333333333333,0.6053333333333334,0.03276273648117998,0.019486193690308,0.4123333333333333,0.9816666666666668,0.012282549913483144,-1,-1,1,1
0.1425350768689712,0.5403333333333333,3.339,0.034655521712990356,0.0076725827614261,0.4013333333333333,1.5910000000000002,0.003251371094707732,0.0130053273970047,0.3193333333333333,0.607,0.010644255347341218,-0.0260063360296649,0.42,1.0046666666666666,-0.016392330150656803,-1,1,1,1
0.0767371405691772,0.5313333333333333,3.2423333333333333,0.018657622387453436,-0.1398389249367797,0.5316666666666666,2.8273333333333333,-0.05925882490838597,0.039265162351078,0.3196666666666666,0.63,0.03213670840888959,-0.0409928477805271,0.3913333333333333,0.9796666666666668,-0.025838637702270652,-1,1,1,-1
0.0689738028220108,0.527,3.224666666666667,0.016770069331937656,-0.0367173449388391,0.5673333333333334,3.3796666666666666,-0.015559521183498484,0.0517214156132032,0.3153333333333333,0.642,0.04233157212479645,-0.0349653176577177,0.3786666666666666,0.8813333333333334,-0.022039361108543053,-1,1,-1,-1
-0.0178763290182697,0.5333333333333333,3.133666666666667,-0.004346393337344659,-0.0364590083830376,0.5813333333333334,3.5603333333333333,-0.015450047224551806,0.0535977262168583,0.3106666666666666,0.6433333333333333,0.04386724505071053,-0.0764601349408067,0.3766666666666666,0.821,-0.04819440054469,1,1,-1,-1
-0.0346354393334946,0.545,3.115666666666667,-0.00842114970032461,-0.0513341036187013,0.5870000000000001,3.619666666666667,-0.02175359013625735,0.0375960475490035,0.31,0.6276666666666666,0.030770615605920267,-0.0316570131506631,0.3716666666666666,0.8216666666666667,-0.019954068522279267,1,1,-1,-1
0.0120790140037487,0.551,3.256333333333333,0.002936852747224039,0.0547040424244165,0.4956666666666667,2.9523333333333333,0.023181651841752693,-0.0237485304363195,0.3366666666666666,0.7006666666666667,-0.019437067162685145,-0.0203947161323116,0.391,0.8363333333333334,-0.012855210352908982,1,-1,1,1
0.065801534160153,0.5429999999999999,3.319333333333333,0.01599877409777215,0.0254787108603973,0.4663333333333333,2.5686666666666667,0.01079698278894996,0.0656216460899337,0.341,0.8263333333333333,0.053708264003794484,0.0838467310295707,0.3979999999999999,0.9423333333333334,0.05285032445640337,-1,-1,1,1
0.0910957145839095,0.5333333333333333,3.345,0.022148720048926398,-0.0405662651680529,0.4589999999999999,2.414333333333333,-0.017190558393291394,0.0013092863917595,0.35,0.8343333333333334,0.0010715899916442612,0.1055892129717973,0.3993333333333333,0.9626666666666668,0.06655505940580657,-1,-1,1,1
0.0424177000365899,0.531,3.2976666666666663,0.010313303622689963,-0.1052474230682576,0.4596666666666666,2.3506666666666667,-0.04460016135335948,0.0189650378557032,0.35,0.8523333333333334,0.015522001057396715,0.1175683576597914,0.3993333333333333,0.975,0.0741057614510349,-1,1,1,1
-0.089590390050418,0.6116666666666667,4.028666666666667,-0.021782720266967686,-0.0914032985383475,0.475,2.3306666666666667,-0.03873350761657821,0.0106022001537335,0.3323333333333333,0.8213333333333334,0.008677407514243058,-0.0827640243724685,0.4543333333333333,1.2336666666666667,-0.052167872112509624,1,1,-1,1
0.1219230316693291,0.6256666666666667,4.448666666666667,0.02964397511227541,0.0170158816899039,0.4783333333333333,2.432666666666667,0.007210733021436562,-0.0501055693571701,0.3229999999999999,0.7543333333333333,-0.041009077148220704,0.0260334042581058,0.4706666666666667,1.489,0.01640939181350275,1,1,-1,1
0.2161383936119483,0.6213333333333333,4.543666666666667,0.05255119622039037,0.0069111461892306,0.48,2.423,0.002928701018897481,-0.1088548113974046,0.321,0.6946666666666667,-0.08909259820460212,0.0545401923444337,0.4746666666666667,1.5546666666666666,0.034377808483689036,-1,1,-1,1
0.140936177728455,0.6283333333333334,4.506333333333333,0.034266770501020415,0.0363213594169873,0.4796666666666667,2.45,0.01539171642730288,-0.1181830799700784,0.3223333333333333,0.6829999999999999,-0.09672735199472866,0.0184237440572125,0.4803333333333333,1.5693333333333332,0.01161286598975473,1,-1,1,1
-0.0716378554476966,0.603,4.266,-0.017417798548086148,0.007903861516278,0.511,2.668333333333333,0.0033493789079471026,-0.0382781818254944,0.373,0.935,-0.031328910772085425,0.0003294364653425,0.4903333333333333,1.6216666666666666,0.0002076506008920185,-1,1,1,1
-0.0378820948682108,0.59,4.164,-0.00921053112031984,0.0337645544722016,0.521,2.8123333333333336,0.014308232292849976,0.0398925954346132,0.3893333333333333,1.144,0.03265023319382169,0.06861554221979,0.49,1.6789999999999998,0.043249791906484925,-1,1,1,-1
-0.1530349116542231,0.5953333333333333,4.047666666666667,-0.037208417886874706,0.1125451918978233,0.5186666666666667,2.8903333333333334,0.04769269946811274,0.1049637781936017,0.3913333333333333,1.225,0.08590796857384017,0.0545472427897948,0.4906666666666667,1.6663333333333332,0.03438225252486179,1,-1,1,1
-0.1596527546633916,0.603,4.036666666666666,-0.038817459023522294,0.1201096373036092,0.5126666666666666,2.895,0.05089824574954451,0.1137968464369989,0.3929999999999999,1.2426666666666668,0.0931374239357148,-0.0158487857421727,0.4986666666666666,1.6649999999999998,-0.009989816638390362,1,-1,1,1
-0.0958595025150854,0.6103333333333333,4.052666666666666,-0.023306972176833918,-0.0214499762441753,0.545,3.0156666666666667,-0.009089746557457297,0.0440625735993558,0.414,1.3,0.036063166296034885,-0.0869925035427923,0.5526666666666666,2.029333333333333,-0.054833169773666396,1,1,1,1
-0.0337805754151538,0.608,4.098333333333334,-0.008213300827370021,0.0223010746364993,0.5533333333333333,3.151,0.009450412163498947,0.0583042909131708,0.4223333333333333,1.3636666666666668,0.04771934926208701,0.0227400381096214,0.5710000000000001,2.2766666666666664,0.014333515182847336,-1,1,1,1
-0.0245705331480508,0.6056666666666667,4.1,-0.005974000672092736,-0.0449605224699447,0.5603333333333333,3.165666666666666,-0.019052690300933896,0.0895975296239277,0.4253333333333333,1.411,0.07333140909837496,0.0363103127802291,0.5786666666666667,2.3463333333333334,0.022887139283603187,-1,1,1,1
-0.0298913380479479,0.606,4.091333333333333,-0.007267684120332492,0.0083106128736791,0.5603333333333333,3.216333333333333,0.0035217458471264278,0.0581307296157753,0.4296666666666667,1.4076666666666666,0.047577297415832144,-0.0218862662613235,0.5856666666666667,2.3386666666666667,-0.013795365172224098,1,1,1,1
0.1584798576336235,0.6316666666666666,4.468999999999999,0.038532284599267434,0.0005018253850721,0.5113333333333333,2.9793333333333334,0.00021265597287747394,-0.0147161662671331,0.3866666666666666,1.2353333333333334,-0.012044497358626345,-0.009822245667038,0.556,2.3713333333333333,-0.006191164092138349,1,-1,-1,-1
0.0558760106622351,0.6413333333333334,4.540333333333334,0.013585514129412949,-0.0083204666092617,0.4946666666666667,2.7816666666666667,-0.003525921514179409,-0.0180067994246961,0.366,1.0863333333333334,-0.01473772748765757,-0.0181952780631236,0.5396666666666667,2.2626666666666666,-0.01146885916007171,1,-1,-1,-1
0.0888271021608204,0.644,4.624333333333333,0.02159713689610713,-0.0475868350955002,0.49,2.691333333333333,-0.020165629349219897,-0.0450475047545859,0.3593333333333333,1.0136666666666667,-0.03686928661856022,-0.0165058827605646,0.532,2.2093333333333334,-0.010403998446016227,1,-1,-1,-1
0.1283680119068142,0.6393333333333333,4.665,0.03121098694870416,-0.0725999951510592,0.4903333333333333,2.6670000000000003,-0.030765328058344844,-0.0735698834056124,0.3583333333333333,0.9786666666666668,-0.06021352642178137,-0.0556753946697079,0.53,2.154333333333333,-0.035093349930298876,-1,1,-1,-1
-0.0605449219671418,0.615,4.500333333333333,-0.014720698258523582,-0.0455752641092916,0.5103333333333333,2.708666666666667,-0.019313196216482243,0.0318703040744945,0.3933333333333333,1.154,0.026084360986133974,0.0331862241427156,0.4813333333333333,1.8216666666666663,0.02091796176057105,-1,1,1,-1
-0.1349969502063484,0.6116666666666667,4.391666666666667,-0.0328227257586868,0.0719609987302405,0.513,2.8280000000000003,0.030494543818295094,-0.0170850622958111,0.4126666666666667,1.2743333333333335,-0.01398332853533002,-0.0019929165936105,0.4636666666666666,1.618,-0.0012561764459215361,-1,1,1,-1
-0.2054372442307404,0.6173333333333333,4.323,-0.04994935306093201,0.0625478002720956,0.518,2.819666666666667,0.026505560925933168,0.059964937814354,0.4153333333333333,1.3763333333333334,0.04907851148218122,-0.0791751438420256,0.46,1.5073333333333332,-0.04990572666998446,1,1,1,-1
-0.188684573427289,0.6206666666666667,4.337999999999999,-0.045876162380203686,0.0696149060920849,0.52,2.8256666666666663,0.029500352158668353,0.0971410871853142,0.4106666666666667,1.413,0.07950545996688732,-0.0972277737146705,0.46,1.4886666666666666,-0.06128467173254343,1,1,-1,1
-0.0526362904009003,0.5933333333333334,4.1866666666666665,-0.012797818929557593,0.0630319829180847,0.534,2.9916666666666667,0.026710740525642755,0.0103945836840342,0.3829999999999999,1.3,0.008507483094016478,-0.0301725908635557,0.5026666666666667,1.6696666666666669,-0.019018406528775022,-1,1,-1,1
-0.2470806082240431,0.601,3.9893333333333336,-0.06007438710008669,0.1583611328068088,0.5303333333333333,3.085,0.06710788605915642,-0.0460132092290186,0.3736666666666666,1.157333333333333,-0.0376596707974544,-0.0055105371296764,0.5176666666666666,1.8323333333333331,-0.003473405243786361,1,-1,-1,1
-0.2111214833232644,0.6013333333333333,4.026,-0.051331400733827866,0.1448723422257236,0.5306666666666667,3.072,0.061391810369703106,-0.0499953909955535,0.3703333333333333,1.1263333333333334,-0.040918901285745386,0.1173984535385896,0.517,1.958,0.07399866737805513,1,1,-1,-1
-0.212269546104669,0.6013333333333333,4.025333333333333,-0.051610537038538455,0.1532064463526232,0.53,3.0806666666666667,0.06492351098487499,-0.0489842155709117,0.3693333333333333,1.1193333333333333,-0.04009130124983069,0.1234601110480446,0.5096666666666667,1.965,0.07781945516768651,1,-1,-1,-1
-0.2244054006864519,0.5996666666666667,4.016333333333333,-0.054561209821710935,-0.0217867656524193,0.5016666666666666,2.879,-0.009232466079815987,-0.091182111734444,0.3696666666666667,1.078,-0.07462831582653999,0.0560973591662379,0.4923333333333333,1.899,0.03535932285824556,-1,-1,1,-1
-0.1893478526324212,0.5926666666666667,4.049666666666666,-0.04603742996008765,-0.0204666240577888,0.4916666666666666,2.7633333333333336,-0.008673036438563715,-0.0919600776550064,0.3743333333333333,1.081,-0.07526504473441067,-0.0049663053594033,0.485,1.818,-0.0031303647306353817,-1,-1,1,-1
-0.2374868361314841,0.5923333333333334,3.9983333333333335,-0.05774178810504215,-0.0929029289081491,0.4906666666666667,2.68,-0.03936899829666995,-0.1062562576773935,0.38,1.07,-0.08696580289332437,0.0236720559320644,0.4796666666666667,1.8,0.014920985245310369,-1,-1,1,-1
-0.260846373086717,0.5996666666666667,3.9733333333333336,-0.06342135104449782,-0.110162362831307,0.4966666666666666,2.661666666666666,-0.04668294020041857,-0.0874673797636254,0.3806666666666667,1.0883333333333336,-0.07158798055182541,0.0043599983448785,0.48,1.78,0.0027481969103237227,1,1,1,1
-0.0033548145322956,0.5553333333333333,3.7006666666666654,-0.0008156788519776305,-0.0142176014157642,0.479,2.640333333333333,-0.006024920123598551,-0.0602415122592017,0.3923333333333333,1.1353333333333333,-0.04930487479650932,-0.0677252324927448,0.4616666666666666,1.562,-0.042688611317054,-1,-1,1,-1
-0.0939536381603787,0.5473333333333333,3.498333333333333,-0.022843586426621224,-0.0893593561337269,0.4776666666666667,2.554666666666667,-0.03786735661367974,0.0486460553861096,0.3866666666666666,1.25,0.03981453287288336,-0.0596122184374379,0.455,1.5133333333333332,-0.03757481117389622,-1,-1,-1,-1
-0.051730826895922,0.5413333333333333,3.4593333333333334,-0.012577667435298097,-0.0274139547169465,0.4716666666666666,2.5496666666666665,-0.011617071164930572,0.0514876239016035,0.3796666666666667,1.258,0.04214022448698671,-0.0297395730339684,0.4496666666666666,1.4983333333333335,-0.018745466456954865,-1,-1,-1,-1
-0.0961615311205488,0.5429999999999999,3.416,-0.0233804064438544,-0.0094445184201736,0.47,2.5483333333333333,-0.004002255192237191,-0.0053796175775246,0.381,1.2016666666666669,-0.004402966678055736,-0.0771974934438739,0.4493333333333333,1.4483333333333333,-0.04865917282202596,1,-1,1,-1
-0.075777671231759,0.5626666666666666,3.4496666666666664,-0.018424340088202904,-0.0388355172297134,0.4376666666666666,2.1456666666666666,-0.01645712820505891,-0.0155969728507276,0.3596666666666667,1.1146666666666667,-0.012765396564097975,-0.0907839448711844,0.449,1.4426666666666668,-0.057222993466283234,1,-1,-1,-1
0.021900421776829,0.5703333333333334,3.5536666666666665,0.005324798351975115,-0.0515164407614023,0.4263333333333333,2.006333333333333,-0.021830858213214455,-0.1414275343472018,0.3613333333333333,0.9946666666666668,-0.11575185635720311,0.0134602840550093,0.44,1.4673333333333332,0.008484294746466715,1,-1,1,-1
0.0521900531934256,0.5686666666666667,3.5846666666666662,0.012689322245285272,-0.1395970169927221,0.4296666666666667,1.9186666666666663,-0.05915631281808394,-0.09096606406616,0.356,1.0146666666666666,-0.07445149086256851,-0.0055407687113828,0.4396666666666667,1.4473333333333334,-0.0034924608334604536,-1,1,-1,-1
0.0665585385038687,0.5676666666666667,3.6006666666666667,0.01618282970742804,-0.1165476495948079,0.4263333333333333,1.9426666666666668,-0.04938880046414128,-0.0581506574639369,0.3503333333333333,1.0006666666666666,-0.04759360743232615,-0.0531994588694233,0.4403333333333333,1.4029999999999998,-0.033532716512973196,-1,-1,-1,1
0.0140660570601998,0.5783333333333334,3.646666666666667,0.003419976026771507,-0.0130490665975324,0.45,2.042666666666667,-0.005529736109388941,-0.05293912781883,0.36,1.0016666666666667,-0.043328212905962095,0.0088212061106178,0.476,1.5206666666666666,0.005560188206723767,1,1,1,1
0.0843949041451885,0.5760000000000001,3.712,0.020519506477398305,0.047558474614886,0.4576666666666666,2.115666666666667,0.020153611173623978,-0.063831174456821,0.3696666666666667,0.985,-0.05224284628125318,0.0536137783692058,0.487,1.6643333333333332,0.03379387064174176,-1,1,1,1
0.1053523732232117,0.5713333333333334,3.7283333333333335,0.02561503833269325,0.0667394174899969,0.461,2.170333333333333,0.028281821083188274,-0.0153031835369956,0.3736666666666666,1.0286666666666666,-0.012524943680581657,0.009194638474995,0.4956666666666667,1.6973333333333334,0.00579557033048118,-1,1,1,1
0.0938505486755643,0.5703333333333334,3.7163333333333335,0.022818521579722865,0.0700286706939565,0.4603333333333333,2.1733333333333333,0.02967569106453224,0.0305070334707009,0.3703333333333333,1.0743333333333334,0.024968587428780456,0.1217600981339164,0.4863333333333333,1.8096666666666663,0.07674790195400114,-1,-1,-1,-1
-0.061403062980549,0.5673333333333334,3.571333333333333,-0.014929343913868331,0.082408499073026,0.4416666666666666,2.191666666666667,0.03492182752219458,-0.0084740346397171,0.353,1.0493333333333337,-0.006935603062798532,0.0032210707492621,0.4376666666666666,1.4386666666666668,0.002030307348959075,-1,-1,-1,-1
-0.0867616873780021,0.5693333333333332,3.5516666666666667,-0.021094958566220724,0.0151036051794188,0.4316666666666666,2.127666666666667,0.006400377400049406,-0.1265982057867148,0.3533333333333333,0.939,-0.10361474092681436,-0.0265407406428217,0.4206666666666667,1.2556666666666667,-0.01672917640392784,1,-1,1,-1
-0.0763994371295408,0.5676666666666667,3.5646666666666667,-0.018575514255602988,-0.0930946053705721,0.4373333333333333,2.021,-0.039450224049305836,-0.1153244055301159,0.3516666666666666,0.9546666666666668,-0.09438765997737225,0.0080463038271862,0.41,1.1943333333333332,0.0050717513100375445,-1,1,-1,-1
-0.0729001967913185,0.564,3.569,-0.01772472017610975,-0.0819122340863764,0.441,2.0326666666666666,-0.03471152785087398,-0.11756951837144,0.3503333333333333,0.9526666666666668,-0.09622518037475589,-0.1112254500144889,0.4173333333333333,1.0753333333333337,-0.0701076958981511,-1,1,-1,1
-0.010797775271905,0.5856666666666667,3.7336666666666662,-0.002625336468801211,-0.0752486729825014,0.4486666666666666,2.034666666666667,-0.03188774469536574,-0.0787631054865051,0.375,0.9876666666666666,-0.06446393705867191,-0.009118744504766,0.4443333333333333,1.214,-0.0057477327952352,1,1,1,1
0.0540539010537504,0.5883333333333334,3.832,0.013142492239732148,-0.0093419062069921,0.4506666666666667,2.0966666666666667,-0.003958771740278922,0.0242781172431874,0.3826666666666666,1.106,0.019870509322871228,0.0649755373198148,0.451,1.3453333333333333,0.040955421719068304,1,1,1,1
0.1058378016810182,0.583,3.883,0.025733063851948988,-0.0029049223543737,0.4479999999999999,2.1026666666666665,-0.0012310040659144932,0.0963019659965884,0.3786666666666666,1.176,0.07881867831752884,0.0394988764328374,0.456,1.365,0.02489695673886941,-1,-1,-1,1
0.1146643901987825,0.5793333333333333,3.892,0.027879132291721245,-0.0226682569084735,0.45,2.083,-0.009606011114035928,0.109919063164618,0.371,1.1896666666666669,0.08996363875731343,0.0634380219864372,0.455,1.389,0.03998629408310783,-1,1,-1,-1
0.1250215907073246,0.5883333333333334,3.893,0.030397348824761285,0.1160651620680468,0.4613333333333333,2.220333333333333,0.04918433919642385,-0.0134052247310532,0.4053333333333333,1.252,-0.01097155270836833,0.0022030776735086,0.465,1.3956666666666666,0.0013886453105312428,1,1,1,1
-0.0101393919752497,0.5983333333333334,3.899333333333333,-0.002465259264411146,0.159845039622545,0.4623333333333333,2.2696666666666667,0.06773671364928432,0.0857247207936069,0.4143333333333333,1.4223333333333334,0.07016169526934313,0.0112333541573885,0.4703333333333333,1.444,0.007080614886969072,1,1,1,1
0.0747736541612567,0.595,3.9823333333333335,0.01818022659592204,0.0813562276568866,0.4683333333333334,2.259,0.03447591185434105,0.0625619670826027,0.4196666666666667,1.4446666666666663,0.051204059100622916,0.0861667487164239,0.4633333333333334,1.5153333333333334,0.054312679470000055,-1,1,1,-1
0.0753300407042947,0.5896666666666667,3.983333333333333,0.018315504636574415,0.0752139849182609,0.47,2.272333333333333,0.03187304511206897,0.117405060907392,0.4176666666666666,1.4996666666666667,0.09609057959250213,0.0783378330807762,0.4583333333333333,1.5076666666666665,0.049377952422145724,-1,1,-1,-1
-0.0005384456183317,0.5736666666666667,3.903333333333333,-0.00013091594172648816,0.0934298170028564,0.472,2.311333333333333,0.039592274965628095,-0.0158609027299494,0.4029999999999999,1.3590000000000002,-0.012981410889802439,0.0270219154729529,0.481,1.55,0.017032470826744636,-1,1,-1,1
-0.0753845397668766,0.5696666666666667,3.8256666666666654,-0.018328755363961193,0.1090322665863032,0.4703333333333333,2.325333333333333,0.046204045103487724,-0.0756474850837607,0.4039999999999999,1.2926666666666666,-0.06191394672626124,0.0225634114969879,0.4906666666666667,1.6306666666666667,0.014222183784822722,-1,-1,1,1
-0.1631105759385054,0.5803333333333334,3.7363333333333335,-0.03965818260477454,0.1022787523561357,0.4706666666666667,2.3176666666666668,0.04334214297242715,-0.0773281827319323,0.4039999999999999,1.2886666666666668,-0.06328951954982082,0.0454860465514943,0.4936666666666667,1.6796666666666666,0.02867079358929003,1,1,1,1
-0.148813063640075,0.5883333333333334,3.75,-0.03618193129327814,0.1049704875080155,0.4703333333333333,2.32,0.044482805789572706,-0.0595512770542714,0.401,1.3026666666666666,-0.04873994939734601,-0.0080224743857719,0.4996666666666667,1.6793333333333331,-0.005056731121475674,1,-1,-1,1
0.038003979358729,0.644,4.583666666666667,0.009240165724660169,0.0654956855981678,0.4826666666666666,2.369,0.027754771190290455,-0.0105594771208172,0.3833333333333333,1.2446666666666668,-0.008642440699668385,-0.0048840032047734,0.5553333333333333,2.1456666666666666,-0.003078487984550704,1,1,-1,1
0.0966007023737516,0.6573333333333333,4.833333333333333,0.02348718513465401,0.144398863678314,0.481,2.437,0.06119116679101779,-0.0974846445822479,0.382,1.126,-0.07978664571083656,-0.0061595784834209,0.579,2.335666666666667,-0.0038825093997840784,1,-1,-1,1
0.148291140100107,0.66,4.92,0.036055032476725715,0.1575358744266259,0.4803333333333333,2.446333333333333,0.06675817054269671,-0.1225682167569715,0.3883333333333333,1.0916666666666666,-0.10031638241801963,0.010233545979521,0.59,2.4396666666666667,0.006450415164861511,1,-1,1,1
0.1763441885209795,0.6593333333333333,4.948333333333333,0.042875760749520125,0.1387347663230977,0.48,2.427666666666666,0.05879092126861722,-0.0797522160247825,0.3879999999999999,1.1343333333333334,-0.06527347801175822,0.0689997272135576,0.5903333333333333,2.501333333333333,0.043491951634390576,-1,-1,-1,1
-0.0205235147291737,0.626,4.699,-0.004990021585897716,-0.0048499939810313,0.5033333333333334,2.530666666666667,-0.0020552571056920927,0.0489491239237491,0.4236666666666667,1.3896666666666666,0.04006258036941337,0.0331531894102998,0.515,2.0773333333333333,0.020897139287171466,-1,1,1,-1
-0.1291649255739235,0.6213333333333333,4.526666666666667,-0.03140474598332602,0.0397327941168188,0.5083333333333333,2.6406666666666667,0.01683736263528897,0.0419225528351805,0.4383333333333333,1.5293333333333334,0.03431165887395026,0.0257968611818706,0.4836666666666667,1.7926666666666666,0.016260293832300154,-1,1,1,-1
-0.2143426836901971,0.6286666666666667,4.444,-0.05211459306592132,0.1229966645957465,0.5,2.7253333333333334,0.052121666516600905,0.1491067157948362,0.4316666666666666,1.6396666666666666,0.12203690906614235,-0.1277284857743388,0.4803333333333333,1.6113333333333335,-0.0805098998208788,1,-1,-1,-1
-0.1888733572183829,0.631,4.469666666666667,-0.04592206266604931,0.1162197557978856,0.493,2.7186666666666666,0.04924985058942543,0.1471098560019048,0.4313333333333333,1.6386666666666665,0.1204025722378595,-0.1379545647705002,0.479,1.5896666666666666,-0.08695560839207328,1,-1,-1,-1
-0.2959576615218031,0.62,4.424333333333333,-0.07195819717011338,0.2267728511287305,0.3406666666666667,1.3483333333333334,0.09609836949968177,0.0395909577986597,0.3983333333333334,1.472,0.032403356823743,-0.0237585871023413,0.4946666666666667,1.7426666666666668,-0.014975527627208522,-1,-1,-1,1
-0.2472660333404315,0.6136666666666667,4.399333333333334,-0.06011947076853021,-0.0307721480748655,0.3013333333333333,0.6940000000000001,-0.013040155562178296,-0.0219511145193083,0.3886666666666666,1.336666666666667,-0.017965965866884693,0.0164248816251351,0.4993333333333333,1.8013333333333332,0.010352941759175609,-1,-1,-1,1
-0.2016062291579956,0.609,4.382000000000001,-0.049017892335946056,0.0099253522126719,0.28,0.506,0.004206015665457174,-0.0501337752728034,0.3863333333333333,1.2923333333333331,-0.04103216237776868,0.0267221975463105,0.5013333333333333,1.8183333333333336,0.016843552433934966,-1,-1,-1,1
-0.2940612399618834,0.619,4.294333333333333,-0.07149710731075759,0.042796167550354,0.2703333333333333,0.4276666666666667,0.018135512703368606,-0.0167956825736455,0.3816666666666666,1.2873333333333334,-0.013746484697336159,0.0303985762488712,0.5076666666666667,1.8273333333333333,0.01916084977956935,1,-1,-1,1
-0.1229259370661672,0.6,4.309333333333333,-0.029887818315784877,-0.0904573908943909,0.3353333333333333,0.6769999999999999,-0.038332665179623915,-0.008961042355031,0.3979999999999999,1.292,-0.007334196217717516,0.0167636672142463,0.5003333333333333,1.8093333333333332,0.010566485305666005,-1,1,1,-1
-0.2822347572815289,0.6016666666666667,4.14,-0.0686216542200486,-0.0122326864163859,0.354,0.945,-0.005183782861857124,0.0556480291303591,0.4076666666666667,1.3536666666666666,0.04554532258651532,0.010484617946129,0.499,1.799,0.006608671005419688,1,1,1,-1
-0.1687062822715308,0.5983333333333334,4.226,-0.04101870470630571,0.0139928129974336,0.3603333333333333,1.0356666666666667,0.005929662687020658,0.0855834335855081,0.4083333333333334,1.3833333333333333,0.07004605826349097,0.0128549066727623,0.4923333333333333,1.801,0.008102712892559512,-1,1,1,-1
-0.0662140527609027,0.591,4.2123333333333335,-0.01609907254808579,-0.0467998449156075,0.368,1.0533333333333337,-0.019832130551971815,0.0881591989569638,0.4113333333333333,1.386,0.07215420237179909,0.0027296554937488,0.4903333333333333,1.791,0.0017205581747480401,-1,1,1,-1
-0.1244452796790689,0.6016666666666667,4.16,-0.03025722640863833,0.0120901024771982,0.376,1.1960000000000002,0.0051233607963207094,0.0743333463449222,0.4026666666666667,1.387,0.06083838531430851,0.0300145608079829,0.4556666666666667,1.6103333333333334,0.01891879692434166,1,1,-1,-1
-0.1239912770060902,0.6083333333333334,4.164333333333333,-0.030146841653974514,0.0176818228016417,0.379,1.2336666666666667,0.007492935475135395,0.0379755879015293,0.3993333333333333,1.3576666666666668,0.03108125172476453,0.000627559498082,0.4446666666666667,1.483,0.00039556369916955085,1,1,-1,-1
-0.1013371969064431,0.6116666666666667,4.188666666666666,-0.02463880123313934,0.032538991976075,0.379,1.249,0.01378888195169794,0.0145341584355036,0.3993333333333333,1.3376666666666668,0.011895532417111188,-0.0197939510553464,0.439,1.412,-0.012476535730179933,1,1,1,-1
-0.0846319918810953,0.6136666666666667,4.205666666666667,-0.02057715122955398,0.0444554007711641,0.3773333333333333,1.261,0.018838637466081238,0.0124432371154694,0.3979999999999999,1.3356666666666668,0.010184210605499608,-0.0812256725661575,0.4476666666666666,1.350666666666667,-0.05119821723040149,1,-1,-1,1
-0.0883356888712372,0.612,4.208666666666667,-0.021477656244036778,0.0398878532993876,0.3576666666666666,1.2583333333333333,0.016903071270809703,-0.0343628506489763,0.381,1.2966666666666666,-0.02812439438122062,0.0531936107288948,0.4153333333333333,1.2746666666666668,0.033529030309341845,-1,-1,-1,-1
-0.0616881937373587,0.6043333333333333,4.241666666666666,-0.014998669692130925,-0.0475801111559675,0.3506666666666667,1.1726666666666667,-0.020162779979806887,-0.101077215166029,0.3779999999999999,1.2076666666666669,-0.08272699757432905,-0.0804006655284663,0.4106666666666667,1.1023333333333334,-0.050678198273366434,-1,-1,-1,-1
-0.0735202488798325,0.6003333333333333,4.231,-0.01787547765341785,-0.1092438986532369,0.3556666666666667,1.1113333333333335,-0.046293727340426354,-0.1100322980948331,0.3766666666666666,1.1896666666666669,-0.09005631627896701,-0.0316174367305974,0.4053333333333333,1.1043333333333334,-0.01992912268818876,-1,1,-1,-1
-0.0803020638676557,0.5966666666666667,4.225,-0.019524386411365516,-0.1197989211687757,0.3596666666666667,1.101,-0.05076657516470104,-0.1148540274603293,0.3773333333333333,1.1873333333333334,-0.09400267741355373,0.0075897119876728,0.4,1.0963333333333334,0.004783952053392479,-1,1,1,-1
0.2302059564102783,0.475,2.8743333333333334,0.05597153834750441,-0.1028174427469159,0.3596666666666667,1.1393333333333333,-0.043570421039935935,-0.0321465338335287,0.32,0.8146666666666668,-0.026310442191161673,-0.0238704580120517,0.357,0.7170000000000001,-0.015046042169669843,-1,1,-1,-1
0.0749580659705322,0.4463333333333333,2.3476666666666666,0.01822506389212215,-0.0924846978191185,0.3596666666666667,1.1556666666666664,-0.039191766650421865,-0.084400475088349,0.3013333333333333,0.6176666666666667,-0.06907786177564487,0.0530221043131653,0.3336666666666666,0.6046666666666667,0.033420926277063445,-1,1,-1,-1
0.0486493085631241,0.4346666666666667,2.173,0.011828436945252294,-0.1064377704122749,0.3593333333333333,1.143,-0.04510458874988855,0.0230338572065771,0.28,0.5606666666666666,0.018852140377294168,-0.1413820852100423,0.3443333333333333,0.4123333333333334,-0.08911604524019404,-1,-1,-1,1
0.0294534970069819,0.432,2.1203333333333334,0.007161228853072321,-0.1033968980737338,0.3583333333333333,1.1463333333333334,-0.043815973855574765,0.0299018395846244,0.2793333333333333,0.5626666666666666,0.024473264392196874,-0.1828871587465275,0.3389999999999999,0.371,-0.11527754940445907,-1,-1,-1,-1
0.0896865136589872,0.491,2.545333333333333,0.02180609145304396,-0.1125197330812119,0.3596666666666667,1.13,-0.04768191091580778,-0.0084097319724291,0.3093333333333333,0.5196666666666666,-0.006882974321573128,-0.0057390071440263,0.3856666666666667,0.7286666666666667,-0.0036174146075228304,1,1,1,1
0.1324975363537892,0.507,2.7963333333333336,0.03221502628610897,-0.1239032324501934,0.3606666666666667,1.1146666666666667,-0.05250583813246914,-0.0079783959276619,0.3296666666666666,0.6716666666666666,-0.006529945838639919,0.0259684158512362,0.3979999999999999,0.863,0.016368428279840936,1,1,1,1
0.1144902466055319,0.5143333333333333,2.8786666666666667,0.02783679157665206,-0.1192687184481293,0.3643333333333333,1.119,-0.050541893873687536,0.0609723472793662,0.3306666666666667,0.748,0.04990302925536607,0.0950091177842239,0.4,0.9493333333333334,0.059886207125260486,1,1,1,1
0.0781116842287747,0.5183333333333333,2.897,0.01899182452693398,-0.1238742936514856,0.37,1.114,-0.05249357488597708,0.0545047934222225,0.3333333333333333,0.762,0.04460963735321569,0.088607625294383,0.4016666666666666,0.957,0.055851214336167694,1,1,1,1
0.0830724752409097,0.5103333333333333,2.8703333333333334,0.02019797535247914,-0.2536647038134352,0.525,2.640333333333333,-0.10749419216082903,-0.0173250489261516,0.3443333333333333,0.769,-0.014179746425884671,0.0381039814164093,0.397,0.895,0.024017725631161158,-1,1,1,-1
0.080050864560722,0.5073333333333333,2.8546666666666667,0.019463310617063093,-0.0308726963221426,0.5616666666666666,3.319,-0.013082764377877735,0.0659089638819332,0.34,0.8486666666666667,0.053943420247887286,-0.0036751775208959,0.4006666666666667,0.8493333333333334,-0.002316540216048814,-1,1,-1,1
0.0841682159300099,0.5026666666666667,2.855,0.020464390231378225,-0.0232008884499026,0.5760000000000001,3.5106666666666664,-0.009831721653991097,0.0599764879920717,0.34,0.8416666666666667,0.04908796476522296,0.0614881545654583,0.3983333333333334,0.9133333333333334,0.03875725241886738,-1,1,1,-1
0.0704131264123884,0.499,2.841333333333333,0.017120021856144762,0.0413994646677329,0.5793333333333333,3.619666666666667,0.017543639077282736,0.0559515426761709,0.3389999999999999,0.8376666666666667,0.04579373430152849,0.0574609704614963,0.3906666666666667,0.9093333333333332,0.03621883519106873,-1,1,-1,-1
0.0433693795389422,0.493,2.838,0.010544691926411836,0.0376728859266055,0.4896666666666667,2.872333333333333,0.01596444589321314,0.0035958386225448,0.3216666666666666,0.792,0.0029430266011614453,0.0875049397934287,0.3979999999999999,0.9466666666666668,0.055156168914799346,-1,-1,-1,1
-0.0161027159869515,0.495,2.785,-0.003915162749986894,0.0103315128639462,0.4613333333333333,2.502333333333333,0.004378132284126984,-0.1022827252898277,0.3173333333333333,0.6876666666666666,-0.08371365151927115,0.0542010661146451,0.4033333333333334,0.93,0.034164050224351726,1,-1,-1,1
-0.0492659844983935,0.5016666666666666,2.752,-0.011978373555482305,0.0183259371061788,0.45,2.3743333333333334,0.007765888494552606,-0.1434465090087777,0.3229999999999999,0.6453333333333333,-0.11740429317648499,0.0018069000085213,0.4103333333333333,0.9396666666666668,0.001138926354528358,1,-1,1,1
-0.0516674297684436,0.5106666666666667,2.7493333333333334,-0.012562253260933926,-0.0511738683781586,0.4493333333333333,2.2966666666666664,-0.0216856880691629,-0.113038494694571,0.322,0.6756666666666666,-0.09251674832001575,0.0692290290786821,0.4096666666666667,1.007,0.04363648533083265,1,-1,-1,-1
0.1305447744172148,0.55,3.3560000000000003,0.03174023800816483,-0.0837104864015425,0.4573333333333333,2.2456666666666667,-0.035473564023089287,-0.0245470903785648,0.3383333333333334,0.7493333333333333,-0.020090651319080523,-0.0390534705577501,0.4529999999999999,1.279,-0.02461620822638596,1,1,1,1
-0.1093802169080535,0.5736666666666667,3.449,-0.026594355335516948,-0.0853044850779838,0.466,2.2343333333333333,-0.03614904467709273,0.026155723877023,0.3446666666666667,0.7966666666666666,0.021407242989184845,0.0678725137822726,0.4646666666666667,1.4883333333333333,0.042781445752485436,1,1,1,1
0.1428899967946151,0.5606666666666666,3.701,0.03474181580606354,-0.0494616714327613,0.4703333333333333,2.27,-0.020960119140183774,0.0659286431045593,0.3429999999999999,0.8343333333333334,0.053959526775948834,0.0261421764519944,0.473,1.524,0.016477953171450264,-1,1,-1,1
0.0376208640555102,0.5633333333333334,3.595,0.009147016297859892,-0.0176519001598971,0.4693333333333333,2.301333333333333,-0.007480255310519275,0.0838488080501166,0.3433333333333334,0.8510000000000001,0.06862634797346182,0.0227406317300082,0.4773333333333333,1.5606666666666666,0.01433388935402445,1,-1,1,1
-0.0021530217748848,0.5993333333333333,3.917666666666667,-0.0005234788131250809,0.0403994589596954,0.487,2.434,0.017119871780825247,-0.0014557449341929,0.3943333333333333,1.164,-0.00119145949403138,-0.0301787375663171,0.4383333333333333,1.393,-0.01902228092234157,1,1,1,-1
0.014200036392177,0.608,4.058666666666666,0.0034525513320957965,0.0845257108701447,0.4903333333333333,2.5123333333333333,0.03581902752023623,0.0329884541014084,0.4146666666666667,1.3773333333333333,0.026999514756568786,-0.0036797941359718,0.4216666666666666,1.258,-0.0023194501637791025,1,1,1,-1
0.1389903530307714,0.599,4.186333333333334,0.033793668921103796,0.0935687525813562,0.491,2.531,0.039651150984044196,0.0634688943255084,0.42,1.4573333333333334,0.051946336850368126,-0.0374847967555249,0.4176666666666666,1.1873333333333334,-0.023627440764663173,-1,1,1,-1
0.0956888057973897,0.596,4.1433333333333335,0.02326546952403865,0.0967690915173395,0.4913333333333333,2.538333333333333,0.04100734222150303,0.0770934042392526,0.422,1.4923333333333335,0.0630973642776112,0.0311237963809902,0.4103333333333333,1.1906666666666663,0.019617970991263188,-1,1,1,-1
-0.0027807446184073,0.6176666666666667,4.145,-0.000676101333218377,0.0604808779956709,0.5136666666666667,2.7383333333333337,0.02562967186047255,0.0892983711075516,0.4233333333333333,1.4563333333333333,0.073086561772319,-0.1296316110200872,0.5156666666666667,1.6753333333333331,-0.0817094789277077,1,1,1,1
-0.0416460776808023,0.6283333333333334,4.239333333333333,-0.010125693836434975,0.0873891912590019,0.52,2.821,0.03703246993670647,0.0560685631701987,0.4306666666666667,1.4466666666666663,0.04588951013102363,-0.0493965402374185,0.5546666666666666,2.069333333333333,-0.031135658439094646,1,1,1,1
0.0457398220605638,0.625,4.315,0.011121033722985674,-0.0291433456132734,0.53,2.818,-0.012349926286420699,0.0966178422749433,0.4303333333333333,1.47,0.07907720835390085,-0.0257896933917241,0.573,2.240333333333333,-0.016255775826288156,-1,1,-1,1
0.0972172749387887,0.612,4.362333333333334,0.02363709661177708,0.0051743073747689,0.5306666666666667,2.857666666666667,0.0021926897312906477,0.0532912660524143,0.4346666666666667,1.4513333333333334,0.04361642166545063,-0.0269387351066234,0.581,2.2983333333333333,-0.016980040525706827,-1,1,1,1
0.0090198231651283,0.6243333333333333,4.253,0.0021930508925447874,0.039976566093427,0.529,2.878333333333333,0.016940664637116624,0.0747948122555657,0.416,1.425,0.06121607369054378,-0.0532884760987282,0.6326666666666667,2.671,-0.03358882590916796,1,-1,-1,1
0.0722804435363562,0.628,4.308000000000001,0.01757403535623354,0.0368345689010087,0.529,2.869666666666667,0.015609196581478095,0.0155146308841651,0.4083333333333334,1.348666666666667,0.01269800349577004,0.0204512855774621,0.6503333333333333,2.874,0.012890867241302976,1,1,-1,1
0.0658162794778833,0.6296666666666667,4.316666666666666,0.01600235922706097,0.0454187759193862,0.525,2.8746666666666667,0.01924688201784244,0.011413815106237,0.4016666666666666,1.3113333333333337,0.009341676589095965,-0.0073017899244423,0.6613333333333334,2.929666666666667,-0.004602468836658335,1,-1,-1,1
0.136251923832563,0.618,4.3853333333333335,0.033127856023516214,0.0432628249770381,0.5216666666666666,2.8713333333333333,0.018333265730664638,0.0172736807641264,0.4006666666666667,1.3043333333333331,0.014137703975385059,-0.0187839919223433,0.6673333333333333,2.963,-0.011839937651620409,-1,-1,-1,1
-0.1190231363227072,0.598,4.177333333333333,-0.0289389038529205,-0.0227355066572836,0.4923333333333333,2.752333333333333,-0.009634509195608513,0.0235425648615688,0.3846666666666667,1.2983333333333331,0.01926849392315922,0.1317516545868562,0.5126666666666666,2.1733333333333333,0.08304578612763822,-1,-1,-1,-1
-0.2038891283374093,0.5943333333333333,4.071666666666666,-0.04957294912490382,-0.0893528400277485,0.485,2.62,-0.03786459531682742,-0.093780217982915,0.3803333333333333,1.1906666666666663,-0.07675474490318264,0.0510768006870323,0.4523333333333333,1.5799999999999998,0.03219476126687255,-1,-1,-1,-1
-0.1874280538488548,0.5920000000000001,4.062333333333333,-0.04557065623750693,-0.1708703781564273,0.486,2.545333333333333,-0.07240886488350175,-0.0931028457860347,0.3793333333333333,1.1983333333333333,-0.07620034727760314,-0.0004782957623041,0.4276666666666666,1.313,-0.0003014796869657268,-1,1,-1,-1
-0.2530891212108455,0.5973333333333334,3.999,-0.06153527768822124,-0.16969146556157,0.4896666666666667,2.548,-0.07190928313205075,-0.1314651490591492,0.38,1.163333333333333,-0.10759810754046435,-0.0632408578246079,0.422,1.2006666666666663,-0.03986201744410352,1,1,1,-1
-0.1130723504972763,0.5573333333333333,3.631666666666667,-0.0274920488617652,-0.1016890172093267,0.4783333333333333,2.552333333333333,-0.04309223393012813,-0.0675832154116082,0.391,1.2356666666666667,-0.05531371722338994,-0.0174906262639553,0.4513333333333333,1.2546666666666666,-0.011024702592993397,-1,-1,1,1
-0.053050234509282,0.5426666666666666,3.482333333333333,-0.012898463973227607,-0.0069129091977853,0.469,2.541333333333333,-0.0029294481200018564,-0.0245281006684712,0.389,1.2793333333333334,-0.020075109124944385,0.103912685245048,0.4583333333333333,1.4363333333333332,0.06549830939026204,-1,-1,-1,1
-0.1458772987571035,0.5423333333333333,3.384666666666667,-0.03546813882983014,-0.0826537488715057,0.472,2.4656666666666665,-0.03502575577302671,-0.0132327194457808,0.3876666666666666,1.2906666666666666,-0.01083036515890085,0.118207235181204,0.4583333333333333,1.4506666666666663,0.07450845913381815,-1,1,-1,1
-0.1802738861994939,0.5466666666666666,3.3503333333333334,-0.043831214846959135,-0.0783660718843486,0.4753333333333333,2.47,-0.03320878885941144,-0.0206153106754496,0.387,1.2826666666666668,-0.016872672574532312,0.1062169126331256,0.4596666666666666,1.4506666666666663,0.06695071145276205,1,1,-1,1
0.1343500537588755,0.573,3.672,0.0326654414299874,-0.0563184716800959,0.4893333333333333,2.49,-0.02386579025766609,0.0244467925072753,0.4206666666666667,1.4316666666666669,0.020008562178206908,0.0302437452269661,0.4176666666666666,1.2613333333333332,0.01906325659205778,1,1,1,-1
0.1069433383120435,0.581,3.7576666666666663,0.026001860484768175,0.0036629085923194,0.491,2.5456666666666665,0.0015522120112537276,0.0450018762639543,0.4343333333333333,1.5763333333333334,0.03683194182203411,-0.0499328245229282,0.4083333333333334,1.0910000000000002,-0.03147368948863029,1,1,1,-1
0.0250602454701907,0.589,3.7896666666666663,0.0060930677563911465,0.0177064960478512,0.4943333333333333,2.555333333333333,0.007503391130295153,0.0470596645959244,0.4406666666666667,1.6326666666666665,0.0385161458245657,-0.1312029862482082,0.409,1.005,-0.08269994915390723,1,1,1,1
0.0690298307932844,0.5893333333333333,3.837,0.01678369179328303,0.0238316618965255,0.498,2.5603333333333333,0.01009902128638733,0.0690960448950042,0.4403333333333333,1.654,0.05655189776484729,-0.136032535187987,0.41,0.9996666666666666,-0.08574411349175566,1,1,-1,1
0.0755179220802579,0.5766666666666667,3.843,0.018361185512097738,0.0204842434759568,0.4683333333333334,2.548666666666666,0.008680502929146914,-0.0350117709992785,0.412,1.5473333333333334,-0.02865550549421679,-0.0016755597429884,0.4423333333333333,1.1686666666666667,-0.0010561398754090243,-1,-1,-1,1
0.0284927908804375,0.57,3.796666666666667,0.006927645844878005,-0.184646656641668,0.4696666666666667,2.3440000000000003,-0.0782467678494686,-0.0285384648009232,0.3993333333333333,1.4463333333333332,-0.023357405568436386,0.0244119953770598,0.4539999999999999,1.3026666666666666,0.015387384343592521,-1,1,-1,1
-0.0509489278411412,0.5773333333333334,3.718,-0.012387559005390474,-0.1785000914490782,0.4703333333333333,2.3506666666666667,-0.07564206940302153,-0.1115084885990691,0.4,1.3636666666666668,-0.09126450952076325,0.1148157458561134,0.4503333333333333,1.393333333333333,0.0723707334405141,1,1,1,-1
-0.0112933442658604,0.578,3.758,-0.0027458275255120724,-0.1823978799985375,0.471,2.347,-0.07729381529056138,-0.1383099606352271,0.402,1.337,-0.11320026733207333,0.123032244903589,0.45,1.4016666666666666,0.07754976230929214,1,1,1,-1
-0.0866354960367998,0.5613333333333334,3.694,-0.02106427680801009,-0.0502879167605114,0.4539999999999999,2.3160000000000003,-0.021310252890358487,-0.046989225049739,0.3896666666666666,1.348666666666667,-0.03845849433350667,0.0122520002656829,0.4216666666666666,1.2786666666666666,0.00772268854528051,-1,-1,-1,-1
-0.2008817348366189,0.5683333333333334,3.591333333333333,-0.04884174110891518,0.0003625278173671,0.4429999999999999,2.244666666666667,0.0001536265561501465,-0.0306523238046394,0.3816666666666666,1.3046666666666666,-0.02508750080687027,0.0083751473599871,0.4096666666666667,1.1753333333333331,0.005279028173315473,1,-1,-1,-1
-0.159568081364406,0.5616666666666666,3.633333333333333,-0.038796871829015755,0.0361525919011165,0.439,2.2343333333333333,0.015320198681598438,-0.0842273342412283,0.382,1.2513333333333334,-0.06893615404837673,-0.080169391742169,0.41,1.087,-0.05053242163432534,-1,-1,1,1
-0.2018536489823654,0.562,3.5923333333333334,-0.04907804919897251,0.0052978519417514,0.4363333333333333,2.1733333333333333,0.002245043579595103,-0.1056800097416781,0.3883333333333333,1.2303333333333333,-0.08649417077028027,-0.0868983259653337,0.411,1.0806666666666669,-0.054773807703564346,1,-1,1,1
-0.2482853354912753,0.5606666666666666,3.549,-0.06036730062625104,-0.0681032318456291,0.4276666666666666,2.002,-0.02885975770666052,-0.0167755349519098,0.367,1.1896666666666669,-0.013729994806397633,-0.0302914009035886,0.4466666666666666,1.2066666666666668,-0.019093294948243664,-1,-1,-1,1
-0.2329306925501741,0.5596666666666666,3.5626666666666664,-0.056634021958785113,-0.1468496924091813,0.4293333333333333,1.9223333333333332,-0.062229741928151935,-0.0463938464169606,0.3606666666666667,1.1023333333333334,-0.03797120462505198,0.0568003811068482,0.4543333333333333,1.365,0.03580245209184825,-1,1,-1,1
-0.2296642017530352,0.5579999999999999,3.5456666666666665,-0.055839817856663684,-0.1421826714674212,0.428,1.927,-0.06025202237004918,-0.053194461686022,0.3593333333333333,1.082,-0.04353719179578548,0.0237981899361701,0.46,1.384,0.01500049011043887,-1,-1,-1,1
-0.1494584956895481,0.5539999999999999,3.5660000000000003,-0.0363388595729418,-0.1595769109853739,0.4293333333333333,1.91,-0.0676230901501747,-0.1066115397697173,0.36,1.0286666666666666,-0.08725658475491005,0.0585079027060289,0.4603333333333333,1.422,0.03687873818463809,-1,1,1,1
-0.1013887692838402,0.5353333333333333,3.345666666666667,-0.02465134037567138,-0.0328936580394103,0.4086666666666667,1.8276666666666663,-0.013939176972613144,-0.0499938702279492,0.3516666666666666,1.012,-0.040917656608221324,-0.032332360951061,0.491,1.6203333333333334,-0.02037975417434553,-1,-1,-1,1
-0.0942379679593026,0.5286666666666666,3.256,-0.022912717462550827,-0.1808557276897235,0.413,1.6803333333333332,-0.07664030530618911,-0.1250941724403843,0.353,0.9333333333333332,-0.10238375961426814,-0.008845188368002,0.5003333333333333,1.7303333333333333,-0.005575304718344298,-1,1,1,1
-0.124172530214841,0.528,3.2153333333333336,-0.030190910978167514,-0.1869731819037563,0.4203333333333333,1.6736666666666666,-0.0792326675423714,-0.1394485110483091,0.358,0.9186666666666666,-0.11413211786937368,0.1033346870432654,0.4976666666666666,1.842,0.06513398519867662,-1,1,1,-1
-0.1591453348354496,0.5316666666666666,3.1806666666666668,-0.038694086593022176,-0.1654770831293281,0.4196666666666667,1.6953333333333334,-0.07012337587652726,-0.121545510193924,0.3596666666666667,0.9366666666666668,-0.09947934468185418,0.1085086340891519,0.4906666666666667,1.8473333333333333,0.0683952307682733,1,-1,1,-1
0.0192980050900652,0.5566666666666666,3.378333333333333,0.004692055100450447,-5.4295987364616494e-05,0.3946666666666666,1.715666666666667,-2.3008732439285875e-05,-0.1201457940812761,0.3523333333333333,0.9656666666666668,-0.09833374217128275,0.0944141644923541,0.415,1.3326666666666669,0.059511195790583234,1,-1,-1,-1
0.1110964223435084,0.56,3.508,0.027011628024028803,-0.0473418570665284,0.3876666666666666,1.5956666666666668,-0.020061816264760012,-0.0461782526698616,0.3443333333333333,0.9876666666666666,-0.03779475117444985,0.0048762757492581,0.3906666666666667,1.028,0.0030736172099099846,1,-1,-1,-1
0.1210090969695958,0.5603333333333333,3.5276666666666667,0.02942176395887646,0.0005033918582455,0.3816666666666666,1.5803333333333334,0.00021331978919005045,-0.0441629223921237,0.3396666666666667,0.9546666666666668,-0.03614529711376924,0.0004764666739917,0.379,0.9223333333333332,0.0003003267748654845,1,-1,-1,-1
0.1425822707159412,0.5589999999999999,3.5516666666666667,0.03466699627366914,-0.0303284261896195,0.3813333333333333,1.5470000000000002,-0.012852121811792277,-0.0084561501955414,0.3356666666666667,0.9593333333333331,-0.006920965477389089,0.0453867703884197,0.3703333333333333,0.8926666666666667,0.028608217775482468,-1,-1,-1,-1
0.0354409223370826,0.5336666666666666,3.427333333333333,0.008616992255950057,-0.0493739717315468,0.3939999999999999,1.52,-0.020922955087033783,-0.0198900096947227,0.3906666666666667,1.1456666666666666,-0.016279047469460968,-0.0811966712770637,0.436,1.0716666666666663,-0.051179937119543974,-1,1,1,1
-0.1502266725682695,0.5386666666666666,3.228333333333333,-0.03652563163694692,0.0047947173071416,0.4013333333333333,1.568,0.002031832792747549,0.0477270323592746,0.4103333333333333,1.3703333333333334,0.039062355286798814,0.00402099352789,0.4573333333333333,1.336666666666667,0.002534515179979255,1,1,1,1
-0.1400770621228617,0.5453333333333333,3.234,-0.03405788788645546,0.0402022365021144,0.3976666666666666,1.6013333333333333,0.017036295830230103,0.0519953566443152,0.4203333333333333,1.458,0.04255578011251244,0.0783934121661704,0.4623333333333333,1.4493333333333331,0.04941298506635266,1,-1,1,1
-0.0751666562546433,0.5383333333333333,3.2963333333333336,-0.01827577986519295,0.0173946064447456,0.4006666666666667,1.5773333333333333,0.007371223270812992,0.1402339576683533,0.4123333333333333,1.5413333333333334,0.11477496938169947,0.0198414377691074,0.4693333333333333,1.4526666666666666,0.012506467585588248,-1,1,-1,1
-0.1005042821923023,0.6083333333333334,3.966666666666667,-0.024436289019338725,0.0463249136873304,0.4073333333333333,1.5943333333333334,0.019630871378156507,-0.0207127158303532,0.3876666666666666,1.322,-0.016952394161639763,-0.0123940836710307,0.512,1.7926666666666666,-0.007812246647072858,1,1,-1,1
0.0068119813988429,0.6246666666666667,4.3133333333333335,0.0016562433224286404,0.0532098881054907,0.413,1.613,0.022548481719690025,-0.0423347958556206,0.3793333333333333,1.216,-0.034649060604854336,-0.0020514596367202,0.528,1.9446666666666663,-0.0012930773338276091,1,1,-1,1
0.0480419276548849,0.6266666666666666,4.380333333333334,0.011680760298100456,0.0089976885408895,0.4183333333333333,1.6236666666666666,0.003812904383138062,-0.0777452359309758,0.3779999999999999,1.1663333333333332,-0.06363085818809816,0.0765097414927553,0.5306666666666667,2.045333333333333,0.04822566857784352,1,1,-1,1
0.0735601520154514,0.628,4.4270000000000005,0.017885179573908117,0.0276348094745728,0.4176666666666666,1.6423333333333332,0.011710661654261621,-0.1151013338146382,0.381,1.129,-0.09420508615759583,0.1084737153245916,0.529,2.0773333333333333,0.06837322075054252,1,-1,1,-1
-0.0348030136501704,0.5763333333333334,3.983,-0.008461893182544334,-0.0124972306440693,0.4386666666666666,1.8243333333333331,-0.005295887414118965,0.0041230984073667,0.3903333333333333,1.2406666666666666,0.0033745642020772877,-0.040286447234036,0.5446666666666666,2.053333333333333,-0.0253933788636754,-1,1,1,1
-0.1949760388303283,0.568,3.6993333333333336,-0.04740584911185634,0.1097504763004435,0.4406666666666667,1.9706666666666663,0.04650839715508554,0.0274594508301144,0.3956666666666667,1.2653333333333334,0.02247428283895534,0.0891278344080088,0.5426666666666666,2.185,0.05617911287320911,-1,1,1,-1


==> data/results/error_train_D_exciting_exciting.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.2128367508442767,0.5,2.601666666666666,-0.04606446489409568,-0.1922829704371857,0.5,2.565666666666666,-0.044752452270864614,-0.3079300561193692,0.5,1.9993333333333332,-0.1044997501500261,-0.2342432437777748,0.5,1.5420000000000005,-0.11158177186317862,1,1,1,1
-0.0609295406008021,0.51,2.486,-0.01318703970477615,0.3280238478864348,0.87,7.109333333333336,0.07634514675358936,-0.1609198269954976,0.55,1.710666666666667,-0.054610069335668115,-0.0187584421094664,0.85,3.2133333333333325,-0.00893558411423313,1,1,1,1
-0.0158723788790666,0.69,5.363666666666666,-0.0034352743911012875,-0.0314103210502376,0.48,2.7033333333333345,-0.007310522041641215,0.5632195991536135,0.37,1.808,0.19113531213183946,-0.5843868575576506,0.34,0.0053333333333333,-0.27837268630765316,1,-1,-1,-1
-0.0228745891648554,0.77,5.572666666666666,-0.004950769570440836,-0.0405115412048164,0.79,5.133666666666667,-0.00942876433656912,-0.0067243006225061,0.81,3.276,-0.002281971899206732,0.0431999356299797,0.85,2.4723333333333333,0.020578289833372575,1,1,1,1
0.0188663826966066,0.35,1.2326666666666668,0.004083269547946957,-0.0135895226596876,0.52,3.044666666666666,-0.00316286181157252,-0.1018476393649461,0.82,4.772,-0.03456321542993857,-0.048284779987213,0.53,1.6133333333333335,-0.023000455501326025,-1,-1,1,-1
-0.0066490539977879,0.63,4.334666666666667,-0.001439061220607256,0.0584223457488852,0.43,2.0610000000000004,0.013597372839281389,-0.2618822757093517,0.53,2.3003333333333336,-0.08887288472333736,-0.1026076493648764,0.62,2.426666666666668,-0.04887715495312385,1,-1,-1,1
0.0113800118532223,0.67,4.8420000000000005,0.00246298702845119,-0.0234800262755423,0.51,2.490666666666667,-0.005464804048042942,-0.1081419344281728,0.49,1.864,-0.03669925979587976,-0.1040921299201729,0.77,3.332,-0.04958428728268449,1,1,-1,1
0.0442713390936102,0.46,2.400333333333334,0.009581688958333634,-0.1625131550385568,0.77,5.703666666666667,-0.03782374589759371,-0.1938306568153622,0.6,2.5080000000000005,-0.06577875334380756,-0.0299289030602074,0.57,2.0826666666666664,-0.014256633316380446,-1,1,1,-1
0.0017566889218851,0.53,2.789,0.0003802018911256039,-0.007502157099954,0.66,4.494333333333333,-0.0017460720873037363,-0.1546366049317971,0.99,4.930000000000001,-0.05247778272464855,0.0505305099874087,0.67,1.8236666666666668,0.024070209012705242,1,-1,1,1
-0.0185734283635765,0.78,6.329999999999999,-0.004019865156854219,-0.0942324447914386,0.57,3.422666666666668,-0.021931910965944736,0.0310661406666905,0.38,1.0556666666666668,0.010542666664978793,-0.0877236551597073,0.8,3.535,-0.04178716414259005,1,-1,-1,1
-0.0373351170231606,0.59,4.156333333333334,-0.008080475672590274,-0.1574116100928098,0.62,3.943666666666666,-0.036636398696886736,-0.1902337096979183,0.53,2.284333333333333,-0.06455808628774716,-0.0095247008845389,0.37,0.7500000000000002,-0.004537091375714943,-1,1,1,-1
-0.034091040869316,0.62,3.8646666666666665,-0.007378357116890823,0.200885315757274,0.86,7.061333333333335,0.046754585103946214,-0.0253814473650477,0.44,1.4570000000000003,-0.008613497953136918,-0.0745646989457582,0.63,2.2833333333333328,-0.035518895198981194,1,1,-1,1
-0.0639619742123085,0.43,2.128,-0.013843352259289423,-0.0163971414020815,0.35,1.2383333333333335,-0.0038163144989222515,-0.0445644304028218,0.32,0.7740000000000001,-0.015123472847573633,-0.0335120260581103,0.41,1.2103333333333337,-0.01596345399757375,-1,-1,-1,-1
-0.0020746295756204,0.48,2.308,-0.00044901409589897606,-0.0187235849807001,0.35,1.104,-0.004357777193076957,-0.110633467241116,0.95,5.350333333333334,-0.03754479127703607,-0.0257710841893739,0.68,2.092,-0.012276056249517862,1,1,1,1
-0.2822391472169956,0.98,7.853666666666666,-0.06108529301045946,0.4167299153806629,0.93,6.785000000000001,0.09699083390230326,-0.1513950443517051,0.57,1.9126666666666663,-0.05137772034364968,-0.0762492963271135,0.57,1.5376666666666663,-0.03632135318093273,1,1,-1,-1
-0.0478172252191466,0.76,5.756333333333335,-0.010349128539610368,0.3575582576301803,0.9,7.170666666666667,0.08321906418579852,-0.1124456782808334,0.61,2.089666666666666,-0.03815978678366559,-0.0793050575289324,0.67,2.002,-0.037776965064506125,-1,-1,1,1
0.0307642942356543,0.41,1.8453333333333333,0.006658346108876597,-0.0827952247673042,0.69,5.175333333333332,-0.019269981820177466,-0.0099693208144742,0.39,1.0513333333333337,-0.003383208340903747,-0.0706295593352921,0.96,4.179333333333333,-0.03364439140035147,-1,-1,-1,1
-0.5103090017206444,0.99,8.477333333333332,-0.11044667333838767,0.0215871073775328,0.51,2.461666666666667,0.0050242410463211575,0.0427328146374934,0.84,4.253,0.014501892115053426,-0.0265176177518398,0.52,1.281,-0.012631667520570364,1,-1,1,-1
-0.46829108055414,0.98,8.554000000000002,-0.10135269381267377,0.0859113422277864,0.5,2.434333333333333,0.019995235323405372,-0.0583895771738891,0.77,3.815,-0.019815201877116388,-0.0135500402205308,0.6,1.6193333333333335,-0.006454561814634571,-1,-1,-1,1
-0.0928157609510229,0.58,3.804666666666667,-0.020088205373306852,-0.0061568820229735,0.71,5.027,-0.001432969171653591,0.1027760641755008,0.71,4.438999999999999,0.03487828750168996,-0.391536646928532,0.34,0.0526666666666666,-0.1865084862601214,-1,1,-1,-1
-0.0792672683277087,0.59,3.777333333333333,-0.017155891943699948,-0.1120184862302311,0.79,5.973666666666668,-0.026071481770199634,-0.0029169746986885,0.32,0.5980000000000005,-0.00098991027718558,-0.1081545613559851,0.79,3.4716666666666667,-0.05151942654377942,1,1,-1,1
-0.0049194865165511,0.48,2.618666666666667,-0.001064729249247224,-0.041007878159899,0.66,4.763999999999999,-0.009544283125581466,-0.1883888587792452,0.68,3.297333333333333,-0.06393201404752825,-0.0437642059832754,0.55,1.865,-0.020847080022644064,-1,-1,1,-1
-0.0647323813852542,0.58,3.7123333333333335,-0.014010092232680023,-0.0235255985698488,0.35,1.2086666666666668,-0.005475410665577446,0.1578709525007191,0.46,2.408333333333333,0.053575397283974556,-0.3152209014690168,0.3,0.0,-0.15015548003420612,1,-1,-1,-1
0.0032647094513209,0.44,2.231,0.0007065842403308703,0.0149540197758351,0.38,1.1769999999999998,0.0034804385159748047,-0.2765579431668827,0.6,2.4413333333333336,-0.09385324812768903,-0.0144186336245777,0.83,3.703333333333334,-0.006868316292625704,-1,1,1,1
0.0343756825749146,0.8,6.315666666666667,0.007439962397947456,-0.0610982114150209,0.73,4.762000000000001,-0.014220160963651994,-0.1445369358956001,0.49,1.5406666666666669,-0.049050339154569085,-0.0506412682697607,0.77,3.0460000000000003,-0.024122968721775374,1,1,-1,-1
-0.002388386113064,0.43,1.971666666666667,-0.0005169207283157544,-0.0590597799291314,0.81,6.074,-0.0137457309734543,-0.1645826573308606,0.73,3.1646666666666667,-0.055853094650283694,0.0275966382869188,0.72,2.6059999999999994,0.013145658964844813,-1,1,1,-1
-0.0031137072134965,0.78,5.940666666666666,-0.0006739026792019784,-0.006291608003103,0.68,4.473333333333333,-0.0014643256562225694,-0.1713267738976722,0.71,2.981666666666667,-0.05814179132736696,0.0017681798183377,0.72,2.4436666666666667,0.0008422724767678168,1,-1,-1,1
-0.0312448450052698,0.51,2.830333333333333,-0.006762352179111056,0.311064018670895,0.9,7.594,0.07239787078960375,0.0189809495874904,0.35,0.744,0.00644141242495043,-0.076475873270267,0.89,3.636000000000001,-0.03642928311040551,-1,1,-1,1
-0.0169066633224552,0.7,5.118333333333334,-0.003659125578661665,0.003945553458525,0.46,2.156,0.0009182986534549463,0.1114419750017461,0.92,4.9030000000000005,0.03781916806261185,-0.0791959200814114,0.7,2.1546666666666665,-0.03772497744012635,1,-1,1,-1
0.0328705131632747,0.35,1.170333333333333,0.007114197118938466,0.2878368002744009,0.88,7.150999999999999,0.066991905922769,0.0106124375220124,0.93,4.656999999999999,0.0036014576930520703,-0.068925202928721,0.59,1.4939999999999998,-0.03283252120651151,-1,1,1,-1
0.0566289724634998,0.69,4.693,0.012256263562030146,-0.0955544412520952,0.73,4.873,-0.0222395959542371,-0.0606421576431541,0.98,4.314333333333334,-0.02057964202043182,0.0287988067175719,0.77,1.9893333333333327,0.013718311910589994,1,-1,1,1
-0.0541664182122829,0.61,4.295333333333334,-0.011723290551471536,0.0167835845224808,0.46,2.231666666666667,0.00390625630324196,-0.1260335709240676,0.92,5.573666666666666,-0.042771000785240404,0.0058394355463038,0.48,1.1433333333333335,0.002781615189531577,-1,-1,-1,-1
0.0420481073859775,0.36,1.363333333333333,0.009100512758539937,-0.2852232475740059,0.77,6.087000000000001,-0.06638362068452933,0.0277302046152416,0.33,0.83,0.009410576838197682,-0.0861326066948997,0.53,1.848666666666667,-0.04102926818811016,-1,1,-1,1
-0.0551173100333604,0.6,3.4380000000000006,-0.011929092992715133,0.3767129966389992,0.92,7.475666666666668,0.08767718931931404,-0.1186484222379133,0.6,2.0146666666666664,-0.040264762185963324,-0.0748528225431957,0.81,2.754666666666667,-0.03565614287792885,1,1,1,1
-0.0518610364418794,0.59,3.689333333333333,-0.011224334533730318,-0.0621945238908629,0.62,4.076666666666665,-0.014475319658348256,-0.0706576273351569,0.82,4.538666666666668,-0.023978511535279478,0.0022352223114472,0.5,1.3663333333333334,0.001064748173723218,-1,-1,1,-1
0.0444267237155528,0.7,5.002666666666667,0.009615319003117554,-0.0765196774272363,0.75,5.144666666666667,-0.0178093941655797,0.2769977997747448,0.78,4.832333333333334,0.09400251873219802,-0.4922637043231432,0.36,0.0,-0.23448982120661602,1,1,-1,-1
0.0233816333078031,0.65,4.9593333333333325,0.005060509627221069,-0.0477893795141208,0.56,3.4260000000000006,-0.011122627869214172,-0.2851015187499417,0.6,2.809333333333333,-0.09675261275960867,-0.0187694507113909,0.58,1.985333333333333,-0.00894082806188627,-1,-1,-1,1
-0.0197896489893811,0.43,1.915333333333333,-0.004283092969243827,0.3272401292623224,0.9,7.467333333333332,0.07616274198711612,-0.2044158567346867,0.62,2.192333333333333,-0.06937096763038142,0.0104442499594017,0.86,3.071333333333333,0.004975118588084315,-1,1,1,1
-0.0048678829979138,0.72,5.304000000000001,-0.0010535606495422842,-0.0299932988419704,0.55,3.0766666666666658,-0.006980720506965272,-0.1146770528878882,0.79,3.4786666666666664,-0.03891703046382764,0.0659037022717021,0.89,3.0080000000000005,0.031393229333846986,1,-1,1,1
0.0248299608771473,0.39,1.5773333333333333,0.005373972571043305,0.0575920446056779,0.83,6.5103333333333335,0.013404126332857319,-0.1680007555056781,0.68,3.0963333333333334,-0.05701306717702601,-0.0139161772714757,0.68,2.4396666666666675,-0.0066289712030562446,-1,1,-1,-1
0.4348157389347875,0.92,8.602666666666668,0.09410759308300348,-0.0813573201437827,0.62,3.8216666666666654,-0.01893532005638272,-0.0360912964927317,0.41,1.185,-0.012248013440490332,-0.1540022137681265,0.64,2.4810000000000003,-0.07335895629673642,1,-1,-1,-1
0.0200556961197346,0.37,1.4043333333333334,0.0043406738083034795,-0.0657820798554098,0.64,4.131,-0.015310297018576263,-0.120957797565333,0.78,3.545333333333333,-0.04104847634416957,0.0480627920417222,0.93,3.2646666666666677,0.022894711540942567,-1,1,1,1
-0.0180046309040204,0.53,2.928666666666666,-0.0038967597697270534,-0.0208803257253875,0.49,2.6796666666666664,-0.004859742796259599,-0.0140007973482354,0.4,1.1766666666666663,-0.004751338155261414,-0.1609198108113219,0.98,4.362999999999999,-0.076654153727692,1,-1,-1,1
-0.0818510410004158,0.79,6.090666666666667,-0.017715100375063957,0.0898035118941447,0.84,6.478666666666667,0.020901109290443493,-0.1532618605544962,0.53,1.8786666666666672,-0.05201124676593588,-0.0044280787330526,0.45,1.1816666666666669,-0.0021093153553338392,1,1,1,-1
0.0173055874339813,0.39,1.583,0.003745465111932624,-0.0927098294766599,0.72,5.325,-0.021577533409541317,-0.1785361234192501,0.96,5.401333333333332,-0.06058837037600992,0.0385516406089638,0.43,0.8373333333333333,0.01836407444673884,-1,-1,1,-1
-0.3051134005810656,0.97,9.032666666666668,-0.06603598990320986,-0.0215644799245371,0.66,4.690333333333333,-0.0050189746724561245,0.4772973508276353,0.35,1.3986666666666665,0.16197656876151847,-0.4504645402913377,0.33,0.0,-0.2145787889401177,1,-1,-1,-1
0.3417135722862143,0.9,8.235666666666667,0.07395740064614703,-0.0627349677413118,0.58,3.032666666666666,-0.014601104004030592,-0.0508718170522559,0.95,4.273333333333334,-0.017263959999987123,-0.021894783553229,0.69,1.7000000000000002,-0.010429580396981648,-1,-1,1,1
0.0328993671221307,0.33,1.091,0.0071204420093039945,-0.2004884865032128,0.6,4.017,-0.046662226003128915,0.0026548171952655,0.33,0.8863333333333331,0.0009009439906434234,-0.0344080035210039,0.39,0.9873333333333334,-0.016390252872310933,-1,1,-1,-1
-0.009807580262779,0.56,3.1506666666666665,-0.0021226641306949716,-0.1254868290531092,0.78,5.642999999999999,-0.029206139862791334,-0.138832240522877,0.66,2.820333333333333,-0.0471143825005019,-0.0083444286684915,0.68,2.4033333333333338,-0.003974868692048603,1,1,1,1
0.0018128350216786,0.74,5.418666666666668,0.0003923536460862422,0.1120771027275813,0.84,6.39,0.02608512433040133,-0.202535356023318,0.68,3.116666666666667,-0.06873279720631992,0.0091340361481313,0.4,0.7670000000000001,0.00435099822404148,1,1,1,-1
-0.0150727487329618,0.37,1.47,-0.003262209661220801,0.0125839488604182,0.37,1.474666666666667,0.0029288218788924864,-0.064549785045143,0.4,1.5096666666666667,-0.021905742149575892,-0.0562552706985457,0.45,1.2506666666666666,-0.02679719884318839,-1,-1,-1,1
0.286803387795997,0.87,8.146666666666667,0.06207313603609109,0.0120181181152649,0.37,1.277,0.00279712891950931,-0.0092148617761373,0.41,1.1440000000000003,-0.0031271736361457533,-0.0399723128407725,0.92,4.105666666666667,-0.019040811680673408,1,1,1,1
0.3663842288896628,0.87,8.093,0.07929689483836634,-0.0362099526458181,0.55,2.8313333333333333,-0.008427601122594558,-0.2868457868011944,0.62,2.7546666666666666,-0.09734455099989502,-0.0155399469223451,0.46,1.2899999999999998,-0.007402453894892386,1,1,1,-1
-0.1834387564636639,0.74,5.786333333333333,-0.03970182839109169,0.2888164779863373,0.88,7.434333333333332,0.06721991873089538,0.2466619174348048,0.47,2.134666666666667,0.08370767397084276,-0.3574619102176031,0.32,0.0,-0.1702769850366163,-1,1,-1,-1
0.0705126122053974,0.83,7.196,0.01526111320832473,0.02757536213953,0.47,2.312333333333333,0.006417963458725865,0.2815223477648647,0.81,5.205333333333334,0.09553797824682897,-0.4745484766104635,0.38,0.0,-0.22605117228227065,1,-1,1,1
-0.1570790217021329,0.76,6.471,-0.03399676537108426,0.008259017764459,0.47,2.3683333333333327,0.001922225860500307,0.0246910834348729,0.32,0.6333333333333332,0.008379214690486227,-0.0311009255916001,0.93,4.3376666666666654,-0.014814926262666794,-1,1,-1,1
-0.0299848096699619,0.67,5.051666666666667,-0.0064896415065492565,-0.022918028019137,0.54,2.656333333333334,-0.005334003072330414,0.0560771655589054,0.83,3.881333333333333,0.01903045731838406,-0.0508765099730394,0.97,3.0203333333333333,-0.024235026109833278,-1,1,1,1
0.2151237297146888,0.94,7.624333333333333,0.04655943795430141,-0.0084242343361164,0.98,6.573000000000001,-0.0019606788068046136,0.0376705953990743,0.87,3.7159999999999993,0.012783967426940539,-0.0163223729538048,0.45,0.7126666666666668,-0.0077751625439622125,1,1,1,-1
-0.0231934783065232,0.63,4.658333333333333,-0.0050197870573795095,-0.0967609964319633,0.59,3.838,-0.022520412830408936,-0.0070314813012102,0.43,1.5233333333333334,-0.0023862173391616098,-0.1037484243666724,0.67,2.812,-0.04942056313832802,-1,-1,-1,1
-0.0276642454940212,0.61,4.305000000000001,-0.005987399546018074,-0.0509999862211607,0.69,4.757000000000001,-0.011869873052137214,-0.0717198166779884,0.49,1.681,-0.02433897820208281,-0.0769000325385524,0.62,2.5826666666666664,-0.03663133138272356,-1,1,1,-1
0.1376380555085559,0.83,7.041333333333333,0.029789138158307672,0.0359469551992523,0.41,1.587666666666667,0.00836639039421838,-0.2466868036976848,0.99,4.762333333333332,-0.08371611942201405,0.0800963267529892,0.71,2.018,0.03815388616847112,1,-1,1,1
0.0281656697734694,0.32,0.958,0.006095923290277769,-0.0429045958952514,0.53,2.765333333333333,-0.009985730278855968,-0.1788098801071607,0.76,4.148,-0.06068127298463825,-0.0356678263186727,0.67,2.507333333333334,-0.016990369476446048,-1,1,-1,-1
-0.0295751944624456,0.74,5.242333333333333,-0.006400988088979808,0.0375669975034593,0.96,7.602666666666667,0.008743443368441543,-0.019462322704782,0.42,1.172666666666667,-0.006604772153844226,-0.0888391087962161,0.62,2.188,-0.042318510495148925,1,1,-1,-1
0.0206066539525915,0.44,2.1323333333333334,0.004459918147681376,-0.1120006754279359,0.96,8.503333333333334,-0.026067336436487506,-0.0313653763242456,0.46,1.5016666666666667,-0.010644215866913031,4.6442372537924825e-05,0.45,1.2933333333333332,2.212282469170265e-05,-1,1,1,-1
0.0066365584421874,0.5,2.308,0.0014363567953611077,-0.0295273484593598,0.97,7.531333333333334,-0.006872273970015271,-0.0503436376002932,0.79,3.159666666666668,-0.017084715981199025,0.0737902252338043,0.83,2.502333333333333,0.035149974637399266,1,1,1,1
-0.0059756333566287,0.44,2.2310000000000003,-0.0012933121365764915,-0.0287400919485614,0.31,0.7646666666666666,-0.006689045786342385,-0.2213727568570966,0.59,2.586333333333333,-0.07512549464356738,0.0512914170510638,0.93,4.078999999999999,0.02443266710121426,-1,-1,-1,1
-0.0046429605244364,0.31,0.841,-0.001004880459949588,0.0176592015901153,0.46,2.016,0.00411004975898987,-0.2115710438105993,0.69,3.0903333333333327,-0.07179916600481911,0.0439920906396702,0.91,3.788,0.020955632881334355,-1,1,1,-1
-0.0194457866292692,0.43,1.6096666666666666,-0.004208670504359626,0.2887958814180216,0.88,7.215333333333333,0.06721512503055678,-0.1464086122922152,0.6,2.1926666666666668,-0.04968551494180097,-0.0380010748263344,0.98,3.348666666666666,-0.0181018124298616,1,1,-1,1
0.3854369029468092,0.92,8.109666666666666,0.08342048360657775,-0.051822715318897,0.78,5.452,-0.01206135722046778,-0.1716004696052837,0.59,2.369333333333333,-0.05823467324160091,-0.0202695979513098,0.49,1.272,-0.009655423216846678,1,-1,-1,-1
0.0551424871080672,0.33,1.0880000000000003,0.011934542091469772,0.0028733778333767,0.34,1.0553333333333337,0.0006687576338766759,-0.0374896887335571,0.93,5.324000000000002,-0.012722574584730638,-0.0393164312496345,0.72,2.354,-0.018728382477203834,-1,-1,1,1
0.3880686303980374,0.91,7.891333333333333,0.08399007093727623,-0.0395984886598879,0.69,3.883666666666666,-0.009216258047817708,-0.043980644337993,0.94,4.223000000000001,-0.01492535805915549,-0.0300530264027021,0.61,1.4719999999999993,-0.014315759472003009,1,1,1,-1
-0.0679242546395446,0.52,3.100666666666667,-0.014700912464080005,0.0238601547740189,0.44,2.057333333333333,0.005553276170385294,-0.1659944543000233,0.74,3.5819999999999994,-0.056332204849526064,0.0679943807322738,0.93,3.444333333333333,0.03238912404254597,-1,-1,-1,1
-0.0328566833765,0.7,5.171333333333334,-0.007111203924742215,-0.0152307425589852,0.55,2.916000000000001,-0.00354484371585823,-0.2253192288943211,0.65,3.209,-0.07646477716460896,-0.0186318665584037,0.59,2.1653333333333333,-0.008875289849031041,1,1,-1,-1
-0.0182003819679623,0.65,4.744999999999999,-0.003939126362795047,-0.0880635152273021,0.6,3.2850000000000006,-0.020496137817372896,0.0940392432237242,0.9,4.794666666666666,0.03191334274094779,-0.0382115468074781,0.65,1.8186666666666669,-0.01820207076049609,-1,1,1,1
-0.0613234184538957,0.48,2.643,-0.013272287071428853,-0.0208266442346864,0.47,2.4523333333333337,-0.004847248822690501,-0.0271740188217968,0.43,1.4226666666666667,-0.009221828532220545,-0.0282531425366814,0.93,4.321666666666667,-0.013458384771757361,-1,-1,-1,1
-0.0237947032061747,0.71,5.256666666666665,-0.005149910746890801,-0.112830566573701,0.59,3.245,-0.026260487519011468,0.2807925335840968,0.87,5.686333333333335,0.09529030706946061,-0.2990309668441936,0.32,0.001,-0.14244340448977497,1,1,1,-1
-0.0115992004737055,0.71,5.337666666666667,-0.0025104262346661967,-0.1368782657692921,0.58,3.308,-0.03185741327914459,0.0227278965033872,0.34,0.7513333333333334,0.0077129837079590625,-0.016659378224805,0.93,4.252000000000001,-0.00793569500867273,1,-1,-1,1
0.0289948026846111,0.38,1.4199999999999997,0.006275373332276252,-0.0648041273437192,0.97,7.645666666666666,-0.015082685738164391,-0.0279008991901945,0.8,3.2356666666666665,-0.00946850408524637,0.0399204236518464,0.86,2.6446666666666667,0.019016094264932653,-1,1,1,-1
-0.0360468431589744,0.56,3.0000000000000004,-0.007801653307771308,0.3154673840390902,0.9,7.666666666666666,0.07342272181007262,-0.1869181318537758,0.68,3.0236666666666667,-0.06343290526228226,-0.0113489257849674,0.56,1.6566666666666665,-0.005406060927980235,1,-1,-1,-1
0.3629964655422109,0.87,7.917333333333331,0.07856367792366921,-0.0906263640160389,0.69,4.893666666666666,-0.021092622091745256,0.4230147151941952,0.5,2.623666666666666,0.14355510665201773,-0.6075035685168761,0.36,0.0,-0.2893843318385117,1,-1,-1,-1
0.3709222616173511,0.91,8.240666666666666,0.08027906567326036,0.2482743292558415,0.91,7.587333333333333,0.057784030717024086,0.2271332602080359,0.32,0.858,0.07708039040300631,-0.2503560395855524,0.3,0.0,-0.11925710233122437,1,1,-1,-1
-0.0025882724101835,0.62,4.171,-0.0005601823139204361,-0.071972663971576,0.77,5.554333333333334,-0.016751110105442966,-0.0226074323956506,0.71,2.802666666666667,-0.007672102771167233,0.0705817643855106,0.91,3.023000000000001,0.033621624275474264,-1,-1,1,1
-0.0072556670114775,0.32,0.9183333333333328,-0.0015703510648778587,-0.1786389671044901,0.7,5.429333333333332,-0.041576910481897676,-0.1263034831514438,0.49,2.0186666666666664,-0.04286259873017214,-0.0542616363639134,0.56,2.219333333333333,-0.025847531104994922,-1,-1,-1,-1
-0.003792178789633,0.32,0.8910000000000005,-0.0008207449420001374,-0.1281749084284467,0.81,6.211333333333333,-0.029831770638473497,-0.1267467000996971,0.72,3.501,-0.043013009706412704,-0.0359569083103765,0.6,1.865,-0.017128073686513458,1,1,1,1
0.3642996133140732,0.91,7.612333333333335,0.07884571946278615,0.3439505362142423,0.92,6.702333333333333,0.08005196674707384,-0.1062208353540747,0.5,1.388,-0.036047311831505426,-0.1080645503503485,0.8,2.5106666666666664,-0.051476549800210894,1,1,-1,1
-0.031332724336833,0.95,8.644333333333332,-0.006781371988273015,0.0338948060690338,0.34,0.9376666666666664,0.007888767722829489,0.1264936346520988,0.86,4.21,0.04292712891783722,-0.03218630758374,0.76,2.411666666666666,-0.015331947987085244,1,-1,1,-1
-0.0481169027779349,0.52,3.014333333333333,-0.010413988044989926,-0.070866219239889,0.74,5.215333333333334,-0.01649359320245052,-0.1217573284278112,0.71,3.6003333333333334,-0.04131980671191327,0.0099072326740572,0.59,1.988333333333333,0.004719310398044305,-1,1,-1,-1
-0.0801823388146125,0.67,5.0343333333333335,-0.017353941538764683,0.0201449405581346,0.36,1.344,0.004688587287670563,-0.0143990398314596,0.34,0.950333333333333,-0.004886486508496287,-0.0106209071084648,0.44,1.4779999999999995,-0.005059269223068942,1,-1,-1,-1
0.0272300919834235,0.3,0.7963333333333331,0.00589343527965785,0.0193372444078885,0.33,1.0103333333333333,0.004500601927703088,-0.2136446023485168,0.63,2.9076666666666666,-0.07250285291302347,-0.0994404766175844,0.76,3.2923333333333336,-0.04736847217858509,-1,-1,1,1
-0.081485995914265,0.61,3.810666666666666,-0.017636093312190407,-0.0931927917016786,0.57,3.043333333333333,-0.021689939328144704,-0.0925003448965711,0.67,2.789,-0.0313910991745989,0.0243025406792645,0.96,3.605333333333333,0.011576515531615088,1,1,1,1
0.4178118339920633,0.92,8.674666666666667,0.09042742140593373,-0.0836268008710678,0.61,3.3713333333333337,-0.019463525064327778,-0.2350653547562879,0.59,2.671,-0.0797722416269654,-0.0001803815179544,0.45,1.1720000000000002,-8.592473814876114e-05,1,1,-1,-1
0.3692457903875468,0.86,8.823,0.0799162253752153,-0.0520305844408666,0.51,2.9070000000000005,-0.012109737235288541,-0.0017541454315441,0.38,1.2560000000000002,-0.0005952902475103271,0.0045028702291264,0.37,0.7833333333333335,0.0021449422853473676,-1,-1,-1,-1
-0.0799955641790646,0.96,8.685666666666666,-0.017313517722820422,-0.0045365892962072,0.54,2.545,-0.0010558579134149115,-0.1392942704100219,0.59,2.146333333333333,-0.047271177872726854,-0.0339379953831628,0.74,2.734333333333333,-0.016166364490453583,1,1,1,1
0.1317481615341194,0.8,6.746999999999999,0.028514382679570422,0.0608401859768292,0.82,5.953666666666666,0.014160107433788748,-0.1244659412257405,0.5,1.749333333333333,-0.04223900688419867,-0.0423164580397319,0.56,1.852,-0.020157445273113736,-1,1,-1,-1
0.3359933497225036,0.85,7.009666666666665,0.07271936731577894,-0.0456667225884839,0.69,4.244666666666666,-0.010628595025140661,0.1167391587729897,0.87,3.6413333333333338,0.03961683077722242,-0.0267277276823163,0.9,2.3800000000000003,-0.012731753388365376,1,-1,1,1
0.4574395078766144,0.88,7.355333333333333,0.09900407738873983,0.0444920575234633,0.96,7.002333333333335,0.010355200339500732,-0.1700629500002533,0.55,1.8363333333333336,-0.057712897561106244,-0.0261633947266339,0.56,1.6073333333333335,-0.012462933378446261,1,1,-1,-1
0.4342112137147929,0.88,7.933666666666664,0.09397675510195193,-0.0999616409650112,0.79,6.038666666666667,-0.02326533939034068,0.0219682112870138,0.32,0.638,0.007455175437132409,-0.0501675255925331,0.51,1.6836666666666664,-0.02389730139203838,1,-1,-1,-1
-0.0382408299151828,0.43,2.053666666666667,-0.008276499994297817,-0.0118967887181913,0.48,2.5773333333333337,-0.0027688903914730332,-0.2390408322562436,0.8,4.7810000000000015,-0.08112136749895037,0.036224150550425,0.44,1.1379999999999997,0.0172553745306291,-1,-1,1,-1
-0.0583915389488085,0.6,3.6560000000000006,-0.012637737539921381,-0.0651720319375126,0.65,4.021,-0.015168312836271604,0.0379066487590042,0.91,5.354333333333332,0.012864074959948573,0.0271194195366673,0.45,0.9309999999999998,0.012918335807682972,1,1,1,1
-0.0268657457837329,0.51,2.9723333333333337,-0.005814579477460303,-0.0497262124519242,0.61,4.062333333333333,-0.011573411541884761,-0.1778321738985919,0.63,2.9686666666666666,-0.06034947668062315,-0.0411065395911278,0.69,2.592,-0.019581100606228606,-1,-1,-1,1
-0.0356038103190856,0.78,5.676666666666665,-0.007705767279540588,0.3815793664849769,0.92,7.165666666666667,0.0888098012389725,-0.1724101018091541,0.62,2.435666666666667,-0.058509431620448714,-0.0580816501636436,0.56,1.5816666666666668,-0.02766719472235869,1,1,-1,-1
0.0191982926680023,0.4,1.6626666666666667,0.0041551051457218175,0.2331184116176423,0.83,6.980333333333334,0.054256601953142795,-0.1431142642271927,0.62,2.4226666666666667,-0.048567538495979064,0.0834033863236909,0.9,3.292666666666667,0.03972920403294731,-1,-1,1,1
-0.0676611715757808,0.59,3.6426666666666665,-0.014643973140833873,-0.0620275856540968,0.53,3.0893333333333333,-0.0144364660071067,-0.2989953469238768,0.77,4.416,-0.10146764964526032,0.030159525084243,0.4,0.859,0.01436649012017786,1,-1,1,-1
-0.0328956559221205,0.47,2.559,-0.00711963879067795,-0.0340330314450829,0.48,2.592,-0.007920938666154294,-0.2449866340238364,0.52,2.180333333333334,-0.08313914649391203,-0.0786442878153033,0.67,2.842333333333332,-0.0374622074038318,-1,-1,-1,1
-0.1594394712147071,0.97,8.402,-0.03450763975379749,-0.0045423330017557,0.72,4.453666666666666,-0.0010571947187899935,-0.1189448658945142,0.55,1.789,-0.040365363888956375,-0.0548676342388678,0.65,2.243,-0.026136198199687658,1,1,1,-1
-0.0791041464474453,0.76,5.605999999999999,-0.017120587316575894,0.4105325150874659,0.91,6.677666666666666,0.09554843440018332,0.0445119015469126,0.84,3.3763333333333336,0.015105646551604493,-0.0595739114538298,0.75,1.878,-0.02837803340507338,-1,1,1,1
-0.0150032200883916,0.56,3.616333333333333,-0.0032471615090843248,-0.1007321453933585,0.7,5.231333333333334,-0.02344466864958658,0.0186122206719073,0.37,0.9723333333333332,0.0063162798541416,-0.0889680961534216,0.8,3.552666666666667,-0.04237995362423483,-1,-1,-1,1
0.0261661059156019,0.36,1.2963333333333336,0.005663155740647057,0.2098610224093064,0.87,7.481,0.04884361505095123,0.0110274938140444,0.43,1.1686666666666667,0.0037423120135498616,-0.1411027027935207,0.73,3.1600000000000006,-0.06721427409586775,-1,1,1,-1
0.0194697584237437,0.31,0.7966666666666665,0.00421385874314188,0.1898572788730002,0.94,7.667333333333333,0.04418789033538363,0.1072455435570822,0.83,3.525333333333333,0.0363950588248988,-0.0959634627372034,0.99,2.6936666666666667,-0.045712196576741713,-1,1,1,1
-0.0021982891398888,0.61,3.8916666666666666,-0.0004757778556090114,-0.0615448187284393,0.62,4.120333333333333,-0.014324105542998428,-0.1686709917822364,0.77,4.501333333333334,-0.05724051987951464,0.01994356862196,0.43,0.9766666666666668,0.009500119142067356,1,-1,-1,-1
0.0387392634739001,0.69,4.865,0.0083843764539623,0.0036220688590997,0.68,4.293,0.0008430099835159216,-0.0949040693951928,0.64,2.576,-0.03220683185331504,0.0144173292697589,0.97,3.3626666666666667,0.006867694963192792,1,1,-1,1
-0.1362528383597738,0.53,3.2920000000000003,-0.029489334264160377,-0.0308108880065052,0.32,0.8686666666666667,-0.007171008393509923,-0.0059324087315131,0.37,1.067,-0.0020132339078671626,-0.1474254954477647,0.78,4.017,-0.07022613644931666,-1,-1,-1,-1
-0.0526545645007066,0.51,2.847333333333333,-0.011396078582929181,0.3536249834101577,0.92,8.118666666666666,0.08230362343511964,0.1403303101575983,0.65,3.431333333333334,0.04762277036139662,-0.3885630881392168,0.33,0.0,-0.185092031496688,-1,1,1,-1
-0.013741483985183,0.68,4.975,-0.002974082737672378,-0.0645956872085586,0.58,3.757,-0.015034172824207954,-0.2881428710238536,0.58,2.8786666666666663,-0.0977847320556179,0.0078729188696522,0.44,1.005666666666667,0.0037502649939575175,1,-1,-1,1
-0.020689126531181,0.74,5.366666666666666,-0.004477767768041072,0.0447588906268121,0.82,5.976666666666668,0.010417303788884485,-0.1468422354411616,0.7,3.1583333333333337,-0.04983267014741884,-0.0027514927067047,0.52,1.2856666666666667,-0.0013106735824320653,1,1,1,1
-0.0779820629548431,0.51,3.0536666666666665,-0.016877733695440527,-0.0406192837000203,0.49,2.763333333333333,-0.009453840612763489,-0.1557682111074472,0.47,1.9626666666666668,-0.05286180682451694,-0.0748143213312415,0.54,1.922333333333333,-0.035637802825172385,-1,-1,-1,1
-0.0637248307812354,0.63,4.331,-0.01379202707596371,-0.0142795148721224,0.43,2.035333333333333,-0.0033234524425787334,-0.1644712270646158,0.49,1.9533333333333331,-0.055815279455727895,-0.0715534249893037,0.51,1.925,-0.03408447481524794,1,-1,1,-1
0.0436751481700898,0.31,0.8200000000000004,0.009452654777170166,0.1790264527144627,0.94,7.652666666666667,0.04166709491802595,0.0510555474858769,0.83,3.4916666666666667,0.017326311121700643,-0.0181773106644387,0.96,2.720333333333333,-0.008658762143721499,-1,1,1,1
0.4621080896971854,0.89,8.570000000000002,0.10001450309071953,0.0035169980542775,0.35,1.0656666666666668,0.0008185555236790693,0.2018785278944763,0.83,5.371000000000001,0.06850989471924065,-0.3627938700337189,0.33,0.003,-0.17281686415624586,1,-1,1,-1
-0.0419840128817896,0.47,2.4193333333333333,-0.009086640722689191,-0.0907010999873492,0.74,5.246333333333334,-0.02111001634138357,-0.16708578329012,0.56,2.133666666666667,-0.056702560404400436,0.0793121328565598,0.86,3.490666666666667,0.03778033539690268,-1,1,-1,1
0.0228032434183638,0.34,1.139,0.004935328141169018,0.0018622571205439,0.48,2.5493333333333323,0.00043342669771395095,0.0303226801627793,0.88,5.123666666666666,0.010290364444519301,-0.0460576409191162,0.61,1.992,-0.021939557780665583,-1,-1,1,-1
-0.1087815089465058,0.54,3.044666666666666,-0.02354368773304274,0.0218379113334985,0.34,1.11,0.005082613829117155,-0.2133842068096583,0.5,2.109,-0.07241448457024519,-0.0984538427417343,0.66,2.8766666666666665,-0.046898489120495136,1,-1,-1,1
0.013790220258685,0.38,1.5360000000000005,0.0029846307767252976,0.0231436220245815,0.36,1.0546666666666666,0.005386508423887514,-0.2057192111308143,0.97,4.900333333333332,-0.06981327654451831,0.1203762130673089,0.93,3.035333333333333,0.05734121047680037,-1,1,1,1
0.2294114728853458,0.84,7.628333333333332,0.049651748098530825,0.0042052752818266,0.39,1.1793333333333331,0.00097874700452098,-0.2396460557470776,0.69,3.681666666666667,-0.0813267573344673,-0.0115524624708285,0.53,1.735,-0.005503015630627227,1,1,-1,-1
0.4028198812845458,0.92,7.925999999999998,0.08718269850704556,-0.0923371170801354,0.78,4.779999999999999,-0.021490787330581237,0.1554319808509072,0.89,4.4206666666666665,0.052747703062629894,-0.1049207427073802,0.44,0.6523333333333335,-0.04997899699338501,1,1,1,-1
0.1221284082447367,0.8,7.515333333333334,0.026432370123323272,0.0302115994347886,0.3,0.7086666666666664,0.007031528370181579,-0.2763166892695152,0.62,3.1303333333333327,-0.09377137573005645,0.0011704168413158,0.57,1.976,0.0005575280757997807,-1,-1,-1,1
-0.1080480057138633,0.59,4.163,-0.023384934915328063,-0.0019057246128391,0.36,0.9853333333333332,-0.0004435434380048473,-0.3675393580021895,0.63,3.4390000000000005,-0.12472888020596799,0.0164824214467935,0.42,1.14,0.007851401645435093,-1,1,1,-1
-0.0835632740559022,0.63,4.217666666666666,-0.018085680639807197,0.0062003617929762,0.44,1.7526666666666666,0.001443088769490934,-0.0415540605134079,0.43,1.385333333333333,-0.01410186779457106,-0.0321576235329548,0.95,4.331666666666666,-0.015318284339164358,1,1,-1,1
0.0998933962790165,0.95,7.8146666666666675,0.021620024867855105,0.0609124507056888,0.97,6.853,0.014176926519856553,0.0179282451326256,0.32,0.4556666666666666,0.006084164568402947,-0.0906728158801342,0.97,3.169333333333334,-0.043191996885628366,1,1,-1,1
0.0431336343586791,0.3,0.7666666666666667,0.00933545441653486,-0.153667265237595,0.74,5.535333333333332,-0.035764929871344546,0.1093054670820796,0.93,5.065666666666668,0.03709411852827165,0.0091409759404204,0.59,1.676333333333333,0.004354303994178077,-1,-1,1,-1
0.0041791622714613,0.63,3.834666666666666,0.00090450015317754,0.2636032876857257,0.94,7.483333333333333,0.061351733457083245,-0.1374465264150344,0.6,2.1936666666666667,-0.04664412383243352,-0.0217715046279933,0.76,2.5113333333333334,-0.010370856479530106,1,1,-1,1
0.3081894652262704,0.93,8.419,0.0667017455647623,-0.0080133695348636,0.46,1.927,-0.0018650530352345262,0.0353959146791789,0.94,4.305666666666666,0.012012027299056415,0.0042549558637698,0.81,2.226,0.0020268482745631404,1,-1,1,1
0.3230488285290303,0.93,7.865000000000001,0.06991777200988224,-0.0046923032566184,0.8,4.927666666666666,-0.0010920991965892113,-0.0120633754960111,0.75,2.7823333333333333,-0.004093850860763093,-0.005692924265543,0.98,2.559333333333333,-0.002711824539258893,1,1,-1,1
0.3282288128225765,0.91,8.592666666666668,0.07103888104624696,-0.0437144401354179,0.57,3.186000000000001,-0.010174215591010668,0.2427983596716751,0.79,4.629666666666667,0.08239652940111379,-0.3858021555974679,0.34,0.007,-0.18377686124872422,-1,-1,1,-1
0.0044311184901828,0.36,1.343,0.0009590312825342244,0.0191803677990671,0.47,2.550333333333333,0.004464090046631497,-0.2276710411404034,0.52,2.195,-0.07726289279908961,-0.1036339695879351,0.7,3.055333333333333,-0.04936604260316231,-1,-1,-1,1
0.116724801222384,0.94,9.427666666666669,0.025262862202368522,-0.0232145363466445,0.31,0.7436666666666665,-0.005403013212669534,0.0075109026172385,0.35,0.9456666666666664,0.0025489147009356517,-0.1323498298547196,0.57,2.405,-0.06304484297096732,1,-1,-1,-1
-0.0280871719340476,0.64,4.985333333333331,-0.006078933926580174,0.0062901310782108,0.36,0.99,0.00146398191277719,-0.326657624769064,0.66,3.6603333333333343,-0.1108551747210265,-0.0122586026893363,0.36,0.6496666666666666,-0.0058393855318214834,-1,1,1,-1
-0.0855396492819262,0.57,3.7346666666666666,-0.018513429451305234,-0.0163953418372617,0.52,2.598333333333333,-0.003815895663398111,-0.1897755478388152,0.54,2.059,-0.06440260357713451,0.0887879265279525,0.92,3.965666666666666,0.04229412982107387,-1,1,-1,1
0.0130732995397153,0.38,1.405,0.0028294669285654833,0.1738193461149384,0.94,7.505666666666666,0.04045517901598489,0.1786410490384722,0.86,3.701,0.06062397814074463,-0.1059804516199185,0.97,2.529333333333333,-0.050483789346040454,-1,1,1,1
0.0198037656273071,0.41,1.5356666666666667,0.0042861482469136155,-0.1065356025937349,0.69,5.345666666666667,-0.024795380783767463,-0.2965646682319751,0.59,2.985333333333334,-0.10064276973844065,-0.0013292435242124,0.41,0.9953333333333334,-0.000633185168021261,1,-1,-1,-1
-0.0745453677932945,0.55,3.039666666666667,-0.016133926420649473,-0.0953710203485442,0.69,5.132666666666666,-0.02219690608309052,0.0045594091530098,0.43,1.4520000000000002,0.0015472900675099007,-0.1105546345543322,0.73,3.092999999999999,-0.05266270143937026,1,1,-1,1
0.1707194381233598,0.94,9.123666666666669,0.036948973957636966,0.0272568160774664,0.33,0.916,0.006343824197166921,-0.2476457178756179,0.76,4.268333333333333,-0.08404153842551165,0.0171315489891209,0.37,0.6349999999999999,0.008160613557676184,1,-1,1,-1
0.4420967140843252,0.87,8.365,0.09568342161280498,0.0327193066440596,0.49,2.081,0.00761517884602476,-0.1500941963677093,0.61,2.443,-0.050936262010468886,0.0064911435740908,0.85,3.1613333333333333,0.003092056316050978,-1,1,-1,1
-0.0425994847831807,0.5,2.784333333333332,-0.009219847904637181,-0.0605990964580782,0.63,3.7596666666666665,-0.014103995615064611,0.0208361251623037,0.95,4.822333333333334,0.007070988460806017,0.0353474341592874,0.74,2.3186666666666667,0.016837750667644043,-1,1,1,-1
0.5127624550932204,0.89,8.346,0.11097767663693463,-0.0259489463430342,0.46,2.0489999999999995,-0.006039427100879052,-0.1725955398298082,0.58,2.254,-0.05857236223225998,-0.0089539219843701,0.83,3.1873333333333327,-0.004265200840065719,1,-1,-1,1
0.0278109916794546,0.37,1.4433333333333331,0.0060191599655904674,-0.0295663058985748,0.47,2.268666666666667,-0.006881341028502564,-0.1286852932239699,0.8,3.8926666666666665,-0.04367089448609961,0.0864802814163026,0.92,3.403666666666666,0.04119488304564252,-1,1,1,1
-0.0371195268369577,0.68,5.058999999999999,-0.008033815279004763,0.0029786052968838,0.52,2.7506666666666666,0.0006932485548744043,-0.0097377699549956,0.36,1.0166666666666666,-0.003304628785314157,-0.1376345656742632,0.6,2.6926666666666668,-0.06556222693928747,1,1,-1,-1
-0.0415042395798472,0.75,5.564666666666668,-0.008982802920539035,-0.0613945955135335,0.79,5.610666666666666,-0.014289142190602932,-0.118613502926085,0.54,1.8166666666666664,-0.04025291189954616,-0.0366132914867809,0.68,2.4683333333333337,-0.01744074182013044,1,1,1,1
-0.0291362453127099,0.79,5.711666666666667,-0.006305985897778876,0.3105922153010221,0.93,6.9626666666666654,0.07228806201276063,0.4866343248470404,0.87,4.696000000000001,0.16514518264897504,-0.4841553679162889,0.38,0.0,-0.23062741506610915,1,1,1,-1
-0.0255786121659085,0.96,7.850666666666667,-0.0055360038972699106,0.1208382536595227,0.79,5.179666666666667,0.028124218005873922,-0.0902816245476474,0.98,4.226333333333334,-0.03063814986839208,0.0652923260228208,0.53,0.9673333333333336,0.031102000250672415,1,-1,1,1
-0.0675628973260349,0.58,3.587,-0.01462270354942423,0.0569056410492319,0.8,5.900666666666667,0.013244370935233918,-0.0654050322915935,0.94,4.769333333333332,-0.02219598053908838,0.0540621914664456,0.57,1.2933333333333332,0.02575252552579606,-1,1,-1,1
0.0109061667178878,0.7,4.728999999999999,0.002360432265163038,0.2929707925893057,0.93,7.379333333333334,0.0681868050108649,0.0096688338468303,0.4,0.9563333333333334,0.0032812344919139814,-0.0421869565986843,0.93,3.3956666666666675,-0.02009575726018375,1,1,-1,1
0.0170538184442206,0.61,4.393666666666666,0.00369097450472194,-0.1463473398425385,0.69,5.203333333333332,-0.03406127087791554,-0.0019437138989724,0.4,1.326,-0.0006596225758716137,-0.0493476979214317,0.53,2.024333333333333,-0.023506776471495773,-1,-1,1,-1
-0.0346511995650158,0.54,3.068,-0.0074995928079584105,0.2558329931124703,0.89,6.816666666666666,0.05954325433784804,0.1064018193937643,0.92,4.240333333333334,0.036108730931566815,-0.0562143659057254,0.7,1.7399999999999998,-0.026777713844658765,-1,1,1,1
0.0025112478595987,0.37,1.381666666666667,0.0005435118155580879,0.2230352571415528,0.9,8.100333333333335,0.05190982164074711,-0.0203344720384226,0.39,1.161333333333333,-0.006900746468945264,-0.0962974985298634,0.56,2.144,-0.04587131453041078,-1,1,-1,-1
0.4951011276228163,0.91,7.538666666666667,0.10715521836308697,-0.1340036426363227,0.99,6.6196666666666655,-0.031188365810913585,-0.0299906777496699,0.77,2.895333333333334,-0.010177695451903364,-0.0113155465235685,0.63,1.47,-0.005390160716429601,1,1,1,1
0.0696358988853225,0.79,6.409666666666666,0.015071365292165625,-0.050932337117274,0.71,4.569999999999999,-0.01185412821895738,0.1134719945963196,0.93,4.513666666666666,0.038508079509276066,-0.0087229450974244,0.57,1.3690000000000002,-0.004155174997317004,-1,-1,1,-1
0.0063892949034909,0.42,1.984,0.0013828413073042147,0.0377152209326112,0.42,1.9133333333333336,0.008777941285357752,-0.1972483611482212,0.61,2.6846666666666668,-0.06693859221556737,0.032254344749568,0.95,3.9573333333333327,0.015364357491808632,-1,-1,-1,1
-0.0151974703773403,0.48,2.309333333333333,-0.003289203287961565,0.0279596203826824,0.39,1.5643333333333336,0.006507396748877692,0.0194302297448478,0.91,5.639,0.006593881023770847,-0.0207089229266086,0.52,1.4703333333333328,-0.009864695673874694,1,-1,1,-1
0.0946271673816383,0.82,6.326333333333333,0.020480249828040486,-0.0690836919159032,0.76,4.638666666666667,-0.01607872303060529,0.0134879424368699,0.96,3.908,0.00457729470274396,0.0699943409748486,0.89,2.242,0.03334180512706049,1,1,1,1
-0.0029455844257286,0.42,1.976,-0.0006375157008051026,0.0227325210354969,0.36,1.2606666666666666,0.00529082768133042,0.0195460492317307,0.85,5.113333333333333,0.0066331857528846416,-0.0522115606991167,0.65,2.239333333333333,-0.024870977538529564,-1,-1,-1,-1
-0.035764722462976,0.61,3.591666666666666,-0.0077405936512732415,0.2478269666658841,0.94,7.654,0.05767991035259806,-0.1961652419709323,0.73,3.5796666666666663,-0.06657102275893234,0.0038699589918175,0.42,0.8026666666666668,0.0018434550101880383,1,1,-1,-1
0.3025527513985153,0.85,8.149,0.06548178611129994,-0.0047288460615932,0.5,2.8689999999999998,-0.00110060426665215,0.3987134050227181,0.41,1.9756666666666665,0.13530816618364977,-0.4159847806452477,0.32,0.006,-0.19815435503679807,1,-1,-1,-1
-0.0130502296226273,0.45,2.3323333333333327,-0.0028244738839827486,0.0329625764897212,0.43,2.05,0.0076717981198593495,-0.2038918633686055,0.61,2.7199999999999998,-0.06919314420994034,-0.065544298718112,0.71,3.000333333333334,-0.031222027446967587,-1,-1,1,1
-0.0189914373745732,0.46,2.28,-0.004110335253470951,-0.0108192101390152,0.52,2.6373333333333333,-0.00251809187393901,-0.1599942731258421,0.63,2.559666666666666,-0.05429597155207308,0.0277892218384092,0.96,3.899,0.013237396141808553,1,1,1,1
-0.0179227262648788,0.74,5.385666666666666,-0.0038790330690541873,0.0623271583817599,0.82,6.025000000000001,0.014506189364125335,-0.1670990516695796,0.56,2.1323333333333334,-0.056707063187778906,-0.0167207620729366,0.62,2.196,-0.007964935205435043,1,1,-1,-1
0.2477712959360163,0.94,8.017999999999999,0.05362538244985677,0.0284073684695309,0.69,4.142,0.006611606834880104,-0.0676795326354193,0.98,4.071,-0.022967859454194366,0.0509729361500679,0.71,1.6833333333333331,0.024280958720367993,1,-1,1,1
0.0051133995730769,0.44,2.176333333333333,0.001106698040583336,-0.0585659422903863,0.53,3.0523333333333325,-0.013630793882003884,-0.10419845589294,0.66,3.012666666666666,-0.0353609931555682,0.0311159200900519,0.97,3.698,0.014822068892176478,-1,-1,-1,1
0.0244322369109646,0.38,1.5159999999999998,0.0052878927863957365,0.1702417196534202,0.86,7.559333333333333,0.03962251267482089,0.0175197255348913,0.31,0.6026666666666667,0.005945528553352585,-0.1403871922000017,0.62,2.6790000000000007,-0.06687344061642932,-1,1,-1,-1
-0.0164473618760627,0.54,2.830333333333333,-0.0035597185201098514,0.1976692816250596,0.82,6.661666666666666,0.04600607672758735,-0.0886358802539444,0.66,2.5610000000000004,-0.030079646844458206,0.0021980467292777,0.82,2.886,0.0010470395847299177,1,-1,1,1
-0.0176809209597301,0.5,2.69,-0.003826698911790257,0.1889359399119907,0.82,6.550666666666667,0.04397345544401433,-0.0578720508985712,0.95,4.991,-0.019639573141330264,0.0312716663654683,0.45,0.8746666666666666,0.014896258632259395,-1,1,1,-1
-0.0008263655246119,0.61,3.5396666666666663,-0.00017885109384152884,0.395958965439255,0.91,7.036333333333334,0.09215654751823142,-0.0385677329150864,0.96,4.227666666666667,-0.013088421780812175,-0.0098782771624454,0.67,1.5676666666666668,-0.00470551743975555,1,1,1,1
0.4949892235402267,0.9,7.527666666666668,0.10713099885370475,0.2786429908953769,0.86,6.127,0.06485211416436881,0.4224674989699499,0.94,4.818333333333333,0.14336940227670497,-0.5418811237739751,0.41,0.0,-0.2581250795317386,1,-1,-1,-1
0.0063203086671577,0.44,2.181,0.0013679105491097732,0.0141123227246455,0.47,2.389333333333334,0.0032845396954799587,0.0611432750387965,0.84,4.526,0.020749702206502657,0.0284960491690671,0.87,2.970333333333334,0.0135740933488834,-1,-1,-1,1
-0.0239516444620049,0.78,5.657666666666668,-0.005183877695460294,0.3122958230394257,0.89,6.622333333333332,0.07268456422940435,-0.1256457852989108,0.75,3.301333333333333,-0.042639401091948526,-0.0161422649250293,0.56,1.448,-0.00768936808238696,1,1,-1,-1
-0.0277315407096896,0.51,2.834,-0.00600196431496611,-0.0995877756030694,0.74,5.290000000000001,-0.02317832496712895,0.0645218091310191,0.95,4.525999999999999,0.021896248188275038,0.0655264784616957,0.78,2.226666666666666,0.03121353876761906,-1,-1,1,1
-0.1244282043508304,0.76,6.115666666666667,-0.026930117230307825,0.0114598890659918,0.48,2.550333333333333,0.002667205199135094,-0.254488027292501,0.58,2.9050000000000007,-0.08636355802153405,0.0248303964345693,0.44,1.2633333333333332,0.011827959626715493,1,-1,-1,-1
-0.0257907219538608,0.67,5.2076666666666656,-0.005581911024878579,-0.0025780344703139,0.5,2.4666666666666672,-0.0006000186304749036,-0.1681427859740329,0.79,4.514666666666667,-0.05706126691642077,0.0264046194568334,0.48,1.152,0.012577840781446595,-1,1,1,1
-0.0898204431120208,0.5,2.9393333333333334,-0.019439925821518714,-0.1326578940580232,0.58,3.564,-0.03087515269130138,-0.0336168276714314,0.34,0.9096666666666666,-0.011408272829136461,-0.0442366864089844,0.45,1.5096666666666665,-0.021072146078855675,-1,1,-1,-1
0.4604777591056832,0.91,8.302666666666667,0.09966164905587772,-0.0762632033779056,0.63,3.435000000000001,-0.01774970171010488,-0.112921888307502,0.54,1.6529999999999996,-0.03832139435595958,0.0223046422399568,0.87,3.295666666666666,0.010624816587110529,1,1,1,1
0.1252222766423765,0.8,7.331666666666667,0.02710197906832312,-0.0934589800631306,0.61,3.887,-0.02175189271857681,-0.0219838631654605,0.42,1.4613333333333332,-0.007460487089420176,-0.0375211383690434,0.52,1.906666666666667,-0.017873194692920293,-1,-1,-1,-1
-0.0566503327660807,0.57,3.686,-0.012260886593083109,-0.1086916680553304,0.73,5.154666666666666,-0.02529718921975911,-0.0334841302098229,0.49,1.5990000000000002,-0.011363240357287545,-0.0506046383756606,0.76,3.197,-0.024105520071300197,-1,1,1,1
0.2117529523252068,0.94,7.972999999999999,0.045829897327000574,0.2578705406210071,0.86,6.039666666666668,0.0600174785887949,-0.1319698295245994,0.73,3.063666666666666,-0.04478554119223803,-0.0088184430818419,0.46,0.9533333333333333,-0.00420066546329081,1,1,1,-1
0.1333826056335123,0.8,6.537333333333335,0.028868127004923957,0.2760779738312227,0.85,6.306,0.0642551252397827,-0.1414737872202094,0.76,3.398333333333333,-0.04801082298883752,0.0158253391637872,0.46,0.996,0.00753840049238027,-1,-1,1,1
0.0163663904837134,0.65,4.629333333333333,0.003542193802947498,0.218054385280257,0.87,6.931666666666664,0.050750560216123175,0.0305639152824269,0.38,0.9489999999999998,0.01037223046970787,-0.0682709325612127,0.81,3.232666666666667,-0.03252085950943645,-1,1,-1,1
0.0253263584620646,0.34,1.143,0.005481408382918986,-0.114566571246895,0.63,4.483999999999999,-0.026664529884814697,0.0306546494942462,0.31,0.591666666666667,0.0104030222104839,-0.0208524494228905,0.93,4.492333333333334,-0.00993306452202658,-1,-1,-1,1
-0.0024108383356624,0.47,2.075333333333333,-0.0005217800846796143,-0.128377047358569,0.8,5.831666666666666,-0.0298788169931341,0.0262678645461096,0.81,4.012333333333334,0.008914314233031828,-0.0057258561673694,0.64,2.051333333333333,-0.0027275116510720307,1,1,1,-1
0.01212941285,0.39,1.5583333333333331,0.002625180614712634,-0.0716071172897132,0.81,6.0470000000000015,-0.016666031794058223,-0.0939089926686942,0.67,2.831666666666666,-0.031869140656133235,0.1160609097726323,0.92,3.300333333333333,0.055285615702831845,-1,1,-1,1
-0.0426015555889742,0.55,3.048,-0.0092202960911482,-0.143087102530167,0.78,6.318,-0.03330247453530723,-0.079619909218261,0.47,1.772,-0.027019969161602993,-0.0481147420785417,0.55,2.035333333333333,-0.02291945794157804,1,-1,-1,-1
0.0863586905657332,0.83,7.589666666666665,0.018690695352589107,0.0085368544048525,0.42,1.899333333333333,0.001986890302494505,-0.0170724757317182,0.37,1.1273333333333335,-0.00579374897952586,-0.051620211843401,0.51,1.9779999999999995,-0.024589288504319386,1,-1,-1,-1
-0.0790643421885208,0.51,3.002666666666666,-0.017111972442121225,-0.0229397280526511,0.54,2.9436666666666667,-0.005339053596107469,-0.0269671385497298,0.46,1.4746666666666668,-0.009151621235750628,-0.1007408712648776,0.8,3.702666666666667,-0.04798791518375464,-1,1,1,1
0.5089424933013502,0.9,7.531333333333334,0.1101509185927511,0.068358420291843,0.84,5.300666666666667,0.015909921375079742,0.085074435144131,0.96,3.5619999999999994,0.02887102781960972,-0.0682011403614728,1.0,2.083666666666667,-0.03248761399428898,1,1,1,1
0.5447138684898016,0.88,8.007,0.11789295209986643,0.0380930122614291,0.66,4.057999999999999,0.008865869448589416,0.2329462109029405,0.97,5.344333333333335,0.0790530847963606,-0.3826873339645628,0.36,0.0053333333333333,-0.18229311592812475,-1,-1,1,-1
0.5281484744740963,0.88,8.101,0.11430768776902898,-0.0836352009803951,0.57,2.978333333333333,-0.019465480128215577,-0.0231198134557,0.76,3.1863333333333346,-0.007845985416569057,0.0037029079468258,0.97,2.850333333333333,0.0017638802429881231,1,-1,-1,1
0.5297684549111965,0.88,8.125666666666667,0.11465830170989168,-0.0764577546411029,0.56,2.887666666666667,-0.017794982090893037,-0.0206844316339216,0.79,3.205666666666666,-0.007019509446334106,0.0010485718238788,0.96,2.8626666666666662,0.0004994872003446127,1,-1,1,-1
0.0249368542023713,0.65,4.919999999999999,0.005397107597337691,-0.1543550642768698,0.79,6.106333333333335,-0.0359250100573699,-0.0581911469778173,0.46,1.8300000000000003,-0.019747862215074154,0.0206298916506939,0.41,1.0333333333333337,0.00982704912468527,-1,1,-1,-1
-0.0729555323713992,0.58,3.4853333333333336,-0.015789836794732996,0.0807874946982094,0.96,7.4176666666666655,0.018802697359750962,-0.0238151240598223,0.63,2.098666666666667,-0.00808194739223043,0.0095972886861832,0.98,3.082666666666667,0.004571668575861675,-1,1,1,1
-0.0645091137205424,0.52,3.0836666666666663,-0.013961770194957186,-0.0337126506619673,0.61,4.133333333333333,-0.007846372386715797,-0.1835536214737687,0.52,2.027,-0.06229111839509961,-0.0204002188822194,0.71,3.14,-0.009717644498785285,-1,-1,-1,-1
-0.0468695597081678,0.62,4.034,-0.010144024371797886,-0.0770946523266289,0.83,6.941000000000001,-0.017943215359851394,0.0028041540876975,0.34,0.8616666666666668,0.0009516232524991605,0.0006853478995993,0.42,1.151,0.00032646547984345106,1,1,-1,-1
-0.0623246565787729,0.59,4.054333333333334,-0.013488986012147887,-0.094130821697528,0.56,3.446333333333334,-0.021908258935556858,0.1642815716345964,0.74,4.715666666666667,0.05575091761557045,-0.4070663230999924,0.33,0.0,-0.1939060476827119,-1,-1,1,-1
0.1251827408139103,0.82,6.495666666666667,0.02709342229053349,-0.0299295224852622,0.69,4.028,-0.00696587702731076,0.1638718146116167,0.91,4.129,0.055611861665452365,-0.0294844645182621,0.8,2.131333333333333,-0.014044925011821653,1,1,1,1
-0.0323524471635381,0.46,2.4866666666666664,-0.007002071590978533,-0.022065754662901,0.43,2.0826666666666664,-0.0051356426943418645,-0.0006337481891216,0.32,0.7356666666666667,-0.00021507003329212512,-0.1553251823716714,0.63,3.1059999999999994,-0.07398915240622567,-1,-1,-1,-1
-0.0200992712985836,0.44,2.2080000000000006,-0.0043501048266233015,0.0059493818133953,0.48,2.276333333333333,0.0013846750184884444,-0.250861954871358,0.58,2.510333333333333,-0.08513300694506344,-0.0669387102648384,0.61,2.6133333333333324,-0.03188625540326166,-1,1,1,-1
-0.048879693172652,0.77,6.062666666666667,-0.010579079511663873,-0.064071003068415,0.65,4.013333333333334,-0.014912056435608024,0.2408396354307802,0.76,4.638333333333333,0.08173181288605243,-0.4262467232438904,0.34,0.0,-0.20304263151149154,1,1,1,-1
-0.040417125426587,0.59,4.018,-0.00874751774751284,-0.1073668038237398,0.6,3.864666666666666,-0.02498883677879761,0.0381939360776237,0.39,1.094,0.01296156935005569,-0.0682401965439165,0.98,4.232333333333334,-0.032506218407244485,-1,-1,-1,1
0.0019546726536363,0.67,4.800333333333333,0.00042305170265804896,-0.2228567052062908,0.78,6.029333333333335,-0.051868264986288756,-0.0244739024976461,0.44,1.45,-0.008305511740005968,-0.0076288751322689,0.38,0.8099999999999999,-0.0036340147568528153,1,1,1,-1
-0.0022771394595979,0.81,6.161333333333332,-0.00049284350695785,0.2659291880991938,0.89,6.762333333333334,0.06189306973352962,0.0162538078864088,0.34,0.616,0.005515924247608398,-0.0155493539545696,0.92,3.4626666666666663,-0.00740693493480054,1,1,-1,1
0.202895929323879,0.84,7.605,0.043912963228484043,0.0212263123689524,0.35,1.1003333333333338,0.0049402686520714275,-0.1428742096783537,0.65,2.8683333333333323,-0.04848607311162461,0.003674591024239,0.72,2.996,0.0017503914765887596,1,-1,1,-1
-0.1536300588300561,0.71,5.618,-0.03325030298377755,0.0191522872008713,0.35,1.0773333333333333,0.004457554493183171,0.0360328308849311,0.95,4.674333333333334,0.012228172436710033,0.0339910821085389,0.98,2.917,0.016191652352696043,-1,1,1,1
0.4141710511376626,0.92,9.369333333333334,0.08963944323337522,0.004597517982859,0.4,1.3260000000000003,0.0010700386187322442,-0.0138452627688949,0.56,3.1026666666666665,-0.004698555634173342,-0.324545754496356,0.31,0.0093333333333333,-0.15459737388084926,1,1,-1,-1
0.2437408940274981,0.94,8.264999999999999,0.052753078646648126,-0.041382354148471,0.74,4.567333333333334,-0.009631439667666549,-0.0911527930728937,0.63,2.314666666666666,-0.030933791334425247,-0.029206493612385,0.69,2.2023333333333333,-0.013912513567615371,1,1,1,1
-0.4603576370803601,0.99,8.583,-0.09963565092916063,0.0098643331577266,0.56,3.022333333333333,0.0022958512541248637,-0.0832145989785284,0.56,2.071,-0.028239870156487306,0.0417924592015999,0.79,2.914333333333333,0.01990783842055288,1,-1,-1,1
0.0894793538148537,0.8,7.673999999999999,0.019366103533343487,-0.052042774486225,0.48,2.6049999999999995,-0.012112574379013964,0.6262917785039706,0.37,1.834,0.21253961110346997,-0.641161927773954,0.35,0.0066666666666666,-0.30541749165709386,-1,-1,-1,-1
0.0376115986855147,0.31,0.868666666666667,0.008140314867554729,-0.0678969705744321,0.57,3.1846666666666668,-0.01580252233497296,0.0249576470382688,0.83,4.322666666666667,0.00846967623979067,-0.0092065155935956,0.81,2.8446666666666665,-0.004385523808720625,-1,1,1,1
-0.0538780900221409,0.64,4.466999999999999,-0.011660887400981364,0.0023979635921911,0.39,1.5766666666666669,0.0005581084531969015,0.017692758367676,0.35,0.907,0.006004249316183034,-0.1272968691803067,0.82,4.017333333333334,-0.060637865095691454,1,-1,-1,1
-0.2967389292495355,0.98,7.7826666666666675,-0.06422349493169938,0.3443288038857321,0.89,6.118666666666668,0.08014000577557162,0.072652690181993,0.85,3.753333333333333,0.024655559991202707,-0.0013710842426755,0.47,0.861,-0.0006531159947415837,1,1,1,-1
0.0393768527075319,0.93,7.771333333333333,0.00852237051162847,0.0255008850574141,0.98,6.707333333333334,0.00593514412015775,-0.0003975104891011,0.47,1.1813333333333331,-0.00013489994226798286,0.0515651071397895,0.94,2.9206666666666665,0.02456303937812132,-1,1,-1,1
0.0075940831192049,0.34,1.1793333333333331,0.0016435947920639172,0.017538549070909,0.39,1.7130000000000003,0.004081968769316875,-0.0480019261527204,0.4,1.5386666666666668,-0.01629002817358874,-0.0477314210074968,0.4,1.0766666666666669,-0.022736862944984417,-1,-1,-1,-1
-0.1993283498474909,0.77,5.528666666666666,-0.04314082853419332,0.00869602559038,0.74,4.730666666666667,0.0020239362294792004,-0.1353949833189016,0.99,4.857333333333332,-0.045947908127900984,0.0683040007796857,0.52,1.0403333333333336,0.03253661155568576,1,1,1,1
0.0838327135088423,0.82,6.401666666666667,0.01814399568254211,0.2303841616644399,0.85,6.222666666666666,0.05362022531381228,0.3741781523862451,0.76,4.315333333333333,0.12698183453973486,-0.5497902923501976,0.38,0.0,-0.26189261207383707,1,1,-1,-1
0.0901650739152097,0.83,7.145,0.019514514601285112,0.0616426182729681,0.4,1.565,0.014346867670287632,-0.1593020565471716,0.96,5.506,-0.054061059570981077,0.0441512978715497,0.47,0.913,0.021031471248068204,1,-1,1,1
0.0040191250660917,0.39,1.625,0.0008698631452395129,0.0374279898879008,0.46,1.9686666666666668,0.008711090364603376,-0.2710104378693803,0.99,4.914333333333332,-0.09197063580705143,0.1796310539724417,0.88,2.874666666666666,0.08556725462233829,-1,1,1,1
-0.0882415104860205,0.52,2.443,-0.019098195898316926,0.3728827194830622,0.91,7.211333333333331,0.08678572038051245,0.0878258131619889,0.86,3.8533333333333326,0.029804740881133558,-0.0452652486837759,0.81,2.2339999999999995,-0.0215621017302628,1,1,-1,-1
0.0138539922027232,0.44,2.1450000000000005,0.0029984330005692673,-0.1180686270035265,0.7,5.162,-0.027479607698217605,-0.0787464081487203,0.49,1.68,-0.02672353611874537,0.0314581726407654,0.95,3.933666666666668,0.014985100898638679,-1,-1,-1,1
-0.0597439662569136,0.75,5.4863333333333335,-0.012930444696974372,-0.0431580284954851,0.7,4.707999999999998,-0.010044714859341969,-0.0515187814816853,0.73,3.0693333333333337,-0.017483515122612498,0.0028885379043885,0.75,2.563333333333333,0.0013759550639223283,1,1,1,-1
-0.0116411242472143,0.63,4.334666666666666,-0.002519499837722828,0.0563898973999332,0.83,6.203666666666667,0.013124335380359953,0.249689400693267,0.84,4.943,0.0847350866504613,-0.279243189560308,0.32,0.0,-0.1330174965533882,-1,1,1,-1
-0.0269503821343675,0.45,2.284333333333333,-0.005832897405107228,-0.0360569934924912,0.51,2.8870000000000005,-0.008392001000581205,-0.2629666760619829,0.73,4.075333333333334,-0.08924088896215915,0.0008142748709387,0.58,1.8796666666666664,0.00038787984412134383,-1,-1,-1,1
-0.0594939576428408,0.5,2.500333333333333,-0.012876335089585167,0.0429729627053203,0.38,1.4613333333333332,0.010001642152890174,-0.3538228459284598,0.99,5.715999999999999,-0.1200740176612123,0.0782786609821335,0.52,1.4483333333333337,0.03728804105765315,1,-1,1,-1
-0.1061257803095019,0.78,5.573333333333334,-0.022968905802374113,0.3972934336251645,0.92,7.082000000000002,0.09246713520918043,-0.0234731219528254,0.46,1.224,-0.007965884883807724,-0.1206175921370147,0.98,3.186,-0.057456191399426294,1,1,-1,1
-0.1550970131165305,0.73,6.006666666666665,-0.03356779732609621,-0.0444464499937335,0.67,5.009,-0.010344585521179667,0.0091961317087482,0.35,0.9406666666666668,0.0031208173635976287,-0.0145337649836294,0.48,1.6583333333333328,-0.006923159116831946,-1,-1,-1,-1
-0.0827475044413414,0.79,6.394333333333332,-0.017909122829078822,-0.0324910632883881,0.56,3.3206666666666664,-0.007562056877617435,0.1010211302431258,0.79,4.878666666666666,0.034282729666985125,-0.272332993437919,0.31,0.0,-0.1297258245511437,1,-1,1,-1
-0.0842252515416817,0.65,5.110333333333333,-0.01822895307059469,-0.0169012540215647,0.34,1.072,-0.003933643016841795,-0.0189114099643996,0.38,1.2206666666666668,-0.006417813321536833,-0.1386008626166366,0.62,2.6830000000000003,-0.0660225224988823,-1,-1,-1,1
0.0039327037304008,0.42,1.9853333333333332,0.0008511588915415836,-0.01118717473007,0.34,1.041,-0.002603732935969138,-0.1666713127937806,0.71,3.326,-0.0565619048806823,0.0611500692189967,0.91,3.711,0.029128836174608444,-1,1,1,1
-0.0075199575181947,0.81,6.551000000000001,-0.0016275517161762083,-0.034534101324243,0.72,4.815666666666667,-0.008037559008561608,-0.1626551506667441,0.52,1.971666666666667,-0.05519897219354435,-0.0607263747893807,0.58,2.063333333333334,-0.028927009328195905,1,1,-1,-1
0.0398412536111851,0.34,1.0853333333333337,0.008622881250672645,0.2456012508634621,0.87,6.933333333333334,0.05716189131019441,0.1737394753355623,0.9,4.092,0.05896057043786856,-0.0509273475234355,0.95,2.583333333333333,-0.02425924257754819,-1,1,1,1
-0.0218986366045487,0.32,0.8843333333333335,-0.004739543209043111,0.2517943053607094,0.83,7.542666666666666,0.058603279360154165,-0.1034408095551309,0.47,1.7480000000000002,-0.035103876802585615,-0.0999225581914653,0.57,2.152,-0.04759811174183863,-1,-1,-1,-1
0.0368180235376093,0.35,0.9459999999999998,0.007968560626820895,-0.2214562566340001,0.73,5.596666666666666,-0.05154232084393053,-0.0364408547876935,0.45,1.4933333333333332,-0.012366640231738722,0.0186048240761618,0.86,3.794666666666666,0.008862408162304606,1,-1,-1,1
0.1749263632426743,0.94,8.480333333333334,0.03785948285096497,-0.0332346699781647,0.58,3.2376666666666667,-0.00773512588532446,-0.1528148965835236,0.79,3.9293333333333336,-0.05185956419268751,0.0121174122593337,0.45,0.9933333333333336,0.005772129468868564,1,-1,1,-1
0.0151383291290585,0.44,2.1983333333333337,0.0032764032901018755,-0.1101757317443645,0.7,5.023000000000001,-0.02564259416778657,-0.0841987023844252,0.45,1.6599999999999997,-0.02857383742598353,-0.0741002700046897,0.63,2.5483333333333333,-0.03529766446757054,-1,1,-1,1
0.082322832995171,0.83,7.261,0.01781721077514057,-0.0936035302445255,0.57,3.463,-0.021785535713996072,0.2584146554769013,0.64,3.687333333333334,0.08769610629360924,-0.4798814394228037,0.34,0.0,-0.22859152917916323,1,-1,1,-1
-0.0718220364994897,0.77,6.603666666666666,-0.015544513181249628,0.0080206699157776,0.48,2.4170000000000007,0.0018667521453932163,0.2467581196045483,0.84,5.485333333333333,0.08374032132858619,-0.311685412776491,0.32,0.0,-0.14847134995492614,-1,-1,1,-1
-0.034568052927947,0.51,2.888,-0.007481597300466755,-0.0368969853472105,0.69,4.504666666666667,-0.0085875029490937,0.0700254843777257,0.82,4.071666666666667,0.02376398625657446,0.0230215776579725,0.82,2.6586666666666674,0.010966328781714328,-1,1,-1,1
-0.0537294091838642,0.49,2.8003333333333336,-0.011628708262613327,-0.0314746401272323,0.48,2.6116666666666672,-0.007325491835465218,0.0874235629120088,0.68,4.575,0.02966823244428123,-0.436828731475081,0.33,0.001,-0.2080833712539243,-1,-1,-1,-1
-0.0716333772386796,0.73,5.068666666666667,-0.015503681474027732,0.1111304285123973,0.84,6.044333333333333,0.025864792844286076,0.0139260134557157,0.82,3.8673333333333337,0.0047259593462486114,-0.0138041950959371,0.58,1.416,-0.006575628492452627,1,1,1,1
-0.074793449739011,0.54,3.286,-0.01618761903733332,-0.0548374168852672,0.6,3.845,-0.012763006917542523,0.0751930610461695,0.91,5.556000000000001,0.02551766524958626,0.0051807601807387,0.42,0.8139999999999998,0.002467855171581577,-1,-1,1,-1
-0.1021331082117877,0.56,3.371666666666667,-0.02210476789879675,0.0146892320225942,0.46,2.3386666666666667,0.003418811106839819,-0.2564316949523619,0.67,3.5893333333333333,-0.08702316490560975,-0.0228397661577757,0.59,2.036333333333333,-0.01087972287150798,1,-1,-1,1
0.4173139194066966,0.88,8.376666666666667,0.09031965726817603,-0.1244924775222373,0.61,3.562333333333333,-0.028974711830841188,-0.0934783430332766,0.45,1.6936666666666664,-0.03172299454792126,0.0156832838819451,0.44,1.2746666666666664,0.007470732457243674,1,1,-1,-1
-0.0980876774142638,0.56,3.716,-0.021229211378530295,-0.1715730294132837,0.69,5.095666666666668,-0.03993236526525345,0.3700835256887751,0.36,1.493333333333333,0.12559227396148015,-0.3674152523884171,0.31,0.0,-0.17501825969397017,-1,1,-1,-1
0.2440912791548557,0.85,8.012666666666666,0.05282891284038841,0.0033182026896323,0.39,1.5396666666666663,0.0007722873593807663,0.0132292384300514,0.4,1.1143333333333334,0.004489500401609341,-0.1103480161812795,0.61,2.503,-0.052564278774994165,1,-1,1,1
0.0146460451105441,0.51,2.785,0.0031698577814017704,-0.1722175559181797,0.98,7.654,-0.04008237408601424,0.0328166930731166,0.81,4.011666666666667,0.011136737576410512,0.0181465923796472,0.46,0.9856666666666668,0.008644129488408352,-1,1,1,-1
-0.0701552604569579,0.63,4.3100000000000005,-0.015183771222011103,0.0244971634263413,0.39,1.6023333333333334,0.005701535266052317,0.0007424583608739,0.4,1.3123333333333336,0.00025196213122516355,-0.1551085622057746,0.76,3.585,-0.07388596538771344,1,-1,-1,1
0.453469986779961,0.9,8.666333333333332,0.09814495007882826,0.0407384126985843,0.39,1.4673333333333336,0.009481567014171736,-0.1040002989149875,0.53,1.8396666666666668,-0.03529374621336489,-0.1062177153031531,0.79,3.242666666666667,-0.05059680990427358,1,1,1,1
0.4608266208366958,0.9,7.971333333333332,0.09973715353946609,-0.0058692457405244,0.83,5.861333333333332,-0.0013660239347852154,0.0013935657380788,0.4,1.0623333333333336,0.0004729232127649756,-0.0975202899652876,0.63,2.28,-0.04645379124471548,1,1,-1,-1
-0.01139399869056,0.44,2.126666666666667,-0.0024660142132534673,-0.0347127936051903,0.64,4.429,-0.008079148327449723,-0.1282266556551441,0.66,2.730666666666667,-0.0435152503376988,0.0969945572315795,0.89,3.515666666666667,0.04620335845097704,-1,-1,1,1
-0.0566221283729939,0.79,6.489999999999999,-0.012254782288868483,0.0217296956344614,0.4,1.5670000000000002,0.005057427418198367,-0.1353042739648384,0.64,2.755333333333333,-0.04591712482290201,0.086701324927791,0.89,3.543333333333333,0.04130017712487809,1,-1,-1,1
0.4203077803212771,0.91,7.647333333333334,0.09096762149639526,0.2664903240260923,0.93,6.693,0.06202367000836881,-0.0189104220936831,0.46,1.1793333333333331,-0.006417478075785393,-0.0781625696226693,0.91,2.895333333333334,-0.03723274093723939,1,1,-1,1
-0.0372652250878671,0.43,2.086,-0.008065348893089382,0.0297245173216549,0.41,1.847333333333333,0.006918163577811011,-0.0025901694551082,0.79,5.3740000000000006,-0.0008790050062541153,-0.2974737398732768,0.31,0.009,-0.14170161940429832,-1,-1,1,-1
-0.0390582387265581,0.45,1.892,-0.008453412577986295,-0.1834071867786253,0.98,8.017333333333333,-0.042686678668329155,-0.0153169127735619,0.45,1.3393333333333337,-0.005197977677393348,0.0610628563296544,0.85,3.3603333333333323,0.02908729231376884,1,1,-1,1
-0.0696261095221348,0.58,3.5466666666666664,-0.015069246570774198,-0.0211935293714917,0.48,2.5596666666666663,-0.004932638649654572,-0.2474334706703249,0.63,2.979333333333334,-0.08396950979601482,-0.0168564936577109,0.56,2.1576666666666666,-0.00802959094740078,1,-1,1,-1
-0.0339421072842096,0.95,8.83066666666667,-0.007346123276280725,0.0278015504266373,0.35,1.0476666666666667,0.006470607124984935,-0.1992846300139297,0.55,1.9596666666666664,-0.0676296244271886,0.0741211219940423,0.94,3.719,0.035307597312938074,1,-1,-1,1
-0.0120416478363938,0.43,2.008,-0.0026061855474972424,-0.1276106856365704,0.74,5.312666666666668,-0.029700451918432055,-0.143887037094327,0.78,4.323,-0.04882978821773715,0.0478239669155537,0.44,1.0799999999999998,0.022780947189349955,-1,1,1,-1
0.0135687478014199,0.38,1.5883333333333334,0.0029366972774953564,0.0022250089082851,0.39,1.6419999999999997,0.0005178545179735831,-0.0912504925953179,0.66,4.405666666666667,-0.030966946836722648,-0.281910173313677,0.3,0.0,-0.13428791429492845,-1,-1,-1,-1
-0.0663696242173492,0.54,2.852333333333333,-0.014364442290473053,-0.0836892411306555,0.81,6.1530000000000005,-0.01947805757716875,-0.1624733607993276,0.73,3.731333333333333,-0.0551372796261989,0.0244167307231106,0.47,1.0563333333333331,0.011630909960312335,1,1,1,1
0.0126946927940001,0.35,1.233,0.002747524702528468,-0.2414727413134114,0.77,6.616666666666666,-0.056201010967185515,0.0080253851784671,0.31,0.66,0.0027235105159154433,-0.0671707859821433,0.5,1.5980000000000003,-0.0319968046738646,-1,-1,-1,1
-0.0182187835071774,0.8,6.547333333333335,-0.003943109025816395,-0.0473842831495687,0.6,3.7746666666666666,-0.011028344659013603,-0.0008956236420067,0.32,0.5143333333333333,-0.0003039406026083905,0.0261262142201843,0.93,4.171000000000001,0.01244522244377208,1,-1,1,1
-0.014081353424395,0.5,2.628,-0.003047641010804502,-0.1904220060165169,0.99,7.651000000000001,-0.04431932643957336,0.0185060740904532,0.71,2.8339999999999987,0.006280257741259794,0.0276076316851692,0.74,2.432,0.01315089567022762,-1,1,1,-1
0.0154481509028154,0.39,1.654333333333333,0.0033434583177887676,0.0207901369324678,0.44,2.1206666666666667,0.004838752015633895,-0.1247009501850096,0.78,4.197333333333334,-0.04231875998734205,-0.0402548251784105,0.66,2.5013333333333336,-0.01917538643595114,-1,-1,1,-1
0.0324783527335281,0.33,1.0446666666666669,0.007029321455890344,-0.1250753135228635,0.59,3.399666666666667,-0.029110362638816854,-0.179049115618326,0.7,3.419666666666667,-0.0607624604187551,0.0336140737443053,0.81,3.141,0.01601206441406447,-1,1,-1,1
-0.0403435830459448,0.78,5.499666666666667,-0.008731600898576353,0.355247214231797,0.91,6.561666666666667,0.08268118577073716,0.0990030422286087,0.93,3.73,0.033597867344821786,-0.0494808495335261,0.81,1.879,-0.02357020324344582,1,1,1,1
-0.0664366638514524,0.59,4.088333333333333,-0.01437895174365447,0.0401995017178897,0.34,1.0656666666666668,0.009356139432691457,-0.1633868996415302,0.74,3.810333333333334,-0.05544729996642028,0.0464834468149883,0.8,3.1183333333333323,0.02214239042405346,-1,-1,-1,-1
-0.1335795477633925,0.53,3.164,-0.028910751381550873,-0.0653142265132551,0.64,4.159,-0.015201407581737741,-0.2307628838861393,0.58,2.7753333333333337,-0.07831214664103131,-0.0093211888362438,0.52,1.8296666666666668,-0.0044401484091727995,-1,1,-1,-1
0.0113854246411784,0.44,2.1316666666666664,0.0024641585234105607,-0.4723629168723882,0.99,8.734,-0.10993900730675306,0.6563730338149225,0.39,1.894,0.2227480451349146,-0.6407196747643855,0.36,0.0,-0.3052068244309079,-1,1,-1,-1
-0.092738021304056,0.97,7.576666666666665,-0.020071380105939347,-0.0426322030428814,0.97,6.341999999999999,-0.00992233283863078,0.2744969264490695,0.9,3.406,0.09315381743624973,-0.0121614271955776,0.79,1.7020000000000002,-0.005793095984253735,1,-1,1,1
0.027282520358872,0.39,1.6233333333333333,0.005904782403924321,-0.1207105393874279,0.7,5.257333333333334,-0.028094493444966444,-0.0651051865355345,0.48,1.7029999999999998,-0.02209422429292459,0.049356655884472,0.85,3.729333333333334,0.02351104359729288,-1,-1,-1,1
-0.0294645661646431,0.68,4.399333333333334,-0.006377044698939309,0.3677436091335231,0.92,7.200333333333332,0.08558963010736169,-0.102980196450126,0.62,2.018666666666667,-0.034947562232337304,0.0086269425745935,0.89,2.9236666666666675,0.004109444194464182,1,1,1,1
-0.001237283015584,0.68,4.895666666666666,-0.00026778636588532865,-0.0779952082911727,0.59,3.734333333333333,-0.018152813161096376,-0.1570522236176352,0.71,3.7030000000000007,-0.053297551838157764,0.0249229457353175,0.48,1.408333333333333,0.011872045487189571,1,-1,1,-1
0.4726555071690255,0.91,7.841,0.10229729090780301,-0.0339394982061662,0.81,5.162333333333333,-0.007899169490231736,-0.0906452306419072,0.6,1.978333333333333,-0.03076154394846995,0.0457133580779673,0.94,2.9369999999999994,0.02177555864533117,1,1,-1,1
-0.1021721428432576,0.76,6.212666666666666,-0.022113216202033225,0.0302950136594737,0.46,2.0933333333333333,0.007050942419696436,0.2558694175056715,0.9,4.362666666666667,0.0868323493241929,-0.085918654488756,1.0,2.793,-0.04092735205225696,-1,-1,1,1
-0.7114356420738019,1.0,8.717,-0.15397670763492735,0.0298945354993027,0.34,0.9243333333333336,0.006957734062722196,0.2164253325147029,0.89,4.783666666666666,0.0734465269773975,-0.0076440778204669,0.61,1.741333333333333,-0.0036412565575504935,1,-1,-1,-1
-0.1036075964251495,0.75,5.751000000000001,-0.022423892816235736,-0.0449898667753041,0.73,4.538333333333332,-0.010471061794794184,0.2182257134490557,0.89,4.294666666666667,0.07405750779617735,-0.0501473640963345,0.72,1.889,-0.023887697463092678,-1,1,1,1
0.4040399996191137,0.92,8.891999999999998,0.08744676990433195,-0.0051100449055481,0.32,0.7810000000000001,-0.0011893255040608128,-0.0763386017663769,0.82,4.845,-0.025906418203932323,0.0109247573357191,0.46,1.0976666666666666,0.005204008282310407,1,-1,-1,-1
-0.1125377189299658,0.58,4.026000000000001,-0.024356647911355844,0.0010930970483293,0.45,1.959,0.00025441032750615116,-0.2620076573300109,0.51,2.372333333333333,-0.08891543447699705,-0.0265321626422603,0.43,1.2576666666666665,-0.012638595979289177,-1,1,-1,-1
-0.1081821529066529,0.73,5.549000000000001,-0.023413968522674466,0.0201154510527046,0.49,2.238,0.004681723821388308,-0.1419676005871117,0.7,3.416666666666667,-0.048178404465333696,-0.0035326913368733,0.65,2.3400000000000003,-0.0016827975588827827,1,1,1,1
-0.140971029345911,0.73,5.645333333333334,-0.030510496926071023,0.032975139524094,0.35,1.152666666666667,0.007674722074044515,-0.2321529439843757,0.63,3.130333333333333,-0.07878388017295687,-0.0097298947674704,0.64,2.5046666666666666,-0.004634835484205448,1,-1,-1,-1
-0.1260211005369744,0.58,3.931666666666667,-0.02727486930040617,-0.0196788216178835,0.32,0.8460000000000002,-0.00458010152016497,-0.2200066878394997,0.75,4.055666666666666,-0.07466190277200539,-0.0071382294256228,0.59,2.2030000000000003,-0.0034002956688582373,-1,-1,1,-1
0.0782214198032091,0.82,7.127666666666667,0.016929537930822715,-0.0262542677808359,0.53,2.664666666666667,-0.006110488428054441,-0.0253905839423678,0.42,1.364,-0.008616598560005925,-0.1124756486183171,0.72,3.083,-0.053577776510807,1,1,-1,1
-0.03261766743418,0.49,2.6113333333333344,-0.007059473471986974,0.0271851712784929,0.84,6.5103333333333335,0.006327149395237102,-0.1198669014608651,0.76,3.715333333333333,-0.04067826769421452,0.0122131231106181,0.53,1.538333333333333,0.005817721333976862,-1,1,1,-1
-0.029110784509716,0.65,4.471333333333334,-0.00630047539143523,-0.0555117338935229,0.58,3.686666666666667,-0.012919949259647925,-0.2455535845671659,0.6,2.864,-0.08333154794660552,-0.0241453064251473,0.57,1.908,-0.011501616992860961,1,-1,-1,1
0.0297863239675473,0.33,1.0466666666666666,0.006446683053018142,-0.0309534099782089,0.49,2.6123333333333334,-0.007204179337986792,0.0471441417291167,0.86,4.507333333333333,0.015998928762641914,0.0212586125734155,0.86,2.9893333333333345,0.010126540343442824,-1,-1,1,1
0.017026210629613,0.42,1.5053333333333334,0.0036849993185675296,-0.2279516968535615,0.99,7.721666666666667,-0.0530540869547996,0.0549932850570327,0.95,4.767,0.018662629497139243,0.034539426881788,0.49,1.027,0.016452856391729474,1,1,1,-1
-0.4306517788145374,0.99,8.349333333333334,-0.09320638314619134,0.0543446833245653,0.79,5.703333333333332,0.012648326792165699,-0.0081082729022665,0.46,1.5186666666666668,-0.002751639457067534,0.0024381201363194,0.55,1.5923333333333336,0.0011613985549308106,1,-1,-1,1
0.035460105335773,0.38,1.5883333333333334,0.007674665070299698,-0.010518242539346,0.32,0.8736666666666666,-0.002448043870682931,-0.1932504781369433,0.7,3.365333333333333,-0.06558186276514431,0.0311909766770757,0.84,3.544666666666666,0.014857822098267083,-1,-1,1,1
-0.3819277260403275,0.98,8.627999999999998,-0.08266098903726782,0.0337515532480454,0.47,1.8103333333333331,0.007855426678537456,-0.0407822873200074,0.75,3.265333333333333,-0.013839957324059614,0.0082791354272364,0.76,2.6179999999999994,0.003943766255827025,1,1,1,-1
-0.0544023078010673,0.43,2.0423333333333327,-0.011774344364491788,0.043491170883426,0.37,1.3836666666666668,0.010122251308783277,-0.2888877140370649,0.97,6.083,-0.0980375034471556,0.0317439890898098,0.42,0.8633333333333334,0.015121249567422789,-1,-1,1,-1
0.0341113548948213,0.64,4.319666666666666,0.007382753701179179,-0.1638723918355076,0.76,5.563,-0.038140098301251917,0.0707168641717999,0.63,3.6593333333333335,0.02399861426479826,-0.2987547072265162,0.31,0.0,-0.14231180821772227,1,1,-1,-1
-0.0637871791699904,0.48,2.416,-0.013805521198353828,0.3759371016082999,0.91,7.586333333333334,0.0874966054368744,-0.1394784453986184,0.75,3.4180000000000006,-0.047333679859492175,-0.0156670736695032,0.59,1.6320000000000003,-0.007463010722360846,-1,1,1,1
-0.013805979990935,0.32,0.96,-0.0029880416708969607,-0.0108513200496371,0.33,1.038333333333333,-0.0025255652203266857,-0.0549637813172041,0.36,1.138,-0.018652617049898998,-0.0616439791108185,0.4,1.0803333333333331,-0.02936411015724895,-1,-1,-1,-1
0.0162134311894157,0.3,0.7773333333333338,0.00350908867418354,-0.2833535638614721,0.79,6.564333333333335,-0.06594846550195367,0.2977296587510263,0.41,1.598666666666667,0.10103812321481845,-0.3329807526992248,0.31,0.0303333333333333,-0.15861538537163844,-1,1,1,-1
0.0237256655605624,0.42,1.6376666666666666,0.005134968862136107,-0.0835345964019778,0.65,4.734666666666667,-0.019442065149844822,-0.2057411087266478,0.54,2.056333333333333,-0.0698207077557561,-0.0722784217246603,0.64,2.532,-0.03442982701845964,1,-1,1,1
-0.0771178673519905,0.74,5.458,-0.01669069500098892,-0.0588684241979846,0.74,5.041333333333333,-0.013701194329333229,0.022588003034985,0.36,0.7996666666666669,0.007665509185075907,-0.0866310984951352,1.0,3.965,-0.04126672476287614,1,1,-1,1
9.729904949740131e-06,0.41,1.7376666666666667,2.105852787182052e-06,-0.3617515078758586,1.0,8.297666666666666,-0.0841950124512785,-0.1365555079441538,0.58,2.214,-0.04634174604976593,0.0291841979900584,0.54,1.7936666666666667,0.01390189304766409,-1,1,1,-1
0.0131115583721674,0.34,1.1523333333333332,0.002837747324866347,0.0248248117716252,0.38,1.5116666666666667,0.005777793017326944,-0.1236149235165746,0.47,1.6870000000000005,-0.04195020383878692,-0.0626520451905161,0.96,4.415,-0.029844302445887753,-1,-1,-1,1
0.0096169520876481,0.66,4.159666666666667,0.0020814062894325496,0.1896276211530345,0.95,7.302666666666667,0.04413443918405165,-0.0562081884032581,0.63,2.039333333333333,-0.019074921488823775,-0.0607301431458346,0.98,2.9733333333333336,-0.02892880438483599,1,1,1,1
-0.1065720733892168,0.52,3.0926666666666667,-0.023065497447479835,0.0694426004867132,0.42,1.918,0.016162256370288255,-0.1924618013065191,0.66,2.8646666666666665,-0.06531421584308973,0.0625062502729991,0.85,3.675,0.029774853035254473,-1,-1,1,-1
-0.0305904395626077,0.51,2.828333333333333,-0.00662071857297661,0.3073959531141907,0.93,7.969666666666666,0.07154415541179583,-0.2252508987914114,0.61,2.6843333333333343,-0.07644158852634554,0.007061257117384,0.49,1.385333333333333,0.0033636299089448707,-1,1,-1,-1
0.0281553331394057,0.69,4.737333333333334,0.006093686122518622,0.1079415773689307,0.81,6.300333333333334,0.02512261110935443,-0.1514054134379399,0.79,3.957666666666667,-0.051381239217170756,0.0110423619170114,0.41,0.7546666666666668,0.0052600292259593565,1,-1,1,-1
0.0051434210667409,0.7,4.572000000000001,0.001113195621642377,-0.1659611737762025,0.99,7.119333333333333,-0.03862624699082466,0.1681471703139316,0.86,3.815333333333333,0.05706275479464143,-0.0083465537695737,0.63,1.4699999999999998,-0.0039758809839735105,1,1,1,1
0.1414206570747351,0.82,6.289333333333334,0.030607810292525225,-0.1485142209039249,0.96,7.241,-0.03456559656549906,-0.0273006794029371,0.49,1.4943333333333333,-0.009264812316427331,-0.0144162572059958,0.71,2.319,-0.006867184285606929,1,-1,-1,1
-0.0837156921504536,0.55,3.1653333333333338,-0.018118668636183936,0.3391081704541658,0.85,6.856000000000001,0.07892494160250084,-0.0727086077934937,0.77,2.9916666666666667,-0.02467453630194174,0.047743080620993,0.94,2.835333333333333,0.02274241700200721,-1,-1,1,1
0.0128705381835039,0.36,1.3163333333333331,0.002785583091126558,-0.0655397267301793,0.53,3.056333333333333,-0.015253891104704051,-0.155606918066073,0.74,3.5673333333333326,-0.05280707010041486,0.0749953138704047,0.91,3.461666666666668,0.03572401862328098,-1,-1,-1,-1
-0.0329851862536401,0.81,6.798000000000001,-0.00713901592736549,0.0359828664369688,0.42,1.7773333333333334,0.008374748471630234,-0.1137311603432795,0.82,4.542666666666666,-0.03859603050745423,0.0124087677100332,0.51,1.4600000000000002,0.005910916641154682,1,-1,1,-1
-0.036779888785952,0.49,2.7616666666666663,-0.007960307085447075,0.0210299865803584,0.35,1.132,0.004894575263501361,-0.3259248460440833,1.0,5.046000000000001,-0.11060649749009697,0.1772346577180212,0.82,2.7003333333333344,0.08442573123902909,-1,-1,1,1
-0.0367039862394893,0.52,2.802333333333334,-0.007943879423527625,-0.0141119975986483,0.47,2.1106666666666665,-0.0032844640247867165,-0.3472496925586652,0.73,4.417666666666666,-0.11784333939129031,0.0146240439566478,0.42,1.022666666666667,0.0069661635066658656,1,1,-1,-1
-0.0100203050392906,0.68,4.423666666666667,-0.002168704360875391,0.3080967682456448,0.87,6.508000000000001,0.0717072649978907,0.0572694900443382,0.92,4.383333333333334,0.019435086903412894,-0.044848931908396,0.58,1.2346666666666664,-0.021363789229530337,1,1,1,1
-0.1806353934589832,0.74,6.055333333333334,-0.03909509381070428,0.0382133228292809,0.36,1.3553333333333333,0.008893870851590557,0.4572576262049561,0.4,2.018333333333333,0.155175848355929,-0.513099955712497,0.33,0.0053333333333333,-0.24441516979518138,1,-1,-1,-1
-0.0564180043521531,0.66,4.904000000000001,-0.012210603528599106,-0.0474244387642572,0.56,2.889333333333334,-0.01103769058406182,0.1204249748472205,0.86,4.510000000000001,0.040867656577438426,-0.0322764804007347,0.72,2.2506666666666666,-0.015374901809496055,-1,1,1,1
-0.0778116989548802,0.72,5.4910000000000005,-0.016840861649309497,0.0098848726560505,0.47,2.388,0.0023006316718410967,0.0076988195322293,0.39,1.098666666666667,0.0026126865552098897,-0.038498977758322,0.95,4.291,-0.01833898849723093,1,-1,-1,1
0.0509321639630444,0.81,6.300333333333334,0.011023297760134328,0.0666532142168794,0.82,5.782333333333333,0.015513047157314701,-0.1083555004199543,0.55,1.6853333333333331,-0.03677173597135598,-0.0418386798152168,0.77,2.829999999999999,-0.01992985561038001,1,1,1,-1
-0.1533694440819824,0.55,3.5719999999999987,-0.033193897880495794,0.00110489682013,0.32,0.9083333333333332,0.0002571566379210426,-0.3661271793761065,0.63,3.310666666666667,-0.12424964048688168,0.0077629568224077,0.4,1.0006666666666668,0.0036978845714899897,-1,-1,1,-1
0.0061779940466779,0.67,4.7700000000000005,0.001337109257448425,-0.037271615247278,0.54,2.768666666666666,-0.008674695312951458,-0.1200169086793661,0.81,4.622999999999999,-0.04072917443924489,0.0006192071699164,0.5,1.2243333333333333,0.0002949593424995584,1,1,1,1
0.4456071549322669,0.91,9.149666666666668,0.09644318973819382,-0.0184361826194869,0.32,0.8219999999999998,-0.004290886399662004,-0.3334654219289028,0.56,2.585333333333333,-0.11316548216954474,-0.0198413864573405,0.5,1.469,-0.009451444666777577,1,-1,-1,1
-0.0294424210371939,0.59,4.078999999999999,-0.0063722518074771336,-0.095185288664811,0.61,3.701333333333333,-0.02215367839479052,-0.0079181137824013,0.36,0.901,-0.002687106683732283,-0.0646808569157095,0.83,3.8813333333333326,-0.030810726934478918,-1,1,-1,1
-0.0164680463605169,0.32,0.9043333333333337,-0.003564195283188659,-0.0473591921091736,0.51,2.8319999999999994,-0.011022504903235156,0.0242057795716901,0.85,4.474333333333333,0.008214521015927269,-0.0382340679651034,0.78,2.78,-0.018212798714189495,-1,-1,1,-1
0.0256222696933825,0.38,1.19,0.005545452738382696,0.3305231700301743,0.9,7.949333333333334,0.07692684566687798,-0.1540849966126616,0.5,1.8493333333333333,-0.05229058783936593,-0.0799026733783865,0.6,2.258,-0.03806163938125555,1,1,-1,-1
-0.1998177050129186,0.97,8.036666666666667,-0.04324674014837259,0.4201904422268265,0.9,6.776666666666666,0.09779624616612916,-0.0122183233387046,0.31,0.4346666666666667,-0.004146434265747372,-0.1140646702462708,0.75,2.653000000000001,-0.054334706981528265,1,1,-1,1
-0.0420136631619549,0.51,2.9756666666666667,-0.009093057961649834,0.1617891689760568,0.93,8.807333333333334,0.037655243447100376,0.3519002149762575,0.34,0.99,0.1194215498356683,-0.3376222518053802,0.31,0.0046666666666666,-0.16082636352415033,-1,1,1,-1
-0.0115037886946671,0.36,1.343,-0.0024897761705745245,0.0254739882595524,0.36,1.3273333333333333,0.005928884087561998,0.0077425471994556,0.32,0.6029999999999999,0.0026275260624583166,-0.1364714081384788,0.97,4.832000000000002,-0.06500815683376093,-1,-1,-1,1
0.010195071010604,0.66,4.680666666666666,0.002206529129945178,0.0235166111523283,0.44,1.7216666666666665,0.005473318910011625,-0.1634743439087267,0.67,2.942666666666667,-0.055476975225111316,0.0347078461703906,0.81,3.4046666666666665,0.016533082921789153,1,1,1,-1
-0.1177206560776924,0.52,3.2213333333333334,-0.025478396036821446,-0.0539676071931516,0.45,1.962,-0.012560565085888716,-0.0524141849121908,0.4,1.5016666666666665,-0.01778738099381225,-0.0136380074879396,0.4,1.0876666666666668,-0.006496465023474814,-1,1,-1,-1
-0.0745957075324224,0.79,6.633,-0.01614482149932661,-0.0084315506934388,0.3,0.6663333333333331,-0.0019623816353552797,-0.0796614479369954,0.51,1.7423333333333333,-0.02703406582298123,0.0570197848327156,0.9,4.091666666666666,0.027161375159778553,1,-1,1,1
0.2793333202102452,0.93,8.847000000000001,0.06045638204649391,-0.006445602170376,0.31,0.6156666666666669,-0.0015001666701470332,0.0379175404563261,0.86,4.760666666666666,0.01286777118779717,-0.0360903991434755,0.54,1.493,-0.017191662046392938,1,1,1,-1
-0.1433569728108863,0.57,3.8609999999999993,-0.031026888989686325,0.0089888716256096,0.39,1.308,0.0020920939981288475,0.0161839509089337,0.31,0.6616666666666666,0.005492217446186085,-0.1651073036431753,0.7,3.405,-0.07864886598622715,-1,1,-1,1
0.0275683596929674,0.81,6.017666666666667,0.005966646888880788,0.1344840994072651,0.84,5.609999999999999,0.03130018860344132,0.0217118305336776,0.96,3.6923333333333335,0.007368169559873963,0.0328695954742426,0.96,2.231333333333333,0.01565743218157183,1,1,1,1
-0.2213636451446445,0.73,6.273,-0.04790994891692941,-0.0082892711247239,0.44,2.197666666666667,-0.0019292671083976632,0.4546734854194927,0.39,1.888,0.15429888925087584,-0.4906407298667311,0.33,0.0196666666666666,-0.2337167173056687,-1,-1,-1,-1
0.4888146918047535,0.9,8.719,0.10579463894763624,-0.0073204940315387,0.3,0.6316666666666667,-0.0017037913394031294,-0.1880976305815593,0.61,2.302333333333333,-0.06383318227294169,0.0655579963050945,0.89,3.6156666666666655,0.031228552292683977,1,-1,1,1
-0.1500986370406956,0.74,6.017333333333334,-0.032485993932840844,-0.013106764303318,0.66,4.259666666666667,-0.0030505033419032093,-0.0727024128839675,0.46,1.6219999999999997,-0.024672433985247336,-0.0438440599395524,0.64,2.6826666666666674,-0.020885118455633515,-1,1,-1,-1
0.1421677235958593,0.94,9.291,0.030769498625951523,-0.0072971150374723,0.5,2.741,-0.0016983500498613747,-0.0629806772430099,0.44,1.7139999999999995,-0.021373246636316214,-0.02121022468968,0.38,0.7993333333333336,-0.010103490774469818,1,-1,-1,-1
-0.0246058871681693,0.79,7.231,-0.005325476080376339,-0.0901848987540274,0.56,3.1246666666666667,-0.02098987428718152,-0.0288301579597327,0.41,1.4889999999999997,-0.009783859170960443,-0.0244474193538493,0.45,1.1546666666666665,-0.011645528489917088,-1,1,-1,1
0.4116756002620878,0.91,9.047,0.08909935037442643,-0.147680425738919,0.6,3.5196666666666667,-0.03437153685110644,-0.0199749860521925,0.38,1.2026666666666663,-0.006778750596840728,0.004578671324934,0.37,0.7616666666666669,0.002181050138205684,1,1,-1,-1
-0.0048683365101325,0.37,1.3353333333333337,-0.0010536588036326585,0.2881850748978065,0.93,8.050666666666666,0.06707296428912185,-0.0859945444088863,0.52,1.6246666666666667,-0.029183277911365556,-0.0226232574109461,0.81,3.1726666666666667,-0.010776588927469697,-1,1,1,1
-0.0394467865701315,0.59,3.424333333333334,-0.008537506365496982,0.2862712705107642,0.84,7.063666666666666,0.06662754034288185,0.0180839263676876,0.38,0.8989999999999997,0.006136996858865426,-0.1075790883416423,0.99,3.7836666666666665,-0.05124529996678951,1,-1,-1,1
0.0005632963139392,0.71,4.998,0.000121914768833371,0.0081367613876746,0.64,4.000666666666667,0.0018937715847294838,-0.2021171472940306,1.0,4.303333333333333,-0.06859087306850808,0.1939555147961136,0.82,2.404333333333333,0.0923907117001712,1,-1,1,-1
0.0336020292129601,0.69,5.066333333333333,0.007272519848713904,0.0069907464775704,0.72,4.690333333333332,0.0016270450126907414,-0.0161334143595981,0.98,5.686333333333335,-0.005475067263298554,-0.2419477444473958,0.32,0.0,-0.11525181084561746,-1,1,-1,-1
-0.0432146682170238,0.96,8.206333333333333,-0.009352992653273325,-0.0213576874020722,0.76,4.7636666666666665,-0.004970845228280487,-0.0855922129341051,0.65,2.741333333333333,-0.02904674190990479,0.0039838224636425,0.6,1.6773333333333336,0.0018976938762992842,1,1,-1,1
0.2393765445881648,0.83,8.256,0.05180849825469867,0.022704435374687,0.44,2.1460000000000004,0.005284290949595763,-0.0261084158008528,0.39,1.3266666666666669,-0.008860203392891522,-0.0181129234253865,0.43,1.2766666666666666,-0.008628091281659674,-1,-1,-1,-1
0.0600875206240552,0.31,0.8973333333333336,0.013004800502640596,-0.0821607807595028,0.55,2.9613333333333336,-0.019122319626728338,-0.1497886364867851,0.76,3.7416666666666663,-0.0508325666076399,0.0322211639764438,0.8,3.072333333333333,0.015348551830149928,-1,1,1,1
0.008333771354871,0.7,4.638000000000001,0.0018036862359957341,0.1863423171204328,0.95,7.209333333333333,0.04336980874600505,-0.0975758946622322,0.72,2.938333333333333,-0.033113547736684054,-0.0038489280558393,0.67,1.9813333333333327,-0.0018334369235933408,1,1,-1,-1
0.4138488978813726,0.91,7.425333333333334,0.08956971929093564,0.154222166472814,0.92,6.389666666666666,0.03589407906738474,0.0667384718976786,0.93,3.693666666666667,0.022648499229313362,-0.0418046383552874,0.62,1.3026666666666669,-0.019913639960551767,1,-1,1,-1
0.0405187365279265,0.31,0.9026666666666664,0.008769509536956798,-0.0191646574454757,0.47,2.575333333333333,-0.004460433576962555,-0.3817670318831747,0.55,2.651666666666667,-0.1295572116280967,-0.0230965664230713,0.47,1.5870000000000002,-0.011002049680830179,-1,-1,-1,-1
0.0167537359674385,0.45,1.884,0.003626027362547344,0.3460956830174417,0.92,8.151000000000002,0.08055123394533849,0.2072017835439936,0.69,3.870333333333334,0.07031640523779696,-0.4350617529238176,0.34,0.0,-0.2072416710007411,1,1,1,-1
-0.0457558951373591,0.47,2.034333333333333,-0.009902992866090726,0.3336605398740273,0.83,7.177999999999999,0.07765704550659258,-0.2117638041625285,0.65,2.966333333333333,-0.07186458153738935,-0.0153044727483782,0.61,1.936,-0.0072902857694194835,1,-1,-1,1
-0.0777158878684094,0.73,5.062333333333333,-0.016820125162722046,0.1680979013079788,0.95,7.577333333333334,0.039123554665364144,-0.0180463551254983,0.42,1.1369999999999998,-0.006124246608139379,-0.0655046168342061,0.72,2.5909999999999997,-0.03120312498111337,1,1,-1,1
0.3146281870938328,0.93,8.202666666666666,0.06809528439795084,-0.0522029628509157,0.59,3.148333333333333,-0.012149857046994747,0.1242145715463118,0.92,4.216333333333334,0.04215370157484813,-0.0321117542132991,0.73,1.8756666666666668,-0.015296434488219683,1,-1,1,1
-0.015244199925485,0.72,5.4833333333333325,-0.003299317009494569,-0.0295511517372384,0.8,5.556666666666666,-0.006877814008505056,-0.1021555261957183,0.71,3.310333333333333,-0.03466770051104967,0.0246154630729122,0.57,1.713,0.01172557611742222,-1,1,-1,-1
0.4229598571713238,0.88,7.224333333333332,0.09154161306726266,0.1710554060907174,0.95,6.783333333333333,0.03981189223020117,-0.06641997640325,0.81,3.5163333333333333,-0.02254041397121567,0.0108291970821207,0.44,0.7776666666666668,0.0051584881544115635,1,1,1,-1
0.4792390400230761,0.88,8.036,0.10372217132357495,-0.1511833115056573,0.76,5.617,-0.03518680784327919,0.0896563515981592,0.53,2.511666666666667,0.030425956009109446,-0.2933327304731947,0.31,0.0,-0.13972904952902115,1,-1,-1,-1
-0.0260740865609978,0.78,6.099,-0.00564323990227364,0.3543707812885461,0.88,6.621666666666667,0.08247720242591848,0.5166231586402117,0.8,4.417333333333334,0.17532225233217036,-0.6342991019772781,0.43,0.0,-0.3021483845100468,-1,1,1,1
-0.0039280771386671,0.8,5.899666666666667,-0.000850157553794926,0.2878545082681318,0.89,6.212333333333333,0.0669960273285412,0.0971644654510348,0.93,3.6106666666666665,0.03297392430947991,0.0205741643269683,0.89,2.103333333333334,0.009800503413388706,1,1,1,1
0.1529057567196146,0.82,6.202666666666667,0.033093541573885686,0.3635020179946835,0.92,6.696333333333333,0.08460243085325274,-0.090332003898589,0.95,4.327,-0.030655246704123104,0.0263931729414058,0.42,0.6263333333333333,0.012572388233691225,1,1,1,-1
0.2461964367964517,0.84,7.570666666666668,0.053284534155284294,-0.0397488560981944,0.63,4.326333333333333,-0.00925125496715281,-0.1766767784384408,0.5,2.1256666666666666,-0.05995737940232609,0.0216696276958165,0.37,0.7283333333333333,0.010322327401717912,1,-1,-1,-1
-0.0667858203873033,0.66,5.005,-0.014454520032140586,0.0438481266576462,0.36,1.2143333333333337,0.010205330149370553,-0.0482724297713303,0.95,5.1690000000000005,-0.01638182681421398,0.016153258127697,0.69,2.0936666666666666,0.007694604694603945,-1,-1,1,1
0.0410437570553694,0.36,1.3260000000000003,0.008883140240109036,-0.0892939392734986,0.82,6.625333333333335,-0.02078250999726556,0.0332979838076203,0.38,1.0896666666666668,0.011300069347719198,-0.1197637265681388,0.73,3.144000000000001,-0.05704945252588798,-1,1,-1,1
0.1575985855058412,0.94,8.736333333333334,0.03410921507021387,0.0162188981567938,0.35,1.0143333333333333,0.0037748296897932615,-0.1053075906936875,0.95,5.247000000000001,-0.035737391325404155,0.0125428906502669,0.46,0.9640000000000002,0.005974806105275036,1,-1,1,-1
-0.0542254148892498,0.49,2.8106666666666658,-0.011736059259620997,0.0569519083537987,0.32,0.94,0.013255139311313294,-0.255515427297885,0.57,2.4963333333333337,-0.08671221851028202,-0.0109107609847853,0.81,3.6390000000000007,-0.005197341120382382,-1,-1,-1,1
-0.035928145780594,0.54,2.6933333333333342,-0.007775963518776994,0.3553260764124468,0.92,7.157333333333333,0.08269954036536133,-0.151261583718933,0.99,3.922333333333333,-0.05133242888053203,0.1151191509070779,0.88,2.232333333333333,0.05483700885641152,1,1,1,1
0.0239384748181139,0.66,4.149,0.005181027376630119,0.2683539712061034,0.87,6.670333333333334,0.06245742023223704,0.0877547386741466,0.9,3.894333333333335,0.02978062090299579,-0.0071106980891477,0.79,2.0466666666666664,-0.003387181116412202,1,-1,-1,-1
-0.0977044524183137,0.48,2.6213333333333333,-0.021146269620105317,0.0406075482201306,0.44,2.176333333333333,0.009451109265819735,-0.0078957350085662,0.4,1.227,-0.002679512178980447,-0.0162697877603195,0.92,4.423000000000001,-0.007750113586441693,-1,-1,-1,1
-0.7917809892174716,1.0,9.178666666666668,-0.17136592922481814,0.0606017004576302,0.46,2.026,0.014104601676877571,0.0149240902768403,0.41,1.2970000000000004,0.005064668661449793,-0.0472855327772867,0.56,2.2199999999999998,-0.02252446408140404,1,1,1,-1
-0.0844836917792646,0.61,4.437333333333333,-0.018284887542456975,-0.0008321335853016,0.34,1.0616666666666668,-0.00019367299389291855,-0.2917610498861833,0.74,4.376666666666667,-0.09901260435842743,-0.0009579114426603,0.4,0.8899999999999999,-0.00045630112671019664,-1,-1,1,-1
0.0156222618255004,0.33,1.0286666666666668,0.0033811413140471063,-0.0277724683140609,0.51,2.4770000000000008,-0.006463838476403878,0.0582629930503779,0.92,4.786,0.019772244039721155,0.0383882643516795,0.91,2.9650000000000007,0.01828625016470554,-1,1,1,1
0.0250341987851213,0.32,0.9393333333333336,0.005418175980015636,-0.1390175455079707,0.59,3.3296666666666663,-0.03235531496113737,0.1328903732246509,0.87,4.922333333333333,0.04509793871481137,-0.0593436906037232,0.72,2.3720000000000003,-0.02826836770048165,-1,1,-1,-1
-0.0384365893813534,0.96,7.946,-0.008318868405868337,0.2825836886901438,0.94,6.953999999999999,0.06576928269766757,-0.0086169218069022,0.36,0.6903333333333332,-0.002924255550859658,-0.093375908089011,0.74,2.545666666666667,-0.04447961489036436,1,1,-1,1
0.3233172822236012,0.83,7.7206666666666655,0.069975873703975,0.0185478369909142,0.49,2.430666666666667,0.0043168731363801465,-0.1402294818928129,0.77,3.833666666666666,-0.04758855308293111,0.0140627583652337,0.56,1.757333333333333,0.006698795108750947,-1,-1,1,-1
-0.1364864761391859,0.57,3.9133333333333336,-0.02953990071588909,-0.0220407959411407,0.31,0.807,-0.0051298337347559985,-0.0003550478368583,0.33,0.8410000000000001,-0.00012048973299513451,-0.1707728631480982,0.61,2.681666666666666,-0.08134765532145044,-1,-1,-1,1
-0.0557480646489514,0.61,3.5793333333333326,-0.01206560782735447,0.124719709697012,0.84,6.187666666666667,0.029027598454304974,-0.0359169467446696,0.74,2.852999999999999,-0.012188845766698377,-0.0010066938837072,1.0,3.0020000000000007,-0.00047953864306301885,1,1,1,1
0.4371413716026087,0.92,8.875,0.09461093202215969,-0.056073925018381,0.56,3.256666666666667,-0.013050795124079454,0.1770952214766663,0.6,3.397333333333333,0.06009938305568051,-0.4477769270824342,0.34,0.019,-0.21329854435719672,1,-1,-1,-1
0.0218439906502174,0.67,5.100666666666667,0.00472771613202322,-0.0152886273220529,0.69,4.578666666666666,-0.003558315970268008,-0.1489417818841769,0.53,1.9993333333333336,-0.05054517636226661,-0.0072655534106771,0.75,2.9960000000000004,-0.0034609464506008165,-1,1,-1,1
0.0265682432650666,0.33,1.0006666666666668,0.005750190718128811,-0.1162886583513085,0.79,5.710999999999999,-0.027065333038475737,0.0719622778843236,0.94,4.511333333333334,0.024421260314463816,0.0821177995270008,0.84,2.499000000000001,0.039116814747582565,-1,1,1,1
0.4004049781094654,0.87,7.3916666666666675,0.08666003866521908,0.063890809191502,0.84,5.903333333333332,0.014870117631262971,-0.1459181799962545,0.52,1.6886666666666663,-0.04951908087219677,-0.0567776711308662,0.66,2.2753333333333328,-0.027046044295122588,1,1,-1,-1
0.31909370972014,0.93,7.751666666666667,0.0690617618011124,0.357434950032002,0.9,6.312666666666667,0.08319036524595189,-0.0995204950526376,0.76,2.8463333333333325,-0.03377347115403385,-0.0278878977018028,0.63,1.6543333333333332,-0.013284400390469115,1,1,1,-1
0.3424653682083285,0.9,8.760333333333334,0.07412011256842728,-0.0506937791487276,0.56,3.148333333333333,-0.011798605599991524,-0.229517930659143,0.67,3.452,-0.07788965686264103,0.0285855437679023,0.39,0.7530000000000001,0.013616724102066146,-1,-1,-1,-1
-0.1203543642866762,0.58,3.948666666666667,-0.026048412064846562,0.0229085966746505,0.36,1.2726666666666668,0.005331807996016465,-0.2243115858519284,0.58,2.7066666666666674,-0.07612282143772263,-0.0338316667784504,0.7,2.9653333333333336,-0.01611571485837794,-1,-1,-1,1
0.039482171057263,0.41,1.82,0.008545164664445819,-0.0259048694337771,0.67,4.325000000000001,-0.006029168523256236,-0.2712413120948209,1.0,5.108666666666668,-0.09204898573878162,0.1032920668216585,0.6,1.7326666666666664,0.04920317721652064,-1,1,1,-1
0.0375099426159386,0.44,1.87,0.008118313345591606,0.0238802926037537,0.49,2.644,0.005557963102680944,-0.3829910175454829,0.97,5.665333333333334,-0.12997258581244991,0.0842713670888488,0.5,1.3006666666666669,0.040142666680396635,1,-1,-1,-1
-0.0213948963895426,0.32,0.9236666666666664,-0.004630518224599186,-0.1453797323545114,0.61,3.8933333333333335,-0.03383606732595039,-0.0742457172721597,0.63,3.939666666666667,-0.025196172801145854,-0.2770677650440207,0.3,0.0,-0.131981233060076,-1,1,-1,-1
0.0194616092689767,0.46,2.037,0.0042120950136534715,-0.1885496348087647,0.77,5.707999999999999,-0.04388354576218027,0.0082733786708634,0.35,0.7906666666666667,0.0028076700757870515,0.0578970836473731,0.91,4.154999999999999,0.027579276460214002,1,1,-1,1
-0.0158323530411212,0.52,2.599,-0.0034266115600837177,-0.0730107109950699,0.79,5.553,-0.016992707943089224,-0.0195644435708377,0.97,4.583,-0.0066394280920219146,0.0679483385617332,0.71,2.048666666666666,0.03236719185408029,1,1,1,-1
-0.0637404863047699,0.58,3.4696666666666665,-0.013795415416141769,-0.0388497993703218,0.83,6.9623333333333335,-0.009042006102256257,-0.0064328217873965,0.39,1.2683333333333335,-0.0021830550678105585,0.0010908060255758,0.42,1.1356666666666666,0.0005196054628079218,1,1,-1,-1
-0.0446354184447184,0.68,4.792333333333334,-0.009660487006233074,-0.0199763453153085,0.51,2.699000000000001,-0.004649347980411501,0.1044071365011864,0.86,4.492000000000001,0.03543181141766877,-0.0190313337910841,0.74,2.366,-0.009065576069905127,1,-1,1,1
0.4178759569311499,0.91,8.832666666666666,0.09044129959597724,0.0379753336985035,0.37,1.2799999999999998,0.008838480625446846,0.0084005989925014,0.37,0.9130000000000004,0.0028508438146312497,-0.1550459041671317,1.0,4.193666666666667,-0.07385611823028644,1,-1,-1,1
-0.0002314240996137,0.4,1.5976666666666668,-5.0087342857920016e-05,-0.2424970512262563,0.99,7.828666666666668,-0.05643941159299726,-0.0327456359124695,0.63,2.193,-0.011112623478463823,0.0938365097938107,0.93,3.2620000000000005,0.04469902251773443,-1,1,1,-1
0.0422777695771008,0.38,1.5520000000000005,0.009150218769830442,-0.129813557883887,0.67,4.964333333333333,-0.03021315429078828,0.0066914846668224,0.37,0.9856666666666666,0.002270835411872246,-0.0490299219125329,0.81,3.927000000000001,-0.023355403866008054,-1,-1,-1,-1
0.0290706566173322,0.43,1.7280000000000002,0.006291790472676345,-0.1966025366396397,0.78,5.923333333333332,-0.04575779964960876,-0.0819391845342956,0.52,1.917,-0.027807042999438387,-0.0529673959869039,0.62,2.5529999999999995,-0.025231019686545675,1,1,1,-1
0.3963719755095543,0.88,8.053666666666667,0.085787171991844,-0.0582588169187259,0.65,4.320666666666666,-0.013559312702442568,-0.0138851578910523,0.36,0.87,-0.004712094521381017,-0.1062944007843702,0.66,2.569333333333333,-0.05063333903413186,1,-1,-1,1
-0.1335417470631901,0.76,6.542666666666666,-0.02890257013925818,-0.0757356830464761,0.58,3.738,-0.01762692521876749,0.0021246824147869,0.45,1.5493333333333337,0.0007210364077201857,-0.0347141969423074,0.48,1.6226666666666667,-0.016536108112064643,-1,-1,1,-1
-0.3781147484732319,0.99,7.796666666666669,-0.08183574259564196,0.1681150075611048,0.82,5.059333333333333,0.03912753602042026,0.0664627173992684,0.98,3.5496666666666665,0.022554918639780257,0.0836702430181661,0.99,2.140333333333333,0.039856321222424676,1,1,1,1
-0.0405473234030062,0.51,3.06,-0.008775696622120977,-0.1398955781956035,0.57,3.6910000000000007,-0.0325596706347376,-0.0112137370347777,0.37,1.092,-0.0038055158796454183,-0.089797962474182,0.61,2.807333333333333,-0.04277526045565776,-1,-1,-1,-1
0.0116915936901138,0.39,1.5613333333333332,0.0025304229883133457,-0.1740125689667238,0.78,5.548333333333335,-0.040500150218751856,0.1360413080520519,0.92,4.991666666666666,0.046167246161937535,-0.0024249392200319,0.57,1.5499999999999998,-0.0011551198253059137,-1,1,1,-1
-0.0225045546501974,0.7,4.799333333333333,-0.004870682640705009,0.3154010308433426,0.93,7.720999999999999,0.0734072785900154,-0.1905724524732486,0.53,1.979,-0.06467304270295796,-0.0040722956783403,0.49,1.3929999999999998,-0.0019398380931364512,1,1,-1,-1
-0.0403848463194185,0.55,3.177,-0.008740531548968283,-0.1870215144559806,0.99,7.6223333333333345,-0.04352788694852341,-0.0184078001668375,0.76,3.3723333333333323,-0.006246907309043062,0.037325697071477,0.59,1.5653333333333328,0.017780096228580435,-1,1,1,1
0.3672304449218933,0.85,6.748666666666668,0.0794800421968694,-0.0491633344775799,0.95,6.848333333333333,-0.011442405818268728,-0.0296351190941956,0.63,2.2076666666666664,-0.010057032366496918,0.0140861899483359,0.77,2.25,0.006709956743630727,1,-1,-1,1
0.0924522164442187,0.95,7.919666666666666,0.020009523082280073,0.1135212954597646,0.8,5.409999999999999,0.026421249605406254,-0.027407965098261,0.69,2.4250000000000003,-0.009301221001234875,0.038391150395213,0.81,2.424666666666667,0.01828762493157586,1,-1,1,1
-0.0467564532754103,0.47,2.4590000000000005,-0.010119544636599961,-0.0374716411118978,0.64,4.492666666666667,-0.008721249867101433,-0.0657995436090783,0.47,1.583333333333333,-0.02232986267657137,0.0493407239325449,0.95,4.090999999999999,0.02350345441180947,-1,-1,-1,1
-0.0219031652721493,0.43,2.0476666666666667,-0.004740523352974444,-0.069021474552616,0.67,4.6306666666666665,-0.016064242395244815,-0.2621179606916812,0.62,2.910000000000001,-0.0889528672429976,-0.0039442723155678,0.49,1.6093333333333335,-0.0018788541628097766,-1,1,1,-1
-0.4009169709622195,0.98,8.848000000000003,-0.08677084977607359,0.0357734060171224,0.37,1.211,0.008325998093890083,-0.0708536862226529,0.71,3.2173333333333343,-0.024045046465374385,0.0051551610192586,0.71,2.476666666666667,0.002455661010716596,1,-1,1,1
-0.1717838901014552,0.94,8.354333333333333,-0.03717935433406125,0.0580294633262497,0.69,4.110333333333334,0.013505932334555045,-0.0979241975069626,0.61,2.41,-0.03323174847586997,0.0153248765059048,0.66,2.261333333333333,0.007300005099551561,-1,1,-1,-1
-0.1296665738355948,0.58,3.8129999999999993,-0.028063862630366965,0.0727378847325854,0.44,2.0706666666666664,0.016929209629836024,0.0870869271869327,0.92,5.134,0.029553991081793417,-0.017870754180052,0.67,2.12,-0.008512733958863941,-1,-1,1,1
0.2813496039249576,0.86,8.139999999999999,0.06089276829099574,0.0383493817606468,0.46,2.095666666666667,0.008925537570791602,-0.0043488638435815,0.41,1.4186666666666663,-0.0014758389967447,-0.1122708252406043,0.57,2.3340000000000005,-0.05348020889248168,1,1,-1,-1
0.4532660580227032,0.91,8.009000000000002,0.09810081357964598,-0.0904765971823371,0.81,5.369666666666666,-0.021057764958730515,0.0324445620323364,0.4,0.9979999999999998,0.01101045045369611,-0.0382800354328947,0.84,3.1103333333333336,-0.01823469531799969,1,1,-1,1
-0.0755231019183528,0.54,3.047666666666666,-0.016345538367838336,0.3687073347446583,0.92,7.413999999999999,0.08581393018092762,-0.0957333501827366,0.66,2.338,-0.03248825821420574,0.0832722069302671,0.9,3.027,0.03966671672738365,-1,1,1,1
0.0446284877703551,0.69,4.763999999999999,0.009658986993642983,0.3588597602380279,0.91,7.722666666666666,0.08352197938003375,-0.148247811860086,0.5,1.789333333333333,-0.05030966932848426,-0.0108993691612593,0.51,1.5663333333333331,-0.005191914625114968,1,-1,-1,-1
-0.0827699330701183,0.5,2.8843333333333336,-0.01791397707900896,-0.0072801778655335,0.48,2.602333333333333,-0.001694408047212512,-0.0081961726061065,0.35,0.8413333333333334,-0.002781469273634646,-0.0017968823319618,0.93,4.540000000000001,-0.0008559449194622257,-1,-1,-1,1
0.0125952876733451,0.31,0.873,0.002726010355628595,0.0188673640830647,0.44,2.220333333333332,0.004391240725502578,0.0059797245377319,0.74,4.937999999999999,0.002029291093029026,-0.3755130951807368,0.32,0.0043333333333333,-0.17887566720107295,-1,-1,1,-1
-1.710437756363703e-05,0.63,3.987333333333333,-3.701917064088196e-06,-0.0387662873054619,0.69,4.306666666666668,-0.009022569281157715,0.1634640660625876,0.92,4.247333333333333,0.05547348731500877,0.0034723943009797,0.97,2.681333333333334,0.0016540750651425219,1,1,1,1
-0.009186459549626,0.48,2.6800000000000006,-0.0019882343709258714,0.0319667384042796,0.41,1.776333333333333,0.007440024103226955,0.0092264750594948,0.88,5.749,0.003131114742852173,-0.015651662981964,0.47,1.1606666666666663,-0.0074556698411745986,-1,-1,-1,-1
-0.0567199217198561,0.7,5.323666666666667,-0.012275947797999497,0.0326426469882006,0.39,1.582,0.007597336872904985,0.0037232014913715,0.4,1.2820000000000005,0.001263512988987674,-0.1270043192631473,0.78,3.658,-0.06049850893929344,1,-1,-1,1
0.3880582981693274,0.87,8.377666666666666,0.08398783472297205,0.0058305841179766,0.37,1.3030000000000002,0.0013570257254593935,0.0120604448064016,0.36,0.9476666666666668,0.0040928562961667705,-0.1538101321499936,0.74,3.52,-0.07326745821573329,1,-1,-1,-1
-0.2316940324024106,0.97,8.557333333333332,-0.050145764673795334,0.0213379855324387,0.55,2.614,0.0049662597625035896,-0.0815491784197539,0.64,2.419666666666667,-0.027674689756496774,0.0286911205287836,0.82,2.9420000000000006,0.01366701559332421,1,1,1,1
0.3895901100094239,0.87,8.921999999999999,0.0843193662486723,0.0354946900488699,0.45,2.2060000000000004,0.00826112899478064,-0.1539259062295648,0.48,2.008666666666666,-0.05223659861371385,0.0004208986625777,0.43,1.2156666666666665,0.00020049508275174407,-1,-1,-1,-1
0.3951975181806109,0.92,8.672666666666666,0.08553298305039418,0.0256869558982346,0.37,1.2009999999999998,0.005978450744784393,-0.0354815068043135,0.81,3.903333333333334,-0.012041074011170508,-0.0325956498924959,0.73,2.3286666666666664,-0.015526938200561282,1,-1,1,1
0.3566344354715269,0.89,8.911,0.07718673757063485,0.0151059050826383,0.5,2.298666666666666,0.0035157887080791875,-0.1157981102431222,0.49,1.911333333333333,-0.0392974746952293,-0.0758441718318558,0.57,2.156333333333333,-0.03612837212296499,-1,1,-1,-1
-0.0502307874573286,0.56,3.509333333333333,-0.010871498161160335,-0.0297978632342346,0.7,4.6466666666666665,-0.0069352343014664804,-0.1065590233348348,0.71,2.963666666666667,-0.036162079970538503,0.1456701777595506,0.9,3.3189999999999995,0.0693899908483809,-1,1,1,1
0.2919130744560361,0.84,7.402666666666666,0.06317903048729615,-0.0536167102311679,0.64,4.240666666666667,-0.012478896389448971,-0.2415627011625432,0.56,2.4166666666666665,-0.08197719389647899,0.0100716783282008,0.47,1.3660000000000003,0.004797644087283812,1,-1,-1,-1
0.0146730811653241,0.33,1.069,0.0031757092210208584,0.0165444941550583,0.36,1.3246666666666669,0.003850609772339244,-0.002725052248826,0.31,0.5996666666666666,-0.0009247790967104999,-0.0576164610811957,0.94,4.836000000000001,-0.027445601897593222,-1,-1,-1,1
-0.0788557724473317,0.57,3.0866666666666664,-0.017066831490274968,0.0648825263565777,0.83,6.066333333333334,0.01510093253387935,-0.0250572461771083,0.96,4.678999999999999,-0.00850347639965506,0.0340008003374019,0.58,1.4713333333333334,0.016196281631126522,1,1,1,-1
-0.0207493205128823,0.72,4.888666666666666,-0.004490795610018157,0.3359766141241689,0.89,6.670666666666665,0.07819609481553334,0.1686775423567059,0.99,5.182333333333332,0.0572427428953645,-0.3661101453300395,0.36,0.0,-0.17439657193172645,1,1,1,-1
-0.0696097824230945,0.55,3.5643333333333334,-0.015065712880856546,0.0267901700010599,0.44,2.143333333333333,0.006235215742584146,-0.2661378920211308,0.63,3.326,-0.09031707905408792,-0.0178283200411599,0.56,1.9106666666666663,-0.00849252045631545,-1,-1,-1,1
-0.1014605508095769,0.57,3.575666666666665,-0.021959205646410785,0.035535047287482,0.37,1.4099999999999997,0.008270521846319523,-0.309846638381797,0.65,3.4590000000000005,-0.10515016528029854,-0.0040209845811156,0.48,1.5766666666666669,-0.0019153960513842996,1,-1,1,-1
0.0263100505965665,0.33,1.0593333333333337,0.005694309827883791,-0.0151368694284592,0.45,1.8796666666666668,-0.00352299543265442,-0.1945351196515279,0.77,4.129666666666667,-0.06601782123895565,-0.0254452628570338,0.68,2.5173333333333336,-0.012120851254116497,-1,1,1,1
-0.0676305602994773,0.79,6.141000000000001,-0.014637347912544807,-0.0950877628708664,0.59,3.029333333333333,-0.022130979980943676,0.1796199961678954,0.88,4.458666666666667,0.06095619556610422,-0.0366407003599853,0.71,2.0409999999999995,-0.01745379803719607,1,1,1,1
-0.0308203501017549,0.58,3.455,-0.00667047833447136,-0.1940405712946882,0.99,7.166333333333332,-0.04516152099030333,0.210915212175895,0.83,3.444000000000001,0.07157660168995238,0.0337783512240572,0.97,2.4526666666666666,0.01609031799343056,-1,1,-1,1
-0.6352009471025184,0.99,9.344666666666663,-0.13747715849086928,0.0730005085272689,0.42,1.867,0.016990333393474815,0.0300583952003125,0.35,0.9386666666666666,0.010200676179287136,-0.0345226633556898,0.56,2.331,-0.016444871085880112,1,-1,-1,-1
-0.1089809637989738,0.58,4.0233333333333325,-0.02358685594066207,-0.0528805469535864,0.51,2.6506666666666674,-0.012307559781383143,-0.2077185435924882,0.53,2.3746666666666667,-0.07049177394533965,0.0138670460580944,0.35,0.6496666666666665,0.006605567548997927,-1,1,1,-1
-0.0444898865421361,0.64,4.3693333333333335,-0.009628989395078606,-0.1238400612905858,0.62,3.868,-0.028822866733995967,0.1686049618487239,0.63,3.653666666666667,0.05721811183126681,-0.4410454710472735,0.33,0.0,-0.21009201519755577,1,1,1,-1
-0.013213161022668,0.44,1.9963333333333333,-0.002859737285287028,0.2564747573602464,0.87,6.7363333333333335,0.05969262026350669,0.0553848645503673,0.94,4.074333333333333,0.018795516685005946,0.0539539088398099,0.92,2.4660000000000006,0.025700945095354817,-1,1,1,1
-0.0991482212237251,0.73,5.517000000000001,-0.021458745906217783,0.0372427771328598,0.39,1.4726666666666668,0.00866798345315364,0.1370739767985416,0.89,4.872666666666666,0.04651769466104112,-0.0008973609861926,0.76,2.483,-0.0004274579160765533,1,-1,-1,-1
0.0037771956860823,0.32,0.966,0.0008175021343328619,0.0354521108088277,0.38,1.5746666666666664,0.008251218988692292,0.0006789067289953,0.31,0.6433333333333332,0.00023039512429952032,-0.186265155217022,0.73,3.873333333333333,-0.08872740882636841,-1,-1,-1,-1
0.0246840814443296,0.38,1.2166666666666663,0.005342399743582139,-0.2299347565778626,0.75,5.511,-0.05351562957326591,0.0290961546540642,0.42,1.149333333333333,0.009874128332888562,-0.0768572306969965,0.8,3.604999999999999,-0.036610942725006944,1,1,1,1
-0.0028683755588945,0.68,4.629333333333332,-0.0006208053106977358,-0.0136924094535419,0.64,4.050000000000001,-0.0031868079588615802,0.206552886249264,0.89,4.114000000000001,0.07009619417419755,-0.0548798203425713,0.97,2.6780000000000013,-0.026142003050326743,1,-1,1,1
-0.0176494598367633,0.46,2.2066666666666666,-0.0038198897503616777,0.1414646560015038,0.95,7.688333333333333,0.03292486199546065,-0.0855246018376769,0.71,3.113,-0.02902379727509663,0.0223028122309068,0.67,2.173,0.010623944862278549,-1,1,-1,-1
0.0664996951241292,0.66,4.630333333333335,0.01439259366327565,-0.0428188765236541,0.56,3.3023333333333325,-0.009965779723289998,-0.106086215560786,0.77,3.731,-0.036001626993392495,0.0292921045793286,0.72,2.522333333333334,0.01395329435270196,1,-1,1,1
-0.0512956659586336,0.6,4.346000000000001,-0.011101970850417519,0.0197954829969588,0.42,1.9513333333333336,0.0046072536012205624,-0.3649801781007844,0.56,2.775,-0.1238603918756761,0.0090180469092413,0.42,1.162333333333333,0.004295746748764413,-1,-1,-1,-1
-0.0073981958841544,0.48,2.5943333333333327,-0.0016011987273505102,-0.148915095581013,0.75,5.451,-0.03465889720887998,-0.2210622744578203,0.58,2.3833333333333333,-0.07502012872521814,-0.018504263603607,0.62,2.255666666666667,-0.008814506180048469,-1,1,1,1
0.0703566259336838,0.71,4.843999999999999,0.01522735294789598,-0.0197645686694079,0.97,7.307333333333334,-0.0046000585180311256,-0.1118564200506595,0.56,1.839666666666667,-0.037959814950441394,0.0646981085647762,0.8,2.7116666666666664,0.030818944757709927,1,1,-1,1
0.4629638226734371,0.91,8.463333333333331,0.10019971021066898,-0.0241581912948136,0.65,4.241333333333333,-0.005622641986513023,-0.1587695224695464,0.51,1.918,-0.053880337757854016,-0.023088155804019,0.53,1.7476666666666665,-0.010998043282348043,1,-1,-1,-1
-0.5248909017316308,0.99,9.003333333333332,-0.11360264813353362,0.016894038661384,0.54,3.0409999999999995,0.0039319636946357275,-0.1583353793373856,0.51,2.0636666666666663,-0.05373300608970868,0.0178505159353692,0.47,1.416666666666666,0.008503093470776909,1,-1,1,-1
-0.0999212551096677,0.7,5.372333333333333,-0.02162605438165586,-0.0456244972386659,0.56,2.9500000000000006,-0.010618767384408598,0.0027775502868103,0.81,3.7563333333333326,0.0009425949342479674,0.1218256800262689,0.87,2.973333333333333,0.05803166407934408,-1,1,1,1
0.0286353268021817,0.38,1.5473333333333334,0.0061975716175782175,-0.2325210228699425,0.8,6.513000000000001,-0.05411756409993197,-0.1050441954557923,0.45,1.7926666666666664,-0.03564800499885445,0.0099621570076078,0.39,0.9183333333333332,0.004745473604961787,-1,1,-1,-1
-0.1276362089924196,0.77,6.175666666666667,-0.027624428793542984,0.0552085197415834,0.42,1.8453333333333333,0.012849378387814239,-0.0857929013809271,0.51,1.6980000000000004,-0.029114847936368045,0.0781837207708493,0.89,3.9833333333333343,0.03724281628691779,1,-1,1,1
0.4122198126893561,0.91,8.531666666666668,0.08921713479911525,0.0170015842405515,0.47,1.871333333333333,0.003956994140065674,-0.1677533201304395,0.58,1.958,-0.05692909702089195,0.0637009541539939,0.93,3.617666666666667,0.030343950242684218,1,1,1,1
0.0233182369223559,0.38,1.5890000000000002,0.005046788685888048,0.0102347926200763,0.34,1.1036666666666668,0.0023820729791658294,-0.2636958851932789,0.78,5.014333333333332,-0.08948835480874742,-0.0607602011791105,0.36,0.555,-0.028943122529332097,-1,-1,1,-1
-0.0767878433057278,0.58,3.535333333333333,-0.016619267575823996,-0.0033673535600309,0.48,2.217,-0.0007837268642759925,-0.2820949893318842,0.64,3.414666666666668,-0.09573231101652738,0.000281606143476,0.54,1.7516666666666665,0.00013414308967826008,1,1,-1,1
-0.0119692070419414,0.78,6.463,-0.00259050711593072,-0.0575928165099175,0.54,2.7996666666666656,-0.013404305987912375,-0.2340282818830217,0.63,3.430666666666667,-0.07942029853472735,-0.0023092199808807,0.38,0.7443333333333333,-0.0010999969644075241,1,1,-1,-1
-0.0176753904005204,0.65,4.863666666666666,-0.0038255019274839783,-0.0912059274463024,0.65,4.119000000000001,-0.021227511232951232,0.004065479330798,0.36,0.8736666666666669,0.001379669070510598,0.0229197926411801,0.86,3.9596666666666662,0.01091784348779655,-1,1,-1,1
-0.0577007632680697,0.74,5.666666666666666,-0.012488232287802735,0.0300055578356142,0.45,2.072,0.0069835736978988506,0.1452204972313753,0.9,5.004333333333333,0.04928231387539022,-0.0388176807146904,0.62,1.8806666666666667,-0.01849080265415644,1,-1,1,-1
-0.0036001425929745,0.39,1.604666666666667,-0.0007791823612696911,-0.1117149104007739,0.61,3.6456666666666666,-0.026000826720574167,-0.119877922524727,0.61,2.6053333333333333,-0.040682007824146854,0.030359994398093,0.98,3.84,0.014461983680132143,-1,1,-1,1
0.4563136963107306,0.9,8.439666666666666,0.09876041689707989,-0.0315190495315647,0.3,0.5783333333333337,-0.007335827798880203,0.1603634455314608,0.88,4.198333333333333,0.05442125462653361,-0.1189102459620095,0.96,2.7926666666666664,-0.05664289702935842,1,-1,1,-1
0.0303752873443454,0.36,1.3123333333333336,0.006574152969218254,-0.1624353134655045,0.77,5.7476666666666665,-0.03780562884190858,-0.2107487188564629,0.7,3.799666666666666,-0.07152010018924938,0.0268545125934471,0.47,1.308,0.012792147382238307,-1,1,-1,-1
-0.0800758152042613,0.63,4.218666666666667,-0.017330886530219636,-0.0044751417869877,0.32,0.8433333333333335,-0.0010415564559470099,-0.1346114236260778,0.68,3.2376666666666667,-0.04568199776773797,0.0882965536612361,0.95,3.755666666666667,0.04206006435037145,1,-1,-1,1
0.008763318877051,0.8,6.150333333333333,0.0018966536238050116,0.3144775099711125,0.88,6.910666666666667,0.0731923358747991,0.0635554873325574,0.66,3.4380000000000006,0.021568315320089463,-0.3003101654085792,0.32,0.001,-0.1430527507406081,1,1,-1,-1
-0.1291144921945903,0.75,6.310000000000001,-0.02794437506409918,0.0182914031881593,0.3,0.6706666666666669,0.004257190048000908,-0.0410336751215747,0.82,3.983000000000001,-0.013925268783374788,0.1346495886647241,0.91,3.2596666666666674,0.06414033310651933,-1,-1,1,1
-0.0896776098888394,0.57,3.5333333333333328,-0.0194090122881705,-0.0529787985643217,0.72,4.728,-0.012330427123769054,0.0695578146552438,0.82,3.621666666666667,0.023605276938724874,0.0050225197449491,1.0,2.998333333333333,0.002392477338176248,-1,1,1,1
0.2530703717034592,0.84,7.403666666666667,0.05477226656969152,-0.0036518547274861,0.48,2.329999999999999,-0.000849942426104456,-0.1502024898604999,0.63,2.794,-0.05097301270340905,-0.0060103260317951,0.71,2.765,-0.0028630188742575623,1,-1,-1,-1
0.0011577627569687,0.63,4.1546666666666665,0.00025057571900774126,0.0533987855962632,0.96,7.304000000000002,0.012428176027681917,0.0332749629764688,0.81,3.696,0.011292256953132275,-0.0084694541496215,0.54,1.328,-0.004034424581420451,-1,1,1,-1
0.063263268646488,0.35,1.1803333333333337,0.01369213073443352,-0.03624299640264,0.93,7.596333333333334,-0.008435291814841822,0.2081535421703391,0.91,4.270666666666667,0.07063939591921872,0.0082058193339413,0.75,2.0266666666666664,0.003908842133944071,-1,-1,1,1
0.0302652600173436,0.66,4.524333333333333,0.006550339647872385,-0.06470132363309,0.62,3.9453333333333336,-0.015058758927887118,0.0575849714722807,0.82,4.489,0.01954214930197325,-0.0026398680423127,0.6,1.8356666666666668,-0.0012575011722672355,1,-1,-1,-1
-0.0622397724861922,0.5,2.822,-0.013470614465470728,-0.071932651127625,0.64,4.208333333333333,-0.01674179740923764,-0.1877422972637159,0.61,2.8596666666666675,-0.06371259565855734,0.0203986031728571,0.66,2.533,0.009716874855612003,-1,1,-1,1
-0.0578701279017761,0.57,3.082333333333333,-0.012524888040123338,0.4008257434933453,0.91,7.393999999999999,0.09328925444533664,-0.0985304531453161,0.7,2.7706666666666666,-0.03343748858300139,-0.0095185128104953,0.75,2.418666666666667,-0.004534143686573221,1,1,1,1
0.3611039968629814,0.85,7.735666666666665,0.07815408908766351,-0.0330821963810961,0.51,2.691,-0.007699638772971945,0.0266608223040806,0.33,0.666,0.009047669151499304,-0.0454394327135405,0.96,4.203333333333332,-0.021645074294841186,1,-1,-1,1
0.3731081467787147,0.83,7.11,0.08075215892373866,-0.0522631113061722,0.74,4.552333333333333,-0.012163856159172558,-0.0465289279628327,0.69,2.492,-0.0157901486075777,0.0173220703463465,0.96,2.978,0.008251368408378208,-1,1,1,1
-0.0710503571841876,0.7,4.990666666666668,-0.015377497876852119,0.2958579953525637,0.88,6.573,0.06885878029585885,0.0846545138104071,0.91,4.617666666666668,0.02872852248898424,0.0013830337877515,0.42,0.6703333333333333,0.0006588081606757437,-1,1,1,-1
-0.0420501118759548,0.57,3.636333333333333,-0.009100946592254387,-0.074206326302078,0.7,4.984666666666668,-0.01727097864402306,0.0024525711451781,0.8,4.4303333333333335,0.0008323093728691517,0.0276396595619747,0.56,1.5009999999999997,0.01316615214971167,-1,-1,-1,1
0.3480398626753738,0.85,7.236,0.07532660582516477,-0.0445378305025463,0.62,3.6343333333333327,-0.010365853664946294,-0.0251506334376436,0.79,3.690333333333333,-0.008535168484267129,-0.0103023297512478,0.72,2.114333333333333,-0.004907514895300644,1,-1,-1,1
-0.0570176171535559,0.61,4.42,-0.012340378310119231,-0.1194744035196406,0.58,3.821333333333333,-0.027806791880456202,-0.1012191248815839,0.46,1.9013333333333329,-0.03434992151733797,-0.0185474765076714,0.45,1.408,-0.008835090647395726,-1,-1,-1,-1
0.029434979943673,0.68,4.798000000000001,0.006370641324372559,-0.067219477695223,0.63,3.689666666666667,-0.01564484083217674,0.0242332115897641,0.93,5.376333333333333,0.00822383039959371,0.0425586497029888,0.44,0.915,0.020272813274687065,1,1,1,-1
0.3142886057754879,0.85,7.142666666666667,0.06802178848309809,0.202934618151688,0.93,7.486999999999999,0.047231545218438205,-0.0224072670329906,0.42,1.2749999999999997,-0.007604174259575137,-0.0036445522187547,0.46,1.086,-0.0017360824912514004,1,1,-1,1
-0.0906297162274256,0.76,6.495333333333333,-0.0196150775886192,0.0020868099062691,0.31,0.7316666666666668,0.0004856897130117075,-0.0560221969655319,0.8,3.839,-0.01901180306830526,0.1628600791374999,0.9,3.3073333333333337,0.07757840056714552,-1,-1,1,1
0.0028855476540239,0.38,1.578,0.0006245218839404135,-0.0378989668371647,0.45,1.956,-0.008820706798105975,-0.0183798859998356,0.61,3.909666666666667,-0.0062374343023671106,-0.3469616559409184,0.31,0.003,-0.16527518879135117,-1,1,-1,-1
0.161159720005406,0.83,7.356,0.034879954871905254,0.0473733081303138,0.46,1.9176666666666664,0.01102579030370975,-0.1645600195181304,0.52,1.9826666666666664,-0.055845412237582374,-0.0200877039846703,0.78,3.300333333333333,-0.009568778023749402,1,1,-1,1
0.0075096347405796,0.34,1.1246666666666667,0.0016253175473817023,-0.0794190956751514,0.57,3.248,-0.018484212515109424,-0.1716730556585504,0.63,2.712000000000001,-0.058259306187557335,0.0111688652661965,0.81,3.4356666666666684,0.0053202890977962205,-1,1,1,1
-0.0135746605807648,0.32,0.9143333333333334,-0.0029379769860770713,0.0207838500762744,0.44,2.089,0.004837288795926558,0.0871460865758733,0.88,4.615666666666668,0.02957406752850742,0.0034202352718057,0.94,3.155000000000001,0.0016292291109965848,-1,-1,1,1
-0.0282780334704622,0.63,4.196,-0.006120242274452089,0.0330380741318743,0.5,2.390333333333334,0.007689369642804607,-0.164300763217601,0.74,4.004333333333333,-0.055757430508966574,0.0033365112354357,0.61,2.183666666666667,0.0015893471653103963,1,1,-1,-1
-0.011296139844688,0.48,2.5166666666666666,-0.0024448345281080875,-0.2509832455205547,0.98,8.289333333333335,-0.05841451112601043,0.0292106491984582,0.34,0.7529999999999999,0.009912983426910549,-0.0358080203312676,0.67,2.657,-0.01705715089595537,-1,1,-1,1
0.044897326649657,0.38,1.5433333333333332,0.009717172053641532,-0.1629549616443437,0.77,6.367000000000001,-0.037926573147419713,-0.2682925549698054,0.62,2.9713333333333334,-0.09104828971481904,0.0275734582412529,0.37,0.7146666666666667,0.013134617149825702,-1,-1,1,-1
0.026787246381823,0.43,1.711,0.00579758977559189,-0.0707279575801296,0.65,4.486000000000001,-0.01646141381435804,0.0610151231899882,0.92,5.349666666666666,0.020706212342763798,0.0090697067652856,0.53,1.2566666666666668,0.004320354921784285,1,-1,1,1
0.0062365359700928,0.41,1.8076666666666668,0.0013497795428445384,-0.0194580019169214,0.44,2.2253333333333334,-0.0045287073529888325,-0.07084215634699,0.43,1.7213333333333334,-0.024041133664067432,-0.0780656244921262,0.5,1.929,-0.03718656112319203,-1,-1,-1,-1
-0.0825074795821887,0.72,5.559333333333334,-0.01785717401547266,0.053361475397103,0.42,1.9086666666666663,0.012419492352245985,-0.1446024524020215,0.53,2.066666666666666,-0.049072572965188355,-0.046134330812988,0.65,2.7033333333333336,-0.021976089012491987,1,-1,1,1
0.003764514283465,0.8,5.935,0.0008147574860361966,0.3182667923143176,0.88,6.458,0.07407426357135773,-0.0059434045972457,0.81,3.595333333333333,-0.0020169654865127185,-0.0433120061499239,0.55,1.3263333333333334,-0.020631674626834812,1,1,1,-1
-0.0375162446050278,0.77,6.4833333333333325,-0.00811967729121665,0.0102843029584143,0.66,4.582333333333334,0.0023935961475896783,0.0294254096657297,0.36,0.8879999999999999,0.009985864961940942,-0.0636662247553241,0.77,3.307666666666667,-0.03032740689322909,-1,-1,-1,1
-0.0131927829240965,0.43,1.8703333333333327,-0.002855326833602666,-0.3094319249655646,1.0,7.659,-0.07201801294008484,0.0196046590353522,0.75,2.9090000000000003,0.006653075691242639,0.1755639145437286,0.93,2.923666666666667,0.08362987270877097,-1,1,1,1
0.3215559818888867,0.93,7.681666666666666,0.06959467376028776,0.2275222408463788,0.83,5.586666666666667,0.052954134216290395,0.0682743402923802,0.94,3.437666666666667,0.023169714551819657,-0.0123387221390314,0.95,2.0700000000000003,-0.005877550432603695,1,-1,1,1
0.3344484645471386,0.84,7.781666666666667,0.0723850063154173,-0.020243738493856,0.57,3.2673333333333336,-0.004711581783193379,-0.1931402182579704,0.74,3.892666666666668,-0.06554444475551756,0.0429991859319502,0.46,1.1443333333333334,0.020482662712411167,-1,-1,-1,-1
-0.0531782660168818,0.56,3.368333333333333,-0.011509423811190477,0.1019355495544207,0.82,5.984999999999999,0.02372475214922281,-0.1398339449732875,0.99,4.850666666666667,-0.04745432289512024,0.0769050239551893,0.56,1.2553333333333332,0.03663370904409586,-1,1,1,1
0.0027382653109411,0.62,3.794333333333333,0.0005926454232467351,0.1220555741085309,0.84,6.258333333333334,0.028407540419547492,0.0574823791466494,0.96,5.542000000000001,0.019507333368345696,-0.2371732581708032,0.32,0.0,-0.11297748425294081,1,1,-1,-1
0.3505369968570244,0.86,8.174999999999999,0.07586706300368397,-0.0046484165687794,0.46,2.267333333333333,-0.0010818848916074666,0.0288344257336171,0.31,0.6190000000000001,0.009785307491108975,-0.1269187080739189,0.72,3.297333333333333,-0.06045772804832149,1,-1,-1,1
0.0060736236242859,0.35,1.1966666666666663,0.0013145202654666038,-0.1954815265255476,0.96,8.803333333333335,-0.045496892760600344,-0.0033721512179472,0.34,0.614,-0.0011443798769905883,0.0082474744645162,0.44,1.3163333333333334,0.0039286845558717184,-1,1,1,-1
0.5564958660306729,0.89,7.956,0.12044294128148515,-0.1077677803817485,0.76,5.264,-0.02508216113421619,-0.1458928631385467,0.58,2.068,-0.049510489293516896,-0.0517622843098461,0.59,1.7506666666666664,-0.024656964725341818,1,-1,1,1
0.009850856283089,0.3,0.7956666666666669,0.0021320304018413714,-0.0426020116585084,0.31,0.8033333333333333,-0.00991530601516809,-0.333485920118501,0.56,2.9513333333333334,-0.1131724384755271,-0.038265927434119,0.36,0.692,-0.018227974972620898,-1,-1,-1,-1
-0.0205569367725342,0.67,4.491333333333333,-0.004449157810069107,-0.0137878381068361,0.68,4.197666666666667,-0.003209018278590423,0.1280247337749269,0.87,4.018999999999999,0.04344672573084996,0.0710932478579358,0.9,2.728,0.033865269433436984,1,1,1,1
0.0058224585046351,0.36,1.2536666666666667,0.0012601603544508567,0.0303845802063635,0.84,6.521000000000001,0.007071788377118657,-0.1069812595384069,0.72,3.1623333333333346,-0.03630537087995358,0.1322603970121418,0.84,3.0390000000000006,0.06300224163537849,-1,1,-1,-1
0.0244899702007295,0.67,4.674666666666666,0.005300388058424869,-0.0131122994861758,0.67,4.702999999999999,-0.0030517916151501377,-0.1572853360102313,0.53,1.925,-0.053376661318700724,0.0523534163794909,0.79,3.3493333333333326,0.024938550493504633,1,-1,-1,-1
-0.0916740402407052,0.56,3.7663333333333338,-0.019841101650051034,0.0298879292004854,0.37,1.4346666666666663,0.0069561964950851035,-0.0054398418436569,0.63,3.765,-0.0018460754389543544,-0.3475875361755154,0.31,0.0003333333333333,-0.165573326848288,-1,-1,1,-1
0.0104569133969845,0.33,1.0743333333333334,0.0022631999321791204,-0.0131714858836153,0.42,1.6593333333333329,-0.0030655668154212453,-0.2117707982749177,0.49,2.315333333333333,-0.07186695507314096,-0.024809149577277,0.44,1.1396666666666664,-0.011817838686000344,-1,1,-1,1
-0.0033142941150927,0.37,1.1043333333333334,-0.0007173158973146436,-0.1279830890631199,0.82,6.878,-0.029787126086894655,-0.0161823226364947,0.32,0.6826666666666666,-0.005491664872445164,-0.0500051614072485,0.56,2.107,-0.023819959210513757,1,1,-1,1
-0.0557023599308594,0.6,3.621,-0.01205571591078606,0.0212968188681479,0.81,6.374000000000001,0.004956678523069666,0.3880073722495041,0.73,4.3966666666666665,0.1316749458218636,-0.5363649412848934,0.36,0.0,-0.2554974459397264,1,-1,1,-1
-0.0321215136948138,0.63,4.097666666666667,-0.006952090435840972,-0.1161932654365518,0.77,6.132666666666666,-0.027043131036629597,-0.0002649759143824,0.42,1.390666666666667,-8.992274803470794e-05,-0.0605995049304164,0.62,2.35,-0.028866574869421513,1,-1,-1,1
0.016229688524185,0.33,1.062,0.003512607264952199,-0.0579242641444071,0.51,3.0479999999999987,-0.013481447995907475,-0.2964442772235816,0.61,3.1326666666666667,-0.10060191360878583,-0.0046785520897282,0.39,0.9086666666666666,-0.0022286283416622548,-1,-1,1,-1
-0.0471628263005126,0.69,5.157,-0.010207496345477666,-0.0008706701622411,0.41,1.7546666666666666,-0.00020264209976977448,0.0104524604862776,0.3,0.5113333333333332,0.0035471675712149616,-0.0193138953065332,0.95,4.633666666666667,-0.009200174251033743,1,-1,-1,1
-0.0652559829877184,0.75,5.556333333333333,-0.014123415836519718,-0.0486325912761129,0.81,5.926999999999998,-0.011318879227548114,0.0264196673436778,0.44,1.1966666666666663,0.00896583032930988,-0.0871707350188946,0.7,2.8463333333333334,-0.04152378062716516,1,1,1,-1
-0.01148280619888,0.6,3.979666666666666,-0.002485234908613226,-0.0340483565717777,0.81,5.929333333333333,-0.007924505477086093,-0.0882752384898672,0.61,2.2666666666666666,-0.029957258745307785,0.0260759810480291,0.79,2.9350000000000014,0.012421293871639162,-1,1,1,1
-0.1364083536948044,0.57,3.816666666666666,-0.029522992599305,0.0344274694137894,0.33,1.0086666666666668,0.008012741212829227,-0.0461912418380217,0.44,1.5630000000000002,-0.015675550779367647,-0.0364776508202506,0.84,4.052333333333333,-0.01737612938707127,-1,-1,-1,1
0.0203082371638456,0.36,1.2783333333333335,0.0043953315119877505,0.028193922698775,0.83,6.563666666666667,0.006561928895921429,-0.1264843969414313,0.67,2.927333333333333,-0.042923993990156305,-0.0035252495043591,0.65,2.405,-0.0016792526418791948,-1,1,1,-1
-0.0604033312822589,0.6,3.5743333333333327,-0.013073151710410392,-0.0913282077192718,0.77,5.826333333333335,-0.021255971070384,0.5905866469985659,0.85,5.415333333333335,0.20042264737342663,-0.5264267074926376,0.37,0.0,-0.2507633681586723,1,-1,1,-1
-0.0365119541161871,0.37,1.4409999999999996,-0.007902317724397643,-0.0056822582352618,0.42,2.0296666666666665,-0.0013225039632272233,0.1811193830440212,0.47,2.547,0.06146503044863558,-0.3789584915978778,0.31,0.0003333333333333,-0.18051688182393894,-1,-1,-1,-1
0.0113701472516902,0.68,4.875333333333334,0.0024608520231517426,-0.028873467883816,0.83,6.787999999999999,-0.006720088057860202,0.2406464512695123,0.51,2.349,0.08166625352871054,-0.3213400798754238,0.31,0.0,-0.15307035073835992,1,1,1,1
-0.1265823170975348,0.97,8.219666666666665,-0.02739633394619394,0.0004066354232996,0.74,4.848333333333334,9.464141484543485e-05,-0.0342933844698363,0.65,2.462,-0.011637870476363877,0.0113415556038405,0.67,2.058,0.00540255014211581,1,-1,1,1
0.005372733524984,0.32,0.9696666666666668,0.0011628259399056298,0.0211331784807753,0.37,1.459666666666667,0.004918592422106969,-0.4164785507370521,0.55,2.7656666666666663,-0.14133698101232325,0.0277442068128106,0.41,1.154,0.013215953233847787,-1,-1,-1,-1
0.3893594145827084,0.86,7.254666666666667,0.08426943661319812,-0.0595922285157382,0.73,4.397333333333334,-0.013869654480068706,0.397247520430934,1.0,5.482666666666666,0.13481070070229761,-0.5800467777811287,0.42,0.0,-0.2763052892562731,1,1,1,1
0.0281144196475602,0.4,1.771666666666667,0.006084831175704523,0.0050347505457573,0.41,1.7496666666666667,0.001171801293595675,-0.0405641403240188,0.81,4.451666666666667,-0.01376592652997581,0.0287273986374878,0.81,2.941333333333334,0.01368429667082201,-1,-1,-1,1
-0.1353899541385566,0.62,3.990333333333333,-0.029302579393310973,0.0253668427542652,0.34,1.04,0.005903946756395848,-0.1109175549774286,0.74,3.620333333333333,-0.03764119985059163,0.0443052501933385,0.98,3.5610000000000004,0.02110480643832002,1,-1,-1,1
0.0194473993591808,0.7,4.892333333333332,0.004209019549062207,-0.0814186812894082,0.75,4.956999999999999,-0.01894960141335701,-0.0668107608940937,0.71,3.120333333333333,-0.022673031365471726,0.0553377508513497,0.76,2.642333333333333,0.026360138253441398,1,1,-1,-1
-0.0320073605053532,0.54,3.1996666666666678,-0.006927384150072194,-0.0750404958986168,0.73,5.058333333333335,-0.017465125504611028,-0.0951182095182057,0.99,4.778666666666666,-0.03227950286709639,0.1022649346707169,0.65,1.8493333333333333,0.04871390280462584,-1,-1,1,-1
-0.1159134157618932,0.76,6.206,-0.025087253258367564,0.0213999300364406,0.4,1.6760000000000004,0.0049806768918649914,-0.0598432327464368,0.44,1.6409999999999998,-0.02030851729442187,-0.0660386314504375,0.61,2.728333333333333,-0.03145750284968688,1,-1,-1,-1
-0.1210464031711318,0.61,4.5216666666666665,-0.026198190713373655,0.009501347779913,0.49,2.5206666666666666,0.002211369067487688,-0.0195619388607715,0.34,0.9606666666666668,-0.006638578088682147,0.0048098450516032,0.34,0.6063333333333332,0.002291169745558948,-1,1,-1,-1
-0.025389867949678,0.65,4.341666666666667,-0.005495153803063789,-0.0985737828313899,0.76,5.452666666666665,-0.02294232558031683,0.0144078133291138,0.43,1.125,0.00488946389993498,0.030764577468294,0.84,3.652333333333333,0.014654706830267905,1,1,1,1
-0.0826591055281511,0.76,5.938333333333333,-0.0178899905663602,-0.0281217915066394,0.66,4.671,-0.006545140889547544,0.0181768854201659,0.35,0.8463333333333333,0.006168543625948143,-0.0846532644022532,0.69,3.108666666666666,-0.040324583470021845,1,-1,-1,-1
-0.0086924053765866,0.34,1.1053333333333333,-0.0018813057459610683,-0.0231768225374473,0.5,2.779666666666666,-0.0053942355999552485,0.0147046999054047,0.9,5.792,0.004990215913026124,0.0065680340691117,0.42,0.8776666666666665,0.0031286831042370584,-1,-1,1,-1
-0.0095857938907129,0.44,1.7826666666666666,-0.0020746626905794787,-0.0331530885542186,0.68,4.531333333333333,-0.007716138406750376,0.0311365623479851,0.83,4.782,0.010566565105401179,-0.0229336317558714,0.59,1.6453333333333335,-0.010924435750238654,1,1,-1,1
0.0043158904264299,0.41,1.831,0.0009340923606774269,-0.1155125241959718,0.7,4.939000000000001,-0.026884693501529118,-0.0031952090501219,0.73,4.710333333333334,-0.0010843324345233935,-0.2908499798456638,0.31,0.0,-0.1385463912390893,-1,1,-1,-1
0.2271623389284114,0.83,6.472666666666667,0.049164965849739936,-0.0966251910414905,0.98,7.087666666666667,-0.022488805120992748,-0.0024137398119927,0.45,1.188333333333333,-0.0008191314951815846,0.0354231758867964,0.84,2.895333333333333,0.016873830240412637,1,1,-1,1
-0.0798291461209688,0.71,5.618333333333334,-0.017277499700723727,-0.0369329698650218,0.58,3.535333333333333,-0.008595878081910605,-0.0891764915030286,0.8,4.423666666666667,-0.030263109742395305,0.0367416609824766,0.46,1.1619999999999997,0.017501890630879056,-1,-1,1,-1
-0.0836202164827026,0.57,3.6433333333333335,-0.018098004744596087,-0.0658404811106967,0.7,4.718333333333334,-0.015323889482765071,-0.1412594787969479,0.52,1.8470000000000009,-0.04793809486035242,0.131371089493403,0.89,3.7430000000000008,0.06257861998861604,-1,1,-1,1
-0.5137449052355869,0.99,8.765999999999998,-0.11119030927633418,0.0054454100960592,0.6,3.638333333333334,0.0012673792945110717,0.0116556473995981,0.43,1.399333333333333,0.003955483451159572,-0.0366578284376122,0.6,2.303666666666666,-0.017461956997170312,1,-1,-1,-1
-0.0299265236186068,0.48,2.7453333333333334,-0.006477026599791791,-0.0002919481205432,0.44,2.228333333333333,-6.7948785586534e-05,-0.0243903666794125,0.59,3.309333333333333,-0.008277162860250608,-0.3568161508459426,0.31,0.0003333333333333,-0.16996937755251107,-1,-1,1,-1
0.0155399826382183,0.64,3.985,0.0033633335495560756,0.0574877846408359,0.83,5.847666666666668,0.013379860590083816,0.0651618190112959,0.95,4.1690000000000005,0.022113443201406683,0.060816312007653,0.81,2.153,0.028969850923152594,1,1,1,1
0.0016539134933273,0.78,5.772666666666668,0.0003579581052098891,0.2684349826519732,0.86,6.381,0.06247627505259081,-0.0168482076794231,0.48,1.3949999999999998,-0.005717640931721699,-0.0333650244732504,0.98,3.3429999999999995,-0.015893429790937826,1,1,-1,1
-0.0086491062869304,0.67,4.758,-0.0018719344818936437,0.2917426440516406,0.88,6.825000000000002,0.0679009624389074,-0.0432558969312701,0.47,1.350666666666667,-0.014679406352203363,0.0161379872490008,0.92,3.432333333333333,0.007687330411361666,-1,1,-1,-1
-0.0919019851005011,0.53,3.111666666666666,-0.01989043597765285,0.2398275715762068,0.93,8.449,0.05581810976707236,0.1292232822173247,0.53,2.3896666666666677,0.04385346749016923,-0.2551117883648865,0.3,0.0043333333333333,-0.12152250331686679,-1,1,1,-1
0.0355438196932865,0.33,1.0096666666666667,0.007692783450079109,0.2719898892908645,0.85,7.439333333333332,0.06330365352153501,-0.1387695699396078,0.72,3.375666666666667,-0.0470931144879671,-0.0152483412112036,0.6,1.8263333333333327,-0.007263547511041847,-1,-1,1,1
0.0127272740726187,0.5,2.4483333333333337,0.0027545763003337235,0.2574297491962189,0.85,7.493666666666667,0.05991488761490684,-0.0019305008386212,0.4,1.126333333333333,-0.0006551385656946976,-0.0940031906816329,0.76,3.123333333333334,-0.04477842096056241,1,1,-1,1
-0.0231644096713421,0.51,2.461666666666667,-0.005013495704408242,0.1774644740671132,0.82,6.574666666666668,0.041303555834431155,0.0673521005066257,0.93,4.907333333333335,0.022856741442262594,0.0115230402519517,0.5,1.1296666666666664,0.00548900035632743,1,-1,1,-1
0.0428584187984935,0.38,1.5646666666666664,0.009275889245293574,0.0513960908632289,0.42,1.893,0.011962063504823279,-0.0693178109881627,0.95,5.219333333333333,-0.023523828821703965,0.0324920102620209,0.74,2.4010000000000007,0.0154775694613945,-1,-1,1,1
0.1887093230493253,0.83,6.938666666666665,0.04084254224099832,-0.0104463445815863,0.68,4.187666666666667,-0.002431310147900836,-0.132279035094744,0.57,2.1743333333333337,-0.04489047380333911,-0.0131070988826929,0.76,2.7863333333333333,-0.006243566703269532,1,1,-1,1
0.0242998653933301,0.34,1.1443333333333334,0.005259243490149367,-0.1206551572724228,0.61,4.217666666666667,-0.0280816036635532,-0.0682312802302398,0.46,1.738,-0.023155101604347677,-0.065920799308659,0.68,3.1580000000000004,-0.03140137350759772,-1,-1,-1,-1
0.0133353418992558,0.32,0.955333333333333,0.0028861810111848476,0.0163630972720059,0.41,1.811,0.003808390977131178,-0.1832037493359819,0.6,2.4260000000000006,-0.062172385097532194,0.0491970182348282,0.95,4.16,0.023435000201052058,-1,-1,1,1
0.0062103555831494,0.49,2.364333333333333,0.0013441132962471616,-0.1439584648543102,0.75,5.4336666666666655,-0.03350527773068738,-0.1288551300181803,0.63,2.819333333333333,-0.04372853063498657,-0.0258796396272287,0.58,2.115,-0.012327766633586453,1,1,1,-1
-0.1767613927723523,0.98,7.743666666666666,-0.03825664007599388,0.008642975862763,0.99,6.625333333333333,0.002011589294138207,0.0149909332176867,0.65,2.0369999999999995,0.005087352613467241,0.0860944196735435,0.81,2.326333333333333,0.041011077800048666,1,1,1,1
0.0465119710101964,0.59,3.709000000000001,0.010066631102266717,-0.1362543820357933,0.98,7.462666666666667,-0.03171220891215103,0.2740336491534121,0.96,5.191666666666666,0.09299659874101589,-0.225162364951553,0.32,0.0003333333333333,-0.1072560951300391,-1,-1,1,-1
0.2848506758691105,0.94,7.946666666666666,0.061650508695429616,0.0398059668960275,0.94,6.985999999999999,0.009264547086826046,-0.1238109170064998,0.54,1.7939999999999998,-0.04201671657543343,-0.0053459916591933,0.57,1.494333333333333,-0.0025465631882406526,1,-1,-1,1
-0.4370283314471219,0.99,8.515333333333334,-0.0945864666314159,0.0617828538423954,0.63,3.842999999999999,0.014379506471390005,0.0089143817403889,0.45,1.3440000000000003,0.003025202139577694,0.0717540296062084,0.84,3.2783333333333338,0.03418003282681389,1,-1,-1,1
0.1275689067826713,0.92,7.993666666666667,0.027609862510859437,0.1156557842682719,0.83,5.464,0.02691803623351081,-0.069484742152031,0.57,1.6020000000000003,-0.023580478910156938,0.0479958553601895,0.97,3.0683333333333334,0.022862826251925882,-1,1,1,1
-0.0758062568693782,0.7,5.040333333333334,-0.016406821869157342,0.3422548631151283,0.87,6.606,0.07965731125957771,-0.0667797140226116,0.66,2.4120000000000004,-0.02266249523803517,0.0203555662282504,0.77,2.633,0.009696374206554441,-1,1,1,-1
-0.0416532237037037,0.68,5.192333333333333,-0.00901504769929995,-0.0943375719050623,0.71,5.214,-0.021956378531242493,0.0180922011006905,0.38,1.0223333333333335,0.00613980498855,-0.0313847488598808,0.74,3.335333333333333,-0.014950125479771231,-1,-1,-1,-1
0.0342467658170724,0.67,4.956666666666666,0.007412060818721472,-0.090635027775467,0.76,5.171666666666666,-0.021094638518261922,-0.0898007943294612,0.74,3.424666666666667,-0.030474974378807647,0.0249331562271681,0.59,1.893,0.011876909255099842,-1,1,1,-1
-0.0324683584157949,0.43,2.035333333333333,-0.00702715837598739,-0.0105946764402546,0.5,2.758666666666666,-0.00246583330099239,-0.166455542050822,0.95,5.964666666666668,-0.05648868049650553,0.0434870105526244,0.39,0.6953333333333332,0.020715037976070636,-1,-1,1,-1
0.0034187145232305,0.33,1.0286666666666668,0.0007399157077600218,0.0177126392146147,0.4,1.6586666666666663,0.004122486974487636,0.0491277052457066,0.85,4.707999999999999,0.016672074783210946,0.0561324377811134,0.88,3.0949999999999998,0.02673868738155912,-1,-1,-1,1
0.0401506555048296,0.67,4.257000000000001,0.008689845403298625,-0.0963137174449215,0.98,7.152666666666668,-0.02241631192394885,0.0751899877498454,0.95,4.447,0.02551662228969448,0.0231929356632429,0.49,0.9440000000000002,0.011047955169492455,1,1,1,-1
0.0007389975586025,0.46,2.3160000000000003,0.0001599419600235016,0.2882623071242003,0.86,7.611333333333333,0.06709093952383767,-0.1965476468521507,0.66,3.3103333333333325,-0.06670079643236675,0.0440324724412455,0.44,1.0913333333333333,0.02097486875297842,-1,-1,-1,-1
0.0578576593508239,0.78,5.995333333333335,0.012522189459519474,-0.0734608601388187,0.76,5.422666666666666,-0.017097476857489628,-0.0794184328208098,0.78,3.927666666666667,-0.02695159573466277,0.0056349233853583,0.42,0.8093333333333332,0.0026841958193169315,1,-1,1,-1
0.0540478807337236,0.39,1.604666666666667,0.011697635369750948,-0.1025485521676827,0.79,5.735333333333333,-0.023867424015220868,0.1172984592735484,0.84,4.056666666666667,0.0398066360963385,0.0391842451008055,0.81,2.593333333333333,0.018665415603691348,-1,1,1,1
0.1442402465668006,0.83,6.343333333333332,0.03121805678735187,0.3776875641000883,0.91,6.612666666666667,0.08790401275400492,0.1110154834646861,0.94,4.455333333333333,0.03767443305484569,-0.1287180065941178,0.44,0.565,-0.06131482391907821,1,1,1,-1
-0.0804428260975678,0.97,7.941666666666667,-0.017410319054646947,0.1233652802431626,0.97,6.963666666666666,0.028712364924524184,0.1293479479190677,0.7,3.3683333333333323,0.043895774288175884,-0.2173172627965867,0.31,0.0,-0.1035190806284416,1,1,-1,-1
0.0560767991314625,0.38,1.4696666666666662,0.01213675615098299,0.2643633774507687,0.84,6.862333333333334,0.061528638779766366,-0.0212808952163783,0.96,4.188,-0.00722192650209612,0.1481186060254606,0.9,2.5226666666666664,0.07055629968096055,-1,-1,1,1
-0.0009572091013922,0.63,3.876666666666667,-0.00020716969636343967,0.2617150311852523,0.83,6.555333333333334,0.06091225559422075,0.4606199593693239,0.95,5.543666666666668,0.15631689635892543,-0.5293524095561177,0.39,0.0003333333333333,-0.2521570263702046,1,-1,-1,-1
0.0156427522573219,0.8,6.086666666666667,0.00338557607812597,0.0593647283221141,0.8,5.834,0.013816705477181833,0.4766036061698502,0.82,4.885000000000001,0.1617411382084894,-0.4326122677427122,0.36,0.0,-0.20607485870659598,1,-1,-1,-1
0.0203108769795932,0.62,4.615666666666668,0.004395902849876295,0.0113219879518648,0.5,2.826333333333333,0.002635109725396385,-0.2732983829111166,0.57,2.708333333333333,-0.09274707734131254,-0.0342177758061732,0.55,1.86,-0.01629963789816709,-1,-1,-1,1
-0.0780624564696808,0.6,4.189,-0.016895133342011263,-0.0137026588362805,0.48,2.505,-0.003189193427583912,-0.1821263557321897,0.76,4.272333333333334,-0.06180675868279248,-0.00473864928761,0.48,1.38,-0.002257255642563301,-1,-1,1,-1
-0.0466311815948587,0.64,4.3276666666666666,-0.010092431964995537,0.0273819487584103,0.43,1.9306666666666668,0.006372947911652581,-0.1308106163887838,0.66,2.997,-0.044392148340010575,0.0968251988647082,0.95,3.7119999999999993,0.04612268459097328,1,-1,-1,1
0.0021134462275429,0.45,2.215666666666667,0.0004574152216101019,-0.0983662183648474,0.74,5.156,-0.022894016471814133,-0.1083893210156401,0.68,2.8199999999999985,-0.036783213395299684,0.1317322543525776,0.89,3.418666666666668,0.06275066087343083,-1,1,1,-1
-0.0293947768997719,0.8,6.584333333333334,-0.006361940140497726,0.0103407605454959,0.35,1.052,0.002406736237247399,0.1701487515983117,0.86,4.236666666666666,0.057742015360364204,-0.0332787448539781,0.98,3.034666666666666,-0.015852330493306786,1,-1,1,1
-0.1144147484512387,0.56,3.206,-0.02476289523539585,0.3464587173992566,0.91,7.054333333333333,0.08063572753729785,0.1490003589809569,0.9,3.975333333333333,0.05056505520116648,-0.0603654361899839,0.75,1.997333333333333,-0.028755076222228858,-1,1,1,-1
-0.4350972304543941,0.99,8.452000000000002,-0.09416851656624342,0.0257596360989,0.56,2.9476666666666675,0.005995366528870315,0.3368645315471221,0.97,5.568,0.11431901070233196,-0.3541716683304754,0.35,0.0,-0.16870967827590372,1,-1,1,-1
-0.0714779609167166,0.7,5.305666666666667,-0.015470044568377578,0.2122015861346096,0.85,6.835666666666668,0.049388364105770764,0.024033422656932,0.34,0.7449999999999999,0.00815602963396919,-0.0732092156155359,0.68,2.684,-0.03487321069906582,-1,1,-1,1
-0.067753088023998,0.55,3.483,-0.014663866707077934,-0.0541296318424864,0.6,3.9923333333333337,-0.012598275135663653,-0.1815471911596828,0.55,2.089,-0.06161021225310828,-0.0199698541646964,0.69,2.8663333333333325,-0.009512640260651658,-1,-1,1,1
-0.0580000737725989,0.54,3.0910000000000006,-0.012553012351272165,0.2433743048162906,0.86,6.591666666666666,0.05664358593734087,0.1550564671928915,0.89,4.381,0.052620268008270174,-0.04696225411922,0.61,1.6069999999999998,-0.022370470288922008,-1,1,1,-1
-0.0132902421870078,0.72,5.432666666666666,-0.0028764200366194082,0.0196508434323625,0.49,2.5276666666666667,0.004573589802516199,-0.1422977219200443,0.68,3.087,-0.04829043509087704,0.1556629743133224,0.87,3.3763333333333327,0.07415005960150974,1,-1,-1,1
-0.1170592579212006,0.55,3.3896666666666664,-0.025335248990834884,-0.0492876439906631,0.58,3.228,-0.011471337946467191,0.0522409230013041,0.84,4.593666666666667,0.017728582490586054,0.0002235808665544,0.62,2.055333333333333,0.00010650274835039614,-1,1,1,-1
-0.0770264789517587,0.53,3.111333333333333,-0.01667091572068368,-0.1198451710073769,0.96,8.466666666666665,-0.02789308529614861,0.0059487338738675,0.36,0.9573333333333334,0.002018774040320284,-0.0051569586053394,0.46,1.391333333333333,-0.0024565172908668255,-1,1,-1,-1
0.5073066821438639,0.9,7.956333333333334,0.10979687839368542,0.0530976744825961,0.82,6.088666666666668,0.012358094622594532,-0.0114146439166997,0.46,1.2406666666666666,-0.0038736960346742962,-0.0452800708241074,0.65,2.204666666666667,-0.021569162256979902,1,-1,1,1
-0.0078494508490276,0.68,4.819,-0.0016988642780847289,0.1415287734086519,0.83,6.067000000000001,0.03293978485210575,-0.0429813520965858,0.97,4.54,-0.014586236276534078,0.0632608302966011,0.54,1.2379999999999998,0.03013429723816155,-1,1,1,-1
-0.0952600501287257,0.96,8.363999999999999,-0.020617225256248446,0.1295852544807934,0.81,6.202666666666664,0.030160018346783505,0.011964123848739,0.32,0.5853333333333333,0.004060168626321216,-0.0431600437935091,0.59,1.9610000000000003,-0.020559287356611756,1,-1,-1,1
-0.0270231383433108,0.63,4.3806666666666665,-0.005848644102138645,-0.0035651932898339,0.65,4.254333333333332,-0.0008297726115679079,0.1451076341430601,0.87,4.214333333333333,0.049244012435515426,0.0193736939643645,0.8,2.4406666666666674,0.009228659342378305,-1,-1,1,1
0.0477995115378894,0.33,1.0060000000000002,0.010345294750355548,-0.1042114913450538,0.97,7.989999999999999,-0.024254460922313804,-0.0684626024229322,0.63,2.6036666666666672,-0.023233603559126462,0.0571951312547218,0.74,2.727666666666666,0.027244901429914575,-1,1,-1,-1
-0.1486265565501838,0.79,6.771333333333335,-0.03216739012119895,0.036779652549516,0.42,1.963666666666667,0.008560194600274814,-0.020756062418443,0.36,1.067666666666667,-0.007043818210408228,-0.061277897376331,0.48,1.732333333333333,-0.02918972711882239,1,-1,-1,-1
-0.0148751574457826,0.79,5.980333333333334,-0.0032194447868485886,-0.0999895933233627,0.75,4.74,-0.023271845096905018,-0.010817799576769,0.77,3.232333333333333,-0.003671149764306205,0.0662648486991726,0.79,2.491,0.03156526143871932,1,1,1,1
-0.5668842282098012,0.99,9.190333333333331,-0.12269130460694172,0.065004404874251,0.48,2.468666666666667,0.015129298865711115,0.0375328062460055,0.3,0.5466666666666667,0.012737207028652262,-0.0324989801779866,0.64,2.914,-0.015480889580944793,1,-1,-1,-1
0.2652038776599701,0.84,8.111,0.05739833305942542,-0.0096965015857986,0.53,2.6743333333333337,-0.0022567896856709605,0.0257066850933824,0.43,1.279,0.008723871269008244,-0.0882680557039914,0.64,2.802,-0.04204648934811072,-1,1,1,1
-0.091223606984566,0.72,5.639666666666666,-0.019743613942536938,-0.0385040991995411,0.55,2.697333333333334,-0.008961546920885606,0.1351221847340138,0.93,4.823333333333334,0.04585533066300095,0.000424422331406,0.71,2.044666666666666,0.00020217358243856436,-1,1,1,1
-0.0825949344636698,0.5,2.8693333333333326,-0.017876101960490727,0.0429201596540891,0.37,1.372,0.009989352629670269,-0.1606410797531205,0.95,5.999333333333332,-0.05451547312264978,0.0179742988626954,0.43,0.9176666666666666,0.008562057469630048,-1,-1,1,-1
-0.0657695976326842,0.47,2.531333333333333,-0.014234577953439229,-0.0214006372397554,0.35,1.1350000000000002,-0.004980841488253946,-0.21644413428315,0.55,2.2066666666666674,-0.07345290758255785,0.0322196110591228,0.98,4.270666666666667,0.01534781209796624,-1,-1,-1,1
-0.1053833106630977,0.59,3.5356666666666663,-0.022808212375012304,0.2079624910436548,0.88,7.923333333333333,0.04840174578851533,0.0195841656683365,0.3,0.5670000000000001,0.006646121021861346,-0.024808349234096,0.43,1.2016666666666669,-0.011817457442516886,1,1,-1,-1
-0.028397689764346,0.66,4.110333333333333,-0.0061461396024610135,0.3334903117336809,0.92,7.039000000000001,0.07761742615440195,0.0785082445232188,0.93,4.380333333333334,0.026642712441857907,-0.0317878593361844,0.57,1.1636666666666664,-0.015142147159787058,1,1,1,1
-0.1161684568720349,0.53,3.315333333333333,-0.025142452053773294,0.0128191302760598,0.35,1.2029999999999998,0.0029835586299139885,-0.0969118111366909,0.46,1.8516666666666663,-0.03288818304389514,-0.1013497839676538,0.66,2.9450000000000007,-0.048277970756713764,-1,-1,-1,1
-0.0096824118438294,0.49,2.5859999999999994,-0.002095573808099454,-0.0993515531052917,0.97,7.941333333333333,-0.023123345911869583,-0.010887290229659,0.49,1.4503333333333333,-0.003694732249096037,-0.0116046573573496,0.77,2.9516666666666675,-0.005527878665420866,-1,1,1,1
-0.0554752824142079,0.62,3.783,-0.01200656930310417,0.2843722172867871,0.84,7.050000000000001,0.066185549621745,0.0174848276951989,0.34,0.662,0.005933685553761737,-0.0255754618012358,0.96,3.858333333333333,-0.012182871522682095,1,-1,-1,1
0.0880139845842089,0.81,5.965,0.019048952246198944,0.1096631046944525,0.96,6.765666666666667,0.025523283978580634,0.0320869362770563,0.77,2.699333333333334,0.010889085873229506,0.0475773608217866,0.96,2.519,0.02266347637375241,1,1,1,1
0.5168865294063485,0.89,8.508666666666667,0.11187025404973645,-0.0427666547781591,0.55,3.1623333333333337,-0.009953625494720238,-0.2529852146513849,0.61,3.027333333333333,-0.08585356056465036,0.0546355034968408,0.39,0.839,0.026025622718057716,1,-1,-1,-1
-0.0445515043942199,0.5,2.789999999999999,-0.009642325406706788,-0.1346494816030565,0.75,5.380333333333332,-0.03133868009754908,-0.1244498483463267,0.78,4.347,-0.04223354557295439,0.0268409147991763,0.44,0.8573333333333335,0.012785670072781278,-1,1,1,1
0.554661664539041,0.89,7.911000000000001,0.12004596326953554,-0.1192684503400238,0.73,4.682333333333333,-0.027758857787177543,-0.1301033865928569,0.52,1.6476666666666666,-0.04415214144394984,0.0348254242388379,0.82,2.9740000000000006,0.016589091236044084,1,-1,-1,1
0.0030170233539235,0.59,3.924,0.0006529772974835518,-0.0366118952359695,0.79,5.811999999999999,-0.008521150314915021,-0.1104057122555346,0.78,4.153666666666667,-0.0374674998966862,0.0467578212698337,0.42,0.902,0.0222730886987695,-1,1,1,-1
-0.0270677785338859,0.44,2.2266666666666666,-0.0058583056219816965,0.0116723654916215,0.38,1.5110000000000003,0.0027166575301192535,-0.0163739875584062,0.35,0.8706666666666664,-0.005556708657727728,0.0046624230458256,0.9,4.599,0.002220945271414054,-1,-1,-1,1
-0.0784047401160354,0.6,3.447333333333334,-0.016969214124342227,0.2397048610955146,0.94,7.725333333333333,0.05578954980194479,-0.1346810959367519,0.62,2.3603333333333327,-0.04570564190027109,-0.022231354162737,0.6,1.9896666666666665,-0.010589905810685366,1,1,1,-1
0.0122199301102661,0.8,6.621666666666668,0.00264477135334822,0.0188755254719226,0.43,1.836,0.004393140228950527,0.1259425782273213,0.91,5.340333333333333,0.04274012132451059,-0.0077587192169255,0.5,1.2486666666666664,-0.0036958659880698868,1,-1,1,-1
-0.0321353552026604,0.64,4.888999999999999,-0.006955086166840208,0.0556281220416359,0.38,1.4943333333333333,0.012947037748199348,-0.0324431286913882,0.43,1.4313333333333331,-0.011009964032289722,0.024695499571754,0.89,4.231,0.011763701504564508,-1,-1,-1,1
-0.006649069758752,0.47,2.365666666666667,-0.0014390646317680382,-0.2384406740209073,0.99,8.096333333333332,-0.055495319524613555,0.3046231399143329,0.75,4.240333333333334,0.10337750855546281,-0.3917471591564214,0.34,0.0003333333333333,-0.18660876376229363,-1,1,1,-1
-0.0061144655238393,0.32,0.9313333333333332,-0.0013233597174913262,0.0404338310819076,0.36,1.281,0.009410677874941594,0.0921947036724653,0.88,4.723333333333334,0.03128737616698764,0.0183375370775875,0.94,3.2413333333333325,0.008735085997464686,-1,-1,1,1
0.4072105115508782,0.92,7.978999999999999,0.08813296688393128,0.0866113383352207,0.95,7.148,0.02015815428766164,0.0198109920575481,0.35,0.7173333333333333,0.006723097271918781,-0.093153783306096,0.61,2.072,-0.04437380574747231,1,1,-1,-1
-0.0276992141749303,0.43,2.093333333333333,-0.00599496785162197,0.0182582807875306,0.39,1.607666666666667,0.004249481051983935,-0.117492934652652,0.52,1.9296666666666664,-0.03987263364390748,-0.0082281155578165,0.83,3.9353333333333342,-0.003919462940443034,-1,-1,1,1
0.305586397768776,0.93,9.008333333333333,0.0661383611443694,0.0060373737585204,0.39,1.4313333333333331,0.0014051544988890137,-0.1747478818739734,0.68,3.365666666666667,-0.05930278526626699,0.0013320065638873,0.49,1.4699999999999998,0.0006345013420021256,1,1,1,-1
-0.031731304718634,0.64,4.909666666666667,-0.006867637127785415,-0.1510891857785554,0.61,3.825,-0.03516490077007343,-0.0251277067600909,0.34,0.8713333333333335,-0.008527388041830881,-0.0266847462972852,0.51,1.8353333333333333,-0.012711279205112289,-1,1,-1,1
-0.0176419208801341,0.7,4.711333333333333,-0.0038182580866494365,0.041340825823755,0.82,5.673333333333333,0.009621774254419,0.1699349507386336,0.87,3.88,0.05766945947965615,0.0037500985590837,0.8,2.2113333333333336,0.0017863594916790273,1,1,1,1
-0.0368421249117996,0.47,2.412666666666667,-0.007973776910667009,-0.0717399253493455,0.69,4.8983333333333325,-0.01669694189668649,-0.0647179588801085,0.72,3.235666666666667,-0.021962813953339193,0.1409822922225294,0.95,3.340666666666666,0.06715691651899346,-1,-1,-1,1
0.4240006699809981,0.87,7.470666666666667,0.09176687719548479,-0.0431677632458349,0.63,3.625333333333333,-0.010046980551147165,-0.0850946908650129,0.98,4.354666666666668,-0.028877901840931128,0.0568001890846514,0.67,1.7656666666666667,0.027056770722666722,1,-1,1,-1
0.0106143320929507,0.32,0.8803333333333333,0.00229727021358139,0.1293839352357961,0.95,7.897333333333333,0.030113162767828893,-0.0719566031275102,0.71,3.0659999999999994,-0.02441933451781819,0.1014200820820847,0.81,2.735,0.048311457264330095,-1,1,-1,1
0.0377888446778893,0.81,6.393333333333334,0.00817867638999374,0.0931450228812433,0.81,6.265666666666666,0.02167882148525042,0.1184992087109058,0.67,3.6436666666666655,0.04021412478964095,-0.3052304822958747,0.32,0.0,-0.14539654374636754,1,-1,-1,-1
0.0002913636048387,0.37,1.363,6.306010824385019e-05,-0.0921445612464264,0.69,4.888999999999999,-0.021445971371383474,0.1328789690550742,0.93,4.654,0.045094068573369346,0.0629023630765206,0.83,2.539333333333333,0.0299635413737602,-1,-1,1,1
-0.0262315314961467,0.53,2.8666666666666667,-0.00567731586264773,-0.0371856126622089,0.6,3.991666666666667,-0.008654678841525387,-0.2127857612397656,0.65,3.277666666666666,-0.0722113949033244,0.0042473482851104,0.58,2.147333333333333,0.0020232244043813835,1,-1,-1,-1
0.0748556536227535,0.81,6.237666666666667,0.016201081884363103,-0.1470531718387491,0.98,7.504333333333334,-0.034225548102517614,0.0549942762790481,0.34,0.701,0.018662965880194074,-0.055534683241261,0.68,2.415,-0.026453946999636872,1,1,-1,1
0.0099892081746741,0.32,0.972,0.00216197403623568,-0.203479209014751,0.6,4.3183333333333325,-0.04735829475091611,0.5107350462243756,0.4,1.7743333333333335,0.1733240509092095,-0.5203200717622745,0.33,0.0023333333333333,-0.24785447215839593,-1,-1,1,-1
-0.0057762769793683,0.51,2.5289999999999995,-0.0012501652420420755,0.2440833356203802,0.85,6.910333333333333,0.056808607661035106,-0.1159754137855393,0.68,3.015,-0.039357644774489504,0.007353973159156,0.63,2.0666666666666664,0.003503065198803997,1,1,1,1
-0.0674547686262045,0.43,2.1053333333333333,-0.014599301149802815,0.0257301833149046,0.37,1.4740000000000002,0.005988511609232859,-0.1010889159361889,0.42,1.649333333333333,-0.03430573355325108,-0.0424802583917847,0.45,1.527,-0.020235471572694883,-1,-1,-1,-1
0.0036358339959412,0.42,1.8296666666666668,0.0007869070863111079,-0.0269053245878065,0.96,7.896999999999999,-0.00626201712876739,-0.0197443041583333,0.5,1.432333333333333,-0.006700465935134705,0.0975286661000067,0.94,3.623,0.046457781216585094,-1,1,1,1
0.435129485171573,0.88,7.242666666666667,0.09417549748603882,0.0407212037372346,0.93,6.771333333333333,0.009477561754529226,0.0059775462011717,0.49,1.23,0.0020285518484448747,-0.0200670317740043,0.97,3.0333333333333328,-0.00955893081596129,1,-1,-1,1
-0.1090807892818448,0.76,6.400999999999998,-0.023608461266965003,0.0228889636811345,0.31,0.7376666666666666,0.005327238560651174,-0.0885026282118728,0.98,4.706999999999999,-0.03003442616909138,0.2040522008530438,0.92,2.9406666666666674,0.0972002682193224,-1,-1,1,-1
-0.0769044076495242,0.54,3.224,-0.016644495710069672,-0.033451926738639,0.69,4.507000000000001,-0.007785690804212192,-0.0338092969843715,0.76,3.616333333333333,-0.011473589594142313,0.1010687393198308,0.82,2.942333333333332,0.04814409513549626,-1,1,-1,-1
-0.3042471470331982,0.98,8.472333333333335,-0.06584850580571808,0.0404537816811547,0.7,4.2956666666666665,0.009415321230713303,-0.1243951909736647,0.65,3.008666666666666,-0.04221499693934902,0.017735761107174,0.46,1.1146666666666667,0.008448430007048483,1,1,-1,-1
-0.0373966354492703,0.74,5.411,-0.008093790165358225,-0.1189278429015887,0.99,7.140000000000001,-0.027679583901939496,0.1031495146566596,0.81,3.6746666666666665,0.035005022392289184,0.0043357110146047,0.52,1.0333333333333337,0.0020653159915905946,-1,1,1,1
-0.0115303366642911,0.4,1.751333333333333,-0.002495521973448808,-0.1387293689779092,0.65,4.922000000000001,-0.03228824398559627,-0.1671350348045308,0.47,2.01,-0.056719274495305685,-0.0050841789510212,0.39,0.9316666666666666,-0.002421848701696678,-1,-1,-1,-1
0.1751888392444529,0.83,6.425666666666666,0.037916290787195495,0.0435072192099585,0.82,5.27,0.010125986439177507,-0.0600678575295661,1.0,3.756333333333333,-0.02038474640310432,0.1388929177626079,0.97,2.272333333333333,0.06616164297101917,1,1,1,1
0.0031276138211993,0.69,4.744999999999999,0.0006769124998263793,-0.1111127255379118,0.99,6.889333333333332,-0.025860672606706464,0.1724766187327837,0.93,3.6486666666666654,0.05853200493462155,0.0691479567755872,0.99,2.204,0.032938630004023944,-1,1,-1,1
-0.009647631824186,0.48,2.630666666666667,-0.0020880463346366986,-0.1244263535983565,0.62,4.173666666666666,-0.028959321972130823,0.0287015866021735,0.41,1.2346666666666666,0.009740226941905874,-0.063294340496534,1.0,4.292333333333334,-0.03015025982228436,-1,-1,-1,1
-0.6975713802542796,0.99,9.358,-0.15097605197121064,0.0779372661328388,0.44,2.1173333333333333,0.018139327548359,-0.0066345926103981,0.46,1.677,-0.002251528411585285,0.0166840623874339,0.39,0.9206666666666669,0.007947453309824437,1,-1,1,-1
0.3138083802079983,0.89,8.991666666666667,0.06791785279667588,-0.0338644595427608,0.3,0.6183333333333333,-0.007881704791226492,-0.0203890069855414,0.4,1.125,-0.00691925355597723,0.0366624865303206,0.94,4.237000000000001,0.017464175879685444,-1,-1,-1,1
-0.0202292194141293,0.36,1.2866666666666666,-0.004378229623599687,-0.0071903400972868,0.52,2.625333333333334,-0.0016734989650070504,0.0811399873764182,0.87,4.586333333333334,0.027535825878345063,0.0295732400856714,0.83,2.96,0.014087213254376417,-1,1,1,-1
0.0087713011317336,0.48,2.296666666666667,0.0018983812309459015,-0.0428892397489129,0.66,4.4383333333333335,-0.009982156248329419,-0.2926380273494535,0.72,4.187,-0.09931021715710601,0.0299304919922069,0.4,0.8613333333333333,0.014257390204156652,1,1,-1,-1
-0.0982695284257344,0.55,3.063333333333333,-0.021268569569729015,0.0483707335220247,0.38,1.4343333333333337,0.011257933754244142,0.0585655302533441,0.94,4.805666666666667,0.01987491366060675,0.027763871141333,0.98,3.039,0.013225320336965222,1,-1,1,1
-0.0344780133792754,0.51,2.982,-0.007462109953415973,-0.1011293427559394,0.64,4.066999999999999,-0.023537113424964243,0.0044803025561552,0.4,1.161,0.001520444297042727,0.0393813604942421,0.9,4.239333333333334,0.018759311523618198,-1,1,-1,-1
-0.5960033418413921,0.99,9.378000000000002,-0.12899358267832148,0.0335714574615386,0.35,1.1216666666666668,0.007813510704015612,0.0621463014874508,0.65,3.698,0.021090091237047994,-0.311341183404162,0.31,0.0016666666666666,-0.1483073762894647,1,-1,1,-1
-0.4197683539219081,0.97,7.902333333333333,-0.09085087291637742,0.3254709583370303,0.86,5.888666666666666,0.07575098041918778,0.1726853120404747,0.83,3.911333333333333,0.058602827506430644,-0.0909093089014644,0.46,0.6203333333333333,-0.043304650339054465,-1,1,1,1
-0.5040142267819228,0.98,8.701333333333334,-0.10908428907894588,0.0351042796881204,0.37,1.1676666666666666,0.008170263844342367,0.1929903127485257,0.93,4.779,0.06549357252667282,0.0292180669151365,0.68,1.8820000000000003,0.013918026510513935,1,-1,1,1
0.0292637811147171,0.4,1.71,0.006333588595390996,-0.0937329719722903,0.7,4.686666666666667,-0.02181566232755151,-0.0539521570587222,0.77,3.7036666666666673,-0.018309310249681732,0.1560675871526209,0.88,3.119666666666666,0.07434279693215542,-1,1,-1,1
-0.018564380064848,0.61,3.4716666666666667,-0.004017906824764122,-0.2872297645796839,1.0,7.201666666666666,-0.0668506228133352,0.2920488602481761,0.91,4.009,0.09911027624956358,0.0012317269823045,0.72,1.848,0.0005867331621637252,1,1,1,-1
-0.0027045304357962,0.7,5.114000000000001,-0.0005853441514238256,-0.1070699172988893,0.77,6.141,-0.024919738615798433,-0.0042019824684913,0.4,1.251333333333333,-0.0014259930440889187,-0.0048969263316687,0.54,2.042333333333333,-0.002332650914318036,1,-1,-1,-1
-0.0272913856736671,0.7,5.1803333333333335,-0.005906701132623824,0.051574669408501,0.42,1.8163333333333327,0.012003626352566472,-0.2874753978704385,0.99,5.808666666666668,-0.09755821705203965,0.0630239350823237,0.42,0.828333333333333,0.030021452200120428,1,-1,1,-1
0.4207032610929921,0.91,8.646333333333335,0.09105321578428346,-0.0067128554224731,0.47,1.8843333333333336,-0.0015623679060729988,-0.0559119927684756,0.45,1.382,-0.018974403955003365,0.0285568213574882,0.94,3.9123333333333337,0.013603042181535591,1,1,-1,1
-0.001583462101323,0.37,1.4176666666666666,-0.000342710241949203,-0.1300927121860029,0.7,5.075,-0.030278125408892215,-0.2635373002801526,0.63,3.1820000000000004,-0.08943453712037978,0.0170299038125267,0.39,0.8703333333333332,0.008112194876638425,-1,1,1,-1
0.3720273747140394,0.93,7.749,0.08051824637511035,0.0305588867708221,0.97,6.670999999999999,0.00711235695263367,-0.0306610011240131,0.79,3.240666666666667,-0.010405177712067771,-0.0141160965968516,0.52,0.9773333333333334,-0.006724202775994575,1,1,1,1
-0.4986090826833944,0.99,8.667333333333335,-0.10791444848710016,0.058336461322813,0.51,2.5669999999999997,0.013577383868495947,-0.1165713459660655,0.52,1.7383333333333328,-0.03955988149264607,0.182449758861193,0.88,3.512000000000001,0.08690994472845999,1,-1,-1,1
0.0604483717912274,0.38,1.529,0.013082899871552495,-0.1598191777642572,0.78,5.735666666666666,-0.037196742429149415,-0.1040466959490409,0.61,2.319333333333333,-0.03530949160219567,0.1463217823411762,0.87,3.5600000000000005,0.06970038269832014,-1,1,1,-1
-0.016763049632364,0.65,4.643333333333333,-0.003628043128101433,0.0303020646410021,0.36,1.2846666666666668,0.0070525834839757886,0.3006750132077895,0.75,5.123666666666667,0.10203766450258317,-0.6069745313931768,0.36,0.003,-0.289132324998563,1,-1,1,-1
0.0263614671346666,0.33,1.018,0.005705437959209292,-0.0627582592372943,0.67,4.3580000000000005,-0.014606524929034526,0.003995887275515,0.95,5.097,0.0013560521736050188,0.0175808330449473,0.67,1.939,0.008374630022827874,-1,1,1,1
0.001542974994245,0.5,2.3176666666666663,0.00033394757800484236,0.2172809449522352,0.94,7.492,0.050570547647743054,-0.0728985969859512,0.74,3.0113333333333334,-0.024739011408377334,0.1145794422864794,0.89,2.775666666666666,0.05457991864879236,1,1,-1,1
0.1579354899404039,0.83,7.272333333333335,0.034182131624507325,0.0369547937961904,0.36,1.1776666666666664,0.008600957441958792,-0.1067638207415675,0.74,3.652,-0.03623158042172747,0.0681014359959357,0.76,2.8783333333333325,0.03244011981862055,1,-1,1,-1
-0.044242073210686,0.66,4.989666666666667,-0.009575354914841573,-0.0101755443240127,0.68,4.619000000000001,-0.0023682833724435713,-0.0014904699337623,0.38,1.0470000000000002,-0.0005058088114136813,-0.0576126212436687,0.72,3.322333333333333,-0.02744377279094315,-1,1,-1,-1
-0.040383052894743,0.5,2.844666666666667,-0.00874014339632229,-0.0581654525831227,0.82,6.772999999999999,-0.013537582837528461,-0.1963162843184611,0.54,2.248,-0.06662228078738772,0.0298524581016779,0.35,0.6046666666666667,0.014220218759507158,-1,1,1,-1
-0.0053171639041993,0.65,4.3180000000000005,-0.0011507989528572891,-0.0965180331243846,0.96,8.286333333333333,-0.022463864901066753,-0.0167217801194214,0.42,1.4143333333333332,-0.00567473622602732,-0.0006537903077034,0.42,0.8159999999999997,-0.0003114330205814875,1,1,-1,1
0.0490845306338698,0.68,4.61,0.010623412682527615,-0.0930469311908277,0.76,5.373666666666666,-0.021655991363146984,-0.0058148320680211,0.7,2.7000000000000006,-0.001973332859839474,0.0951615395404443,0.97,3.1819999999999995,0.04533020045275765,1,-1,1,1
0.371233043750899,0.87,7.731999999999999,0.08034632855255043,0.1425618150837539,0.86,6.855999999999999,0.033180217731594255,-0.0122562568544585,0.37,0.9796666666666664,-0.004159307458343609,0.0118894799538168,0.41,0.9616666666666668,0.005663553912518416,1,1,-1,-1
0.0145912530995471,0.36,1.273,0.0031579990931957336,0.2667062695281847,0.88,7.493999999999998,0.06207392974147739,0.0253905371750085,0.43,1.076,0.008616582688942788,-0.0636293974075155,0.99,3.960333333333333,-0.030309864185677597,-1,1,1,1
0.0347047913426099,0.36,1.280333333333333,0.007511191728482252,0.265149299823519,0.93,8.039666666666667,0.06171155645258545,0.0364611104918213,0.42,1.0576666666666668,0.012373514247374425,-0.0916833793733395,1.0,3.85,-0.04367337881722023,1,1,-1,1
-0.0473418846431461,0.54,2.9073333333333338,-0.010246250116645084,-0.1819083393397944,0.74,5.604333333333333,-0.042337832910875554,0.0246149587994823,0.41,1.126,0.008353380884332871,0.0833483214148715,0.89,4.042666666666667,0.03970297386299892,1,-1,-1,-1
-0.0567445328084894,0.54,3.0739999999999994,-0.012281274399838029,-0.0230956515141183,0.35,1.1463333333333332,-0.005375343639117275,-0.2196538802618417,0.59,2.563999999999999,-0.07454217329778348,-0.042894171471862,0.68,3.108,-0.020432639073142352,1,-1,1,-1
0.0422397202064903,0.8,6.095000000000001,0.009141983707559585,0.0014840638626987,0.81,5.477666666666666,0.0003454049884466233,-0.038428901896848,0.75,3.128333333333333,-0.013041307813108539,0.0109195713832024,0.67,2.0816666666666666,0.00520153795376953,1,1,1,-1
0.3324211823891687,0.93,8.890333333333333,0.07194623966714914,-0.017950893088459,0.48,2.313666666666666,-0.004177938817640063,0.0091276336341448,0.39,1.063666666666667,0.003097571722129495,-0.0127735011404079,0.83,3.620666666666666,-0.006084657414901625,1,-1,-1,1
0.2954244420288443,0.84,6.956,0.06393899918464878,0.2676428374531241,0.88,6.017666666666668,0.062291909062599675,0.0698337550193177,0.84,3.135333333333333,0.02369892060399557,-0.0029851327632921,0.91,2.2656666666666667,-0.001421968026070183,-1,1,1,1
0.3146118198825682,0.83,6.771000000000002,0.0680917420265055,0.2810504794032651,0.93,6.478999999999999,0.06541243947189321,0.0582644318285021,0.81,3.087333333333333,0.019772732306298293,0.0262437938712229,0.84,2.165666666666666,0.012501231511894395,-1,1,-1,-1
0.022681062548765,0.39,1.57,0.004908884416783835,0.2732819132267075,0.84,7.230999999999999,0.06360436262432327,-0.1084985952609915,0.58,2.259,-0.03682029691835996,0.0798879794174491,0.8,3.1983333333333333,0.03805463991279431,-1,-1,-1,-1
0.0042130232618806,0.45,1.8123333333333336,0.0009118287202518908,0.3188524990982371,0.92,7.523333333333332,0.07421058253310708,0.1171128764498732,0.92,4.661666666666667,0.03974365634388888,-0.0311381527843914,0.55,1.313,-0.014832659436380381,1,1,1,-1
-0.0066624668816572,0.76,5.403333333333334,-0.0014419641841023998,-0.0573112180643393,0.98,7.343333333333335,-0.013338766013328902,0.2718262778787736,0.77,4.188333333333334,0.09224750087900449,-0.2984587860943706,0.33,0.0,-0.14217084618302686,1,1,-1,-1
0.0460024400398975,0.47,2.463666666666668,0.0099563528190253,-0.1173155273781514,0.74,5.375999999999999,-0.027304329279316673,-0.1536571113343905,1.0,5.074333333333335,-0.052145379848838144,0.1176446327925784,0.59,1.4893333333333334,0.05604002218156785,-1,-1,1,1
0.0135347240848888,0.67,4.317666666666667,0.002929333491450435,0.2548863536026831,0.94,7.340999999999998,0.05932293092915955,-0.0854397159177993,0.74,3.342999999999999,-0.02899499022218905,-0.0076561649775397,0.58,1.496333333333333,-0.003647014274960909,1,1,-1,-1
-0.0173871306445785,0.45,2.172333333333333,-0.0037631135882742633,-0.1286112916768509,0.75,5.511333333333334,-0.029933335641612418,0.1396692780709161,0.85,4.029333333333335,0.047398441210907125,0.0979459120763053,0.86,2.747,0.046656536342185854,-1,-1,1,1
-0.1022950718195412,0.77,6.378000000000001,-0.022139821839875472,-0.1736413098574698,0.57,3.627,-0.040413742381753937,-0.0182743958809514,0.4,1.4336666666666664,-0.006201634967915582,-0.0064401537945075,0.38,0.8539999999999999,-0.0030677673339609968,1,-1,-1,-1
0.0168998973999396,0.35,1.2596666666666667,0.0036576612234741337,-0.2421452246301543,0.7,5.243333333333334,-0.05635752653102907,-0.0510698876477295,0.39,1.362666666666667,-0.017331177627262304,0.0267750304695719,0.36,0.7586666666666668,0.012754286071617724,-1,1,-1,-1
0.4456896384990161,0.88,7.368666666666666,0.0964610417367316,0.1455351659704558,0.95,7.007000000000001,0.03387224336100447,-0.1125621497150453,0.67,2.646333333333333,-0.038199312758908616,-0.0277623841866546,0.49,0.9696666666666668,-0.013224612026087093,1,1,1,1
0.0249095109583521,0.35,1.2633333333333332,0.0053911896724529295,0.0061163602489835,0.41,1.8193333333333328,0.0014235380257112589,-0.1927823817505336,0.82,5.304333333333335,-0.0654230086537841,-0.0052193142694759,0.38,0.7060000000000001,-0.0024862204121942296,-1,-1,1,-1
-0.062985001486842,0.63,4.364333333333334,-0.01363190510255441,0.0021769697434004,0.39,1.6143333333333334,0.0005066737543898571,-0.023754635387696,0.39,1.3139999999999998,-0.008061419837357206,-0.1104306931592629,0.6,2.5243333333333333,-0.05260366195440588,1,-1,-1,1
0.5140733286496637,0.89,8.224666666666666,0.11126139027511905,-0.0836716540202324,0.56,2.7086666666666672,-0.019473964306100582,-0.1176181137783189,0.69,2.984,-0.039915114678467874,-0.0222569684792195,0.69,2.335,-0.010602107190635915,1,1,1,1
0.329510308493897,0.84,7.542333333333334,0.0713162364001946,-0.0286501864241106,0.65,3.683666666666667,-0.006668120934376954,0.0053823186586727,0.82,4.052666666666667,0.001826554257636632,-0.0177826103826437,0.54,1.4229999999999998,-0.008470746659956408,-1,1,1,-1
-0.0084444897339959,0.47,2.513333333333333,-0.0018276491224244117,-0.0327132637166487,0.84,7.1676666666666655,-0.007613772398953977,-0.0035668221116547,0.32,0.6869999999999998,-0.0012104437747805137,-0.0272812498011216,0.51,1.9163333333333332,-0.012995423656013952,-1,1,-1,-1
-0.0128550437882326,0.68,4.935999999999999,-0.002782229624095142,-0.0266373772526242,0.52,2.9483333333333346,-0.006199654350089762,-0.1765737616973015,0.66,3.2060000000000013,-0.05992241943821608,-0.0064469873920633,0.58,1.9699999999999995,-0.0030710225182351667,1,-1,1,1
-0.035845854619315,0.79,6.297666666666666,-0.007758153162742173,-0.0125009289755393,0.55,2.738666666666667,-0.0029094996090777013,-0.0891321644166684,0.72,3.0859999999999994,-0.030248066815089358,0.128916107585058,0.86,3.1640000000000006,0.061409189328387216,1,1,1,1
-0.0826915607451885,0.73,5.483,-0.017897014880534887,-0.0912479847841014,0.76,4.844,-0.021237299770117107,0.1655211931577254,0.93,4.532,0.056171598016438375,0.0082479177749559,0.61,1.5773333333333333,0.0039288957268047596,-1,1,1,-1
0.0502080309163002,0.4,1.8013333333333337,0.01086657294086283,-0.2373401002783497,0.71,5.677333333333333,-0.05523916905131688,0.2159279820792687,0.5,2.7099999999999995,0.07327774515435995,-0.4067335947882607,0.32,0.001,-0.19374755254759804,-1,-1,-1,-1
0.0145983081462666,0.42,1.7879999999999998,0.0031595260238157863,-0.0982094242980093,0.53,3.252,-0.02285752380178427,-0.0101390433033135,0.38,1.2046666666666666,-0.0034408056988949136,-0.1117380406718231,0.64,2.8423333333333334,-0.053226416957025194,1,-1,-1,1
-0.056090216751222,0.58,3.685000000000001,-0.012139660139471454,-0.0386281789136813,0.43,2.0769999999999995,-0.008990425565064113,-0.1326310989875376,0.49,2.047,-0.045009950899201144,0.0095735850322533,0.37,0.8260000000000001,0.004560377340039997,1,-1,1,-1
-0.0837345214612015,0.59,3.629,-0.018122743882213986,0.0227672369066491,0.46,1.966,0.005298907545934383,-0.133345290389256,0.68,3.197333333333334,-0.04525232029951047,-0.0008214602528662,0.76,3.059333333333333,-0.0003913026008850127,1,1,1,1
-0.0042382414320474,0.38,1.5799999999999998,-0.0009172867133368905,-0.0038760570603155,0.46,2.1373333333333333,-0.0009021238760589228,-0.2882162652275548,0.5,2.365,-0.09780963925709699,0.0119754051842424,0.37,0.8263333333333336,0.005704484397018265,-1,1,-1,-1
0.2070279341920331,0.84,7.853000000000001,0.04480725705901982,-0.0157494467382155,0.35,1.1266666666666667,-0.0036655683123782592,-0.0097783240565862,0.33,0.7643333333333334,-0.003318391305079794,-0.0809885864731816,0.66,3.005333333333334,-0.03857891409642991,1,-1,-1,1
0.0250064833581287,0.38,1.5659999999999998,0.005412177503208125,-0.0307363731630234,0.37,1.1213333333333333,-0.0071536656097532115,-0.1227723338114028,0.71,3.3163333333333336,-0.041664260937405106,0.0318849679566524,0.98,3.870666666666666,0.015188404852262015,-1,1,1,1
-0.0164858183651688,0.64,4.366333333333333,-0.0035680416954324925,-0.0264775997146075,0.32,0.801666666666667,-0.006162467299006709,0.0988346488546847,0.92,4.916,0.03354072103788526,0.033294869311272,0.81,2.767000000000001,0.015860011378723875,1,-1,1,-1
-0.0019599682594639,0.66,4.718,-0.0004241978357754301,-0.0077806609452787,0.31,0.7516666666666667,-0.0018108918163562242,-0.150746306778962,0.72,3.6826666666666665,-0.05115756348361811,0.04439818301184,0.77,3.1223333333333327,0.021149074987480285,1,-1,-1,-1
0.0095915716742489,0.33,1.0693333333333332,0.002075913181887037,-0.0030267733490875,0.33,0.8266666666666672,-0.0007044593160371085,-0.3773939541908717,0.55,2.638,-0.1280731553719735,-0.0471144284476956,0.53,2.1206666666666667,-0.022442958532038662,-1,1,-1,-1
-0.0766021136382644,0.61,3.981,-0.016579069923338127,-0.0072267899445588,0.35,0.8623333333333334,-0.0016819823998458802,-0.2171822661390936,0.67,3.325333333333333,-0.0737034014625511,-0.0122244039037293,0.65,2.551333333333333,-0.005823094939904911,1,1,1,1
-0.0161159867519029,0.61,3.5963333333333334,-0.0034879986798422085,0.1656352484924674,0.95,7.611000000000001,0.03855039026949848,-0.0925891684879172,0.65,2.6716666666666677,-0.03142124252344919,0.0026335273813407,0.63,2.003,0.0012544807983404184,1,1,-1,-1
-0.0197237858783454,0.65,4.287666666666667,-0.0042688381520936645,-0.0095027232208053,0.63,4.048,-0.002211689191275791,0.0672742018638876,0.83,3.83,0.022830305605482826,0.1078505944422523,0.9,2.928666666666667,0.051374631900932576,1,-1,1,1
-0.0337743911845711,0.79,6.028000000000001,-0.007309824317791057,-0.0070651533739338,0.81,5.729333333333332,-0.0016443626725467088,-0.1533951312591472,0.72,3.6296666666666666,-0.052056473774672395,0.0379628877502018,0.41,0.7996666666666667,0.018083622015707363,1,1,-1,-1
0.0222560000690066,0.95,8.993666666666666,0.0048168877310659905,0.0597044062406473,0.41,1.6653333333333329,0.01389576302347447,-0.2043178132584064,0.55,2.2263333333333337,-0.06933769540322617,0.0110879609610035,0.67,2.591666666666667,0.005281750331088572,1,-1,-1,1
0.0610216596027104,0.94,7.875666666666666,0.013206977109912487,0.4571456408705021,0.91,6.705333333333333,0.1063972978333733,-0.1583851081291738,0.56,1.7473333333333334,-0.05374988215040448,-0.0339337389507961,0.65,1.989333333333333,-0.01616433693884683,-1,1,1,-1
-0.0381209737173082,0.56,3.4626666666666663,-0.008250559400873828,0.0055981117601211,0.69,4.785333333333333,0.0013029194877849436,-0.1386922288107861,1.0,4.857666666666668,-0.047066867850207736,0.1365070049365089,0.64,1.846,0.06502511336891131,-1,-1,1,-1
0.4406076836451547,0.91,8.522,0.095361149307297,0.0192183622661403,0.42,1.654,0.00447293298040969,-0.1271190528321186,0.68,2.8986666666666667,-0.04313937206283901,0.1022691953133256,0.9,3.2296666666666667,0.048715932361781414,1,-1,-1,1
0.3879634364134112,0.92,8.426,0.08396730370091943,0.0245865108827048,0.42,1.596666666666667,0.005722330231760093,0.0390805036318537,0.94,4.243999999999999,0.013262436660885005,0.0701903581226037,0.91,2.567333333333333,0.033435177897644344,1,1,1,1
-0.2381616087722111,0.98,7.9403333333333315,-0.051545548514954125,0.1836450414016841,0.84,5.5023333333333335,0.04274203758878707,-0.0150843624579479,0.67,2.4490000000000003,-0.005119058944401749,0.0806819740891335,0.78,2.4056666666666677,0.038432859283767995,1,1,-1,-1
0.0223070752635863,0.37,1.3923333333333334,0.004827941985081535,-0.0195503381659341,0.79,6.500333333333333,-0.0045501979382830795,-0.1478901385239908,0.53,2.0276666666666667,-0.05018828860089856,0.0318915209241494,0.71,3.010666666666667,0.015191526358404454,-1,-1,-1,-1
-0.0781357945647549,0.61,4.087666666666666,-0.016911005977223652,-0.0262782256186482,0.4,1.721666666666667,-0.00611606443923614,0.0007260721221141,0.31,0.6736666666666667,0.00024640126497560855,-0.1156966560841161,0.57,2.6229999999999998,-0.05511210345412471,1,-1,-1,-1
0.014558802258175,0.41,1.7213333333333334,0.0031509757260505425,0.2176657947086546,0.94,7.725,0.05066011860827301,-0.0651461085480784,0.72,2.8990000000000005,-0.022108111667675744,0.0522806046215218,0.81,2.6870000000000003,0.024903866611760014,-1,1,1,1
-0.087928807219606,0.55,2.974666666666666,-0.01903051722637291,0.0537704739947262,0.81,6.811999999999999,0.012514683778597296,-0.1932764517201888,0.58,2.6573333333333338,-0.06559067721149575,0.018032927151981,0.47,1.365,0.008589985055904428,1,-1,-1,-1
-0.1139206580326712,0.5,2.893666666666667,-0.024655958765776163,-0.0375789150743615,0.5,2.9120000000000004,-0.008746217095734046,-0.1782239827296909,0.49,2.196333333333334,-0.06048244169700513,-0.0132292058562459,0.46,1.533333333333333,-0.006301732361523564,-1,-1,-1,-1
-0.1154737207000335,0.59,3.5736666666666657,-0.0249920896286805,0.0213054854963907,0.36,1.2103333333333337,0.004958695617281927,0.0538677868303878,0.93,4.865333333333333,0.018280678202871634,0.0998847146231551,0.88,2.9183333333333343,0.04758008495763953,1,-1,1,1
0.5293629959770838,0.89,8.059000000000001,0.11457054783861549,-0.0108196200012651,0.53,2.3426666666666662,-0.0025181872663740997,-0.1192101216199938,0.98,4.491666666666666,-0.04045538159423597,0.0527812575288817,0.7,1.9570000000000003,0.025142352629929515,1,1,1,-1
0.5354958163904362,0.87,7.477999999999999,0.1158978801226878,0.304072443810881,0.89,6.204999999999999,0.07077063297696985,0.0196174893541023,0.99,4.744666666666666,0.006657429813476199,-0.2372859445745767,0.33,0.0,-0.11303116242267221,-1,1,1,-1
0.5577164008190074,0.87,8.052333333333333,0.12070710281226511,-0.045103281242647,0.59,3.292,-0.010497458180938253,0.0625057769727845,0.96,5.559333333333333,0.021212083545547652,-0.2760436706431113,0.34,0.0,-0.13149340568044393,1,-1,-1,1
0.0362796648792194,0.42,1.9866666666666668,0.007852043139021155,-0.1157605896363458,0.63,3.9836666666666662,-0.026942428914889686,0.2044729012681916,0.78,5.398333333333334,0.06939032637559067,-0.3856567533323169,0.36,0.0003333333333333,-0.18370759887805002,-1,1,-1,1
-0.0173392842527486,0.51,2.651666666666667,-0.0037527581471767336,-0.1008408268248359,0.63,4.016,-0.023469963456317845,0.1157387210215494,0.72,4.787666666666667,0.039277320252060696,-0.4063495278237141,0.36,0.0,-0.19356460224462632,1,1,-1,1
0.1820423713627725,0.94,8.838333333333333,0.03939960740621247,-0.0572613849676715,0.66,4.097333333333333,-0.013327167725269045,-0.0027217543588899,0.34,0.7696666666666668,-0.0009236599182883352,-0.076949931727305,0.59,2.126666666666667,-0.03665510086185881,1,1,-1,1
-0.0233732474639953,0.66,4.570666666666666,-0.005058694670893463,0.3871091263763215,0.91,7.215333333333333,0.09009681233019955,-0.0353004538914902,0.5,1.336,-0.011979631538186852,0.0169130989966936,0.95,3.377666666666666,0.008056554901275147,-1,1,1,1
-0.0525463615544676,0.71,5.557333333333334,-0.011372660114085371,0.031701265933465,0.44,2.192,0.007378237331094475,-0.0992816380061105,0.45,1.841,-0.03369241215642181,-0.0029791492893442,0.47,1.6446666666666665,-0.001419117798186397,1,-1,-1,-1
0.0537114824223641,0.7,4.978666666666667,0.01162482835619439,-0.0631856160345156,0.79,5.328666666666667,-0.01470598909180875,-0.0614527718794128,0.97,5.031000000000001,-0.020854733663724517,0.0483885612533432,0.42,0.7129999999999999,0.023049891708638786,-1,1,1,-1
-0.0381709459213501,0.75,5.259666666666666,-0.008261374933575004,0.0178225385383985,0.97,7.355999999999999,0.0041480652367281885,-0.0989272114635495,0.53,1.7160000000000002,-0.033572133267082714,0.0472385221051809,0.73,2.4790000000000005,0.022502070547206657,1,1,-1,1
0.4318573800615422,0.9,7.347999999999999,0.09346731259610368,0.320564551290551,0.88,6.171000000000001,0.07460905013451533,0.1628146872689178,0.91,3.3406666666666665,0.05525311284898096,-0.0779143744080523,0.98,2.0683333333333334,-0.03711451314390674,1,-1,1,1
-0.0273675142513116,0.77,6.515666666666666,-0.005923177714691684,-0.0327066042622954,0.65,4.434666666666668,-0.007612222459755419,0.0201927938600181,0.36,0.8913333333333332,0.006852666283361684,-0.0338520634220445,0.72,3.2553333333333336,-0.01612543079978819,-1,-1,-1,-1
0.0102324684107724,0.33,1.0316666666666667,0.002214623085619441,-0.1036009517646201,0.83,7.15,-0.024112362309156803,0.0184242096817414,0.33,0.8136666666666668,0.006252476074330709,-0.0476557270384256,0.48,1.6783333333333337,-0.022700806121948212,-1,1,-1,-1
0.0278957897293563,0.3,0.8056666666666662,0.006037512889966966,-0.139795779816934,0.53,3.323,-0.03253644329345012,-0.0769693582286297,0.47,1.8733333333333333,-0.02612047295890363,0.0173589656412642,0.41,1.1856666666666664,0.008268943482535896,-1,-1,1,-1
-0.0569769538287512,0.57,3.3086666666666664,-0.012331577507200972,-0.0692449011656082,0.68,4.552333333333333,-0.016116243302091847,-0.1441898142369146,0.7,3.554333333333333,-0.048932539265005084,0.0010920043046203,0.54,1.5956666666666666,0.0005201762630445282,1,1,1,1
-0.4246257597780589,1.0,7.667333333333333,-0.0919021659879426,0.0501123346104073,0.99,6.482333333333335,0.011663278644670566,0.1035306948535774,0.68,2.2063333333333333,0.03513438045444797,0.102466152750166,0.99,2.5409999999999995,0.04880975303908185,1,1,-1,1
-0.4381431423262363,1.0,8.158,-0.09482774623374404,-0.1070848499788716,1.0,7.355666666666667,-0.024923214087633847,0.4821241264844993,0.5,2.2716666666666665,0.16361459285221325,-0.4786809420481054,0.36,0.0153333333333333,-0.2280196722409413,1,1,-1,-1
0.0198414888231512,0.37,1.451,0.004294312714862692,-0.1613852055073668,0.69,5.471333333333334,-0.03756122391010956,-0.2091112400800563,0.5,2.284,-0.07096440216753978,0.0331801971756209,0.35,0.6469999999999998,0.015805387305589783,-1,-1,1,-1
0.3838996963714365,0.92,8.461,0.08308778449307719,-0.0263992545309212,0.49,2.2736666666666663,-0.006144233031637106,-0.0890025492535713,0.69,2.732,-0.03020408035813223,0.0825662926198242,0.88,3.1099999999999994,0.039330454437498705,1,-1,1,1
0.0471435915084459,0.64,4.398666666666667,0.010203333340731601,0.3551961769516474,0.92,7.364000000000002,0.08266930721779647,-0.1259227774594924,0.59,2.22,-0.042733401696953034,-0.009692896617909,0.67,2.304,-0.004617211415237053,-1,1,-1,-1
0.0387360201721761,0.33,1.0176666666666667,0.008383674503017205,-0.1441314269108904,0.76,5.767333333333334,-0.03354553338184659,0.0489799289959154,0.82,3.916333333333335,0.01662192514411465,0.0731098654663489,0.81,2.704333333333333,0.03482588525435984,-1,-1,1,1
0.1160498433566381,0.82,6.753333333333335,0.025116780415326046,0.0041786863421511,0.49,2.326666666666666,0.0009725586236620031,0.1482215284406081,0.92,4.274,0.050300749735498945,-0.0019580006887789,0.96,2.6800000000000006,-0.0009326936505820499,1,-1,1,1
-0.3925886047183251,0.98,8.572666666666667,-0.08496833337350108,0.0372942379523886,0.37,1.1566666666666665,0.008679960581781028,0.1745249326835365,0.88,4.215333333333333,0.05922712479001983,0.0712439326054807,0.89,2.653333333333334,0.033937048114660195,1,-1,-1,-1
-0.0167187377114492,0.77,6.473666666666667,-0.0036184526559800874,0.2106625255153602,0.86,7.213333333333333,0.049030159025267146,0.0031907642791059,0.31,0.5893333333333334,0.0010828240482797784,0.0017543990002046,0.43,1.1609999999999998,0.00083570798389188,-1,1,-1,-1
-0.2615867804433414,0.97,8.613000000000001,-0.056615481192475836,0.271380090927277,0.85,6.968999999999999,0.06316172742116714,0.43771525498081,0.3,0.94,0.14854391077894016,-0.4186082827536584,0.33,0.0,-0.19940406029626317,1,-1,-1,-1
0.0068407407097117,0.69,4.7716666666666665,0.00148054816201682,0.1074908584730627,0.96,6.856,0.02501770958932357,-0.0022420203779223,0.98,3.732333333333334,-0.0007608564499248643,0.1532152025231852,0.86,2.0826666666666664,0.07298406348117199,-1,1,1,1
-0.0251541583716763,0.7,5.475666666666665,-0.005444138949952234,0.0070658703405777,0.5,2.682666666666667,0.001644529541278963,-0.113315439882057,0.58,2.4923333333333333,-0.038454950793192215,0.037763036289542,0.77,3.311666666666666,0.017988422770127327,1,-1,-1,-1
-0.0269129486666788,0.69,5.141333333333334,-0.005824795643304483,0.2724668253050746,0.86,6.8870000000000005,0.06341465688373431,-0.19365265828585,0.62,2.596333333333333,-0.06571834741235835,0.0198884122785754,0.44,1.0740000000000005,0.009473845417262783,-1,1,1,-1
0.041234291970986,0.38,1.5446666666666666,0.008924377897124117,-0.2023928913182633,0.73,5.749,-0.04710546226787028,-0.001901324575852,0.32,0.6340000000000002,-0.000645237251714126,-0.0646605428624669,0.78,3.657000000000001,-0.030801050334983555,-1,-1,-1,1
-0.1557704414264824,0.73,5.848666666666668,-0.03371354806989123,0.0492691425232998,0.39,1.6683333333333334,0.01146703186552183,-0.0463960006540322,0.39,1.0670000000000002,-0.015745038134333145,-0.0363542856709711,0.47,1.6976666666666669,-0.017317364396795477,1,-1,1,-1
0.0229197586926392,0.81,6.814000000000002,0.00496054565525056,0.0690878616663968,0.47,2.007,0.016079693509475683,-0.1127604185613968,0.71,3.294333333333334,-0.038266597664992075,0.0252192932553105,0.73,2.7066666666666666,0.012013210631740967,1,1,1,1
-0.0312127867947209,0.61,4.390666666666666,-0.006755413789436625,0.0045684814705995,0.32,0.8443333333333334,0.0010632805832907742,-0.0966459208077137,0.78,3.7426666666666666,-0.03279794997832308,0.1198045574003461,0.95,3.5533333333333337,0.05706890229327875,-1,-1,1,1
0.0185817827527312,0.95,8.535666666666666,0.004021673305420675,0.0280210719747255,0.5,2.102333333333333,0.006521699156592866,-0.082225139968147,0.67,2.736,-0.027904085398508156,0.0985302536393373,0.91,3.227666666666667,0.046934887452445694,1,1,-1,-1
-0.011366591834065,0.51,2.894666666666666,-0.0024600825206587277,-0.0924645312727552,0.73,4.909999999999999,-0.021520442050189968,0.0200706560552035,0.96,5.002,0.006811217357434004,0.0549932643898971,0.6,1.685666666666667,0.02619604212357298,-1,1,1,-1
0.0250088876887386,0.34,1.1286666666666665,0.005412697874819392,-0.1013623029045058,0.61,4.075333333333332,-0.023591333192352,-0.1477882498468909,0.74,4.0183333333333335,-0.05015371145882208,0.0169839701411267,0.64,2.196,0.008090314371739613,-1,-1,-1,1
-0.0759294108560215,0.59,3.4650000000000003,-0.01643347620621048,-0.001905117510828,0.65,3.9693333333333336,-0.0004434021394607614,-0.0967351429429177,0.98,4.667,-0.03282822857780171,0.1615704379634945,0.8,2.413,0.07696407997910008,1,1,1,1
-0.1312495289233779,0.53,3.2303333333333337,-0.02840646313888284,0.0060726804451491,0.35,1.1486666666666667,0.0014133718714654867,-0.2258128087648065,0.6,2.6286666666666667,-0.07663227940130135,0.1500540132540613,0.9,3.977,0.0714782309365273,-1,-1,-1,1
-0.0200394955498408,0.72,5.098666666666668,-0.004337167503212009,-0.0554251620931998,0.73,4.671,-0.01289980030754284,-0.0126711960279912,0.96,4.945666666666666,-0.004300122033276873,0.0352969649739043,0.5,1.1129999999999998,0.016813709670607302,1,1,1,-1
-0.0825353509180053,0.58,3.801,-0.01786320623577852,-0.1024930229251896,0.75,5.468666666666667,-0.023854499990962973,-0.1862813718360647,0.53,2.181,-0.0632168131289098,0.0044985498683409,0.59,2.098333333333333,0.0021428842814375875,-1,1,-1,1
-0.0220795030058305,0.72,5.271333333333333,-0.004778688300101481,-0.0574259712991302,0.6,3.647333333333334,-0.013365473987785665,0.1101704996803452,0.92,5.275333333333334,0.037387677694043185,0.0002408909542485,0.46,0.977,0.00011474840882223913,1,-1,1,-1
0.0256682944045576,0.44,2.107,0.005555413911365164,-0.0929662085096483,0.81,6.003666666666667,-0.02163720375065877,0.030549613153501,0.94,5.374333333333332,0.0103673768710751,0.0367856947686707,0.41,0.7226666666666667,0.01752286612543822,-1,1,1,-1
-0.031435007503533,0.54,2.859333333333333,-0.006803509233476295,-0.1066706938036086,0.76,5.676999999999999,-0.024826822272882906,-0.0714438814472155,0.63,2.5276666666666667,-0.024245336278859247,0.1154646728000385,0.97,3.482333333333333,0.05500159821409066,1,-1,-1,1
-0.0424207161285288,0.48,2.616,-0.009181156830921241,-0.1035745891851651,0.54,3.160666666666667,-0.024106226611980322,-0.1262535693930107,0.7,3.452666666666667,-0.04284565989883153,0.0069486105997893,0.65,2.5756666666666663,0.0033099707389952016,-1,-1,1,-1
-0.026382235023068,0.5,2.4946666666666664,-0.005709932773485473,0.2700866779824054,0.88,7.294666666666668,0.06286069503670648,0.2523919640904868,0.82,4.901,0.08565223388621082,-0.3370457264760507,0.33,0.0,-0.16055173567690445,1,1,1,-1
0.0207853775191213,0.41,1.7726666666666668,0.0044985994629312175,0.2811136353665331,0.92,7.973666666666665,0.06542713855952091,0.0061221905078208,0.39,1.0113333333333334,0.002077638625149761,0.0188469648300859,0.85,3.5823333333333336,0.008977751913216668,-1,1,-1,1
0.0034760527619202,0.53,2.713,0.0007523254785009003,-0.0900723611674019,0.97,7.929000000000001,-0.020963681988598423,-0.1031484682096177,0.69,3.1493333333333333,-0.03500466726796062,0.045808767865062,0.47,1.216666666666667,0.02182100709850925,1,1,1,-1
0.3458649503504407,0.93,7.741,0.07485588743634235,0.3007003272971733,0.9,6.533666666666666,0.06998579757012972,-0.0935304317280676,0.58,1.738333333333333,-0.03174067146994667,0.0501342906688573,0.91,2.7206666666666672,0.023881469935763802,1,-1,-1,1
0.3894760184944381,0.85,7.479666666666666,0.08429467331117006,0.0400466359934101,0.81,5.809000000000001,0.009320561055557643,0.0072403583773448,0.43,1.1283333333333336,0.002457102274991558,0.0508579417911612,0.85,3.234333333333333,0.024226181156182396,-1,-1,-1,-1
-0.023590166383645,0.68,5.207333333333333,-0.00510564264355059,0.0699280774526647,0.81,6.848000000000002,0.016275247576415092,0.0383828324796757,0.57,2.6743333333333346,0.0130256736049876,-0.2514756534354532,0.3,0.0023333333333333,-0.11979043040148027,-1,1,1,-1
-0.0778260663424497,0.51,3.0476666666666667,-0.016843971196968396,-0.0417574964526696,0.49,2.7503333333333333,-0.009718751289830792,-0.0075956840260523,0.32,0.6909999999999997,-0.00257768628676284,-0.1142922279354707,0.72,3.502333333333333,-0.0544431040893915,-1,-1,-1,1
-0.0575594925814555,0.54,2.944333333333333,-0.012457656935762776,-0.0967785490756254,0.57,3.0983333333333336,-0.022524498079591063,0.1214645979813138,0.89,5.492666666666666,0.04122046513121215,-0.0123933851673467,0.46,1.0710000000000002,-0.005903589166769342,1,1,1,-1
-0.0122247092819707,0.74,5.147333333333332,-0.0026458057141263095,-0.0641188147373688,0.98,7.373666666666666,-0.014923184251180981,0.4452199803736585,0.76,4.255333333333334,0.15109072916484406,-0.4815544889230452,0.37,0.0,-0.2293884863278136,1,1,-1,-1
0.4261639815745255,0.88,7.493,0.09223508482673146,-0.1128619606268062,0.76,4.983666666666666,-0.02626779425480812,-0.0894111085953945,0.61,2.1250000000000004,-0.030342729860814852,0.1352519027984673,0.9,3.001666666666667,0.06442724545104381,1,-1,-1,1
-0.1120902218416319,0.58,3.868333333333333,-0.02425979568149424,0.0576982748871801,0.36,1.2533333333333334,0.013428850652394502,0.1317626767034863,0.88,4.7476666666666665,0.04471524140298718,0.028632544493421,0.8,2.8439999999999994,0.013639112898206652,-1,-1,1,-1
0.0215018910661282,0.34,1.0763333333333334,0.004653675186467292,0.0379422649375555,0.83,6.321333333333334,0.00883078411367247,-0.1405473733016053,0.99,4.910666666666667,-0.047696433337337876,0.0914464531992278,0.59,1.5990000000000002,0.04356051903146168,-1,1,1,-1
0.0105731122317571,0.5,2.553666666666666,0.0022883489589514447,0.0099404020223223,0.47,2.407666666666667,0.002313555724907574,-0.0560146255904978,1.0,6.539666666666666,-0.019009233631565873,-0.3249801806410675,0.33,0.0,-0.15480431277987078,1,-1,1,-1
-0.0674716739516494,0.73,4.996333333333333,-0.014602959985823335,0.3751132376349888,0.92,7.171000000000001,0.08730485713457047,0.5454694720418294,0.8,4.644666666666668,0.1851115940456985,-0.6189897457252052,0.43,0.0,-0.2948557724835862,1,1,-1,1
-0.0456705709451261,0.73,5.528666666666665,-0.009884526068217976,0.0036819541228076,0.64,4.411333333333333,0.0008569478397895298,-0.2010017374821653,0.57,2.5036666666666667,-0.06821234539854387,0.019283498164909,0.59,2.055,0.009185694572272028,1,-1,-1,1
-0.0019365867303235,0.61,4.242333333333333,-0.00041913734869326137,-0.0150804251503551,0.66,4.300999999999999,-0.003509858440563681,-0.0694995992826594,0.69,3.002333333333333,-0.02358552085526025,0.0655234804708868,0.8,3.0060000000000007,0.03121211067466282,-1,1,1,1
0.0034290281669453,0.46,2.424,0.0007421478996956063,-0.1097671979777024,0.64,4.574,-0.02554751092743506,-0.0978780073889189,0.47,1.7970000000000004,-0.03321607330646365,-0.0439908645977804,0.63,2.7673333333333336,-0.02095504885626607,-1,-1,-1,-1
0.0431265771119737,0.65,3.983333333333334,0.00933392700976972,-0.2735584799676935,1.0,7.087666666666667,-0.06366873150653653,0.2213616297671223,0.84,3.307333333333333,0.07512171853240478,0.0625160293190556,0.97,2.481666666666667,0.029779511283955774,1,1,1,1
-0.0774035993563604,0.77,6.11,-0.01675253625646856,0.0467355717415256,0.5,2.664,0.010877361832713352,-0.1189274348444673,0.65,3.0129999999999995,-0.04035944845349123,0.0761201256583072,0.73,2.9536666666666664,0.03625982273136368,1,-1,-1,-1
0.1546512818641439,0.84,6.683333333333332,0.03347132727782533,0.4043936054742945,0.91,7.057666666666668,0.09411964817520478,-0.1679001565176303,0.63,2.6443333333333343,-0.05697892770636561,-0.0086064493511395,0.46,1.0420000000000005,-0.0040996822472365605,1,1,-1,-1
0.0251079773966138,0.31,0.8693333333333337,0.005434143956624705,-0.0602443267721817,0.51,2.9136666666666664,-0.014021425570514468,-0.0362771726003314,0.87,5.729666666666668,-0.012311092722350035,0.019807748776868,0.37,0.6206666666666666,0.009435421357298267,-1,-1,1,-1
0.0798426052943739,0.82,6.973000000000001,0.017280412682708104,-0.0619153876060165,0.69,4.599,-0.014410352733631771,-0.010710978597037,0.31,0.551,-0.0036348987862969396,-0.0467109138438517,0.68,2.903,-0.02225074434586437,1,1,-1,1
0.0173213934743365,0.95,8.436333333333332,0.0037488860286125146,0.0262322872280718,0.5,2.3753333333333333,0.006105372615477663,0.149342599655136,0.87,4.367666666666667,0.050681198670217864,-0.0346045565501964,0.61,1.6916666666666669,-0.01648388091002365,1,-1,1,-1
0.0505199136209073,0.79,5.958,0.01093407401781716,-0.1170812764173039,0.99,6.630666666666667,-0.027249809084829886,0.2811779325657668,0.91,3.467666666666668,0.09542109682671956,0.0269389705957761,0.95,2.123666666666667,0.012832378952617494,-1,1,1,1
-0.0227559216338923,0.61,3.911,-0.004925086241352063,-0.1822628674973501,0.96,7.526333333333334,-0.042420346741474366,-0.0377829548914949,0.51,1.5476666666666667,-0.012822097965520977,0.1737153720505131,0.91,3.3483333333333323,0.08274931947090236,-1,-1,-1,-1
-0.0424276165993098,0.49,2.8239999999999994,-0.009182650306520653,-0.0306422706983822,0.32,0.8526666666666665,-0.007131763950714707,-0.1529459648640374,0.52,1.987333333333333,-0.05190404378243232,0.0774213163067676,0.91,4.363,0.03687964491169837,-1,-1,1,1
0.0941277426523061,0.69,4.587,0.02037215884835625,-0.2757811487028583,1.0,7.318999999999999,-0.06418604136636574,-0.0845528824693957,0.59,1.7819999999999998,-0.028694032676989445,0.1753135305023145,0.85,3.013666666666667,0.08351060226776838,1,1,1,-1
0.0044630485682342,0.7,4.607333333333333,0.0009659419403676574,0.2341567794638956,0.91,7.051666666666667,0.054498274459935235,0.1058912099590316,0.84,3.624,0.03593544950842075,-0.0073054985078313,0.66,1.7743333333333335,-0.0034799742980888785,1,-1,1,-1
-0.032910217885,0.59,4.059333333333333,-0.007122790450460347,-0.0036364933904109,0.46,2.2343333333333333,-0.0008463671874719785,0.0477111350073764,0.82,4.724333333333332,0.01619134471794546,0.0158039639629565,0.61,2.067333333333333,0.007528218415219131,-1,-1,-1,-1
-0.0738471468828634,0.55,3.387,-0.015982809790230652,-0.0813849826441028,0.74,5.263333333333334,-0.018941758300614397,-0.1596926169781345,0.58,2.482999999999999,-0.05419360092783481,0.0282030052646198,0.68,2.595666666666667,0.013434501881635131,-1,1,-1,1
0.0090387308705341,0.46,2.365,0.0019562613092958384,-0.0171985291615071,0.83,6.712999999999999,-0.004002831627155743,0.0291157925698615,0.4,1.2216666666666665,0.00988079269466002,-0.0861218854221883,0.71,2.9649999999999994,-0.041024161109730985,-1,1,-1,1
0.0100937573817114,0.39,1.617666666666666,0.0021846017227520886,-0.0515117382548835,0.82,6.980999999999998,-0.01198897958773746,0.012220928801673,0.43,1.339666666666667,0.004147318460790409,-0.0411110800775944,0.52,1.940333333333334,-0.01958326346700911,-1,-1,1,-1
0.0094756830026088,0.44,1.8196666666666668,0.0020508312840230043,-0.1018090248915104,0.79,6.651333333333333,-0.023695304461135266,-0.093143827832167,0.51,1.9113333333333336,-0.03160947281062197,-0.0095626326456967,0.52,1.873666666666667,-0.004555160170578003,1,-1,1,1
-0.0358179661093598,0.48,2.156,-0.007752117225420804,-0.0583476817622603,0.96,8.264999999999999,-0.013579995343551081,0.0217906203363835,0.43,1.433,0.0073949078224550754,-0.0527447441325192,0.61,2.169,-0.025124959473152984,1,1,-1,1
0.0796356277428333,0.95,8.338666666666667,0.017235616330015316,-0.0632226449872401,0.7,4.513000000000001,-0.014714607309197818,-0.0039245752373591,0.49,1.4043333333333334,-0.001331851579925096,-0.0013890213837695,0.78,2.907666666666667,-0.000661660352107669,1,-1,1,1
0.1320838239431108,0.81,6.703666666666667,0.02858703042106205,0.2716269301828049,0.87,6.496666666666665,0.06321917744899058,0.0427338366981134,0.33,0.585333333333333,0.014502238963557835,-0.0144263824596837,0.94,3.5256666666666665,-0.006872007450317421,-1,1,-1,1
-0.0732652157071602,0.55,3.2353333333333327,-0.015856861860149854,0.2918887258247444,0.84,6.917,0.06793496190107302,-0.1136673882657284,0.62,2.1766666666666667,-0.038574388689651115,0.1189880498900461,0.84,3.190333333333333,0.056679958931372024,-1,-1,1,-1
-0.0062516945368074,0.68,4.359333333333334,-0.001353060326174953,0.4042803733173672,0.91,6.879333333333334,0.09409329422047392,-0.1108115639317759,0.99,4.199666666666667,-0.037605230520645634,0.0626511708943287,0.63,1.5233333333333334,0.029843885974888844,1,1,1,-1
-0.8454533553801618,1.0,9.413333333333332,-0.18298229161090449,-0.0067688315855469,0.3,0.6626666666666666,-0.0015753959478209012,0.075028366405268,0.38,1.2220000000000002,0.02546177415197095,-0.0266329628945918,0.6,2.6736666666666675,-0.012686612180644699,1,-1,-1,-1
-0.0480101207797289,0.59,4.02,-0.010390877113310272,0.0060096271970673,0.45,1.771,0.0013986966900446465,-0.1071768093791805,0.97,4.847333333333335,-0.03637173305895048,0.1931119360546294,0.86,2.8033333333333337,0.09198887295697904,-1,1,1,1
-0.2569724046345349,0.97,8.850666666666667,-0.055616787350318615,0.0267060379079389,0.34,0.9466666666666668,0.006215634614451556,-0.1085287401750689,0.66,2.856666666666666,-0.03683052695575573,0.1401890386662287,0.86,3.2430000000000003,0.0667790501783413,1,-1,-1,1
-0.0794666218159143,0.68,5.454333333333333,-0.017199038212953422,0.0247381243842141,0.38,1.163,0.0057576171631741795,-0.2480014179025342,0.62,3.1833333333333345,-0.08416224948700901,0.0039867970545914,0.56,2.1613333333333333,0.0018991108227319478,-1,1,-1,-1
0.1789005773114125,0.84,7.471,0.038719625865387124,0.0042721117194428,0.48,2.0716666666666668,0.000994302695581779,-0.0147160617388757,0.42,1.2573333333333332,-0.004994071687203964,0.0493268253955578,0.93,4.105666666666667,0.02349683384355608,1,1,-1,1
0.0266234625187271,0.38,1.4340000000000004,0.005762141874879853,0.1986809427347298,0.94,7.705666666666667,0.046241533437153814,0.0269343765801863,0.94,4.915999999999999,0.009140503069258977,0.0070416175503902,0.46,0.8939999999999999,0.0033542746009818675,-1,1,1,-1
0.3165010341689864,0.93,8.860666666666667,0.0685006265111113,0.0199834317429163,0.38,1.3113333333333332,0.004650997294506077,-0.1253932149323668,0.79,4.492333333333333,-0.04255368831505442,0.0168376953199662,0.48,1.1123333333333334,0.008020636359000246,1,-1,-1,1
-0.035302935616488,0.67,5.475,-0.007640648675162583,0.0062674433491053,0.33,0.998,0.00145870151008932,-0.2044550013464601,0.5,2.295666666666666,-0.06938425182290744,-0.0190434015450844,0.49,1.534,-0.009071324544661735,-1,-1,-1,1
-0.0228729018738622,0.78,6.061000000000001,-0.00495040438841088,-0.078630815874682,0.81,5.968333333333335,-0.01830074616826454,-0.0292735435415907,0.45,1.543,-0.009934327375033133,-0.040795485093191,0.58,1.9273333333333336,-0.019432929792564814,1,1,-1,1
-0.021912023832638,0.57,3.4690000000000003,-0.004742440619832848,-0.2175517064450662,0.99,7.765000000000001,-0.05063356540099055,0.0102599632360032,0.46,1.319666666666667,0.0034818413253403335,0.0885646579542576,0.82,3.141666666666667,0.042187775833430675,-1,1,1,1
0.0087086895709767,0.67,4.839666666666667,0.0018848301499835682,0.0558751794517915,0.36,1.2480000000000002,0.013004538549913682,-0.2705128607498874,0.98,5.859666666666668,-0.0918017770560654,0.0931127498352896,0.44,0.997,0.044354259453182526,1,-1,1,-1
-0.0099878087631246,0.61,3.937,-0.0021616711602335864,0.2315355616330308,0.86,6.345666666666669,0.053888205218750734,0.1627032509071764,0.87,3.983,0.05521529558584544,-0.0262283398511979,0.81,2.136,-0.01249386998927804,-1,1,-1,1
0.0151578978535207,0.39,1.6320000000000003,0.00328063856816093,-0.0652029598725496,0.66,4.883,-0.015175511086503711,-0.1449847798780454,0.5,1.9713333333333336,-0.049202320370243545,-0.0211317209754318,0.66,2.923666666666667,-0.01006609552928629,-1,-1,-1,-1
0.2956698870262872,0.93,8.647333333333332,0.06399212108405426,-0.0396679466426466,0.67,4.398,-0.009232423884299075,-0.0130873853727205,0.31,0.5236666666666666,-0.004441360868768968,-0.0624156521262979,0.64,2.6796666666666664,-0.02973169660703309,1,1,-1,-1
-0.3683868882549674,0.98,8.931333333333333,-0.07973033235168095,0.0322465926846042,0.51,2.673333333333334,0.007505158136129339,0.1263550295715325,0.71,4.053,0.04288009162478684,-0.2793377328445481,0.31,0.0,-0.13306253224792153,1,-1,1,-1
0.0314771470456851,0.44,2.163666666666667,0.006812629535550154,-0.1167285037441949,0.74,5.316000000000001,-0.027167703830371415,-0.1252724217092486,0.76,4.109666666666667,-0.04251269568901867,0.0147893322511116,0.5,1.2589999999999997,0.007044898587631575,-1,1,1,1
0.3133043438320628,0.85,6.710999999999999,0.0678087637138341,0.332892395634853,0.91,6.440666666666666,0.07747826556408063,0.0755402575594228,0.84,3.3086666666666664,0.02563549054194377,-0.0614776667182961,0.76,1.856666666666667,-0.029284887247161266,1,1,1,1
0.4296499901531492,0.87,7.264333333333335,0.09298956505232002,0.2638877335147072,0.86,6.471333333333333,0.06141793613928748,0.349994695048291,0.77,4.184,0.11877488884100007,-0.4723619845288822,0.37,0.0,-0.22500963675410357,1,-1,-1,-1
-0.0432070233074228,0.57,3.372,-0.009351338058056395,0.1264143907213712,0.95,7.219333333333333,0.029422023043672082,0.1965380469002271,0.92,4.214333333333333,0.06669753857377993,0.0001703047171091,0.68,1.6576666666666666,8.112465395039829e-05,-1,1,1,1
-0.0226832450553249,0.4,1.7246666666666668,-0.0049093567788003134,-0.1003175739519703,0.56,3.534,-0.02334818018468818,-0.074664916038605,0.47,1.769,-0.025338432919916956,-0.0535953746788808,0.78,3.560666666666667,-0.025530157343679468,-1,-1,-1,1
0.0062230452814795,0.34,1.0913333333333337,0.001346859739993013,-0.3681035001695942,0.98,8.759333333333334,-0.08567339210863441,0.005747472542338,0.31,0.6029999999999998,0.0019504735985747034,0.0125773275854612,0.49,1.7160000000000002,0.005991210139750253,-1,1,-1,-1
-0.0156571836225989,0.8,6.4063333333333325,-0.0033886994725422976,-0.0319422544423861,0.55,3.03,-0.007434325640520928,-0.0469044362508905,0.66,2.575666666666667,-0.01591758183957793,0.0772559631480422,0.98,3.503,0.036800878932640904,1,-1,1,1
-0.0190810779148193,0.8,6.694000000000001,-0.004129736242740306,-0.0454544314721734,0.56,3.252,-0.010579185823542551,0.0186607051819813,0.43,1.4886666666666668,0.006332733652944908,-0.0589213032023394,0.67,2.9733333333333336,-0.02806716345698253,1,1,-1,-1
-0.4152828129318395,0.99,7.892333333333332,-0.08988006291928617,0.406080772737587,0.9,6.429666666666666,0.09451232399174637,0.0086311469209339,0.48,1.1566666666666665,0.002929083013566293,0.0604786732358642,0.87,2.931,0.028809016690334154,1,1,1,1
0.3992467994405579,0.89,8.471333333333334,0.0864093729299861,-0.0501295400590984,0.6,3.5116666666666663,-0.011667283086767526,-0.1146474736590374,0.63,2.5619999999999994,-0.03890699239848419,-0.0021545017006778,0.6,2.08,-0.0010262969098563614,-1,-1,1,-1
-0.0199004732938865,0.56,3.462333333333333,-0.004307078781205582,0.115705862220393,0.95,8.099,0.026929691509883058,0.4750625770936501,0.63,3.455333333333334,0.16121817154694854,-0.6097690684398667,0.37,0.0,-0.2904635027528412,-1,1,1,-1
0.0348591836102738,0.36,1.3056666666666668,0.007544606997064919,-0.1331314931248579,0.77,6.087666666666668,-0.03098537940345304,-0.118544294179973,0.51,1.8026666666666669,-0.040229425083195575,0.1397898231585537,0.87,3.701000000000001,0.06658888386667643,-1,-1,-1,1
-0.0456451999932383,0.61,3.865333333333333,-0.009879035008436574,0.0074781768691489,0.47,2.312,0.0017404908643170647,0.1236657092723128,0.86,4.287999999999999,0.04196743859284991,0.0256443051770252,0.96,3.114333333333333,0.012215665065529851,1,-1,1,1
-0.1196148436712567,0.58,4.000333333333334,-0.025888356899127666,0.0132779268509666,0.44,2.194666666666667,0.0030903401705458466,-0.0115191538182786,0.32,0.7039999999999998,-0.0039091627206510795,-0.1145371974114377,0.65,3.2380000000000004,-0.05455979530208118,-1,-1,-1,-1
-0.0277178645419446,0.62,3.898000000000001,-0.005999004368685797,-0.0948822342097326,0.76,5.353333333333333,-0.022083144691230953,-0.0731519915744463,0.71,3.3423333333333334,-0.02482500389485563,0.0199187465327161,0.59,2.0003333333333333,0.009488295139571012,1,1,1,-1
-0.0015359033843886,0.45,2.2636666666666665,-0.00033241706260896874,-0.1192769641495941,0.56,3.305,-0.027760839313963673,-0.0569521995916528,0.8,3.796,-0.01932741059065387,0.1511207977119535,0.91,3.296,0.07198639372529332,-1,-1,1,1
-0.0825098969051594,0.6,3.786666666666666,-0.01785769719903321,-0.0517358761909676,0.48,2.495333333333334,-0.012041146049821374,0.3655773660767059,0.81,5.590333333333335,0.12406305476303063,-0.5005530389346992,0.35,0.003,-0.23843844584401075,1,-1,1,-1
0.0299671023246226,0.44,2.278,0.006485809088583307,-0.066325024742802,0.48,2.618666666666667,-0.015436663462278913,0.0629959500477834,0.65,4.315,0.021378429645415854,-0.3917861059473635,0.32,0.0,-0.18662731606660612,-1,1,-1,-1
0.5025363802043072,0.91,8.007666666666665,0.10876443730746664,-0.0048707986855967,0.69,3.911,-0.001133642699624122,-0.0785021924137359,0.98,4.410000000000001,-0.02664065858606736,0.0239731145878183,0.62,1.3896666666666662,0.011419593409172145,1,1,1,1
-0.0308622119924235,0.65,4.987333333333334,-0.0066795385441647285,0.0463508155521593,0.33,0.9766666666666663,0.010787812649229315,-0.1410555972090597,0.68,3.326333333333333,-0.04786890520324975,0.0839073378381005,0.84,3.4056666666666664,0.03996926134262281,-1,-1,-1,1
-0.0411144090458801,0.77,5.394,-0.008898431519099475,0.3101637634241632,0.89,6.312333333333333,0.07218834297822577,-0.117395751811733,1.0,3.694000000000001,-0.039839653483663015,0.1545382902630918,0.92,2.1873333333333336,0.07361431634126848,1,1,1,1
-0.0874818689967362,0.75,6.139,-0.018933785952307002,0.0375447050329018,0.33,0.920666666666667,0.008738254959284163,0.0651216400372911,0.91,4.715333333333334,0.022099807985677178,0.150756301677899,0.89,2.941666666666668,0.07181276603528623,-1,-1,-1,-1
0.3782664269983922,0.87,8.234,0.08186857052629641,0.0026048034742449,0.46,1.880666666666667,0.0006062489199697917,0.018987900545158,0.3,0.4936666666666667,0.006443771315630741,-0.002906929926274,0.95,4.406666666666667,-0.001384716103758668,1,1,-1,1
-0.1430460889305651,0.76,6.688,-0.0309596040892432,0.0013796993313915,0.32,0.8669999999999997,0.00032111490859463573,-0.2015048201543092,0.55,2.3006666666666664,-0.06838307252471784,-0.0332449485305903,0.56,2.2776666666666667,-0.015836231614272948,-1,-1,1,-1
0.2090126720163576,0.94,7.956666666666666,0.04523681579579771,0.2808022214316139,0.93,6.912333333333333,0.06535465924828879,-0.0052296102431104,0.31,0.4269999999999999,-0.001774730829052965,-0.0774414379904273,0.8,2.858,-0.036889229875940704,1,1,-1,1
-0.0197289286334068,0.51,3.031666666666666,-0.004269951203571123,-0.1806020732344606,0.71,5.578333333333333,-0.04203380904750854,0.1259977496986026,0.57,2.9750000000000005,0.042758844423635645,-0.3853979360495584,0.32,0.0053333333333333,-0.18358431126243618,-1,-1,1,-1
0.210242467173142,0.94,8.741666666666667,0.045502981557123734,-0.0454143180737571,0.51,2.543,-0.010569849724022319,0.0032388048784948,0.39,0.98,0.0010991272006789436,-0.0202698252289827,0.98,3.958333333333333,-0.009655531480568772,1,-1,-1,1
-0.0553425137676857,0.61,4.260666666666667,-0.011977834055866568,-0.1249823016352147,0.73,5.2126666666666654,-0.029088714803581307,-0.0805752956413705,0.52,1.9610000000000003,-0.027344190979277618,-0.0129999618745282,0.56,2.151,-0.0061925319882001045,-1,1,1,-1
-0.0586739612333464,0.47,2.6413333333333338,-0.012698862469520242,0.0117505092076735,0.36,1.3703333333333336,0.0027348449073733797,-0.0156575448548246,0.31,0.7123333333333334,-0.005313575251185355,-0.0058468330181999,0.42,1.3329999999999995,-0.0027851389753542235,-1,-1,-1,-1
-0.024492696745006,0.45,2.342333333333333,-0.005300978167053237,-0.1496336964304498,0.66,4.706333333333333,-0.03482614629049705,-0.000287505775676,0.31,0.6873333333333332,-9.756852612394802e-05,-0.0122690268633678,0.42,1.2523333333333335,-0.005844351087241081,-1,1,1,1
-0.0275807323650298,0.46,2.2416666666666663,-0.005969324718323325,-0.0270686126643058,0.66,4.3950000000000005,-0.006300021231956151,-0.17528727703474,0.73,3.870000000000001,-0.05948583547007819,0.0216372175170342,0.53,1.541,0.010306888812682822,1,1,1,1
-0.0064259280455676,0.64,4.367999999999999,-0.0013907698538567187,-0.0524510492729444,0.63,4.427999999999999,-0.012207597343681688,-0.2474714737372063,0.58,2.8946666666666663,-0.08398240659161862,0.002755289495408,0.4,0.9153333333333332,0.0013124821827744779,1,-1,-1,-1
-0.1075246938972012,0.53,3.2516666666666665,-0.023271674030111232,0.0113366936642289,0.38,1.4600000000000002,0.0026385323721819383,-0.0449022054458809,0.46,1.627,-0.015238100851255442,-0.0510361707888611,0.99,4.416333333333332,-0.024311080541283208,-1,-1,-1,1
-0.0119410819955563,0.74,5.5793333333333335,-0.0025844199847998785,-0.0584406396620504,0.58,3.035333333333333,-0.013601630613508154,-0.0105863873753082,0.76,3.288,-0.0035926172639745495,0.0585705181767153,0.96,3.2780000000000005,0.027900067005998692,1,1,1,-1
-0.0131726441500426,0.42,1.975333333333333,-0.002850968179156307,-0.0158782963595569,0.32,0.8566666666666666,-0.0036955571175027557,-0.1611832869101004,0.67,3.1993333333333336,-0.05469947761103266,0.0369469086867328,0.96,3.9340000000000006,0.0175996603771582,-1,-1,-1,1
-0.0447180802698459,0.6,3.683,-0.009678377585404966,-0.1179994525029703,0.79,5.997666666666666,-0.02746350784014144,-0.0846267188427358,0.49,1.9263333333333332,-0.02871908993402782,-0.0308404671268833,0.55,2.0176666666666665,-0.0146908568700083,1,1,-1,-1
-0.065017855755693,0.62,3.95,-0.014071877728197494,-0.0695835541862206,0.54,3.0373333333333337,-0.01619506231090413,0.1542680411907939,0.86,4.675333333333334,0.052352706207810386,-0.0371383231370177,0.69,2.148,-0.017690840652749274,1,-1,1,1
0.0618772546734582,0.82,7.287000000000001,0.013392154382839661,0.0405936154037996,0.33,0.975,0.009447866504921907,-0.0385345740412574,0.44,1.5446666666666669,-0.013077168920100704,-0.0733362385960112,0.77,3.5126666666666666,-0.03493371809727374,1,-1,-1,1
0.0310069863445201,0.3,0.7386666666666667,0.006710872197931124,0.2388787693332466,0.87,7.014,0.05559728299808693,0.0690089300545468,0.82,3.563666666666665,0.023419006379894466,-0.0105642552830529,1.0,2.934333333333333,-0.005032283125383494,-1,1,1,1
0.4271048986460641,0.92,7.853333333333331,0.0924387284232354,-0.1275269039796134,0.76,4.709999999999999,-0.029680952351748544,0.1948024720310606,0.88,3.638,0.06610855046888296,-0.0389438367010637,0.79,2.0296666666666665,-0.018550897059713918,1,-1,1,-1
-0.0079197826034027,0.69,5.067000000000001,-0.0017140862480570214,-0.109400185324036,0.78,5.290000000000002,-0.025462091421856042,0.1322073140306603,0.81,3.9896666666666665,0.044866134401814965,0.0115164048886751,0.65,1.914,0.005485839600954432,-1,1,-1,-1
0.0725302245346828,0.81,6.351000000000001,0.015697787006170208,-0.0852779359209527,0.73,4.889333333333334,-0.019847814647251945,0.6528191077885381,0.91,5.483999999999999,0.22154197780102347,-0.5089167539555799,0.38,0.0,-0.24242250159024142,1,-1,1,-1
0.0528741551429536,0.38,1.5236666666666667,0.011443604799105351,0.2559034701297191,0.89,7.838666666666668,0.05955965734713923,-0.2849244376262714,0.62,3.070666666666667,-0.09669251816081231,0.0080233633514367,0.4,0.715,0.0038219292245830023,-1,1,-1,1
0.0108627461050503,0.35,1.2773333333333334,0.0023510346997153465,-0.0060134740482701,0.31,0.8313333333333334,-0.0013995920164713966,-0.3785678025105548,0.57,3.0456666666666665,-0.12847151484901448,-0.0107569461766989,0.44,1.1096666666666666,-0.005124071434784288,-1,-1,-1,1
-0.014985267597642,0.63,4.144666666666667,-0.0032432760340589065,-0.0417200513587965,0.53,2.585333333333333,-0.009710036218638977,0.1961327557853796,0.9,4.834,0.06655999818303882,-0.0269374818732703,0.76,2.375,-0.01283166979963476,1,1,1,1
-0.0356036111787112,0.75,5.123,-0.007705724179395763,0.0306336609295554,0.97,6.9346666666666685,0.00712976009011484,0.0195196914215731,0.75,2.7869999999999995,0.006624240914531795,0.0985778692694574,0.96,2.595999999999999,0.04695756915840013,1,1,-1,1
0.0119061338098145,0.95,8.776333333333332,0.002576856114984964,0.0422282198618489,0.33,0.8773333333333334,0.009828308713736708,-0.0304911714191948,0.95,5.195666666666666,-0.010347543969050866,0.0725697223991872,0.51,1.29,0.03456858809811531,1,-1,1,-1
-0.0559688939686324,0.63,4.669666666666668,-0.01211340213169186,0.0003534621845582,0.4,1.3116666666666663,8.226573319535778e-05,-0.138219809119958,0.77,4.524666666666666,-0.04690654657374762,0.0101970475501262,0.58,1.8286666666666669,0.0048573637175874955,-1,1,-1,1
0.0061315459363849,0.32,0.894,0.001327056447783263,-0.1121169021646286,0.81,6.091000000000002,-0.02609438735771372,-0.1104379435862292,0.65,2.72,-0.03747843798453328,0.1756166936026595,0.92,3.4540000000000006,0.08365501401409871,-1,1,-1,1
0.0152472056397627,0.43,1.812,0.0032999675391576916,-0.0161116993043726,0.4,1.733,-0.003749879942472615,0.0109734084122129,0.35,0.9646666666666668,0.0037239574850917345,-0.1665501787206209,0.7,3.5946666666666665,-0.07933617954593579,1,-1,-1,-1
0.0311803060256918,0.8,6.357333333333334,0.006748383945019535,0.0509187784740303,0.82,6.156666666666667,0.011850972544103588,0.1824547834546548,0.64,3.288666666666667,0.06191821456135291,-0.3795415652645459,0.33,0.0,-0.18079462897175128,1,1,1,-1
-0.0808309561915083,0.52,3.0476666666666663,-0.017494322428198473,0.0196954521696852,0.66,4.836333333333332,0.004583972159223912,-0.2298368785320499,0.56,2.397,-0.07799789564078984,0.0112399369777076,0.64,2.461666666666666,0.005354144108390595,-1,-1,-1,1
-0.0475320767987352,0.57,3.2066666666666666,-0.010287413589774199,-0.0374129016079578,0.96,8.212333333333333,-0.008707578678017386,0.0250762363275172,0.3,0.495,0.00850992093448888,-0.0401899103581739,0.68,2.7553333333333336,-0.01914446426058607,1,1,-1,1
-0.029718027606977,0.72,5.265000000000001,-0.006431901605305727,-0.0153092707692659,0.68,4.748333333333334,-0.0035631205813264153,0.0248820948525869,0.44,1.1389999999999998,0.008444036701297597,-0.0089258410259795,0.99,3.984,-0.004251824475213925,1,-1,1,1
-0.059566831842472,0.45,2.3223333333333325,-0.012892107323455871,0.0189523579909671,0.38,1.5279999999999998,0.004411022434709942,-0.1424615538376707,0.51,2.019,-0.048346033413023036,-0.0818485949602019,0.61,2.786666666666667,-0.03898857914909685,-1,-1,1,-1
-0.0496515436138222,0.63,4.076333333333333,-0.010746131852999373,-0.0577813209240063,0.63,3.774,-0.013448179008883373,-0.0580064911344062,0.73,3.366333333333334,-0.01968519704447216,0.0505643847343328,0.78,2.8599999999999994,0.024086345248791496,1,1,1,1
0.1026998159996228,0.82,6.872333333333334,0.02222742101624187,0.0440344187801968,0.44,1.905333333333333,0.010248688275698269,0.149167831129823,0.91,4.751,0.05062188887935348,-0.0201692779050008,0.68,2.072666666666667,-0.009607635761635487,1,-1,1,-1
0.0233290788481004,0.4,1.803,0.0050491352144168885,0.0219687024412622,0.45,2.210000000000001,0.005113054500978736,-0.2191548336454798,0.51,2.231,-0.07437281585544657,-0.0721387642047743,0.59,2.5683333333333334,-0.034363301157258365,-1,1,-1,-1
0.0459225333133783,0.66,4.628666666666667,0.009939058528523568,-0.0914355183537569,0.72,5.086,-0.02128094683416085,0.1820475648138608,0.68,3.981333333333333,0.06178002004161136,-0.3500719564569108,0.32,0.0,-0.16675678047785736,1,1,1,-1
-0.3095720848268737,0.98,8.778333333333334,-0.06700098726903207,0.0191647220251871,0.53,2.7943333333333324,0.0044604486074171276,-0.1317785437376111,0.73,3.651,-0.04472062607092951,0.0402407969478499,0.46,0.9760000000000002,0.01916870408816252,1,-1,1,1
0.0226532959254395,0.38,1.5323333333333335,0.004902874859504224,-0.0852846058772174,0.69,4.858666666666666,-0.01984936703069342,-0.0215946292168296,0.42,1.348,-0.007328395890222429,-0.0254804444796588,0.81,3.722333333333333,-0.01213761002045788,-1,1,-1,1
0.0105117854569098,0.46,1.9826666666666668,0.0022750759454525284,-0.1098206666261818,0.79,5.733,-0.025559955363536814,-0.068080813156627,0.74,3.1960000000000006,-0.023104038801981124,0.1425438961483607,0.85,3.0493333333333337,0.0679007865669939,1,1,1,1
0.3553568586373972,0.86,7.542,0.07691023037443011,-0.0306942766580613,0.65,4.168666666666668,-0.007143867956717151,-0.1594161887793226,0.64,2.919333333333334,-0.054099791710006895,0.0004476588003858,0.54,1.6706666666666663,0.00021324227470389864,1,-1,-1,-1
-0.0758381382065538,0.55,3.4170000000000007,-0.016413721977955643,-0.0422162291437748,0.53,2.950666666666668,-0.009825517961975986,0.1350829732576279,0.86,4.269,0.045842023779168364,0.0674797762188577,0.94,3.0776666666666666,0.0321439921766714,-1,-1,1,1
-0.0380857117817114,0.43,2.148333333333333,-0.008242927625872783,-0.0482920236221484,0.32,0.8956666666666665,-0.011239614601854048,-0.0693544156116403,0.44,1.9573333333333331,-0.023536251038800766,-0.0622238628655231,0.37,0.7856666666666665,-0.029640337790460845,-1,-1,-1,-1
-0.02306409815669,0.44,2.04,-0.004991785185774427,-0.1070944058616936,0.59,3.4440000000000004,-0.02492543814933273,-0.1615762772009557,0.62,2.683666666666667,-0.0548328435699238,0.0055160766120958,0.74,3.0823333333333327,0.0026275831575087133,1,1,1,1
0.0145940081806885,0.3,0.7436666666666667,0.003158595378085514,-0.1631987464961097,0.76,5.544666666666667,-0.037983312285151005,-0.0650603180094631,0.81,4.522,-0.02207899762157217,0.0237651680507209,0.48,1.2759999999999998,0.011320538073838107,-1,1,1,-1
0.0105332151532142,0.34,0.817,0.0022797139954565306,-0.1702775567523051,0.78,5.690999999999999,-0.039630853496963006,-0.1038100983280223,0.68,3.0699999999999994,-0.035229199367672936,0.1266423472042843,0.83,3.123333333333333,0.06032608354489781,1,1,-1,1
-0.0112734210661995,0.37,1.102666666666667,-0.0024399174807938013,-0.1049553805351424,0.54,3.2040000000000006,-0.024427595679898214,-0.2048646183218965,0.59,2.4963333333333333,-0.0695232602462155,0.1523447651609273,0.9,3.906333333333333,0.07256943063366586,1,-1,-1,1
-0.0731042263679859,0.55,2.995,-0.01582201878096686,0.2879253126740329,0.88,7.703333333333333,0.06701250653514203,0.0665036505888481,0.58,3.100333333333332,0.02256880980759229,-0.2987498840418523,0.31,0.0023333333333333,-0.14230951069365225,1,1,-1,-1
-0.0510089194521006,0.73,5.140333333333333,-0.011039910025248475,0.3306708161019163,0.9,7.200666666666666,0.07696120920808805,-0.1463377626228421,0.66,2.801999999999999,-0.049661471258501566,-0.0029950069274966,0.5,1.1656666666666666,-0.001426671584302374,1,1,1,1
0.416408658660611,0.86,6.909666666666666,0.09012373080485311,-0.1177263152730416,0.99,6.846,-0.027399937151494455,-0.0110501659880895,0.72,2.6790000000000007,-0.00375000608717466,0.0152475462304331,0.66,1.734666666666666,0.007263168821942691,1,1,1,1
0.0007681107167902,0.62,4.337666666666666,0.00016624294915237048,0.275674079215376,0.83,7.217333333333332,0.06416112172778661,-0.0720327289868676,0.46,1.6443333333333332,-0.024445168739339326,-0.0219911215382873,0.52,1.7653333333333334,-0.010475470997270345,-1,-1,-1,-1
0.4129519265467838,0.86,7.09,0.08937558691300151,-0.1072162913088847,0.98,7.161666666666668,-0.02495380609395898,-0.0847669459201667,0.67,2.7463333333333333,-0.028766677671127824,0.0255233549705105,0.41,0.7496666666666667,0.012158050433267795,1,1,1,-1
-0.417737564339788,0.99,8.323666666666666,-0.09041134715289068,0.1023428766601748,0.66,4.077,0.023819554548090704,-0.0482017633394327,0.64,2.552,-0.016357845314745056,0.083706105444075,0.74,2.452,0.039873404289418164,1,-1,-1,1
-0.0975853212489799,0.73,5.908,-0.021120485945313246,0.0178380131796975,0.51,2.7313333333333336,0.004151666846088434,-0.0965208706373674,0.76,3.708666666666667,-0.032755512706294204,0.0637820596287834,0.66,2.4240000000000004,0.03038258483653147,-1,-1,1,-1
-0.0052759989678747,0.64,4.728666666666667,-0.0011418895856701364,-0.0793483950308697,0.67,4.383,-0.018467757458265118,-0.0019365743328386,0.38,0.9983333333333334,-0.0006571996786508485,0.0750564087442557,0.87,3.991333333333333,0.035753121167141404,-1,1,-1,1
-0.0391009304022338,0.69,5.150666666666667,-0.008462652378855424,-0.1108861630027284,0.6,4.070333333333333,-0.025807941836950267,-0.1361944155913383,0.51,2.0816666666666666,-0.04621920503793408,0.0067773812250851,0.39,0.914,0.00322840562438876,1,-1,1,-1
-0.0748036463957557,0.56,3.493666666666667,-0.016189825909665233,0.0290092895892541,0.83,6.627,0.006751699564465004,0.1092145936527129,0.69,3.881333333333333,0.03706327954235462,-0.2852008492063551,0.31,0.0,-0.13585542779418996,-1,1,1,-1
-0.0301237135776117,0.78,6.303666666666667,-0.00651970461431709,-0.0301592199491267,0.81,6.758,-0.0070193374287439315,-0.0175913622190404,0.37,1.0656666666666668,-0.005969839319535979,-0.0037387449872429,0.38,0.5773333333333334,-0.001780951217602298,1,-1,-1,1
-0.0494440684301,0.58,3.683666666666667,-0.010701227797289747,-0.2752720802424875,0.99,8.237666666666666,-0.06406755941279728,-0.0554112190579056,0.51,1.788,-0.018804460402575406,0.0202044709257187,0.49,1.281,0.009624399957458552,-1,1,1,1
0.2694010978758143,0.84,7.1113333333333335,0.058306741511060745,-0.0549032344467654,0.65,4.087666666666666,-0.01277832547265344,-0.0878482025398161,0.54,1.642,-0.029812338984477032,0.0982457062676154,0.95,3.5946666666666665,0.046799343308658724,1,-1,1,1
-0.0628448023730263,0.52,3.060666666666666,-0.013601561672056959,-0.0746728694862275,0.54,3.087999999999999,-0.01737956315118704,0.1715480870555499,0.89,5.085000000000002,0.05821689659638353,-0.0217079800090176,0.61,1.901333333333333,-0.010340596526551627,-1,-1,1,-1
0.0470394138181955,0.66,4.676,0.010180786061954552,-0.0227193096977909,0.51,2.784333333333333,-0.005287752839295383,-0.1821356229924187,0.6,2.5386666666666664,-0.06180990363847076,0.1311918905915905,0.85,3.5596666666666663,0.062493258589680044,1,-1,-1,1
-0.0405162039759403,0.96,7.785333333333335,-0.00876896141426841,0.310553123197189,0.94,6.688,0.07227896361207033,-0.0864529702458871,0.51,1.3880000000000003,-0.029338850206037336,0.0831450808305529,0.84,2.745333333333334,0.039606160208325095,1,1,-1,-1
-0.0504863761719116,0.43,2.073,-0.01092681547512765,0.0348766619069367,0.37,1.4119999999999997,0.008117287473812709,-0.12117840659292,0.49,1.895333333333333,-0.041123342658144275,0.0831054840057694,0.88,4.237333333333334,0.03958729826038482,-1,-1,-1,1
0.0243797455211822,0.66,4.636333333333332,0.00527653202387572,0.017880560890275,0.49,2.2190000000000003,0.004161569513924929,-0.1143872580181155,0.77,3.660333333333333,-0.03881868510622388,0.0860710508432598,0.79,3.050333333333333,0.0409999460574747,1,1,1,-1
-0.0479794792414596,0.54,3.3416666666666663,-0.01038424533539453,-0.067419319244153,0.65,4.197333333333334,-0.015691352488200624,-0.1971651928573652,0.59,2.698666666666667,-0.06691036806062653,0.0114231915034523,0.61,2.423333333333334,0.005441437403833254,-1,1,-1,-1
0.4073742644591629,0.91,9.034,0.08816840808506345,0.0327411402241519,0.42,1.8396666666666668,0.007620260451789228,0.2825138609063713,0.59,3.597666666666666,0.09587446009879132,-0.5640023415666202,0.35,0.0,-0.26866252188126605,1,-1,1,-1
-0.0758453879958169,0.75,6.139666666666666,-0.016415291056893724,-0.033092637252011,0.56,2.8556666666666666,-0.007702068809164036,-0.0622155540967841,0.73,3.302,-0.021113592938907723,0.0675588854305209,0.78,2.8276666666666666,0.03218167585055552,-1,1,1,1
-0.0045112362151558,0.8,6.0360000000000005,-0.0009763712396364347,0.3773427047466757,0.92,7.274000000000001,0.08782374926671496,0.4100013318542794,0.67,3.6786666666666665,0.13913885925880923,-0.5864888661602139,0.38,0.0,-0.27937397812961995,1,1,-1,-1
-0.051726395791507,0.45,2.318,-0.01119519412687955,-0.0033981862706263,0.31,0.7970000000000002,-0.0007909029517171462,-0.244678145755985,0.67,3.6510000000000007,-0.08303445730792952,0.017507621781776,0.65,2.583,0.008339755836775596,-1,-1,1,1
-0.1070381316228648,0.78,6.224333333333331,-0.023166366884065953,-0.0606367429609364,0.63,3.829,-0.014112757562721734,0.0172261972728668,0.35,0.822,0.005845916224403309,-0.0084776896785832,0.81,3.683666666666668,-0.004038347575735918,1,1,-1,1
-0.0101724785527061,0.4,1.776333333333333,-0.0022016394223191176,0.0137903734441868,0.38,1.5193333333333336,0.0032096083597792035,-0.2893495834888906,0.57,2.4456666666666678,-0.09819424437373474,-0.0362544326485392,0.61,2.7293333333333334,-0.017269799408413503,-1,-1,1,-1
-0.0966980357622375,0.68,5.106666666666667,-0.02092844988484458,-0.0508675792542572,0.54,3.0776666666666657,-0.01183905630090227,-0.0026764771173315,0.3,0.6146666666666666,-0.0009082945444435001,0.0018321436081694,0.39,1.0086666666666668,0.0008727416287885942,1,1,-1,-1
0.0093783325931533,0.3,0.7653333333333336,0.002029761640265523,0.0015953220219624,0.47,2.4766666666666666,0.0003712995096872318,-0.2049234011475822,0.59,2.2766666666666664,-0.06954320890168188,0.0819595093455936,0.96,4.183000000000001,0.03904141321785173,-1,-1,1,1
0.3668146419829288,0.88,7.209999999999999,0.07939004956256722,0.3043075408565245,0.92,6.632000000000001,0.07082535009149259,-0.1227731902141451,0.59,1.6743333333333332,-0.041664551567925964,0.0255830399775094,0.85,2.7583333333333337,0.012186481387037039,1,1,1,-1
-0.0673377560474319,0.6,4.244666666666667,-0.01457397600362549,0.0395672525643313,0.36,1.2633333333333332,0.009208988075482942,-0.0210307535511145,0.85,5.285666666666667,-0.007137037934050508,0.0156586586271099,0.47,1.259,0.007459002216820174,-1,-1,1,-1
-0.0539501256727605,0.65,4.543333333333334,-0.011676478146874295,0.0152290827747447,0.37,1.2366666666666668,0.0035444574132395736,-0.2165152736330426,0.75,4.296333333333334,-0.0734770495724087,0.0232642812800942,0.59,1.9513333333333331,0.01108194065489878,1,1,-1,1
0.0172651056633128,0.8,6.393333333333334,0.0037367036029525595,-0.0217792149045576,0.64,3.731,-0.0050689526654234835,-0.0590282557999994,0.68,3.1303333333333336,-0.020031945113212886,0.0061933143161292,0.72,2.4603333333333337,0.002950185345601225,1,1,-1,1
0.0063626560579739,0.39,1.538333333333333,0.0013770758360720642,-0.0061318922834487,0.82,6.074333333333335,-0.0014271529929103452,0.0111820214018916,0.96,4.408666666666667,0.0037947528000220293,0.1647230944107685,0.85,2.4963333333333333,0.07846584791395858,-1,1,1,1
-0.0242179618502338,0.48,2.2796666666666665,-0.00524151702669465,-0.0989556939133167,0.58,3.735666666666667,-0.023031212585893992,-0.0820412174931435,0.47,1.6843333333333337,-0.027841669105252945,0.0205233457317755,0.81,3.834,0.009776295974985106,1,-1,-1,-1
-0.0185062687468562,0.51,2.6833333333333345,-0.004005329735718342,-0.1492787394456001,0.62,3.9313333333333342,-0.034743532653488125,-0.004619964045929,0.38,1.1526666666666665,-0.0015678400952017896,-0.088613710682893,0.65,3.075333333333334,-0.04221114210127939,1,1,-1,-1
0.1828327933369742,0.83,6.273666666666667,0.03957067920249626,-0.0547599655473591,0.98,6.713333333333332,-0.012744980686227468,0.0479191627267336,0.78,2.7346666666666666,0.016261941414387072,0.1041276115952052,0.93,2.4613333333333336,0.049601188978993536,1,1,1,1
0.0705058380406917,0.67,4.777666666666668,0.015259647069271985,-0.0955536276795809,0.96,7.537333333333334,-0.022239406601196464,-0.0654381091896536,0.69,3.2233333333333336,-0.022207205580341508,0.0374876919407258,0.45,0.9953333333333336,0.017857262486407163,-1,-1,-1,-1
0.0103934221188448,0.34,1.1456666666666664,0.0022494584531284117,0.0122457688996666,0.37,1.3763333333333336,0.002850112971296102,-0.1809202420918438,0.7,3.5689999999999995,-0.06139744958300189,0.0492757107740811,0.8,3.3283333333333327,0.023472485393028743,-1,-1,1,1
0.0092906796027194,0.54,2.873333333333334,0.002010790818334215,0.007657102215802,0.96,8.108666666666668,0.0017821344275402394,-0.1782403186887671,0.53,2.0276666666666663,-0.06048798550024227,0.0134751263236363,0.53,1.7363333333333333,0.006418876578988697,1,1,-1,-1
0.0215101492589223,0.31,0.8096666666666669,0.004655462515161906,-0.3177080342463831,0.99,8.117666666666668,-0.07394421672576686,0.0464788746777533,0.43,1.2336666666666665,0.015773162426199687,0.0553412912191206,0.99,3.812,0.026361824707669717,-1,1,-1,1
-0.0080409731339994,0.8,6.632333333333334,-0.001740315632409224,0.0093859936121747,0.35,1.056,0.002184521230291206,-0.1242390148408372,0.98,5.206666666666666,-0.04216199669940641,0.0931807296421385,0.62,1.880666666666667,0.04438664163495556,1,-1,1,-1
-0.0185984035611026,0.46,2.457666666666667,-0.004025270563134386,0.0268468986272549,0.34,1.091,0.006248418914609266,-0.2442542365020212,0.7,3.8373333333333326,-0.08289059862883932,0.0213354330571258,0.66,2.5556666666666663,0.010163133781740297,-1,-1,-1,1
-0.0579363663319956,0.7,5.324666666666667,-0.012539224087969316,-0.1228294916841798,0.58,3.4153333333333333,-0.02858766406381543,0.3974843442603104,0.49,2.7873333333333337,0.13489106970333406,-0.5448629082510998,0.34,0.0,-0.25954545260165446,1,1,-1,-1
0.0171746163052046,0.3,0.7686666666666667,0.0037171189032081334,0.0176817989556568,0.39,1.541,0.004115309130220427,-0.2572375527711301,1.0,4.932666666666666,-0.08729664240169761,0.2084194923853868,0.98,3.1340000000000003,0.09928062759090026,-1,-1,1,1
0.4085915387382366,0.91,8.348999999999998,0.08843186394065439,0.1521829829384628,0.89,7.275,0.03541947404341879,0.4368898502483928,0.32,1.0719999999999998,0.14826379980374907,-0.4744985129501902,0.34,0.003,-0.22602737209212576,1,1,-1,-1
-0.0136793479930013,0.78,6.967666666666665,-0.0029606345844790985,-0.0040963120327991,0.32,0.8239999999999997,-0.0009533866068201627,-0.135268120626478,0.72,3.633333333333334,-0.045904855754811145,0.0388619985714995,0.66,2.447666666666666,0.018511913465756324,-1,-1,1,1
-0.0133314765808849,0.47,2.523,-0.002885344436572171,-0.0958522985637184,0.69,4.855,-0.02230892006074345,0.0188676880748774,0.33,0.7256666666666665,0.006402975775021446,-0.0694646329181707,0.8,3.785666666666667,-0.03308947868817974,-1,1,-1,1
-0.0065794554911624,0.77,5.889333333333334,-0.0014239979481582346,-0.1616826156390853,0.97,8.099333333333336,-0.037630443938770144,0.570718292718909,0.42,1.7226666666666666,0.19368008354486843,-0.5315459554517812,0.35,0.0003333333333333,-0.2532019219827907,1,1,1,-1
0.5303654205030455,0.89,7.766,0.11478750355327459,-0.027616271176492,0.69,4.255333333333334,-0.006427484737286968,-0.1169951330579648,0.98,4.646333333333333,-0.03970369871457752,0.0525220945467276,0.51,0.9483333333333334,0.02501890034040464,1,-1,1,1
0.0208277537921555,0.67,5.151666666666667,0.004507771000900028,-0.0241039128148878,0.61,3.966666666666667,-0.005610009068076765,-0.1512662598865533,0.72,3.93,-0.05133401579398289,0.0304896273270267,0.52,1.406666666666666,0.014523734327318185,-1,-1,-1,1
-0.0790904379352772,0.59,4.210333333333334,-0.017117620369960646,-0.0997404838093447,0.53,3.298666666666667,-0.023213866683055046,-0.0333774685707042,0.39,1.39,-0.011327043453422546,-0.0013011968165762,0.37,0.8179999999999997,-0.0006198251185167184,-1,-1,-1,-1
0.0112065369442779,0.78,6.015666666666666,0.002425441685265029,-0.0688137442363094,0.74,4.8740000000000006,-0.016015894686424916,-0.0811867309202361,0.71,3.237,-0.02755168885941179,0.0184146228256081,0.59,1.742333333333333,0.008771805794419416,1,1,1,1
0.0103123415045116,0.65,4.946999999999998,0.002231910096945902,-0.0468400928674199,0.84,7.117666666666666,-0.010901688358807922,0.4771100211191799,0.36,1.512333333333333,0.16191299618281027,-0.4634075828473391,0.33,0.001,-0.220744207410284,-1,1,-1,-1
0.0210046225895518,0.3,0.7673333333333333,0.004546050886663196,-0.1003937659310967,0.67,5.004333333333334,-0.023365913309475694,-0.1969012100531699,0.58,2.3920000000000003,-0.06682078233642033,9.734918067261232e-05,0.66,2.671,4.637228333118489e-05,-1,-1,1,1
0.4174708832211768,0.87,7.554,0.09035362909913608,-0.0286022362638904,0.72,4.467999999999999,-0.006656960885976642,-0.0931868468743899,0.73,3.201666666666667,-0.03162407183749399,-0.0140154304886146,0.58,1.7256666666666662,-0.0066762504741800085,1,1,1,-1
0.0437898516206534,0.64,4.421,0.009477480156484403,0.0539821142549898,0.96,7.651000000000001,0.012563941498220127,-0.1297957591175844,0.68,3.248,-0.044047744378231786,0.0364382149707963,0.41,0.7993333333333333,0.017357344119730906,-1,1,-1,-1
-0.0690747273960132,0.52,3.149666666666667,-0.014949910401192546,-0.1290510935187319,0.62,4.389333333333334,-0.03003569629733074,-0.2330592773298221,0.51,2.302666666666666,-0.07909145524161165,0.0165675058009844,0.44,1.0809999999999995,0.007891931578530888,-1,-1,-1,1
-0.0814009184080761,0.75,5.7620000000000005,-0.017617679904817996,0.0020168625262448,0.47,2.250666666666667,0.0004694099729031984,0.1634298021562896,0.9,5.138333333333332,0.05546185944830285,-0.028178543209109,0.59,1.5696666666666668,-0.013422849381211683,1,-1,1,1
0.0078262660639687,0.95,8.49,0.0016938463725153835,0.0309782415063915,0.4,1.41,0.007209958694199553,-0.0514128578605497,0.97,4.301666666666667,-0.01744756867398338,0.1628272790930323,0.89,2.543,0.07756277626558676,1,-1,1,1
0.3859883183261363,0.86,8.17333333333333,0.08353982697318298,0.0351503473222625,0.46,1.7756666666666667,0.00818098574859363,0.0692988036619723,0.84,4.640666666666666,0.023517378458063117,-0.0280091130065598,0.57,1.602,-0.013342141302281934,-1,1,-1,-1
0.422524743966548,0.92,7.869333333333333,0.0914474410933585,-0.0880579760689892,0.77,4.547000000000001,-0.020494848618867925,0.1828027115662158,0.92,3.888333333333334,0.06203628813035262,-0.0111236224561348,0.78,1.8983333333333328,-0.005298737684703841,1,1,1,1
-0.0481855536556432,0.75,5.758333333333334,-0.010428846221191161,0.1000554983788877,0.83,5.873333333333333,0.023287184015609495,-0.0631601334108151,0.72,3.222000000000001,-0.02143414723476658,0.0525553683397794,0.61,1.8666666666666667,0.02503475031210692,-1,1,-1,-1
0.3364007458602636,0.93,8.59,0.07280754045792376,0.0043267386341212,0.5,2.419,0.0010070167096532868,0.188647413728666,0.94,5.647000000000001,0.06401975776425091,-0.2206673024099767,0.31,0.0,-0.10511487203674587,1,-1,1,-1
0.1785412617112474,0.94,8.990666666666666,0.03864185884073537,0.0199785101997682,0.53,2.6206666666666663,0.004649851841404673,-0.0640989379814098,0.46,1.6729999999999998,-0.021752741802322586,-0.0449963993207291,0.61,2.2643333333333326,-0.021434035333088467,1,1,-1,1
0.0337052487797184,0.38,1.5523333333333331,0.007294859759892121,-0.1931903530123362,0.77,6.054333333333334,-0.044963638915701175,0.1162387651189846,0.59,3.1856666666666658,0.03944701620153864,-0.3866838566183886,0.32,0.0016666666666666,-0.1841968595401637,-1,1,1,-1
0.0338860057847845,0.38,1.493,0.007333981174221177,-0.3063559852215896,0.98,8.557333333333334,-0.07130211050594147,0.0365428005005976,0.33,0.7399999999999999,0.012401236729598012,-0.030602674686242,0.59,2.182666666666667,-0.01457758443817843,1,1,-1,1
0.0484548164920237,0.38,1.4540000000000006,0.010487123038632381,-0.2330428290447361,0.99,7.903333333333332,-0.05423901066318715,0.0104647174817196,0.76,3.4166666666666674,0.0035513271293218275,0.0625649848049985,0.66,2.0076666666666663,0.029802831230246792,1,1,1,1
0.0339736382796918,0.39,1.467,0.007352947560285738,-0.2491877288256301,0.98,8.288333333333334,-0.0579966177732686,-0.1382315244206942,0.58,2.461333333333334,-0.04691052230127255,0.0398021445219622,0.54,1.7769999999999997,0.018959752000054206,1,-1,-1,-1
-0.0203498202810692,0.69,5.173999999999999,-0.004404331386473408,0.0084567725642646,0.32,0.8596666666666668,0.001968251840957716,0.2864411960711308,0.91,6.4446666666666665,0.09720724829311321,-0.258404102094554,0.31,0.0066666666666666,-0.12309079699979701,1,-1,1,-1
-0.0304987740040889,0.74,5.269666666666667,-0.006600879307033876,0.2567724227063159,0.89,6.923666666666666,0.0597618996914372,-0.0207454710066794,0.44,1.2323333333333335,-0.00704022388805795,-0.0253521292601415,0.82,3.0656666666666665,-0.012076487064167469,1,1,-1,1
-0.0369408041424161,0.62,4.625,-0.007995134152480177,0.0023117710518312,0.3,0.7026666666666664,0.000538047771068938,-0.1984508298149414,0.69,3.633,-0.0673466643499315,-0.0144844285073069,0.57,2.183333333333334,-0.0068996576857692305,-1,-1,1,-1
0.0122298580048338,0.34,1.1376666666666666,0.0026469200572208917,-0.0842799285010422,0.6,3.718333333333334,-0.019615535733919345,-0.2683175918476892,0.56,2.559333333333333,-0.09105678627899458,-0.0387852275186517,0.62,2.430333333333334,-0.018475343573850774,-1,1,-1,1
0.0224400660300378,0.78,6.2413333333333325,0.00485672530595137,-0.0418784583678251,0.67,4.255,-0.009746904289143632,-0.1967919259866182,0.56,2.319,-0.06678369548041818,-0.003801763745804,0.6,2.193,-0.001810970203966474,1,1,1,-1
0.4578434311260748,0.87,7.986333333333333,0.09909149889029381,-0.079651707968618,0.58,3.401000000000001,-0.018538351321771875,-0.2017967217511329,0.65,2.9323333333333337,-0.06848213282536171,0.0317491760693611,0.49,1.4663333333333337,0.015123720385191608,1,-1,1,-1
0.2940500045269409,0.93,9.019,0.06364152833995484,-0.0072886046766018,0.4,1.5233333333333332,-0.0016963693257348493,0.0047132838765148,0.36,0.8680000000000002,0.001599509296653429,0.0478434494136408,0.87,4.006666666666667,0.022790227677537446,1,-1,-1,1
0.1655517767694974,0.8,6.747333333333333,0.03583053198708773,0.0139601737132784,0.82,5.829666666666666,0.003249128128070822,0.0179271375404699,0.44,1.1093333333333333,0.0060837886937481715,-0.04795508942026,0.75,2.976,-0.02284340739597238,-1,1,1,-1
-0.0462136348785229,0.56,3.609,-0.010002061923261682,-0.0552300651724726,0.61,4.060333333333333,-0.012854392928963315,-0.1534755920340327,0.62,2.6936666666666667,-0.052083779101662474,0.0096934647838691,0.64,2.6033333333333326,0.004617482061098671,-1,-1,1,-1
-0.0023411020617953,0.49,2.612333333333333,-0.0005066869951325633,-0.1667236896907571,0.98,8.118999999999998,-0.03880371698202716,0.5034777372304786,0.7,4.034,0.17086119623960952,-0.5739344271180595,0.37,0.0,-0.2733936709477367,-1,1,1,-1
-0.0873870848788387,0.74,5.877666666666667,-0.018913271733526235,0.0515873716471531,0.33,0.9916666666666668,0.012006582705527522,-0.2047524862216843,0.56,2.4396666666666675,-0.06948520687590262,0.0038397013026392,0.74,3.206666666666668,0.0018290417596005296,1,-1,-1,1
-0.1428371390523048,0.74,6.016666666666668,-0.030914380863961068,0.0244932350987063,0.47,2.2270000000000008,0.005700620976583051,0.512927227038934,0.42,2.2460000000000004,0.17406799370677853,-0.5785263215662415,0.34,0.0003333333333333,-0.2755810199208534,1,1,-1,-1
0.105388656195327,0.95,7.869,0.022809369313749345,0.128045733172903,0.96,6.882333333333333,0.029801706044374744,-0.0556030155635123,0.65,2.4386666666666668,-0.018869548842359855,-0.0077011123282253,0.52,1.134,-0.0036684249459760904,1,1,1,1
-0.1199404962315267,0.73,5.866666666666669,-0.025958838199329457,0.0707819398999249,0.43,1.8723333333333336,0.01647397780369426,-0.1257552753432351,0.99,4.980999999999999,-0.042676557848973146,0.1556047157392219,0.73,2.224333333333333,0.07412230812906802,-1,-1,1,1
0.0591030373067269,0.95,8.068666666666667,0.012791727821207525,0.0905981536155211,0.83,5.635000000000001,0.02108605632775771,0.0341617415912176,0.41,1.0233333333333334,0.011593195889874822,0.0313453781706756,0.86,3.1333333333333333,0.014931371251516268,1,1,-1,1
0.4222242769551538,0.87,7.515,0.09138241072598399,0.101977994021599,0.84,5.436333333333333,0.023734630787914733,0.1614825850131525,0.88,3.566,0.054801048004593705,-0.0231098914506624,0.77,1.9576666666666669,-0.011008397057876202,-1,1,1,-1
-0.0558675722727679,0.76,6.043000000000001,-0.0120914729785562,-0.0622405850360472,0.72,4.923333333333333,-0.014486040052342145,-0.0712871456763823,0.6,2.343666666666666,-0.0241921461190611,0.0813491998682436,0.77,2.902666666666667,0.038750692291308335,-1,-1,-1,1
-0.0010925489108122,0.42,1.858666666666667,-0.00023646142288656535,0.0175033859738729,0.83,6.361666666666667,0.0040737848161658185,-0.0656499330765201,0.69,2.7416666666666667,-0.02227909055166362,0.1432574388541949,0.95,3.388,0.06824068264311109,-1,1,1,1
-0.0083574883169159,0.54,2.857,-0.0018088193211475143,0.0153488188372419,0.8,6.242999999999999,0.003572325104329553,-0.0073713325991442,0.79,3.729666666666667,-0.002501549944785849,0.0266634738054944,0.65,2.112,0.012701146053403486,1,-1,1,-1
0.1870454987151637,0.84,7.516333333333334,0.04048243912287186,0.021079250176223,0.31,0.7433333333333334,0.004906041004422718,-0.1484369076344225,0.75,3.707,-0.05037384124278719,0.1011013976354795,0.8,2.956666666666666,0.048159651924530505,1,-1,-1,1
0.0241922483902903,0.33,1.031,0.005235951837561784,-0.0797135696591242,0.64,4.064333333333333,-0.01855274917689903,0.1007771315733245,0.87,5.100333333333334,0.034199925797975046,-0.0361590284283199,0.55,1.6130000000000002,-0.017224353607016588,-1,1,1,-1
0.0106287699545062,0.43,1.7083333333333333,0.002300395013993588,-0.0830649394480076,0.65,4.126,-0.01933275593557357,0.073699575328578,0.82,4.701000000000001,0.025010832995834308,-0.0190382408666107,0.64,1.9636666666666671,-0.009068866255411532,1,1,-1,1
0.2719771837261264,0.94,7.801666666666666,0.05886428627598107,0.1420109775375548,0.96,6.697666666666666,0.033052014329393704,-0.0841811003956449,0.6,1.965,-0.028567863980413246,0.0126631964586589,0.75,2.1953333333333336,0.006032113778483944,1,1,-1,1
0.2565615793417137,0.92,7.689000000000001,0.05552787203281024,0.133813183402438,0.94,6.515333333333334,0.03114403781996051,0.0276170249098113,0.73,2.5176666666666656,0.009372167950515296,0.0368171934009131,0.8,2.1520000000000006,0.01753787049926856,-1,-1,1,1
-0.0552073674365001,0.67,5.408333333333333,-0.011948584204025801,-0.0289765978727869,0.49,2.7696666666666663,-0.006744090807030456,-0.0051864167146895,0.38,1.2673333333333332,-0.0017600725882012426,-0.0380545302525117,0.47,1.6539999999999997,-0.018127275922734946,-1,-1,-1,-1
-0.1122000157550395,0.76,6.132666666666666,-0.024283558484909006,-0.0382469876215481,0.55,3.015666666666667,-0.00890170608528661,0.349593668586917,0.6,3.515000000000001,0.1186387957114587,-0.5802331118437078,0.35,0.0,-0.2763940494891222,1,1,1,-1
-0.036518170207481,0.78,5.653333333333332,-0.007903663079079344,0.3988165491055957,0.91,6.970333333333333,0.09282162917547414,-0.0975220822961584,0.62,2.0766666666666667,-0.033095285866178256,0.0067871047544554,0.77,2.5033333333333334,0.0032330374277159506,1,1,1,1
-0.0815415799587206,0.54,3.359666666666667,-0.017648123420967863,0.0537488894085071,0.41,1.7643333333333333,0.012509660124332123,0.0510856426673544,0.84,4.545333333333333,0.017336524281743388,0.0056595450161212,0.73,2.672,0.0026959243334135504,-1,-1,1,-1
-0.0236054772845228,0.63,4.093333333333333,-0.005108956396712037,-0.0830735952683081,0.74,5.245333333333334,-0.019334770514316466,-0.1721815670480446,0.64,3.181666666666667,-0.058431875613940275,0.0217612760334398,0.5,1.534333333333333,0.010365984088397099,1,1,-1,-1
0.0219031050081085,0.31,0.8469999999999998,0.004740510309969508,-0.0940424338859946,0.61,4.028666666666667,-0.02188768732015077,0.048651701227552,0.83,4.362333333333334,0.016510537122371882,0.0111053454736831,0.75,2.580333333333333,0.005290031443903114,-1,-1,1,1
-0.0530020258520056,0.58,3.5146666666666664,-0.011471279980974757,-0.0888841327839822,0.53,3.051,-0.020687130539996542,-0.0091041218482388,0.43,1.3733333333333333,-0.00308959271617041,-0.0108322222620422,0.98,4.328666666666666,-0.005159929198901906,1,-1,-1,1
-0.1094569475101421,0.76,6.063666666666668,-0.02368987355799694,0.0250120035601946,0.46,2.2806666666666664,0.005821360534327555,0.0067204609544354,0.32,0.6116666666666671,0.002280668861890064,-0.0447083786318716,0.95,4.498333333333334,-0.021296836674644073,1,-1,-1,-1
0.3828851863618849,0.85,7.3306666666666676,0.08286821310545583,-0.0747388999450038,0.79,5.459999999999999,-0.017394931256579264,-0.0798913673078103,0.53,1.793,-0.027112091713365555,-0.0569130007907374,0.58,1.983333333333333,-0.027110508580156116,1,1,1,-1
0.3788184873812623,0.86,7.5836666666666686,0.0819880534916455,-0.0763700160607756,0.71,4.941333333333333,-0.017774561579292438,-0.1887364013295869,0.61,2.549666666666666,-0.06404995677171343,0.0248935187718959,0.44,1.0983333333333334,0.011858027952825805,1,-1,1,-1
-0.0528960778542888,0.61,4.182333333333334,-0.011448349552831753,-0.0340785646052395,0.55,3.108333333333334,-0.007931536175502192,0.2118985617561053,0.92,4.488666666666665,0.07191031313967937,-0.0001126320673696,1.0,2.8726666666666665,-5.365228658477664e-05,-1,-1,1,1
-0.029808199010243,0.66,4.878,-0.006451417489774556,0.0233928186225058,0.34,1.1196666666666666,0.005444507105878503,-0.2427886487817487,0.5,2.2849999999999997,-0.08239323389438791,0.0017908653601212,0.45,1.4773333333333334,0.0008530787348568677,1,-1,-1,-1
-0.1512342734794494,0.96,9.088666666666668,-0.03273178083128728,0.0262811862959203,0.35,0.9926666666666668,0.006116753515174627,-0.1751998560216301,0.64,2.918333333333334,-0.05945616810293977,-0.0148277422566154,0.59,1.998,-0.007063195194194343,1,1,1,1
-0.1042514226162678,0.58,3.8856666666666655,-0.02256323674467396,-0.0088148945099668,0.42,1.493,-0.002051602099411428,0.1122220518626377,0.86,4.9946666666666655,0.03808389648207276,-0.045333067139865,0.65,2.063333333333333,-0.02159440705259955,-1,1,1,1
0.3176129553366635,0.86,7.930333333333333,0.06874128069038384,-0.009510256958896,0.5,2.2870000000000004,-0.0022134426136072574,0.0066542734293968,0.4,1.1789999999999998,0.002258207333071646,-0.0521118600348464,0.81,3.6013333333333324,-0.02482348512595962,1,1,-1,1
0.0112897589630831,0.39,1.6190000000000004,0.002443453507699176,-0.0837965438626939,0.56,3.0066666666666664,-0.019503031501709046,0.1788199603435076,0.9,4.988,0.06068469383349263,-0.0386964821974857,0.72,2.4026666666666663,-0.01843306973909435,-1,1,1,-1
0.0063633526021678,0.42,1.6336666666666666,0.001377226589809094,-0.1146167705996794,0.59,3.47,-0.02667621341630167,-0.2141219421678459,0.7,3.8896666666666673,-0.07266484389397927,0.0152745706821704,0.54,1.8693333333333333,0.007276041919838055,1,1,-1,-1
0.2192479737967589,0.84,6.804,0.047452052110360396,0.2272102231596768,0.86,6.346666666666667,0.052881514386255275,0.0057010136718829,0.31,0.441666666666667,0.0019347072248208908,-0.079002916521123,0.99,3.619999999999999,-0.037633040191966866,1,1,-1,1
-0.0433140061704957,0.55,3.269333333333333,-0.009374492463114463,0.3521308694108276,0.87,7.005000000000001,0.08195587935102201,-0.1088569254382507,0.77,3.629,-0.03694190055285638,0.0207904257233386,0.54,1.5326666666666666,0.009903519532032862,-1,1,1,-1
-0.0121288033960837,0.4,1.745,-0.0026250487100090494,-0.0524028350064353,0.51,2.948000000000001,-0.01219637582647807,0.3027498117319203,0.78,5.387333333333333,0.10274177221495037,-0.5287169819797204,0.35,0.0003333333333333,-0.2518543404368916,-1,-1,1,-1
0.0358768173987658,0.38,1.4646666666666666,0.007764854467199122,-0.2969805236600447,0.99,8.207333333333333,-0.06912004053325282,-0.1375736507991094,0.54,2.0666666666666664,-0.04668726501371744,0.0547652703452024,0.63,2.212666666666667,0.02608743715776478,-1,1,-1,1
0.0205226147343964,0.48,2.3203333333333327,0.004441729457988834,-0.0177998570221444,0.48,2.497,-0.004142786280035953,0.0660707383208825,0.92,5.6080000000000005,0.022421895847943775,-0.0036074549334201,0.52,1.4360000000000002,-0.001718411198956304,1,-1,1,-1
-0.1909521301030317,0.97,8.425,-0.041327955151972885,-0.0222287321114054,0.59,2.9246666666666665,-0.005173574501141172,-0.0038108294781946,0.77,3.665,-0.0012932505951329279,0.0240860718298816,0.66,1.9106666666666667,0.011473400592725998,1,1,-1,1
0.0428086825177338,0.79,6.778666666666667,0.009265124773697715,0.0143443005499914,0.43,1.7553333333333332,0.0033385308343368593,0.0235141969543866,0.95,4.462666666666666,0.00797982417721302,0.1358087506011505,0.91,2.719,0.06469249990824581,-1,-1,1,1
0.0088351769648011,0.37,1.3436666666666668,0.001912205939593478,0.2994086927990684,0.93,7.973,0.0696851791061211,-0.1153457984447516,0.63,2.7116666666666664,-0.03914397727274543,0.0079181358160234,0.66,2.3736666666666664,0.00377180408688063,-1,1,-1,-1
-0.0576609167361974,0.53,2.766666666666666,-0.012479608264172878,-0.1048669359262235,0.62,3.972,-0.024407010845316872,0.086948536181131,0.83,3.949,0.02950702643757667,0.1061336284701348,0.94,3.124,0.050556755140399805,1,-1,1,1
-0.0615176302141216,0.53,2.929666666666667,-0.013314320511497162,0.0005425428946863,0.34,1.0670000000000002,0.00012627288284625866,-0.2280683010174029,0.69,3.903000000000001,-0.07739770769314136,-0.0143665409178717,0.57,2.1503333333333337,-0.00684350193118816,1,-1,-1,-1
0.4462122533817512,0.87,7.655666666666666,0.0965741517838611,-0.1583036695042796,0.78,5.210333333333334,-0.03684401898766865,0.3371427041841617,0.66,3.739333333333334,0.11441341191615158,-0.5129796092580352,0.36,0.0,-0.24435784276021666,1,1,-1,-1
-0.0028798270648469,0.45,2.2090000000000005,-0.0006232837712635749,0.2153419766814552,0.85,7.025999999999999,0.05011926699197041,-0.1716340823293305,0.59,2.551,-0.05824608012181591,0.0032236033239239,0.63,2.198666666666667,0.0015355634803653154,-1,1,-1,1
-0.0552765080580197,0.78,6.314333333333334,-0.011963548375956222,-0.0836202380884798,0.61,3.975,-0.019461997624774158,0.0193807377285021,0.31,0.5706666666666665,0.006577085315655425,-0.0654306967655871,0.79,3.6153333333333326,-0.03116791315557795,1,-1,-1,1
0.4502209793508456,0.88,8.143333333333333,0.09744176424242802,-0.1651552207584457,0.81,6.078666666666668,-0.03843866733216995,0.0095963379215175,0.35,0.6663333333333334,0.0032566321319574534,-0.0116079816608635,0.41,0.9863333333333332,-0.005529462197437883,1,1,1,-1
-0.1892206607933477,0.97,8.610666666666669,-0.04095321156603317,-0.0147668087423831,0.62,3.760999999999999,-0.0034368665198688014,0.0317018027937463,0.44,1.1666666666666663,0.010758386216016757,-0.0101457075403024,0.77,3.076999999999999,-0.0048329079033184305,1,-1,1,1
-0.0857046381016912,0.53,3.105999999999999,-0.018549138141960558,-0.0387963581966248,0.61,3.878666666666667,-0.00902956806070876,0.1779845925295813,0.91,4.585666666666667,0.06040120176734357,0.0818777920077442,0.85,2.672666666666667,0.039002487163028864,-1,-1,1,1
-0.0100044389274973,0.79,5.920666666666666,-0.0021652704428757543,-0.0697172996501187,0.97,7.546666666666668,-0.016226190587505723,0.0439723368521752,0.38,0.9566666666666664,0.01492253881441116,-0.018480046696506,0.62,2.2709999999999995,-0.008802970456072841,1,1,-1,-1
0.0577384189199374,0.31,0.8440000000000006,0.012496382137143335,-0.4027909844201733,1.0,8.089666666666668,-0.09374664986927175,-0.0156181713791561,0.53,1.6393333333333333,-0.00530021339095726,0.2066466517041405,0.93,3.642333333333333,0.09843613491203242,-1,1,1,1
-0.0400298831507077,0.56,2.993,-0.008663706525287392,0.2970392073907835,0.83,6.650666666666667,0.06913369874153301,-0.0454313937053711,0.78,3.136666666666668,-0.015417687220952384,0.098867383689285,0.93,2.890666666666666,0.04709547935560928,1,-1,1,1
-0.0224965212617789,0.69,5.125333333333334,-0.004868943966639949,0.0101735760432233,0.48,2.5346666666666664,0.0023678252695138995,-0.0318145339571365,0.45,1.6036666666666668,-0.01079664288558925,-0.035593405992218,0.76,3.5949999999999998,-0.016954919353084838,1,-1,-1,-1
0.0520446630892772,0.67,4.835999999999999,0.011264077027538942,-0.1412919588335448,0.75,4.992999999999999,-0.03288466799518686,0.1142455983323635,0.86,4.800000000000001,0.038770611196343265,0.0093224295428104,0.43,0.8400000000000001,0.004440739419760045,-1,1,1,-1
0.0067847143613914,0.42,1.7959999999999998,0.0014684223249839428,0.3193755114251768,0.93,7.500333333333334,0.07433230981943527,0.0077081204606166,0.96,4.404333333333335,0.0026158429365806626,0.0257005708902966,0.69,1.7416666666666665,0.012242467238692737,-1,1,1,1
-0.4668016398788417,0.99,8.82066666666667,-0.10103033271936186,-0.020940689944136,0.54,2.886666666666667,-0.004873792125809003,0.3165216006703453,0.71,4.346333333333333,0.1074153936253476,-0.4128144097966979,0.34,0.0,-0.19664414884668846,1,-1,-1,-1
-0.0272339188037173,0.77,6.2286666666666655,-0.0058942635220942735,0.0052625616205963,0.71,4.511333333333334,0.0012248226518070992,-0.0619515368336411,0.66,2.8686666666666665,-0.021023995520645173,0.0413358329852426,0.73,2.492666666666667,0.019690324517147993,-1,1,-1,1
-0.0570351624789533,0.51,2.9336666666666678,-0.012344175661951649,-0.064832410535113,0.53,2.961,-0.015089268443694896,0.1995361201837626,0.89,4.808999999999999,0.06771497062639995,-0.0195115591338645,0.77,2.4676666666666667,-0.009294331417452631,-1,-1,1,1
0.4227371624111802,0.89,7.803666666666667,0.09149341502383247,-0.0335765440074178,0.7,4.1706666666666665,-0.007814694560293498,-0.0573986494216001,0.79,3.930333333333334,-0.019478918683991563,0.0159517476634636,0.51,1.2556666666666667,0.007598615182652575,1,1,-1,-1
0.0363048412852958,0.33,1.001,0.007857492093063469,0.2200372753498598,0.86,6.884666666666667,0.05121206334870173,0.0541469107503083,0.83,3.683333333333333,0.018375402245922767,0.0956493143220278,0.93,2.9039999999999995,0.0455625519755657,-1,1,1,1
-0.0355716800857366,0.48,2.3276666666666666,-0.007698813301901515,-0.0016553453577758,0.42,1.927,-0.00038526950123156763,-0.0138441163168974,0.4,1.257333333333333,-0.00469816657196614,0.0142683668278582,0.84,4.329666666666666,0.006796736702282972,1,-1,-1,-1
-0.0566536408363735,0.48,2.311,-0.012261602561952516,0.0244676110253054,0.37,1.404,0.005694657161278704,-0.270321288839531,0.78,4.839,-0.09173676483536732,0.0142651517502422,0.4,0.8889999999999999,0.006795205200023673,1,-1,1,-1
0.2933081746373869,0.85,7.539000000000001,0.06348097337579006,0.021086734835177,0.36,1.1206666666666665,0.004907783003944782,0.1340065066173781,0.86,4.095666666666666,0.04547671194060158,-0.0016512509828237,0.97,2.962333333333333,-0.0007865734246281186,1,-1,1,1
0.5209991860560876,0.9,8.336,0.11276036032655135,-0.0565244671403073,0.71,4.575,-0.013155655501270827,0.0181290515569658,0.33,0.6573333333333334,0.006152310631949067,-0.0941969368640411,0.7,2.952333333333333,-0.04487071195677719,1,1,-1,-1
0.5387423525558006,0.88,8.124,0.11660053110107199,-0.1121007813964158,0.79,5.319,-0.026090635367049267,0.0052132622005156,0.47,1.371,0.0017691829251291716,-0.0640624318301918,0.62,2.2506666666666666,-0.030516140137891654,-1,1,1,-1
0.0010055104735782,0.44,2.22,0.00021762360930174872,0.0413128241552007,0.41,1.8153333333333332,0.009615257071266318,-0.1731957228265992,0.58,2.220333333333333,-0.0587760415157939,0.0192005037183404,0.99,4.239666666666667,0.009146160166696114,-1,-1,1,1
0.059586566377459,0.64,4.152333333333333,0.012896378488048,-0.2840846646724007,0.99,8.137666666666666,-0.06611862385800507,0.3555301719787751,0.57,2.858666666666666,0.12065341919132283,-0.4916465711628763,0.35,0.0046666666666666,-0.2341958498186368,1,1,-1,-1
0.0172255515928805,0.66,4.613,0.0037281428770364776,0.1207075607368883,0.82,7.290333333333333,0.02809380018588166,-0.0172307237943796,0.4,1.3299999999999996,-0.005847452353656482,-0.010720706677768,0.41,0.7876666666666668,-0.0051068087490524425,1,-1,-1,1
0.0519387071900512,0.95,7.689666666666666,0.01124114488926462,0.324772099781291,0.88,5.928333333333332,0.07558832621175225,0.156536759493548,0.87,3.521,0.053122622918073605,-0.0386860417373966,0.71,1.632,-0.01842809642581103,1,1,1,1
0.2624092953045505,0.82,7.694333333333334,0.05679349888349368,0.0394196505493209,0.37,1.273666666666667,0.009174634788154284,-0.1273989742586452,0.59,2.368666666666667,-0.04323436674930224,0.0880939931772326,0.98,3.834333333333333,0.04196357466149054,-1,-1,-1,1
-0.0120692630143044,0.32,0.91,-0.0026121623272984795,-0.0580914078760694,0.54,2.812666666666666,-0.013520349474580204,0.1459882703677948,0.9,4.800333333333333,0.0495428668786886,0.0370039967523796,0.84,2.906666666666667,0.01762685427788455,-1,1,1,-1
0.2695674005248314,0.93,8.413,0.05834273455505835,0.0051326805159983,0.45,1.8523333333333332,0.0011945937765136007,0.1458365376132091,0.87,4.144333333333333,0.049491374552335,0.0030004381018708,0.88,2.499,0.001429258724277886,1,-1,-1,1
-0.0202780534526896,0.61,4.086333333333333,-0.0043887988220392155,-0.0395626195954896,0.71,4.533333333333333,-0.009207909785936608,0.1798089540347289,0.88,4.192333333333334,0.061020320679845405,0.0764633887731074,0.91,2.6686666666666667,0.03642333612004019,-1,1,1,1
-0.0458705951804088,0.62,4.2123333333333335,-0.009927817507913415,-0.0120185236568239,0.63,4.197,-0.002797223306335256,0.0706799764207275,0.85,5.200333333333333,0.023986095964963417,0.0155436860040168,0.43,0.8846666666666666,0.007404235006489633,1,-1,-1,-1
-0.0149296225219037,0.59,3.774333333333333,-0.003231232716221605,0.0295492022475469,0.96,7.825000000000002,0.006877360279065715,-0.1136259301029602,0.61,2.699666666666667,-0.03856031936590417,0.013608783432828,0.51,1.276333333333333,0.006482544144486845,-1,1,-1,1
-0.1015233966962725,0.55,3.392666666666668,-0.02197280744276383,-0.081129601448235,0.59,3.688666666666668,-0.018882320198774366,0.1408563377551663,0.88,5.2396666666666665,0.04780128412264039,-0.0094838198578177,0.52,1.2363333333333333,-0.004517617698166894,-1,-1,1,1
-0.1095238875845958,0.57,3.4376666666666664,-0.02370436146338663,-0.0353976928707036,0.65,4.283,-0.008238553612382364,0.022661222566825,0.35,0.8396666666666667,0.007690357109568265,0.0526417606902214,0.88,4.186666666666666,0.025075903309231946,1,1,-1,1
0.0261056182024108,0.33,1.0650000000000002,0.0056500643260780845,-0.2911271998389475,0.8,6.747000000000001,-0.06775772230853443,0.0462951632743009,0.32,0.8109999999999999,0.01571081776260165,-0.043971000585407,0.35,0.607,-0.020945586633743914,-1,1,-1,-1
-0.0818400657019857,0.75,5.566666666666667,-0.017712724980555112,-0.0855718608867235,0.74,5.384333333333333,-0.01991622352907838,0.0071528806755651,0.31,0.4923333333333333,0.0024274156698745387,0.0897273742863431,0.95,4.0683333333333325,0.04274163577157019,1,-1,-1,1
0.2295553390128688,0.86,8.462666666666665,0.04968288518436982,0.0096692212159723,0.37,1.409,0.00225044037951136,0.0034477573118572,0.31,0.7013333333333333,0.0011700377098860938,-0.0285024770025965,0.38,0.8876666666666665,-0.013577155247458936,1,-1,1,-1
0.4104331636898575,0.88,7.4,0.08883044861926612,0.34712192459099,0.91,6.847666666666667,0.08079008415102323,-0.1310350575250898,0.69,2.873333333333333,-0.044468315125945464,-0.0555034321693275,0.46,0.7819999999999998,-0.02643906055116252,1,1,1,1
-0.0571319802844119,0.7,4.904000000000001,-0.01236513003370831,0.1637668953388358,0.95,7.005333333333334,0.03811554476475664,-0.0140332157177933,0.75,2.727333333333333,-0.004762339716985414,0.1437726120857183,0.89,2.641,0.0684860854178626,-1,1,1,1
-0.0988963437300078,0.7,5.658333333333334,-0.02140423181539029,0.0332747221762221,0.3,0.7046666666666669,0.00774444774090965,-0.1395013708439307,0.75,3.7073333333333336,-0.04734145988375289,0.0720299958041073,0.74,3.0006666666666666,0.034311489328351735,1,-1,1,-1
-0.0211416716192487,0.43,2.090333333333333,-0.004575712541392467,-0.0313392213375274,0.51,2.611333333333333,-0.00729397410454465,-0.2847894879296428,0.57,2.717333333333334,-0.09664672136605239,-0.0337311452493911,0.57,2.3136666666666668,-0.016067831426856333,-1,1,-1,-1
0.0010917242042298,0.46,1.9553333333333327,0.0002362829308391995,0.254416634952733,0.86,6.953333333333334,0.059213607355601106,-0.0677431930331846,0.79,3.792,-0.022989463372125474,0.0142812772580158,0.63,1.869,0.006802886585836785,1,1,1,1
-0.0075862841854752,0.37,1.454666666666667,-0.0016419068612550786,0.0205319468398892,0.33,1.022,0.0047786601636687276,-0.3714129720130446,0.73,4.675666666666666,-0.1260434374837255,0.0151638979765139,0.39,0.8510000000000001,0.007223322975227812,-1,-1,-1,-1
-0.0617421325487574,0.79,6.249333333333332,-0.013362909770031933,0.0086979643043996,0.49,2.07,0.0020243874509598744,-0.0250886688035922,0.97,4.6946666666666665,-0.008514140044048877,0.1186851463376723,0.8,2.393333333333333,0.05653567082072075,1,1,1,1
-0.0223085636957161,0.6,3.8693333333333344,-0.004828264127894364,0.1315061021552264,0.95,7.709999999999998,0.030607081566548705,-0.0265666667852644,0.47,1.488,-0.00901571634924435,-0.0213931223428782,0.71,2.723666666666667,-0.010190614073670853,-1,1,-1,-1
-0.0383582964942439,0.56,3.4759999999999995,-0.008301923400198937,-0.2280743397746292,0.98,8.335,-0.05308263119591967,0.0016503494417638,0.42,1.3766666666666667,0.0005600658360471884,0.0130727836444759,0.48,1.486,0.006227220639150848,-1,1,-1,-1
0.4430714195962348,0.88,8.420333333333334,0.0958943780743058,-0.1181861048019632,0.66,4.693,-0.027506949794896637,-0.0085058950110507,0.32,0.6846666666666666,-0.0028865772788109496,-0.0118719686136836,0.43,1.2113333333333332,-0.005655212385444897,1,-1,-1,-1
-0.0483170750430015,0.55,3.1613333333333333,-0.0104573115229154,-0.1458189591117316,0.98,7.495333333333334,-0.03393829413492828,0.1315311461284127,0.84,4.119,0.04463666873115322,0.0251097488908096,0.53,1.1496666666666664,0.01196102917245315,-1,1,1,1
0.1497276061411199,0.83,7.147000000000001,0.03240569135454865,0.0424944522403403,0.5,2.6023333333333327,0.009890272348812167,-0.161554329680833,0.58,2.3123333333333327,-0.05482539541628094,0.0969488606287343,0.82,3.306666666666666,0.04618159087368703,1,-1,-1,1
7.153127804349069e-05,0.34,1.129333333333333,1.5481584045957443e-05,0.004219472828431,0.47,2.4936666666666665,0.0009820513794499307,-0.1507847884039483,0.51,1.9343333333333337,-0.05117062268364266,0.0408700426208179,0.97,4.330666666666668,0.019468445271705975,-1,-1,-1,1
0.3390546166403103,0.86,7.091333333333334,0.07338192029080502,-0.0591190577617819,0.77,4.727333333333334,-0.013759527454600707,-0.0710136066113031,0.99,4.395,-0.02409931736334533,0.0480850753259631,0.58,1.3350000000000004,0.02290532618364658,1,1,1,-1
0.0118216763427138,0.31,0.8533333333333334,0.0025585769032751833,0.0225016998612637,0.47,2.467333333333334,0.0052371057445437675,-0.1046473868500981,0.69,3.3396666666666666,-0.035513343249121414,0.0580724369628531,0.97,3.7596666666666665,0.027662806014056348,-1,-1,-1,1
-0.0759276700258935,0.58,3.5133333333333336,-0.016433099436653532,0.0262116426572101,0.5,2.4513333333333334,0.006100567742898255,-0.0646405809953947,0.46,1.586666666666667,-0.021936554842027903,0.052715494793909,0.91,4.277333333333333,0.025111026550370168,1,1,-1,-1
-0.039004495155039,0.72,5.409999999999999,-0.0084417808045557,0.0345205509842276,0.49,2.317,0.008034405266223354,-0.0934673316317438,0.75,3.4876666666666667,-0.031719257697015966,0.0791891426248243,0.79,3.048333333333333,0.03772174899860327,1,-1,1,-1
0.0206206376768338,0.34,1.111333333333333,0.00446294465871339,-0.1652792153947215,0.77,5.765,-0.03846752617509899,-0.1932280311595291,0.55,2.234333333333333,-0.06557424511469159,0.0210187706779394,0.68,2.8803333333333327,0.010012291653778864,-1,1,-1,-1
-0.0306260535624587,0.51,2.7156666666666665,-0.006628426545586449,-0.021933039437882,0.48,2.660333333333334,-0.005104754198289531,0.002690923091066,0.34,0.8623333333333336,0.0009131969585337436,-0.1238681941927786,0.69,3.4243333333333346,-0.0590046157260136,1,-1,-1,1
-0.0554283393371033,0.65,4.538333333333333,-0.011996409367290791,-0.2089732118231735,0.73,5.496666666666667,-0.048636983643130016,0.0032574937192194,0.38,0.994,0.0011054694824650297,-0.0070016007874631,0.36,0.6973333333333332,-0.0033352126155020622,1,1,1,-1
-0.058808817264965,0.57,3.548,-0.012728049491543507,-0.1223021737203993,0.73,4.749666666666666,-0.02846493467206534,0.184323818240589,0.88,4.142666666666667,0.06255249388638287,0.0968408514500391,0.89,2.7096666666666667,0.04613014070017538,-1,1,1,1
-0.0210042369990643,0.65,4.395,-0.004545967432939136,-0.0658473077707428,0.72,5.172999999999999,-0.015325478337863305,-0.2396070358709225,0.55,2.2710000000000004,-0.0813135154724663,0.0049164511301689,0.57,2.128333333333333,0.0023419515523077947,1,-1,-1,-1
-0.2759876018373468,0.98,7.704666666666668,-0.059732264966513335,0.3850937186241587,0.93,6.455333333333333,0.08962774094530297,0.113516987024353,0.85,3.5973333333333324,0.03852334822824227,0.0015691688799526,0.52,1.0583333333333331,0.0007474736139829844,1,1,1,-1
-0.0059275897746386,0.48,2.636,-0.0012829140174208914,-0.0137792218005943,0.49,2.571333333333333,-0.0032070128964551223,-0.052861221885279,0.96,5.312666666666669,-0.01793908834120231,0.0727085810203358,0.66,2.000666666666666,0.03463473340389385,-1,-1,1,1
-0.0422724452194329,0.32,0.8260000000000001,-0.009149066413924316,0.2916604800262092,0.93,7.793333333333334,0.06788183936410708,-0.0891657478449063,0.68,2.733666666666666,-0.030259463753420972,0.1034882749431407,0.95,3.1733333333333342,0.049296640957441594,-1,1,-1,1
-0.005075837110994,0.48,2.11,-0.0010985683603984531,0.1376894375941075,0.95,7.668333333333333,0.03204620757689745,-0.0807842995668046,0.66,2.5996666666666663,-0.0274151189629356,0.1408152156773447,0.83,2.945666666666667,0.06707732960477632,1,1,-1,-1
0.000170956487947,0.37,1.3856666666666668,3.7000278881414975e-05,-0.1510862510195236,0.78,6.407666666666668,-0.03516421772641544,-0.0217073724005743,0.42,1.351666666666667,-0.007366656639046091,-0.0300600424770487,0.68,3.055333333333334,-0.014319101579098572,-1,-1,-1,-1
0.0286991607986581,0.33,1.0866666666666664,0.006211387271491711,-0.0169682703286802,0.4,1.7439999999999998,-0.003949240571210428,-0.1671848860913964,0.52,2.1896666666666667,-0.05673619212617213,-0.0885235180461188,0.55,2.3123333333333336,-0.04216817883771638,-1,-1,1,-1
0.0040021494248723,0.64,4.102666666666667,0.0008661890907075587,0.3298433611658309,0.87,7.0876666666666654,0.07676862513551388,-0.1733159315700803,0.67,2.977333333333333,-0.05881683579166918,-0.0087796983116503,0.48,1.27,-0.004182209391565166,1,1,1,-1
-0.0272478988003452,0.73,5.321666666666667,-0.005897289226355079,-0.1019343414642541,0.74,5.326333333333333,-0.023724470975089725,-0.118380291296716,0.53,1.926,-0.04017376874181656,0.0404985706505178,0.74,2.8396666666666657,0.019291494594388194,1,-1,-1,1
-0.0755019713282232,0.5,2.8830000000000005,-0.01634096505367452,-0.0947772061239566,0.6,4.136,-0.022058700173939048,-0.2696945508541626,0.57,2.571333333333333,-0.09152407379862376,0.0071954283731319,0.42,1.1383333333333332,0.003427542388160968,-1,-1,1,-1
0.5348875106621636,0.9,8.154333333333335,0.11576622392255442,-0.0710913998448692,0.7,4.234333333333334,-0.01654600233807906,-0.0148885841985433,0.41,1.0316666666666667,-0.005052619248808484,0.0199209085581659,0.95,3.645,0.009489325020418847,1,1,-1,1
0.0833747363113142,0.79,6.750333333333333,0.018044875232459383,-0.0688757565835622,0.81,5.965000000000001,-0.016030327605805788,-0.101325514384609,0.53,1.954,-0.03438602606856242,0.0195810979377926,0.45,1.2193333333333336,0.00932745622750224,-1,1,1,-1
-0.0506880378575242,0.96,8.271666666666667,-0.010970461309789833,-0.0102534226168424,0.7,4.475333333333333,-0.002386408974387796,-0.0306228432138961,0.73,3.285,-0.010392228368558647,0.0194949310336252,0.54,1.3276666666666666,0.009286410621712713,1,-1,1,1
0.0431070220662219,0.38,1.5903333333333338,0.009329694692207255,0.029233007065601,0.36,1.289,0.00680376816762632,0.0612599973115006,0.89,5.829666666666668,0.020789313306790295,-0.0151733305803796,0.47,1.2193333333333334,-0.007227816196187546,-1,-1,1,-1
-0.034303030880098,0.69,5.090333333333333,-0.007424238321010084,0.057085420497954,0.38,1.2536666666666665,0.013286213284454576,-0.0199262280816441,0.83,5.161333333333333,-0.0067622039959523905,0.0090744504639996,0.53,1.4036666666666664,0.004322614582721168,1,1,-1,1
-0.082166685631011,0.56,3.5753333333333326,-0.017783415649317038,0.0301627581293018,0.49,2.2493333333333334,0.007020160914251005,0.141468794251363,0.88,4.881333333333333,0.0480091285650988,-0.0257187209906879,0.71,2.275666666666666,-0.012251113039222538,-1,1,1,1
0.0046989359585418,0.33,0.961,0.0010169952775694383,0.2256865406315986,0.86,6.765666666666667,0.05252688844377721,-0.1239516589909532,0.99,4.241666666666666,-0.04206447905239443,0.1966368781251124,0.93,2.594,0.09366797915272783,-1,1,1,1
-0.0389500420279929,0.62,3.661666666666666,-0.0084299954613326,0.3778100843199086,0.92,7.278000000000001,0.08793252843730884,-0.0760660031099451,0.72,2.968666666666666,-0.025813908587146772,0.0301737049172294,0.75,2.391333333333333,0.014373244683783747,1,1,-1,-1
-0.0024440802346046,0.41,1.883,-0.0005289746611837276,0.0150232671328303,0.44,2.1766666666666667,0.0034965553308532373,-0.0357846804202042,0.41,1.3086666666666666,-0.012143959606399237,0.0300294472884177,0.88,4.354,0.014304527560642894,-1,-1,-1,1
-0.0066215473731103,0.8,5.919333333333332,-0.0014331079350877666,0.3455207813218388,0.93,7.095666666666667,0.08041742978871239,-0.0819610956715002,0.63,2.199666666666667,-0.027814478806102532,-0.0251625989909149,0.67,2.1456666666666666,-0.011986204318245148,1,1,1,-1
-0.1060506116223667,0.75,6.4783333333333335,-0.022952636970342336,-0.0686407940261895,0.55,3.3993333333333333,-0.015975641792442527,-0.091348683932712,0.46,1.907,-0.03100026924231661,-0.0047848101023881,0.41,1.067,-0.002279244347212878,-1,-1,-1,-1
0.019570243882979,0.46,2.2456666666666667,0.004235606908770936,0.1140542475242423,0.95,7.651999999999999,0.026545290292805498,-0.0707767785898498,0.67,2.4773333333333336,-0.02401894693967743,0.133644047775852,0.87,3.011666666666667,0.06366134369255926,-1,1,1,1
0.0359660367151206,0.38,1.6049999999999998,0.00778416429057219,0.0399911844168943,0.41,1.896,0.00930765510748681,-0.320054654743156,0.57,2.902666666666667,-0.10861437781197772,-0.011949235158299,0.49,1.754,-0.005692018304859635,-1,-1,-1,-1
0.0438541963246321,0.4,1.480333333333333,0.009491406343319101,0.2132558871904928,0.85,6.789000000000001,0.04963374495034196,0.006912592906934,0.94,5.143333333333333,0.0023458711395922356,0.0171672568095876,0.46,0.949,0.008177622978365502,1,1,1,-1
-0.0191776159494962,0.58,3.277333333333333,-0.004150630063434707,0.2200773328282004,0.85,6.547333333333333,0.051221386433234144,0.1139978648494626,0.86,4.771333333333334,0.03868653987380597,-0.0054035775488295,0.49,0.934,-0.002573994227430071,1,1,-1,1
0.0338497589438124,0.44,2.018333333333333,0.007326136235192284,-0.0997695483736054,0.97,7.490666666666666,-0.02322063124739422,0.239157661120156,0.87,4.196333333333333,0.08116101477224032,0.0096999308489686,0.7,1.8436666666666668,0.004620562171283062,-1,1,1,1
0.0155767399428947,0.68,4.820666666666668,0.0033712889687407374,-0.0631058048808466,0.66,4.549,-0.014687413630668675,-0.0004566171804296,0.44,1.3753333333333333,-0.00015495850541658498,0.1176090930451909,0.92,3.971333333333333,0.056023092822491745,1,-1,-1,1
0.0096217184156615,0.32,0.9386666666666664,0.002082437870438067,-0.0827526176162534,0.69,4.962666666666666,-0.019260065318006402,-0.2563015700312223,0.62,2.9756666666666667,-0.08697900545615961,0.0003919020938671,0.47,1.4723333333333328,0.0001866825669135044,-1,1,1,-1
-0.0205548666552877,0.52,2.7183333333333337,-0.004448709772580986,-0.0017399983450672,0.5,2.661,-0.00040497186366507333,0.2058243274593776,0.9,4.5793333333333335,0.06984894902875055,-0.0266206790085243,0.99,3.015666666666667,-0.0126807607513754,1,-1,1,1
-0.0630243048797147,0.63,4.199666666666666,-0.013640411574082571,0.0205004856650248,0.37,1.3176666666666663,0.00477133780577451,0.0194139826352346,0.83,4.894666666666667,0.006588367372662424,-0.0102269627247291,0.62,2.095333333333333,-0.00487161381135308,1,-1,-1,-1
-0.1100082972449825,0.54,3.416333333333334,-0.023809202717102115,0.0004145605064481,0.31,0.7910000000000001,9.64859198712283e-05,0.3065345510230566,0.86,6.244,0.10402616879283237,-0.337156967366079,0.32,0.0,-0.1606047252761467,-1,-1,1,-1
0.0739937014086971,0.82,7.448666666666665,0.016014528728729563,0.0198072286363677,0.38,1.1773333333333331,0.004609987312717959,-0.0397442298044989,0.4,1.3743333333333332,-0.01348768008169148,-0.0615186567852066,0.56,2.146666666666666,-0.02930441286600474,1,1,-1,1
-0.0074521926639681,0.65,4.897000000000001,-0.001612885302898463,-0.0132554614238085,0.48,2.078,-0.0030851115070071487,-0.1040353953259347,0.7,3.048666666666666,-0.03530565660048775,0.1424866159916171,0.94,3.6429999999999993,0.06787350116367138,-1,1,1,1
-0.0296414243271501,0.48,2.532,-0.006415322282983049,0.1881603549275805,0.86,7.190666666666667,0.04379294372257638,-0.0038289611366899,0.32,0.5756666666666669,-0.001299403790460603,0.0006044545370968,0.81,3.7356666666666674,0.00028793192568654874,-1,1,-1,-1
0.0083850395329188,0.35,1.2016666666666669,0.0018147822576108877,-0.2119444049635443,0.73,5.657666666666666,-0.049328507072894184,0.0261793917887896,0.39,0.9006666666666665,0.008884289943907418,0.0618691841603773,0.88,4.122,0.02947138658519214,-1,-1,1,1
0.0018819869275308,0.66,4.828000000000001,0.00040732026029573616,-0.1386670897578183,0.54,3.3183333333333334,-0.03227374895351805,-0.0317249693047767,0.36,1.0506666666666669,-0.010766248048814224,-0.0380059289400529,0.48,1.7456666666666665,-0.018104124686987143,1,-1,-1,-1
0.1898700293250836,0.94,8.463999999999999,0.041093755028639226,-0.0280797859630332,0.52,2.539,-0.006535364407100482,0.1470356876030427,0.87,4.456666666666666,0.049898320453976505,-0.0496817941778668,0.6,1.4869999999999994,-0.023665923227084804,1,-1,1,1
0.0284503743613995,0.56,3.406333333333333,0.00615754218101854,-0.2881337231866352,1.0,7.8356666666666674,-0.06706101255466511,-0.0518960385060269,0.64,2.839,-0.01761154180920121,0.0570479536370771,0.53,1.5590000000000002,0.027174793370059593,-1,1,-1,-1
-0.0408275986822805,0.4,1.7936666666666663,-0.00883635687328343,0.0128034841577606,0.38,1.603333333333333,0.0029799171105385743,-0.0370227000846424,0.32,0.7859999999999999,-0.01256409639734783,-0.0045400758617075,0.39,1.0526666666666666,-0.002162665188854578,-1,-1,-1,-1
-0.0284748020246614,0.51,2.745,-0.0061628290839256215,-0.0188448560873644,0.31,0.8019999999999997,-0.004386002154447637,-0.3003640790902389,0.6,3.0176666666666665,-0.10193214528823093,-0.0283721317407841,0.47,1.3223333333333334,-0.013515065280497944,1,-1,1,1
0.0266652756437126,0.67,4.682333333333333,0.005771191530169019,-0.0892527171173753,0.72,4.925666666666667,-0.020772915842514277,-0.0340155600909364,0.45,1.4550000000000003,-0.011543587448112257,0.0451097266366629,0.82,3.5170000000000003,0.02148801880133478,1,1,-1,1
-0.0320788695482088,0.72,5.057333333333333,-0.00694286092173482,-0.1130756970032118,0.76,4.948999999999999,-0.02631753983010213,0.2368305788107534,0.88,4.490666666666666,0.08037129153776383,-0.0273153468231981,0.59,1.566,-0.013011665772871602,1,1,1,-1
-0.0269792624391542,0.59,3.907666666666667,-0.005839147997548149,-0.0984696359129806,0.71,5.080666666666665,-0.022918086148272104,-0.111557071800086,0.54,1.9053333333333329,-0.037858227538718744,0.1192975639423767,0.98,3.794333333333333,0.056827395953753614,-1,-1,-1,1
-0.0666342758068858,0.54,3.240666666666668,-0.014421721091277033,-0.1132398814034791,0.77,5.565,-0.026355752546079404,-0.0940905536638001,0.7,3.333666666666667,-0.031930755552920714,0.0156650837037879,0.57,1.9223333333333328,0.007462062802169513,-1,1,1,-1
-0.02550046269603,0.8,6.964666666666664,-0.005519089931531238,-0.0016734526415056,0.32,0.8630000000000001,-0.00038948383882490953,-0.2875046598898545,0.64,3.658,-0.09756814746856474,-0.0089210932102411,0.38,0.7690000000000002,-0.0042495628531324225,1,-1,-1,-1
0.3940283723769262,0.85,7.826999999999999,0.08527994368751969,0.0161514043456498,0.42,1.4446666666666668,0.0037591209998612675,-0.1623115109785864,0.62,2.724666666666667,-0.055082353952354564,0.0255068492204815,0.79,3.1189999999999998,0.012150187919051958,1,1,-1,1
-0.0415150507890058,0.47,2.4126666666666665,-0.008985142801047329,-0.0625190167316436,0.68,4.383333333333335,-0.014550842989074103,0.11290714242425,0.86,4.1626666666666665,0.03831639016398497,0.0972145026429585,0.9,2.926333333333333,0.04630812945021289,-1,1,1,1
-0.0841671924261993,0.79,6.487666666666665,-0.01821638727978877,0.0173829314731884,0.31,0.745,0.004045749913852642,-0.1350268260048679,0.97,5.485666666666665,-0.045822969536919424,0.0746011331646296,0.54,1.5153333333333332,0.03553625063955893,1,-1,1,-1
0.5034197420186164,0.9,8.62133333333333,0.10895562416369618,-0.1977938287321201,0.77,5.595666666666668,-0.04603506415404288,0.4466957056971249,0.36,1.4353333333333331,0.15159153421627602,-0.4435089565172777,0.33,0.0,-0.21126549652947857,1,1,-1,-1
-0.1004633501146026,0.71,5.468999999999999,-0.02174338053057061,-0.0550419094802867,0.68,4.683000000000001,-0.012810601070459695,0.3327542776815395,0.82,5.077333333333334,0.11292414685753709,-0.3440040722474755,0.33,0.0,-0.16386634376502,-1,-1,1,1
0.0585273740714002,0.83,7.703666666666666,0.012667136467555776,0.0056645473995353,0.43,2.069333333333333,0.0013183818960013779,0.6260323154398131,0.36,1.7556666666666667,0.21245155920714226,-0.6555317135114421,0.38,0.0016666666666666,-0.31226253925814357,1,-1,-1,1
-0.05800787236823,0.49,2.7013333333333334,-0.012554700208905993,-0.0499619504156925,0.67,4.528333333333333,-0.011628277825404227,-0.1531313151532538,0.55,2.089,-0.05196694462153014,-0.01155808657,0.7,2.9120000000000013,-0.005505694670332148,-1,1,1,1
0.4366364872805679,0.87,7.792,0.09450165941751801,-0.0394515434824409,0.66,4.053000000000001,-0.009182057634618459,-0.1352301314840116,0.66,2.8963333333333336,-0.04589196368462423,-0.0238752372153649,0.53,1.6036666666666668,-0.011372969521680116,1,-1,1,-1
0.0095185808236202,0.48,2.700000000000001,0.002060115701127542,0.0318976305284395,0.41,1.7776666666666665,0.007423939751565218,-0.0654867205677547,0.98,6.583666666666667,-0.02222370243332829,-0.2482118114608766,0.31,0.0,-0.11823569923941452,-1,-1,1,-1
0.5141063702354538,0.9,8.466666666666665,0.11126854149765292,0.0115066633255036,0.5,2.175333333333333,0.002678091565262825,-0.1238740105597737,0.69,3.289333333333333,-0.04203812812790184,-0.0297679627391871,0.67,2.215333333333333,-0.01417996939261447,1,1,-1,1
-0.0428758997165492,0.49,2.656333333333334,-0.009279672657382412,0.0320353713446301,0.82,6.511000000000001,0.0074559979171339354,-0.098705820193399,0.5,1.879,-0.03349700148973145,-0.0113991934499564,0.68,2.6686666666666667,-0.005430005930774931,-1,1,-1,1
-0.0495152250114747,0.65,4.587000000000001,-0.010716628285371418,0.0227102999459937,0.3,0.7163333333333335,0.005285655885590331,-0.1744022610694946,0.65,3.0173333333333336,-0.05918549470954172,0.0052785621904676,0.75,3.1770000000000005,0.0025144431600389243,1,-1,1,1
0.4926813608686649,0.89,7.784666666666666,0.10663150589211404,-0.0610680529855622,0.74,4.533,-0.014213141810204104,-0.0650797187212193,0.71,2.798,-0.022085581485313196,0.0080366270718954,0.71,2.310666666666667,0.0038282473979758015,1,1,1,-1
-0.0079660283443034,0.65,4.971666666666666,-0.0017240952587178747,0.050598422597778,0.41,1.7523333333333335,0.011776412061555,-0.1231070842415338,0.7,3.4363333333333346,-0.04177786250248826,0.02465564536578,0.71,2.887333333333333,0.011744716953091178,-1,-1,-1,1
-0.0797232105996017,0.52,2.814,-0.01725457197284922,0.374627041409119,0.91,7.311666666666668,0.08719169852596856,-0.0128226800493393,0.94,4.820666666666667,-0.004351529949029213,0.0188358038307177,0.44,0.7906666666666666,0.008972435371039473,-1,1,1,-1
-0.0484265535903203,0.61,4.011666666666667,-0.010481006071340985,0.0381309750645617,0.44,2.1590000000000003,0.008874705012817475,-0.2414251938630776,0.58,2.850333333333333,-0.08193052914858445,-0.0091975428375743,0.58,2.144333333333333,-0.004381249636286851,1,-1,-1,1
-0.0804415691605897,0.52,3.071666666666666,-0.01741004701455485,-0.0306995097843794,0.65,4.300999999999999,-0.007145085928518012,-0.2212345935822632,0.66,3.2849999999999997,-0.07507860728258044,0.0237874989629238,0.48,1.494333333333333,0.011331175404122366,-1,1,1,-1
0.359526672060384,0.86,7.511333333333334,0.07781270714724385,-0.0047155210954414,0.82,6.045333333333336,-0.001097502978429051,-0.1075618169087124,0.47,1.6536666666666664,-0.036502389972241096,-0.021321386467844,0.45,1.1693333333333331,-0.010156442688774626,1,1,-1,-1
-0.0948399179636494,0.66,5.2253333333333325,-0.020526295643330247,0.0494916810849301,0.33,1.031,0.011518826084922244,-0.2886927845603191,0.61,3.047333333333334,-0.09797135179611664,0.0482950462569471,0.44,1.3560000000000003,0.023005345839031743,-1,-1,1,-1
-0.0552142664312995,0.48,2.508,-0.01195007736017708,-0.1360501078706537,0.73,4.977666666666665,-0.03166466559718769,0.1202758216955919,0.92,5.413666666666665,0.04081703967022351,0.0369076845316075,0.47,0.918,0.017580975950413878,-1,1,1,1
0.0065320526256824,0.64,4.444333333333334,0.0014137384998997868,-0.0540743600646602,0.51,2.877,-0.012585411034420218,-0.1684877205979384,0.51,2.13,-0.05717832460955562,-0.0372002585119126,0.64,2.609,-0.017720343569291617,1,-1,-1,1
-0.0588055855545182,0.6,4.087999999999999,-0.012727350049309805,-0.1549332631887576,0.75,5.413,-0.03605958161692347,-0.0680380765160608,0.48,1.8463333333333332,-0.023089535611491373,-0.0324619071706204,0.58,2.2636666666666665,-0.015463229853460221,-1,1,-1,-1
-0.3828344605917042,0.99,8.120333333333333,-0.08285723447770266,0.0120346142680389,0.75,4.4783333333333335,0.0028009682781794656,0.0467004301523155,0.77,3.1180000000000003,0.015848349928283424,0.0713488732690867,0.73,2.1123333333333334,0.033987036600973866,1,1,1,1
-0.0009726958935289,0.46,2.514333333333333,-0.0002105215178410431,0.0334793222978591,0.33,1.034333333333333,0.0077920669198590625,-0.0015212373257096,0.3,0.5323333333333332,-0.0005162500941250202,0.0309262585133849,0.92,4.847,0.014731723597953415,-1,-1,-1,1
-0.0143737461169881,0.44,2.179,-0.003110923845511463,0.0161518745317619,0.38,1.139333333333333,0.003759230432233215,0.1069863047946473,0.86,4.502,0.03630708304804529,0.0001278047993107,0.97,3.288333333333333,6.087981761913648e-05,-1,1,1,1
0.1474130449551678,0.82,6.588333333333334,0.031904748626976495,-0.0406793612705227,0.81,5.642,-0.009467823227034244,-0.0652589265604319,0.49,1.601,-0.02214639781048343,-0.0171581247820249,0.7,2.658333333333334,-0.008173272936931155,1,1,-1,-1
-0.2351138774018277,0.97,8.509666666666666,-0.05088592505161541,0.0371512900885502,0.49,2.288,0.008646690514030853,0.1571780794136259,0.87,4.526,0.05334026250889158,-0.00910433469959,0.55,1.432,-0.004336849938687792,1,-1,1,-1
-0.0338709702612112,0.64,4.893666666666666,-0.007330727021237451,-0.0019257559898608,0.31,0.7736666666666667,-0.00044820559421163516,0.2608529761072145,0.87,6.187333333333334,0.08852357958369499,-0.2785336996611454,0.31,0.0,-0.13267953103177554,-1,-1,1,-1
0.3467500472089524,0.85,7.572666666666667,0.07504744980987538,0.0101839104938536,0.44,1.5713333333333328,0.002370230537164626,-0.0761963009349111,0.96,5.217,-0.025858126713579874,0.0254554797296946,0.55,1.2923333333333331,0.012125718061525782,1,1,1,1
0.363538347711561,0.83,7.310666666666666,0.07868095800837144,-0.0604589050637263,0.63,3.4340000000000006,-0.014071367095387314,-0.094547097321763,0.65,2.5356666666666663,-0.032085689107608235,0.0978213359722826,0.96,3.2633333333333336,0.04659719451360422,-1,1,-1,1
-0.0334460371941531,0.64,4.286666666666666,-0.007238758344436141,0.2507255870510043,0.94,7.407999999999999,0.05835454300540921,0.5398655657530034,0.83,4.733000000000001,0.1832098413735934,-0.5258275712491188,0.38,0.0036666666666666,-0.25047796960219265,-1,1,1,-1
-0.0298467895531784,0.59,4.039333333333333,-0.006459769678497792,0.0145118382452666,0.8,6.974333333333332,0.0033775240051534257,-0.0410717059303598,0.42,1.5080000000000002,-0.01393817499352566,-0.021754321702386,0.4,0.7843333333333337,-0.01036267139271977,-1,-1,-1,1
0.0106023675158812,0.95,8.71,0.002294680708534896,0.0386306286121813,0.42,1.6700000000000002,0.008990995714437976,-0.1077671972099985,0.65,2.547333333333333,-0.03657208823567341,0.1256295854971121,0.85,3.2470000000000003,0.05984365449405756,1,-1,1,1
-0.2529457356474882,0.97,8.733333333333333,-0.054745291466932994,0.050050962406414,0.38,1.2943333333333336,0.011648994713942205,-0.0781500196924804,0.72,3.0176666666666665,-0.026521144557964206,0.1577048118632231,0.87,3.155333333333333,0.07512268894184979,1,-1,1,1
-0.0167963732723341,0.71,5.055666666666666,-0.003635255395895679,0.0146061534151371,0.97,7.060000000000001,0.003399475169775292,-0.0404438235822017,0.67,2.426333333333333,-0.013725095603572579,0.1425079249759546,0.84,2.6780000000000013,0.06788365169860523,-1,1,-1,-1
-0.0377632925403697,0.68,5.325000000000001,-0.008173146116029907,0.0480144452293667,0.41,1.7090000000000003,0.011175010265098994,-0.2075588814951414,0.98,5.750000000000001,-0.070437590701614,0.0925253679471276,0.45,1.0303333333333335,0.0440744600840121,-1,-1,1,-1
-0.073823600956453,0.58,3.935000000000001,-0.015977713722487522,-0.1438976275175894,0.62,3.868,-0.03349111828639705,-0.0102284813407574,0.36,0.965,-0.00347115756738278,-0.089567224442828,0.69,3.117,-0.04266534839177289,-1,1,-1,1
-0.0034214382398231,0.32,0.9173333333333336,-0.0007405052043900145,0.1385639794450082,0.89,8.211,0.03224975078383002,-0.026650955949633,0.44,1.4563333333333333,-0.0090443208860274,0.003499438100328,0.39,0.9053333333333332,0.0016669573792726078,-1,1,1,-1
0.011797111608429,0.41,1.443,0.0025532603339533614,0.0901289310567108,0.82,6.604,0.02097684821577657,0.1994114922224277,0.89,4.5216666666666665,0.0676726766360525,-0.0308876559285644,0.69,1.922,-0.014713335256230926,1,-1,1,1
-0.0793466273865206,0.74,5.870333333333333,-0.017173067701947375,0.0309925976395923,0.37,1.3476666666666672,0.007213299978996653,-0.2759435189071446,0.73,4.400666666666668,-0.09364473590112073,0.0361602044130449,0.41,0.9523333333333333,0.017224913787353843,1,-1,-1,-1
-0.0359919810338826,0.7,5.104666666666666,-0.007789779444703573,0.0929173955555082,0.84,6.033000000000001,0.02162584289329637,-0.0769045162686739,0.64,2.4760000000000004,-0.026098468063701086,0.0894504566519689,0.82,2.7783333333333338,0.0426097260532564,-1,1,-1,1
-0.0381472731361833,0.76,6.091666666666668,-0.0082562514096679,-0.0538366956282754,0.53,3.0170000000000003,-0.012530096378516941,-0.0070722964858951,0.44,1.521,-0.0024000684606001934,-0.0212908063769332,0.73,3.374,-0.010141875862118137,1,-1,-1,-1
-0.0729225371828414,0.71,5.3646666666666665,-0.015782695613997217,-0.0798710916363578,0.78,5.391666666666666,-0.01858941126273914,-0.1336441815885347,0.59,2.0943333333333336,-0.0453537526054058,0.0662190868938341,0.71,2.7646666666666677,0.03154346280222088,-1,1,1,-1
-0.0239226527924723,0.43,2.062666666666667,-0.0051776030002391536,-0.1244611816054233,0.6,4.072,-0.028967427935547147,0.0143810775937469,0.4,1.3026666666666669,0.00488039080813898,-0.0758963140339288,0.7,3.3753333333333333,-0.036153210061521175,-1,-1,-1,-1
-0.0028388208207377,0.47,2.137333333333333,-0.0006144087499868734,-0.0759329155396759,0.65,4.135666666666666,-0.017672829636189994,-0.1355243305456075,0.64,2.56,-0.04599180365743684,0.1554130892287148,0.93,3.757000000000001,0.07403102683858766,1,1,1,1
-0.0030801100952722,0.51,2.4850000000000003,-0.0006666312222433143,0.3920129223166313,0.91,7.659999999999999,0.09123813489904589,-0.1263248006024837,0.61,2.499666666666667,-0.04286983306233048,-0.0142902328229386,0.67,2.398,-0.00680715256929059,1,1,-1,-1
0.105617646373366,0.83,7.478333333333334,0.02285892988059472,-0.0070469319277717,0.46,2.290666666666666,-0.0016401217644838604,0.1169841014943666,0.6,3.619666666666666,0.039699955021434,-0.3813781963772595,0.32,0.0003333333333333,-0.18166950822338102,1,-1,-1,-1
0.0095123493421809,0.35,1.1466666666666667,0.0020587670155417107,0.3215990173040639,0.92,7.725666666666666,0.07484981451833106,-0.0914052649719736,0.67,2.488,-0.031019470695206854,0.0934027155998094,0.96,3.299,0.044492384648440984,-1,1,1,1
-0.2777391338886801,0.98,8.501333333333333,-0.06011135075113218,-0.0016169172983477,0.72,4.894,-0.0003763256520102462,-0.1830091178858306,0.55,2.143333333333333,-0.06210633458538516,0.0265491365259862,0.47,1.261333333333333,0.012646681488996909,1,-1,-1,-1
0.1507458994485446,0.8,7.201,0.032626081565006605,-0.0652030195715611,0.57,3.385,-0.015175524981011148,-0.1616594816350889,0.68,3.404666666666667,-0.05486107999051837,0.0509552905775287,0.44,1.15,0.024272553251686334,-1,-1,1,-1
-0.0910912253163136,0.52,3.177666666666666,-0.019714962449382468,0.0032634444694277,0.37,1.379333333333333,0.0007595427849102758,-0.0632515912395952,0.46,1.7613333333333336,-0.021465184543619207,-0.0727341938976047,0.78,3.696333333333334,-0.03464693409827499,-1,-1,-1,1
0.0368863833162154,0.36,1.3363333333333336,0.00798335580016045,-0.1580503370351595,0.62,3.7603333333333335,-0.03678505771196555,-0.1393420779481546,0.66,2.933333333333334,-0.04728740193299922,0.03308676959226,0.79,3.217,0.01576088307518306,-1,1,1,1
-0.0230361304713833,0.73,4.902666666666666,-0.004985732112454763,-0.1417664043718378,0.99,7.067333333333334,-0.03299509171736728,0.218625359479085,0.86,3.827666666666667,0.07419313245981955,-0.0032182918778576,0.6,1.4596666666666664,-0.0015330333729706462,1,1,1,-1
-0.0657295640996942,0.8,6.839,-0.014225913456975678,-0.0621310788576319,0.55,3.404000000000001,-0.014460553291805043,-0.0247932103778305,0.43,1.6743333333333332,-0.008413872690933308,0.0135850006239539,0.42,1.1789999999999996,0.0064712152032065885,1,-1,-1,-1
-0.0591369168059747,0.56,3.3346666666666662,-0.012799060394165621,0.1083089390896736,0.84,6.182999999999999,0.02520811185773745,0.105018341304508,0.84,3.726333333333333,0.035639231083168535,0.0565437949563616,0.83,2.478,0.0269346373767119,-1,1,1,1
-0.0164462513451502,0.7,4.782666666666668,-0.003559478166824858,0.3659003730658465,0.92,7.550999999999999,0.0851606304203115,0.014712002093751,0.37,0.8470000000000002,0.004992693998041122,-0.0522860120243589,0.76,3.072,-0.024906442428163554,1,1,-1,-1
0.4307999549386307,0.88,8.025,0.093238453048778,0.0298993198781594,0.46,2.0603333333333333,0.006958847591839951,-0.2467193813540698,0.99,5.384666666666666,-0.08372717503962931,0.0536669622379978,0.41,0.7083333333333334,0.025564258078286838,1,-1,1,-1
-0.4154573123795106,0.99,8.281333333333334,-0.08991783000438495,0.0016952633060838,0.58,2.7076666666666664,0.00039456011117140207,0.0098439606968137,0.98,4.041,0.0033406658845440405,0.2025056414790351,0.95,2.459,0.09646356464375541,1,1,-1,1
0.2171165517483402,0.91,8.698333333333332,0.04699074636436298,0.0351618837625209,0.4,1.4550000000000003,0.00818367077052181,-0.0736577969784293,0.73,3.166666666666667,-0.02499665501266748,0.0948202109159748,0.97,3.206000000000001,0.04516760855857239,-1,-1,-1,1
0.0174073678265314,0.65,4.901333333333333,0.00376749354123787,-0.1062812355999489,0.59,3.289,-0.024736178730029635,-0.1386356393434322,0.73,4.009333333333333,-0.04704766353714349,0.0407547734062134,0.53,1.6913333333333336,0.019413536780005573,-1,1,1,-1
-0.0591126997365374,0.57,3.378,-0.012793819070284726,-0.1523588164243143,0.98,7.415,-0.03546039799869832,0.7257910092403641,0.92,5.362000000000001,0.2463058659572744,-0.5243527535307173,0.39,0.0,-0.2497754401650979,-1,1,1,-1
-0.04055308736572,0.75,5.644,-0.008776944122174552,0.0046517604770892,0.66,4.441666666666667,0.0010826631617615642,0.3736376967953969,0.83,5.379000000000001,0.1267984244662832,-0.3300691686374986,0.33,0.0,-0.15722845227040366,1,-1,-1,-1
0.0196326083538103,0.36,1.2806666666666664,0.0042491045118204646,0.2319835972848762,0.89,7.653333333333334,0.05399248223339882,-0.0116449550509505,0.44,1.3933333333333338,-0.0039518548746695975,-0.0232632290340251,0.8,3.332999999999999,-0.01108143941747168,-1,1,-1,1
0.4694193046048438,0.89,7.464999999999999,0.1015968764407686,0.2861403941446818,0.85,6.174666666666666,0.06659707982777138,-0.0840528511873099,0.6,1.7346666666666668,-0.028524341076553706,-0.0210400041319194,0.98,2.920000000000001,-0.010022406209826045,1,-1,1,1
0.1441173233353874,0.8,7.164666666666666,0.03119145239287751,0.0040690977819375,0.51,2.693,0.0009470526893650599,-0.0543829954777266,0.48,1.6030000000000004,-0.018455520423863427,0.0997293897628774,0.92,3.9613333333333336,0.04750609595866278,-1,-1,-1,-1
-0.0484101616780789,0.59,3.786666666666667,-0.01047745835383921,0.3387638211812538,0.88,7.2076666666666656,0.07884479683270941,-0.1256431268269788,0.61,2.374,-0.042638498907679234,-0.031253461605345,0.6,2.06,-0.014887586794565632,-1,1,1,-1
-0.0052215396468264,0.63,4.166333333333333,-0.0011301029018731205,-0.0464560554348798,0.6,3.8663333333333343,-0.010812306460707952,-0.1117139262869801,0.51,1.821,-0.03791145798623306,0.1389697010023747,0.93,3.971333333333334,0.06619821866816374,1,-1,-1,1
0.3398588100846345,0.85,7.107333333333333,0.07355597265975533,-0.1124916144776699,0.73,4.409666666666667,-0.026181598902587182,0.1069524761888285,0.92,4.787999999999999,0.036295602905767076,0.005833087454568,0.44,0.7850000000000001,0.0027785912759603383,1,1,1,-1
-0.0364307152513565,0.45,2.314333333333333,-0.007884735117906138,-0.1327972308901577,0.65,4.937999999999999,-0.030907582317885034,0.0345864340000992,0.3,0.6170000000000001,0.011737320341959928,-0.0793188468768173,0.55,2.102333333333333,-0.037783533620529434,-1,-1,-1,1
0.0035874342328874,0.43,1.9756666666666665,0.0007764318785416303,0.0606804278344741,0.84,6.625333333333334,0.014122924896903798,-0.1400596847980963,0.57,1.9176666666666664,-0.047530930406542535,0.1485143535578506,0.88,3.5403333333333333,0.0707448140225586,-1,1,1,1
-0.1283068405517706,0.96,8.683,-0.027769574233886603,-0.0052086180622828,0.35,0.9756666666666668,-0.0012122676839217133,0.0154842721404468,0.8,3.5180000000000007,0.005254773081665151,0.0975697488816806,0.96,3.0996666666666663,0.046477351000107185,1,-1,1,1
-0.0396116701471003,0.7,5.156000000000001,-0.008573192278351615,-0.0351415443714726,0.74,4.7043333333333335,-0.008178936926307537,-0.0056616427316242,0.98,4.527666666666667,-0.0019213462250144582,0.0794528868511341,0.67,1.8243333333333331,0.03784738356383432,-1,1,1,-1
-0.0068030128532712,0.37,1.3393333333333333,-0.0014723826853703342,0.1941708453753374,0.85,6.847333333333333,0.04519184132789292,0.0743143480143198,0.85,4.833666666666667,0.025219463464937246,0.0057909419046189,0.49,1.1686666666666663,0.0027585152427581595,-1,1,-1,-1
-0.0003970280911078,0.42,1.6429999999999998,-8.592917572861395e-05,-0.0078021066377802,0.47,2.469,-0.0018158831441264728,-0.2182934566837149,0.77,4.751666666666667,-0.07408049727367576,0.0304785699506133,0.47,1.3453333333333335,0.014518467145936699,1,-1,-1,-1
-0.0102182194779105,0.51,2.5289999999999995,-0.0022115391752280653,-0.0897811903129754,0.8,5.886666666666667,-0.02089591410600455,-0.1126191779070477,0.57,2.0933333333333333,-0.03821866595843341,0.1107679342064842,0.98,3.678000000000001,0.05276430673112202,1,1,-1,1
-0.0467774296772889,0.74,5.650666666666667,-0.01012408457965072,-0.1235855202794082,0.8,6.129333333333332,-0.028763624178985488,0.0156328942541394,0.35,0.8863333333333333,0.005305209774800506,-0.0466539651256761,0.53,1.9550000000000003,-0.022223616823307528,1,1,-1,-1
0.1440184287265253,0.83,6.541333333333333,0.031170048536541265,0.3436732539289018,0.9,6.889333333333335,0.07998743132715576,-0.0215492228250488,0.48,1.2813333333333334,-0.0073129866877038275,-0.0475867097690647,0.75,2.6346666666666665,-0.022667929744895676,1,1,1,1
0.0267615891115191,0.49,2.526,0.0057920367476373465,-0.1258667581040073,0.98,7.381666666666667,-0.02929456556517139,0.257787685236722,0.9,3.9623333333333335,0.08748333643841577,0.0577210080616485,0.82,2.1876666666666664,0.027495402852932352,-1,1,1,1
0.0180908396022227,0.48,2.4060000000000006,0.00391541800208661,-0.083235889580278,0.96,7.397333333333333,-0.019372543326093568,-0.0024313396520527,0.99,4.164333333333334,-0.0008251042115579213,0.1494321914036913,0.74,1.981,0.07118202609096365,-1,-1,1,-1
-0.0062141173308489,0.4,1.813666666666667,-0.001344927454958741,-0.0035325958382823,0.39,1.6803333333333337,-0.000822185793601668,-0.1198074285012364,0.46,2.134,-0.0406580848335344,-0.0541726053133997,0.33,0.4679999999999999,-0.025805121163060444,-1,-1,-1,-1
0.3660023340681428,0.86,7.212666666666666,0.07921424097088639,-0.0828033508880805,0.72,4.242333333333334,-0.019271873115237873,0.1420998241731257,0.85,3.7576666666666654,0.048223276121827814,-0.0104705223884167,0.77,2.1253333333333333,-0.0049876334599472764,1,1,1,1
-0.093788067450832,0.56,3.660333333333333,-0.02029864261428657,0.0222742131546271,0.42,1.8863333333333328,0.0051841598806544,-0.1420835838468856,0.5,1.8663333333333332,-0.048217764772738245,0.1263433628629542,0.91,4.210333333333335,0.06018366235047221,-1,-1,-1,1
-0.0052126835379333,0.37,1.4299999999999995,-0.0011281861656159365,-0.1111800239202169,0.56,3.182333333333333,-0.02587633581200836,-0.2553158090534482,0.68,3.764,-0.0866444756698074,0.0215337070353742,0.42,1.096666666666667,0.01025758159355555,-1,1,1,-1
-0.0720868922463999,0.54,2.994666666666667,-0.015601836168032445,-0.0892940455996531,0.55,3.127666666666667,-0.02078253474389883,-0.2530908706111918,0.59,2.9443333333333337,-0.08588941617920394,0.006150902052683,0.54,1.8046666666666664,0.0029299822634216398,1,-1,-1,1
-0.0668107805599249,0.6,3.6716666666666673,-0.014459922186566066,-0.1037723749009575,0.73,5.168666666666667,-0.0241522597879071,-0.2106744825395248,0.55,2.304,-0.07149490720656411,0.013573337402557,0.61,2.219666666666667,0.006465659427560255,1,1,-1,1
-0.0462278361872265,0.5,2.735333333333334,-0.01000513552631018,0.1892905278968131,0.85,6.923333333333334,0.04405598319897103,-0.1112621028764264,0.51,1.8536666666666668,-0.037758126304000356,-0.0124655199965761,0.72,2.7976666666666667,-0.005937950593501036,-1,1,-1,1
-0.0124569500475493,0.32,0.9416666666666668,-0.002696069808792933,-0.1296458434378751,0.54,3.4243333333333337,-0.030174119982533026,-0.2676618385757399,0.51,2.425666666666667,-0.09083424855746666,-0.0088362661396115,0.38,0.8626666666666665,-0.004209155477064008,-1,-1,1,-1
-0.0184235480522838,0.4,1.4216666666666669,-0.003987426415375262,-0.0178778601189486,0.3,0.6896666666666665,-0.004160940929190647,-0.1730672645313697,0.95,6.327,-0.058732447655794155,0.0021713137613063,0.41,0.6323333333333333,0.0010343053351297873,1,-1,1,1
-0.1162186285806887,0.59,3.473666666666667,-0.025153310765451572,-0.0625395130512118,0.57,3.0,-0.014555613357251373,0.146251909046378,0.91,4.599,0.04963233581974951,0.0387035683849008,0.99,2.886000000000001,0.0184364452445509,1,1,-1,1
0.4120680840264334,0.88,7.731999999999999,0.08918429601709614,-0.0422402224581741,0.64,3.5163333333333333,-0.009831102230073326,-0.0671325074740822,0.74,3.3289999999999997,-0.022782219918366316,0.0111528529086539,0.7,2.268,0.005312661611096945,1,1,-1,-1
-0.0063406008005846,0.4,1.6266666666666665,-0.0013723023952743186,0.2609650044131886,0.9,7.479,0.060737692359409394,0.0679226297450839,0.86,4.711666666666668,0.023050357367981306,0.0237282550530977,0.44,0.9056666666666666,0.011302954566996452,-1,1,1,-1
-0.0068527741679043,0.8,6.391666666666667,-0.0014831525750717495,0.0114417062696441,0.5,2.477333333333333,0.0026629732865333117,0.1940471456768335,0.91,4.549333333333333,0.06585222143009675,0.0009839232475736,0.79,2.334333333333333,0.00046869185027932067,1,-1,1,1
-0.1579863222689352,0.73,6.029333333333333,-0.03419313331478791,0.00799358339105,0.43,1.923333333333333,0.0018604479552597924,-0.003189388588582,0.43,1.3903333333333334,-0.001082357191234893,0.085716198566879,0.93,4.266666666666667,0.040830912171546205,-1,-1,-1,1
-0.0432401722384057,0.45,2.205666666666667,-0.009358512513414699,-0.1375437938934762,0.77,5.749999999999999,-0.0320123100728895,-0.175868848403522,0.71,3.722,-0.05968319867488522,0.0383083307148917,0.43,1.0606666666666666,0.018248173775903858,-1,1,1,-1
0.0238867078403433,0.41,1.826,0.005169823399306052,-0.0719348076569543,0.64,4.391333333333334,-0.01674229932563544,-0.085812076907116,0.73,3.369333333333333,-0.029121355380691563,0.0799162283206547,0.81,3.063333333333333,0.03806809627816065,-1,-1,1,1
0.3187457731612593,0.93,8.99033333333333,0.06898645755342794,-0.0709328335586896,0.67,4.359999999999999,-0.016509097196984727,-0.0252485421531023,0.37,1.0456666666666667,-0.008568394978724617,-0.0187465082101032,0.41,1.0066666666666668,-0.008929899401134441,1,1,-1,-1
-0.130778828051421,0.53,3.303333333333333,-0.028304588891574188,0.0129294667016885,0.38,1.5226666666666664,0.0030092386244057485,0.0074565563283655,0.4,1.1376666666666668,0.0025304716373374427,-0.1162227523822836,0.68,3.220666666666667,-0.055362709431797566,-1,-1,1,1
-0.066764435646426,0.47,2.549666666666666,-0.014449891711883376,-0.0149085681984322,0.43,1.6953333333333336,-0.0034698599944149706,-0.0225029454165897,0.34,0.792,-0.007636643864221292,0.0361751785472037,0.87,4.497,0.017232046716332328,-1,1,-1,1
-0.2759109668524804,0.97,8.972666666666665,-0.059715678782238144,0.0239195765531312,0.4,1.5183333333333338,0.005567106154015808,0.0011363961144366,0.44,1.1896666666666669,0.0003856496229262222,0.0728513495115201,0.84,3.8483333333333336,0.034702741176308796,1,-1,1,-1
-0.0722506856157458,0.75,5.92,-0.015637286126191408,-0.0528944240212316,0.79,5.549000000000002,-0.012310789567182892,-0.1059780045279548,0.71,3.438333333333334,-0.035964904284226516,0.0272153321573804,0.42,0.8916666666666664,0.012964023785660948,-1,1,1,-1
0.3342995671153881,0.86,6.959333333333333,0.07235278029951317,0.3090473617156801,0.87,6.138999999999999,0.07192850866185128,-0.0770719619129909,0.61,1.99,-0.026155292747252125,0.0200558067253551,0.98,2.9096666666666677,0.009553583763908356,1,1,-1,1
0.4576172420752176,0.89,7.949999999999999,0.0990425445741275,-0.0369214837564673,0.64,3.9086666666666674,-0.008593204774317662,-0.168069983648204,0.55,1.856,-0.057036560575781804,0.1250289925361425,0.82,3.206333333333333,0.05955756203020355,1,-1,-1,-1
0.0128931999336145,0.64,4.819000000000001,0.0027904877957335753,-0.0338982276211359,0.51,2.81,-0.007889564064007253,0.461038149408056,0.83,5.7046666666666646,0.1564588141538736,-0.4788880718380117,0.35,0.0023333333333333,-0.22811833851874147,-1,-1,1,-1
-0.0278544857123637,0.37,1.4526666666666666,-0.006028573421415631,0.0156771114740856,0.38,1.5786666666666669,0.003648732809743193,-0.0959616952139159,0.44,1.873,-0.0325657498335915,-0.0564184640806388,0.47,1.4109999999999998,-0.026874936012622266,-1,-1,-1,1
-0.0531304967224848,0.58,3.5306666666666664,-0.011499085056365299,-0.0128730792187674,0.53,2.777999999999999,-0.0029961148509776436,-0.2043211626892018,0.78,4.683333333333333,-0.06933883207265583,0.0062361190754997,0.38,0.7060000000000001,0.002970575393218857,1,1,1,-1
0.009532870679785,0.39,1.6103333333333334,0.002063208468589148,-0.1761278790693712,0.76,5.724999999999999,-0.04099247314361395,0.3117970886355414,0.66,4.260000000000001,0.10581207391878927,-0.5309366305572136,0.35,0.0,-0.252911670062267,-1,1,-1,-1
-0.1672843776663999,0.97,7.681333333333333,-0.03620552048354922,0.3427261048071264,0.88,5.852,0.0797669893100116,0.2166423565949622,0.9,3.555333333333333,0.07352017669658842,-0.0411247098381257,0.78,1.7543333333333335,-0.019589756003594694,1,1,1,1
0.012769821348245,0.42,1.8840000000000003,0.002763784848559782,0.2993827868531857,0.86,7.487,0.06967914968706225,-0.1896812268812246,0.56,2.2070000000000003,-0.06437059463125133,0.0300849961162033,0.65,2.5436666666666667,0.014330988245396388,-1,-1,-1,-1
-0.0251271707672415,0.8,6.610333333333334,-0.0054382979964884585,0.0074585188196598,0.48,2.388333333333334,0.0017359155973576505,-0.1210978399306506,0.7,3.266,-0.04109600139700311,0.0314458315723933,0.69,2.5276666666666667,0.014979222230577925,1,-1,1,1
-0.0027803832183206,0.68,4.851333333333333,-0.0006017610428857291,-0.0683933274337427,0.81,5.423333333333333,-0.015918045756548507,0.1379313450105947,0.84,3.518,0.04680865282561662,0.0694748261158175,0.95,2.672666666666667,0.03309433421799583,-1,1,1,1
0.224069007268767,0.94,7.882666666666667,0.048495473071466226,0.3335561558400766,0.89,6.306666666666667,0.07763275088764324,-0.076452135044398,0.67,2.640333333333333,-0.0259449470807053,-0.0148366779653461,0.59,1.608666666666667,-0.007067451719150813,1,1,-1,-1
-0.1036396440848159,0.68,5.4833333333333325,-0.02243082892237241,-0.1140903927093908,0.54,3.3286666666666678,-0.026553702819767724,0.0078140887513641,0.31,0.6693333333333331,0.0026518045443772276,-0.048431536299917,0.5,1.9379999999999995,-0.023070362872567664,-1,-1,-1,-1
0.0151791914808168,0.46,2.3473333333333333,0.003285247168617187,0.3163564605265208,0.9,7.967333333333331,0.07362964784714401,-0.1358948643512498,0.53,1.9753333333333327,-0.04611754873928994,0.0087889567378525,0.49,1.5626666666666664,0.004186619642992891,-1,1,1,-1
0.0103264012947977,0.31,0.8216666666666665,0.002234953071025723,-0.2359897391722114,0.97,8.602333333333332,-0.054924882399651966,-0.03184611892174,0.42,1.4076666666666666,-0.010807361621366975,0.0295814428507916,0.51,1.6569999999999996,0.01409112064163561,-1,1,-1,1
-0.0239763230108129,0.65,4.233333333333333,-0.005189218897770017,0.030677763409475,0.79,6.149666666666666,0.007140024619121965,-0.083377735820127,0.66,2.87,-0.028295232596263924,0.0061145761763523,0.61,1.941,0.0029126784318144086,1,-1,1,1
0.1097796740939536,0.82,7.289666666666667,0.02375972158626934,0.0348382493934398,0.39,1.536,0.008108347242792949,-0.2395346297242326,0.72,4.0440000000000005,-0.08128894357996001,0.0246443537042158,0.39,0.8186666666666664,0.011739338169975418,1,-1,1,-1
-0.1071873035193817,0.71,5.061666666666667,-0.0231986523026463,0.3836355057568612,0.91,6.97,0.08928835258659332,-0.109985053360647,0.57,1.814333333333333,-0.03732474426585197,0.0580775045977293,0.96,3.1173333333333337,0.027665219981987815,-1,1,-1,1
0.3728236264824112,0.86,7.775666666666667,0.0806905799194138,-0.0190909382955979,0.64,4.2636666666666665,-0.00444327598506113,-0.0972811300668121,0.49,1.8823333333333336,-0.033013515843199344,-0.0308585917997443,0.53,1.822,-0.01469949055813375,1,-1,-1,-1
0.4395234508813894,0.92,7.931,0.09512648775620033,-0.0264164683242906,0.81,5.147,-0.006148239415896788,-0.0271201472139863,0.7,2.560333333333333,-0.00920354655732234,0.0264736220692638,0.79,2.387666666666667,0.012610710176670117,1,1,1,1
0.0426586280139034,0.78,6.746666666666667,0.009232648331558483,-0.0431634357628603,0.62,4.0216666666666665,-0.01004597336119772,-0.1724112184363444,0.63,3.1636666666666664,-0.058509810561250625,0.0418477056970474,0.45,1.2130000000000003,0.01993415508929365,-1,-1,-1,-1
-0.0063883954084174,0.49,2.673000000000001,-0.0013826466287110146,-0.0925846455091825,0.74,5.122333333333334,-0.021548397758490823,-0.048118631786675,0.69,2.8126666666666664,-0.016329633627317583,0.1154988938363823,0.98,3.5093333333333336,0.05501789940514597,-1,1,1,1
-0.0251650158759351,0.42,1.813,-0.00544648885015407,-0.0206409828344229,0.83,6.165666666666666,-0.004804037492353016,0.1949603131061028,0.87,4.003333333333334,0.06616211572689379,0.0610564382927716,0.91,2.7716666666666665,0.02908423508182603,-1,1,1,-1
0.017757601188963,0.65,4.2876666666666665,0.0038432948883476816,-0.0918374060782509,0.71,4.948333333333333,-0.02137448325690162,0.0383331045587587,0.78,4.004666666666667,0.013008797839832371,0.0208048116167669,0.62,1.9513333333333336,0.009910372252532615,1,-1,-1,-1
-0.0399611640639818,0.52,2.9643333333333337,-0.008648833586542167,-0.0880023531682665,0.69,4.701333333333333,-0.020481902796343446,-2.2266959979866385e-05,0.97,4.392,-7.5565593817663816e-06,0.1798599307664297,0.95,2.735666666666667,0.08567628008578249,-1,-1,1,1
0.0002784523083463,0.36,1.2866666666666668,6.026570379230613e-05,-0.2066819671012965,0.79,6.046666666666667,-0.048103713224935764,0.0338977540174926,0.32,0.6259999999999998,0.011503608547071624,0.0746214159742315,0.9,4.324666666666666,0.03554591235614569,-1,1,-1,-1
-0.081255252981621,0.66,4.9093333333333335,-0.017586153394961935,0.0279104140288548,0.41,1.934666666666667,0.006495944330620962,0.4430796251824519,0.37,1.4360000000000004,0.15036437401285885,-0.4550920377655596,0.32,0.003,-0.21678309741509733,1,-1,1,-1
0.0249814428789464,0.31,0.8493333333333336,0.005406757967955643,-0.1342868243386257,0.59,3.3349999999999995,-0.031254274276897254,0.10862983346298,0.86,4.556333333333333,0.03686483417299099,0.0244561285963245,0.8,2.732,0.011649677137670152,-1,1,1,1
-0.3407133764079297,0.97,9.211000000000002,-0.07374092727987125,-0.010459766809202,0.31,0.722,-0.002434434073016901,0.0127412267003442,0.32,0.6240000000000001,0.0043238877801349525,0.0813928346481578,0.88,4.234,0.038771477719221493,1,-1,-1,1
0.0071808955187548,0.38,1.541,0.001554168198018911,-0.1293611308306879,0.67,4.700666666666666,-0.03010785520965642,-0.2078064778680328,0.54,2.2796666666666665,-0.0705216154942285,-0.0229380761340478,0.47,1.5429999999999997,-0.010926552829834013,-1,1,1,-1
-0.0447003046777121,0.61,4.008,-0.009674530396718936,-0.1144941658746434,0.55,3.425,-0.02664767806502807,-0.2153375730873841,0.53,2.321333333333333,-0.0730773827963758,0.0137470979473002,0.43,1.2503333333333335,0.006548430265043838,1,-1,-1,-1
-0.0072256175837503,0.45,2.2756666666666665,-0.0015638474380223631,-0.124670365868452,0.59,3.3816666666666677,-0.029016114039811726,-0.0152100287162255,0.84,5.121,-0.005161705293244056,-0.0034136138446956,0.47,1.0186666666666668,-0.00162607499411666,-1,1,1,1
0.035670880417471,0.8,5.765333333333333,0.007720283326136217,-0.0492799447089646,0.98,6.791333333333332,-0.011469545995074156,0.2280207459822785,0.87,3.5926666666666662,0.07738156932278704,-0.0061003825438767,0.73,1.743333333333333,-0.0029059172948216823,1,1,1,1
-0.0500440282660981,0.51,3.050333333333334,-0.010831077687844703,-0.1314010575519089,0.57,3.6956666666666673,-0.030582633204920058,-0.0126857416367076,0.36,0.9993333333333332,-0.004305058259690753,-0.0651713315789668,0.63,2.998333333333334,-0.031044364545953277,-1,-1,-1,-1
-0.0419942623469156,0.74,5.748,-0.009088859024390411,0.0001158495401922,0.37,1.2536666666666667,2.696313150491251e-05,-0.106692555942141,0.97,5.528999999999999,-0.03620739585907577,0.0568778748524507,0.53,1.440333333333334,0.027093776339049927,1,-1,1,-1
0.0041165295054526,0.64,4.957333333333335,0.000890944482741945,0.0057319053556803,0.39,1.358,0.0013340589666779351,-0.2805133058788978,0.56,2.593333333333333,-0.09519554780563302,-0.0265503135287961,0.61,2.396333333333333,-0.012647242154298919,-1,1,-1,1
0.3968459802050343,0.87,8.014666666666667,0.08588976128888957,0.0317732340106236,0.49,2.1466666666666665,0.00739498737365281,-0.0446410075609962,0.46,1.4523333333333333,-0.015149460222749904,-0.033624018945678,0.99,3.9663333333333335,-0.01601680181085255,1,1,-1,1
0.0459967958359799,0.67,5.105333333333332,0.009955131238484412,-0.0868730570570219,0.79,5.885,-0.020219067402219678,0.1529064381465792,0.68,3.811,0.051890629917768744,-0.2800733485928587,0.31,0.0053333333333333,-0.1334129428180758,-1,1,1,-1
-0.0226417668494409,0.51,3.0280000000000005,-0.004900379610377876,-0.0220902520154271,0.46,2.2626666666666666,-0.0051413442736194985,-0.1418037560726146,0.77,3.984333333333333,-0.048122801868288864,0.0388305546214886,0.7,2.5943333333333327,0.018496935139807585,-1,-1,1,1
-0.0273349372253703,0.45,2.102333333333333,-0.005916127037297511,0.3180198245808245,0.87,6.8616666666666655,0.07401678364122942,0.0283959310777932,0.95,4.476333333333333,0.009636499081325306,0.0182370957314317,0.68,1.835,0.00868724076107008,-1,1,1,-1
0.5065597985484462,0.9,8.272,0.10963522965104763,-0.0367975029831595,0.46,1.9426666666666663,-0.008564349157892833,0.108736939770405,0.89,4.576666666666666,0.03690118198036795,-0.0220049627286325,0.69,1.9193333333333336,-0.01048206424845021,1,-1,-1,1
-0.1302251256539737,0.7,5.524333333333335,-0.02818475054341387,0.0485442445877127,0.33,0.941333333333333,0.011298317183249914,-0.1283770838858471,0.98,4.920666666666666,-0.043566299958258996,0.1867309482195991,0.83,2.688333333333334,0.08894928932849436,-1,-1,1,1
-0.29091249094804,0.98,8.277333333333335,-0.06296247322594507,0.0097064768124872,0.64,3.386333333333334,0.00225911134658174,-0.0218015337247914,0.75,3.063666666666665,-0.007398611411433325,0.1639402733138486,0.89,2.756666666666667,0.07809295107545226,1,1,-1,1
-0.1106602381271173,0.76,6.522333333333334,-0.02395030291600572,0.0148259452651782,0.5,2.7373333333333334,0.003450630112181919,0.0091384406102816,0.34,0.7703333333333333,0.003101239198829902,0.0099022050889585,0.8,3.956666666666665,0.004716915507824811,-1,-1,-1,-1
-0.0040122633415342,0.46,2.247333333333333,-0.0008683780555229198,0.0434016766970302,0.83,6.1066666666666665,0.010101422192735757,0.0234782450337842,0.96,4.2956666666666665,0.0079676234626491,0.1445914912881227,0.86,2.440333333333333,0.0688761585353305,-1,1,1,1
0.0373614730955078,0.63,3.9646666666666666,0.008086179942950389,-0.1875401691145404,0.98,7.939999999999999,-0.04364860001947028,0.0434759870743967,0.38,0.9853333333333332,0.01475409657652592,0.0069830062503419,0.66,2.651,0.0033263551075308714,1,1,-1,-1
0.0045041729016814,0.34,1.1486666666666665,0.0009748425198345827,0.0290357188771253,0.38,1.5243333333333335,0.006757850787536499,-0.0353427802846231,0.47,1.531,-0.011993995506299876,-0.0628949381324748,0.98,4.574333333333334,-0.029960004501578732,-1,-1,1,1
0.0585016098874614,0.33,1.0486666666666669,0.012661560300179297,-0.1768542952055973,0.8,6.123000000000001,-0.041161541175958834,-0.0199923077444581,0.48,1.4893333333333334,-0.0067846289204338914,0.0496015044984545,0.81,3.674666666666666,0.023627677237374852,-1,1,1,-1
0.0015607006135032,0.46,2.026333333333333,0.0003377839510128238,-0.1748110658917676,0.77,6.236666666666667,-0.040685994526467754,-0.0236048595300633,0.44,1.5636666666666668,-0.00801059160740665,-0.050737755565184,0.6,2.4739999999999998,-0.02416893044605815,1,-1,-1,-1
-0.2515954734716912,0.98,7.626666666666667,-0.05445305291157028,0.2144869884361826,0.96,6.422666666666666,0.04992027474345399,0.0426132314787626,0.76,2.5036666666666667,0.014461310138850767,0.1128733939044304,0.93,2.3903333333333334,0.05376724248241407,1,1,1,1
-0.0856897807201173,0.6,4.324666666666667,-0.018545922544422944,0.0337834191886055,0.34,1.1123333333333334,0.007862843242681121,-0.021794097057457,0.69,4.668666666666666,-0.007396087689364141,-0.3072907004767966,0.31,0.0166666666666666,-0.1463779287005056,-1,-1,-1,-1
0.0904970059560588,0.95,7.983666666666666,0.019586354975573227,0.3996700963529784,0.92,6.910666666666666,0.09302028604229168,-0.1661667757509617,0.57,2.0776666666666666,-0.05639068419641246,-0.0290264272739781,0.51,1.136,-0.01382673896524768,1,1,-1,1
0.0341016181051221,0.42,1.829666666666667,0.007380646358318978,-0.2149078891809184,0.99,7.775666666666668,-0.05001823630732381,0.0707664665748279,0.8,3.6270000000000007,0.024015447433955533,0.0855674155053671,0.68,2.02,0.040760039358486655,-1,1,1,1
0.4318152319779553,0.91,8.969666666666667,0.09345819044539878,0.0107950544208992,0.3,0.6646666666666667,0.002512469807566742,-0.1989834813620028,0.57,2.4513333333333334,-0.06752742602771772,-0.0022994401933722,0.71,2.8836666666666657,-0.0010953383625155564,1,-1,-1,1
-0.0486092853575974,0.61,3.987666666666668,-0.010520554885375129,0.231984481352284,0.94,7.745333333333333,0.05399268799360932,-0.0962144641680313,0.5,1.7076666666666669,-0.03265153000355484,-0.0192187299635677,0.63,2.2916666666666665,-0.009154842238819417,-1,1,-1,-1
0.5342572952605344,0.9,8.386666666666665,0.11562982579051706,-0.0859586593745707,0.54,2.816999999999999,-0.020006248042567364,-0.126460812091858,0.62,2.3786666666666663,-0.042915990189167225,0.021355332956118,0.75,2.787333333333333,0.010172613098853726,1,-1,1,1
0.0140150975314696,0.62,4.254666666666667,0.0030333011834881092,-0.1195289164735493,0.78,5.394666666666667,-0.027819479370993695,0.1025226223004436,0.83,4.359333333333334,0.03479227896795084,0.023724153289931,0.52,1.3776666666666668,0.011301000692064897,-1,1,1,-1
-0.074977824066245,0.5,2.826999999999999,-0.016227523352215747,-0.0072510178438709,0.46,2.240666666666667,-0.0016876212658625785,-0.0304035287971968,0.78,3.917333333333333,-0.010317801396283842,0.0980532891485057,0.97,3.4266666666666667,0.046707685411761436,-1,-1,-1,1
-0.0658522396353795,0.96,7.665,-0.014252464242422852,0.3103373407568286,0.87,5.731999999999999,0.07222874183038491,0.1897896755220749,0.89,3.3673333333333333,0.06440739797554251,-0.0094483960051201,0.87,2.0656666666666665,-0.004500743545527648,1,1,1,-1
0.0154072264422229,0.32,0.9703333333333334,0.0033346009969980914,-0.1368875998364043,0.61,4.454,-0.03185958571486255,0.3129893110194914,0.47,2.590333333333333,0.10621666885445787,-0.4890519378516745,0.33,0.0116666666666666,-0.23295989621105365,-1,-1,-1,-1
0.4815498359554411,0.9,7.629333333333333,0.10422229913365286,0.230265573684691,0.94,6.883666666666667,0.05359262483056853,-0.1191191186226723,0.56,1.6583333333333328,-0.04042449863788268,-0.0567229229157613,0.68,2.0506666666666664,-0.027019964982228736,1,1,1,1
0.2766163931566066,0.82,7.055333333333334,0.059868354883019094,-0.0196366580386442,0.68,4.259333333333334,-0.004570288256082428,0.0615293725093168,0.94,4.660666666666667,0.020880729004313158,0.0338712505649174,0.52,1.1799999999999995,0.01613457059551601,-1,-1,1,-1
-0.0257617853638176,0.52,2.9470000000000005,-0.005575648250564876,0.3648921538052692,0.92,7.837333333333332,0.08492597477589865,0.035342630370815,0.75,4.3373333333333335,0.011993944631254782,-0.2086717680734926,0.3,0.0,-0.09940079911782615,-1,1,-1,-1
0.1487861964348047,0.82,6.347666666666667,0.03220194113662108,0.2917482552195007,0.86,6.5683333333333325,0.0679022683971068,-0.0431979172995491,0.49,1.3886666666666667,-0.014659730270222313,0.0357253430285182,0.95,3.212666666666667,0.01701776756184137,1,-1,-1,1
-0.0093094839278053,0.62,4.041666666666667,-0.0020148606566931476,0.3644084242952647,0.91,7.068999999999999,0.08481339027733768,0.0970752972607584,0.92,4.595000000000001,0.03294366401685813,-0.0124819268102177,0.47,0.89,-0.005945765979367598,-1,1,1,-1
0.0124911621662855,0.68,4.41,0.002703474370910259,0.0461506981766834,0.96,7.263333333333333,0.010741236796598198,0.0991793202904398,0.83,4.242,0.03365768941497118,0.0361967953416741,0.44,0.823,0.01724234387662651,1,1,-1,-1
-0.1038819441468095,0.52,3.1983333333333346,-0.02248327016034126,0.0285469806667744,0.44,2.244,0.006644100550674927,-0.1114491979369958,0.45,1.8713333333333333,-0.03782161925213994,-0.0318922884195407,0.51,1.7496666666666665,-0.01519189195484291,-1,-1,-1,1
-0.0212944957782604,0.32,0.9289999999999998,-0.004608788422695104,0.0221682993200054,0.44,2.209666666666668,0.005159509211809649,-0.105229778235359,0.5,1.8456666666666663,-0.03571098473633532,-0.0658908746994431,0.75,3.5443333333333333,-0.03138711891965412,-1,1,1,1
0.246531378552671,0.94,8.092,0.05335702592519587,-0.0606433185791148,0.74,4.3566666666666665,-0.014114287989664959,0.0752874087884065,0.81,3.418666666666668,0.025549683285159778,-0.0066406623159742,0.7,1.9976666666666667,-0.003163279570463945,1,1,1,-1
0.0489565617798248,0.79,6.882333333333334,0.010595716259041961,0.0424020380225846,0.44,1.9283333333333332,0.00986876361686436,0.0765550867943201,0.84,4.277666666666666,0.025979884989267874,0.0271421877319082,0.71,2.3686666666666665,0.012929181437747404,-1,-1,1,1
-0.1599772040722786,0.7,5.779333333333333,-0.03462402179891773,-0.0703251303192971,0.54,2.9960000000000004,-0.016367658721419643,-0.0073830528832343,0.37,1.192666666666667,-0.0025055273634715654,-0.0113942326456133,0.41,1.1376666666666668,-0.005427642851569134,-1,1,-1,-1
-0.1226620252904111,0.57,3.787,-0.02654786137927345,-0.0904117740921757,0.68,4.898666666666666,-0.0210426778595355,-0.0114571903507589,0.38,1.1463333333333332,-0.0038881346763093225,-0.0221140915324875,0.48,1.4503333333333337,-0.01053404775541958,-1,1,1,1
-0.0598988158466813,0.79,5.775666666666666,-0.012963958944224549,-0.0550997170403659,0.8,5.15,-0.012824055356439662,0.2180617803704674,0.92,4.067333333333333,0.07400187514384814,0.0133261935132185,0.79,2.0323333333333333,0.006347932433036097,1,1,1,1
-0.0737561583353709,0.52,3.1083333333333334,-0.0159631170504425,-0.2385633005867493,0.75,6.153333333333333,-0.05552385995917469,-0.0251324608052943,0.42,1.5733333333333333,-0.008529001383971684,0.0188107089034763,0.39,0.931,0.008960481402159885,-1,-1,-1,-1
0.1208087482239106,0.82,6.881333333333333,0.02614675482211074,0.0155723999261745,0.5,2.527333333333333,0.003624361964319673,0.0562549061291104,0.93,5.446666666666666,0.019090775708254862,0.0027272334153383,0.44,0.7090000000000001,0.00129911766871113,1,-1,1,1
0.0029606572573868,0.39,1.5053333333333334,0.0006407779284139134,-0.1830212217009377,0.98,7.813999999999998,-0.04259684812494738,0.6404807694001997,0.89,5.583000000000001,0.2173548149917262,-0.4618192690147475,0.37,0.0,-0.2199876140978916,-1,1,-1,-1
-0.0135372512299682,0.62,3.843333333333333,-0.002929880443916729,-0.1288883051160922,0.73,5.137666666666667,-0.02999780848957107,-0.053366074755897,0.68,2.843666666666666,-0.0181104162054159,0.1752305862019723,0.94,3.2963333333333336,0.08347109174934798,1,-1,-1,1
0.0149453676884334,0.36,1.2623333333333335,0.0032346404579202638,-0.2870628882994825,0.99,8.401666666666667,-0.06681178358203003,0.2123305382561415,0.67,3.912666666666667,0.07205690953528088,-0.3167309866654003,0.32,0.0036666666666666,-0.15087480913484252,-1,1,-1,-1
0.0518271782548707,0.8,6.234666666666666,0.01121700657340085,0.0329358898723572,0.66,4.188333333333334,0.007665587005234182,-0.1344378331217983,0.99,4.956666666666665,-0.04562308775241101,0.0724989713174182,0.51,1.011666666666667,0.034534885819502266,1,-1,1,1
0.4528127976763336,0.88,7.672333333333333,0.09800271400224496,-0.055228450768844,0.72,4.378,-0.012854017188349519,-0.102564570440732,0.61,2.2753333333333337,-0.034806514571433786,0.0733265665176436,0.82,2.842999999999999,0.03492911080263228,1,1,-1,1
0.0075011676623284,0.38,1.6036666666666668,0.0016234850094045401,-0.0151195766368485,0.3,0.7396666666666668,-0.003518970662132994,-0.1194774855540599,0.44,1.851333333333333,-0.040546114745332484,-0.0340309698768301,0.46,1.6346666666666665,-0.01621065289157956,-1,-1,-1,-1
-0.0356093664836745,0.73,5.409,-0.00770696980564398,-0.1139461627494284,0.75,5.213666666666667,-0.026520134353540215,-0.0299360577538103,0.49,1.5683333333333336,-0.010159159502563263,-0.0040654220874478,0.71,2.848666666666666,-0.0019365638580358846,1,1,1,1
0.0003839711294131,0.51,2.816333333333332,8.310324481572793e-05,-0.1234228496232203,0.98,7.973666666666666,-0.02872576377584959,-0.1081568449728793,0.74,3.646333333333333,-0.036704319867689794,0.0267951350980144,0.38,0.6259999999999999,0.012763862911607153,-1,1,1,-1
-0.0127131091621777,0.52,2.8393333333333333,-0.0027515105749965855,-0.0498228033426073,0.78,5.858333333333333,-0.011595892363848701,0.0015601438234762,0.73,3.016666666666666,0.0005294534798128602,0.0721535566965116,1.0,3.2063333333333333,0.03437034756086728,1,-1,-1,1
0.026907867846206,0.72,4.839666666666667,0.005823695996390244,-0.1166968161652981,0.99,7.149,-0.027160328778597805,0.0340870335769145,0.63,2.185666666666667,0.011567842831043007,0.0688480995999363,0.98,2.924000000000001,0.03279579303495961,1,1,-1,-1
0.0261236519754666,0.8,6.754999999999999,0.005653967393112052,-0.0304779172315257,0.55,3.276666666666667,-0.00709351188572776,-0.1977401491727013,0.58,2.7836666666666665,-0.06710548636787131,0.0270482723690288,0.48,1.517666666666666,0.012884444853561444,1,-1,-1,-1
0.0306110297046249,0.62,4.206333333333334,0.006625174917430063,-0.0844001065723984,0.81,5.660999999999999,-0.019643506299332106,-0.0194516678769369,0.69,2.6229999999999998,-0.0066011563104876655,0.1051812213956093,0.98,3.2400000000000007,0.050103076019513824,-1,1,1,1
-0.1124138548400637,0.97,8.040333333333333,-0.02432983988596408,-0.0193283675417133,0.98,7.190333333333332,-0.004498535902152737,0.023573347498339,0.41,1.090666666666667,0.007999897622274415,0.0202088438333007,0.54,1.6483333333333332,0.009626482992035449,1,1,-1,-1
0.026148400619989,0.31,0.8613333333333336,0.005659323766305385,-0.1384452099110591,0.7,5.451999999999999,-0.032222108045176646,0.1854410958041246,0.7,4.364,0.06293165540023146,-0.4088250918972141,0.33,0.0113333333333333,-0.19474383721946306,-1,-1,1,-1
-0.0567682862875766,0.72,5.553666666666667,-0.012286415388408774,-0.015444402788281,0.32,0.8266666666666668,-0.0035945715684704608,-0.1615995759452198,0.67,3.417,-0.05484075027765182,0.0192046829088714,0.71,2.791333333333333,0.009148150924153543,1,-1,-1,1
0.0092599283073454,0.31,0.8080000000000002,0.0020041352855816033,0.3054773389165737,0.87,7.316,0.07109761201739206,-0.1181811970823334,0.78,3.9140000000000006,-0.04010620373721294,-0.0025170570296633,0.53,1.5186666666666668,-0.0011990001449815493,-1,1,1,-1
-0.0078061226626493,0.78,5.962666666666666,-0.001689486716585454,0.0168261643760017,0.66,4.267,0.00391616645211298,-0.0638764975399297,0.75,3.4596666666666667,-0.02167725397612312,0.0498828421092212,0.73,2.330333333333334,0.023761692411493954,1,-1,-1,1
0.0074709001370822,0.44,2.0776666666666666,0.0016169341794909841,-0.0634599960900441,0.8,5.804666666666666,-0.01476984903900635,-0.0595419989246668,0.98,4.975333333333333,-0.020206289991545338,0.0982475615533964,0.58,1.5773333333333337,0.046800227074061805,-1,1,1,-1
-0.0688418504873218,0.55,3.0336666666666665,-0.014899508625453596,-0.044956020093863,0.58,3.5849999999999995,-0.010463184227725835,-0.0408881219373493,0.77,3.88,-0.013875873568186054,0.0931945039550266,0.81,2.8970000000000007,0.044393203029057964,1,-1,-1,1
0.1681066917217055,0.94,8.963333333333333,0.03638349471395016,0.0265480232678387,0.41,1.6336666666666668,0.006178857864939606,0.0135042169304234,0.34,0.7123333333333334,0.0045828176469202815,-0.0242598079787894,0.97,4.223666666666666,-0.011556159809253109,1,-1,-1,1
-0.0793279337862724,0.68,5.380999999999999,-0.017169021827872707,0.0531127286181889,0.41,1.7746666666666664,0.01236159836233323,0.3730303464835458,0.82,5.656333333333334,0.12659231286859826,-0.4921140716227392,0.35,0.0046666666666666,-0.23441854366806042,-1,1,1,-1
-0.0561972992354933,0.54,3.2643333333333326,-0.012162836105642338,-0.0429475165239834,0.66,4.162333333333333,-0.009995719740660085,-0.010336154924559,0.79,4.120333333333334,-0.003507697886787857,0.0330545619219324,0.71,2.340333333333333,0.015745540951052694,-1,1,-1,1
0.1325270315241002,0.82,7.103000000000001,0.028682954268679044,-0.0004061367406116,0.49,2.519333333333333,-9.452535010427612e-05,0.0155426145836367,0.38,0.9883333333333334,0.005274572288060655,-0.0263720185730491,0.98,4.2363333333333335,-0.012562311350081611,1,-1,-1,1
-0.0841995388753273,0.68,5.477666666666666,-0.018223388053219085,0.0146789066131269,0.37,1.3643333333333336,0.003416407943453525,0.00450580607004,0.36,0.9643333333333332,0.0015290992197303523,-0.054179005559527,0.78,3.986333333333334,-0.025808169920376673,-1,-1,-1,-1
-0.0668982280183723,0.95,9.354333333333331,-0.014478848525009727,-0.0282842902020057,0.48,2.152333333333333,-0.006582961270062384,0.0003845774682689,0.4,1.1353333333333333,0.00013051096685362423,0.0089848669900025,0.44,1.361,0.00427994149385403,1,1,1,-1
0.0114637344781742,0.77,5.857,0.0024811071975603303,0.0328432082064544,0.97,7.069999999999999,0.007644016026690066,-0.0879373341372082,0.58,1.6863333333333337,-0.02984258685886555,0.1365261890777738,0.86,2.874,0.06503425173482312,-1,1,1,1
0.0117337067116891,0.57,3.588,0.002539537550512987,0.3668537735442267,0.89,7.793,0.0853825273948939,-0.1619510898912337,0.65,2.8209999999999997,-0.054960040742491875,0.0206364134560224,0.47,1.2433333333333332,0.009830155786728386,-1,-1,1,-1
-0.0094763631689747,0.37,1.4586666666666666,-0.0020509784930907984,-0.0273287521341719,0.31,0.7953333333333333,-0.006360566787199452,0.0284188015354476,0.33,0.7759999999999999,0.009644260444866172,-0.011126046473481,0.94,4.866333333333334,-0.005299892365394536,-1,-1,-1,1
0.5214687596242555,0.89,8.803333333333335,0.11286199059040503,-0.0168937513443223,0.39,1.1723333333333332,-0.003931896823695148,-0.1301961651502576,0.53,2.0306666666666664,-0.044183626957867636,-0.0385749783889415,0.61,2.566,-0.018375191398499188,1,1,1,-1
0.5541474846842815,0.89,8.244,0.11993467882371092,-0.0858839195768195,0.63,3.535333333333333,-0.01998885290235297,-0.1635713426924547,0.56,1.9356666666666664,-0.05550989292334505,-0.0157655275404731,0.7,2.6056666666666666,-0.0075099092249278285,1,1,1,1
-0.0471077680190852,0.96,8.402666666666669,-0.010195580028103524,-0.0289982816135641,0.74,4.715,-0.006749137538792395,0.0070628822276477,0.42,1.182333333333333,0.002396873619384954,-0.0079733764871621,0.73,2.756666666666667,-0.003798117981211836,1,1,-1,1
0.0083306276325312,0.46,2.461333333333333,0.0018030058371135672,0.0176552614042666,0.39,1.56,0.004109132709608268,-0.1549834465298234,0.7,3.234000000000001,-0.05259548757227581,0.1529891381465624,0.9,3.763,0.07287637771277199,-1,-1,1,1
-0.0338829289092075,0.43,2.0216666666666665,-0.007333315243048868,-0.0459587783228894,0.55,2.943,-0.010696568857065023,-0.1028489760323494,0.68,3.0936666666666666,-0.034903031012991435,0.0896952454629267,0.97,3.7363333333333335,0.042726331206166875,-1,1,-1,1
0.0322177745878788,0.33,1.0146666666666666,0.006972924274506885,-0.2021211387586881,0.97,8.533000000000001,-0.04704221385110085,-0.2252229764994302,0.53,2.2433333333333336,-0.07643211276236062,0.0489430776415292,0.39,0.8513333333333334,0.023314035596518273,-1,1,-1,-1
0.4086122882398211,0.85,7.308333333333334,0.0884363547754539,-0.4488169080961066,1.0,7.914999999999998,-0.10445884631519955,0.2765758850005273,0.32,0.8816666666666666,0.09385933690368162,-0.2770910060957228,0.38,0.4316666666666666,-0.13199230393532116,1,1,-1,-1
-0.0420752521523648,0.48,2.744666666666667,-0.009106387726717877,0.0258560643251992,0.37,1.449333333333333,0.006017809491890947,0.0324937108379899,0.35,0.7686666666666666,0.011027129689155256,-0.1336431176676042,0.68,3.3156666666666674,-0.06366090063548473,-1,-1,1,1
-0.0621801855664685,0.59,3.555666666666666,-0.013457718010507609,0.1949887078940282,0.93,8.580333333333334,0.04538219283561416,0.2788516599459714,0.42,1.545666666666666,0.09463164837010243,-0.2726753624635376,0.3,0.0,-0.12988891204042827,1,1,1,-1
-0.1175953383357173,0.78,6.559000000000001,-0.025451273396098352,-0.12115137593555,0.54,3.2926666666666664,-0.0281970949209798,0.0003786948264964,0.33,0.8260000000000001,0.00012851462195895746,-0.037929275724158,0.47,1.3670000000000002,-0.01806761092671546,1,-1,-1,1
-0.0569594321549757,0.69,4.737,-0.012327785274312077,0.2297458415162667,0.94,6.827333333333334,0.05347166097709696,0.0434356672185898,0.96,3.7506666666666666,0.014740413550870664,0.1051821256609231,0.86,2.0973333333333333,0.050103506766306434,-1,1,1,1
0.0086146049809983,0.63,4.118333333333333,0.001864467330710376,0.0900373577216147,0.96,7.154666666666667,0.020955535193105584,0.0021519040424458,0.73,2.7543333333333333,0.0007302743928811062,0.0820262774304603,1.0,2.789,0.039073218195844625,-1,1,-1,1
0.4142792066691383,0.87,7.200666666666667,0.0896628514401957,0.0936586893407875,0.92,6.966333333333332,0.0217983735894312,0.0311987225425114,0.35,0.6546666666666667,0.010587659911407246,0.0262694805149759,0.85,3.1810000000000014,0.012513467344941076,1,-1,-1,-1
0.0022948681167067,0.43,1.947,0.0004966805374507901,0.1566146832691304,0.82,6.617,0.0364509198187573,-0.0126657796558227,0.8,3.462000000000001,-0.004298283922553092,0.1615633593303767,0.85,2.902,0.07696070807213314,-1,-1,1,1
-0.0627782382297024,0.62,4.010333333333333,-0.013587155129807155,0.0368863774327128,0.43,1.9126666666666667,0.00858503403473185,-0.0819023382377279,0.97,5.062333333333334,-0.027794538767685877,0.1113175304920544,0.73,2.4173333333333336,0.053026106928063976,1,-1,1,-1
-0.012070533738214,0.81,6.845000000000001,-0.002612437351309566,-0.0203729355740335,0.31,0.7023333333333334,-0.0047416514568157115,0.0504823020116829,0.81,4.275,0.01713177340887444,0.0758926254024978,0.82,2.858333333333333,0.03615145298189667,1,-1,-1,1
-0.0118275881163576,0.4,1.7736666666666665,-0.002559856394192031,-0.0119296104046384,0.39,1.2786666666666668,-0.0027765293984679503,-0.3068124464002948,0.55,2.467333333333334,-0.10412047591521988,-0.0345069055689375,0.65,2.9930000000000003,-0.01643736486397972,-1,1,-1,-1
-0.0776816074541861,0.54,3.082666666666666,-0.016812705819346054,-0.0166236199323335,0.36,1.2796666666666665,-0.0038690257171462763,-0.3445642120647312,0.64,3.4066666666666667,-0.11693198944323559,0.012937140037611,0.41,1.0740000000000005,0.0061626068054632605,1,-1,1,-1
1.9973894297198317e-05,0.42,1.8380000000000003,4.322969360328455e-06,0.3323041605238828,0.87,7.102,0.07734135815273845,-0.1201470597682163,0.69,2.6640000000000006,-0.040773342769020816,0.1342646295598508,0.9,3.192666666666668,0.06395695783249274,-1,1,1,1
-0.0349780375186183,0.38,1.527666666666667,-0.007570330663991535,-0.0265898301436808,0.46,2.426,-0.006188588108920463,-0.3312201072606058,0.57,2.9236666666666675,-0.11240350776275193,-0.0208909559611709,0.45,1.3936666666666666,-0.00995140711197859,-1,-1,-1,-1
0.0022756412164368,0.49,2.2153333333333336,0.0004925192407339787,0.348443729191831,0.92,7.400333333333332,0.0810977244853495,-0.0250754626614879,0.96,4.577333333333334,-0.008509658381661851,0.0119021410870028,0.6,1.3676666666666668,0.005669585043456946,1,1,1,1
-0.1190131755519408,0.59,3.7086666666666654,-0.025758137283153532,-0.0468547962598595,0.46,2.379,-0.010905110465648049,0.0146076682180741,0.3,0.5786666666666668,0.004957287048561031,-0.1108239756753337,0.69,3.334666666666666,-0.05279100208545196,1,-1,-1,1
0.0280093710177657,0.69,4.669,0.00606209539863526,0.2811035547770046,0.89,6.965666666666667,0.06542479237618128,-0.0866176003780401,0.71,3.104666666666666,-0.029394719411836738,-0.0193823960918269,0.54,1.5093333333333334,-0.009232804600894939,1,1,1,-1
-0.1300316450036174,0.96,8.781,-0.02814287533816539,-0.007163728673051,0.64,4.223333333333334,-0.0016673053510314361,0.0348904294531027,0.33,0.7230000000000001,0.011840484837449435,-0.0578925700490042,0.61,2.2749999999999995,-0.02757712640757915,1,-1,-1,1
-0.0345960311089244,0.47,2.316666666666667,-0.007487652645374632,0.3198180352360324,0.9,7.277000000000001,0.07443530399348516,-0.059153507352653,0.7,2.6623333333333337,-0.020074450726738087,0.115607549260071,0.94,3.137333333333333,0.05506965741746768,-1,1,1,1
-0.0635297465027679,0.96,8.377999999999998,-0.01374980479592415,-0.0845701430050196,0.76,5.295666666666667,-0.01968308103295457,0.039412844771775,0.33,0.6446666666666666,0.013375220604498772,-0.0273504082394282,0.68,2.7276666666666665,-0.013028367278895394,1,-1,-1,-1
-0.0552724008899812,0.74,5.945666666666667,-0.011962659457584872,-0.0825350061930523,0.78,5.762333333333333,-0.019209417853968066,0.1180335153125988,0.67,3.606666666666666,0.04005608616105468,-0.2810613272182092,0.31,0.0,-0.1338835664476057,-1,1,1,-1
0.0174661651404059,0.62,4.251333333333334,0.0037802191010394325,-0.1322917329193274,0.77,5.498,-0.030789931369591652,0.1311750521082242,0.86,4.704,0.04451582396332324,0.020666425999112,0.49,1.0073333333333336,0.009844452261973727,-1,-1,1,1
0.3203501865589118,0.93,7.976,0.06933370230480951,0.3669900116139786,0.92,6.9593333333333325,0.08541423580724151,-0.1500338235637039,0.52,1.7209999999999996,-0.050915773776829314,-0.0388807152205235,0.55,1.4196666666666666,-0.018520829141733815,1,1,-1,1
-0.0272510009071957,0.67,4.695666666666666,-0.0058979606183564405,0.3629186461536857,0.9,7.303,0.08446665533235735,0.0107524567453647,0.44,1.1863333333333332,0.0036489748923827,0.0142454653943051,0.97,3.4656666666666665,0.006785827604146992,-1,-1,-1,1
0.0053939186347244,0.67,5.034666666666667,0.0011674110538018112,-0.1251322597013171,0.73,5.352000000000001,-0.02912361644453589,0.0299694298266623,0.41,1.2073333333333334,0.010170484714914961,0.0284196000770622,0.78,3.461666666666667,0.01353767682302906,1,-1,-1,-1
-0.145409676340888,0.96,8.548333333333334,-0.03147115761021668,0.0453668630597314,0.42,1.627,0.01055880491727022,0.2021300031138748,0.9,4.624666666666666,0.06859523584484314,-0.0299798003714208,0.64,1.8223333333333327,-0.014280878251161363,1,-1,1,-1
0.0182880471495554,0.67,4.666333333333332,0.003958099823270792,0.1796268869726516,0.95,7.263333333333334,0.04180684159148484,-0.0575064139141741,0.71,3.0203333333333333,-0.019515489854376636,0.0101121704540381,0.62,1.813,0.004816932511891351,-1,1,-1,-1
0.0140885674993862,0.41,1.799,0.003049202360067998,0.257436885251983,0.83,7.36,0.0599165484795911,-0.0718832445451616,0.47,1.6693333333333331,-0.02439443940487144,-0.0407238766296522,0.68,2.692,-0.01939881910013588,-1,-1,-1,1
-0.0100121840283178,0.43,1.9306666666666668,-0.002166946722575721,-0.031589493459907,0.45,2.410333333333334,-0.007352223106970893,0.2798334163813273,0.32,1.1050000000000002,0.09496481916705478,-0.3271295440743985,0.3,0.0003333333333333,-0.1558281620760175,1,-1,-1,-1
0.2792297035160489,0.85,8.162333333333333,0.060433956184638225,0.0240580605827751,0.41,1.816,0.005599337297069324,-0.0028072469775236,0.31,0.658,-0.0009526728616803563,-0.037960193366977,0.53,1.9463333333333337,-0.018082338546227292,1,-1,-1,1
0.0291580632054411,0.39,1.6529999999999996,0.006310707965512914,-0.0624748091395424,0.54,2.8456666666666663,-0.014540553995976998,-0.1285578649904994,0.64,2.648333333333333,-0.043627650189886555,0.0404551558473342,1.0,3.984,0.01927081395239319,-1,1,1,1
-0.021105020380026,0.68,4.799333333333334,-0.004567780078057061,-0.0381847419843057,0.6,3.402666666666667,-0.008887218869370262,-0.0959134128660488,0.62,2.487,-0.032549364640952774,0.0678304506692635,0.96,3.707666666666667,0.03231103595514874,1,1,-1,-1
0.2216374364194244,0.94,8.505333333333333,0.04796920582869573,-0.1049793696925602,0.73,4.651666666666667,-0.024433178980488576,0.0260638756117033,0.35,0.7733333333333335,0.008845088146603404,-0.0594247105539005,0.69,2.822,-0.0283069615546789,1,1,-1,-1
-0.0320480329879582,0.61,3.9306666666666663,-0.006936186935022075,0.2727827925086803,0.94,7.491,0.06348819593488571,-0.0760700037258867,0.65,2.419,-0.025815266244049808,0.0276588369583778,0.73,2.4039999999999995,0.013175287302708486,-1,1,1,1
-0.0176161956762621,0.47,2.5166666666666666,-0.0038126903557667083,-0.0772497003462935,0.55,3.3149999999999995,-0.017979301650197104,-0.1191922944341317,0.65,2.926666666666667,-0.04044933172534059,0.017456584097935,0.76,3.105333333333333,0.00831544403549191,-1,-1,1,1
0.0050197773121927,0.64,3.9526666666666666,0.001086435283645454,0.2877380257944573,0.88,6.667,0.06696891688640658,-0.0239742336964075,0.78,3.065666666666667,-0.008135943151784246,0.0889150200513002,0.9,2.7150000000000003,0.04235467082237986,1,1,1,1
0.0222681486545783,0.37,1.390666666666667,0.004819517061251499,0.3124107493818364,0.91,8.180666666666665,0.07271131249339104,-0.0287647368480485,0.4,1.1729999999999998,-0.009761657733687017,-0.0511029761446826,0.63,2.6420000000000003,-0.024342903273295857,-1,1,-1,-1
0.0158870460418449,0.35,1.188,0.0034384488194000515,-0.0500429519350982,0.67,4.711333333333333,-0.01164713033544622,-0.0407591962378042,0.97,5.051,-0.013832121088937463,0.0645504261641736,0.68,1.9620000000000004,0.030748596244487152,-1,-1,1,1
-0.0261658751354207,0.42,1.4526666666666668,-0.005663105792668087,-0.0614148192401273,0.97,7.506666666666666,-0.014293849114763042,0.0190483762071735,0.98,4.187666666666667,0.0064642944553671465,0.1612507419239515,0.82,2.195666666666667,0.07681179276699295,1,1,1,1
0.0125006211567439,0.66,4.721333333333333,0.002705521589410712,0.043265415073915,0.33,0.9693333333333334,0.010069708298515438,-0.0781715410285448,0.92,5.808666666666668,-0.026528448080945913,0.03882548916935,0.48,1.2136666666666671,0.018494522211623197,1,-1,-1,-1
-0.0580112811161885,0.76,5.623666666666666,-0.01255543796754046,-0.0485611002947821,0.64,3.562,-0.01130224022554742,-0.1305291211698538,1.0,4.307333333333332,-0.04429661956825856,0.2482124432750652,0.89,2.538333333333333,0.11823600020411051,1,1,1,1
-0.078659418210373,0.65,5.192333333333333,-0.017024334351884572,-0.0111619640618483,0.31,0.8169999999999998,-0.00259786533769071,-0.1055231589862599,0.45,1.98,-0.03581054700561924,-0.0440626870373825,0.37,0.7806666666666666,-0.02098926147619521,-1,-1,-1,-1
0.3172128846517488,0.93,9.122000000000002,0.06865469300311974,-0.1060228026947323,0.69,4.710333333333333,-0.024676030365202366,0.4135322434760898,0.34,1.275,0.14033711637904947,-0.3927786170277859,0.32,0.0046666666666666,-0.18710009873116154,1,1,-1,-1
-0.009396123429747,0.37,1.4416666666666669,-0.0020336121283248275,-0.2092882321279976,0.71,5.444333333333333,-0.048710302310529106,0.5658466159216604,0.4,1.7926666666666666,0.19202682171476373,-0.5788780626866408,0.37,0.0023333333333333,-0.2757485718075943,-1,1,1,1
0.4039915468415529,0.85,6.7923333333333344,0.0874362832225812,-0.0931042581778873,0.98,6.808666666666666,-0.021669333799278403,-0.0826792502795195,0.59,1.6516666666666666,-0.028058193167905573,0.1366275184790906,0.92,2.8950000000000005,0.06508251999630386,1,1,1,1
-0.0705581244559931,0.52,3.0979999999999994,-0.015270963468965813,-0.1105313545850465,0.59,3.832333333333333,-0.025725362777860906,-0.1879306251706838,0.7,3.752333333333333,-0.06377650698787816,0.023298347465779,0.46,1.3196666666666668,0.011098168082840889,-1,-1,1,-1
-0.0787423041338661,0.5,2.882333333333334,-0.017042273432883587,-0.1453965084529507,0.71,5.304,-0.033839971839922635,-0.0181032981994733,0.37,1.1356666666666666,-0.0061435709218427975,-0.0231614216152675,0.48,1.538333333333333,-0.011032943452377523,-1,1,-1,1
0.2035136846749576,0.84,7.608333333333334,0.04404666461966775,0.0139019276004694,0.32,0.8320000000000002,0.0032355717721568194,-0.1958135383642192,0.59,2.206000000000001,-0.06645166793046398,0.1416705955337471,0.89,3.837666666666666,0.06748478980919528,1,-1,1,1
0.0484828139247133,0.78,6.613666666666668,0.010493182550207045,-0.0995856963378605,0.76,5.308000000000001,-0.023177841033388963,-0.1829999565570861,0.52,2.040666666666666,-0.062103225578824035,0.0398383978799976,0.49,1.535,0.018977021287570638,-1,1,-1,-1
-0.0241753353024947,0.42,1.8393333333333333,-0.005232291321528154,-0.1565697784626625,0.73,5.242333333333333,-0.03644046855412572,0.1747354902656264,0.92,4.491666666666668,0.05929858002565964,0.0984291742472986,0.85,2.5826666666666664,0.04688673828288744,-1,-1,1,1
-0.1025442636751843,0.59,3.713000000000001,-0.02219375467544373,-0.0123387706270521,0.45,2.274,-0.0028717584418048235,-0.2743790565556918,0.53,2.474,-0.09311381687715067,-0.0259150053823409,0.48,1.6509999999999996,-0.012344613111440228,1,-1,-1,-1
0.0058343900963859,0.37,1.3656666666666664,0.001262742720452758,-0.0987780701576612,0.73,5.033000000000001,-0.02298987195843712,-0.1796083539159108,0.99,5.396333333333333,-0.06095224462854747,0.0894254337778202,0.52,1.1749999999999998,0.04259780640686835,-1,1,1,1
-0.0567787963578751,0.59,3.533666666666667,-0.012288690093140825,0.0156552417359021,0.82,6.540000000000001,0.003643642788447973,-0.0828805006138202,0.47,1.7359999999999998,-0.028126489877609934,-0.0375743940020982,0.59,2.092,-0.01789856301433744,1,1,-1,1
0.003796408071266,0.67,4.847666666666667,0.0008216602895354561,-0.0056718719981216,0.46,2.271333333333333,-0.0013200866426458227,-0.18128203765019,0.75,4.185666666666666,-0.061520229236047226,-0.0102343734832293,0.48,1.3850000000000002,-0.004875143926249742,1,-1,1,-1
-0.0263229609843875,0.46,2.468666666666666,-0.005697104035670701,-0.0038015142367779,0.34,1.0766666666666669,-0.0008847745801492691,-0.2474844834902745,0.78,4.881666666666665,-0.08398682160703567,0.0228702055823062,0.4,0.901,0.010894222691732597,-1,-1,1,-1
-0.0600191520659092,0.58,3.2293333333333334,-0.012990003429136684,0.3154612904905445,0.88,7.013666666666667,0.07342130358130367,-0.0549995602092638,0.79,3.7240000000000006,-0.01866475904515598,-0.0068204129574873,0.59,1.5663333333333334,-0.0032489037906126487,1,1,1,1
-0.0221020383109884,0.72,4.938,-0.004783565638104462,0.3279381485992285,0.89,6.808666666666666,0.07632520087251822,-0.0834184685178187,0.71,3.095,-0.02830905572475408,0.0011694735577667,0.64,1.8060000000000005,0.000557078742670336,1,1,-1,1
0.1785015912918792,0.83,6.746,0.038633272933305984,-0.0361746147281065,0.78,5.617333333333334,-0.00841937648121241,0.2870685024398351,0.77,4.274,0.09742013221754478,-0.3761941154790706,0.34,0.0,-0.1792000712280039,1,-1,1,-1
0.0456131579317615,0.31,0.8290000000000003,0.009872100113921518,-0.2999612823314317,0.99,7.961333333333333,-0.06981379027026238,0.5432305428237232,0.93,5.681333333333333,0.18435178661785523,-0.3300908912502774,0.35,0.003,-0.15723879983725028,-1,1,1,1
0.2947301143154863,0.84,6.558000000000001,0.06378872516265725,-0.1410092181340463,0.99,6.879333333333333,-0.03281886216937416,-0.0595721732397871,0.57,1.7409999999999997,-0.020216530006536913,0.1395247127191501,0.9,2.8356666666666666,0.06646259850582246,1,1,-1,1
-0.0429371097324344,0.48,2.5613333333333324,-0.009292920400625654,-0.0060672060957998,0.64,4.422,-0.0014120977567718578,-0.0851776471458585,0.64,2.526,-0.028906054047737405,0.0617898426181349,1.0,3.770000000000001,0.029433592240633955,-1,-1,1,1
0.0120928326086371,0.44,2.102333333333333,0.002617263517513045,-0.2508573172418131,0.98,8.445,-0.0583852022419677,0.0227006708860377,0.38,1.0666666666666669,0.007703744368848885,-0.0246165561206805,0.57,2.187333333333333,-0.0117260967907392,-1,1,-1,-1
-0.0156685815574069,0.5,2.5503333333333336,-0.003391166338653275,-0.1352692652019138,0.65,4.793666666666668,-0.03148293018825166,-0.2153684819457018,0.55,2.384,-0.07308787208739313,-0.0056428133487407,0.43,1.2063333333333333,-0.0026879542034647323,1,-1,1,-1
-0.0377530504372911,0.63,4.163666666666667,-0.008170929407703765,-0.0626580737510504,0.65,4.635666666666666,-0.014583207491295918,-0.187859464748227,0.54,2.1910000000000007,-0.06375235784680042,-0.0003473211424809,0.56,1.9396666666666669,-0.00016544643020879914,1,1,-1,1
-0.0178191079368486,0.34,1.044,-0.0038566068535862376,0.2730752645271748,0.87,7.259333333333334,0.06355626665388114,-0.155678557133541,0.58,1.9546666666666668,-0.052831381675406054,0.1292392632076016,0.9,3.547333333333333,0.0615631245128964,-1,1,1,1
-0.1004651167526269,0.6,3.662333333333333,-0.021743762885755646,-0.0327530392563035,0.55,3.2336666666666662,-0.007623029864323386,-0.1161481013921621,0.69,2.961333333333334,-0.03941624838068991,0.1660350810971742,0.89,3.546666666666667,0.07909081278709247,1,-1,1,-1
0.0554802254383606,0.95,8.441,0.01200763912662689,-0.0357390224664069,0.54,2.73,-0.008317995574432434,-0.0729938613392633,0.69,2.638666666666667,-0.02477134050689008,0.1412248474094917,0.88,3.12,0.06727245768508804,1,-1,1,-1
-0.6927438347734807,0.99,9.505333333333333,-0.1499312216097116,0.0637849907568026,0.42,1.914,0.014845489166051022,-0.0020898002729359,0.32,0.7243333333333332,-0.000709198735379704,0.0142144519359834,0.45,1.480333333333333,0.006771054342919347,1,-1,-1,-1
-0.5469630481947405,0.99,8.678333333333335,-0.1183797442499424,0.0243713835149149,0.35,0.9933333333333336,0.005672260913414924,0.2487596911251657,0.9,4.571,0.08441957858085923,0.0046800290265305,0.74,2.1536666666666666,0.002229331880524989,1,-1,1,1
-0.3197754456638808,0.95,8.121666666666668,-0.0692093105741646,0.3229448102477654,0.86,6.251333333333333,0.07516303796366545,0.0241182201839302,0.3,0.4183333333333333,0.008184806689695172,-0.0152559700935581,0.8,3.0176666666666665,-0.0072671815292390095,-1,1,-1,1
0.3220454081013582,0.89,9.206666666666669,0.06970060075124779,0.0013465405271197,0.48,2.5350000000000006,0.00031339743989650446,0.0068616195498034,0.43,1.4043333333333334,0.0023285727207513324,0.0186993929905308,0.44,1.3553333333333335,0.00890745606575014,-1,-1,1,-1
-0.030319948425503,0.67,5.058333333333335,-0.006562175913215562,-0.024852305053896,0.69,4.582666666666667,-0.005784191877297726,-0.1150857743211748,0.55,1.9613333333333327,-0.03905573497418844,0.0432869040160794,0.75,3.0743333333333336,0.02061971722508976,-1,1,1,1
0.34951743612441,0.93,8.329666666666666,0.07564639848316008,0.0576448946882512,0.83,5.960666666666667,0.013416426802277441,-0.0694183151065628,0.48,1.6706666666666663,-0.02355793609721392,-0.0271087274458514,0.48,1.3090000000000002,-0.01291324263010005,1,1,-1,-1
0.3400047752535275,0.84,7.339666666666668,0.07358756404315864,-0.0837825292133178,0.73,4.738,-0.019499769694769666,0.3080492545725626,0.94,5.254,0.10454020157180012,-0.2742272559996257,0.33,0.0,-0.13062815654416307,-1,-1,1,-1
-0.0849790063182904,0.61,4.504000000000001,-0.01839208894965748,0.0201680733525013,0.39,1.6363333333333332,0.004693971276036426,-0.1101930465067617,0.45,1.848,-0.037395329229449936,-0.0380488441035837,0.53,1.917,-0.018124567325627804,-1,-1,-1,1
0.0159842938620438,0.3,0.7733333333333334,0.003459496259664995,-0.0136650718974133,0.45,1.8663333333333332,-0.0031804453430091958,-0.1698429805329939,0.76,3.696,-0.05763824828958359,0.1565934252161462,0.89,3.5829999999999997,0.07459327989975349,-1,1,1,1
0.2456043854950724,0.84,7.615999999999999,0.05315639591656515,-0.0417531204854766,0.51,2.407,-0.00971773281553482,-0.0047735298100336,0.34,0.7473333333333333,-0.0016199544752748662,-0.0196433990038986,0.8,3.88,-0.00935713334105719,1,1,-1,-1
-0.4942100275232111,0.99,8.896000000000003,-0.10696235670224805,0.0661381658493933,0.46,2.1203333333333334,0.01539317342418742,0.5308226696929541,0.77,4.820333333333334,0.1801410263614548,-0.6305728134211908,0.38,0.0,-0.3003733669135684,1,-1,1,-1
-0.0103265921084401,0.44,2.024,-0.0022349943690078465,0.2916990118245035,0.87,6.918999999999999,0.06789080735778928,-0.0379973756131892,0.96,4.822,-0.012894864203823343,0.0386848517332525,0.57,1.3093333333333337,0.018427529567323325,-1,1,1,1
-0.0154725250250038,0.69,5.012,-0.0033487336327492627,0.0151971636312846,0.48,2.423333333333334,0.0035370284665108167,0.030063735219473,0.8,4.3806666666666665,0.010202488378703786,0.0177271246519468,0.7,2.332333333333333,0.00844431603150184,1,-1,-1,1
-0.0753647182572994,0.76,5.710666666666665,-0.016311259238104153,-0.0395098931164321,0.57,2.852666666666666,-0.009195638084328989,0.1462827207962558,0.94,4.351333333333334,0.04964279215585548,0.0447596458175447,0.99,2.7336666666666667,0.021321257799128118,1,1,1,1
-0.0082660837339543,0.4,1.6290000000000002,-0.0017890365383983328,0.4004459628977654,0.91,7.809666666666667,0.09320086329484396,-0.1391205528366965,0.58,2.2303333333333337,-0.047212224734998275,0.024251214153014,0.75,2.899666666666666,0.01155206614024632,-1,1,-1,-1
-0.0657871490293695,0.79,6.490333333333331,-0.014238376619286388,-0.0757944379667039,0.67,4.871333333333334,-0.01764059999587955,0.0056070831522035,0.32,0.6733333333333332,0.0019028307787160186,-0.0509765175183272,0.56,2.283,-0.02428266470517943,1,-1,-1,-1
-0.0091463419126851,0.62,4.450666666666667,-0.001979551671762463,-0.0410992896705177,0.63,4.3103333333333325,-0.009565558484791228,-0.1784732954093306,0.64,2.973666666666667,-0.06056704893885711,0.0049637919147837,0.53,1.816,0.0023645023356026326,-1,-1,1,-1
0.430706225627314,0.92,8.080666666666668,0.09321816712281093,-0.0946571715133535,0.76,4.669666666666667,-0.022030762997965258,0.0109887014041283,0.82,3.922,0.0037291473449396024,0.0095483487828824,0.47,0.994,0.0045483560523624,1,1,1,-1
0.0191422886685919,0.43,1.942,0.004142984145685236,0.3409213011005514,0.92,7.627666666666666,0.07934693447336572,-0.002392610906583,0.78,3.82,-0.0008119611482395463,0.0157968604712011,0.64,1.819333333333333,0.007524834666839882,-1,1,-1,1
-0.033277353957164,0.62,4.075666666666666,-0.007202250067469482,0.0057971041991842,0.46,2.2629999999999995,0.0013492335197098015,0.2366893437799593,0.94,6.412999999999999,0.08032336173962586,-0.2945509087764795,0.32,0.0003333333333333,-0.1403093287777783,1,-1,1,-1
-0.0215623101216091,0.42,1.979,-0.0046667517413813,-0.0384319468076566,0.32,0.8436666666666663,-0.008944753980425522,0.2434687477510682,0.91,6.803666666666667,0.08262403361971134,-0.3637288696782628,0.36,0.0,-0.17326225124766026,-1,-1,-1,1
-0.0081481128616129,0.36,1.3326666666666662,-0.0017635039878123096,0.0285541114035832,0.38,1.1969999999999998,0.0066457601774113275,-0.2141331132545811,0.75,4.3293333333333335,-0.07266863493596927,0.0322034241480109,0.65,2.419666666666666,0.015340101462672222,-1,1,-1,1
-0.01895133280206,0.68,5.042666666666666,-0.00410165538185433,0.0014697401809671,0.4,1.3373333333333333,0.00034207125649116717,-0.3074784813042477,0.72,4.385666666666667,-0.10434650283162876,0.0345274591713409,0.39,0.8333333333333333,0.016447155572720584,1,1,-1,-1
-0.0474475308780153,0.78,6.238,-0.010269115233961625,-0.0149381628829612,0.53,2.5723333333333325,-0.0034767479403617386,-0.1308144539592981,0.58,2.268333333333333,-0.044393450665496374,0.1518815400355229,0.95,3.7916666666666665,0.07234877333986062,1,1,-1,1
-0.0510910353436235,0.66,5.094333333333333,-0.011057682447479594,-0.0023466352192609,0.47,2.399,-0.0005461621505447366,-0.0020412944359439,0.36,0.8783333333333333,-0.0006927376990315114,-0.0284374425083084,0.98,4.49,-0.013546176065358058,-1,-1,-1,1
0.0411456847854623,0.8,6.299333333333333,0.008905200557821905,-0.0166049580097373,0.65,3.74,-0.003864682291421314,-0.0440578314924176,0.74,2.973333333333334,-0.01495155244386029,0.1009582468928953,0.93,3.136333333333333,0.04809146206665683,1,1,1,-1
0.012320766122905,0.39,1.6800000000000002,0.0026665953895912073,-0.0308024419822987,0.46,2.398333333333333,-0.007169042643270468,0.0047155744671456,0.37,1.067,0.0016002866360000038,-0.0850969528977092,0.78,4.038,-0.04053593448992685,-1,-1,-1,-1
-0.00051157941706,0.37,1.376,-0.00011072163056531642,0.1078137421500642,0.94,8.638,0.02509285839897217,0.4622890329364173,0.5,2.4533333333333336,0.15688331645101175,-0.5677267332433371,0.35,0.0,-0.2704366358992345,-1,1,1,-1
-0.0786726268536854,0.77,5.444333333333334,-0.017027193111397432,0.3075434909257382,0.85,6.418,0.071578493756239,0.2411068055078447,0.88,4.150666666666667,0.08182248024945517,-0.0741779276392444,0.61,1.3396666666666668,-0.03533465668268235,1,-1,1,1
0.3189997981455459,0.93,9.103333333333332,0.06904143642772703,0.0029232269828343,0.45,2.082333333333333,0.0006803596581057183,0.0386781538095764,0.33,0.7353333333333335,0.013125894432981842,-0.0570486177760156,0.75,3.4073333333333338,-0.027175109732650575,1,-1,-1,1


==> data/results/error_train_D_realistic_realistic.csv <==
e0,v0,q0,em0,e1,v1,q1,em1,e2,v2,q2,em2,e3,v3,q3,em3,sign0,sign1,sign2,sign3
-0.1710941568799056,0.5614666666666667,3.494766666666667,-0.04159934120100772,-0.2419946825585688,0.4304333333333334,1.7434666666666665,-0.10255110902895727,-0.053848948273784,0.3185333333333333,0.5938666666666667,-0.04407116583525859,-0.0481636040345583,0.3656333333333333,0.6576333333333334,-0.030358385838058145,1,1,1,1
-0.1398504118766683,0.5651333333333334,3.525466666666666,-0.034002826904501106,-0.1661335189811543,0.4305,1.8190333333333333,-0.07040310323462282,-0.0283195414269987,0.3207333333333333,0.6193,-0.023177336728326642,-0.0521589155107795,0.3750333333333333,0.6535333333333333,-0.03287670251658818,1,1,1,1
-0.1283856339626372,0.5698333333333333,3.5361666666666665,-0.031215313777595656,-0.1762859754357764,0.4339333333333333,1.8084666666666664,-0.07470545259941809,-0.0299510805968177,0.3271333333333333,0.6175333333333333,-0.024512624336066588,-0.0131783376595909,0.3801,0.6923666666666667,-0.008306543237233921,1,1,1,1
-0.0979549187822139,0.568,3.5680333333333336,-0.023816477213763308,-0.1574303656202,0.4368999999999999,1.8281000000000005,-0.06671493116497848,-0.0176381301088893,0.3302,0.6301,-0.014435434339414336,0.0040118618387945,0.3802,0.7098333333333333,0.002528748669715738,-1,1,1,1
0.089002585127865,0.5850333333333333,3.873533333333333,0.021639832557838985,-0.0941571237265417,0.4205,1.8801666666666663,-0.03990136212516414,-0.0279139200994836,0.3567,0.8511333333333333,-0.022845367295973983,0.0192358000288546,0.4164666666666667,1.0226666666666666,0.012124670711118087,1,-1,1,1
-0.0114160035342965,0.5947666666666667,3.9198333333333335,-0.002775654264502152,-0.0838531896771239,0.4113666666666666,1.8344000000000005,-0.035534820460045996,0.0828547289574582,0.3595,0.9836,0.06781013589261227,0.0027624389622247,0.4310666666666667,1.1336333333333333,0.0017412149599338317,1,-1,1,1
0.0871447845467363,0.5898333333333333,4.015533333333334,0.021188132267968476,-0.1572572680778587,0.4130666666666666,1.7596,-0.06664157688814229,0.0505478546065789,0.3632666666666667,0.9870666666666666,0.0413694780380255,-0.0081597536535182,0.4382333333333333,1.1858,-0.0051432394797380305,-1,1,1,1
0.030137644738907,0.5944333333333334,3.9548333333333336,0.0073275802596142955,-0.1582553368759298,0.4164,1.7568,-0.06706453271943258,0.0052462775009194,0.3685333333333333,0.9943,0.004293669109102502,0.0159185481727592,0.4404999999999999,1.2267666666666666,0.010033747205952237,1,1,1,1
0.0664664924047233,0.5973333333333334,3.944633333333334,0.016160471791675825,-0.2828776562518631,0.5954,3.4428,-0.1198762595170648,0.025544081555438,0.3695666666666666,1.0089333333333337,0.02090583921185227,-0.0212482654495724,0.3952,1.0259,-0.013393163859680307,1,1,1,-1
0.1004900014442236,0.5964333333333333,3.9593666666666665,0.024432849920773537,0.0599167558839912,0.6357666666666667,4.2141,0.025391176782710783,-0.0027163208257122,0.3704,0.9905333333333334,-0.002223096818216032,-0.0370026328283726,0.3774666666666667,0.8524333333333333,-0.023323424958433637,-1,1,1,-1
0.0328388280810654,0.5999333333333333,3.9302,0.007984338208255396,0.3159094557389377,0.6401333333333333,4.513466666666667,0.13387428474144877,-0.003006963506533,0.3714666666666666,1.0030666666666668,-0.00246096519254589,-0.0335328884887491,0.3692666666666667,0.7866,-0.02113638269834596,1,1,1,-1
0.1131260020861786,0.5912666666666666,4.011066666666666,0.027505130773063553,0.3397105503166386,0.6402,4.5386,0.14396057514766705,0.0152903633778049,0.3702666666666666,1.0219,0.012513970313375101,-0.0621525846359842,0.3680666666666666,0.7482333333333333,-0.039175891900820395,-1,1,-1,-1
0.006308993701829,0.5914333333333333,3.9492,0.0015339505826701741,0.0486927155310361,0.5387,3.4833333333333334,0.020634717781993963,0.0355083945470464,0.3692333333333333,1.0456,0.029060852529009057,-0.0493024865202602,0.4211999999999999,0.9679666666666666,-0.031076243951423936,1,-1,-1,1
-0.0260429627438254,0.5990666666666666,3.9249666666666663,-0.006332011056496594,-0.0914550771415725,0.5133666666666666,3.045033333333333,-0.03875630442799994,0.0464908611296626,0.3692333333333333,1.0497,0.03804914518018236,-0.0310642625444115,0.4432999999999999,1.1859666666666666,-0.0195803633677687,1,-1,1,1
0.0040847136918098,0.599,3.9588333333333336,0.0009931455385311318,-0.0855465234267112,0.5026666666666667,2.9232333333333336,-0.036252411657258815,0.0355025424804338,0.3693,1.0363666666666669,0.02905606306874232,-0.0148378295191242,0.4507666666666667,1.2717,-0.009352550802005866,-1,-1,1,1
0.0277900577122123,0.5934,3.9829,0.00675679470209768,-0.1597880850119764,0.5027666666666666,2.8492666666666664,-0.06771407187273858,0.0253777659458545,0.37,1.0263333333333335,0.02076972285218485,0.0506779602487925,0.4499333333333333,1.3373333333333337,0.03194322978020316,-1,1,1,-1
-0.0588115556345734,0.6533333333333333,4.697733333333333,-0.014299272482589396,-0.0268012868309934,0.5359333333333334,2.9744,-0.011357694552880741,0.0422475369218989,0.3694666666666666,1.0275,0.034576315146393845,0.0388298221349652,0.4486,1.3053,0.024475135240100077,1,1,-1,-1
0.0407746339240642,0.6649333333333334,4.9674000000000005,0.009913827215875795,0.1195868449799357,0.5396666666666667,3.1535,0.05067782253851077,0.0376535841310229,0.3694666666666666,1.0189666666666666,0.0308165229540436,0.0450936084874473,0.4417,1.3065,0.028423312431312183,1,1,1,-1
-0.1080587017845235,0.6761333333333333,4.9882333333333335,-0.026273081952340342,0.1462119155660195,0.5396666666666667,3.172233333333333,0.061960841188791776,0.0380061506068446,0.3691,1.0167666666666668,0.0311050711267004,0.0434414131768969,0.4402,1.3015666666666668,0.027381904012591482,1,1,-1,-1
0.0092173685178735,0.6700333333333333,5.103866666666667,0.0022410844703456955,0.12665167966757,0.5405333333333333,3.162033333333333,0.05367171738224476,0.0379549772581653,0.3697666666666667,1.0164,0.031063189730530426,0.0526469568253731,0.4397,1.310366666666667,0.03318432373452517,-1,1,1,-1
0.0517648412646742,0.6695666666666666,5.0517,0.0125859546185244,-0.0240726668827635,0.5570666666666666,3.1472666666666664,-0.010201375749297989,-0.0737762808969553,0.4508333333333333,1.5733666666666666,-0.06038013395521158,0.052445791465856,0.4782333333333333,1.4666333333333337,0.03305752559049322,-1,1,1,1
0.0536115236351726,0.6750333333333333,5.024533333333333,0.013034951658640569,0.1103298067650806,0.5519333333333334,3.2632666666666665,0.04675492834422586,-0.0184869301917109,0.4865,1.8459333333333328,-0.015130111030606531,0.0201942178175023,0.5000666666666667,1.5783333333333334,0.01272877868030055,1,-1,1,1
0.1485435774502788,0.672,5.1071,0.036116458178696596,0.0870395428703396,0.5523333333333333,3.232133333333333,0.03688511481472937,0.0639565897162268,0.4995333333333333,1.9901333333333333,0.052343482314837736,0.0272028221253697,0.5101333333333333,1.6526666666666665,0.01714642802422939,-1,1,1,1
0.1523944080400383,0.6616333333333333,5.107066666666666,0.03705273805249219,0.0800031751847987,0.5566666666666666,3.222633333333333,0.03390328355274247,0.0628970087593896,0.5099,2.0462666666666665,0.0514762979117695,0.0979504251334351,0.5106666666666667,1.7174,0.06173991458506768,-1,1,1,1
0.0091641572938963,0.6975333333333333,5.188433333333333,0.0022281468463945485,0.0785683516538764,0.6070333333333333,3.6989333333333336,0.03329524232307076,0.1507216277375793,0.5104,2.0383333333333336,0.12335390130946743,0.0029611530499364,0.5476,1.8784333333333327,0.00186646802326109,1,1,1,1
0.0625142602981521,0.7059666666666666,5.334533333333333,0.015199537444734712,0.2312720371279528,0.6181666666666668,3.941733333333333,0.09800712827281889,0.1181125267773886,0.5194666666666666,2.0158,0.09666589453822083,0.0411575221143183,0.5616333333333333,2.0019,0.02594232640041561,1,1,1,1
0.1069590166325413,0.7088333333333334,5.4076,0.026005707667413128,0.2556305099387699,0.6219333333333333,3.993966666666666,0.10832962120774699,0.1588322343290018,0.5207999999999999,2.0422,0.12999180046207057,0.0231764378631784,0.5710666666666667,2.0483,0.01460852560986308,1,1,1,1
0.1362972766233383,0.7032666666666667,5.429033333333334,0.033138927818570585,0.1960329490360517,0.6281,3.991533333333333,0.08307371103081422,0.1616736080500744,0.5234333333333333,2.0529333333333333,0.13231724332540504,0.0619786491569311,0.5721333333333333,2.0892666666666666,0.03906625724017015,-1,1,1,1
0.0348782260536468,0.7288,5.561233333333333,0.00848019156557143,0.421118750973692,0.6555,4.4351,0.1784592722808661,0.1455150101752924,0.5287666666666666,2.025033333333333,0.11909269076805323,0.0151528770057125,0.5793,2.0636666666666668,0.00955113089888349,1,1,1,1
0.1730770509741335,0.7277333333333332,5.679766666666667,0.04208145636785792,0.3842181232767414,0.6703333333333333,4.522200000000001,0.16282173738060618,0.1410558924442717,0.5311,2.022,0.11544325055979518,0.0605503002171539,0.5806,2.1088,0.03816594321479065,-1,1,1,1
0.1686224798247169,0.7303000000000001,5.685833333333333,0.04099838475087209,0.387036686344504,0.6769666666666667,4.576366666666667,0.16401617175995317,0.1386967731962445,0.5355666666666666,2.034733333333333,0.1135124953837359,0.0940720631699818,0.5733,2.133233333333333,0.05929531328775441,1,1,1,-1
0.1798869314978963,0.7307666666666667,5.698466666666667,0.04373719113175726,0.406403932208824,0.6792,4.611566666666667,0.1722235113643753,0.1177389022996791,0.5391333333333334,2.0267666666666666,0.09636011203280348,0.0952762065433474,0.5699000000000001,2.1287333333333334,0.06005430651232174,1,1,1,-1
0.1836835257650415,0.7876333333333334,6.475533333333334,0.044660284142067484,0.09896725738633,0.6255666666666666,4.0441666666666665,0.04193977278846217,0.2364538788059524,0.5338666666666666,2.159333333333333,0.19351906470419514,0.0291184955243282,0.5299,1.891233333333333,0.018353911420686972,1,-1,-1,-1
0.3066576715749285,0.7949333333333334,6.731366666666667,0.07455986425478131,0.1013326505985969,0.6045666666666666,3.862866666666666,0.04294216546355258,0.2014119802362124,0.5223333333333333,2.1585,0.16484000276230812,0.0178007570285665,0.5140333333333333,1.7709666666666666,0.01122013729900691,1,-1,-1,-1
0.3139845655615261,0.7981999999999999,6.795333333333333,0.07634130418499485,0.0632769852544417,0.5990666666666666,3.7764333333333338,0.026815155379628808,0.1705349436069225,0.5202666666666667,2.139333333333333,0.13956955560571474,-0.0387572257713748,0.5085666666666667,1.6763333333333332,-0.024429376446494514,1,-1,-1,-1
0.385610263366841,0.7893333333333333,6.867966666666666,0.09375617033881092,-0.0438669545063712,0.606,3.6698666666666666,-0.01858968464425827,0.1430621938584664,0.5192333333333333,2.1121666666666665,0.11708525184626295,-0.0635571990037542,0.5097333333333334,1.6518,-0.040061245598601095,-1,1,-1,1
0.1056065262159968,0.6915,5.615866666666666,0.025676867037581336,0.0021174559399259,0.6117,3.8238,0.0008973232496825587,0.1188282881568996,0.4853,2.031833333333333,0.09725168942309996,-0.0196488598246848,0.5269333333333334,1.7671,-0.01238502972924732,-1,1,-1,1
0.0397113872331722,0.6657666666666667,5.2051,0.009655312473573374,0.0099601791971859,0.61,3.869766666666667,0.004220867219061114,0.0127014789406971,0.4742333333333333,1.8859,0.010395170243668924,0.0357898041472284,0.5348333333333334,1.8513,0.022558957228169512,-1,-1,-1,1
-0.1140028177878225,0.6633666666666668,5.022233333333333,-0.02771831722085492,0.0297311011459804,0.6047333333333333,3.8957,0.012599274343288383,-0.0114968993055166,0.4694333333333333,1.8379333333333332,-0.00940931572718136,0.0674104288111621,0.5380666666666667,1.8907333333333332,0.04249000564596096,-1,-1,-1,1
-0.1599106839078379,0.6693666666666667,4.976933333333333,-0.03888022374859909,0.0302735693181017,0.5991333333333333,3.8967,0.012829158372457026,0.0013222469842364,0.4651666666666667,1.8249333333333333,0.0010821560677689733,0.0486682653398204,0.5397,1.8857,0.03067648293502149,1,-1,-1,1
0.2296679379404436,0.6920000000000001,5.4252666666666665,0.05584080185755583,-0.0534295291234663,0.5462333333333333,3.2861333333333334,-0.022642057290578367,-0.0219875193770757,0.4612,1.7981333333333336,-0.01799507035580904,0.0803549826526575,0.5403333333333333,1.9478,0.05064919073808296,1,-1,-1,1
0.1283068535652196,0.7025666666666666,5.4752,0.03119615933835653,-0.0716136410772216,0.5289333333333333,3.0765,-0.03034801523910889,-0.0392339021082717,0.4614666666666667,1.7830333333333332,-0.03210989000911901,0.1071194594313706,0.5398333333333334,1.9767666666666663,0.06751932180674047,1,-1,1,-1
0.0728586408335481,0.7096333333333333,5.5291,0.017714640375497276,-0.0253703174060602,0.5198333333333334,3.0176,-0.010751286593987212,-0.0528717571966252,0.4648333333333333,1.7687,-0.043271411125189965,0.11503302050141,0.5359666666666666,1.9839666666666664,0.07250738167337573,1,-1,1,-1
0.1412912363771017,0.7009000000000001,5.5978666666666665,0.03435314482942225,-0.0810566303721893,0.5198666666666667,2.9621,-0.03434971070823613,-0.0535832871826911,0.4680333333333333,1.7680999999999998,-0.04385374294443435,0.119718590673054,0.5303,1.9887666666666663,0.07546078082182817,-1,1,1,-1
0.0113749204021935,0.6361,4.845466666666667,0.0027656654299263554,0.0152934063230194,0.5622,3.242233333333333,0.006480951410477895,-0.0117951193584429,0.4322666666666667,1.6456,-0.009653385589810657,0.0289936900546194,0.5111,1.9567666666666663,0.018275244288522167,-1,1,-1,-1
-0.1114843565371002,0.6225666666666667,4.519133333333333,-0.027105985795978435,0.0417717809754485,0.5746,3.4193666666666664,0.017701804105179745,-0.1487207853495173,0.4257666666666667,1.4762,-0.12171636781027698,-0.0110095759693629,0.5027333333333334,1.8654666666666664,-0.0069395337390348415,-1,1,-1,-1
-0.2151086386047476,0.6293666666666666,4.4158333333333335,-0.05230089569268109,0.0492985607987908,0.5797666666666667,3.4858333333333333,0.020891459390740483,-0.0703026989129009,0.4157,1.4834666666666667,-0.0575372779186684,-0.0207580154106072,0.4997,1.8419666666666668,-0.01308415044304833,1,1,-1,-1
-0.1884665325629049,0.6253666666666667,4.4461,-0.045823210657966684,0.0900755093265028,0.5766666666666667,3.5293,0.03817167914648445,-0.0410601434703912,0.4096333333333333,1.4671999999999998,-0.03360452618132371,-0.0644903872015763,0.4997999999999999,1.8069666666666668,-0.040649450902935834,-1,-1,-1,1
-0.0142628976836318,0.6903,5.176066666666666,-0.0034678399197053244,-0.0263112330976884,0.5535,3.3809666666666667,-0.011150022411894561,-0.0633989512100734,0.3931,1.2993333333333337,-0.05188709867377085,-0.0653698626646013,0.5179666666666667,1.8086666666666664,-0.041203800104512626,1,-1,-1,1
0.0752389002085003,0.7054333333333334,5.4823,0.018293369793796678,-0.0868079591660979,0.5492666666666667,3.2999666666666667,-0.036786975609967,-0.0844904630582583,0.3892333333333333,1.2406,-0.06914885672430296,0.025467993077088,0.5208666666666667,1.896,0.016052934074461477,1,-1,-1,1
0.1117525191289381,0.7083333333333333,5.566033333333333,0.0271711860772659,-0.0824860630999495,0.5459666666666666,3.268133333333333,-0.03495546745447628,-0.0855060754392948,0.3873,1.223933333333333,-0.0699800562760831,0.0261128074897938,0.5277333333333334,1.8994666666666669,0.016459372195678855,1,-1,-1,1
0.1617620394473293,0.7015333333333333,5.6196,0.0393303570095832,-0.0852412976616086,0.5451666666666667,3.258566666666667,-0.03612306484523576,-0.0328355245043237,0.3810333333333333,1.2245,-0.02687331678903481,0.0080706940216257,0.5302666666666667,1.895233333333333,0.005087103592032284,-1,-1,-1,1
0.0086873577159947,0.6849333333333334,5.5707,0.0021122191683994,0.0033149810706292,0.5186999999999999,3.103666666666667,0.0014048035337336261,-0.1423512047653718,0.3779999999999999,1.1754666666666669,-0.1165033627057449,0.0808717106624321,0.4196,1.292266666666667,0.050974893695918365,-1,-1,-1,-1
-0.1127768430892439,0.6786333333333333,5.492966666666667,-0.02742023725880355,-0.0450626345231177,0.5116333333333334,2.9958666666666667,-0.01909638301657246,-0.1790809638152783,0.3755333333333333,1.1524333333333332,-0.14656380685680706,0.0578761450831659,0.3743999999999999,0.8987333333333334,0.036480375139565605,-1,-1,-1,-1
-0.2179945967415797,0.6864666666666666,5.410566666666667,-0.05300257925344799,-0.0002250417874476,0.5051666666666667,2.975766666666667,-9.536690904365111e-05,-0.1516000591497954,0.3715666666666666,1.1555666666666666,-0.12407282893356596,0.0124596603608703,0.3555,0.7081000000000001,0.007853548010548671,1,-1,-1,-1
-0.1923434405008155,0.6880333333333333,5.442699999999999,-0.04676583090318781,-0.1081523661741661,0.5164,2.871266666666666,-0.04583218514556526,-0.1798354847657266,0.3731,1.1333333333333333,-0.14718132342861304,0.0289125041301964,0.3448666666666666,0.6442666666666667,0.018224071340241878,1,1,1,-1
-0.1483317992315234,0.6557,5.103366666666667,-0.0360649670317071,-0.0992662342868335,0.5178,2.8726333333333334,-0.0420664714927333,-0.1211411095579206,0.4102333333333333,1.2437,-0.0991445534209908,-0.0610072739523384,0.4308666666666667,1.000133333333333,-0.038453981978680406,-1,1,1,1
-0.200410661691504,0.6502,4.9381,-0.04872727186046731,-0.1029491714949175,0.5219,2.855433333333333,-0.04362720535341065,-0.0098587666285931,0.4200333333333333,1.4163333333333332,-0.008068631847938374,0.0048019393810807,0.4622333333333334,1.3251666666666666,0.0030267487540428808,-1,1,1,1
-0.2253462379648576,0.6502666666666667,4.9013,-0.054790036155609734,-0.0911518284136896,0.5231333333333333,2.8604,-0.03862779543339223,0.081104034467758,0.4185999999999999,1.4941666666666666,0.06637732894547987,0.0289847580744755,0.4744666666666666,1.4534333333333331,0.01826961430079717,1,1,-1,1
-0.2470054036220581,0.6538666666666667,4.877033333333333,-0.06005618339718659,-0.062450618067813,0.5228,2.8876,-0.026464962265640025,0.0613917372988603,0.4188,1.4691666666666667,0.05024435057963626,0.034119750423708,0.4799666666666667,1.5062666666666666,0.021506292330572985,1,-1,1,1
-0.1112684168783051,0.6299,4.7178,-0.02705348284842686,-0.0195709887966235,0.4948666666666666,2.8275,-0.008293680607636024,-0.0165782302667192,0.428,1.4705,-0.013567988953562971,0.0295158869345701,0.4553666666666667,1.5049,0.018604394373586373,-1,-1,1,-1
-0.0834026218829677,0.6229333333333333,4.65,-0.020278273601146493,-0.1390269816753115,0.4898666666666667,2.6582666666666666,-0.05891605139836521,-0.0510877393739215,0.4341666666666666,1.5027,-0.04181133162804388,0.0192628220308224,0.4409666666666666,1.4156,0.012141703164944976,-1,-1,1,-1
-0.1689552143818007,0.6239,4.564866666666667,-0.041079284874066896,-0.1467414174616466,0.4901666666666666,2.6508,-0.06218523044418937,-0.0870598704830105,0.4394333333333333,1.5144666666666668,-0.07125171637791902,-0.0057536085708123,0.4377333333333333,1.3582333333333332,-0.003626602959956004,1,1,1,-1
-0.2078861848634474,0.6339333333333333,4.5263333333333335,-0.05054484906331704,-0.162543075308692,0.4901333333333333,2.6352333333333333,-0.06888156575031096,-0.0402943973961869,0.4338333333333333,1.5613666666666668,-0.03297782272088889,-0.0322348490198358,0.4398333333333333,1.3318666666666668,-0.020318205076047945,1,-1,-1,1
-0.192718597814216,0.6138,4.415466666666667,-0.046857045573336684,-0.0497876139211586,0.4724,2.5493666666666663,-0.02109870749860233,-0.0484787813759994,0.4315333333333334,1.5527666666666669,-0.03967610291384398,0.0052129670048421,0.4763333333333333,1.4515333333333331,0.0032858268575688436,-1,-1,-1,1
-0.2208781624837055,0.6109666666666667,4.343066666666667,-0.05370368113424704,-0.0187806069995333,0.4639,2.478,-0.007958737174206313,-0.0370995684262061,0.4303666666666667,1.5496,-0.03036310429341944,0.0114252715724059,0.4915333333333334,1.5927,0.007201554153854892,-1,-1,-1,1
-0.2098327985404182,0.6085,4.312733333333333,-0.05101814311386546,-0.0794760972969039,0.4669333333333333,2.4166666666666665,-0.03367992152934276,-0.0317798770729604,0.4297666666666667,1.5468333333333333,-0.02600935166989011,0.0137224187506577,0.4989333333333333,1.6602,0.008649487334148803,-1,1,-1,1
-0.2476787028952163,0.6134000000000001,4.274033333333334,-0.06021988744591198,-0.0786380290846677,0.4689333333333333,2.4170333333333334,-0.03332476982229673,-0.0253663261685943,0.4286,1.5519333333333334,-0.02076036028639825,0.0290253141082375,0.4999,1.6837666666666666,0.01829517749827144,1,1,-1,1
0.2114909381689278,0.6442666666666667,4.8030333333333335,0.05142129841398304,-0.0384579344533975,0.5039333333333333,2.5656,-0.016297481363890445,0.0053488568807631,0.4416,1.592,0.0043776223339154485,0.0098602027632856,0.4763333333333333,1.6537333333333333,0.006215063135942429,1,1,1,-1
0.0832625155018833,0.6574666666666666,4.8643,0.020244208538625047,0.0842239479726578,0.5104333333333334,2.752833333333333,0.035691938269357716,0.0317564556290881,0.4470666666666666,1.6579666666666666,0.02599018304413071,-0.0344344251759285,0.4659333333333333,1.5607333333333335,-0.021704637486275012,1,1,1,-1
0.2376095002534333,0.6526333333333334,5.014666666666667,0.057771690476732994,0.0285492882393789,0.5154666666666666,2.7554333333333334,0.012098452494827366,0.0505824232487182,0.4459,1.6817666666666666,0.041397769776476454,-0.0027707983612592,0.4600333333333333,1.5397,-0.0017464840394877945,-1,1,-1,-1
0.1898972530705727,0.6527666666666667,4.965,0.046171071927148005,0.0398547427539268,0.5175666666666667,2.790833333333333,0.01688941271876831,0.034456108310817,0.4486666666666666,1.6784333333333332,0.028199638286026275,-0.0441266438206451,0.4593,1.489866666666667,-0.02781381721111464,1,1,1,-1
0.0360924116707037,0.6819,5.1039666666666665,0.008775405164249492,-0.0484484202789756,0.5494,3.019233333333333,-0.020531191750907517,0.0180325975663555,0.4890333333333334,1.899333333333333,0.01475827519874212,-0.0132347410494542,0.5009666666666667,1.5517333333333332,-0.008342095308271128,1,1,1,1
0.1055126651663389,0.688,5.2289,0.025654045931931633,-0.0013915182538775,0.5596,3.158233333333333,-0.0005896895694583633,0.0788489740695113,0.5081,2.0353666666666665,0.0645317378250301,0.0272102735330537,0.5169666666666667,1.6930666666666665,0.017151124780505046,1,1,1,1
0.1741363864868859,0.6828333333333333,5.288166666666667,0.04233902015755685,0.0678790355789451,0.5594666666666667,3.2217333333333333,0.028765385688803782,0.0593047901762564,0.5220333333333333,2.080033333333333,0.04853634706836863,0.1005208976877043,0.5212333333333333,1.7853666666666668,0.06336012966558058,-1,-1,1,1
0.1767291366733108,0.6820333333333334,5.2897,0.04296941398058947,0.0517005340924487,0.5602333333333334,3.2121,0.021909353761468804,0.1222799341327918,0.5242333333333333,2.1518,0.10007659254720064,0.1085823503544882,0.5224666666666667,1.8010333333333337,0.06844140826545173,-1,1,1,1
0.0828745341851791,0.6985666666666667,5.282466666666667,0.020149875877197437,-0.071166470269135,0.5768333333333333,3.2256666666666667,-0.030158515776518194,0.1725740249087641,0.5001666666666666,2.0591,0.14123838467454145,-0.0361660199755848,0.5914,2.1606333333333336,-0.022796092830966872,1,1,-1,1
0.2055911931721841,0.6978333333333333,5.388466666666667,0.049986851384381976,0.0116241900758979,0.5792,3.3238,0.0049260321393971825,0.1052305461526177,0.4931,1.9329333333333332,0.0861229977389298,0.0083311849976102,0.6196666666666667,2.4055,0.005251295739085806,-1,1,-1,1
0.2155344672272887,0.6972,5.393233333333334,0.05240443043919307,0.0031356723310831,0.5802,3.3229333333333333,0.001328817111616328,0.0896309670389907,0.4935666666666667,1.8998666666666668,0.0733559584537523,0.0513902922098874,0.6289333333333333,2.5118666666666667,0.03239222542646301,-1,1,1,1
0.1984847172463268,0.6977666666666668,5.374366666666666,0.04825900326748813,0.009762579706479,0.5809333333333333,3.3364,0.004137129648047977,0.0805385003787564,0.4936999999999999,1.8871,0.0659144833854299,0.1030728188145193,0.6307333333333333,2.575333333333333,0.0649686514477245,1,1,1,1
0.2018033875654596,0.6971333333333334,5.5280000000000005,0.0490658952236884,0.0226593161883723,0.4382333333333333,2.135133333333333,0.009602434154283456,0.1205371282935969,0.4811333333333333,1.9226666666666663,0.09865024184546912,0.041992082679886,0.6028,2.603166666666666,0.026468364934337477,-1,-1,-1,-1
0.1569747758912747,0.6894666666666667,5.553066666666667,0.038166395517740724,0.0372973653398587,0.3881333333333333,1.5956,0.015805662087368316,0.0734474429668992,0.4735333333333333,1.887333333333333,0.06011100574727068,0.0529047862218421,0.5845666666666667,2.5379666666666667,0.03334683824014197,-1,-1,-1,-1
0.1021569563649036,0.6891666666666667,5.5153,0.024838148545674794,-0.0925444436729889,0.3750333333333333,1.3232666666666668,-0.039217949885472926,0.0494153092624047,0.4691666666666666,1.8542333333333327,0.04044257797258168,-0.0145798388819984,0.5792666666666667,2.444166666666667,-0.009189934663503195,-1,-1,-1,-1
0.0872382369016824,0.6903666666666666,5.507533333333333,0.02121085400476145,-0.0308022280954816,0.3668666666666667,1.2963,-0.01305319033607292,0.028830714269759,0.4696,1.8360333333333336,0.02359569184659619,-0.0481950960032824,0.5798,2.4138,-0.030378235792323204,1,-1,1,1
0.1061140810905989,0.6991333333333333,5.5247,0.025800272469957544,-0.0080725422331302,0.4194,1.568466666666667,-0.0034209353277431507,0.0792685825024628,0.4543,1.825566666666667,0.06487515461267945,0.0039700573866849,0.5615,2.3437666666666668,0.002502398571704359,1,1,-1,-1
0.1025143884985047,0.7020000000000001,5.547133333333333,0.024925053566588588,0.0117061551175021,0.4357666666666667,1.7695333333333334,0.004960766811371145,0.0411947247936028,0.4498333333333333,1.7563666666666666,0.03371467050175558,-0.0652602837019498,0.5598333333333333,2.259133333333333,-0.04113473051359245,1,1,-1,-1
0.0604990948860706,0.7056333333333333,5.556333333333333,0.014709575922480685,0.0930737817469549,0.4389333333333333,1.885133333333333,0.03944226971747306,0.0096239881857866,0.4498666666666666,1.7297999999999998,0.007876483996974562,-0.0247106569073944,0.5549666666666667,2.2577666666666665,-0.015575571466128044,1,1,1,-1
0.0933785659263932,0.7031999999999999,5.588766666666667,0.02270379594295218,0.0674999965536966,0.4402666666666666,1.8748333333333336,0.028604758719675723,-0.0145363723439835,0.4516333333333333,1.7055,-0.011896887437013365,-0.0475920379276582,0.5549666666666667,2.2347,-0.02999811744134971,-1,1,1,1
0.0182347046808004,0.7101999999999999,5.596133333333333,0.00443353364924479,0.064386290723875,0.4535,2.0289666666666664,0.02728525044510505,-0.0447655923275081,0.4695,1.7462666666666666,-0.036637147175995415,0.0126064619533567,0.508,1.9135666666666669,0.00794607969449711,1,1,1,-1
0.1126807268464293,0.7023333333333334,5.7007,0.027396867831976132,0.0931290761230283,0.4559333333333333,2.089866666666667,0.039465702048834386,0.0048599441325702,0.4729666666666666,1.8273,0.003977485367543696,0.0239721530861241,0.4876,1.7571666666666663,0.015110079225702733,-1,1,1,-1
0.1078479020058766,0.6951999999999999,5.6950666666666665,0.026221828700464626,0.0270264482933155,0.4601333333333333,2.0729333333333333,0.011453112177051571,0.0392037483350096,0.4702333333333333,1.8679333333333328,0.03208521149663933,-0.0429532782175114,0.4827333333333333,1.649,-0.027074223768657976,-1,1,-1,-1
0.0461380625920906,0.6941666666666667,5.636266666666667,0.011217875835871074,0.0683276008389524,0.4598,2.1153,0.02895547608417632,0.0420110134514835,0.4697666666666666,1.8747666666666665,0.034382739126383025,-0.0462068249968701,0.4804333333333334,1.6272333333333333,-0.02912499281823059,-1,-1,-1,-1
-0.228181344557556,0.6740333333333334,5.302566666666666,-0.05547935581819571,0.0349696276958551,0.4374,2.0968666666666667,0.014819226871531508,0.0296941408695345,0.4199,1.6760666666666666,0.0243023392015605,-0.0944302899431159,0.4658333333333334,1.4949666666666668,-0.05952111006551474,-1,-1,-1,-1
-0.1254837563054174,0.6625,5.2535,-0.030509759590429578,-0.0759288627025083,0.4300333333333333,1.998533333333333,-0.032176694938596866,-0.0711506427357659,0.4039999999999999,1.4677666666666669,-0.05823125382784433,-0.0447588702373402,0.4549666666666667,1.4746666666666666,-0.028212320892053284,-1,-1,-1,-1
-0.2117389665470055,0.6623,5.1717,-0.05148160332044708,-0.1258791150116651,0.4299666666666667,1.9507666666666668,-0.05334432439401062,-0.2480901032186349,0.4148333333333333,1.3040666666666667,-0.20304240716912642,0.0531459209908176,0.4432999999999999,1.4718666666666669,0.03349882982179929,-1,-1,1,-1
-0.2903456041427095,0.675,5.0959666666666665,-0.07059379509624758,-0.1255208170314483,0.4303666666666667,1.9522333333333333,-0.053192486945164305,-0.2063405275344294,0.4181,1.3484,-0.1688736344722961,-0.0032082297464146,0.4414,1.3995666666666666,-0.002022204908688019,1,1,1,-1
-0.1097485839143983,0.5993333333333333,4.362633333333333,-0.026683955032941752,-0.1560615407092076,0.4324666666666667,1.9760666666666664,-0.06613485844931144,-0.061335030876011,0.3578,1.1283666666666667,-0.05019794079364361,-0.0258071019143215,0.3907333333333333,0.9914333333333334,-0.016266680473390492,-1,1,-1,-1
-0.2956027202669355,0.5860666666666667,3.9917,-0.07187199519012047,-0.1753310122696527,0.4338,1.9740666666666669,-0.07430076382389474,-0.0392968302122469,0.3333333333333333,0.9138333333333332,-0.03216139175604059,0.0236181693366681,0.3653666666666667,0.8392333333333334,0.014886956902076847,-1,1,-1,-1
-0.2512851858868865,0.5792666666666667,3.9329333333333336,-0.06109675734750322,-0.1669117892339462,0.4379,1.9875,-0.07073291410775528,-0.1031210612178741,0.3282333333333333,0.7998333333333334,-0.08439654878558366,-0.0561929700001525,0.3588666666666666,0.7082,-0.03541943961309499,-1,1,-1,-1
-0.1344923858038882,0.5716,3.9334,-0.032700091855975014,-0.1633457154218238,0.4364666666666666,1.9967,-0.06922170394211967,-0.072661861500325,0.3229333333333333,0.7777666666666667,-0.0594680685646451,-0.0145648987894346,0.3520333333333333,0.6966,-0.009180517654464947,-1,-1,-1,-1
-0.1862785013011914,0.6217666666666667,4.187333333333333,-0.045291219030231665,-0.1567499014871038,0.4406666666666667,1.9884333333333333,-0.06642656800440963,-0.0039034905007118,0.3531666666666667,0.8376333333333333,-0.0031947026396609984,-0.0540210244327945,0.4054333333333333,0.8494666666666667,-0.03405042325987932,1,1,1,1
0.0552888434518505,0.6244,4.4501333333333335,0.013442770374543136,-0.1569990653362618,0.4475333333333333,1.9772,-0.06653215722145737,0.0040019792953881,0.3656,0.9648,0.0032753080394364127,-0.00409892209504,0.4242333333333333,1.0555,-0.002583624314992713,1,1,1,1
0.0024751682689547,0.6296666666666667,4.471633333333333,0.0006018052938092308,-0.1174583261396575,0.4499666666666667,2.0105,-0.049775811116806366,0.0247318893007572,0.3684,1.0088,0.020241123173868364,0.0042010706169723,0.4316333333333333,1.1257666666666668,0.002648010365492236,1,1,1,1
0.0362438071448352,0.6281333333333333,4.504,0.008812215024384607,-0.0996574535684136,0.4489,2.027633333333333,-0.04223226014054725,0.014055199335706,0.3704666666666666,1.0190333333333332,0.011503084844334469,0.0641955479410847,0.4312333333333333,1.1843666666666666,0.04046360841440883,-1,-1,1,-1
0.044846030617923,0.6387666666666667,4.5202,0.010903734897827607,-0.1296467234701763,0.6294,3.9089333333333336,-0.0549409397482083,0.0083080246376492,0.3658333333333333,0.9830666666666668,0.006799470431765274,-0.1063629364340188,0.3990666666666667,0.9566666666666668,-0.06704247175555884,1,1,-1,-1
0.1285549088532436,0.6388666666666666,4.587166666666667,0.03125647078762752,0.3375349206161138,0.6629333333333334,4.7064,0.1430385993576777,0.0086358010291578,0.3603,0.9858333333333332,0.007067729853167769,-0.0419430719905838,0.3812333333333333,0.8649666666666667,-0.026437472615420524,1,1,-1,-1
0.1078523827966977,0.6399,4.580866666666666,0.026222918147057173,0.467789413367405,0.6727,4.931233333333334,0.19823709606190293,-0.0020988952521325,0.3593,0.9777333333333332,-0.0017177821237522976,-0.0285785777875052,0.3718,0.7999666666666667,-0.01801359156082925,1,1,-1,-1
0.126592644435143,0.6397999999999999,4.596433333333334,0.030779371460895627,0.4424588986577147,0.6799666666666667,4.973333333333334,0.18750267682471844,-0.0041504373966678,0.3548666666666666,0.9757666666666668,-0.0033968094208156763,-0.0469228346945151,0.3693333333333333,0.7609666666666667,-0.02957630660798149,-1,1,-1,-1
0.0978053862547163,0.626,4.621733333333333,0.023780120305114533,0.0626202315037152,0.5769,3.881366666666667,0.026536840067970552,0.0373341575116636,0.3704333333333334,1.022066666666667,0.03055509717015632,-0.0490599364773949,0.42,0.9424666666666668,-0.030923360297180392,-1,-1,1,1
0.0028322912622655,0.6256,4.533066666666667,0.0006886351512419949,-0.0807722887084909,0.5516333333333333,3.4557,-0.034229214040098176,-0.0085414777635888,0.3796,1.0610666666666666,-0.0069905336142017,-0.0193180393226211,0.4391,1.136,-0.012176507617040273,-1,-1,1,1
-0.0405879049130266,0.6328666666666667,4.490633333333333,-0.009868426461204014,-0.0714156412674031,0.5407333333333333,3.339,-0.03026410802317453,0.0548233883141013,0.3802333333333333,1.1258333333333332,0.0448686690361567,-0.0579518833778816,0.4497333333333334,1.1920333333333333,-0.03652811434886659,1,-1,1,1
-0.0057062249098454,0.6340666666666667,4.525566666666667,-0.0013873951122770763,-0.1679211847215445,0.5421,3.2425333333333333,-0.07116066989812055,0.0569111794133705,0.38,1.1279333333333332,0.04657736327652434,0.0518672008390019,0.4466333333333333,1.3018666666666667,0.032692829512522864,1,1,-1,-1
0.0820213215978968,0.6828333333333333,5.244266666666666,0.019942428222744432,0.0318810105306845,0.5673666666666667,3.396233333333333,0.013510350526376858,0.0445891535948426,0.3749333333333333,1.1011333333333335,0.03649274582933347,0.0524979063946271,0.4317666666666667,1.2856,0.03309037456737669,1,1,-1,-1
0.0202340492760049,0.7004,5.4319,0.004919648543587338,0.0592959723641501,0.5768,3.4715333333333334,0.025128104727765128,0.0496699326374838,0.3703,1.0994666666666668,0.04065096735340284,-0.0114270898050627,0.4295,1.2138,-0.00720270021859911,1,1,-1,-1
0.1133097144866202,0.7014333333333334,5.537266666666667,0.02754979807771143,0.0851199239480511,0.5792666666666667,3.5227,0.036071629793850805,0.0398710868859235,0.3695333333333333,1.0888333333333335,0.03263137607159178,-0.0111864852719958,0.4242666666666667,1.2130666666666667,-0.007051042854171197,1,1,-1,-1
0.0258110124717569,0.7065333333333333,5.5243,0.006275615334483615,0.0976542862211817,0.5798,3.5367,0.04138336945064745,0.0209693218514113,0.3687666666666666,1.0685333333333331,0.017161755064701453,-0.0156879261616815,0.4203,1.2069333333333332,-0.009888382004668251,1,1,-1,-1
0.0458241917860977,0.7415333333333334,5.8773,0.0111415621908604,0.0944102722460455,0.6175999999999999,3.8078,0.04000863994279913,-0.0408050074602355,0.4285666666666667,1.3190666666666668,-0.03339571724865989,-0.0897230352017213,0.5368666666666667,1.7844666666666669,-0.056554042742754815,1,1,1,1
0.0689356978153767,0.7556333333333334,6.010233333333333,0.016760827293268114,0.2325794337082025,0.6283333333333334,3.989633333333334,0.09856116924523911,0.0445657740364107,0.4563,1.5196666666666665,0.036473611483541446,-0.039884458255007,0.5874,2.166433333333333,-0.025139891354032266,1,1,1,1
0.2262495117982048,0.7539666666666666,6.135333333333333,0.05500965555744429,0.2193159131669952,0.633,4.002266666666667,0.09294043110856554,0.09170053087617,0.4703666666666667,1.6110666666666666,0.07504973510118566,-0.0193975221220288,0.6138666666666667,2.351233333333333,-0.012226607054992976,-1,1,1,1
0.2166380738363305,0.7515333333333334,6.106866666666667,0.05267275817591082,0.1859589364507492,0.6394333333333333,4.0198,0.07880460415593729,0.0832245568821152,0.4806,1.6427,0.06811281121535397,0.0336260610937064,0.6235333333333333,2.4502333333333337,0.021195111066945643,-1,1,1,1
0.0390295856715621,0.779,6.211366666666667,0.009489541202888155,0.2679723298332797,0.6368,4.063466666666667,0.11355976636728496,0.1391918363615292,0.5102333333333333,1.842633333333333,0.11391766598698076,0.0205251827293353,0.5876333333333333,2.3292333333333333,0.012937391816582374,1,-1,1,-1
0.1686555221641636,0.7777333333333333,6.3468333333333335,0.04100641857024845,0.2878807472596567,0.6308,4.086966666666666,0.12199644053095075,0.1543288669092555,0.5227333333333334,1.9386,0.12630614533351237,-0.0030819203450618,0.5737,2.194533333333333,-0.0019425898213600214,-1,-1,1,-1
0.2490140264518299,0.7666,6.43,0.06054455417479568,0.2621872850102891,0.6289,4.063,0.11110821348146348,0.1495679361037121,0.5299666666666667,1.9772,0.12240969465457785,0.0125448557871883,0.5669,2.1548000000000003,0.007907248219983662,-1,-1,1,-1
0.1554004153364712,0.7681333333333333,6.3394,0.03778361002063781,0.2454008215300325,0.6275666666666667,4.048066666666667,0.10399454293145971,0.205843730282291,0.5302333333333333,2.0367666666666664,0.16846704465415935,-0.0270049501764249,0.5661333333333334,2.1105666666666667,-0.017021705776112648,1,-1,1,-1
0.3568333981606031,0.7888666666666667,6.682966666666667,0.08675944610088172,0.007931734794794,0.5888666666666666,3.6080333333333336,0.0033612647647033663,0.1880738192782269,0.5409666666666666,2.0517,0.15392375792632623,0.0234514561621819,0.6028666666666667,2.196333333333333,0.014781874589887167,1,-1,1,1
0.2858388729000092,0.799,6.7349,0.06949804142420415,-0.0553052229922776,0.5791666666666666,3.4347000000000003,-0.023436928005966338,0.2382272247691059,0.5481,2.094466666666667,0.19497041011632965,0.0630357543485296,0.6193666666666666,2.333733333333333,0.0397325696543104,1,-1,1,1
0.3757153290982353,0.7962,6.8167333333333335,0.09135034448065378,-0.1036192342484261,0.5794666666666667,3.382033333333333,-0.04391116067740697,0.2742568018867746,0.5497666666666666,2.1274333333333333,0.22445780994545605,0.1039738172062176,0.6233666666666666,2.3969666666666667,0.06553656693833065,-1,1,1,1
0.3841803568732098,0.7909999999999999,6.824633333333334,0.09340850698666119,-0.0721036483022161,0.5760333333333333,3.381533333333333,-0.030555667671071842,0.3130554735163897,0.5463333333333333,2.1545,0.256211497740487,0.0578866861969933,0.6300666666666667,2.395433333333333,0.03648701939319134,-1,-1,-1,1
0.0730731639855406,0.7199333333333334,5.946199999999999,0.017766798917659043,-0.043325632572607,0.5727,3.462066666666667,-0.018360286361360948,0.1558287934019271,0.4965666666666666,2.0098,0.12753371822617382,0.1081158837664451,0.5645,2.2806333333333337,0.06814738598567768,-1,-1,-1,-1
-0.0302727801497946,0.7020333333333333,5.648233333333334,-0.007360436694739648,-0.0578935607405077,0.5697666666666666,3.4635333333333334,-0.024533798828978194,0.0582748193250961,0.4719666666666666,1.8643,0.04769339622824857,0.0614816588784785,0.5342333333333333,2.0635666666666665,0.03875299532936709,-1,-1,-1,-1
-0.1864289427453531,0.7001666666666666,5.488733333333334,-0.04532779693026391,-0.0888174428961008,0.5700333333333333,3.448366666666667,-0.037638543020079684,0.0431546135440081,0.4568,1.7880666666666665,0.035318686641469504,-0.0081107048443298,0.5229333333333334,1.9320333333333333,-0.005112323133171226,-1,1,-1,-1
-0.1986575340527858,0.7047333333333333,5.4883,-0.0483010214487531,-0.1226357934520616,0.5716333333333333,3.4219,-0.05196988831401797,0.0326407124478949,0.4493666666666667,1.7497333333333331,0.026713878309346597,0.0364848661212438,0.5130333333333333,1.9102666666666663,0.02299706729097506,1,1,-1,-1
-0.2818209778028988,0.6949333333333334,5.378633333333333,-0.0685211419666039,0.029558121895266,0.5354,3.2292,0.012525970195394693,0.0326628719878581,0.4742333333333333,1.7707000000000002,0.026732014165140584,0.0338566480125901,0.5099,1.9004,0.02134045414898862,-1,-1,1,-1
-0.3417056299201908,0.6984333333333334,5.324133333333333,-0.08308132404155037,-0.0572139411549112,0.5277333333333334,3.0589,-0.024245793565871417,0.0655680153200621,0.4856333333333333,1.8442333333333327,0.053662308536971806,0.0113519326608022,0.5106,1.8726666666666665,0.007155327318881935,1,-1,1,1
-0.2732265404258447,0.6933333333333332,5.369533333333333,-0.06643151518215609,-0.0754890241483394,0.5250666666666667,3.011433333333333,-0.03199030269622684,0.1029418664237145,0.4902666666666666,1.9102333333333328,0.0842498918174648,0.013396591227166,0.5142333333333333,1.8702666666666667,0.008444112386133648,-1,-1,1,1
-0.1163939396615063,0.6837000000000001,5.3915,-0.02829968771585309,-0.0919995612210313,0.5259333333333334,3.0038666666666667,-0.03898704274673798,0.1528721912605395,0.4822999999999999,1.9654,0.12511396988458162,-0.001450063463918,0.5197999999999999,1.8608,-0.0009140010804778527,-1,1,-1,1
0.0406602444125079,0.6214666666666667,4.650833333333333,0.009886014879044286,0.0049672206599029,0.5568,3.176,0.0021049800850120137,0.0902217097870548,0.4796333333333333,1.935,0.07383943533585481,-0.0174185911270465,0.5203,1.8779666666666663,-0.010979251258083375,-1,1,-1,1
-0.2489248699385262,0.6181333333333333,4.306033333333333,-0.060522876916583895,0.0726479018740571,0.5636,3.3206666666666664,0.03078630830662282,0.0734473080140547,0.4800666666666667,1.9173666666666669,0.06011089529888904,-0.0079027635527806,0.5223666666666666,1.8866,-0.004981253997315337,-1,1,1,1
-0.1868756417571626,0.6128666666666667,4.2886,-0.04543640604319498,0.0719149617040848,0.5668333333333333,3.3602,0.030475707154201462,0.0662264819609685,0.4805,1.9119,0.05420121214528053,-0.0086050439994223,0.5277666666666666,1.8877,-0.005423913993240371,-1,1,1,1
-0.1206860667908475,0.6083666666666666,4.284633333333334,-0.029343263161020944,0.0358171940567584,0.5699000000000001,3.360266666666667,0.015178403649166837,0.0702655566793717,0.4808333333333333,1.9165,0.05750687989631457,-0.0181480235569679,0.5297,1.8787333333333331,-0.011439025637393884,-1,1,1,1
-0.0403490321640527,0.6287666666666667,4.389066666666666,-0.009810347628066757,-0.1148799429934293,0.5204,3.0012666666666665,-0.04868315879754196,0.0055372209319619,0.4475,1.7808666666666666,0.004531783624040866,0.0059212305610014,0.5161666666666667,1.9277666666666664,0.003732258115028134,1,-1,-1,-1
0.0404977711422835,0.6295333333333333,4.493033333333334,0.009846511595429215,-0.1126966756818417,0.5027333333333334,2.8106,-0.04775794638484447,-0.0079003959745258,0.4320333333333333,1.6723666666666666,-0.0064658581517189045,-0.0466932978004339,0.5087333333333334,1.8938666666666664,-0.02943162537545606,1,-1,-1,-1
0.059959872354292,0.6271666666666667,4.522733333333333,0.014578470907021425,-0.1163546070336991,0.4957666666666667,2.7304666666666666,-0.04930808340818166,-0.1015822255941312,0.4301,1.5757666666666668,-0.08313713180268607,-0.0252173462021432,0.5032333333333333,1.875133333333333,-0.015894946841337933,-1,-1,-1,-1
0.0612172540414102,0.6214666666666667,4.530466666666666,0.014884187073933212,-0.0853140896768138,0.4907666666666667,2.7057,-0.03615391222505758,-0.1278983714790311,0.4311999999999999,1.5561666666666667,-0.10467484547429949,0.0008223996496299,0.4998666666666666,1.875033333333333,0.0005183732898940502,-1,-1,1,-1
-0.1604564690945595,0.6225666666666667,4.3257666666666665,-0.03901292438910561,-0.2260473909360669,0.4934,2.5755666666666666,-0.09579305788252368,-0.0605024494716446,0.4139,1.5279666666666667,-0.04951653782627966,0.0364737031597914,0.4820666666666666,1.7813,0.022990031075607452,1,1,-1,-1
-0.1366632952169126,0.6197666666666667,4.356166666666667,-0.0332279205266658,-0.2556066396285752,0.5006,2.550133333333333,-0.10831950558554634,-0.015696135671865,0.4014666666666667,1.4766,-0.012846063300074755,-0.0507436237106342,0.4795666666666666,1.6881333333333333,-0.031984618641149334,-1,1,-1,-1
-0.1209558070933027,0.613,4.371833333333333,-0.029408847042330072,-0.1809144802558693,0.4974666666666667,2.6248,-0.07666689364195636,-0.1193492434674041,0.4044,1.3729333333333331,-0.0976780507285292,-0.0746611577612357,0.4841666666666666,1.6642,-0.04706027050644715,-1,-1,1,1
-0.1313574618513344,0.6096666666666667,4.3627666666666665,-0.03193787546285158,-0.1332548144498777,0.4889,2.6507666666666667,-0.05646995570646681,-0.1417926605534756,0.4103,1.3509333333333335,-0.11604623781514077,-0.0634111765800431,0.486,1.6759666666666666,-0.03996920503874496,-1,-1,1,1
-0.1065191567598899,0.6002666666666666,4.287999999999999,-0.025898761403106155,-0.1033274781778872,0.4779666666666666,2.567633333333333,-0.04378752197475715,-0.1070436869188178,0.3914999999999999,1.3217,-0.08760691209476086,0.0122465565083238,0.4685,1.6753,0.007719224819648313,-1,-1,-1,-1
-0.1446667748936709,0.5988,4.245933333333333,-0.03517386355558231,0.026634774218706,0.4669333333333333,2.5746666666666664,0.011287130799674102,-0.1496182321553356,0.3846333333333333,1.232033333333333,-0.122450858051506,0.0105764350361754,0.4599,1.61,0.006666517218873108,-1,-1,-1,-1
-0.1650454388810001,0.5999333333333333,4.231633333333334,-0.04012867330413872,-0.0083009394215283,0.4632666666666666,2.4983,-0.003517724169223798,-0.1341221010852111,0.38,1.2082666666666668,-0.10976848292462092,-0.0248620078552719,0.4586666666666666,1.5699666666666667,-0.015670970690598956,1,-1,-1,-1
-0.1852563150977699,0.6019,4.210933333333333,-0.04504268761675423,-0.0907554172373088,0.4774666666666667,2.4155666666666664,-0.0384598065943834,-0.1819394290563154,0.3858333333333333,1.1603,-0.14890323779669415,-0.0668845856065012,0.4626333333333333,1.5277666666666667,-0.042158557216853326,1,1,1,1
-0.126270379428254,0.5914,4.1631,-0.03070101687402256,-0.1049929112987171,0.4625,2.4000666666666666,-0.04449328960464434,-0.1080466682794647,0.3686,1.1323,-0.08842777414112812,-0.0844514692043352,0.4610666666666667,1.526233333333333,-0.05323127988629154,-1,-1,-1,-1
-0.2048428335344603,0.5959333333333333,4.088900000000001,-0.0498048973745055,-0.1717220037100641,0.4612333333333333,2.3203,-0.07277135901893074,-0.0772780711584932,0.3598666666666666,1.0811333333333335,-0.06324607626762,-0.0869771138398336,0.4601333333333333,1.5335666666666667,-0.05482323912337992,1,-1,-1,-1
-0.1999173967605303,0.5988666666666667,4.0946,-0.048607340843884024,-0.1782913043440013,0.4608666666666666,2.3096666666666668,-0.07555525930315225,-0.0789123476430091,0.3564,1.0463333333333331,-0.06458360415402495,-0.0921997856199097,0.4599333333333333,1.5318666666666667,-0.058115183075317656,1,-1,-1,-1
-0.1858365396690473,0.5975666666666667,4.1089,-0.04518376175016674,-0.1771999380478495,0.4607,2.3088333333333333,-0.07509276639692855,-0.0966364339423246,0.3571,1.0286666666666668,-0.079089386933739,-0.0879159926764354,0.4593666666666667,1.5362333333333331,-0.05541503133968278,-1,-1,1,-1
-0.2170988397911131,0.5914666666666667,4.100666666666667,-0.05278478748489689,0.0169630461657361,0.4418666666666667,2.2837666666666667,0.007188501740671994,-0.1072129400899486,0.3675,1.0333666666666663,-0.08774543261952811,-0.0304151564792127,0.4439333333333333,1.4644,-0.01917122014080027,-1,-1,1,-1
-0.2669034207696672,0.5912333333333334,4.047466666666667,-0.06489413005557484,-0.1033933658932513,0.4426,2.1630666666666665,-0.0438154434902654,-0.0829733914871921,0.3727666666666666,1.0574333333333334,-0.06790725192168949,-0.1259219150633419,0.4502,1.3686666666666667,-0.0793708477508701,-1,1,1,1
-0.261486592641285,0.5914666666666667,4.052,-0.06357709804437672,-0.123429241211924,0.4481333333333333,2.1425666666666667,-0.052306131023445016,-0.006573192836667,0.3696,1.1336,-0.005379645858615923,-0.1378825205424101,0.4586,1.3564,-0.08690983249399292,1,1,-1,1
-0.264616045383212,0.5937666666666667,4.048900000000001,-0.0643379841830847,-0.1216447135661904,0.4493333333333333,2.144366666666667,-0.05154989420357802,-0.0441809780067561,0.3699333333333333,1.096,-0.03615868593384574,-0.1210260569252947,0.4607333333333333,1.3732666666666666,-0.07628490031519669,1,1,1,1
-0.157443819845696,0.6179333333333333,4.1582,-0.03828043751574968,-0.1258624933764025,0.451,2.1412666666666667,-0.053337280573410806,-0.0541445388983279,0.3722999999999999,1.0897666666666668,-0.044313083715759954,-0.0389581930168523,0.4386666666666666,1.4070333333333334,-0.02455604971568426,1,1,1,-1
0.0052635754808552,0.6125,4.321,0.0012797706032652363,-0.1001111412176745,0.4500333333333333,2.1670666666666665,-0.04242452127245533,-0.0439501136583235,0.3732333333333333,1.1019333333333334,-0.03596974146396507,-0.1205995377181574,0.4353666666666667,1.2948,-0.07601605758805514,-1,-1,1,-1
0.0087675123298422,0.6078666666666667,4.3275,0.002131707730668757,-0.0858517241801561,0.4473666666666666,2.1829,-0.03638174786998603,-0.0453581225055379,0.3768333333333333,1.1043333333333334,-0.03712208693016811,-0.0809090758194539,0.4301666666666666,1.2873666666666668,-0.05099844562639587,-1,-1,1,-1
-0.009938630622547,0.6068,4.310333333333333,-0.002416450063974532,-0.086638830815251,0.4417999999999999,2.1821,-0.03671530337417979,-0.0177818372250004,0.3717333333333333,1.132966666666667,-0.014553047409843093,-0.0727066429905589,0.4290333333333334,1.2856,-0.045828304694839374,-1,-1,-1,-1
-0.0898991311629728,0.5988666666666667,4.207433333333333,-0.02185781618216017,-0.027944282226326,0.472,2.2312,-0.011842066540591589,-0.0615750624078053,0.3988333333333333,1.1882333333333333,-0.05039438788838748,-0.043163088937995,0.4829333333333334,1.518233333333333,-0.027206471239192613,-1,1,1,1
-0.0964351380343062,0.6002333333333333,4.1755,-0.023446962093926035,0.0170858958520359,0.4804666666666666,2.366233333333333,0.007240562271261772,-0.0281723228931414,0.4083,1.2877,-0.023056849836239884,0.021269192442874,0.5015333333333334,1.7351,0.013406354519927091,1,1,1,1
-0.1029248976728824,0.6003666666666667,4.162733333333333,-0.025024863586536078,0.0677709155017334,0.4799333333333333,2.4134666666666664,0.028719567186888256,0.0004847140897117,0.4104666666666666,1.3276333333333334,0.0003967006917527978,0.050702465375817,0.5090333333333333,1.8283333333333331,0.03195867580248768,1,-1,1,1
-0.1080401823024539,0.6034,4.152699999999999,-0.026268579178735863,0.0914420290142778,0.4790333333333333,2.4344333333333337,0.038750774967969345,-0.0215644073157383,0.4141666666666666,1.3329333333333333,-0.017648786121485807,0.0089864141556439,0.5136666666666667,1.8226666666666669,0.005664298461590966,1,-1,1,1
0.1181982818660154,0.6457666666666667,4.637666666666666,0.02873839028978984,-0.0961268868252416,0.5173333333333333,2.612233333333333,-0.040736096955534234,-0.001227371562738,0.4838666666666666,1.7286333333333337,-0.0010045079322234612,-0.0253185957592001,0.5909,2.2906,-0.01595876625810875,1,1,1,1
0.017738403445473,0.6655,4.786300000000001,0.0043128643943539996,0.0063385328920735,0.5269666666666667,2.7901333333333334,0.002686106863283408,0.14299727095669,0.5152666666666667,1.9584333333333328,0.11703211751286524,0.0070120577952597,0.6275999999999999,2.522566666666666,0.004419826139142652,1,1,1,1
0.1597432612253104,0.6612333333333333,4.915533333333333,0.03883951707911219,0.0439093119389601,0.5287333333333334,2.8407333333333336,0.018607634632421995,0.1953915425885242,0.5327333333333333,2.051,0.15991274393037894,0.0261921573569074,0.647,2.6478333333333333,0.01650938784401582,-1,1,1,1
0.1476750553240036,0.6644666666666668,4.8939,0.035905288206966306,0.0292720081191193,0.5307999999999999,2.8443666666666663,0.012404722551677539,0.260989163490227,0.5407666666666667,2.1270333333333333,0.21359928232772799,0.0235765912441303,0.6575333333333333,2.7009333333333334,0.014860749482574617,1,1,1,1
0.1979415689815171,0.6750666666666666,5.093466666666666,0.04812694376059092,0.0636284131386277,0.5297,2.878166666666667,0.026964081458854754,0.1681630761566168,0.4891333333333333,1.9667333333333328,0.13762836702000256,0.0335456622169649,0.6130333333333333,2.641,0.021144434208973932,1,-1,-1,-1
0.23193483880193,0.6729666666666667,5.152166666666667,0.05639196961293407,0.0459906715298821,0.5291,2.8747333333333334,0.01948966117978404,0.0516139460544446,0.4659666666666666,1.7886666666666668,0.042241990770410916,0.0800235478666304,0.5855666666666667,2.5355,0.050440281431645986,-1,-1,-1,-1
0.2356009170979751,0.6707666666666667,5.165033333333334,0.0572833293454224,0.0584010636926506,0.5243333333333333,2.8924333333333334,0.024748865499152353,0.0665371893319799,0.4510666666666666,1.7271333333333332,0.054455501904190205,-0.0997707348937013,0.5826666666666667,2.361266666666667,-0.062887288564957,-1,-1,-1,-1
0.2396008682369057,0.6672,5.172366666666667,0.05825586596064142,0.0626846335829962,0.5197999999999999,2.8986333333333336,0.026564132009199208,-0.0102740401652621,0.45,1.6498333333333333,-0.008408500860950163,-0.071306075325213,0.5795333333333333,2.369166666666666,-0.044945501706375915,-1,-1,-1,-1
0.0863392249276326,0.6670999999999999,5.191999999999999,0.02099227081913846,0.1482482434742453,0.3881333333333333,1.7339666666666669,0.06282378446972371,-0.0788178009440574,0.4524333333333333,1.7658666666666667,-0.06450622505225509,0.065962484164274,0.4943999999999999,1.8862,0.041577340093963654,-1,-1,1,-1
0.0281810296496116,0.6680333333333333,5.189,0.006851854494439442,0.0270093096394055,0.3504,1.2027666666666663,0.011445849257275188,-0.099969584040745,0.4498333333333333,1.8073333333333332,-0.08181731042064597,0.0095062261322922,0.4622333333333334,1.5710333333333333,0.005991945299211544,1,-1,-1,-1
0.0235301791840134,0.6659333333333334,5.205299999999999,0.005721060089057806,-0.0274512695499375,0.3371,1.0086,-0.011633140475793703,-0.1070109685680678,0.4465,1.8044666666666669,-0.0875801346755543,0.0153220411475063,0.4465,1.4494,0.009657758099847423,-1,-1,-1,-1
0.0289891092204745,0.6605,5.2237,0.0070483286370922795,-0.0043426517818877,0.3303999999999999,0.9628,-0.0018403038928401937,-0.0905947858586553,0.4416666666666666,1.7986000000000002,-0.07414476901362838,0.0054955332738557,0.4395666666666666,1.3867333333333334,0.003463933458839387,-1,-1,-1,-1
0.0558327355545236,0.6783333333333332,5.2437,0.013575010736039018,-0.0210561199340646,0.3985333333333333,1.3495666666666666,-0.008923040904266348,-0.0801673107020455,0.4623333333333333,1.7563666666666666,-0.06561069357480093,-0.0102980954203812,0.4947,1.5718,-0.006491074753142467,1,1,1,1
0.036635779103423,0.6848333333333333,5.281866666666667,0.008907517959001868,0.0277428414689557,0.4207666666666667,1.6375333333333333,0.011756701139775571,0.0063294249786036,0.4739333333333333,1.8142333333333331,0.005180140872123028,0.0325295789725756,0.5158666666666667,1.7792,0.020503978665933106,1,1,1,1
0.0420702299464972,0.6890666666666667,5.334466666666667,0.010228834706363559,0.0372236096829241,0.4281666666666667,1.7255666666666665,0.01577440634101954,0.0343389325671916,0.4792666666666667,1.8617333333333328,0.028103739075461768,0.0765908652975912,0.5226666666666666,1.8683,0.048276599872107875,1,1,1,1
0.073569087656339,0.6862666666666667,5.357766666666667,0.017887376372596204,0.0493795069471871,0.4308666666666667,1.7663333333333333,0.02092576228203502,0.0318736013602796,0.4807,1.8580666666666663,0.026086057691857987,0.0561695494329619,0.5283333333333333,1.8915,0.03540467720837942,-1,1,1,1
-0.0027171679711397,0.6691333333333332,5.264466666666666,-0.000660644405356461,0.0102609284217405,0.4558333333333333,2.0134,0.004348316988583254,-0.0079198056966074,0.4344666666666666,1.7028333333333334,-0.006481743495966026,0.0120990629268731,0.4974333333333333,1.8519666666666668,0.007626256962610359,-1,1,-1,-1
-0.0723275662813289,0.6647,5.214266666666666,-0.01758551643635279,0.0707356083157515,0.4602,2.1330666666666667,0.029975927586188156,-0.104206474029058,0.4185,1.5149333333333337,-0.08528487454745723,0.0247236930023568,0.4802,1.7401999999999995,0.015583788351235027,-1,1,-1,-1
-0.1401797791366164,0.6652333333333332,5.155566666666667,-0.034082908312755386,0.1081319436892647,0.4567666666666667,2.174033333333333,0.045823530622855824,-0.0078932333141334,0.4045,1.5023333333333333,-0.006459996072623688,-0.0741334935158006,0.4800666666666667,1.6582,-0.0467276742425884,1,-1,-1,-1
-0.178327703285003,0.6727,5.121433333333334,-0.04335808486874259,0.1016991618717795,0.4543999999999999,2.1691666666666665,0.043097483494259285,-0.054014923321384,0.3999333333333333,1.4201333333333332,-0.04420700347149439,-0.0770986382367953,0.4795,1.6565,-0.04859665828790712,1,-1,-1,-1
-0.0915019062184541,0.6551666666666667,5.14,-0.022247510299231808,0.0162654430854249,0.4704666666666666,2.2044,0.0068928755360316675,-0.0600529812000647,0.4053,1.4127666666666665,-0.049148683088731736,-0.1062695273755205,0.4886666666666667,1.6257666666666666,-0.06698359434603969,-1,1,1,1
-0.1579254038670772,0.6529333333333334,5.040333333333333,-0.038397528469571396,0.099856966976398,0.4697,2.2893,0.04231680878037116,-0.085167041596571,0.4149666666666667,1.3885333333333334,-0.06970258350854681,-0.0993719292407888,0.4975666666666666,1.6337000000000002,-0.06263591418946739,-1,-1,1,1
-0.2285830988508044,0.6622,4.9694666666666665,-0.05557703720152629,0.0841485870565978,0.4706,2.2751,0.035660002255567334,-0.0641411316980706,0.4200333333333333,1.4095,-0.05249451553918328,-0.0043355925218955,0.4921333333333333,1.7286666666666668,-0.0027328019415212815,1,1,1,-1
-0.1660009003678224,0.6645333333333333,5.0290333333333335,-0.04036098146193654,0.0682024322010534,0.4722999999999999,2.2782333333333336,0.028902432841670034,-0.0410195652288001,0.4212666666666667,1.4317666666666666,-0.033571316054259163,0.0025364364798916,0.4878,1.7345333333333337,0.001598761530699088,1,1,1,-1
-0.0407915655162449,0.5765,4.054033333333334,-0.009917943914499792,0.0279678953070656,0.4520666666666666,2.3119,0.011852073155579297,-0.0211032453398072,0.3525,1.0951333333333333,-0.017271360998624686,0.0138140132036534,0.4292666666666667,1.3824666666666667,0.008707220965184267,-1,-1,-1,-1
-0.1463789249472351,0.5581333333333334,3.678833333333334,-0.035590150795102325,-0.0671210478274551,0.4428666666666667,2.234633333333333,-0.028444170016939368,-0.023490064593782,0.3261666666666666,0.8401666666666667,-0.019224786469924423,-0.0561599636472256,0.4101333333333333,1.1608,-0.035398635115230934,-1,-1,-1,-1
-0.1154906621212124,0.5497,3.5883666666666665,-0.028080067412722176,-0.055690022395312,0.4384,2.2070666666666665,-0.02359999607472569,-0.0455477651516889,0.3164,0.7235666666666667,-0.0372772946505764,-0.0297241089756259,0.3998,1.1010666666666666,-0.018735640470905507,-1,-1,-1,-1
-0.2082343835997497,0.5530666666666666,3.499133333333333,-0.0506295091025688,-0.170167918424144,0.4461333333333334,2.094733333333333,-0.07211277773147573,-0.0108461764801314,0.3104666666666666,0.6976666666666667,-0.008876749828131093,-0.1040689805962309,0.3993,1.0257333333333334,-0.0655965501345551,1,1,-1,-1
0.019262377995024,0.5869666666666666,3.8439333333333336,0.004683399183060568,-0.0385180825610049,0.4690999999999999,2.2343333333333333,-0.01632297058157042,0.0469228886112128,0.3387333333333333,0.7593,0.038402725990860094,-0.0309107751829474,0.3812,0.9335666666666668,-0.019483617523391082,1,1,1,-1
-0.0017306851889995,0.5976,3.9858,-0.00042079381903880985,0.1433729934425898,0.4599333333333333,2.4094333333333333,0.06075777916640995,0.0519852304679038,0.3494,0.8569333333333333,0.042545858115682234,-0.0431968616867681,0.3747666666666667,0.8587333333333333,-0.02722775881014203,1,-1,1,-1
0.0780782491813196,0.5909333333333333,4.065766666666667,0.018983720936483265,0.0336340888273953,0.4691333333333333,2.3002,0.014253259922738395,0.0890473457671688,0.3524333333333333,0.9271,0.07287830994472896,-0.0107659800775555,0.3699333333333333,0.8483333333333334,-0.006785990867393659,-1,1,1,-1
-0.0516679380537929,0.6016666666666667,3.9959,-0.012562393850544732,0.0125611930887208,0.4736,2.330833333333333,0.005323109864876568,0.0675624107406288,0.3546666666666667,0.9277333333333332,0.05529456569590441,-0.0208719424035275,0.3696,0.8331666666666666,-0.013155960675645596,1,1,1,-1
0.033683031189831,0.6193333333333333,4.229166666666667,0.008189595324015007,-0.1329098834600977,0.6277,3.918266666666667,-0.05632378284363197,0.0645360417861877,0.3584666666666666,0.9271,0.05281771865718917,-0.1221662437495704,0.4261333333333333,0.9288,-0.07700358057662389,1,1,1,1
0.0194088802354155,0.627,4.290666666666667,0.004719019316418107,0.2836625374369648,0.6572333333333333,4.597766666666667,0.12020887193291266,0.0574258287193365,0.3621,0.9396666666666664,0.04699856360888572,-0.0607679137141661,0.4459333333333333,1.151333333333333,-0.03830310891570301,1,1,1,1
0.1708841049853644,0.6135,4.428733333333333,0.0415482697875224,0.3380928155541172,0.6707,4.7728,0.1432750208526006,0.0042788842896449,0.3675666666666666,0.9355,0.0035019331883707322,0.0333438887063979,0.4506333333333333,1.280433333333333,0.021017252736397724,-1,1,1,1
0.0834560723154238,0.6136,4.341933333333333,0.02029126938555919,0.4344386963394413,0.6681666666666666,4.869800000000001,0.1841039218038246,-0.0221033010274079,0.3700666666666666,0.9337,-0.018089828609703377,0.0447233556881161,0.4504666666666667,1.2905000000000002,0.02818993543295358,1,-1,1,-1
0.0098287138239534,0.6129,4.3177666666666665,0.00238972520970831,0.1298651427012314,0.5875666666666667,4.060266666666666,0.055033500188549925,0.0170620518081386,0.3694666666666666,0.9839666666666668,0.01396395916412594,-0.1140125615839,0.4234,1.1462333333333334,-0.0718641680648711,-1,-1,-1,-1
-0.0029619839349752,0.6092333333333333,4.328366666666667,-0.0007201682546612332,-0.0562760399517472,0.5702333333333334,3.701666666666666,-0.02384833521047643,0.0123676759346367,0.3689,0.9897333333333334,0.010121978508120065,-0.0709787335851119,0.4082333333333333,1.084566666666667,-0.044739172320398896,-1,-1,-1,-1
-0.0819031462508323,0.6125,4.2568,-0.01991369540875632,-0.1690471453933635,0.5692,3.5835666666666666,-0.07163782300907819,0.0163645325888214,0.3639666666666666,0.9992666666666664,0.013393094065117605,-0.030498859328321,0.3984333333333333,1.040166666666667,-0.019223979551976213,1,-1,-1,-1
-0.0808901002169948,0.6190666666666667,4.264366666666667,-0.019667386309822486,-0.1346308354910719,0.5654333333333333,3.5807,-0.05705307795663235,0.0094576126903453,0.3609666666666666,0.9969666666666666,0.00774031862540153,0.0163152161400164,0.3901,1.0158,0.010283774159727371,1,-1,-1,-1
-0.0485970652477014,0.6842,5.071866666666667,-0.011815750668947573,-0.0626580098843003,0.5874,3.538033333333334,-0.02655284957192063,0.0084674551905024,0.3794666666666667,1.0163333333333335,0.006929951909291569,-0.172406943505917,0.5022,1.5154999999999998,-0.10867119720437511,1,1,1,1
0.1061777398890999,0.6978333333333333,5.3834333333333335,0.025815750287128986,0.080664640727242,0.5949666666666666,3.6401666666666666,0.03418359560028336,0.0140163578459922,0.3888666666666666,1.0682333333333334,0.011471296113275839,-0.0669481586176288,0.5415333333333333,1.9419,-0.042198628429117965,1,1,1,1
0.1283730313935116,0.7012999999999999,5.435433333333334,0.031212249625186102,0.0492882363774884,0.6004,3.6461,0.02088708416710561,0.0425395167802784,0.3922,1.1081666666666663,0.03481527789630261,-0.0328957962882543,0.5577000000000001,2.103333333333333,-0.020734812026367986,1,1,1,1
0.1548871460620411,0.7026666666666667,5.472833333333333,0.03765881520552324,0.1405719908472944,0.5946,3.730233333333333,0.05957078646267148,0.061745226171878,0.3932666666666666,1.1274666666666666,0.0505336536624834,-0.0283618443139159,0.5661999999999999,2.1754333333333333,-0.01787698055450743,1,-1,1,1
0.0168122325204986,0.7191333333333333,5.534866666666667,0.004087677859518058,0.1337748340128608,0.5894333333333334,3.6861666666666673,0.05669032659369805,0.0148442190271802,0.4351666666666666,1.4012666666666669,0.012148835945979902,0.0111528429481224,0.5530333333333334,2.130333333333333,0.007029837492381726,1,-1,1,-1
0.1360845093659284,0.7195,5.648933333333334,0.03308719619956731,0.1373405787476493,0.5831333333333333,3.682733333333333,0.05820139730484156,0.0325991030964007,0.4528666666666667,1.5428000000000002,0.026679824299216726,0.0202875936649049,0.5422666666666667,2.1103,0.012787635156268792,1,-1,1,-1
0.1176738150853333,0.7199666666666666,5.634433333333333,0.02861087294521154,0.1034269789250266,0.5839333333333333,3.6467,0.04382968782675221,0.0573208294021401,0.4599666666666667,1.614766666666667,0.04691262985401972,-0.024170165793286,0.5392333333333333,2.054866666666667,-0.01523489019625523,1,1,1,-1
0.0600640947838408,0.7237333333333333,5.6241666666666665,0.014603811248776298,0.1295575087656741,0.5811,3.6659666666666655,0.05490313285595902,0.0671063083232537,0.4634666666666666,1.6446666666666665,0.0549212814272535,-0.0442611675512103,0.5402666666666667,2.0260333333333334,-0.02789860993787867,1,-1,1,1
0.0378393362288846,0.7539,5.9467,0.009200147376803228,0.1354640634316606,0.6297,3.902033333333333,0.05740617848131269,0.0608187987536366,0.4654999999999999,1.5911333333333335,0.04977544504945605,-0.0263444992553787,0.5887333333333333,2.1742666666666666,-0.0166054116824681,1,1,1,1
0.133878328969768,0.7595999999999999,6.0903,0.03255079184348361,0.3083323202613557,0.6390333333333333,4.143066666666667,0.13066329002754376,0.0735819861479714,0.4679999999999999,1.5813666666666668,0.0602211188513352,-0.0064115579195114,0.6098666666666667,2.3340666666666667,-0.00404132026755978,1,1,1,1
0.1822386566414575,0.7601666666666667,6.1316,0.044308982819106696,0.2760394044682623,0.6446666666666667,4.155333333333333,0.11697838466786112,0.1337961553442685,0.4643666666666666,1.623,0.10950172174798024,-0.0145882994243229,0.6207333333333334,2.3987,-0.009195267495491892,1,1,-1,1
0.2235192766991476,0.7567333333333334,6.165133333333333,0.054345834048189774,0.2660816870776252,0.649,4.1818,0.11275856069896205,0.1213955091892249,0.4616666666666666,1.606766666666667,0.09935275968497644,0.0462655364785642,0.6221333333333333,2.466466666666667,0.02916199972105943,-1,1,-1,1
0.1245728516192716,0.7410333333333334,6.0419,0.03028828484499351,0.2160875552652683,0.6286333333333334,4.1158,0.09157233624109107,0.1053315672574888,0.4967,1.7160666666666669,0.0862056756371684,0.0136889901330481,0.6389333333333334,2.4961333333333333,0.008628416675260882,-1,-1,1,1
0.0241436792834299,0.7496333333333334,5.931566666666667,0.005870224738674642,0.1182147218268045,0.6282,4.0114,0.05009635211283785,0.1671704403145084,0.5115999999999999,1.8339,0.13681597197397194,0.0646439688585274,0.6467333333333333,2.573233333333333,0.0407462561834548,1,-1,1,1
0.0421823052509724,0.7515666666666667,5.940466666666667,0.010256084373541516,0.1092373757243749,0.6271333333333333,3.9964,0.046291984226704136,0.1807911944841522,0.5204666666666666,1.8798333333333332,0.1479634973213501,0.0809589935205581,0.6493333333333333,2.5902333333333334,0.051029909651164086,1,-1,1,1
0.0660016186575696,0.753,5.964333333333333,0.016047443725867524,0.0884395017080117,0.6295333333333333,3.9756333333333336,0.03747838128604291,0.230669357708225,0.5203333333333333,1.9274666666666669,0.18878488517520317,0.064065560501632,0.6507333333333334,2.582533333333333,0.04038167499351751,1,1,-1,1
-0.0209342607539007,0.7315666666666667,5.951666666666667,-0.005089895948367474,0.0538783890088727,0.5922666666666667,3.7275,0.022832272540601044,0.2153802269258746,0.5198333333333334,2.0129,0.17627192364510844,0.0974595870193724,0.5721333333333333,2.3124,0.061430530494125314,-1,-1,-1,-1
-0.0807622473338964,0.7236666666666666,5.855766666666667,-0.019636300527557715,0.0478017444731473,0.5767666666666666,3.599933333333333,0.020257147212536984,0.1881458217721991,0.5085000000000001,2.0596,0.1539826863539766,0.0614787576434827,0.5379999999999999,2.0475666666666665,0.03875116662877096,-1,-1,-1,-1
-0.091444903216999,0.7211666666666666,5.8289,-0.022233650753410633,-0.1044240139787104,0.5803,3.4606000000000003,-0.04425220558381604,0.135617629577738,0.5008,2.0370666666666666,0.11099245639705353,0.0179687165553874,0.5234666666666666,1.9010666666666665,0.011326005209488605,-1,1,-1,-1
-0.0915656820648065,0.7199,5.820366666666667,-0.022263016575081188,-0.1215662976660238,0.5897333333333333,3.449933333333333,-0.0515166635662658,0.1014559945431299,0.4977333333333333,2.0218666666666665,0.08303382152903035,0.0525112839600727,0.5136333333333334,1.8636333333333333,0.03309880668747053,-1,1,-1,-1
-0.0080791190975144,0.6682333333333333,5.268533333333333,-0.001964333780124266,0.0077352171032201,0.5546,3.4432333333333336,0.0032779856322793033,0.0303184061614061,0.4481333333333333,1.7973666666666668,0.024813251672188334,0.031716504319847,0.4908666666666667,1.7554666666666667,0.019991483089294597,-1,-1,-1,-1
-0.0792026217667407,0.6549666666666667,5.0411,-0.019257097652970564,-0.0245362372254218,0.5427000000000001,3.3126666666666664,-0.01039782491194038,-0.0469457371631407,0.4277,1.6111333333333333,-0.03842142574922845,0.0161139493693769,0.4792,1.6808666666666667,0.010156912094441107,-1,-1,-1,-1
-0.1869862653519938,0.6553666666666667,4.9389,-0.045463302745865526,-0.05562446210322,0.5396,3.2499333333333333,-0.023572213312760788,-0.0650774883924014,0.4205333333333333,1.5414333333333334,-0.05326085049055498,-0.0637447061554044,0.4799,1.6101666666666667,-0.04017943472857375,1,-1,-1,1
-0.2017340572849537,0.6596,4.9244,-0.049049038458694655,-0.072884257017356,0.5396666666666667,3.232833333333333,-0.030886469524273267,-0.0629188241357072,0.416,1.5090666666666668,-0.051494152096452236,-0.0633575750288768,0.4798666666666666,1.6153333333333335,-0.03993541901702912,1,1,-1,-1
-0.2247250614104761,0.6156666666666667,4.355166666666666,-0.05463900507481181,-0.1076128281935879,0.5171666666666667,2.9935,-0.04560354285604658,-0.0602335600206691,0.4102333333333333,1.5034333333333332,-0.04929647277459021,0.0119442430252119,0.4700333333333333,1.6461,0.007528671194180977,-1,-1,-1,-1
-0.1565301156845251,0.6008666666666667,4.2023,-0.038058282114007885,-0.1956322057545985,0.5172,2.9176,-0.08290388635733618,-0.1253208338108942,0.4118,1.4446666666666663,-0.10256533185034651,-0.0470180644262698,0.4698333333333333,1.5917666666666668,-0.029636331620598685,-1,1,1,-1
-0.1079992736469712,0.5931666666666667,4.142433333333333,-0.0262586327659037,-0.0994701206707064,0.5092666666666666,2.9307000000000003,-0.04215287328702483,-0.150441179870113,0.4196999999999999,1.4252333333333334,-0.12312437659503081,-0.0597542834202924,0.4698666666666666,1.5849666666666666,-0.03766419951148811,-1,-1,1,1
-0.0876583128716053,0.5896666666666667,4.111233333333334,-0.021312990067861682,-0.1333170012330238,0.5082666666666666,2.8883,-0.05649630886229302,-0.1186837121016215,0.4210666666666667,1.4599333333333333,-0.09713336519370976,-0.0463740400474508,0.4687333333333333,1.5905,-0.029230391471948797,-1,-1,1,-1
-0.1345644669935985,0.6067,4.092733333333333,-0.03271761746912052,-0.1416116587037241,0.4914,2.696,-0.060011370902673875,-0.0769006211306517,0.3954,1.3969666666666667,-0.06293716284767817,-0.0554063173251562,0.4582666666666666,1.5135666666666667,-0.03492359828421638,1,-1,-1,-1
-0.0372532690504368,0.6082666666666667,4.1987000000000005,-0.009057652688687872,-0.1547766279200026,0.4877333333333333,2.643933333333333,-0.06559034552801378,-0.0734768067980078,0.3849666666666667,1.3109333333333335,-0.06013503775368548,-0.1191517972930422,0.4579333333333333,1.4599,-0.07510352076071419,1,-1,-1,-1
-0.0623171539445577,0.6111333333333334,4.181,-0.015151613572841088,-0.0752910702369966,0.4803333333333333,2.637766666666667,-0.03190641493088344,-0.1039026333909458,0.3811333333333334,1.2480666666666669,-0.08503620467406153,-0.135091156279361,0.4587666666666666,1.4503333333333333,-0.08515038539673235,1,-1,-1,1
-0.0605122035884839,0.6149333333333333,4.1856333333333335,-0.01471276313468207,-0.1318994588256861,0.4824333333333333,2.582966666666666,-0.05589559092737361,-0.1662809994359271,0.3899,1.1895666666666669,-0.13608803396000527,-0.0903055878807794,0.4542666666666667,1.4627666666666663,-0.05692123617348626,1,1,1,-1
0.2480387876086673,0.6241666666666666,4.576099999999999,0.060307437407461105,-0.0563281184097674,0.4601666666666666,2.4163,-0.023870404718657444,-0.1578203274948211,0.3921666666666666,1.2007333333333332,-0.12916363361148941,-0.0933052025604281,0.4707,1.4628666666666668,-0.05881194725368155,1,-1,1,1
0.2621129181268147,0.6227333333333334,4.595166666666667,0.06372938102148461,-0.0809231767847231,0.4546666666666666,2.327,-0.03429315651764874,-0.1193541227043943,0.3892333333333333,1.2407666666666668,-0.09768204400359655,-0.0383002890735719,0.4794333333333334,1.5196666666666665,-0.0241413610279325,-1,-1,-1,1
0.1883027778839441,0.6284333333333333,4.5908,0.04578339581631704,-0.0445353660713134,0.4499666666666667,2.3055,-0.01887294023709971,-0.1286576811338931,0.3875,1.2313333333333332,-0.1052962812273173,0.0069483631736688,0.4809,1.5647666666666666,0.004379678273615849,1,-1,-1,1
0.1389741754902251,0.6310666666666667,4.581033333333333,0.033789781309741404,-0.0675128009869263,0.4498,2.2785666666666664,-0.028610184908442807,-0.1308164916800562,0.3842,1.2280666666666666,-0.1070630993479449,0.0417840371527356,0.4754,1.5983333333333334,0.02633723009690749,1,-1,-1,-1
-0.0244062616892986,0.6090666666666666,4.430766666666667,-0.005934068269595343,-0.1343704895333868,0.4425,2.1290666666666667,-0.056942750050210884,-0.1589112445844325,0.3756,1.155433333333333,-0.13005646419611547,0.0100001575531394,0.4506,1.5425666666666666,0.006303279157052839,-1,-1,-1,-1
-0.1475080851306724,0.6044666666666667,4.310333333333333,-0.03586469155440115,-0.1500952309015817,0.4417333333333333,2.1053,-0.06360649013512627,-0.1296093988378472,0.3701666666666666,1.1396,-0.10607518796744639,-0.0272357270506156,0.4431,1.4420666666666666,-0.017167168590401946,-1,-1,-1,-1
-0.1381568442181446,0.5998333333333333,4.3041,-0.03359105773506436,-0.1216941229645507,0.44,2.1148333333333333,-0.05157083263307048,-0.1436021141000523,0.3688,1.1166666666666667,-0.11752713446918371,-0.0368349549278399,0.4390333333333334,1.3978000000000002,-0.023217734562066397,-1,-1,-1,-1
-0.2119307774138761,0.6062,4.234566666666666,-0.05152823966292961,-0.0731169063695573,0.4363666666666666,2.121,-0.030985060323173722,-0.1839051727717404,0.3703,1.0775666666666668,-0.150512045768795,-0.070804464392467,0.4409666666666666,1.3652,-0.04462932731406995,1,-1,1,1
-0.1604533775042682,0.5924666666666667,4.177866666666668,-0.03901217270873425,-0.0587650286025378,0.4315,2.0822333333333334,-0.024903104446727258,-0.1502064153731994,0.3645333333333333,1.0737333333333334,-0.12293224015769305,-0.0282772301552738,0.4650666666666667,1.4154666666666669,-0.017823646728542572,-1,-1,-1,1
-0.2784808933035751,0.5999666666666666,4.0626,-0.0677090434282237,-0.16399419812984,0.4457,1.9783666666666664,-0.06949651419906433,-0.0998774368072736,0.3587666666666667,1.0671666666666668,-0.08174189509429769,0.03709334306466,0.4711333333333333,1.505866666666667,0.02338060125177536,1,1,-1,1
-0.251419660203191,0.5992999999999999,4.0875,-0.0611294530459931,-0.0884276109531057,0.4496666666666666,2.0528666666666666,-0.03747334229059925,-0.1267021894398396,0.3585666666666667,1.0378,-0.10369586373541136,0.0810634267171193,0.4701666666666667,1.5492666666666668,0.05109573577317173,-1,1,-1,-1
-0.2283097552823152,0.5963666666666666,4.112233333333333,-0.05551057723247741,-0.0566621202108534,0.4472666666666666,2.085433333333333,-0.024011946073024804,-0.1122905957177482,0.3569666666666666,1.0369333333333333,-0.0919010978720663,0.0737602234534833,0.4706333333333333,1.5438,0.04649239540910464,-1,-1,-1,1
-0.3377742054688353,0.593,4.0017,-0.0821254488080512,-0.0031472544384483,0.4181666666666667,1.9757333333333331,-0.001333725310187618,-0.1248928114946732,0.3696666666666667,1.0100333333333331,-0.10221502895522848,-0.0236683756206763,0.4932333333333333,1.653233333333333,-0.01491860282583958,-1,-1,1,1
-0.3490560049453863,0.5970666666666666,3.9913,-0.0848684730839522,-0.0605951894883465,0.4111999999999999,1.8343333333333327,-0.025678679457536338,-0.0875001018555727,0.3794333333333333,1.0428000000000002,-0.0716120114337747,-0.0159709951153663,0.5004666666666666,1.7295333333333334,-0.01006680545712776,1,-1,1,1
-0.356126881495284,0.5982,3.984266666666666,-0.08658766567096653,-0.0497105144042788,0.4095666666666666,1.8255333333333328,-0.021066034710597138,-0.0538461664371745,0.3860666666666666,1.0756,-0.04406888911887927,0.0281814013104475,0.5017333333333334,1.7856666666666667,0.01776324408418139,1,-1,1,1
-0.3537216118371655,0.5995333333333334,3.986266666666667,-0.08600285532435291,-0.0796687531466193,0.4097999999999999,1.7954,-0.03376156411272658,0.0336259584688558,0.3742666666666667,1.1629666666666667,0.027520225362914506,0.0642455005896338,0.4977,1.8215666666666668,0.040495094467180096,1,1,-1,-1
-0.1745810852518672,0.579,3.9658,-0.04244714293622724,-0.1229651357224841,0.4000333333333333,1.6469333333333334,-0.05210945507939005,-0.0678897604293129,0.3547,1.0454,-0.05556247589431289,0.0641576026761989,0.4823333333333333,1.833,0.040439690831511506,-1,-1,-1,-1
-0.2941466269174837,0.5778666666666666,3.826933333333333,-0.07151796484116542,-0.111537269666706,0.3983,1.6373,-0.047266619999446584,-0.1268656670814392,0.3500666666666667,0.9412,-0.1038296574395458,-0.0085873036008394,0.4738,1.7647666666666666,-0.005412731900955206,-1,-1,-1,-1
-0.2897039245680859,0.5799,3.8340333333333336,-0.070437778970079,-0.0220607469988409,0.3907333333333333,1.6376666666666666,-0.009348775959946263,-0.1696210290452608,0.3527666666666666,0.8991333333333333,-0.1388215877902345,-0.0474307731244425,0.4729,1.7270666666666667,-0.029896469335559957,1,-1,1,-1
-0.2914353926273407,0.5793666666666667,3.8335666666666666,-0.07085876313393998,-0.0612364726605008,0.3909333333333333,1.599,-0.025950438736751548,-0.1279954159598592,0.3497333333333333,0.9378333333333334,-0.10475426881579591,-0.0639524864761782,0.4789,1.7114333333333331,-0.04031040240165487,-1,1,-1,1
-0.1207314974633986,0.6103333333333333,4.050633333333334,-0.029354309044076855,0.0244256704766561,0.4170666666666666,1.6869666666666665,0.010350969573683498,-0.087822399275386,0.3747333333333333,0.9901666666666668,-0.07187578674401196,-0.033893437062646,0.4543333333333333,1.5777666666666663,-0.02136364294888431,1,1,1,-1
0.1059031247294619,0.6041333333333333,4.272366666666667,0.025748981147065548,0.0424532430151007,0.4267,1.774166666666667,0.01799059015282587,-0.0157819544815396,0.3823,1.0896666666666666,-0.012916299304940147,-0.0641903088215039,0.4487333333333334,1.4902333333333333,-0.040460306103112284,-1,1,1,-1
0.0928740834235197,0.603,4.257366666666667,0.022581137518201278,0.0713722960361828,0.4297333333333333,1.8386,0.03024573943141143,0.0071752432999601,0.3840333333333333,1.1317666666666666,0.005872377224028716,-0.05271236512232,0.4445333333333333,1.4599,-0.03322555176044905,-1,1,1,-1
0.0702730076387183,0.6072,4.2344333333333335,0.01708597695733113,0.0851799582101964,0.4295333333333333,1.852266666666667,0.036097070766758325,-0.0396149365508331,0.3886333333333334,1.133,-0.03242173699305063,-0.0058249087203352,0.4402,1.4622666666666666,-0.0036715447265226074,1,-1,1,-1
0.0074704786126691,0.639,4.5555,0.0018163506832169977,0.0279076455471849,0.4614666666666667,2.1389666666666667,0.011826540860285995,0.0540400857190899,0.3879333333333333,1.1670666666666667,0.044227596932233326,-0.1082033172382099,0.5243,1.832466666666667,-0.06820249687540869,1,1,-1,1
-0.039466195996578,0.6520666666666667,4.681233333333334,-0.009595697381529418,0.0684652933903193,0.4707,2.2719666666666667,0.029013826638405068,0.0788704203859607,0.3873333333333333,1.1588999999999998,0.06454928996298444,-0.0556549083454038,0.5548,2.147533333333333,-0.03508028967515005,1,1,-1,1
0.0592478895182528,0.6509999999999999,4.766333333333334,0.014405361448079204,0.06646746782764,0.475,2.3152666666666666,0.028167199659113584,0.0798703342045161,0.3895333333333333,1.1530999999999998,0.06536764146531035,-0.0610772067407845,0.5692666666666667,2.264733333333333,-0.03849806187296852,-1,1,1,1
0.0682077393399085,0.6504333333333334,4.768966666666667,0.016583833563304423,0.0207037572836985,0.48,2.326566666666667,0.008773718695226978,0.0935469349439734,0.3893,1.1645666666666667,0.07656087287600968,0.0113742649209322,0.5702,2.3424,0.007169403744084169,-1,1,-1,1
0.0351898050591801,0.6610333333333334,4.8635,0.008555947988810058,0.0694175996149044,0.4765333333333333,2.3667,0.02941738947058732,0.0788836089308187,0.3906333333333333,1.1486666666666665,0.06456008375870738,-0.0495568029920914,0.5784333333333334,2.3439666666666668,-0.031236544197462114,1,-1,1,1
0.0780270011621642,0.6620666666666666,4.9168,0.0189712606405059,0.0692578676066686,0.4719,2.363566666666667,0.02934969916260694,0.0381526635679141,0.3963333333333333,1.1544,0.031224980562470243,-0.0165696071248473,0.5798666666666666,2.3769666666666667,-0.010444121372649367,1,-1,1,1
0.101332498174143,0.6599666666666667,4.9392,0.024637692152488386,0.0793205432056156,0.4693666666666666,2.3732,0.033614001714878466,-0.000449766671122,0.4001333333333333,1.1479666666666666,-0.0003680989543084531,0.0245502380510047,0.5717333333333333,2.4113,0.01547445657583694,-1,-1,1,-1
0.1070543552089704,0.6584333333333333,4.944733333333334,0.02602888801467231,0.0644099318971855,0.4672333333333334,2.3582,0.027295268965000216,0.0618616518860806,0.3967,1.2102333333333333,0.0506289390324413,0.0178099124115558,0.5700666666666667,2.404466666666667,0.011225908101563232,-1,-1,-1,-1
-0.1729100477681875,0.6465666666666666,4.7940000000000005,-0.042040851688700545,0.1228392742613253,0.3472,1.2685333333333333,0.052056118236243856,0.0864660517747366,0.3917333333333333,1.3,0.07076572206220165,-0.0430050671010131,0.5119333333333334,2.0624,-0.02710686723334427,-1,-1,-1,-1
-0.2562617467471542,0.6459666666666667,4.759733333333333,-0.062306744041433215,0.075947363434959,0.3073,0.8099,0.03218453507215107,0.0434833067719349,0.3890333333333333,1.2938,0.03558769642199925,0.0484315666497696,0.4827,1.9012,0.03052728749369261,-1,-1,-1,-1
-0.213206438714125,0.6336666666666667,4.810966666666666,-0.05183840028240199,-0.052576926603059,0.2980666666666667,0.5896,-0.022280746318352803,0.0333124322304567,0.3870333333333333,1.2892,0.02726362858082065,-0.0763587228579585,0.4783333333333333,1.7384,-0.048130276317361,-1,-1,-1,-1
-0.0828912598009781,0.6224333333333333,4.7932,-0.020153942495316417,-0.0053741125420363,0.2906333333333333,0.5648,-0.0022774103769774615,0.0175503967464658,0.3863666666666666,1.2769333333333333,0.014363631422391847,-0.1241762007705005,0.4786333333333333,1.695633333333333,-0.07827049263568674,-1,-1,-1,1
-0.1224687141436824,0.6428333333333334,4.7198,-0.029776690911120587,0.0153142482468175,0.3549,0.9291,0.006489783680580668,-0.0699605683369892,0.3609,1.078566666666667,-0.05725727071645425,-0.0902396422848506,0.5283,1.9154,-0.056879669478350846,1,1,-1,1
0.0161991597442181,0.6507,4.8324,0.003938617108019438,0.1803457892924747,0.3689,1.2379666666666669,0.07642589706974141,-0.1692520645216153,0.3605666666666666,0.9564666666666668,-0.13851961909390575,-0.0326648270241438,0.5454666666666667,2.1228333333333333,-0.02058922794525213,1,1,-1,1
0.0525385016597788,0.6506666666666666,4.8551,0.012774060181780154,0.0666035576387891,0.3815999999999999,1.2595,0.02822487101334883,-0.1409723178245379,0.3591333333333333,0.9640666666666664,-0.11537485124942834,0.0006860184262911,0.5509333333333334,2.2027666666666668,0.00043240975202809407,-1,1,-1,1
0.0678854677924922,0.6502,4.8688,0.01650547738618636,0.0316192400841874,0.3886333333333334,1.3021,0.013399418958313227,-0.1029714007934607,0.3545,0.9592333333333332,-0.08427406339645845,0.0488598007488239,0.5494,2.2569,0.030797211148051524,-1,1,-1,-1
-0.2874126041469136,0.6189666666666667,4.4587,-0.0698806739131945,0.0783221902821409,0.4095333333333333,1.5869333333333333,0.03319092547856549,-0.075490045487969,0.3695666666666666,1.0009666666666668,-0.06178271665950423,-0.0332996627689854,0.5026333333333334,2.004966666666667,-0.02098937633264988,-1,1,1,-1
-0.1245043285785332,0.6033,4.3867666666666665,-0.03027162434995505,0.0728683496654811,0.4158666666666666,1.6632333333333331,0.030879728398562418,-0.026837988592949,0.3722666666666667,1.0685333333333331,-0.02196480124274707,-0.0036234648406943,0.4840333333333333,1.8696,-0.002283935056552382,-1,1,1,-1
-0.1545900975282501,0.5988,4.287366666666667,-0.03758659167939134,0.0262059794600784,0.4217333333333333,1.6874,0.011105418633199445,-0.0278781574938107,0.3777,1.0717333333333334,-0.022816098391458,-0.0727789359460695,0.4796666666666667,1.7612,-0.04587387224487549,-1,1,1,-1
-0.2208565551873382,0.6081666666666667,4.220166666666667,-0.05369842759835542,0.0963217704061938,0.4143333333333333,1.7571666666666663,0.0408186835939962,-0.0272137246834374,0.3804666666666667,1.0721666666666667,-0.022272311938592318,-0.1294268317166496,0.4830666666666666,1.7041666666666666,-0.08158005975284162,1,-1,1,1
-0.2060435337898614,0.6245666666666666,4.254833333333334,-0.0500968321811373,0.0386691246209931,0.4312333333333333,1.8202666666666667,0.016386978313467835,-0.0584466803645504,0.4014999999999999,1.2544333333333333,-0.04783405108991646,0.0452264798480566,0.4145,1.2654,0.02850706363957539,1,1,1,-1
-0.1007775455682278,0.6260333333333333,4.365399999999999,-0.02450276257204655,0.0758035090324034,0.4342333333333333,1.8956,0.03212357328421094,-0.0468303591078116,0.4084666666666666,1.3502999999999998,-0.03832699780637792,-0.0146624282712722,0.3913666666666666,0.9985,-0.009241992240920049,1,1,1,-1
-0.0653068477945701,0.6203666666666667,4.400566666666667,-0.015878519136544925,0.0055324122670348,0.4402666666666666,1.8981,0.0023444937202391305,0.0212041522094159,0.4003,1.4223333333333332,0.017353945404207347,-0.0548305329150367,0.3844666666666667,0.8989666666666667,-0.03456067101512322,-1,1,-1,-1
-0.0808369613179431,0.6177,4.388233333333333,-0.019654466270745703,0.0164974309514351,0.4411333333333334,1.9209333333333327,0.006991186014134215,-0.0088548905473491,0.3998666666666666,1.3985,-0.007247037542519178,0.010146983625505,0.3752666666666666,0.8868,0.006395826271109404,-1,1,-1,-1
-0.1509742294270735,0.5486,3.5492,-0.03670743990926826,0.0254989450609106,0.4249333333333333,1.9576666666666664,0.010805795678720965,-0.0792118045365204,0.3402666666666666,0.9518,-0.06482868627424294,0.0204309080436251,0.4034,0.9251333333333334,0.012877968786663386,-1,-1,-1,1
-0.0351950664690559,0.5236666666666667,3.2834,-0.008557227232874338,-0.0185070052167781,0.4111999999999999,1.925633333333333,-0.00784279179079048,-0.0380918982872559,0.3170333333333333,0.7484000000000001,-0.031175248917809366,-0.0143675224190231,0.4186333333333333,1.0243666666666666,-0.009056107778410646,-1,-1,-1,1
-0.1131785004422685,0.5202333333333333,3.1536666666666666,-0.027517895072366943,-0.1119482706444874,0.4118,1.8340666666666667,-0.04744079162023526,-0.0364492380715026,0.3065666666666666,0.6403666666666668,-0.029830859601023215,0.024035301478027,0.4214333333333333,1.0935333333333332,0.015149882792833332,-1,1,-1,1
-0.0779448491422214,0.5172666666666667,3.141,-0.01895128643466349,-0.1437587886108196,0.4191,1.8019,-0.060921269214793156,-0.0509756145427425,0.3029666666666666,0.5867666666666667,-0.04171956619552297,-0.0572540866801589,0.4291333333333333,1.0853000000000002,-0.03608828054052474,-1,1,-1,1
0.0087995425880564,0.5494333333333333,3.2542,0.0021394954755251995,-0.0532627979225044,0.4371666666666667,1.8875666666666664,-0.022571400905125622,0.0035763503826302,0.335,0.6588,0.0029269639584515216,-0.0166827778756473,0.4375666666666666,1.2018666666666666,-0.010515454932237307,1,1,1,1
0.0124937276454497,0.5581,3.384333333333333,0.003037689005126776,0.0414201259526041,0.4413333333333333,1.977733333333333,0.017552781770444895,0.0243500557190375,0.3454333333333333,0.7845333333333334,0.019928622156840475,0.0272532721255733,0.4388,1.248133333333333,0.017178227566693283,1,1,1,1
0.068707576531501,0.5585333333333333,3.4434,0.016705362540431357,0.0497269226346466,0.4427,2.0005333333333333,0.02107298809570308,0.0263492023370354,0.3498666666666666,0.8315333333333333,0.021564767800443974,0.0271058295533959,0.4390666666666666,1.2468,0.017085291861717686,1,1,1,1
0.0937241383662028,0.5554666666666667,3.467166666666667,0.022787817432028484,0.0436764282250854,0.4432333333333333,2.0003333333333333,0.01850894451708505,0.0548741978935239,0.3495,0.8595333333333334,0.044910252715551296,0.0167929212604158,0.4397999999999999,1.2429333333333332,0.010584880288568875,-1,1,-1,1
0.0384801039244466,0.5812333333333334,3.6906,0.009355941791319539,-0.1869932441394239,0.5853666666666667,3.4531,-0.07924291709500403,0.0527100082022905,0.3509,0.8520666666666666,0.043139032184068074,-0.0448647736071363,0.3989333333333333,1.0528666666666666,-0.028279073690691728,1,1,1,-1
0.0528922373902815,0.5892333333333333,3.8117,0.012860066469876237,0.0672602012610368,0.6173,4.0508,0.02850313965539635,0.0598454940539754,0.35,0.8582,0.048978871036368256,-0.0887931544574467,0.3861,0.8890666666666668,-0.05596792218587511,1,1,-1,-1
0.079351111522214,0.5902333333333334,3.853,0.01929320102502858,0.2112341347659816,0.6225,4.251233333333333,0.08951558173093664,0.0324596414258089,0.3517,0.8405333333333334,0.02656568579494986,-0.0602931166312814,0.3791666666666666,0.8568666666666667,-0.038003835775207634,1,1,1,-1
0.0795771347844866,0.5905,3.854733333333334,0.01934815567092711,0.2855548019892033,0.6234666666666666,4.333266666666667,0.1210107648768259,0.0038439066154783,0.3553,0.8484999999999999,0.003145937875047889,-0.0949797606091086,0.3780333333333333,0.8105666666666668,-0.05986745130843609,1,1,1,-1
0.1952233776160921,0.5937,4.039633333333333,0.047466050530091425,-0.0303590363370123,0.5504,3.5443666666666664,-0.012865377092149593,-0.0267857610850977,0.3588666666666666,0.8529333333333333,-0.02192205709948221,-0.063914147291312,0.4268,1.009,-0.040286236523909315,1,-1,1,1
0.2066567921029158,0.5906333333333333,4.056933333333333,0.05024593804351348,-0.0918042132083791,0.5310666666666667,3.2585,-0.03890425929409233,-0.0197128965626806,0.3594666666666666,0.8623,-0.01613346892292325,0.0096574715862964,0.4419333333333333,1.2208666666666663,0.006087278028996824,-1,-1,1,1
0.2015948693244986,0.5917333333333333,4.051233333333333,0.04901519669832345,-0.2154278671468441,0.5277333333333334,3.0942666666666665,-0.09129277742003616,-0.0176707677712785,0.3595666666666666,0.8620666666666666,-0.01446214572148844,-0.0052430758811965,0.4504666666666667,1.2843,-0.0033048050238385735,1,-1,1,1
0.1650617091601001,0.5950333333333333,4.0345,0.04013262921300235,-0.2283606302050005,0.5323333333333333,3.0799000000000003,-0.09677334906070302,-0.0073229605888046,0.3593333333333333,0.8720333333333333,-0.005993272308187122,0.0474489435939975,0.4499666666666667,1.3364333333333334,0.029907922509313598,1,1,-1,-1
0.0108314507921747,0.6447333333333333,4.631833333333333,0.0026335277920792625,-0.0942285987215747,0.5515333333333333,3.1710000000000003,-0.03993165138578333,-0.0101181117608791,0.3595333333333333,0.8577999999999999,-0.00828088561890214,0.0617153423276644,0.4343999999999999,1.3339333333333334,0.038900290210150165,1,1,1,-1
-0.0146870927707736,0.6596,4.8297,-0.003570977493118712,0.0161387818672666,0.556,3.2681,0.006839199776482906,-5.822597936822049e-05,0.3583333333333333,0.8643333333333334,-4.76534245313473e-05,0.0021513255577263,0.4289666666666666,1.2692,0.0013560191902970743,1,1,-1,-1
0.1107202507274873,0.6583,4.953133333333334,0.026920203307158136,0.0918972373218536,0.5435333333333333,3.3425333333333334,0.03894368051567615,9.399973915613646e-05,0.3579333333333334,0.8641333333333333,7.693145782083872e-05,-0.0305990390639325,0.427,1.235933333333333,-0.019287124641049414,-1,-1,-1,-1
0.128056911163263,0.6523333333333333,4.9722333333333335,0.031135389061631713,0.0660468684102086,0.5403666666666667,3.3178666666666667,0.027988960467002062,0.0112793643051314,0.3525666666666667,0.8756333333333334,0.00923128028945645,-0.0855269069134638,0.4345333333333333,1.1814666666666669,-0.05390914761593855,-1,-1,-1,1
0.1763392540783135,0.6598,4.932633333333333,0.04287461904782615,-0.0673474362155048,0.5825666666666667,3.4080666666666666,-0.028540107580609417,-0.0945172596498367,0.4190333333333333,1.2923333333333331,-0.07735500799650877,-0.0024548397399697,0.4812666666666667,1.4703000000000002,-0.0015473296380213864,1,1,1,1
0.0535922420713754,0.6693333333333333,4.919066666666667,0.013030263594676747,0.1490091478782762,0.5869666666666666,3.642766666666666,0.06314623614375792,-0.0231599183031072,0.4442,1.5369666666666668,-0.0189545874708233,-0.011750816494022,0.5039,1.6195666666666666,-0.007406750972825306,1,1,1,1
0.1659669850481169,0.662,5.020266666666666,0.040352735388650945,0.0940385341047931,0.5926,3.642266666666667,0.03985110690012753,0.0438815603559294,0.4514,1.6463,0.03591363593070554,0.0049744503752937,0.5121,1.6949666666666667,0.0031354855362792666,-1,1,1,1
0.1797757116163909,0.6573333333333333,5.024533333333333,0.04371014944965979,0.1395132591127437,0.5904333333333334,3.6807666666666665,0.05912212324249494,0.0149034029809353,0.4598,1.6664666666666668,0.012197273397858551,-0.0117746473799553,0.5198666666666667,1.7315000000000005,-0.0074217720088239165,-1,-1,1,1
0.1484105093134822,0.6508666666666667,4.966066666666666,0.03608410437464781,0.197277072920226,0.6175999999999999,3.9883,0.08360093866549834,0.0476047706567863,0.4544333333333333,1.6862333333333333,0.0389607932823096,0.0219702840525499,0.5229333333333334,1.7811,0.01384826517053153,-1,1,-1,1
0.1076803215835475,0.6506666666666666,4.9156,0.02618108367857606,0.161622406389942,0.6289333333333333,4.0636,0.06849140999288661,0.0509164375679405,0.4507666666666667,1.6862333333333333,0.04167113445537332,0.0641254836904814,0.5197666666666667,1.8197,0.04041944565715871,-1,1,-1,-1
0.0918616952632414,0.6555,4.8975333333333335,0.022334988372752444,0.2335058866510113,0.6297999999999999,4.142633333333333,0.09895377612297573,0.0479810631454584,0.4497666666666666,1.6825333333333332,0.039268759346688685,0.059746338157212,0.519,1.8145,0.03765919146927419,1,1,-1,-1
0.1027862924603644,0.6587000000000001,4.908666666666666,0.02499116351382219,0.250902758912102,0.6287333333333334,4.1602,0.10632612218094403,0.0336433990925766,0.4494666666666667,1.6682666666666666,0.02753449915367383,0.0636034531121461,0.5135333333333333,1.8184333333333331,0.0400904003949936,1,-1,-1,-1
0.0584973232423937,0.7034333333333334,5.283333333333333,0.01422287092255326,0.2671113587728673,0.6147333333333334,4.0906666666666665,0.11319490902350528,-0.0313979420892616,0.4318999999999999,1.4575,-0.025696767663248125,-0.0652065232302732,0.6097333333333333,2.3372,-0.041100844321420804,1,-1,-1,1
0.0855496395909201,0.7178666666666667,5.4791,0.020800293311383642,0.2484033598981709,0.6106333333333334,4.034766666666667,0.10526694130112249,-0.0193121863152316,0.4285333333333333,1.3921,-0.01580551882671292,-0.0066942413038462,0.6514666666666666,2.6764666666666663,-0.004219500688723577,1,-1,-1,1
0.1717928923981224,0.7193999999999999,5.578366666666667,0.04176922974519668,0.2041814091803289,0.6164666666666667,3.9833666666666665,0.08652681841250902,0.0586961885976342,0.4205666666666666,1.3948333333333334,0.048038254125815895,-0.0030787718476679,0.6699333333333334,2.8173666666666666,-0.0019406052668274006,1,1,-1,1
0.1839819681539385,0.7179666666666666,5.585233333333333,0.04473284656612084,0.2008684301423082,0.6202000000000001,3.9763333333333337,0.08512286328859227,0.0559512142476177,0.4196999999999999,1.3737666666666666,0.0457917066319254,0.0098636486346066,0.6791666666666667,2.8912,0.0062172351306095264,-1,1,-1,1
0.1236875435836966,0.7011,5.5281666666666665,0.030073033595555878,0.0975788998914408,0.6042666666666667,3.8753,0.04135142266719414,0.0549107212247661,0.4764333333333333,1.5577666666666663,0.044940144214635866,0.0771054176310861,0.6279666666666667,2.7662,0.048600931462054985,-1,-1,1,-1
0.0133069978370201,0.6997666666666668,5.4238333333333335,0.003235425180369119,-0.0606480906122621,0.617,3.7213,-0.02570109759031952,0.1784418102486644,0.4934,1.7960333333333336,0.14604070949406522,-0.0078056589704891,0.6126666666666667,2.550933333333333,-0.004920047232685895,-1,1,1,-1
0.0045712560939747,0.7004,5.4131,0.0011114420587952476,0.016248222284537,0.6163666666666666,3.7968,0.006885577804483399,0.1812614277385722,0.5034333333333333,1.852266666666667,0.14834834657841325,-0.0906640269305651,0.6102000000000001,2.434633333333333,-0.057147166753037854,1,-1,1,-1
0.0015912084865252,0.7009333333333333,5.406633333333334,0.00038688185476353377,0.0434186960134694,0.6094666666666666,3.821533333333333,0.018399724248878084,0.2107253983676007,0.5077333333333334,1.901333333333333,0.17246230938331494,-0.0945705131694469,0.6119333333333333,2.4227000000000003,-0.05960949528696451,1,-1,1,1
-0.0125611538549366,0.6355666666666666,4.7556666666666665,-0.0030540828197694637,0.0061403318429449,0.5438000000000001,3.325833333333333,0.0026021143673163887,0.0916740755855844,0.4513666666666666,1.769,0.07502808350842492,0.0116272998993705,0.5700999999999999,2.3704,0.007328896241789342,-1,-1,-1,-1
-0.1125442830428564,0.6205666666666666,4.4829,-0.027363693278016486,-0.0330548645495669,0.5218333333333333,3.0801,-0.014007799603363721,0.0098335272694438,0.4275,1.5895333333333337,0.0080479754002583,-0.0096507155581213,0.5467666666666667,2.2310666666666665,-0.006083019582931922,-1,-1,-1,-1
-0.1840844043414904,0.6157666666666667,4.356333333333334,-0.04475775260613419,-0.0944376757948552,0.5156000000000001,2.9605,-0.04002025286045521,-0.0375710748190789,0.4175,1.4926666666666668,-0.030748995515046108,-0.0051982721294483,0.5356000000000001,2.168,-0.0032765644133230377,-1,-1,-1,-1
-0.2280372033978333,0.6226333333333334,4.3181,-0.05544430975120101,-0.1714192478436831,0.5185333333333333,2.887366666666667,-0.07264305888632398,-0.0373048939862639,0.4108,1.4515333333333331,-0.030531147256143937,-0.0062055658045285,0.5301666666666667,2.1335,-0.003911479732749273,1,1,-1,-1
-0.1412765769637314,0.5861,4.007366666666667,-0.034349580581818945,-0.1407056515568463,0.5300666666666667,2.973966666666666,-0.05962742842626019,-0.1366110376249769,0.4257,1.4673,-0.11180548343277857,0.063695669380225,0.4512666666666666,1.5487333333333333,0.040148525967259256,-1,1,1,-1
-0.377474722940172,0.5884333333333334,3.7869,-0.09177811843899561,-0.0850163569497688,0.5292333333333333,3.0414666666666665,-0.03602774076942946,-0.12627649957585,0.4311,1.5118666666666667,-0.10334746977059538,0.0244369936636561,0.4218,1.2574,0.015403076601808076,1,-1,1,-1
-0.3827085319511694,0.5864666666666667,3.7877666666666654,-0.09305065170839424,-0.0992297376878488,0.5300333333333334,3.031833333333333,-0.04205100517478741,-0.0758372541345355,0.4297999999999999,1.5756,-0.06206687986663816,0.0144652027753326,0.4094666666666666,1.1432666666666669,0.00911767746375884,-1,1,-1,-1
-0.3311271321520199,0.5831000000000001,3.794333333333333,-0.0805092985201813,-0.0925181939651413,0.53,3.041166666666667,-0.0392068259358762,-0.080297795131651,0.4276666666666666,1.5742666666666667,-0.06571748490723003,-0.0482159482111106,0.4074333333333333,1.0642,-0.030391379313941095,-1,-1,-1,-1
-0.1473534778885192,0.5594,3.653433333333333,-0.03582710079422696,0.0131185560720163,0.4739,2.6790000000000003,0.005559305931105453,-0.153244973657364,0.3840666666666666,1.2715333333333332,-0.12541906321244733,0.0061218786684356,0.4505666666666666,1.2679,0.0038587302257695336,-1,-1,-1,1
-0.2347750169212794,0.5567666666666667,3.5295,-0.05708252235192318,-0.0852070131697972,0.4597333333333334,2.4090000000000003,-0.036108535961292605,-0.1274851313121527,0.3701333333333333,1.1536,-0.10433664061592987,-0.0192346214167469,0.4685,1.4180333333333333,-0.012123927810709445,-1,-1,-1,1
-0.2374637827509986,0.5559000000000001,3.514,-0.0577362611423052,-0.1867116084589963,0.4660666666666667,2.308266666666667,-0.07912356715282921,-0.0814012421099885,0.359,1.0895,-0.06662057022888714,0.0462066235612201,0.4718333333333333,1.5238333333333334,0.029124865849717605,-1,1,-1,1
-0.2564410824424503,0.5573666666666667,3.4948,-0.062350347206580344,-0.1724301642911014,0.4661666666666667,2.3224,-0.07307145922025805,-0.1512650665574579,0.3602666666666666,1.0195666666666667,-0.12379866361439523,0.0807276741012872,0.4701333333333333,1.558266666666667,0.05088410486095315,1,1,1,-1
-0.0738900284580301,0.5815333333333333,3.6796333333333338,-0.017965408996026146,-0.0837549947677231,0.4499,2.2906,-0.03549320798842645,-0.1051313839081125,0.3535333333333333,1.006,-0.08604184117297486,0.0269626265428277,0.4827,1.612,0.016995028428672235,1,-1,-1,1
0.0671894651432714,0.5820000000000001,3.8190333333333335,0.01633625330390479,-0.1884259358800513,0.4501,2.1848666666666667,-0.07985005492689588,-0.0784717433273414,0.3498666666666666,0.9916,-0.0642230038733139,-0.015409250761768,0.4902333333333333,1.6435333333333333,-0.00971272788816819,1,1,-1,1
0.1069963842959604,0.5760333333333333,3.8578666666666654,0.02601479313361959,-0.1556504118350727,0.4486,2.2009333333333334,-0.06596063262934468,-0.136815000364488,0.3553666666666666,0.9302333333333334,-0.11197241103313772,-0.0361498237643191,0.4947333333333333,1.6650999999999998,-0.02278588406771971,-1,-1,1,1
0.0776474021895037,0.5722666666666667,3.8268,0.01887896603809969,-0.1696378976159227,0.4487,2.185866666666666,-0.07188816857429574,-0.1190617263630002,0.3597999999999999,0.9442666666666666,-0.09744274039481139,-0.0923431593701236,0.4999333333333333,1.6575666666666666,-0.05820555412863252,-1,1,1,1
-0.1710452929230008,0.5599333333333333,3.5885333333333334,-0.04158746055906891,-0.068831329311513,0.4407999999999999,2.1966,-0.02916894322719113,-0.117058749440235,0.3499,0.9547333333333334,-0.09580345994538511,-0.0067728720007305,0.4610333333333333,1.6632,-0.004269063031130847,-1,-1,-1,-1
-0.2342219709211201,0.5592666666666667,3.5369,-0.05694805633812104,-0.0275749433871843,0.4365333333333334,2.191933333333333,-0.011685550260312238,-0.1351999679463852,0.3453333333333333,0.9027,-0.11065063291473057,-0.0644702576515852,0.4475333333333333,1.486,-0.040636762885549564,-1,-1,-1,-1
-0.2674208839725183,0.5591333333333334,3.512266666666667,-0.06501994457038307,0.019050742820414,0.4316,2.1824666666666666,0.008073213772315275,-0.100252659714174,0.3410333333333333,0.9013666666666668,-0.08204898578938646,-0.0108805231909443,0.4386666666666666,1.4621333333333333,-0.006858189451803052,-1,-1,-1,-1
-0.267423849099218,0.5597,3.512633333333333,-0.0650206655027605,-0.0523941601987751,0.4365333333333334,2.1112333333333333,-0.022203294627041313,-0.0970411731670625,0.3403333333333333,0.8976000000000001,-0.07942063443374155,-0.0915210246038873,0.4399333333333333,1.3821666666666663,-0.05768734779950534,1,1,-1,1
-0.1587575066382065,0.5776333333333333,3.6315666666666666,-0.03859984354404123,-0.1096041093225888,0.4354333333333333,2.0599000000000003,-0.046447396473028646,-0.0356451871246759,0.3304333333333333,0.8671,-0.029172806588781793,-0.0459846787649287,0.4242,1.3011,-0.028984970052971806,1,-1,-1,-1
-0.0488255769213994,0.5803333333333334,3.7455,-0.011871310340042879,-0.1587277643255711,0.4430333333333333,2.0130666666666666,-0.06726473529572147,-0.0907856720281782,0.3293333333333333,0.8058000000000001,-0.07430099446096541,0.0191435007926585,0.4131666666666667,1.2644666666666668,0.012066492842555992,1,1,-1,-1
-0.0253075223705567,0.5764333333333334,3.7713333333333336,-0.006153198199421203,-0.1388863159260429,0.4469333333333333,2.0342333333333333,-0.058856440879500226,-0.1224029187687193,0.3337,0.7756666666666666,-0.10017724588322481,-0.0197949848570822,0.4106,1.2023333333333333,-0.012477134965203831,-1,1,1,-1
-0.033192681165953,0.5738333333333333,3.762033333333333,-0.00807037302955909,-0.1360098230632296,0.4495,2.0363,-0.05763745734615754,-0.1171490277575845,0.3384,0.7807666666666667,-0.09587734570959743,-0.0166186837606743,0.4100999999999999,1.2004,-0.010475055258846937,-1,1,1,-1
-0.1011725762570896,0.5592,3.7077,-0.024598809197545084,-0.0331127076870485,0.4146666666666667,1.9370666666666667,-0.014032312034115238,-0.0437876289781999,0.3568333333333333,0.8611666666666667,-0.03583676042138262,-0.0695247781617889,0.3992333333333333,1.0512666666666666,-0.04382271806791177,-1,-1,1,-1
-0.1996201931815853,0.5579,3.6113,-0.048535079620519325,-0.2557385257299958,0.4200333333333333,1.7155,-0.10837539551594971,0.063997838970578,0.3595333333333333,0.974,0.052377241613530995,-0.0257768046649313,0.3918,1.0277666666666667,-0.01624758357220844,-1,1,1,-1
-0.2365183777604804,0.5630666666666666,3.5735666666666663,-0.05750639809209415,-0.2231398695920179,0.4175,1.7476666666666665,-0.09456092527859579,0.0623150598359765,0.3600333333333333,0.9773666666666666,0.051000018089534326,-0.115162495455887,0.3968333333333333,0.9379333333333332,-0.0725889920657699,1,-1,1,1
-0.2423164201790544,0.5693333333333332,3.5704,-0.058916117449357035,-0.1434289675301514,0.4104,1.776233333333333,-0.060781499541980345,0.0521138552598097,0.3605,0.9727,0.042651127479640644,-0.1160201525128437,0.4057333333333333,0.9376,-0.07312958873360112,1,-1,1,1
-0.0375741875220891,0.5760333333333333,3.7607666666666666,-0.009135679882856407,-0.1087825998801124,0.4059,1.7487,-0.046099261945802716,0.0518396103846897,0.3491333333333333,0.9569666666666666,0.04242667943082392,-0.0452508664082604,0.4547333333333334,1.3097,-0.028522434927060414,1,-1,-1,1
-0.0231696960694134,0.5801333333333334,3.765733333333333,-0.005633413261399201,-0.1227672701891513,0.4065999999999999,1.7301,-0.05202560476636933,0.0129976823210905,0.3422666666666666,0.9069333333333331,0.010637589617059675,-0.0748000561248998,0.4759333333333333,1.4796333333333334,-0.04714782064313053,1,1,-1,1
-0.0235884239526744,0.5862333333333334,3.769966666666667,-0.005735221554585839,-0.1382219011340362,0.4081,1.7142666666666666,-0.0585748790160116,0.0023470580093932,0.3397,0.8960999999999999,0.0019208839925903905,0.1210509835259567,0.4705333333333333,1.6751666666666665,0.07630061199989507,1,1,-1,-1
-0.0679812149285008,0.5895666666666667,3.7762666666666656,-0.016528757069446596,-0.1248977149503121,0.4092,1.725833333333333,-0.05292843234370295,-0.0400050078838708,0.3401333333333333,0.8529,-0.032740979967277,0.1105920931081485,0.4663666666666666,1.6632333333333331,0.06970818526800085,1,1,1,-1
-0.1617659919500891,0.5599000000000001,3.6885666666666665,-0.03933131800973599,-0.1352271009063146,0.4165333333333333,1.7184333333333333,-0.05730575987080602,-0.0205480152626623,0.3496333333333333,0.8777999999999999,-0.01681694846892837,-0.0461983929594607,0.4366666666666666,1.4197,-0.029119677953402538,-1,1,1,-1
-0.3096192951528356,0.5594333333333333,3.5448666666666666,-0.07527994489326147,-0.1247768155835788,0.4209333333333333,1.7319333333333335,-0.05287719830827576,-0.0143766320696306,0.3595333333333333,0.89,-0.011766152476586966,-0.0418448139227893,0.4256666666666667,1.3214,-0.026375538788133278,-1,1,1,-1
-0.2681102967377757,0.5557333333333333,3.5309666666666666,-0.06518756640723167,-0.1187072679034051,0.4276666666666666,1.7404666666666666,-0.05030508044467229,0.0159945456452331,0.3608666666666666,0.9275333333333332,0.013090288597778537,-0.0310761484818828,0.4201666666666666,1.2816333333333334,-0.019587855287923634,-1,1,1,-1
-0.1816601657171492,0.5510333333333333,3.5440666666666667,-0.04416833019963192,-0.0769411426014496,0.4262333333333333,1.7838666666666665,-0.03260567306814327,0.040063999951556,0.3596333333333333,0.9526,0.03278926037536781,-0.056105986195392,0.4196666666666667,1.2530333333333334,-0.035364612156563974,-1,-1,-1,-1
-0.1405351752359611,0.5996333333333334,3.8056,-0.03416931829815615,-0.0271000270513752,0.4529666666666667,2.0001,-0.01148429295821675,-0.0642943963846718,0.4143333333333333,1.3073666666666666,-0.05261995073590334,-0.1045815215079069,0.5094,1.6855,-0.06591961388915464,1,1,1,1
0.1352851251443629,0.6005333333333334,4.0652333333333335,0.03289283621913299,-0.0028870517614145,0.4613,2.1091333333333333,-0.001223458122413103,-0.0350769569470441,0.4385333333333333,1.4922333333333333,-0.028707754490388235,-0.050274843427053,0.5457666666666667,2.0225,-0.03168913799746617,1,1,1,1
0.111708768864561,0.6031,4.069966666666667,0.02716054876382021,0.0813922462994787,0.4599,2.1865333333333337,0.03449193608768421,0.0306098933727556,0.4472,1.6031666666666666,0.025051811228912212,-0.0094367669161585,0.5596333333333333,2.1653333333333333,-0.00594816390606906,1,-1,1,1
0.0195293635990898,0.6093333333333333,4.0671,0.004748313294926388,0.0780673749770164,0.4597333333333334,2.1776,0.03308294132014603,0.0708982370972479,0.4497,1.6455,0.058024679491492856,-0.0284627725815411,0.5693666666666667,2.2203,-0.017940597456771103,1,-1,1,1
0.2217473254293338,0.6179666666666667,4.369033333333333,0.05391500691295171,-0.06247142854899,0.4736666666666667,2.1652333333333336,-0.026473781211170413,0.0687705999630454,0.4551,1.6214,0.056283374378123675,0.0133088456405729,0.6037666666666667,2.517033333333333,0.008388804764813018,1,1,1,1
0.1587684892766638,0.6230666666666667,4.370299999999999,0.038602513831167355,0.0603976958762433,0.4740666666666666,2.283733333333333,0.025594986755146414,0.0149175345237644,0.4647666666666666,1.6005,0.012208838963900117,-0.0018562153148375,0.6217333333333334,2.6170666666666667,-0.0011700058966915346,1,1,1,1
0.0577438680580808,0.6308666666666667,4.378333333333333,0.014039677996134967,0.1125806668865858,0.4629999999999999,2.3279,0.04770878484755438,0.1004522021799674,0.4658333333333334,1.6699666666666666,0.0822122957403338,-0.0480916619411502,0.6336333333333334,2.6508333333333334,-0.030313039442715437,1,-1,1,1
0.1040445643534404,0.6301666666666667,4.422066666666666,0.025297096122850134,0.0997303781934828,0.4575333333333333,2.3137333333333334,0.0422631637170114,0.1271060759611104,0.4603333333333333,1.6863666666666666,0.10402641336410702,-0.0465865510286742,0.6400666666666666,2.6993333333333336,-0.029364340965391506,-1,-1,-1,1
-0.2517212722119,0.5966,4.129566666666666,-0.06120278612229104,0.0075163570514771,0.3448666666666666,1.1278,0.003185238383492349,0.0413976273763936,0.4462666666666666,1.7642,0.03388073044649417,0.1132867366878871,0.5312,2.2968666666666664,0.07140666757906407,-1,-1,-1,-1
-0.2265416913896469,0.5838333333333333,4.0016,-0.05508069526293757,0.0211406620201857,0.3039,0.7231333333333333,0.00895886766128297,-0.0143364259460652,0.4303,1.7475666666666667,-0.011733246899114317,0.0343921427007152,0.4894666666666666,1.8854333333333333,0.021677986081704202,-1,-1,-1,-1
-0.2945275134446872,0.5832,3.9390333333333336,-0.07161057249587992,0.0248959706969906,0.2869,0.5599,0.010550270685021733,-0.1443307971318521,0.4308666666666667,1.6532666666666664,-0.11812350471902612,0.0932658747234511,0.4663666666666666,1.7438,0.0587871582107298,-1,-1,1,-1
-0.302478616070331,0.5824666666666667,3.925833333333333,-0.07354378071923587,-0.0247707648249607,0.2809333333333333,0.4527,-0.010497211663650483,-0.1303522814756585,0.4299666666666667,1.6759333333333333,-0.10668317948773863,0.0634422785605439,0.4594666666666666,1.6549666666666667,0.03998880917641899,-1,-1,-1,-1
-0.2957598639705381,0.5875666666666667,3.936233333333334,-0.07191020265823607,-0.0066337026076928,0.3452333333333333,0.8165333333333333,-0.0028111921807312205,-0.1067299107753443,0.4100666666666667,1.5748333333333333,-0.08735011078484743,0.1202261597511411,0.4223333333333333,1.3963666666666668,0.07578071074029895,1,1,-1,-1
-0.2722959223135115,0.5911666666666666,3.954533333333333,-0.06620524737097677,0.0066586976794364,0.3657666666666667,1.0476,0.002821784447885455,-0.1231012995335658,0.4033333333333334,1.5008,-0.10074881609007859,0.0229366835011897,0.4174333333333333,1.2586,0.014457404123555952,1,1,-1,-1
-0.2528782638300253,0.5907666666666667,3.9711,-0.06148409373657085,0.0921641089962337,0.3704,1.1830666666666667,0.039056773852631885,-0.2038028312070749,0.4049666666666667,1.4231333333333334,-0.1667967278795481,0.0136679047686321,0.4125999999999999,1.2056333333333331,0.008615126190852413,-1,1,1,-1
-0.2318587487791767,0.5888333333333333,3.9933,-0.05637346930365274,0.1159258986086433,0.3692,1.2071333333333334,0.04912640782764948,-0.2321575148099524,0.4178333333333333,1.395233333333333,-0.19000282573897598,-0.0918985498926159,0.4268666666666666,1.1004,-0.05792530877872574,-1,-1,1,1
-0.019768600901723,0.6118666666666667,4.1847666666666665,-0.004806480764591835,0.0386215836682175,0.3899333333333333,1.3422,0.01636683168305478,-0.1967291961071058,0.4136666666666667,1.4106999999999998,-0.1610075090453408,0.0270916090855446,0.4564666666666667,1.3366,0.017076328445078063,1,1,-1,1
0.0459608473720694,0.6168666666666667,4.306566666666667,0.011174788236983358,0.0259054130654909,0.3978,1.4139333333333333,0.0109780463423049,-0.1257782887448839,0.4042666666666667,1.4641,-0.10293972304839767,0.0019643021175215,0.4689,1.4176666666666664,0.0012381349523479285,1,1,-1,1
0.0904417992207022,0.6126333333333334,4.351233333333333,0.021989758932889052,0.1188782438873103,0.3914999999999999,1.5069666666666666,0.050377535659726656,-0.2102809230109044,0.4059,1.3796666666666668,-0.17209854095732724,0.1118359266427249,0.4686333333333333,1.5276,0.07049219591500086,-1,-1,1,-1
0.0744690504850362,0.6120666666666666,4.336433333333334,0.018106190746283304,0.1225961836692088,0.3862333333333334,1.5110666666666666,0.05195310270899143,-0.2183185433475583,0.4100333333333333,1.3720666666666668,-0.17867670655076695,0.0973129155901835,0.4686,1.5134666666666667,0.06133808085444425,-1,-1,1,-1
0.0727111455029794,0.6096,4.327366666666666,0.017678778785050392,0.0310499653781661,0.4196,1.6706333333333334,0.013158175011019102,-0.1217645838367207,0.385,1.2991666666666666,-0.09965481850909085,0.0836969467752677,0.4698,1.5206666666666666,0.05275569082927944,-1,1,-1,1
0.068063115081113,0.6092,4.314133333333333,0.016548670036990665,-0.0471916963087797,0.4347666666666667,1.7694,-0.01999862452453604,-0.2008062058002553,0.3805333333333333,1.1755666666666664,-0.16434422361560894,0.0869206424198079,0.4691666666666666,1.5246666666666668,0.05478764417170784,-1,1,-1,-1
0.0603240321957185,0.6086666666666667,4.3061,0.014667011683465583,0.0490056624032972,0.436,1.8802666666666668,0.020767336600218417,-0.2046753821002875,0.3789666666666667,1.1568666666666667,-0.16751084275731623,0.0863338501690358,0.4690666666666667,1.5252666666666663,0.05441777846267701,-1,1,-1,-1
0.0199838375441743,0.6127,4.2665,0.004858812782771601,0.0723530730349739,0.4307,1.9039333333333333,0.030661367443864877,-0.2295460822070898,0.3797666666666666,1.1322333333333334,-0.18786557175356458,0.0979496580097127,0.4660666666666667,1.5371333333333332,0.06173943105318885,1,-1,1,-1
0.1214570622638699,0.5093333333333333,3.218233333333333,0.02953072078278651,-0.1110797061815132,0.4145666666666666,1.7732333333333334,-0.047072716388170656,0.0194305000107373,0.3206,0.8479666666666666,0.01590234936217117,0.0496007620468283,0.3780333333333333,0.9932,0.031264252380259684,-1,-1,-1,-1
0.0751291887258096,0.483,2.7877,0.018266694859448557,-0.1456952130096003,0.405,1.7432666666666667,-0.06174187596344613,-0.0201013804381342,0.3014666666666666,0.6177666666666667,-0.016451412686882976,0.0293939647058959,0.3433666666666666,0.6874,0.018527544600100327,-1,-1,-1,-1
0.0719768321115945,0.4732333333333333,2.6445333333333334,0.01750023993910879,-0.0538196567125253,0.3960333333333333,1.7302666666666668,-0.02280738330724037,0.2243934806833724,0.2823,0.6651,0.1836485691283655,-0.287332093485148,0.3438333333333333,0.3759333333333333,-0.1811105861475865,-1,-1,-1,1
0.0812515895125733,0.4697666666666666,2.603633333333333,0.019755277777430212,-0.1623803743383065,0.4005333333333333,1.6233666666666666,-0.06881261727269686,0.2016841132276057,0.2698333333333333,0.5197666666666667,0.16506272239894731,-0.2623951656206102,0.3555666666666666,0.4030666666666667,-0.16539239202772232,-1,1,-1,1
0.0060010147916567,0.5225666666666666,2.8495666666666666,0.001459069476262988,-0.1165062046964522,0.4121333333333333,1.6507333333333332,-0.04937232659021012,0.0170958523493267,0.3190333333333333,0.5179666666666667,0.013991622271833237,-0.037613817923211,0.4088333333333333,0.9258666666666666,-0.023708665915781038,1,1,1,1
0.041374465709425,0.5365333333333333,3.084,0.010059668590926074,-0.074874318460455,0.4185666666666667,1.6811999999999998,-0.031729806269807655,0.0267057658502553,0.3366666666666666,0.7011666666666666,0.021856587236582653,-0.0379491497993877,0.4296666666666667,1.1056333333333332,-0.023920031628227884,1,1,1,1
-0.0022795630937513,0.5440999999999999,3.1545,-0.0005542464141118916,-0.0073720334496163,0.4115666666666666,1.7459,-0.0031240777609803376,0.0696032675354401,0.3421666666666667,0.7982666666666667,0.056964847867300716,0.001237852476255,0.4365333333333334,1.2051333333333332,0.0007802406783716021,1,-1,1,1
0.0881049687978388,0.5327000000000001,3.2431666666666668,0.021421588705089728,-0.0040845995856952,0.4087666666666666,1.7482333333333335,-0.0017309480234173435,0.0976683493153838,0.3431333333333333,0.8348333333333333,0.07993392921342889,-0.0347411425050721,0.4406666666666667,1.2071666666666665,-0.02189796693509863,-1,-1,1,1
0.0991652147548594,0.5439333333333333,3.202566666666667,0.024110745095486618,-0.3433136449734069,0.5748666666666666,3.2112333333333334,-0.1454874737930473,0.1234924850883675,0.3437333333333333,0.8609666666666668,0.10106897096794863,-0.0310627725649563,0.386,0.9647666666666668,-0.019579424206921034,1,1,1,-1
0.187744218750153,0.5443333333333333,3.2847,0.0456475893550606,-0.0235422339197937,0.6117,3.9494666666666665,-0.00997659193155892,0.1177983663399958,0.3428333333333333,0.8573666666666666,0.0964087787136959,-0.0561616317606422,0.3650666666666666,0.7548333333333332,-0.035399686557118185,1,1,-1,-1
0.1981960739423307,0.5409666666666666,3.2953666666666668,0.04818882336475336,0.1082141703126851,0.6201,4.1765,0.0458583761464612,0.1122132722804549,0.3428333333333333,0.8534666666666667,0.0918378146671543,-0.0763010380590428,0.3564666666666667,0.6630333333333334,-0.04809391655115212,-1,1,1,-1
0.195439215133538,0.5405,3.2937666666666665,0.04751852864328914,0.1849612460631089,0.6191666666666666,4.254766666666667,0.078381808685234,0.1202596161452942,0.3415333333333333,0.8626333333333334,0.09842311978828493,-0.0574584264138046,0.3517666666666666,0.6437333333333334,-0.03621707954966059,-1,-1,-1,-1
0.1279144991403384,0.5540999999999999,3.4012,0.031100763411984745,-0.0176952373872221,0.5326666666666666,3.404133333333333,-0.007498785508029085,0.1206152101339235,0.3407333333333333,0.8666,0.09871414574413508,0.0075757902299041,0.3904333333333333,0.7854666666666666,0.0047751568313409145,1,-1,-1,1
0.1981539186953846,0.5516,3.473866666666667,0.048178573859258236,-0.1959223122756239,0.5147666666666667,3.008833333333333,-0.08302682602341949,0.0349848673503063,0.3480666666666666,0.8233666666666667,0.028632386335212777,0.0161782908072681,0.4067666666666667,0.9336,0.010197467659914881,-1,-1,1,1
0.192704692860655,0.5536333333333334,3.4691,0.04685366476292143,-0.211569429642553,0.5077666666666666,2.9072,-0.08965767105736554,0.0324507010756514,0.3505666666666666,0.846,0.026558368815379284,0.0286124240888143,0.4113,0.9852666666666666,0.018034925493264943,1,-1,1,1
0.1961364963784859,0.5533,3.4736,0.04768806359965829,-0.1459163441310811,0.5017666666666667,2.8993,-0.06183558563305088,0.0601652140915689,0.35,0.8723333333333333,0.04924053696020391,-0.0119404928019506,0.4175666666666667,1.0008333333333332,-0.007526307361012185,-1,-1,-1,1
-0.0365491576088379,0.6238666666666667,4.2891,-0.008886457057950081,-0.0718249999972062,0.5210333333333333,2.9125,-0.030437583701599123,0.0750124318394027,0.3396666666666667,0.8618333333333333,0.061391827125243895,-0.0888487946040519,0.4487,1.1852,-0.05600299317095992,1,1,-1,1
-0.0033792711847482,0.6414666666666666,4.5903,-0.0008216262763651636,-0.0031236858440713,0.5318333333333333,2.968566666666667,-0.0013237375473737385,0.0537355649534581,0.3325,0.8367333333333332,0.04397837042748889,0.081057873836374,0.4495666666666666,1.3573666666666668,0.05109223569257025,1,1,-1,1
-0.0416313606262992,0.6494666666666667,4.674166666666666,-0.010122129282131067,0.0881681788080173,0.5296,3.054066666666667,0.03736340163440266,0.0113345138850267,0.3313,0.7926666666666667,0.009276415920870331,0.0805167080211091,0.45,1.3583333333333334,0.0507511291464241,1,-1,-1,1
0.0026343713801733,0.6494,4.718933333333333,0.0006405134803692964,0.0872197935274661,0.5292333333333333,3.053433333333333,0.03696150039723921,-0.0441457705671811,0.3402666666666666,0.737,-0.036129871389497435,0.0775570669490075,0.4508333333333333,1.3632000000000002,0.04888561414998498,-1,-1,1,1
0.0266289067206173,0.6633,4.876433333333334,0.006474475789715688,0.1045032659982561,0.5293,3.0144,0.04428579054697005,-0.1166308793716495,0.4166666666666666,1.2523666666666666,-0.09545328165308677,0.0117838001961732,0.4906,1.5808,0.007427541193498062,1,1,1,1
0.062666875614231,0.6672,4.938700000000001,0.015236643893732393,0.1114529467082721,0.5310333333333334,2.9995666666666665,0.04723088610309576,-0.0429098261434568,0.4453,1.5319,-0.03511834723893877,-0.0312194880425014,0.5115,1.6795666666666669,-0.019678204790921684,1,1,1,1
0.1661140531831462,0.6564,5.029933333333333,0.040388493112003085,0.0668721221383794,0.5359333333333334,2.9959666666666664,0.0283386817259959,-0.0004729233566336,0.4579333333333333,1.6579333333333333,-0.000387050895991472,0.0215934999109324,0.518,1.7701666666666664,0.013610771349664675,-1,1,1,1
0.0995430292874361,0.6570666666666667,4.956333333333333,0.02420260583426327,0.001869869434913,0.5408333333333334,2.9841333333333333,0.0007924024704272901,0.0516557320803037,0.4606,1.7236000000000002,0.04227618937473406,0.0479046747050524,0.5207666666666667,1.814533333333333,0.030195178024866057,1,1,1,1
0.0507214960882551,0.6579999999999999,4.870566666666667,0.012332278673209981,0.0239836860545441,0.5684666666666667,3.3011666666666666,0.010163667967789168,-0.0081498977365499,0.4864666666666666,1.824566666666667,-0.006670055891560494,0.1023643897706136,0.5065333333333334,1.828566666666667,0.06452211588036239,1,1,1,-1
0.0672928501557281,0.6582333333333333,4.8742,0.016361390038476475,-0.039667442494887,0.5816333333333333,3.376866666666667,-0.01681003969667187,0.099353276711511,0.4911333333333333,1.956033333333333,0.08131291092199538,0.0725856775138973,0.5002,1.7895333333333334,0.04575205797935391,1,1,1,-1
0.0837453863512838,0.6539333333333333,4.8831,0.020361612368110186,-0.0439626603778449,0.5882333333333333,3.4405333333333337,-0.01863024232575954,0.1126419541058074,0.4939666666666666,1.9835666666666665,0.0921886573190779,0.0190464980206261,0.5005333333333334,1.7305333333333333,0.012005350250763904,-1,1,1,1
0.0943544185145883,0.6509,4.8919,0.022941061934488693,-0.0039825743385808,0.5857,3.4792,-0.0016877123534021442,0.097588903086011,0.4968333333333333,1.9849,0.07986890866870305,0.0011231614974447,0.5090666666666667,1.7092,0.0007079488917277006,-1,-1,1,1
0.0151430815781461,0.7009666666666666,5.249266666666666,0.003681845300223567,0.1095047801988191,0.5893999999999999,3.541933333333333,0.046405303350594056,0.0437301853241061,0.4672,1.8089,0.035789747269094487,-0.0599840497072792,0.5802666666666666,2.085066666666666,-0.03780902533448753,1,1,-1,1
0.0271903313141024,0.7150333333333333,5.4412,0.006610978950600469,0.1391655961754443,0.5872999999999999,3.547533333333333,0.058974792650717624,0.0231629168606704,0.4589666666666667,1.689466666666667,0.018957041556406595,0.0081660171619226,0.6089666666666667,2.3645333333333336,0.005147187481733567,1,-1,-1,1
0.0522895310517332,0.7199666666666666,5.527866666666666,0.012713526184231768,0.1523308371439808,0.5893666666666667,3.551833333333333,0.06455388243766003,0.0431760338744713,0.4533,1.6554,0.03533621751192012,0.0186270357925977,0.6212666666666666,2.4675333333333334,0.011740955664473378,1,1,-1,1
0.0722671052937657,0.7208,5.558599999999999,0.017570816125735186,0.1384232893557646,0.5895666666666667,3.5384666666666664,0.058660222153576684,0.057326395710326,0.4501,1.6477,0.04691718544329332,0.0732271818501226,0.6234666666666666,2.5422666666666665,0.04615640969983441,1,1,-1,1
0.0180648125592517,0.6971333333333334,5.542366666666667,0.004392226567456905,0.0812261312965794,0.5736333333333333,3.5048000000000004,0.034421540831087824,0.0311804163115014,0.4576666666666666,1.6960666666666666,0.025518739773522734,0.0812608528818348,0.5497,2.2372,0.05122017703547138,-1,-1,1,-1
-0.1115021209331361,0.6929000000000001,5.4402,-0.027110304980136467,0.006478705797865,0.5706666666666667,3.4470333333333336,0.002745508527785895,-0.0029040595097082,0.4595333333333333,1.7155333333333331,-0.0023767462940426382,0.0703340599474799,0.5175333333333333,1.9826,0.044332822932242354,-1,-1,1,-1
-0.1594155340939353,0.6907666666666666,5.4027666666666665,-0.0387598344470018,0.0151963678785174,0.5665666666666667,3.4625666666666666,0.006439829018874449,0.0031544720819027,0.4583333333333333,1.7431666666666668,0.002581689460997493,0.036275490280784,0.5042333333333333,1.8451666666666664,0.02286509393314068,-1,-1,-1,-1
-0.2099708276954652,0.6975666666666666,5.357633333333333,-0.05105170312562272,3.590536306052883e-05,0.5600333333333333,3.4507666666666665,1.5215767400399046e-05,0.0057078138691031,0.4508666666666666,1.753566666666667,0.004671400642832928,0.0265446165146927,0.4996666666666667,1.8002000000000002,0.016731549190092114,1,-1,-1,-1
-0.0563912905807084,0.6204,4.5237,-0.013710816198583883,-0.0565237333643522,0.5671,3.477833333333333,-0.023953301294413674,-0.0106946287925273,0.4249666666666667,1.5965333333333334,-0.008752719861224537,0.0066988384622912,0.5378333333333333,1.9207,0.004222398360370653,-1,1,-1,1
-0.0963012921284187,0.6015333333333334,4.202833333333333,-0.02341441918533752,-0.070083837479197,0.5728333333333333,3.478966666666667,-0.02969972390512083,-0.0665139282749569,0.4186999999999999,1.4851,-0.05443646454256242,0.0324624124425598,0.5512333333333334,2.0759,0.020461642394084344,-1,1,-1,1
-0.011558467336739,0.5902333333333334,4.119566666666667,-0.002810292503672169,-0.0708742715363515,0.5804333333333334,3.4872666666666667,-0.030034689485018782,-0.0715186357288304,0.4155,1.4507333333333332,-0.05853242740213777,-0.0032886576860122,0.5591333333333334,2.116633333333333,-0.0020729000855006187,-1,1,-1,1
-0.0967933116978718,0.5919,4.0343,-0.023534047408302602,-0.0455801962958952,0.5802666666666666,3.5125333333333333,-0.019315712355664365,-0.0487879785906841,0.4111666666666667,1.4388999999999998,-0.03992915672753942,0.033054250700891,0.5609000000000001,2.1740666666666666,0.02083468869243135,1,-1,-1,1
-0.1699208648003578,0.6105333333333334,4.013833333333333,-0.041314070339421215,0.0245030461292268,0.5143333333333333,3.1009,0.010383759380877067,0.0243726094502494,0.4398333333333333,1.564,0.019947080627438447,0.041448516626976,0.5028333333333334,1.9667333333333328,0.026125745475235704,1,-1,1,-1
-0.081500032575958,0.6122666666666666,4.1235,-0.01981568350928708,-0.0945648863691928,0.4977,2.7979333333333334,-0.04007416142299305,0.0412187930413594,0.4481,1.6668333333333332,0.03373436848606629,0.0126323324215154,0.4821333333333333,1.758,0.007962386315853966,1,-1,1,-1
-0.0535920457999727,0.6076,4.149666666666667,-0.013030215873812413,-0.2353004158316305,0.5013000000000001,2.656,-0.09971425133553659,-0.0217034732678222,0.4572666666666666,1.6785666666666663,-0.0177626007610061,-0.0330656561784823,0.4779,1.6648999999999998,-0.020841877770082923,-1,1,1,-1
-0.0352027417655094,0.6004,4.1709,-0.008559093382378277,-0.2568900748772198,0.5088333333333334,2.6363666666666665,-0.10886339236323826,-0.0148596347328702,0.4599666666666667,1.7149666666666668,-0.012161452499203512,-9.536269079801762e-05,0.4711333333333333,1.6374333333333333,-6.0108819093446526e-05,-1,1,1,-1
-0.1478990322313449,0.5773666666666667,3.885033333333333,-0.03595974530801259,-0.1741017685349501,0.5003,2.7430666666666665,-0.07377984201301924,-0.0392341172125279,0.4096333333333333,1.5647,-0.032110066055182136,-0.0041466902775435,0.4512666666666666,1.4909666666666666,-0.002613733459528149,-1,-1,-1,-1
-0.1182733247747394,0.5689333333333333,3.8010666666666655,-0.028756636006777806,-0.1205138771904192,0.491,2.731033333333333,-0.05107067489495724,-0.0841541896831385,0.3912333333333333,1.3775,-0.068873643184281,-0.0112067863037055,0.4411333333333334,1.4174666666666669,-0.007063838959568781,-1,-1,-1,-1
-0.1436397015826904,0.5680333333333334,3.7611,-0.03492414390482933,-0.2019965318423313,0.4965666666666666,2.649466666666666,-0.08560092371211757,-0.1283970894090018,0.3863666666666666,1.2889666666666666,-0.10508300721749654,-0.1175923457516123,0.4503,1.3150666666666668,-0.07412057040765269,-1,1,-1,1
-0.1688598190594605,0.5683666666666667,3.736366666666667,-0.0410560907297701,-0.1793520093329461,0.4980333333333333,2.6724666666666668,-0.07600475873768014,-0.1638955420056838,0.3854999999999999,1.2457,-0.1341357230352553,-0.0897542877045116,0.4499333333333333,1.3438,-0.05657374175733504,1,1,-1,-1
-0.1583103159879497,0.5707,3.745233333333333,-0.03849111489555213,-0.0633231063984998,0.509,2.787266666666667,-0.026834700331703112,-0.1480214537969211,0.4008333333333334,1.2609666666666668,-0.12114401945777813,-0.0923032085496526,0.46,1.3406333333333331,-0.05818037240798023,1,1,1,1
-0.1925043228583924,0.5794666666666667,3.7092666666666663,-0.04680494737687756,0.0095380573559911,0.5063666666666666,2.858833333333333,0.004041982862999302,-0.0879149437420712,0.4029666666666667,1.3204333333333331,-0.07195152717477549,-0.0362191564780312,0.4607333333333333,1.3960666666666666,-0.022829585724110733,1,-1,1,1
-0.0984630943525664,0.5772333333333334,3.8028,-0.023940033560319013,0.0186089513217213,0.5011,2.8675333333333333,0.007885993922393425,-0.0742316184538784,0.4066333333333333,1.3339333333333334,-0.060752792245214786,-0.0405660485627219,0.4659333333333333,1.3915333333333333,-0.02556950998328274,-1,-1,1,1
-0.0892591319031415,0.5695666666666667,3.8122,-0.02170220860289724,0.0113991268766335,0.5002333333333333,2.8604666666666665,0.004830656156577463,-0.0778690450773278,0.4086333333333333,1.3303666666666667,-0.06372974234497499,-0.0323046778856406,0.4690333333333333,1.3998666666666666,-0.020362219466026215,-1,-1,1,1
-0.1895544694458779,0.5852333333333334,3.736633333333333,-0.04608772850255749,-0.039720684840975,0.4718333333333333,2.590933333333333,-0.01683260243061668,-0.0984471888659244,0.3741333333333333,1.2148666666666663,-0.08057134866341364,-0.025174777843119,0.4375333333333333,1.3925666666666665,-0.015868115239059535,1,-1,-1,-1
-0.1227577062541431,0.5878,3.8239,-0.029846955621655923,-0.0399700383144732,0.4615666666666667,2.4769333333333337,-0.016938272005572214,-0.1129908007216218,0.3607333333333333,1.0859,-0.09247416107633717,-0.0034075823509855,0.4231333333333333,1.2996666666666667,-0.002147860440675259,1,-1,-1,-1
-0.0775047066785785,0.5795666666666667,3.8733333333333335,-0.018844271461995635,-0.0679808230036784,0.4597,2.4284,-0.028808520575823764,-0.1783365731850206,0.3595,1.0135333333333334,-0.1459545811622679,0.0108003017093194,0.4161333333333333,1.2522,0.00680762440916376,-1,-1,-1,-1
-0.1035850832086229,0.5775666666666667,3.8540666666666663,-0.0251853791988636,-0.1364861411321816,0.4653333333333333,2.3642,-0.057839308666629174,-0.0838669511269289,0.3515666666666666,1.0330666666666668,-0.06863856082054325,0.0350920253492357,0.4104666666666666,1.231933333333333,0.02211913470234941,-1,1,-1,-1
-0.3317598689462029,0.5676333333333333,3.6279,-0.08066314032443489,-0.1328718045716179,0.4521333333333333,2.2789333333333333,-0.05630764599218174,0.0039148114922853,0.3281666666666667,0.8796666666666666,0.00320396798862415,-0.0186918130491462,0.4508666666666666,1.2908,-0.011781785934284982,-1,-1,-1,1
-0.317563597081349,0.5644666666666667,3.5935,-0.07721149961467735,-0.0562253402113586,0.4437333333333333,2.2529666666666666,-0.023826849967291085,-0.0222063294172403,0.3204666666666667,0.7702,-0.018174149314185064,-0.0384372996523061,0.4663333333333333,1.424,-0.024227721259823035,-1,-1,-1,1
-0.241401057657888,0.5603666666666667,3.604,-0.058693558838735733,-0.1302658017114297,0.4466333333333333,2.1796,-0.05520328915004224,-0.0744085229124648,0.3225666666666666,0.7167333333333333,-0.060897574752232723,0.0229573987611886,0.4704333333333333,1.5253,0.014470461324494052,-1,1,1,1
-0.2188900124319421,0.5581333333333334,3.591633333333333,-0.05322028804899889,-0.1527292681464551,0.4509333333333333,2.158,-0.06472272722690604,-0.0738709316251435,0.3249666666666667,0.7175666666666666,-0.060457598196800875,0.0624957979923834,0.4627333333333333,1.5654,0.039392225451998705,-1,1,1,-1
-0.2367433412788799,0.5605,3.593733333333333,-0.05756109507491542,-0.1646075805301272,0.4332666666666667,2.027733333333333,-0.06975644985030771,0.01907514393306,0.3497999999999999,0.8245,0.015611518117886539,-0.0180590899708916,0.4117333333333333,1.2185333333333332,-0.011382969198633004,1,-1,1,-1
-0.2444630372972542,0.5636,3.5886666666666662,-0.059438039761353915,-0.273259352764805,0.4390333333333334,1.9206,-0.1158002704120721,0.009209431569741,0.3596999999999999,0.9173666666666666,0.007537201727598396,-0.0261753834628022,0.3923666666666666,1.0284666666666666,-0.016498814956885384,1,1,1,-1
-0.2368302738358467,0.5681333333333334,3.5964,-0.05758223160678002,-0.2756169130800505,0.4396333333333333,1.9183,-0.11679934370729861,0.029407971318542,0.3616666666666666,0.9591,0.024068131735248074,-0.1036702069180701,0.3895333333333333,0.9246666666666667,-0.06534519591332655,1,1,1,-1
-0.2282986244673246,0.5693333333333332,3.6048,-0.05550787091813516,-0.269241564677902,0.4390666666666666,1.9246,-0.1140976353797692,0.070806567548463,0.3602,1.0004666666666666,0.05794965511281787,-0.1402015561395623,0.3895333333333333,0.8881,-0.08837156233837964,1,-1,-1,1
-0.1204457025453926,0.5795666666666667,3.6900333333333335,-0.029284821689719152,-0.2507287678739038,0.4406333333333333,1.9301666666666664,-0.10625238926359364,0.0696193651709741,0.3612333333333333,0.9769333333333332,0.056978022526935054,-0.1421627800502123,0.4643333333333333,1.2943666666666669,-0.08960775704157538,1,1,1,1
-0.0572124090023371,0.5846,3.7384,-0.013910460569909442,-0.2140199797723421,0.4402666666666666,1.9583666666666664,-0.09069615103917301,0.0093889942093167,0.3675333333333333,0.9607666666666668,0.007684159748511315,-0.0475467462702334,0.4882999999999999,1.6076,-0.02996956929511131,1,-1,1,1
0.0006931173203481,0.5809333333333333,3.7913666666666663,0.0001685225517182764,-0.219893265237443,0.4414333333333333,1.9496666666666669,-0.09318509803470866,0.0095574377786258,0.3694333333333333,0.9741666666666666,0.007822017677308009,-0.0052372082962175,0.4964666666666666,1.7243666666666664,-0.0033011065794986885,-1,1,1,1
-0.0099937225391411,0.5805333333333333,3.7781,-0.0024298449541192845,-0.2083167231930689,0.4404666666666667,1.9597666666666664,-0.08827925790293806,0.0057711290326295,0.3701666666666666,0.9749333333333334,0.004723219167820108,-0.0012530171579647,0.5001,1.7613333333333332,-0.0007897992499877147,-1,-1,1,1
-0.0015511405030697,0.6031,4.022733333333333,-0.0003771398405101093,-0.0341046954924486,0.4162666666666667,1.9227666666666667,-0.014452690897449811,0.0413229909773001,0.3642666666666667,1.0025333333333333,0.0338196463728541,-0.0273803448250806,0.5111666666666667,1.8383666666666667,-0.01725832377457586,1,-1,-1,1
-0.0120453328499339,0.6091,4.110133333333334,-0.0029286675842227837,-0.0955765506118,0.4101666666666667,1.7874666666666668,-0.040502878653253666,0.0471361410438526,0.3570666666666666,1.008133333333333,0.038577256480775285,0.029524166361903,0.5115,1.8984333333333328,0.01860961304553854,1,-1,-1,1
0.0934825332517981,0.6032666666666667,4.2124,0.022729074259419238,-0.1594868093915142,0.4167333333333333,1.7220666666666666,-0.06758639903019871,0.0550526902247261,0.3489,1.0116666666666667,0.04505633477250697,-0.0390830179094765,0.5176666666666666,1.8875,-0.024634729090461955,-1,1,-1,1
0.0681198351152421,0.5954999999999999,4.186866666666666,0.01656246078295007,-0.1462421952422323,0.4203,1.7352333333333334,-0.0619736729351088,-0.0363691707335257,0.3530333333333333,0.9190333333333331,-0.02976533072732958,-0.0370310501279478,0.5196333333333333,1.9083333333333332,-0.023341336893436686,-1,1,1,1
0.0068681345676999,0.6214999999999999,4.276199999999999,0.0016698984845913193,-0.0007641689124315,0.4481,1.9525,-0.00032383508855131897,-0.049540197759333,0.4172333333333333,1.3064,-0.040544789470400716,-0.0609206966052533,0.5415666666666666,2.0038666666666667,-0.038399410719732276,1,1,1,1
0.0795308383883144,0.6256,4.393466666666667,0.019336899298319974,0.0898269379107785,0.4523666666666666,2.0841,0.03806634098745588,0.0339389586408922,0.4403666666666667,1.5627666666666666,0.027776391600705195,0.0135456313393103,0.5502666666666667,2.1129,0.008538055049281896,1,1,1,1
0.1672999536732069,0.6172333333333334,4.473233333333334,0.040676829546257266,0.0370024530086565,0.4581,2.0962,0.015680685842802355,0.0719934208509971,0.4478333333333333,1.6553666666666664,0.05892100200806576,0.0517039577830722,0.5503,2.1371666666666664,0.0325899344784689,-1,1,1,1
0.1349851036272706,0.6141,4.4359,0.032819889850392144,0.0368621445595453,0.4599666666666667,2.1160333333333337,0.015621226738534626,0.014710213241782,0.4564333333333333,1.6596666666666666,0.012039162658376562,0.0820114072050794,0.5506666666666667,2.156566666666667,0.05169326492401754,-1,1,1,1
0.0047382307696963,0.6475666666666666,4.5908,0.0011520398011959192,0.0141120815440518,0.4845,2.3528333333333333,0.005980336417926582,0.0683051739357483,0.4424666666666667,1.6404666666666663,0.05590245946166574,-0.05605167371731,0.5868,2.287733333333333,-0.035330378024827254,1,1,-1,1
0.2484762668151452,0.6428,4.821199999999999,0.06041380484344195,0.025711186613361,0.4924,2.4517,0.010895738178100257,0.0497155617964275,0.4327666666666666,1.5982666666666667,0.04068831126252632,-0.0434564503737893,0.6009,2.4075666666666664,-0.027391382228234458,-1,1,-1,1
0.1671796039080373,0.6487333333333334,4.753933333333333,0.04064756805050516,-0.0204498334137523,0.4989666666666666,2.4812666666666665,-0.00866611230405925,-0.0071180812085211,0.4321,1.5398666666666667,-0.00582559450882154,0.0613560889685249,0.5995666666666666,2.5099,0.03867384635676764,1,1,-1,-1
0.1004339341859834,0.6546333333333334,4.7735666666666665,0.024419217888866238,0.0207242688207274,0.4972333333333333,2.518133333333333,0.00878241095593272,-0.0496211618430986,0.4402666666666666,1.4947,-0.040611052260607725,0.0673719723955197,0.5982,2.5117,0.04246576587554878,1,-1,1,-1
0.082919804325602,0.6676333333333333,4.9475,0.020160882728933422,0.1947864500185554,0.5008666666666667,2.7061333333333333,0.08254547687584755,-0.0312812848974097,0.4113333333333333,1.398,-0.0256012928468814,0.0219615404910462,0.6042000000000001,2.5099666666666667,0.013842753946464127,1,1,-1,1
0.0748171081219881,0.6708666666666667,4.990666666666667,0.018190816479044834,0.2170975628026998,0.4971666666666667,2.7282333333333333,0.09200035140239998,-0.0549476377227395,0.3999666666666667,1.284,-0.044970357490036736,-0.0186959073371708,0.6099333333333333,2.5355333333333334,-0.011784366637662034,1,-1,-1,1
0.1019640819642759,0.6710333333333334,5.0196,0.02479125361865351,0.1595994942119221,0.5016333333333334,2.6793666666666667,0.06763415195262402,-0.1098789786197567,0.4002666666666666,1.2284,-0.08992737729879985,-0.0070919067460684,0.6103000000000001,2.5496333333333334,-0.004470156368908584,1,1,1,1
0.0920563296761036,0.6717,5.015066666666667,0.02238231122408626,0.1387926435269224,0.5053,2.6992333333333334,0.05881674493116927,-0.1147112549009641,0.4000333333333333,1.2221333333333333,-0.09388221868712382,0.0382484352612557,0.6084666666666666,2.592233333333333,0.02410867663744669,1,1,-1,-1
0.0595585411129828,0.6548,5.1455,0.014480892383322548,0.1346517627870145,0.375,1.5805333333333331,0.05706194640524948,-0.0345139946624528,0.3783666666666667,1.2340666666666666,-0.02824701375173767,0.0428046436495694,0.5206333333333333,2.1987666666666668,0.026980536727314087,-1,-1,-1,-1
-0.0703179181629218,0.6472,5.0709333333333335,-0.017096896373013856,0.0459893503932191,0.3358333333333334,1.0715666666666668,0.019489101316118702,-0.0839074860336113,0.3697,1.1506333333333334,-0.06867173548136363,0.0166352102342317,0.4863666666666666,1.891033333333333,0.010485472192356276,-1,-1,-1,-1
-0.0853007947630128,0.6404000000000001,5.0558,-0.020739789895656315,-0.023555287717124,0.3211,0.8501333333333333,-0.009982123794404451,-0.0826643434792455,0.3648333333333333,1.1201333333333334,-0.0676543202220763,-0.0543921200952535,0.4752666666666666,1.7292999999999998,-0.03428433153002615,-1,-1,-1,-1
-0.1429302087189938,0.6445000000000001,5.0042,-0.0347516398506008,-0.0811911013002559,0.3209,0.7914333333333333,-0.0344066960215479,-0.077921092145613,0.3619333333333333,1.102833333333333,-0.06377233881252295,-0.0551363932035982,0.4696,1.6803666666666666,-0.0347534602558542,1,-1,-1,-1
-0.2874405311197874,0.6492666666666667,4.855666666666667,-0.06988746399705519,0.011987517436387,0.3815,1.213733333333333,0.005080000909970078,-0.10474936188099,0.3773333333333333,1.0974333333333337,-0.0857291859280769,0.0213325622119069,0.4363666666666666,1.4447333333333334,0.013446297625044163,1,1,1,-1
-0.2381163628955303,0.6513,4.890133333333333,-0.05789492760168891,0.0249567674831592,0.4027666666666666,1.4633333333333334,0.010576034795956184,-0.089092397237765,0.3868999999999999,1.1140333333333334,-0.07291518106097943,-0.0482671958144529,0.4292,1.3051,-0.03042368160000808,1,1,1,-1
-0.2181315600443794,0.6508333333333333,4.904,-0.05303588011695545,0.0452296888509224,0.4097333333333333,1.5622666666666667,0.019167176334852553,-0.0253003715721626,0.3862666666666666,1.1783333333333332,-0.020706381591361154,-0.0575613607089733,0.4259666666666666,1.2646333333333333,-0.036281960887163026,-1,1,-1,-1
-0.1902570338941904,0.6472666666666668,4.935733333333333,-0.04625854800179711,0.0894534810875851,0.4092,1.6076333333333337,0.0379080796116769,-0.0502504876921743,0.3900333333333333,1.1576666666666666,-0.041126106402761375,-0.0145580811104011,0.4202333333333333,1.2564333333333333,-0.009176220348755213,-1,-1,1,-1
-0.2199096981948853,0.6386666666666667,4.8704,-0.05346821151257023,0.0103495072627839,0.4194333333333333,1.6397,0.004385854418288148,0.043781861234446,0.3880666666666666,1.2501,0.03583203997280151,-0.0298422357907985,0.4278666666666667,1.2394666666666665,-0.01881009792700156,-1,1,-1,1
-0.2713560003317727,0.6472333333333333,4.8185,-0.06597671744375007,0.100694730811182,0.4188,1.7299,0.04267183150009832,0.061056046695497,0.3815666666666666,1.2672666666666668,0.04996961399286128,-0.0395624359808026,0.4309,1.2296333333333334,-0.02493691492307972,1,-1,-1,1
-0.213146289233598,0.6391,4.876,-0.0518237757107092,0.1415219012970801,0.4095,1.7705,0.05997333402724509,0.0336575696718519,0.3798666666666666,1.2397,0.02754609666800314,-0.0213854639165285,0.4355333333333333,1.2476333333333334,-0.01347964252089625,-1,-1,-1,1
-0.2946622706482031,0.6480333333333332,4.795333333333333,-0.07164333697475272,0.1021833785970696,0.4086,1.7314333333333332,0.04330268206169826,0.0156896296354487,0.3796333333333333,1.221933333333333,0.012840738616510366,-0.0290639139194681,0.44,1.2401666666666666,-0.018319507653501807,1,-1,-1,1
-0.0908678439385455,0.5675,3.916966666666666,-0.022093346220191275,0.083846374657803,0.4156,1.7505666666666666,0.03553193243051567,0.0510349480292154,0.3246333333333333,0.91,0.04176812602827284,-0.0042131420244126,0.3948666666666666,1.081,-0.0026556191907042797,-1,1,-1,-1
-0.1531415155701165,0.5496,3.5852,-0.03723438762851705,0.092847653643447,0.4191666666666666,1.7706333333333335,0.03934644245568297,0.0108660155504064,0.3066,0.6899666666666667,0.008892986560400431,-0.0280960424167383,0.3776333333333334,0.9144,-0.01770944083830979,-1,1,-1,-1
-0.1319539357085166,0.5418,3.4875,-0.03208290040090262,0.0897261917466181,0.4212333333333333,1.7934333333333332,0.03802364735982808,0.0128902333842672,0.2992,0.6177666666666666,0.010549651039513356,-0.0325994957473142,0.3697999999999999,0.8445,-0.02054804846649338,-1,1,-1,-1
-0.1884917223083988,0.5427333333333333,3.429866666666667,-0.045829335220235065,0.1097085413938887,0.4197333333333333,1.8129,0.04649165209309751,-0.0780600142095053,0.3023,0.5266333333333334,-0.06388603569077664,-0.0847340127477939,0.3700666666666666,0.7921,-0.05340937216323611,1,-1,1,1
-0.078747744620236,0.5807666666666667,3.675866666666667,-0.019146500131891734,0.1270996307652778,0.4203666666666666,1.8253666666666668,0.05386154751146488,0.0118451299908423,0.3304333333333333,0.6275666666666667,0.009694315393356571,-0.0820457337924505,0.3893,0.7919333333333334,-0.051714901589395984,1,1,1,1
-0.0471977908237741,0.5899666666666668,3.8456333333333337,-0.011475535110121369,0.1079971137002506,0.4228333333333333,1.8197333333333336,0.04576639314876934,0.0298879712578626,0.3390999999999999,0.7336666666666667,0.024460974262443928,-0.0079216396269634,0.4002,0.8642,-0.004993151926356073,1,1,1,1
0.0198982443871682,0.5897333333333333,3.908066666666667,0.004838001908761056,0.0315606074366203,0.4285666666666667,1.8107333333333333,0.013374571953537183,0.125530933652029,0.3373333333333333,0.8284666666666667,0.10273728218990627,0.0495229582702736,0.3996,0.9206,0.031215211260608194,-1,1,-1,-1
0.0293317689142833,0.5879666666666666,3.9169,0.007131641929483619,0.0849352467233806,0.4249666666666667,1.8638333333333328,0.03599336834611108,0.1125061079220012,0.3324,0.8153333333333334,0.09207747780886406,0.0713574207504882,0.3973333333333333,0.9423,0.044977865651366515,-1,-1,-1,-1
0.0481969915582851,0.5766333333333333,3.846833333333333,0.011718477902798952,-0.2280027276960243,0.5676333333333333,3.2084666666666664,-0.09662167920237515,0.0497857426904795,0.3493666666666666,0.8357,0.04074574885266284,-0.0712938007726964,0.4260333333333333,1.0029,-0.04493776483516874,-1,1,1,1
0.0248135002353468,0.5724333333333333,3.7913,0.006033083078377811,0.0214156646243965,0.6018333333333333,3.8266,0.009075406676725357,-0.0028149969610664,0.3602666666666666,0.8850666666666666,-0.0023038555417303134,0.0382187234858142,0.4324666666666667,1.1559333333333333,0.024089948771024158,-1,1,1,1
0.0292482905375903,0.5711666666666667,3.7835,0.0071113452370758475,0.0148595544598135,0.6184000000000001,3.9934,0.006297096173430377,0.0431912977625049,0.3605666666666666,0.9299666666666668,0.03534870981422841,0.0372188864413158,0.4361,1.1836999999999998,0.02345973349996,-1,1,1,1
-0.0262078438051824,0.5786666666666667,3.7247,-0.006372099763522332,0.1068821558266734,0.6195,4.094033333333334,0.04529390274010824,0.062367696570075,0.3610333333333333,0.9517666666666664,0.051043097152577245,0.009015893986366,0.4397333333333333,1.1869333333333332,0.005682880129085367,1,1,1,1
-0.0470144551193021,0.5969666666666666,3.859266666666666,-0.011430959394248085,-0.0370823683658247,0.5437666666666666,3.4677333333333333,-0.015714551911343185,0.0395367136297515,0.3492666666666666,0.9477666666666666,0.032357717630786056,0.0532228837005201,0.3837,1.0122,0.03354734080188737,1,-1,-1,-1
0.1086092982549975,0.5878666666666666,4.039066666666667,0.026406952394540165,-0.0827457221914902,0.5204333333333334,3.1621,-0.03506550428472979,-0.0101815253197452,0.3414666666666667,0.9091666666666668,-0.008332784672803482,-0.0022947314440605,0.3647333333333333,0.8002666666666667,-0.0014464104995865242,-1,-1,-1,-1
0.041356676903923,0.5842666666666667,3.9814,0.010055343471920664,-0.0730495436951836,0.511,3.0640666666666667,-0.030956513758054437,-0.0536439008614547,0.3407,0.8695,-0.043903350514764114,-0.0363959594608712,0.3588666666666666,0.7193999999999999,-0.02294102782396948,-1,-1,-1,-1
0.0214028449269121,0.5890666666666666,3.9623666666666666,0.005203826156446851,-0.1687824572648812,0.5143,2.969066666666667,-0.0715256550025928,-0.0513702790043215,0.3404333333333333,0.8729333333333333,-0.042042568287357675,-0.038699368652634,0.3551666666666666,0.6869666666666667,-0.024392908064000733,1,1,-1,-1
0.0314103346165453,0.6507999999999999,4.766566666666667,0.007637018415939565,-0.1750255996319807,0.5163333333333333,2.9000666666666666,-0.07417133782009341,-0.0439470045969995,0.3582333333333333,0.8471666666666667,-0.03596719693966897,-0.0660939493413361,0.4347,1.0665,-0.04166020495944706,1,1,1,1
0.0321081399437872,0.6679333333333334,5.003266666666667,0.007806680796170307,-0.1763012716575813,0.5212666666666667,2.870833333333333,-0.07471193474395722,0.0727340340136727,0.3599666666666667,0.9436,0.059527136139898795,-0.0624388976113021,0.4667333333333333,1.3503666666666667,-0.03935636011845848,1,1,1,1
-0.0509874927027222,0.6785333333333334,5.072566666666667,-0.012396952324989316,-0.1580256492117331,0.5271,2.8768666666666665,-0.06696719700757064,0.0748647100817905,0.3608666666666666,0.9388333333333332,0.061270928383747536,0.0267002758045116,0.4748333333333333,1.5086,0.016829664039973564,1,1,1,1
0.0148682269760707,0.6792,5.1414333333333335,0.003615017942814586,-0.1024603593528787,0.5252333333333333,2.9278,-0.04342005936680094,0.0617546438824208,0.3631333333333333,0.9422,0.050541361324312,0.0072109845717329,0.4806333333333333,1.5389333333333333,0.0045452132640214585,1,-1,1,1
0.0477582340039406,0.6911,5.335500000000001,0.011611799652994617,-0.0346783292530776,0.5227333333333334,2.9772333333333334,-0.014695782099731571,-0.0727519942755978,0.4089333333333333,1.2528666666666668,-0.0595418352140148,0.040954075015277,0.4222333333333333,1.2754333333333334,0.025814090034924818,1,-1,1,-1
-0.0269674744467049,0.6978333333333333,5.3665,-0.006556794172844654,-0.0523803555644462,0.5243,2.9578333333333333,-0.022197444578828683,-0.0180380295953939,0.4225,1.4452999999999998,-0.014762720891002555,0.0121867259359003,0.4007,1.0543,0.007681512533806057,1,1,1,-1
-0.0333880485750324,0.7000333333333333,5.394533333333333,-0.008117874099484904,-0.0543608059809037,0.5258333333333334,2.9552666666666667,-0.023036708418997656,-0.0454873904730801,0.4303333333333333,1.4945666666666666,-0.03722788268323972,-0.0058684400531272,0.3907333333333333,0.9496666666666664,-0.0036989833084857893,1,1,1,-1
0.014631676932896,0.6964,5.442233333333333,0.0035575038456847545,-0.0646501939796118,0.5297666666666667,2.9448000000000003,-0.02739708584275108,-0.0118322739586815,0.4309666666666666,1.5337333333333334,-0.009683793733351972,-0.0864656608563223,0.3993333333333333,0.8687,-0.05450086110946881,-1,1,1,1
-0.0995705495823946,0.6559999999999999,5.107966666666666,-0.02420929703962533,-0.0704088543795653,0.5209333333333334,2.942766666666667,-0.029837457690150827,-0.0395392987423717,0.4041333333333333,1.4904333333333333,-0.03235983334391769,-0.0195513799827542,0.4439,1.1296333333333333,-0.012323586431718367,-1,-1,-1,1
-0.1304403704301835,0.6468,4.934066666666666,-0.03171489649246072,-0.0623524791934118,0.5119,2.9541666666666666,-0.026423373540209,-0.1568248610043969,0.3989333333333333,1.3453333333333335,-0.12834892190050348,0.0325653258484539,0.4584333333333333,1.3086000000000002,0.02052651056470131,-1,-1,-1,1
-0.073457915840926,0.6407333333333334,4.901666666666666,-0.017860346377150206,-0.0017701166725112,0.5035000000000001,2.931,-0.0007501298208597493,-0.1955232361172714,0.3996333333333333,1.2998666666666667,-0.16002052481618823,-0.0086034953778701,0.4694666666666666,1.3653333333333335,-0.005422937869224298,-1,-1,1,1
-0.211677019636939,0.6531,4.765466666666667,-0.05146654172690585,-0.0764603516459696,0.5079,2.8575,-0.032401926253650216,-0.1869691186680513,0.4002333333333333,1.3087666666666666,-0.1530196466047489,0.0383918588219296,0.4697666666666666,1.4155,0.024199079087190323,1,1,1,1
0.1147551690056269,0.6906666666666667,5.3684666666666665,0.027901241732031578,-0.0832363365548709,0.5022666666666666,2.810433333333333,-0.03527341400629175,-0.06117852075551,0.4425333333333333,1.5326,-0.050069849462306436,0.1190244221619376,0.4721333333333333,1.4935666666666667,0.07502323392475665,1,-1,1,1
0.0312813484160408,0.7056999999999999,5.4972666666666665,0.007605657082140336,-0.0644831733585702,0.5007333333333333,2.7957666666666667,-0.02732630680852839,0.0102613579835668,0.4558333333333333,1.7001666666666666,0.008398121483997344,0.1686708598412289,0.4696,1.5254,0.10631627647762705,1,-1,1,-1
0.0566707417591327,0.7090333333333334,5.564133333333333,0.013778761154345615,-0.0466578815429286,0.4997666666666667,2.7961666666666667,-0.019772407585902214,-0.056680292074174,0.4677333333333333,1.718133333333333,-0.04638839999049589,0.1726923482595874,0.469,1.5173666666666663,0.10885109295357454,1,-1,1,-1
0.0448553073088877,0.7114666666666666,5.584933333333334,0.01090599040578705,-0.0975733876386648,0.5044333333333334,2.7421,-0.041349086716546586,0.0017938062276021,0.4701666666666667,1.7921333333333334,0.0014680905434035973,0.1639926826080366,0.4696333333333333,1.5053333333333334,0.10336753723124158,1,1,1,1
0.0025747235396407,0.6890333333333334,5.481633333333334,0.000626010875981932,-0.0032091216075809,0.5592333333333334,3.1436333333333333,-0.0013599430218329746,0.0040901635821315,0.4176333333333333,1.5418666666666667,0.0033474800028584807,-0.011611396865957,0.5331,1.8456666666666668,-0.00731887227381518,-1,1,-1,1
-0.102428070614712,0.6925333333333333,5.3465,-0.02490406648459162,0.0473553159253223,0.5763,3.3682666666666665,0.02006796230071331,-0.0563528393130501,0.4017333333333333,1.3240666666666667,-0.04612040543533147,-0.0063677063713565,0.5597333333333334,2.0836,-0.004013679848094338,1,1,-1,1
-0.1284061796747035,0.6997,5.3141,-0.031220309202933668,0.1731358772588871,0.5713,3.490133333333333,0.07337052218617685,-0.0857076404490368,0.3975999999999999,1.2498333333333334,-0.07014502152156497,-0.0040032232999163,0.5705666666666667,2.1794,-0.002523303643298004,1,-1,-1,1
-0.0747461326935967,0.6995333333333333,5.368266666666667,-0.01817355971752601,0.1729271121141686,0.5706,3.4902333333333333,0.07328205289878954,-0.1328650479196613,0.3996,1.2023333333333333,-0.10873968291461864,0.0919095041673143,0.5710000000000001,2.2791,0.0579322134550791,-1,-1,1,1
-0.0522545609865945,0.6735,5.298233333333333,-0.012705023663175205,-0.0282873127669058,0.5426,3.2676,-0.011987434042039672,0.0269034821948044,0.4276333333333333,1.3827666666666667,0.022018402649664856,-0.0149349604061979,0.5295000000000001,2.089233333333333,-0.009413774147012615,-1,-1,1,-1
-0.1359374203246162,0.6697666666666667,5.1726,-0.03305143339312168,-0.1147080821424428,0.5389666666666667,3.1507,-0.04861032859862608,0.0117149215732346,0.4397666666666666,1.4838,0.009587749955228427,0.0125404858108617,0.5125,1.9635666666666665,0.007904493745311648,-1,-1,1,-1
-0.1300208512056144,0.6672666666666668,5.153533333333333,-0.03161289579482449,-0.0621120027412693,0.5321666666666667,3.1350333333333333,-0.026321465818097817,0.0662727802282858,0.4400666666666666,1.5494,0.054239103667440836,-0.056624581165048,0.5083,1.8638333333333328,-0.035691491892789626,-1,-1,1,-1
-0.1655478854369754,0.6684,5.120833333333334,-0.04025083671461661,-0.0634182865867156,0.5296666666666667,3.1069,-0.02687503524218922,0.0991792137627363,0.4374333333333333,1.5831,0.08117045396922036,-0.0827188137607373,0.5094666666666666,1.8387666666666669,-0.05213915599864777,1,-1,-1,1
-0.1973242593497266,0.6365,4.655399999999999,-0.04797685287222969,-0.1568970739264239,0.5243333333333333,2.9872,-0.0664889358908078,0.1009413287647553,0.4320666666666666,1.6015,0.0826126077152868,-0.0618627228057111,0.5287666666666666,1.8811666666666669,-0.03899318677607843,-1,-1,-1,1
-0.0448507477014707,0.6209,4.5795,-0.01090488179595407,-0.2385633143335948,0.53,2.9197333333333333,-0.10109698361910392,0.0744977423646444,0.4310666666666667,1.5818333333333334,0.06097059391785777,0.0123287093668995,0.5375,1.9641333333333333,0.007771007243915214,-1,1,-1,1
-0.1348187590831759,0.6198,4.472333333333333,-0.03277944531638285,-0.1762133409378568,0.5273333333333333,2.9823666666666666,-0.07467467197136186,0.0743553761350197,0.4305,1.5767333333333335,0.06085407825847608,-0.0050436659685948,0.5427666666666666,1.9853666666666667,-0.0031791133695688437,-1,-1,-1,1
-0.1081384701260885,0.6183666666666666,4.474966666666667,-0.026292476597477934,-0.1554426682453042,0.5223666666666666,2.9794333333333336,-0.06587259625061449,0.0872551027821297,0.4299,1.5816666666666668,0.07141149879348516,-0.0506231417813312,0.5493666666666667,1.9959,-0.03190867671426052,-1,-1,-1,1
-0.0453774697429052,0.6011333333333334,4.323633333333333,-0.011032947478145106,-0.02234782590692,0.4924,2.798666666666666,-0.009470432601699984,-0.0300264997924619,0.3838666666666666,1.272166666666667,-0.024574349067652768,-0.0671255041118699,0.5200333333333333,2.0449333333333333,-0.04231041248366981,-1,-1,-1,-1
-0.140368800630303,0.6017666666666667,4.2474,-0.034128866455064785,-0.155219081211317,0.4897999999999999,2.646466666666667,-0.06577784582859093,-0.0545488648150913,0.3648333333333333,1.0997666666666668,-0.0446439929554089,-0.0501412657507407,0.5038333333333334,1.9564666666666664,-0.031604941585712386,1,-1,-1,-1
-0.132304998571314,0.6000333333333333,4.248566666666666,-0.03216825681563257,-0.1493877246515769,0.4873333333333333,2.629366666666667,-0.06330666722242508,-0.0388955227041714,0.3563,1.044266666666667,-0.03183295284857283,-0.0859692632356454,0.4985,1.8873,-0.05418797276152062,-1,-1,-1,-1
-0.0740966378817082,0.5965333333333334,4.259566666666667,-0.018015643417047093,-0.1855781033145427,0.4893666666666666,2.5993,-0.07864321688882864,-0.0407876815387541,0.3507333333333333,0.9969,-0.03338153733274077,-0.0569126115887146,0.4927666666666666,1.8740666666666668,-0.035873042649009944,-1,1,-1,-1
-0.2896614161798618,0.6023333333333334,4.0457,-0.07042744360282924,-0.0189897506230241,0.4753666666666667,2.6212,-0.008047366851141984,-0.063384547733707,0.367,0.9672,-0.05187531055133027,-0.0507253151759663,0.5337333333333334,1.9833666666666667,-0.03197307844247195,1,-1,1,1
-0.216512488299549,0.6012,4.108666666666666,-0.05264222366970818,-0.1163907656611709,0.4745666666666666,2.5078666666666667,-0.049323406502511644,0.0066930875701387,0.3781,1.0229666666666666,0.005477770350383905,-0.057450751398651,0.5504666666666667,2.1268666666666665,-0.0362122418495753,-1,-1,1,1
-0.2238750352526297,0.6003333333333333,4.101233333333333,-0.054432332159647004,-0.1865478167617551,0.4907999999999999,2.4376666666666664,-0.07905415645328728,0.0231238604101999,0.3808666666666667,1.0406,0.018925076896727996,0.0413075978557428,0.5503,2.2254,0.0260369218393248,-1,1,1,-1
-0.2037991800644603,0.5992000000000001,4.115,-0.049551146471576525,-0.1321864489641151,0.4990333333333334,2.4882,-0.05601720995083767,0.0709952373912459,0.38,1.0813666666666668,0.05810406666951387,-0.0437609608357281,0.5581333333333334,2.2075666666666667,-0.027583320648968717,-1,1,-1,1
-0.1706426467974209,0.6197,4.1833,-0.04148956233819033,-0.0638218839820496,0.4735333333333333,2.565233333333333,-0.027046069415564842,0.0303482949433155,0.3681,1.0866,0.02483771330990586,0.0776314288512181,0.4738,1.8394,0.04893248579433579,1,-1,-1,-1
-0.0304456278618108,0.6155666666666666,4.346666666666667,-0.007402462390292902,-0.030606159050952,0.4621666666666666,2.4725,-0.012970101328702306,-0.0436591743835708,0.3597999999999999,1.032433333333333,-0.03573163035062586,-0.0712331562164692,0.4505333333333333,1.4811333333333332,-0.04489953948069563,-1,-1,-1,-1
-0.0467398743518527,0.6113666666666666,4.336966666666666,-0.011364198616202463,-0.0406712111282208,0.4593666666666667,2.4317,-0.017235410971232618,-0.0756463005319065,0.3599666666666667,1.0086,-0.0619105992305612,-0.0589767204279774,0.4390666666666666,1.3887,-0.037174087573080085,-1,-1,1,-1
-0.0417654554245148,0.6092,4.341833333333333,-0.010154732705684372,-0.0630437731519975,0.4594333333333333,2.4092666666666664,-0.026716326101680357,-0.0779012448185954,0.3591333333333333,1.0079,-0.06375609532275352,-0.0998624078418379,0.4362,1.3211666666666668,-0.0629450716728915,-1,1,-1,-1
-0.3205295988275476,0.5922333333333334,3.993700000000001,-0.07793264474840338,-0.2256784447261752,0.4604999999999999,2.2473,-0.09563670798840042,-0.0799697097182401,0.3717333333333333,1.0038,-0.06544897257549337,-0.0163013965728315,0.4704,1.4441333333333333,-0.010275063437987918,-1,1,1,1
-0.1998702689029614,0.5825666666666667,3.959333333333333,-0.048595882312144345,-0.2287020604683385,0.4697333333333333,2.2460666666666667,-0.09691803840590334,-0.050793988902499,0.381,1.0299333333333334,-0.04157091976940506,0.0541255995050944,0.4794,1.5996,0.03411633880871668,-1,1,1,1
-0.1803088446482785,0.5790666666666666,3.9212,-0.043839773881630247,-0.1525452295823952,0.4624666666666667,2.321833333333333,-0.06464473642707154,0.0279279833438892,0.3799666666666667,1.1043666666666667,0.02285687696508079,0.0079004437913383,0.4863666666666666,1.6185333333333334,0.0049797918099577,-1,-1,-1,1
-0.0919130294735728,0.5729333333333334,3.9135,-0.022347469625004435,-0.1697140097980565,0.4598666666666666,2.3068666666666666,-0.07192042295528424,0.0457603577031064,0.3776666666666666,1.1205333333333334,0.037451285079158694,-0.0149295209689359,0.4907,1.6379666666666666,-0.009410345571878927,-1,-1,-1,1
-0.1502659660442118,0.5781666666666667,3.8741666666666665,-0.03653523478747369,-0.0301114095863188,0.4340333333333334,2.145233333333333,-0.012760439257812225,-0.0236765081289351,0.3524333333333333,1.0562,-0.01937737596739924,0.0322217429706483,0.4658333333333334,1.6929666666666667,0.020309944097534765,1,-1,-1,-1
-0.1468751233251981,0.579,3.8824666666666663,-0.03571079504154937,-0.0824778438096442,0.4295666666666666,2.040633333333333,-0.034951984331097995,-0.1749271162451426,0.3510666666666667,0.9062666666666668,-0.14316420647488168,-0.113437430717858,0.4607333333333333,1.5493333333333337,-0.07150165273636389,1,-1,-1,-1
-0.1533659553610706,0.5801666666666666,3.8756333333333335,-0.0372889572737536,-0.1309307088752742,0.43,1.992,-0.055485059668024785,-0.1906517210785591,0.3532,0.8908999999999999,-0.15603356956409153,-0.108440426378835,0.4599666666666667,1.5472333333333337,-0.06835195103111644,1,1,1,-1
-0.1492024772060234,0.5814333333333334,3.879966666666667,-0.036276661170174085,-0.1333868743847566,0.4304,1.9896333333333331,-0.05652591930300926,-0.1861958631800759,0.3534333333333333,0.8956666666666666,-0.15238679727461296,-0.1083341894065847,0.4595333333333333,1.5433,-0.06828498795685133,1,1,1,-1
-0.0739747196509768,0.5973666666666666,3.9615333333333336,-0.017986000569089527,-0.1485602591426682,0.4362333333333333,1.9778,-0.06295600866776341,-0.1689240177673724,0.3602666666666666,0.9228,-0.13825113840168404,-0.0199987294723884,0.4458333333333333,1.5045666666666666,-0.012605558860547175,1,1,1,-1
0.0030488009596041,0.5992000000000001,4.040933333333333,0.0007412766963254854,-0.1354124562053384,0.4380666666666666,1.9922,-0.05738430866897924,-0.1229993936187267,0.3594333333333333,0.9724,-0.10066541404386528,-0.0146997027470123,0.4405333333333333,1.4608666666666663,-0.009265487013354796,1,1,-1,-1
0.0395481242948818,0.5964,4.0777,0.009615617192335987,-0.1271199894563244,0.4365333333333334,2.000633333333333,-0.05387017499998295,-0.1189719186552268,0.3585666666666667,0.9765,-0.09736923978784609,-0.0983307315012333,0.4489666666666667,1.3773333333333333,-0.06197962852844293,-1,-1,-1,1
0.0441154676262707,0.5903666666666667,4.082,0.010726107913290053,-0.1322124562053384,0.4396666666666667,1.9954,-0.05602823114932862,-0.1243660602853935,0.3574666666666667,0.9710333333333332,-0.1017839241585283,-0.0922663694136789,0.4548,1.3832999999999998,-0.05815715203802976,-1,1,-1,1
-0.0328010314223159,0.5891333333333333,3.993633333333333,-0.007975148437358182,-0.1305125513282816,0.4473333333333333,1.9910666666666663,-0.055307855277665754,-0.0498385738337663,0.3775666666666666,1.0308,-0.0407889870244693,-0.0470284297359524,0.4903333333333333,1.6110666666666666,-0.02964286506171014,-1,1,1,1
-0.0936100678359097,0.5998666666666667,3.922266666666667,-0.02276008265138385,-0.0543496023498355,0.4445333333333333,2.0616666666666665,-0.023031960608925768,-0.0588913013591525,0.3890333333333333,1.0902666666666667,-0.04819793870917543,0.033074787364616,0.5001,1.7711,0.020847633320925985,1,-1,1,1
-0.0148772182792087,0.599,3.996566666666667,-0.003617204062398681,-0.078313877824355,0.447,2.0353666666666665,-0.033187402873210335,0.0560783918860723,0.3846333333333333,1.2,0.04589579161361106,0.0130921554450642,0.5057666666666667,1.802533333333333,0.008252221037443754,-1,1,-1,1
0.0411491810655597,0.5882999999999999,4.0525,0.010004893530582674,-0.0663981734985905,0.4469666666666667,2.047233333333333,-0.0281378345085313,0.0519568049796475,0.3802666666666666,1.1942666666666666,0.04252259406973425,0.0190705081503845,0.508,1.8295,0.012020484267369147,-1,-1,-1,1
-0.0083891399007089,0.6255333333333334,4.2697666666666665,-0.002039711346527956,-0.0148294572860736,0.4683333333333334,2.1539333333333333,-0.006284341766957346,-0.0336692971226253,0.4528666666666667,1.5374,-0.02755569467213187,-0.0814766795694219,0.5810666666666667,2.244833333333333,-0.0513562164782676,1,1,1,1
0.2736316381469859,0.6245333333333334,4.5209,0.06653000947692812,-0.046846576542419,0.4776333333333333,2.2171666666666665,-0.01985237166305203,0.1060661821842863,0.4804,1.7979999999999998,0.08680690068058694,-0.0541807351696537,0.6149666666666667,2.483433333333333,-0.03415109180969493,-1,1,1,1
0.2844476842520835,0.6218333333333333,4.5197666666666665,0.06915979181769859,0.0096840830348252,0.4791666666666666,2.2856,0.004103864781861378,0.1225726981602071,0.4972333333333333,1.8796,0.10031619707832756,-0.0197568430767005,0.6315,2.6091,-0.01245309351505514,-1,1,1,1
0.2826768526421652,0.6224333333333333,4.512333333333333,0.06872923691334712,0.0360935849296466,0.4743,2.3089666666666666,0.015295530977091932,0.1552938010516973,0.5048666666666667,1.936033333333333,0.12709586869812556,-0.0120977497593561,0.6400333333333333,2.663966666666667,-0.007625429249507277,1,-1,1,1
0.2936075269128517,0.6236999999999999,4.543033333333333,0.07138688961660415,0.0605039969843907,0.4809666666666666,2.365533333333333,0.025640034424856614,0.0680116545241662,0.4779333333333334,1.9346666666666663,0.055662236707491736,0.0497869268821391,0.5636666666666666,2.385933333333333,0.03138159542410226,1,1,-1,-1
0.2749481978925878,0.6235,4.546166666666666,0.0668501140267711,0.1158162682894641,0.4749,2.432666666666667,0.04907994932411478,0.0077883673773624,0.4622666666666666,1.8662666666666667,0.006374171479236886,0.028310733961598,0.5299,2.1202333333333336,0.017844764780229564,-1,-1,-1,-1
0.2832286593162552,0.6202333333333333,4.567133333333333,0.06886340160097333,0.1091348502852067,0.4706,2.4328666666666665,0.04624853658818903,0.0189206191710145,0.4501333333333333,1.8286,0.015485051647656952,-0.0008743192940317,0.5153,1.990233333333333,-0.0005510991755273942,-1,-1,-1,-1
0.2787351655843455,0.6182333333333333,4.567133333333333,0.06777086645922968,0.1312640970870293,0.4624,2.4574333333333334,0.05562634099904904,-0.0778518505776808,0.4496,1.7384666666666666,-0.06371566998758103,-0.0112855623144947,0.5095666666666666,1.9340666666666668,-0.007113492895943758,-1,-1,-1,-1
0.2004428128314019,0.6307,4.5843,0.04873508899614864,0.0046890039411615,0.4847999999999999,2.3837333333333333,0.0019870790106757096,-0.0387477267506497,0.4183333333333333,1.5733666666666666,-0.03171199338350922,-0.0574323440347681,0.4984333333333333,1.8347,-0.03620063935706627,1,1,-1,-1
0.031521043200791,0.6424666666666667,4.591733333333333,0.007663935782691897,-0.0592539611903548,0.4971,2.4609,-0.025110301475153272,-0.1047199446351869,0.4084666666666666,1.4333333333333331,-0.08570511020589913,-0.0228644991183755,0.4907999999999999,1.8079,-0.014411905008843042,1,1,-1,-1
-0.0150012012705538,0.6481333333333333,4.634133333333334,-0.0036473489303131745,0.0233338445993021,0.4976666666666666,2.548666666666666,0.009888281908792068,-0.0662650442145871,0.4003333333333333,1.407333333333333,-0.054232772343365834,-0.0342182411266005,0.4879666666666666,1.7796999999999998,-0.021568372791946403,1,1,-1,-1
0.0290110889583816,0.6475,4.6793,0.007053672727348664,0.0194068064515522,0.4951,2.5453666666666668,0.008224104361612677,-0.1245976041960328,0.4009333333333333,1.3493666666666666,-0.10197342479709318,-0.0655019689283966,0.4899666666666667,1.7488666666666666,-0.04128706905849382,-1,-1,1,1
0.0947299725138925,0.6504666666666666,4.8697333333333335,0.023032373053707242,0.1699632961793662,0.3648333333333333,1.5118666666666667,0.07202606409829959,-0.1253700658000052,0.3905666666666667,1.2919666666666667,-0.10260562439506771,-0.0208550927564683,0.5136999999999999,1.8386333333333331,-0.013145340040065848,1,-1,-1,1
0.1074843821703837,0.6441666666666667,4.910966666666667,0.02613344353322237,0.0199450360604738,0.3281333333333333,0.9667,0.008452192196946717,-0.1342840480571774,0.387,1.2560666666666669,-0.10990102389499896,0.0368092922228147,0.5221,1.9496666666666669,0.023201558897549174,-1,-1,-1,1
0.1001022537910207,0.6416666666666667,4.914000000000001,0.024338574071617568,-0.0188264659413716,0.3151,0.7936666666666667,-0.007978171011738151,-0.0912988146422186,0.3808666666666667,1.2452333333333334,-0.07472096168345475,0.0413690016083985,0.5243,1.9863,0.02607562572896082,-1,-1,-1,1
0.0887399705987048,0.6390333333333333,4.906633333333334,0.021575981216553578,-0.0249849585692539,0.3088666666666667,0.7242999999999999,-0.010587981451614794,-0.1425414922572669,0.3853,1.1950999999999998,-0.1166590981821194,0.0643546759936619,0.5229666666666667,2.0109,0.04056390968784201,-1,-1,1,-1
-0.0201172353844372,0.6679999999999999,5.070133333333334,-0.004891246749972883,-0.0047229967190278,0.3641666666666666,1.0051333333333334,-0.002001484273767887,-0.0795307393214654,0.4033666666666666,1.2838333333333334,-0.06508970953000794,0.0566626274937476,0.4585333333333333,1.6647,0.035715473178026404,1,1,1,-1
0.0695266904958282,0.6703666666666667,5.194733333333334,0.01690451955377387,0.060964199594512,0.3787666666666666,1.2284666666666668,0.0258350564292535,-0.0873019604545184,0.4139333333333333,1.3194,-0.07144984814508247,-0.0218816727455524,0.4385,1.3987333333333334,-0.013792411870070157,1,1,1,-1
-0.0454141233953819,0.6781333333333334,5.1954,-0.01104185934178468,0.0350855089303041,0.3868999999999999,1.2895,0.014868334351839525,-0.0407230437719139,0.4167333333333333,1.3954666666666666,-0.03332863636005785,-0.0020361668914037,0.4291333333333333,1.3281666666666667,-0.0012834326118028815,1,1,1,-1
0.0465914129190911,0.6732333333333334,5.286566666666666,0.011328102130447106,0.120519629816401,0.3827,1.3747333333333334,0.051073112709573765,0.0189401729208009,0.4059333333333333,1.4549,0.015501054867351347,-0.0810899149625574,0.4298333333333333,1.2489,-0.051112431790658414,-1,-1,-1,1
-0.1639103190458479,0.6395666666666666,4.910066666666666,-0.03985268353226315,0.0536037114847931,0.4275333333333333,1.767966666666667,0.022715871285739285,0.0238495780070955,0.4063,1.4534666666666665,0.019519020169301106,-0.0810909539099284,0.4288333333333333,1.2401333333333333,-0.051113086657871676,-1,1,1,-1
-0.2765887430417093,0.6363333333333333,4.731533333333333,-0.06724899145577568,-0.0174667364300229,0.4459333333333333,1.9111333333333331,-0.007401952692005184,0.0273850601013025,0.4053333333333333,1.4535,0.022412536619969472,-0.0972876695243567,0.4298666666666666,1.2207,-0.06132216780510698,-1,1,-1,1
-0.3329445901345487,0.6440666666666667,4.671033333333333,-0.08095119002666203,0.0478194780033123,0.4503999999999999,2.0283666666666664,0.020264662225537234,0.0340651508187406,0.4019333333333333,1.459,0.02787967005971601,-0.1016303859859431,0.4306333333333333,1.2152666666666667,-0.0640594600939384,1,1,-1,1
-0.3135795160667518,0.6482666666666667,4.6893,-0.07624282161584295,0.0787208883326393,0.4487,2.0588333333333333,0.03335988343588093,0.0315112671036394,0.4015333333333333,1.4561333333333333,0.02578951535214511,-0.0944079847367869,0.4320666666666666,1.2222,-0.05950705069280983,1,-1,-1,1
0.008692122347679,0.5408333333333334,3.576566666666667,0.002113377627243038,0.022830388570455,0.4092333333333333,1.9284,0.00967493022040078,-0.0699948116798578,0.3515999999999999,1.0750666666666666,-0.05728529622281405,0.0032891279710727,0.3841333333333333,0.9794,0.0020731965146322568,-1,-1,-1,-1
-0.0219842328975357,0.5128,3.131066666666667,-0.005345183155430216,-0.0392424871757051,0.3993333333333333,1.7638333333333334,-0.016629954585672332,-0.0804862005786968,0.3332,0.8873333333333333,-0.0658716800766288,0.0011584029392223,0.3633666666666666,0.8130000000000001,0.0007301622062920797,-1,-1,-1,-1
-0.1034697007810354,0.5068333333333332,2.9611,-0.0251573254472841,-0.1270001012933415,0.3993333333333333,1.6795,-0.05381936948664128,-0.1160220378782418,0.3274666666666667,0.7931666666666667,-0.09495499235898702,-0.0756157674655464,0.3581666666666667,0.6952,-0.04766197817158418,-1,1,-1,-1
-0.1776312003854787,0.5111333333333333,2.8840666666666666,-0.04318873915704105,-0.1410072150389296,0.4017,1.6638,-0.05975522325713541,-0.1619700295891261,0.3280333333333333,0.7463666666666666,-0.13255984124464887,-0.0916600962721199,0.3597333333333333,0.6784333333333333,-0.0577750071731751,1,1,1,1
0.0382942197461586,0.5518666666666667,3.3244,0.00931074644685258,-0.0880529231971964,0.4186333333333333,1.7087333333333334,-0.03731455927726272,-0.0358331823892618,0.3574333333333333,0.8684666666666667,-0.029326666055816956,0.0127290342427552,0.3856333333333333,0.7794,0.008023339212948925,1,1,1,1
-0.049813619547737,0.5678,3.4717333333333333,-0.012111540182392246,0.0358168303512742,0.4108666666666666,1.821866666666667,0.01517824952015718,0.0158317944872695,0.3660333333333333,1.0028666666666668,0.012957089463859962,0.0075464890339786,0.3994666666666666,0.8627999999999999,0.00475668776057153,1,-1,1,1
0.111189991418994,0.5599333333333333,3.6332,0.02703441470781807,-0.0469180211410227,0.4203333333333333,1.7393666666666665,-0.019882648042447947,-5.819086848601884e-06,0.3702666666666666,1.0318666666666667,-4.7624689011681e-06,0.0695360209139667,0.4002666666666666,0.9303333333333336,0.04382980457680862,-1,1,1,1
0.0885167735834593,0.5579999999999999,3.609233333333333,0.02152171373622834,-0.0052953461620894,0.4221999999999999,1.780333333333333,-0.002244031215368008,0.0247939898250471,0.3711,1.0633,0.02029194761133967,0.0215372059003289,0.4056,0.9277666666666666,0.013575288222342087,-1,1,1,1
0.0751906665646875,0.5497,3.5211,0.018281642404370135,-0.2437711349678131,0.5651333333333334,3.1635000000000004,-0.1033039237717402,-0.039504945129057,0.3832333333333333,1.0922333333333334,-0.03233171758979498,-0.0246041187555989,0.4281666666666667,1.0530000000000002,-0.015508418552978923,-1,1,1,1
0.0356121005861544,0.5504666666666667,3.4556333333333336,0.008658623708627853,0.0263143832807886,0.5981000000000001,3.7933,0.011151357378296114,-0.0687500177091819,0.3901333333333333,1.1194666666666668,-0.05626652940802938,0.0143002199499251,0.4361333333333334,1.1503,0.00901368582171353,1,1,1,1
0.0571765767902023,0.5515666666666666,3.4652,0.013901748428911962,0.0022660218554388,0.6137,3.932166666666667,0.0009602816553742328,0.0027219841859322,0.3881,1.1838666666666666,0.0022277318370128975,-0.0188535207217364,0.4416,1.1615333333333333,-0.011883713188606424,1,1,-1,1
0.0333369609703648,0.5582,3.438733333333334,0.008105452806224718,0.0846331725067797,0.6165333333333334,4.043033333333334,0.03586535707911153,0.0057324612434563,0.3813333333333333,1.1859666666666666,0.004691572597111418,0.0394230388357519,0.4400666666666666,1.2189,0.024849050395517863,1,1,-1,-1
0.0648343405986877,0.5716,3.5783666666666667,0.01576363509596813,-0.0145532386623252,0.5281333333333333,3.315666666666667,-0.006167287433777959,-0.0760770593498216,0.3631333333333333,1.1339666666666666,-0.062263141738964814,0.0083796846836127,0.3856666666666667,0.9757666666666668,0.005281865963432641,1,-1,-1,-1
0.0349924403688612,0.5757666666666666,3.6413,0.00850796130566827,-0.0852044369142208,0.5018666666666667,2.9468,-0.0361074442105826,-0.0768144636128966,0.3522999999999999,1.0712666666666666,-0.06286664963665621,0.0285062562582094,0.3619333333333333,0.8051333333333333,0.017968006000222424,1,-1,-1,-1
0.0178519758622481,0.5775333333333333,3.656,0.0043404780651105455,-0.0914439514056959,0.4939333333333333,2.8449,-0.03875158962790249,-0.1302979924059415,0.3508,1.0048333333333332,-0.10663874811681612,-0.0731092407119166,0.3572999999999999,0.6667666666666666,-0.04608206927926978,1,-1,-1,-1
-0.0304022250179114,0.5798333333333333,3.647166666666667,-0.0073919095476629075,-0.0934992052152434,0.4899333333333333,2.7949,-0.03962255321799738,-0.1177823055609259,0.3498666666666666,1.0106,-0.09639563421820391,-0.0268548008251908,0.3504,0.6581333333333333,-0.016927063939616602,1,-1,-1,-1
-0.0630392326477693,0.6222666666666666,4.2487,-0.015327177711889768,-0.073427636150674,0.5207,2.7837,-0.03111673959531695,-0.1000001014833714,0.3615333333333334,0.9975666666666666,-0.0818422865681469,-0.0391094661999442,0.4203666666666666,0.9684666666666668,-0.024651399923612222,1,1,1,1
0.0274685250090627,0.6314333333333333,4.457966666666667,0.006678618165449552,0.016282153146562,0.5277666666666666,2.9392,0.006899956829237919,-0.0795086745307178,0.3738,0.9984666666666668,-0.0650716512190598,0.0078988437461917,0.4463333333333333,1.2378333333333331,0.004978783272725229,1,1,1,1
0.0812033549196726,0.6305333333333334,4.5116000000000005,0.019743550157245167,0.1042824464802443,0.5236666666666667,3.027133333333333,0.044192212926883835,-0.0235173129417152,0.3790666666666666,1.0544333333333336,-0.019247087118293548,0.1690603531755248,0.4455333333333333,1.3989666666666667,0.106561781131212,-1,-1,1,-1
0.0599333875891341,0.6328666666666667,4.5113,0.014572031477396686,0.0872216723491612,0.5192666666666667,3.008466666666666,0.03696229659344676,-0.0250184388105858,0.3801333333333334,1.0532333333333337,-0.020475641606864693,0.1380705114336704,0.4499,1.399333333333333,0.08702832653374183,1,-1,1,1
0.0510256813072915,0.6682666666666667,4.9929,0.012406237392465838,-0.0230237585312838,0.5446,3.0455,-0.00975687542566817,-0.0633454558254464,0.4275333333333333,1.4455,-0.05184331687221494,-0.0450500009623759,0.4105333333333333,1.0825333333333331,-0.02839582582398499,1,1,1,-1
0.0132386421700232,0.6801999999999999,5.125066666666666,0.003218805380100765,0.042772795897199,0.5508333333333334,3.1705,0.018126008427748704,-0.0568810135964259,0.4454999999999999,1.6155,-0.046552674907229516,0.0119375994122076,0.3905333333333333,0.9591,0.007524483605419998,1,1,1,-1
0.0630939077162242,0.6818333333333334,5.1967,0.015340471250776899,0.0830403911999297,0.5498666666666666,3.207966666666666,0.035190377415380586,-0.0327327031482225,0.4516666666666666,1.6905,-0.026789165525520752,-0.0628291009099246,0.3890666666666666,0.8686666666666667,-0.03960231227532708,1,-1,1,-1
0.126588389587205,0.6742666666666666,5.2584,0.030778336949405818,0.0824660606900851,0.5501,3.2063,0.03494699094874004,-0.045071546308034,0.4563,1.7151666666666665,-0.03688754665539024,-0.100437760244316,0.3899666666666667,0.8285,-0.0633077266397987,-1,1,1,1
0.0428133845056368,0.6661666666666666,5.164266666666666,0.01040952316840398,-0.0030952892962652,0.5270666666666667,3.1144333333333334,-0.0013117038223376335,-0.0475803574088293,0.4328,1.6937,-0.03894081294223276,-0.0087168913362238,0.4363333333333333,1.0581333333333334,-0.005494413381183658,-1,-1,-1,1
-0.0027366360015808,0.6691333333333332,5.1139,-0.0006653778062837608,-0.1483299693880542,0.5272666666666667,2.966266666666667,-0.06285841780550157,-0.077088844458848,0.4215,1.6100666666666663,-0.06309120896699749,0.0494965212593638,0.4516333333333333,1.2450666666666663,0.031198547537166138,1,1,-1,1
-0.0089897280399631,0.6700333333333333,5.104233333333333,-0.002185736619288443,-0.163752059852841,0.5298666666666666,2.9487666666666668,-0.06939390223841269,-0.1418128326761043,0.4202,1.5264333333333333,-0.11606274712479522,0.0414048285527439,0.4593666666666667,1.3020333333333334,0.026098208096323856,1,1,-1,1
-0.0020192706580095,0.6701999999999999,5.1103,-0.0004909596599414092,-0.1676685714622334,0.5314333333333333,2.9443,-0.07105361890995884,-0.1609454463450894,0.4286999999999999,1.5060666666666669,-0.13172129974091534,0.0826397158459839,0.4603333333333333,1.3512,0.05208929916041476,1,1,1,1
-0.0114634918924716,0.6452666666666667,4.9984,-0.002787200447322342,-0.0738614697418107,0.5436,3.04,-0.031300587089132505,-0.1402572144878207,0.4183,1.5027666666666666,-0.1147895949212717,0.0759280473573607,0.4703666666666667,1.4318,0.04785881380370098,-1,1,-1,1
-0.1936210358687082,0.6453,4.820333333333333,-0.04707646176630431,0.0173291944644451,0.5436,3.1337333333333333,0.0073436659521524915,-0.1087271928863586,0.4121,1.4856666666666667,-0.0889847304748509,0.137307277413073,0.4699,1.4991666666666668,0.08654724640391177,1,1,-1,-1
-0.1603896651964342,0.6467333333333333,4.855066666666667,-0.03899668188145749,0.0232623219904075,0.5365333333333333,3.1406,0.009857972470645592,-0.1223450484072641,0.4099,1.4545,-0.10012988350422956,0.1354923877532672,0.4698666666666666,1.4995,0.08540328881082232,1,-1,-1,-1
-0.1170200782487285,0.6420999999999999,4.852733333333333,-0.028451925251044057,0.0061073230246515,0.5336333333333334,3.126733333333333,0.0025881260809295413,-0.1443750544483952,0.4103,1.4341333333333333,-0.11815972588210026,0.1419202272055466,0.4696333333333333,1.5073666666666663,0.08945487162130665,-1,-1,1,-1
0.0463930424517018,0.6931,5.268633333333333,0.01127987090556125,-0.002929001688595,0.5300666666666667,3.0672,-0.0012412354202882459,-0.0402308427168325,0.4667,1.6612333333333331,-0.03292580817087031,0.0073227220832647,0.519,1.7362666666666666,0.004615643427122063,1,-1,1,1
0.034495632287868,0.7100333333333333,5.472066666666667,0.008387168817780092,0.0038688004108462,0.5294666666666666,3.0443333333333333,0.00163949789536363,0.0333803993973449,0.4902333333333333,1.8384666666666665,0.027319254407866575,0.0188259254757885,0.542,1.8937,0.011866319408789171,1,-1,1,1
0.1475614421943092,0.7099666666666667,5.5728,0.03587766463738766,-0.0064020560886399,0.5301666666666667,3.0271666666666666,-0.0027130263566709214,0.0861482821486117,0.5016333333333334,1.9386333333333332,0.07050565239808944,0.0514299406829967,0.5514666666666667,1.9850666666666663,0.03241721657213554,-1,1,1,1
0.0637118258539795,0.7143333333333334,5.544866666666667,0.015490710089528225,0.0162981075862647,0.5299333333333334,3.0436,0.006906717909556498,0.0726415199554715,0.509,1.9603666666666668,0.059451420596108626,0.1294294890906759,0.552,2.0553,0.08158173474348286,1,-1,1,1
-0.114297856597088,0.6490666666666667,4.9147,-0.027790052108346078,-0.0732593556683567,0.4894666666666666,2.648233333333333,-0.03104542666435868,0.073885008259334,0.4471333333333333,1.7746,0.060469118824402694,0.0360026836345612,0.5776,2.2455333333333334,0.022693138997640507,-1,-1,-1,1
-0.0741708213876854,0.6267333333333334,4.649733333333334,-0.018033680181323026,-0.0986343434095404,0.4759333333333333,2.491,-0.04179869242599284,0.0249078784516723,0.4215333333333333,1.5595333333333334,0.0203851565729192,0.0037495450290281,0.5869,2.3514,0.0023634056667921426,-1,-1,-1,1
-0.1276922563859139,0.6210666666666667,4.526633333333334,-0.031046727947890866,0.0187088455964534,0.4638666666666666,2.4756666666666667,0.00792832654123905,-0.0639641242976558,0.4146666666666667,1.4242333333333332,-0.052349648782304636,-0.012072315073063,0.5901,2.383933333333333,-0.0076093973092977805,-1,-1,-1,1
-0.1958573110088197,0.6256,4.461133333333333,-0.04762018327187348,-0.0457540285519426,0.4619666666666666,2.3898333333333337,-0.01938937798523187,-0.0403313513266865,0.4103,1.4166333333333332,-0.033008066631894026,0.0198146951298605,0.5889333333333333,2.424433333333333,0.012489558704622246,1,-1,-1,-1
-0.3132954976755693,0.5993666666666667,3.9984,-0.07617376620110745,0.0087169444423751,0.5008,2.5521,0.0036940163744838394,-0.0110709468978054,0.4270666666666666,1.4156333333333333,-0.009060706890798438,-0.0167833048173489,0.6150666666666667,2.5934666666666666,-0.010578818871553547,-1,1,1,1
-0.1114398607439599,0.5835666666666667,3.9503,-0.02709516721681356,0.061427568804349,0.5103666666666666,2.720833333333333,0.026031420356990444,0.0198710426526236,0.4423333333333333,1.452,0.016262899167700542,0.044797048092092,0.6227666666666667,2.713866666666666,0.02823638508052624,-1,1,1,1
-0.1382688201976671,0.5796666666666667,3.856633333333333,-0.033618283252659,0.0232621429324155,0.5157333333333333,2.7436333333333334,0.00985789659048382,0.142776106883822,0.4396666666666667,1.5611666666666668,0.11685111196225337,-0.0262825608211252,0.6320333333333333,2.7122333333333333,-0.01656637077340482,-1,1,-1,1
-0.1894422994543321,0.5863,3.797833333333333,-0.04606045581343753,-0.0083457731483647,0.5201333333333333,2.7593666666666663,-0.00353672354706286,0.1507044809914977,0.4387333333333333,1.5561333333333334,0.12333986803464364,-0.0608843885701393,0.6399666666666667,2.7337,-0.03837652511220545,1,1,-1,1
-0.1762562242478309,0.5899333333333333,3.8157666666666663,-0.042854431413653866,-0.0298410169646192,0.4960666666666667,2.7411666666666665,-0.012645853834135279,0.0060848906625801,0.4157333333333333,1.4191,0.004980008599546595,0.0011467505020421,0.6053999999999999,2.7638333333333334,0.0007228174655700934,1,-1,-1,-1
-0.1897135041797284,0.5941,3.8147,-0.04612639575032857,-0.1469263745815623,0.4888666666666666,2.6175,-0.06226361050431968,0.0039545065340307,0.4023666666666666,1.3673333333333333,0.003236455285473561,-0.0417126066356634,0.5910333333333333,2.6356333333333333,-0.026292206157329922,1,-1,-1,-1
-0.1863668234520838,0.5981666666666667,3.8243666666666662,-0.045312693423966564,-0.1371738593939975,0.4851,2.5863666666666667,-0.05813074593997347,-0.0615878086351209,0.3994,1.2862333333333331,-0.0504048196816872,-0.0884550010912352,0.5872999999999999,2.5687,-0.05575477803751526,1,-1,-1,-1
-0.160663319803942,0.5952666666666666,3.852766666666666,-0.03906321747563874,-0.167738283501813,0.4892333333333333,2.557633333333333,-0.07108316107549724,-0.0893144942659602,0.4003333333333333,1.2668,-0.07309695016278886,-0.0475052759758649,0.5811,2.5609333333333333,-0.029943429822733923,-1,1,1,-1
-0.1484305557323102,0.5719333333333334,3.796933333333333,-0.03608897840326394,-0.0994080692553245,0.4687666666666666,2.4647666666666663,-0.042126577496567987,-0.0708483616644726,0.3814,1.2177666666666669,-0.05798386033829846,0.0191205924133202,0.5264333333333333,2.2218,0.012052053279055352,-1,-1,-1,-1
-0.2051305561651779,0.5679,3.698366666666667,-0.04987485342738738,-0.060639271501186,0.4602333333333333,2.413733333333333,-0.02569736027835902,-0.059892553521657,0.3703333333333333,1.1579666666666666,-0.04901738554167986,-0.0219833498095187,0.5053,2.0165333333333333,-0.013856500752134612,-1,-1,-1,-1
-0.0815977378278431,0.5602,3.7049,-0.01983943928320957,-0.1096600441725166,0.4594333333333333,2.359166666666667,-0.04647110022070118,-0.1593243529478221,0.3717666666666667,1.0661,-0.13039456118360554,-0.0544313504012481,0.4989,1.9284666666666663,-0.03430905909744562,-1,-1,1,-1
-0.1547749701436385,0.5627333333333333,3.6349,-0.037631541075364365,-0.1549982916378236,0.4623666666666666,2.3159,-0.0656842808982198,-0.1573166647992019,0.3749,1.0753,-0.1287514249631271,-0.0149403529699305,0.4915333333333334,1.901333333333333,-0.00941717317691771,1,1,1,-1
-0.1378627294581216,0.5492333333333334,3.4976333333333334,-0.03351954751824827,-0.06414224726602,0.4367666666666667,2.1413333333333333,-0.027181831117912874,-0.0845384826575998,0.3622666666666667,1.0710666666666666,-0.06918815702252164,-0.0322815789584551,0.5332,2.0144333333333333,-0.02034765979679051,-1,-1,-1,1
-0.1498010601717956,0.546,3.435333333333333,-0.036422198910821456,-0.1106772727269982,0.4305666666666666,2.0195000000000003,-0.046902175462913434,-0.0519552248845349,0.3559666666666666,1.0327666666666666,-0.04252130088507652,-0.0388299625482115,0.5495333333333333,2.1703,-0.024475223745094532,-1,-1,-1,1
-0.1036446754762838,0.5417000000000001,3.4184666666666668,-0.02519986829142278,-0.1316227307885389,0.4293666666666667,1.9871333333333328,-0.055778320717925996,-0.0307845720154957,0.3510666666666667,1.0088666666666668,-0.025194772079195425,0.0269990958573829,0.5511,2.2613666666666665,0.01701801569353144,-1,-1,-1,1
-0.1075495318906125,0.5414,3.4104,-0.026149283848814507,-0.1422913972043218,0.4302333333333333,1.9768333333333328,-0.06029942655889311,-0.0626429612583008,0.3546666666666667,0.9767666666666666,-0.05126837983891145,0.0397144680386025,0.5516666666666666,2.2798,0.025032743463384383,-1,1,1,1
-0.0419481765990261,0.5703666666666667,3.5042,-0.01019915900651053,-0.0982143961376382,0.4039666666666667,1.727,-0.04162072959634747,-0.085029452447625,0.3507666666666666,0.9853666666666668,-0.06958997751725611,0.0402328742097903,0.486,1.9579,0.025359504196540008,1,-1,-1,-1
0.0286535208866856,0.5760666666666667,3.6612333333333336,0.0069667346548374625,-0.0531795663730385,0.3937333333333333,1.6542666666666666,-0.022536129519764247,-0.1040606727891438,0.3495,0.9716666666666668,-0.08516554759996375,-0.0298193292753778,0.4638333333333333,1.6818666666666666,-0.018795659538361705,1,-1,-1,-1
0.09779371484146,0.5680333333333334,3.7330333333333336,0.023777282551264836,-0.1067058430013414,0.3918999999999999,1.58,-0.045219185909214865,-0.1368127402119069,0.3499333333333333,0.9426,-0.11197056127446263,-0.1034941634786659,0.4590999999999999,1.5639666666666667,-0.06523423256735565,-1,-1,1,-1
0.0915027221608144,0.562,3.7265,0.02224770868511047,-0.075657274269046,0.39,1.5882,-0.03206160276071707,-0.1459074485992205,0.3535,0.9334333333333334,-0.11941387102162344,-0.1338830033934119,0.4597,1.5334666666666668,-0.08438886490427315,-1,-1,1,1
-0.200549805468305,0.5455333333333333,3.404533333333333,-0.04876110287815194,-0.0102884891628247,0.4364666666666666,1.8413666666666664,-0.004359996520273628,-0.1522615730437367,0.3595,0.9071666666666666,-0.124614226480905,-0.0808587767306501,0.5107,1.7834666666666663,-0.05096674120610139,-1,1,1,1
-0.175610800539363,0.5416,3.3541,-0.04269750494955128,0.0589983778124774,0.4490666666666666,2.0571333333333333,0.0250019918272983,-0.1214120759899045,0.3625,0.9230666666666668,-0.09936631831970405,-0.0296458306324287,0.5275333333333333,1.989,-0.018686300223364243,-1,1,1,1
-0.1882951864166724,0.5400666666666667,3.3143666666666665,-0.04578155004879926,0.0923550114084514,0.4507,2.1089333333333333,0.03913767337439923,-0.1007848974533676,0.3657666666666667,0.9387333333333332,-0.08248458088306453,0.0014551632114461,0.5335666666666667,2.0760666666666667,0.0009172155430629959,-1,1,1,1
-0.2253293419613933,0.5467,3.2736333333333336,-0.05478592810992388,0.0776572525359067,0.4531,2.1214,0.03290914200055445,-0.0357426487212998,0.3566333333333333,0.9982333333333334,-0.02925257130703669,-0.0589678958971364,0.5398666666666666,2.0732666666666666,-0.03716852531258316,1,1,-1,1
-0.2322650228053735,0.5432,3.2978666666666667,-0.0564722496018527,-0.0227133181173124,0.4068333333333333,1.8400666666666663,-0.009625318779862656,-0.1110326261103021,0.3500333333333333,0.9638666666666668,-0.09087154782582216,0.0425189472060725,0.4623333333333333,1.7370333333333334,0.02680045712077101,-1,-1,-1,-1
-0.2527435922989731,0.5395666666666666,3.2880666666666665,-0.06145135008785445,-0.0101892584674077,0.3903333333333333,1.6626666666666667,-0.004317945109237911,-0.193491107008115,0.3571333333333333,0.9018,-0.1583573855750475,-0.0353057033303465,0.4372333333333333,1.4278333333333333,-0.02225381977680946,-1,-1,1,-1
-0.1810890726050775,0.5348333333333334,3.2920666666666665,-0.04402947626294668,-0.1057387024637985,0.3892666666666667,1.5584000000000002,-0.044809336677557134,-0.1714746985150914,0.3589333333333333,0.9332333333333336,-0.1403386717301716,-0.0299826069435842,0.4247333333333333,1.318466666666667,-0.01889857638915617,-1,-1,1,-1
-0.224408641360656,0.5389,3.2512333333333334,-0.05456207161398915,-0.1002562649015206,0.3883333333333333,1.5538666666666667,-0.04248602094909051,-0.1673340512571692,0.3573333333333333,0.9409333333333332,-0.13694987477463216,-0.00731435573822,0.4193666666666666,1.2917666666666667,-0.004610369969372949,1,-1,-1,-1
-0.1956246629883717,0.5486333333333334,3.2687,-0.04756361790132638,-0.0835034782166623,0.3970333333333333,1.5652333333333333,-0.03538662175695345,-0.068264740171257,0.3747333333333333,1.0241,-0.05586936757784325,-0.0740759620973972,0.4722666666666666,1.4368,-0.046691411154874934,1,1,1,1
-0.1468469199902973,0.5503333333333333,3.3071333333333333,-0.03570393776382032,-0.0689470471176301,0.4082,1.5748666666666669,-0.029217981450784466,-0.0011311055970293,0.3812666666666666,1.094,-0.0009257217446554323,-0.0344281724311446,0.4917333333333333,1.6563666666666663,-0.02170069626878306,1,1,1,1
-0.1103295663181738,0.5503666666666667,3.3367666666666667,-0.026825213423568167,0.0048291867369154,0.4101666666666667,1.6453666666666664,0.0020464848662893466,-0.0512018665179223,0.3877666666666666,1.0999666666666668,-0.041904735797499364,-0.0383166018415721,0.5000333333333333,1.7219666666666669,-0.024151643258985674,1,1,1,1
-0.097154059516292,0.5482,3.3489,-0.023621758595286705,-0.0076081567776877,0.4108,1.6324333333333334,-0.003224140741312436,0.0246568022249582,0.3847666666666666,1.1752,0.020179670256481794,0.0266652737634982,0.5004333333333334,1.7902333333333336,0.016807601624016445,-1,1,-1,1
0.0976271401371011,0.5771000000000001,3.6764333333333337,0.023736782056750887,-0.0591917342432255,0.4467333333333333,1.889333333333333,-0.025083931298866227,-0.0305945138286147,0.4150333333333333,1.2679,-0.025039224271097213,-0.1334220817377063,0.5866333333333333,2.3495666666666666,-0.08409833769507621,1,1,1,1
-0.0343794052388708,0.5921,3.745566666666667,-0.008358909707380346,-0.014015727351953,0.4567666666666667,2.0351,-0.005939503994854932,0.0935281865955817,0.4231333333333333,1.4052,0.07654552881456382,-0.0715963643528012,0.6213000000000001,2.663933333333333,-0.04512847610126866,1,1,1,1
0.098819449547217,0.5913666666666666,3.8702666666666654,0.024026676737393886,0.077558184147144,0.4566333333333333,2.1220666666666665,0.03286715937089534,0.0334006866918827,0.4335333333333333,1.4031,0.02733585797674927,-0.0311943310062985,0.6359333333333334,2.7949333333333333,-0.019662347858557534,-1,-1,1,1
0.1342286478107559,0.5845,3.9014,0.03263596735889076,0.1063761384009462,0.4498666666666666,2.148566666666667,0.045079465597739454,0.0730571717964478,0.4371,1.4576666666666669,0.0597915992217015,-0.014943941064744,0.6434666666666666,2.8596666666666666,-0.009419434817609998,-1,-1,1,1
-0.0262114750340831,0.6148666666666667,4.0656,-0.00637298265007307,-0.0015794755450251,0.4689333333333333,2.1662666666666666,-0.0006693410248270155,0.0890369324722577,0.4227,1.4508666666666663,0.07286978747471552,-0.0474059679691114,0.6511666666666666,2.859066666666666,-0.02988083420003783,1,1,-1,1
0.070799892360605,0.6197,4.230433333333334,0.01721408219317941,0.0132790528035315,0.4746666666666667,2.244733333333333,0.005627320309100817,0.0387658010024083,0.4193333333333333,1.3975666666666666,0.031726785749416744,0.0314917002775723,0.6500333333333334,2.9315,0.019849785058382422,1,1,-1,-1
0.105805926702045,0.6181666666666668,4.265866666666667,0.02572534869824137,0.043321109771901,0.4762333333333333,2.2937333333333334,0.018358369714997425,0.0004595513055725,0.4210666666666667,1.3594,0.0003761069147483287,0.039293796474138,0.6414333333333333,2.9396,0.024767586610588452,-1,1,1,-1
0.0986300313424584,0.6181,4.2603,0.02398062213989547,0.1091172535910858,0.4637,2.3604,0.046241079562777315,0.0113005415221338,0.4214,1.370766666666667,0.009248612190493716,0.02563854299283,0.6400666666666666,2.9270666666666667,0.016160434753667893,-1,-1,1,-1
0.1493889837974444,0.6426000000000001,4.6827,0.03632200784638001,0.0211978411097391,0.4870333333333333,2.4043,0.008983098685638423,-0.03800684116444,0.3957,1.3194666666666668,-0.031105636294253,0.0379544363516832,0.5530666666666666,2.4145333333333334,0.023923363837217573,1,1,-1,-1
0.0854223449305591,0.6511666666666666,4.772733333333333,0.02076934325378968,0.1372058338471511,0.4890666666666666,2.552833333333333,0.058144295889074944,-0.069971619337334,0.3835666666666666,1.2293,-0.05726631509864655,-0.0075764791710568,0.5180666666666667,2.0907,-0.004775591083339963,1,1,-1,-1
-0.0147152107396157,0.6583,4.7901,-0.003577814015189789,0.1652465566828875,0.4836999999999999,2.581733333333333,0.07002723147416742,-0.0958515858094239,0.3795666666666666,1.179266666666667,-0.0784470499275509,-0.0816903944285669,0.5078,1.9311333333333327,-0.05149092479761586,1,-1,-1,-1
0.0354247174357817,0.6581333333333333,4.8461,0.008613063908399578,0.1406660161306958,0.4838666666666666,2.5601,0.05961063195426504,-0.152992151446099,0.3818333333333333,1.1316000000000002,-0.12521214794378052,-0.0362620638570598,0.4991,1.9007666666666667,-0.022856631016795134,-1,1,1,-1
-0.1745216312919844,0.6091,4.4607,-0.04243268747142343,0.1732938785863849,0.3464,1.3222666666666667,0.07343747907626894,-0.1237232405177439,0.3985,1.2435,-0.10125782629607366,0.0169485668395805,0.4483,1.5406333333333333,0.0106829864963784,-1,-1,1,-1
-0.1625719005655446,0.5933666666666667,4.261533333333333,-0.03952726431253519,0.0767429794910659,0.3035666666666666,0.7814333333333333,0.032521696649638464,-0.084870862205725,0.4006,1.3169,-0.06946018376873025,0.0802834460618973,0.4235666666666667,1.3925999999999998,0.050604099938352125,-1,-1,1,-1
-0.2399522089965859,0.5914666666666667,4.164833333333333,-0.05834128994242015,-0.0020889812640783,0.2892666666666666,0.5605333333333333,-0.0008852564159962247,-0.0558815263348082,0.3999,1.3571666666666669,-0.04573467250850064,0.0655733520871453,0.4132666666666666,1.2876333333333334,0.04133206314726835,-1,-1,-1,-1
-0.2725857549651369,0.5946333333333333,4.137666666666666,-0.06627571644827332,0.053658461237843,0.2796,0.5215666666666666,0.02273907281990097,-0.0488778530723239,0.3954999999999999,1.3665,-0.04000271198370835,-0.012848262204703,0.4124333333333333,1.2031666666666667,-0.008098490741661343,1,-1,-1,-1
-0.2335233857357819,0.6091666666666666,4.142433333333333,-0.05677820434543581,-0.0452416647953493,0.3634,0.9698666666666664,-0.019172251431419398,-0.1187385411312047,0.3752666666666666,1.241,-0.09717823847968485,-0.0098422023427797,0.4464,1.2353666666666667,-0.006203717147162742,1,1,-1,1
-0.131462802499092,0.6106666666666667,4.225466666666667,-0.03196348768496551,-0.0348510549794354,0.3922666666666666,1.2963333333333331,-0.01476897881053755,-0.1484626265746849,0.3702333333333333,1.153333333333333,-0.12150508498039476,0.1298440068143664,0.4506333333333333,1.411433333333333,0.08184301271976305,1,1,-1,1
-0.0834758371627053,0.6077,4.2644,-0.020296074953679355,0.0117001381128374,0.4010333333333333,1.4406,0.004958216959883198,-0.1774117213877506,0.3707999999999999,1.1160666666666663,-0.14519766207216253,0.0444063904702913,0.4592,1.4016,0.027990146555587486,-1,1,1,1
-0.0791327528250089,0.6023,4.2674666666666665,-0.01924010991943566,0.0832196241106333,0.4000666666666667,1.5117,0.03526633170318893,-0.1897254198126647,0.3747999999999999,1.1021666666666667,-0.15527546419692476,0.0542777035244625,0.461,1.4276,0.034212212707691994,-1,-1,1,1
-0.2003821078383199,0.5799,3.9607,-0.04872032935873101,0.1032731038367542,0.3932,1.5336,0.043764479530489564,-0.1632292226468263,0.3875666666666666,1.1223666666666663,-0.13359039258953984,0.0284579644314768,0.4725333333333333,1.5102,0.017937566793311727,-1,-1,1,1
-0.136103727388948,0.5708333333333333,3.884233333333333,-0.033091868814409224,0.1044310817485643,0.3860333333333333,1.5376666666666667,0.04425520072250758,-0.0881544514857759,0.3899666666666667,1.1998666666666666,-0.07214754558980509,0.088262694586175,0.4728,1.5755,0.05563356378877264,-1,-1,1,1
-0.2483354700083118,0.5759333333333333,3.7719,-0.060379571912789705,0.0223006318030731,0.3864333333333333,1.4555,0.009450432956922848,-0.0794552375517965,0.3901666666666666,1.2085333333333332,-0.06502791721802041,0.109200275887797,0.4703,1.5964,0.06883089784239277,1,1,1,-1
-0.2496643328359251,0.5854666666666667,3.7708666666666666,-0.060702667798606676,0.0042619432765811,0.396,1.4375666666666669,0.0018061017085617926,-0.0823165848942182,0.3905666666666667,1.2057666666666664,-0.06736970693318808,0.1202909511018139,0.4696,1.6076,0.07582154989389057,1,1,1,-1
-0.0921252778251142,0.5240666666666667,3.2337666666666665,-0.022399075078727324,0.021072251123589,0.3948,1.48,0.008929876886603617,-0.0089658969223822,0.3317666666666667,0.9277666666666666,-0.00733788760588497,0.0076910665891813,0.4056333333333333,1.1972333333333334,0.004847817593821081,-1,-1,-1,-1
-0.0041042810473461,0.5021333333333333,2.9952666666666667,-0.0009979030890763985,0.00851221239196,0.3934666666666666,1.4775666666666667,0.003607256208508873,-0.0874289665932146,0.3143333333333333,0.6777666666666667,-0.07155379276758685,-0.0138488800942951,0.3817,0.97,-0.008729198193431443,-1,-1,-1,-1
-0.0619708489133246,0.4986666666666666,2.8885,-0.015067413963593162,0.0142045315094327,0.3906333333333333,1.486,0.006019514330347056,-0.0539094122387409,0.3036,0.6003000000000001,-0.04412065087650999,-0.0862889929094742,0.3758666666666667,0.8500333333333333,-0.05438950412522436,-1,-1,-1,-1
-0.0901508960645558,0.4981666666666667,2.8540333333333336,-0.021919029576202266,0.0089611780673199,0.3898,1.4815333333333334,0.0037975162895870973,-0.1394319449756298,0.3099333333333333,0.5161333333333333,-0.11411417616758261,-0.0714012739120572,0.3701,0.8137666666666666,-0.045005507087795875,-1,-1,1,-1
0.0299966133220519,0.5332,3.049866666666667,0.007293290286556157,-0.0473204196213099,0.4073,1.4983666666666666,-0.020053174146528904,0.0239117319562475,0.3377666666666666,0.7264666666666667,0.01956988833085678,0.0079433969237665,0.3482666666666666,0.7034666666666667,0.005006865941832732,1,1,1,-1
0.083286587701961,0.5405666666666666,3.2126,0.02025006138411523,0.0153700355259978,0.4102,1.5922666666666667,0.0065134248915740675,0.0711559729097895,0.3455333333333333,0.8568333333333333,0.058235616159716265,-0.0084789818217518,0.3394666666666666,0.6123999999999999,-0.005344454735445608,1,1,1,-1
0.0152330513270722,0.5467333333333333,3.237033333333333,0.0037037202862055425,0.0602269159765314,0.4068666666666666,1.6343,0.025522614635519074,-0.0044637546445465,0.3529,0.8594666666666666,-0.0036532351604625073,-0.061034478904305,0.3396,0.5573666666666667,-0.03847112974918187,1,-1,1,1
0.0093116274523326,0.5489,3.2641,0.002264002316561565,0.0317215283042717,0.4058333333333334,1.605,0.013442766069494912,0.0744390352047423,0.3509333333333333,0.9379333333333332,0.06092254668457462,-0.1228889687230556,0.347,0.4952,-0.07745912712551008,1,-1,-1,1
0.0209795472083076,0.5432666666666667,3.2167,0.005100906766638602,-0.2438546225592608,0.5378000000000001,2.8765,-0.10333930366109395,0.0146656348681074,0.3468,0.8573666666666666,0.012002678735071493,-0.0272504259902474,0.3936,0.7759333333333334,-0.017176433596410058,-1,1,-1,1
0.0363026940641937,0.5405,3.208633333333333,0.00882653262058627,-0.0874060263480664,0.5711999999999999,3.4167,-0.03704042106643834,0.0244881983852189,0.3495666666666666,0.8558333333333333,0.02004168115883345,-0.0321237319048636,0.4142,0.9425666666666666,-0.020248165960056595,-1,1,1,1
0.0258444592652247,0.5401666666666667,3.1975666666666664,0.006283747491647365,0.1382913331086523,0.5740333333333334,3.675666666666667,0.05860430249723717,0.0264855482814307,0.3485666666666667,0.8558,0.021676356325736224,-0.0062744688471136,0.4209333333333333,1.028066666666667,-0.003954910559701378,-1,1,-1,1
0.0263109190095702,0.5391333333333334,3.199466666666667,0.0063971611722512195,0.160859193319891,0.5713,3.699833333333333,0.06816797996569919,0.0210107185916297,0.3489333333333333,0.8507,0.017195635069078296,0.0493247011225281,0.4199666666666667,1.0841333333333334,0.031090246214759625,-1,-1,1,-1
0.0167757518935647,0.5480666666666667,3.2113666666666667,0.004078808064811304,-0.0459720613815353,0.4962,2.9289666666666667,-0.01948177467859327,0.0281976971227858,0.3433333333333334,0.8621333333333333,0.023077616664905036,0.0363452611714805,0.4256,1.1204,0.022909071780365515,1,-1,-1,1
0.0425851233047032,0.5502333333333334,3.267133333333333,0.010354024396536198,-0.0963887107001761,0.4750999999999999,2.6221666666666668,-0.04084705116519251,0.0364148453141572,0.3397333333333334,0.8712000000000001,0.029802711810563234,-0.0137940332213082,0.4305333333333333,1.1185,-0.00869462722297515,1,-1,-1,1
0.0648429620448109,0.5488333333333333,3.295033333333333,0.015765731289581433,-0.030712850001886,0.4620666666666666,2.528466666666666,-0.013015314203737227,0.0125856519005461,0.3393666666666666,0.8484,0.010300374841746708,0.0157349781109685,0.4319333333333333,1.1629333333333334,0.009918039694525982,-1,-1,-1,1
0.122313482553221,0.5364666666666666,3.352133333333333,0.029738948348694498,-0.1233192981096942,0.4646333333333333,2.435566666666667,-0.05225953997051549,0.0062815243791304,0.3391333333333333,0.842,0.005140937966018742,0.0473999013721286,0.4267333333333333,1.1944666666666666,0.029877010314852747,-1,1,-1,-1
-0.0507665129123413,0.5964333333333333,3.889,-0.012343223934340447,-0.0082757998708582,0.4893666666666666,2.527133333333333,-0.003507070675624473,-0.0018951897265531,0.3397666666666666,0.8280000000000001,-0.0015510650329425796,0.0083102239914958,0.3958,1.089,0.005238083639951401,1,1,1,-1
0.0139293837649958,0.6098666666666667,4.1630666666666665,0.0033867503047843276,0.0325460420917642,0.4954333333333334,2.6032,0.01379217376070134,-0.0078671965830725,0.341,0.8216666666666667,-0.006438687038200976,-0.0976037130297113,0.3895,0.9237,-0.06152137571052624,1,1,1,-1
-0.065498912319823,0.6178666666666667,4.209033333333333,-0.01592521715279695,0.129467662003524,0.4907333333333333,2.696333333333333,0.05486505811396991,-0.0064184175903118,0.3449,0.8220333333333333,-0.005252974386507826,-0.1050137510949575,0.389,0.9103333333333334,-0.06619205597145587,1,-1,1,-1
-0.0644208928310705,0.6199666666666667,4.246966666666666,-0.0156631105949124,0.1112683722902625,0.4895666666666666,2.679466666666667,0.04715266822216906,-0.0020162162328083,0.3477666666666666,0.8283333333333334,-0.0016501157924953263,-0.0656565573327079,0.3836666666666666,0.903,-0.04138450890998011,1,-1,1,-1
0.2167453812209725,0.6149,4.477733333333333,0.052698848584774076,-0.006917970921016,0.5177333333333334,2.8051,-0.0029316577648707803,-0.0821611464705334,0.3909333333333333,1.1151,-0.06724249270214024,-0.0600045653381628,0.4371333333333333,1.0859666666666667,-0.03782195670560396,-1,1,1,1
0.188181855385574,0.6154,4.4245,0.04575399506786187,-0.0197587272256782,0.5277666666666666,2.8980666666666663,-0.0083732393148909,-0.0660158503594476,0.4064666666666667,1.2660333333333331,-0.05402882660130337,0.053776709022123,0.4513333333333333,1.3090666666666668,0.03389642686255766,1,1,1,1
0.1817595487186487,0.6196333333333333,4.4101333333333335,0.044192493896770095,0.1071130656270233,0.5244666666666666,3.0194666666666667,0.045391756361771216,-0.0107862845118857,0.4113333333333333,1.3574666666666666,-0.008827732921592153,0.0103850976006731,0.4611333333333334,1.3469666666666669,0.0065459137921014005,1,-1,1,1
0.0715300259704081,0.6261,4.389266666666667,0.017391604779049143,0.1241818011092124,0.5171,3.0297666666666667,0.05262504651060232,0.0202491414745822,0.4111666666666667,1.3804666666666667,0.01657234357504407,-0.015084128976653,0.4676666666666667,1.3766666666666667,-0.009507797779744464,1,-1,-1,1
-0.0355713301943918,0.6450666666666666,4.520266666666666,-0.008648710912838914,-0.0703474938137844,0.5631333333333334,3.2080333333333333,-0.02981145466394816,0.0027512673474894,0.4,1.3243,0.0022516978216892652,0.0036478345371946,0.4908666666666667,1.5800333333333334,0.0022992957145417975,1,1,-1,1
0.1157542325000617,0.6371,4.660466666666667,0.028144151156551764,0.0404324852386803,0.5727333333333333,3.421733333333333,0.017134245092431222,-0.0447228472665168,0.3979999999999999,1.2670333333333337,-0.03660216367618763,0.0239468255954062,0.4989,1.6680333333333333,0.015094114852792183,-1,1,-1,1
0.0943085444761555,0.6321333333333333,4.633266666666667,0.022929908252727522,0.0208736494873593,0.5795,3.475333333333334,0.008845714632148326,-0.0456681040782878,0.3933,1.2632666666666668,-0.03737578267978753,0.0539953492884484,0.5003,1.7084666666666666,0.03403423975463442,-1,1,-1,1
0.103502317904236,0.6305333333333334,4.639633333333333,0.025165255880805388,0.0579252724074939,0.5783,3.5102333333333333,0.024547237416075268,-0.0499786264934292,0.3921,1.2549666666666668,-0.04090360920721446,0.0322635795500811,0.5041,1.7195333333333334,0.02033631444597576,-1,-1,-1,1
0.1088664912793904,0.6472666666666668,4.668466666666666,0.026469485566749832,-0.0915513935889529,0.5401666666666667,3.2452666666666667,-0.0387971208558328,-0.0366632315827097,0.4076333333333333,1.2399666666666669,-0.03000599660596763,0.0229120735698633,0.5326666666666666,1.9593,0.01444189204123506,1,-1,1,1
0.039482802074823,0.6558333333333333,4.723599999999999,0.009599734935631333,-0.0879819336144014,0.5288,3.1091333333333333,-0.03728447572183844,0.0454160504372382,0.4131666666666667,1.3188,0.03716949642592052,-0.0534450580705265,0.5491333333333334,2.0199333333333334,-0.03368738130307458,1,-1,1,1
0.0265392424312116,0.6593333333333333,4.758033333333334,0.006452675072282937,-0.1348138000583261,0.5274,3.040366666666667,-0.05713061362430298,0.0111735667513492,0.4179,1.3205333333333331,0.00914469324017939,0.063251486330448,0.5500666666666667,2.1344333333333334,0.03986854940242037,1,-1,1,1
0.1028835782232047,0.6495666666666666,4.839533333333333,0.025014817294384865,-0.0723382589288998,0.5217333333333333,3.0405666666666664,-0.030655089607545875,0.0338613517079309,0.4191,1.3543333333333334,0.02771287637669165,0.0571195983593217,0.5502333333333334,2.130333333333333,0.03600351013314911,-1,-1,1,1
0.101160617853985,0.6454000000000001,4.8392,0.024595901665809113,-0.0648515155698596,0.5378666666666667,3.0489666666666664,-0.027482400743612127,0.0689460066990084,0.4205666666666666,1.4018,0.056426931115944136,-0.0151132085182186,0.5236666666666667,2.056666666666666,-0.009526127137784383,-1,1,1,-1
0.1023832126219481,0.6398666666666667,4.843366666666666,0.024893159841252024,-0.0561863463867031,0.5503333333333333,3.0595666666666665,-0.02381032538947217,0.0476839231875183,0.4235666666666667,1.4110666666666667,0.03902557345759612,-0.054620311399105,0.5150666666666667,1.9695333333333331,-0.034428164612829555,-1,1,1,-1
0.0612041686555882,0.6401666666666667,4.798266666666667,0.014881005530860771,-0.0194221291120326,0.5553,3.1351666666666667,-0.008230597710181024,0.0091281361513311,0.4282333333333333,1.4145666666666667,0.007470667765817499,-0.0349364180277715,0.5097666666666667,1.935466666666667,-0.02202105260905657,1,1,1,-1
0.0560658501569699,0.6433333333333333,4.7943,0.013631689549991196,0.0551642903564659,0.5418666666666667,3.2105333333333337,0.023377204387463414,0.0192602745881742,0.4285,1.4281666666666666,0.015763033125408055,-0.0687306059592052,0.5088333333333334,1.8937333333333333,-0.04332213704555728,1,-1,1,-1
-0.1257690640356292,0.6173333333333333,4.436333333333334,-0.03057912849134825,0.0413426350653569,0.5556333333333333,3.2112,0.01751994312976561,-0.0165825685221121,0.4574,1.6430333333333331,-0.013571539477370493,0.0085319567141621,0.4884333333333333,1.7673333333333334,0.005377845762877183,-1,1,1,-1
-0.2366223561952933,0.6147333333333334,4.2819666666666665,-0.05753167910967072,0.1413025919707529,0.5543666666666667,3.309766666666667,0.05988039638746946,0.0261644962205604,0.4676666666666667,1.7586333333333335,0.02141360024469954,-0.080334942976862,0.4890333333333334,1.6666666666666667,-0.05063655937001854,-1,-1,1,1
-0.1655630071462326,0.6102333333333333,4.2873,-0.040254513363512184,0.1491732629145858,0.5496333333333333,3.321933333333333,0.06321578386606294,0.0674937987848909,0.4703,1.8262666666666667,0.05523841215945589,-0.0484176807441183,0.4840666666666666,1.6611999999999998,-0.030518534957624698,-1,-1,1,-1
-0.1755076879111179,0.6095333333333334,4.2686,-0.04267243444169337,0.1320507624518696,0.5489666666666667,3.306533333333333,0.055959709504282695,0.1148197051820125,0.4617666666666667,1.8774,0.0939709767868487,-0.0380509343054642,0.4818333333333333,1.6535666666666666,-0.023984188232986724,-1,-1,-1,-1
-0.0789667069498696,0.6273666666666666,4.411,-0.019199738002937144,-0.0926392884916631,0.5106,2.9366666666666665,-0.03925814267499149,-0.0415797514776079,0.4305666666666666,1.7143999999999997,-0.034029784824054235,0.0305956054196874,0.4428333333333333,1.4139333333333333,0.01928496035332816,1,-1,-1,-1
0.0499673934468454,0.6152000000000001,4.5685,0.012148928325935395,-0.0584031970471699,0.4955333333333333,2.8091,-0.024749769559810186,-0.1211400848200323,0.4192666666666667,1.570366666666667,-0.09914371475292279,-0.0309615360314547,0.4296999999999999,1.2567666666666668,-0.019515612999131356,-1,-1,-1,-1
-0.0579841233137603,0.6174333333333333,4.472166666666667,-0.014098092967976244,-0.0596398088157847,0.4896666666666667,2.7442333333333333,-0.02527381375354579,-0.1630147648900044,0.4180666666666666,1.5307000000000002,-0.13341487563575458,-0.0063168691844814,0.4217333333333333,1.2171,-0.003981636254907907,1,-1,-1,-1
-0.0393090947764953,0.6246,4.494933333333333,-0.009557500242734652,-0.1555722707117088,0.4982666666666667,2.6508333333333334,-0.06592751843535904,-0.1031060455956724,0.4109666666666666,1.5347666666666666,-0.08438425966950276,-0.0395660033069984,0.4194,1.1697333333333333,-0.024939163472938754,1,1,-1,-1
-0.184529861620422,0.5759000000000001,3.8469,-0.04486605980770482,-0.1696816100112195,0.4966333333333333,2.6653,-0.07190669276073076,-0.0689939419328304,0.3733666666666667,1.2324666666666666,-0.056466162367562654,-0.0239858575939939,0.4637333333333333,1.3520666666666667,-0.015118717423486552,-1,-1,-1,1
-0.2109111319024541,0.5633,3.6266,-0.05128032598599737,-0.1507491935542999,0.4904,2.6909,-0.06388362265138947,-0.1232704319626192,0.3626,1.0674666666666668,-0.10088723779686913,0.01746121323613,0.4794,1.5492666666666666,0.01100611673999084,-1,-1,-1,1
-0.3117789944233768,0.5676,3.5298000000000003,-0.07580504796215161,-0.1798183973345852,0.4896333333333333,2.6644333333333337,-0.07620240195157314,-0.0825654134363678,0.3554666666666666,1.040333333333333,-0.0675733536950499,0.0835135696282596,0.4791666666666666,1.6231,0.052640104915510195,1,-1,-1,-1
-0.3029154489666581,0.5693333333333332,3.5413666666666668,-0.07364999101322557,-0.2089197507339988,0.4911,2.6373333333333333,-0.08853480543168343,-0.0586233660332768,0.3503666666666667,1.0148333333333333,-0.04797865453449191,0.0635134789046969,0.4800333333333333,1.6144666666666667,0.04003368803386596,1,1,-1,1
-0.0595713226353411,0.5927333333333333,3.7923,-0.014484000045906399,-0.0665389643191964,0.4717333333333333,2.5643333333333334,-0.02819749802940531,-0.0315862932793877,0.3857333333333333,1.0965333333333334,-0.025850918427588247,0.0577965860293576,0.4714666666666667,1.6072000000000002,0.03643022763709278,1,-1,1,-1
-0.0493485078890976,0.5999333333333333,3.899,-0.011998454271469595,-0.1493432723378371,0.4697,2.4493,-0.06328782947762539,-0.0064139440404227,0.3962333333333333,1.2199666666666666,-0.0052493131347033815,0.0475285062261712,0.4686,1.5835666666666666,0.02995807226729449,1,-1,1,-1
0.0185914860711773,0.5976333333333333,3.964233333333333,0.004520280450322728,-0.195295191134269,0.4754666666666666,2.401566666666666,-0.08276106824782917,0.0106267830266963,0.4007666666666666,1.2793,0.008697193391478909,0.0271082521192072,0.4686666666666667,1.5581,0.017086818848518023,-1,1,1,1
0.0156143403871298,0.5934666666666666,3.9610666666666665,0.003796425811600434,-0.183237122756533,0.4793666666666666,2.4135000000000004,-0.0776511696673736,0.053387721196964,0.4000333333333333,1.322,0.04369368743239548,0.03301512356666,0.4629,1.5639333333333334,0.020810026156030007,-1,1,-1,-1
-0.1184615827972077,0.5697333333333333,3.8279,-0.028802408520891092,-0.1573304066713938,0.4785666666666667,2.442133333333333,-0.06667257113892723,-0.045013031667928,0.3717666666666667,1.2270666666666667,-0.036839656984550426,-0.0146759224985182,0.4470666666666666,1.4905333333333337,-0.009250497895044821,-1,-1,-1,-1
-0.1080373144036728,0.5632333333333333,3.7476666666666665,-0.026267881886074908,-0.1133202858190483,0.4689666666666667,2.486666666666667,-0.04802221628737325,-0.1035020770186114,0.3643333333333333,1.1165333333333334,-0.08470838051263566,-0.0076555245819804,0.4395,1.4386,-0.004825414827464773,-1,-1,-1,-1
-0.2251702362360492,0.5668,3.638766666666667,-0.054747243601485245,-0.0368708582688461,0.4612,2.472366666666667,-0.015624919383939496,-0.0887543074154573,0.3587333333333333,1.0791333333333333,-0.07263848090055326,-0.0858180614320471,0.4400333333333333,1.368,-0.054092667545371224,1,-1,-1,1
-0.2237271365111661,0.5770000000000001,3.640033333333333,-0.05439637248503543,-0.0948562827823811,0.4631,2.414266666666667,-0.04019764771212788,-0.1406009799431693,0.3605333333333334,1.0272333333333334,-0.1150709401448418,-0.0838183446216753,0.4403666666666667,1.3699333333333334,-0.052832210075191906,1,1,1,1
-0.0925019978369237,0.5438666666666666,3.4875,-0.022490669698872714,0.0304182594889992,0.4381666666666667,2.2719666666666667,0.012890474337478433,-0.1190711605504284,0.3689,1.0577333333333334,-0.09745046154168607,-0.0985180009180461,0.4447666666666666,1.3664,-0.062097667809871956,-1,-1,1,1
-0.2588977498669571,0.5433,3.3126666666666664,-0.06294765425828285,-0.0558531216351725,0.4338666666666666,2.1328333333333336,-0.023669113328677854,-0.1154873053419247,0.3723666666666666,1.0615333333333334,-0.09451735546836994,-0.0854870637891636,0.4465333333333333,1.3797,-0.05388403377811961,-1,-1,1,1
-0.2236990135453496,0.5406666666666667,3.3071333333333333,-0.05438953474801436,-0.1002989952313604,0.4378666666666667,2.0893,-0.042504128961497696,-0.1033447132568696,0.3792,1.0741666666666667,-0.08457959054249692,-0.0889979517422026,0.4490333333333333,1.3767999999999998,-0.056097009597704695,-1,1,1,1
-0.1741174397393061,0.5379333333333334,3.3144666666666667,-0.04233441349984513,-0.1118864722459167,0.4408666666666667,2.0786333333333333,-0.047414603051781475,-0.0901399019492978,0.3801666666666666,1.0878666666666668,-0.07377248199878904,-0.0910477093271082,0.4489333333333333,1.3753666666666666,-0.05738900866804838,-1,1,1,-1
-0.0830934311143059,0.5877666666666667,3.7100333333333335,-0.02020309784695173,-0.0971962926728329,0.4352,2.084566666666667,-0.04118928358969094,-0.0752926708462642,0.3552666666666666,1.0646,-0.06162118090355927,-0.113306962788626,0.4379999999999999,1.3359666666666667,-0.07141941645412314,1,-1,-1,-1
0.1917637574014192,0.5898,4.0243,0.04662488842169108,-0.0759850039878164,0.4307,2.0703666666666667,-0.032200486168262675,-0.1239880097055681,0.3484666666666666,0.9528333333333334,-0.1014745192336096,-0.1062660729708728,0.4326,1.3,-0.06698141697266331,1,-1,-1,-1
0.2061667116299981,0.5883666666666667,4.039766666666667,0.05012678128690277,-0.123680719415947,0.4318666666666667,2.0232666666666668,-0.052412701004431794,-0.1514156751091878,0.3489333333333333,0.9277333333333332,-0.12392192497180839,-0.0715481990958468,0.4287333333333333,1.2989333333333333,-0.045098116673565496,-1,1,1,-1
-0.0255936591809904,0.6,3.9693,-0.006222768680520418,-0.1375161681680614,0.4384333333333333,2.0067,-0.05827580757537572,-0.1638584999259089,0.3485333333333333,0.9166333333333334,-0.1341054069809409,-0.036019631171861,0.4234333333333333,1.2834333333333334,-0.022703821335199444,1,1,-1,-1
-0.1732887873424964,0.5515,3.5609,-0.042132937339463356,-0.0579476860054364,0.4123333333333333,1.8820666666666668,-0.024556735721170363,-0.1147498926927131,0.3390333333333333,0.8914000000000001,-0.09391384070727955,0.0018681961574484,0.3977666666666666,1.1037666666666666,0.0011775576372628127,-1,-1,-1,-1
-0.154111964096967,0.5373,3.367366666666667,-0.03747033969212146,-0.0882134235125262,0.4056,1.7784999999999995,-0.037382575173986334,-0.1116250731245425,0.3358666666666666,0.8693000000000001,-0.09135641951691709,-0.0380330036301002,0.3893333333333333,0.9942666666666669,-0.023972886205824332,-1,-1,-1,-1
-0.1484012341890435,0.5328,3.3069666666666664,-0.03608184924756899,-0.0428641757400827,0.3999,1.7575333333333334,-0.01816473284983739,-0.0512636113031412,0.3306666666666667,0.8765333333333333,-0.041955269090276213,-0.0888442558593497,0.3899333333333333,0.9476333333333334,-0.05600013231854549,-1,-1,-1,1
-0.1592074429804855,0.5309666666666666,3.2676666666666665,-0.038709239772191414,-0.1281787003168304,0.4066666666666666,1.6727666666666663,-0.054318829374277365,-0.0517922794235383,0.3295333333333333,0.8643666666666667,-0.04238794272927424,-0.0936280645258952,0.3891333333333333,0.9418333333333334,-0.0590154529571387,-1,1,-1,-1
0.0196555161696698,0.5735,3.6183,0.004778985668095889,-0.0043436195596859,0.4306,1.7895666666666667,-0.0018407140121264923,0.0078331636730575,0.3598333333333333,0.9057333333333332,0.006410833754725471,-0.0928241215997465,0.4567,1.2818666666666667,-0.05850871327199621,1,1,1,1
-0.0119482607709611,0.5878,3.787533333333333,-0.002905065758141048,0.0012769481046683,0.4391,1.883,0.0005411376932816091,0.0182166928813161,0.3725666666666666,1.0249,0.014908942861068083,-0.0537430345190632,0.4829666666666666,1.5498666666666665,-0.03387520121764826,1,1,1,1
0.0856539579125272,0.5846666666666667,3.882733333333333,0.020825656968057764,0.0800999990772248,0.4368333333333333,1.9606333333333328,0.03394431502270625,0.0017105941036168,0.3789,1.0662666666666667,0.0013999879075449573,-0.0045191658908687,0.4904333333333334,1.6636333333333333,-0.0028485115375241447,-1,-1,1,1
0.080669800433808,0.5850333333333333,3.873166666666666,0.019613823254166947,0.1002695226848306,0.4302333333333333,1.9785333333333333,0.04249163925593647,-0.0233321691081034,0.3829,1.0752666666666668,-0.01909556132519921,-0.0301618947135065,0.4966333333333333,1.6911333333333332,-0.019011584695001405,1,-1,1,1
-0.0459785713829883,0.6047333333333333,3.989033333333333,-0.011179097602020195,0.0981904005492835,0.4359666666666666,1.9610666666666663,0.04161056088449166,-0.1075156085416613,0.4098333333333333,1.2241,-0.08799314314974518,-0.0455252790723585,0.5111666666666667,1.7687,-0.02869540216451138,1,1,1,1
-0.0330362786767528,0.6094666666666666,4.0690333333333335,-0.0080323457781814,0.0639065380443895,0.4410333333333333,1.9454333333333331,0.027081943625216792,-0.0093183055983538,0.4155666666666666,1.3632,-0.007626306631667309,-0.0472242749554021,0.5190666666666667,1.8285,-0.029766309825775703,1,1,1,1
0.0474207454307675,0.6008,4.1471,0.011529743652001411,-0.0036664208884726,0.4477333333333333,1.9573333333333336,-0.0015537346701359836,-0.0073900222314815,0.4178666666666666,1.3846,-0.006048157034265187,-0.0028171972775685,0.5187666666666666,1.8690666666666669,-0.0017757301109149824,-1,1,1,-1
0.0519801719514738,0.5946,4.151233333333334,0.012638309502376521,0.0695040589508422,0.4421333333333333,2.0303,0.02945402870865894,0.0142180961153837,0.4157666666666667,1.4052333333333331,0.011636403158272655,-0.0304388711320067,0.5199333333333334,1.8491666666666664,-0.019186167912960742,-1,-1,-1,1
-0.0273476123893807,0.6192,4.226733333333334,-0.006649219818870191,0.0806410922087526,0.4509333333333333,2.0783,0.034173616345113185,0.0157392722268718,0.4058,1.421366666666667,0.01288136720721145,-0.0006616243668331,0.473,1.7226333333333332,-0.0004170337376282762,1,1,-1,-1
-0.0164479510561159,0.6261666666666666,4.3547666666666665,-0.00399910751201814,0.1594760065258338,0.4496333333333333,2.1586000000000003,0.06758182105416839,-0.0527590124755277,0.4003333333333333,1.3699666666666668,-0.043179138361100405,-0.0022436318619873,0.4549,1.5572,-0.0014142015139875926,1,-1,-1,-1
0.0137526554766607,0.6257333333333333,4.388333333333334,0.003343781097066251,0.1639365782054174,0.4473333333333333,2.1646,0.06947209636025388,-0.1007290102721563,0.4059333333333333,1.3279,-0.08243884158248051,-0.0598920336139254,0.4492666666666667,1.4495333333333331,-0.03775102593595122,-1,-1,1,-1
0.0470121365687044,0.6210333333333333,4.422433333333333,0.011430395668524398,0.1471521766916934,0.4447666666666666,2.1482,0.062359299618519194,-0.0749701694637103,0.4064333333333333,1.3539333333333334,-0.06135723866572074,-0.1244487167769134,0.4584,1.3852666666666666,-0.07844226437568762,-1,-1,1,1
-0.0141653913029697,0.6065,4.418266666666667,-0.0034441324987599955,0.0917201243225989,0.3356,1.1256,0.038868624591698896,-0.0957884957024617,0.3903333333333333,1.3517333333333332,-0.07839541559381501,-0.0099533389562693,0.4718,1.5194333333333332,-0.006273768553420288,-1,-1,-1,1
-0.1484158675691951,0.6084666666666666,4.305066666666667,-0.036085407165530374,0.0023841059476416,0.3025666666666666,0.6941666666666667,0.0010103226500194102,-0.1099494177335915,0.3829333333333333,1.2985,-0.08998502622169652,0.0411900936104661,0.4736666666666667,1.5823,0.02596285680023096,1,-1,-1,1
-0.1766248133840546,0.6168666666666667,4.286066666666667,-0.04294404911609544,0.0018149188318181,0.2881333333333333,0.5506,0.0007691158211934659,-0.1003837663259041,0.379,1.2738333333333334,-0.08215628632937619,0.0326807442483734,0.4791333333333333,1.5805333333333331,0.0205992608579529,1,-1,-1,1
-0.092543159686814,0.6093,4.374233333333334,-0.022500677672664907,0.0220715842505088,0.2798666666666667,0.4902333333333333,0.009353368507871773,-0.1321971077864012,0.3788666666666666,1.2412666666666667,-0.10819302599141811,0.0249585036865405,0.4802,1.5830666666666666,0.015731793748510373,-1,-1,-1,1
-0.1538414787563695,0.6026666666666667,4.2994666666666665,-0.037404574664381296,-0.0107988731724473,0.3412666666666666,0.7699333333333332,-0.004576284108348113,-0.1262520379538396,0.374,1.2010666666666667,-0.1033274498401273,0.0157870478221664,0.4444333333333333,1.5197666666666667,0.009950860169959837,-1,1,-1,-1
-0.2000687746631602,0.6093666666666667,4.247733333333333,-0.04864414643173478,0.0628914121550452,0.3583666666666666,1.022333333333333,0.02665175943829331,-0.1872048975201639,0.3746333333333333,1.1464666666666667,-0.15321261321273297,-0.0384974962354489,0.4334333333333333,1.3616333333333337,-0.024265664248804317,1,1,1,-1
-0.1907967961785575,0.6109,4.252166666666667,-0.04638978425114829,0.0401715472559742,0.3669666666666666,1.0913666666666668,0.01702366630106537,-0.2006923863717755,0.3796,1.1336666666666666,-0.1642510712873164,-0.0897076555244329,0.4304,1.2809666666666668,-0.05654434865555878,1,1,1,-1
-0.1773362321164864,0.6110333333333333,4.2635,-0.04311702142050903,0.0576034787142671,0.3701666666666666,1.143233333333333,0.024410869543153326,-0.1890101795809158,0.3816666666666666,1.1447333333333332,-0.1546900958308577,-0.086745011045574,0.4303666666666667,1.2829666666666666,-0.05467694055782472,1,1,1,-1
-0.1296183063674707,0.6132,4.3124,-0.031515022200681836,0.1289145027128635,0.3654666666666666,1.2148333333333332,0.0546306434643291,-0.1350905297826481,0.3701333333333333,1.1613666666666669,-0.11056106631004514,-0.0946937193106074,0.4448,1.2783,-0.05968715433358164,1,-1,-1,1
-0.1076980281244122,0.6022666666666666,4.3338,-0.02618538879599417,0.1335750259635577,0.3596999999999999,1.2193666666666667,0.05660565309247767,-0.2157053469012382,0.3715333333333334,1.0806,-0.1765380089970034,-0.0461995719709493,0.4500666666666666,1.326633333333333,-0.029120421105548144,-1,-1,1,1
-0.1971574406156095,0.6110333333333333,4.245666666666667,-0.04793629304502221,0.0955841791091698,0.3602,1.1817,0.04050611141381364,-0.1976923792700171,0.3703,1.0990000000000002,-0.16179579936972324,-0.0349761195137139,0.4515333333333333,1.3382666666666667,-0.022046077169671236,1,1,-1,1
-0.1820250522404887,0.6186333333333334,4.260166666666667,-0.04425704765942632,0.0896054427174617,0.3607,1.1755666666666664,0.037972477033591,-0.2184078090131367,0.3706333333333333,1.0781,-0.1787497635384559,0.0055526802061403,0.4500666666666666,1.3786,0.0034999541980372355,1,1,1,-1
-0.1251368650837321,0.6191,4.306066666666666,-0.03042541745652111,-0.0057900357442119,0.3974333333333333,1.3833666666666666,-0.002453667909593534,-0.1072613406827414,0.3557,1.0434666666666668,-0.08778504473118257,-0.0145680813560857,0.4417666666666667,1.3657666666666668,-0.00918252368346311,1,1,-1,-1
-0.078202366652829,0.6105333333333334,4.352266666666667,-0.01901389850151811,0.0988645217774271,0.4014999999999999,1.5346666666666668,0.04189623608543066,-0.1225787198134338,0.3496333333333333,0.9671333333333332,-0.10032112533201613,-0.019721682480142,0.4307333333333333,1.364766666666667,-0.012430931158686348,-1,1,-1,-1
-0.0837140742878874,0.6049,4.341566666666667,-0.02035399924307606,0.0266183305867793,0.409,1.5478666666666667,0.011280162412299975,-0.1421223563661839,0.3497333333333333,0.9463666666666666,-0.11631606813314777,-0.0906006706914319,0.4302666666666666,1.2913333333333334,-0.0571072321760599,-1,1,1,-1
-0.1122058118695719,0.6069666666666667,4.3125,-0.027281398370458364,0.003314634235785,0.4119333333333334,1.5587,0.0014046565540663603,-0.1759829719923519,0.3508333333333333,0.9124,-0.144028342084305,-0.0839325682776701,0.4302,1.2972,-0.052904207299860465,1,1,1,-1
0.1002020871099489,0.512,3.250266666666666,0.024362847257640156,-0.0101627726435336,0.407,1.586566666666667,-0.00430672109975507,0.0252192498031937,0.3092333333333333,0.7363999999999999,0.02063998974810916,-0.0633015638759763,0.3757,0.8664666666666666,-0.03990011418000388,-1,-1,-1,-1
0.0366274589858481,0.4892666666666667,2.8498,0.008905495029545114,-0.0063942031279453,0.3977,1.6013333333333335,-0.0027096984743394696,0.0147512149427072,0.2934333333333333,0.5680666666666667,0.012072719353891113,-0.0335600650046115,0.3508666666666666,0.6891999999999999,-0.021153512545059525,-1,-1,-1,-1
0.0360443306347888,0.4806666666666667,2.7221,0.008763714879468313,-0.0333387872993222,0.3903666666666667,1.5777666666666663,-0.014128118746570143,0.0284994571082601,0.2874666666666666,0.5220333333333333,0.023324583686334454,-0.0933613608057774,0.3417666666666667,0.5559666666666666,-0.0588473448057227,-1,-1,-1,-1
0.0056720747565779,0.4802,2.682666666666667,0.0013790919422346382,-0.0658347302408592,0.3910666666666667,1.5441333333333334,-0.027899061778716264,-0.0211349539171132,0.2838,0.4345666666666666,-0.017297311996994195,-0.1283114022075447,0.3468666666666666,0.5210666666666667,-0.08087698447242313,-1,1,-1,1
-0.0270347960088086,0.5328666666666667,2.9831333333333334,-0.006573162543823579,-0.0722292698640272,0.4003,1.5268666666666666,-0.03060890285105791,0.0658762995058436,0.3098666666666667,0.5169666666666667,0.05391461510769417,-0.0492103722124246,0.3898666666666666,0.7483333333333333,-0.031018182646533374,1,1,1,1
0.0159415544282635,0.5455666666666666,3.2144666666666666,0.0038759836924252937,-0.0233065377626693,0.4039999999999999,1.5692666666666668,-0.009876709975263784,0.1635630862909762,0.3102666666666667,0.6112666666666666,0.1338636339526373,0.00016153226152,0.4053333333333333,0.9312333333333334,0.00010181668956915394,1,1,1,1
0.1458362628690017,0.5441666666666667,3.3445,0.03545820949821091,-0.0013422269574283,0.4010333333333333,1.5913000000000002,-0.00056880118851174,0.1552523930878346,0.3144,0.6081666666666666,0.12706197950807088,-0.0139326500228281,0.4123333333333333,0.9808,-0.008781999885975188,-1,-1,1,1
0.1431438377553973,0.5399666666666667,3.3389666666666664,0.034803581000069916,-0.0009943809508405,0.4010333333333333,1.5902333333333334,-0.00042139301668862845,0.1032903530522862,0.3195333333333333,0.6062333333333334,0.08453510095323227,-0.0568845501981618,0.4198333333333333,1.0048,-0.03585535504986468,-1,1,1,1
0.0907128625679889,0.5313,3.2416,0.022055664495513157,-0.2136809481246397,0.5326666666666666,2.8501,-0.09055247816545448,0.1365954459303335,0.3188333333333333,0.6324666666666667,0.11179272284631755,-0.0700564606418788,0.3913666666666666,0.9767,-0.04415784709734079,-1,1,-1,-1
0.0858017909727801,0.5267333333333333,3.2242,0.020861600673128686,-0.0950883419200065,0.5675666666666667,3.3852333333333333,-0.040295988393303915,0.1446939788819882,0.3151333333333333,0.6400333333333333,0.11842074066609068,-0.0653451063450165,0.3791333333333333,0.8805666666666667,-0.04118819575103969,-1,1,-1,-1
-0.0052364846669932,0.5338666666666666,3.128966666666667,-0.001273183820701707,-0.0620216489741278,0.5802666666666666,3.5662666666666665,-0.02628317622046146,0.1491318318738803,0.3104666666666666,0.6441666666666667,0.12205277734327481,-0.0999172735517822,0.3763,0.8195666666666667,-0.06297965451662083,1,1,-1,-1
-0.0157345780691255,0.5455333333333333,3.116566666666667,-0.0038256600557720114,-0.0912961708601618,0.5873666666666666,3.6191333333333335,-0.038688964041764834,0.1329032864136107,0.3100666666666666,0.6282666666666666,0.10877097814065659,-0.0514661584880618,0.3711333333333333,0.8220666666666667,-0.03244004530603977,1,1,-1,-1
0.0279156298992977,0.5503666666666667,3.2588,0.006787325962493609,-0.0395016567766788,0.4954666666666666,2.9385,-0.016739783982440224,0.022379396708765,0.3373,0.7029,0.018315791399127278,-0.0385801323964479,0.3914999999999999,0.8367666666666667,-0.02431775130728074,1,-1,1,1
0.0751454947030816,0.5426666666666666,3.3185666666666664,0.01827065944786305,-0.046699369299338,0.4654999999999999,2.5646666666666667,-0.019789989027717066,0.0945339509351478,0.3419333333333333,0.8261666666666666,0.07736866851220182,0.0685467310243372,0.3976666666666666,0.9459666666666668,0.0432062373671473,-1,-1,1,1
0.0995497647828931,0.5336333333333334,3.3439,0.024204243483255988,-0.1192771255182822,0.4590999999999999,2.411966666666667,-0.05054657141371496,0.0291351893495547,0.3491333333333333,0.8368333333333333,0.023844880961045666,0.086547402408237,0.3996666666666666,0.9620666666666668,0.05455238427974999,-1,-1,1,1
0.0515076224990975,0.5309333333333334,3.2964,0.01252341518767734,-0.181300105218638,0.4593,2.3503666666666665,-0.07683031156165224,0.0322082350789029,0.3503333333333333,0.8527333333333333,0.02635992930087317,0.1004708168736163,0.3992,0.9757666666666668,0.06332856282776511,-1,1,1,-1
-0.1263974201673026,0.6119666666666667,4.043633333333333,-0.030731905193918958,-0.1529255320394824,0.4758666666666666,2.330833333333333,-0.06480589880604774,0.0310437477104356,0.3319333333333333,0.8207,0.025406887178901567,-0.1065370517804396,0.4550333333333333,1.2389333333333334,-0.06715221978984584,1,1,-1,1
0.0888725834746662,0.6248333333333334,4.453033333333334,0.021608224329792317,-0.0408569087503973,0.4787666666666667,2.4329666666666667,-0.017314104837134532,-0.027722092743412,0.3223333333333333,0.7533000000000001,-0.02268837156082633,0.0030579595087718,0.4707,1.4915333333333332,0.0019274868753144467,1,1,-1,1
0.1774778216456036,0.6214666666666667,4.542366666666667,0.043151447091377325,-0.049869629335435,0.4800333333333333,2.424366666666667,-0.02113346351721641,-0.0859118720907828,0.3216333333333333,0.6938666666666666,-0.07031216919743846,0.0296510884609861,0.4744333333333334,1.5540666666666667,0.01868961432726522,-1,1,-1,1
0.1025167210444095,0.6277333333333334,4.508033333333334,0.02492562069509099,-0.0212962653359265,0.4797666666666667,2.4489666666666667,-0.009024808335801467,-0.0937776024448665,0.3225,0.6824,-0.07674965624152648,-0.0105602697169144,0.4806666666666667,1.5711333333333335,-0.006656327927412098,1,-1,1,1
-0.1001797213694795,0.6015666666666667,4.2659666666666665,-0.024357409315830997,-0.0525032575318307,0.5114333333333333,2.6686666666666667,-0.022249527264794604,-0.0487380830682401,0.3734333333333333,0.9422,-0.03988832113251747,-0.0158438260627449,0.4902,1.6225333333333334,-0.009986648516144468,-1,1,1,1
-0.0684207633240028,0.5899333333333333,4.1631,-0.016635627602095342,-0.0159713269802841,0.5207333333333333,2.8134666666666663,-0.006768236711547719,0.0034999774206061,0.3894333333333333,1.1464,0.0028644586434436767,0.056921552857893,0.4901,1.677533333333333,0.03587867849178045,-1,1,1,-1
-0.182877680068155,0.5957333333333333,4.0469,-0.04446435313710818,0.0605608653368618,0.5192,2.8888333333333334,0.025664133766845874,0.0639272996224569,0.3914333333333333,1.2251333333333334,0.05231951065668575,0.0467631270486972,0.4905,1.6676,0.029475640006504805,1,-1,1,1
-0.18574803401318,0.6028333333333333,4.038566666666666,-0.045162242739560036,0.0695470606799388,0.5139666666666667,2.8941666666666666,0.02947225173307581,0.0692165805862128,0.3934666666666666,1.2426333333333337,0.05664837474736007,-0.0242574319127679,0.4983333333333333,1.6647666666666665,-0.015289895600832526,1,-1,1,1
-0.108439465052391,0.6101,4.052866666666667,-0.026365659638134423,-0.0513825457822618,0.5450333333333333,3.0203,-0.02177459851179501,0.0118923482667068,0.4138,1.3014666666666663,0.009732959870784414,-0.0939752093077173,0.5529333333333334,2.0357000000000003,-0.059234264556467145,1,1,1,1
-0.0432106481257275,0.6078,4.0975,-0.010506112702379127,-0.0035132072024341,0.5535333333333333,3.1526666666666667,-0.001488806659092353,0.034121861624627,0.4219,1.3651666666666666,0.027926083432882803,0.0146474204803799,0.5710666666666667,2.278833333333333,0.0092325325604078,-1,1,1,1
-0.0314800397257428,0.6055666666666667,4.100233333333333,-0.007653966315703293,-0.0575145137602879,0.5599000000000001,3.1659,-0.024373168488738342,0.0632975900435039,0.4253,1.4107666666666665,0.05180414246154498,0.0329056993955805,0.5781333333333333,2.3469,0.020741054133021564,-1,1,1,1
-0.0361685865974417,0.6052000000000001,4.0906666666666665,-0.008793926116841464,-0.0045347049859763,0.56,3.2162333333333333,-0.0019216910905406385,0.0393190401889838,0.4294666666666666,1.4084333333333332,0.03217956889040156,-0.0340483382602068,0.5862666666666666,2.3387333333333333,-0.021461279959581307,-1,1,1,1
0.156006039267238,0.6313666666666666,4.4755666666666665,0.037930859681262676,-0.0358211398353858,0.5111666666666667,2.9731,-0.015180075768446252,-0.0311588151734909,0.3855333333333333,1.2323666666666666,-0.02550106092619129,-0.0275230828304255,0.5557,2.3702666666666667,-0.01734829410646602,1,-1,-1,-1
0.0378039169020061,0.6413,4.542,0.009191535623539422,-0.0581937508746652,0.4952666666666666,2.7790000000000004,-0.02466101167040066,-0.0344324537383138,0.366,1.0879333333333334,-0.02818027886265833,-0.0465980170872044,0.5397666666666666,2.2589,-0.02937156822829841,1,-1,-1,-1
0.0602526421487974,0.6444666666666667,4.626433333333334,0.014649654112789975,-0.0927662361329755,0.4900333333333333,2.688566666666667,-0.03931193981329037,-0.0568276958784985,0.3588333333333333,1.012133333333333,-0.04650903851201546,-0.0426916161399661,0.5318333333333333,2.208733333333333,-0.0269092934552286,1,-1,-1,-1
0.0963443809236404,0.6390666666666667,4.664566666666667,0.023424895671075287,-0.1165431370129614,0.4907,2.666033333333333,-0.049387977554012225,-0.0848345701655888,0.3581666666666667,0.98,-0.06943048156338337,-0.0853814897129181,0.5302,2.1533666666666664,-0.05381748853912841,-1,1,-1,-1
-0.101247993745285,0.6145666666666666,4.4976,-0.024617145988708358,-0.091964406968251,0.5106333333333333,2.7092666666666667,-0.038972145280514396,-0.0115968703602067,0.3945666666666666,1.1569,-0.009491134241213844,0.0237929092522364,0.4806,1.8153666666666668,0.01499709861353029,-1,1,1,-1
-0.1580328942312956,0.6111333333333334,4.390766666666667,-0.03842366336756256,0.0217721504705212,0.5136,2.825533333333333,0.0092264761898514,-0.0686973252723563,0.4123666666666666,1.2766,-0.05622340475664717,-0.0001568978950516,0.4633666666666666,1.6175,-9.889556503574699e-05,-1,1,1,-1
-0.2285632568709914,0.6182666666666666,4.321733333333333,-0.055572212879624265,0.0159160873922097,0.5174,2.8206,0.006744827597928201,0.0033686506170416,0.4153333333333333,1.3787333333333334,0.0027569778936047196,-0.0765693694820297,0.4597333333333334,1.506,-0.0482630506729605,1,1,1,-1
-0.2093169473147842,0.6208333333333333,4.339466666666667,-0.0508927205305614,0.0228819797331434,0.5196999999999999,2.8266333333333336,0.009696793225380272,0.0359259601619201,0.4108,1.4108333333333334,0.02940259742932979,-0.0925098309267713,0.4600999999999999,1.4895333333333334,-0.0583106102083501,1,1,-1,1
-0.0824430806668088,0.5934666666666666,4.182833333333333,-0.020044973509691928,0.0232946857588061,0.5337,2.9937,0.009871687401513252,-0.0421820900826304,0.3826333333333334,1.2982,-0.0345227520110076,-0.0322016330851935,0.5029333333333333,1.6726666666666667,-0.020297268475059378,-1,1,-1,1
-0.2719866985852035,0.6011333333333334,3.989966666666666,-0.06613006360306843,0.1176755756324272,0.5301333333333333,3.0857666666666668,0.04986787585221277,-0.0970184957484734,0.3742333333333333,1.1551,-0.0794020747346686,-0.007955662622711,0.5172,1.834366666666667,-0.005014597232474176,1,-1,-1,1
-0.2370888097121888,0.6007666666666667,4.026,-0.05764509127615029,0.1023515009891316,0.5314666666666666,3.0712333333333333,0.043373927998081124,-0.092601701404861,0.3705,1.1261666666666668,-0.0757872729192664,0.1130895620231373,0.5164,1.960233333333333,0.07128238484171599,-1,1,-1,-1
-0.2373109722485384,0.6016666666666667,4.0261,-0.05769910723625216,0.1124938086185061,0.5300666666666667,3.0816,0.047671976552323546,-0.0946798451804591,0.3697999999999999,1.1178333333333337,-0.07748807157736169,0.1159389345921895,0.5099,1.964033333333333,0.07307839561752086,1,-1,-1,-1
-0.2511984759460679,0.5999333333333333,4.016633333333333,-0.06107567494188862,-0.0638132533489876,0.5009333333333333,2.875033333333333,-0.027042411975728674,-0.1352286531830544,0.3697,1.0776333333333334,-0.11067410954450325,0.046539980228007,0.4924666666666667,1.8966666666666667,0.02933498655216222,-1,-1,-1,-1
-0.2228934491241139,0.5932666666666667,4.0513,-0.054193672131607785,-0.0693742207152667,0.4915666666666666,2.7626666666666666,-0.029399006611016736,-0.1383751840995539,0.3745666666666666,1.0795333333333337,-0.11324929978075024,-0.0096032132348808,0.4843,1.818066666666667,-0.006053078014271393,-1,-1,1,-1
-0.2712906584232715,0.5926666666666667,3.9952666666666654,-0.06596083040005415,-0.1441928132014047,0.4909,2.6811333333333334,-0.061105197649251916,-0.1503191161530124,0.3795666666666666,1.0714,-0.12302447695926715,0.0068601928369649,0.4802333333333333,1.7980666666666665,0.004324102924661317,-1,-1,1,-1
-0.294272868542706,0.5994666666666667,3.9712333333333336,-0.0715486588668245,-0.1625634231475903,0.4970333333333333,2.6620666666666666,-0.06889018863996829,-0.1336705443907198,0.3799333333333333,1.0878,-0.10939891897574365,-0.0088863283077329,0.4801666666666666,1.7812666666666666,-0.0056012125516239466,1,1,1,-1
-0.010513547259654,0.5547666666666666,3.696366666666667,-0.002556233641539587,-0.0890108840784642,0.4797666666666667,2.6354,-0.0377205184071977,-0.1122624108193159,0.3912333333333333,1.139133333333333,-0.0918780307301317,-0.0873590277544189,0.4620666666666666,1.5579333333333334,-0.05506396633240656,-1,-1,1,-1
-0.0986725092540163,0.547,3.4952,-0.02399095009713625,-0.1522307419646171,0.4777,2.5548333333333333,-0.06451146468060988,-0.0092570586460927,0.3869666666666667,1.2512,-0.007576180776352932,-0.0710732255444419,0.4549333333333333,1.5129,-0.044798732301788075,-1,-1,-1,-1
-0.0555720958177872,0.5414,3.459766666666667,-0.013511639540103619,-0.0895020976161293,0.4715666666666667,2.5495666666666668,-0.037928682043377605,-0.0109207998215337,0.3799666666666667,1.2571333333333332,-0.008937823215068957,-0.0411991756853855,0.4496666666666666,1.4985666666666666,-0.025968581395392393,-1,-1,-1,-1
-0.1003354617202152,0.5420666666666666,3.4158666666666666,-0.024395275576766875,-0.0737535811703842,0.4700333333333333,2.546933333333333,-0.03125486669340166,-0.0647802233107679,0.3804,1.203633333333333,-0.0530175621974746,-0.0933252018618813,0.4496,1.4462000000000002,-0.0588245531730719,1,-1,1,-1
-0.0850038493408011,0.5628666666666667,3.451833333333333,-0.020667591439777238,-0.085382077019195,0.4371,2.1406666666666667,-0.03618272350837756,-0.0757687038825192,0.3603666666666666,1.1101666666666667,-0.06201077682987505,-0.1022207459882291,0.4485333333333333,1.4445666666666668,-0.06443157462091391,1,-1,-1,-1
0.009484928567558,0.5698333333333333,3.554866666666667,0.0023061382512670203,-0.0979924886799801,0.4266,2.0035,-0.04152669093548091,-0.1981085700131075,0.3610333333333333,0.9961,-0.16213641904468104,-0.0048454018483241,0.4401333333333334,1.4667333333333332,-0.0030541439288122437,1,-1,1,-1
0.0395616875505386,0.5682333333333333,3.586933333333333,0.009618914923305607,-0.18497198819776,0.4298666666666666,1.9177,-0.07838636092501945,-0.1391476774151314,0.3561333333333333,1.013966666666667,-0.11388152533220115,-0.0250675515386307,0.4397666666666666,1.4473,-0.015800528570891818,-1,1,-1,-1
0.0489645118846682,0.5674666666666667,3.598866666666667,0.011905090587405886,-0.161571924184122,0.4272333333333333,1.9426,-0.06847001693524446,-0.100942200181044,0.3507333333333333,0.9990333333333332,-0.08261332090157925,-0.0732759186434102,0.4402333333333333,1.4044333333333332,-0.046187129377167374,-1,-1,-1,1
-0.0042956494999595,0.5783333333333334,3.647266666666667,-0.0010444318642289104,-0.0546439979651389,0.4495666666666666,2.0437666666666665,-0.023156717882612223,-0.0893368493615038,0.3594,1.0036,-0.07311524606557893,-0.0171589962772997,0.4768,1.5229666666666666,-0.01081562395551417,1,1,1,1
0.0658884316796957,0.5757666666666666,3.7120333333333337,0.016019923769616813,0.000535672109466,0.4581333333333333,2.1147,0.00022700403298458406,-0.1003129373900131,0.3696666666666667,0.9852333333333332,-0.08209831836751895,0.0356244115460255,0.4865333333333334,1.6658,0.022454707297070605,-1,1,1,1
0.0893267493828484,0.5711999999999999,3.7288,0.021718648922431086,0.0316695596708327,0.4606,2.1723000000000003,0.013420743102140666,-0.0457769247560071,0.3733333333333333,1.0316666666666667,-0.03746484392030961,-0.0239883833858542,0.4964666666666666,1.6977,-0.015120309475522082,-1,1,1,1
0.0750575064527532,0.5706,3.7144,0.018249266237750913,0.0316721579041807,0.4607333333333333,2.1738666666666666,0.0134218441664638,-0.0028715482658847,0.3703,1.0745333333333331,-0.0023501383757083528,0.0889068058570576,0.486,1.810533333333333,0.056039558707052954,-1,1,-1,-1
-0.0830177196357819,0.5669,3.5703,-0.02018468957582554,0.0395460421597411,0.4418666666666667,2.189966666666667,0.01675859336374393,-0.0515557033354632,0.3525333333333333,1.0473,-0.042194323645811285,-0.0197499776755469,0.4373333333333333,1.4317,-0.012448766129234835,-1,-1,-1,-1
-0.1088222786686232,0.5698666666666666,3.551933333333333,-0.026458735839732666,-0.0306653930455187,0.4320333333333333,2.124133333333333,-0.012995203168836995,-0.1700724958238302,0.3531,0.9402666666666666,-0.13919107814993997,-0.0405834711582306,0.4201,1.2526666666666666,-0.0255804917585746,1,-1,1,-1
-0.0982836244754792,0.5675666666666667,3.566233333333333,-0.023896397770597138,-0.1367127346364669,0.4374333333333333,2.0203,-0.057935333153272976,-0.1608731299104738,0.3519333333333334,0.9558333333333332,-0.1316621143773247,-0.0050104213065587,0.4096666666666667,1.1934666666666665,-0.003158158661187311,-1,1,-1,-1
-0.0963210843363335,0.5644666666666667,3.5687999999999995,-0.02341923140584337,-0.1263683363783059,0.4404,2.031,-0.05355164379945886,-0.1552594302627851,0.3499,0.9531,-0.1270677388871154,-0.1242929954620768,0.4171666666666667,1.0748666666666669,-0.078344110430322,-1,1,-1,1
-0.0353425253515444,0.5855666666666667,3.7364,-0.008593079961439837,-0.1164498533998004,0.4491666666666666,2.0348,-0.0493484463631499,-0.1115104568253534,0.3747333333333333,0.9914666666666666,-0.09126261501207691,-0.0221761513871954,0.4442666666666667,1.2157,-0.013978027054051217,1,1,1,1
0.0141392139245559,0.5889666666666666,3.8328,0.003437767806264109,-0.0465708113870499,0.4501666666666666,2.1,-0.019735509498083597,-0.0195901120925738,0.3827,1.1060666666666668,-0.01603297940701741,0.0544350040044101,0.4507,1.347,0.03431136202922812,1,1,1,1
0.0647652762488153,0.5836,3.8825666666666665,0.015746842988583747,-0.045954388893048,0.4487,2.1001333333333334,-0.019474285533482676,0.0547303081423129,0.3782333333333333,1.1776666666666664,0.044792490172532395,0.0303921426484301,0.4553333333333333,1.3655000000000002,0.019156714109357757,-1,-1,-1,1
0.0736210670827364,0.5795333333333333,3.891133333333333,0.01790001450082671,-0.0625585311740555,0.4501666666666666,2.0833666666666666,-0.026510693058593503,0.0647486820543299,0.3713666666666666,1.1876,0.05299174813819041,0.0566599177563116,0.4548333333333333,1.3916666666666666,0.035713765181786275,-1,1,-1,-1
0.0881708145772153,0.5882333333333333,3.8907,0.02143759825850102,0.0844314527926992,0.4609666666666666,2.2248,0.03577987346363187,-0.0865519876304363,0.4060333333333333,1.2544666666666666,-0.0708360538601131,-0.0077468472902271,0.4651666666666667,1.395233333333333,-0.004882977172897653,1,1,1,1
-0.0531509846598901,0.5992999999999999,3.9016,-0.012922977536797314,0.1199010546264811,0.4623666666666666,2.269066666666667,0.05081097648792876,0.0185137561158847,0.4139,1.4243,0.015152065958062807,0.0060794751310937,0.4704333333333333,1.4452333333333334,0.0038320025135617796,1,1,1,1
0.0341694795078342,0.5950333333333333,3.985,0.008307868968926654,0.0375378076878218,0.4684,2.2585,0.015907555357007306,-0.0085121382398321,0.4190666666666666,1.4435,-0.006966521501459313,0.0829475607822904,0.4628666666666667,1.5164,0.052283339360313,-1,1,1,-1
0.0313004418874598,0.5889666666666666,3.9822333333333337,0.007610299413864313,0.029546748002756,0.4702,2.2726666666666664,0.012521150232912276,0.0477502383119796,0.418,1.4998,0.03907984721671692,0.0735770849057533,0.4579999999999999,1.5070666666666668,0.046376959888751554,-1,1,-1,-1
-0.0446386661879003,0.5740999999999999,3.9014333333333338,-0.010853316906735593,0.0530281745180705,0.4718333333333333,2.313433333333333,0.0224719735537704,-0.0866287910369825,0.4038666666666666,1.3545666666666667,-0.07089891146040272,0.0232198879604828,0.4811666666666667,1.5523333333333331,0.014635912987637419,-1,1,-1,1
-0.1166932208513076,0.5696333333333333,3.825133333333333,-0.028372454083545745,0.0690267346072266,0.4703,2.327,0.029251750954921715,-0.1411012125631736,0.4048,1.2905000000000002,-0.11548034154373872,0.0209652172050043,0.4903666666666667,1.6322333333333334,0.013214753460549507,-1,-1,1,1
-0.2046949380913072,0.5807,3.735500000000001,-0.04976893850183564,0.0629946969678618,0.4703333333333333,2.3200333333333334,0.026695528879787652,-0.1404205650005596,0.4048333333333333,1.2874333333333334,-0.11492328458034526,0.0367559783474367,0.4939,1.6796,0.023167954203056503,1,1,1,1
-0.1862358715108003,0.5888,3.7515333333333336,-0.04528085414560821,0.0638508821092269,0.4706666666666667,2.3195,0.027058358074432687,-0.1197906201081795,0.4008666666666666,1.3019,-0.09803928309712667,-0.0147242570402774,0.4997333333333333,1.6803666666666666,-0.00928096402600501,1,1,-1,1
0.0044680447897702,0.6450333333333333,4.596066666666666,0.0010863475591483794,0.0347218428353541,0.4824666666666667,2.3727,0.014714222034333018,-0.0461295362507239,0.3832,1.2439666666666669,-0.03775342893742215,-0.0121023165105924,0.5553333333333333,2.1528333333333336,-0.007628307754943842,1,1,-1,1
0.0655185103613078,0.6578333333333333,4.8344,0.015929982164235478,0.1116339825061918,0.4805,2.434766666666667,0.04730760440803667,-0.1227501962376842,0.3821333333333333,1.1262,-0.1004614654161261,-0.0260331683048855,0.5795333333333333,2.3376,-0.016409174185132554,1,-1,-1,1
0.127137396083075,0.6599666666666667,4.922033333333333,0.030911820809753524,0.1260916841480899,0.4802,2.4451333333333336,0.05343440571503476,-0.1440049481837857,0.3887,1.0922,-0.11785682275980817,-0.007327350446999,0.5899,2.4408,-0.004618560768024208,1,-1,1,1
0.1520176266724355,0.6592666666666667,4.947433333333334,0.0369611285144757,0.1094736320651335,0.4806666666666667,2.4287666666666667,0.04639210357438465,-0.1043314595443047,0.3886333333333334,1.1317,-0.08538716544720586,0.0516569148539201,0.5902000000000001,2.5026,0.03256028247416442,-1,1,-1,1
-0.0457237530554195,0.6258666666666667,4.696133333333333,-0.011117141806766212,-0.0452692534512375,0.5036666666666667,2.5346666666666664,-0.019183942792684202,0.0113427436050572,0.4237333333333333,1.3933666666666666,0.009283151305086152,0.0273081079534156,0.5142,2.0679333333333334,0.01721279157519629,-1,1,1,-1
-0.1429558953190701,0.6204333333333334,4.525399999999999,-0.03475788521666329,-0.0063651503109816,0.5087333333333334,2.6425,-0.0026973866393497823,-0.0031030986271674,0.4381,1.5325666666666666,-0.0025396442936219247,0.027681421368588,0.4838333333333333,1.7893666666666663,0.017448097734764315,-1,1,1,-1
-0.2284597155113337,0.6288333333333334,4.443266666666667,-0.055547038131243814,0.0743224065547747,0.4997333333333333,2.7251,0.03149592022976997,0.0985426745106801,0.4318666666666667,1.639233333333333,0.08064949621911928,-0.119898803525998,0.4801666666666666,1.6108,-0.07557437222413944,1,-1,-1,-1
-0.2037518910009224,0.6317666666666667,4.468733333333334,-0.04953964874468121,0.069525166344154,0.4936,2.720733333333333,0.02946297347789911,0.0945167206733443,0.431,1.6374,0.07735456688627097,-0.1249785646820389,0.4783333333333333,1.5898666666666668,-0.07877623703952201,1,-1,-1,-1
-0.3487502772580395,0.6191333333333333,4.4213000000000005,-0.08479413933338781,0.2319760760155178,0.3414666666666667,1.3193,0.09830548180668974,-0.0316899337511571,0.3983666666666666,1.4681,-0.02593574007341447,-0.0216412222354902,0.4937333333333333,1.7476666666666665,-0.013640851589112185,-1,-1,-1,1
-0.3183254575397924,0.6137333333333334,4.400533333333334,-0.0773967361752724,0.0297725596235387,0.3,0.6915333333333333,0.012616843377480804,-0.097041858852247,0.3892,1.3342666666666667,-0.07942119561360571,0.0067988982473274,0.4992333333333333,1.8009,0.0042854678424389505,-1,-1,-1,1
-0.277732525659772,0.6091,4.3808,-0.06752708747177213,0.0426044422437114,0.2793666666666666,0.5033666666666666,0.01805466448873446,-0.1115966408362978,0.3855333333333333,1.2919,-0.09133314990570876,0.0145674507389763,0.5020666666666667,1.8194,0.009182126194157503,-1,-1,-1,1
-0.3693880268640912,0.619,4.294466666666667,-0.08981194241409571,0.0524373960392822,0.2701,0.4242666666666667,0.02222161686183971,-0.081051804438802,0.3817333333333333,1.2893666666666668,-0.06633458273888737,0.0163170375969661,0.5069333333333333,1.8275,0.010284922256801393,1,-1,-1,1
-0.1865407569061261,0.5999333333333333,4.311533333333333,-0.04535498310371322,-0.0326589729317438,0.3352666666666666,0.6836333333333333,-0.013840030939879965,-0.0737749187790761,0.3977333333333333,1.2929,-0.06037901916792481,0.0016312865790963,0.5001,1.8078666666666667,0.0010282292692448342,-1,1,1,-1
-0.3474700303538807,0.6013333333333333,4.138233333333333,-0.08448286378336996,0.0347536617738162,0.3543333333333333,0.9461333333333332,0.01472770608031664,-0.0082495853215012,0.4079,1.354666666666667,-0.006751642407712454,-0.001934488744345,0.498,1.7993333333333337,-0.0012193430470458088,1,1,1,-1
-0.217063760874872,0.5975666666666667,4.226366666666667,-0.05277625849809637,0.0460667856236274,0.3617333333333333,1.0355,0.01952191637086422,0.0226596701100141,0.4088,1.3846666666666665,0.01854517332656734,-0.0001661249459221,0.4919,1.7999,-0.00010471154114652639,-1,1,1,-1
-0.1367413023604182,0.5916666666666667,4.209966666666666,-0.03324688695917281,-0.0126856121633147,0.3688333333333333,1.0536333333333334,-0.0053758354617742315,0.0243428953169293,0.4104,1.3866666666666667,0.019922761925974808,-0.0096847832756599,0.49,1.7908,-0.0061044930779992086,-1,1,1,-1
-0.1924570246234234,0.6007333333333333,4.161933333333333,-0.04679344742006687,0.0539262717152657,0.3757999999999999,1.1985666666666666,0.022852563997388414,0.0022815476077051,0.4023333333333333,1.3866333333333334,0.0018672688363193396,0.0138723849810253,0.4555666666666667,1.6059,0.008744013746269293,1,1,-1,-1
-0.1944762985734689,0.6088333333333333,4.1644,-0.04728440788042444,0.0552398651215728,0.3788,1.2343333333333333,0.023409231024967895,-0.0389986793186656,0.3989666666666667,1.3563666666666667,-0.03191737849494318,-0.0013322218792177,0.4437666666666666,1.4832,-0.0008397234102783175,1,1,-1,-1
-0.1712698813145756,0.6117666666666667,4.188766666666667,-0.041642066334632966,0.061361024210643,0.3795333333333333,1.2489333333333337,0.026003220473372012,-0.061070157181456,0.3989666666666667,1.3379,-0.04998116232549637,-0.0378430793219815,0.4396666666666667,1.409333333333333,-0.023853173498657388,1,1,1,-1
-0.154252861920523,0.6135333333333333,4.206133333333333,-0.0375045971836891,0.0740324551116577,0.3768999999999999,1.2617,0.03137304628170708,-0.0631823457134881,0.3976333333333333,1.3359,-0.05170982396243751,-0.0959924670232328,0.4474666666666667,1.3513,-0.06050577837462905,1,-1,-1,1
-0.1609352369855212,0.6115666666666667,4.2109,-0.039129330637076916,0.065547336391462,0.3575333333333333,1.2563333333333333,0.027777271672949577,-0.1133333350167828,0.3806,1.296366666666667,-0.09275449869128095,0.0367721401967346,0.4157333333333333,1.2703000000000002,0.023178141307337367,-1,-1,-1,-1
-0.137409224778942,0.6049666666666667,4.240600000000001,-0.03340928369492736,-0.0220009806145173,0.3502666666666666,1.1704666666666663,-0.009323448506755002,-0.1756891930793724,0.3774333333333333,1.2086666666666666,-0.1437879069484692,-0.0898740870148158,0.4106666666666667,1.1018,-0.05664925341719211,-1,-1,-1,-1
-0.1501250189961585,0.5998333333333333,4.230366666666666,-0.03650096532760335,-0.0811438117517655,0.3558,1.112,-0.03438665592979095,-0.1916146996561436,0.3766333333333333,1.1893333333333334,-0.15682169245133445,-0.0385894264678845,0.4050666666666667,1.1040666666666668,-0.02432360952765969,-1,1,-1,-1
-0.1589703843817238,0.5968,4.223766666666667,-0.03865160202631887,-0.0914887302694014,0.3601666666666666,1.1022666666666667,-0.03877056575616078,-0.198245231547147,0.3774333333333333,1.1866,-0.16224826585549215,-0.0021243777709423,0.4000333333333333,1.0963333333333334,-0.0013390335156352818,-1,1,1,-1
0.2520512144657774,0.4751666666666667,2.8497666666666666,0.06128300733291549,-0.0847179744955406,0.3599333333333333,1.1406333333333334,-0.03590129397616788,-0.0326489179027977,0.3201666666666666,0.8053,-0.026720593834447224,-0.0572066092258016,0.3568666666666666,0.7110666666666666,-0.036058354647168556,-1,-1,-1,-1
0.1687190496847543,0.4456666666666667,2.344066666666667,0.04102186446888636,-0.0797674200261429,0.3594333333333333,1.1543333333333332,-0.03380337659311909,-0.0203938193313886,0.3009666666666666,0.6190333333333333,-0.016690751121048248,0.0145148350446642,0.3338,0.6008666666666667,0.009148961575747344,-1,-1,-1,-1
0.1497376573522824,0.4347999999999999,2.1723000000000003,0.03640678333164486,-0.0932523623229628,0.3592,1.1430666666666665,-0.03951794756265137,0.1337803427889163,0.2802,0.5570333333333334,0.10948878040424845,-0.1761664596256671,0.3438666666666666,0.4138666666666666,-0.11104088782897786,-1,-1,-1,1
0.1401550734263721,0.4317333333333333,2.119866666666667,0.03407690143742541,-0.0922491985305584,0.3586333333333333,1.1445333333333334,-0.03909283260408666,0.1576384005445724,0.2791666666666667,0.5706,0.12901474058662382,-0.2273678615777182,0.3392333333333333,0.363,-0.14331405232876415,-1,-1,-1,-1
0.1693985350513149,0.4907333333333333,2.5555,0.04118707258656912,-0.0977024571864262,0.3597666666666667,1.1304333333333334,-0.041403783064106185,0.0951698361739663,0.3099666666666666,0.5117999999999999,0.07788909100345792,-0.0176142929402407,0.3847333333333333,0.7425333333333334,-0.011102605630606955,1,1,1,1
0.1686263462776809,0.5076666666666667,2.798133333333333,0.04099932482912503,-0.1070134169432024,0.3611666666666667,1.1154,-0.04534952781802363,0.0598366297726987,0.3294333333333333,0.6726,0.04897161631324591,0.0041209005839929,0.3972,0.8654000000000001,0.002597477751859499,1,1,1,1
0.1507276737352536,0.5143333333333333,2.881366666666666,0.03664749306750518,-0.1045118652193934,0.3643666666666666,1.1174666666666666,-0.04428943467524218,0.1241863269993723,0.3305333333333333,0.7478333333333333,0.10163682647680417,0.0656652888443828,0.3999666666666667,0.9509,0.04139001253882371,1,1,1,1
0.099626086668946,0.5188,2.8970333333333333,0.024222800167113097,-0.1076911010827719,0.37,1.1133333333333333,-0.04563671288899049,0.1107127675348603,0.3332666666666666,0.7623333333333333,0.09060976851955875,0.0599366320825968,0.4014999999999999,0.9574,0.037779137152851465,1,1,1,1
0.118754219649841,0.511,2.869066666666667,0.028873559403555227,-0.3104036759707322,0.5249,2.6696,-0.13154107718775795,0.0140772208516167,0.3443333333333333,0.7702333333333333,0.011521107738202514,0.0134007257215031,0.3976666666666666,0.8926,0.008446718432272573,-1,1,1,-1
0.1206796855693936,0.5077,2.8552666666666666,0.029341711649190378,-0.0960798321058984,0.5619,3.3246333333333333,-0.04071615637831711,0.0946673625436714,0.3403,0.8464999999999999,0.07747785551235824,-0.0218056085015447,0.4008,0.8523666666666667,-0.013744467209068271,-1,1,-1,1
0.1256846865594121,0.5015999999999999,2.855833333333333,0.030558613194468186,-0.0781732918444308,0.5763666666666666,3.5121,-0.03312782615853743,0.0906542809789985,0.3399,0.8412666666666666,0.07419346113109931,0.039746538290721,0.3982,0.9125,0.02505295792007327,-1,1,-1,-1
0.112251755891636,0.4995333333333333,2.8416,0.02729256906783836,-0.0075910259098295,0.5796333333333333,3.6208,-0.0032168811210641197,0.0872076727164832,0.3392333333333333,0.8376,0.07137268098263291,0.0374024050172279,0.3907666666666667,0.9099,0.023575408558911003,-1,1,-1,-1
0.0796916188506298,0.4926333333333333,2.8379,0.01937599099748892,-0.0677502121845265,0.4897999999999999,2.856466666666667,-0.02871079365468623,0.0332063551870432,0.3210333333333333,0.7915333333333333,0.02717681279107075,0.065609945997567,0.3977333333333333,0.9473333333333332,0.04135512894714305,-1,-1,-1,1
0.0198460868692587,0.4943999999999999,2.787,0.004825320479872529,-0.0714586571864956,0.4611333333333334,2.4983,-0.03028233706094592,-0.0739727208655138,0.3175666666666666,0.6863666666666667,-0.06054090475405798,0.0265637240405949,0.4035666666666667,0.9293333333333332,0.01674359300731421,1,-1,-1,1
-0.0179181402313606,0.5021333333333333,2.7505,-0.00435656507951392,-0.0548580455091882,0.4498666666666666,2.3731,-0.023247425714681497,-0.1126146969138042,0.3229666666666667,0.6465333333333334,-0.09216634943252701,-0.0248109348677822,0.4104333333333333,0.9395,-0.015638778468044304,1,-1,1,1
-0.0157440611497992,0.5097333333333334,2.7522666666666664,-0.0038279657447316813,-0.1305667262236549,0.4496666666666666,2.2945,-0.055330813201961114,-0.0808029773986878,0.3221,0.6782333333333334,-0.06613093720632443,0.0420643106431136,0.4098333333333333,1.006233333333333,0.026513891518568738,1,-1,-1,-1
0.1417329553113728,0.5503,3.366833333333333,0.03446054310062439,-0.1540160006819668,0.4575666666666667,2.244666666666667,-0.06526801130978432,0.0115076040848005,0.3383333333333334,0.7507333333333334,0.00941807675442839,-0.0716184771455201,0.4539,1.2846,-0.04514241419221458,1,1,1,1
-0.1103433583581261,0.5728333333333333,3.4544666666666664,-0.026828566780493363,-0.154169830535733,0.4664999999999999,2.2312666666666665,-0.06533320043682915,0.0671881453349547,0.3440666666666667,0.7989333333333334,0.0549882586409179,0.036306963236939,0.4647666666666666,1.4892333333333332,0.022884931903441492,1,1,1,1
0.136919103695694,0.5600666666666667,3.702,0.033290117064437734,-0.1142177540524604,0.4702,2.2714,-0.048402540192351594,0.1040800162842815,0.3440333333333333,0.8333333333333334,0.08518137874262066,-0.002072770680201,0.4725,1.5258333333333334,-0.001306504638195381,-1,1,-1,1
0.0281207414688835,0.5631333333333334,3.591466666666667,0.006837196199578697,-0.0820901101191129,0.4693,2.3023666666666665,-0.034787672786929034,0.1228530962381269,0.3438666666666666,0.8502666666666666,0.10054568104390219,-0.0074062034876707,0.4768666666666666,1.5622333333333334,-0.0046682632577194965,1,-1,-1,1
-0.0309328028729809,0.5998,3.925833333333333,-0.007520912721291026,-0.0116222225294038,0.4869333333333333,2.4362666666666666,-0.004925198343906708,-0.0573765867165261,0.3951,1.1698,-0.04695826286873229,-0.0353022281927526,0.4374666666666666,1.3897000000000002,-0.022251629335084205,1,1,1,-1
-0.0101526108131722,0.6077,4.0624,-0.0024684765920711194,0.0299276048153447,0.4903333333333333,2.5121333333333333,0.01268254753346144,-0.0350958188837655,0.4141333333333333,1.3803666666666667,-0.028723191515026048,-0.0104851720377174,0.4220666666666666,1.2567666666666668,-0.006608992509593917,1,1,1,-1
0.1146420798641223,0.5979,4.187833333333334,0.027873745563434298,0.0409598634083248,0.4909,2.530533333333333,0.017357734367496658,-0.0157540816796102,0.4200333333333333,1.4582333333333333,-0.012893487589660614,-0.037376327620511,0.4175666666666667,1.1861333333333333,-0.02355897150676234,-1,1,1,-1
0.0664559201438095,0.5959333333333333,4.141933333333333,0.01615790128256529,0.0446549880043982,0.4912333333333333,2.5397333333333334,0.018923632929072662,-0.0043820884515433,0.4217666666666667,1.4921,-0.003586397748584392,0.033390385050996,0.4100999999999999,1.1908666666666667,0.021046560218627577,-1,1,1,-1
-0.0369950749868746,0.6184000000000001,4.1452,-0.008994876126693778,0.0182250525866698,0.5133333333333333,2.7416,0.007723307533510409,0.025995462439283,0.4241333333333333,1.4537,0.021275259273422595,-0.1241220825965239,0.5163666666666666,1.6884333333333332,-0.07823638097732218,1,1,1,1
-0.0560456083342773,0.6281333333333333,4.239733333333334,-0.013626768011441455,0.0388869534502673,0.5205666666666666,2.8217,0.01647928855675238,0.0241007264612351,0.4306666666666667,1.4496,0.019724565598255077,-0.0627573503741274,0.556,2.0712,-0.03955708662219166,1,1,1,1
0.0369622086047689,0.6250333333333333,4.3175,0.008986885089079223,-0.0638604212323619,0.5297666666666667,2.8186666666666667,-0.027062400508945355,0.0700524656929744,0.4302,1.4705333333333332,0.05733248153756172,-0.0371872032262876,0.5737333333333333,2.2411000000000003,-0.023439762999709932,-1,1,-1,1
0.0830338355474458,0.6126333333333334,4.358133333333334,0.020188607952234747,-0.0381555390181409,0.5311333333333333,2.856933333333333,-0.016169333972704057,0.0296745131603601,0.4350333333333333,1.4534,0.02428627545187326,-0.0326119372626134,0.5811,2.298,-0.02055589057734522,-1,1,1,1
0.0088885380567402,0.6235333333333333,4.256033333333333,0.002161133577811297,-0.0003246701093657,0.5294333333333333,2.875833333333333,-0.0001375868239416669,0.0717902832443608,0.4153333333333333,1.4239333333333333,0.05875474971463324,-0.0525709616571372,0.6327,2.6789,-0.03313642261322457,1,-1,-1,1
0.0696183916899837,0.6283,4.310266666666666,0.01692681551836892,-0.0015760953562211,0.5288,2.8684,-0.0006679085879366158,0.0215516404103723,0.4068333333333333,1.348766666666667,0.01763833740481399,0.0127638097018247,0.6506000000000001,2.8748333333333336,0.00804525881023176,1,-1,-1,1
0.0746852236532777,0.6287666666666667,4.317666666666667,0.018158750468650054,0.0066608465525193,0.5250333333333334,2.8732333333333333,0.0028226950849105496,0.0212330604034596,0.4018,1.3112,0.01737760450720821,-0.0133054308756563,0.6612,2.9310333333333336,-0.008386652377072059,1,-1,-1,1
0.1430536221909628,0.6184333333333334,4.384,0.03478164624721224,0.0071690767601269,0.5212666666666667,2.8723666666666667,0.00303806994720556,0.0297652436804261,0.4008333333333334,1.3045666666666669,0.0243605313087531,-0.0291708755173552,0.6676333333333333,2.9629666666666665,-0.01838692747233808,-1,-1,-1,1
-0.1438773914064759,0.5978,4.1736,-0.034981935124938614,-0.0720541392386828,0.4921666666666667,2.7475666666666667,-0.030534687006047945,-0.0098644211779259,0.3835,1.2984000000000002,-0.008073259655711006,0.1198402740592121,0.5105333333333334,2.154733333333333,0.07553748004858077,-1,-1,-1,-1
-0.2467421830304346,0.5949333333333333,4.068466666666667,-0.05999218469961702,-0.1443604065569652,0.4851666666666666,2.6189666666666667,-0.06117621939360142,-0.1587485072320376,0.3808666666666667,1.1913666666666665,-0.12992327636097853,0.0493780507808285,0.4518333333333333,1.574633333333333,0.03112387346387184,-1,-1,-1,-1
-0.2166361036235509,0.5916333333333333,4.0612,-0.052672279144042336,-0.2297021467091449,0.4868666666666666,2.5441333333333334,-0.09734184917742505,-0.1622345423530549,0.3792666666666667,1.1966,-0.13277632431921849,-7.272841178274092e-05,0.4274,1.3116666666666668,-4.584202595606011e-05,-1,1,-1,-1
-0.2821975023185579,0.5976,3.9974666666666665,-0.06861268905437758,-0.225320834608949,0.4886333333333333,2.5497,-0.09548516203815977,-0.1986530467786518,0.3802333333333333,1.1645,-0.16258203082721295,-0.0660974289925599,0.4221,1.1989,-0.041662398246194415,1,1,1,-1
-0.1589782902052494,0.5586333333333333,3.6225,-0.03865352422551207,-0.1566702956796506,0.4778666666666666,2.5534,-0.06639283311505935,-0.136098341413807,0.3903333333333333,1.2390333333333332,-0.11138588155623501,-0.027284190555852,0.4527333333333333,1.2549333333333337,-0.017197716009361205,-1,-1,1,1
-0.06998048214054,0.5432,3.4786999999999995,-0.017014853149068906,-0.0808013971535763,0.4697666666666666,2.5394,-0.03424154944885202,-0.0965935873341676,0.3887333333333334,1.2801,-0.07905432032549319,0.1027977533269393,0.4581666666666667,1.4392666666666665,0.06479527272389196,-1,-1,-1,1
-0.1392285792227339,0.5416,3.3850666666666664,-0.033851636301544974,-0.1560635302677315,0.4728,2.4649666666666668,-0.06613570157293278,-0.0857447730688971,0.3877333333333333,1.2909000000000002,-0.07017541167588034,0.108088927752068,0.4588333333333333,1.4510333333333334,0.068130395125016,-1,1,-1,1
-0.1741198956853038,0.5459333333333334,3.3501333333333334,-0.04233501063149119,-0.1516656155133273,0.4766666666666666,2.4693333333333336,-0.06427197865674923,-0.0939570501383413,0.3868333333333333,1.2819666666666667,-0.07689652018801757,0.0992217359425569,0.4598,1.4509333333333332,0.06254124465238825,1,1,-1,1
0.1397630256334001,0.5727666666666666,3.6785666666666654,0.03398158006465409,-0.1255397563477345,0.4895,2.4924666666666666,-0.05320051293924345,-0.0613047905785306,0.4211666666666667,1.4337,-0.050173191467837094,0.0209804713128494,0.4181,1.2575,0.013224368399067078,1,1,1,-1
0.095813410201726,0.5811333333333334,3.7599,0.023295796976932466,-0.0674538335446341,0.4914333333333333,2.5445,-0.02858519602629164,-0.0466243155936112,0.4349333333333333,1.5782,-0.03815836725416292,-0.0484013333478634,0.4081333333333333,1.0889333333333333,-0.03050823089975981,1,1,1,-1
0.0066216481644216,0.5889666666666666,3.7872,0.00160996848944496,-0.0493619061459997,0.4946333333333333,2.556166666666667,-0.020918303516154375,-0.0335402161670495,0.4404333333333333,1.6358,-0.02745005197377439,-0.1283280859584261,0.4092333333333333,1.0028333333333337,-0.0808875005406584,1,1,1,1
0.0569820260568056,0.5891333333333333,3.838966666666667,0.013854445923162708,-0.0459854879209493,0.4987666666666666,2.558666666666667,-0.019487464499926405,-0.0164574174806801,0.4406333333333333,1.6540666666666666,-0.013469113107344428,-0.1302916973834069,0.4099,1.0003666666666666,-0.08212520013707592,1,1,1,1
0.0614723123677474,0.5760333333333333,3.842833333333333,0.01494620122179746,-0.0407216116422608,0.4682333333333333,2.544566666666667,-0.01725676941000402,-0.1197860759341329,0.4117333333333333,1.546533333333333,-0.09803556404495553,0.0023261118690487,0.4426333333333334,1.1716666666666666,0.001466190145828746,-1,-1,-1,1
0.0159565752224697,0.5693333333333332,3.7989333333333337,0.003879635805125626,-0.2455262790568122,0.4703,2.3408666666666664,-0.10404770859762749,-0.1115412281107766,0.3992333333333333,1.4452666666666667,-0.0912877989101162,0.0307729057776915,0.4536,1.304366666666667,0.019396715957698055,-1,1,-1,1
-0.0637965343912423,0.5776,3.7192666666666665,-0.015511305879638738,-0.2356853794538635,0.4703333333333333,2.350766666666667,-0.09987738899615954,-0.1934434686313191,0.3999,1.3634000000000002,-0.1583183972777604,0.1195771368444582,0.4501666666666666,1.3932,0.07537161992963869,1,1,1,-1
-0.0275879823715992,0.5781333333333333,3.755933333333333,-0.006707662684992183,-0.2383985890153166,0.4713333333333333,2.3483666666666667,-0.10102717727503069,-0.2206653298211001,0.4020666666666666,1.3363666666666667,-0.18059736831243323,0.1281562392655948,0.4498333333333333,1.4019333333333333,0.08077918247953025,1,1,1,-1
-0.1090697285034516,0.5618,3.690666666666667,-0.026518900080855085,-0.0958790767476323,0.4532666666666667,2.3164,-0.04063108143197521,-0.1342783452114335,0.39,1.3472333333333333,-0.10989635656037927,0.0164311145329003,0.4207,1.2763666666666666,0.01035682700117702,-1,-1,-1,-1
-0.2202935803513641,0.5677666666666666,3.5940000000000003,-0.053561547515970684,-0.0562617786018742,0.4434,2.2428,-0.0238422916179881,-0.1159143271455314,0.382,1.3035,-0.09486683952191802,0.0021053438841636,0.4097666666666666,1.1746,0.0013270361144771153,1,-1,-1,-1
-0.18350824698474,0.5617,3.6320666666666654,-0.04461766736356361,-0.0135359755311439,0.4391333333333333,2.2334666666666667,-0.005736197538851597,-0.1689911501287693,0.3825666666666666,1.2509,-0.13830608100552086,-0.0861885315256214,0.4100999999999999,1.0867000000000002,-0.05432618150819927,-1,-1,1,1
-0.2258033774386247,0.5618666666666666,3.5910333333333333,-0.05490118373243221,-0.0481271143591683,0.437,2.1732333333333336,-0.020395030583788346,-0.1914607031070947,0.3892666666666667,1.2289,-0.1566956582822605,-0.0920430682787889,0.4110333333333333,1.0812333333333333,-0.058016401316671726,1,-1,1,1
-0.2775188056785631,0.5615,3.5464,-0.0674751242102446,-0.1020242712162762,0.4272333333333333,2.002833333333333,-0.04323525645472814,-0.0925197940402684,0.3677333333333333,1.1867666666666663,-0.07572023812724528,-0.0341522136312044,0.4463666666666666,1.2097666666666669,-0.021526754474103807,-1,-1,-1,1
-0.2593342347741165,0.5590999999999999,3.5626,-0.06305377994318719,-0.1832298592156755,0.4291,1.9208333333333332,-0.07764809156597675,-0.095665265831893,0.3602,1.1031666666666666,-0.0782945615523567,0.0391607745650182,0.4549666666666667,1.3663666666666667,0.024683740508891487,-1,1,-1,1
-0.2656668104941957,0.5585,3.5455666666666668,-0.06459346418994788,-0.1758340073980926,0.4278,1.9277,-0.07451392019457322,-0.1042847884409945,0.3590666666666666,1.0799333333333334,-0.08534896878785346,0.0103277005265371,0.4600999999999999,1.3854666666666666,0.0065097353839958525,-1,-1,-1,1
-0.1805269627956058,0.5542333333333334,3.564533333333333,-0.04389280650061774,-0.197627016582516,0.4293,1.9075666666666664,-0.08374923576974073,-0.152348921767043,0.3607333333333333,1.0323666666666669,-0.12468571460079843,0.0386682928904669,0.4608333333333334,1.4217,0.024373320452213965,-1,1,1,1
-0.1066420806546442,0.5348666666666666,3.342833333333333,-0.025928648765321746,-0.0604101596241648,0.4086,1.8252666666666668,-0.025600268570261084,-0.08788017321398,0.3515999999999999,1.0096333333333334,-0.07192307020841292,-0.0519429057190843,0.4906333333333333,1.6255333333333333,-0.032740547659979524,-1,-1,-1,1
-0.0886945298489099,0.5282333333333333,3.256133333333333,-0.0215649328833456,-0.2082630526165971,0.4129666666666666,1.6779666666666666,-0.08825651369599427,-0.1576753360555145,0.3527333333333333,0.9339,-0.12904496942265722,-0.0417170128834123,0.5004666666666666,1.7305666666666666,-0.026294983494531746,-1,1,1,1
-0.1282788503347918,0.5290666666666667,3.215966666666667,-0.0311893507134535,-0.2104679867861956,0.4195333333333333,1.675433333333333,-0.08919090796465116,-0.1749852889876254,0.3589666666666666,0.9164,-0.1432118163291729,0.0713915478779394,0.4967333333333333,1.8433666666666664,0.04499937659357019,1,1,1,-1
-0.164403336524463,0.5317333333333333,3.179466666666667,-0.039972554383991686,-0.1893228920893428,0.4197666666666667,1.6963666666666666,-0.0802301618492494,-0.1545294077593124,0.3600333333333333,0.9367333333333332,-0.12647027238414044,0.0755238501940467,0.4901333333333333,1.8473,0.04760404106223981,1,1,1,-1
0.0118872867102384,0.5562666666666667,3.3832,0.002890240700391151,-0.0151539557679887,0.3944666666666666,1.713666666666667,-0.006421855859609166,-0.1657622628860809,0.3518,0.9671666666666666,-0.1356634885371894,0.0689015065106759,0.4143333333333333,1.320366666666667,0.043429858736769626,1,-1,-1,-1
0.0913423072774111,0.5603666666666667,3.5087999999999995,0.02220870587174673,-0.0645503595033765,0.3883333333333333,1.5961666666666667,-0.02735477856496708,-0.0780409987753262,0.3436333333333333,0.9869,-0.06387047304043711,-0.0107664375882698,0.3898333333333333,1.0249,-0.006786279244625142,1,-1,-1,-1
0.1009362829967925,0.5605,3.5275333333333334,0.02454135753386555,0.0123977625394651,0.3805333333333333,1.582833333333333,0.005253852210542254,-0.0840462574512802,0.3402,0.9508666666666666,-0.0687853090674286,-0.0166117230187777,0.3787333333333333,0.9236666666666667,-0.010470667778041629,1,-1,-1,-1
0.1229281274845135,0.5586333333333333,3.5537,0.029888391349440886,-0.0262155903162237,0.3817,1.5461333333333334,-0.011109491466312956,-0.0299445109923298,0.3354999999999999,0.9588666666666664,-0.024507247626991673,0.0228974951208346,0.3702,0.8913666666666668,0.014432702982621086,-1,1,-1,-1
0.0164070019723476,0.5334333333333333,3.4227,0.003989151269568891,-0.0436300687144779,0.3937,1.5175,-0.01848929855141104,-0.0888453973333442,0.3915333333333333,1.1499,-0.0727130308965291,-0.0867353803690014,0.4357666666666667,1.0795666666666668,-0.05467087016917476,-1,1,1,1
-0.163924566612577,0.5392333333333333,3.2252333333333336,-0.03985614764465867,0.0171564107989592,0.4010333333333333,1.5704333333333331,0.007270444688237411,-0.0359664421540544,0.4107666666666666,1.3728333333333331,-0.029435728783718022,-0.0071942416519319,0.4575333333333333,1.3390333333333333,-0.004534659900552029,1,1,1,1
-0.1493026401765944,0.5456,3.233833333333333,-0.036301014506748955,0.0504496389611417,0.3979999999999999,1.6009666666666666,0.021379256646779483,-0.0298279990912078,0.4200333333333333,1.4603666666666668,-0.0244118917197598,0.0692297600283351,0.4623666666666666,1.4501666666666666,0.043636762832539686,1,-1,1,1
-0.0865077444833146,0.5376666666666666,3.294233333333333,-0.0210332441792093,0.0302139045954779,0.4002333333333333,1.5796333333333334,0.012803874000873797,0.0571847779447822,0.4129666666666666,1.540433333333333,0.046801282343407934,0.0082174925208009,0.4694333333333333,1.4528333333333332,0.005179633326211042,-1,1,-1,1
-0.1366976203898113,0.6086666666666667,3.979,-0.03323626625047797,0.0615344595051097,0.4076333333333333,1.5931,0.026076717880853344,-0.0845282587052536,0.3874333333333333,1.3201666666666667,-0.06917978951463549,-0.0230367279108614,0.5120666666666667,1.7982,-0.014520463914255481,1,1,-1,1
-0.0304938549535753,0.6241,4.315933333333334,-0.007414188186673265,0.0714594589425503,0.4121666666666667,1.6139666666666663,0.030282676824496552,-0.0922163005977163,0.3791,1.2153666666666667,-0.07547185240634645,-0.0317433167287977,0.5288666666666666,1.9443666666666664,-0.02000838343287331,1,1,-1,1
-0.0111556326234767,0.6273,4.379133333333334,-0.0027123484301269157,0.0294801453702362,0.4171666666666667,1.6271,0.01249292575394051,-0.1361220445593263,0.3787666666666666,1.1641666666666666,-0.11140528073282964,0.0561553559515348,0.5307666666666667,2.0462333333333333,0.03539573080176832,1,1,-1,1
0.0300382928200013,0.6278666666666667,4.429333333333333,0.007303424119808574,0.0311407814354358,0.4181666666666667,1.6403333333333332,0.01319666051529621,-0.1683694041506362,0.3803,1.1318333333333337,-0.13779723039677,0.0856869378449678,0.5296333333333333,2.0756333333333337,0.05401001799019742,1,1,1,-1
-0.085889185545275,0.5767333333333333,3.9706333333333337,-0.02088284953811993,-0.0243437372689292,0.4387333333333333,1.8291,-0.010316248392086213,-0.0486083436794277,0.3907,1.2396666666666667,-0.0397821395578905,-0.0602926214057681,0.5443,2.0546333333333333,-0.03800352362566004,-1,1,1,1
-0.2266064781205878,0.5681666666666667,3.6972666666666663,-0.055096447322358286,0.0984346469334334,0.4402666666666666,1.9731,0.04171406620661716,-0.0261424860497927,0.3959,1.2641,-0.02139558663594652,0.0697107607155547,0.5426,2.187866666666667,0.04393994621641823,-1,1,1,-1


==> data/results/step_response.csv <==
time,v,q
0,0.32,1.45
1,0.32,1.47
2,0.32,1.41
3,0.32,1.45
4,0.32,1.42
5,0.32,1.27
6,0.32,1.0
7,0.32,0.75
8,0.32,0.66
9,0.32,0.66
10,0.32,0.73
11,0.32,0.8
12,0.32,0.85
13,0.32,0.83
14,0.32,0.78
15,0.32,0.75
16,0.32,0.73
17,0.32,0.75
18,0.32,0.76
19,0.32,0.78
20,0.32,0.76
21,0.32,0.8
22,0.32,0.78
23,0.32,0.8
24,0.32,0.81
25,0.32,0.8
26,0.32,0.8
27,0.32,0.77
28,0.32,0.73
29,0.32,0.75
30,0.32,0.76
31,0.32,0.82
32,0.32,0.8
33,0.32,0.8
34,0.32,0.79
35,0.32,0.76
36,0.32,0.73
37,0.32,0.77
38,0.32,0.77
39,0.9500000000000001,0.75
40,0.9500000000000001,0.74
41,0.9500000000000001,0.77
42,0.9500000000000001,0.87
43,0.9500000000000001,1.28
44,0.9500000000000001,1.97
45,0.9500000000000001,3.02
46,0.9500000000000001,4.16
47,0.9500000000000001,4.98
48,0.9500000000000001,5.29
49,0.9500000000000001,5.33
50,0.9500000000000001,5.33
51,0.9500000000000001,5.32
52,0.9500000000000001,5.33
53,0.9500000000000001,5.37
54,0.9500000000000001,5.35
55,0.9500000000000001,5.32
56,0.9500000000000001,5.32
57,0.9500000000000001,5.3
58,0.9500000000000001,5.36
59,0.9500000000000001,5.4
60,0.9500000000000001,5.4
61,0.9500000000000001,5.33
62,0.9500000000000001,5.37
63,0.9500000000000001,5.37
64,0.9500000000000001,5.38
65,0.9500000000000001,5.38
66,0.9500000000000001,5.35
67,0.9500000000000001,5.33
68,0.9500000000000001,5.35
69,0.9500000000000001,5.35
70,0.9500000000000001,5.38
71,0.9500000000000001,5.37
72,0.9500000000000001,5.33
73,0.9500000000000001,5.33
74,0.9500000000000001,5.31
75,0.9500000000000001,5.33
76,0.9500000000000001,5.36
77,0.9500000000000001,5.38
78,0.9500000000000001,5.38
79,0.5700000000000001,5.36
80,0.5700000000000001,5.37
81,0.5700000000000001,5.36
82,0.5700000000000001,5.15
83,0.5700000000000001,4.5
84,0.5700000000000001,3.48
85,0.5700000000000001,2.5
86,0.5700000000000001,1.97
87,0.5700000000000001,1.77
88,0.5700000000000001,1.7
89,0.5700000000000001,1.76
90,0.5700000000000001,1.85
91,0.5700000000000001,1.88
92,0.5700000000000001,1.93
93,0.5700000000000001,1.94
94,0.5700000000000001,1.88
95,0.5700000000000001,1.88
96,0.5700000000000001,1.91
97,0.5700000000000001,1.94
98,0.5700000000000001,1.93
99,0.5700000000000001,1.9
100,0.5700000000000001,1.9
101,0.5700000000000001,1.93
102,0.5700000000000001,1.95
103,0.5700000000000001,1.94
104,0.5700000000000001,1.91
105,0.5700000000000001,1.92
106,0.5700000000000001,1.92
107,0.5700000000000001,1.93
108,0.5700000000000001,1.97
109,0.5700000000000001,1.94
110,0.5700000000000001,1.93
111,0.5700000000000001,1.91
112,0.5700000000000001,1.93
113,0.5700000000000001,1.93
114,0.5700000000000001,1.94
115,0.5700000000000001,1.93
116,0.5700000000000001,1.9
117,0.5700000000000001,1.9
118,0.5700000000000001,1.9


==> data/results/valve_curve_A_exciting.csv <==
kv0,kv1,kv2,kv3,v
0.0,0.0,0.0,0.0,0.0
0.030949056302968916,0.028759305980294785,0.02327935315205761,0.016525664391860716,0.006711409395973154
0.06189811260593783,0.05751861196058957,0.04655870630411522,0.03305132878372143,0.013422818791946308
0.09284716890890675,0.08627791794088435,0.06983805945617283,0.049576993175582146,0.020134228187919462
0.12379622521187567,0.11503722392117914,0.09311741260823043,0.06610265756744287,0.026845637583892617
0.1547452815148446,0.14379652990147393,0.11639676576028804,0.08262832195930359,0.03355704697986577
0.1856943378178135,0.1725558358817687,0.13967611891234566,0.09915398635116429,0.040268456375838924
0.21664339412078243,0.20131514186206348,0.16295547206440325,0.115679650743025,0.04697986577181208
0.24759245042375133,0.23007444784235828,0.18623482521646087,0.13220531513488573,0.053691275167785234
0.27854150672672023,0.25883375382265306,0.2095141783685185,0.14873097952674644,0.060402684563758385
0.3094905630296892,0.28759305980294786,0.23279353152057608,0.16525664391860717,0.06711409395973154
0.34043961933265815,0.31635236578324266,0.2560728846726337,0.18178230831046788,0.0738255033557047
0.371388675635627,0.3451116717635374,0.2793522378246913,0.19830797270232858,0.08053691275167785
0.4023377319385959,0.37387097774383216,0.3026315909767489,0.2148336370941893,0.087248322147651
0.43328678824156486,0.40263028372412696,0.3259109441288065,0.23135930148605,0.09395973154362416
0.46423584454453376,0.4313895897044217,0.3491902972808641,0.2478849658779107,0.10067114093959731
0.49518490084750266,0.46014889568471656,0.37246965043292174,0.26441063026977146,0.10738255033557047
0.5261339571504716,0.4889082016650113,0.39574900358497933,0.28093629466163217,0.11409395973154363
0.5570830134534405,0.5176675076453061,0.419028356737037,0.2974619590534929,0.12080536912751677
0.5880320697564094,0.5464268136256009,0.4423077098890946,0.3139876234453536,0.12751677852348994
0.6189811260593784,0.5751861196058957,0.46558706304115216,0.33051328783721434,0.1342281879194631
0.6499301823623473,0.6039454255861905,0.48886641619320975,0.347038952229075,0.14093959731543623
0.6808792386653163,0.6327047315664853,0.5121457693452675,0.36356461662093575,0.1476510067114094
0.7118282949682851,0.66146403754678,0.535425122497325,0.3800902810127964,0.15436241610738255
0.742777351271254,0.6902233435270748,0.5587044756493826,0.39661594540465717,0.1610738255033557
0.773726407574223,0.7189826495073696,0.5819838288014403,0.4131416097965179,0.16778523489932887
0.8046754638771918,0.7477419554876643,0.6052631819534978,0.4296672741883786,0.174496644295302
0.8356245201801608,0.7765012614679592,0.6285425351055555,0.4461929385802393,0.18120805369127516
0.8665735764831297,0.8052605674482539,0.651821888257613,0.4627186029721,0.18791946308724833
0.8975226327860987,0.8340198734285488,0.6751012414096706,0.4792442673639607,0.19463087248322147
0.9284716890890675,0.8627791794088434,0.6983805945617282,0.4957699317558214,0.20134228187919462
0.9594207453920366,0.8915384853891383,0.7216599477137859,0.5122955961476822,0.2080536912751678
0.9903698016950053,0.9202977913694331,0.7449393008658435,0.5288212605395429,0.21476510067114093
1.0213188579979742,0.9490570973497278,0.768218654017901,0.5453469249314036,0.22147651006711408
1.0522679143009432,0.9778164033300226,0.7914980071699587,0.5618725893232643,0.22818791946308725
1.083216970603912,1.0065757093103174,0.8147773603220163,0.578398253715125,0.2348993288590604
1.114166026906881,1.0353350152906122,0.838056713474074,0.5949239181069857,0.24161073825503354
1.14511508320985,1.064094321270907,0.8613360666261315,0.6114495824988465,0.2483221476510067
1.1760641395128189,1.0928536272512017,0.8846154197781892,0.6279752468907072,0.2550335570469799
1.207013195815788,1.1216129332314966,0.9078947729302468,0.6445009112825679,0.26174496644295303
1.2379622521187568,1.1503722392117914,0.9311741260823043,0.6610265756744287,0.2684563758389262
1.2689113084217256,1.179131545192086,0.9544534792343619,0.6775522400662892,0.2751677852348993
1.2998603647246947,1.207890851172381,0.9777328323864195,0.69407790445815,0.28187919463087246
1.3308094210276633,1.2366501571526756,1.001012185538477,0.7106035688500106,0.2885906040268456
1.3617584773306326,1.2654094631329706,1.024291538690535,0.7271292332418715,0.2953020134228188
1.3927075336336014,1.2941687691132653,1.0475708918425926,0.7436548976337323,0.30201342281879195
1.4236565899365703,1.32292807509356,1.07085024499465,0.7601805620255928,0.3087248322147651
1.4546056462395391,1.3516873810738548,1.0941295981467076,0.7767062264174536,0.31543624161073824
1.485554702542508,1.3804466870541496,1.1174089512987653,0.7932318908093143,0.3221476510067114
1.5165037588454768,1.4092059930344443,1.1406883044508227,0.809757555201175,0.32885906040268453
1.547452815148446,1.4379652990147391,1.1639676576028806,0.8262832195930357,0.33557046979865773
1.578401871451415,1.466724604995034,1.187247010754938,0.8428088839848964,0.3422818791946309
1.6093509277543836,1.4954839109753286,1.2105263639069956,0.8593345483767572,0.348993288590604
1.6402999840573527,1.5242432169556235,1.2338057170590533,0.8758602127686178,0.35570469798657717
1.6712490403603215,1.5530025229359183,1.257085070211111,0.8923858771604786,0.3624161073825503
1.7021980966632904,1.581761828916213,1.2803644233631684,0.9089115415523392,0.36912751677852346
1.7331471529662594,1.6105211348965078,1.303643776515226,0.9254372059442,0.37583892617449666
1.7640962092692285,1.6392804408768027,1.3269231296672839,0.9419628703360607,0.3825503355704698
1.7950452655721973,1.6680397468570975,1.3502024828193413,0.9584885347279214,0.38926174496644295
1.825994321875166,1.6967990528373922,1.373481835971399,0.975014199119782,0.3959731543624161
1.856943378178135,1.7255583588176868,1.3967611891234564,0.9915398635116428,0.40268456375838924
1.8878924344811039,1.7543176647979817,1.420040542275514,1.0080655279035036,0.4093959731543624
1.9188414907840732,1.7830769707782765,1.4433198954275719,1.0245911922953643,0.4161073825503356
1.9497905470870418,1.8118362767585714,1.4665992485796293,1.041116856687225,0.4228187919463087
1.9807396033900107,1.8405955827388663,1.489878601731687,1.0576425210790859,0.42953020134228187
2.0116886596929797,1.869354888719161,1.5131579548837446,1.0741681854709464,0.436241610738255
2.0426377159959483,1.8981141946994555,1.536437308035802,1.0906938498628072,0.44295302013422816
2.073586772298918,1.9268735006797506,1.55971666118786,1.107219514254668,0.44966442953020136
2.1045358286018865,1.9556328066600452,1.5829960143399173,1.1237451786465287,0.4563758389261745
2.1354848849048556,1.9843921126403399,1.606275367491975,1.1402708430383892,0.46308724832214765
2.166433941207824,2.0131514186206347,1.6295547206440326,1.15679650743025,0.4697986577181208
2.1973829975107932,2.0419107246009296,1.65283407379609,1.1733221718221107,0.47651006711409394
2.228332053813762,2.0706700305812245,1.676113426948148,1.1898478362139715,0.4832214765100671
2.2592811101167314,2.0994293365615193,1.6993927801002056,1.2063735006058323,0.4899328859060403
2.2902301664197,2.128188642541814,1.722672133252263,1.222899164997693,0.4966442953020134
2.3211792227226686,2.1569479485221086,1.7459514864043204,1.2394248293895533,0.5033557046979865
2.3521282790256377,2.1857072545024034,1.7692308395563785,1.2559504937814143,0.5100671140939598
2.3830773353286068,2.2144665604826983,1.792510192708436,1.272476158173275,0.5167785234899329
2.414026391631576,2.243225866462993,1.8157895458604936,1.2890018225651358,0.5234899328859061
2.4449754479345445,2.271985172443288,1.839068899012551,1.3055274869569964,0.5302013422818792
2.4759245042375135,2.300744478423583,1.8623482521646086,1.3220531513488574,0.5369127516778524
2.5068735605404826,2.3295037844038773,1.8856276053166663,1.338578815740718,0.5436241610738255
2.5378226168434512,2.358263090384172,1.9089069584687237,1.3551044801325784,0.5503355704697986
2.5687716731464203,2.387022396364467,1.9321863116207814,1.3716301445244392,0.5570469798657718
2.5997207294493894,2.415781702344762,1.955465664772839,1.3881558089163,0.5637583892617449
2.630669785752358,2.4445410083250563,1.9787450179248969,1.4046814733081607,0.5704697986577181
2.6616188420553266,2.473300314305351,2.002024371076954,1.4212071377000213,0.5771812080536912
2.6925678983582957,2.502059620285646,2.025303724229012,1.437732802091882,0.5838926174496644
2.723516954661265,2.5308189262659413,2.04858307738107,1.454258466483743,0.5906040268456376
2.754466010964234,2.5595782322462357,2.0718624305331272,1.4707841308756038,0.5973154362416108
2.785415067267203,2.5883375382265306,2.095141783685185,1.4873097952674645,0.6040268456375839
2.8163641235701715,2.6170968442068254,2.1184211368372425,1.503835459659325,0.610738255033557
2.8473131798731406,2.64585615018712,2.1417004899893,1.5203611240511856,0.6174496644295302
2.8782622361761097,2.6746154561674147,2.164979843141358,1.5368867884430466,0.6241610738255033
2.9092112924790783,2.7033747621477096,2.1882591962934153,1.5534124528349071,0.6308724832214765
2.940160348782047,2.7321340681280044,2.2115385494454727,1.569938117226768,0.6375838926174496
2.971109405085016,2.7608933741082993,2.2348179025975305,1.5864637816186287,0.6442953020134228
3.002058461387985,2.789652680088594,2.258097255749588,1.6029894460104892,0.6510067114093959
3.0330075176909537,2.8184119860688885,2.2813766089016454,1.61951511040235,0.6577181208053691
3.063956573993923,2.847171292049184,2.3046559620537033,1.6360407747942107,0.6644295302013423
3.094905630296892,2.8759305980294783,2.327935315205761,1.6525664391860715,0.6711409395973155
3.125854686599861,2.904689904009773,2.3512146683578186,1.6690921035779323,0.6778523489932886
3.15680374290283,2.933449209990068,2.374494021509876,1.6856177679697928,0.6845637583892618
3.1877527992057986,2.962208515970363,2.397773374661934,1.7021434323616536,0.6912751677852349
3.218701855508767,2.9909678219506572,2.4210527278139913,1.7186690967535143,0.697986577181208
3.2496509118117363,3.0197271279309525,2.444332080966049,1.735194761145375,0.7046979865771812
3.2805999681147053,3.048486433911247,2.4676114341181066,1.7517204255372356,0.7114093959731543
3.3115490244176744,3.077245739891542,2.490890787270164,1.7682460899290964,0.7181208053691275
3.342498080720643,3.1060050458718367,2.514170140422222,1.7847717543209571,0.7248322147651006
3.3734471370236117,3.134764351852131,2.5374494935742793,1.8012974187128177,0.7315436241610738
3.4043961933265807,3.163523657832426,2.5607288467263367,1.8178230831046784,0.7382550335570469
3.4353452496295502,3.192282963812721,2.5840081998783946,1.8343487474965394,0.7449664429530202
3.466294305932519,3.2210422697930157,2.607287553030452,1.8508744118884,0.7516778523489933
3.497243362235488,3.2498015757733105,2.63056690618251,1.8674000762802607,0.7583892617449665
3.528192418538457,3.2785608817536054,2.6538462593345677,1.8839257406721215,0.7651006711409396
3.559141474841426,3.3073201877339002,2.677125612486625,1.9004514050639822,0.7718120805369127
3.5900905311443947,3.336079493714195,2.7004049656386826,1.9169770694558428,0.7785234899328859
3.6210395874473633,3.3648387996944895,2.72368431879074,1.9335027338477035,0.785234899328859
3.651988643750332,3.3935981056747844,2.746963671942798,1.950028398239564,0.7919463087248322
3.682937700053301,3.422357411655079,2.7702430250948553,1.9665540626314248,0.7986577181208053
3.71388675635627,3.4511167176353736,2.7935223782469127,1.9830797270232856,0.8053691275167785
3.7448358126592387,3.4798760236156685,2.81680173139897,1.9996053914151461,0.8120805369127516
3.7757848689622078,3.5086353295959634,2.840081084551028,2.016131055807007,0.8187919463087248
3.806733925265177,3.5373946355762587,2.863360437703086,2.032656720198868,0.825503355704698
3.8376829815681464,3.566153941556553,2.8866397908551438,2.0491823845907287,0.8322147651006712
3.868632037871115,3.5949132475368484,2.909919144007201,2.0657080489825894,0.8389261744966443
3.8995810941740836,3.623672553517143,2.9331984971592586,2.08223371337445,0.8456375838926175
3.9305301504770527,3.6524318594974376,2.956477850311316,2.0987593777663105,0.8523489932885906
3.9614792067800213,3.6811911654777325,2.979757203463374,2.1152850421581717,0.8590604026845637
3.99242826308299,3.709950471458027,3.0030365566154313,2.131810706550032,0.8657718120805369
4.023377319385959,3.738709777438322,3.026315909767489,2.148336370941893,0.87248322147651
4.054326375688928,3.767469083418616,3.0495952629195466,2.1648620353337535,0.8791946308724832
4.085275431991897,3.796228389398911,3.072874616071604,2.1813876997256143,0.8859060402684563
4.116224488294866,3.8249876953792064,3.096153969223662,2.197913364117475,0.8926174496644295
4.147173544597836,3.853747001359501,3.11943332237572,2.214439028509336,0.8993288590604027
4.178122600900804,3.882506307339796,3.142712675527777,2.2309646929011966,0.9060402684563759
4.209071657203773,3.9112656133200905,3.1659920286798346,2.2474903572930574,0.912751677852349
4.240020713506742,3.9400249193003853,3.1892713818318925,2.264016021684918,0.9194630872483222
4.270969769809711,3.9687842252806798,3.21255073498395,2.2805416860767784,0.9261744966442953
4.30191882611268,3.997543531260975,3.235830088136008,2.297067350468639,0.9328859060402684
4.332867882415648,4.0263028372412695,3.2591094412880652,2.3135930148605,0.9395973154362416
4.363816938718617,4.055062143221565,3.2823887944401227,2.3301186792523607,0.9463087248322147
4.3947659950215865,4.083821449201859,3.30566814759218,2.3466443436442215,0.9530201342281879
4.425715051324556,4.112580755182154,3.328947500744238,2.3631700080360822,0.959731543624161
4.456664107627524,4.141340061162449,3.352226853896296,2.379695672427943,0.9664429530201342
4.487613163930493,4.170099367142743,3.3755062070483532,2.3962213368198033,0.9731543624161073
4.518562220233463,4.198858673123039,3.398785560200411,2.4127470012116645,0.9798657718120806
4.549511276536431,4.227617979103334,3.4220649133524685,2.4292726656035253,0.9865771812080537
4.5804603328394,4.256377285083628,3.445344266504526,2.445798329995386,0.9932885906040269
4.611409389142369,4.285136591063923,3.468623619656584,2.4623239943872464,1.0


==> data/results/valve_curve_A_realistic.csv <==
kv0,kv1,kv2,kv3,v
0.0,0.0,0.0,0.0,0.0
0.027137220550660066,0.021002999657827686,0.012785478896756191,0.013457985005304577,0.010101010101010102
0.05427444110132013,0.04200599931565537,0.025570957793512383,0.026915970010609153,0.020202020202020204
0.0814116616519802,0.06300899897348307,0.03835643669026857,0.04037395501591373,0.030303030303030304
0.10854888220264026,0.08401199863131074,0.051141915587024765,0.05383194002121831,0.04040404040404041
0.13568610275330034,0.10501499828913843,0.06392739448378096,0.06728992502652288,0.05050505050505051
0.1628233233039604,0.12601799794696614,0.07671287338053714,0.08074791003182746,0.06060606060606061
0.1899605438546205,0.1470209976047938,0.08949835227729334,0.09420589503713205,0.07070707070707072
0.21709776440528053,0.1680239972626215,0.10228383117404953,0.10766388004243661,0.08080808080808081
0.2442349849559406,0.18902699692044916,0.1150693100708057,0.12112186504774118,0.09090909090909091
0.2713722055066007,0.21002999657827687,0.12785478896756192,0.13457985005304576,0.10101010101010102
0.2985094260572607,0.23103299623610454,0.1406402678643181,0.14803783505835033,0.11111111111111112
0.3256466466079208,0.2520359958939323,0.1534257467610743,0.16149582006365493,0.12121212121212122
0.3527838671585809,0.2730389955517599,0.16621122565783047,0.1749538050689595,0.13131313131313133
0.379921087709241,0.2940419952095876,0.1789967045545867,0.1884117900742641,0.14141414141414144
0.407058308259901,0.3150449948674153,0.19178218345134285,0.20186977507956863,0.15151515151515152
0.43419552881056106,0.336047994525243,0.20456766234809906,0.21532776008487323,0.16161616161616163
0.46133274936122115,0.3570509941830707,0.21735314124485525,0.22878574509017782,0.17171717171717174
0.4884699699118812,0.37805399384089833,0.2301386201416114,0.24224373009548236,0.18181818181818182
0.5156071904625413,0.39905699349872603,0.24292409903836765,0.25570171510078693,0.19191919191919193
0.5427444110132014,0.42005999315655373,0.25570957793512383,0.2691597001060915,0.20202020202020204
0.5698816315638614,0.4410629928143814,0.26849505683188,0.28261768511139607,0.21212121212121213
0.5970188521145214,0.4620659924722091,0.2812805357286362,0.29607567011670066,0.22222222222222224
0.6241560726651816,0.48306899213003685,0.2940660146253924,0.30953365512200526,0.23232323232323235
0.6512932932158416,0.5040719917878645,0.3068514935221486,0.32299164012730985,0.24242424242424243
0.6784305137665017,0.5250749914456921,0.31963697241890476,0.3364496251326144,0.25252525252525254
0.7055677343171618,0.5460779911035198,0.33242245131566095,0.349907610137919,0.26262626262626265
0.7327049548678218,0.5670809907613475,0.34520793021241714,0.3633655951432236,0.27272727272727276
0.759842175418482,0.5880839904191753,0.3579934091091734,0.3768235801485282,0.2828282828282829
0.7869793959691419,0.6090869900770028,0.3707788880059295,0.39028156515383267,0.29292929292929293
0.814116616519802,0.6300899897348305,0.3835643669026857,0.40373955015913726,0.30303030303030304
0.841253837070462,0.6510929893926583,0.3963498457994419,0.41719753516444186,0.31313131313131315
0.8683910576211221,0.672095989050486,0.4091353246961981,0.43065552016974645,0.32323232323232326
0.8955282781717823,0.6930989887083137,0.4219208035929543,0.44411350517505105,0.33333333333333337
0.9226654987224423,0.7141019883661414,0.4347062824897105,0.45757149018035564,0.3434343434343435
0.9498027192731024,0.7351049880239692,0.44749176138646674,0.47102947518566024,0.3535353535353536
0.9769399398237624,0.7561079876817967,0.4602772402832228,0.4844874601909647,0.36363636363636365
1.0040771603744225,0.7771109873396244,0.47306271917997905,0.4979454451962693,0.37373737373737376
1.0312143809250827,0.7981139869974521,0.4858481980767353,0.5114034302015739,0.38383838383838387
1.0583516014757426,0.8191169866552798,0.4986336769734914,0.5248614152068785,0.393939393939394
1.0854888220264027,0.8401199863131075,0.5114191558702477,0.538319400212183,0.4040404040404041
1.1126260425770629,0.8611229859709352,0.5242046347670039,0.5517773852174876,0.4141414141414142
1.1397632631277228,0.8821259856287628,0.53699011366376,0.5652353702227921,0.42424242424242425
1.166900483678383,0.9031289852865906,0.5497755925605162,0.5786933552280968,0.43434343434343436
1.1940377042290429,0.9241319849444182,0.5625610714572724,0.5921513402334013,0.4444444444444445
1.221174924779703,0.945134984602246,0.5753465503540286,0.6056093252387059,0.4545454545454546
1.2483121453303632,0.9661379842600737,0.5881320292507848,0.6190673102440105,0.4646464646464647
1.2754493658810233,0.9871409839179014,0.600917508147541,0.6325252952493151,0.4747474747474748
1.3025865864316832,1.008143983575729,0.6137029870442972,0.6459832802546197,0.48484848484848486
1.3297238069823434,1.0291469832335567,0.6264884659410533,0.6594412652599243,0.494949494949495
1.3568610275330033,1.0501499828913843,0.6392739448378095,0.6728992502652288,0.5050505050505051
1.3839982480836637,1.071152982549212,0.6520594237345658,0.6863572352705335,0.5151515151515152
1.4111354686343236,1.0921559822070397,0.6648449026313219,0.699815220275838,0.5252525252525253
1.4382726891849835,1.1131589818648673,0.6776303815280781,0.7132732052811425,0.5353535353535354
1.4654099097356437,1.134161981522695,0.6904158604248343,0.7267311902864472,0.5454545454545455
1.4925471302863036,1.1551649811805227,0.7032013393215905,0.7401891752917517,0.5555555555555556
1.519684350836964,1.1761679808383505,0.7159868182183468,0.7536471602970564,0.5656565656565657
1.5468215713876239,1.197170980496178,0.7287722971151028,0.7671051453023608,0.5757575757575758
1.5739587919382838,1.2181739801540057,0.741557776011859,0.7805631303076653,0.5858585858585859
1.601096012488944,1.2391769798118335,0.7543432549086153,0.79402111531297,0.595959595959596
1.628233233039604,1.260179979469661,0.7671287338053714,0.8074791003182745,0.6060606060606061
1.6553704535902642,1.281182979127489,0.7799142127021277,0.8209370853235792,0.6161616161616162
1.682507674140924,1.3021859787853165,0.7926996915988838,0.8343950703288837,0.6262626262626263
1.7096448946915845,1.3231889784431445,0.8054851704956402,0.8478530553341884,0.6363636363636365
1.7367821152422442,1.344191978100972,0.8182706493923962,0.8613110403394929,0.6464646464646465
1.7639193357929044,1.3651949777587997,0.8310561282891523,0.8747690253447974,0.6565656565656566
1.7910565563435645,1.3861979774166273,0.8438416071859086,0.8882270103501021,0.6666666666666667
1.8181937768942245,1.407200977074455,0.8566270860826648,0.9016849953554066,0.6767676767676768
1.8453309974448846,1.4282039767322827,0.869412564979421,0.9151429803607113,0.686868686868687
1.8724682179955445,1.4492069763901103,0.8821980438761772,0.9286009653660157,0.696969696969697
1.899605438546205,1.4702099760479383,0.8949835227729335,0.9420589503713205,0.7070707070707072
1.9267426590968648,1.4912129757057657,0.9077690016696895,0.9555169353766249,0.7171717171717172
1.9538798796475247,1.5122159753635933,0.9205544805664456,0.9689749203819294,0.7272727272727273
1.9810171001981849,1.5332189750214211,0.9333399594632019,0.982432905387234,0.7373737373737375
2.008154320748845,1.5542219746792487,0.9461254383599581,0.9958908903925386,0.7474747474747475
2.035291541299505,1.5752249743370765,0.9589109172567144,1.0093488753978432,0.7575757575757577
2.0624287618501653,1.5962279739949041,0.9716963961534706,1.0228068604031477,0.7676767676767677
2.089565982400825,1.6172309736527317,0.9844818750502267,1.0362648454084524,0.7777777777777778
2.116703202951485,1.6382339733105595,0.9972673539469828,1.049722830413757,0.787878787878788
2.1438404235021453,1.6592369729683871,1.010052832843739,1.0631808154190614,0.797979797979798
2.1709776440528055,1.680239972626215,1.0228383117404953,1.076638800424366,0.8080808080808082
2.1981148646034656,1.7012429722840425,1.0356237906372514,1.0900967854296706,0.8181818181818182
2.2252520851541258,1.7222459719418703,1.0484092695340077,1.1035547704349753,0.8282828282828284
2.2523893057047855,1.743248971599698,1.0611947484307638,1.1170127554402798,0.8383838383838385
2.2795265262554456,1.7642519712575255,1.07398022732752,1.1304707404455843,0.8484848484848485
2.3066637468061058,1.7852549709153533,1.0867657062242762,1.143928725450889,0.8585858585858587
2.333800967356766,1.8062579705731812,1.0995511851210324,1.1573867104561937,0.8686868686868687
2.360938187907426,1.827260970231009,1.1123366640177887,1.1708446954614982,0.8787878787878789
2.3880754084580857,1.8482639698888363,1.1251221429145448,1.1843026804668026,0.888888888888889
2.4152126290087463,1.8692669695466642,1.1379076218113011,1.1977606654721074,0.8989898989898991
2.442349849559406,1.890269969204492,1.1506931007080572,1.2112186504774118,0.9090909090909092
2.469487070110066,1.9112729688623193,1.1634785796048133,1.2246766354827165,0.9191919191919192
2.4966242906607263,1.9322759685201474,1.1762640585015696,1.238134620488021,0.9292929292929294
2.523761511211386,1.9532789681779748,1.1890495373983256,1.2515926054933255,0.9393939393939394
2.5508987317620466,1.9742819678358028,1.201835016295082,1.2650505904986302,0.9494949494949496
2.5780359523127063,1.9952849674936302,1.214620495191838,1.2785085755039347,0.9595959595959597
2.6051731728633665,2.016287967151458,1.2274059740885943,1.2919665605092394,0.9696969696969697
2.6323103934140266,2.0372909668092856,1.2401914529853504,1.305424545514544,0.9797979797979799
2.6594476139646868,2.0582939664671134,1.2529769318821067,1.3188825305198486,0.98989898989899
2.6865848345153465,2.0792969661249407,1.2657624107788628,1.3323405155251529,1.0


==> data/results/valve_curve_B_exciting.csv <==
kv0,kv1,kv2,kv3,v
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.0
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.006711409395973154
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.013422818791946308
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.020134228187919462
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.026845637583892617
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.03355704697986577
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.040268456375838924
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.04697986577181208
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.053691275167785234
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.060402684563758385
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.06711409395973154
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.0738255033557047
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.08053691275167785
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.087248322147651
5.633129435125981e-12,5.5726677008231685e-12,4.990512095026939e-12,8.168039347989925e-12,0.09395973154362416
5.633129435125981e-12,6.537386531283188e-12,4.990512095026939e-12,8.168039613605105e-12,0.10067114093959731
5.633129435125981e-12,6.537386531283192e-12,4.990512095026939e-12,8.168039613605105e-12,0.10738255033557047
5.633129435125981e-12,6.537386531283192e-12,4.990512095026939e-12,8.168039613605105e-12,0.11409395973154363
5.633129435125981e-12,6.537386531283192e-12,4.990512095026939e-12,8.168039613605105e-12,0.12080536912751677
5.633129435125981e-12,6.537386531283192e-12,4.990512095026939e-12,8.168039613605105e-12,0.12751677852348994
5.633129435125981e-12,6.537386531283192e-12,4.990512095026939e-12,8.168039613605105e-12,0.1342281879194631
5.633129435125981e-12,6.537386531283192e-12,4.990512095026939e-12,8.168039613605105e-12,0.14093959731543623
5.633129435125981e-12,6.537386531283192e-12,4.990512095026939e-12,8.168039613605105e-12,0.1476510067114094
2.3796496082157257e-11,1.7541115086463234e-11,1.9711497456270545e-11,8.168039613605105e-12,0.15436241610738255
2.379649608215726e-11,1.7541115086463234e-11,1.9711497456270545e-11,8.168039613605105e-12,0.1610738255033557
2.379649608215726e-11,1.7541115086463234e-11,1.9711497456270545e-11,8.168039613605105e-12,0.16778523489932887
2.379649608215726e-11,1.7541115086463234e-11,1.9711497456270545e-11,8.168039613605105e-12,0.174496644295302
2.379649608215726e-11,1.7541115086463234e-11,1.9711497456270545e-11,8.168039613605105e-12,0.18120805369127516
2.379649608215726e-11,1.7541115086463234e-11,1.9711497456270545e-11,8.168039613605105e-12,0.18791946308724833
2.379649608215726e-11,1.7541115086463234e-11,1.9711497456270545e-11,8.168039613605105e-12,0.19463087248322147
1.3827906674945425e-10,5.2443418038574984e-11,5.749020167729426e-11,8.604757227645865e-12,0.20134228187919462
1.382790667494552e-10,5.244341803857507e-11,5.749020167729434e-11,8.604757227645865e-12,0.2080536912751678
1.382790667494552e-10,5.244341803857507e-11,5.749020167729434e-11,8.604757227645865e-12,0.21476510067114093
1.382790667494552e-10,5.244341803857507e-11,5.749020167729434e-11,8.604757227645865e-12,0.22147651006711408
1.382790667494552e-10,5.244341803857507e-11,5.749020167729434e-11,8.604757227645865e-12,0.22818791946308725
1.382790667494552e-10,5.244341803857507e-11,5.749020167729434e-11,8.604757227645865e-12,0.2348993288590604
1.382790667494552e-10,5.244341803857507e-11,5.749020167729434e-11,8.604757227645865e-12,0.24161073825503354
1.382790667494552e-10,5.244341803857507e-11,5.749020167729434e-11,8.604757227645865e-12,0.2483221476510067
0.047350038055907644,0.018607997380893884,0.020334448917833325,0.003072740267316567,0.2550335570469799
0.12816435719692554,0.06284438541312719,0.0669158682711736,0.01094601029906567,0.26174496644295303
0.17801262240051158,0.1112526386721733,0.11336379955723908,0.021535039755735428,0.2684563758389262
0.21088825426598026,0.1551994919487652,0.15163775110842648,0.03422188158772314,0.2751677852348993
0.23765393963679055,0.19342521921348335,0.18300225522292293,0.048649396255222875,0.28187919463087246
0.262162881070373,0.2272754859520834,0.21012856962352913,0.06456601464254773,0.2885906040268456
0.2858386476501413,0.25824101938452904,0.23486959810136515,0.08177600379331454,0.2953020134228188
0.30927936971294584,0.28740398784091326,0.2583088258375938,0.10011796117109974,0.30201342281879195
0.33276702511270567,0.3154741886623842,0.2810671862969666,0.119453949640522,0.3087248322147651
0.35644700993600054,0.3429085498952893,0.30350854304820307,0.13966344175774537,0.31543624161073824
0.3803994089357233,0.3700040769313259,0.3258532797787265,0.16063968914346696,0.3221476510067114
0.404670378076022,0.3969575868204004,0.3482393602937436,0.18228740208165342,0.32885906040268453
0.4292872217612839,0.42390233497733076,0.37075571414097014,0.20452116935679823,0.33557046979865773
0.4542661829454327,0.45093041204129997,0.39346106456661495,0.22726430924738247,0.3422818791946309
0.47961672100475305,0.47810663148362464,0.41639491648583005,0.2504479777993616,0.348993288590604
0.5053439846437507,0.505477317276795,0.4395841876215295,0.2740104346167742,0.35570469798657717
0.5314503049317728,0.5330759894053535,0.46304733754258653,0.29789640859673844,0.3624161073825503
0.557936130687558,0.5609271247827918,0.48679701329468456,0.32205653059548073,0.36912751677852346
0.5848006332584851,0.589048698410971,0.5108417889742588,0.34644681442921327,0.37583892617449666
0.6120421081989574,0.6174539348457422,0.5351873364821105,0.37102817603266547,0.3825503355704698
0.6396582482338793,0.6461525377974257,0.5598372300913141,0.3957659854137413,0.38926174496644295
0.6676463323910251,0.6751515681001835,0.5847935098197037,0.42062964868503766,0.3959731543624161
0.6960033592072449,0.704456080410603,0.6100570825888979,0.44559221879503075,0.40268456375838924
0.7247261418262996,0.7340695915375272,0.6356280121991958,0.47063003416350135,0.4093959731543624
0.7538113766398683,0.763994429421244,0.6615057317688117,0.4957223845819865,0.4161073825503356
0.7832556932556888,0.7942319962726156,0.6876892012444926,0.5208512036766576,0.4228187919463087
0.8130556910939337,0.8247829691393276,0.7141770254360581,0.5460007870722893,0.42953020134228187
0.8432079662850366,0.8556474542896988,0.7409675433057671,0.5711575352141135,0.436241610738255
0.873709131454249,0.886825107117122,0.7680588960741684,0.596309719638765,0.44295302013422816
0.9045558302383009,0.9183152260271414,0.7954490795430873,0.6214472713551056,0.44966442953020136
0.9357447478682488,0.9501168264979442,0.8231359845413072,0.6465615899070437,0.4563758389261745
0.9672726187941214,0.9822286998933223,0.8511174283500046,0.6716453716429521,0.46308724832214765
0.9991362320722279,1.0146494604498566,0.8793911792203759,0.6966924557055583,0.4697986577181208
1.0313324350527875,1.047377583019857,0.9079549755608457,0.7216976862762072,0.47651006711409394
1.063858135772235,1.0804114335351793,0.9368065409825572,0.7466567896516763,0.4832214765100671
1.0967103043566253,1.11374929370041,0.9659435961065811,0.7715662647940977,0.4899328859060403
1.1298859736698605,1.1473893810824969,0.9953638678249049,0.7964232860695268,0.4966442953020134
1.163382239386103,1.18132986550645,1.0250650965492583,0.8212256169736191,0.5033557046979865
1.1971962596246783,1.21556888247097,1.0550450418626875,0.8459715337299357,0.5100671140939598
1.2313252542546096,1.2501045441478804,1.0853014868982789,0.8706597577346,0.5167785234899329
1.265766503952083,1.2849349484135049,1.115832241700165,0.8952893959080925,0.5234899328859061
1.3005173490757576,1.3200581862701652,1.1466351457685209,0.9198598880991988,0.5302013422818792
1.335575188410649,1.3554723479456423,1.1777080699488593,0.944370960766385,0.5369127516778524
1.3709374778202592,1.3911755279030835,1.2090489177935881,0.968822586237379,0.5436241610738255
1.4066017288379775,1.4271658289500198,1.2406556264984292,0.9932149469180471,0.5503355704697986
1.4425655072220172,1.4634413656002871,1.2725261674962591,1.017548403886597,0.5570469798657718
1.4788264314928135,1.5000002668147567,1.3046585467750598,1.0418234693686756,0.5637583892617449
1.5153821714675881,1.536840678224332,1.337050804973999,1.0660407826432095,0.5704697986577181
1.5522304468034687,1.5739607639205735,1.3697010173015387,1.0902010889780605,0.5771812080536912
1.58936902555788,1.6113587078845946,1.4026072933113138,1.1143052212390288,0.5838926174496644
1.626795722772854,1.6490327151129112,1.4357677765649663,1.1383540838557282,0.5906040268456376
1.6645083990881977,1.6869810124891123,1.4691806442057815,1.1623486388637378,0.5973154362416108
1.7025049593871626,1.7252018494421903,1.5028441064626719,1.1862898937745354,0.6040268456375839
1.7407833514771733,1.7636934984257233,1.5367564061005003,1.2101788910533329,0.610738255033557
1.7793415648073458,1.8024542552466245,1.5709158178298834,1.2340166990104717,0.6174496644295302
1.8181776292238618,1.841482439267627,1.6053206476872273,1.2578044039346847,0.6241610738255033
1.8572896137637291,1.8807763935038757,1.6399692323938342,1.2815431033166844,0.6308724832214765
1.8966756254870543,1.92033448463085,1.6748599387012937,1.3052339000293682,0.6375838926174496
1.9363338083476163,1.9601551029181796,1.7099911627290747,1.3288778973467565,0.6442953020134228
1.976262342101292,2.000236662101707,1.7453613292991383,1.3524761946977484,0.6510067114093959
2.016459441251683,2.0405775992042825,1.7809688912714856,1.376029884063156,0.6577181208053691
2.056923354032154,2.0811763743141922,1.8168123288838134,1.3995400469353996,0.6644295302013423
2.0976523614233664,2.12203147032879,1.8528901490978267,1.4230077517698858,0.6711409395973155
2.138644776205353,2.1631413926697993,1.8892008849542492,1.4464340518656136,0.6778523489932886
2.179898942043075,2.2045046689757464,1.9257430949381333,1.4698199836200458,0.6845637583892618
2.2214132326044163,2.246119848776225,1.9625153623557277,1.4931665651099235,0.6912751677852349
2.2631860507095194,2.287985503151965,1.9995162947238607,1.5164747949555193,0.697986577181208
2.305215827510386,2.330100224384094,2.036744523172559,1.5397456514309893,0.7046979865771812
2.347501021699651,2.372462625595492,2.0741987018614023,1.5629800917879964,0.7114093959731543
2.3900401187474647,2.415071340386678,2.111877507409973,1.5861790517637906,0.7181208053691275
2.4328316301654267,2.457925022468327,2.1497796383425913,1.6093434452484354,0.7248322147651006
2.4758740927965506,2.5010223452921787,2.187903814547443,1.6324741640889797,0.7315436241610738
2.5191660681302404,2.544362001681834,2.226248776750087,1.6555720780110923,0.7382550335570469
2.5627061416413315,2.5879427034647113,2.2648132860012664,1.6786380346410923,0.7449664429530202
2.606492922152213,2.6317631811062046,2.3035961231788904,1.7016728596134119,0.7516778523489933
2.650525041217166,2.675822183346954,2.3425960885039854,1.7246773567504046,0.7583892617449665
2.6948011525279947,2.720118476843955,2.3818120010704016,1.7476523083030373,0.7651006711409396
2.739319931340126,2.764650845816118,2.4212426983879904,1.7705984752424615,0.7718120805369127
2.7840800739183607,2.809418091694795,2.460887035939,1.7935165975937233,0.7785234899328859
2.829080297001478,2.854419032779657,2.5007438867473484,1.8164073948039907,0.785234899328859
2.874319337284957,2.8996525039002714,2.5408121409604956,1.839271566138662,0.7919463087248322
2.9197959509210794,2.9451173560836206,2.581090705443554,1.8621097910995839,0.7986577181208053
2.965508913035732,2.9908124562277645,2.621578503385336,1.884922729860366,0.8053691275167785
3.0114570172612325,3.036736686781783,2.66227447391598,1.907711023714459,0.8120805369127516
3.057639075284555,3.0828889454321122,2.7031775717358375,1.9304752955322346,0.8187919463087248
3.10405391641034,3.129268144795321,2.74428676675528,1.9532161502238368,0.825503355704698
3.1507003871381034,3.1758732121173616,2.7856010437450953,1.975934175205022,0.8322147651006712
3.1975773507531025,3.2227030889793142,2.827119401997153,1.9986299408636055,0.8389261744966443
3.244683686930296,3.269756731009567,2.868840854995012,2.021304001024478,0.8456375838926175
3.29201829135092,3.3170331076024318,2.9107644300941597,2.043956893411467,0.8523489932885906
3.339580075331171,3.3645312016431017,2.952889168211575,2.066589140104585,0.8590604026845637
3.3873679654625346,3.4122500092389116,2.9952141235243146,2.0892012479914372,0.8657718120805369
3.435380903263315,3.4601885394567886,3.03773836317683,2.111793709211778,0.87248322147651
3.483617844840934,3.508345814066819,3.0804609669967276,2.1343670015943657,0.8791946308724832
3.532077760564591,3.5567208672918262,3.1233810272187044,2.1569215890854463,0.8859060402684563
3.5807596347479045,3.6053127455628498,3.16649764821638,2.1794579221683104,0.8926174496644295
3.629662465341131,3.654120507280413,3.2098099462417684,2.201976438273502,0.8993288590604027
3.6721393393586816,3.6980336782806846,3.2533170491721415,2.2134354557708034,0.9060402684563759
3.713823191409626,3.7413668156505455,3.297018096264039,2.223457282483068,0.912751677852349
3.75543317260002,3.78467110886124,3.3409122379141802,2.2332636434513247,0.9194630872483222
3.7969643360256424,3.827941851569386,3.384998635427063,2.242859617006785,0.9261744966442953
3.838411798987894,3.871174376250333,3.429276460789017,2.2522501781727806,0.9328859060402684
3.879770744558657,3.91436405560684,3.4737448964485087,2.261440198607902,0.9395973154362416
3.9210364230985526,3.957506303959169,3.5184031351024805,2.2704344467780913,0.9463087248322147
3.943691031105148,3.9812126112210926,3.553486044376244,2.2767266746426187,0.9530201342281879
3.943691031105148,3.9812126112210926,3.576446741528291,2.279853814772113,0.959731543624161
3.943691031105148,3.9812126112210926,3.599078159650224,2.2829210441215677,0.9664429530201342
3.943691031105148,3.9812126112210926,3.621382494813543,2.285929805800086,0.9731543624161073
3.943691031105148,3.9812126112210926,3.6433620678509873,2.28888150227288,0.9798657718120806
3.943691031105148,3.9812126112210926,3.665019316955237,2.29177749662654,0.9865771812080537
3.943691031105148,3.9812126112210926,3.686356790437682,2.294619113793295,0.9932885906040269
3.943691031105148,3.9812126112210926,3.7073771085697276,2.297407637619528,1.0


==> data/results/valve_curve_B_realistic.csv <==
kv0,kv1,kv2,kv3,v
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.0
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.010101010101010102
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.020202020202020204
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.030303030303030304
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.04040404040404041
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.05050505050505051
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.06060606060606061
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.07070707070707072
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.08080808080808081
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,3.573721725074221e-12,0.09090909090909091
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,1.0094170983969075e-11,0.10101010101010102
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,1.0094170983969109e-11,0.11111111111111112
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,1.0094170983969109e-11,0.12121212121212122
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,1.0094170983969109e-11,0.13131313131313133
5.783855441006228e-12,5.9693266066265936e-12,4.710326510293311e-12,1.0094170983969109e-11,0.14141414141414144
9.172706465307626e-12,1.0193534774393194e-11,1.1590325411199159e-11,1.0094170983969109e-11,0.15151515151515152
9.172706465307627e-12,1.0193534774393197e-11,1.1590325411199167e-11,1.0094170983969109e-11,0.16161616161616163
9.172706465307627e-12,1.0193534774393197e-11,1.1590325411199167e-11,1.0094170983969109e-11,0.17171717171717174
9.172706465307627e-12,1.0193534774393197e-11,1.1590325411199167e-11,1.0094170983969109e-11,0.18181818181818182
9.172706465307627e-12,1.0193534774393197e-11,1.1590325411199167e-11,1.0094170983969109e-11,0.19191919191919193
0.0008328631614995209,0.0009255414371306642,0.001052269005853053,1.0094170983969109e-11,0.20202020202020204
0.01217269220614867,0.013507510211193514,0.015184857309088287,1.0094170983969109e-11,0.21212121212121213
0.02973721830193934,0.032863369744820244,0.03584668467125405,1.0094170983969109e-11,0.22222222222222224
0.051017104533113394,0.05607491318717151,0.05893897762863736,1.0094170983969109e-11,0.23232323232323235
0.07485582416305073,0.08181449000741511,0.08300253943587044,1.0094170983969109e-11,0.24242424242424243
0.10064327420365068,0.10942027351658605,0.10765518058033027,0.0012809237985314252,0.25252525252525254
0.1280447336365409,0.13855649283872262,0.13286808858494337,0.014297002351779471,0.26262626262626265
0.15686708617790984,0.1690454642457645,0.15869647104812332,0.034301778637403586,0.27272727272727276
0.186991207534297,0.2007861127476731,0.18519882724970207,0.058811092965955734,0.2828282828282829
0.21833769577947007,0.233715047162449,0.21241851175725918,0.08637596472000134,0.29292929292929293
0.2508492743085981,0.2677879181153707,0.24038310486407824,0.11594603671809665,0.30303030303030304
0.28448155883645637,0.30297037801197263,0.2691077811751705,0.14676150620554876,0.31313131313131315
0.3191980808524993,0.3392336230372112,0.2985988056696734,0.17829946547541214,0.32323232323232326
0.3549675222558636,0.37655215338942993,0.3288562944403722,0.2102221573402671,0.33333333333333337
0.39176212616761497,0.41490262469343353,0.3598762157292464,0.2423272520279837,0.3434343434343435
0.4295567492592006,0.4542632442734136,0.3916517930521298,0.2745055469596191,0.3535353535353536
0.46832827314907843,0.49461344296163234,0.4241744764250585,0.3067084428852889,0.36363636363636365
0.5080552222157971,0.5359336876396551,0.457434611656093,0.3389247167334317,0.37373737373737376
0.5487175034383891,0.5782053662096521,0.4914219010091881,0.37116481507613486,0.38383838383838387
0.5902962205602434,0.6214107100985009,0.5261257200209216,0.4034506805883868,0.393939393939394
0.6327735350065917,0.6655327364013526,0.5615353349062563,0.43580940819075964,0.4040404040404041
0.6761325572617539,0.7105552005105723,0.5976400509716188,0.4682694424873737,0.4141414141414142
0.7203572588516922,0.7564625545909092,0.634429312918596,0.5008584090112284,0.42424242424242425
0.7654323988249989,0.8032399095932408,0.671892771452572,0.5336019681743566,0.43434343434343436
0.8113434608474402,0.8508729996936936,0.7100203262098985,0.5665232927674693,0.4444444444444445
0.8580765983675375,0.8993481486455397,0.7488021520071076,0.5996429140838979,0.4545454545454546
0.9056185861373364,0.9486522378226516,0.7882287133426612,0.6329787768482327,0.4646464646464647
0.9539567768920114,0.9987726758654355,0.8282907706434008,0.6665464045212819,0.4747474747474748
1.0030790623255754,1.0496973698922454,0.8689793807423903,0.7003591155700627,0.48484848484848486
1.0529738377192819,1.1014146982528288,0.9102858933667005,0.7344282557763311,0.494949494949495
1.1036299697272407,1.1539134847969676,0.9522019449114998,0.7687634268388722,0.5050505050505051
1.1550367669262966,1.2071829746220206,0.994719450418326,0.8033727008130579,0.5151515151515152
1.2071839528103752,1.261212811252781,1.0378305944179875,0.8382628155174364,0.5252525252525253
1.2600616409632668,1.3159930151982688,1.0815278211127362,0.8734393493164018,0.5353535353535354
1.3136603121844859,1.3715139638234903,1.1258038242375956,0.9089068755423144,0.5454545454545455
1.3679707933744985,1.4277663724699754,1.170651536842666,0.9446690978045487,0.5555555555555556
1.4229842380108575,1.4847412767567127,1.2160641211666434,0.9807289678938609,0.5656565656565657
1.4786921080673792,1.5424300159925874,1.2620349587194422,1.0170887881440998,0.5757575757575758
1.5350861572456524,1.600824217632267,1.308557640653517,1.0537503000930002,0.5858585858585859
1.5921584154026345,1.659915782709233,1.3556259584754664,1.0907147611709895,0.595959595959596
1.6499011740705116,1.7196968721821482,1.4032338951290724,1.1279830109907045,0.6060606060606061
1.708306972975731,1.7801598941336558,1.4513756164660956,1.1655555286390602,0.6161616161616162
1.767368587473472,1.8412974917639067,1.500045463110426,1.2034324822045679,0.6262626262626263
1.827079016822081,1.9031025321244393,1.5492379427135763,1.2416137716139157,0.6363636363636365
1.8874314732292379,1.9655680955413926,1.5989477225941076,1.2800990657076268,0.6464646464646465
1.9484193716081122,2.0286874656803633,1.649169622749937,1.3188878343563588,0.6565656565656566
2.0100363199874804,2.0924541202084277,1.6998986092300057,1.3579793763068524,0.6666666666666667
2.072276110524945,2.1568617220119566,1.7511297878503054,1.397372843348768,0.6767676767676768
2.135132711076967,2.2219041109317934,1.8028583982384099,1.437067261309266,0.686868686868687
2.1986002572835606,2.2875752959801328,1.8550798081903161,1.4770615483096707,0.696969696969697
2.262673045129219,2.353869448006064,1.9077895083234269,1.5173545306564837,0.7070707070707072
2.3273455239449476,2.42078089277916,1.9609831070097468,1.5579449566859294,0.7171717171717172
2.3926122898193434,2.4883041044627885,2.014656325573836,1.5988315088359248,0.7272727272727273
2.4584680793893217,2.5564336994509014,2.0688049937406,1.6400128141806831,0.7373737373737375
2.524907763983603,2.6251644305440243,2.1234250453186325,1.6814874536302076,0.7474747474747475
2.5919263440942775,2.694491181441998,2.1785125141055284,1.7232539699687663,0.7575757575757577
2.6595189441537648,2.764408961532636,2.234063530002237,1.7653108748823985,0.7676767676767677
2.7276808075963714,2.83491290095707,2.290074315324276,1.8076566551049802,0.7777777777777778
2.79640729218526,2.905998245933923,2.346541181298275,1.850289777794772,0.787878787878788
2.865693865587177,2.9776603543257774,2.4034605247330068,1.893208695238345,0.797979797979798
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8080808080808082
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8181818181818182
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8282828282828284
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8383838383838385
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8484848484848485
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8585858585858587
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8686868686868687
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8787878787878789
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.888888888888889
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.8989898989898991
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9090909090909092
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9191919191919192
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9292929292929294
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9393939393939394
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9494949494949496
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9595959595959597
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9696969696969697
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.9797979797979799
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,0.98989898989899
2.879617930587857,2.992061515372437,2.4148983228092313,1.9018265944123958,1.0


==> data/results/valve_curve_C_exciting.csv <==
kv0,kv1,kv2,kv3,v
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.0
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.006711409395973154
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.013422818791946308
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.020134228187919462
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.026845637583892617
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.03355704697986577
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.040268456375838924
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.04697986577181208
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.053691275167785234
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.060402684563758385
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.06711409395973154
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.0738255033557047
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.08053691275167785
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.087248322147651
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.6124377780672e-12,0.09395973154362416
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.10067114093959731
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.10738255033557047
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.11409395973154363
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.12080536912751677
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.12751677852348994
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.1342281879194631
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.14093959731543623
5.762982042156321e-12,5.75011307403648e-12,5.1970417536696e-12,6.612437860787217e-12,0.1476510067114094
9.673754339448119e-12,1.1029365735578496e-11,7.726051185649591e-12,6.612437860787217e-12,0.15436241610738255
9.673754339448119e-12,1.1029365735578496e-11,7.726051185649591e-12,6.612437860787217e-12,0.1610738255033557
9.673754339448119e-12,1.1029365735578496e-11,7.726051185649591e-12,6.612437860787217e-12,0.16778523489932887
9.673754339448119e-12,1.1029365735578496e-11,7.726051185649591e-12,6.612437860787217e-12,0.174496644295302
9.673754339448119e-12,1.1029365735578496e-11,7.726051185649591e-12,6.612437860787217e-12,0.18120805369127516
9.673754339448119e-12,1.1029365735578496e-11,7.726051185649591e-12,6.612437860787217e-12,0.18791946308724833
9.673754339448119e-12,1.1029365735578496e-11,7.726051185649591e-12,6.612437860787217e-12,0.19463087248322147
0.0004757277062959247,3.609542415606831e-11,0.0003799472712473046,7.079744090452686e-12,0.20134228187919462
0.006974884798581761,3.609542415606838e-11,0.00557507150616887,7.079744090452686e-12,0.2080536912751678
0.01717207590211543,3.609542415606838e-11,0.013763258722617716,7.079744090452686e-12,0.21476510067114093
0.029722767979329885,3.609542415606838e-11,0.023927099613157143,7.079744090452686e-12,0.22147651006711408
0.0439481547821514,3.609542415606838e-11,0.035569414009991536,7.079744090452686e-12,0.22818791946308725
0.059429452208594725,3.609542415606838e-11,0.0483791809924271,7.079744090452686e-12,0.2348993288590604
0.07590117051137892,3.609542415606838e-11,0.06215010301817197,7.079744090452686e-12,0.24161073825503354
0.09319385906671725,3.609542415606838e-11,0.07674171828083008,7.079744090452686e-12,0.2483221476510067
0.11119827707602745,0.012822681443297523,0.0920563222358362,0.0025281551920992695,0.2550335570469799
0.1298427485436234,0.043803060462181576,0.10802437587079808,0.009006139377849089,0.26174496644295303
0.14907902216308305,0.07941376273209327,0.12459510918010332,0.017720589563850125,0.2684563758389262
0.16887351955290653,0.1140158927820121,0.1417304207579615,0.02816918455064331,0.2751677852348993
0.18920193269845487,0.14606751414213978,0.1594008873992435,0.04006890511146023,0.28187919463087246
0.21004588121756465,0.17582285738563116,0.17758313007333057,0.053227643017229244,0.2885906040268456
0.23139083252398993,0.20393220542658708,0.19625805636164387,0.06750220363733511,0.2953020134228188
0.25322479785596974,0.23097380976910264,0.2154096733569197,0.08277949459357678,0.30201342281879195
0.2755375074575513,0.2573732294620829,0.2350242752097447,0.09896657981741548,0.3087248322147651
0.29831988376876034,0.28342670114260915,0.2550898792621833,0.11598485239580052,0.31543624161073824
0.32156370144897845,0.30933800251395044,0.27559582897015333,0.13376637320218807,0.3221476510067114
0.34526136551286835,0.3352479835326194,0.2965325100458119,0.15225144848472796,0.32885906040268453
0.3694057647577432,0.3612550635504139,0.3178911443843539,0.1713869603279458,0.33557046979865773
0.3939901735755275,0.38742886287355727,0.3396636380865135,0.19112517586392014,0.3422818791946309
0.41900818510133864,0.41381919643002,0.36184246756920696,0.211422872009608,0.348993288590604
0.4444536648107652,0.4404620458683715,0.38442059282895685,0.23224067438169643,0.35570469798657717
0.47032071755995386,0.4673835759576733,0.4073913903060559,0.2535425453296521,0.3624161073825503
0.4966036635294288,0.4946028772529463,0.4307486000771996,0.27529537817094296,0.36912751677852346
0.5232970201124889,0.5221338691453957,0.45448628365610516,0.2974686686639151,0.37583892617449666
0.5503954878083273,0.5499866413452342,0.4785987897485188,0.3200342437793726,0.3825503355704698
0.577893938842031,0.5781684139271234,0.5030807260487795,0.34296603380173873,0.38926174496644295
0.6057874076661341,0.6066842342580281,0.5279269356844575,0.3662398778148441,0.3959731543624161
0.6340710827824451,0.6355374896824223,0.5531324772831914,0.3898333553850127,0.40268456375838924
0.6627402995102266,0.6647302893340642,0.5786926078984991,0.41372563917145116,0.4093959731543624
0.6917905334508039,0.6942637517167609,0.6046027682207409,0.4378973645445421,0.4161073825503356
0.721217394480967,0.7241382235687553,0.6308585696372547,0.4623305132554562,0.4228187919463087
0.7510166211622304,0.7543534480170616,0.6574557828069079,0.48700830889457114,0.42953020134228187
0.7811840754893653,0.7849086948919966,0.6843903274893114,0.5119151223818841,0.436241610738255
0.8117157379258094,0.8158028625122976,0.711658263425017,0.5370363861049356,0.44295302013422816
0.842607702689593,0.8470345577526012,0.7392557821053177,0.562358515596743,0.44966442953020136
0.8738561732640319,0.8786021594302932,0.7671791993024494,0.587868837854499,0.4563758389261745
0.9054574581144471,0.910503868773774,0.795424948255715,0.6135555255580989,0.46308724832214765
0.9374079665967459,0.942737749808392,0.823989573428183,0.6394075365692691,0.4697986577181208
0.9697042050467115,0.9753017618172474,0.852869724763574,0.6654145581867876,0.47651006711409394
1.0023427730407795,1.008193785531181,0.8820621523847422,0.6915669557079114,0.4832214765100671
1.0353203598203482,1.0414116443264911,0.9115637016845306,0.717855724905701,0.4899328859060403
1.0686337408724782,1.0749531214256913,0.9413713087673037,0.7442724480801304,0.4966442953020134
1.1022797746603827,1.1088159738814785,0.9714819962055476,0.7708092533803945,0.5033557046979865
1.136255399497459,1.1429979439593168,1.001892869080889,0.797458777128679,0.5100671140939598
1.1705576305588732,1.1774967684070452,1.0326011112829672,0.8242141289033175,0.5167785234899329
1.2051835570249245,1.2123101860013137,1.063603982042992,0.8510688591628639,0.5234899328859061
1.240130339350555,1.2474359436835656,1.094898812681631,0.8780169292129392,0.5302013422818792
1.2753952066555507,1.2828718015377558,1.1264830035532707,0.9050526833354757,0.5369127516778524
1.3109754542301213,1.3186155368140682,1.158354021170704,0.9321708229155924,0.5436241610738255
1.3468684411507006,1.3546649471648438,1.1905093954960306,0.9593663824152059,0.5503355704697986
1.3830715880009696,1.3910178532284925,1.2229467173850344,0.9866347070548891,0.5570469798657718
1.4195823746932694,1.4276721006727424,1.2556636361735827,1.0139714320766415,0.5637583892617449
1.4563983383857406,1.4646255617888562,1.288657857395716,1.0413724634703443,0.5704697986577181
1.4935170714906938,1.5018761367124909,1.3219271406240574,1.0688339600558345,0.5771812080536912
1.530936219769896,1.5394217543338657,1.355469297424043,1.0963523168209113,0.5838926174496644
1.5686534805126349,1.577260372949301,1.3892821894142167,1.1239241494232308,0.5906040268456376
1.606666600792587,1.6153899806974763,1.4233637264255132,1.1515462797710603,0.5973154362416108
1.6449733757997105,1.6538085958166124,1.4577118647530511,1.1792157226043187,0.6040268456375839
1.6835716472435305,1.6925142667528434,1.492324605494476,1.2069296730032357,0.610738255033557
1.7224593018243672,1.7315050721451741,1.5271999929693947,1.2346854947574464,0.6174496644295302
1.7616342697692238,1.7707791207083392,1.562336113214855,1.2624807095333503,0.6241610738255033
1.801094523429193,1.8103345510314914,1.5977310925522206,1.2903129867822256,0.6308724832214765
1.840838075935413,1.850169531307824,1.6333830962211455,1.3181801343358588,0.6375838926174496
1.8808629799107373,1.8902822590078574,1.669290327076659,1.3460800896404261,0.6442953020134228
1.9211673262344298,1.9306709605071333,1.7054510243456782,1.3740109115830046,0.6510067114093959
1.961749242857341,1.9713338906773945,1.7418634624395188,1.4019707728684843,0.6577181208053691
2.0026068936651313,2.012269332448908,1.77852594981922,1.4299579529077673,0.6644295302013423
2.04373847738725,2.0534755963504026,1.8154368279107134,1.4579708311810275,0.6711409395973155
2.0851422265494928,2.0949510200321018,1.852594470067085,1.4860078810424857,0.6778523489932886
2.1268164064680652,2.1366939677764494,1.8899972805753467,1.514067663935602,0.6845637583892618
2.1687593142831925,2.178702830000429,1.9276436937053076,1.5421488239898935,0.6912751677852349
2.2109692780304213,2.2209760227527537,1.9655321727983108,1.5702500829726727,0.697986577181208
2.2534446557478516,2.2635119872086746,2.003661209393722,1.598370235570975,0.7046979865771812
2.296183834617618,2.3063091891647236,2.0420293223911994,1.6265081449807302,0.7114093959731543
2.339185230140059,2.3493661185353196,2.080635057246918,1.6546627387819148,0.7181208053691275
2.3824472853390386,2.392681288852829,2.1194769852019864,1.6828330050799596,0.7248322147651006
2.4259684699970383,2.436253236772441,2.1585537025414703,1.7110179888951185,0.7315436241610738
2.469747279918627,2.480080521582921,2.19786382988246,1.7392167887828234,0.7382550335570469
2.513782236221062,2.524161724724158,2.2374060114897825,1.7674285536692744,0.7449664429530202
2.5580718846507766,2.5684954493122087,2.2771789146179753,1.7956524798876463,0.7516778523489933
2.6026147949246305,2.6130803196724384,2.3171812288782854,1.8238878084013386,0.7583892617449665
2.647409560094803,2.657914980881188,2.357411665629477,1.8521338222016623,0.7651006711409396
2.6924547959362983,2.702998098316313,2.3978689573913146,1.8803898438682627,0.7718120805369127
2.7377491403560885,2.748328357216865,2.438551857279692,1.908655233281393,0.7785234899328859
2.783291252822934,2.79390446225207,2.4794591384623597,1.9369293854759408,0.785234899328859
2.8290798138170135,2.8397251370997334,2.520589593634338,1.9652117286278081,0.7919463087248322
2.875113524298499,2.885789124034108,2.5619420345121013,1.9935017221639082,0.7986577181208053
2.9213911051942913,2.9320951835232565,2.6035152913457043,2.021798854987659,0.8053691275167785
2.9679112969021264,2.9786420938358504,2.645308212448021,2.0501026438124144,0.8120805369127516
3.014672858811355,3.025428650657372,2.687319663740378,2.078412631595798,0.8187919463087248
3.061674568839675,3.0724536667156004,2.729548528313827,2.1067283860684034,0.825503355704698
3.1089152229851793,3.1197159714152805,2.7719937060054054,2.1350494983507495,0.8322147651006712
3.1563936348930897,3.1672144104818565,2.8146541129887246,2.1633755816528364,0.8389261744966443
3.204108635436561,3.214947845614084,2.8575286813782768,2.191706270050998,0.8456375838926175
3.2520590723110208,3.2629151541454036,2.900616358846893,2.2192488215545634,0.8523489932885906
3.300243809641467,3.3111152287138697,2.943916108255779,2.2452520011584784,0.8590604026845637
3.348661727602242,3.359546976940492,2.9874269072966357,2.271151676861519,0.8657718120805369
3.397311722048761,3.408209321115768,3.0311477481453357,2.296946473209113,0.87248322147651
3.446192704160749,3.4571011978942616,3.075077637126717,2.3226350680078687,0.8791946308724832
3.4953036000965247,3.506221557997001,3.1192155943900093,2.348216191088883,0.8859060402684563
3.544643350657915,3.555569365921534,3.163560653594506,2.3736886231107026,0.8926174496644295
3.594210910965378,3.605143599659429,3.208111861605033,2.399051194399581,0.8993288590604027
3.6386912550091575,3.6511990437629436,3.2528682781968614,2.408608340914443,0.9060402684563759
3.682570829025248,3.6968915682411665,3.2978289757696815,2.4161872207686,0.912751677852349
3.7264226994361125,3.7426239411672118,3.3429930390702767,2.423532978530723,0.9194630872483222
3.7702418288786754,3.7883918323566834,3.3883595649235896,2.430653456319875,0.9261744966442953
3.8140232223539856,3.8341909254367916,3.4339276619718246,2.4375562425442676,0.9328859060402684
3.8577619287813776,3.88001691881739,3.479696450421321,2.4442486772387384,0.9395973154362416
3.9014530425337335,3.925865526669017,3.5256650617968637,2.450737857649946,0.9463087248322147
3.925461041391245,3.951090284608556,3.5593402143208417,2.4569339323189516,0.9530201342281879
3.925461041391245,3.951090284608556,3.577533725322839,2.462825643229555,0.959731543624161
3.925461041391245,3.951090284608556,3.5953628379980023,2.4685388934379744,0.9664429530201342
3.925461041391245,3.951090284608556,3.612833680375092,2.4740797801273327,0.9731543624161073
3.925461041391245,3.951090284608556,3.6299523880497513,2.4794541860107735,0.9798657718120806
3.925461041391245,3.951090284608556,3.6467250954508903,2.4846677858790636,0.9865771812080537
3.925461041391245,3.951090284608556,3.6631579276777093,2.4897260530960454,0.9932885906040269
3.925461041391245,3.951090284608556,3.6792569691464223,2.494634258818608,1.0


==> data/results/valve_curve_C_realistic.csv <==
kv0,kv1,kv2,kv3,v
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.0
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.006711409395973154
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.013422818791946308
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.020134228187919462
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.026845637583892617
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.03355704697986577
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.040268456375838924
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.04697986577181208
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.053691275167785234
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.060402684563758385
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.06711409395973154
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.0738255033557047
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.08053691275167785
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.087248322147651
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9383287874938536e-12,0.09395973154362416
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.10067114093959731
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.10738255033557047
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.11409395973154363
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.12080536912751677
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.12751677852348994
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.1342281879194631
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.14093959731543623
6.419964440186737e-12,5.801852405200612e-12,5.18253340084201e-12,6.9385091094302584e-12,0.1476510067114094
6.419964440186737e-12,4.5376383209203104e-11,8.44748099083625e-12,6.9385091094302584e-12,0.15436241610738255
6.419964440186737e-12,4.537638320920312e-11,8.44748099083625e-12,6.9385091094302584e-12,0.1610738255033557
6.419964440186737e-12,4.537638320920312e-11,8.44748099083625e-12,6.9385091094302584e-12,0.16778523489932887
6.419964440186737e-12,4.537638320920312e-11,8.44748099083625e-12,6.9385091094302584e-12,0.174496644295302
6.419964440186737e-12,4.537638320920312e-11,8.44748099083625e-12,6.9385091094302584e-12,0.18120805369127516
6.419964440186737e-12,4.537638320920312e-11,8.44748099083625e-12,6.9385091094302584e-12,0.18791946308724833
6.419964440186737e-12,4.537638320920312e-11,8.44748099083625e-12,6.9385091094302584e-12,0.19463087248322147
2.0570952558145822e-10,4.537638320920312e-11,0.00041542367002308714,6.9385091094302584e-12,0.20134228187919462
2.0570952558150165e-10,4.537638320920312e-11,0.006092029867542721,6.9385091094302584e-12,0.2080536912751678
2.057095255815018e-10,4.537638320920312e-11,0.01500930051213401,6.9385091094302584e-12,0.21476510067114093
2.0570952558150183e-10,4.537638320920312e-11,0.02600915203323324,6.9385091094302584e-12,0.22147651006711408
2.0570952558150185e-10,4.537638320920312e-11,0.03851111581658805,6.9385091094302584e-12,0.22818791946308725
2.0570952558150185e-10,4.537638320920312e-11,0.05215531941021458,6.9385091094302584e-12,0.2348993288590604
2.0570952558150185e-10,4.537638320920312e-11,0.06671066026512928,6.9385091094302584e-12,0.24161073825503354
2.0570952558150185e-10,4.537638320920312e-11,0.08202696192462323,6.9385091094302584e-12,0.2483221476510067
0.05498852922798148,0.012159826811357464,0.09800533721966181,0.0024778574786411644,0.2550335570469799
0.0922315411214845,0.038542569628235296,0.11457939732571226,0.008830848583871917,0.26174496644295303
0.11228519752569725,0.06921949345201005,0.13170339818553975,0.017391513163248495,0.2684563758389262
0.1306844026393647,0.10110994352983309,0.14934480075841278,0.02768139201406353,0.2751677852348993
0.14926120545889823,0.13271077442253465,0.16747960291767788,0.03943487906717316,0.28187919463087246
0.1683757450289439,0.16341644418928764,0.18608939863938317,0.052472302753391285,0.2885906040268456
0.1881201409484538,0.19310438269385977,0.20515951211598718,0.06665897265931789,0.2953020134228188
0.20851577358206475,0.22187180083948468,0.2246778029424424,0.08188732616165986,0.30201342281879195
0.22956093845834105,0.24989236824560848,0.24463389285682213,0.09806778478875113,0.3087248322147651
0.2512455531540112,0.2773486351706285,0.265018659437654,0.11512355537553551,0.31543624161073824
0.27355648903701074,0.30440495217547375,0.28582390040816735,0.13298744196891246,0.3221476510067114
0.2964797191596974,0.33119963020723325,0.30704210803544957,0.151599771686637,0.32885906040268453
0.32000123848052525,0.3578452763777389,0.3286663152872588,0.17090697746578365,0.33557046979865773
0.3441074648598044,0.3844320585897993,0.3506899892331639,0.19086058770841083,0.3422818791946309
0.36878540549217703,0.41103160243062925,0.373106955868489,0.2114164784055138,0.348993288590604
0.39402271272339995,0.43770061639767055,0.3959113460541375,0.23253430059196895,0.35570469798657717
0.4198076866762314,0.464483961595598,0.41909755579649466,0.25417702863417674,0.3624161073825503
0.4461292525670671,0.491417139117483,0.4426602163733811,0.2763105942312441,0.36912751677852346
0.4729769267062519,0.5185282619940518,0.46659417129968245,0.2989035829033296,0.37583892617449666
0.500340778339793,0.5458396022856581,0.4908944581045453,0.32192697724602753,0.3825503355704698
0.5282113910027996,0.5733687999799189,0.5155562935406637,0.3453539360798777,0.38926174496644295
0.5565798252268805,0.6011298073976057,0.5405750612796222,0.3691596018234565,0.3959731543624161
0.5854375834681996,0.62913362848412,0.5659463014391029,0.3933209305674711,0.40268456375838924
0.6147765775983353,0.6573888995221299,0.5916657014856502,0.41781654079443675,0.4093959731543624
0.6445890990196814,0.6859023472220898,0.6177290881917984,0.44262657770551905,0.4161073825503356
0.6748677913210452,0.7146791517869973,0.6441324204192166,0.46773259083137075,0.4228187919463087
0.7056056253176775,0.743723236083246,0.6708717825637555,0.49311742311410095,0.42953020134228187
0.7367958762900748,0.7730374971073807,0.6979433785429755,0.5187651100169232,0.436241610738255
0.7684321032288661,0.8026239921803859,0.7253435262380613,0.544660787489528,0.44295302013422816
0.8005081298983342,0.8324840894477471,0.7530686523241108,0.5707906078199435,0.44966442953020136
0.8330180275425291,0.862618590095372,0.7811152874384719,0.5971416625575571,0.4563758389261745
0.8659560990720655,0.8930278280401854,0.8094800616480287,0.6237019118109137,0.46308724832214765
0.8993168645845832,0.9237117515923703,0.8381597001844413,0.6504601193174614,0.4697986577181208
0.9330950480864423,0.9546699906181881,0.8671510194222507,0.6774057927574081,0.47651006711409394
0.9672855652969615,0.9859019119863467,0.8964509230791166,0.7045291288450292,0.4832214765100671
1.0018835124291126,1.0174066655034455,0.9260563986207065,0.7318209627815566,0.4899328859060403
1.0368841558520234,1.04918322209485,0.955964513855216,0.7592727216966431,0.4966442953020134
1.0722829225508792,1.081230405636319,0.9861724137044018,0.7868763817420866,0.5033557046979865
1.1080753913089512,1.1135469195660042,1.0166773171394983,0.814624428533337,0.5100671140939598
1.1442572845445738,1.14613136918892,1.0474765142715656,0.84250982066222,0.5167785234899329
1.1808244607431106,1.1789822804135395,1.0785673635868165,0.8705259560290506,0.5234899328859061
1.2177729074302546,1.2120981155228288,1.1099472893182467,0.8986666407643498,0.5302013422818792
1.2550987346386735,1.2454772864721853,1.1416137789456018,0.9269260605302053,0.5369127516778524
1.2927981688249586,1.2791181661184985,1.1735643808162977,0.9552987540091828,0.5436241610738255
1.330867547198235,1.3130190977133314,1.2057967018804336,0.9837795884049014,0.5503355704697986
1.3693033124257028,1.3471784029355653,1.2383084055335067,1.012363736793104,0.5570469798657718
1.4081020076838178,1.3815943886919284,1.2710972095608408,1.041046657175467,0.5637583892617449
1.4472602720268883,1.4162653528755507,1.304160884178138,1.0698240731006372,0.5704697986577181
1.4867748360476145,1.4511895892413038,1.337497250162901,1.0986919557281587,0.5771812080536912
1.526642517806484,1.486365391530899,1.3711041770717969,1.1276465072212056,0.5838926174496644
1.5668602190091396,1.5217910569594173,1.4049795815393304,1.1566841453633787,0.5906040268456376
1.6074249214127398,1.5574648891573428,1.439121425653472,1.185801489303421,0.5973154362416108
1.6483336834440796,1.5933852006475353,1.4735277154041495,1.2149953463395664,0.6040268456375839
1.6895836370137731,1.6295503149243744,1.5081964992007417,1.2442626996624229,0.610738255033557
1.7311719845121891,1.6659585681921578,1.5431258664549465,1.2736006969819214,0.6174496644295302
1.7730959959740844,1.7026083108112762,1.5783139462256104,1.3030066399698879,0.6241610738255033
1.8153530063999972,1.7394979084935391,1.6137589059222943,1.3324779744553668,0.6308724832214765
1.857940413223469,1.77662574328199,1.6494589500645476,1.3620122813149003,0.6375838926174496
1.9008556739140805,1.8139902143454378,1.6854123190940256,1.3916072680046339,0.6442953020134228
1.9440963037071135,1.851589738613642,1.721617288236767,1.421260760685403,0.6510067114093959
1.9876598734513873,1.8894227512754014,1.7580721664130776,1.4509706968958764,0.6577181208053691
2.031544007567499,1.927487706158713,1.7947752951926366,1.4807351187324191,0.6644295302013423
2.0757463821093123,1.9657830760094805,1.8317250477925557,1.510552166497656,0.6711409395973155
2.1202647229221006,2.0043073526830284,1.8689198281162693,1.5404200727827293,0.6778523489932886
2.1650968038912306,2.0430590472607006,1.9063580698312352,1.5703371569510216,0.6845637583892618
2.210240445275778,2.0820366901021843,1.9440382354835473,1.6003018199936696,0.6912751677852349
2.2556935121218453,2.121238830842769,1.9819588156476737,1.6303125397295237,0.697986577181208
2.30145391275077,2.1606640383435223,2.0201183281096164,1.6603678663243604,0.7046979865771812
2.347519597317728,2.200310900601293,2.058515317081898,1.690466418106114,0.7114093959731543
2.3938885564366084,2.240178024624571,2.0971483524488637,1.720606877654713,0.7181208053691275
2.440558819867266,2.2802640362804074,2.13601602904086,1.7507879881467614,0.7248322147651006
2.487528455261598,2.3205675801169394,2.1751169659359513,1.7810085499368258,0.7315436241610738
2.534795566965072,2.361087319165467,2.2144498057878788,1.8112674173584957,0.7382550335570469
2.582358294870629,2.4018219347255068,2.254013214179065,1.8415634957296751,0.7449664429530202
2.6302148133220222,2.4427701261358123,2.2938058789975106,1.8718957385477337,0.7516778523489933
2.678363330063923,2.483930610533952,2.333826509836497,1.9022631448612517,0.7583892617449665
2.726802085236242,2.525302122606711,2.374073837416077,1.932664756806081,0.7651006711409396
2.7755293504102947,2.5668834143332653,2.4145466130253563,1.9630996572943655,0.7718120805369127
2.824543427664638,2.6086732547228446,2.4552436079846793,1.993566967846023,0.7785234899328859
2.8738426486984516,2.650670429548358,2.4961636131267992,2.02406584655296,0.785234899328859
2.923425373980585,2.692873741077269,2.537305438296245,2.054595486167013,0.7919463087248322
2.9732899919323934,2.735282007800826,2.5786679118660576,2.085155112303277,0.7986577181208053
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8053691275167785
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8120805369127516
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8187919463087248
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.825503355704698
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8322147651006712
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8389261744966443
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8456375838926175
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8523489932885906
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8590604026845637
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8657718120805369
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.87248322147651
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8791946308724832
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8859060402684563
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8926174496644295
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.8993288590604027
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9060402684563759
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.912751677852349
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9194630872483222
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9261744966442953
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9328859060402684
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9395973154362416
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9463087248322147
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9530201342281879
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.959731543624161
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9664429530201342
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9731543624161073
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9798657718120806
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9865771812080537
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,0.9932885906040269
2.9832965281544013,2.7437880895211055,2.5869667207023115,2.091270524415706,1.0


==> data/results/valve_curve_D_exciting.csv <==
kv0,kv1,kv2,kv3,v
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.0
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.010101010101010102
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.020202020202020204
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.030303030303030304
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.04040404040404041
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.05050505050505051
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.06060606060606061
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.07070707070707072
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.08080808080808081
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.09090909090909091
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.10101010101010102
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.11111111111111112
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.12121212121212122
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.13131313131313133
0.005987320919699805,0.006405885010292366,0.005997952174483013,0.006149391275051766,0.14141414141414144
0.006354709910327039,0.006489961407585521,0.005997952174483013,0.006149391275051766,0.15151515151515152
0.007121588675073888,0.006632658887867628,0.005997952174483013,0.006149391275051766,0.16161616161616163
0.007235168925002202,0.006650677994442122,0.005997952174483013,0.006149391275051766,0.17171717171717174
0.0072657297591442686,0.006655406896033697,0.005997952174483013,0.006149391275051766,0.18181818181818182
0.007277122287681911,0.006657157074024671,0.005997952174483013,0.006149391275051766,0.19191919191919193
0.009589881678300348,0.008773120517288884,0.00780986701933712,0.006149391275051766,0.20202020202020204
0.023818731328901322,0.021883798021010602,0.017144487352793895,0.006149391275051766,0.21212121212121213
0.041564818427982944,0.038423426341636396,0.024093976575210552,0.006149391275051766,0.22222222222222224
0.0620457349463977,0.05775668126304081,0.028019442257768166,0.006149391275051766,0.23232323232323235
0.08480008270936305,0.07950190786682385,0.030072505703213237,0.006149391275051766,0.24242424242424243
0.1095281417168563,0.10339856952949404,0.041603439762246903,0.008620091249935083,0.25252525252525254
0.13602247401318995,0.12925520258089235,0.08178103283867799,0.02092913902816864,0.26262626262626265
0.16413200693397656,0.15692394409813235,0.11648728706679072,0.036408002367448726,0.27272727272727276
0.19374186835317764,0.18628638915160364,0.14857394612036498,0.054503967920476945,0.2828282828282829
0.22476145179514864,0.21724505345658518,0.18005147251452802,0.07488179836689977,0.29292929292929293
0.25711704971218863,0.24971789662674604,0.21184084352423965,0.0973097193361387,0.30303030303030304
0.29074713640919336,0.28363463969593994,0.24435641853611478,0.12161501136399033,0.31313131313131315
0.3255992451874247,0.31893419348833724,0.27778895639307305,0.14766247824059164,0.32323232323232326
0.3616278364796494,0.355562805458302,0.3122256153141635,0.17534253952958237,0.33333333333333337
0.39879280067306094,0.39347268833412047,0.34770271900128014,0.20456402976278434,0.3434343434343435
0.43705837882910537,0.43262098190412956,0.384230449454583,0.23524955050033072,0.3535353535353536
0.47639236574141725,0.4729689513074954,0.42180511611742155,0.2673323167899347,0.36363636363636365
0.5167655083850584,0.5144813571300456,0.4604155728483591,0.3007539314122502,0.37373737373737376
0.5581510426487674,0.5571259528590436,0.5000467167428538,0.3354627627735976,0.38383838383838387
0.6005243299959165,0.6008730784626108,0.540681458180674,0.37141273088266846,0.393939393939394
0.6438625677515172,0.6456953276954494,0.5823018556941134,0.4085623781506808,0.4040404040404041
0.6881445546204246,0.6915672727747234,0.6248897783009906,0.4468741444311655,0.4141414141414142
0.733350498333496,0.7384652342850132,0.668427292672349,0.4863137919519619,0.42424242424242425
0.7794618559254908,0.7863670871652382,0.7128968863381604,0.5268499424913188,0.43434343434343436
0.8264611996504683,0.8352520957922485,0.7582815914764374,0.5684537001027011,0.4444444444444445
0.8743321033046931,0.8851007727603134,0.8045650477114756,0.611098340067185,0.4545454545454546
0.9230590449905329,0.935894757133138,0.8517315272911027,0.6547590498332144,0.4646464646464647
0.9726273232730319,0.9876167088311293,0.8997659371090819,0.6994127112767272,0.4747474747474748
1.0230229843573972,1.040250216491252,0.9486538066540112,0.7450377161740943,0.48484848484848486
1.074232758420653,1.0937797166560457,0.9983812676453239,0.7916138086440722,0.494949494949495
1.1262440036123467,1.1481904225520099,1.048935029034465,0.8391219496925274,0.5050505050505051
1.1790446565309523,1.2034682610343077,1.1003023497245723,0.8875442000258306,0.5151515151515152
1.232623188208064,1.2595998165254236,1.1524710105092555,0.9368636180817446,0.5252525252525253
1.2869685648085285,1.3165722809754843,1.205429286177087,0.9870641708273589,0.5353535353535354
1.342070212393422,1.3743734090327846,1.2591659183660477,1.0381306553393377,0.5454545454545455
1.39791798520319,1.4329914777433472,1.3136700895142697,1.0900486295463583,0.5555555555555556
1.4545021370068298,1.492415250204535,1.368931398097132,1.1428043508016026,0.5656565656565657
1.5118132951346148,1.5526339426848448,1.4249398352384421,1.1963847211825107,0.5757575757575758
1.5698424368702517,1.6136371947939407,1.4816857627171178,1.2507772385991336,0.5858585858585859
1.6285808679262335,1.675415042346632,1.5391598923484513,1.30596995294125,0.595959595959596
1.6880202027657303,1.7379578926142878,1.5973532666928518,1.3619514266155666,0.6060606060606061
1.748152346567263,1.8012565016989452,1.6562572410296075,1.4187106989235794,0.6161616161616162
1.808969478655876,1.8653019538004958,1.7158634665249948,1.4762372538124309,0.6262626262626263
1.8704640372477017,1.9300856421771388,1.7761638745207395,1.5345209905988983,0.6363636363636365
1.9326287053742883,1.995599251624534,1.8371506618685194,1.5935521973230855,0.6464646464646465
1.9954563978697466,2.0618347423207246,1.8988162772380066,1.6533215264356882,0.6565656565656566
2.0589402493178546,2.128784334902334,1.9611534083288729,1.7138199725624519,0.6666666666666667
2.1230736028684647,2.1964404966534685,2.0241549699208927,1.7750388521230605,0.6767676767676768
2.1878499998429914,2.264795928702483,2.087814092700335,1.8369697846102264,0.686868686868687
2.2532631700577554,2.3338435541335882,2.1521241128049575,1.8996046753590243,0.696969696969697
2.319307022801846,2.4035765069306665,2.217078562034109,1.9629356996573428,0.7070707070707072
2.385975638412926,2.473988121679556,2.282671158674383,2.0269552880661332,0.7171717171717172
2.4532632604003983,2.545071923963016,2.3488957988951666,2.091656112833561,0.7272727272727273
2.521164288070522,2.616821621389342,2.4157465486719163,2.1570310753004054,0.7373737373737375
2.5896732696126823,2.6892310952017597,2.4832176361984484,2.223073294205627,0.7474747474747475
2.658784895610045,2.762294392420964,2.551303444752586,2.2897760948110286,0.7575757575757577
2.7284939929413614,2.8360057184778915,2.619998505982382,2.357132998772686,0.7676767676767677
2.798795519043899,2.9103594302979956,2.6892974935828096,2.425137714694489,0.7777777777777778
2.869684556510245,2.985350029801961,2.7591952173352436,2.4937841293058356,0.787878787878788
2.941156307994212,3.0609721577910576,2.829686617484233,2.5630662992114366,0.797979797979798
3.013206091403355,3.1372205881883026,2.9007667594281825,2.632978443166405,0.8080808080808082
3.0858293353575506,3.2140902226091757,2.972430828702377,2.703514934834377,0.8181818181818182
3.159021574894897,3.291576085237966,3.044674126234493,2.7746702959905294,0.8282828282828284
3.232778447407781,3.36967331798793,3.117492063854306,2.84643919013494,0.8383838383838385
3.3070956887934346,3.448377175925332,3.190880160040756,2.918816416484995,0.8484848484848485
3.3819691298045567,3.527683022939109,3.264834035890792,2.9917969043183863,0.8585858585858587
3.4573946925867634,3.6075863276394102,3.339349411295621,3.065375707640825,0.8686868686868687
3.533368387390731,3.688082659469697,3.4144221013111116,3.139548000154908,0.8787878787878789
3.6098863094477784,3.769167685018251,3.4900480127100457,3.2143090705085893,0.888888888888889
3.6869446359985933,3.8508371645161428,3.5662231407048797,3.2896543178036133,0.8989898989898991
3.7645396234655166,3.933086948509656,3.642943565830453,3.365579247345887,0.9090909090909092
3.8426676047595936,4.015912974696164,3.720205450976912,3.4420794666213017,0.9191919191919192
3.921324986714213,4.09931126491325,3.798005038563789,3.519150681481845,0.9292929292929294
4.000508247637753,4.1832779222716345,3.876338647846804,3.596788692528082,0.9393939393939394
4.080213934978236,4.267809128423201,3.955202672349602,3.674989391675212,0.9494949494949496
4.1604386630934584,4.35290114095602,4.034593577413136,3.753748758890861,0.9595959595959597
4.241179111120551,4.43855029090889,4.114507897855945,3.833062859093759,0.9696969696969697
4.322432020939305,4.52475298039838,4.194942235738994,3.9129278392032116,0.9797979797979799
4.404194195224045,4.6115056803519705,4.275893258229244,3.9933399253300834,0.98989898989899
4.405014378085248,4.612375973134475,4.276705366596335,3.994146796503907,1.0


==> data/results/valve_curve_D_realistic.csv <==
kv0,kv1,kv2,kv3,v
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.0
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.010101010101010102
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.020202020202020204
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.030303030303030304
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.04040404040404041
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.05050505050505051
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.06060606060606061
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.07070707070707072
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.08080808080808081
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.09090909090909091
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.10101010101010102
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.11111111111111112
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.12121212121212122
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.13131313131313133
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.14141414141414144
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.15151515151515152
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.16161616161616163
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.17171717171717174
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.18181818181818182
0.00800555254433394,0.0071640045470553046,0.008271213504100464,0.00627328371072777,0.19191919191919193
0.00800555254433394,0.009025092173925555,0.009740958865206631,0.00627328371072777,0.20202020202020204
0.00800555254433394,0.015686507394689967,0.013028165989875261,0.00627328371072777,0.21212121212121213
0.00800555254433394,0.018250544383695597,0.013747911866710209,0.00627328371072777,0.22222222222222224
0.00800555254433394,0.019179316891602526,0.013961366527592865,0.00627328371072777,0.23232323232323235
0.00800555254433394,0.019565230930597397,0.014043846008608562,0.00627328371072777,0.24242424242424243
0.011222020253984832,0.02732872467390743,0.01966591379090093,0.008793761139024206,0.25252525252525254
0.027246489075662822,0.0620537615320582,0.04677553886002869,0.021350800603245384,0.26262626262626265
0.04739756553942677,0.09942036066797308,0.07912623223867556,0.03714151823749929,0.27272727272727276
0.07095570269406813,0.13737039949455634,0.11492733046620407,0.05560206512028764,0.2828282828282829
0.09748447360513568,0.175675334618721,0.15328636083932684,0.07639044986954734,0.29292929292929293
0.12668214403275047,0.21453646164336893,0.19375052771739756,0.09927022853196982,0.30303030303030304
0.1583238600549122,0.25417558460694567,0.23607996039416,0.12406520184605926,0.31313131313131315
0.19223361720004914,0.29475507651514277,0.28013789620966584,0.15063744978962967,0.32323232323232326
0.2282687587559967,0.33637978154450365,0.3258382708469149,0.17887518419769272,0.33333333333333337
0.2663106014396321,0.3791125054118596,0.37312063362592773,0.20868540288175155,0.3434343434343435
0.3062583845009089,0.4229876708928913,0.4219379894975978,0.23998914804739455,0.3535353535353536
0.34802516430251584,0.4680210438366016,0.4722508071693303,0.27271828921884556,0.36363636363636365
0.39153491673295854,0.5142162443094027,0.5240240112541822,0.30681325264181103,0.37373737373737376
0.4367204254747735,0.5615690284883712,0.5772254415244282,0.3422213664954388,0.38383838383838387
0.48352170153471546,0.6100701006873842,0.6318250441260537,0.3788956224099672,0.393939393939394
0.5318847735698481,0.6597069692526548,0.6877944324741114,0.4167937275461935,0.4040404040404041
0.58176074410192,0.7104651797852378,0.7451066366128171,0.45587736502940945,0.4141414141414142
0.633105040868121,0.76232913984428,0.8037359493147028,0.49611160729544157,0.42424242424242425
0.6858768142962349,0.8152826729846441,0.8636578221274204,0.5374644439421901,0.43434343434343436
0.7400384463509215,0.8693093915912619,0.9248487874322477,0.5799063968534324,0.4444444444444445
0.7955551455980361,0.9243929471893652,0.987286394311326,0.623410202884509,0.4545454545454546
0.8523946099484192,0.9805171971637762,1.0509491520714833,0.6679505495827665,0.4646464646464647
0.9105267431943934,1.037666314017162,1.11581647838893,0.7135038530608547,0.4747474747474748
0.9699234147841828,1.095824854897492,1.1818686506293592,0.7600480697519806,0.48484848484848486
1.0305582547058016,1.1549778035483202,1.2490867596926951,0.807562535677521,0.494949494949495
1.0924064771453204,1.2151105930899102,1.3174526661133417,0.8560278282627164,0.5050505050505051
1.1554447279281,1.2762091154954525,1.3869489583166221,0.9054256467890933,0.5151515151515152
1.2196509517708443,1.3382597218809815,1.45755891299608,0.9557387083709706,0.5252525252525253
1.2850042761543603,1.4012492165181338,1.5292664575900465,1.0069506569562297,0.5353535353535354
1.3514849092332206,1.465164846633441,1.602056134827896,1.0590459833266324,0.5454545454545455
1.4190740496731709,1.529994289462195,1.6759130693012205,1.1120099544449193,0.5555555555555556
1.4877538066820526,1.5957256376022124,1.7508229359994907,1.165828550789715,0.5656565656565657
1.5575071287985773,1.662347383410997,1.826771930736569,1.2204884105532299,0.5757575757575758
1.6283177402429938,1.7298484029731733,1.903746742384714,1.275976779764588,0.5858585858585859
1.7001700838274418,1.7982179400088725,1.9817345268263085,1.3322814675534351,0.595959595959596
1.7730492695815172,1.8674455899807938,2.0607228825301767,1.3893908058920772,0.6060606060606061
1.8469410283777778,1.937521284575848,2.1406998276584015,1.44729361325566,0.6161616161616162
1.9218316699483673,2.0084352766778677,2.2216537786104222,1.5059791617232976,0.6262626262626263
1.9977080447721933,2.080178125904916,2.303573529913566,1.5654371471122357,0.6363636363636365
2.0745575093855737,2.1527406847535846,2.3864482353723697,1.6256576617946958,0.6464646464646465
2.152367894730829,2.226114085370381,2.4702673903930727,1.6866311698953105,0.6565656565656566
2.231127477209061,2.3002897269543103,2.5550208154039082,1.7483484846075983,0.6666666666666667
2.3108249521471116,2.375259263783594,2.6406986402964194,1.8108007474022338,0.6767676767676768
2.3914494094258414,2.451014593851687,2.727291289817602,1.8739794089289634,0.686868686868687
2.4729903110484814,2.5275478480925653,2.8147894698471863,1.9378762114387922,0.696969696969697
2.5554374704549074,2.604851380171938,2.9031841544988475,2.0024831725743075,0.7070707070707072
2.6387810334108828,2.682917756819057,2.992466573988315,2.067792570394172,0.7171717171717172
2.7230114603213944,2.761739748672891,3.0826282032154695,2.1337969295135615,0.7272727272727273
2.808119509834438,2.84131032161609,3.1736607510112496,2.200489008255818,0.7373737373737375
2.8940962236166823,2.921622628570531,3.2655561500038415,2.2678617867224076,0.7474747474747475
2.980932912195468,3.0026700017287866,3.358306547061965,2.335908455698479,0.7575757575757577
3.068621141772982,3.0844459451967237,3.4519042942761486,2.4046224063202275,0.7676767676767677
3.1571527219284365,3.1669441280234776,3.546341940441858,2.4739972204381218,0.7777777777777778
3.2465196941327936,3.2501583775961382,3.6416122230109726,2.5440266616168508,0.787878787878788
3.3367143210082957,3.3340826733776185,3.737708060480619,2.614704666718912,0.797979797979798
3.427729076271828,3.418711140967377,3.834622545190674,2.6860253380240677,0.8080808080808082
3.5195566353071204,3.5040380464658085,3.932348936503354,2.757982935841561,0.8181818181818182
3.612189866316126,3.590057791124236,4.0308806543402875,2.830571871576193,0.8282828282828284
3.7056218220046153,3.676764906263535,4.13021127305423,2.903786701213015,0.8383838383838385
3.7998457317612178,3.764154048445494,4.230334515614318,2.9776221191886965,0.8484848484848485
3.8948549942928845,3.8522199948819784,4.331244248085208,3.0520729526205512,0.8585858585858587
3.990643170683082,3.9409576390679066,4.432934474381903,3.1271341558668206,0.8686868686868687
4.087203977842031,4.0303619866249925,4.5353993312833865,3.2028008053941783,0.8787878787878789
4.184531282320961,4.120428151343971,4.638633083689326,3.2790680949304707,0.888888888888889
4.282619094464786,4.211151351413879,4.742630120105281,3.3559313308826586,0.8989898989898991
4.381461562879744,4.302526905827655,4.847384948342804,3.433385928001573,0.9090909090909092
4.4810529691945495,4.394550230954028,4.952892191421812,3.511427405276658,0.9191919191919192
4.581387723095299,4.487216837266332,5.059146583663471,3.590051382045249,0.9292929292929294
4.682460357616021,4.5805223262194295,5.166142966962586,3.6692535743021666,0.9393939393939394
4.784265524668223,4.67446238726655,5.2738762872293,3.749029791196591,0.9494949494949496
4.886797990793997,4.7690327950083296,5.3823415909905385,3.8293759317041327,0.9595959595959597
4.990052633128578,4.864229406466853,5.491534022142301,3.9102879814630227,0.9696969696969697
5.094024435559222,4.960048158477905,5.601448818844432,3.991762009764142,0.9797979797979799
5.198708485068295,5.056485065195154,5.712081310550149,4.073794166685413,0.98989898989899
5.199758906043255,5.0574525426494255,5.713191244250773,4.074617293978019,1.0


==> data/results/valve_overlap_example.csv <==
v,f1,f2
0.0,8.413154509847019e-07,1.3975424859373685e-12
0.010101010101010102,8.413154509847019e-07,1.3975424859373685e-12
0.020202020202020204,8.413154509847019e-07,1.3975424859373685e-12
0.030303030303030304,8.413154509847019e-07,1.3975424859373685e-12
0.04040404040404041,8.413154509847019e-07,1.3975424859373685e-12
0.05050505050505051,8.413154509847019e-07,1.3975424859373685e-12
0.06060606060606061,8.413154509847019e-07,1.3975424859373685e-12
0.07070707070707072,8.413154509847019e-07,1.3975424859373685e-12
0.08080808080808081,8.413154509847019e-07,1.3975424859373685e-12
0.09090909090909091,8.413154509847019e-07,1.3975424859373685e-12
0.10101010101010102,8.413154509847019e-07,4.486613679970675e-05
0.11111111111111112,8.413154509847019e-07,0.0016368201734436646
0.12121212121212122,8.413154509847019e-07,0.0043175304080546794
0.13131313131313133,8.413154509847019e-07,0.007743466875424929
0.14141414141414144,8.413154509847019e-07,0.011777225396871002
0.15151515151515152,8.413154509847019e-07,0.016337314270014128
0.16161616161616163,8.413154509847019e-07,0.021367726556235922
0.17171717171717174,8.413154509847019e-07,0.026826579687294648
0.18181818181818182,8.413154509847019e-07,0.03268072458795067
0.19191919191919193,8.413154509847019e-07,0.038902800990899815
0.20202020202020204,8.413154509847019e-07,0.045469469453180845
0.21212121212121213,8.413154509847019e-07,0.05236027476559565
0.22222222222222224,0.008610947578110975,0.05955687652868363
0.23232323232323235,0.031117350112523225,0.06704250699456304
0.24242424242424243,0.04875255097495284,0.07480157686279568
0.25252525252525254,0.06443539169579084,0.08281938155368791
0.26262626262626265,0.0789254167198403,0.09108187824889993
0.27272727272727276,0.09257322806260317,0.09957551440583397
0.2828282828282829,0.10557845668870915,0.10828709481528903
0.29292929292929293,0.118068871373377,0.11720367829468077
0.30303030303030304,0.1301326792395997,0.12631249772690845
0.31313131313131315,0.1418341122495501,0.13560089889999163
0.32323232323232326,0.15322183965283892,0.1450562947891597
0.33333333333333337,0.1643338917827313,0.1546661327427858
0.3434343434343435,0.17520072532248734,0.16441787260673488
0.3535353535353536,0.18584722669877002,0.174298974225915
0.36363636363636365,0.1962940741080421,0.18429689304836872
0.37373737373737376,0.2065586942154516,0.19439908276082016
0.38383838383838387,0.21665595286550085,0.2045930040292307
0.393939393939394,0.22659866559456904,0.21486613852061523
0.4040404040404041,0.23639798268624307,0.2252060074554036
0.4141414141414142,0.24606368478835455,0.23560019399202609
0.42424242424242425,0.25560441343360296,0.24603636878392388
0.43434343434343436,0.2650278533048323,0.2565023180789126
0.4444444444444445,0.2743408781411994,0.2669859737556688
0.4545454545454546,0.28354966884573246,0.2774754447149776
0.4646464646464647,0.29265981005773245,0.2879590490664768
0.4747474747474748,0.3016763698421502,0.29842534657655945
0.48484848484848486,0.31060396599869156,0.30886317087089854
0.494949494949495,0.3194468216609737,0.3192616609164201
0.5050505050505051,0.3282088122447384,0.3296102913427277
0.5151515151515152,0.3368935053494485,0.3398989012019542
0.5252525252525253,0.3455041948754226,0.35011772080849896
0.5353535353535354,0.35404393035837217,0.3602573963455848
0.5454545454545455,0.3625155423231951,0.3703090119733852
0.5555555555555556,0.37092166430376705,0.380264109222838
0.5656565656565657,0.3792647520541221,0.39011470350932703
0.5757575757575758,0.38754710038070656,0.39985329765027594
0.5858585858585859,0.395770857949346,0.4094728923195057
0.595959595959596,0.4039380403596898,0.41896699341809285
0.6060606060606061,0.41205054173086747,0.4283296163856912
0.6161616161616162,0.42011014500233085,0.437555287517167
0.6262626262626263,0.4281185311214271,0.44663904238638014
0.6363636363636365,0.4360772872626587,0.4555764215116268
0.6464646464646465,0.4439879142016565,0.46436346342528745
0.6565656565656566,0.45185183294872355,0.47299669533349414
0.6666666666666667,0.4596703907316763,0.4814731215700285
0.6767676767676768,0.4674448664050598,0.489790210062317
0.686868686868687,0.47517647535218005,0.4979458770364342
0.696969696969697,0.48286637393743514,0.5059384701927355
0.7070707070707072,0.4905156635588329,0.513766750584459
0.7171717171717172,0.498125394344129,0.5214298734287328
0.7272727272727273,0.50569656852852,0.528927368073341
0.7373737373737375,0.5132301435471078,0.5362591173337795
0.7474747474747475,0.5207270348713151,0.5434253364040424
0.7575757575757577,0.528188118614937,0.5504265515316549
0.7676767676767677,0.5356142339325114,0.5572635786331598
0.7777777777777778,0.543006185230076,0.5639375020109942
0.787878787878788,0.5503647442061148,0.5704496533168016
0.797979797979798,0.5576906517385206,0.5768015908901041
0.8080808080808082,0.5649846196316772,0.5829950795851824
0.8181818181818182,0.5722473322362475,0.5890320711832328
0.8282828282828284,0.5794794479529362,0.5949146854716397
0.8383838383838385,0.5866816006303206,0.6006451920576638
0.8484848484848485,0.5938544008658198,0.6062259929701562
0.8585858585858587,0.6009984372179586,0.6116596060901779
0.8686868686868687,0.6081142773372822,0.6169486494396669
0.8787878787878789,0.6152024690225592,0.6220958263466498
0.888888888888889,0.6222635412082764,0.6271039114958923
0.8989898989898991,0.629298004888866,0.6319757378653706
0.9090909090909092,0.63,0.6324555320336759
0.9191919191919192,0.63,0.6324555320336759
0.9292929292929294,0.63,0.6324555320336759
0.9393939393939394,0.63,0.6324555320336759
0.9494949494949496,0.63,0.6324555320336759
0.9595959595959597,0.63,0.6324555320336759
0.9696969696969697,0.63,0.6324555320336759
0.9797979797979799,0.63,0.6324555320336759
0.98989898989899,0.63,0.6324555320336759
1.0,0.63,0.6324555320336759


==> data/step_response.csv <==
time,v,q
0,0.32,1.45
1,0.32,1.47
2,0.32,1.41
3,0.32,1.45
4,0.32,1.42
5,0.32,1.27
6,0.32,1.0
7,0.32,0.75
8,0.32,0.66
9,0.32,0.66
10,0.32,0.73
11,0.32,0.8
12,0.32,0.85
13,0.32,0.83
14,0.32,0.78
15,0.32,0.75
16,0.32,0.73
17,0.32,0.75
18,0.32,0.76
19,0.32,0.78
20,0.32,0.76
21,0.32,0.8
22,0.32,0.78
23,0.32,0.8
24,0.32,0.81
25,0.32,0.8
26,0.32,0.8
27,0.32,0.77
28,0.32,0.73
29,0.32,0.75
30,0.32,0.76
31,0.32,0.82
32,0.32,0.8
33,0.32,0.8
34,0.32,0.79
35,0.32,0.76
36,0.32,0.73
37,0.32,0.77
38,0.32,0.77
39,0.9500000000000001,0.75
40,0.9500000000000001,0.74
41,0.9500000000000001,0.77
42,0.9500000000000001,0.87
43,0.9500000000000001,1.28
44,0.9500000000000001,1.97
45,0.9500000000000001,3.02
46,0.9500000000000001,4.16
47,0.9500000000000001,4.98
48,0.9500000000000001,5.29
49,0.9500000000000001,5.33
50,0.9500000000000001,5.33
51,0.9500000000000001,5.32
52,0.9500000000000001,5.33
53,0.9500000000000001,5.37
54,0.9500000000000001,5.35
55,0.9500000000000001,5.32
56,0.9500000000000001,5.32
57,0.9500000000000001,5.3
58,0.9500000000000001,5.36
59,0.9500000000000001,5.4
60,0.9500000000000001,5.4
61,0.9500000000000001,5.33
62,0.9500000000000001,5.37
63,0.9500000000000001,5.37
64,0.9500000000000001,5.38
65,0.9500000000000001,5.38
66,0.9500000000000001,5.35
67,0.9500000000000001,5.33
68,0.9500000000000001,5.35
69,0.9500000000000001,5.35
70,0.9500000000000001,5.38
71,0.9500000000000001,5.37
72,0.9500000000000001,5.33
73,0.9500000000000001,5.33
74,0.9500000000000001,5.31
75,0.9500000000000001,5.33
76,0.9500000000000001,5.36
77,0.9500000000000001,5.38
78,0.9500000000000001,5.38
79,0.5700000000000001,5.36
80,0.5700000000000001,5.37
81,0.5700000000000001,5.36
82,0.5700000000000001,5.15
83,0.5700000000000001,4.5
84,0.5700000000000001,3.48
85,0.5700000000000001,2.5
86,0.5700000000000001,1.97
87,0.5700000000000001,1.77
88,0.5700000000000001,1.7
89,0.5700000000000001,1.76
90,0.5700000000000001,1.85
91,0.5700000000000001,1.88
92,0.5700000000000001,1.93
93,0.5700000000000001,1.94
94,0.5700000000000001,1.88
95,0.5700000000000001,1.88
96,0.5700000000000001,1.91
97,0.5700000000000001,1.94
98,0.5700000000000001,1.93
99,0.5700000000000001,1.9
100,0.5700000000000001,1.9
101,0.5700000000000001,1.93
102,0.5700000000000001,1.95
103,0.5700000000000001,1.94
104,0.5700000000000001,1.91
105,0.5700000000000001,1.92
106,0.5700000000000001,1.92
107,0.5700000000000001,1.93
108,0.5700000000000001,1.97
109,0.5700000000000001,1.94
110,0.5700000000000001,1.93
111,0.5700000000000001,1.91
112,0.5700000000000001,1.93
113,0.5700000000000001,1.93
114,0.5700000000000001,1.94
115,0.5700000000000001,1.93
116,0.5700000000000001,1.9
117,0.5700000000000001,1.9
118,0.5700000000000001,1.9


==> data/valve_overlap_example.csv <==
v,f1,f2
0.0,8.413154509847019e-07,1.3975424859373685e-12
0.006711409395973154,8.413154509847019e-07,1.3975424859373685e-12
0.013422818791946308,8.413154509847019e-07,1.3975424859373685e-12
0.020134228187919462,8.413154509847019e-07,1.3975424859373685e-12
0.026845637583892617,8.413154509847019e-07,1.3975424859373685e-12
0.03355704697986577,8.413154509847019e-07,1.3975424859373685e-12
0.040268456375838924,8.413154509847019e-07,1.3975424859373685e-12
0.04697986577181208,8.413154509847019e-07,1.3975424859373685e-12
0.053691275167785234,8.413154509847019e-07,1.3975424859373685e-12
0.060402684563758385,8.413154509847019e-07,1.3975424859373685e-12
0.06711409395973154,8.413154509847019e-07,1.3975424859373685e-12
0.0738255033557047,8.413154509847019e-07,1.3975424859373685e-12
0.08053691275167785,8.413154509847019e-07,1.3975424859373685e-12
0.087248322147651,8.413154509847019e-07,1.3975424859373685e-12
0.09395973154362416,8.413154509847019e-07,1.3975424859373685e-12
0.10067114093959731,8.413154509847019e-07,2.4299387297086463e-05
0.10738255033557047,8.413154509847019e-07,0.0008864929192192854
0.11409395973154363,8.413154509847019e-07,0.0023383700513724755
0.12080536912751677,8.413154509847019e-07,0.004193945103852163
0.12751677852348994,8.413154509847019e-07,0.006378938049961752
0.1342281879194631,8.413154509847019e-07,0.008849435370456647
0.14093959731543623,8.413154509847019e-07,0.011575423274318826
0.1476510067114094,8.413154509847019e-07,0.014534645885588436
0.15436241610738255,8.413154509847019e-07,0.01770969509594039
0.1610738255033557,8.413154509847019e-07,0.02108642405537364
0.16778523489932887,8.413154509847019e-07,0.024652996833592202
0.174496644295302,8.413154509847019e-07,0.028399278939607565
0.18120805369127516,8.413154509847019e-07,0.03231642558408141
0.18791946308724833,8.413154509847019e-07,0.03639659188084115
0.19463087248322147,8.413154509847019e-07,0.04063272198497697
0.20134228187919462,8.413154509847019e-07,0.04501839139932696
0.2080536912751678,8.413154509847019e-07,0.049547686300820626
0.21476510067114093,8.413154509847019e-07,0.05421510938120894
0.22147651006711408,0.006337068188071151,0.05901550514788925
0.22818791946308725,0.02290020839134206,0.06394399981741426
0.2348993288590604,0.03587848638519501,0.06899595236304587
0.24161073825503354,0.04741996380029993,0.07416691423636847
0.2483221476510067,0.05808361215777428,0.07945259594142076
0.2550335570469799,0.06812745002706815,0.08484883910149824
0.26174496644295303,0.07769839185100431,0.09035159298851898
0.2684563758389262,0.0868904665259388,0.09595689472423426
0.2751677852348993,0.09576858833684396,0.10166085253892776
0.28187919463087246,0.10438002752505937,0.10745963160488715
0.2885906040268456,0.11276060126223902,0.11334944206134422
0.2953020134228188,0.120938297220355,0.11932652892344003
0.30201342281879195,0.12893552939362388,0.12538716362618832
0.3087248322147651,0.13677061245615613,0.13152763699975933
0.31543624161073824,0.14445876411829014,0.13774425350784827
0.3221476510067114,0.15201280919018736,0.1440333266087588
0.32885906040268453,0.15944368789667512,0.15039117512083797
0.33557046979865773,0.1667608315788345,0.15681412049134966
0.3422818791946309,0.17397244606785356,0.16329848488173934
0.348993288590604,0.18108572923853952,0.16984058999329096
0.35570469798657717,0.18810704065641387,0.1764367565659754
0.3624161073825503,0.19504203571223944,0.18308330449030805
0.36912751677852346,0.20189577299878214,0.18977655347762387
0.37583892617449666,0.20867280122973494,0.19651282423862923
0.3825503355704698,0.21537723031026845,0.20328844012363662
0.38926174496644295,0.2220127899828547,0.21009972918071246
0.3959731543624161,0.2285828786261432,0.21694302659022444
0.40268456375838924,0.235090604172062,0.2238146774360969
0.4093959731543624,0.24153881865642893,0.230711039775559
0.4161073825503356,0.24793014758374296,0.2376284879704072
0.4228187919463087,0.2542670150350169,0.24456341624385555
0.42953020134228187,0.26055166525595064,0.251512242427991
0.436241610738255,0.2667861813155547,0.25847141186772127
0.44295302013422816,0.2729725013111822,0.26543740144795575
0.44966442953020136,0.2791124325066171,0.2724067237116194
0.4563758389261745,0.2852076637194402,0.27937593103699704
0.46308724832214765,0.29125977621792354,0.2863416198438655
0.4697986577181208,0.2972702533429104,0.29330043479890067
0.47651006711409394,0.30324048903405115,0.300249072991971
0.4832214765100671,0.30917179541050344,0.3071842880561413
0.4899328859060403,0.31506540953234646,0.3141028942055263
0.4966442953020134,0.3209224994493828,0.32100177016654463
0.5033557046979865,0.32674416962786884,0.3278778629796307
0.5100671140939598,0.33253146583234006,0.3347281916500575
0.5167785234899329,0.3382853795285651,0.3415498506282045
0.5234899328859061,0.34400685186435115,0.34834001310135015
0.5302013422818792,0.34969677727709836,0.35509593408087947
0.5369127516778524,0.3553560067704046,0.3618149532706522
0.5436241610738255,0.36098535089643596,0.36849449770416465
0.5503355704697986,0.366585582476027,0.37513208414004195
0.5570469798657718,0.3721574390844273,0.3817253212073115
0.5637583892617449,0.3777016253271396,0.3882719112937975
0.5704697986577181,0.38321881492732374,0.394769652172851
0.5771812080536912,0.38870965264366936,0.4012164383654558
0.5838926174496644,0.39417475603542873,0.407610262236525
0.5906040268456376,0.39961471708938057,0.41394921482590713
0.5973154362416108,0.4050301037218232,0.42023148641624813
0.6040268456375839,0.4104214611672489,0.42645536684139423
0.610738255033557,0.41578931326407337,0.4326192455404551
0.6174496644295302,0.4211341636466877,0.4387216113639847
0.6241610738255033,0.42645649685212234,0.4447610521399498
0.6308724832214765,0.43175677934875334,0.4507362540082676
0.6375838926174496,0.4370354604937247,0.45664600053366755
0.6442953020134228,0.44229297342509083,0.4624891716074982
0.6510067114093959,0.4475297358940902,0.4682647421498349
0.6577181208053691,0.4527461510424376,0.47397178062386003
0.6644295302013423,0.4579426081290512,0.47960944737498196
0.6711409395973155,0.463119483210219,0.4851769928075379
0.6778523489932886,0.46827713977683305,0.4906737554121951
0.6845637583892618,0.4734159293519913,0.49609915965731655
0.6912751677852349,0.4785361920519674,0.5014527137576209
0.697986577181208,0.4836382571132839,0.5067340073334248
0.7046979865771812,0.48872244338838206,0.5119427089736287
0.7114093959731543,0.4937890598121691,0.5170785637153997
0.7181208053691275,0.4988384058415277,0.5221413904532224
0.7248322147651006,0.5038707718696958,0.5271310792896429
0.7315436241610738,0.5088864396172694,0.5320475888396231
0.7382550335570469,0.513885682501438,0.536890943499966
0.7449664429530202,0.5188687659849246,0.541661230694775
0.7516778523489933,0.5238359479059975,0.546358598107374
0.7583892617449665,0.5287874787908021,0.5509832509085499
0.7651006711409396,0.5337236021491691,0.5555354489903981
0.7718120805369127,0.538644554754966,0.5600155042144419
0.7785234899328859,0.5435505669119778,0.5644237776820981
0.785234899328859,0.5484418627062279,0.5687606770349316
0.7919463087248322,0.5533186602455827,0.5730266537915427
0.7986577181208053,0.5581811718874257,0.5772222007273079
0.8053691275167785,0.5630296044551201,0.5813478493026071
0.8120805369127516,0.5678641594439416,0.5854041671445772
0.8187919463087248,0.5726850332171014,0.5893917555868644
0.825503355704698,0.5774924171924435,0.5933112472712966
0.8322147651006712,0.5822864980203597,0.5971633038148663
0.8389261744966443,0.5870674577534258,0.6009486135449119
0.8456375838926175,0.5918354740082293,0.6046678893048948
0.8523489932885906,0.5965907201198285,0.6083218663327224
0.8590604026845637,0.6013333652892534,0.6119113002131331
0.8657718120805369,0.6060635747244312,0.6154369649052536
0.87248322147651,0.6107815097748944,0.6188996508460699
0.8791946308724832,0.6154873280606074,0.6223001631301983
0.8859060402684563,0.6201811835952247,0.6256393197660257
0.8926174496644295,0.6248632269040774,0.6289179500079903
0.8993288590604027,0.6295336051371602,0.6321368927645081
0.9060402684563759,0.63,0.6324555320336759
0.912751677852349,0.63,0.6324555320336759
0.9194630872483222,0.63,0.6324555320336759
0.9261744966442953,0.63,0.6324555320336759
0.9328859060402684,0.63,0.6324555320336759
0.9395973154362416,0.63,0.6324555320336759
0.9463087248322147,0.63,0.6324555320336759
0.9530201342281879,0.63,0.6324555320336759
0.959731543624161,0.63,0.6324555320336759
0.9664429530201342,0.63,0.6324555320336759
0.9731543624161073,0.63,0.6324555320336759
0.9798657718120806,0.63,0.6324555320336759
0.9865771812080537,0.63,0.6324555320336759
0.9932885906040269,0.63,0.6324555320336759
1.0,0.63,0.6324555320336759

